Graph-based Change Point Detection for Functional Data

Modeling functions that are sequentially observed as functional time series is becoming increasingly common. In such models, it is often crucial to ensure data homogeneity. We investigate the sensitivity of graph-based change point detection for changes in the distribution of functional data that demarcate homogeneous regions. Related test statistics and thresholds for detection are given. A key factor in the efficacy of such tests is the graph construction. Practical considerations for constructing a graph on arbitrary data are explored. Simulation experiments investigate tuning parameters for graph construction and evaluate the graph-based methods in comparison to existing functional methods. In addition to sensitivity of lower and higher order changes, robustness to the tuning parameter choices, and practical recommendations, are shown. Applications to multi-year pedestrian counts, high-frequency asset returns, and continuous electricity prices corroborate the simulation results.

==> Figures/Australia/big/April_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary
01/04/2019,0,56,52,235,318,122,189,-1,12,15,18,4,15,-1,88,100,45,25,8,127,74,189,246,52,113,31,138,24,47,-1,176,35,undefined,3,15,131,13,13,84,19,18,23,5,9,-1,-1,6,134,25,49,14,27,36,30,-1,36,29,84,236,-1
01/04/2019,1,36,31,163,427,42,102,-1,3,11,7,-1,7,-1,30,63,11,23,7,60,34,181,153,15,39,32,82,12,17,-1,147,26,undefined,4,-1,104,7,8,56,18,16,10,7,7,-1,-1,3,81,17,41,9,17,25,34,-1,24,15,56,116,-1
01/04/2019,2,17,20,62,156,47,63,-1,5,1,3,-1,3,-1,37,25,21,18,9,35,24,70,66,17,20,16,64,12,23,-1,88,2,undefined,2,10,35,3,4,42,1,6,10,1,-1,-1,-1,1,37,17,38,8,14,26,7,-1,12,6,42,108,-1
01/04/2019,3,11,16,51,54,43,28,-1,2,3,1,1,7,-1,19,15,15,5,4,29,17,51,61,46,40,14,59,5,29,-1,82,13,undefined,1,-1,24,10,-1,18,8,9,3,1,1,-1,-1,1,34,4,26,1,11,17,3,-1,1,5,18,97,-1
01/04/2019,4,8,17,47,36,65,45,-1,2,8,5,-1,5,-1,39,23,6,14,3,19,22,70,42,2,35,13,22,4,48,-1,71,8,undefined,1,4,31,6,4,13,14,10,5,1,-1,-1,-1,1,41,4,7,6,2,7,6,-1,10,11,13,86,-1
01/04/2019,5,46,12,71,72,128,216,-1,47,92,23,6,14,-1,104,25,34,82,29,16,43,70,143,34,242,65,50,16,71,-1,42,21,undefined,22,23,115,22,10,80,14,26,18,8,8,-1,-1,7,89,18,9,17,8,14,5,-1,16,59,80,95,-1
01/04/2019,6,104,84,172,214,339,616,-1,129,553,80,17,58,-1,241,100,100,240,173,66,29,115,619,214,801,219,86,30,292,-1,51,31,undefined,102,39,465,63,12,391,88,61,46,31,18,-1,-1,15,193,43,27,27,27,55,12,-1,38,410,391,268,-1
01/04/2019,7,305,206,369,507,1099,1723,-1,391,2174,334,41,182,-1,703,280,347,849,790,116,80,151,1440,739,2527,541,210,73,908,20,163,66,undefined,221,97,1175,248,52,1282,334,282,171,178,67,-1,-1,56,429,100,42,79,82,250,126,-1,165,1621,1282,882,-1
01/04/2019,8,771,585,822,1104,2124,4008,-1,594,4333,641,90,346,-1,1460,-1,819,2172,1818,324,157,320,2725,1447,4634,831,506,153,1917,-1,273,151,undefined,607,246,2597,730,88,2495,804,854,645,638,231,-1,-1,182,1082,259,64,174,192,675,440,-1,402,4146,2495,2455,-1
01/04/2019,9,925,662,729,1165,1674,2135,-1,301,2753,492,46,222,-1,764,-1,795,1380,1110,229,182,329,2021,866,3123,412,581,141,1314,-1,264,120,undefined,431,228,1401,563,130,1749,868,550,599,783,259,-1,-1,314,899,260,100,172,200,534,319,-1,406,2401,1749,1775,-1
01/04/2019,10,1204,983,1080,1539,1381,1136,-1,141,900,320,34,138,-1,361,-1,1001,768,511,417,273,507,1717,585,1583,399,657,111,1060,20,362,179,undefined,195,178,1056,494,186,1058,550,534,633,579,229,-1,-1,240,948,263,120,287,197,485,287,-1,419,929,1058,2559,-1
01/04/2019,11,1832,1379,1431,1977,1746,1234,-1,197,835,311,47,215,-1,452,-1,1435,683,419,596,400,724,2140,503,1634,440,687,144,1461,12,587,170,undefined,196,161,1232,468,203,1127,481,629,984,668,300,-1,-1,278,1146,240,136,352,200,620,342,-1,470,805,1127,2779,-1
01/04/2019,12,3075,2666,2438,3008,2244,1861,-1,580,1566,485,124,379,-1,670,-1,1931,1557,600,1242,709,1413,2998,958,2447,827,1158,220,1710,5,1002,304,undefined,340,301,2270,1007,325,1611,1223,902,1097,668,295,-1,-1,446,1915,378,233,443,301,1039,378,-1,840,1889,1611,3259,-1
01/04/2019,13,3254,2801,2488,3306,2477,1907,-1,530,1364,452,108,366,-1,564,-1,2081,1592,684,1198,744,1456,3167,875,2458,856,1132,204,1850,-1,952,332,undefined,364,350,2317,921,308,1689,1205,874,1134,660,289,-1,-1,491,2030,404,229,521,333,1086,442,-1,887,1480,1689,2850,-1
01/04/2019,14,2534,2093,2371,2957,2348,1574,-1,261,952,274,78,212,-1,496,-1,1536,855,518,1070,456,1063,2758,543,1837,762,748,160,1864,2,707,285,undefined,249,229,1588,631,195,1157,506,603,876,640,277,-1,-1,343,1564,310,145,448,218,927,421,-1,630,831,1157,3249,-1
01/04/2019,15,2529,1960,2190,2819,2164,1748,-1,229,1345,296,49,190,-1,633,-1,1336,723,560,901,464,932,2943,455,2402,799,692,149,1609,25,660,251,undefined,236,144,1416,553,175,1278,405,587,978,649,292,-1,-1,332,1647,269,129,396,236,802,462,-1,591,1009,1278,2369,-1
01/04/2019,16,2578,1940,2396,2789,2775,2707,-1,396,3158,468,74,301,-1,1027,-1,1247,847,1096,940,496,1018,3509,698,3757,1019,689,162,2094,-1,669,256,undefined,419,183,1893,551,233,1899,476,514,853,551,250,-1,-1,347,1776,278,150,344,210,781,470,-1,614,2165,1899,3030,-1
01/04/2019,17,3136,1942,2769,3247,3917,4531,-1,679,4125,756,95,407,-1,1877,-1,1325,1389,1864,1138,556,1428,4742,1193,5115,1400,850,247,2966,-1,873,348,undefined,651,294,3179,782,215,2577,620,633,1070,735,367,-1,-1,300,2138,341,125,460,260,911,648,-1,798,3176,2577,2891,-1
01/04/2019,18,2549,1468,2645,2434,2738,2715,-1,495,1958,382,118,452,-1,1082,-1,939,832,906,1273,573,1318,3868,618,3072,1594,786,205,1938,-1,871,349,undefined,309,223,2480,411,249,1352,373,351,829,715,289,-1,-1,235,1757,288,163,520,220,602,517,-1,575,1203,1352,2747,-1
01/04/2019,19,1548,702,2137,1659,1366,1465,-1,225,547,189,111,345,-1,456,-1,459,350,286,1049,664,1186,2742,356,1341,529,645,166,745,-1,731,394,undefined,116,101,1443,224,274,681,176,222,426,446,165,-1,-1,214,1124,195,104,423,215,463,355,-1,381,421,681,2553,-1
01/04/2019,20,771,327,1878,1229,1952,1077,-1,113,256,83,94,300,-1,353,-1,388,277,145,899,484,898,2034,193,909,288,578,138,1407,-1,586,357,undefined,78,82,1128,151,254,458,105,167,448,418,150,-1,-1,108,769,176,136,352,142,432,318,-1,293,209,458,2325,-1
01/04/2019,21,508,280,1435,1031,893,922,-1,104,111,64,50,178,-1,512,-1,346,169,126,679,337,778,1711,193,865,1888,450,108,490,-1,481,324,undefined,59,60,749,144,151,396,99,93,211,268,95,-1,-1,93,589,144,110,224,107,300,175,-1,231,124,396,1753,-1
01/04/2019,22,337,183,1050,706,829,1033,-1,35,103,28,28,131,-1,637,-1,165,119,57,514,259,544,1558,128,525,210,308,68,264,-1,421,161,undefined,53,57,605,89,87,343,76,74,119,122,53,-1,-1,65,407,77,96,166,64,190,111,-1,147,76,343,942,-1
01/04/2019,23,155,64,559,311,232,454,-1,21,58,6,13,46,-1,184,-1,76,62,33,324,147,383,979,72,293,78,231,36,116,-1,291,66,undefined,34,29,228,38,48,168,28,42,64,67,23,-1,-1,27,234,48,92,81,52,71,65,-1,73,30,168,498,-1
02/04/2019,0,92,43,252,142,90,142,-1,15,14,4,3,22,-1,48,-1,46,16,7,123,59,199,242,33,122,27,125,22,55,-1,144,23,undefined,10,12,132,15,15,95,9,26,23,8,4,-1,-1,11,93,36,63,26,37,35,40,-1,45,9,95,382,-1
02/04/2019,1,37,24,108,58,48,44,-1,6,14,2,2,10,-1,16,-1,14,13,2,103,35,116,158,14,33,25,87,10,46,-1,103,15,undefined,9,4,45,9,26,29,1,5,10,7,5,-1,-1,2,49,15,25,12,31,29,27,-1,13,10,29,121,-1
02/04/2019,2,14,16,65,31,36,24,-1,2,9,4,5,9,-1,20,-1,6,4,4,43,26,91,96,12,26,16,45,4,24,-1,61,4,undefined,1,-1,14,4,2,27,-1,4,6,5,4,-1,-1,1,39,6,37,3,19,19,8,-1,7,4,27,140,-1
02/04/2019,3,14,10,53,24,37,25,-1,3,5,8,-1,1,-1,6,-1,14,13,2,45,11,54,66,14,16,12,64,5,34,-1,57,8,undefined,3,1,7,9,5,18,1,4,5,2,2,-1,-1,2,31,7,23,6,9,3,4,-1,9,1,18,69,-1
02/04/2019,4,12,10,32,28,50,48,-1,4,4,3,1,2,-1,25,-1,7,6,2,7,11,72,77,2,30,18,34,6,52,-1,32,1,undefined,7,7,40,3,10,35,5,7,5,4,2,-1,-1,2,30,8,7,-1,5,5,3,-1,8,8,35,73,-1
02/04/2019,5,50,22,88,102,118,254,-1,61,121,17,7,23,-1,107,-1,48,90,35,25,34,81,193,53,309,65,81,8,123,-1,25,15,undefined,30,26,180,22,9,88,22,29,12,20,18,-1,-1,6,92,17,26,7,13,17,3,-1,8,90,88,165,-1
02/04/2019,6,107,99,206,239,421,992,-1,167,596,96,20,71,-1,322,-1,230,259,206,69,19,129,766,319,1139,249,137,53,508,-1,103,31,undefined,109,45,912,85,11,402,147,99,74,56,24,-1,-1,19,222,65,41,25,45,61,21,-1,68,579,402,391,-1
02/04/2019,7,394,239,373,479,1252,1892,-1,437,2468,345,56,214,-1,771,-1,488,924,834,249,106,239,1713,743,2614,669,290,95,1321,15,158,97,undefined,264,105,1411,260,61,1402,399,286,162,195,66,-1,-1,78,517,162,88,111,100,241,101,-1,138,1979,1402,853,-1
02/04/2019,8,956,620,848,1202,2346,4136,-1,690,4510,676,87,379,-1,1540,-1,1114,2206,1838,475,151,465,3009,1501,4785,1080,1301,247,2396,3,386,152,undefined,640,354,2833,779,100,2386,792,881,598,763,232,-1,-1,293,1067,330,168,177,246,778,367,-1,404,3810,2386,2835,-1
02/04/2019,9,1017,641,934,1190,1831,2240,-1,356,2746,550,64,290,-1,767,-1,943,1489,1103,268,184,415,2205,958,3161,504,1337,154,1804,3,328,140,undefined,495,252,1647,600,108,1748,747,581,689,903,248,-1,-1,384,1014,333,211,229,178,605,357,-1,367,2529,1748,1959,-1
02/04/2019,10,1307,1025,1043,1505,1564,1177,-1,177,939,447,49,192,-1,730,-1,1190,812,542,779,235,543,1871,568,1725,339,1481,298,1505,1,290,172,undefined,249,223,1134,596,107,1185,570,574,722,775,314,-1,-1,232,1022,488,315,224,197,472,346,-1,371,1288,1185,2643,-1
02/04/2019,11,1907,1387,1660,1927,1979,1209,-1,210,807,281,67,195,-1,526,-1,1258,820,475,1183,283,732,2234,535,1726,533,1826,268,1801,2,505,188,undefined,185,199,1487,526,172,1143,552,566,898,737,281,-1,-1,250,1224,563,357,334,308,639,370,-1,477,782,1143,2957,-1
02/04/2019,12,3351,2603,2343,3129,2655,2109,-1,798,1719,558,188,503,-1,790,-1,2112,1821,673,1452,726,1498,3540,1205,2567,838,2639,257,2384,18,1059,327,undefined,340,381,2819,1097,302,1745,1227,1004,1132,876,330,-1,-1,465,2000,735,542,444,358,961,475,-1,762,1900,1745,2920,-1
02/04/2019,13,3613,3036,2269,3506,2859,2183,-1,588,1490,471,170,459,-1,664,-1,2350,1761,735,1718,612,1312,3594,1130,2572,943,2776,317,2410,6,973,412,undefined,379,438,2832,1092,344,1814,1193,912,1143,873,278,-1,-1,559,2113,725,586,419,342,1050,572,-1,948,1676,1814,1915,-1
02/04/2019,14,2961,2003,2406,2947,2596,1824,-1,266,936,340,67,267,-1,580,-1,1664,1048,605,1306,447,1037,3155,675,2204,709,1941,254,2255,-1,667,269,undefined,260,243,1972,711,189,1233,676,652,940,775,258,-1,-1,387,1723,524,272,319,233,829,455,-1,591,900,1233,2153,-1
02/04/2019,15,2999,1862,2279,2840,2560,2120,-1,320,1407,383,61,229,-1,705,-1,1461,783,644,1120,419,963,3148,541,2460,911,1319,198,1871,-1,645,252,undefined,268,257,1677,554,181,1343,572,493,853,501,283,-1,-1,281,1473,404,178,326,202,765,467,-1,524,1111,1343,2483,-1
02/04/2019,16,2880,2009,2477,2955,2865,3062,-1,484,3147,611,66,277,-1,1007,-1,1382,911,1193,1072,487,1089,3551,820,3744,1056,866,192,2316,-1,733,264,undefined,480,292,2205,625,171,1989,598,519,972,645,323,-1,-1,362,1584,309,178,358,245,812,599,-1,586,2177,1989,2971,-1
02/04/2019,17,3366,2196,3116,3675,4489,4870,-1,810,4272,730,142,456,-1,1913,-1,1533,1400,1892,1327,725,1257,4813,1266,5294,1676,870,234,3453,-1,1017,354,undefined,724,457,3735,793,239,2667,657,675,1104,857,470,-1,-1,403,2129,333,189,460,228,1023,946,-1,828,3313,2667,3081,-1
02/04/2019,18,2793,1545,3038,3116,3507,3063,-1,578,1905,423,129,533,-1,1137,-1,1245,939,868,1510,793,1324,4038,703,2927,1264,730,213,2695,-1,1059,367,undefined,321,293,3047,521,204,1401,417,400,818,765,351,-1,-1,315,1862,294,121,448,260,718,661,-1,684,1328,1401,2986,-1
02/04/2019,19,1671,774,2587,2041,2204,1706,-1,277,648,173,127,477,-1,608,-1,722,353,309,1323,1144,1307,2923,352,1351,647,684,210,1441,-1,959,450,undefined,172,174,2046,256,307,673,186,256,558,506,239,-1,-1,179,1244,241,152,397,186,618,421,-1,492,439,673,2608,-1
02/04/2019,20,1038,463,2328,1960,2445,1244,-1,152,271,118,109,359,-1,464,-1,556,324,184,1230,1097,1180,2418,254,1038,392,559,168,2132,-1,820,460,undefined,88,166,1590,256,184,510,113,207,303,341,148,-1,-1,171,964,206,176,375,141,486,296,-1,312,233,510,3063,-1
02/04/2019,21,664,346,1807,1347,1487,1167,-1,75,147,63,83,269,-1,351,-1,596,233,152,896,643,1143,2017,213,904,414,442,111,981,-1,693,436,undefined,155,160,1406,215,182,391,107,169,272,329,107,-1,-1,103,771,180,100,360,119,398,241,-1,243,137,391,2216,-1
02/04/2019,22,395,177,1066,927,1372,854,-1,87,123,48,62,208,-1,281,-1,239,167,97,599,466,691,1376,127,610,413,322,87,1193,-1,506,234,undefined,82,123,893,85,100,323,98,132,127,130,72,-1,-1,79,448,109,103,249,65,195,135,-1,193,100,323,1301,-1
02/04/2019,23,187,120,523,422,477,480,-1,41,61,33,17,62,-1,213,-1,136,98,55,278,225,456,832,84,432,143,220,51,219,-1,271,87,undefined,41,50,420,59,15,193,29,42,70,64,24,-1,-1,28,254,58,101,65,40,99,70,-1,97,45,193,563,-1
03/04/2019,0,103,30,242,265,196,275,-1,28,17,22,9,19,-1,78,-1,54,38,17,163,93,224,301,35,145,64,177,17,72,-1,160,31,undefined,12,5,212,16,22,113,15,40,15,10,3,-1,-1,20,124,24,95,13,36,45,37,-1,39,25,113,321,-1
03/04/2019,1,66,35,101,136,56,79,-1,16,9,8,2,21,-1,27,-1,15,25,8,98,49,172,162,15,32,47,99,11,59,-1,120,21,undefined,13,1,102,13,4,32,4,9,10,3,1,-1,-1,7,79,22,72,4,10,52,16,-1,29,6,32,181,-1
03/04/2019,2,14,16,64,87,25,24,-1,1,3,3,-1,3,-1,7,-1,9,19,15,36,47,81,95,12,12,20,59,8,16,-1,79,4,undefined,7,2,40,12,6,28,6,16,4,3,3,-1,-1,-1,37,10,28,2,11,9,4,-1,7,6,28,111,-1
03/04/2019,3,18,14,57,27,33,22,-1,6,3,-1,1,5,-1,11,-1,10,6,5,26,25,63,104,4,19,36,22,1,30,-1,34,5,undefined,6,5,20,2,3,20,13,6,4,-1,1,-1,-1,1,45,4,21,2,2,10,2,-1,9,6,20,167,-1
03/04/2019,4,16,10,51,28,74,48,-1,6,7,11,6,9,-1,33,-1,5,5,5,22,51,43,59,16,30,15,37,6,46,-1,24,15,undefined,7,6,22,4,11,17,7,10,6,4,3,-1,-1,1,33,5,5,16,11,1,5,-1,5,2,17,156,-1
03/04/2019,5,40,29,82,94,136,273,-1,53,112,23,6,21,-1,114,-1,42,94,44,15,28,70,231,54,323,87,54,9,111,-1,36,13,undefined,23,36,183,21,2,90,20,13,13,9,6,-1,-1,8,84,14,22,5,10,20,11,-1,15,71,90,183,-1
03/04/2019,6,141,96,206,224,471,946,-1,150,614,102,17,76,-1,312,-1,140,265,209,58,24,101,777,266,1162,342,109,21,448,-1,67,40,undefined,116,49,920,91,20,348,123,92,51,41,21,-1,-1,26,207,49,34,32,40,58,28,-1,121,427,348,457,-1
03/04/2019,7,382,261,353,560,1241,1855,-1,417,2183,351,62,279,-1,747,-1,471,910,810,220,99,210,1579,788,2571,638,459,88,1118,3,156,73,undefined,269,206,1525,266,65,1267,388,292,190,187,89,-1,-1,90,529,131,56,91,62,218,136,-1,202,1631,1267,981,-1
03/04/2019,8,1011,649,890,1119,2333,4012,-1,662,4553,651,95,445,-1,1532,-1,949,2214,1867,482,152,356,3078,1606,4693,952,1338,206,2205,-1,330,118,undefined,607,354,3283,764,103,2347,744,781,708,674,248,-1,-1,272,1169,290,106,159,170,713,462,-1,467,3598,2347,2602,-1
03/04/2019,9,1123,664,857,1249,1951,2204,-1,355,2801,480,37,276,-1,836,-1,1063,1449,1079,287,143,385,2138,1010,2914,693,1274,167,1780,-1,367,146,undefined,452,240,1703,605,119,1710,730,578,758,897,261,-1,-1,320,961,305,148,184,141,553,378,-1,433,2234,1710,1799,-1
03/04/2019,10,1469,1015,1076,1610,2029,1142,-1,181,996,355,37,204,-1,425,-1,1189,899,557,841,232,537,1931,644,2141,472,1325,176,1914,4,373,175,undefined,219,204,1160,490,148,1135,617,662,710,737,257,-1,-1,241,1085,320,220,259,181,460,280,-1,377,1068,1135,2937,-1
03/04/2019,11,2026,1387,1511,2043,1994,1377,-1,259,787,329,71,231,-1,473,-1,1522,816,484,1197,355,834,2357,593,1848,579,1434,147,1909,-1,537,175,undefined,222,251,1484,551,161,1225,583,735,1013,750,280,-1,-1,341,1287,335,194,251,210,586,396,-1,504,809,1225,2408,-1
03/04/2019,12,3313,2789,2313,3113,2690,2118,-1,615,1637,512,136,424,-1,746,-1,2267,1844,680,1391,756,1437,3421,1087,2610,1009,2084,216,2600,-1,919,320,undefined,385,387,2737,957,305,1714,1430,1056,1067,826,307,-1,-1,465,2014,395,269,504,383,958,511,-1,803,1926,1714,3016,-1
03/04/2019,13,3600,3018,2669,3563,2660,2265,-1,561,1520,513,153,463,-1,695,-1,2228,1806,747,1739,685,1367,3356,1101,2676,936,1963,241,2130,4,987,354,undefined,412,351,2635,949,327,1710,1382,1047,1124,835,288,-1,-1,569,2105,393,273,469,333,1089,528,-1,815,1702,1710,3326,-1
03/04/2019,14,2607,2143,2235,2916,2391,1947,-1,271,1016,301,52,235,-1,573,-1,1722,902,581,1546,487,1054,3103,657,2063,914,1663,190,1757,-1,711,280,undefined,266,277,1749,650,180,1195,650,591,861,490,192,-1,-1,316,1697,386,214,338,281,851,474,-1,638,906,1195,3440,-1
03/04/2019,15,2643,1962,2434,2906,2570,2166,-1,240,1442,353,76,261,-1,760,-1,1402,822,615,1024,581,945,3117,542,2689,1080,1097,202,1999,-1,682,234,undefined,249,182,1769,591,150,1306,464,488,977,424,188,-1,-1,271,1763,286,157,376,228,701,453,-1,581,1268,1306,2538,-1
03/04/2019,16,2783,1996,2331,3121,2810,2911,-1,406,3149,618,65,239,-1,1053,-1,1316,842,1026,925,446,903,3324,772,4043,1049,709,172,2068,-1,729,273,undefined,326,171,2160,580,196,2024,602,530,897,338,186,-1,-1,358,1830,286,165,338,229,808,491,-1,610,2524,2024,3018,-1
03/04/2019,17,3323,2037,2752,3287,3820,4667,-1,745,4368,818,88,357,-1,1847,-1,1640,1480,1868,1144,667,1163,4497,1294,5155,1501,911,279,2853,-1,945,315,undefined,457,302,3316,821,202,2616,640,664,1027,305,240,-1,-1,354,2158,419,182,447,217,950,631,-1,805,3612,2616,3301,-1
03/04/2019,18,2681,1438,3000,2935,3116,2899,-1,429,1932,404,96,356,-1,1145,-1,1101,874,866,1450,933,1296,3611,655,2822,1058,982,264,2237,-1,1091,300,undefined,245,226,2743,537,237,1440,441,511,1051,255,196,-1,-1,307,1751,374,178,544,217,657,529,-1,619,1559,1440,3354,-1
03/04/2019,19,1477,741,2463,1965,1851,1626,-1,205,624,187,82,334,-1,512,-1,608,395,313,1194,945,1045,2513,371,1409,485,764,155,1115,-1,869,347,undefined,124,143,1546,311,209,660,180,307,540,183,125,-1,-1,190,1269,273,175,472,200,595,331,-1,462,540,660,2936,-1
03/04/2019,20,753,461,2183,1772,1803,1363,-1,140,307,111,75,232,-1,398,-1,493,314,162,1055,882,1096,1926,290,985,365,556,186,1483,-1,849,367,undefined,75,120,1217,277,218,494,101,268,352,139,107,-1,-1,98,799,243,116,419,172,459,230,-1,334,254,494,3190,-1
03/04/2019,21,487,314,1701,1343,1259,1225,-1,68,154,85,70,302,-1,356,-1,465,202,116,748,638,804,1649,237,782,352,369,106,769,-1,647,377,undefined,50,99,1037,174,135,446,120,159,319,129,87,-1,-1,93,646,133,82,301,141,340,173,-1,236,166,446,2114,-1
03/04/2019,22,336,256,1065,1045,1409,852,-1,77,119,63,43,180,-1,307,-1,240,197,109,597,518,614,1434,155,505,335,357,70,1490,-1,590,231,undefined,79,155,734,126,58,338,105,359,209,82,46,-1,-1,88,399,112,87,179,89,195,130,-1,179,127,338,1418,-1
03/04/2019,23,170,140,546,594,415,502,-1,29,68,20,16,41,-1,195,-1,98,79,75,302,435,504,721,78,323,133,252,58,155,-1,327,90,undefined,31,48,383,75,39,201,29,48,180,90,66,-1,-1,30,207,80,63,82,65,133,49,-1,76,58,201,902,-1
04/04/2019,0,92,72,233,507,191,246,-1,11,26,14,4,39,-1,77,-1,45,22,16,155,178,288,265,28,127,79,162,20,55,-1,224,44,undefined,9,8,168,22,8,103,23,21,108,27,24,-1,-1,5,101,34,53,35,26,65,21,-1,38,20,103,329,-1
04/04/2019,1,61,25,155,203,75,77,-1,12,10,10,2,16,-1,22,-1,40,14,7,96,68,187,137,23,27,43,110,5,42,-1,116,15,undefined,3,17,93,10,5,60,6,9,59,26,27,-1,-1,3,77,11,44,7,15,57,4,-1,33,13,60,148,-1
04/04/2019,2,24,21,75,134,51,59,-1,1,5,1,-1,5,-1,8,-1,26,13,6,50,33,88,102,14,27,30,53,6,32,-1,64,13,undefined,2,5,20,8,8,36,4,4,15,3,1,-1,-1,2,36,7,32,4,17,19,2,-1,13,3,36,141,-1
04/04/2019,3,14,15,54,79,52,60,-1,6,5,8,-1,2,-1,15,-1,15,3,1,13,30,84,82,58,29,21,62,4,31,-1,64,8,undefined,2,5,37,9,3,8,3,10,22,1,1,-1,-1,2,41,11,19,1,10,5,-1,-1,4,4,8,101,-1
04/04/2019,4,32,171,31,50,55,44,-1,4,4,2,1,4,-1,33,-1,5,7,4,16,21,44,46,8,23,31,34,8,64,-1,23,10,undefined,4,8,13,5,9,17,3,3,9,1,1,-1,-1,1,43,11,13,8,22,6,2,-1,3,5,17,84,-1
04/04/2019,5,110,48,88,96,121,265,-1,43,96,21,9,20,-1,99,-1,33,104,46,18,25,53,189,54,305,72,74,24,104,-1,43,9,undefined,28,29,193,22,9,98,24,24,27,8,4,-1,-1,7,85,24,24,3,9,21,16,-1,20,70,98,187,-1
04/04/2019,6,159,82,211,266,421,998,-1,159,634,107,17,69,-1,317,-1,264,276,194,61,18,123,656,264,1210,316,173,43,426,-1,85,33,undefined,97,44,896,78,12,390,151,102,57,34,21,-1,-1,35,238,75,55,24,53,61,29,-1,66,429,390,451,-1
04/04/2019,7,391,225,344,499,1216,1852,-1,397,2255,352,61,234,-1,723,-1,398,825,798,249,68,212,1390,759,2510,652,360,95,1070,19,141,82,undefined,288,122,1423,238,66,1228,388,305,175,217,67,-1,-1,63,527,214,74,92,86,180,126,-1,130,1634,1228,902,-1
04/04/2019,8,926,604,920,1240,2122,3783,-1,613,4291,681,86,376,-1,1470,-1,1028,2256,1812,415,170,415,2873,1613,4770,1093,740,192,2108,2,324,164,undefined,574,275,2825,790,104,2385,830,852,590,667,228,-1,-1,256,1189,331,112,186,183,757,392,-1,435,3723,2385,2510,-1
04/04/2019,9,1078,773,879,1238,1703,2257,-1,335,2749,516,40,244,-1,784,-1,951,1370,1048,263,191,425,2136,983,3117,902,844,174,1527,2,298,181,undefined,470,223,1546,570,100,1722,826,696,640,818,223,-1,-1,295,1019,378,195,237,187,619,314,-1,402,2408,1722,1790,-1
04/04/2019,10,1450,1037,1101,1626,1695,1328,-1,233,1035,443,40,147,-1,468,-1,1109,841,489,438,241,452,1876,560,1832,628,967,205,1609,5,388,164,undefined,235,159,1199,541,117,1157,637,647,717,630,212,-1,-1,257,1036,361,245,290,227,494,287,-1,402,1017,1157,2645,-1
04/04/2019,11,2034,1480,1490,2167,1964,1302,-1,260,883,303,39,164,-1,542,-1,1421,852,476,700,453,638,2172,615,1716,773,1201,223,1786,7,502,153,undefined,174,175,1345,508,169,1203,611,552,818,453,187,-1,-1,321,1368,487,318,311,254,648,319,-1,462,844,1203,2452,-1
04/04/2019,12,3125,2682,2445,3037,2647,2041,-1,631,1758,543,107,402,-1,779,-1,2185,1783,640,1151,638,1443,3072,1195,2602,1180,1792,299,2264,5,908,286,undefined,381,338,2752,1067,284,1777,1319,916,1001,606,227,-1,-1,467,1959,678,522,452,342,1033,458,-1,888,1851,1777,2791,-1
04/04/2019,13,3560,3009,2460,3413,2645,2252,-1,597,1517,469,88,418,-1,645,-1,2236,1788,724,1308,643,1255,3583,1145,2628,1057,1752,289,2216,1,1072,314,undefined,344,340,2762,1049,266,1807,1331,936,1198,941,262,-1,-1,608,2186,646,575,423,336,1127,577,-1,917,1626,1807,2489,-1
04/04/2019,14,2898,2257,2439,2967,2460,2002,-1,265,999,360,81,244,-1,726,-1,1798,910,598,917,547,987,2927,636,2313,1367,1256,239,1788,10,795,264,undefined,255,244,1955,678,177,1364,731,613,877,668,231,-1,-1,346,1790,539,384,358,279,887,465,-1,663,988,1364,2985,-1
04/04/2019,15,3073,2120,2448,2941,2485,2257,-1,271,1384,463,59,208,-1,767,-1,1404,800,633,1063,498,958,3128,633,2887,1117,919,246,1996,3,678,219,undefined,265,234,1851,650,173,1412,522,539,983,627,268,-1,-1,254,1688,374,177,324,256,781,437,-1,561,1080,1412,2697,-1
04/04/2019,16,2891,2197,2432,3124,3022,3043,-1,390,2952,627,71,294,-1,1090,-1,1400,858,1114,1029,489,972,3555,814,3889,1420,827,192,2160,-1,718,219,undefined,313,255,2285,627,182,2026,527,446,838,642,258,-1,-1,271,1861,326,175,368,261,852,429,-1,656,2041,2026,2809,-1
04/04/2019,17,3836,2306,3058,3708,4487,5032,-1,722,4114,883,119,507,-1,1861,-1,1592,1489,1629,1324,688,1305,4926,1273,5028,1698,983,250,3176,-1,1002,327,undefined,461,436,3428,790,322,2798,681,770,1074,497,340,-1,-1,356,2605,374,193,529,233,904,698,-1,828,3101,2798,3102,-1
04/04/2019,18,3017,1807,3058,3232,3864,3136,-1,471,1852,453,121,464,-1,1159,-1,1317,925,905,1472,1046,1415,3927,731,2991,1434,903,244,2979,-1,1141,362,undefined,240,293,2715,527,257,1569,492,562,765,245,290,-1,-1,293,2065,315,154,636,251,801,550,-1,716,1278,1569,3379,-1
04/04/2019,19,2172,1129,2470,2139,2822,1803,-1,252,684,205,100,405,-1,563,-1,677,486,330,1380,909,1247,2760,353,1768,635,651,148,2271,-1,990,484,undefined,114,150,1901,318,250,842,203,380,489,192,170,-1,-1,211,1430,205,134,528,204,748,407,-1,470,560,842,2980,-1
04/04/2019,20,1778,849,2466,1912,2137,1487,-1,148,334,138,87,297,-1,507,-1,506,324,214,1266,873,1186,2313,319,1132,486,627,124,1660,-1,991,431,undefined,102,130,1714,280,220,580,103,263,326,199,125,-1,-1,138,1111,155,157,451,170,514,304,-1,398,294,580,2711,-1
04/04/2019,21,981,499,2181,1529,2218,1322,-1,130,216,131,74,294,-1,366,-1,466,230,163,1016,653,1034,2274,216,848,250,536,120,1698,-1,857,445,undefined,95,103,1478,231,212,464,123,165,253,216,92,-1,-1,121,984,160,145,368,158,416,279,-1,292,248,464,2314,-1
04/04/2019,22,495,234,1329,1054,1996,1016,-1,70,140,53,53,188,-1,337,-1,361,152,93,675,633,800,1592,171,721,400,364,72,1190,-1,559,251,undefined,121,130,1096,157,108,359,85,309,164,155,88,-1,-1,61,553,105,125,217,79,311,160,-1,158,113,359,1141,-1
04/04/2019,23,195,110,803,531,553,647,-1,36,58,35,17,90,-1,291,-1,160,86,68,391,274,504,1010,110,373,166,259,50,214,-1,358,185,undefined,36,46,480,93,45,218,50,75,70,69,32,-1,-1,35,340,85,102,84,82,162,70,-1,68,78,218,1059,-1
05/04/2019,0,102,151,370,353,258,233,-1,20,28,15,22,41,-1,107,-1,88,26,13,181,138,319,395,58,138,65,173,43,94,-1,218,63,undefined,17,24,232,75,20,119,18,35,32,11,11,-1,-1,10,198,63,84,29,22,131,33,-1,26,37,119,487,-1
05/04/2019,1,119,42,181,231,110,142,-1,10,15,10,2,18,-1,45,-1,39,17,10,105,100,297,330,31,85,79,116,13,56,-1,184,33,undefined,4,9,175,28,19,65,39,15,17,11,9,-1,-1,9,153,18,64,15,25,58,29,-1,20,25,65,240,-1
05/04/2019,2,63,79,124,106,53,80,-1,2,10,4,-1,6,-1,27,-1,27,12,8,71,61,217,232,18,68,31,87,7,35,-1,110,14,undefined,9,5,76,25,9,58,4,14,9,9,8,-1,-1,1,68,17,42,9,15,46,11,-1,13,8,58,123,-1
05/04/2019,3,37,25,86,61,65,41,-1,1,3,15,3,8,-1,11,-1,17,12,6,57,65,149,135,34,35,15,61,5,53,-1,62,9,undefined,6,3,33,19,7,20,17,17,3,1,1,-1,-1,-1,101,12,36,5,14,13,4,-1,15,6,20,74,-1
05/04/2019,4,15,26,72,63,61,68,-1,11,6,4,1,2,-1,38,-1,22,6,8,24,24,94,119,25,31,19,56,9,58,-1,55,6,undefined,5,7,46,21,6,35,7,4,6,4,3,-1,-1,1,81,9,27,4,15,13,4,-1,4,10,35,175,-1
05/04/2019,5,40,22,104,101,138,274,-1,40,112,22,6,20,-1,120,-1,100,86,40,24,23,76,181,45,318,76,102,16,125,-1,29,19,undefined,20,33,181,33,21,112,21,23,21,9,6,-1,-1,5,92,18,25,6,25,22,11,-1,16,56,112,162,-1
05/04/2019,6,143,68,202,281,421,929,-1,137,583,79,14,62,-1,292,-1,306,234,192,69,35,131,722,233,1081,245,163,43,422,-1,63,18,undefined,87,58,831,95,11,346,121,112,62,38,30,-1,-1,27,220,61,52,28,44,56,24,-1,60,372,346,481,-1
05/04/2019,7,362,247,393,581,1189,1685,-1,386,2043,308,52,217,-1,682,-1,403,760,790,157,78,186,1445,714,2367,629,330,91,1125,1,138,78,undefined,220,145,1290,224,48,1131,310,295,182,212,77,-1,-1,103,506,149,90,97,79,233,153,-1,113,1392,1131,850,-1
05/04/2019,8,963,645,754,1142,2425,3868,-1,584,4223,564,70,327,-1,1453,-1,930,1977,1800,277,187,402,2773,1478,4553,1048,728,179,2239,-1,340,140,undefined,573,291,2819,660,96,2254,758,760,528,584,194,-1,-1,246,1177,333,150,179,219,706,341,-1,361,3214,2254,2560,-1
05/04/2019,9,1071,747,776,1248,1845,2190,-1,327,2812,525,35,242,-1,820,-1,1005,1340,1011,242,177,406,2144,983,3175,973,779,171,1601,-1,268,157,undefined,420,257,1779,570,143,1644,932,587,711,667,183,-1,-1,276,953,339,224,249,196,481,357,-1,411,2343,1644,1634,-1
05/04/2019,10,1520,1144,1180,1691,1756,1339,-1,208,1135,282,30,171,-1,522,-1,1207,837,533,486,208,559,2116,629,1914,723,900,203,1538,-1,389,133,undefined,248,224,1345,507,147,1207,666,527,846,680,221,-1,-1,263,1068,361,285,320,246,511,303,-1,405,1027,1207,2180,-1
05/04/2019,11,2283,1534,1548,2098,2155,1499,-1,233,1082,314,48,200,-1,509,-1,1371,778,466,740,322,683,2371,652,1962,698,1178,226,1625,4,605,216,undefined,202,214,1479,592,186,1223,585,686,1009,602,220,-1,-1,293,1392,473,308,342,231,646,352,-1,479,1009,1223,2178,-1
05/04/2019,12,3417,2788,2586,3187,2708,2329,-1,702,1759,639,80,437,-1,723,-1,2045,1607,622,1333,801,1484,3172,1155,2878,1039,1807,302,2110,1,1143,287,undefined,334,321,2838,993,283,1999,1410,944,1073,626,249,-1,-1,431,2044,648,558,452,301,1010,500,-1,825,2169,1999,2992,-1
05/04/2019,13,3803,2994,2583,3602,2793,2490,-1,601,1586,477,44,510,-1,651,-1,2305,1673,672,1340,764,1474,3708,1095,3046,1131,1699,231,2115,2,1130,355,undefined,407,377,2714,1230,300,1989,1263,889,1222,808,195,-1,-1,528,2361,595,557,441,287,1017,535,-1,863,1849,1989,2345,-1
05/04/2019,14,3289,2227,2482,3215,2713,2122,-1,298,982,362,19,307,-1,658,-1,1700,878,591,1124,462,1047,3130,669,2240,1094,1251,240,2149,8,784,272,undefined,233,224,2092,683,178,1373,635,665,885,504,165,-1,-1,316,1857,544,343,419,258,842,348,-1,674,970,1373,2213,-1
05/04/2019,15,3161,2408,2494,3228,2956,2504,-1,272,1563,373,12,241,-1,769,-1,1525,806,560,1042,462,1093,3404,652,2885,1167,991,235,2107,-1,758,242,undefined,206,226,2370,490,171,1568,464,433,926,328,244,-1,-1,263,1793,458,238,398,249,759,441,-1,631,1170,1568,2209,-1
05/04/2019,16,3560,2347,2753,3388,3240,3299,-1,458,3007,590,61,310,-1,1185,-1,1419,894,1071,1154,497,1164,3752,881,3860,1495,1014,266,2400,-1,927,274,undefined,347,373,2722,692,212,2103,630,611,879,280,187,-1,-1,260,2076,446,215,418,240,886,464,-1,664,2215,2103,2435,-1
05/04/2019,17,4416,2918,3681,4206,5234,5230,-1,666,3439,869,2,465,-1,1741,-1,1918,1411,1399,1592,861,1500,4805,1242,4610,2062,972,235,3261,-1,1372,381,undefined,484,518,4351,871,282,2907,765,810,978,272,280,-1,-1,328,2748,350,203,511,217,1099,706,-1,876,2738,2907,2526,-1
05/04/2019,18,3812,2331,3958,3770,5277,3751,-1,470,1573,388,8,550,-1,1297,-1,1613,935,694,1990,1355,1812,4227,590,2835,1589,907,215,3948,-1,1487,564,undefined,445,434,3788,638,378,1699,525,637,456,260,174,-1,-1,249,2139,298,181,590,294,978,440,-1,810,1183,1699,2537,-1
05/04/2019,19,2892,1590,3450,2866,3014,2344,-1,252,534,189,7,578,-1,825,-1,949,502,370,1915,1494,1697,3335,362,1615,1234,762,157,2024,-1,1501,687,undefined,371,326,2507,510,352,1004,288,407,395,330,175,-1,-1,139,1709,246,170,723,213,865,320,-1,592,488,1004,2429,-1
05/04/2019,20,2352,1077,3207,2576,2972,2037,-1,191,238,97,18,509,-1,667,-1,763,447,229,1800,1596,1777,2826,298,1166,1118,688,154,1952,-1,1466,702,undefined,166,201,2338,396,356,678,193,320,248,259,117,-1,-1,84,1485,230,121,631,187,764,296,-1,533,266,678,2620,-1
05/04/2019,21,1370,765,3103,2287,3466,1859,-1,168,206,89,2,426,-1,736,-1,590,238,155,1502,1187,1630,2361,266,1089,867,622,124,1976,-1,1390,665,undefined,111,171,1961,363,400,654,182,239,384,216,84,-1,-1,93,1238,184,168,537,182,711,276,-1,468,161,654,2260,-1
05/04/2019,22,835,574,2414,1810,2902,1649,-1,113,158,76,16,322,-1,658,-1,459,384,197,1191,1063,1267,2220,201,886,533,436,102,1840,-1,1411,697,undefined,229,337,1925,418,263,524,146,475,250,153,75,-1,-1,63,832,168,135,366,126,541,198,-1,342,181,524,1599,-1
05/04/2019,23,525,394,1729,1442,1950,1401,-1,108,85,36,8,152,-1,591,-1,390,270,181,917,634,1145,1860,220,804,413,458,82,900,-1,991,480,undefined,258,287,1761,410,160,511,106,170,401,129,61,-1,-1,54,642,138,174,176,108,560,168,-1,234,118,511,1035,-1
06/04/2019,0,368,223,1129,996,1159,792,-1,50,50,14,56,85,-1,317,-1,152,85,71,487,428,818,983,115,416,263,281,48,542,-1,718,243,undefined,49,69,838,316,55,266,46,66,292,45,25,-1,-1,18,350,66,114,95,55,409,62,-1,122,70,266,779,-1
06/04/2019,1,324,161,612,591,523,448,-1,16,21,5,1,35,-1,184,-1,120,69,53,337,270,692,737,39,259,168,193,38,262,-1,569,127,undefined,22,45,365,331,45,187,24,53,145,21,13,-1,-1,16,299,48,106,26,52,266,61,-1,125,36,187,494,-1
06/04/2019,2,150,103,422,442,300,267,-1,6,22,3,2,23,-1,150,-1,57,26,23,238,140,362,462,50,93,73,124,39,211,-1,339,42,undefined,8,18,211,195,21,128,26,41,72,7,4,-1,-1,9,166,48,77,15,47,149,15,-1,49,11,128,321,-1
06/04/2019,3,92,46,281,348,218,135,-1,12,28,4,6,12,-1,78,-1,54,20,8,117,178,408,367,23,68,58,135,22,167,-1,291,13,undefined,7,12,85,211,14,46,20,10,22,3,3,-1,-1,2,138,34,53,8,24,77,16,-1,61,17,46,173,-1
06/04/2019,4,40,48,147,131,157,121,-1,2,9,8,4,7,-1,92,-1,29,13,5,92,119,166,354,27,70,45,100,32,136,-1,171,9,undefined,11,4,47,32,1,37,12,14,24,2,4,-1,-1,5,101,31,40,3,20,29,23,-1,15,10,37,144,-1
06/04/2019,5,39,38,90,143,187,126,-1,15,21,10,9,16,-1,78,-1,43,17,10,50,77,159,214,46,112,32,97,15,232,3,115,6,undefined,7,8,71,11,14,47,16,21,33,3,5,-1,-1,1,81,25,35,15,16,22,1,-1,18,16,47,128,-1
06/04/2019,6,73,37,103,135,279,212,-1,44,54,21,31,37,-1,84,-1,47,38,25,33,40,119,247,53,348,70,145,25,321,-1,98,15,undefined,76,39,230,31,17,131,29,35,67,5,5,-1,-1,5,92,60,67,15,28,33,18,-1,24,32,131,183,-1
06/04/2019,7,117,79,139,239,492,313,-1,83,56,37,33,55,-1,139,-1,84,93,24,53,56,98,398,61,543,176,244,64,488,-1,71,18,undefined,35,29,437,61,17,184,62,67,93,20,11,-1,-1,19,143,121,75,21,35,38,32,-1,49,144,184,280,-1
06/04/2019,8,360,228,221,483,935,443,-1,127,126,106,12,113,-1,224,-1,371,149,58,77,71,148,937,113,733,320,474,145,892,-1,125,62,undefined,77,70,692,136,76,411,140,185,55,57,34,-1,-1,37,234,205,144,81,112,131,69,-1,131,144,411,324,-1
06/04/2019,9,832,642,542,1087,1695,886,-1,172,136,125,9,257,-1,327,-1,789,209,98,214,190,319,1409,221,1092,698,730,222,1709,-1,302,114,undefined,93,105,1135,156,77,624,133,170,118,129,69,-1,-1,71,572,355,266,204,148,319,89,-1,213,207,624,1300,-1
06/04/2019,10,1610,1170,798,1648,2674,1123,-1,231,191,143,23,332,-1,418,-1,1123,266,162,390,293,504,1857,287,1403,1027,1243,440,2203,-1,399,126,undefined,133,128,1682,214,114,885,229,209,233,188,92,-1,-1,129,932,778,429,389,246,460,128,-1,348,438,885,882,-1
06/04/2019,11,2487,1900,1215,2370,3262,1495,-1,281,230,147,18,425,-1,542,-1,1321,298,168,755,524,640,2411,290,1458,1108,1589,470,2917,-1,552,127,undefined,141,104,2117,222,184,1150,211,427,367,94,119,-1,-1,105,1428,824,532,471,280,558,163,-1,497,1023,1150,1062,-1
06/04/2019,12,2941,2400,2009,3060,3730,1640,-1,347,203,174,63,710,-1,618,-1,1346,398,164,1266,776,963,2578,231,1963,1195,1838,503,3189,-1,794,203,undefined,141,120,2203,231,272,1480,187,396,305,101,108,-1,-1,126,1671,830,597,538,356,671,211,-1,555,4193,1480,1529,-1
06/04/2019,13,3159,2599,2679,3519,4257,1737,-1,402,271,143,113,916,-1,569,-1,1566,331,245,1426,852,1106,2894,288,2107,1500,1951,510,3720,-1,903,257,undefined,105,119,2389,257,313,1509,191,471,378,215,113,-1,-1,156,1945,1084,618,594,323,750,219,-1,627,7204,1509,2850,-1
06/04/2019,14,3471,2869,2636,3470,4058,1849,-1,266,177,102,131,465,-1,680,-1,1544,295,214,1399,731,1122,3020,289,1649,1435,1771,475,3393,-1,880,297,undefined,124,139,2450,210,179,985,182,261,316,167,96,-1,-1,167,2120,853,563,530,308,720,237,-1,567,1243,985,1489,-1
06/04/2019,15,3774,2951,2667,3562,4063,2045,-1,291,187,112,58,500,-1,786,-1,1578,326,176,1338,696,1348,3173,322,1611,1623,1329,370,3220,-1,816,292,undefined,104,140,2721,250,252,921,184,291,341,123,93,-1,-1,142,2077,673,380,590,251,682,197,-1,572,866,921,1370,-1
06/04/2019,16,4138,2962,2774,3551,4862,2204,-1,478,324,166,48,1078,-1,714,-1,1527,358,218,1375,724,1405,3261,459,2429,1842,894,248,4083,-1,941,302,undefined,132,199,3072,309,236,2130,235,397,283,98,80,-1,-1,114,2028,451,241,596,249,645,199,-1,464,4600,2130,1526,-1
06/04/2019,17,3754,2611,2927,3505,4945,2345,-1,350,233,101,16,594,-1,895,-1,1246,590,223,1526,1053,1503,3529,362,1851,1703,684,182,3716,-1,1100,429,undefined,299,348,3481,295,361,1566,255,371,302,159,133,-1,-1,165,1932,295,170,628,181,777,284,-1,608,1161,1566,1615,-1
06/04/2019,18,3088,1837,2846,3347,4664,2113,-1,318,232,121,20,664,-1,1021,-1,1160,544,234,1831,1403,1776,3096,387,1636,1664,728,162,3608,-1,1389,455,undefined,388,400,4151,344,430,1071,292,437,240,119,91,-1,-1,133,1601,285,124,704,209,728,253,-1,601,389,1071,1529,-1
06/04/2019,19,2428,1166,3233,2953,4427,1836,-1,176,161,121,3,627,-1,823,-1,811,403,173,1838,1524,1792,2891,284,1117,718,784,210,3644,-1,1326,606,undefined,255,354,3523,236,454,661,237,342,179,133,64,-1,-1,111,1608,278,135,667,187,659,266,-1,591,199,661,2088,-1
06/04/2019,20,1339,751,2917,2721,3716,1604,-1,115,112,111,4,503,-1,691,-1,708,390,145,1721,1750,1881,2699,220,950,556,646,206,2263,-1,1535,823,undefined,184,310,3032,319,509,501,125,193,165,118,47,-1,-1,72,1292,235,127,649,217,630,215,-1,459,126,501,1474,-1
06/04/2019,21,957,598,2688,2285,3703,1371,-1,119,77,66,2,426,-1,601,-1,573,218,90,1464,1239,1634,2355,241,776,482,574,164,2691,-1,1286,831,undefined,97,289,2647,322,525,461,155,216,170,168,44,-1,-1,74,997,235,128,516,178,647,218,-1,363,102,461,1476,-1
06/04/2019,22,674,572,2447,2074,4181,1693,-1,122,91,71,8,305,-1,855,-1,598,418,229,1222,1259,1665,2297,336,1121,484,506,135,3106,-1,1385,826,undefined,499,664,3729,466,374,456,187,541,128,124,52,-1,-1,37,920,203,130,436,119,726,181,-1,356,146,456,1339,-1
06/04/2019,23,528,343,1890,1708,1919,1188,-1,68,83,70,6,201,-1,525,-1,519,196,120,953,905,1461,1716,181,836,344,386,94,1165,-1,1209,503,undefined,133,238,1764,376,170,450,101,231,83,100,44,-1,-1,41,607,148,146,168,83,566,118,-1,259,94,450,878,-1
07/04/2019,0,369,246,1267,998,1040,851,-1,45,51,21,1,122,-1,401,-1,304,81,61,574,526,1113,1100,114,407,210,268,46,523,-1,754,288,undefined,69,88,819,377,70,279,80,142,57,40,23,-1,-1,19,432,61,88,64,91,510,80,-1,186,54,279,562,-1
07/04/2019,1,224,209,733,939,583,484,-1,22,39,15,3,29,-1,246,-1,183,51,25,419,389,808,863,108,199,164,201,41,369,-1,681,125,undefined,15,32,439,324,35,205,44,65,33,28,23,-1,-1,15,358,62,83,31,61,379,37,-1,91,36,205,361,-1
07/04/2019,2,110,9,437,36,414,207,-1,23,52,18,8,19,-1,232,-1,58,27,28,198,157,381,534,48,118,22,105,19,228,-1,282,40,undefined,15,6,240,117,9,95,13,20,14,4,2,-1,-1,12,148,28,59,12,27,160,30,-1,53,39,95,341,-1
07/04/2019,3,97,40,208,388,190,154,-1,3,20,6,19,9,-1,85,-1,24,16,7,111,91,361,304,39,81,23,92,17,237,-1,330,21,undefined,20,9,52,80,-1,58,4,6,7,1,3,-1,-1,1,129,30,49,8,28,112,14,-1,31,24,58,197,-1
07/04/2019,4,30,27,115,106,124,105,-1,3,7,9,8,4,-1,73,-1,43,25,6,104,65,155,218,32,88,20,77,8,147,-1,134,16,undefined,15,5,46,34,7,38,8,16,8,3,4,-1,-1,1,108,13,26,54,15,44,8,-1,27,18,38,175,-1
07/04/2019,5,46,31,74,75,166,108,-1,12,26,13,10,20,-1,80,-1,24,21,6,36,52,134,170,43,106,22,64,13,217,-1,197,2,undefined,16,4,81,17,7,50,13,7,9,1,-1,-1,-1,-1,83,18,35,3,24,33,2,-1,10,24,50,75,-1
07/04/2019,6,50,46,98,150,314,158,-1,37,107,37,12,74,-1,117,-1,51,40,10,28,20,81,295,65,258,79,91,28,465,-1,90,12,undefined,34,14,204,29,6,100,12,36,15,7,4,-1,-1,-1,85,51,24,25,21,28,10,-1,33,80,100,113,-1
07/04/2019,7,92,117,185,252,618,287,-1,183,333,172,16,190,-1,133,-1,108,87,31,75,79,104,499,126,581,260,241,33,742,-1,130,19,undefined,52,43,507,45,21,291,55,54,40,25,13,-1,-1,17,216,57,72,43,40,68,29,-1,91,804,291,124,-1
07/04/2019,8,361,254,371,440,1054,544,-1,385,1124,606,22,764,-1,254,-1,231,168,66,125,91,147,823,273,1168,653,545,146,1244,-1,160,73,undefined,126,125,986,95,51,635,100,103,87,80,37,-1,-1,50,390,239,226,92,111,166,80,-1,104,3508,635,306,-1
07/04/2019,9,930,516,702,1022,1892,991,-1,334,844,684,48,1030,-1,416,-1,565,193,111,312,168,384,1597,363,1375,705,1006,361,2006,-1,299,129,undefined,111,126,1474,131,81,746,145,166,155,93,63,-1,-1,54,860,545,350,209,189,294,112,-1,216,2901,746,1380,-1
07/04/2019,10,1861,1259,1019,1531,2988,1262,-1,435,525,483,1610,1931,-1,468,-1,857,267,104,528,343,482,1960,352,1384,943,1409,504,2849,-1,457,197,undefined,141,198,2074,242,131,979,193,154,300,133,87,-1,-1,114,1250,919,583,450,311,361,146,-1,398,1984,979,945,-1
07/04/2019,11,2676,1876,1377,2208,3887,1668,-1,656,933,868,4510,5682,-1,636,-1,1214,319,143,913,500,737,2486,421,1780,1420,2026,564,3173,-1,578,240,undefined,125,189,2601,222,173,1544,133,283,375,160,119,-1,-1,128,1441,1300,943,522,348,578,135,-1,441,3428,1544,1005,-1
07/04/2019,12,3258,2125,2084,3036,4281,1875,-1,572,612,814,1634,3685,-1,660,-1,1281,383,200,1594,876,821,2747,411,1707,1720,2349,618,3685,-1,847,392,undefined,150,251,3050,175,354,1667,142,326,410,209,128,-1,-1,144,1797,1405,958,650,444,667,209,-1,573,3514,1667,1184,-1
07/04/2019,13,3626,2276,2737,3294,4295,1943,-1,479,628,282,163,1813,-1,655,-1,1397,299,181,1635,995,1119,3137,377,1721,1619,2427,605,3579,-1,1018,386,undefined,206,297,3084,161,312,1307,165,465,351,204,134,-1,-1,165,1982,1431,965,602,433,787,201,-1,647,4201,1307,2249,-1
07/04/2019,14,3767,2517,2573,3219,4309,2048,-1,379,278,217,90,1165,-1,865,-1,1369,315,180,1371,813,1194,3126,219,1571,1581,2123,541,3363,-1,854,472,undefined,173,413,3294,226,341,991,122,276,239,137,157,-1,-1,130,1776,1305,647,642,352,707,226,-1,575,1848,991,1436,-1
07/04/2019,15,3621,2291,2414,3151,4369,2136,-1,338,155,99,241,726,-1,797,-1,1318,341,139,1288,568,1202,2922,276,1290,1600,1692,445,3509,-1,833,661,undefined,189,367,2623,195,264,810,80,216,244,120,110,-1,-1,108,1717,931,486,623,382,640,198,-1,445,587,810,1278,-1
07/04/2019,16,3460,2096,2500,2942,4388,1852,-1,360,147,136,94,673,-1,692,-1,1116,649,120,1246,487,1238,2964,275,1241,1487,1047,255,3362,-1,858,487,undefined,162,272,2052,193,214,952,99,334,208,136,108,-1,-1,136,1680,586,310,585,236,611,248,-1,456,2656,952,1641,-1
07/04/2019,17,2946,1732,2467,2869,4753,1756,-1,382,165,208,84,859,-1,687,-1,893,369,173,1452,761,1333,3062,300,1581,1264,695,177,4290,-1,964,522,undefined,170,496,2240,201,280,1354,166,266,228,158,130,-1,-1,163,1643,372,196,558,207,680,252,-1,516,2701,1354,1503,-1
07/04/2019,18,2097,1071,2651,2324,3834,1809,-1,271,194,79,108,570,-1,714,-1,647,430,166,1617,1041,1545,3004,257,1375,1006,659,148,2720,-1,993,634,undefined,358,746,3366,201,323,720,174,464,199,218,126,-1,-1,134,1289,251,140,623,216,503,283,-1,544,337,720,1989,-1
07/04/2019,19,1352,750,2504,2218,3462,1284,-1,147,130,79,80,477,-1,517,-1,560,323,102,1567,1159,1479,2414,221,930,539,629,156,3039,-1,1165,633,undefined,172,378,2500,133,314,560,132,289,171,142,88,-1,-1,74,1083,198,140,464,157,510,167,-1,472,143,560,1599,-1
07/04/2019,20,850,438,1898,1655,2800,1035,-1,73,78,64,76,381,-1,421,-1,492,227,127,1336,876,1211,1924,184,676,407,566,143,2302,-1,904,708,undefined,98,243,1983,120,308,409,76,135,124,108,66,-1,-1,58,760,174,118,403,166,446,170,-1,289,102,409,1283,-1
07/04/2019,21,506,306,1442,1245,2213,961,-1,56,67,48,35,274,-1,340,-1,431,172,93,855,506,969,1459,167,574,266,486,92,1687,-1,808,476,undefined,95,274,1480,67,173,366,81,148,114,93,49,-1,-1,43,548,129,135,286,86,294,130,-1,212,66,366,1048,-1
07/04/2019,22,254,161,888,769,1115,665,-1,50,46,22,42,136,-1,250,-1,170,94,52,522,304,525,1167,125,406,255,348,88,756,-1,430,224,undefined,61,131,773,56,102,254,59,299,71,75,37,-1,-1,33,331,106,115,92,60,158,77,-1,107,78,254,895,-1
07/04/2019,23,180,78,515,479,524,424,-1,21,43,25,9,70,-1,179,-1,61,41,27,277,132,412,757,85,232,110,190,28,297,-1,280,92,undefined,19,22,336,29,19,188,22,46,49,50,14,-1,-1,29,236,55,63,44,47,133,49,-1,64,59,188,341,-1
08/04/2019,0,76,51,279,366,233,210,-1,14,29,10,2,26,-1,80,-1,25,24,12,117,38,262,282,37,111,35,129,17,104,-1,229,56,undefined,12,11,155,15,20,90,11,23,22,14,3,-1,-1,3,120,16,73,16,26,54,39,-1,45,30,90,191,-1
08/04/2019,1,68,36,166,341,136,94,-1,11,3,11,3,17,-1,36,-1,32,17,20,72,38,108,117,20,47,46,84,7,46,-1,126,32,undefined,3,5,54,13,6,54,6,12,12,7,2,-1,-1,13,42,6,48,7,17,30,28,-1,29,23,54,148,-1
08/04/2019,2,27,5,94,178,81,59,-1,3,4,5,-1,3,-1,27,-1,17,10,4,58,48,94,75,10,41,15,44,9,12,-1,81,3,undefined,3,1,45,15,6,94,-1,1,6,3,-1,-1,-1,3,31,10,32,7,5,43,2,-1,22,8,94,89,-1
08/04/2019,3,21,24,67,125,67,34,-1,-1,1,3,-1,8,-1,13,-1,21,6,4,15,39,73,71,10,21,12,46,5,54,-1,69,3,undefined,-1,3,23,11,1,19,1,8,1,-1,-1,-1,-1,1,54,7,16,1,6,16,-1,-1,3,7,19,67,-1
08/04/2019,4,5,21,45,115,120,48,-1,6,10,3,-1,4,-1,36,-1,14,10,8,12,28,58,77,12,37,16,26,11,139,-1,49,11,undefined,5,6,34,8,13,28,5,8,5,2,1,-1,-1,-1,53,7,18,7,6,9,8,-1,10,13,28,51,-1
08/04/2019,5,38,28,76,101,330,238,-1,50,98,18,4,24,-1,113,-1,91,91,40,59,110,80,192,59,310,81,42,6,329,-1,65,11,undefined,41,70,150,28,4,114,31,40,22,56,36,-1,-1,6,72,8,30,4,27,25,21,-1,16,77,114,149,-1
08/04/2019,6,121,103,192,256,1000,849,-1,172,565,88,44,101,-1,270,-1,176,291,161,86,26,136,817,239,1058,284,98,30,1077,-1,93,26,undefined,121,79,827,102,9,365,132,100,52,51,45,-1,-1,20,224,48,25,33,61,76,35,-1,64,391,365,255,-1
08/04/2019,7,402,268,738,1417,4653,1827,-1,508,2152,428,71,260,-1,743,-1,427,801,744,135,82,289,1821,762,2546,706,375,105,5719,-1,163,82,undefined,303,254,1638,251,53,1310,398,319,299,157,64,-1,-1,83,634,148,56,95,63,263,321,-1,193,1585,1310,1070,-1
08/04/2019,8,935,725,1625,2500,7087,3795,-1,623,4125,594,98,415,-1,1429,-1,980,2021,1568,316,183,516,3235,1499,4552,1091,665,175,7954,-1,447,151,undefined,599,475,2954,780,128,2714,921,798,794,567,195,-1,-1,181,1280,304,116,181,251,708,857,-1,468,3432,2714,3531,-1
08/04/2019,9,1015,798,1499,2242,5083,1936,-1,302,2109,480,66,261,-1,722,-1,1080,1196,811,281,190,496,2608,802,2669,583,638,176,5722,-1,322,132,undefined,458,389,1626,612,158,1657,861,578,782,737,188,-1,-1,270,1133,284,95,223,180,558,593,-1,381,1829,1657,2832,-1
08/04/2019,10,1625,1335,1534,2423,3738,1315,-1,241,1000,311,62,227,-1,470,-1,1266,782,553,488,254,628,2452,640,1888,578,704,167,3621,-1,392,163,undefined,254,352,1379,528,133,1199,620,600,769,359,210,-1,-1,200,1082,313,127,292,174,548,514,-1,495,1048,1199,2702,-1
08/04/2019,11,2246,1727,1683,2445,2541,1377,-1,259,679,321,120,219,-1,479,-1,1471,809,421,744,369,884,2442,609,1682,711,729,156,2252,-1,626,186,undefined,185,196,1655,536,208,1147,597,604,947,260,231,-1,-1,251,1480,296,139,418,203,668,414,-1,464,804,1147,2716,-1
08/04/2019,12,3525,3017,2600,3567,2926,2055,-1,631,1567,572,183,469,-1,709,-1,2191,1754,630,1324,777,1465,3352,1210,2537,966,1147,197,2211,-1,1069,322,undefined,301,336,2437,1010,377,1679,1181,811,1128,455,162,-1,-1,406,2331,416,280,542,293,1074,482,-1,848,1855,1679,2717,-1
08/04/2019,13,3905,3071,2697,3608,3113,2048,-1,491,1333,466,105,333,-1,616,-1,2318,1685,670,1352,788,1365,3445,1127,2571,920,1065,170,2566,-1,1012,358,undefined,295,399,2558,1020,337,1717,1299,888,1091,545,244,-1,-1,491,2163,298,226,522,300,1127,429,-1,925,1470,1717,2623,-1
08/04/2019,14,3087,2439,2528,3329,3048,1767,-1,238,807,273,61,274,-1,617,-1,1692,916,518,1122,466,969,3084,624,2023,989,722,163,2353,-1,762,241,undefined,167,259,1808,637,203,1137,586,531,896,263,146,-1,-1,271,1835,310,146,476,219,920,359,-1,628,874,1137,3435,-1
08/04/2019,15,2978,2175,2277,3000,3148,1896,-1,278,1289,398,62,230,-1,706,-1,1437,749,555,964,480,1034,3232,637,2613,1099,702,115,2571,1,709,245,undefined,221,252,1734,558,205,1395,452,549,890,342,190,-1,-1,273,1815,165,140,465,192,757,374,-1,502,963,1395,2400,-1
08/04/2019,16,2839,2114,2478,3110,3910,2625,-1,468,3132,619,88,327,-1,1035,-1,1372,802,993,929,497,966,3718,791,3799,1257,654,179,3547,-1,726,238,undefined,393,302,2274,596,213,2004,458,509,816,411,177,-1,-1,304,1927,272,154,401,214,850,432,-1,652,2107,2004,2939,-1
08/04/2019,17,2978,1952,2518,3335,5380,4110,-1,690,4005,851,81,321,-1,1691,-1,1373,1395,1666,1039,577,1169,4563,1139,5159,1296,718,236,4576,-1,858,316,undefined,624,371,2952,753,200,2443,674,710,953,1027,343,-1,-1,356,2011,341,116,462,233,891,604,-1,837,3037,2443,3303,-1
08/04/2019,18,2097,1244,2194,2333,3348,2144,-1,394,1757,366,42,217,-1,779,-1,841,708,713,1126,635,1019,3360,607,2797,823,640,200,2678,-1,786,309,undefined,277,178,1847,413,263,1234,366,349,844,822,275,-1,-1,230,1353,284,122,489,215,567,504,-1,591,1074,1234,2550,-1
08/04/2019,19,1147,527,2225,1591,2040,1143,-1,165,440,145,39,188,-1,454,-1,505,307,212,1116,516,939,2368,319,1288,274,603,127,1451,-1,734,475,undefined,110,119,1351,247,233,599,169,209,518,514,178,-1,-1,211,1071,174,103,411,167,482,356,-1,340,325,599,1393,-1
08/04/2019,20,681,302,1741,1205,1706,830,-1,74,168,65,64,237,-1,379,-1,399,285,133,933,509,752,1616,207,850,298,465,98,1101,-1,554,356,undefined,87,94,1000,157,167,355,90,159,330,344,125,-1,-1,120,685,144,98,339,185,351,255,-1,293,179,355,2417,-1
08/04/2019,21,383,233,1545,1271,1121,754,-1,53,103,52,36,149,-1,247,-1,367,169,92,656,351,626,1440,155,620,243,399,81,688,-1,492,284,undefined,62,68,780,118,149,324,78,117,286,252,94,-1,-1,64,446,99,100,283,122,261,197,-1,210,90,324,2093,-1
08/04/2019,22,236,122,665,470,669,566,-1,54,76,35,14,72,-1,216,-1,160,96,51,358,272,448,862,77,392,175,240,65,430,-1,304,132,undefined,42,53,488,57,61,263,72,65,173,114,46,-1,-1,77,284,90,81,123,87,154,109,-1,97,76,263,821,-1
08/04/2019,23,106,61,360,236,319,323,-1,14,43,9,4,30,-1,180,-1,53,73,27,183,115,223,435,42,244,97,147,25,218,-1,211,77,undefined,24,24,176,30,48,145,36,16,66,91,23,-1,-1,36,119,30,56,32,43,43,57,-1,42,35,145,317,-1
09/04/2019,0,53,22,220,112,128,133,-1,7,12,3,-1,4,-1,72,-1,41,33,5,111,49,182,175,10,83,23,141,19,79,-1,136,18,undefined,16,8,101,20,14,57,11,5,29,9,7,-1,-1,19,97,21,49,20,23,21,29,-1,34,19,57,204,-1
09/04/2019,1,17,28,101,54,64,38,-1,4,6,1,-1,1,-1,15,-1,31,32,3,68,40,93,67,11,46,21,66,11,33,-1,92,13,undefined,4,4,40,4,7,37,11,4,63,7,7,-1,-1,7,78,11,31,15,27,13,12,-1,17,7,37,210,-1
09/04/2019,2,25,21,71,42,29,21,-1,5,3,-1,1,2,-1,8,-1,17,4,7,49,28,46,80,18,25,25,36,6,16,-1,46,5,undefined,6,3,10,4,-1,17,5,5,99,-1,1,-1,-1,5,36,5,9,3,6,11,2,-1,19,9,17,357,-1
09/04/2019,3,13,12,24,25,51,17,-1,-1,4,-1,-1,1,-1,4,-1,11,8,3,31,35,28,35,8,23,10,43,5,61,-1,35,4,undefined,2,3,6,-1,7,26,-1,7,52,-1,-1,-1,-1,-1,46,8,9,2,10,9,1,-1,10,4,26,82,-1
09/04/2019,4,7,8,42,34,71,40,-1,4,11,6,2,6,-1,26,-1,7,13,3,29,25,50,43,5,48,23,30,2,95,-1,27,5,undefined,5,3,24,2,6,19,11,6,5,2,2,-1,-1,-1,28,7,10,9,10,13,4,-1,6,11,19,83,-1
09/04/2019,5,29,33,78,105,439,233,-1,68,86,18,5,26,-1,111,-1,60,92,32,20,32,64,133,48,263,74,75,8,497,-1,36,12,undefined,22,50,221,35,12,103,23,16,23,49,47,-1,-1,5,82,16,17,9,17,19,16,-1,14,85,103,204,-1
09/04/2019,6,156,109,210,305,887,908,-1,169,530,91,18,91,-1,320,-1,370,269,182,73,30,136,916,294,1143,272,153,36,1028,7,105,43,undefined,99,76,863,98,11,396,146,101,74,64,50,-1,-1,34,238,73,36,27,60,72,38,-1,52,455,396,353,-1
09/04/2019,7,482,290,458,735,2352,1872,-1,479,2386,376,70,246,-1,759,-1,595,884,761,160,113,247,1855,852,2414,684,399,140,2613,19,190,103,undefined,311,177,1650,288,64,1342,443,389,185,229,104,-1,-1,120,553,193,99,118,78,242,143,-1,157,1861,1342,658,-1
09/04/2019,8,1128,727,884,1411,3714,3849,-1,634,4400,632,92,382,-1,1400,-1,1184,2033,1552,311,233,540,3234,1622,4515,925,764,240,4077,-1,442,211,undefined,615,333,2861,803,117,2685,910,863,643,687,232,-1,-1,319,1152,384,164,198,223,749,455,-1,481,3539,2685,2610,-1
09/04/2019,9,1135,764,955,1439,2910,1842,-1,321,2197,442,53,218,-1,668,-1,1064,1178,822,260,200,427,2174,792,2637,619,902,198,3157,-1,344,138,undefined,450,292,1561,515,125,1588,830,632,713,859,254,-1,-1,366,956,384,265,245,170,568,363,-1,388,1755,1588,1944,-1
09/04/2019,10,1536,1152,1211,1709,2483,1220,-1,210,857,344,28,143,-1,453,-1,1254,821,487,432,243,562,2030,684,1867,486,998,219,2323,-1,377,220,undefined,222,258,1213,543,161,1261,582,659,782,682,259,-1,-1,261,1226,464,287,338,188,531,330,-1,354,840,1261,2524,-1
09/04/2019,11,2269,1668,1719,2035,2367,1313,-1,230,793,256,33,181,-1,462,-1,1456,780,434,734,551,888,2222,611,1767,656,1210,213,2023,2,175,271,undefined,223,234,1495,523,193,1209,616,670,1121,806,262,-1,-1,272,1510,563,384,385,274,665,409,-1,439,698,1209,2467,-1
09/04/2019,12,3539,2919,2688,3592,3313,1994,-1,631,1439,509,134,442,-1,718,-1,2295,1741,611,1281,823,1373,3308,1234,2613,880,1899,362,3090,9,45,327,undefined,450,337,2530,1056,347,1670,1279,961,1083,876,277,-1,-1,448,2136,764,542,428,368,1044,476,-1,795,1754,1670,2529,-1
09/04/2019,13,3764,3069,2617,3605,3119,2136,-1,504,1199,458,104,414,-1,653,-1,2218,1642,657,1289,723,1426,3391,1058,2464,957,1733,332,2739,3,121,329,undefined,383,360,2775,966,309,1761,1174,856,1104,760,267,-1,-1,540,2250,821,524,573,445,1128,543,-1,817,1395,1761,2578,-1
09/04/2019,14,3022,2516,2667,3331,2966,1776,-1,285,839,333,68,295,-1,598,-1,1820,969,509,1123,522,1116,3026,641,2034,892,1163,277,2497,-1,335,316,undefined,235,237,2028,662,247,1203,603,574,930,545,190,-1,-1,317,1991,524,322,455,272,945,456,-1,618,784,1203,3114,-1
09/04/2019,15,3056,2272,2524,3234,3293,2186,-1,292,1350,349,72,208,-1,767,-1,1545,815,537,986,528,1002,3170,623,2565,913,839,167,2826,-1,749,239,undefined,261,224,1913,584,234,1444,507,512,775,381,162,-1,-1,259,1907,401,201,402,220,786,403,-1,508,966,1444,2414,-1
09/04/2019,16,3008,2188,2588,3243,3949,2856,-1,415,2984,615,44,215,-1,1066,-1,1398,805,1033,974,522,1065,3750,820,3968,1152,676,190,3450,-1,799,320,undefined,361,243,2223,640,240,2031,548,535,925,354,229,-1,-1,336,1971,348,137,348,214,830,450,-1,652,2100,2031,3408,-1
09/04/2019,17,3415,2212,2869,3925,5360,4380,-1,737,3943,893,87,389,-1,1738,-1,1683,1393,1465,1152,647,1321,4749,1226,5245,1441,773,242,4827,-1,960,327,undefined,537,402,3153,871,254,2591,755,646,1287,920,394,-1,-1,404,2282,329,140,386,245,900,979,-1,764,2873,2591,3464,-1
09/04/2019,18,2781,1587,3016,3249,4390,2643,-1,415,1556,378,77,346,-1,1024,-1,1256,791,655,1396,924,1641,3608,631,2729,966,842,273,4685,-1,1058,318,undefined,312,322,2633,492,248,1335,510,379,780,714,270,-1,-1,333,1786,307,167,474,216,718,531,-1,617,1113,1335,3562,-1
09/04/2019,19,1412,698,2672,2390,2231,1426,-1,199,592,130,34,210,-1,457,-1,603,396,234,1308,909,1347,2516,307,1396,354,687,166,1740,-1,957,396,undefined,141,199,1661,256,274,690,215,251,407,330,156,-1,-1,215,1257,244,110,355,182,557,308,-1,424,332,690,2553,-1
09/04/2019,20,792,432,2070,1986,2582,1156,-1,94,222,96,49,201,-1,361,-1,663,259,213,1084,927,1228,2063,226,920,309,593,150,2496,-1,875,333,undefined,108,249,1256,195,205,443,153,288,297,329,119,-1,-1,135,749,168,124,296,131,410,232,-1,308,201,443,2458,-1
09/04/2019,21,501,407,1636,1527,2059,952,-1,72,119,56,36,177,-1,317,-1,485,175,145,917,727,1036,1626,171,723,251,507,79,2154,-1,617,261,undefined,94,168,942,158,152,284,158,175,192,295,100,-1,-1,97,588,108,110,268,102,371,161,-1,239,101,284,1715,-1
09/04/2019,22,259,181,951,827,1004,682,-1,36,122,26,25,77,-1,225,-1,260,151,88,519,377,601,1150,114,504,169,246,85,855,-1,489,157,undefined,51,124,601,52,86,248,112,85,147,117,48,-1,-1,65,310,101,97,114,72,151,110,-1,161,86,248,963,-1
09/04/2019,23,130,85,496,402,591,437,-1,12,46,9,4,19,-1,177,-1,129,56,37,245,161,411,580,38,275,116,247,35,510,-1,339,60,undefined,49,54,298,58,33,144,49,40,58,68,33,-1,-1,37,182,50,78,27,60,124,57,-1,69,38,144,523,-1
10/04/2019,0,46,41,219,336,297,143,-1,8,18,4,4,13,-1,57,-1,53,25,11,139,56,210,168,33,127,67,132,21,199,-1,181,36,undefined,27,14,139,17,17,76,10,7,28,20,14,-1,-1,7,110,21,51,17,47,44,30,-1,32,13,76,280,-1
10/04/2019,1,42,17,117,157,86,71,-1,7,9,1,-1,7,-1,11,-1,27,15,4,59,31,119,83,11,44,30,86,7,31,-1,111,9,undefined,1,3,60,5,15,32,5,10,17,4,-1,-1,-1,7,24,10,36,6,14,19,29,-1,39,11,32,143,-1
10/04/2019,2,27,15,55,135,52,33,-1,3,-1,-1,-1,5,-1,8,-1,16,19,3,18,16,73,89,8,23,6,29,2,32,-1,95,9,undefined,8,2,35,3,4,37,2,2,12,-1,-1,-1,-1,1,23,6,13,4,18,23,4,-1,10,3,37,89,-1
10/04/2019,3,10,15,61,44,54,28,-1,2,2,3,-1,2,-1,16,-1,14,6,1,19,7,41,68,9,37,14,27,3,39,-1,58,1,undefined,7,10,10,4,4,10,2,4,17,1,1,-1,-1,-1,32,3,16,2,11,14,2,-1,18,9,10,215,-1
10/04/2019,4,17,19,55,35,72,36,-1,5,8,6,-1,3,-1,39,-1,7,18,3,26,22,48,59,4,31,29,38,6,64,-1,19,12,undefined,6,12,30,3,18,21,10,16,8,4,1,-1,-1,3,32,7,17,14,11,6,5,-1,6,7,21,99,-1
10/04/2019,5,41,24,80,121,347,211,-1,54,77,23,7,25,-1,97,-1,42,76,35,19,24,58,165,39,284,74,39,15,346,-1,52,12,undefined,33,32,137,26,10,105,21,40,27,43,35,-1,-1,6,73,13,9,5,15,21,19,-1,18,90,105,178,-1
10/04/2019,6,126,84,215,311,924,872,-1,161,557,86,34,110,-1,305,-1,174,259,189,50,20,112,765,254,1081,284,118,29,908,-1,89,44,undefined,105,73,750,101,21,358,145,95,70,56,38,-1,-1,31,202,53,55,37,60,67,37,-1,64,458,358,383,-1
10/04/2019,7,444,297,381,713,2318,1719,-1,398,2080,403,72,234,-1,704,-1,528,806,742,148,99,224,1636,745,2467,631,296,110,2459,4,-1,79,undefined,278,192,1379,246,63,1286,409,320,188,185,97,-1,-1,105,481,160,47,90,99,233,115,-1,135,1843,1286,573,-1
10/04/2019,8,1085,670,849,1468,3694,3738,-1,578,3816,638,98,370,-1,1356,-1,1058,1881,1740,283,156,399,3112,1485,4236,909,640,196,3768,-1,-1,186,undefined,578,303,2387,778,136,2508,913,809,602,646,230,-1,-1,270,1075,292,116,214,188,708,370,-1,432,3621,2508,2362,-1
10/04/2019,9,1169,764,1025,1608,2601,2021,-1,319,2435,474,36,188,-1,661,-1,1125,1242,1040,281,179,484,2048,888,2992,518,703,164,2419,-1,108,220,undefined,427,268,1590,638,203,1705,954,693,709,825,245,-1,-1,379,964,383,178,254,348,562,349,-1,381,2027,1705,1904,-1
10/04/2019,10,1518,1194,1450,2110,2565,1201,-1,191,855,258,43,162,-1,460,-1,1266,888,787,496,240,708,1925,659,1894,471,709,214,2233,1,306,294,undefined,259,229,1239,546,171,1299,498,684,704,731,269,-1,-1,254,1074,406,164,328,403,468,347,-1,431,940,1299,2605,-1
10/04/2019,11,2567,2058,2948,4149,3711,1478,-1,241,814,246,44,226,-1,515,-1,1675,851,769,874,557,955,2494,617,2005,676,915,212,3334,-1,571,279,undefined,262,173,1505,207,180,1410,636,814,926,764,273,-1,-1,348,1586,353,239,374,361,650,555,-1,550,761,1410,2995,-1
10/04/2019,12,3926,3434,3079,3990,4281,2078,-1,656,1596,532,127,417,-1,633,-1,2435,1780,973,1456,1129,1850,3336,1093,2958,1110,1342,262,4214,-1,842,381,undefined,536,508,2838,430,407,2021,1196,1404,1212,767,273,-1,-1,434,2110,459,318,623,537,1068,549,-1,812,1860,2021,3111,-1
10/04/2019,13,3796,3288,2880,3912,3540,2047,-1,496,1334,466,94,381,-1,698,-1,2257,1648,750,1331,888,1509,3418,1084,2637,961,1147,202,3277,-1,752,373,undefined,335,351,2871,1050,347,1848,1134,1111,1019,662,297,-1,-1,490,2204,382,239,565,386,1188,487,-1,867,1447,1848,3029,-1
10/04/2019,14,3028,2670,2743,3369,3280,1633,-1,256,843,272,56,268,-1,553,-1,1790,907,589,1021,650,1179,3008,724,2045,949,806,194,2776,5,740,307,undefined,241,202,2067,746,245,1351,516,639,780,447,238,-1,-1,354,1989,350,170,512,349,844,401,-1,654,822,1351,3112,-1
10/04/2019,15,2964,2425,2513,3411,4393,1976,-1,276,1268,371,53,260,-1,702,-1,1592,768,604,1102,575,1089,3378,660,2501,1046,706,170,4477,-1,778,279,undefined,240,201,2169,643,200,1441,378,538,1027,414,234,-1,-1,286,1845,310,139,447,257,763,432,-1,574,994,1441,2310,-1
10/04/2019,16,3161,2308,2554,3551,3978,2498,-1,403,2924,586,50,270,-1,1024,-1,1540,835,1059,965,524,1163,3830,929,3962,1187,813,184,3905,-1,814,275,undefined,433,238,2242,651,199,1994,528,640,924,470,238,-1,-1,284,1986,440,169,408,266,868,453,-1,715,2001,1994,2986,-1
10/04/2019,17,3702,2472,2892,3909,5434,4476,-1,663,3877,769,126,443,-1,1801,-1,1741,1389,1543,1241,837,1424,4985,1181,5032,1444,1099,330,4877,-1,1175,379,undefined,581,400,3722,882,306,2678,824,799,1086,752,347,-1,-1,392,2323,920,375,483,332,921,619,-1,834,2970,2678,3303,-1
10/04/2019,18,2661,1640,2970,3305,4061,2816,-1,500,1688,403,73,412,-1,1090,-1,1353,930,805,1498,1020,1522,3995,638,2788,932,1274,302,4083,-1,1245,399,undefined,323,345,2757,554,277,1385,465,610,839,736,319,-1,-1,314,1780,1202,438,538,290,749,531,-1,628,1070,1385,3849,-1
10/04/2019,19,1383,742,2398,2026,2308,1494,-1,191,545,147,56,275,-1,530,-1,691,361,249,1333,1010,1259,2536,310,1335,405,1336,279,2110,-1,860,465,undefined,135,209,1641,364,145,649,207,289,538,517,205,-1,-1,287,1186,990,491,398,288,538,445,-1,472,386,649,2650,-1
10/04/2019,20,696,513,2210,1941,2349,1205,-1,137,238,123,118,370,-1,403,-1,608,270,182,1069,953,1146,1919,198,1028,293,1062,228,2123,-1,905,466,undefined,113,139,1303,244,233,469,120,292,290,235,122,-1,-1,134,830,699,446,376,194,482,282,-1,397,189,469,2412,-1
10/04/2019,21,531,321,1829,1234,1781,1050,-1,126,129,75,51,237,-1,371,-1,425,236,183,850,737,892,1540,197,635,245,750,189,1214,-1,668,415,undefined,81,183,1043,155,141,356,149,164,283,311,124,-1,-1,128,616,457,268,294,167,378,190,-1,303,135,356,1884,-1
10/04/2019,22,291,248,963,1042,1593,789,-1,73,126,53,21,102,-1,284,-1,284,163,154,600,521,602,1149,122,541,181,403,102,1305,-1,613,206,undefined,90,132,856,112,99,321,87,325,167,127,78,-1,-1,75,401,220,127,168,100,244,132,-1,147,108,321,911,-1
10/04/2019,23,146,97,587,637,621,493,-1,17,79,11,12,41,-1,216,-1,127,83,49,269,200,373,721,64,327,57,254,53,456,-1,326,87,undefined,31,53,376,47,31,174,46,80,124,84,53,-1,-1,34,235,82,77,60,65,98,35,-1,81,43,174,635,-1
11/04/2019,0,76,52,354,416,192,185,-1,13,19,4,7,29,-1,78,-1,41,28,18,141,92,201,199,40,121,19,172,26,147,-1,215,20,undefined,17,17,135,21,6,60,11,15,41,32,25,-1,-1,4,110,28,49,42,28,53,17,-1,47,15,60,354,-1
11/04/2019,1,43,29,172,321,76,70,-1,5,9,2,2,18,-1,28,-1,13,14,20,77,48,126,117,21,36,21,87,24,36,-1,108,23,undefined,6,6,89,11,9,49,6,17,84,54,38,-1,-1,6,63,26,32,27,30,32,10,-1,28,4,49,161,-1
11/04/2019,2,26,34,75,232,20,39,-1,4,4,3,-1,3,-1,16,-1,11,9,20,57,42,64,85,8,27,13,52,5,16,-1,77,18,undefined,5,2,38,7,7,30,3,5,5,2,2,-1,-1,-1,32,14,30,2,7,39,2,-1,16,5,30,121,-1
11/04/2019,3,17,16,68,146,32,25,-1,-1,3,5,3,7,-1,5,-1,12,6,9,59,26,75,71,13,18,17,40,13,31,-1,64,3,undefined,4,3,10,6,5,14,2,1,6,3,2,-1,-1,-1,34,19,23,1,6,30,5,-1,2,9,14,80,-1
11/04/2019,4,17,14,35,46,85,42,-1,6,9,1,1,4,-1,35,-1,11,6,6,14,36,49,79,4,29,12,44,4,78,-1,65,13,undefined,3,6,26,10,14,23,7,2,5,1,2,-1,-1,3,38,4,11,14,4,3,5,-1,24,8,23,83,-1
11/04/2019,5,45,33,79,103,332,237,-1,51,90,18,7,18,-1,114,-1,32,76,39,17,31,63,176,59,301,84,72,24,345,-1,32,14,undefined,34,36,158,25,4,118,16,14,25,19,9,-1,-1,5,99,24,28,5,12,17,9,-1,56,53,118,170,-1
11/04/2019,6,148,92,217,309,891,866,-1,148,590,102,38,107,-1,302,-1,195,262,218,59,33,114,699,248,1122,275,170,39,924,-1,80,43,undefined,201,73,913,88,13,369,146,104,70,43,44,-1,-1,31,209,81,65,31,61,74,38,-1,82,400,369,448,-1
11/04/2019,7,415,266,384,695,2282,1771,-1,472,2028,350,69,248,-1,764,-1,473,841,795,162,93,224,1676,694,2289,636,342,107,2330,-1,153,77,undefined,281,216,1558,309,53,1117,391,298,191,239,84,-1,-1,91,526,187,99,73,65,209,131,-1,180,1496,1117,689,-1
11/04/2019,8,1035,717,858,1469,3550,3711,-1,580,4050,644,98,410,-1,1434,-1,1028,1889,1759,256,188,417,2988,1678,4410,919,669,207,3829,-1,441,166,undefined,571,345,2601,784,116,2451,942,785,635,647,193,-1,-1,309,987,348,168,164,149,715,397,-1,392,3510,2451,2343,-1
11/04/2019,9,1202,847,860,1416,2573,1932,-1,289,2416,450,44,209,-1,671,-1,1008,1340,953,279,200,405,2237,942,2953,639,851,177,2617,-1,326,153,undefined,471,303,1541,568,108,1733,786,663,600,742,216,-1,-1,302,981,386,249,206,170,577,377,-1,386,2074,1733,1646,-1
11/04/2019,10,1646,1199,1265,2054,2679,1187,-1,198,852,303,39,206,-1,453,-1,1248,910,663,466,244,584,1931,630,1821,644,953,224,2945,-1,432,134,undefined,285,177,1253,551,138,1235,589,596,733,637,205,-1,-1,269,1154,406,306,271,213,514,384,-1,411,938,1235,2888,-1
11/04/2019,11,2482,1924,1867,2584,2516,1288,-1,279,812,251,89,259,-1,520,-1,1540,879,522,664,384,799,2486,657,1947,745,1268,278,2312,-1,582,180,undefined,263,239,1581,587,178,1373,513,563,886,606,225,-1,-1,317,1401,567,372,361,227,668,406,-1,529,819,1373,2526,-1
11/04/2019,12,3618,3198,2881,3789,3564,2127,-1,639,1605,521,154,529,-1,695,1110,2471,1704,774,1315,784,1409,3358,1258,2828,1089,1864,301,3179,-1,1153,390,undefined,415,324,3063,1158,266,1726,1254,853,1067,845,277,-1,-1,535,2299,783,561,504,299,1030,492,-1,737,1877,1726,2355,-1
11/04/2019,13,4105,3560,2835,3956,3795,2239,-1,577,1398,488,155,486,-1,635,1896,2377,1727,742,1369,775,1521,3650,1179,2507,1205,1840,317,3418,-1,1144,450,undefined,442,405,3085,1028,335,1758,1309,917,1207,832,278,-1,-1,663,2435,670,600,552,369,1002,541,-1,948,1611,1758,2504,-1
11/04/2019,14,3555,2663,2614,3421,3256,1971,-1,325,987,342,91,346,-1,643,2219,1883,1096,566,1138,624,1172,3248,712,2042,1112,1164,295,2964,6,841,372,undefined,272,279,1924,755,249,1338,657,591,965,537,261,-1,-1,338,2000,582,335,477,249,886,421,-1,658,854,1338,3206,-1
11/04/2019,15,3314,2594,2530,3277,3790,2170,-1,281,1396,362,81,283,-1,777,1908,1650,814,552,1003,533,1142,3474,608,2568,1204,786,198,3580,-1,764,359,undefined,300,290,2390,598,218,1412,525,576,907,394,312,-1,-1,285,2019,396,253,413,203,752,443,-1,612,1068,1412,2307,-1
11/04/2019,16,3398,2514,2570,3502,4359,2988,-1,450,2913,574,93,325,-1,1133,1853,1661,952,1008,987,526,1332,3902,993,3792,1315,759,217,3979,-1,816,296,undefined,490,298,2493,667,199,2037,579,595,913,421,316,-1,-1,285,2242,339,139,444,222,859,567,-1,630,2130,2037,2490,-1
11/04/2019,17,4137,2723,3037,4015,5644,4758,-1,760,3901,812,111,512,-1,1803,2106,1662,1372,1394,1283,815,1543,5063,1361,4866,1620,874,270,5270,4,1129,370,undefined,618,470,3579,919,322,2552,794,861,1065,605,373,-1,-1,385,2534,437,152,565,308,932,710,-1,852,2916,2552,2918,-1
11/04/2019,18,3380,1896,3081,3437,4846,3015,-1,420,1746,411,102,509,-1,1096,2442,1404,878,748,1538,1173,1650,4199,777,2870,1159,926,253,4880,9,1189,406,undefined,410,345,2913,555,313,1444,490,565,808,719,346,-1,-1,258,1967,371,156,638,182,786,552,-1,679,1122,1444,3304,-1
11/04/2019,19,2146,1066,2392,2115,2696,1765,-1,187,524,174,59,336,-1,540,2263,698,363,283,1514,1148,1424,2879,397,1527,426,763,171,2950,18,1070,489,undefined,146,185,1754,398,331,760,211,375,471,400,163,-1,-1,187,1305,242,146,529,200,611,345,-1,432,370,760,2154,-1
11/04/2019,20,1567,689,2316,2179,2323,1317,-1,108,268,96,52,261,-1,388,1569,531,295,200,1248,949,1297,2418,306,1044,355,552,170,2267,-1,1031,452,undefined,108,160,1359,284,240,520,160,276,275,362,160,-1,-1,140,1032,211,141,505,153,549,240,-1,409,203,520,2397,-1
11/04/2019,21,881,373,2030,1624,2296,1237,-1,78,136,61,53,240,-1,361,1278,521,245,160,912,683,1047,1826,210,876,265,517,136,2138,-1,832,376,undefined,107,192,1175,252,134,336,165,160,286,311,110,-1,-1,92,880,171,113,333,119,419,187,-1,289,106,336,1601,-1
11/04/2019,22,441,242,1307,967,1674,830,-1,69,126,68,28,158,-1,270,1261,247,182,110,690,576,773,1519,160,617,237,283,69,1626,-1,689,207,undefined,121,139,834,177,99,341,148,309,142,159,70,-1,-1,61,443,115,110,190,87,246,96,-1,176,117,341,911,-1
11/04/2019,23,201,112,671,605,755,583,-1,37,53,21,10,61,-1,225,771,142,93,48,290,279,544,965,83,326,108,246,59,643,-1,323,113,undefined,28,52,465,135,42,193,38,59,75,89,34,-1,-1,37,306,59,101,61,66,128,27,-1,94,40,193,586,-1
12/04/2019,0,107,67,374,408,267,277,-1,15,26,3,3,34,-1,88,237,74,24,23,187,143,363,349,59,155,36,132,37,238,-1,253,49,undefined,2,8,172,57,19,88,23,36,32,21,20,-1,-1,8,151,48,91,24,39,74,19,-1,53,19,88,380,-1
12/04/2019,1,45,31,178,213,105,81,-1,2,4,2,-1,10,-1,34,130,53,20,6,88,92,246,161,12,33,36,114,28,40,-1,187,23,undefined,8,8,57,39,24,44,6,8,18,11,10,-1,-1,9,82,31,64,10,18,41,25,-1,35,11,44,185,-1
12/04/2019,2,45,27,107,64,91,85,-1,2,8,2,2,6,-1,14,85,29,17,14,34,69,206,119,26,72,15,83,10,61,-1,86,21,undefined,11,3,59,49,10,57,-1,6,11,7,5,-1,-1,-1,71,21,49,7,18,24,7,-1,29,15,57,169,-1
12/04/2019,3,33,16,67,67,134,29,-1,2,4,4,1,11,-1,14,27,22,20,1,17,37,147,124,18,34,17,36,9,73,-1,86,7,undefined,3,2,45,25,4,19,2,11,5,1,1,-1,-1,3,42,12,30,3,11,15,6,-1,13,5,19,100,-1
12/04/2019,4,23,15,49,39,85,56,-1,2,9,1,4,11,-1,31,30,21,16,5,24,23,78,59,8,44,36,35,4,105,-1,40,5,undefined,4,3,57,17,4,19,2,12,6,2,1,-1,-1,-1,35,6,30,-1,15,14,3,-1,9,6,19,84,-1
12/04/2019,5,29,24,87,93,352,231,-1,54,82,16,8,26,-1,104,12,37,82,27,17,30,53,178,53,315,92,99,14,370,-1,33,12,undefined,34,25,172,24,16,110,8,28,25,38,30,-1,-1,5,93,17,27,9,4,22,16,-1,8,73,110,191,-1
12/04/2019,6,111,77,218,260,819,882,-1,128,563,86,19,84,-1,272,43,234,247,155,49,34,157,805,251,1008,255,168,40,966,-1,76,34,undefined,109,60,860,93,19,365,133,94,76,41,32,-1,-1,26,178,61,52,40,76,68,33,-1,56,506,365,364,-1
12/04/2019,7,439,270,349,606,2029,1618,-1,434,1941,357,53,250,-1,633,78,540,812,640,152,93,254,1697,708,2377,637,363,123,2317,-1,149,82,undefined,235,166,1457,270,56,1188,365,302,231,219,87,-1,-1,98,508,165,120,108,86,219,128,-1,140,1737,1188,525,-1
12/04/2019,8,1006,722,783,1345,3384,3649,-1,552,3597,639,102,400,-1,1358,296,992,1885,1344,239,196,424,3043,1434,4032,996,753,218,3504,5,409,203,undefined,576,394,2708,760,109,2290,905,793,622,686,194,-1,-1,253,1056,345,193,185,153,642,368,-1,366,3163,2290,2051,-1
12/04/2019,9,1012,988,1289,1770,2513,1909,-1,317,2194,426,68,301,-1,694,788,1001,1276,768,232,191,477,2114,921,2652,648,784,226,2586,7,306,183,undefined,440,318,1591,563,110,1622,835,630,736,643,204,-1,-1,289,981,364,226,212,173,492,645,-1,359,1921,1622,1954,-1
12/04/2019,10,1678,1312,1334,1936,2489,1268,-1,231,862,326,37,192,-1,496,806,1287,793,463,402,247,629,1996,635,1921,781,1021,233,2363,-1,427,238,undefined,234,222,1619,544,162,1376,617,569,687,548,190,-1,-1,216,1149,429,265,320,245,543,325,-1,405,937,1376,2102,-1
12/04/2019,11,2441,1985,1776,2638,2865,1447,-1,289,866,267,72,328,-1,510,944,1746,898,518,760,533,890,2585,695,1942,896,1223,289,2516,-1,551,237,undefined,224,210,1935,609,288,1297,586,653,733,687,196,-1,-1,310,1657,485,385,368,217,669,470,-1,522,809,1297,2141,-1
12/04/2019,12,3884,3202,2881,3850,3635,2458,-1,719,1702,639,154,558,-1,762,1152,2455,1713,653,1316,1056,1669,3524,1394,2824,1237,1759,369,3148,-1,1304,364,undefined,376,403,3239,1115,333,2206,1466,880,1146,865,290,-1,-1,450,2409,726,557,513,362,1050,504,-1,819,2038,2206,2176,-1
12/04/2019,13,4292,3615,3080,4151,3741,2537,-1,616,1494,487,153,557,-1,689,2004,2754,1709,695,1356,1121,1939,3790,1412,2857,1241,1896,302,3197,-1,1177,518,undefined,364,428,3411,1088,358,2024,1352,910,1034,764,354,-1,-1,506,2652,660,555,544,303,1060,495,-1,854,1559,2024,2550,-1
12/04/2019,14,3875,2965,2705,3696,3576,2269,-1,327,925,309,109,438,-1,729,2063,2108,1005,545,1208,769,1398,3534,1010,2340,1289,1426,233,2669,1,844,372,undefined,262,317,2727,795,256,1498,754,629,827,523,348,-1,-1,285,2154,622,383,564,264,850,448,-1,684,952,1498,2543,-1
12/04/2019,15,3711,2757,2628,3661,3859,2416,-1,328,1347,315,139,431,-1,810,2003,1828,911,581,1106,654,1111,3693,901,2718,1255,1243,229,3315,-1,864,469,undefined,315,346,2722,589,243,1648,556,585,923,643,295,-1,-1,279,2156,505,295,518,247,878,510,-1,643,1040,1648,2369,-1
12/04/2019,16,3915,2880,3109,4017,4680,3233,-1,612,2788,557,147,553,-1,1191,2058,1920,943,952,1073,696,1203,4273,1063,3778,1664,1043,322,3810,-1,950,400,undefined,547,447,3424,696,251,2280,559,702,845,853,344,-1,-1,244,2273,496,246,463,223,868,565,-1,678,2093,2280,2298,-1
12/04/2019,17,4683,3199,3556,4518,5820,4681,-1,776,3299,623,153,654,-1,1712,2386,2040,1342,1256,1643,934,1749,5134,1243,4565,1762,1002,248,4918,-1,1300,463,undefined,643,568,4266,1033,373,2687,819,871,863,895,408,-1,-1,307,2952,400,210,630,249,1096,740,-1,874,2406,2687,2563,-1
12/04/2019,18,4026,2487,4138,4250,5503,3513,-1,498,1491,368,153,581,-1,1327,2817,1782,834,649,2035,1551,2062,4532,793,2811,1623,924,237,4848,-1,1583,600,undefined,587,521,4151,670,361,1631,598,618,490,578,289,-1,-1,225,2477,352,193,739,208,977,474,-1,781,1003,1631,3145,-1
12/04/2019,19,3001,1690,3204,3194,3676,2198,-1,297,531,162,106,520,-1,815,2700,1261,487,308,1879,1696,1964,3285,438,1717,1079,785,212,2985,1,1577,656,undefined,426,449,2956,509,357,995,348,416,373,360,203,-1,-1,93,1757,244,166,773,153,907,393,-1,639,403,995,2463,-1
12/04/2019,20,2325,1367,3191,3043,3289,1808,-1,219,282,142,111,364,-1,734,2026,1080,431,211,1846,1767,2023,2840,292,1247,1144,715,183,2636,1,1651,685,undefined,173,290,2504,435,446,618,211,283,232,299,166,-1,-1,81,1431,265,144,605,172,826,281,-1,553,254,618,2338,-1
12/04/2019,21,1523,665,2810,2604,2753,1565,-1,163,210,94,79,371,-1,616,1767,632,263,149,1467,1316,1692,2291,245,1017,673,587,164,1586,-1,1438,757,undefined,138,211,2076,438,323,637,269,225,209,226,95,-1,-1,86,1317,201,117,436,134,716,258,-1,406,166,637,1814,-1
12/04/2019,22,881,516,2478,1829,3148,1577,-1,107,166,46,60,229,-1,672,1451,645,398,216,1322,1087,1328,2207,312,940,437,534,109,2360,-1,1311,563,undefined,417,776,2361,538,220,586,188,499,125,151,69,-1,-1,65,818,156,180,389,85,557,199,-1,346,158,586,1133,-1
12/04/2019,23,558,355,1871,1605,2065,1252,-1,78,153,46,33,185,-1,591,1063,364,236,170,828,527,1096,1839,240,928,320,368,92,1341,-1,1058,450,undefined,137,378,1850,532,100,448,102,218,80,88,50,-1,-1,44,609,139,127,145,104,615,107,-1,205,129,448,857,-1
13/04/2019,0,335,235,1171,818,955,845,-1,41,44,14,11,67,-1,324,686,196,66,64,508,394,797,959,99,354,190,242,44,464,-1,632,244,undefined,62,60,635,407,61,302,42,88,49,39,30,-1,-1,22,367,51,100,79,51,326,70,-1,150,56,302,568,-1
13/04/2019,1,216,172,708,683,425,351,-1,12,20,14,2,22,-1,189,351,125,37,30,345,252,573,651,70,198,82,189,19,183,-1,538,61,undefined,32,49,248,301,35,154,28,31,26,15,12,-1,-1,7,255,42,110,16,48,305,48,-1,77,36,154,337,-1
13/04/2019,2,118,121,332,401,266,167,-1,11,18,11,-1,11,-1,101,219,43,28,24,182,121,415,489,36,94,49,162,20,182,-1,384,37,undefined,15,11,135,264,16,67,16,23,13,15,8,-1,-1,3,197,24,77,3,22,177,10,-1,70,14,67,224,-1
13/04/2019,3,92,102,276,249,137,171,-1,5,27,12,2,26,-1,81,160,27,21,10,124,148,273,407,28,84,34,108,9,129,-1,227,15,undefined,10,9,87,203,6,82,7,8,4,1,2,-1,-1,7,167,21,35,7,17,46,13,-1,43,14,82,150,-1
13/04/2019,4,63,59,130,161,136,126,-1,6,9,3,1,8,-1,85,117,41,18,17,111,78,179,264,19,70,11,99,15,108,-1,134,20,undefined,11,5,49,90,3,31,10,9,8,8,5,-1,-1,3,72,21,44,11,8,38,17,-1,32,10,31,100,-1
13/04/2019,5,34,29,117,103,184,127,-1,18,24,5,-1,8,-1,69,35,29,41,10,34,55,113,169,26,99,29,98,18,163,-1,64,8,undefined,15,13,78,37,15,57,27,12,14,8,3,-1,-1,3,68,27,38,5,22,25,10,-1,11,18,57,67,-1
13/04/2019,6,61,43,111,161,320,234,-1,34,38,12,5,26,-1,107,39,73,57,25,33,25,120,246,39,314,111,130,25,321,-1,73,25,undefined,38,24,211,33,7,123,26,27,17,6,8,-1,-1,6,85,53,44,9,27,29,5,-1,20,26,123,174,-1
13/04/2019,7,141,95,206,305,530,412,-1,84,59,51,31,90,-1,180,39,146,96,52,97,95,108,411,73,474,226,254,74,445,-1,85,31,undefined,71,75,491,43,22,226,68,62,22,22,14,-1,-1,22,213,149,98,50,40,52,41,-1,52,66,226,136,-1
13/04/2019,8,377,255,352,537,885,606,-1,143,107,57,46,142,-1,252,82,303,166,84,141,68,129,919,177,772,536,546,179,761,-1,118,72,undefined,99,77,680,177,48,355,165,189,86,65,41,-1,-1,77,343,240,229,107,89,137,68,-1,129,108,355,302,-1
13/04/2019,9,897,668,640,1125,1400,841,-1,185,138,92,58,210,-1,353,201,673,256,118,197,113,290,1374,259,1026,567,798,263,1103,-1,279,95,undefined,101,123,1059,199,109,578,188,231,145,123,81,-1,-1,90,670,421,277,258,160,310,152,-1,259,137,578,1392,-1
13/04/2019,10,1646,1269,875,1655,2062,1145,-1,236,137,106,75,393,-1,415,346,993,292,192,393,218,429,1746,259,1356,791,1248,361,1482,-1,433,106,undefined,178,182,1458,243,99,874,198,395,142,130,93,-1,-1,108,1150,680,385,378,239,446,139,-1,364,191,874,971,-1
13/04/2019,11,2689,2010,1683,2525,2767,1488,-1,290,174,109,88,334,-1,551,565,1235,334,196,781,453,656,2227,260,1560,1014,1718,471,2401,-1,626,195,undefined,158,243,1919,304,187,1025,191,631,174,133,118,-1,-1,121,1584,910,622,413,292,565,222,-1,526,177,1025,1122,-1
13/04/2019,12,3309,2527,2179,3264,3604,1593,-1,311,175,102,92,360,-1,634,1065,1516,383,228,1314,848,971,2717,265,1586,1275,1977,394,2856,-1,869,247,undefined,142,229,2295,330,317,1037,147,320,275,187,135,-1,-1,196,2029,890,739,557,344,650,206,-1,619,203,1037,1594,-1
13/04/2019,13,3667,2830,2801,3473,4744,1581,-1,303,150,99,104,426,-1,732,1372,1762,395,252,1544,911,1198,3179,276,1349,1446,1969,454,4567,-1,961,393,undefined,212,335,2722,375,233,934,207,406,267,155,179,-1,-1,211,2266,969,792,585,342,837,237,-1,768,256,934,2429,-1
13/04/2019,14,3979,2761,2614,3470,4025,1982,-1,337,169,124,143,529,-1,703,1752,1705,471,268,1453,780,1308,3349,256,1510,1706,1722,453,3274,-1,958,356,undefined,227,364,2375,306,224,904,203,341,285,197,155,-1,-1,162,2156,943,579,606,375,723,235,-1,647,289,904,1454,-1
13/04/2019,15,4263,3065,2942,3700,4347,2078,-1,295,188,61,226,709,-1,791,1784,1725,368,206,1492,704,1356,3216,301,1584,1855,1382,332,3416,-1,1006,369,undefined,245,312,2384,266,278,913,236,330,253,173,166,-1,-1,137,2170,731,532,587,239,753,233,-1,597,326,913,1309,-1
13/04/2019,16,4177,2989,2882,3719,4911,2065,-1,309,160,83,207,579,-1,773,2011,1639,373,210,1533,642,1347,3434,347,1689,1641,812,207,4221,-1,1055,416,undefined,255,307,2634,334,258,969,187,402,241,155,109,-1,-1,134,2338,472,212,605,205,760,249,-1,465,493,969,1743,-1
13/04/2019,17,3937,2484,3111,3640,5057,2318,-1,369,208,147,185,670,-1,1018,1949,1296,678,254,1727,1185,1530,3771,422,1923,1506,730,210,3427,-1,1302,487,undefined,452,679,3410,395,353,1140,268,443,298,209,162,-1,-1,154,2113,294,184,650,166,686,318,-1,565,1118,1140,1724,-1
13/04/2019,18,3057,1770,2982,3140,4603,2183,-1,353,241,136,142,860,-1,838,2140,1140,603,206,1907,1569,1697,3260,399,1698,1506,710,202,3677,-1,1518,595,undefined,258,521,3257,295,405,1288,311,483,228,182,117,-1,-1,164,1656,331,144,655,208,721,254,-1,610,3207,1288,1908,-1
13/04/2019,19,2202,914,3536,2659,3953,1650,-1,155,141,125,141,651,-1,595,1881,768,396,134,1898,1695,1717,2767,288,1225,751,757,168,3209,-1,1520,642,undefined,220,412,3063,277,503,784,283,325,201,176,103,-1,-1,133,1508,252,150,707,197,725,223,-1,610,2008,784,1663,-1
13/04/2019,20,1193,708,2819,2620,3930,1353,-1,128,100,85,126,493,-1,552,1771,855,398,170,1687,1693,1788,2428,243,925,637,576,123,2654,-1,1515,719,undefined,203,390,2982,279,525,556,184,293,125,97,78,-1,-1,105,1307,189,108,743,142,644,191,-1,439,410,556,1532,-1
13/04/2019,21,860,594,2547,2215,3197,1340,-1,94,73,82,107,340,-1,469,1514,605,178,148,1497,1386,1609,2040,228,809,472,485,120,1807,-1,1246,859,undefined,101,249,2328,302,488,548,230,198,100,104,74,-1,-1,70,823,147,108,564,114,667,157,-1,355,2032,548,1200,-1
13/04/2019,22,939,531,2351,1883,3338,1311,-1,153,117,129,79,523,-1,554,1143,657,286,182,1303,1231,1445,1929,321,1341,489,428,115,2279,-1,1376,684,undefined,189,375,2074,290,372,1250,180,421,99,120,36,-1,-1,85,769,161,114,423,134,531,136,-1,302,2520,1250,1181,-1
13/04/2019,23,528,397,1936,1561,2328,1013,-1,68,76,75,39,247,-1,411,1062,410,182,116,828,840,1143,1667,223,710,346,302,84,1323,-1,1195,433,undefined,114,354,1508,374,135,484,115,155,87,98,55,-1,-1,42,605,114,109,145,82,579,119,-1,314,255,484,829,-1
14/04/2019,0,374,248,1236,953,1138,728,-1,25,32,26,34,150,-1,333,562,198,125,66,629,513,830,1106,124,409,386,267,58,598,-1,659,197,undefined,51,91,753,425,77,243,55,88,47,40,34,-1,-1,13,412,59,124,75,66,439,75,-1,157,111,243,662,-1
14/04/2019,1,277,172,835,961,580,451,-1,24,21,15,12,47,-1,258,378,103,81,49,477,319,675,614,115,235,228,221,20,303,-1,633,157,undefined,32,42,452,368,32,138,36,46,22,13,12,-1,-1,21,266,53,85,24,47,365,49,-1,90,49,138,386,-1
14/04/2019,2,122,94,494,591,366,262,-1,17,33,17,3,15,-1,149,254,65,29,23,224,158,429,528,53,182,65,95,25,253,-1,371,46,undefined,16,26,213,240,15,127,15,24,9,10,6,-1,-1,7,180,41,93,13,27,194,15,-1,72,37,127,242,-1
14/04/2019,3,117,83,404,363,192,209,-1,7,26,5,-1,15,-1,140,169,55,18,10,235,157,377,519,46,129,47,95,24,214,-1,338,41,undefined,24,21,127,201,16,81,23,28,14,8,9,-1,-1,3,162,28,65,4,20,163,30,-1,54,24,81,297,-1
14/04/2019,4,90,56,229,253,229,141,-1,1,18,6,1,3,-1,126,126,43,35,14,111,112,236,341,33,106,40,117,18,188,-1,232,18,undefined,9,8,123,73,4,47,11,11,7,4,3,-1,-1,2,94,22,50,3,46,96,8,-1,37,35,47,178,-1
14/04/2019,5,47,42,126,162,164,145,-1,8,20,7,9,10,-1,102,71,18,23,11,61,82,202,261,32,91,33,80,8,183,-1,271,5,undefined,19,12,79,32,13,65,24,9,3,-1,-1,-1,-1,1,83,24,30,14,14,37,8,-1,23,26,65,155,-1
14/04/2019,6,50,29,124,161,230,205,-1,21,32,13,4,15,-1,111,62,50,38,8,42,41,111,265,54,182,87,108,32,306,-1,85,25,undefined,100,21,150,19,9,65,14,22,9,2,1,-1,-1,1,115,35,25,6,22,35,3,-1,34,27,65,87,-1
14/04/2019,7,91,56,187,183,368,282,-1,76,55,18,17,65,-1,144,49,77,74,32,54,74,113,328,70,379,169,169,41,416,-1,110,26,undefined,37,23,332,60,15,176,27,25,24,20,15,-1,-1,9,201,87,39,36,42,55,23,-1,71,67,176,91,-1
14/04/2019,8,209,149,285,377,693,440,-1,145,101,64,38,151,-1,213,104,157,97,50,94,62,80,678,115,628,424,416,104,632,-1,149,89,undefined,54,55,625,107,33,323,92,79,47,42,27,-1,-1,22,325,193,164,52,76,141,39,-1,123,106,323,166,-1
14/04/2019,9,742,482,575,804,1299,659,-1,206,120,90,65,279,-1,314,147,413,155,70,221,146,233,1152,178,880,549,808,205,1320,-1,261,84,undefined,99,102,985,105,62,518,177,112,110,92,51,-1,-1,77,736,367,241,151,192,251,108,-1,229,141,518,1015,-1
14/04/2019,10,1603,1109,817,1404,2100,1082,-1,287,125,105,131,508,-1,472,327,792,248,121,500,316,460,1612,225,1089,865,1211,372,2092,-1,437,152,undefined,98,152,1638,127,91,787,156,231,108,135,88,-1,-1,107,1066,737,433,292,270,391,168,-1,332,265,787,711,-1
14/04/2019,11,2277,1744,1239,2023,2737,1367,-1,278,150,107,180,649,-1,577,563,1086,282,152,736,476,689,2113,238,1171,1091,1658,569,2381,-1,550,245,undefined,136,182,1993,159,185,770,188,204,198,175,94,-1,-1,152,1327,1059,655,465,303,468,162,-1,375,434,770,820,-1
14/04/2019,12,2969,1916,2010,2693,3724,1576,-1,374,180,103,214,844,-1,533,824,1158,330,119,1439,816,853,2239,244,1231,1472,2115,647,2831,-1,804,317,undefined,142,170,2626,213,413,951,121,294,273,233,104,-1,-1,193,1768,1414,824,597,334,597,207,-1,561,686,951,1143,-1
14/04/2019,13,3623,2253,2709,3162,4163,1712,-1,361,170,95,243,923,-1,564,1387,1382,267,159,1535,930,1218,2801,243,1480,1620,2244,751,3320,-1,921,465,undefined,131,201,2821,188,317,987,102,464,239,178,134,-1,-1,260,1985,1638,940,657,448,828,250,-1,591,1279,987,2195,-1
14/04/2019,14,3686,2571,2956,3446,4485,1874,-1,491,204,184,294,1434,-1,640,1826,1291,304,176,1441,869,1192,2864,263,1945,1749,1899,638,3535,-1,841,544,undefined,129,218,2938,163,292,1345,115,220,221,153,149,-1,-1,194,1991,1394,693,699,361,712,215,-1,497,4801,1345,1339,-1
14/04/2019,15,3734,2567,3091,3858,5208,2147,-1,441,142,172,248,904,-1,710,2018,1185,275,140,1257,572,1119,3190,331,1349,1662,1726,465,3832,-1,943,586,undefined,135,250,3185,253,264,973,192,268,221,119,143,-1,-1,112,1909,1074,481,703,312,695,205,-1,497,3132,973,1724,-1
14/04/2019,16,3417,2263,2373,3063,4820,1957,-1,335,172,80,221,800,-1,752,2017,1223,285,141,1223,571,1227,3099,298,1296,1734,1016,278,3187,-1,848,565,undefined,125,274,2948,168,294,833,104,281,199,130,128,-1,-1,107,1941,735,283,589,232,652,232,-1,501,602,833,1530,-1
14/04/2019,17,2969,1813,2417,2811,4412,1795,-1,326,140,97,154,578,-1,683,1899,970,405,139,1308,838,1299,3120,247,1235,1413,620,246,3422,-1,829,520,undefined,109,293,2867,166,353,779,153,247,218,114,144,-1,-1,180,1760,358,147,506,196,739,227,-1,507,1010,779,1464,-1
14/04/2019,18,2435,1184,2373,2260,3387,1667,-1,427,275,312,156,1120,-1,582,1819,775,289,132,1484,1246,1372,2680,407,1993,1413,717,218,2254,-1,1050,779,undefined,140,309,2659,156,333,1660,152,303,256,184,162,-1,-1,131,1306,290,160,546,234,577,231,-1,560,4964,1660,1814,-1
14/04/2019,19,1504,760,2348,2332,3273,1317,-1,144,150,122,115,534,-1,459,1550,678,342,141,1667,1321,1504,2686,203,913,489,677,166,2680,-1,1228,658,undefined,117,288,2221,166,339,683,137,260,165,162,96,-1,-1,79,1184,196,123,445,179,504,207,-1,441,408,683,1469,-1
14/04/2019,20,843,478,1814,1677,1997,1034,-1,104,101,80,90,418,-1,360,1290,536,223,124,1356,852,1253,2041,199,738,467,516,139,1086,-1,885,687,undefined,68,181,1695,173,301,435,69,140,127,122,85,-1,-1,61,713,160,106,417,155,354,153,-1,313,145,435,1245,-1
14/04/2019,21,482,321,1465,1145,1536,1155,-1,84,66,60,72,259,-1,293,1105,317,204,64,947,741,944,1521,197,522,327,437,110,896,-1,731,405,undefined,76,202,1276,118,183,366,166,170,93,87,58,-1,-1,58,585,159,111,264,103,335,107,-1,284,95,366,1108,-1
14/04/2019,22,417,192,1008,1012,1073,995,-1,51,62,32,49,153,-1,304,726,147,79,73,640,409,492,1254,133,451,203,337,77,792,-1,444,197,undefined,59,95,744,81,62,284,58,316,82,85,47,-1,-1,54,435,119,132,112,58,209,99,-1,141,66,284,685,-1
14/04/2019,23,161,86,486,406,470,1265,-1,21,47,42,19,86,-1,190,504,67,71,36,335,251,470,804,57,291,99,180,49,291,-1,317,98,undefined,25,28,312,41,47,182,20,33,65,91,22,-1,-1,21,240,56,71,29,51,142,64,-1,97,39,182,485,-1
15/04/2019,0,76,62,388,484,209,268,-1,7,15,7,13,27,-1,65,255,51,21,16,167,87,266,316,35,116,63,149,24,156,-1,175,46,undefined,4,16,173,26,22,64,10,30,39,18,11,-1,-1,13,147,25,85,17,35,56,44,-1,30,19,64,314,-1
15/04/2019,1,29,15,136,300,110,325,-1,7,14,9,3,16,-1,27,109,39,12,6,96,60,139,149,10,48,100,84,10,47,-1,184,21,undefined,2,5,83,13,16,42,8,10,17,14,9,-1,-1,3,124,12,47,6,11,54,30,-1,37,8,42,147,-1
15/04/2019,2,31,33,87,154,65,97,-1,4,11,5,-1,9,-1,21,68,13,12,11,52,41,84,72,12,49,13,37,4,23,-1,95,8,undefined,8,2,67,11,2,38,2,10,6,3,3,-1,-1,6,37,15,32,5,18,27,7,-1,26,15,38,136,-1
15/04/2019,3,27,18,77,146,55,159,-1,4,3,-1,3,7,-1,8,38,12,2,2,31,26,84,66,9,15,22,35,7,42,-1,67,6,undefined,2,4,15,5,4,16,-1,16,2,-1,1,-1,-1,1,69,7,19,2,2,17,3,-1,11,8,16,70,-1
15/04/2019,4,13,24,50,92,92,38,-1,9,12,4,1,4,-1,43,22,14,15,2,15,33,41,57,12,40,10,24,6,133,-1,47,13,undefined,5,8,31,11,11,20,9,4,6,3,3,-1,-1,3,43,8,25,13,6,12,8,-1,5,22,20,111,-1
15/04/2019,5,40,25,87,122,308,227,-1,60,86,28,5,28,-1,111,24,25,82,42,22,85,69,169,41,289,84,49,4,304,-1,57,11,undefined,29,30,174,16,4,109,28,21,23,48,49,-1,-1,5,87,10,26,2,9,18,13,-1,16,80,109,166,-1
15/04/2019,6,146,90,191,260,840,835,-1,153,570,91,17,66,-1,301,34,152,237,163,55,27,115,768,230,1130,264,128,20,903,-1,93,27,undefined,113,67,795,95,12,354,125,85,56,37,30,-1,-1,23,194,33,40,20,37,70,39,-1,39,405,354,277,-1
15/04/2019,7,452,238,354,646,2167,1680,-1,403,2074,360,64,240,-1,673,86,584,722,666,124,75,187,1645,726,2293,708,280,101,2303,11,157,90,undefined,241,200,1367,265,38,1246,341,263,196,169,92,-1,-1,72,439,155,55,75,117,252,145,-1,138,1512,1246,571,-1
15/04/2019,8,1059,689,825,1395,3868,3693,-1,617,4142,584,80,405,-1,1502,303,962,1954,1492,222,184,344,3038,1448,4253,1144,585,151,3775,-1,427,150,undefined,573,342,2785,739,138,2611,870,821,573,604,250,-1,-1,184,1018,270,82,177,167,653,421,-1,375,3454,2611,2183,-1
15/04/2019,9,1259,861,937,1410,2456,1791,-1,318,2311,427,53,280,-1,667,747,1019,1181,755,249,186,368,2047,794,2683,576,1139,133,2301,-1,396,146,undefined,415,293,1513,604,112,1623,809,615,593,711,253,-1,-1,266,925,306,97,167,133,546,374,-1,399,1976,1623,1505,-1
15/04/2019,10,1601,1248,1246,1894,2714,1205,-1,222,841,255,56,245,-1,476,762,1226,851,570,438,253,515,1946,572,1837,796,1216,115,1978,2,417,178,undefined,227,187,1326,536,115,1107,600,583,603,583,253,-1,-1,225,1106,344,135,279,165,546,361,-1,430,900,1107,2285,-1
15/04/2019,11,2394,1790,1793,2586,2707,1418,-1,237,719,247,59,276,-1,499,915,1543,762,470,788,434,698,2507,556,1679,820,1385,154,2165,-1,590,193,undefined,206,197,1701,508,236,1183,623,730,913,651,317,-1,-1,219,1544,279,168,383,167,684,385,-1,503,741,1183,2448,-1
15/04/2019,12,3706,3026,2540,3501,3685,2235,-1,716,1618,535,159,429,-1,739,1184,2293,1762,689,1454,773,1454,3524,1131,2529,1143,1965,198,2928,-1,1051,381,undefined,312,331,3020,982,396,1702,1293,1078,1050,583,301,-1,-1,432,2163,408,290,487,258,1022,403,-1,809,2022,1702,2537,-1
15/04/2019,13,4010,3353,2798,4005,3595,2334,-1,581,1352,503,98,457,-1,718,1871,2419,1849,805,1475,842,1571,3859,1073,2483,1206,1862,184,2958,-1,1024,400,undefined,312,398,3135,992,296,1794,1293,983,1014,701,335,-1,-1,422,2336,443,233,602,336,1091,472,-1,888,1621,1794,2749,-1
15/04/2019,14,3303,2470,2647,3437,3717,1903,-1,296,837,307,86,329,-1,544,1964,1833,927,509,1209,566,1164,3267,657,2043,1091,1526,165,2808,-1,808,390,undefined,286,282,2040,679,212,1229,566,648,965,666,304,-1,-1,266,1707,341,132,531,196,864,532,-1,660,859,1229,3291,-1
15/04/2019,15,3151,2431,2582,3245,3510,2072,-1,327,1457,405,103,355,-1,695,2017,1556,778,500,1050,478,1026,3283,641,2326,1166,858,127,2916,-1,717,323,undefined,322,282,1831,505,235,1346,477,590,793,675,295,-1,-1,209,1793,236,137,457,238,731,479,-1,580,1067,1346,2497,-1
15/04/2019,16,3160,2251,2484,3162,5353,2833,-1,452,2995,559,160,478,-1,1009,1822,1384,733,965,1041,425,985,4018,833,3490,1266,712,146,3810,-1,737,287,undefined,475,325,2354,550,142,1925,611,499,768,882,315,-1,-1,270,2105,268,135,423,271,785,467,-1,610,2064,1925,2612,-1
15/04/2019,17,3570,2219,2762,3514,5531,4899,-1,820,3937,835,173,644,-1,1812,2123,1524,1363,1507,1127,610,1350,5213,1217,4657,1683,842,242,4357,-1,1002,386,undefined,609,492,3699,778,244,2524,806,606,1011,930,437,-1,-1,330,2511,298,151,497,201,925,656,-1,871,3116,2524,3152,-1
15/04/2019,18,2632,1507,2839,2772,4720,2848,-1,482,1596,392,134,548,-1,1020,2509,989,715,709,1388,816,1337,3901,668,2689,1145,845,242,3634,-1,903,382,undefined,303,267,3210,447,323,1302,387,427,853,853,314,-1,-1,232,1726,296,148,585,166,661,637,-1,648,1090,1302,3648,-1
15/04/2019,19,1355,756,2463,1880,2216,1407,-1,193,582,143,78,403,-1,507,2098,503,325,240,1244,724,1166,2826,290,1336,448,692,152,1497,-1,906,556,undefined,108,120,1764,201,287,627,179,218,407,469,182,-1,-1,143,1120,212,125,510,163,539,331,-1,400,315,627,2371,-1
15/04/2019,20,802,372,1867,1417,1721,1062,-1,123,233,94,102,380,-1,429,1505,479,191,144,1021,602,840,2049,196,836,397,544,110,1025,-1,697,519,undefined,80,85,1624,177,272,413,89,183,346,344,134,-1,-1,122,856,147,135,355,147,459,332,-1,302,154,413,2416,-1
15/04/2019,21,565,263,1266,943,1439,906,-1,81,120,33,73,272,-1,347,1324,355,148,85,777,434,662,1626,126,677,319,449,104,1003,-1,534,411,undefined,78,69,1184,142,192,391,121,117,180,202,86,-1,-1,82,579,136,129,267,105,293,159,-1,231,98,391,2096,-1
15/04/2019,22,325,136,838,522,806,585,-1,64,99,33,45,156,-1,195,727,163,121,54,438,286,458,1127,101,447,160,296,63,438,-1,363,195,undefined,61,62,570,69,79,259,62,74,165,155,56,-1,-1,67,377,103,100,204,71,176,154,-1,147,61,259,1089,-1
15/04/2019,23,125,63,505,263,362,386,-1,30,51,13,30,99,-1,180,487,63,52,54,207,170,293,668,29,233,108,232,29,259,-1,226,76,undefined,18,28,307,31,57,141,32,28,66,79,31,-1,-1,29,167,36,99,38,49,91,77,-1,73,37,141,491,-1
16/04/2019,0,73,37,242,137,191,144,-1,9,22,3,13,33,-1,65,256,44,26,5,103,73,185,199,-1,138,24,132,16,118,-1,127,42,undefined,13,9,189,11,23,83,8,28,38,20,12,-1,-1,10,138,27,60,26,43,48,38,-1,36,21,83,254,-1
16/04/2019,1,39,33,150,69,67,63,-1,1,16,3,4,12,-1,18,76,16,28,2,79,33,117,111,11,38,28,99,4,76,-1,90,23,undefined,5,1,60,5,15,48,1,6,11,4,2,-1,-1,4,48,8,50,17,24,30,20,-1,17,10,48,128,-1
16/04/2019,2,28,13,63,49,69,37,-1,3,11,-1,4,3,-1,17,38,22,15,3,30,34,122,93,13,34,13,72,7,24,-1,59,3,undefined,4,-1,33,4,12,34,1,1,9,1,1,-1,-1,1,58,7,44,-1,13,17,14,-1,19,16,34,114,-1
16/04/2019,3,17,15,58,26,50,18,-1,2,8,4,11,8,-1,10,42,8,10,1,37,28,90,60,22,35,21,42,2,39,-1,39,5,undefined,2,4,28,19,3,17,2,1,3,1,3,-1,-1,1,30,3,14,1,6,15,8,-1,4,6,17,73,-1
16/04/2019,4,8,21,46,35,95,50,-1,6,15,6,2,8,-1,25,40,5,11,5,20,16,72,57,6,31,23,33,2,90,-1,34,9,undefined,5,14,49,4,8,19,4,6,6,4,2,-1,-1,2,34,7,10,11,12,5,3,-1,4,6,19,42,-1
16/04/2019,5,40,31,87,123,316,219,-1,66,89,13,7,35,-1,127,17,60,83,28,30,20,52,165,47,227,95,76,7,314,-1,29,18,undefined,29,31,202,22,14,88,18,25,23,48,34,-1,-1,4,79,15,27,5,17,27,20,-1,13,62,88,101,-1
16/04/2019,6,149,95,209,263,905,892,-1,175,609,86,25,94,-1,290,38,253,249,187,78,25,112,756,253,1024,311,151,52,885,-1,72,45,undefined,133,97,915,100,11,375,161,111,52,43,39,-1,-1,32,199,73,55,37,32,64,36,-1,62,417,375,446,-1
16/04/2019,7,462,309,381,695,2103,1701,-1,454,2106,352,68,243,-1,682,92,628,829,718,111,83,186,1681,791,2163,716,330,113,2085,-1,171,106,undefined,253,194,1637,279,50,1333,404,299,149,196,67,-1,-1,78,512,170,122,109,47,258,122,-1,309,1539,1333,593,-1
16/04/2019,8,1063,698,828,1430,3691,3707,-1,625,4033,567,101,374,-1,1417,347,1232,1919,1563,336,171,394,3132,1468,4109,932,717,194,3775,-1,393,174,undefined,570,381,3055,790,102,2688,876,842,518,611,213,-1,-1,295,1090,363,176,175,164,673,375,-1,471,3406,2688,2407,-1
16/04/2019,9,1202,785,925,1496,2601,1974,-1,310,2239,445,30,211,-1,699,792,1233,1270,838,284,175,392,2278,850,2666,545,887,194,2710,-1,331,189,undefined,468,315,1744,626,136,1838,864,584,593,704,159,-1,-1,232,1070,373,240,251,201,536,371,-1,625,2012,1838,1784,-1
16/04/2019,10,1756,1153,1303,1934,2375,1335,-1,191,841,296,37,240,-1,488,759,1473,802,593,530,230,497,2324,586,1704,508,1022,205,2113,-1,379,149,undefined,230,227,1396,568,131,1279,526,542,617,531,154,-1,-1,211,1103,465,295,276,205,541,296,-1,430,979,1279,1482,-1
16/04/2019,11,2652,1876,1879,2582,3030,1542,-1,235,749,281,64,226,-1,500,829,1737,728,490,846,401,798,2558,588,1934,699,1458,230,2640,-1,561,190,undefined,269,220,1799,502,214,1355,549,591,693,727,147,-1,-1,265,1485,546,364,409,304,657,334,-1,514,879,1355,680,-1
16/04/2019,12,3808,3085,2681,3806,3600,2332,-1,620,1539,518,101,418,-1,693,1139,2407,1842,762,1399,758,1353,3420,1382,2635,990,1891,356,3136,-1,972,384,undefined,377,366,3062,1091,314,1916,1346,1004,932,661,168,-1,-1,460,2284,747,527,534,369,1053,428,-1,871,1911,1916,515,-1
16/04/2019,13,4059,3261,2720,3928,3443,2436,-1,589,1512,456,95,472,-1,595,1866,2590,1865,835,1562,738,1563,3879,1191,2765,993,1763,337,2800,-1,1092,524,undefined,431,431,3118,1064,329,1839,1332,871,917,579,278,-1,-1,477,2169,601,432,535,366,989,424,-1,1004,1607,1839,599,-1
16/04/2019,14,3461,2457,2569,3516,3249,1873,-1,295,826,353,78,280,-1,516,1972,1929,1008,584,1115,513,1058,3508,628,1843,936,1206,220,2643,-1,684,407,undefined,248,307,2258,756,190,1280,655,630,807,391,255,-1,-1,307,1778,552,202,475,254,863,384,-1,714,851,1280,653,-1
16/04/2019,15,3260,2274,2592,3384,3871,2084,-1,277,1419,380,68,326,-1,749,1900,1694,733,638,996,510,1089,3297,619,2452,1057,821,165,3763,-1,718,422,undefined,314,283,2076,504,175,1456,475,580,772,396,272,-1,-1,238,1801,362,182,468,215,789,469,-1,562,1077,1456,492,-1
16/04/2019,16,3216,2276,2629,3364,4521,2891,-1,421,2692,592,150,439,-1,1004,1821,1532,793,949,1070,484,1020,3950,796,3437,1148,770,175,3955,-1,818,330,undefined,500,314,2619,628,216,2071,604,543,889,519,306,-1,-1,266,1912,307,166,449,218,829,552,-1,688,2209,2071,614,-1
16/04/2019,17,3566,2330,3060,3969,5851,4671,-1,820,3808,811,136,488,-1,1804,2088,1631,1246,1420,1281,742,1348,5066,1161,4602,1524,879,215,4695,-1,1042,434,undefined,636,506,3506,814,227,2565,801,762,1035,585,422,-1,-1,345,2261,342,179,599,238,931,701,-1,860,3054,2565,517,-1
16/04/2019,18,2948,1676,3191,3708,5054,3008,-1,506,1533,398,157,666,-1,1130,2598,1282,725,711,1567,1140,1566,4098,643,2672,1102,872,243,4692,-1,1163,497,undefined,347,381,3373,531,254,1461,467,477,795,639,363,-1,-1,323,1749,298,186,582,232,710,603,-1,623,1196,1461,203,-1
16/04/2019,19,1750,787,2760,2297,3216,1677,-1,245,481,174,127,502,-1,550,2280,728,378,270,1511,1127,1296,3027,298,1453,518,660,190,2736,-1,903,575,undefined,169,229,2466,318,318,770,221,242,383,425,216,-1,-1,185,1333,260,128,624,190,602,399,-1,522,479,770,87,-1
16/04/2019,20,1084,521,2210,2131,2714,1182,-1,137,215,116,146,431,-1,493,1744,698,318,223,1227,849,1277,2464,202,1043,339,615,139,2291,-1,909,682,undefined,119,209,1688,283,348,501,149,284,377,363,155,-1,-1,151,958,190,129,419,135,447,321,-1,378,215,501,87,-1
16/04/2019,21,727,348,1891,1651,3226,1243,-1,104,141,68,126,347,-1,405,1439,553,216,137,992,745,1013,1896,195,772,312,505,97,2828,-1,749,595,undefined,100,180,1692,217,249,386,120,212,270,331,166,-1,-1,101,717,133,135,381,146,318,268,-1,268,120,386,67,-1
16/04/2019,22,393,234,1053,870,1383,883,-1,54,103,50,59,179,-1,255,970,265,127,100,595,370,678,1405,133,502,197,307,78,785,-1,552,253,undefined,65,136,947,84,129,314,104,124,131,180,67,-1,-1,86,400,101,135,220,89,237,139,-1,164,84,314,36,-1
16/04/2019,23,171,117,625,501,795,628,-1,47,58,14,18,92,-1,209,601,172,73,48,348,215,458,988,75,234,116,207,33,529,-1,260,128,undefined,38,102,504,71,43,159,41,36,65,77,31,-1,-1,33,249,52,110,52,61,125,81,-1,91,40,159,18,-1
17/04/2019,0,87,62,299,308,296,180,-1,15,24,9,10,17,-1,72,280,39,45,14,181,80,255,310,36,107,67,184,24,173,-1,137,54,undefined,15,22,157,16,20,99,14,22,30,20,12,-1,-1,14,121,24,94,35,37,53,39,-1,34,19,99,10,-1
17/04/2019,1,61,26,147,117,113,66,-1,6,14,4,5,19,-1,30,127,32,16,5,108,44,147,210,16,41,31,112,6,44,-1,120,14,undefined,4,11,82,12,13,39,8,21,17,7,5,-1,-1,7,69,14,72,3,20,32,23,-1,42,22,39,13,-1
17/04/2019,2,27,27,71,52,59,35,-1,6,7,1,4,14,-1,16,77,11,14,4,39,27,82,125,17,22,25,50,8,23,-1,66,21,undefined,6,5,37,13,4,39,8,5,17,1,1,-1,-1,1,46,6,38,6,4,19,7,-1,10,8,39,5,-1
17/04/2019,3,4,6,68,37,91,21,-1,7,5,2,1,2,-1,10,17,11,9,4,24,25,67,134,7,15,20,55,8,37,-1,53,13,undefined,5,6,17,6,8,27,8,8,5,1,1,-1,-1,3,33,11,38,3,5,12,1,-1,12,5,27,6,-1
17/04/2019,4,6,14,43,36,131,55,-1,4,6,2,-1,2,-1,39,13,8,4,4,16,11,71,79,10,33,42,67,3,125,-1,50,19,undefined,5,6,48,11,11,33,8,7,11,3,1,-1,-1,-1,21,15,24,7,7,12,3,-1,8,10,33,-1,-1
17/04/2019,5,50,36,84,105,328,217,-1,54,108,16,4,15,-1,102,13,49,90,32,15,13,60,172,48,258,106,40,13,348,-1,33,29,undefined,36,30,181,20,12,95,15,24,33,48,43,-1,-1,5,80,14,35,9,11,25,18,-1,24,59,95,3,-1
17/04/2019,6,143,102,203,281,906,869,-1,161,543,95,16,74,-1,291,42,140,286,190,55,23,96,848,275,1011,280,145,29,907,-1,80,44,undefined,88,83,914,113,22,389,126,103,68,64,35,-1,-1,20,182,41,47,31,37,48,28,-1,76,374,389,33,-1
17/04/2019,7,416,299,360,703,2158,1671,-1,413,2177,353,45,210,-1,728,83,439,818,683,135,56,212,1826,723,2261,601,446,94,2145,-1,180,90,undefined,275,214,1556,306,45,1263,388,281,181,178,87,-1,-1,66,486,151,62,85,78,207,132,-1,152,1488,1263,144,-1
17/04/2019,8,1055,671,759,1367,3456,3446,-1,584,3840,592,76,366,-1,1292,377,1076,1705,1452,242,148,448,3041,1357,3987,832,1295,191,3560,-1,422,188,undefined,507,345,2513,744,113,2438,843,721,597,636,201,-1,-1,189,1039,327,125,186,161,618,400,-1,394,3235,2438,478,-1
17/04/2019,9,1203,831,789,1393,2460,1817,-1,307,2055,472,29,242,-1,670,822,1093,1192,853,294,157,405,2199,862,2625,551,1256,153,2337,-1,304,135,undefined,374,270,1484,562,144,1716,786,582,714,757,111,-1,-1,205,1043,231,132,239,176,516,310,-1,384,1966,1716,549,-1
17/04/2019,10,1719,1245,1192,1989,2104,1306,-1,185,909,317,57,178,-1,436,742,1132,833,522,437,242,569,2152,532,1997,530,1166,141,1839,-1,465,179,undefined,221,188,1320,535,143,1271,505,524,672,448,121,-1,-1,217,1141,316,148,347,200,522,317,-1,480,989,1271,790,-1
17/04/2019,11,2612,1759,1645,2662,3090,1432,-1,277,773,292,68,256,-1,464,906,1585,874,537,688,420,759,2520,536,1856,597,1395,156,2556,-1,528,233,undefined,231,222,1692,529,192,1368,522,669,866,624,129,-1,-1,226,1503,379,188,360,263,606,383,-1,535,806,1368,614,-1
17/04/2019,12,3802,2946,2631,3727,3389,2330,-1,577,1513,556,78,316,-1,601,1163,2299,1829,698,1233,723,1141,3411,1251,2627,959,2091,222,3028,-1,1036,369,undefined,325,359,2822,1002,285,1957,1203,967,1025,783,187,-1,-1,377,2311,431,279,533,350,955,413,-1,748,1877,1957,503,-1
17/04/2019,13,4192,3169,2790,4048,3370,2334,-1,509,1392,531,114,406,-1,602,1880,2603,1767,781,1447,852,1596,3628,1087,2561,943,1867,269,2764,-1,1050,442,undefined,313,436,2492,849,313,1859,1252,1079,989,497,264,-1,-1,464,2222,453,246,527,285,1038,455,-1,839,1617,1859,416,-1
17/04/2019,14,3351,2496,2616,3496,3186,1948,-1,258,965,338,95,311,-1,598,2038,1808,1008,563,1126,589,1192,3302,698,2093,913,1485,166,2427,-1,829,332,undefined,178,256,2061,697,234,1275,668,648,859,317,300,-1,-1,323,1740,360,159,454,229,836,465,-1,675,866,1275,746,-1
17/04/2019,15,3189,2512,2637,3462,3927,2341,-1,258,1345,302,74,265,-1,744,1862,1577,788,595,954,599,1168,3320,559,2421,1083,1010,185,3525,-1,772,343,undefined,301,266,2098,692,207,1410,528,532,897,365,287,-1,-1,246,1905,350,201,418,241,751,548,-1,597,1089,1410,520,-1
17/04/2019,16,3315,2398,2657,3393,4200,2807,-1,459,2721,628,87,381,-1,1042,1977,1502,786,981,1055,596,1054,3886,815,3307,1123,904,199,3432,-1,862,315,undefined,413,282,2328,664,216,1891,610,675,960,365,282,-1,-1,279,2103,557,222,395,220,810,542,-1,665,2015,1891,591,-1
17/04/2019,17,3798,2405,3164,3840,5397,4445,-1,681,3604,834,118,555,-1,1735,2147,1589,1195,1427,1267,892,1449,4937,1111,4246,1455,1267,310,4439,-1,1079,444,undefined,547,485,3579,806,231,2424,743,749,1109,545,382,-1,-1,319,2590,902,407,567,325,1012,716,-1,777,2816,2424,335,-1
17/04/2019,18,2780,1688,3169,3294,4405,3011,-1,442,1637,394,120,536,-1,1046,2580,1111,724,719,1507,1076,1302,3915,639,2600,1092,1440,348,4120,-1,1187,492,undefined,298,321,2982,513,249,1507,424,578,930,619,325,-1,-1,284,1931,1128,521,594,327,730,677,-1,639,1013,1507,186,-1
17/04/2019,19,1354,875,2706,2378,3435,1826,-1,167,495,180,60,292,-1,612,1881,701,375,269,1442,1182,1339,2816,287,1287,408,1402,324,3305,-1,1038,544,undefined,156,190,2131,309,249,789,209,310,507,453,198,-1,-1,192,1447,1207,588,512,291,636,386,-1,432,405,789,59,-1
17/04/2019,20,799,501,2303,2056,2329,1243,-1,133,236,83,127,365,-1,408,1366,570,256,194,1220,1115,1153,2228,200,808,278,1168,294,2051,-1,954,540,undefined,82,205,1342,264,215,486,104,254,344,380,129,-1,-1,168,883,737,510,515,235,425,250,-1,300,195,486,67,-1
17/04/2019,21,529,425,1687,1588,2481,1181,-1,113,109,93,29,206,-1,410,888,439,188,150,944,780,866,1758,179,743,307,765,196,1850,-1,807,523,undefined,71,136,1138,177,175,378,132,199,268,324,120,-1,-1,108,673,491,266,348,223,398,196,-1,260,124,378,46,-1
17/04/2019,22,327,251,1037,964,1674,731,-1,56,100,35,17,95,-1,259,544,269,148,135,602,522,664,1208,206,531,150,376,100,1468,-1,520,374,undefined,91,116,709,108,93,332,69,336,226,133,58,-1,-1,75,415,198,127,180,109,158,100,-1,179,87,332,38,-1
17/04/2019,23,171,112,587,716,660,500,-1,31,54,12,8,53,-1,222,215,101,49,29,243,217,412,738,99,267,101,196,52,526,-1,299,170,undefined,38,33,363,52,41,198,34,68,143,44,25,-1,-1,25,252,58,90,60,42,105,82,-1,88,44,198,26,-1
18/04/2019,0,80,65,300,496,326,190,-1,16,20,11,1,27,-1,96,98,51,16,8,214,175,302,342,32,135,40,142,30,177,-1,229,49,undefined,8,13,157,30,20,116,10,24,114,24,17,-1,-1,16,146,31,51,34,45,58,51,-1,36,14,116,9,-1
18/04/2019,1,51,41,206,384,99,53,-1,10,3,4,4,24,-1,14,68,23,22,8,116,67,169,232,38,39,35,104,25,41,-1,198,19,undefined,2,4,82,27,4,62,13,12,93,30,21,-1,-1,6,93,38,27,17,29,40,22,-1,22,3,62,7,-1
18/04/2019,2,41,18,128,208,62,77,-1,2,11,9,-1,3,-1,19,43,20,21,9,66,36,99,164,19,20,14,93,10,27,-1,88,8,undefined,3,5,55,19,2,56,6,5,62,9,11,-1,-1,7,47,14,20,5,11,18,13,-1,16,1,56,2,-1
18/04/2019,3,17,28,86,59,40,28,-1,3,3,1,-1,-1,-1,6,28,9,8,-1,38,44,85,132,9,34,10,45,1,45,-1,63,9,undefined,3,4,22,3,8,22,6,2,26,8,5,-1,-1,-1,39,5,11,1,7,9,16,-1,15,2,22,-1,-1
18/04/2019,4,27,18,42,35,64,67,-1,5,5,1,-1,6,-1,44,27,7,13,3,42,18,77,148,5,40,24,36,3,114,-1,41,24,undefined,13,3,54,6,14,33,12,24,35,4,6,-1,-1,6,38,14,1,13,11,2,12,-1,4,9,33,1,-1
18/04/2019,5,41,25,98,116,329,232,-1,55,76,24,6,19,-1,110,36,38,93,30,27,25,82,218,47,246,82,75,8,352,-1,49,20,undefined,29,25,184,23,15,106,36,27,53,27,30,-1,-1,5,83,48,22,4,12,23,12,-1,17,48,106,2,-1
18/04/2019,6,159,67,178,254,798,772,-1,115,475,84,14,59,-1,272,82,257,237,162,52,25,119,807,240,979,257,219,38,1021,-1,85,56,undefined,107,58,687,93,12,403,130,93,80,41,25,-1,-1,29,185,105,61,25,54,62,37,-1,64,356,403,20,-1
18/04/2019,7,414,270,393,622,2028,1657,-1,383,1829,337,48,167,-1,658,306,482,775,676,126,69,249,1695,748,2146,476,430,137,2276,3,167,93,undefined,234,141,1416,281,57,1301,334,280,160,187,64,-1,-1,60,492,224,146,99,81,232,98,-1,149,1496,1301,186,-1
18/04/2019,8,936,747,791,1282,3175,3530,-1,536,3489,523,86,338,-1,1253,762,1140,1763,1307,343,195,434,3094,1361,3758,424,762,243,3501,-1,443,159,undefined,541,270,2832,684,101,2206,824,830,531,637,195,-1,-1,189,1035,410,182,211,176,653,362,-1,356,2888,2206,599,-1
18/04/2019,9,1182,907,861,1433,2276,1904,-1,314,2000,415,50,249,-1,676,719,1007,1161,854,247,223,481,2249,798,2468,298,897,268,2382,-1,358,208,undefined,396,243,1866,585,113,1537,796,648,557,647,197,-1,-1,206,935,447,295,300,169,590,329,-1,403,1761,1537,500,-1
18/04/2019,10,1662,1347,1249,1989,2009,1225,206,227,804,230,58,227,-1,499,888,1294,761,549,476,260,643,2206,674,1576,300,1112,267,1796,-1,427,188,undefined,239,218,1370,561,116,1204,522,621,629,555,184,-1,-1,214,1107,527,369,363,182,513,292,-1,487,844,1204,603,-1
18/04/2019,11,2510,2145,1827,2741,2701,1514,506,289,691,252,90,313,-1,521,1271,1616,835,490,778,570,892,2633,628,1634,428,1336,287,2091,-1,599,261,undefined,264,196,1759,545,199,1161,478,643,711,724,178,-1,-1,254,1562,637,468,410,299,704,314,-1,514,758,1161,637,-1
18/04/2019,12,3832,3415,2600,3762,3251,2184,861,616,1285,470,122,415,-1,661,1986,2292,1533,727,1308,1025,1502,3375,1143,2611,763,2090,357,2544,-1,1110,429,undefined,380,323,3126,1005,280,1874,1181,957,948,840,206,-1,-1,401,2433,765,708,603,319,962,513,-1,850,1684,1874,624,-1
18/04/2019,13,4181,3457,2967,3981,3397,2433,691,537,1246,482,136,491,-1,686,2099,2422,1604,717,1476,911,1675,3630,1142,2693,592,2105,405,2920,-1,1141,526,undefined,390,349,3358,861,367,1813,1207,1089,1038,838,245,-1,-1,465,2533,898,699,642,362,990,601,-1,689,1523,1813,712,903
18/04/2019,14,3608,2836,2887,3632,3392,2205,245,311,906,303,92,356,-1,741,2107,1951,924,587,1239,690,1348,3489,724,2169,627,1521,281,2819,-1,868,441,undefined,272,255,2617,672,232,1286,550,595,881,654,216,-1,-1,332,2280,621,464,559,281,832,524,-1,661,828,1286,746,3715
18/04/2019,15,3692,2762,2866,3651,3667,2408,320,324,1412,377,37,259,-1,854,2257,1692,785,640,1250,608,1189,3592,623,2567,650,938,209,2999,-1,893,412,undefined,303,212,2435,562,213,1429,443,623,880,639,207,-1,-1,240,2212,462,333,490,230,861,535,-1,653,1086,1429,614,3870
18/04/2019,16,3774,2953,2971,3810,4103,3158,313,523,2560,549,74,364,-1,1209,2515,1620,862,933,1158,646,1133,3939,923,3417,701,820,175,3595,-1,907,327,undefined,416,263,2833,691,214,2036,583,642,815,501,180,-1,-1,268,2454,382,182,489,213,903,531,-1,709,2018,2036,556,4116
18/04/2019,17,4418,2958,3725,4189,5484,4108,474,608,2659,631,112,437,-1,1587,2810,1727,1061,1181,1521,989,1679,4720,991,4051,601,845,289,4451,-1,1326,472,undefined,431,356,3838,783,345,2459,598,750,954,340,275,-1,-1,267,2787,393,153,516,255,1042,650,-1,897,2043,2459,389,4814
18/04/2019,18,3734,2196,3526,3817,4794,2921,305,374,1169,323,72,377,-1,995,2475,1437,759,582,1889,1312,1828,3877,677,2470,503,902,260,4092,-1,1348,525,undefined,207,235,2925,532,250,1459,367,490,691,219,186,-1,-1,206,2022,345,192,579,220,887,552,-1,732,863,1459,107,4514
18/04/2019,19,2558,1428,2992,2688,3356,1827,124,178,480,150,57,321,-1,619,1995,849,359,276,1925,1420,1655,3000,329,1472,278,876,187,3210,-1,1224,561,undefined,121,178,2091,422,333,852,205,336,410,191,116,-1,-1,124,1711,270,154,566,200,807,321,-1,627,365,852,59,3182
18/04/2019,20,1903,1171,2878,2518,2655,1604,122,132,225,85,66,294,-1,592,1818,844,316,205,1639,1414,1712,2530,192,1002,271,668,175,2044,-1,1313,611,undefined,101,127,1855,332,318,609,117,230,310,150,95,-1,-1,104,1414,209,113,490,162,662,191,-1,498,214,609,49,2947
18/04/2019,21,1272,697,2875,2106,2309,1459,62,81,139,55,59,199,-1,461,1505,591,242,118,1370,1218,1495,2311,202,1014,294,586,147,1530,-1,1278,527,undefined,67,102,1713,271,212,530,122,256,276,185,76,-1,-1,86,1150,180,115,422,156,545,239,-1,374,126,530,48,2379
18/04/2019,22,797,570,2254,1745,2760,1176,46,74,146,53,32,158,-1,443,1039,548,262,147,1251,1034,1363,2193,196,804,314,439,118,2292,-1,1227,447,undefined,150,192,1445,332,150,500,82,346,148,113,56,-1,-1,69,853,177,169,316,134,526,162,-1,273,119,500,42,2341
18/04/2019,23,377,281,1617,1073,1285,881,50,53,114,57,22,92,-1,351,551,261,95,81,826,1335,1095,1490,131,632,211,275,71,966,-1,932,287,undefined,60,91,777,255,79,347,87,127,88,70,34,-1,-1,38,567,74,161,141,91,534,102,-1,235,100,347,23,1267
19/04/2019,0,241,164,931,904,617,470,18,34,35,30,3,32,-1,192,362,136,65,38,484,802,932,804,110,228,138,263,34,360,-1,609,209,undefined,18,56,393,176,39,174,28,75,51,24,12,-1,-1,30,449,53,98,48,53,359,76,-1,130,67,174,10,697
19/04/2019,1,154,180,588,484,310,234,22,5,20,10,10,24,-1,81,169,93,55,29,400,226,760,586,70,129,70,227,34,201,-1,535,76,undefined,10,35,231,176,24,86,17,41,17,14,8,-1,-1,8,252,46,93,11,39,244,36,-1,86,32,86,11,432
19/04/2019,2,183,122,420,318,166,167,6,11,22,6,3,13,-1,59,121,71,36,21,246,169,549,532,32,62,46,194,20,121,-1,379,30,undefined,8,9,104,39,5,83,29,19,24,11,9,-1,-1,11,175,33,51,9,9,170,26,-1,50,10,83,14,267
19/04/2019,3,110,92,500,246,175,160,11,7,13,9,4,4,-1,107,105,33,26,13,211,178,380,312,23,61,67,152,22,169,-1,332,29,undefined,15,10,99,42,12,62,1,24,19,13,11,-1,-1,1,184,32,42,6,26,104,23,-1,50,10,62,8,293
19/04/2019,4,68,46,318,179,141,133,14,3,13,4,3,14,-1,67,56,62,16,14,145,122,361,329,28,63,23,116,21,143,-1,230,23,undefined,6,5,76,23,7,63,6,12,4,3,2,-1,-1,1,114,23,15,9,35,43,19,-1,24,13,63,6,186
19/04/2019,5,43,44,154,119,197,88,10,14,20,1,1,7,-1,52,28,32,30,14,51,76,156,203,28,104,66,81,9,260,-1,108,17,undefined,4,13,58,37,16,68,12,10,13,8,5,-1,-1,-1,94,12,27,7,7,29,16,-1,17,3,68,6,173
19/04/2019,6,51,24,111,86,198,84,31,18,17,12,9,28,-1,55,40,36,32,17,39,23,80,137,29,210,172,66,18,243,-1,59,23,undefined,34,19,126,13,10,105,18,14,14,10,9,-1,-1,6,51,20,49,10,12,19,16,-1,10,20,105,2,142
19/04/2019,7,96,83,241,194,340,213,77,82,42,32,24,71,-1,84,89,96,70,32,72,51,74,350,47,470,210,145,23,493,-1,54,20,undefined,43,39,357,37,8,184,14,21,24,22,13,-1,-1,7,142,69,38,28,23,44,15,-1,38,50,184,43,225
19/04/2019,8,137,142,389,318,624,372,118,106,80,31,57,150,-1,191,132,110,107,37,96,68,113,509,126,707,184,250,78,601,-1,83,60,undefined,59,41,669,53,48,242,76,45,48,43,19,-1,-1,25,309,114,103,89,38,78,41,-1,123,75,242,49,513
19/04/2019,9,426,289,591,663,1220,702,213,165,138,30,73,235,-1,314,189,314,127,71,240,107,277,1048,224,899,86,431,120,1033,-1,188,111,undefined,78,96,1144,76,47,387,138,101,88,91,38,-1,-1,31,653,164,88,136,100,172,70,-1,180,85,387,79,822
19/04/2019,10,927,688,1317,1325,2141,991,285,244,146,72,136,343,-1,411,724,574,231,123,517,307,560,1621,331,1079,315,604,98,1628,-1,343,139,undefined,102,167,1953,168,103,621,137,122,131,117,51,-1,-1,30,930,266,158,293,129,278,118,-1,295,162,621,148,1585
19/04/2019,11,1526,1023,1812,1958,2860,1383,349,319,131,100,131,490,-1,551,805,675,693,143,938,616,759,2084,294,1143,861,726,151,2052,-1,541,197,undefined,105,207,3072,136,142,775,116,161,154,147,65,-1,-1,56,1203,369,187,405,174,342,146,-1,334,244,775,131,2179
19/04/2019,12,2094,1349,2857,2783,3401,1455,411,331,200,94,183,574,-1,682,1183,838,310,121,1612,1069,1168,2520,295,1160,1912,786,130,2377,-1,726,303,undefined,130,237,3283,123,226,818,153,155,186,209,99,-1,-1,58,1672,325,236,504,165,437,149,-1,402,339,818,104,3112
19/04/2019,13,2389,1331,3254,2689,3848,1828,431,296,151,134,220,766,-1,655,1371,832,321,201,1700,1099,1340,2780,310,1217,2630,880,154,3022,-1,891,391,undefined,125,325,3685,182,249,946,172,190,211,139,120,-1,-1,78,1797,280,211,589,197,507,156,-1,553,970,946,191,2929
19/04/2019,14,2739,1512,3581,3084,4167,2039,507,352,192,246,247,1080,-1,858,1559,861,336,182,1724,1026,1471,2941,326,1539,2687,838,158,3030,-1,1032,417,undefined,136,215,3711,223,251,1387,124,203,201,104,112,-1,-1,80,1947,286,164,570,197,544,140,-1,559,2140,1387,232,3267
19/04/2019,15,2376,1511,3511,2949,4204,2125,460,458,265,253,258,1489,-1,939,1643,906,274,180,1597,920,1411,3075,308,2071,2626,751,164,3065,-1,898,427,undefined,144,312,3308,220,262,1864,121,192,192,141,120,-1,-1,74,1681,261,237,568,172,565,213,-1,524,7162,1864,209,3254
19/04/2019,16,2269,1293,3281,3020,4067,2084,389,318,148,208,217,850,-1,899,1628,710,408,132,1475,680,1474,2959,257,1413,2378,685,178,2579,-1,834,403,undefined,232,321,3657,166,248,948,118,192,144,88,95,-1,-1,56,1771,260,118,521,132,521,175,-1,403,2609,948,241,3228
19/04/2019,17,1814,978,3367,2640,3898,1987,403,262,134,114,200,632,-1,1052,1615,733,286,135,1687,904,1422,2908,273,1305,1633,707,119,2410,-1,987,478,undefined,154,229,3683,283,276,799,147,208,157,99,86,-1,-1,75,1619,202,179,441,171,537,180,-1,453,630,799,145,2960
19/04/2019,18,1579,838,3380,3042,4019,2034,647,246,184,203,152,885,-1,968,1396,946,294,104,1965,1420,1827,2864,218,1557,420,841,160,3246,-1,1388,590,undefined,188,345,3450,227,298,1248,244,242,154,105,76,-1,-1,77,1354,249,217,501,181,628,184,-1,467,4620,1248,39,3526
19/04/2019,19,2077,917,3427,2411,3828,1789,465,366,403,350,181,1344,-1,746,1536,739,214,113,2092,1559,2012,2507,447,1901,313,744,165,2803,-1,1380,755,undefined,136,207,2836,267,359,2262,130,191,175,124,71,-1,-1,32,1250,275,204,472,140,702,161,-1,509,2535,2262,43,2923
19/04/2019,20,1179,621,2901,2598,3431,1486,150,151,123,112,157,581,-1,692,1306,776,260,118,1709,1627,1929,2326,309,1018,336,656,110,2333,-1,1415,751,undefined,99,213,2672,162,353,827,143,200,88,59,37,-1,-1,37,1104,184,145,369,150,651,175,-1,459,491,827,37,3141
19/04/2019,21,956,605,2637,2073,2755,1420,123,108,80,79,98,401,-1,590,1173,560,174,131,1591,1259,1618,2074,265,730,184,595,104,1771,-1,1335,794,undefined,80,157,2138,277,355,618,131,161,123,61,45,-1,-1,40,922,170,116,288,138,570,166,-1,370,135,618,29,2345
19/04/2019,22,587,462,1848,1498,2273,1206,1113,84,51,48,101,222,-1,564,711,505,133,110,1106,815,1189,1681,244,638,178,426,71,1136,-1,1107,534,undefined,160,275,1995,464,183,448,101,133,73,47,23,-1,-1,49,763,110,143,179,137,542,99,-1,229,105,448,25,2155
19/04/2019,23,357,257,1459,1448,2054,809,60,69,49,34,53,132,-1,412,450,236,70,47,687,505,903,1180,181,492,149,396,75,1652,-1,863,303,undefined,51,133,1318,399,93,341,72,85,40,31,15,-1,-1,26,490,91,139,61,72,356,77,-1,196,65,341,15,1332
20/04/2019,0,227,159,828,878,783,539,32,25,39,10,18,45,-1,253,312,151,46,20,381,303,813,689,86,312,82,274,31,409,-1,495,187,undefined,42,58,518,208,31,204,42,41,24,13,6,-1,-1,5,385,67,98,31,78,331,40,-1,126,53,204,13,829
20/04/2019,1,147,106,644,605,358,267,11,10,14,17,2,14,-1,163,241,84,15,16,311,166,458,556,60,171,32,192,23,220,-1,441,105,undefined,17,15,274,284,23,118,21,35,18,16,7,-1,-1,4,232,29,79,16,42,140,30,-1,74,33,118,18,516
20/04/2019,2,94,102,332,338,200,153,13,5,9,2,-1,3,-1,121,80,41,21,12,156,101,280,453,36,84,34,116,28,189,-1,218,46,undefined,4,2,114,208,7,95,13,7,6,3,-1,-1,-1,2,197,30,70,4,21,108,38,-1,52,19,95,6,284
20/04/2019,3,99,86,233,298,157,157,5,2,13,2,-1,13,-1,99,84,36,2,6,133,72,371,256,31,55,31,94,6,230,-1,230,13,undefined,2,3,74,180,13,50,7,19,14,3,1,-1,-1,1,151,13,38,8,21,62,18,-1,28,12,50,3,230
20/04/2019,4,57,34,130,121,148,109,6,3,14,2,1,6,-1,87,26,8,9,4,58,79,170,206,32,52,12,78,14,196,-1,83,17,undefined,5,3,54,100,2,47,7,6,10,6,3,-1,-1,3,84,21,32,5,6,39,22,-1,21,18,47,-1,117
20/04/2019,5,43,28,79,129,151,83,20,10,21,7,2,6,-1,59,32,24,35,6,23,29,97,140,14,105,62,84,12,237,-1,61,13,undefined,11,3,43,22,11,42,9,12,9,3,2,-1,-1,2,63,22,28,18,7,36,12,-1,7,13,42,2,120
20/04/2019,6,30,39,105,90,243,173,32,20,20,8,5,13,-1,103,36,32,29,14,26,24,65,256,37,28,61,124,30,305,-1,65,17,undefined,31,18,131,25,4,119,26,29,8,8,6,-1,-1,2,61,53,53,26,12,21,5,-1,12,22,119,4,182
20/04/2019,7,128,81,260,198,425,300,83,91,38,17,28,55,-1,124,130,77,73,44,68,53,111,503,55,-1,164,271,56,457,-1,97,48,undefined,41,28,445,37,15,152,44,40,25,19,11,-1,-1,9,144,136,104,49,44,45,15,-1,42,46,152,17,258
20/04/2019,8,344,229,354,419,778,466,133,131,104,57,52,168,-1,243,180,198,111,60,199,71,126,912,119,-1,325,536,165,744,-1,198,80,undefined,85,81,738,77,38,357,122,124,50,31,22,-1,-1,27,336,312,259,68,101,102,47,-1,174,660,357,53,518
20/04/2019,9,1003,748,581,1031,1403,946,188,199,122,60,70,335,-1,394,426,565,173,91,307,163,338,1593,208,501,648,964,330,1034,-1,290,108,undefined,89,91,1162,132,72,517,136,183,76,81,41,-1,-1,30,711,579,487,205,174,243,78,-1,258,132,517,98,1153
20/04/2019,10,2177,1511,973,1956,2096,1468,183,313,158,95,108,445,-1,581,775,1011,208,132,526,329,550,2249,276,1331,1143,1530,425,1667,-1,431,211,undefined,139,176,1708,152,147,812,185,163,102,77,53,-1,-1,69,1326,980,647,344,260,493,126,-1,463,208,812,149,1905
20/04/2019,11,3170,2412,1570,2684,2973,1683,214,302,111,96,120,407,-1,670,1157,1355,270,158,1056,518,858,2839,225,1315,1464,1891,497,2291,-1,713,225,undefined,129,200,2286,216,190,839,185,265,122,97,73,-1,-1,111,1790,1090,755,412,383,514,120,-1,570,189,839,196,2796
20/04/2019,12,3992,3006,2271,3289,3554,1854,261,337,151,68,141,452,-1,591,1520,1599,242,153,1698,943,1092,3291,248,1283,1662,2072,462,2314,-1,999,396,undefined,108,173,2587,150,217,959,172,315,161,115,59,-1,-1,99,2184,1387,882,517,409,625,190,-1,615,214,959,135,3263
20/04/2019,13,4575,2887,2627,3703,4176,2031,272,371,148,97,123,504,-1,681,1799,1608,289,227,1839,925,1367,3273,274,1135,1861,2068,404,3580,-1,1118,628,undefined,164,248,3113,205,243,917,194,449,178,108,82,-1,-1,111,2401,1116,670,573,427,724,161,-1,743,224,917,209,3747
20/04/2019,14,4510,3297,2742,3933,3878,2298,578,376,139,95,213,681,-1,849,1968,1609,350,219,1635,807,1586,3473,234,1376,2241,1866,331,2802,-1,1082,530,undefined,138,246,3235,220,247,930,209,249,170,113,76,-1,-1,100,2254,774,480,574,437,668,218,-1,630,287,930,288,3871
20/04/2019,15,4507,3412,2796,3619,4068,2322,1540,389,151,100,191,746,-1,927,2176,1664,329,176,1571,807,1399,3677,255,1281,2206,1238,295,3067,-1,1028,648,undefined,194,250,3171,203,218,939,151,246,167,133,79,-1,-1,59,2265,623,321,721,311,766,240,-1,564,491,939,261,3588
20/04/2019,16,4494,3105,2816,3618,4547,2337,813,331,201,154,215,732,-1,807,2117,1356,226,171,1572,720,1468,3650,293,1373,2178,757,167,3693,-1,1100,515,undefined,160,216,3207,217,235,1088,171,289,206,168,85,-1,-1,94,2107,429,196,549,282,710,234,-1,567,877,1088,211,3576
20/04/2019,17,3872,2433,2870,3092,4290,2231,311,285,227,189,252,1053,-1,857,2092,1103,330,168,1822,1095,1565,3491,286,1660,2218,775,204,2907,-1,1254,592,undefined,193,244,3393,239,356,1450,213,311,140,140,78,-1,-1,110,2080,324,223,553,291,635,236,-1,577,2775,1450,229,3164
20/04/2019,18,3130,1725,3651,3213,4500,2223,574,451,295,209,224,1608,-1,871,2023,885,424,195,2052,1417,1882,3468,388,2133,1913,728,201,3451,-1,1563,731,undefined,189,260,3741,257,506,1777,254,326,146,128,73,-1,-1,82,2230,306,168,601,242,732,224,-1,679,7012,1777,66,3568
20/04/2019,19,2258,1159,3359,2611,3828,2081,2377,240,154,90,217,875,-1,839,1882,730,410,124,2120,1713,1978,3020,301,1240,891,812,203,3244,-1,1543,994,undefined,293,403,3713,228,513,971,199,281,111,93,60,-1,-1,56,1567,272,174,702,237,795,181,-1,635,2922,971,65,3110
20/04/2019,20,1343,614,2852,2558,3609,1722,253,127,116,68,200,565,-1,630,1585,802,351,134,1791,1546,1917,2727,227,816,670,652,134,2186,-1,1401,1264,undefined,158,242,3128,262,524,511,179,233,88,80,44,-1,-1,37,1081,201,154,583,169,658,172,-1,479,403,511,42,3172
20/04/2019,21,847,590,2310,2173,2876,1556,137,74,83,92,120,535,-1,642,1254,534,203,121,1491,1365,1671,2347,201,756,503,528,139,1873,-1,1225,1057,undefined,123,192,2662,443,443,718,140,209,61,57,45,-1,-1,53,966,180,99,460,151,550,109,-1,367,2586,718,45,2245
20/04/2019,22,1213,690,2372,1946,3016,1315,86,264,282,340,162,1060,-1,556,968,696,223,103,1328,1081,1360,2037,445,2059,699,432,127,2146,-1,1318,754,undefined,146,244,2181,450,286,2006,149,361,90,68,54,-1,-1,39,928,176,115,305,119,567,121,-1,347,2767,2006,40,2419
20/04/2019,23,486,285,1683,1582,1716,953,52,92,83,59,76,199,-1,483,626,382,123,52,999,1136,1096,1463,159,561,372,316,72,966,-1,1080,565,undefined,68,117,1209,445,123,575,76,108,40,55,18,-1,-1,26,590,92,146,106,87,471,76,-1,262,313,575,13,1338
21/04/2019,0,314,200,1010,716,1003,646,29,35,33,43,32,121,-1,338,382,194,50,35,618,453,854,931,102,292,178,243,55,523,-1,728,178,undefined,35,62,691,470,49,292,48,58,43,30,13,-1,-1,23,391,71,89,50,46,366,54,-1,148,52,292,2,909
21/04/2019,1,201,149,557,962,464,372,20,24,33,24,17,55,-1,179,244,120,41,10,392,234,641,619,53,162,102,143,47,274,-1,611,103,undefined,23,36,299,270,23,142,16,27,13,9,5,-1,-1,6,301,49,96,16,64,271,29,-1,115,16,142,9,583
21/04/2019,2,180,95,425,670,329,215,7,23,20,9,8,21,-1,166,105,68,25,8,169,157,453,495,49,117,69,121,8,241,-1,423,21,undefined,14,13,219,160,13,118,14,21,11,7,7,-1,-1,1,219,18,73,10,36,229,27,-1,60,15,118,9,367
21/04/2019,3,147,102,403,470,201,184,16,4,17,15,4,18,-1,136,85,39,16,9,147,146,402,406,38,97,28,80,12,216,-1,318,28,undefined,15,22,87,109,4,117,7,4,10,3,3,-1,-1,6,149,16,56,3,33,101,6,-1,41,21,117,3,268
21/04/2019,4,57,77,234,403,186,134,5,7,11,10,3,18,-1,94,75,57,16,7,141,85,388,310,22,74,35,73,20,193,-1,197,16,undefined,3,14,73,73,3,50,5,28,2,2,1,-1,-1,4,124,17,25,5,13,80,14,-1,34,10,50,3,180
21/04/2019,5,46,29,137,171,184,144,12,15,20,5,6,4,-1,119,42,14,7,7,38,108,195,225,28,105,37,79,15,200,-1,257,8,undefined,9,10,73,48,14,53,10,7,3,2,1,-1,-1,-1,79,24,26,7,5,51,8,-1,16,14,53,2,160
21/04/2019,6,63,52,108,149,262,181,33,25,19,9,6,19,-1,87,44,28,23,17,32,24,93,255,47,177,83,81,23,265,-1,123,35,undefined,18,15,114,28,3,79,33,16,5,3,7,-1,-1,5,113,33,31,11,9,36,17,-1,42,34,79,8,234
21/04/2019,7,123,67,203,229,359,298,104,61,40,28,19,67,-1,150,106,94,65,45,59,121,89,538,60,345,122,193,32,438,-1,102,44,undefined,39,47,368,44,5,148,44,31,14,10,7,-1,-1,10,227,94,91,16,31,82,12,-1,120,36,148,18,306
21/04/2019,8,197,153,340,322,641,407,231,91,122,49,50,237,-1,176,198,195,112,50,130,87,117,681,128,610,203,416,64,748,-1,149,55,undefined,66,76,710,48,39,248,101,67,38,20,11,-1,-1,23,378,204,127,35,56,100,55,-1,148,90,248,49,455
21/04/2019,9,735,480,494,755,1131,727,274,170,116,72,59,368,-1,287,265,372,180,73,245,134,282,1230,225,732,504,789,165,1212,-1,295,117,undefined,74,102,1193,125,82,429,170,92,51,58,28,-1,-1,23,668,318,260,124,157,164,72,-1,187,187,429,75,801
21/04/2019,10,1417,993,909,1323,2049,1127,446,239,107,118,130,574,-1,498,595,721,282,119,546,343,490,1856,214,1065,914,1115,270,1784,-1,461,135,undefined,111,187,1578,129,95,771,191,145,80,53,35,-1,-1,37,1261,572,461,273,259,349,120,-1,365,513,771,134,1571
21/04/2019,11,2243,1473,1247,1996,2691,1364,671,311,132,99,147,923,-1,519,793,933,264,141,984,707,711,2207,233,1176,1228,1525,288,2242,-1,608,222,undefined,96,210,2032,142,123,978,202,161,131,86,57,-1,-1,44,1234,786,514,299,263,408,93,-1,392,1950,978,179,2057
21/04/2019,12,2910,1877,1978,2559,3068,1436,749,376,145,146,179,1506,-1,530,1160,1104,311,111,1436,997,1132,2309,233,1392,1397,1685,349,2325,-1,816,343,undefined,113,213,2570,133,245,1306,145,248,113,87,45,-1,-1,54,1891,970,569,348,315,512,125,-1,531,6096,1306,258,2658
21/04/2019,13,3385,2183,2215,2756,3422,1591,1130,312,112,115,159,793,-1,605,1461,1047,218,141,1694,1049,1281,2503,179,947,1703,1651,376,2653,-1,1071,336,undefined,124,172,2944,112,340,730,136,341,113,93,38,-1,-1,85,1883,1023,587,405,285,534,157,-1,564,1289,730,272,2790
21/04/2019,14,3820,2560,2518,2948,3719,1797,861,304,86,50,171,617,-1,690,1656,1204,286,151,1522,865,1194,2853,227,1011,1832,1559,251,3154,-1,943,426,undefined,106,188,2677,183,293,690,126,194,149,112,60,-1,-1,56,1870,827,583,454,260,550,163,-1,425,421,690,376,2746
21/04/2019,15,3908,2482,2273,2885,3405,1751,437,398,129,139,191,950,-1,592,1714,1117,258,110,1373,774,1245,2809,223,1231,1923,1271,219,2550,-1,938,476,undefined,115,141,3071,176,252,1108,105,166,144,100,66,-1,-1,60,1850,756,401,464,277,554,174,-1,496,3943,1108,279,2727
21/04/2019,16,3684,2519,2460,2811,3820,2034,232,392,203,133,205,1192,-1,731,1722,1162,211,123,1375,741,1177,3099,333,1659,1847,722,180,2669,-1,968,397,undefined,94,204,3192,171,301,1721,167,240,129,93,68,-1,-1,47,1906,523,241,459,200,606,145,-1,490,3304,1721,261,2895
21/04/2019,17,3038,1879,2689,2688,4138,1866,254,312,131,126,197,759,-1,735,1769,900,270,116,1704,1164,1384,2694,220,1116,1813,587,148,3160,-1,1196,559,undefined,135,219,3187,179,326,880,180,210,112,115,61,-1,-1,42,1820,290,181,521,138,607,127,-1,504,411,880,196,2860
21/04/2019,18,2434,1280,3117,2475,3915,1882,158,252,148,98,165,678,-1,680,1641,779,367,146,1878,1422,1761,2766,163,1110,1457,735,111,2709,-1,1357,665,undefined,108,237,3440,234,517,804,192,337,166,97,56,-1,-1,79,1769,246,150,489,197,610,164,-1,589,220,804,48,2909
21/04/2019,19,1536,783,2676,2530,3108,1605,113,155,105,65,132,519,-1,607,1458,670,320,90,1773,1541,1695,2476,262,869,630,701,131,2219,-1,1395,815,undefined,104,176,2550,175,587,596,168,222,139,38,22,-1,-1,44,1116,200,156,412,180,602,168,-1,438,160,596,48,2854
21/04/2019,20,895,583,2396,2015,3525,1364,54,135,48,43,104,333,-1,530,1143,543,232,109,1429,1252,1485,2036,223,666,593,572,89,2625,-1,1218,655,undefined,79,141,2479,144,484,534,134,150,103,30,23,-1,-1,45,1017,163,112,413,118,515,146,-1,377,140,534,45,2570
21/04/2019,21,693,369,1778,1502,1988,1244,59,55,74,63,48,246,-1,505,844,402,156,85,1171,912,1272,1726,186,582,370,382,108,1056,-1,1108,638,undefined,58,132,1691,131,302,429,132,136,103,32,22,-1,-1,44,790,118,119,182,145,377,119,-1,250,113,429,33,1990
21/04/2019,22,378,325,1578,1190,2090,912,67,74,40,30,38,144,-1,310,582,270,124,71,943,756,1061,1421,198,466,232,325,77,1492,-1,927,485,undefined,76,105,1268,214,136,287,66,295,52,14,12,-1,-1,20,508,80,82,170,98,274,85,-1,180,114,287,35,1690
21/04/2019,23,272,181,825,1124,898,638,26,27,38,30,29,110,-1,279,356,104,58,27,558,392,598,888,100,379,148,252,82,443,-1,624,260,undefined,19,15,553,118,105,322,44,69,39,13,7,-1,-1,30,373,96,86,61,99,290,49,-1,119,49,322,22,790
22/04/2019,0,147,107,528,946,481,338,15,27,23,18,20,32,-1,163,240,75,29,21,311,177,429,419,47,188,52,169,27,251,-1,418,97,undefined,31,17,371,55,27,117,16,40,18,4,7,-1,-1,3,236,42,46,28,63,101,30,-1,46,31,117,9,454
22/04/2019,1,74,97,340,676,188,169,4,6,18,12,8,17,-1,93,116,44,13,10,203,103,271,276,28,69,74,135,11,105,-1,348,55,undefined,5,12,213,42,20,87,7,15,15,6,4,-1,-1,5,194,22,53,14,22,68,26,-1,71,10,87,5,228
22/04/2019,2,26,41,193,517,104,103,2,1,11,9,1,21,-1,48,70,50,7,5,123,46,159,219,12,33,36,86,13,72,-1,262,28,undefined,6,4,89,46,9,60,16,29,8,5,-1,-1,-1,4,89,18,55,6,21,41,13,-1,25,30,60,6,160
22/04/2019,3,35,36,208,742,75,56,2,4,17,27,3,7,-1,26,42,27,8,2,93,39,146,137,11,27,26,89,9,104,-1,245,12,undefined,6,6,40,44,5,41,10,15,4,2,2,-1,-1,-1,75,3,32,3,16,25,6,-1,35,36,41,1,117
22/04/2019,4,22,26,80,527,78,40,4,1,22,-1,1,7,-1,40,21,27,11,6,42,89,97,52,10,34,11,51,10,92,-1,105,25,undefined,1,7,17,40,8,35,1,13,3,-1,-1,-1,-1,-1,60,21,11,12,18,18,6,-1,7,12,35,3,89
22/04/2019,5,24,36,71,391,157,91,18,4,15,2,5,6,-1,52,24,20,20,4,18,72,60,90,17,91,15,42,4,173,-1,70,5,undefined,8,1,35,16,8,45,13,11,2,2,2,-1,-1,-1,47,4,9,5,8,7,9,-1,8,12,45,-1,136
22/04/2019,6,61,26,87,251,156,148,30,26,30,12,3,20,-1,65,28,29,35,14,22,35,81,166,36,197,56,47,7,249,-1,46,22,undefined,19,24,143,13,5,77,26,15,10,4,3,-1,-1,2,61,15,20,14,18,22,8,-1,12,25,77,3,118
22/04/2019,7,89,58,177,214,305,210,56,67,62,10,15,61,-1,97,84,84,51,24,45,59,93,316,58,406,108,104,28,267,-1,72,18,undefined,40,35,316,32,21,172,50,24,16,10,10,-1,-1,18,134,109,35,34,30,48,27,-1,30,46,172,17,214
22/04/2019,8,171,117,254,337,550,392,100,109,98,22,31,158,-1,192,139,135,130,57,118,65,91,556,86,531,171,248,40,417,-1,107,42,undefined,28,42,605,68,26,232,75,64,38,38,22,-1,-1,38,216,89,37,63,63,89,64,-1,88,71,232,45,446
22/04/2019,9,700,534,465,728,977,770,133,139,97,27,53,255,-1,256,268,394,150,69,236,175,248,1021,168,804,390,414,68,721,-1,244,111,undefined,64,82,1081,106,78,391,105,75,103,77,42,-1,-1,42,504,138,123,114,106,207,70,-1,139,123,391,74,828
22/04/2019,10,1382,1132,886,1455,1803,1055,163,265,109,55,72,320,-1,450,593,740,198,124,472,280,426,1639,245,1121,836,559,107,1237,-1,336,138,undefined,83,128,1531,118,116,736,146,144,91,87,55,-1,-1,50,980,229,125,325,142,365,89,-1,347,149,736,148,1555
22/04/2019,11,2180,1858,1432,2218,2610,1327,259,293,110,55,76,361,-1,588,868,984,281,133,839,642,665,2079,251,1150,1240,550,108,1912,-1,512,178,undefined,78,108,1992,147,156,756,158,168,126,97,62,-1,-1,63,1215,248,122,455,199,455,123,-1,431,170,756,187,2350
22/04/2019,12,2777,2254,2074,2754,2867,1694,566,334,110,63,114,364,-1,643,1252,1264,331,147,1438,1004,1077,2294,222,1124,1353,732,138,1998,-1,787,329,undefined,94,151,2399,143,234,852,107,211,187,73,67,-1,-1,98,1524,306,173,627,191,496,128,-1,494,191,852,284,2809
22/04/2019,13,3089,2324,2339,3060,3284,1720,1332,381,154,58,101,428,-1,730,1617,1250,273,128,1559,1119,1264,2624,212,1240,1688,712,160,2141,-1,969,367,undefined,198,197,2411,162,329,745,122,184,198,49,60,-1,-1,76,1709,286,143,715,192,555,130,-1,497,193,745,297,3150
22/04/2019,14,3308,2463,2452,3236,3194,1823,3835,347,117,55,153,470,-1,953,1675,1201,372,158,1536,854,1238,2935,172,1165,1724,723,143,2057,-1,882,496,undefined,155,203,2664,189,279,638,129,224,200,53,58,-1,-1,77,1783,296,142,660,196,589,128,-1,454,144,638,301,3229
22/04/2019,15,3260,2523,2473,2950,3076,1656,764,292,122,45,164,415,-1,656,1677,1141,241,126,1386,649,1165,2767,223,1037,1700,633,142,1951,-1,818,363,undefined,89,100,2306,113,263,677,66,188,183,56,52,-1,-1,82,1784,232,171,749,196,565,117,-1,438,129,677,271,2804
22/04/2019,16,3162,2262,2373,2765,2806,1777,285,284,134,47,111,394,-1,671,1665,976,193,100,1227,547,1144,2648,200,1063,1548,554,117,1624,-1,770,318,undefined,85,93,2160,162,228,650,108,120,159,59,66,-1,-1,84,1532,239,114,577,183,547,175,-1,328,148,650,255,2579
22/04/2019,17,2851,1673,2515,2535,2543,1590,514,271,114,49,146,402,-1,634,1778,661,202,96,1330,726,1154,2568,198,1147,1322,507,103,1489,-1,908,354,undefined,86,95,1849,152,225,708,105,171,171,75,73,-1,-1,73,1517,188,111,508,140,489,172,-1,388,151,708,192,2491
22/04/2019,18,2186,1299,2810,2211,2779,1647,4710,270,160,63,101,396,-1,811,1549,512,346,135,1579,1064,1486,2743,306,1272,1107,639,133,1694,-1,1074,506,undefined,390,539,3002,174,244,688,99,207,158,109,67,-1,-1,94,1585,190,122,557,174,547,191,-1,477,119,688,36,2706
22/04/2019,19,1370,561,2438,1569,1892,1294,201,103,128,53,87,351,-1,515,1221,430,95,70,1410,1133,1364,2212,197,891,417,613,96,907,-1,869,578,undefined,77,119,1936,83,339,539,83,118,139,119,60,-1,-1,62,1124,195,129,496,148,406,172,-1,404,135,539,35,1834
22/04/2019,20,672,357,1929,1264,1457,1081,85,81,117,34,89,295,-1,429,990,289,107,75,1217,963,1086,1799,158,602,282,488,116,581,-1,923,589,undefined,60,93,1497,109,237,418,78,143,94,72,34,-1,-1,65,781,183,120,301,134,374,126,-1,334,48,418,26,1485
22/04/2019,21,430,212,1341,912,1151,819,46,52,55,25,67,220,-1,308,772,203,94,51,922,703,931,1417,131,493,227,330,77,494,-1,684,500,undefined,59,72,1007,93,146,376,60,73,67,48,24,-1,-1,45,478,117,79,224,112,246,85,-1,249,67,376,23,1120
22/04/2019,22,269,150,942,514,796,611,26,45,46,20,38,124,-1,255,379,119,48,21,552,384,598,1194,83,376,177,281,47,375,-1,468,180,undefined,26,58,607,75,72,220,49,52,61,42,24,-1,-1,23,357,70,62,112,85,146,67,-1,140,52,220,28,721
22/04/2019,23,193,65,488,277,478,383,24,17,18,8,10,37,-1,194,195,57,41,37,292,250,401,773,64,270,64,202,21,276,-1,264,142,undefined,24,66,286,40,37,157,41,28,28,26,13,-1,-1,24,264,44,97,27,47,59,42,-1,89,46,157,8,448
23/04/2019,0,84,38,317,155,187,138,2,14,14,4,3,29,-1,76,88,34,18,7,132,175,218,230,41,109,40,148,10,97,-1,184,34,undefined,9,7,115,20,15,92,13,22,20,7,5,-1,-1,5,128,18,84,6,53,38,35,-1,37,14,92,6,176
23/04/2019,1,42,31,163,69,88,50,8,3,9,2,6,10,-1,22,38,18,16,6,61,131,129,100,10,51,18,115,7,48,-1,89,23,undefined,9,3,73,3,7,43,5,11,4,2,2,-1,-1,3,58,17,55,5,32,35,13,-1,9,8,43,2,93
23/04/2019,2,27,9,93,24,50,42,4,6,4,-1,-1,3,-1,28,39,10,9,4,76,165,101,65,2,22,13,64,3,49,-1,78,5,undefined,1,3,11,5,9,36,-1,5,6,3,-1,-1,-1,-1,38,11,36,8,13,22,15,-1,19,5,36,2,37
23/04/2019,3,15,13,64,29,54,21,2,5,3,-1,7,13,-1,11,21,16,6,3,32,97,78,75,3,13,31,46,11,60,-1,46,4,undefined,2,-1,16,1,5,25,-1,6,6,2,2,-1,-1,1,27,11,14,1,19,9,29,-1,11,4,25,7,34
23/04/2019,4,13,18,46,33,77,48,3,2,12,4,3,3,-1,33,28,4,7,6,35,21,45,58,3,37,30,28,7,105,-1,50,20,undefined,1,4,64,2,10,28,8,11,1,-1,-1,-1,-1,3,35,10,9,9,1,8,-1,-1,18,11,28,3,50
23/04/2019,5,34,25,82,78,266,153,44,47,67,13,7,13,-1,69,15,36,66,28,28,26,60,127,37,207,65,56,4,282,-1,32,8,undefined,19,19,98,16,9,61,24,16,8,6,3,-1,-1,2,67,11,25,8,23,14,9,-1,16,62,61,3,124
23/04/2019,6,90,79,132,172,704,544,86,87,434,76,12,58,-1,202,63,116,168,147,43,31,79,583,184,666,149,113,39,766,-1,52,29,undefined,57,44,371,71,15,342,97,66,14,14,7,-1,-1,6,167,60,33,28,35,66,15,-1,38,378,342,6,366
23/04/2019,7,320,233,332,555,1863,1266,342,320,1595,285,48,187,-1,545,245,333,626,545,116,51,133,1397,566,2035,447,286,85,1929,-1,158,75,undefined,219,126,1084,252,40,1036,261,216,65,49,33,-1,-1,50,415,146,76,88,59,214,65,-1,118,1305,1036,83,1105
23/04/2019,8,717,567,534,966,2798,2901,540,455,3060,468,82,328,-1,1111,470,806,1527,1160,252,134,325,2595,1150,3683,630,520,180,2825,43,484,160,undefined,439,282,2202,653,119,2010,718,703,98,88,71,-1,-1,94,812,265,144,146,109,652,89,-1,342,2804,2010,192,1846
23/04/2019,9,853,667,612,1172,1929,1593,276,273,1883,344,53,232,-1,663,500,865,1047,688,280,181,363,1968,669,2367,498,693,184,1704,49,268,144,undefined,369,274,1314,554,123,1401,574,525,174,124,53,-1,-1,149,963,293,216,200,119,520,127,-1,328,1754,1401,147,1709
23/04/2019,10,1270,1292,958,1748,1635,1232,159,200,655,223,40,206,-1,418,667,1191,647,455,440,234,498,1863,529,1683,642,924,209,1295,20,412,250,undefined,201,175,1340,462,169,988,455,515,155,150,78,-1,-1,87,1188,582,331,269,177,475,136,-1,354,778,988,197,1913
23/04/2019,11,2013,1680,1373,2396,2232,1400,236,203,562,204,68,243,-1,978,828,1499,640,380,701,453,720,2235,488,1509,813,1377,234,1754,-1,540,189,undefined,147,164,1666,408,182,1028,465,576,346,154,117,-1,-1,141,1416,675,460,289,237,688,141,-1,450,639,1028,240,2457
23/04/2019,12,3204,2700,2069,3333,2480,1906,327,574,1265,321,114,432,-1,662,1373,2195,1391,597,1247,861,1410,2990,938,2346,1050,1669,288,1860,9,900,286,undefined,236,288,2581,908,255,1623,1172,880,247,124,90,-1,-1,189,2076,739,429,498,370,974,176,-1,691,1554,1623,330,3067
23/04/2019,13,3712,3270,2241,3593,2877,2028,253,498,1090,325,131,400,-1,852,1474,2168,1333,566,1362,859,1366,3335,829,2372,1136,1672,339,2076,8,989,359,undefined,230,284,2379,898,316,1578,1093,766,492,176,153,-1,-1,244,2495,814,448,526,319,1144,223,-1,843,1323,1578,346,3257
23/04/2019,14,3261,2572,2211,3449,2788,1834,276,329,706,201,79,352,-1,563,1532,1892,793,477,1219,629,1188,2992,459,1820,1302,1337,266,2093,-1,758,351,undefined,228,167,2170,641,229,1232,496,591,271,94,97,-1,-1,161,1979,639,405,463,293,912,157,-1,644,706,1232,359,3205
23/04/2019,15,3417,2578,2242,3198,3254,2048,297,324,1085,294,68,296,-1,674,1690,1691,683,499,977,601,1197,3436,449,2062,1344,813,256,2464,-1,722,328,undefined,260,181,2065,484,213,1221,374,595,324,137,128,-1,-1,174,2130,413,224,459,202,819,223,-1,586,904,1221,303,3293
23/04/2019,16,3429,2430,2297,3065,3671,2593,308,425,2366,465,87,341,-1,900,1770,1359,670,871,1048,528,1105,3741,650,3191,1466,633,195,2948,-1,791,275,undefined,371,222,2410,494,182,1788,410,522,223,153,126,-1,-1,117,2143,271,138,340,184,800,181,-1,609,1837,1788,252,3527
23/04/2019,17,3288,2082,2553,3289,4756,3802,586,638,3044,653,143,459,-1,1532,1897,1342,1022,1379,1208,660,1303,4636,917,4235,1511,724,211,3981,-1,902,322,undefined,494,328,3496,681,230,2196,494,555,293,203,146,-1,-1,206,2228,307,122,460,213,875,259,-1,813,2362,2196,224,3850
23/04/2019,18,2306,1365,2641,2557,3488,2295,476,331,1219,296,91,381,-1,975,1509,816,570,536,1419,968,1189,3468,450,2324,1038,706,196,3542,-1,961,452,undefined,232,167,2653,406,270,1254,314,341,238,210,161,-1,-1,121,1653,262,130,538,167,691,241,-1,568,896,1254,31,3153
23/04/2019,19,1392,592,2274,1728,1934,1344,149,178,330,131,99,312,-1,464,1371,423,252,195,1308,960,1021,2595,223,1201,416,549,133,1490,-1,883,457,undefined,105,112,1760,279,263,635,134,200,144,137,90,-1,-1,87,1179,196,106,450,133,550,177,-1,382,309,635,32,1917
23/04/2019,20,678,328,1818,1282,1604,943,79,122,141,65,67,283,-1,383,1077,380,177,96,1051,756,877,1783,198,817,364,488,98,812,-1,811,524,undefined,72,85,1278,161,240,542,83,163,116,80,59,-1,-1,64,761,162,80,306,109,407,118,-1,281,183,542,27,1529
23/04/2019,21,462,296,1370,1045,2192,970,144,82,66,57,59,211,-1,402,803,320,132,74,822,746,702,1708,135,676,222,425,79,1732,-1,630,448,undefined,62,71,1347,160,193,340,74,104,109,71,66,-1,-1,59,637,107,98,261,96,351,157,-1,224,91,340,38,1503
23/04/2019,22,274,148,1050,654,1726,675,41,54,84,26,38,130,-1,259,511,167,94,62,554,434,655,1100,105,519,168,310,52,1241,-1,474,237,undefined,50,108,870,72,113,283,73,80,78,58,34,-1,-1,37,440,87,79,134,84,205,88,-1,150,97,283,22,970
23/04/2019,23,171,75,566,319,937,495,32,23,55,13,15,52,-1,198,227,88,42,29,253,270,390,738,61,279,91,238,35,367,-1,371,88,undefined,18,13,366,44,33,163,19,38,39,33,12,-1,-1,18,234,57,81,26,81,78,65,-1,72,39,163,14,524
24/04/2019,0,76,56,328,160,585,203,12,14,23,4,5,12,-1,71,127,30,29,7,139,101,236,303,23,118,30,120,14,151,-1,183,44,undefined,21,23,176,23,18,84,19,16,26,14,12,-1,-1,10,149,21,50,14,60,48,40,-1,40,25,84,7,193
24/04/2019,1,41,38,140,74,57,66,1,6,14,8,4,15,-1,39,54,17,19,10,77,47,91,131,9,31,20,99,15,39,-1,170,28,undefined,4,5,45,7,10,47,2,24,8,5,4,-1,-1,9,78,17,38,14,22,42,17,-1,26,13,47,4,72
24/04/2019,2,22,14,53,34,44,36,-1,4,3,-1,-1,4,-1,12,42,15,12,3,33,29,80,85,3,19,9,55,2,22,-1,63,9,undefined,2,3,27,9,8,47,5,9,4,-1,1,-1,-1,-1,46,4,28,2,7,17,8,-1,18,4,47,6,34
24/04/2019,3,17,24,38,33,67,40,1,-1,13,1,1,5,-1,7,16,24,7,2,16,44,63,70,4,20,9,43,1,36,-1,48,5,undefined,3,2,31,3,5,17,8,8,2,1,1,-1,-1,2,35,6,23,-1,9,13,6,-1,14,3,17,-1,43
24/04/2019,4,14,24,54,31,88,51,11,5,12,2,-1,4,-1,26,19,6,8,4,27,23,44,91,2,36,37,35,1,58,-1,35,19,undefined,1,3,31,4,7,18,5,8,10,2,2,-1,-1,5,26,5,21,13,3,13,1,-1,8,6,18,1,49
24/04/2019,5,25,20,57,79,116,164,26,33,77,21,2,11,-1,88,31,21,46,21,21,24,37,123,43,237,65,48,8,75,-1,31,15,undefined,15,15,94,19,10,76,21,20,8,5,5,-1,-1,10,75,10,20,6,19,20,1,-1,6,71,76,1,125
24/04/2019,6,109,83,144,212,377,531,124,113,470,70,20,51,-1,232,69,96,202,172,30,36,94,565,167,801,196,116,31,279,-1,62,28,undefined,58,35,414,62,9,317,97,82,31,14,11,-1,-1,12,169,44,34,24,27,42,19,-1,24,380,317,10,354
24/04/2019,7,294,204,379,482,926,1534,308,299,1673,261,41,186,-1,572,256,354,715,639,91,84,255,1300,559,2054,501,230,79,788,5,201,79,undefined,183,114,1048,218,42,1059,248,215,87,58,36,-1,-1,52,443,105,59,61,74,188,55,-1,116,1333,1059,63,993
24/04/2019,8,675,564,668,965,1631,3174,478,430,3060,456,73,337,-1,1180,526,748,1697,1338,154,142,410,2494,1275,3708,679,455,169,1353,-1,558,152,undefined,429,218,2038,591,102,1893,721,721,201,193,96,-1,-1,116,902,226,68,160,203,519,115,-1,328,2682,1893,152,1854
24/04/2019,9,1054,755,714,1205,1101,1720,253,269,2057,370,44,187,-1,613,553,917,1225,803,178,160,495,1852,739,2725,459,527,164,877,25,457,153,undefined,384,250,1160,481,118,1426,574,589,273,234,98,-1,-1,171,964,273,104,236,232,486,141,-1,382,1740,1426,205,1629
24/04/2019,10,1572,1235,978,1881,1554,1205,131,228,756,244,30,140,-1,467,556,1250,723,534,380,259,829,1962,522,1764,646,678,127,1112,18,615,186,undefined,229,176,1034,495,156,1168,542,524,190,201,95,-1,-1,86,1190,296,149,248,208,442,120,-1,429,821,1168,393,2040
24/04/2019,11,2560,1873,1636,2458,2260,1442,179,238,666,221,46,201,-1,587,988,1569,716,464,630,457,1293,2226,506,1796,886,734,164,1787,8,1001,249,undefined,207,166,1415,516,213,1170,576,680,285,175,115,-1,-1,153,1449,313,156,323,202,589,170,-1,470,722,1170,346,2506
24/04/2019,12,3773,2978,2310,3432,2750,2052,351,623,1351,395,109,398,-1,1058,1417,2292,1464,566,999,788,2261,3059,1008,2521,1034,1162,220,2598,-1,1626,341,undefined,305,320,2269,897,286,1654,1203,1045,380,255,162,-1,-1,258,2103,407,231,499,259,1034,230,-1,741,1575,1654,529,3333
24/04/2019,13,3894,3319,2500,3750,2705,2259,350,507,1204,317,120,466,-1,685,1726,2360,1526,745,1011,792,2265,3556,874,2428,1315,1120,202,1730,-1,1720,433,undefined,319,376,2487,835,361,1735,1127,1092,438,350,197,-1,-1,248,2246,404,258,514,291,1027,313,-1,900,1353,1735,366,3408
24/04/2019,14,3497,2501,2403,3206,2494,2050,254,293,788,230,100,378,-1,687,1555,1762,830,585,856,528,1767,3313,650,1913,1224,825,163,1478,14,1339,323,undefined,283,247,1846,696,252,1233,471,589,303,298,147,-1,-1,170,1917,309,178,385,251,860,225,-1,646,813,1233,474,3280
24/04/2019,15,3418,2647,2510,3300,3419,2207,400,322,1118,289,80,405,-1,892,1649,1766,729,517,813,569,1601,3559,589,2573,1312,713,178,2506,-1,1286,283,undefined,282,244,1996,569,213,1391,392,540,401,228,163,-1,-1,164,1942,357,170,419,201,791,268,-1,545,1021,1391,278,3656
24/04/2019,16,3277,2623,2524,3427,3018,2939,724,408,2417,508,88,362,-1,1212,1833,1482,848,961,756,601,1841,3807,712,3428,1479,786,249,1886,-1,1342,289,undefined,432,211,2341,590,175,1892,412,596,312,170,132,-1,-1,105,2136,505,177,449,226,794,214,-1,597,2230,1892,247,3762
24/04/2019,17,3795,2248,2958,3481,3807,4181,2080,608,2974,661,109,485,-1,1795,2086,1464,1272,1352,915,806,2064,4540,1073,4376,1503,1026,283,2562,-1,1725,390,undefined,619,359,3314,721,227,2318,543,722,369,281,175,-1,-1,155,2397,941,400,409,265,980,333,-1,743,2758,2318,204,4129
24/04/2019,18,2692,1513,3008,2714,2906,2874,3465,340,1292,319,79,392,-1,1165,1710,891,674,673,1236,974,1844,3797,506,2545,1103,1278,278,2021,-1,1728,478,undefined,502,351,2675,470,252,1378,338,572,274,245,138,-1,-1,129,1859,1295,539,499,314,680,281,-1,618,1143,1378,87,3261
24/04/2019,19,1729,755,3172,1982,2049,1605,1059,209,385,131,81,317,-1,672,1572,572,360,220,1410,1151,1344,2750,271,1284,482,1384,299,1627,-1,1112,570,undefined,166,175,1758,269,285,750,129,312,216,205,124,-1,-1,95,1393,1114,664,549,338,642,237,-1,467,403,750,42,2286
24/04/2019,20,1000,475,2483,1515,1503,1350,502,134,213,90,78,310,-1,533,1326,393,240,170,1091,1038,1147,2362,231,983,345,1223,270,539,-1,1028,589,undefined,108,90,1342,285,281,597,126,322,150,124,67,-1,-1,74,920,730,466,517,251,514,157,-1,412,255,597,30,1877
24/04/2019,21,640,318,2082,1148,1282,1284,515,89,115,61,99,334,-1,514,1021,397,159,101,1037,860,930,2056,220,862,290,890,167,399,-1,897,574,undefined,89,101,1107,189,260,438,65,186,113,123,80,-1,-1,64,789,488,302,355,219,441,171,-1,355,152,438,21,1444
24/04/2019,22,509,287,1721,1124,2247,1424,4692,83,131,43,68,217,-1,847,724,382,332,188,827,723,936,2072,222,919,506,516,126,1558,-1,813,486,undefined,324,485,2189,217,127,417,125,423,96,110,68,-1,-1,46,603,280,154,282,147,403,126,-1,240,175,417,31,1858
24/04/2019,23,275,175,1054,583,846,931,232,55,81,64,17,132,-1,409,452,162,99,65,522,395,704,1228,147,547,182,287,72,257,-1,633,297,undefined,73,118,718,153,84,451,32,70,57,52,24,-1,-1,27,400,100,113,120,98,305,72,-1,148,105,451,8,999
25/04/2019,0,127,116,583,339,404,401,40,23,21,36,12,33,-1,176,187,73,54,29,283,160,419,575,96,201,86,155,37,100,-1,492,120,undefined,24,41,334,77,34,154,12,47,32,25,21,-1,-1,12,262,71,112,46,65,177,52,-1,63,44,154,5,489
25/04/2019,1,95,112,356,143,227,153,12,9,18,5,8,14,-1,74,110,60,38,28,145,90,346,336,36,89,52,159,20,87,-1,373,71,undefined,21,15,188,47,33,76,23,21,18,6,4,-1,-1,13,161,29,77,18,36,122,36,-1,65,29,76,7,245
25/04/2019,2,82,43,220,79,114,133,11,14,11,7,2,18,-1,29,68,27,20,14,110,82,280,190,33,40,31,84,25,45,-1,195,63,undefined,7,6,84,32,9,69,-1,10,9,11,7,-1,-1,7,98,25,38,19,20,60,17,-1,25,20,69,2,140
25/04/2019,3,55,61,151,87,109,105,8,4,16,18,1,10,-1,68,40,14,12,5,79,58,271,244,32,49,42,89,14,64,-1,197,17,undefined,4,6,87,65,14,93,7,17,12,10,9,-1,-1,3,62,17,34,4,23,62,5,-1,31,20,93,2,150
25/04/2019,4,27,39,73,85,311,115,19,8,19,2,-1,3,-1,85,29,29,25,1,21,34,81,142,25,47,42,69,5,209,-1,85,13,undefined,18,18,124,32,2,51,3,22,5,6,6,-1,-1,1,74,8,46,15,8,21,10,-1,10,13,51,4,160
25/04/2019,5,45,62,94,158,1545,147,66,18,28,2,1,13,-1,61,210,65,31,17,26,23,54,237,27,129,90,33,12,701,-1,79,19,undefined,107,87,288,23,13,43,41,13,18,7,13,-1,-1,1,84,13,36,4,10,25,12,-1,12,20,43,2,425
25/04/2019,6,61,58,104,231,1667,196,41,28,34,8,5,14,-1,74,66,69,40,24,15,16,70,253,49,194,89,38,9,1820,-1,52,16,undefined,29,14,420,20,12,82,21,19,18,8,12,-1,-1,3,70,10,22,21,9,29,10,-1,10,34,82,3,619
25/04/2019,7,151,270,538,1109,2494,477,129,67,114,14,28,73,-1,165,209,306,97,75,71,61,121,655,112,356,183,122,26,2383,-1,80,67,undefined,120,98,1016,54,29,262,54,36,20,22,16,-1,-1,8,205,45,40,47,39,61,16,-1,52,64,262,36,1845
25/04/2019,8,231,248,536,863,2613,721,131,126,99,34,26,115,-1,331,328,495,158,150,143,68,119,851,109,547,187,228,42,1251,-1,142,86,undefined,104,124,1139,62,36,324,57,64,43,22,13,-1,-1,19,275,102,56,113,59,130,42,-1,78,96,324,66,1825
25/04/2019,9,554,400,835,1293,2952,1017,210,116,121,34,53,182,-1,318,502,537,166,104,199,153,312,1461,169,759,369,418,99,1378,-1,220,115,undefined,118,190,1407,117,53,482,165,125,101,67,43,-1,-1,48,526,223,101,146,97,149,83,-1,126,106,482,113,2055
25/04/2019,10,1216,885,1555,1788,3605,1410,436,200,145,81,87,251,-1,470,998,806,226,154,515,287,456,2392,210,1175,585,579,146,1677,-1,387,176,undefined,128,315,2314,121,95,804,173,202,118,95,62,-1,-1,53,1071,330,136,288,136,292,95,-1,221,164,804,179,2267
25/04/2019,11,2182,1694,2840,2995,4265,2055,1138,251,155,66,114,437,-1,878,1408,1127,402,195,1055,614,840,2868,331,1410,945,783,165,2568,-1,656,280,undefined,141,402,3393,221,188,1011,152,284,151,42,57,-1,-1,67,1724,333,183,467,179,358,123,-1,365,188,1011,197,3506
25/04/2019,12,3008,2269,3078,3450,4888,2186,2610,299,237,57,153,446,-1,892,2047,1404,403,289,1439,875,1203,3186,247,1196,1206,830,163,3526,-1,834,362,undefined,239,442,3513,188,215,1041,190,334,214,73,89,-1,-1,80,1638,368,225,588,190,604,164,-1,488,198,1041,182,3976
25/04/2019,13,3139,2201,2904,3471,4230,2096,4554,320,232,33,110,424,-1,1070,2153,1308,424,242,1561,890,1440,3330,291,1226,1487,822,160,2947,-1,930,406,undefined,261,422,3505,201,207,1012,186,285,212,160,108,-1,-1,113,1652,333,224,603,200,566,162,-1,460,196,1012,201,3975
25/04/2019,14,3569,2457,2716,3219,3603,2078,3832,329,137,71,149,372,-1,962,1913,1136,382,199,1532,702,1193,3191,229,1130,1657,703,166,2362,-1,893,361,undefined,190,242,2934,210,272,904,103,228,199,136,86,-1,-1,85,1815,292,141,602,207,565,144,-1,414,154,904,234,3441
25/04/2019,15,3514,2505,2579,3026,3263,1917,1048,300,151,45,183,544,-1,741,1831,1039,311,147,1442,543,1140,3172,207,1089,1687,594,180,1918,-1,807,72,undefined,146,192,2298,163,272,836,102,193,163,157,66,-1,-1,73,1867,253,124,537,180,598,149,-1,390,155,836,199,3063
25/04/2019,16,3473,2290,2754,3016,3099,2043,1125,291,173,53,142,402,-1,772,1778,1076,291,114,1316,473,1226,2958,217,1070,1487,490,147,1537,-1,869,29,undefined,120,178,2506,145,308,874,114,183,160,163,88,-1,-1,85,1674,211,104,552,157,567,160,-1,422,137,874,192,2963
25/04/2019,17,2925,1585,2621,2493,2892,1849,1322,308,158,51,171,551,-1,834,1724,664,234,113,1359,624,1137,2833,230,1277,1496,518,145,1358,-1,960,6,undefined,128,200,2322,143,240,858,133,230,208,173,85,-1,-1,94,1541,231,99,487,176,541,224,-1,416,169,858,154,2500
25/04/2019,18,2439,1205,3098,2666,3321,2092,7998,268,238,80,132,485,-1,1245,1701,601,606,257,1622,1172,1376,2972,260,1524,1169,639,189,1884,-1,1145,8,undefined,740,1293,3987,272,328,961,161,475,191,212,118,-1,-1,94,1587,234,135,609,156,572,249,-1,467,162,961,60,3071
25/04/2019,19,1616,645,2850,1824,2074,1451,1683,140,157,52,112,522,-1,581,1342,400,210,78,1499,1227,1263,2414,218,917,449,683,119,1257,-1,1068,28,undefined,144,240,2320,203,369,643,158,218,184,165,97,-1,-1,40,1234,157,142,568,177,480,167,-1,407,151,643,45,2117
25/04/2019,20,999,407,2702,1312,1714,1244,572,85,84,61,117,358,-1,512,1313,314,185,98,1290,939,1033,2024,163,668,449,454,131,443,-1,864,12,undefined,83,144,1712,123,374,528,94,132,92,86,43,-1,-1,65,886,157,194,446,136,493,146,-1,284,101,528,35,1686
25/04/2019,21,578,344,2033,1052,1231,1094,326,92,52,47,68,295,-1,497,900,240,62,54,969,752,873,1503,183,616,313,422,112,322,-1,759,14,undefined,48,86,1287,119,313,466,65,128,82,81,46,-1,-1,67,535,138,129,351,116,343,114,-1,236,63,466,25,1317
25/04/2019,22,363,204,1312,790,1703,897,873,54,65,37,42,154,-1,387,593,203,101,63,802,817,681,1402,110,535,237,242,56,1257,-1,661,23,undefined,188,194,1404,182,152,306,69,322,89,72,27,-1,-1,24,480,75,74,182,69,221,81,-1,154,75,306,13,1184
25/04/2019,23,269,91,861,380,636,673,58,16,35,9,28,95,-1,281,298,106,95,45,437,318,571,1090,71,345,150,226,41,174,-1,373,50,undefined,41,62,469,92,61,193,27,45,43,57,29,-1,-1,16,300,62,98,45,58,127,54,-1,105,39,193,7,618
26/04/2019,0,109,92,480,243,234,290,11,15,18,9,9,32,-1,122,150,51,33,16,204,157,296,358,60,170,61,177,41,103,-1,256,115,undefined,21,12,175,54,25,127,18,31,30,14,18,-1,-1,17,256,46,76,25,42,104,20,-1,70,18,127,13,332
26/04/2019,1,71,49,334,139,118,138,5,3,18,6,14,55,-1,53,91,42,17,11,158,135,243,245,23,57,43,150,14,65,-1,240,35,undefined,7,12,93,45,13,58,3,18,35,15,11,-1,-1,7,112,31,40,8,18,53,29,-1,47,7,58,4,177
26/04/2019,2,62,40,138,66,99,93,4,1,7,3,1,19,-1,62,35,26,13,4,123,69,147,185,24,36,33,81,13,43,-1,95,4,undefined,4,9,60,33,1,31,3,6,20,10,4,-1,-1,4,92,9,39,4,35,24,16,-1,40,5,31,3,95
26/04/2019,3,57,53,168,93,92,61,1,4,7,2,1,5,-1,22,41,44,12,4,51,46,132,148,29,48,9,80,9,46,-1,74,12,undefined,10,7,31,15,1,30,-1,7,17,10,6,-1,-1,4,87,26,22,-1,10,26,15,-1,29,2,30,3,94
26/04/2019,4,26,21,60,37,65,59,6,4,12,2,-1,4,-1,53,25,8,5,3,21,62,107,106,9,42,31,45,3,44,-1,69,12,undefined,6,5,34,17,2,22,18,7,23,1,1,-1,-1,1,42,6,26,10,11,17,1,-1,14,4,22,5,67
26/04/2019,5,20,18,69,67,117,151,26,27,63,16,3,9,-1,78,29,20,66,32,35,32,54,127,46,177,61,82,12,79,-1,58,22,undefined,14,21,66,16,17,88,36,17,33,12,8,-1,-1,5,79,17,24,4,11,26,8,-1,12,64,88,-1,121
26/04/2019,6,95,68,141,182,304,502,64,86,371,53,13,45,-1,205,68,92,160,145,35,14,87,495,158,645,181,130,39,272,-1,40,30,undefined,77,34,267,57,8,286,90,61,34,26,20,-1,-1,12,139,71,35,23,37,45,23,-1,33,355,286,7,316
26/04/2019,7,245,194,256,378,603,1183,162,216,1243,263,8,82,-1,413,176,278,607,518,87,51,134,1011,437,1785,282,257,74,480,11,128,84,undefined,161,53,560,165,34,875,198,204,185,41,17,-1,-1,60,306,152,60,62,56,176,65,-1,107,1036,875,31,767
26/04/2019,8,638,495,521,795,1251,2657,284,306,2671,435,22,188,-1,879,422,702,1453,1270,173,108,247,2286,1058,3339,462,566,179,1051,22,348,118,undefined,391,188,1301,508,96,1817,578,594,231,144,72,-1,-1,134,754,234,158,126,132,496,75,-1,291,2709,1817,162,1701
26/04/2019,9,1085,794,628,1162,1346,1767,142,232,1615,409,17,168,-1,644,497,887,932,740,207,162,306,1834,595,2316,515,731,166,1114,17,328,156,undefined,303,263,1045,441,123,1195,638,511,228,223,109,-1,-1,150,902,352,204,169,151,441,138,-1,345,1309,1195,199,1615
26/04/2019,10,1638,1330,1050,1839,1421,1352,174,193,588,219,25,171,-1,529,644,1340,673,434,465,274,540,1975,422,1689,713,961,264,955,-1,437,179,undefined,189,122,1021,379,161,964,390,526,393,157,105,-1,-1,128,1207,461,314,292,228,531,158,-1,426,532,964,174,2112
26/04/2019,11,2500,2165,1384,2463,1939,1542,181,221,589,251,42,197,-1,505,820,1488,615,380,669,423,753,2442,480,1667,817,1379,335,1384,-1,580,233,undefined,174,193,1239,409,221,1148,414,589,458,222,145,-1,-1,150,1581,756,367,356,226,672,175,-1,468,465,1148,237,2508
26/04/2019,12,3500,3054,2096,3288,2228,1996,191,444,1074,394,68,320,-1,664,1374,2208,1133,505,1185,795,1350,2962,746,2293,1015,1793,347,1545,10,909,307,undefined,228,220,1840,920,291,1542,967,750,703,308,157,-1,-1,252,2129,826,553,501,314,887,252,-1,666,955,1542,250,3001
26/04/2019,13,3617,3155,2472,3642,2475,2173,210,428,990,325,75,369,-1,762,1528,2200,1206,493,1258,774,1402,3086,707,2345,964,1650,324,1880,23,1042,396,undefined,231,197,1798,814,318,1461,818,694,615,187,160,-1,-1,234,2265,789,500,609,295,1002,235,-1,742,865,1461,324,3363
26/04/2019,14,3116,2716,2333,3420,2383,2002,186,258,680,209,46,235,-1,685,1501,1780,611,443,1144,603,1119,2950,524,1998,1179,1402,251,1615,3,814,337,undefined,176,140,1558,534,188,1187,422,542,478,119,122,-1,-1,182,2061,672,375,508,322,751,224,-1,556,466,1187,286,3371
26/04/2019,15,2970,2419,2127,3111,2167,2073,160,293,955,198,27,188,-1,711,1486,1662,541,516,979,551,1080,3186,534,2107,1148,1067,264,1565,-1,784,302,undefined,201,145,1413,416,188,1255,322,473,411,176,126,-1,-1,161,2051,559,302,379,225,754,261,-1,541,594,1255,227,3147
26/04/2019,16,2959,2702,2236,3081,2350,2932,293,355,2134,429,35,242,-1,1029,1463,1533,618,857,1023,495,1179,3570,627,3146,1248,918,248,1694,-1,836,342,undefined,398,184,1778,537,206,1664,350,497,309,249,139,-1,-1,105,2036,417,183,400,208,816,165,-1,506,1186,1664,211,3327
26/04/2019,17,3459,2300,2753,3267,3005,3734,624,409,2214,546,49,247,-1,1333,1790,1520,912,1119,1198,728,1439,4088,775,3704,1190,735,197,2117,-1,1011,356,undefined,403,215,2230,625,203,2016,475,615,455,304,187,-1,-1,182,1972,302,171,460,151,856,290,-1,660,1412,2016,197,3887
26/04/2019,18,2668,1526,2848,2684,2482,2301,645,260,861,270,26,253,-1,724,1624,935,571,458,1477,1059,1304,3415,443,2114,978,711,175,2040,-1,1119,468,undefined,210,142,1862,419,227,1175,261,420,345,207,102,-1,-1,163,1670,250,139,550,162,699,206,-1,649,444,1175,53,3162
26/04/2019,19,2316,1069,2472,2002,1868,1631,468,163,330,124,26,182,-1,575,1449,578,265,174,1445,1030,1188,2586,305,1303,855,613,173,1619,-1,1012,544,undefined,134,132,1553,356,259,778,209,292,174,161,103,-1,-1,79,1238,258,126,553,141,672,165,-1,510,189,778,32,2264
26/04/2019,20,1493,756,2321,1898,1308,1278,359,132,154,103,22,190,-1,424,1208,413,198,117,1317,862,1015,2058,173,853,479,458,127,506,-1,1098,495,undefined,94,102,1187,260,226,537,98,197,126,126,72,-1,-1,62,957,170,98,429,99,527,112,-1,395,115,537,22,1865
26/04/2019,21,981,447,2268,1500,1536,1153,293,90,112,59,39,163,-1,471,1049,323,154,75,1016,769,943,1867,170,843,458,415,77,845,-1,951,451,undefined,79,63,955,327,176,427,122,133,85,78,50,-1,-1,63,864,118,108,324,91,562,100,-1,345,69,427,33,1603
26/04/2019,22,488,330,1735,1188,1683,1183,122,66,98,55,33,127,-1,471,801,313,209,89,811,828,854,1692,198,708,366,334,90,1446,-1,936,352,undefined,127,73,937,388,106,444,78,387,88,63,30,-1,-1,40,657,108,91,272,104,454,98,-1,244,81,444,22,1523
26/04/2019,23,297,199,1295,1059,641,856,50,38,70,44,18,64,-1,403,434,193,105,108,550,461,862,1240,109,507,199,260,49,326,-1,718,264,undefined,47,80,467,442,75,333,62,102,50,48,27,-1,-1,36,399,89,110,100,85,305,63,-1,136,53,333,6,1133
27/04/2019,0,179,104,745,477,396,465,15,7,27,24,10,35,-1,251,240,89,34,27,297,395,580,674,62,245,107,162,34,95,-1,501,185,undefined,27,23,244,279,47,195,41,27,25,18,15,-1,-1,7,333,37,77,52,53,221,47,-1,75,31,195,4,557
27/04/2019,1,105,93,486,382,211,323,7,13,9,1,4,24,-1,146,162,42,27,20,187,191,498,458,40,168,68,144,14,73,-1,401,68,undefined,7,10,178,237,9,125,29,38,22,3,4,-1,-1,5,258,29,58,12,21,169,50,-1,67,16,125,12,521
27/04/2019,2,83,62,284,239,109,177,11,9,12,1,-1,11,-1,126,82,49,21,7,129,113,278,381,25,67,123,93,17,65,-1,252,18,undefined,17,6,81,284,18,69,6,11,8,4,4,-1,-1,1,176,17,57,3,25,141,16,-1,29,8,69,1,303
27/04/2019,3,40,64,302,153,92,114,2,5,6,11,-1,8,-1,81,75,32,31,4,167,179,290,274,18,37,63,87,10,51,-1,311,23,undefined,15,5,54,192,6,60,7,14,12,11,7,-1,-1,2,97,21,60,6,6,94,28,-1,52,9,60,-1,201
27/04/2019,4,20,37,144,84,78,120,4,8,10,1,2,8,-1,75,44,28,5,8,57,100,225,158,12,41,33,61,2,44,-1,130,24,undefined,3,3,27,85,3,31,15,7,2,1,4,-1,-1,1,86,5,22,15,12,34,10,-1,29,8,31,2,109
27/04/2019,5,27,25,74,72,70,87,7,14,15,4,-1,4,-1,33,24,17,26,9,18,51,121,116,18,98,34,70,8,47,-1,77,14,undefined,9,5,49,21,17,62,8,21,8,4,3,-1,-1,-1,51,14,37,10,6,36,7,-1,22,5,62,3,136
27/04/2019,6,49,31,74,104,142,162,24,33,46,9,4,21,-1,78,33,32,46,13,15,25,56,160,43,228,69,103,30,71,-1,48,30,undefined,31,29,126,22,1,103,22,40,11,7,6,-1,-1,6,94,51,43,7,11,12,10,-1,22,36,103,1,186
27/04/2019,7,117,90,172,202,234,323,61,58,59,27,15,63,-1,143,93,93,63,43,51,85,76,323,51,506,210,241,57,139,-1,71,51,undefined,32,34,251,60,15,202,29,26,19,9,7,-1,-1,24,141,144,69,28,37,39,18,-1,33,53,202,18,298
27/04/2019,8,295,254,286,456,484,531,107,116,152,49,37,127,-1,222,169,247,130,67,113,58,134,982,123,754,768,370,129,326,-1,169,106,undefined,53,46,448,99,82,383,80,184,54,49,44,-1,-1,18,331,205,111,96,85,147,51,-1,121,115,383,58,688
27/04/2019,9,761,544,515,933,871,838,148,141,154,59,41,157,-1,323,252,580,168,90,268,103,230,1423,217,1039,925,786,296,591,-1,261,119,undefined,100,102,776,175,94,530,159,184,112,86,53,-1,-1,19,656,457,279,251,171,317,78,-1,228,135,530,109,1174
27/04/2019,10,1542,1173,855,1458,1273,1258,197,233,150,68,58,275,-1,543,510,785,214,117,435,242,420,1745,217,1363,1122,1129,355,811,-1,397,221,undefined,68,125,1082,178,161,753,175,208,143,111,47,-1,-1,11,1031,660,417,329,222,475,103,-1,328,200,753,149,1723
27/04/2019,11,2431,1719,1262,2262,2129,1441,353,248,143,63,69,340,-1,584,808,1036,269,161,790,420,619,2084,272,1348,1308,1455,449,1427,-1,577,261,undefined,111,129,1608,171,215,901,164,306,158,64,57,-1,-1,15,1515,796,552,470,256,582,111,-1,400,240,901,194,2386
27/04/2019,12,3060,2314,2044,2877,2860,1686,696,296,126,96,91,435,-1,746,1204,1227,314,170,1238,730,868,2658,220,1309,1508,1867,477,2123,-1,715,370,undefined,131,120,1791,239,278,952,135,373,197,78,72,-1,-1,54,1778,926,656,595,276,596,127,-1,487,371,952,286,2914
27/04/2019,13,3477,2376,2411,3082,2888,1791,1066,253,196,78,74,337,-1,689,1552,1393,289,210,1392,744,1157,2835,244,1378,1373,1919,438,2503,-1,882,354,undefined,103,144,1689,176,276,925,149,488,280,88,78,-1,-1,131,2078,808,670,516,298,836,124,-1,593,438,925,278,3111
27/04/2019,14,3737,2634,2515,3274,2601,1829,1186,305,147,100,101,486,-1,823,1654,1368,310,217,1350,635,1067,3104,265,1373,1522,1691,492,1723,-1,815,383,undefined,67,159,1853,196,201,995,133,295,214,85,59,-1,-1,129,2102,783,524,594,317,711,143,-1,549,772,995,262,3041
27/04/2019,15,3644,2606,2558,3218,3056,1941,919,362,203,127,117,782,-1,752,1662,1343,318,177,1238,514,1208,3069,270,1861,1517,1287,307,1992,-1,802,305,undefined,115,183,2157,210,226,1340,137,301,229,68,78,-1,-1,116,1921,669,319,551,285,741,136,-1,474,3539,1340,223,3238
27/04/2019,16,3542,2484,2721,3154,2989,1763,960,328,188,77,100,505,-1,693,1803,1170,285,191,1256,573,1044,3043,233,1653,1633,755,243,2277,-1,759,384,undefined,85,141,1851,226,250,1134,145,316,188,100,81,-1,-1,113,1881,395,179,644,182,679,169,-1,462,3119,1134,222,3200
27/04/2019,17,3177,1879,2627,2928,2596,1795,929,208,160,95,103,379,-1,749,1709,826,395,139,1423,852,1283,2962,293,1366,1312,649,194,1599,-1,1019,439,undefined,93,115,1978,179,232,907,203,342,209,142,101,-1,-1,168,1746,268,115,610,197,720,184,-1,566,474,907,143,2769
27/04/2019,18,2391,1109,2818,2099,2433,1608,912,197,163,106,85,406,-1,641,1515,531,340,161,1576,1096,1289,2547,219,1239,1107,670,157,1521,-1,1127,526,undefined,109,160,2002,157,227,792,145,379,155,146,77,-1,-1,129,1411,223,105,529,209,680,195,-1,519,1359,792,26,2358
27/04/2019,19,1908,655,2897,2097,2006,1334,1015,282,180,208,100,727,-1,492,1504,473,306,106,1509,1202,1286,2219,319,1664,605,597,143,1623,-1,1198,758,undefined,90,132,1980,197,361,1761,91,277,121,92,46,-1,-1,98,1322,229,130,683,133,600,220,-1,493,5508,1761,11,2226
27/04/2019,20,1029,452,2725,1773,1636,1361,711,111,90,80,79,351,-1,492,1428,335,223,83,1334,1182,1171,2038,209,769,467,527,128,438,-1,1102,726,undefined,62,97,1686,219,381,682,63,147,110,85,50,-1,-1,63,1018,167,90,619,150,572,197,-1,343,408,682,19,1878
27/04/2019,21,672,359,2366,1464,1730,1000,466,90,89,65,74,270,-1,449,1161,327,136,75,1193,1040,1076,1748,167,694,408,426,94,730,-1,1040,891,undefined,44,63,1272,185,411,544,124,192,96,69,39,-1,-1,52,812,141,104,509,111,503,108,-1,285,131,544,21,1637
27/04/2019,22,509,266,1882,1337,1942,1212,103,67,51,49,56,194,-1,436,781,243,194,100,938,1673,1023,1539,170,739,334,340,63,1478,-1,973,620,undefined,66,63,1440,305,253,377,68,380,58,56,41,-1,-1,38,700,94,91,294,96,458,110,-1,246,104,377,22,1494
27/04/2019,23,306,226,1345,808,839,947,40,61,53,46,28,153,-1,449,449,175,106,52,639,1379,864,1246,114,628,377,269,66,276,-1,797,393,undefined,30,62,773,269,102,335,61,109,63,48,40,-1,-1,31,551,76,103,135,69,426,50,-1,157,61,335,10,1080
28/04/2019,0,202,177,1016,851,470,588,32,24,25,18,21,76,-1,293,303,123,46,32,492,885,682,733,65,307,174,200,29,115,-1,622,196,undefined,22,60,450,271,59,201,19,51,19,17,20,-1,-1,21,433,56,73,63,40,364,42,-1,122,37,201,6,906
28/04/2019,1,181,144,841,468,325,353,15,15,28,17,2,38,-1,186,237,78,24,29,314,342,653,568,82,198,150,164,24,84,-1,529,124,undefined,32,28,207,247,16,149,28,39,13,16,18,-1,-1,17,280,32,65,25,22,300,45,-1,100,18,149,5,643
28/04/2019,2,95,116,567,317,169,252,12,7,20,12,4,24,-1,167,95,73,21,18,213,262,409,550,66,146,60,120,11,50,-1,442,57,undefined,15,8,117,185,16,105,3,13,13,8,3,-1,-1,18,176,15,70,17,30,215,15,-1,63,20,105,6,417
28/04/2019,3,125,146,430,191,156,206,4,3,39,21,-1,12,-1,147,90,42,18,7,201,162,437,450,29,133,71,109,19,56,-1,267,18,undefined,3,6,75,153,5,48,11,9,9,7,6,-1,-1,-1,152,31,67,8,32,170,11,-1,35,13,48,7,345
28/04/2019,4,85,53,173,105,52,165,7,14,20,3,-1,3,-1,124,41,41,14,9,63,94,329,219,47,71,47,70,10,19,-1,212,9,undefined,4,4,58,43,4,47,10,16,19,4,1,-1,-1,4,77,13,17,10,10,75,15,-1,32,10,47,1,135
28/04/2019,5,38,23,109,118,90,151,9,8,17,1,1,3,-1,105,38,24,3,6,37,80,153,251,36,106,26,66,14,43,-1,236,19,undefined,11,18,58,35,12,36,10,18,9,1,1,-1,-1,2,75,23,27,9,-1,30,11,-1,13,7,36,3,179
28/04/2019,6,54,36,124,132,116,147,14,16,32,7,12,24,-1,86,55,26,26,7,25,21,117,252,43,150,52,88,35,107,-1,105,16,undefined,21,19,80,30,3,106,23,11,6,8,7,-1,-1,1,81,39,24,6,5,36,33,-1,16,11,106,-1,241
28/04/2019,7,70,67,185,206,219,241,47,57,35,21,12,39,-1,115,84,79,54,16,46,53,85,403,45,357,84,147,40,210,-1,95,34,undefined,30,23,234,35,9,141,37,25,29,15,16,-1,-1,14,180,93,58,17,27,39,14,-1,53,29,141,17,297
28/04/2019,8,168,112,234,283,331,401,65,82,84,26,28,103,-1,173,113,141,89,35,75,36,98,555,68,563,211,344,97,236,-1,109,62,undefined,56,38,458,68,39,268,87,50,68,66,73,-1,-1,24,254,158,118,46,51,116,36,-1,102,103,268,34,474
28/04/2019,9,467,300,350,616,548,602,128,145,108,35,36,146,-1,190,202,292,114,75,126,140,200,1092,159,782,318,616,186,393,-1,211,121,undefined,77,61,584,78,73,397,120,114,105,78,61,-1,-1,58,517,305,173,149,147,247,69,-1,139,124,397,55,770
28/04/2019,10,975,747,704,1093,1023,875,136,149,105,65,32,162,-1,388,375,644,262,122,306,258,281,1336,206,1117,460,992,272,848,2,308,168,undefined,78,72,722,120,84,629,126,227,68,70,39,-1,-1,78,744,435,280,281,155,315,100,-1,265,241,629,97,1358
28/04/2019,11,1782,1201,1109,1673,1602,1083,336,169,114,63,62,274,-1,425,683,732,233,132,589,383,434,1786,215,1064,675,1272,372,1330,-1,366,247,undefined,73,109,1085,133,176,683,152,188,144,109,105,-1,-1,100,1018,586,432,404,259,382,102,-1,386,177,683,176,1812
28/04/2019,12,2305,1582,1764,2148,2023,1267,600,215,145,74,88,317,-1,526,1167,1024,294,150,1101,645,660,2012,198,1046,1050,1646,407,1659,-1,601,361,undefined,84,111,1296,165,241,724,108,300,243,114,132,-1,-1,145,1414,824,538,500,315,545,120,-1,424,136,724,171,2227
28/04/2019,13,2834,1930,2125,2473,2050,1365,789,197,116,71,79,285,-1,468,1239,1002,239,128,1250,739,977,2299,160,1020,976,1771,427,1868,-1,795,301,undefined,70,98,1506,152,317,713,120,462,289,144,118,-1,-1,140,1567,798,537,608,377,769,155,-1,489,111,713,185,2495
28/04/2019,14,3044,2113,2108,2660,2632,1384,758,215,108,55,95,360,-1,575,1508,1059,230,165,1202,531,1064,2458,219,1205,1501,1630,387,2377,-1,734,391,undefined,72,128,1547,154,245,740,88,179,217,171,85,-1,-1,124,1676,821,526,555,256,610,144,-1,467,140,740,246,2644
28/04/2019,15,2982,1850,2139,2417,2203,1572,699,225,144,63,96,324,-1,728,1445,970,241,149,1097,537,921,2574,178,1141,1530,1299,362,1760,-1,702,430,undefined,83,121,1533,165,259,734,64,184,200,142,111,-1,-1,104,1692,760,491,615,243,601,167,-1,458,107,734,215,2338
28/04/2019,16,2794,1817,2186,2411,2080,1446,687,242,123,76,89,311,-1,573,1465,820,262,101,1167,413,906,2463,208,1106,1271,814,219,1535,-1,642,468,undefined,92,149,1522,148,155,630,78,271,164,136,92,-1,-1,120,1503,605,223,515,254,583,161,-1,364,124,630,221,2342
28/04/2019,17,2385,1301,2200,2043,2294,1370,710,227,136,89,86,312,-1,624,1569,558,252,128,1252,652,923,2673,174,1019,1285,635,164,1742,-1,720,506,undefined,72,125,1605,139,219,637,100,219,246,207,142,-1,-1,130,1465,292,144,466,184,591,188,-1,424,126,637,124,2168
28/04/2019,18,1794,820,2076,1652,1405,1237,528,151,127,97,87,346,-1,566,1274,434,228,109,1272,752,900,2300,203,1046,646,521,174,737,-1,728,464,undefined,64,99,1241,142,279,557,84,249,154,177,110,-1,-1,84,1135,224,108,427,145,369,184,-1,343,101,557,20,1784
28/04/2019,19,1093,416,2046,1241,1185,875,428,107,76,53,49,276,-1,316,1182,280,160,71,1153,623,880,1947,182,768,294,531,100,482,-1,712,472,undefined,52,73,1084,108,235,466,62,142,131,98,64,-1,-1,73,968,157,149,315,131,392,199,-1,358,89,466,26,1343
28/04/2019,20,559,260,1729,941,909,893,351,62,68,54,48,290,-1,335,900,261,127,50,865,487,776,1687,139,709,283,516,103,320,-1,709,426,undefined,38,80,909,90,198,371,47,66,81,109,62,-1,-1,56,632,179,122,222,117,296,156,-1,247,42,371,17,1170
28/04/2019,21,360,191,1196,595,575,776,131,51,65,52,51,179,-1,300,581,196,110,43,588,393,582,1211,123,475,232,404,108,222,-1,495,397,undefined,15,38,618,62,135,329,41,66,72,92,45,-1,-1,69,460,148,117,231,114,266,100,-1,225,77,329,18,762
28/04/2019,22,282,117,827,421,444,575,28,49,53,28,16,84,-1,220,345,83,89,66,369,253,491,1014,97,414,152,276,50,143,-1,371,226,undefined,39,43,415,54,66,266,53,267,76,67,50,-1,-1,36,310,67,74,77,73,115,84,-1,139,50,266,14,561
28/04/2019,23,87,58,515,249,239,364,24,33,24,32,9,49,-1,174,168,45,24,18,193,115,312,701,48,237,116,193,16,84,-1,333,114,undefined,5,16,191,33,32,184,17,43,49,51,22,-1,-1,23,184,30,77,42,36,74,49,-1,94,32,184,9,314
29/04/2019,0,72,33,315,113,96,177,18,10,25,13,10,37,-1,50,82,13,5,12,102,74,185,313,39,152,29,124,15,40,-1,163,56,undefined,8,4,108,15,15,92,12,16,30,20,16,-1,-1,37,151,25,55,17,41,42,34,-1,32,23,92,6,132
29/04/2019,1,40,22,195,65,73,53,10,3,8,6,5,12,-1,30,45,24,9,5,43,14,82,114,12,30,40,74,14,40,-1,173,30,undefined,3,6,61,12,10,60,7,9,4,2,2,-1,-1,4,80,24,28,14,18,36,15,-1,46,6,60,5,59
29/04/2019,2,16,18,78,25,50,24,3,2,2,2,-1,3,-1,13,22,11,9,-1,36,17,73,54,9,14,15,46,8,29,-1,56,21,undefined,3,2,33,9,4,35,23,5,7,2,-1,-1,-1,4,31,8,17,7,7,35,6,-1,19,7,35,-1,52
29/04/2019,3,20,7,36,24,39,57,2,4,3,1,1,4,-1,7,13,35,6,5,28,25,89,53,15,26,24,35,7,31,-1,54,5,undefined,1,-1,14,10,3,10,6,6,3,2,2,-1,-1,-1,30,8,31,-1,3,22,2,-1,8,3,10,2,28
29/04/2019,4,8,24,41,24,53,52,3,7,7,2,1,1,-1,31,11,6,8,4,17,20,41,43,6,28,12,27,2,52,-1,31,12,undefined,16,5,15,12,7,20,12,14,8,4,2,-1,-1,2,26,8,13,6,6,8,6,-1,6,7,20,3,42
29/04/2019,5,34,17,92,80,151,230,31,46,108,30,4,15,-1,105,28,28,85,32,19,18,48,160,58,319,84,41,15,86,-1,30,24,undefined,20,21,106,31,8,103,13,22,27,50,42,-1,-1,12,79,17,9,9,15,14,17,-1,15,109,103,2,142
29/04/2019,6,113,58,175,221,470,911,112,130,596,90,18,80,-1,270,84,179,245,197,48,20,113,686,243,1126,253,87,24,392,-1,97,46,undefined,104,40,599,77,10,382,110,91,57,40,31,-1,-1,24,190,49,27,20,32,60,29,-1,59,502,382,15,455
29/04/2019,7,366,226,339,502,1170,1914,436,464,2268,345,60,209,-1,727,280,429,807,780,117,72,133,1435,672,2402,604,253,73,979,77,160,91,undefined,208,105,1109,256,42,1276,288,279,193,204,80,-1,-1,59,473,117,45,69,64,254,143,-1,122,2093,1276,161,942
29/04/2019,8,884,525,891,1092,2331,4262,708,583,4473,585,106,391,-1,1577,743,915,2064,1795,278,150,350,2856,1460,4507,863,542,164,1965,9,319,169,undefined,611,262,2449,692,120,2541,838,896,515,526,187,-1,-1,200,1068,264,84,178,171,755,340,-1,420,4352,2541,547,2060
29/04/2019,9,898,610,764,1143,1430,2117,232,305,2718,466,43,203,-1,728,768,860,1347,1016,276,149,373,1996,810,2848,536,534,108,1031,14,300,182,undefined,533,207,1201,588,120,1625,688,820,536,703,242,-1,-1,261,968,212,66,211,161,585,294,-1,411,2671,1625,423,1665
29/04/2019,10,1210,885,1061,1515,1148,1024,101,142,807,264,23,125,-1,330,742,1173,729,454,411,206,460,1787,457,1767,404,536,99,836,16,382,195,undefined,241,147,819,563,138,891,513,722,564,545,182,-1,-1,191,966,222,103,301,180,479,290,-1,378,818,891,539,1972
29/04/2019,11,1857,1443,1267,1988,1352,1127,97,214,792,245,78,188,-1,408,966,1272,742,424,687,164,201,1943,462,1732,601,677,115,975,58,1140,188,undefined,284,119,1009,520,138,1045,515,836,883,636,284,-1,-1,203,1100,257,125,356,169,533,327,-1,436,545,1045,652,2145
29/04/2019,12,2996,2474,2223,3088,1791,1946,264,655,1630,498,137,411,-1,591,1567,2069,1609,573,1021,60,32,2914,1060,2451,935,1127,179,1228,76,2204,312,undefined,377,327,2005,955,313,1633,1365,1305,919,442,263,-1,-1,359,1909,355,242,398,263,980,358,-1,730,1675,1633,714,2620
29/04/2019,13,3427,2785,2270,3369,2215,1956,272,570,1380,417,136,357,-1,974,1732,2168,1656,697,1233,699,14,3146,1058,2464,919,1162,175,1438,29,988,314,undefined,345,338,2381,1060,331,1756,1285,1112,1062,848,318,-1,-1,550,1967,329,239,448,247,1063,493,-1,788,1315,1756,446,3028
29/04/2019,14,2928,2035,1998,2677,1895,1679,157,278,861,256,109,272,-1,610,1605,1518,834,544,989,518,22,2998,620,2000,1140,742,153,1204,39,707,260,undefined,250,236,1586,730,190,1213,518,760,748,769,250,-1,-1,328,1724,260,156,407,206,793,469,-1,575,722,1213,696,2702
29/04/2019,15,2810,1925,2163,2620,2047,2081,192,266,1349,391,40,230,-1,692,1572,1168,732,566,907,478,15,3222,567,2520,1145,725,161,1407,2,619,254,undefined,262,187,1550,511,184,1276,413,632,827,794,293,-1,-1,285,1699,261,124,345,221,766,498,-1,556,809,1276,423,2844
29/04/2019,16,2779,1958,2234,2701,2811,2981,329,426,3338,601,92,341,-1,1199,1847,1172,766,1127,853,398,9,3708,896,3938,1175,714,179,2031,-1,643,302,undefined,449,229,1875,647,192,2011,610,583,820,923,288,-1,-1,310,1801,268,133,357,200,854,497,-1,601,1903,2011,584,3175
29/04/2019,17,2996,1892,2672,3104,3602,4998,673,750,4540,927,116,500,-1,1896,2361,1299,1382,1933,1183,494,22,4983,1264,5042,1365,797,240,2731,-1,888,333,undefined,626,390,2973,759,206,2620,733,658,988,1078,452,-1,-1,349,2198,314,139,507,199,902,680,-1,823,2914,2620,334,3730
29/04/2019,18,2321,1106,2456,2216,2120,2706,384,410,1812,379,89,320,-1,1066,1870,771,664,778,1167,625,5,3659,612,2814,902,779,208,1438,-1,772,306,undefined,253,166,1947,479,231,1246,308,333,725,812,292,-1,-1,221,1567,293,143,438,211,566,523,-1,611,909,1246,67,2627
29/04/2019,19,1187,439,2138,1480,1113,1473,139,166,467,134,58,251,-1,530,1266,512,231,231,1070,595,36,2419,265,1382,412,651,130,626,-1,590,333,undefined,98,93,1107,229,165,626,117,211,362,474,189,-1,-1,219,996,168,107,300,146,457,300,-1,330,248,626,47,1712
29/04/2019,20,611,273,1847,984,803,982,53,99,198,92,49,206,-1,342,965,312,174,97,790,417,8,1934,206,796,235,522,98,442,-1,504,276,undefined,71,84,793,156,177,407,95,158,426,360,133,-1,-1,163,646,144,106,299,130,363,331,-1,292,142,407,23,1334
29/04/2019,21,434,179,1267,801,591,831,36,70,107,47,49,202,-1,290,763,262,101,75,625,469,12,1525,173,670,239,515,101,263,1,453,260,undefined,54,44,693,117,131,309,81,80,206,209,98,-1,-1,124,557,155,87,192,102,271,210,-1,209,92,309,20,993
29/04/2019,22,279,125,844,496,409,648,18,53,88,19,34,99,-1,244,368,176,96,72,360,273,27,1115,89,455,122,261,73,192,-1,313,159,undefined,39,45,316,74,42,287,40,69,106,119,42,-1,-1,82,370,82,95,140,81,119,105,-1,125,71,287,14,644
29/04/2019,23,120,48,427,225,169,399,5,19,47,12,20,43,-1,181,214,36,52,36,165,100,153,615,52,251,78,156,29,79,-1,229,109,undefined,25,18,189,31,21,157,31,31,61,46,24,-1,-1,38,148,44,99,40,64,63,58,-1,58,32,157,10,334
30/04/2019,0,61,43,243,101,115,132,2,5,14,4,-1,18,-1,65,68,38,22,8,83,54,117,289,23,96,41,111,23,54,-1,89,43,undefined,7,6,83,13,10,67,13,17,21,26,14,-1,-1,5,127,24,52,16,41,52,30,-1,44,19,67,5,160
30/04/2019,1,22,21,108,50,67,40,1,3,7,5,3,10,-1,17,45,9,15,16,37,34,62,142,9,19,26,79,18,28,-1,69,19,undefined,3,4,50,9,8,36,2,8,10,5,5,-1,-1,4,75,12,43,7,9,29,19,-1,23,17,36,4,60
30/04/2019,2,20,13,57,27,51,25,6,2,4,1,2,5,-1,10,18,6,8,8,20,26,48,104,16,15,27,48,4,20,-1,37,9,undefined,1,1,19,4,3,27,-1,7,2,-1,-1,-1,-1,3,38,6,41,2,4,14,6,-1,14,5,27,3,34
30/04/2019,3,18,15,28,21,40,30,4,2,5,-1,-1,6,-1,8,24,18,15,3,22,21,36,73,5,22,26,45,3,36,-1,21,1,undefined,3,1,13,1,2,5,4,5,1,-1,-1,-1,-1,-1,27,5,29,1,15,6,10,-1,8,1,5,4,41
30/04/2019,4,11,17,32,25,46,50,3,4,6,1,-1,1,-1,28,6,6,4,1,15,18,43,79,9,25,16,34,3,62,-1,30,16,undefined,8,4,19,3,9,21,2,7,11,5,4,-1,-1,1,22,4,13,13,10,6,6,-1,8,5,21,1,46
30/04/2019,5,41,29,88,96,179,230,48,46,96,22,6,14,-1,99,31,41,88,42,17,22,32,164,60,338,63,79,25,96,-1,32,13,undefined,25,29,133,19,11,116,10,18,22,68,54,-1,-1,3,78,20,20,5,11,15,20,-1,15,65,116,4,163
30/04/2019,6,117,65,196,266,521,1053,176,144,624,90,22,82,-1,351,82,227,220,178,48,21,106,701,258,1132,251,157,41,474,-1,84,31,undefined,84,34,730,97,9,391,131,97,45,36,33,-1,-1,32,169,69,36,21,55,66,28,-1,48,422,391,20,450
30/04/2019,7,465,277,412,592,1349,2077,481,456,2342,383,66,256,-1,857,338,571,918,791,151,99,208,1721,803,2591,625,375,110,1180,34,139,87,undefined,256,154,1289,292,42,1329,346,308,163,145,92,-1,-1,81,549,176,129,98,103,219,109,-1,136,1587,1329,111,1158
30/04/2019,8,1062,671,856,1270,2483,4253,750,630,4616,642,104,387,-1,1624,840,929,2120,1851,305,155,382,3145,1606,4680,960,725,175,2211,-1,320,152,undefined,646,314,2476,778,116,2501,827,894,893,672,253,-1,-1,219,1186,343,182,167,217,793,896,-1,450,3093,2501,584,2256
30/04/2019,9,1015,646,815,1184,1452,2193,277,310,2746,437,43,245,-1,729,708,1004,1316,1026,211,174,394,2286,955,2934,502,797,189,1222,-1,282,151,undefined,485,233,1237,609,137,1596,680,720,614,806,218,-1,-1,132,1057,311,220,206,178,653,338,-1,377,1926,1596,352,1809
30/04/2019,10,1425,932,1066,1615,1373,1248,130,199,917,328,35,233,-1,389,845,1048,853,522,411,229,516,1888,559,1630,425,932,170,1027,-1,329,227,undefined,264,208,1045,559,156,1121,486,734,583,549,202,-1,-1,144,983,388,194,254,197,525,312,-1,384,934,1121,561,1921
30/04/2019,11,2037,1343,1520,2112,1644,1385,119,226,793,275,47,182,-1,531,1018,1340,767,424,635,354,770,2333,648,1633,521,1202,215,1222,-1,673,229,undefined,209,206,1154,551,188,1057,522,717,966,358,214,-1,-1,211,1201,447,324,279,216,659,365,-1,481,723,1057,685,2251
30/04/2019,12,3428,2429,2345,3051,2204,2186,337,707,1737,543,157,390,-1,668,1867,2113,1655,657,1178,650,1686,3210,1167,2459,924,1709,289,1705,23,1050,341,undefined,344,373,2606,1079,298,1687,1159,1128,966,472,299,-1,-1,437,2038,679,506,402,400,1022,361,-1,873,1837,1687,864,2801
30/04/2019,13,3559,2721,2459,3178,2148,2141,287,566,1375,512,141,438,-1,654,1883,2269,1717,679,1338,706,1597,3547,1121,2575,901,1714,267,1673,16,1019,434,undefined,370,375,2351,1085,291,1662,1166,1158,949,762,331,-1,-1,420,2222,735,540,403,313,1169,470,-1,905,1471,1662,520,3099
30/04/2019,14,2833,2026,2149,2777,2020,1806,170,269,1065,333,56,217,-1,603,1709,1740,880,537,969,482,1122,3155,640,2204,853,1049,227,1424,-1,777,256,undefined,311,282,1536,646,213,1292,622,803,907,833,321,-1,-1,323,1670,453,210,312,230,849,437,-1,653,783,1292,686,2659
30/04/2019,15,2736,1831,2204,2744,1992,2152,195,233,1438,377,68,253,-1,714,1680,1323,769,593,926,496,1012,3336,579,2572,1049,794,165,1375,-1,647,277,undefined,310,248,1505,497,194,1366,483,651,783,793,248,-1,-1,245,1633,317,152,329,199,745,423,-1,530,958,1366,418,2816
30/04/2019,16,2688,1880,2277,2802,2411,3087,370,400,3341,691,73,288,-1,1143,1871,1262,818,1189,836,410,907,3941,822,4003,1138,773,169,1849,-1,690,294,undefined,494,246,1876,686,179,2051,594,635,815,905,334,-1,-1,284,1806,311,143,328,171,835,555,-1,590,2066,2051,504,3197
30/04/2019,17,3267,1872,2867,3282,3934,4996,766,702,4447,919,146,471,-1,1969,2475,1488,1328,1827,1167,588,1174,5043,1291,5326,1308,833,243,3145,-1,961,356,undefined,697,438,3070,796,291,2771,647,731,1153,1119,405,-1,-1,425,2391,318,144,426,179,918,856,-1,886,3082,2771,230,4028
30/04/2019,18,2526,1197,2739,2599,2706,2766,772,443,1869,393,108,390,-1,1009,1970,859,695,803,1176,617,1119,3859,700,2899,950,771,203,1846,-1,888,329,undefined,309,268,2211,455,202,1440,364,386,794,942,332,-1,-1,288,1653,274,118,435,196,702,621,-1,615,1015,1440,82,3059
30/04/2019,19,1324,520,2499,1669,1470,1385,384,200,643,159,74,291,-1,472,1544,569,323,280,1163,599,921,2824,386,1401,420,622,152,1038,-1,729,337,undefined,165,170,1409,279,151,710,165,237,382,441,171,-1,-1,167,1095,242,133,344,114,462,321,-1,418,349,710,25,1908
30/04/2019,20,776,363,1839,1084,999,1109,129,123,313,94,77,241,-1,412,1212,337,257,116,887,401,726,2090,170,889,311,529,113,543,-1,602,306,undefined,92,97,1099,212,160,545,99,235,384,452,182,-1,-1,142,727,172,119,287,133,392,306,-1,325,262,545,35,1346
30/04/2019,21,506,236,1450,912,1294,940,95,99,124,68,65,192,-1,321,900,326,147,79,711,428,632,1800,169,788,261,413,94,1057,-1,506,255,undefined,75,75,859,141,118,405,89,91,220,302,111,-1,-1,102,588,137,121,258,92,271,208,-1,177,120,405,27,1216
30/04/2019,22,290,135,997,552,810,715,686,54,119,21,29,86,-1,299,468,113,120,67,402,272,394,1342,127,543,156,298,74,612,-1,454,215,undefined,63,136,596,75,99,294,91,81,161,119,69,-1,-1,76,364,95,119,165,70,189,129,-1,155,66,294,14,806
30/04/2019,23,156,87,552,377,673,452,486,25,56,7,17,58,-1,215,251,88,72,43,241,169,277,967,71,325,108,204,30,344,-1,286,106,undefined,69,142,600,49,45,192,50,63,48,59,35,-1,-1,24,232,58,95,39,51,74,62,-1,76,28,192,11,749


==> Figures/Australia/big/April_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New
01/04/2020,0,13,13,46,19,33,21,2,3,9,2,4,11,-1,4,-1,6,12,6,12,8,-1,32,7,26,27,47,9,20,9,21,28,undefined,-1,-1,33,4,8,undefined,5,3,5,6,-1,20,39,4,29,8,68,4,14,3,1,undefined,7,2,9,-1,-1,14,74,42,9,4,25,undefined
01/04/2020,1,13,7,28,15,18,20,-1,4,4,9,6,11,-1,2,-1,5,6,1,8,10,-1,18,15,34,24,37,6,23,5,5,20,undefined,-1,1,21,1,3,undefined,-1,4,1,1,2,13,8,-1,7,9,70,1,6,1,3,undefined,13,-1,7,-1,-1,11,40,25,13,6,12,undefined
01/04/2020,2,9,6,30,8,15,6,1,1,17,2,4,8,-1,6,-1,-1,11,5,5,8,-1,25,8,37,4,46,4,18,1,6,21,undefined,-1,1,20,1,4,undefined,1,1,3,-1,-1,11,17,-1,9,6,70,5,3,2,5,undefined,-1,1,9,-1,-1,8,57,26,12,-1,11,undefined
01/04/2020,3,1,8,21,16,43,7,7,2,2,2,-1,7,-1,3,-1,11,10,2,1,6,-1,31,14,7,14,24,3,41,6,17,13,undefined,-1,2,21,5,-1,undefined,6,4,1,2,1,16,24,-1,18,1,51,-1,1,2,3,undefined,4,2,-1,-1,-1,1,36,19,8,4,4,undefined
01/04/2020,4,8,8,20,12,50,17,15,2,3,2,2,2,-1,5,-1,8,9,5,4,1,-1,20,3,23,11,33,5,60,7,3,21,undefined,-1,2,11,2,11,undefined,3,8,2,-1,-1,8,37,7,18,5,49,11,5,5,-1,undefined,5,2,5,-1,-1,6,35,16,7,1,16,undefined
01/04/2020,5,13,7,22,23,81,102,14,31,52,3,4,12,-1,37,-1,12,67,18,5,4,-1,87,24,101,53,39,7,79,14,12,15,undefined,-1,7,86,8,6,undefined,9,16,9,1,1,26,110,4,27,7,24,-1,23,9,9,undefined,13,23,39,-1,-1,17,79,17,32,5,19,undefined
01/04/2020,6,44,26,63,72,115,213,66,52,119,16,15,39,-1,61,-1,56,78,32,5,11,-1,252,69,284,182,61,20,125,40,38,37,undefined,-1,22,210,41,7,undefined,-1,17,26,7,6,37,194,13,69,20,29,4,36,15,36,undefined,77,69,145,-1,-1,36,156,36,45,41,42,undefined
01/04/2020,7,98,58,69,115,210,199,161,121,173,42,45,111,-1,102,-1,79,150,84,18,13,34,407,148,313,332,68,35,123,66,32,52,undefined,-1,52,307,61,20,undefined,33,55,28,11,10,118,209,8,148,51,35,30,40,25,5,undefined,124,152,226,6,-1,41,148,22,61,107,71,undefined
01/04/2020,8,119,99,95,183,250,293,171,116,196,87,52,177,-1,123,-1,170,185,123,21,34,83,523,178,453,296,110,55,173,108,69,54,undefined,-1,77,415,87,42,undefined,77,121,48,30,17,141,347,32,202,80,60,56,66,61,19,undefined,106,220,263,24,-1,82,182,36,84,10,114,undefined
01/04/2020,9,218,174,105,195,156,207,109,122,145,68,30,102,-1,95,-1,161,141,103,36,32,86,574,119,266,253,157,36,137,49,72,54,undefined,-1,46,303,94,48,undefined,59,88,24,18,9,125,276,37,192,65,73,94,58,51,14,undefined,75,126,170,29,-1,82,224,47,130,-1,89,undefined
01/04/2020,10,216,192,183,278,170,176,100,129,101,52,47,156,-1,67,-1,211,134,78,78,51,138,549,129,242,356,164,48,132,52,23,102,undefined,-1,40,338,82,47,undefined,49,94,32,22,19,134,339,35,238,54,69,112,93,64,36,undefined,114,105,147,34,-1,102,292,63,126,-1,86,undefined
01/04/2020,11,300,256,214,263,180,183,157,134,82,80,67,156,-1,71,-1,242,180,105,119,80,188,639,118,290,295,203,48,155,73,10,69,undefined,-1,70,392,94,61,undefined,64,82,36,25,25,204,355,34,284,68,82,98,67,70,48,undefined,131,116,166,40,-1,128,380,64,158,-1,123,undefined
01/04/2020,12,431,317,263,430,229,296,161,177,118,54,65,205,-1,91,-1,364,178,126,152,106,268,844,126,347,318,318,68,169,93,28,136,undefined,-1,55,554,110,72,undefined,109,111,51,47,18,265,452,33,377,102,125,121,114,125,42,undefined,171,147,203,75,-1,146,472,81,262,-1,122,undefined
01/04/2020,13,446,424,284,402,261,323,185,153,97,44,61,200,-1,93,-1,297,183,93,147,79,250,847,141,327,348,272,60,168,100,30,147,undefined,-1,76,616,116,66,undefined,96,125,62,43,28,288,422,27,410,90,96,107,105,151,62,undefined,144,149,239,44,-1,148,498,105,258,-1,150,-1
01/04/2020,14,464,370,373,447,223,346,121,155,139,40,54,203,-1,97,-1,249,136,94,161,79,240,894,121,430,355,211,66,160,89,133,97,undefined,-1,52,556,89,49,undefined,49,105,60,44,22,302,553,22,393,98,79,84,132,120,38,undefined,179,91,225,70,-1,129,498,93,183,-1,155,-1
01/04/2020,15,476,388,368,453,296,363,165,132,147,42,41,147,-1,117,-1,217,107,69,169,60,227,936,99,432,349,242,89,203,114,129,88,undefined,-1,37,540,85,47,undefined,48,104,55,28,14,280,484,29,384,146,79,86,82,160,29,undefined,170,91,238,68,-1,139,629,120,179,-1,174,-1
01/04/2020,16,396,301,347,412,274,375,149,163,212,72,70,200,-1,116,-1,213,111,101,168,53,227,968,151,542,351,201,68,243,107,139,99,undefined,-1,43,542,83,46,undefined,41,64,36,15,8,274,500,29,464,96,57,81,104,117,40,undefined,156,106,292,105,-1,133,608,130,205,-1,169,-1
01/04/2020,17,420,231,345,369,282,485,237,218,250,108,79,281,-1,149,-1,180,151,122,174,39,279,1193,150,628,505,224,67,260,155,130,107,undefined,-1,70,743,87,50,undefined,47,84,51,33,12,254,479,42,452,100,78,113,91,122,40,undefined,132,186,362,96,-1,166,677,148,159,-1,202,-1
01/04/2020,18,263,161,370,277,259,329,217,225,149,52,111,341,-1,118,-1,112,87,63,170,63,212,922,86,352,422,182,60,192,125,115,91,undefined,-1,59,653,50,42,undefined,15,49,44,22,26,166,369,37,261,74,62,97,84,90,45,undefined,133,122,206,55,-1,125,533,128,151,-1,159,-1
01/04/2020,19,149,79,262,191,137,223,132,171,78,45,120,279,-1,69,-1,78,46,24,75,44,130,613,51,224,268,152,59,129,99,90,90,undefined,-1,43,439,45,51,undefined,23,32,35,14,19,151,260,33,226,72,87,69,62,66,34,undefined,91,69,147,6,-1,96,473,129,109,-1,101,-1
01/04/2020,20,108,54,194,118,120,205,48,73,62,34,73,187,-1,45,-1,58,30,13,1,22,132,295,61,173,136,118,26,77,39,61,83,undefined,-1,11,228,37,48,undefined,6,22,34,16,7,83,146,36,127,36,81,57,35,35,39,undefined,71,39,96,-1,-1,77,321,96,59,-1,60,-1
01/04/2020,21,61,30,133,83,89,152,28,21,31,14,35,88,-1,36,-1,41,26,10,-1,21,72,2,29,139,86,96,49,58,20,55,69,undefined,-1,19,147,21,19,undefined,6,12,27,10,5,40,126,14,78,41,80,33,49,21,39,undefined,52,30,56,-1,-1,43,268,78,54,-1,41,-1
01/04/2020,22,49,31,68,61,87,80,10,34,43,20,20,59,-1,36,-1,19,44,16,-1,24,1,11,38,113,49,65,20,39,27,39,33,undefined,-1,6,121,9,17,undefined,8,3,22,6,2,48,66,5,57,34,59,19,22,19,20,undefined,16,23,41,-1,-1,35,203,45,44,-1,57,-1
01/04/2020,23,17,19,55,24,30,58,2,7,19,6,7,26,-1,14,-1,8,19,2,4,3,-1,10,16,69,25,55,12,19,2,23,14,undefined,-1,2,65,12,4,undefined,2,9,14,6,3,19,61,11,30,17,88,3,35,8,15,undefined,9,11,24,2,-1,23,101,29,18,-1,18,-1
02/04/2020,0,8,15,34,22,22,13,2,9,15,4,9,14,-1,5,-1,10,9,-1,-1,7,-1,20,7,33,15,29,9,18,5,16,53,undefined,-1,1,26,4,2,undefined,1,2,4,4,1,12,30,5,35,14,42,-1,9,7,8,undefined,14,4,9,-1,-1,10,70,36,24,-1,14,-1
02/04/2020,1,5,5,30,14,10,23,-1,3,11,2,-1,11,-1,3,-1,3,6,6,-1,2,-1,18,4,20,24,44,6,9,1,17,19,undefined,-1,-1,14,2,23,undefined,4,5,3,2,-1,6,27,2,6,11,50,1,8,4,6,undefined,5,2,7,-1,-1,12,49,21,8,-1,4,-1
02/04/2020,2,5,2,21,8,6,5,-1,1,4,5,3,1,-1,-1,-1,1,6,4,-1,9,-1,12,5,16,8,28,7,8,2,10,8,undefined,-1,-1,5,2,16,undefined,-1,13,4,4,2,6,25,2,3,21,36,3,2,4,3,undefined,1,-1,2,-1,-1,13,42,15,3,-1,2,-1
02/04/2020,3,-1,7,10,11,29,11,6,-1,2,-1,-1,2,-1,2,-1,7,8,2,16,-1,-1,31,6,10,12,13,4,37,-1,2,2,undefined,-1,-1,1,4,3,undefined,-1,7,2,1,-1,5,20,3,6,13,25,1,1,1,-1,undefined,-1,-1,4,-1,-1,3,8,11,6,-1,2,-1
02/04/2020,4,2,5,6,11,50,18,8,1,1,-1,-1,-1,-1,8,-1,3,3,-1,6,2,-1,21,5,10,20,15,3,52,-1,18,3,undefined,-1,-1,7,2,3,undefined,-1,2,-1,-1,-1,4,23,3,5,3,16,5,1,1,-1,undefined,-1,-1,6,-1,-1,5,17,4,11,-1,1,-1
02/04/2020,5,5,3,25,23,68,108,19,11,36,5,-1,2,-1,25,-1,14,42,15,2,4,-1,48,9,137,27,37,13,63,4,14,11,undefined,-1,2,63,15,8,undefined,3,10,4,2,3,7,104,7,19,29,6,4,25,5,-1,undefined,11,17,26,-1,-1,6,73,7,24,-1,2,-1
02/04/2020,6,45,24,63,60,75,202,19,33,123,13,3,10,-1,42,-1,52,87,34,4,12,-1,197,60,306,113,81,18,67,26,25,40,undefined,-1,16,156,34,-1,undefined,-1,21,20,6,6,31,217,15,35,11,42,8,63,14,24,undefined,81,53,122,3,-1,46,170,34,38,-1,37,-1
02/04/2020,7,69,50,69,103,145,215,78,69,192,56,18,59,-1,84,-1,86,108,58,7,24,17,294,128,335,223,112,40,112,52,27,29,undefined,-1,28,219,60,13,undefined,18,57,28,26,16,122,255,14,115,50,54,37,28,24,19,undefined,52,95,203,4,-1,40,148,25,62,-1,87,-1
02/04/2020,8,120,115,105,148,162,263,98,83,198,79,38,113,-1,82,-1,150,171,110,28,24,118,508,148,453,219,179,60,116,63,50,75,undefined,-1,32,336,94,44,undefined,58,102,21,14,11,114,288,21,157,67,50,36,24,56,15,undefined,93,154,259,21,-1,64,190,53,67,-1,99,-1
02/04/2020,9,165,148,95,226,138,204,97,71,134,61,22,62,-1,60,-1,193,130,75,51,33,23,498,89,256,174,240,94,111,41,84,69,undefined,-1,34,212,80,49,undefined,39,70,32,18,23,141,308,19,218,103,74,61,69,39,24,undefined,82,99,179,28,-1,107,244,46,109,-1,73,-1
02/04/2020,10,208,196,111,248,150,164,80,77,73,58,15,73,-1,66,-1,177,135,75,68,60,-1,427,62,232,195,336,94,115,46,32,64,undefined,-1,47,240,71,46,undefined,50,90,34,11,8,137,284,15,227,115,124,67,76,95,39,undefined,100,92,119,51,-1,96,285,48,148,-1,72,-1
02/04/2020,11,241,248,191,294,168,202,85,106,76,54,29,106,-1,68,-1,204,131,70,85,62,-1,594,58,237,202,366,69,122,77,19,98,undefined,-1,40,343,79,52,undefined,52,85,39,21,15,202,345,28,264,125,86,94,89,76,39,undefined,100,85,120,50,-1,90,284,53,152,-1,99,-1
02/04/2020,12,337,298,293,384,241,236,114,120,113,81,23,136,-1,71,-1,244,184,113,146,61,-1,676,138,316,221,440,89,162,73,27,76,undefined,-1,46,379,97,100,undefined,107,111,46,20,19,262,484,19,344,142,151,90,114,107,46,undefined,211,90,219,58,-1,132,407,62,230,-1,119,-1
02/04/2020,13,383,359,316,399,196,303,110,117,95,57,28,118,-1,81,-1,290,201,106,136,121,-1,652,127,350,218,460,96,142,74,21,111,undefined,-1,52,447,134,92,undefined,85,98,27,16,22,280,448,27,329,127,150,102,90,142,29,undefined,153,116,201,69,-1,108,457,82,239,-1,123,-1
02/04/2020,14,301,327,258,423,193,339,80,72,111,42,16,63,-1,90,-1,254,132,78,145,54,-1,850,76,418,225,306,71,124,58,20,92,undefined,-1,30,423,94,104,undefined,54,90,27,14,8,239,449,23,320,120,103,86,98,131,57,undefined,149,83,192,46,-1,146,515,98,203,-1,112,-1
02/04/2020,15,344,310,244,345,166,374,59,83,141,50,11,79,-1,95,-1,193,86,56,149,63,90,772,100,436,198,242,66,113,43,18,73,undefined,-1,18,274,74,67,undefined,38,63,32,16,12,268,409,32,344,121,70,59,104,108,19,undefined,156,79,188,30,-1,117,562,117,175,-1,120,-1
02/04/2020,16,271,250,239,291,169,356,53,101,179,53,11,53,-1,68,-1,148,84,81,108,51,96,802,142,572,195,120,33,115,29,75,50,undefined,-1,18,250,59,24,undefined,29,44,22,19,6,170,402,18,327,47,53,47,62,76,30,undefined,133,119,257,12,-1,68,477,96,160,-1,78,-1
02/04/2020,17,283,203,304,256,171,412,50,96,164,65,14,42,-1,82,-1,166,73,77,101,42,115,974,137,708,172,115,46,142,30,125,52,undefined,-1,24,298,80,25,undefined,24,66,17,15,9,171,411,27,268,67,46,47,69,80,29,undefined,141,102,229,8,-1,70,501,72,132,-1,88,-1
02/04/2020,18,140,109,243,204,112,233,42,88,92,33,3,16,-1,59,-1,101,49,44,102,29,109,583,69,368,111,60,51,78,25,95,30,undefined,-1,11,154,40,36,undefined,15,38,22,13,4,108,237,9,156,70,63,45,36,44,14,undefined,82,59,99,6,-1,56,343,93,83,-1,43,-1
02/04/2020,19,131,63,194,149,98,170,23,48,43,30,10,57,-1,40,-1,71,30,15,70,24,93,476,43,201,62,93,15,45,19,69,46,undefined,-1,9,121,19,33,undefined,13,26,21,15,10,58,165,19,97,31,99,47,39,44,15,undefined,58,44,82,2,-1,60,331,129,58,-1,38,-1
02/04/2020,20,44,35,156,99,60,133,17,32,22,14,8,45,-1,39,-1,44,24,10,17,18,102,252,37,171,44,93,31,36,11,59,44,undefined,-1,6,84,22,18,undefined,3,22,19,4,5,56,144,21,77,38,42,37,19,38,25,undefined,44,22,64,3,-1,49,250,77,25,-1,32,-1
02/04/2020,21,29,36,115,57,49,113,5,23,30,12,2,21,-1,23,-1,23,28,8,12,12,52,27,20,171,49,74,22,43,4,29,44,undefined,-1,7,55,13,7,undefined,5,16,10,6,3,42,130,8,55,35,57,27,33,38,25,undefined,32,13,44,-1,-1,20,224,47,49,-1,16,-1
02/04/2020,22,22,50,97,53,61,52,13,28,33,14,7,34,-1,19,-1,20,24,19,-1,9,37,32,32,147,47,81,22,23,7,31,23,undefined,-1,6,44,11,10,undefined,3,12,6,6,4,34,76,5,57,16,47,10,21,18,20,undefined,34,14,35,-1,-1,19,153,57,51,-1,42,-1
02/04/2020,23,24,26,49,31,35,47,8,14,14,9,9,22,-1,15,-1,10,8,2,-1,5,35,1,22,64,24,56,8,18,-1,47,21,undefined,-1,1,52,16,5,undefined,1,9,7,4,4,33,48,5,42,12,56,8,15,11,3,undefined,21,11,27,-1,-1,18,104,53,17,-1,29,-1
03/04/2020,0,23,17,32,32,32,13,1,9,5,5,12,18,-1,5,-1,1,13,1,-1,11,24,6,9,25,11,49,9,32,2,25,7,undefined,-1,-1,25,1,3,undefined,-1,1,8,1,2,9,37,-1,35,15,60,6,20,5,3,undefined,9,9,12,-1,-1,8,70,30,19,-1,6,-1
03/04/2020,1,11,9,26,14,15,27,2,5,4,-1,5,5,-1,2,-1,1,7,4,-1,1,8,2,4,11,18,39,3,14,1,8,10,undefined,-1,2,14,-1,1,undefined,2,-1,4,-1,1,9,32,8,13,4,69,-1,8,1,8,undefined,2,6,9,-1,-1,6,54,18,9,-1,6,-1
03/04/2020,2,9,6,42,18,11,6,4,2,7,1,-1,6,-1,6,-1,3,4,7,6,3,10,16,9,4,13,32,1,9,3,15,9,undefined,-1,-1,10,-1,1,undefined,-1,2,6,2,2,11,40,4,4,3,66,4,5,-1,6,undefined,3,4,7,-1,-1,3,26,15,7,-1,9,-1
03/04/2020,3,5,5,21,11,35,9,6,1,2,-1,5,5,-1,2,-1,10,6,1,2,8,18,14,8,11,8,43,2,38,5,11,7,undefined,-1,-1,6,2,-1,undefined,2,4,1,-1,-1,10,26,-1,15,4,41,6,6,2,3,undefined,2,3,9,1,-1,8,27,11,5,-1,3,-1
03/04/2020,4,2,8,9,21,49,27,2,2,4,2,-1,8,-1,5,-1,2,9,3,1,1,5,31,11,17,8,29,5,49,1,6,9,undefined,-1,-1,13,2,4,undefined,1,4,2,1,3,7,31,-1,11,6,16,4,4,4,3,undefined,3,-1,10,-1,-1,4,38,10,6,-1,9,-1
03/04/2020,5,13,13,23,43,99,99,18,16,44,3,2,10,-1,31,-1,22,55,6,2,6,27,73,21,120,75,39,10,79,18,4,13,undefined,-1,5,72,17,14,undefined,5,11,6,4,4,13,95,13,25,32,20,6,21,7,1,undefined,9,16,38,-1,-1,18,83,16,34,-1,18,-1
03/04/2020,6,49,30,56,63,105,197,65,61,119,17,3,17,-1,50,-1,57,73,33,10,4,38,220,64,265,164,86,26,83,32,33,33,undefined,-1,15,209,37,2,undefined,-1,23,27,15,9,48,189,12,68,25,46,5,50,8,20,undefined,74,44,112,-1,-1,33,180,41,40,-1,43,-1
03/04/2020,7,66,46,80,98,154,220,129,96,171,52,23,76,-1,84,1,84,141,64,14,12,42,309,115,322,283,132,50,131,66,34,23,undefined,-1,40,288,50,15,undefined,26,49,32,19,20,114,207,18,123,50,57,49,24,36,10,undefined,72,99,203,5,-1,57,157,41,78,-1,74,-1
03/04/2020,8,166,88,94,184,188,268,152,111,177,93,46,147,-1,90,-1,124,191,90,42,19,64,518,173,345,266,212,59,154,81,44,71,undefined,-1,38,310,94,33,undefined,62,110,45,21,18,133,303,25,163,104,65,55,41,57,16,undefined,104,131,256,23,-1,70,186,43,87,-1,119,-1
03/04/2020,9,189,135,119,205,212,207,116,81,124,75,37,87,-1,89,-1,213,154,76,29,24,79,511,94,292,192,260,64,137,75,51,60,undefined,-1,83,286,88,57,undefined,74,70,30,18,19,149,346,31,194,104,108,76,80,56,11,undefined,103,121,183,50,-1,113,233,59,117,-1,94,-1
03/04/2020,10,310,187,165,273,181,208,111,100,88,43,32,110,-1,72,-1,207,116,77,71,32,135,511,114,249,261,336,75,130,61,82,96,undefined,-1,98,355,105,57,undefined,55,83,53,29,13,168,376,46,233,130,150,113,66,61,28,undefined,124,95,168,53,-1,115,322,43,163,-1,110,-1
03/04/2020,11,290,235,199,277,210,248,136,148,96,66,54,163,-1,96,-1,204,180,75,112,47,187,628,89,250,268,445,101,150,71,125,75,undefined,-1,33,393,107,66,undefined,62,67,65,40,28,245,352,29,340,175,132,105,86,107,26,undefined,170,90,182,66,-1,148,461,77,165,-1,112,-1
03/04/2020,12,369,361,310,429,233,319,161,182,108,45,79,206,-1,111,-1,267,213,131,158,82,278,821,162,362,348,570,113,202,97,131,119,undefined,-1,47,574,121,74,undefined,97,99,43,38,27,296,426,42,383,200,203,103,133,101,65,undefined,198,127,232,87,-1,143,546,108,233,-1,158,-1
03/04/2020,13,442,430,317,475,267,332,176,157,134,54,62,218,-1,112,-1,296,185,137,217,85,233,873,150,427,359,501,104,174,126,138,139,undefined,-1,73,578,92,88,undefined,98,93,51,29,19,357,531,60,450,151,171,148,167,110,43,undefined,156,115,215,95,-1,171,575,114,257,-1,164,-1
03/04/2020,14,490,409,335,476,242,368,114,131,132,41,46,178,-1,113,-1,277,164,96,184,72,284,997,108,438,374,424,91,162,107,151,121,undefined,-1,65,534,105,72,undefined,73,112,51,26,23,356,487,37,465,194,117,121,117,168,48,undefined,187,88,225,70,-1,172,595,133,242,-1,152,-1
03/04/2020,15,517,346,366,422,242,403,156,158,162,46,59,164,-1,117,-1,262,120,89,174,65,259,974,87,495,336,291,101,194,103,170,129,undefined,-1,23,565,123,63,undefined,38,71,57,14,33,350,526,31,470,157,108,113,136,150,42,undefined,183,106,255,116,-1,207,707,120,204,-1,169,-1
03/04/2020,16,441,294,394,416,241,407,166,177,209,64,59,168,-1,129,-1,219,137,125,188,58,233,1046,131,541,379,245,66,179,113,169,118,undefined,-1,53,589,65,80,undefined,43,66,44,19,24,297,497,41,478,102,93,138,97,149,37,undefined,165,84,302,90,-1,190,716,142,188,-1,204,-1
03/04/2020,17,376,282,463,413,302,385,181,194,206,79,70,219,-1,133,-1,210,141,92,160,62,249,972,132,608,462,270,78,206,117,110,108,undefined,-1,77,588,87,78,undefined,32,66,63,16,25,235,442,24,413,93,100,86,89,127,45,undefined,174,127,344,133,-1,187,751,154,143,-1,215,-1
03/04/2020,18,294,203,343,328,229,310,116,182,152,53,87,248,-1,115,-1,127,94,39,141,52,278,850,69,368,338,202,82,177,80,121,82,undefined,-1,41,500,63,60,undefined,17,65,49,19,22,208,385,31,306,78,93,97,74,92,51,undefined,116,100,197,77,-1,132,632,164,149,-1,145,-1
03/04/2020,19,168,106,266,229,156,257,121,131,76,46,91,248,-1,93,-1,80,49,21,125,59,177,728,59,205,203,182,56,130,74,102,80,undefined,-1,19,365,30,49,undefined,13,29,43,31,19,187,256,22,228,72,100,84,55,85,39,undefined,102,67,159,10,-1,123,512,115,121,-1,102,-1
03/04/2020,20,101,63,202,145,125,167,38,65,44,53,48,187,-1,56,-1,41,30,23,83,31,100,499,52,196,96,136,40,91,37,88,84,undefined,-1,18,187,27,22,undefined,3,17,16,14,10,108,174,16,132,49,80,59,39,69,39,undefined,77,36,150,-1,-1,69,339,102,48,-1,71,-1
03/04/2020,21,57,35,152,96,69,127,20,24,28,24,4,31,-1,26,-1,17,27,11,66,16,70,331,38,175,74,98,24,47,17,50,32,undefined,-1,4,95,17,25,undefined,5,6,17,11,7,53,159,12,84,25,81,40,33,29,15,undefined,38,24,69,2,-1,54,259,78,52,-1,29,-1
03/04/2020,22,33,21,97,51,40,72,4,7,36,13,6,9,-1,18,-1,12,36,16,16,12,31,141,19,143,24,40,35,25,4,29,22,undefined,-1,5,45,10,11,undefined,3,12,10,3,1,35,103,14,55,32,52,7,21,11,7,undefined,34,24,60,-1,-1,38,135,44,19,-1,12,-1
03/04/2020,23,12,10,32,31,24,56,1,5,7,1,-1,1,-1,11,-1,13,8,1,8,1,15,93,14,88,21,38,4,17,3,25,18,undefined,-1,-1,28,10,6,undefined,1,3,5,12,7,17,54,1,38,8,46,5,8,3,7,undefined,15,6,22,-1,-1,10,96,49,27,-1,10,-1
04/04/2020,0,12,12,24,22,17,12,8,1,-1,3,-1,1,-1,186,-1,9,6,2,4,4,10,35,23,32,12,34,5,8,1,17,9,undefined,-1,3,12,2,7,undefined,4,3,8,4,1,12,29,12,21,12,36,2,19,3,6,undefined,2,-1,17,-1,-1,3,54,40,7,-1,3,-1
04/04/2020,1,2,5,24,7,10,7,-1,4,2,4,4,3,-1,195,-1,-1,25,-1,2,6,8,11,9,18,25,35,4,10,-1,5,1,undefined,-1,1,7,1,-1,undefined,4,-1,2,4,2,8,42,4,19,8,25,1,7,-1,1,undefined,1,-1,18,-1,-1,7,22,13,4,-1,-1,-1
04/04/2020,2,3,5,29,10,29,5,1,-1,-1,-1,-1,4,-1,396,-1,5,7,-1,4,-1,6,17,2,13,10,26,5,31,-1,1,2,undefined,-1,-1,2,1,3,undefined,7,1,-1,-1,-1,9,24,-1,7,14,6,1,8,-1,-1,undefined,-1,1,4,-1,-1,3,28,16,3,-1,-1,-1
04/04/2020,3,-1,5,16,4,49,2,1,2,4,1,-1,-1,-1,149,-1,1,2,2,2,1,-1,16,3,6,1,47,4,29,-1,10,1,undefined,-1,-1,3,1,1,undefined,-1,2,2,2,-1,6,29,1,5,4,8,1,2,-1,2,undefined,4,-1,9,-1,-1,4,27,21,9,-1,6,-1
04/04/2020,4,3,7,12,18,23,4,5,-1,2,2,-1,-1,-1,2,-1,12,1,-1,2,-1,6,21,1,10,12,25,2,18,-1,8,9,undefined,-1,-1,2,2,2,undefined,-1,3,1,-1,-1,15,26,-1,17,4,5,7,2,-1,-1,undefined,3,2,10,-1,-1,5,31,11,11,-1,2,-1
04/04/2020,5,3,7,18,12,32,37,1,5,17,3,-1,2,-1,16,-1,13,27,4,9,3,16,36,6,38,35,33,2,23,6,4,8,undefined,-1,4,24,7,8,undefined,3,4,1,-1,1,20,63,2,20,11,6,6,9,2,-1,undefined,4,4,16,-1,-1,3,41,20,12,-1,6,-1
04/04/2020,6,17,9,24,25,48,64,15,5,23,21,2,10,-1,18,-1,12,59,9,3,3,21,95,19,81,61,74,22,37,16,23,20,undefined,-1,10,74,13,1,undefined,16,5,8,3,3,14,115,4,21,35,25,10,30,5,5,undefined,27,5,32,-1,-1,20,53,37,16,-1,16,-1
04/04/2020,7,32,17,48,36,49,115,25,29,25,6,2,25,-1,15,-1,22,38,17,3,25,15,111,11,118,33,93,45,43,16,15,27,undefined,-1,6,98,10,9,undefined,21,15,6,4,4,45,74,12,24,51,36,17,39,5,7,undefined,41,8,49,2,-1,18,88,13,20,-1,24,-1
04/04/2020,8,83,35,68,74,80,97,67,51,32,25,20,63,-1,34,-1,39,39,18,13,17,24,214,26,126,-1,154,78,63,33,19,25,undefined,-1,18,159,27,13,undefined,13,15,12,10,13,64,95,7,69,112,48,42,40,16,18,undefined,33,24,48,13,-1,38,117,19,28,-1,30,-1
04/04/2020,9,81,115,79,118,104,144,97,62,31,19,18,73,-1,31,-1,91,56,33,27,34,52,292,36,154,-1,266,112,100,64,45,43,undefined,-1,20,230,24,76,undefined,16,46,17,13,15,80,197,15,114,116,80,68,94,15,22,undefined,32,23,57,16,-1,51,211,26,63,-1,35,-1
04/04/2020,10,171,164,151,200,104,191,90,74,97,26,9,67,-1,38,-1,144,112,33,57,31,146,402,25,182,-1,379,150,88,50,66,57,undefined,-1,35,251,36,45,undefined,25,38,7,6,3,125,267,23,156,157,105,121,70,44,22,undefined,95,19,102,11,-1,86,313,33,84,-1,47,-1
04/04/2020,11,270,258,231,271,142,203,81,94,60,28,17,87,-1,49,-1,183,64,48,116,54,167,432,41,152,-1,445,164,123,43,126,71,undefined,-1,26,286,47,30,undefined,13,47,29,16,16,141,254,26,231,185,164,120,89,84,31,undefined,115,48,124,45,-1,91,420,68,112,-1,58,-1
04/04/2020,12,283,243,241,310,203,258,115,108,49,32,38,138,-1,112,-1,145,64,55,133,74,182,558,36,216,-1,549,155,147,75,115,51,undefined,-1,28,372,52,64,undefined,10,59,31,9,13,190,286,27,288,229,231,148,97,100,34,undefined,90,41,124,66,-1,119,464,72,144,-1,102,-1
04/04/2020,13,294,329,361,356,167,234,90,122,50,34,11,68,-1,146,-1,140,63,37,129,62,212,605,48,249,-1,586,138,143,63,142,86,undefined,-1,24,301,30,39,undefined,8,57,38,12,14,160,307,23,315,230,187,115,116,115,29,undefined,169,30,120,66,-1,134,486,77,135,-1,76,-1
04/04/2020,14,317,284,293,352,169,301,71,93,62,12,16,72,-1,85,-1,179,52,51,175,43,228,714,259,273,-1,454,149,127,45,132,92,undefined,-1,33,359,48,61,undefined,17,59,26,7,16,210,338,25,231,167,133,133,121,120,39,undefined,118,25,149,38,-1,124,584,101,135,-1,60,-1
04/04/2020,15,283,197,254,263,124,197,41,45,53,22,5,46,-1,61,-1,102,56,28,141,56,191,587,153,224,-1,298,83,85,30,146,67,undefined,-1,9,172,37,40,undefined,12,27,19,14,8,170,204,18,203,115,79,128,88,77,41,undefined,83,26,104,52,-1,116,508,74,95,-1,-1,-1
04/04/2020,16,268,196,297,256,177,215,47,51,32,34,16,83,-1,71,-1,100,37,25,147,50,211,543,36,238,-1,170,55,135,51,102,59,undefined,-1,23,218,36,38,undefined,5,34,35,13,15,184,211,9,245,102,68,80,68,104,32,undefined,98,37,138,89,-1,108,461,91,106,-1,33,-1
04/04/2020,17,230,142,280,226,95,132,28,39,20,16,4,35,-1,70,-1,57,28,15,139,38,193,491,288,210,-1,116,47,66,21,87,73,undefined,-1,17,138,41,40,undefined,2,22,24,17,7,139,178,8,194,64,73,77,36,71,36,undefined,107,24,92,20,-1,97,428,92,69,-1,48,-1
04/04/2020,18,111,82,242,141,128,183,53,52,37,63,18,112,-1,67,-1,36,24,11,117,41,163,517,16,173,-1,135,38,92,41,105,55,undefined,-1,18,197,29,46,undefined,9,31,16,12,7,119,144,22,127,54,73,60,51,75,42,undefined,89,54,116,34,-1,69,467,122,58,-1,47,-1
04/04/2020,19,142,54,235,109,90,134,40,72,39,38,41,155,-1,37,-1,44,17,6,95,42,138,430,39,143,-1,126,40,103,35,91,77,undefined,-1,18,178,32,23,undefined,3,24,41,16,21,80,124,14,126,42,99,72,39,47,27,undefined,79,35,100,9,-1,83,413,105,65,-1,60,-1
04/04/2020,20,63,37,180,79,86,121,23,50,27,31,13,90,-1,26,-1,26,20,8,82,28,119,419,26,152,-1,98,48,80,24,95,54,undefined,-1,12,134,20,16,undefined,-1,18,19,12,7,66,138,14,103,41,77,49,37,28,14,undefined,53,24,60,-1,-1,33,319,107,44,-1,30,-1
04/04/2020,21,49,17,116,76,70,139,13,16,26,8,22,67,-1,14,-1,17,8,5,43,37,54,294,26,85,-1,79,26,50,13,43,60,undefined,-1,5,72,21,20,undefined,6,6,9,6,3,39,124,4,98,31,77,28,22,23,12,undefined,43,20,43,-1,-1,43,272,75,44,-1,13,-1
04/04/2020,22,24,21,92,49,54,58,4,13,14,11,5,22,-1,11,-1,4,10,5,27,13,34,155,12,104,-1,77,26,19,13,21,31,undefined,-1,6,55,13,2,undefined,9,11,6,4,3,17,60,10,45,25,63,19,34,21,22,undefined,19,25,53,-1,-1,22,175,54,37,-1,16,-1
04/04/2020,23,25,14,59,29,21,49,2,5,10,3,1,11,-1,19,-1,7,5,4,14,5,25,68,14,45,-1,58,14,16,3,9,33,undefined,-1,2,47,14,1,undefined,4,3,7,2,-1,21,45,3,44,16,54,3,17,12,12,undefined,12,10,23,-1,-1,11,122,40,13,-1,10,-1
05/04/2020,0,14,9,56,25,37,30,13,2,8,7,1,5,-1,6,-1,7,12,1,9,9,6,41,7,52,-1,29,20,14,1,12,11,undefined,-1,-1,26,7,7,undefined,2,3,2,-1,-1,17,38,3,30,19,61,-1,9,5,11,undefined,4,1,24,-1,-1,5,68,41,13,-1,3,-1
05/04/2020,1,15,11,42,10,27,37,8,2,1,2,3,5,-1,6,-1,14,7,2,3,3,25,31,5,31,-1,38,9,18,-1,6,8,undefined,-1,4,15,2,-1,undefined,4,3,1,-1,-1,13,53,-1,22,9,46,2,17,3,5,undefined,6,-1,12,-1,-1,16,35,16,13,-1,4,-1
05/04/2020,2,5,7,12,17,33,7,7,3,5,1,1,5,-1,7,-1,4,2,1,4,3,9,31,5,17,-1,35,5,30,-1,6,1,undefined,-1,2,15,2,1,undefined,1,-1,3,1,1,14,15,4,23,10,68,2,5,3,5,undefined,3,-1,5,-1,-1,-1,24,13,2,-1,3,-1
05/04/2020,3,1,8,9,14,21,8,1,-1,2,2,1,4,-1,-1,-1,6,-1,-1,-1,-1,4,20,7,6,-1,37,1,17,-1,1,-1,undefined,-1,1,5,1,-1,undefined,1,1,3,-1,-1,6,21,-1,18,5,33,1,5,1,4,undefined,-1,-1,2,-1,-1,-1,22,14,15,-1,1,-1
05/04/2020,4,4,13,10,8,12,18,2,3,1,2,-1,1,-1,10,-1,10,5,2,-1,-1,-1,10,9,11,-1,25,6,13,1,2,10,undefined,-1,1,7,2,10,undefined,-1,-1,3,-1,-1,12,13,-1,12,12,14,13,2,-1,3,undefined,1,2,5,-1,-1,5,29,21,10,-1,7,-1
05/04/2020,5,8,9,23,37,33,25,2,6,3,12,1,3,-1,16,-1,16,15,3,7,4,18,75,9,26,-1,34,1,35,3,9,-1,undefined,-1,3,28,6,1,undefined,1,5,3,2,2,24,79,-1,25,4,7,1,5,5,2,undefined,1,2,11,-1,-1,3,18,7,12,-1,14,-1
05/04/2020,6,25,16,26,58,46,52,11,9,18,3,4,21,-1,26,-1,7,9,6,2,6,10,62,25,57,-1,39,18,49,13,3,12,undefined,-1,13,60,3,2,undefined,4,6,6,2,1,24,92,2,30,14,20,6,7,13,6,undefined,2,12,23,2,-1,6,37,10,16,-1,25,-1
05/04/2020,7,26,17,37,64,72,54,73,70,20,9,21,73,-1,36,-1,18,24,9,12,9,13,162,11,79,-1,79,17,64,50,20,12,undefined,-1,15,150,7,7,undefined,5,9,8,11,10,42,118,10,28,21,26,17,11,8,7,undefined,20,13,26,8,-1,19,55,9,16,-1,38,-1
05/04/2020,8,73,33,89,76,93,105,132,94,31,15,38,108,-1,49,-1,29,37,11,16,15,22,249,24,97,-1,130,66,82,77,18,31,undefined,-1,33,270,19,24,undefined,11,18,21,19,20,75,100,10,64,58,66,51,29,18,18,undefined,32,21,56,20,-1,48,143,29,38,-1,55,-1
05/04/2020,9,108,86,102,159,126,150,164,111,38,23,40,133,-1,93,-1,71,63,15,25,16,32,282,53,110,-1,306,92,91,87,32,52,undefined,-1,41,368,21,44,undefined,3,38,27,23,15,97,174,13,124,120,108,72,62,31,22,undefined,27,39,59,29,-1,64,207,35,72,-1,61,-1
05/04/2020,10,187,180,191,243,163,188,142,118,33,23,52,146,-1,85,-1,69,62,27,70,32,92,478,31,170,-1,418,130,131,98,53,62,undefined,-1,47,394,24,44,undefined,10,43,25,15,10,123,206,12,195,162,175,96,88,59,22,undefined,73,51,95,48,-1,82,279,35,88,-1,92,-1
05/04/2020,11,261,266,213,267,151,183,113,91,43,35,23,97,-1,65,-1,96,60,22,113,44,148,490,45,146,-1,460,127,126,90,78,73,undefined,-1,45,336,28,57,undefined,9,32,19,9,3,116,228,10,191,182,176,111,77,94,39,undefined,62,27,96,26,-1,119,405,60,137,-1,76,-1
05/04/2020,12,261,236,272,262,150,200,91,72,36,15,5,47,-1,47,-1,123,38,22,114,28,168,565,35,193,-1,435,90,84,56,104,69,undefined,-1,21,280,22,59,undefined,9,32,35,18,11,133,216,13,195,149,100,58,56,66,21,undefined,92,24,125,27,-1,76,394,65,106,-1,31,-1
05/04/2020,13,295,230,283,237,125,207,56,56,25,18,6,42,-1,71,-1,115,42,16,135,42,188,520,33,174,-1,394,104,115,27,127,58,undefined,-1,16,192,17,33,undefined,10,35,15,9,8,131,238,15,198,176,121,86,89,93,28,undefined,71,38,100,24,-1,84,355,87,112,-1,44,-1
05/04/2020,14,250,233,257,206,131,225,35,45,34,12,4,42,-1,104,-1,84,36,15,137,35,148,507,34,197,-1,336,66,74,18,111,36,undefined,-1,13,163,27,37,undefined,12,20,10,6,2,163,248,19,216,152,74,63,71,63,13,undefined,75,15,89,20,-1,88,424,61,102,-1,49,-1
05/04/2020,15,269,234,314,221,110,208,38,59,21,13,15,37,-1,122,-1,80,32,14,118,48,187,585,34,203,-1,258,47,77,20,105,43,undefined,-1,22,168,34,35,undefined,3,30,12,3,4,128,195,20,189,133,90,84,94,66,26,undefined,87,19,93,20,-1,81,415,54,97,-1,44,-1
05/04/2020,16,239,206,272,223,139,222,48,69,26,20,16,53,-1,45,-1,80,33,15,151,32,176,602,15,199,-1,163,52,112,27,110,65,undefined,-1,13,190,40,39,undefined,8,25,16,6,7,113,220,14,195,90,64,64,65,81,44,undefined,92,34,82,41,-1,74,476,76,97,-1,63,-1
05/04/2020,17,236,150,299,222,163,221,97,94,35,44,38,140,-1,73,-1,65,26,21,118,29,142,516,56,205,-1,161,44,96,56,73,81,undefined,-1,24,256,11,38,undefined,9,37,32,24,16,143,190,22,219,78,58,63,45,82,26,undefined,103,47,102,41,-1,101,502,103,71,-1,71,-1
05/04/2020,18,140,73,261,163,122,158,81,86,39,49,51,141,-1,61,-1,54,29,17,121,46,148,555,21,203,-1,148,35,124,53,75,65,undefined,-1,23,257,25,33,undefined,5,34,31,12,10,106,162,24,129,46,79,50,68,65,29,undefined,64,55,105,10,-1,88,479,89,58,-1,72,-1
05/04/2020,19,102,44,165,132,97,159,38,33,34,23,26,84,-1,32,-1,46,16,8,93,28,109,387,43,156,-1,90,38,53,13,58,31,undefined,-1,8,115,24,21,undefined,5,15,19,11,9,68,201,11,141,36,59,37,43,43,19,undefined,43,16,71,-1,-1,51,360,69,46,-1,38,-1
05/04/2020,20,46,36,124,70,63,87,11,22,17,17,26,64,-1,24,-1,43,15,9,13,28,76,256,20,158,-1,109,24,47,18,69,40,undefined,-1,13,83,12,10,undefined,1,9,16,12,7,54,102,5,80,32,68,27,32,25,9,undefined,40,28,71,2,-1,47,256,79,32,-1,25,-1
05/04/2020,21,39,11,108,52,38,79,9,14,12,20,14,48,-1,17,-1,21,10,6,-1,15,62,196,29,81,-1,89,12,30,10,26,53,undefined,-1,4,68,12,14,undefined,2,9,14,9,8,32,133,10,53,14,58,27,18,24,24,undefined,24,22,44,1,-1,28,193,69,17,-1,24,-1
05/04/2020,22,40,16,73,44,42,57,1,3,9,19,11,39,-1,12,-1,16,17,4,-1,5,55,121,12,84,-1,66,19,28,11,28,37,undefined,-1,3,34,9,3,undefined,10,8,9,3,3,36,79,5,48,18,53,7,17,8,7,undefined,18,8,41,-1,-1,15,139,56,37,-1,22,-1
05/04/2020,23,11,8,50,28,27,21,5,8,5,2,2,11,-1,9,-1,11,2,7,-1,4,37,58,21,33,-1,60,14,20,6,17,23,undefined,-1,5,23,3,4,undefined,2,-1,6,4,5,8,38,6,22,19,52,3,11,9,5,undefined,15,3,30,-1,-1,13,79,48,20,-1,7,-1
06/04/2020,0,20,9,36,25,34,27,1,4,4,5,5,9,-1,5,-1,4,16,-1,-1,4,45,42,8,26,-1,46,5,29,3,19,10,undefined,-1,-1,13,1,3,undefined,2,2,2,2,3,17,30,7,24,9,51,2,15,3,2,undefined,1,1,8,-1,-1,10,62,26,16,-1,5,-1
06/04/2020,1,16,3,16,8,7,33,4,3,7,1,1,7,-1,2,-1,2,10,1,6,4,21,27,11,20,-1,36,-1,4,-1,2,10,undefined,-1,-1,12,1,1,undefined,1,4,1,1,1,7,30,1,38,-1,62,3,13,2,2,undefined,2,-1,7,-1,-1,6,34,13,10,-1,9,-1
06/04/2020,2,5,1,11,7,16,6,1,-1,2,-1,2,-1,-1,-1,-1,2,16,4,7,4,13,8,13,9,-1,41,5,9,2,6,2,undefined,-1,-1,6,1,-1,undefined,-1,1,-1,2,1,2,12,1,7,4,62,3,4,3,3,undefined,1,2,10,-1,-1,4,25,8,3,-1,5,-1
06/04/2020,3,2,3,20,14,40,7,4,-1,3,-1,-1,-1,-1,1,-1,14,6,3,3,1,54,17,12,5,-1,28,3,37,1,4,-1,undefined,-1,-1,11,2,-1,undefined,8,-1,1,1,-1,7,24,-1,9,6,42,-1,5,1,-1,undefined,1,1,3,-1,-1,3,14,15,11,-1,1,-1
06/04/2020,4,5,14,7,8,50,24,5,3,3,2,2,4,-1,3,-1,11,5,3,3,2,6,22,3,12,-1,28,2,53,1,1,8,undefined,-1,2,10,-1,7,undefined,3,3,1,-1,2,8,48,1,8,5,22,9,5,3,-1,undefined,-1,3,11,-1,-1,2,20,10,5,-1,5,-1
06/04/2020,5,8,6,34,45,92,80,15,18,52,5,2,11,-1,30,-1,16,57,7,5,3,21,67,16,95,-1,37,4,71,6,11,26,undefined,-1,7,71,12,18,undefined,12,16,7,-1,-1,32,110,5,29,9,25,5,30,4,-1,undefined,16,24,41,-1,-1,44,64,17,29,-1,11,-1
06/04/2020,6,60,19,51,71,103,212,66,54,129,25,14,53,-1,59,-1,45,82,32,8,4,47,236,85,285,-1,58,15,96,31,25,31,undefined,-1,31,209,22,16,undefined,37,16,19,11,15,40,211,17,81,13,33,8,62,26,23,undefined,74,43,119,11,-1,33,160,39,36,-1,36,-1
06/04/2020,7,68,60,103,131,168,209,172,130,192,72,54,155,-1,91,-1,95,130,74,11,26,57,393,128,311,-1,91,30,137,63,51,29,undefined,-1,46,361,42,22,undefined,35,51,31,27,19,109,284,12,120,35,39,44,49,26,13,undefined,77,89,209,30,-1,33,136,29,80,-1,75,-1
06/04/2020,8,117,102,116,205,229,276,214,150,200,79,62,212,-1,105,-1,163,197,118,26,25,70,599,173,399,-1,121,33,168,94,69,42,undefined,-1,61,393,86,35,undefined,55,143,35,22,15,158,370,26,236,55,50,64,36,62,25,undefined,71,117,277,28,-1,76,195,29,83,-1,120,-1
06/04/2020,9,183,159,168,231,175,226,124,114,120,79,49,139,-1,90,-1,186,165,103,33,36,109,473,85,272,-1,184,41,129,59,74,62,undefined,-1,59,336,89,49,undefined,44,99,28,35,12,150,372,25,244,49,47,73,84,63,32,undefined,58,56,172,26,-1,70,232,39,106,-1,72,109
06/04/2020,10,188,182,201,315,191,200,140,124,94,40,47,131,-1,108,-1,188,131,101,95,64,136,555,88,234,-1,176,50,146,94,115,86,undefined,-1,61,325,84,80,undefined,54,105,30,18,9,154,381,32,305,74,77,89,65,111,31,undefined,105,51,168,50,-1,99,290,67,146,-1,82,210
06/04/2020,11,302,285,230,371,227,225,122,146,100,66,35,147,-1,75,-1,301,133,105,134,57,224,673,81,254,-1,224,73,186,94,104,77,undefined,-1,58,378,94,78,undefined,44,106,33,20,12,250,377,39,378,102,79,93,107,129,34,undefined,95,56,145,66,-1,125,348,73,182,-1,126,365
06/04/2020,12,358,412,351,454,288,302,159,132,111,63,51,164,-1,114,-1,306,159,108,138,85,329,817,116,358,-1,339,54,185,89,139,93,undefined,-1,51,458,118,72,undefined,132,137,39,23,17,322,500,35,475,85,111,107,128,148,64,undefined,153,57,195,91,-1,157,513,97,287,-1,150,405
06/04/2020,13,383,386,373,429,249,344,155,120,129,48,48,166,-1,105,-1,318,171,107,184,80,328,892,117,375,-1,293,74,149,81,172,114,undefined,-1,48,459,121,88,undefined,90,104,42,21,12,327,510,44,475,92,149,91,104,161,45,undefined,147,65,219,90,-1,155,548,98,204,-1,141,425
06/04/2020,14,380,365,393,472,238,335,119,111,146,29,54,144,-1,109,-1,276,166,67,162,88,253,782,84,396,-1,219,61,157,101,179,78,undefined,-1,38,455,87,67,undefined,66,87,37,24,8,283,501,31,443,83,88,89,116,153,103,undefined,144,56,207,106,-1,168,597,104,248,-1,149,483
06/04/2020,15,393,340,422,404,241,409,133,142,152,47,38,140,-1,133,-1,264,114,77,171,85,269,854,110,433,-1,243,80,190,103,155,92,undefined,-1,50,418,77,49,undefined,50,60,38,17,14,250,505,20,457,92,70,83,128,153,49,undefined,168,74,245,96,-1,190,640,129,189,-1,176,540
06/04/2020,16,361,281,396,398,245,386,154,175,176,48,44,155,-1,104,-1,194,110,90,191,70,245,989,143,488,-1,196,78,193,97,124,98,undefined,-1,45,456,67,86,undefined,30,63,40,22,-1,247,476,22,486,86,70,92,100,149,39,undefined,159,85,304,83,-1,152,607,166,172,-1,146,554
06/04/2020,17,268,237,354,329,259,421,242,227,239,84,67,238,-1,133,-1,185,160,103,201,68,319,1201,160,590,-1,223,71,251,103,108,97,undefined,-1,53,599,95,61,undefined,30,72,55,25,-1,255,461,35,469,87,67,112,98,137,40,undefined,154,119,348,77,-1,172,748,159,150,-1,197,590
06/04/2020,18,184,135,324,245,209,326,178,195,144,55,107,298,-1,138,-1,96,82,45,139,49,237,791,66,314,-1,175,57,158,120,119,87,undefined,-1,44,519,42,48,undefined,23,59,39,26,-1,152,350,20,255,63,58,70,72,116,57,undefined,100,86,207,11,-1,141,611,139,134,-1,128,346
06/04/2020,19,113,67,197,171,147,178,73,71,62,30,63,182,-1,60,-1,56,43,18,141,36,102,542,48,174,-1,149,38,107,38,97,93,undefined,-1,16,239,42,48,undefined,10,43,39,13,-1,106,187,14,164,47,81,40,45,79,34,undefined,80,21,95,-1,-1,79,420,109,93,-1,80,231
06/04/2020,20,58,28,150,92,118,175,26,57,34,13,40,115,-1,37,-1,28,27,17,14,17,73,369,36,161,-1,104,40,64,21,47,64,undefined,-1,11,135,28,33,undefined,8,12,27,8,-1,62,117,29,84,38,57,27,32,56,30,undefined,53,21,79,-1,-1,53,279,57,46,-1,50,159
06/04/2020,21,52,22,109,83,90,106,15,36,26,22,22,80,-1,24,-1,33,14,10,-1,19,37,252,19,122,-1,89,32,47,13,44,57,undefined,-1,6,90,10,12,undefined,12,10,22,14,-1,42,155,3,83,23,53,22,38,34,17,undefined,39,20,78,-1,-1,28,236,71,28,-1,23,70
06/04/2020,22,35,24,112,48,40,59,12,16,31,13,16,53,-1,25,-1,9,19,16,-1,10,36,177,21,128,-1,58,23,25,11,25,63,undefined,-1,5,55,15,8,undefined,3,7,10,7,-1,41,101,1,73,22,47,7,14,14,12,undefined,25,9,43,-1,-1,30,134,44,38,-1,30,52
06/04/2020,23,12,7,45,28,39,34,12,5,10,4,3,15,-1,8,-1,5,12,6,-1,2,7,64,14,65,-1,55,12,8,2,14,16,undefined,-1,3,36,6,5,undefined,3,3,7,3,-1,23,56,6,43,8,54,4,21,5,9,undefined,7,4,28,-1,-1,17,78,31,16,-1,21,23
07/04/2020,0,4,10,55,11,22,14,1,5,9,2,4,15,-1,4,-1,3,6,5,-1,11,11,32,9,36,-1,56,8,18,7,13,13,undefined,-1,2,23,-1,5,undefined,3,5,5,1,-1,10,45,-1,16,11,52,4,20,8,10,undefined,2,5,12,-1,-1,9,53,31,17,-1,8,11
07/04/2020,1,8,8,31,21,11,38,-1,-1,-1,5,-1,4,-1,-1,-1,6,2,2,-1,13,8,24,17,35,-1,47,2,11,2,17,21,undefined,-1,2,16,1,4,undefined,7,2,-1,3,-1,7,17,1,9,5,48,4,13,2,9,undefined,-1,4,8,-1,-1,5,33,11,11,-1,8,10
07/04/2020,2,5,5,10,8,10,7,3,1,2,1,6,5,-1,3,-1,5,6,5,4,4,5,12,5,37,-1,31,6,11,1,6,-1,undefined,-1,-1,5,2,4,undefined,1,1,-1,-1,-1,2,12,-1,11,10,40,-1,15,2,-1,undefined,3,4,10,-1,-1,4,72,28,8,-1,7,12
07/04/2020,3,4,4,19,11,25,11,8,1,5,2,1,3,-1,5,-1,4,2,4,-1,4,19,19,6,18,-1,24,2,35,1,6,-1,undefined,-1,-1,6,7,-1,undefined,4,4,-1,-1,-1,32,39,2,8,3,29,3,6,-1,-1,undefined,2,2,8,-1,-1,1,32,23,4,-1,2,2
07/04/2020,4,7,2,11,10,43,20,8,2,5,-1,2,3,-1,6,-1,2,4,2,-1,-1,7,18,5,16,-1,16,6,45,1,5,13,undefined,-1,1,12,1,7,undefined,-1,4,-1,-1,-1,5,22,1,14,6,4,4,4,1,-1,undefined,4,-1,8,-1,-1,2,27,9,3,-1,3,10
07/04/2020,5,10,11,28,31,68,97,17,22,52,2,-1,10,-1,28,-1,21,44,7,4,2,26,79,12,128,-1,47,7,53,8,11,9,undefined,-1,6,79,7,10,undefined,9,8,8,-1,-1,29,120,5,25,8,10,9,21,8,4,undefined,11,15,50,-1,-1,11,72,16,30,-1,19,18
07/04/2020,6,52,20,54,73,104,227,92,57,134,21,10,40,-1,76,-1,37,71,33,-1,6,38,192,70,308,-1,100,30,94,34,23,46,undefined,-1,41,233,23,8,undefined,29,26,19,6,-1,46,243,18,101,22,34,13,61,13,24,undefined,69,43,114,9,-1,40,161,25,23,-1,52,45
07/04/2020,7,89,75,104,143,154,308,178,121,171,61,36,127,-1,78,-1,101,150,67,9,28,71,283,124,321,-1,124,49,128,71,28,36,undefined,-1,71,374,52,19,undefined,39,61,22,12,-1,104,249,19,137,83,44,36,24,16,20,undefined,64,99,213,20,-1,40,143,27,68,-1,83,70
07/04/2020,8,95,108,124,176,231,453,193,127,207,69,36,144,-1,121,-1,172,207,112,35,23,51,572,164,390,-1,215,56,162,81,55,69,undefined,-1,46,375,85,30,undefined,66,139,39,30,-1,144,358,33,169,88,80,51,69,60,17,undefined,123,113,251,35,-1,84,190,34,89,-1,108,123
07/04/2020,9,180,141,109,223,145,281,127,93,117,34,27,116,-1,82,-1,235,148,75,46,30,93,421,98,222,-1,240,62,129,70,55,101,undefined,-1,46,320,79,39,undefined,67,86,40,24,-1,158,284,24,233,100,75,71,59,55,23,undefined,91,93,146,54,-1,98,240,35,127,-1,94,150
07/04/2020,10,169,192,199,260,188,301,134,115,104,37,47,130,-1,89,-1,220,123,86,82,60,110,556,77,206,-1,360,97,136,74,76,97,undefined,-1,22,268,83,48,undefined,50,101,38,19,-1,180,311,43,264,152,91,86,102,56,32,undefined,116,35,140,54,-1,106,329,61,120,-1,96,197
07/04/2020,11,220,291,253,360,193,323,105,126,94,38,41,131,-1,70,-1,266,140,85,144,70,184,629,62,237,-1,483,115,155,81,105,90,undefined,-1,43,362,66,67,undefined,56,98,37,23,-1,182,383,20,307,163,171,106,107,89,30,undefined,104,54,171,60,-1,121,425,58,185,-1,113,266
07/04/2020,12,333,376,292,400,218,361,136,124,119,46,47,152,-1,115,-1,285,145,96,152,95,258,830,126,391,-1,573,117,184,83,129,118,undefined,-1,53,487,127,70,undefined,95,149,58,16,-1,262,480,30,397,162,235,125,114,111,46,undefined,127,83,209,78,-1,135,497,104,259,-1,139,320
07/04/2020,13,315,316,271,431,258,373,133,146,116,37,42,142,-1,84,-1,283,183,67,138,87,180,717,107,347,-1,483,86,141,83,158,120,undefined,-1,54,476,151,93,undefined,90,97,47,31,-1,281,462,38,482,172,184,116,144,123,29,undefined,178,52,205,77,-1,149,550,95,212,-1,148,316
07/04/2020,14,362,298,324,381,221,371,145,145,125,36,35,142,-1,103,-1,252,111,63,161,84,254,842,84,380,-1,440,109,130,72,128,96,undefined,-1,36,415,73,67,undefined,52,106,38,15,-1,264,423,25,446,164,155,98,142,135,38,undefined,150,59,198,88,-1,146,622,99,198,-1,164,325
07/04/2020,15,362,336,361,392,219,421,133,129,158,44,39,131,-1,128,-1,226,85,75,152,80,259,939,95,427,-1,280,70,171,71,143,81,undefined,-1,52,437,91,76,undefined,37,73,28,9,-1,221,418,15,515,113,112,60,104,120,18,undefined,163,49,240,77,-1,153,605,120,192,-1,130,346
07/04/2020,16,356,294,367,332,261,354,154,169,192,39,54,160,-1,123,-1,177,114,77,170,56,203,1005,140,487,-1,209,58,190,92,118,98,undefined,-1,42,434,66,49,undefined,43,76,49,21,-1,250,481,37,457,108,51,86,78,129,32,undefined,156,52,291,87,-1,152,661,113,173,-1,141,392
07/04/2020,17,243,199,361,321,290,446,233,222,227,66,75,234,-1,171,-1,142,107,84,151,69,245,933,164,565,-1,247,93,259,115,111,93,undefined,-1,74,681,94,58,undefined,28,95,65,24,-1,222,430,37,348,106,61,84,95,119,60,undefined,162,104,361,67,-1,143,596,105,138,-1,195,442
07/04/2020,18,210,126,312,276,219,301,168,170,144,57,81,246,-1,109,-1,155,83,44,129,61,209,726,28,414,-1,181,64,160,95,118,97,undefined,-1,33,419,44,67,undefined,19,49,62,28,-1,162,302,46,224,73,81,61,82,114,39,undefined,118,71,191,11,-1,110,561,154,101,-1,139,342
07/04/2020,19,111,56,212,156,124,129,76,71,64,29,45,132,-1,54,-1,52,41,26,117,41,135,494,35,188,-1,122,34,102,36,75,101,undefined,-1,13,209,29,35,undefined,10,41,33,9,-1,97,195,25,169,28,80,55,41,56,27,undefined,62,43,115,-1,-1,81,376,109,79,-1,58,171
07/04/2020,20,50,36,154,77,91,96,41,47,28,21,36,98,-1,29,-1,23,15,18,-1,33,116,367,28,153,-1,99,45,65,15,48,50,undefined,-1,8,152,21,9,undefined,13,11,16,10,-1,58,137,9,100,38,53,35,32,41,21,undefined,45,26,78,-1,-1,28,279,72,46,-1,36,86
07/04/2020,21,40,27,103,79,63,119,16,25,19,13,8,47,-1,26,-1,31,27,4,-1,12,41,243,21,118,-1,69,23,37,15,76,42,undefined,-1,7,110,10,11,undefined,5,16,17,9,-1,52,117,12,91,27,60,23,28,21,26,undefined,25,27,54,-1,-1,30,236,67,30,-1,22,60
07/04/2020,22,24,12,86,50,34,63,5,17,29,12,14,43,-1,17,-1,18,20,23,-1,15,26,174,21,125,-1,57,23,17,17,45,19,undefined,-1,7,56,9,4,undefined,6,3,12,2,-1,31,65,6,77,25,64,11,34,14,13,undefined,20,29,54,-1,-1,30,182,53,44,-1,21,52
07/04/2020,23,20,14,65,32,39,34,4,13,15,1,3,20,-1,8,-1,6,4,3,-1,3,34,51,9,52,-1,51,25,19,6,31,17,undefined,-1,6,29,9,2,undefined,6,6,7,2,-1,17,46,10,59,23,56,9,17,7,5,undefined,14,9,16,-1,-1,15,125,51,26,-1,14,17
08/04/2020,0,22,8,41,19,24,17,-1,-1,3,6,1,5,-1,7,-1,3,18,-1,-1,8,22,23,4,37,-1,40,4,21,3,18,7,undefined,-1,-1,19,1,5,undefined,-1,3,2,1,-1,21,45,8,20,8,60,4,20,3,7,undefined,5,5,15,-1,-1,18,60,29,21,-1,14,12
08/04/2020,1,4,8,19,9,15,27,-1,-1,4,2,-1,2,-1,-1,-1,1,1,-1,-1,6,14,13,3,11,-1,42,6,10,4,7,8,undefined,-1,1,10,-1,-1,undefined,7,1,2,-1,-1,5,38,2,15,10,50,1,9,2,2,undefined,3,1,11,-1,-1,2,48,13,6,-1,6,5
08/04/2020,2,15,7,28,4,13,3,1,3,3,3,5,7,-1,1,-1,5,4,1,2,3,11,8,13,16,-1,37,4,15,-1,7,5,undefined,-1,-1,16,-1,-1,undefined,6,1,1,-1,-1,5,18,4,15,5,24,1,4,-1,7,undefined,3,3,9,-1,-1,2,40,28,12,-1,1,6
08/04/2020,3,6,3,10,5,26,7,19,2,7,1,1,1,-1,4,-1,17,9,8,-1,2,8,24,5,6,-1,29,5,23,-1,2,3,undefined,-1,-1,7,3,1,undefined,5,2,2,-1,-1,6,9,-1,16,7,19,3,6,1,3,undefined,2,-1,10,-1,-1,9,32,10,4,-1,1,2
08/04/2020,4,6,4,12,13,42,15,3,1,9,7,1,5,-1,2,-1,1,3,1,1,3,4,18,6,12,-1,34,2,47,2,8,15,undefined,-1,1,15,-1,13,undefined,1,3,1,-1,-1,10,19,3,9,7,14,7,6,4,6,undefined,1,2,16,-1,-1,9,37,9,3,-1,2,3
08/04/2020,5,4,11,34,38,59,96,21,25,51,5,-1,2,-1,27,-1,12,30,8,10,-1,23,80,16,109,-1,27,3,46,9,8,9,undefined,-1,7,77,4,2,undefined,13,12,9,-1,-1,30,114,12,32,15,15,3,31,4,3,undefined,15,10,43,1,-1,17,81,14,32,-1,13,16
08/04/2020,6,52,21,57,63,105,205,80,51,118,21,9,46,-1,67,-1,41,81,22,5,5,53,181,70,314,-1,57,11,95,37,24,51,undefined,-1,29,228,40,6,undefined,25,27,26,2,-1,40,224,11,86,13,29,13,66,18,24,undefined,91,50,132,4,-1,31,153,31,27,-1,47,36
08/04/2020,7,93,71,92,141,149,190,186,120,177,55,25,111,-1,72,-1,87,162,70,23,16,39,283,123,339,-1,83,29,118,79,43,49,undefined,-1,41,321,54,34,undefined,30,54,27,14,-1,107,267,15,110,41,35,42,21,32,21,undefined,48,77,192,36,-1,41,165,35,87,-1,69,72
08/04/2020,8,101,89,136,207,202,270,194,121,200,75,33,134,-1,118,-1,217,149,112,38,24,73,503,187,433,-1,124,40,167,75,60,71,undefined,-1,46,327,96,33,undefined,41,138,33,24,-1,131,351,30,166,52,24,64,28,70,26,undefined,39,100,260,27,-1,64,202,49,77,-1,104,101
08/04/2020,9,186,136,141,259,177,197,122,103,117,48,26,118,-1,84,-1,178,155,84,62,36,79,419,119,261,-1,146,53,107,54,67,68,undefined,-1,42,264,103,54,undefined,52,98,28,22,-1,177,347,15,232,77,61,68,62,76,36,undefined,38,63,140,24,-1,81,229,40,106,-1,122,128
08/04/2020,10,220,180,181,316,185,169,140,118,87,32,38,133,-1,77,-1,183,129,89,93,39,132,493,83,270,-1,170,57,143,88,82,92,undefined,-1,43,284,82,51,undefined,53,81,31,25,-1,162,368,31,258,93,56,96,53,104,28,undefined,77,70,147,62,-1,106,296,55,120,-1,106,177
08/04/2020,11,279,281,250,372,190,234,145,122,92,45,58,155,-1,113,-1,228,165,101,100,66,217,678,109,248,-1,235,58,162,98,159,109,undefined,-1,46,410,112,57,undefined,52,91,47,28,-1,238,421,30,338,115,73,111,84,132,54,undefined,91,64,155,53,-1,130,403,73,195,-1,130,274
08/04/2020,12,373,370,324,430,254,302,149,168,114,54,56,194,-1,-1,-1,245,215,113,123,99,259,746,145,372,-1,391,65,178,103,141,121,undefined,-1,46,486,127,79,undefined,85,97,38,12,-1,303,483,27,366,88,127,106,92,135,54,undefined,96,87,215,75,-1,122,564,96,246,-1,163,311
08/04/2020,13,337,351,312,446,243,293,159,145,107,50,39,146,-1,-1,-1,303,153,115,160,111,276,808,137,405,-1,315,79,154,79,137,153,undefined,-1,56,469,120,88,undefined,91,127,49,16,-1,304,530,29,472,105,105,125,88,193,35,undefined,106,84,218,68,-1,153,474,111,212,-1,157,302
08/04/2020,14,433,344,374,454,237,329,121,132,124,36,48,136,-1,-1,-1,333,134,93,138,90,245,885,82,364,-1,268,64,169,60,121,135,undefined,-1,55,421,124,69,undefined,64,98,37,13,-1,298,481,32,460,93,102,85,115,172,43,undefined,115,65,192,92,-1,140,575,110,211,-1,134,322
08/04/2020,15,361,316,392,416,240,366,136,148,183,31,46,194,-1,-1,-1,241,104,98,176,64,249,852,122,417,-1,224,36,168,111,136,105,undefined,-1,55,419,63,89,undefined,50,56,26,21,-1,283,409,29,475,69,67,103,103,193,47,undefined,79,91,225,71,-1,156,640,105,204,-1,186,403
08/04/2020,16,436,319,407,441,299,384,192,186,190,53,48,164,-1,-1,-1,200,106,108,155,87,265,1003,141,484,-1,184,57,251,108,102,94,undefined,-1,41,580,93,52,undefined,45,66,44,22,17,271,500,29,437,71,72,115,94,170,24,undefined,124,61,260,87,-1,157,614,146,145,-1,179,450
08/04/2020,17,409,264,431,423,303,488,236,222,202,61,82,253,-1,-1,-1,215,160,94,159,56,284,1128,182,570,-1,246,81,285,155,110,107,undefined,-1,60,709,96,57,undefined,36,83,48,27,22,291,461,34,409,86,91,84,92,141,53,undefined,153,124,318,69,-1,181,705,147,159,-1,187,466
08/04/2020,18,251,143,319,255,219,294,207,206,134,50,101,314,-1,-1,-1,114,88,47,137,38,220,885,80,339,-1,198,80,203,140,82,87,undefined,-1,45,539,68,43,undefined,21,60,60,47,39,249,311,49,259,80,75,78,77,102,54,undefined,98,87,196,8,-1,153,553,170,126,-1,162,314
08/04/2020,19,154,58,195,181,154,197,62,95,54,36,79,214,-1,-1,-1,103,35,38,53,37,147,645,39,215,-1,124,45,131,64,72,79,undefined,-1,21,277,28,39,undefined,16,40,42,20,18,117,219,21,182,40,85,55,31,81,33,undefined,85,38,132,-1,-1,106,429,130,92,-1,72,176
08/04/2020,20,57,43,149,97,106,117,28,44,30,24,52,158,-1,-1,-1,60,24,22,26,26,99,426,57,159,-1,101,37,63,17,74,63,undefined,-1,4,182,13,26,undefined,13,9,23,17,10,49,156,18,106,31,104,48,36,40,35,undefined,66,34,86,-1,-1,70,326,120,51,-1,39,108
08/04/2020,21,75,31,108,89,93,107,26,22,30,20,25,73,-1,-1,-1,40,27,16,28,16,56,313,26,138,-1,87,19,54,13,40,54,undefined,-1,10,150,22,11,undefined,8,11,21,12,9,57,136,8,98,34,78,39,28,29,23,undefined,33,26,67,-1,-1,47,234,97,34,-1,37,78
08/04/2020,22,36,32,90,59,50,79,16,24,31,16,27,51,-1,-1,-1,10,31,28,23,13,31,153,18,99,-1,101,23,44,19,36,15,undefined,-1,11,97,19,8,undefined,5,14,16,16,10,49,90,12,74,25,85,12,54,11,27,undefined,19,20,51,-1,-1,19,201,50,59,-1,30,50
08/04/2020,23,10,14,32,28,41,41,8,11,14,10,1,21,-1,-1,-1,5,2,2,6,8,37,68,28,54,-1,68,12,32,5,29,18,undefined,-1,3,51,9,-1,undefined,6,4,13,2,1,21,89,11,40,16,85,4,26,9,17,undefined,9,3,17,-1,-1,26,130,30,26,-1,13,27
09/04/2020,0,16,8,40,22,23,25,10,4,11,4,3,15,-1,-1,-1,8,15,1,12,5,19,33,13,25,-1,42,14,27,2,15,21,undefined,-1,-1,22,3,3,undefined,1,2,4,3,1,7,35,11,19,10,74,1,5,7,4,undefined,2,7,17,-1,-1,6,58,28,9,-1,7,15
09/04/2020,1,7,8,33,12,13,24,-1,-1,3,3,2,6,-1,-1,-1,3,5,3,1,1,5,18,18,12,-1,36,5,16,3,9,8,undefined,-1,2,9,1,2,undefined,4,1,4,1,2,3,50,4,14,3,56,-1,3,1,13,undefined,1,1,6,-1,-1,6,45,18,8,-1,2,9
09/04/2020,2,6,5,27,8,20,1,1,-1,-1,1,3,3,-1,-1,-1,3,5,2,14,3,12,10,11,11,-1,33,3,26,1,12,2,undefined,-1,2,9,-1,5,undefined,1,3,2,-1,-1,5,21,-1,12,9,50,-1,2,6,9,undefined,1,1,8,-1,-1,4,48,12,13,-1,3,14
09/04/2020,3,4,3,16,16,24,9,5,-1,1,-1,-1,1,-1,-1,-1,7,11,3,6,7,21,25,6,13,-1,40,-1,26,1,13,7,undefined,-1,-1,5,4,2,undefined,2,5,1,-1,-1,14,27,1,11,-1,62,1,7,-1,5,undefined,1,1,5,-1,-1,9,28,13,15,-1,11,5
09/04/2020,4,8,2,14,12,59,16,8,4,1,4,4,2,-1,-1,-1,10,1,2,6,2,7,11,5,15,-1,23,7,78,1,4,17,undefined,-1,1,11,-1,6,undefined,2,-1,1,2,2,5,35,1,13,11,33,11,2,5,-1,undefined,3,-1,8,-1,-1,6,27,12,5,-1,2,7
09/04/2020,5,13,10,26,32,61,110,19,15,40,3,3,11,-1,-1,-1,12,42,6,3,1,37,86,23,111,-1,52,4,59,12,10,9,undefined,-1,10,75,10,11,undefined,8,11,6,1,2,32,93,6,26,21,31,2,30,6,1,undefined,17,21,52,-1,-1,13,79,17,39,-1,18,21
09/04/2020,6,41,16,59,53,102,205,65,66,111,19,19,41,-1,-1,-1,41,82,31,5,12,26,179,75,300,-1,113,40,102,38,28,47,undefined,-1,19,212,42,5,undefined,32,29,22,10,13,42,183,21,94,225,73,8,56,16,21,undefined,65,43,117,2,-1,27,152,37,22,-1,36,60
09/04/2020,7,50,68,88,106,159,208,180,133,166,59,35,108,-1,-1,-1,113,128,71,9,12,40,356,125,304,-1,198,84,139,68,34,49,undefined,-1,47,348,45,20,undefined,36,50,33,19,14,108,228,16,128,282,89,48,53,20,19,undefined,42,95,222,20,-1,47,185,53,66,-1,89,50
09/04/2020,8,118,96,134,170,192,291,186,141,179,56,66,160,-1,-1,-1,172,179,126,33,24,72,530,166,386,-1,207,90,164,88,43,53,undefined,-1,50,462,110,50,undefined,60,110,32,23,10,101,339,25,197,300,128,72,65,50,36,undefined,66,127,264,18,-1,76,211,34,84,-1,113,97
09/04/2020,9,167,181,125,246,156,196,138,110,117,78,32,126,-1,-1,-1,222,140,106,52,23,96,546,88,273,-1,321,136,147,69,74,89,undefined,-1,41,353,98,64,undefined,53,107,25,21,14,159,332,18,251,358,174,103,73,76,27,undefined,118,61,188,34,-1,114,232,39,124,-1,123,167
09/04/2020,10,261,216,193,262,204,246,138,174,84,59,52,149,-1,-1,-1,261,175,89,82,45,127,640,95,268,-1,465,119,167,103,90,78,undefined,-1,36,439,81,73,undefined,62,73,40,24,13,190,383,22,290,702,221,108,116,94,52,undefined,124,63,126,41,-1,125,337,60,146,-1,96,182
09/04/2020,11,322,310,262,379,234,265,156,167,123,65,58,177,-1,-1,-1,330,183,139,132,52,214,703,97,242,-1,545,142,161,102,109,125,undefined,-1,33,525,100,69,undefined,45,89,58,27,18,254,390,22,406,1739,215,132,95,138,60,undefined,135,84,166,43,-1,139,464,71,177,-1,144,283
09/04/2020,12,447,420,328,484,298,382,185,209,130,76,68,213,-1,-1,-1,317,227,134,174,58,262,857,181,361,-1,694,169,247,129,137,163,undefined,-1,57,640,128,102,undefined,96,127,61,28,17,335,467,45,452,1795,262,143,100,145,48,undefined,135,81,201,38,-1,161,590,89,304,-1,162,339
09/04/2020,13,489,447,357,540,270,360,208,198,117,50,70,219,-1,-1,-1,381,223,127,233,81,241,996,188,355,-1,637,171,218,105,155,176,undefined,-1,60,631,158,77,undefined,89,134,40,30,28,310,574,25,534,1654,217,173,140,136,44,undefined,152,80,208,71,-1,170,632,115,230,-1,172,364
09/04/2020,14,492,370,376,453,246,428,198,150,179,56,84,226,-1,-1,-1,291,172,101,162,63,359,1089,121,432,-1,504,136,205,108,159,151,undefined,-1,72,746,99,80,undefined,41,89,45,20,30,294,485,39,528,1005,163,127,103,167,57,undefined,181,75,223,81,-1,182,756,116,222,-1,184,475
09/04/2020,15,545,323,455,440,309,416,208,201,160,56,50,203,-1,-1,-1,290,133,121,224,62,360,1122,117,467,-1,360,82,234,137,135,133,undefined,-1,64,657,98,67,undefined,38,108,35,22,23,270,571,26,522,175,153,130,104,118,77,undefined,126,71,234,101,-1,178,771,120,190,-1,184,459
09/04/2020,16,491,329,388,479,280,471,214,197,194,45,74,234,-1,-1,-1,272,122,105,203,58,309,1163,150,517,-1,245,74,219,115,138,146,undefined,-1,64,686,96,78,undefined,35,89,36,31,45,307,534,35,568,85,102,133,102,135,30,undefined,162,73,305,69,-1,195,673,151,191,-1,180,503
09/04/2020,17,426,275,506,419,328,472,270,221,207,79,78,329,-1,-1,-1,193,127,104,199,53,295,1382,195,570,-1,257,81,246,174,149,121,undefined,-1,52,717,93,65,undefined,37,81,46,40,37,252,475,31,498,123,97,133,96,129,32,undefined,153,118,325,76,-1,187,695,143,121,-1,197,462
09/04/2020,18,260,165,352,362,322,354,195,200,118,74,98,276,-1,-1,-1,122,53,48,170,64,270,1081,76,403,-1,229,85,219,141,129,148,undefined,-1,51,533,63,75,undefined,18,75,68,56,39,254,404,38,321,80,66,92,131,101,64,undefined,170,100,187,7,-1,179,649,148,128,-1,165,366
09/04/2020,19,221,95,304,218,190,221,78,93,66,53,66,201,-1,-1,-1,80,34,28,122,36,146,739,60,231,-1,201,57,126,80,94,112,undefined,-1,16,289,24,32,undefined,9,17,29,22,16,127,233,26,200,68,92,65,63,60,27,undefined,130,48,121,-1,-1,89,454,163,107,-1,91,265
09/04/2020,20,72,47,180,138,124,164,43,52,32,40,56,128,-1,-1,-1,31,22,13,45,22,105,528,44,167,-1,143,43,75,29,71,78,undefined,-1,16,174,45,25,undefined,10,9,11,7,8,61,169,18,120,49,99,52,46,59,32,undefined,50,25,79,-1,-1,68,300,120,70,-1,43,147
09/04/2020,21,39,17,109,55,73,123,23,34,22,12,39,96,-1,-1,-1,31,30,7,53,18,79,299,26,164,-1,82,22,81,13,51,60,undefined,-1,9,107,18,11,undefined,11,19,30,20,11,55,133,10,83,27,81,35,31,42,32,undefined,40,11,80,-1,-1,42,236,76,33,-1,33,60
09/04/2020,22,37,19,127,67,71,64,6,26,35,18,14,53,-1,-1,-1,20,21,13,24,10,48,157,20,123,-1,50,21,33,8,42,48,undefined,-1,8,63,22,13,undefined,6,10,11,6,1,45,98,11,74,21,94,10,19,14,11,undefined,32,25,65,-1,-1,37,155,62,43,-1,37,62
09/04/2020,23,46,19,60,43,43,38,7,12,22,1,9,47,-1,-1,-1,17,6,3,11,16,28,51,13,51,-1,57,15,35,12,28,15,undefined,-1,1,50,7,3,undefined,4,6,11,7,4,32,68,18,37,24,73,4,17,14,8,undefined,11,8,27,-1,-1,15,89,43,38,-1,21,24
10/04/2020,0,12,10,56,22,28,17,9,8,7,8,2,3,-1,-1,-1,8,17,3,8,4,8,20,13,30,-1,65,10,21,3,17,18,undefined,-1,1,20,2,7,undefined,1,4,1,2,2,10,33,5,26,11,92,3,21,6,6,undefined,4,5,23,-1,-1,5,63,29,27,-1,13,25
10/04/2020,1,26,10,32,12,15,30,7,1,9,1,-1,9,-1,-1,-1,8,5,1,1,-1,15,14,6,25,-1,37,1,15,2,13,7,undefined,-1,1,27,1,-1,undefined,-1,1,2,1,1,17,13,4,15,2,64,-1,11,4,6,undefined,1,4,8,-1,-1,8,25,13,27,-1,6,14
10/04/2020,2,9,5,20,11,24,11,2,3,2,2,1,5,-1,-1,-1,1,2,1,5,4,17,18,5,9,-1,33,3,25,3,5,-1,undefined,-1,-1,12,-1,-1,undefined,-1,1,1,-1,-1,7,18,1,21,5,63,2,6,5,3,undefined,9,2,4,-1,-1,2,23,9,5,-1,11,8
10/04/2020,3,13,5,36,6,26,9,2,1,3,3,-1,2,-1,-1,-1,1,2,1,4,7,7,13,5,11,-1,22,3,23,2,1,2,undefined,-1,1,9,2,-1,undefined,4,1,2,1,1,6,8,5,10,2,26,1,4,4,8,undefined,3,4,1,-1,-1,4,13,8,8,-1,6,9
10/04/2020,4,5,4,20,7,32,9,7,3,4,2,6,7,-1,-1,-1,5,2,2,8,1,7,6,1,9,-1,24,4,20,1,5,7,undefined,-1,-1,3,-1,2,undefined,1,-1,2,1,1,8,6,-1,15,-1,13,5,7,2,5,undefined,1,3,9,-1,-1,4,25,5,5,-1,2,9
10/04/2020,5,18,5,11,23,44,14,4,6,4,-1,3,5,-1,-1,-1,22,6,3,2,1,9,36,8,21,-1,25,6,46,6,10,8,undefined,-1,11,18,6,19,undefined,-1,4,2,1,1,22,54,-1,22,6,35,5,12,3,4,undefined,2,1,6,-1,-1,2,31,19,18,-1,4,6
10/04/2020,6,19,11,12,29,43,29,30,24,5,7,10,21,-1,-1,-1,3,18,6,7,4,16,52,19,48,-1,37,-1,46,10,14,19,undefined,-1,13,64,3,12,undefined,1,9,12,6,3,16,63,1,48,3,16,4,5,2,3,undefined,10,4,19,1,-1,7,23,11,13,-1,13,18
10/04/2020,7,21,23,40,43,70,53,82,69,9,9,17,44,-1,-1,-1,16,31,11,3,6,18,100,11,52,-1,27,10,44,33,11,11,undefined,-1,11,143,9,20,undefined,6,18,14,12,7,24,65,3,26,20,18,24,7,8,7,undefined,7,10,25,2,-1,11,46,19,17,-1,32,21
10/04/2020,8,28,21,50,74,114,115,137,101,27,13,44,112,-1,-1,-1,41,37,11,17,10,22,167,24,103,-1,83,21,53,68,16,19,undefined,-1,26,331,14,20,undefined,7,14,9,14,19,60,104,1,46,37,28,58,32,13,11,undefined,14,24,30,9,-1,17,86,17,29,-1,46,34
10/04/2020,9,64,44,70,78,97,134,226,139,23,21,50,148,-1,-1,-1,40,65,9,23,21,43,205,25,132,-1,124,39,91,113,31,52,undefined,-1,44,435,24,30,undefined,6,32,25,29,19,86,105,6,53,42,51,76,32,20,12,undefined,26,25,61,19,-1,35,108,26,36,-1,58,66
10/04/2020,10,83,83,182,171,189,201,297,215,38,48,71,200,-1,-1,-1,38,57,22,55,27,75,351,35,142,-1,187,61,159,179,51,64,undefined,-1,49,641,33,32,undefined,12,43,43,20,16,107,172,15,105,70,114,110,40,31,18,undefined,45,31,77,28,-1,53,249,34,68,-1,68,134
10/04/2020,11,144,101,206,235,232,165,346,231,26,62,82,267,-1,-1,-1,79,89,39,86,53,141,393,44,151,-1,203,67,170,167,85,81,undefined,-1,44,739,52,66,undefined,3,42,20,13,15,118,218,23,177,83,88,121,34,52,29,undefined,53,43,86,40,-1,64,342,55,58,-1,85,138
10/04/2020,12,183,130,345,249,232,256,272,218,48,37,79,228,-1,-1,-1,83,62,49,161,72,209,614,52,172,-1,254,71,146,169,160,81,undefined,-1,47,694,57,51,undefined,8,43,34,30,23,140,281,27,205,91,130,122,43,67,39,undefined,66,51,96,50,-1,93,368,65,84,-1,121,247
10/04/2020,13,221,128,334,231,235,201,278,227,45,47,74,232,-1,-1,-1,90,91,20,136,67,199,611,65,231,-1,236,57,175,131,99,82,undefined,-1,68,679,37,38,undefined,8,63,29,26,30,175,262,12,293,75,92,131,86,67,32,undefined,58,50,114,53,-1,101,489,101,95,-1,131,260
10/04/2020,14,250,171,360,278,246,273,316,243,45,37,99,273,-1,-1,-1,92,82,40,197,54,194,590,35,198,-1,261,53,203,166,95,110,undefined,-1,41,798,53,53,undefined,14,63,47,34,35,169,305,22,219,95,83,133,74,67,43,undefined,80,34,123,75,-1,78,552,81,104,-1,145,277
10/04/2020,15,232,162,380,269,242,231,349,242,37,21,107,333,-1,-1,-1,62,72,31,192,63,236,644,37,215,-1,233,79,153,197,101,110,undefined,-1,69,745,42,53,undefined,3,38,24,23,24,195,298,26,295,100,72,120,70,64,42,undefined,73,32,124,59,-1,81,564,111,103,-1,136,294
10/04/2020,16,209,120,383,245,306,197,313,223,51,42,117,303,-1,-1,-1,77,76,31,141,45,188,596,74,218,-1,185,67,203,170,105,120,undefined,-1,46,743,26,57,undefined,18,49,47,33,36,187,327,29,273,74,91,151,72,78,48,undefined,82,46,117,63,-1,112,597,124,81,-1,140,339
10/04/2020,17,174,97,386,218,223,241,281,222,70,41,127,380,-1,-1,-1,88,61,17,172,55,169,537,66,196,-1,208,49,147,166,132,76,undefined,-1,59,637,38,63,undefined,7,57,54,47,44,168,258,39,238,61,66,98,66,103,49,undefined,82,58,123,51,-1,109,559,133,87,-1,132,267
10/04/2020,18,140,74,335,196,182,160,137,157,54,47,128,366,-1,-1,-1,47,48,20,185,45,181,393,51,199,-1,211,57,145,96,135,115,undefined,-1,39,433,28,52,undefined,1,31,51,31,29,123,223,22,199,55,81,75,54,75,50,undefined,65,38,88,6,-1,82,511,148,65,-1,103,218
10/04/2020,19,77,44,281,136,118,137,41,82,34,39,97,196,-1,-1,-1,41,11,15,98,31,88,284,28,134,-1,171,30,83,55,58,82,undefined,-1,10,220,28,32,undefined,8,14,28,16,14,78,125,18,135,43,90,60,34,30,32,undefined,48,28,69,-1,-1,60,344,114,58,-1,66,119
10/04/2020,20,77,35,202,90,74,106,29,54,20,19,54,135,-1,-1,-1,21,6,2,89,33,87,179,33,140,-1,149,24,55,24,57,67,undefined,-1,9,117,16,24,undefined,7,9,22,23,14,50,109,16,151,33,76,42,47,36,21,undefined,46,8,64,-1,-1,46,299,102,35,-1,40,80
10/04/2020,21,34,29,126,52,69,110,28,32,26,7,33,102,-1,-1,-1,14,13,8,42,16,50,167,32,122,-1,112,25,61,9,50,48,undefined,-1,10,106,12,11,undefined,6,8,31,18,8,37,81,17,97,27,73,33,18,20,19,undefined,28,16,49,-1,-1,22,199,51,52,-1,25,64
10/04/2020,22,24,27,96,62,73,77,15,21,15,16,16,40,-1,-1,-1,8,6,4,26,14,49,99,20,83,-1,78,20,36,8,29,34,undefined,-1,4,82,9,7,undefined,2,11,12,10,7,35,65,8,67,21,84,12,20,8,10,undefined,26,11,31,-1,-1,23,117,33,24,-1,22,52
10/04/2020,23,27,22,57,53,40,36,3,21,14,7,6,24,-1,-1,-1,5,6,3,20,4,15,41,12,62,-1,61,8,13,4,19,31,undefined,-1,2,43,6,6,undefined,1,3,13,9,9,19,61,6,22,9,89,5,23,7,6,undefined,12,2,33,-1,-1,13,81,45,42,-1,14,27
11/04/2020,0,24,9,45,30,26,9,10,4,7,1,5,11,-1,-1,-1,12,6,2,15,1,18,52,21,46,-1,48,6,20,12,12,19,undefined,-1,4,7,2,7,undefined,3,4,8,5,3,16,40,4,30,6,97,5,20,7,2,undefined,4,2,21,-1,-1,6,53,33,10,-1,6,13
11/04/2020,1,16,15,52,20,23,16,-1,4,8,1,2,8,-1,-1,-1,12,9,4,8,2,8,35,6,14,-1,28,2,16,2,10,12,undefined,-1,-1,14,1,2,undefined,-1,3,1,1,-1,9,26,2,17,3,56,-1,11,4,5,undefined,3,2,25,-1,-1,12,25,19,18,-1,10,5
11/04/2020,2,9,10,36,8,28,25,2,5,2,2,4,6,-1,-1,-1,2,3,1,5,1,10,13,7,11,-1,24,3,30,-1,-1,7,undefined,-1,2,8,1,3,undefined,1,-1,-1,-1,-1,2,15,-1,11,12,56,1,6,4,-1,undefined,3,5,6,-1,-1,1,13,6,6,-1,4,5
11/04/2020,3,8,3,20,10,37,13,4,1,3,4,2,-1,-1,-1,-1,-1,1,-1,3,3,10,14,5,17,-1,42,2,42,3,1,3,undefined,-1,1,5,1,-1,undefined,-1,3,1,-1,-1,6,14,-1,11,7,29,-1,5,1,2,undefined,6,5,51,-1,-1,3,19,5,7,-1,1,4
11/04/2020,4,8,7,20,21,19,10,10,2,2,-1,1,1,-1,-1,-1,11,2,-1,2,-1,1,40,12,10,-1,35,4,17,-1,2,2,undefined,-1,1,8,-1,3,undefined,-1,3,-1,-1,-1,6,51,1,20,3,33,-1,6,3,-1,undefined,5,-1,6,2,-1,-1,21,13,5,-1,1,-1
11/04/2020,5,4,5,7,15,34,28,4,3,5,1,1,6,-1,-1,-1,8,9,1,6,1,4,30,8,26,-1,44,4,44,2,4,22,undefined,-1,12,27,-1,21,undefined,2,1,4,-1,-1,32,24,3,26,16,25,11,5,3,2,undefined,3,1,15,-1,-1,2,24,7,6,-1,3,4
11/04/2020,6,7,5,23,27,48,50,15,14,7,5,2,11,-1,-1,-1,7,16,2,2,-1,15,66,9,51,-1,82,21,35,6,9,4,undefined,-1,10,56,7,2,undefined,2,2,4,2,1,16,52,4,44,141,35,3,14,4,1,undefined,8,9,13,-1,-1,7,52,12,14,-1,6,7
11/04/2020,7,23,14,38,31,66,70,37,33,18,7,13,32,-1,-1,-1,18,27,5,6,2,18,148,14,87,-1,104,45,40,20,12,32,undefined,-1,8,95,13,9,undefined,7,14,12,10,9,27,52,5,37,216,44,19,3,16,7,undefined,7,13,52,10,-1,17,59,3,13,-1,17,19
11/04/2020,8,85,38,78,81,72,139,77,74,22,23,32,99,-1,-1,-1,41,37,16,14,14,33,275,16,110,-1,209,86,72,53,21,39,undefined,-1,22,202,17,34,undefined,5,34,19,12,14,48,84,8,57,592,123,36,36,7,6,undefined,9,30,47,9,-1,49,126,21,31,-1,31,56
11/04/2020,9,122,101,126,149,124,181,154,153,32,21,56,181,-1,-1,-1,66,52,30,29,26,41,418,35,133,-1,434,192,96,80,34,80,undefined,-1,43,346,36,49,undefined,8,21,32,19,10,80,132,16,159,1435,226,100,63,32,14,undefined,31,10,65,42,-1,86,263,42,34,-1,49,149
11/04/2020,10,204,189,178,255,173,207,169,152,29,33,56,162,-1,-1,-1,112,82,32,70,31,103,558,31,202,-1,606,229,166,111,80,81,undefined,-1,35,396,37,52,undefined,13,38,37,17,10,153,204,21,229,1715,357,177,80,44,31,undefined,52,47,115,58,-1,136,366,51,82,-1,121,249
11/04/2020,11,286,262,243,325,179,289,148,148,41,35,33,164,-1,-1,-1,119,90,34,121,45,204,797,48,178,-1,673,186,150,112,105,113,undefined,-1,63,408,25,62,undefined,18,48,34,20,9,179,256,25,297,1773,413,172,142,83,29,undefined,89,39,108,69,-1,162,496,86,106,-1,128,330
11/04/2020,12,346,297,369,317,155,282,93,90,39,26,15,97,-1,-1,-1,129,54,49,139,80,227,706,44,246,-1,684,185,164,80,110,84,undefined,-1,20,305,42,65,undefined,10,58,22,8,11,154,252,12,270,1588,334,113,105,90,29,undefined,113,22,115,49,-1,148,505,109,125,-1,75,404
11/04/2020,13,455,340,394,347,187,274,78,94,33,28,19,90,-1,-1,-1,148,76,29,140,50,240,656,50,256,-1,600,133,126,52,114,70,undefined,-1,33,281,36,66,undefined,11,37,23,14,12,187,261,23,266,1488,265,143,94,97,26,undefined,88,26,139,64,-1,142,588,90,154,-1,96,390
11/04/2020,14,307,270,369,311,117,276,44,55,37,19,5,60,-1,-1,-1,148,39,24,186,59,203,692,35,240,-1,505,113,67,30,109,86,undefined,-1,14,209,44,32,undefined,13,42,33,16,15,147,213,11,348,463,185,108,91,103,24,undefined,104,24,135,64,-1,123,582,95,112,-1,107,399
11/04/2020,15,320,243,362,333,138,266,51,70,43,39,10,58,-1,-1,-1,116,42,17,142,54,208,650,39,237,-1,365,79,68,46,104,82,undefined,-1,18,207,35,54,undefined,10,38,29,19,14,165,194,15,326,268,156,111,88,85,27,undefined,99,21,143,75,-1,161,574,94,109,-1,64,464
11/04/2020,16,328,254,384,253,122,203,83,76,40,19,23,110,-1,-1,-1,80,34,16,163,38,202,692,35,210,-1,244,56,114,59,109,103,undefined,-1,20,229,39,19,undefined,8,42,30,27,17,193,210,14,284,102,69,107,65,83,36,undefined,102,23,139,73,-1,115,562,105,98,-1,77,469
11/04/2020,17,228,184,323,209,131,249,105,108,36,29,44,157,-1,-1,-1,62,31,18,129,37,196,637,62,201,-1,181,52,92,77,87,94,undefined,-1,35,336,36,63,undefined,13,45,39,23,25,135,175,16,260,67,82,73,66,86,48,undefined,87,28,119,65,-1,114,533,93,95,-1,77,424
11/04/2020,18,179,64,299,162,142,187,71,81,36,38,48,171,-1,-1,-1,50,19,17,130,43,198,597,45,166,-1,184,42,103,47,91,86,undefined,-1,33,222,31,31,undefined,4,25,30,18,16,90,167,31,183,56,82,75,32,61,42,undefined,79,21,97,4,-1,107,506,114,59,-1,71,309
11/04/2020,19,99,68,202,118,66,143,17,30,25,14,24,77,-1,-1,-1,25,21,7,81,25,115,413,32,151,-1,129,27,60,18,77,61,undefined,-1,8,112,28,36,undefined,5,11,26,15,11,49,117,16,143,32,75,43,41,46,39,undefined,44,9,84,-1,-1,68,358,99,49,-1,29,166
11/04/2020,20,54,29,147,61,110,117,12,9,16,36,9,34,-1,-1,-1,31,11,2,66,45,56,270,17,99,-1,92,34,24,12,59,79,undefined,-1,4,53,21,28,undefined,1,16,13,9,8,35,89,13,126,38,65,26,38,39,32,undefined,36,10,56,-1,-1,39,233,79,33,-1,22,89
11/04/2020,21,33,17,91,47,87,116,8,10,16,9,8,33,-1,-1,-1,16,6,-1,30,16,45,206,19,73,-1,83,21,34,4,44,41,undefined,-1,9,59,10,14,undefined,4,5,9,4,3,22,73,4,73,18,79,28,17,22,8,undefined,30,7,33,-1,-1,25,176,62,39,-1,11,68
11/04/2020,22,33,12,84,34,19,43,13,8,10,4,13,27,-1,-1,-1,11,8,3,35,13,38,102,17,87,-1,65,19,8,3,26,33,undefined,-1,3,33,8,14,undefined,4,7,6,5,7,22,45,8,57,18,77,8,23,16,12,undefined,26,13,46,-1,-1,18,135,42,25,-1,19,27
11/04/2020,23,41,23,61,23,23,42,18,8,5,2,3,20,-1,-1,-1,4,18,1,12,8,24,35,11,56,-1,53,4,9,2,36,23,undefined,-1,4,23,8,10,undefined,1,5,8,5,6,10,35,8,39,12,77,9,33,12,8,undefined,10,5,23,-1,-1,15,74,42,21,-1,9,32
12/04/2020,0,33,12,32,8,25,20,-1,1,3,1,1,9,-1,-1,-1,2,16,1,14,10,27,18,12,34,-1,56,7,11,-1,12,22,undefined,-1,2,18,-1,2,undefined,2,12,3,2,2,5,30,4,40,8,61,4,12,5,5,undefined,5,1,8,-1,-1,9,50,24,14,-1,6,10
12/04/2020,1,7,6,36,14,21,12,5,2,1,2,-1,8,-1,-1,-1,6,4,1,2,-1,14,22,4,17,-1,37,10,17,2,9,12,undefined,-1,1,12,1,-1,undefined,-1,2,1,-1,-1,4,23,1,10,10,42,-1,18,4,1,undefined,4,-1,7,-1,-1,1,43,18,22,-1,2,19
12/04/2020,2,10,6,42,11,31,7,2,2,4,1,-1,3,-1,-1,-1,2,-1,1,12,-1,12,13,8,5,-1,39,2,24,-1,3,3,undefined,-1,-1,5,-1,1,undefined,3,-1,2,-1,2,4,10,2,17,3,55,1,7,1,7,undefined,8,1,5,-1,-1,2,14,16,8,-1,-1,3
12/04/2020,3,13,7,28,9,24,8,7,1,1,-1,4,-1,-1,-1,-1,3,3,-1,4,-1,3,8,3,33,-1,34,1,28,-1,6,3,undefined,-1,-1,5,1,-1,undefined,1,2,-1,-1,-1,4,40,-1,10,2,38,1,2,-1,2,undefined,9,1,1,-1,-1,2,19,14,10,-1,1,9
12/04/2020,4,8,5,10,5,19,24,11,2,1,-1,1,3,-1,-1,-1,3,-1,-1,4,4,2,8,7,15,-1,29,3,20,2,3,2,undefined,-1,-1,1,-1,-1,undefined,1,-1,1,1,1,1,18,-1,8,5,31,-1,6,-1,-1,undefined,-1,-1,7,-1,-1,3,22,12,11,-1,2,8
12/04/2020,5,12,5,26,18,19,34,3,4,5,1,3,1,-1,-1,-1,17,7,4,7,1,18,23,8,39,-1,34,3,20,4,13,17,undefined,-1,3,14,5,9,undefined,1,3,1,-1,-1,14,34,-1,19,4,12,10,2,6,-1,undefined,1,-1,6,-1,-1,3,25,9,4,-1,9,7
12/04/2020,6,11,7,16,48,44,37,11,15,12,9,3,10,-1,-1,-1,32,9,3,4,5,13,70,12,46,-1,39,5,44,7,7,13,undefined,-1,14,53,8,-1,undefined,5,9,2,-1,2,26,68,-1,49,3,12,4,10,4,1,undefined,3,4,20,1,-1,10,23,11,6,-1,21,17
12/04/2020,7,21,26,41,43,47,61,44,41,17,7,9,28,-1,-1,-1,22,30,6,5,3,9,138,15,77,-1,80,16,37,26,10,24,undefined,-1,9,109,2,5,undefined,1,20,10,11,8,34,62,1,29,26,37,28,8,3,4,undefined,13,14,22,7,-1,13,60,14,15,-1,23,29
12/04/2020,8,38,27,72,86,104,88,100,93,28,15,38,110,-1,-1,-1,26,25,9,16,7,14,146,12,96,-1,108,25,72,48,16,21,undefined,-1,26,226,7,29,undefined,6,8,9,5,7,33,126,9,39,24,54,34,17,10,9,undefined,14,10,33,12,-1,26,82,13,22,-1,34,39
12/04/2020,9,82,56,76,108,102,118,176,147,17,10,57,160,-1,-1,-1,48,29,15,13,21,46,242,23,73,-1,236,60,100,84,28,60,undefined,-1,43,372,21,34,undefined,7,35,21,27,24,79,121,17,76,88,72,70,29,21,9,undefined,25,22,58,25,-1,47,112,28,30,-1,55,65
12/04/2020,10,168,92,129,168,169,158,228,172,34,20,51,185,-1,-1,-1,67,64,19,51,34,83,323,31,148,-1,336,92,129,116,40,49,undefined,-1,55,495,24,34,undefined,7,50,23,19,15,69,149,13,145,132,119,121,57,34,19,undefined,43,21,89,37,-1,62,238,31,55,-1,71,148
12/04/2020,11,244,183,176,232,197,224,242,196,43,21,86,243,-1,-1,-1,48,54,20,84,35,157,516,36,163,-1,385,126,146,155,75,68,undefined,-1,63,551,18,57,undefined,5,38,34,33,29,124,204,33,187,144,144,95,45,36,33,undefined,58,18,89,50,-1,98,332,61,67,-1,110,231
12/04/2020,12,230,170,211,274,214,234,224,188,53,15,84,276,-1,-1,-1,35,78,23,129,39,206,514,31,169,-1,432,118,137,169,87,52,undefined,-1,39,615,35,55,undefined,12,37,36,17,13,184,228,21,223,168,187,96,75,59,36,undefined,48,25,116,60,-1,95,367,72,68,-1,144,244
12/04/2020,13,259,201,358,283,234,233,267,182,54,22,68,235,-1,-1,-1,88,48,33,154,55,197,541,55,194,-1,492,137,165,162,102,74,undefined,-1,36,617,36,55,undefined,9,53,31,18,12,190,315,12,271,192,258,72,71,86,25,undefined,77,17,122,80,-1,159,500,73,96,-1,133,366
12/04/2020,14,293,253,387,313,222,250,219,193,45,16,85,221,-1,-1,-1,130,59,29,168,47,183,658,25,212,-1,541,122,155,142,90,63,undefined,-1,38,576,36,43,undefined,9,53,35,16,8,188,275,20,314,195,249,72,99,88,34,undefined,91,17,132,71,-1,182,551,91,113,-1,123,452
12/04/2020,15,257,259,340,289,220,262,258,166,38,16,69,230,-1,-1,-1,78,63,13,194,56,297,640,47,180,-1,413,90,151,125,111,61,undefined,-1,50,590,23,39,undefined,7,48,29,16,13,159,297,20,287,179,163,56,84,109,21,undefined,106,32,141,78,-1,132,571,82,93,-1,104,421
12/04/2020,16,246,186,362,214,191,274,204,185,47,33,80,243,-1,-1,-1,89,37,23,169,47,240,630,48,189,-1,278,58,146,132,110,88,undefined,-1,45,641,15,61,undefined,24,36,56,24,29,183,192,18,282,116,85,72,64,76,46,undefined,101,27,121,86,-1,134,522,99,114,-1,97,413
12/04/2020,17,178,111,302,194,184,238,163,147,37,18,73,227,-1,-1,-1,89,33,18,147,58,186,641,38,173,-1,183,54,135,92,99,74,undefined,-1,56,519,39,39,undefined,10,39,36,22,19,144,201,35,204,89,78,60,66,95,48,undefined,85,27,143,36,-1,131,488,91,85,-1,120,387
12/04/2020,18,144,85,278,166,164,256,91,97,44,25,48,184,-1,-1,-1,32,39,6,119,44,190,574,28,198,-1,165,45,89,83,93,78,undefined,-1,20,302,22,38,undefined,6,24,46,22,14,117,177,27,224,45,54,38,58,70,46,undefined,86,16,111,-1,-1,87,423,100,69,-1,80,255
12/04/2020,19,103,26,177,112,92,228,39,44,39,29,48,144,-1,-1,-1,19,15,5,102,20,85,352,31,118,-1,130,29,59,24,78,71,undefined,-1,12,198,11,35,undefined,4,18,29,15,18,48,144,14,121,38,80,35,37,46,29,undefined,48,5,78,-1,-1,48,321,87,31,-1,45,114
12/04/2020,20,35,25,137,47,53,141,25,52,23,12,39,83,-1,-1,-1,34,14,5,38,21,56,222,33,103,-1,88,34,31,20,67,59,undefined,-1,15,103,9,26,undefined,2,10,20,11,9,31,83,12,83,33,66,25,29,32,23,undefined,59,12,51,-1,-1,47,246,89,33,-1,32,119
12/04/2020,21,26,25,82,58,82,172,16,41,20,33,21,70,-1,-1,-1,18,15,6,39,15,52,148,28,89,-1,80,15,36,16,32,52,undefined,-1,4,83,16,30,undefined,2,16,20,8,7,37,109,11,62,25,54,18,31,16,18,undefined,25,9,46,-1,-1,24,193,55,33,-1,27,52
12/04/2020,22,32,22,79,49,44,38,8,21,20,9,21,73,-1,-1,-1,10,8,5,29,16,34,96,19,66,-1,82,19,24,7,24,15,undefined,-1,3,44,2,3,undefined,6,9,11,9,6,24,43,5,64,23,60,11,31,18,14,undefined,13,2,36,-1,-1,19,128,44,26,-1,25,45
12/04/2020,23,15,25,41,42,29,30,16,7,10,11,6,33,-1,-1,-1,6,7,1,12,8,43,51,10,43,-1,85,14,11,6,30,12,undefined,-1,3,40,5,1,undefined,1,1,13,-1,-1,9,25,2,50,21,80,7,15,14,7,undefined,11,4,32,-1,-1,20,92,38,29,-1,13,19
13/04/2020,0,21,16,55,24,25,9,4,6,8,3,5,18,-1,-1,-1,9,9,2,7,7,14,12,16,37,-1,66,16,16,4,12,21,undefined,-1,-1,25,-1,2,undefined,1,3,5,2,3,27,27,1,22,11,83,3,7,5,8,undefined,8,1,20,-1,-1,8,44,28,29,-1,18,25
13/04/2020,1,9,8,27,13,10,26,3,1,1,1,-1,1,-1,-1,-1,10,6,5,1,1,3,11,-1,14,-1,45,4,5,1,14,16,undefined,-1,1,9,1,2,undefined,2,3,5,9,2,3,6,2,11,12,59,2,7,5,7,undefined,3,1,21,-1,-1,3,18,17,13,-1,4,12
13/04/2020,2,18,7,12,6,14,6,1,-1,-1,4,6,2,-1,-1,-1,3,2,-1,-1,4,15,16,3,3,-1,37,8,9,-1,4,3,undefined,-1,-1,11,4,2,undefined,-1,3,-1,-1,2,1,5,-1,26,10,57,-1,10,3,1,undefined,1,4,1,-1,-1,1,22,11,10,-1,1,7
13/04/2020,3,18,1,24,10,19,2,10,2,-1,-1,-1,-1,-1,-1,-1,14,5,-1,1,-1,6,7,4,3,-1,12,1,16,1,5,4,undefined,-1,-1,3,-1,3,undefined,1,6,-1,1,1,2,11,-1,10,3,42,-1,6,1,1,undefined,-1,-1,1,-1,-1,2,23,13,5,-1,3,4
13/04/2020,4,25,2,19,12,32,2,5,2,2,-1,1,3,-1,-1,-1,15,3,2,-1,-1,5,9,9,12,-1,17,2,28,3,9,10,undefined,-1,1,7,-1,4,undefined,1,2,4,-1,-1,17,12,1,27,4,18,7,5,5,4,undefined,2,-1,6,-1,-1,4,27,6,4,-1,1,4
13/04/2020,5,10,7,16,10,29,23,3,5,11,2,-1,2,-1,-1,-1,38,12,2,7,-1,13,51,9,18,-1,20,3,44,5,6,1,undefined,-1,9,37,4,7,undefined,-1,9,1,1,1,10,23,-1,20,1,18,1,11,4,1,undefined,2,5,7,-1,-1,3,17,5,5,-1,8,6
13/04/2020,6,23,6,30,26,40,36,19,13,20,3,4,9,-1,-1,-1,24,20,-1,3,-1,6,92,17,48,-1,26,3,25,6,5,5,undefined,-1,7,95,9,3,undefined,4,8,6,3,4,12,45,-1,43,4,27,5,4,3,3,undefined,7,4,15,-1,-1,8,41,13,11,-1,13,15
13/04/2020,7,20,25,44,35,61,82,62,53,20,8,11,30,-1,-1,-1,17,29,10,8,4,25,155,15,77,-1,42,8,39,24,8,9,undefined,-1,11,141,6,10,undefined,2,4,8,7,4,17,63,-1,35,8,21,15,7,10,5,undefined,6,7,44,2,-1,12,48,9,10,-1,17,15
13/04/2020,8,44,30,52,72,68,85,137,109,12,10,57,138,-1,-1,-1,24,48,12,8,7,23,190,15,93,-1,56,12,68,53,21,28,undefined,-1,23,275,12,31,undefined,4,21,17,14,14,46,79,7,55,25,45,64,17,17,8,undefined,11,7,56,7,-1,24,86,20,24,-1,59,41
13/04/2020,9,90,68,97,127,132,135,218,148,25,18,63,190,-1,-1,-1,33,73,27,33,21,74,336,26,104,-1,86,27,98,89,56,39,undefined,-1,33,366,17,34,undefined,9,26,15,12,10,65,140,11,106,29,46,79,25,20,12,undefined,20,13,54,22,-1,55,139,34,52,-1,50,92
13/04/2020,10,169,137,181,172,176,197,314,255,44,31,94,231,-1,-1,-1,53,87,32,47,25,114,476,42,151,-1,160,73,151,132,66,64,undefined,-1,58,672,25,42,undefined,13,57,27,18,12,117,203,24,149,91,75,92,35,28,20,undefined,53,33,89,35,-1,73,230,38,70,-1,91,132
13/04/2020,11,242,196,209,233,234,234,378,288,41,51,100,294,-1,-1,-1,93,80,36,88,28,134,555,39,174,-1,169,69,228,201,85,86,undefined,-1,52,845,20,56,undefined,16,68,38,42,17,161,237,14,211,93,75,125,41,55,20,undefined,56,49,73,46,-1,104,319,63,105,-1,115,254
13/04/2020,12,305,274,294,323,238,271,420,323,37,26,123,402,-1,-1,-1,34,96,41,161,52,273,698,63,193,-1,236,80,223,206,113,80,undefined,-1,67,824,26,81,undefined,7,70,33,32,19,184,339,21,234,103,84,144,88,96,25,undefined,106,60,143,38,-1,123,380,72,137,-1,173,335
13/04/2020,13,392,316,418,391,317,317,368,355,63,48,132,378,-1,-1,-1,122,100,22,199,63,247,799,45,191,-1,248,101,285,221,138,79,undefined,-1,81,1030,29,72,undefined,8,66,36,24,34,242,408,23,288,116,55,122,91,75,27,undefined,104,36,140,64,-1,144,482,69,154,-1,184,349
13/04/2020,14,434,357,449,399,361,411,506,367,67,35,118,365,-1,-1,-1,119,107,39,169,67,252,1015,92,242,-1,243,118,243,264,133,138,undefined,-1,71,1077,25,79,undefined,20,63,39,34,40,313,368,26,361,152,73,135,90,81,35,undefined,86,37,128,65,-1,150,550,90,160,-1,252,404
13/04/2020,15,409,344,436,436,371,353,472,339,68,37,123,427,-1,-1,-1,133,86,37,174,29,236,878,83,258,-1,233,80,262,296,114,98,undefined,-1,64,1016,38,67,undefined,21,53,44,42,45,282,426,23,362,114,84,105,106,133,58,undefined,133,48,167,63,-1,152,616,141,174,-1,212,484
13/04/2020,16,360,263,432,385,337,347,350,324,76,43,115,391,-1,-1,-1,112,77,22,166,39,264,941,63,250,-1,220,62,192,218,120,106,undefined,-1,59,939,28,73,undefined,9,77,41,30,37,264,337,47,319,84,108,90,70,129,34,undefined,114,43,178,70,-1,134,506,105,122,-1,179,479
13/04/2020,17,292,169,362,275,276,347,302,284,56,40,122,357,-1,-1,-1,116,56,27,137,48,267,783,48,235,-1,215,59,181,183,129,97,undefined,-1,45,648,45,57,undefined,16,41,52,47,45,189,292,46,262,88,86,81,70,78,52,undefined,112,43,139,70,-1,162,536,111,94,-1,164,427
13/04/2020,18,192,111,279,233,195,246,107,182,41,42,108,300,-1,-1,-1,71,39,22,121,36,149,655,51,192,-1,168,42,120,98,102,86,undefined,-1,29,405,32,33,undefined,15,34,42,34,25,154,210,30,257,52,76,47,71,76,41,undefined,72,27,121,-1,-1,118,486,121,89,-1,137,313
13/04/2020,19,63,64,184,93,89,148,39,69,31,27,63,197,-1,-1,-1,6,34,14,99,33,118,462,27,163,-1,125,50,61,28,60,99,undefined,-1,11,223,23,17,undefined,6,15,34,24,18,66,117,21,146,43,88,44,34,33,41,undefined,64,17,79,-1,-1,60,391,110,44,-1,61,165
13/04/2020,20,59,37,158,69,76,120,21,29,25,14,40,123,-1,-1,-1,27,21,7,92,23,93,286,30,106,-1,124,18,48,20,41,84,undefined,-1,14,113,8,7,undefined,2,14,12,8,6,46,98,14,103,27,62,37,30,26,17,undefined,38,26,59,-1,-1,36,268,89,36,-1,30,74
13/04/2020,21,39,17,104,59,66,74,20,37,16,28,26,71,-1,-1,-1,33,12,2,35,29,56,216,9,101,-1,89,17,39,16,40,34,undefined,-1,8,67,19,13,undefined,1,11,20,15,12,32,77,17,91,23,71,21,16,32,7,undefined,39,14,50,-1,-1,26,219,62,22,-1,23,54
13/04/2020,22,30,21,85,46,28,36,4,13,8,10,15,55,-1,-1,-1,11,5,4,17,7,26,109,11,64,-1,87,17,33,11,25,23,undefined,-1,9,40,10,12,undefined,6,7,9,1,1,18,50,12,51,29,62,11,14,15,9,undefined,16,6,28,-1,-1,16,100,37,40,-1,17,38
13/04/2020,23,25,18,73,15,31,41,11,6,11,3,12,34,-1,-1,-1,6,10,1,20,4,32,82,13,38,-1,55,2,21,5,15,25,undefined,-1,3,38,9,6,undefined,3,7,6,4,5,21,45,7,22,10,62,8,10,4,4,undefined,14,8,21,-1,-1,5,47,36,24,-1,7,17
14/04/2020,0,4,7,30,17,27,11,3,7,3,2,2,14,-1,-1,-1,3,13,-1,5,6,146,22,14,32,-1,45,5,28,2,16,24,undefined,-1,-1,29,-1,1,undefined,-1,2,4,1,1,10,20,5,22,3,40,3,20,4,4,undefined,3,3,18,-1,-1,6,50,18,11,-1,3,15
14/04/2020,1,5,6,25,9,22,23,-1,1,7,4,1,6,-1,-1,-1,7,19,-1,-1,2,65,11,10,8,-1,37,4,11,1,7,9,undefined,-1,1,13,-1,3,undefined,3,-1,4,-1,-1,8,15,7,14,7,60,1,6,1,13,undefined,2,-1,4,-1,-1,2,23,8,7,-1,-1,8
14/04/2020,2,5,6,41,10,23,12,7,3,11,1,-1,1,-1,-1,-1,14,4,5,4,4,6,12,12,14,-1,35,-1,14,-1,2,1,undefined,-1,-1,12,2,2,undefined,1,-1,7,6,2,3,28,1,15,3,66,1,4,-1,2,undefined,2,1,9,-1,-1,3,17,15,6,-1,1,5
14/04/2020,3,9,6,15,8,29,5,6,1,2,1,-1,-1,-1,-1,-1,3,3,3,7,-1,10,9,3,8,-1,22,1,32,-1,12,4,undefined,-1,-1,2,2,16,undefined,1,2,-1,1,-1,9,10,-1,9,2,55,5,-1,3,1,undefined,3,-1,6,-1,-1,-1,20,4,5,-1,2,2
14/04/2020,4,9,5,20,10,39,17,5,2,2,1,2,5,-1,-1,-1,4,-1,2,1,3,15,17,6,11,-1,34,3,42,1,2,-1,undefined,-1,2,8,-1,9,undefined,1,2,7,1,-1,2,17,1,5,6,23,-1,6,1,2,undefined,1,1,8,-1,-1,5,14,4,5,-1,5,11
14/04/2020,5,5,8,25,29,78,62,21,16,23,3,2,6,-1,-1,-1,28,16,6,5,3,21,80,7,94,-1,46,3,62,6,12,7,undefined,-1,4,38,7,11,undefined,2,11,6,-1,-1,23,75,-1,36,8,25,4,8,7,2,undefined,4,9,39,-1,-1,5,43,5,27,-1,15,9
14/04/2020,6,58,29,65,62,96,123,56,47,62,16,17,42,-1,-1,-1,60,38,23,11,6,40,185,49,198,-1,60,14,79,32,15,11,undefined,-1,13,152,17,3,undefined,11,11,14,6,4,36,130,3,73,26,26,17,10,9,4,undefined,12,18,67,4,-1,20,88,27,37,-1,33,27
14/04/2020,7,83,75,91,136,159,208,146,108,159,49,40,120,-1,-1,-1,102,128,72,15,16,42,389,98,339,-1,123,57,124,67,36,20,undefined,-1,39,308,45,17,undefined,24,40,25,17,10,93,238,5,117,70,58,53,18,31,14,undefined,25,51,190,16,-1,33,150,35,81,-1,84,84
14/04/2020,8,123,90,135,180,198,294,182,110,208,67,54,181,-1,-1,-1,173,174,114,49,30,65,552,161,462,-1,203,62,149,66,58,46,undefined,-1,64,320,97,44,undefined,50,140,15,18,12,132,297,17,176,77,89,55,32,64,15,undefined,52,81,281,23,-1,82,160,41,81,-1,138,97
14/04/2020,9,171,141,165,216,128,206,97,112,113,48,42,128,-1,-1,-1,192,128,74,68,25,90,491,93,255,-1,234,65,98,50,58,52,undefined,-1,37,318,87,55,undefined,34,101,14,7,1,141,275,14,218,129,89,63,66,47,18,undefined,52,35,171,33,-1,71,233,49,105,-1,71,124
14/04/2020,10,248,214,206,264,176,237,115,128,75,41,52,127,-1,-1,-1,181,136,86,88,40,165,629,92,239,-1,348,73,144,77,99,60,undefined,-1,35,335,90,51,undefined,25,115,27,22,21,171,257,11,281,127,139,95,51,91,30,undefined,91,73,147,65,-1,92,294,56,140,-1,97,171
14/04/2020,11,349,278,283,359,182,265,123,133,87,43,55,147,-1,-1,-1,231,121,97,127,58,239,720,88,286,-1,422,117,149,84,119,106,undefined,-1,45,376,112,87,undefined,43,102,29,24,23,226,333,25,347,166,152,115,72,88,36,undefined,88,75,189,75,-1,161,421,73,166,-1,122,299
14/04/2020,12,384,393,341,455,290,344,157,199,124,56,79,208,-1,-1,-1,238,180,132,201,89,224,860,152,382,-1,604,134,196,109,135,136,undefined,-1,62,583,98,96,undefined,95,123,41,20,22,335,470,31,431,229,193,105,122,137,51,undefined,135,96,207,73,-1,164,479,96,253,-1,161,345
14/04/2020,13,559,430,386,498,273,362,173,195,88,68,62,194,-1,-1,-1,319,173,92,190,68,282,1034,136,324,-1,524,116,181,130,133,153,undefined,-1,79,581,154,113,undefined,96,122,54,32,31,291,455,31,512,153,131,110,128,159,44,undefined,150,96,205,77,-1,157,577,93,252,-1,137,422
14/04/2020,14,518,372,409,488,241,317,157,158,87,57,58,210,-1,-1,-1,336,125,79,216,68,224,878,106,363,370,470,69,168,105,153,99,undefined,-1,82,503,100,83,undefined,50,73,29,15,17,266,450,24,547,187,130,115,126,163,36,undefined,142,76,213,91,-1,192,686,108,222,-1,149,431
14/04/2020,15,490,348,417,464,285,359,166,187,165,44,67,183,-1,-1,-1,224,106,78,199,67,280,915,97,409,367,252,80,199,94,130,110,undefined,-1,47,477,72,75,undefined,40,79,24,18,13,285,441,13,535,120,84,117,97,151,38,undefined,156,89,241,91,-1,170,709,109,222,-1,183,499
14/04/2020,16,397,301,434,409,247,389,218,219,185,58,72,231,-1,-1,-1,193,119,84,191,47,244,913,121,519,457,222,88,215,112,131,83,undefined,-1,39,571,88,61,undefined,38,106,25,17,16,244,436,17,437,99,59,92,66,146,47,undefined,127,79,278,72,-1,156,615,129,172,-1,170,459
14/04/2020,17,395,288,432,404,331,444,279,264,232,71,124,390,-1,-1,-1,186,139,122,162,47,230,1112,164,612,544,213,68,245,151,124,94,undefined,-1,73,702,111,67,undefined,27,99,68,39,47,263,500,31,438,71,78,84,83,123,41,undefined,143,112,318,70,-1,154,645,147,175,-1,201,465
14/04/2020,18,227,124,338,225,259,301,195,221,125,64,149,346,-1,-1,-1,114,81,33,118,64,223,875,80,321,414,176,64,189,132,87,71,undefined,-1,48,570,47,39,undefined,15,57,33,30,24,188,304,14,276,70,94,79,99,93,55,undefined,119,60,172,1,-1,105,572,140,112,-1,162,305
14/04/2020,19,188,65,209,160,162,198,88,92,62,34,93,251,-1,-1,-1,66,20,21,97,41,126,578,50,206,198,145,52,127,45,74,65,undefined,-1,29,303,38,31,undefined,5,28,22,22,19,104,209,12,192,50,90,41,50,45,33,undefined,65,39,99,-1,-1,83,379,117,73,-1,90,179
14/04/2020,20,89,21,135,87,107,128,31,78,37,20,65,180,-1,-1,-1,42,22,17,85,24,67,441,34,144,102,126,30,82,28,53,72,undefined,-1,16,149,28,20,undefined,8,19,20,12,12,59,137,19,103,34,85,45,31,39,26,undefined,42,25,64,-1,-1,41,262,86,28,-1,48,95
14/04/2020,21,44,26,128,79,82,119,32,58,42,32,59,126,-1,-1,-1,46,14,9,55,16,64,358,41,129,123,85,34,56,21,49,61,undefined,-1,21,120,24,22,undefined,8,9,26,14,10,50,136,23,86,29,56,21,25,35,11,undefined,27,24,70,-1,-1,28,221,57,46,-1,31,71
14/04/2020,22,48,17,103,42,65,41,26,23,30,11,19,68,-1,-1,-1,23,21,11,49,11,20,183,23,114,56,56,18,39,24,29,28,undefined,-1,2,60,8,8,undefined,8,14,11,5,6,29,78,9,46,24,83,9,10,19,11,undefined,11,11,47,-1,-1,28,155,49,36,-1,25,46
14/04/2020,23,33,15,55,35,35,30,5,21,15,9,11,30,-1,-1,-1,14,1,3,27,6,30,50,18,58,35,55,3,20,3,12,20,undefined,-1,1,31,11,4,undefined,4,7,8,13,5,15,54,7,40,9,93,4,7,14,7,undefined,9,5,50,-1,-1,8,83,37,4,-1,13,23
15/04/2020,0,14,13,56,30,30,14,5,5,5,3,5,9,-1,-1,-1,15,13,1,21,7,17,30,18,34,12,42,6,25,3,10,12,undefined,-1,-1,26,3,4,undefined,-1,4,7,6,5,17,23,6,33,8,64,-1,6,11,4,undefined,9,1,19,-1,-1,7,56,20,13,-1,5,7
15/04/2020,1,9,3,44,19,30,26,-1,2,3,5,-1,4,-1,-1,-1,2,3,1,7,1,18,30,15,13,10,36,1,18,-1,5,12,undefined,-1,-1,5,-1,2,undefined,3,1,2,2,3,6,30,1,19,2,65,2,6,4,2,undefined,4,-1,12,-1,-1,4,23,8,9,-1,3,5
15/04/2020,2,5,8,33,8,17,1,1,1,4,1,2,8,-1,-1,-1,4,-1,-1,7,5,1,26,9,13,4,52,7,12,4,7,4,undefined,-1,3,17,-1,1,undefined,1,1,1,-1,-1,3,13,5,9,7,54,5,5,5,1,undefined,2,-1,13,-1,-1,7,53,14,4,-1,3,18
15/04/2020,3,2,1,16,11,34,1,4,1,5,2,6,3,-1,-1,-1,15,2,4,3,1,9,25,12,10,7,28,3,41,-1,2,3,undefined,-1,1,15,3,14,undefined,2,2,2,-1,-1,8,7,-1,22,1,48,1,6,5,1,undefined,1,-1,12,-1,-1,5,29,15,7,-1,4,4
15/04/2020,4,16,2,11,13,44,12,1,-1,-1,3,2,1,-1,-1,-1,5,3,1,5,2,1,28,2,28,8,30,-1,56,-1,3,10,undefined,-1,1,10,2,18,undefined,-1,1,10,2,-1,7,22,8,6,2,28,13,2,-1,7,undefined,-1,-1,28,-1,-1,8,21,12,6,-1,6,8
15/04/2020,5,11,9,23,35,65,51,17,18,23,1,2,7,-1,-1,-1,39,10,5,11,5,18,55,10,81,68,17,11,49,8,7,8,undefined,-1,1,44,9,3,undefined,8,12,3,1,6,13,70,5,30,6,53,1,5,3,-1,undefined,2,9,40,-1,-1,9,54,9,19,-1,12,20
15/04/2020,6,49,18,52,51,99,137,59,57,69,28,22,54,-1,-1,-1,54,46,21,7,3,28,149,45,197,195,41,9,71,24,15,24,undefined,-1,22,200,23,5,undefined,8,17,22,15,12,33,116,7,60,10,46,16,21,11,9,undefined,14,20,72,3,-1,20,63,14,22,-1,29,34
15/04/2020,7,60,66,74,116,166,307,213,131,164,39,58,143,-1,-1,-1,76,168,66,12,14,43,321,135,327,358,97,30,151,76,33,32,undefined,-1,46,348,56,23,undefined,32,42,31,34,24,91,237,9,108,41,62,39,11,18,6,undefined,17,50,227,13,-1,42,120,22,86,-1,87,57
15/04/2020,8,129,100,127,203,198,391,206,127,218,67,73,175,-1,-1,-1,175,198,123,26,32,80,584,165,455,348,128,48,161,90,39,48,undefined,-1,55,397,93,27,undefined,64,117,45,33,15,151,305,31,224,60,57,72,37,59,24,undefined,68,79,288,32,-1,84,183,36,119,-1,142,100
15/04/2020,9,194,133,125,243,153,252,119,109,123,47,32,127,-1,-1,-1,202,103,90,53,40,120,484,89,271,255,132,35,125,56,67,60,undefined,-1,53,306,83,32,undefined,49,98,32,23,14,188,263,35,221,43,71,86,48,54,24,undefined,72,58,181,23,-1,98,216,48,149,-1,98,148
15/04/2020,10,277,230,207,351,179,265,157,155,74,54,66,166,-1,-1,-1,222,117,77,106,59,152,575,67,275,286,182,43,171,93,94,80,undefined,-1,64,378,100,68,undefined,35,107,39,26,27,220,359,39,264,70,50,103,73,75,30,undefined,96,45,169,45,-1,114,304,41,151,-1,128,188
15/04/2020,11,294,311,236,366,203,350,167,119,117,42,58,188,-1,-1,-1,272,146,83,155,72,186,639,97,318,353,210,49,157,101,120,103,undefined,-1,59,392,78,62,undefined,54,95,39,14,11,246,402,35,301,90,104,102,75,81,38,undefined,78,61,228,73,-1,118,362,88,205,-1,146,259
15/04/2020,12,404,349,305,412,271,343,170,150,107,46,58,192,-1,-1,-1,273,221,119,154,99,253,816,155,342,402,308,69,190,86,148,79,undefined,-1,56,533,115,61,undefined,114,132,79,30,27,319,413,29,404,98,78,97,117,113,44,undefined,180,89,290,78,-1,116,481,115,265,-1,155,309
15/04/2020,13,494,467,333,480,233,446,152,151,91,38,50,153,-1,-1,-1,305,165,81,180,94,325,930,122,370,359,288,77,133,96,153,120,undefined,-1,54,559,109,66,undefined,86,106,73,14,25,362,427,38,500,118,102,109,127,140,26,undefined,130,94,281,72,-1,120,512,108,284,-1,129,359
15/04/2020,14,436,347,344,469,206,359,142,104,72,38,37,145,-1,-1,-1,312,124,65,178,71,226,852,103,379,339,284,48,124,103,139,101,undefined,-1,46,466,96,76,undefined,44,65,49,17,22,256,426,36,430,105,109,127,142,136,36,undefined,134,92,281,94,-1,158,593,147,196,-1,179,377
15/04/2020,15,434,333,424,415,226,339,168,145,123,45,57,160,-1,-1,-1,245,98,81,190,79,215,864,114,386,340,222,67,159,101,162,161,undefined,-1,38,437,77,91,undefined,31,56,41,21,24,205,451,22,490,85,51,125,80,147,59,undefined,102,79,280,88,-1,167,607,125,195,-1,132,407
15/04/2020,16,369,340,393,432,264,362,186,191,184,48,75,183,-1,-1,-1,190,111,105,166,59,215,915,129,550,443,225,63,195,138,144,104,undefined,-1,50,591,100,49,undefined,22,71,49,19,20,250,451,44,467,83,76,115,92,129,42,undefined,128,99,321,96,-1,166,681,114,203,-1,189,457
15/04/2020,17,423,277,432,406,314,432,270,261,255,72,116,334,-1,-1,-1,190,125,122,200,54,235,1112,156,569,582,247,74,256,158,138,80,undefined,-1,63,748,96,49,undefined,28,115,54,46,51,296,458,44,399,90,76,122,89,107,45,undefined,138,130,306,59,-1,166,715,108,132,-1,223,429
15/04/2020,18,209,135,328,302,219,339,187,196,113,37,120,343,-1,-1,-1,125,77,46,142,40,165,839,58,360,417,206,81,182,122,104,78,undefined,-1,44,543,85,58,undefined,20,48,43,43,32,174,304,29,300,93,122,88,55,112,56,undefined,120,91,187,-1,-1,129,577,126,117,-1,143,296
15/04/2020,19,119,51,226,157,160,237,62,78,63,38,93,225,-1,-1,-1,28,23,25,130,32,98,537,43,210,202,133,35,97,48,89,77,undefined,-1,8,304,38,41,undefined,6,24,47,38,32,94,207,22,165,32,84,44,59,55,37,undefined,76,41,132,-1,-1,87,403,126,78,-1,70,172
15/04/2020,20,82,38,159,104,129,113,42,51,41,35,68,203,-1,-1,-1,25,20,16,84,21,54,392,39,187,166,98,21,81,31,60,72,undefined,-1,20,188,39,22,undefined,4,13,23,20,17,69,157,28,94,30,101,39,26,38,35,undefined,56,22,89,-1,-1,38,270,91,39,-1,47,104
15/04/2020,21,62,18,110,79,98,116,20,50,37,18,44,103,-1,-1,-1,33,25,6,64,13,62,296,29,147,106,94,18,57,14,38,67,undefined,-1,19,120,21,26,undefined,3,14,20,11,9,78,87,19,95,31,76,39,22,33,16,undefined,36,21,91,-1,-1,35,258,71,34,-1,27,75
15/04/2020,22,22,34,112,108,64,60,7,27,28,16,41,76,-1,-1,-1,25,14,17,42,17,35,131,19,144,50,70,15,31,14,34,28,undefined,-1,5,70,17,14,undefined,3,9,14,4,4,103,96,6,59,27,76,10,30,17,20,undefined,19,19,57,-1,-1,29,158,38,40,-1,58,67
15/04/2020,23,34,17,68,35,39,37,7,16,12,6,4,27,-1,-1,-1,16,8,3,21,8,18,54,11,59,45,67,7,10,2,26,22,undefined,-1,4,35,11,5,undefined,1,5,10,5,7,33,60,4,54,13,71,3,10,11,10,undefined,24,10,31,-1,-1,23,105,35,25,-1,16,33
16/04/2020,0,15,9,59,23,27,14,2,4,13,3,8,16,-1,-1,-1,8,12,2,16,10,20,24,8,32,7,59,5,24,2,14,22,undefined,-1,1,28,3,2,undefined,-1,6,4,3,6,17,28,3,31,10,67,3,13,8,4,undefined,10,6,21,-1,-1,9,57,40,13,-1,6,12
16/04/2020,1,8,9,37,12,15,35,1,-1,2,2,2,7,-1,-1,-1,1,8,3,4,-1,6,16,12,12,21,46,5,19,6,3,5,undefined,-1,-1,17,-1,4,undefined,4,6,2,4,4,4,25,5,9,10,55,2,6,-1,3,undefined,2,7,6,-1,-1,7,28,28,15,-1,1,5
16/04/2020,2,2,6,37,9,17,6,4,5,4,6,5,6,-1,-1,-1,4,9,4,7,3,6,16,9,14,16,33,6,18,2,5,7,undefined,-1,-1,9,1,5,undefined,2,-1,8,1,2,4,11,-1,8,5,59,4,10,1,2,undefined,1,5,22,-1,-1,9,48,30,4,-1,2,11
16/04/2020,3,3,3,24,10,26,2,16,2,7,4,-1,2,-1,-1,-1,8,3,1,2,2,17,12,9,10,9,35,-1,31,-1,3,1,undefined,-1,-1,8,1,8,undefined,6,6,2,1,1,7,11,-1,9,4,49,3,7,-1,2,undefined,2,1,18,-1,-1,5,22,10,4,-1,6,4
16/04/2020,4,6,6,27,9,48,14,3,4,-1,-1,4,3,-1,-1,-1,6,10,1,3,4,5,31,10,8,23,30,4,53,1,7,11,undefined,-1,7,12,-1,21,undefined,1,1,9,-1,-1,8,22,1,11,5,36,10,1,2,4,undefined,2,3,14,-1,-1,1,31,6,1,-1,6,8
16/04/2020,5,5,11,33,36,63,85,14,12,48,4,2,13,-1,-1,-1,39,36,11,4,1,45,72,28,113,76,61,5,62,7,11,9,undefined,-1,5,73,7,15,undefined,5,14,5,1,2,13,100,4,34,8,17,2,29,9,1,undefined,12,7,45,1,-1,9,82,18,25,-1,21,16
16/04/2020,6,51,28,49,78,107,200,73,52,127,24,23,61,-1,-1,-1,59,82,28,7,8,34,182,59,233,182,89,25,95,27,27,39,undefined,-1,32,212,49,5,undefined,25,33,33,10,13,47,180,22,90,44,56,14,43,22,18,undefined,71,23,108,7,-1,42,151,38,36,-1,43,27
16/04/2020,7,84,67,84,150,141,237,169,118,175,61,57,134,-1,-1,-1,86,132,54,14,17,43,316,129,329,316,99,42,179,77,48,41,undefined,-1,38,339,49,11,undefined,46,64,33,26,12,114,272,15,115,65,52,54,32,23,24,undefined,37,46,189,13,-1,46,147,43,113,-1,80,56
16/04/2020,8,158,117,138,194,239,299,189,140,239,65,81,173,-1,-1,-1,157,149,126,23,22,83,594,178,407,308,186,63,178,88,50,36,undefined,-1,47,387,113,38,undefined,60,142,34,34,19,168,300,33,193,97,79,64,42,96,19,undefined,73,65,257,28,-1,84,163,21,91,-1,156,78
16/04/2020,9,211,156,137,213,144,239,129,109,113,59,51,147,-1,-1,-1,185,148,92,50,34,94,445,91,264,200,265,72,114,61,71,69,undefined,-1,63,275,128,51,undefined,52,105,26,27,12,143,314,35,232,132,89,63,58,87,30,undefined,44,79,181,33,-1,72,217,59,126,-1,102,121
16/04/2020,10,249,189,187,307,186,175,106,130,99,40,54,111,-1,-1,-1,230,170,79,65,45,144,554,96,265,249,360,83,138,84,96,81,undefined,-1,49,325,112,64,undefined,39,96,40,14,10,159,364,25,264,134,116,109,71,89,42,undefined,58,56,176,42,-1,94,299,59,143,-1,101,180
16/04/2020,11,333,262,280,369,206,206,132,119,102,50,41,137,-1,-1,-1,283,142,94,117,90,203,592,99,276,285,433,105,140,80,104,69,undefined,-1,57,307,96,69,undefined,44,102,34,10,10,228,346,30,341,160,145,95,81,142,36,undefined,68,44,142,43,-1,124,394,68,203,-1,103,262
16/04/2020,12,406,320,359,388,212,322,142,145,146,54,57,163,-1,-1,-1,281,200,121,163,77,265,822,162,359,331,581,110,173,87,160,131,undefined,-1,80,477,146,110,undefined,96,115,45,19,16,273,450,20,403,174,170,123,126,170,32,undefined,71,103,205,84,-1,164,516,113,228,-1,182,320
16/04/2020,13,471,373,354,493,246,387,126,126,115,64,48,176,-1,-1,-1,346,233,108,187,93,273,798,137,369,309,597,118,144,91,153,101,undefined,-1,62,568,164,84,undefined,81,121,43,13,17,285,488,43,494,191,128,108,128,202,43,undefined,64,89,198,64,-1,119,530,111,235,-1,136,358
16/04/2020,14,379,341,379,417,216,383,108,100,120,43,42,128,-1,-1,-1,324,159,75,156,65,252,783,109,362,324,431,81,169,79,155,84,undefined,-1,49,437,101,83,undefined,68,85,59,14,11,254,422,30,410,173,132,84,139,115,28,undefined,104,65,217,77,-1,118,570,112,220,-1,171,383
16/04/2020,15,402,316,388,408,263,386,138,112,163,38,36,125,-1,-1,-1,243,103,72,162,93,270,775,118,424,298,350,66,155,75,137,125,undefined,-1,61,428,104,88,undefined,27,80,62,21,7,254,496,25,426,124,123,91,165,137,45,undefined,156,80,246,60,-1,183,629,93,179,-1,129,429
16/04/2020,16,415,312,381,404,270,412,161,162,195,50,59,175,-1,-1,-1,174,88,94,184,52,277,1032,135,513,376,206,68,203,88,152,105,undefined,-1,39,492,69,59,undefined,31,82,36,17,16,232,447,39,403,87,67,71,102,120,40,undefined,139,74,276,68,-1,172,682,147,185,-1,148,462
16/04/2020,17,380,200,424,349,265,449,260,246,286,53,101,313,-1,-1,-1,199,117,106,140,82,312,1022,151,617,583,239,86,232,135,125,119,undefined,-1,52,705,107,75,undefined,26,76,68,47,40,238,421,40,376,115,78,101,100,89,57,undefined,156,106,301,68,-1,177,666,163,148,-1,185,433
16/04/2020,18,263,159,376,260,266,310,187,168,129,51,101,364,-1,-1,-1,138,74,48,151,53,214,948,82,329,341,176,60,210,138,113,92,undefined,-1,33,576,65,65,undefined,21,74,49,38,28,168,302,28,319,63,82,103,60,70,37,undefined,110,43,166,-1,-1,134,631,154,146,-1,139,296
16/04/2020,19,159,51,238,158,150,208,69,107,58,33,78,230,-1,-1,-1,46,46,21,99,41,132,684,60,207,170,149,48,140,44,83,75,undefined,-1,31,291,25,44,undefined,8,22,25,19,9,101,148,22,179,50,87,56,42,41,37,undefined,83,32,120,-1,-1,81,421,137,71,-1,81,172
16/04/2020,20,57,44,158,92,106,158,30,43,40,23,46,147,-1,-1,-1,42,31,19,69,30,111,458,37,154,123,98,39,88,24,46,60,undefined,-1,8,168,51,24,undefined,13,11,24,25,13,69,133,14,126,35,102,52,44,37,24,undefined,42,16,85,-1,-1,50,302,78,47,-1,50,133
16/04/2020,21,42,34,125,66,90,164,22,44,54,15,24,86,-1,-1,-1,34,26,13,56,15,80,348,31,150,88,82,30,46,15,44,46,undefined,-1,13,121,28,15,undefined,3,11,16,7,5,45,146,8,103,37,88,29,26,33,19,undefined,30,23,78,-1,-1,35,236,69,38,-1,30,88
16/04/2020,22,42,25,107,53,55,65,10,24,37,14,40,61,-1,-1,-1,24,23,15,54,17,33,159,28,114,80,79,20,39,14,34,39,undefined,-1,2,61,8,9,undefined,3,9,8,5,3,30,82,12,74,21,45,11,26,19,5,undefined,11,9,48,-1,-1,21,162,70,56,-1,23,48
16/04/2020,23,21,29,73,24,39,40,3,18,14,6,10,34,-1,-1,-1,4,5,2,20,5,39,63,17,60,35,58,6,24,3,27,29,undefined,-1,5,38,12,2,undefined,1,1,12,11,3,20,54,4,51,17,61,7,12,7,5,undefined,10,4,37,-1,-1,14,78,31,21,-1,16,20
17/04/2020,0,20,20,31,25,35,20,4,7,4,5,8,11,-1,-1,-1,6,22,3,16,3,28,25,9,17,20,55,2,27,3,13,9,undefined,-1,1,29,2,2,undefined,-1,3,6,1,2,14,27,1,23,7,74,1,5,5,1,undefined,5,3,35,-1,-1,12,40,35,22,-1,6,12
17/04/2020,1,7,16,54,14,13,29,1,1,4,-1,1,7,-1,-1,-1,13,12,6,11,8,25,26,11,8,18,35,7,5,2,11,9,undefined,-1,2,11,-1,-1,undefined,-1,3,3,4,5,12,34,4,18,3,90,-1,10,-1,6,undefined,7,1,6,-1,-1,9,40,18,16,-1,12,13
17/04/2020,2,3,8,41,13,15,7,2,1,5,6,-1,-1,-1,-1,-1,14,9,21,7,1,22,19,11,15,5,33,3,21,1,4,15,undefined,-1,-1,8,2,6,undefined,1,1,6,1,4,7,30,-1,16,6,58,-1,7,3,2,undefined,3,-1,8,-1,-1,13,37,24,21,-1,2,10
17/04/2020,3,6,22,25,6,25,2,12,4,5,-1,10,1,-1,-1,-1,10,1,-1,5,8,21,25,6,8,10,34,2,43,-1,13,7,undefined,-1,1,4,5,4,undefined,-1,2,-1,-1,-1,7,17,-1,30,4,64,3,3,4,1,undefined,2,-1,2,-1,-1,11,33,21,25,-1,-1,12
17/04/2020,4,20,16,30,11,40,19,8,2,2,1,2,1,-1,-1,-1,-1,7,2,3,2,3,32,4,13,18,33,8,50,9,5,5,undefined,-1,2,10,1,6,undefined,2,2,5,-1,1,3,25,-1,12,5,31,8,-1,8,7,undefined,2,1,10,-1,-1,2,25,12,32,-1,11,5
17/04/2020,5,17,14,36,40,61,89,23,13,33,1,2,9,-1,-1,-1,46,40,12,2,-1,27,66,22,123,65,57,8,53,10,10,23,undefined,-1,13,58,20,10,undefined,3,18,2,-1,1,30,97,5,30,7,34,8,25,6,5,undefined,13,8,48,-1,-1,14,74,15,40,-1,26,15
17/04/2020,6,52,18,65,67,98,204,85,53,130,19,22,54,-1,-1,-1,55,73,27,5,9,32,200,68,272,201,110,24,98,34,30,32,undefined,-1,31,225,45,3,undefined,31,28,31,7,10,26,188,20,94,33,44,14,48,14,15,undefined,61,27,109,3,-1,27,163,40,41,-1,37,21
17/04/2020,7,85,63,103,123,161,187,207,120,163,59,37,101,-1,-1,-1,91,118,66,17,12,63,270,121,305,352,137,48,119,71,55,39,undefined,-1,46,313,102,24,undefined,48,63,31,22,13,90,228,15,110,52,53,49,21,26,25,undefined,40,62,205,17,-1,37,151,45,65,-1,70,46
17/04/2020,8,115,118,128,177,212,247,183,137,212,57,50,164,-1,-1,-1,155,163,105,38,30,71,476,158,408,328,193,55,156,84,60,45,undefined,-1,62,385,152,44,undefined,61,110,34,23,23,125,282,16,196,102,61,77,55,85,23,undefined,27,64,257,27,-1,52,159,41,77,-1,127,92
17/04/2020,9,194,128,119,219,165,205,137,113,95,55,47,133,-1,-1,-1,177,136,79,56,44,76,394,109,273,197,237,73,145,48,53,62,undefined,-1,41,252,121,36,undefined,51,88,38,19,14,132,333,25,231,127,86,101,72,74,36,undefined,47,64,179,22,-1,92,208,37,103,45,87,107
17/04/2020,10,228,187,201,288,210,185,91,107,90,47,51,134,-1,-1,-1,192,171,77,104,40,135,560,89,265,227,371,71,139,56,103,84,undefined,-1,44,267,122,42,undefined,45,89,54,18,17,180,370,40,290,148,131,91,74,88,44,undefined,72,45,188,35,-1,93,303,63,128,80,104,211
17/04/2020,11,336,249,228,380,189,239,132,124,111,26,34,108,-1,-1,-1,253,161,90,96,64,224,590,110,259,323,453,84,162,75,135,111,undefined,-1,32,336,99,66,undefined,53,96,57,24,25,213,418,29,359,179,168,109,106,130,61,undefined,69,58,161,48,-1,114,396,78,205,68,100,230
17/04/2020,12,387,359,304,480,265,334,146,134,98,58,52,174,-1,-1,-1,284,184,95,171,101,260,791,144,399,301,591,109,169,86,179,124,undefined,-1,47,472,137,100,undefined,95,103,51,28,33,302,496,45,413,192,221,173,105,149,47,undefined,118,62,225,80,-1,144,555,86,253,70,149,339
17/04/2020,13,469,395,357,481,252,321,130,142,102,28,38,156,-1,-1,-1,334,182,104,180,91,283,797,138,363,331,519,107,181,105,150,142,undefined,-1,59,460,143,100,undefined,116,126,50,28,31,311,464,33,475,143,165,173,139,177,35,undefined,187,73,246,68,-1,144,561,111,256,60,150,371
17/04/2020,14,444,369,420,504,220,383,133,124,128,40,45,136,-1,-1,-1,276,130,90,220,88,290,895,69,416,316,508,117,154,95,145,138,undefined,-1,62,440,100,73,undefined,73,95,39,16,20,281,475,42,496,166,138,97,106,149,46,undefined,144,63,220,69,-1,155,690,118,232,65,150,433
17/04/2020,15,486,407,377,443,249,410,147,128,189,52,49,137,-1,-1,-1,219,172,89,186,77,304,881,96,469,355,298,94,175,125,186,120,undefined,-1,44,516,136,90,undefined,26,91,42,16,13,275,497,23,480,122,138,119,118,124,59,undefined,184,66,262,80,-1,174,681,107,221,80,164,454
17/04/2020,16,483,412,481,499,296,381,172,192,193,42,57,222,-1,-1,-1,264,101,102,201,71,289,1051,122,443,426,279,80,205,132,155,111,undefined,-1,44,567,82,87,undefined,34,79,49,19,23,303,474,25,518,123,95,118,114,170,46,undefined,173,74,295,88,-1,169,701,131,264,105,184,526
17/04/2020,17,418,288,467,438,323,429,268,254,262,76,85,332,-1,-1,-1,200,126,97,184,57,236,1073,125,553,520,234,85,271,159,141,126,undefined,-1,75,664,105,61,undefined,44,81,70,40,44,267,503,41,416,113,86,123,118,123,59,undefined,190,92,336,64,-1,199,692,146,193,116,191,550
17/04/2020,18,266,146,363,299,271,365,184,190,113,63,100,302,-1,-1,-1,134,73,52,156,70,244,932,74,333,371,222,72,251,134,153,98,undefined,-1,48,520,62,50,undefined,16,69,64,42,25,215,348,38,276,110,101,102,113,104,55,undefined,149,69,198,1,-1,159,643,147,135,72,182,373
17/04/2020,19,144,76,243,208,157,237,53,81,86,26,70,198,-1,-1,-1,59,34,16,118,37,136,601,54,253,167,143,50,136,37,80,76,undefined,-1,4,267,34,42,undefined,8,30,30,26,20,111,225,35,176,60,112,76,35,60,39,undefined,85,32,123,-1,-1,97,492,125,88,31,78,202
17/04/2020,20,65,51,181,134,135,172,30,60,32,21,44,110,-1,-1,-1,44,27,18,74,27,97,440,40,130,133,117,34,76,14,59,69,undefined,-1,23,195,30,34,undefined,4,16,28,21,19,81,144,13,77,24,82,64,32,22,33,undefined,65,15,90,-1,-1,51,335,125,53,26,41,103
17/04/2020,21,46,31,112,92,99,161,21,50,37,22,36,107,-1,-1,-1,16,26,13,50,19,65,345,31,138,119,109,17,47,16,37,50,undefined,-1,13,111,21,25,undefined,2,12,30,10,7,62,141,13,83,20,57,44,23,17,23,undefined,43,21,85,-1,-1,32,274,80,44,23,23,91
17/04/2020,22,43,25,130,59,73,62,13,37,46,12,28,82,-1,-1,-1,14,33,13,19,16,42,164,27,116,65,85,10,35,19,35,43,undefined,-1,4,69,10,12,undefined,2,10,10,5,4,44,104,14,68,18,53,16,25,10,14,undefined,24,16,66,-1,-1,31,200,88,35,14,39,51
17/04/2020,23,11,20,68,37,41,32,3,19,17,6,8,25,-1,-1,-1,18,15,3,25,9,33,55,16,67,37,48,8,23,2,28,35,undefined,-1,3,31,8,3,undefined,3,3,6,4,1,17,51,4,36,13,85,6,11,2,11,undefined,16,2,44,-1,-1,20,95,43,14,7,14,23
18/04/2020,0,24,6,37,18,27,19,2,4,10,5,5,23,-1,-1,-1,10,14,1,15,3,16,40,5,40,51,56,12,16,-1,16,24,undefined,-1,2,25,6,3,undefined,-1,2,-1,4,3,13,33,2,16,13,68,3,16,4,5,undefined,7,3,23,-1,-1,10,72,64,14,2,9,19
18/04/2020,1,11,37,36,15,31,24,2,4,4,2,1,14,-1,-1,-1,8,10,-1,5,4,8,58,8,17,16,35,5,21,-1,8,11,undefined,-1,1,20,-1,2,undefined,-1,1,5,-1,-1,13,36,2,24,2,70,-1,13,6,3,undefined,1,-1,15,-1,-1,5,69,18,25,1,11,12
18/04/2020,2,11,13,63,14,26,8,6,1,3,1,1,8,-1,-1,-1,8,2,4,-1,13,5,39,6,17,12,34,6,30,3,5,4,undefined,-1,1,10,2,2,undefined,1,5,2,-1,2,7,30,-1,7,6,53,1,8,1,-1,undefined,3,1,13,-1,-1,7,34,24,16,-1,8,9
18/04/2020,3,2,5,53,11,35,13,3,2,4,4,1,5,-1,-1,-1,1,2,-1,3,4,8,30,3,10,22,20,1,24,2,3,3,undefined,-1,-1,2,-1,2,undefined,-1,2,4,-1,1,8,30,7,7,5,41,2,4,-1,5,undefined,2,2,6,-1,-1,1,30,13,5,-1,7,12
18/04/2020,4,11,13,27,25,24,12,9,1,2,2,1,5,-1,-1,-1,14,4,-1,3,6,4,21,8,9,4,27,1,18,2,2,7,undefined,-1,-1,6,2,21,undefined,-1,2,5,5,2,28,28,1,15,8,26,-1,4,-1,7,undefined,3,1,14,-1,-1,11,37,9,16,5,12,6
18/04/2020,5,8,12,20,17,26,43,8,15,12,8,2,5,-1,-1,-1,42,25,5,1,1,11,37,10,49,26,52,6,28,8,5,11,undefined,-1,2,37,9,19,undefined,1,8,1,1,2,13,60,-1,28,14,34,11,5,5,4,undefined,12,1,18,-1,-1,8,34,11,26,6,14,13
18/04/2020,6,16,8,39,48,67,67,23,26,44,16,8,19,-1,-1,-1,39,45,9,4,4,45,91,15,102,73,76,20,53,16,23,18,undefined,-1,19,89,5,-1,undefined,8,7,13,4,5,18,98,-1,60,102,35,14,27,10,5,undefined,13,6,48,-1,-1,13,73,34,27,16,21,20
18/04/2020,7,23,22,61,60,79,117,82,67,49,26,16,33,-1,-1,-1,23,29,14,14,12,20,104,36,112,165,115,55,41,33,18,20,undefined,-1,17,160,24,20,undefined,6,24,11,7,5,50,96,7,40,186,58,24,40,6,30,undefined,10,18,57,8,-1,25,94,15,14,20,27,28
18/04/2020,8,60,36,65,89,108,93,128,98,52,25,41,106,-1,-1,-1,59,75,34,23,13,20,194,26,121,235,207,89,62,58,29,18,undefined,-1,33,274,15,19,undefined,13,19,29,17,13,43,134,13,59,291,98,28,63,15,9,undefined,45,18,92,17,-1,45,116,26,31,31,33,48
18/04/2020,9,119,88,105,137,139,215,192,183,57,33,69,166,-1,-1,-1,89,95,36,35,24,40,368,25,159,369,310,156,107,95,37,41,undefined,-1,37,403,40,43,undefined,33,21,31,17,9,98,203,20,111,531,162,65,61,40,12,undefined,52,30,83,23,-1,63,185,25,44,22,72,109
18/04/2020,10,255,195,186,224,188,236,233,211,68,50,81,227,-1,-1,-1,100,132,75,67,49,159,471,48,201,464,483,156,138,151,95,73,undefined,-1,71,627,41,66,undefined,10,56,54,22,17,130,296,25,165,823,251,135,93,46,23,undefined,74,50,108,45,-1,94,316,76,94,42,104,252
18/04/2020,11,342,356,305,380,299,338,366,233,102,53,88,269,-1,-1,-1,135,98,59,129,43,254,547,48,222,630,629,210,225,143,124,104,undefined,-1,67,678,60,54,undefined,27,93,60,32,19,223,393,29,255,1387,317,148,139,82,36,undefined,99,53,139,63,-1,136,431,82,143,40,144,299
18/04/2020,12,394,366,371,437,267,311,322,246,91,49,73,251,-1,-1,-1,194,101,59,194,74,299,672,75,258,584,722,151,208,188,133,106,undefined,-1,71,655,60,81,undefined,17,67,26,24,15,244,475,26,309,1569,299,189,127,115,46,undefined,135,67,137,76,-1,162,488,110,164,56,175,433
18/04/2020,13,452,390,442,449,259,337,331,238,59,20,80,252,-1,-1,-1,188,85,61,185,86,258,779,73,225,563,681,213,192,165,152,120,undefined,-1,80,676,39,71,undefined,45,58,49,32,28,238,414,28,349,1125,314,151,148,129,30,undefined,124,41,161,83,-1,193,518,114,153,47,162,429
18/04/2020,14,451,350,428,380,273,429,283,199,91,35,67,217,-1,-1,-1,172,69,56,222,87,242,852,77,295,548,615,136,188,140,152,120,undefined,-1,61,631,57,81,undefined,33,72,33,13,11,257,478,12,352,507,255,159,138,126,40,undefined,151,38,152,98,-1,174,574,113,145,57,195,482
18/04/2020,15,470,417,444,514,306,329,261,195,81,37,65,213,-1,-1,-1,194,59,56,224,57,284,797,56,283,472,426,138,190,138,173,128,undefined,-1,72,630,49,54,undefined,24,55,34,16,17,219,408,31,358,274,153,154,137,142,30,undefined,99,40,164,70,-1,169,607,138,200,54,149,601
18/04/2020,16,447,349,412,384,264,313,237,191,78,26,93,277,-1,-1,-1,128,58,44,192,52,272,803,54,285,480,325,66,168,149,140,114,undefined,-1,55,618,38,63,undefined,6,53,35,36,12,273,397,23,304,124,97,118,112,146,47,undefined,112,50,164,74,-1,157,619,106,142,44,152,534
18/04/2020,17,297,224,437,332,218,314,173,194,43,63,89,316,-1,-1,-1,110,72,42,156,62,243,795,74,255,378,241,80,167,141,119,117,undefined,-1,52,524,44,66,undefined,21,57,39,31,22,204,271,24,278,81,102,132,86,105,32,undefined,118,65,163,27,-1,139,576,154,123,56,164,430
18/04/2020,18,136,90,291,151,129,201,73,93,51,28,71,215,-1,-1,-1,84,41,12,106,61,182,575,35,216,173,237,47,99,68,101,93,undefined,-1,15,272,28,52,undefined,10,22,34,24,22,106,174,16,228,60,101,65,69,66,35,undefined,95,42,114,-1,-1,91,511,118,75,27,103,258
18/04/2020,19,113,50,234,134,120,169,51,63,20,31,43,162,-1,-1,-1,38,19,11,112,33,123,437,48,120,134,138,32,87,40,95,101,undefined,-1,19,209,27,39,undefined,3,14,23,15,10,79,165,19,148,53,74,79,48,43,25,undefined,45,37,89,-1,-1,63,362,97,56,25,49,147
18/04/2020,20,48,41,193,101,103,114,28,55,25,17,35,115,-1,-1,-1,31,14,9,81,32,65,451,33,120,125,130,39,48,14,63,107,undefined,-1,8,155,19,32,undefined,5,22,17,18,13,63,124,10,134,33,64,48,35,37,31,undefined,28,18,59,-1,-1,62,257,74,42,20,31,118
18/04/2020,21,23,19,130,94,87,118,16,33,16,27,33,94,-1,-1,-1,17,11,9,62,34,45,338,32,96,87,112,26,42,16,56,45,undefined,-1,9,86,13,28,undefined,1,5,22,10,8,36,150,9,81,30,63,42,24,25,31,undefined,30,14,39,-1,-1,34,245,90,24,16,27,83
18/04/2020,22,38,19,95,42,53,50,11,30,17,8,15,48,-1,-1,-1,20,12,10,25,7,30,97,19,104,43,106,13,27,11,39,42,undefined,-1,9,46,7,18,undefined,3,10,12,7,5,36,79,7,60,23,94,15,37,16,9,undefined,14,13,50,-1,-1,47,158,149,35,9,25,71
18/04/2020,23,25,16,112,25,27,24,16,13,12,4,8,35,-1,-1,-1,10,13,5,23,6,33,52,15,61,51,78,12,15,7,19,26,undefined,-1,8,31,6,13,undefined,-1,5,13,7,4,17,46,2,35,10,61,8,20,3,26,undefined,27,3,24,-1,-1,12,99,52,26,3,16,15
19/04/2020,0,27,17,65,37,14,21,5,7,5,18,3,10,-1,-1,-1,4,6,5,7,7,6,49,11,34,26,71,6,11,-1,13,15,undefined,-1,1,29,3,3,undefined,-1,1,9,3,1,5,34,1,26,6,78,2,14,14,5,undefined,7,9,27,-1,-1,6,85,35,19,5,15,9
19/04/2020,1,19,9,75,20,23,22,1,4,2,3,2,12,-1,-1,-1,5,3,4,3,1,4,33,13,29,25,48,11,20,1,11,12,undefined,-1,-1,5,1,8,undefined,-1,1,-1,-1,-1,15,40,3,18,3,85,2,9,3,6,undefined,1,1,19,-1,-1,2,29,20,21,2,8,5
19/04/2020,2,3,19,47,11,26,8,1,-1,5,-1,4,4,-1,-1,-1,2,4,2,2,1,7,15,8,15,6,31,2,25,2,6,9,undefined,-1,2,6,1,3,undefined,-1,6,2,-1,-1,8,18,1,18,4,72,1,5,2,10,undefined,5,2,8,-1,-1,7,25,22,23,2,8,9
19/04/2020,3,14,6,50,7,26,9,5,1,4,2,4,12,-1,-1,-1,1,3,-1,3,1,8,13,2,16,6,32,3,25,2,2,-1,undefined,-1,-1,3,-1,-1,undefined,-1,4,2,1,1,2,31,4,15,5,42,-1,2,1,9,undefined,2,-1,12,-1,-1,6,14,10,15,-1,3,10
19/04/2020,4,1,20,26,10,17,7,-1,-1,2,6,-1,1,-1,-1,-1,9,-1,2,-1,1,1,20,1,8,3,28,2,15,-1,4,25,undefined,-1,1,8,4,7,undefined,-1,-1,2,1,1,5,23,1,8,3,24,8,4,5,-1,undefined,5,-1,12,-1,-1,5,20,7,14,1,3,6
19/04/2020,5,8,5,27,40,42,21,11,6,6,1,1,3,-1,-1,-1,43,8,4,4,1,17,75,8,27,16,16,5,23,1,10,2,undefined,-1,2,31,8,8,undefined,1,5,4,2,1,20,86,-1,29,9,12,-1,5,4,3,undefined,4,2,23,-1,-1,6,38,14,9,1,11,12
19/04/2020,6,15,5,19,45,45,43,32,21,16,3,6,13,-1,-1,-1,33,14,9,4,2,10,106,15,45,69,46,9,38,11,15,13,undefined,-1,15,73,4,1,undefined,3,11,6,2,2,24,82,1,61,7,24,2,2,9,3,undefined,3,10,49,-1,-1,9,51,11,7,14,21,8
19/04/2020,7,21,7,46,38,44,53,67,62,15,3,21,43,-1,-1,-1,11,22,8,5,5,11,119,26,95,159,80,14,38,21,9,11,undefined,-1,9,139,13,9,undefined,6,7,9,12,8,25,95,1,42,27,22,9,6,7,7,undefined,7,11,32,5,-1,14,49,16,6,19,20,17
19/04/2020,8,48,42,52,80,82,72,164,123,34,13,49,131,-1,-1,-1,23,38,9,15,5,5,191,28,93,294,117,31,62,58,8,15,undefined,-1,18,267,15,13,undefined,4,15,11,7,6,35,116,9,54,64,59,17,19,9,16,undefined,20,16,47,12,-1,32,93,12,24,19,29,55
19/04/2020,9,124,80,95,143,118,154,248,213,28,24,65,204,-1,-1,-1,61,57,37,26,15,43,283,35,129,447,282,102,109,106,55,43,undefined,-1,42,482,17,36,undefined,7,28,23,28,17,72,150,8,69,126,104,58,55,27,12,undefined,15,20,89,20,-1,59,164,25,39,25,58,65
19/04/2020,10,192,168,173,175,222,187,380,293,37,28,99,293,-1,-1,-1,94,62,50,85,30,85,431,58,167,631,428,151,201,180,61,63,undefined,-1,60,761,31,44,undefined,7,53,39,37,34,129,192,26,181,192,140,136,71,43,31,undefined,62,49,106,27,-1,98,256,65,77,44,111,192
19/04/2020,11,310,301,250,318,284,269,538,378,51,37,132,411,-1,-1,-1,102,102,53,169,53,256,632,63,202,955,591,148,251,286,113,104,undefined,-1,78,999,50,73,undefined,17,64,50,53,41,190,327,27,234,216,217,145,99,72,40,undefined,83,53,96,61,-1,121,333,110,94,84,166,337
19/04/2020,12,466,324,376,332,295,340,475,419,49,38,146,439,-1,-1,-1,127,96,64,153,90,262,739,57,208,963,663,194,233,244,122,104,undefined,-1,62,1105,24,79,undefined,19,98,34,48,25,223,314,27,220,284,266,125,104,86,35,undefined,96,74,157,70,-1,153,397,83,159,55,193,414
19/04/2020,13,508,348,416,427,347,397,446,383,56,33,153,450,-1,-1,-1,116,60,57,265,94,296,828,51,267,848,743,176,300,225,149,105,undefined,-1,71,1110,36,70,undefined,11,67,43,31,46,268,400,42,297,262,209,150,116,112,38,undefined,97,84,149,62,-1,163,558,140,155,54,245,477
19/04/2020,14,470,379,450,476,358,351,544,348,61,48,129,381,-1,-1,-1,131,68,57,214,83,303,890,71,291,900,607,134,265,304,168,136,undefined,-1,67,1079,128,77,undefined,12,78,53,47,41,283,472,34,326,268,209,143,127,126,50,undefined,121,32,138,103,-1,159,602,138,173,74,224,509
19/04/2020,15,569,397,488,436,302,350,426,297,35,28,134,398,-1,-1,-1,141,67,66,196,66,302,865,68,259,798,499,107,235,231,137,150,undefined,-1,67,950,31,79,undefined,16,65,52,23,26,292,424,32,331,198,182,146,145,125,39,undefined,119,58,218,87,-1,164,666,142,126,63,202,523
19/04/2020,16,457,302,412,371,309,321,408,253,52,29,88,310,-1,-1,-1,112,53,23,185,75,296,813,54,207,648,312,75,208,192,141,95,undefined,-1,70,785,46,46,undefined,16,49,62,31,42,252,341,27,292,188,89,88,116,111,47,undefined,148,40,163,60,-1,171,600,127,127,55,161,538
19/04/2020,17,270,158,411,303,229,285,215,200,50,32,146,364,-1,-1,-1,99,63,27,176,71,300,737,51,212,408,214,50,188,176,148,81,undefined,-1,31,548,37,50,undefined,13,34,54,38,33,196,279,19,272,84,148,81,72,80,34,undefined,146,35,156,45,-1,126,548,99,103,47,166,459
19/04/2020,18,132,92,320,188,164,212,107,116,54,24,90,273,-1,-1,-1,71,28,12,110,57,214,664,41,265,208,223,37,132,93,77,68,undefined,-1,26,367,36,40,undefined,10,28,37,20,13,125,177,17,208,34,148,38,92,30,42,undefined,79,22,113,-1,-1,125,528,123,84,38,84,265
19/04/2020,19,116,48,211,141,87,132,42,68,35,17,64,175,-1,-1,-1,58,15,11,104,28,154,541,29,119,151,182,32,91,35,80,45,undefined,-1,18,173,22,34,undefined,7,29,17,18,16,50,146,23,133,36,103,33,54,39,21,undefined,63,12,101,-1,-1,67,355,97,49,30,46,145
19/04/2020,20,55,37,167,83,96,95,21,42,16,19,29,91,-1,-1,-1,31,20,7,62,38,42,337,14,149,107,127,42,59,20,56,65,undefined,-1,10,121,28,17,undefined,4,8,18,9,4,39,108,14,96,30,112,38,41,32,31,undefined,31,6,60,-1,-1,35,270,91,49,24,20,99
19/04/2020,21,41,26,132,60,82,85,16,35,25,5,29,102,-1,-1,-1,17,8,4,61,17,52,233,17,100,69,112,26,36,12,38,42,undefined,-1,17,104,9,18,undefined,6,4,20,12,7,40,114,5,92,27,68,23,17,25,21,undefined,34,6,90,-1,-1,27,233,80,28,16,30,66
19/04/2020,22,22,17,104,46,45,52,9,31,16,5,9,64,-1,-1,-1,15,9,6,29,5,35,114,22,96,50,91,9,21,8,15,41,undefined,-1,2,52,13,7,undefined,5,3,12,2,1,21,77,3,81,18,96,7,37,18,22,undefined,26,3,45,-1,-1,13,151,54,38,5,25,46
19/04/2020,23,30,18,60,31,26,16,5,13,12,3,11,28,-1,-1,-1,13,16,2,12,4,26,35,18,53,31,81,13,18,3,18,19,undefined,-1,2,24,4,3,undefined,-1,3,6,6,5,24,41,9,45,15,50,2,26,7,7,undefined,10,3,40,-1,-1,16,70,36,20,2,24,20
20/04/2020,0,12,8,42,17,25,12,9,2,4,3,-1,7,-1,-1,-1,9,6,1,11,3,11,24,8,23,24,59,10,16,-1,7,13,undefined,-1,-1,23,5,1,undefined,-1,1,4,3,2,18,23,5,25,13,90,2,18,6,8,undefined,11,3,15,-1,-1,7,62,29,7,1,-1,19
20/04/2020,1,14,4,50,12,5,27,1,-1,-1,1,-1,1,-1,-1,-1,7,10,-1,7,-1,15,11,2,4,31,48,3,6,-1,10,4,undefined,-1,-1,4,-1,3,undefined,-1,1,2,-1,-1,2,18,-1,6,-1,66,3,3,4,3,undefined,6,-1,14,-1,-1,4,45,24,16,-1,1,9
20/04/2020,2,9,5,21,8,11,4,-1,-1,2,-1,-1,2,-1,-1,-1,2,6,-1,7,-1,4,22,2,13,3,20,3,15,-1,5,3,undefined,-1,-1,-1,2,1,undefined,4,-1,2,-1,-1,4,9,2,20,8,45,4,15,3,4,undefined,1,-1,7,-1,-1,2,33,19,12,1,1,6
20/04/2020,3,1,7,13,2,24,7,7,-1,1,-1,4,-1,-1,-1,-1,8,1,6,5,1,4,15,9,14,2,17,3,26,-1,2,4,undefined,-1,6,1,3,2,undefined,-1,2,5,1,1,1,13,-1,5,3,29,1,5,-1,3,undefined,2,3,6,-1,-1,5,24,9,7,1,-1,8
20/04/2020,4,4,8,16,29,36,13,4,1,2,-1,2,1,-1,-1,-1,19,2,1,1,-1,9,18,7,8,11,14,5,49,2,4,3,undefined,-1,2,4,2,2,undefined,-1,-1,4,4,2,8,29,3,10,8,28,2,11,3,3,undefined,1,-1,14,-1,-1,3,52,19,31,3,6,8
20/04/2020,5,6,8,30,31,74,93,13,18,40,1,1,3,-1,-1,-1,43,41,6,3,1,17,80,17,118,51,36,4,54,10,11,24,undefined,-1,7,71,10,10,undefined,5,6,7,2,2,14,109,6,36,5,32,12,34,9,3,undefined,14,6,42,-1,-1,14,83,8,39,13,20,17
20/04/2020,6,56,22,42,66,103,199,70,43,154,31,6,38,-1,-1,-1,110,97,29,9,11,48,223,60,277,154,52,12,88,27,29,31,undefined,-1,51,187,24,6,undefined,29,28,21,13,11,39,200,16,106,14,47,10,68,16,28,undefined,74,27,118,2,-1,31,181,32,60,40,31,15
20/04/2020,7,72,46,76,102,163,194,155,90,142,63,11,56,-1,-1,-1,98,109,63,18,15,37,324,124,350,279,81,19,119,46,37,26,undefined,-1,41,264,59,15,undefined,42,42,31,19,10,96,233,14,124,31,61,33,24,26,21,undefined,65,42,217,8,-1,25,124,27,73,103,76,48
20/04/2020,8,144,129,117,196,169,291,141,86,234,49,47,134,-1,-1,-1,176,201,118,28,20,37,581,188,415,237,108,33,153,58,58,60,undefined,-1,59,309,126,36,undefined,42,122,36,32,18,143,314,30,196,57,60,48,33,59,18,undefined,58,67,231,22,-1,64,179,32,83,74,122,67
20/04/2020,9,204,138,141,202,157,211,98,91,94,79,33,96,-1,-1,-1,181,141,92,38,34,75,448,86,237,153,136,33,112,52,88,81,undefined,-1,91,231,99,45,undefined,50,87,26,31,11,138,324,17,234,49,71,64,60,61,22,undefined,80,46,175,35,-1,99,168,37,113,68,101,113
20/04/2020,10,248,194,159,290,178,220,83,89,82,54,29,88,-1,-1,-1,233,139,80,77,41,118,533,69,266,158,214,25,116,60,103,76,undefined,-1,34,256,124,61,undefined,59,94,25,23,13,150,359,23,265,61,61,63,89,105,33,undefined,70,45,131,49,-1,102,291,54,145,54,77,149
20/04/2020,11,252,267,220,355,184,206,69,70,83,35,9,52,-1,-1,-1,246,118,91,136,58,191,505,96,319,140,209,48,129,45,133,73,undefined,-1,41,202,99,56,undefined,64,136,40,7,6,175,353,17,271,93,41,69,79,114,32,undefined,87,39,139,22,-1,112,301,61,170,40,88,176
20/04/2020,12,307,341,280,431,201,262,64,91,121,51,31,121,-1,-1,-1,305,188,99,152,57,220,690,122,378,143,281,45,133,47,136,104,undefined,-1,57,286,124,84,undefined,87,130,41,17,15,250,481,33,326,92,89,109,107,117,44,undefined,136,69,183,64,-1,143,413,67,277,49,139,286
20/04/2020,13,381,364,276,462,226,351,82,105,107,55,32,115,-1,-1,-1,308,168,88,172,66,242,842,148,406,204,272,63,176,56,130,154,undefined,-1,43,361,105,82,undefined,105,106,32,19,15,240,509,28,404,85,94,98,114,147,42,undefined,132,41,214,71,-1,153,494,106,248,78,113,301
20/04/2020,14,447,344,327,414,203,328,136,100,123,53,29,136,-1,-1,-1,282,119,89,221,77,226,874,84,428,248,286,60,141,96,135,128,undefined,-1,47,443,87,65,undefined,88,94,21,44,21,258,493,31,412,99,85,95,138,135,51,undefined,143,55,213,86,-1,159,546,104,239,60,141,341
20/04/2020,15,442,333,362,435,271,395,158,162,182,39,57,200,-1,-1,-1,289,113,88,212,89,254,969,109,460,348,219,60,195,92,172,104,undefined,-1,54,507,112,80,undefined,34,80,40,43,39,257,490,31,505,82,91,84,111,127,44,undefined,149,59,268,74,-1,158,618,140,229,53,150,420
20/04/2020,16,424,290,410,474,282,376,196,205,195,62,88,256,-1,-1,-1,221,128,90,171,81,280,1021,124,554,444,212,79,216,145,120,99,undefined,-1,55,633,91,66,undefined,34,103,62,58,45,275,493,24,444,109,97,93,88,136,40,undefined,149,71,303,83,-1,193,562,118,200,104,182,455
20/04/2020,17,439,251,428,437,307,528,316,289,298,75,134,381,-1,-1,-1,241,168,114,175,87,282,1238,166,578,690,240,78,277,195,119,118,undefined,-1,73,819,98,81,undefined,71,86,59,58,46,301,505,54,406,93,115,108,116,117,70,undefined,157,89,346,53,-1,190,687,168,153,101,229,483
20/04/2020,18,227,117,349,238,287,316,183,206,128,44,116,390,-1,-1,-1,133,75,75,164,43,186,975,87,389,401,225,56,261,111,98,94,undefined,-1,62,612,72,60,undefined,12,57,44,39,41,179,355,37,296,61,117,65,72,112,53,undefined,112,50,183,-1,-1,126,589,158,108,79,133,378
20/04/2020,19,125,57,242,156,127,183,63,70,71,45,60,208,-1,-1,-1,87,73,27,87,32,124,523,48,242,180,159,30,131,51,67,85,undefined,-1,12,270,31,44,undefined,5,19,32,35,32,107,194,21,164,34,102,51,55,34,25,undefined,90,26,118,-1,-1,68,449,110,94,41,72,186
20/04/2020,20,84,41,150,104,91,149,21,50,50,18,66,189,-1,-1,-1,61,86,28,39,19,55,408,36,174,142,123,22,73,24,40,58,undefined,-1,13,191,21,22,undefined,5,21,33,18,20,55,138,21,106,27,87,59,25,29,18,undefined,55,15,80,-1,-1,61,276,89,44,29,55,107
20/04/2020,21,35,39,107,89,108,133,39,56,33,16,66,143,-1,-1,-1,43,67,11,18,31,58,321,30,137,96,86,22,45,11,49,54,undefined,-1,12,105,18,18,undefined,6,8,19,12,6,50,133,7,68,21,106,30,24,37,16,undefined,35,17,109,-1,-1,46,238,66,42,16,25,63
20/04/2020,22,44,13,109,53,88,44,11,24,38,10,37,78,-1,-1,-1,19,65,20,14,16,21,126,16,105,52,74,15,46,14,29,44,undefined,-1,10,66,8,8,undefined,2,9,12,11,6,31,129,8,63,21,78,8,21,18,15,undefined,35,12,56,-1,-1,28,138,73,33,13,33,54
20/04/2020,23,33,24,47,25,28,42,10,17,15,3,12,39,-1,-1,-1,8,39,9,5,3,27,76,8,36,25,88,5,27,4,26,34,undefined,-1,6,30,3,3,undefined,2,4,8,3,3,19,63,5,41,9,86,7,24,8,9,undefined,25,6,41,-1,-1,23,93,39,21,1,19,24
21/04/2020,0,23,17,39,18,20,16,13,8,22,1,3,12,-1,-1,-1,5,45,5,1,4,25,21,8,38,17,39,8,22,2,18,15,undefined,-1,5,13,-1,4,undefined,2,2,3,-1,1,14,29,1,33,7,99,2,7,10,1,undefined,6,1,16,-1,-1,5,57,30,17,-1,12,13
21/04/2020,1,17,5,47,5,4,23,1,6,3,1,-1,1,-1,-1,-1,5,39,2,6,3,17,19,4,10,14,40,6,8,1,4,8,undefined,-1,3,8,-1,-1,undefined,-1,7,-1,1,1,6,10,-1,17,10,76,4,1,5,3,undefined,3,1,16,-1,-1,10,62,7,17,1,4,7
21/04/2020,2,22,7,40,5,21,5,-1,2,7,1,7,6,-1,-1,-1,5,41,2,6,4,10,18,10,27,8,61,2,24,2,3,4,undefined,-1,6,-1,2,-1,undefined,-1,-1,1,-1,-1,7,12,-1,22,5,96,-1,5,7,11,undefined,5,-1,11,-1,-1,3,47,14,15,4,1,20
21/04/2020,3,10,8,19,6,27,11,2,2,3,2,-1,3,-1,-1,-1,11,21,-1,2,1,10,27,4,10,20,20,3,34,-1,7,5,undefined,-1,-1,3,4,2,undefined,-1,2,2,-1,-1,5,9,-1,12,4,61,1,2,5,-1,undefined,2,-1,15,-1,-1,9,20,25,9,1,-1,4
21/04/2020,4,10,12,24,16,46,8,4,2,1,-1,2,6,-1,-1,-1,6,7,2,6,1,2,26,3,13,17,33,4,59,2,5,10,undefined,-1,1,8,-1,5,undefined,-1,-1,-1,-1,1,9,37,-1,4,7,50,8,3,5,-1,undefined,-1,1,13,-1,-1,9,27,10,14,-1,9,7
21/04/2020,5,9,10,31,41,86,89,15,20,36,4,1,3,-1,-1,-1,46,49,6,3,3,23,62,14,108,50,47,10,71,6,13,19,undefined,-1,8,68,10,11,undefined,8,16,7,1,-1,19,111,4,31,6,36,8,45,4,-1,undefined,10,16,43,-1,-1,13,73,18,33,9,15,16
21/04/2020,6,46,29,56,80,104,235,98,54,160,41,12,35,-1,-1,-1,83,71,29,7,10,29,232,67,318,213,96,20,117,34,29,55,undefined,-1,45,254,26,10,undefined,41,25,27,6,2,21,236,19,100,29,53,17,38,17,22,undefined,78,42,129,1,-1,42,173,45,36,43,39,30
21/04/2020,7,85,66,66,141,176,196,176,130,189,58,41,102,-1,-1,-1,97,134,50,16,13,32,387,109,325,339,148,45,161,100,28,48,undefined,-1,41,378,67,15,undefined,36,52,36,29,14,88,244,15,111,66,72,38,48,33,15,undefined,39,77,219,9,-1,44,126,51,80,108,89,63
21/04/2020,8,136,118,135,197,248,292,208,142,238,79,62,177,-1,-1,-1,180,170,100,50,25,66,620,173,416,380,188,65,180,95,47,45,undefined,-1,58,449,113,43,undefined,49,134,39,54,16,125,383,26,194,79,101,64,58,56,16,undefined,97,85,271,31,-1,89,202,42,117,94,129,103
21/04/2020,9,208,161,134,211,146,250,149,122,103,68,56,160,-1,-1,-1,266,174,64,56,27,101,471,86,297,260,312,51,140,81,47,100,undefined,-1,47,344,115,34,undefined,62,108,34,14,7,139,325,44,215,107,110,96,69,58,26,undefined,77,54,186,22,-1,76,251,39,128,83,118,138
21/04/2020,10,283,200,181,292,193,194,147,162,96,54,58,151,-1,-1,-1,264,147,66,73,37,141,461,92,255,279,386,103,140,71,101,101,undefined,-1,54,396,88,60,undefined,63,125,37,15,14,157,376,44,239,144,148,63,86,84,37,undefined,96,63,166,59,-1,102,312,76,159,84,105,193
21/04/2020,11,376,242,268,374,193,255,115,161,98,52,47,165,-1,-1,-1,253,126,86,114,49,168,665,102,252,318,505,98,179,77,120,94,undefined,-1,61,410,123,70,undefined,55,119,55,32,38,171,395,47,373,160,152,98,78,108,59,undefined,97,74,176,68,-1,100,455,92,161,60,123,220
21/04/2020,12,439,453,299,478,264,369,159,176,138,53,57,185,-1,-1,-1,364,231,106,187,78,266,806,135,352,372,631,114,224,117,163,139,undefined,-1,53,596,141,94,undefined,115,149,53,25,17,311,472,40,430,202,202,107,141,122,39,undefined,136,111,220,69,-1,150,537,135,250,104,169,345
21/04/2020,13,437,427,331,475,253,396,164,168,124,48,56,184,-1,-1,-1,335,178,106,174,61,239,875,143,385,335,543,129,160,103,141,163,undefined,-1,43,554,154,86,undefined,113,97,63,28,27,317,582,42,437,166,152,108,115,147,34,undefined,157,73,228,94,-1,150,511,126,259,93,170,368
21/04/2020,14,489,312,410,449,224,369,142,109,120,49,41,149,-1,-1,-1,302,142,91,184,72,333,937,76,411,335,436,82,158,91,138,113,undefined,-1,68,453,103,64,undefined,73,101,36,16,19,238,489,24,417,180,143,83,103,124,39,undefined,114,67,228,92,-1,157,647,140,213,59,146,397
21/04/2020,15,448,331,366,480,238,402,177,130,185,46,32,157,-1,-1,-1,287,123,93,181,73,282,934,114,438,373,315,89,192,121,135,98,undefined,-1,52,550,118,69,undefined,50,93,40,36,26,283,527,26,415,163,132,88,115,135,48,undefined,137,112,247,73,-1,152,645,144,201,53,156,464
21/04/2020,16,419,329,378,413,284,402,222,239,234,53,56,230,-1,-1,-1,201,115,107,205,86,266,1089,146,524,541,253,64,233,130,155,67,undefined,-1,72,670,76,51,undefined,26,84,54,60,45,279,485,44,479,80,100,113,94,142,52,undefined,111,89,332,60,-1,162,651,126,189,109,166,466
21/04/2020,17,422,221,397,417,367,501,325,279,326,72,118,396,-1,-1,-1,244,143,103,166,77,318,1145,168,650,697,228,84,344,206,162,85,undefined,-1,88,921,106,71,undefined,31,82,51,48,45,297,540,43,434,98,100,61,93,151,43,undefined,154,150,360,52,-1,183,716,139,167,122,217,416
21/04/2020,18,250,136,364,301,274,282,210,199,133,56,110,384,-1,-1,-1,157,72,75,136,36,231,974,105,362,438,203,69,228,154,145,98,undefined,-1,78,624,67,68,undefined,17,54,46,41,39,198,355,26,283,76,105,99,93,69,54,undefined,105,88,195,-1,-1,139,569,171,106,83,173,365
21/04/2020,19,154,73,233,143,162,199,66,116,60,29,102,282,-1,-1,-1,80,30,31,118,31,148,658,45,233,231,142,44,123,44,102,78,undefined,-1,30,302,27,36,undefined,7,26,33,26,16,96,173,22,207,36,82,69,51,45,36,undefined,80,31,138,-1,-1,85,428,129,88,29,66,179
21/04/2020,20,73,33,133,105,102,161,39,65,40,27,57,160,-1,-1,-1,44,20,25,57,29,88,483,30,156,154,146,30,82,22,47,68,undefined,-1,11,188,43,24,undefined,11,15,22,15,9,75,162,9,141,41,101,39,56,51,23,undefined,46,14,99,-1,-1,45,281,114,50,32,50,95
21/04/2020,21,41,38,131,113,108,117,26,50,35,17,52,114,-1,-1,-1,46,19,17,43,22,94,428,32,151,93,93,25,53,29,49,70,undefined,-1,7,128,24,18,undefined,5,16,13,19,12,46,143,11,102,40,80,26,34,23,22,undefined,42,20,81,-1,-1,51,242,66,49,10,33,68
21/04/2020,22,46,19,90,53,54,58,6,18,50,17,25,50,-1,-1,-1,22,27,13,36,10,36,144,21,155,44,60,17,26,9,23,41,undefined,-1,7,61,11,16,undefined,9,7,13,4,2,25,114,11,56,20,53,13,16,13,19,undefined,30,8,71,-1,-1,40,127,64,22,11,22,57
21/04/2020,23,41,22,55,28,37,44,5,19,11,8,9,32,-1,-1,-1,7,10,1,16,9,19,73,15,52,49,54,7,38,7,20,13,undefined,-1,9,39,11,8,undefined,1,4,7,5,5,16,70,5,33,12,88,6,21,12,5,undefined,11,12,48,-1,-1,21,104,38,8,3,13,18
22/04/2020,0,8,11,32,20,34,20,18,6,13,2,7,11,-1,-1,-1,11,20,5,11,6,16,22,12,38,20,40,6,32,1,3,23,undefined,-1,1,36,1,2,undefined,1,1,8,6,4,16,43,3,28,8,69,5,6,7,4,undefined,10,7,29,-1,-1,12,66,28,11,2,8,16
22/04/2020,1,9,3,52,11,16,25,4,-1,2,2,3,7,-1,-1,-1,1,9,1,-1,3,3,30,6,9,17,44,-1,17,3,4,16,undefined,-1,4,12,-1,1,undefined,1,-1,1,1,1,7,27,3,18,1,64,3,17,4,1,undefined,3,-1,19,-1,-1,9,44,22,5,-1,7,10
22/04/2020,2,17,11,38,10,13,6,2,2,1,3,3,7,-1,-1,-1,5,6,3,14,1,12,15,5,21,13,29,2,9,-1,2,19,undefined,-1,-1,8,2,1,undefined,-1,1,5,3,1,4,33,-1,12,5,42,-1,10,3,2,undefined,1,-1,11,-1,-1,11,39,17,10,1,2,9
22/04/2020,3,7,20,12,8,34,7,6,-1,-1,-1,6,12,-1,-1,-1,10,-1,4,-1,2,14,25,13,13,15,35,2,33,-1,2,16,undefined,-1,4,2,5,1,undefined,-1,2,1,-1,-1,2,13,-1,13,5,65,8,3,1,-1,undefined,-1,-1,11,-1,-1,2,19,6,9,2,1,6
22/04/2020,4,3,1,17,17,37,10,3,4,1,3,4,9,-1,-1,-1,3,6,2,-1,1,5,24,9,19,28,24,2,46,1,6,14,undefined,-1,1,11,1,7,undefined,1,3,9,4,5,11,15,4,13,1,34,11,6,-1,5,undefined,2,-1,13,-1,-1,6,24,6,10,2,4,3
22/04/2020,5,7,5,27,38,83,92,23,26,35,5,2,7,-1,-1,-1,43,38,7,9,-1,35,84,24,98,84,38,6,66,5,8,6,undefined,-1,11,64,16,7,undefined,7,13,5,-1,2,14,98,4,23,14,38,1,35,6,1,undefined,13,12,46,-1,-1,11,78,14,30,9,15,21
22/04/2020,6,48,25,63,66,134,232,78,56,162,37,20,57,-1,-1,-1,78,84,28,8,22,36,210,55,297,198,70,16,99,29,24,42,undefined,-1,47,248,34,11,undefined,28,28,26,7,7,33,185,25,92,24,30,18,56,15,22,undefined,64,45,116,-1,-1,51,146,62,34,41,42,27
22/04/2020,7,89,64,68,127,156,204,223,120,184,50,43,127,-1,-1,-1,94,130,38,8,15,19,306,113,321,391,81,29,136,75,44,48,undefined,-1,48,345,58,14,undefined,36,48,39,29,16,114,229,28,102,36,60,57,37,36,28,undefined,62,81,240,27,-1,39,147,24,74,111,78,48
22/04/2020,8,107,96,138,191,220,277,197,152,236,66,51,179,-1,-1,-1,178,188,111,26,22,57,538,147,470,327,137,41,159,85,57,64,undefined,-1,49,374,114,44,undefined,53,126,40,36,20,153,355,33,172,58,43,57,47,58,21,undefined,76,99,287,28,-1,66,196,49,86,87,141,98
22/04/2020,9,206,156,124,230,147,207,127,112,107,64,58,151,-1,-1,-1,214,164,86,44,38,102,421,103,248,238,166,41,121,60,74,70,undefined,-1,47,279,105,65,undefined,55,116,34,33,14,163,361,19,216,42,74,65,82,54,31,undefined,93,44,170,37,-1,99,222,62,125,69,103,154
22/04/2020,10,250,202,175,300,197,213,139,116,86,29,50,144,-1,-1,-1,257,121,77,87,59,129,493,77,298,258,219,92,116,85,87,94,undefined,-1,41,303,108,61,undefined,63,113,56,36,16,188,377,41,273,99,61,78,72,90,45,undefined,101,59,156,52,-1,116,280,63,116,94,104,184
22/04/2020,11,275,280,248,350,196,220,130,113,83,37,38,115,-1,-1,-1,254,189,97,113,100,145,589,81,237,240,260,54,163,75,113,100,undefined,-1,43,301,82,69,undefined,60,112,28,26,19,262,411,26,312,93,111,110,73,108,47,undefined,94,37,180,58,-1,122,375,92,166,79,124,265
22/04/2020,12,380,394,343,454,316,272,153,155,144,54,48,137,-1,-1,-1,317,238,107,171,78,261,733,140,312,316,428,60,161,98,129,132,undefined,-1,61,456,142,97,undefined,126,176,47,29,22,344,522,46,404,112,135,123,140,107,43,undefined,175,63,239,78,-1,169,481,103,269,115,181,349
22/04/2020,13,387,425,356,466,270,361,118,134,143,48,69,174,-1,-1,-1,284,219,111,154,66,262,860,133,386,326,367,75,167,79,132,131,undefined,-1,47,495,162,86,undefined,127,115,52,28,23,320,534,36,443,126,148,149,136,144,34,undefined,154,66,210,87,-1,158,575,148,299,94,175,363
22/04/2020,14,436,371,408,469,222,345,120,141,128,35,44,155,-1,-1,-1,282,172,99,147,58,255,863,69,341,317,282,78,172,91,156,106,undefined,-1,52,461,123,63,undefined,73,118,42,34,24,321,578,30,419,108,111,82,121,144,49,undefined,132,60,195,74,-1,179,561,129,207,72,153,415
22/04/2020,15,461,326,391,426,259,385,157,147,194,40,51,157,-1,-1,-1,246,136,95,153,101,261,962,90,457,400,241,71,182,92,119,83,undefined,-1,41,519,104,44,undefined,63,112,40,28,23,284,491,29,427,105,103,98,114,135,32,undefined,135,60,251,80,-1,194,636,151,186,75,176,429
22/04/2020,16,444,292,463,438,278,408,229,202,208,68,89,283,-1,-1,-1,223,148,116,177,105,254,993,131,560,446,245,90,234,114,105,122,undefined,-1,49,617,86,59,undefined,35,96,57,47,38,274,529,33,440,108,98,109,101,139,48,undefined,121,77,356,62,-1,166,655,141,187,91,174,482
22/04/2020,17,405,279,460,398,331,507,327,299,318,59,130,395,-1,-1,-1,196,138,104,171,87,279,1191,171,587,664,232,70,315,202,142,96,undefined,-1,76,845,120,82,undefined,44,80,83,67,57,279,533,36,383,80,124,107,129,126,49,undefined,200,103,374,60,-1,181,733,170,187,97,224,478
22/04/2020,18,267,149,370,284,257,339,211,214,103,60,128,343,-1,-1,-1,153,74,60,153,79,179,964,92,326,385,240,70,236,169,151,111,undefined,-1,41,618,57,69,undefined,15,76,55,38,38,163,355,43,260,62,90,85,131,84,45,undefined,114,64,197,-1,-1,166,524,162,145,70,139,333
22/04/2020,19,163,87,251,176,148,196,77,117,62,41,75,256,-1,-1,-1,72,47,36,123,51,134,584,68,252,207,142,43,106,49,115,79,undefined,-1,30,278,51,39,undefined,9,28,36,26,22,138,236,22,174,30,124,81,52,59,54,undefined,88,39,140,-1,-1,87,403,170,86,35,91,218
22/04/2020,20,82,47,190,136,114,144,48,69,60,21,69,188,-1,-1,-1,46,14,16,88,25,105,503,53,167,120,138,52,93,24,65,72,undefined,-1,14,202,34,34,undefined,6,17,37,34,17,85,207,12,110,51,131,45,45,42,21,undefined,67,24,105,-1,-1,79,299,102,38,34,68,128
22/04/2020,21,55,22,147,90,93,130,25,44,33,12,44,126,-1,-1,-1,29,26,11,60,19,56,314,39,140,110,137,19,66,17,60,44,undefined,-1,20,118,26,41,undefined,4,7,16,10,7,51,144,13,99,21,93,17,54,18,22,undefined,27,16,82,-1,-1,45,275,122,36,17,32,87
22/04/2020,22,46,29,113,50,59,61,24,26,38,11,18,58,-1,-1,-1,20,21,14,27,9,53,149,26,105,68,85,11,28,14,39,39,undefined,-1,5,56,8,11,undefined,10,8,7,5,4,33,144,3,86,18,112,15,19,12,11,undefined,27,8,68,-1,-1,29,172,54,45,13,27,52
22/04/2020,23,9,23,77,32,33,56,13,20,19,8,15,35,-1,-1,-1,13,7,4,19,10,7,75,26,57,57,59,13,22,2,17,38,undefined,-1,2,46,18,19,undefined,1,10,5,4,3,26,57,5,57,10,83,5,14,12,8,undefined,16,7,49,-1,-1,10,94,51,20,5,12,20
23/04/2020,0,26,7,34,28,25,22,10,7,11,2,3,12,-1,-1,-1,20,14,2,7,14,18,53,12,55,23,47,4,34,3,4,16,undefined,-1,3,16,3,2,undefined,2,1,6,6,2,19,37,3,28,9,97,6,14,8,8,undefined,9,4,18,-1,-1,21,58,31,18,3,8,13
23/04/2020,1,12,4,50,15,13,26,9,2,2,-1,2,7,-1,-1,-1,3,9,1,8,2,18,18,12,11,21,61,5,23,1,3,24,undefined,-1,-1,17,-1,5,undefined,-1,-1,-1,-1,-1,9,47,-1,14,13,86,2,13,5,-1,undefined,4,1,13,-1,-1,7,23,16,5,-1,8,12
23/04/2020,2,10,9,28,12,12,3,1,3,1,4,4,3,-1,-1,-1,3,6,6,4,2,16,32,9,29,7,36,5,12,1,4,4,undefined,-1,-1,1,2,1,undefined,-1,-1,2,-1,-1,9,34,-1,3,5,129,2,4,5,1,undefined,2,1,8,-1,-1,5,36,9,10,-1,5,5
23/04/2020,3,5,11,35,15,27,11,5,-1,-1,1,5,2,-1,-1,-1,7,7,1,4,4,17,18,2,12,28,22,2,30,1,8,9,undefined,-1,-1,5,3,19,undefined,1,5,-1,-1,-1,14,29,-1,13,5,70,-1,-1,1,1,undefined,3,-1,8,-1,-1,5,28,13,14,-1,2,8
23/04/2020,4,9,4,37,12,42,11,9,5,4,1,-1,2,-1,-1,-1,6,5,2,1,2,3,28,4,17,37,22,6,47,2,2,8,undefined,-1,5,7,1,10,undefined,-1,2,4,3,-1,6,21,-1,10,8,56,11,3,-1,2,undefined,-1,-1,8,-1,-1,3,30,17,9,1,6,7
23/04/2020,5,7,12,31,42,79,97,23,25,37,5,3,8,-1,-1,-1,38,48,11,2,1,30,80,25,114,63,51,7,71,8,10,18,undefined,-1,5,80,17,3,undefined,5,13,5,3,3,14,106,4,33,10,32,1,33,4,2,undefined,10,9,45,-1,-1,13,81,11,28,16,18,24
23/04/2020,6,60,22,47,61,105,215,86,70,159,32,21,57,-1,-1,-1,72,96,31,2,14,32,161,56,301,251,114,14,95,48,26,43,undefined,-1,37,233,24,7,undefined,24,24,30,15,9,41,193,20,91,47,43,15,53,15,21,undefined,79,37,113,-1,-1,35,172,34,33,38,51,39
23/04/2020,7,60,57,83,111,167,257,168,108,174,71,45,112,-1,-1,-1,83,129,61,10,23,21,276,120,341,353,124,26,140,77,37,40,undefined,-1,57,348,50,26,undefined,28,47,40,26,14,108,206,18,132,44,53,38,41,38,17,undefined,37,70,222,15,-1,45,135,24,69,102,77,54
23/04/2020,8,120,105,120,175,182,299,179,116,233,73,55,152,-1,-1,-1,123,178,112,62,17,59,486,158,441,320,204,73,154,67,48,66,undefined,-1,57,385,106,47,undefined,52,134,31,37,18,138,347,26,182,84,60,62,54,57,29,undefined,83,83,286,24,-1,59,187,31,81,95,137,75
23/04/2020,9,180,129,143,230,474,239,112,107,111,76,41,126,-1,-1,-1,166,144,85,67,34,83,508,100,252,208,251,79,124,84,43,80,undefined,-1,54,274,80,51,undefined,56,83,27,18,14,141,323,31,213,106,136,75,75,53,20,undefined,134,38,159,40,-1,95,199,41,105,80,87,129
23/04/2020,10,246,191,179,282,176,200,125,112,104,51,50,146,-1,-1,-1,259,161,100,75,38,148,558,90,284,258,387,94,144,83,78,94,undefined,-1,49,338,84,65,undefined,56,80,53,38,30,159,331,32,252,120,149,112,71,49,36,undefined,103,49,166,49,-1,112,326,56,134,64,89,163
23/04/2020,11,345,242,291,433,222,261,110,136,97,76,38,127,-1,-1,-1,231,148,98,148,45,190,669,81,271,298,469,92,183,100,134,97,undefined,-1,62,454,91,90,undefined,92,90,54,29,23,259,407,21,364,179,138,130,86,123,57,undefined,105,46,156,69,-1,151,425,60,170,76,111,264
23/04/2020,12,427,352,359,495,264,347,145,145,129,64,51,182,-1,-1,-1,331,263,114,177,88,273,805,172,425,367,619,134,239,87,160,141,undefined,-1,51,550,118,82,undefined,91,126,44,24,25,283,484,39,418,205,231,139,124,155,51,undefined,134,88,220,60,-1,179,517,104,216,84,150,349
23/04/2020,13,499,404,346,468,302,373,146,145,118,61,54,150,-1,-1,-1,334,226,108,187,50,260,911,151,377,296,556,111,226,96,142,135,undefined,-1,59,482,150,99,undefined,116,130,59,24,29,307,523,36,471,173,213,134,146,163,38,undefined,141,69,230,72,-1,197,575,129,267,83,158,383
23/04/2020,14,526,387,371,479,250,355,124,124,129,51,37,137,-1,-1,-1,304,173,114,194,54,267,782,85,392,311,446,82,159,184,164,128,undefined,-1,56,462,88,62,undefined,71,107,45,21,11,285,488,34,448,164,150,81,130,128,35,undefined,137,76,217,65,-1,198,602,123,224,58,177,399
23/04/2020,15,480,361,394,441,261,393,154,144,211,57,39,131,-1,-1,-1,302,122,108,158,61,274,950,99,488,318,300,83,171,84,176,123,undefined,-1,63,488,106,70,undefined,48,74,63,19,20,295,515,36,507,141,109,84,106,150,42,undefined,100,83,251,100,-1,215,649,137,216,69,141,502
23/04/2020,16,423,340,366,450,291,429,216,184,226,50,70,205,-1,-1,-1,247,127,107,177,37,286,1035,150,577,431,260,84,206,139,168,94,undefined,-1,51,538,119,59,undefined,35,91,48,21,28,284,512,30,501,108,58,81,88,138,36,undefined,145,69,305,60,-1,165,597,128,181,77,191,477
23/04/2020,17,426,246,460,414,286,457,219,213,280,65,90,294,-1,-1,-1,207,131,100,171,58,267,1131,145,570,500,230,67,215,143,129,106,undefined,-1,70,684,75,61,undefined,35,72,59,38,42,280,552,37,410,83,77,79,99,150,42,undefined,164,94,342,33,-1,170,702,168,192,113,186,474
23/04/2020,18,207,132,332,248,242,311,120,128,112,54,42,165,-1,-1,-1,106,73,86,108,45,197,852,97,378,291,150,50,163,80,113,110,undefined,-1,39,441,70,37,undefined,23,69,26,20,19,180,311,29,278,60,83,73,63,77,38,undefined,86,64,187,3,-1,125,509,201,120,64,109,292
23/04/2020,19,155,63,199,167,173,182,63,70,59,38,34,124,-1,-1,-1,55,24,24,90,24,123,501,46,203,133,115,38,94,42,83,43,undefined,-1,12,229,27,27,undefined,5,33,25,19,12,92,224,17,128,61,98,62,28,51,24,undefined,64,22,133,4,-1,48,346,123,77,45,72,156
23/04/2020,20,59,49,197,138,152,154,30,69,47,23,44,162,-1,-1,-1,46,16,16,87,17,80,442,22,144,145,110,42,94,46,81,91,undefined,-1,20,182,41,13,undefined,7,18,21,16,9,63,180,16,116,64,155,70,37,27,32,undefined,49,13,81,3,-1,33,316,92,56,27,73,104
23/04/2020,21,44,25,134,90,111,153,26,43,31,13,30,105,-1,-1,-1,38,20,4,62,20,54,334,26,143,105,100,21,67,34,54,74,undefined,-1,7,129,17,16,undefined,6,7,35,18,16,58,137,11,73,28,92,22,37,33,23,undefined,33,4,64,2,-1,40,268,75,40,14,51,82
23/04/2020,22,51,23,128,64,75,57,14,40,46,12,21,83,-1,-1,-1,17,26,28,35,16,49,163,15,131,60,99,8,36,24,34,38,undefined,-1,8,62,9,6,undefined,5,9,5,4,3,36,106,7,127,21,82,8,22,24,9,undefined,22,9,60,3,-1,19,186,66,134,6,41,94
23/04/2020,23,21,20,65,32,59,47,12,13,17,6,12,38,-1,-1,-1,9,8,6,23,6,24,79,9,53,35,52,12,26,6,30,32,undefined,-1,4,49,14,10,undefined,2,6,5,4,4,23,53,11,27,16,86,6,30,14,15,undefined,15,5,44,-1,-1,16,84,31,56,3,14,35
24/04/2020,0,17,5,45,22,25,15,5,4,14,4,1,14,-1,-1,-1,5,15,4,2,3,10,16,15,29,24,73,2,19,4,13,24,undefined,-1,6,30,-1,-1,undefined,1,3,5,5,4,7,45,1,28,9,83,6,16,5,6,undefined,2,1,26,-1,-1,17,84,40,202,1,7,17
24/04/2020,1,9,5,36,10,14,29,9,5,11,-1,1,8,-1,-1,-1,1,4,1,13,5,17,18,1,19,24,54,6,13,-1,7,17,undefined,-1,1,11,2,2,undefined,1,8,4,1,1,2,38,1,19,14,82,2,2,8,4,undefined,3,-1,10,-1,-1,6,47,17,12,-1,6,8
24/04/2020,2,3,37,23,13,14,14,2,2,3,1,1,12,-1,-1,-1,2,1,5,7,1,5,38,7,11,29,36,5,17,2,14,4,undefined,-1,4,11,1,1,undefined,1,-1,-1,-1,-1,7,26,-1,12,5,65,1,16,6,7,undefined,2,4,9,-1,-1,2,41,27,7,1,2,9
24/04/2020,3,1,25,42,14,24,7,7,1,3,-1,4,11,-1,-1,-1,16,7,3,2,-1,12,23,13,14,8,41,-1,24,2,12,4,undefined,-1,-1,8,5,-1,undefined,2,2,-1,-1,-1,17,16,-1,22,4,73,4,3,5,-1,undefined,-1,2,14,-1,-1,10,42,10,10,-1,5,10
24/04/2020,4,5,1,17,13,53,9,6,1,2,2,3,4,-1,-1,-1,1,5,2,1,-1,6,34,11,23,12,20,2,48,1,4,14,undefined,-1,-1,13,1,3,undefined,1,8,2,1,3,4,22,-1,17,6,34,5,3,3,6,undefined,-1,1,11,-1,-1,4,28,18,3,-1,5,7
24/04/2020,5,10,11,33,41,67,110,19,14,34,13,2,8,-1,-1,-1,50,57,16,6,3,30,136,20,133,95,80,6,62,9,15,17,undefined,-1,17,79,16,11,undefined,12,10,3,-1,-1,32,91,5,25,19,42,6,48,8,-1,undefined,16,12,47,-1,-1,10,81,22,33,14,25,20
24/04/2020,6,59,16,62,71,123,217,78,46,153,35,19,52,-1,-1,-1,54,82,19,3,4,30,204,60,288,185,123,26,79,40,26,50,undefined,-1,44,228,37,9,undefined,24,35,23,10,7,39,203,25,88,64,74,18,49,15,20,undefined,73,48,121,1,-1,38,151,49,36,35,30,25
24/04/2020,7,76,42,81,141,152,200,184,131,177,48,39,137,-1,-1,-1,69,102,55,20,17,48,303,82,324,393,154,50,154,74,35,42,undefined,-1,45,371,48,12,undefined,45,36,44,35,17,111,253,15,95,110,94,36,41,37,17,undefined,90,82,195,15,-1,54,148,28,61,125,80,59
24/04/2020,8,138,122,135,168,180,272,197,138,225,69,57,181,-1,-1,-1,168,192,122,25,13,74,559,137,398,368,221,69,194,95,51,73,undefined,-1,53,424,115,39,undefined,62,104,52,34,26,134,294,23,207,136,115,62,68,61,35,undefined,80,95,267,21,-1,85,213,51,93,106,111,89
24/04/2020,9,236,154,177,252,181,208,139,115,143,86,41,160,-1,-1,-1,200,126,79,66,20,62,487,94,272,259,298,97,165,72,81,70,undefined,-1,67,362,87,50,undefined,48,83,55,34,18,140,335,48,264,121,142,72,91,65,31,undefined,80,67,171,35,-1,83,247,51,108,78,116,147
24/04/2020,10,279,215,234,318,228,218,144,160,80,44,48,187,-1,-1,-1,215,199,108,99,37,129,603,74,272,311,446,113,168,86,82,97,undefined,-1,60,386,81,68,undefined,57,72,96,30,25,194,445,39,309,161,200,112,82,53,41,undefined,84,52,184,54,-1,124,323,65,146,62,108,212
24/04/2020,11,415,342,258,453,256,291,180,147,95,65,48,184,-1,-1,-1,299,181,90,145,29,232,808,97,237,347,472,144,257,105,138,106,undefined,-1,64,509,121,72,undefined,66,104,54,25,17,233,454,33,321,180,250,132,101,80,54,undefined,155,62,153,65,-1,160,429,76,209,68,145,270
24/04/2020,12,536,405,343,498,289,369,190,186,131,62,71,225,-1,-1,-1,323,207,122,182,62,277,854,149,328,375,645,147,248,123,167,184,undefined,-1,57,649,132,122,undefined,129,94,68,49,30,324,545,44,445,180,238,174,146,118,49,undefined,129,149,263,44,-1,148,579,140,292,84,208,388
24/04/2020,13,601,458,389,561,337,444,219,199,127,57,65,221,-1,-1,-1,388,206,125,219,51,320,1046,170,413,494,625,121,259,184,180,149,undefined,-1,87,782,149,101,undefined,114,116,81,36,33,360,667,53,529,255,207,177,126,146,47,undefined,182,118,266,61,-1,170,655,122,262,100,206,423
24/04/2020,14,585,389,420,584,258,508,209,186,205,63,49,193,-1,-1,-1,348,169,152,224,54,301,1043,114,443,482,498,132,209,157,180,159,undefined,-1,81,745,117,107,undefined,53,117,56,35,33,293,592,41,568,231,189,155,146,141,57,undefined,149,87,277,54,-1,200,778,163,244,59,198,434
24/04/2020,15,566,405,463,575,323,488,195,205,168,44,70,222,-1,-1,-1,285,138,91,221,71,293,1094,123,449,531,373,95,209,182,177,115,undefined,-1,93,799,101,54,undefined,52,92,68,36,36,350,619,43,606,166,150,148,107,121,70,undefined,190,85,271,80,-1,217,725,150,259,88,220,519
24/04/2020,16,633,414,489,540,399,569,255,233,183,61,112,308,-1,-1,-1,276,127,105,213,85,353,1175,124,526,653,313,78,262,176,167,139,undefined,-1,43,780,96,62,undefined,36,89,66,63,52,364,596,46,520,120,92,119,102,138,57,undefined,165,79,335,75,-1,184,737,139,270,92,221,560
24/04/2020,17,483,322,505,494,400,552,357,323,248,80,157,451,-1,-1,-1,225,154,105,210,90,357,1294,173,578,729,246,78,329,224,139,140,undefined,-1,101,894,100,81,undefined,21,121,47,47,47,327,545,45,445,84,91,137,114,120,63,undefined,145,102,348,43,-1,241,805,181,173,148,256,539
24/04/2020,18,330,184,532,344,309,370,165,224,126,75,133,426,-1,-1,-1,147,68,44,220,69,298,1153,78,395,384,227,65,276,170,187,110,undefined,-1,44,647,80,77,undefined,8,68,48,41,37,246,425,31,386,88,85,93,82,102,62,undefined,138,75,242,-1,-1,188,706,189,117,70,194,447
24/04/2020,19,181,67,340,190,189,270,87,103,76,31,71,245,-1,-1,-1,109,38,16,154,58,170,662,38,238,236,180,37,153,67,142,93,undefined,-1,13,394,32,71,undefined,8,25,38,27,12,150,247,15,191,49,123,95,57,96,36,undefined,104,26,140,-1,-1,97,505,158,74,45,101,244
24/04/2020,20,103,54,247,133,139,197,44,68,44,12,56,173,-1,-1,-1,56,30,18,108,40,144,452,44,218,162,137,28,102,47,72,119,undefined,-1,11,217,13,35,undefined,6,21,29,12,11,80,179,15,140,49,173,64,38,37,29,undefined,77,21,110,-1,-1,87,323,113,52,33,63,149
24/04/2020,21,77,35,174,105,118,178,39,48,34,24,37,100,-1,-1,-1,40,28,10,66,29,69,379,41,167,122,100,21,74,30,45,115,undefined,-1,14,145,33,27,undefined,-1,9,25,10,6,58,109,19,111,27,91,47,43,33,16,undefined,48,20,82,-1,-1,28,258,77,39,16,39,90
24/04/2020,22,36,23,153,55,68,55,43,49,49,24,27,77,-1,-1,-1,21,16,12,33,24,32,176,32,140,73,86,8,41,17,48,44,undefined,-1,12,103,13,9,undefined,5,9,18,7,4,41,97,7,94,26,79,33,29,15,12,undefined,38,13,69,-1,-1,28,204,70,33,12,39,73
24/04/2020,23,30,14,88,30,78,82,13,16,15,10,30,87,-1,-1,-1,17,17,1,28,10,38,118,11,86,43,55,12,30,2,33,44,undefined,-1,4,52,8,1,undefined,3,9,8,5,4,24,62,8,35,12,81,4,19,11,13,undefined,19,7,55,-1,-1,16,93,72,19,7,27,37
25/04/2020,0,5,5,87,27,29,20,6,17,13,8,7,22,-1,-1,-1,3,15,-1,7,6,17,60,27,42,43,88,10,30,3,11,28,undefined,-1,4,28,3,2,undefined,2,5,9,8,7,16,41,2,25,20,73,4,16,5,5,undefined,6,2,18,-1,-1,11,64,60,12,5,10,17
25/04/2020,1,2,13,35,12,32,21,2,2,2,6,-1,7,-1,-1,-1,5,6,-1,4,4,11,43,19,15,14,59,2,13,6,14,31,undefined,-1,-1,17,-1,6,undefined,1,3,2,2,1,9,42,9,31,4,105,1,18,7,6,undefined,4,1,26,-1,-1,5,33,30,14,-1,5,10
25/04/2020,2,18,2,42,21,29,22,4,-1,2,5,1,6,-1,-1,-1,10,5,1,8,1,7,34,8,25,10,35,10,38,6,7,7,undefined,-1,1,15,2,2,undefined,2,4,2,-1,1,8,17,2,23,12,58,-1,7,1,3,undefined,2,-1,18,-1,-1,6,23,21,2,1,5,14
25/04/2020,3,3,6,30,13,40,17,1,2,2,2,10,12,-1,-1,-1,6,3,-1,5,1,1,15,6,14,20,25,3,45,3,7,1,undefined,-1,-1,5,2,1,undefined,1,-1,-1,-1,-1,6,11,-1,10,64,78,-1,8,9,-1,undefined,2,-1,18,-1,-1,1,35,18,6,-1,5,7
25/04/2020,4,15,11,19,13,14,4,-1,2,-1,2,5,6,-1,-1,-1,1,2,4,4,1,4,24,9,11,5,31,3,21,-1,1,9,undefined,-1,-1,9,-1,5,undefined,2,2,-1,-1,-1,5,26,-1,21,4,49,11,2,1,3,undefined,3,1,9,-1,-1,2,51,23,7,1,9,11
25/04/2020,5,6,3,12,28,42,28,17,8,3,4,-1,8,-1,-1,-1,45,12,7,2,-1,8,58,13,29,26,30,-1,37,5,9,2,undefined,-1,3,23,-1,9,undefined,2,-1,3,3,3,20,45,-1,24,3,36,-1,7,2,2,undefined,-1,8,4,-1,-1,-1,22,10,2,-1,12,4
25/04/2020,6,12,16,19,27,59,46,33,34,10,7,11,29,-1,-1,-1,34,23,5,4,3,13,86,10,49,79,40,5,48,20,11,9,undefined,-1,23,87,8,10,undefined,9,11,4,-1,-1,22,73,1,41,23,31,11,14,7,-1,undefined,10,4,39,2,-1,10,40,14,13,14,13,16
25/04/2020,7,31,20,49,49,82,73,114,117,19,12,27,70,-1,-1,-1,33,35,16,5,11,11,115,12,73,202,59,26,62,45,21,15,undefined,-1,23,210,7,10,undefined,2,14,7,7,8,34,71,6,42,61,31,15,17,18,3,undefined,14,17,33,5,-1,19,63,16,6,22,25,19
25/04/2020,8,37,37,54,94,115,99,196,146,30,35,38,127,-1,-1,-1,26,30,26,8,7,35,206,27,107,418,123,48,89,84,28,25,undefined,-1,16,387,13,24,undefined,8,21,17,15,12,67,148,5,46,89,67,46,29,16,12,undefined,10,10,66,9,-1,33,131,26,24,24,49,61
25/04/2020,9,98,109,130,141,164,169,264,216,31,38,78,169,-1,-1,-1,47,68,33,32,20,59,319,35,142,550,206,70,125,158,64,50,undefined,-1,38,573,26,59,undefined,6,44,13,19,14,108,146,12,119,123,110,90,49,16,15,undefined,21,33,59,21,-1,47,178,25,53,51,87,109
25/04/2020,10,166,134,228,223,234,207,401,251,63,59,89,249,-1,-1,-1,206,84,21,102,35,171,424,47,195,598,317,125,216,229,73,69,undefined,-1,55,732,31,53,undefined,15,55,32,44,18,146,267,15,186,181,119,160,76,45,30,undefined,46,49,121,45,-1,74,335,62,82,70,110,214
25/04/2020,11,333,268,335,399,309,278,448,289,43,44,108,275,-1,-1,-1,165,89,45,185,71,230,636,45,221,763,459,143,257,244,128,95,undefined,-1,86,931,40,57,undefined,27,81,40,41,38,228,323,28,293,260,192,243,80,64,30,undefined,91,41,163,71,-1,101,476,92,129,53,159,365
25/04/2020,12,482,347,509,465,408,325,438,291,49,44,93,307,-1,-1,-1,194,111,37,287,67,283,847,76,242,845,511,115,279,234,184,112,undefined,-1,88,1003,59,90,undefined,9,74,34,33,34,241,459,25,382,242,209,229,88,109,37,undefined,115,59,152,47,-1,140,590,126,161,69,205,484
25/04/2020,13,592,443,525,538,427,415,444,345,71,43,121,318,-1,-1,-1,200,117,49,266,88,322,1048,67,315,788,571,143,265,286,183,138,undefined,-1,82,952,47,98,undefined,13,92,39,32,30,345,494,20,419,231,188,212,103,134,37,undefined,138,57,186,144,-1,174,688,166,189,68,255,643
25/04/2020,14,647,443,522,562,373,484,408,344,75,44,109,384,-1,-1,-1,171,122,42,311,77,334,1091,59,303,851,506,101,272,265,159,171,undefined,-1,70,1076,35,87,undefined,22,94,40,46,29,368,475,35,511,237,138,164,107,141,53,undefined,124,77,245,116,-1,176,743,170,222,60,233,700
25/04/2020,15,652,486,645,548,419,468,473,299,72,43,130,383,-1,-1,-1,187,103,56,293,84,348,1051,83,333,853,361,95,292,292,174,176,undefined,-1,71,1100,55,103,undefined,18,86,38,54,38,393,502,34,440,155,136,197,116,136,47,undefined,112,72,190,90,-1,211,687,132,202,56,249,627
25/04/2020,16,451,363,532,499,350,407,383,316,89,41,130,382,-1,-1,-1,131,87,36,259,63,321,1022,58,301,662,281,87,228,258,163,140,undefined,-1,46,857,53,82,undefined,15,56,57,60,33,330,403,26,410,95,55,158,105,131,59,undefined,113,80,155,95,-1,224,661,126,158,85,241,616
25/04/2020,17,311,185,494,341,321,358,261,215,70,54,125,362,-1,-1,-1,127,70,33,213,64,265,937,69,326,465,258,77,218,227,173,151,undefined,-1,47,713,42,71,undefined,11,72,57,64,37,215,366,35,318,80,91,116,109,81,54,undefined,120,61,157,46,-1,169,711,174,128,65,158,483
25/04/2020,18,175,100,411,197,227,290,118,122,44,47,93,282,-1,-1,-1,88,36,20,151,69,199,724,34,208,242,202,61,169,95,164,116,undefined,-1,29,403,17,66,undefined,4,41,47,34,23,170,240,46,241,57,116,69,80,69,58,undefined,66,29,159,-1,-1,117,566,163,105,43,138,302
25/04/2020,19,78,52,284,130,159,177,66,54,39,30,69,203,-1,-1,-1,47,33,12,146,49,134,500,44,174,172,185,35,108,59,109,88,undefined,-1,21,251,27,35,undefined,4,34,27,26,19,91,160,8,149,20,124,62,41,43,46,undefined,53,15,103,-1,-1,66,411,164,47,11,85,201
25/04/2020,20,69,30,226,100,135,110,40,67,35,28,57,151,-1,-1,-1,38,29,11,104,36,65,446,41,148,107,134,28,50,37,60,90,undefined,-1,6,185,16,41,undefined,7,12,24,22,14,91,162,22,136,20,119,38,47,41,37,undefined,47,12,88,1,-1,43,318,115,38,25,56,131
25/04/2020,21,35,29,162,74,85,75,15,35,25,30,35,105,-1,-1,-1,19,17,7,33,15,42,271,33,107,75,100,32,52,18,64,71,undefined,-1,4,111,23,27,undefined,1,7,17,9,8,47,106,21,89,23,53,59,37,37,20,undefined,48,12,65,-1,-1,42,194,57,26,27,37,96
25/04/2020,22,34,27,117,78,54,70,11,20,16,17,13,50,-1,-1,-1,31,6,6,31,20,53,160,25,125,75,68,23,32,15,56,76,undefined,-1,-1,92,12,12,undefined,7,8,21,10,7,21,100,4,85,23,76,17,29,12,15,undefined,21,8,50,-1,-1,40,132,74,28,6,21,56
25/04/2020,23,17,12,91,22,33,38,7,9,7,11,3,16,-1,-1,-1,10,5,3,25,15,25,65,9,92,37,63,25,14,3,45,37,undefined,-1,4,35,13,7,undefined,1,5,11,7,2,19,48,13,44,18,56,7,24,8,9,undefined,12,5,33,-1,-1,13,132,92,15,2,8,27
26/04/2020,0,6,4,44,25,9,20,-1,7,-1,-1,-1,4,-1,-1,-1,6,14,1,18,6,14,20,18,59,7,27,3,12,-1,13,24,undefined,-1,-1,16,2,7,undefined,2,1,1,-1,-1,3,39,1,20,13,41,7,16,7,5,undefined,9,2,16,-1,-1,4,77,48,9,-1,1,3
26/04/2020,1,8,5,32,17,8,13,1,2,20,1,-1,2,-1,-1,-1,8,6,-1,2,2,8,23,15,52,6,48,7,8,-1,6,15,undefined,-1,-1,8,1,3,undefined,-1,3,5,-1,1,5,35,1,26,13,68,2,18,3,2,undefined,8,1,4,-1,-1,18,50,46,6,2,1,8
26/04/2020,2,3,6,21,20,18,9,3,2,-1,4,-1,1,-1,-1,-1,1,5,1,4,7,4,33,4,19,3,17,5,17,-1,7,9,undefined,-1,-1,3,1,-1,undefined,-1,3,2,1,1,8,21,3,16,3,56,-1,6,1,1,undefined,2,1,4,-1,-1,3,24,24,7,-1,3,3
26/04/2020,3,4,4,26,10,19,6,1,2,-1,3,1,1,-1,-1,-1,1,8,10,3,3,-1,9,10,21,12,30,2,21,1,7,2,undefined,-1,4,-1,1,1,undefined,-1,2,1,1,-1,2,19,-1,9,4,26,2,6,2,1,undefined,1,2,3,-1,-1,4,13,3,4,1,1,-1
26/04/2020,4,9,10,17,17,8,10,-1,2,-1,1,1,-1,-1,-1,-1,8,2,-1,3,1,1,18,-1,18,4,18,2,8,-1,1,17,undefined,-1,-1,2,-1,-1,undefined,1,2,-1,-1,1,16,32,-1,16,4,18,-1,3,3,-1,undefined,1,1,16,-1,-1,2,32,6,7,-1,2,10
26/04/2020,5,5,5,18,31,26,19,10,4,4,2,-1,-1,-1,-1,-1,39,4,3,4,2,3,69,17,31,20,31,1,27,3,12,10,undefined,-1,4,12,8,12,undefined,-1,7,1,-1,1,12,55,-1,23,5,20,11,8,1,-1,undefined,-1,-1,16,-1,-1,9,13,10,6,2,8,6
26/04/2020,6,9,9,20,45,40,46,6,11,13,13,-1,10,-1,-1,-1,48,11,3,-1,2,8,98,9,50,30,55,20,29,7,10,1,undefined,-1,7,47,-1,3,undefined,2,5,3,3,2,31,116,1,59,10,23,1,9,8,7,undefined,5,3,33,-1,-1,3,31,10,7,6,10,19
26/04/2020,7,25,31,46,53,44,60,33,46,19,2,5,24,-1,-1,-1,18,19,19,10,8,17,114,14,104,88,76,24,46,19,18,15,undefined,-1,8,101,7,5,undefined,3,8,7,4,4,16,90,3,37,43,39,14,20,10,2,undefined,13,8,34,3,-1,19,45,8,14,16,20,18
26/04/2020,8,49,43,53,93,99,88,122,90,18,9,21,74,-1,-1,-1,22,43,7,12,11,31,176,17,129,231,153,74,61,49,20,32,undefined,-1,25,229,9,35,undefined,4,18,18,15,14,37,121,13,77,72,91,28,20,13,6,undefined,9,22,49,17,-1,27,85,21,39,24,26,41
26/04/2020,9,110,71,123,123,110,158,152,113,24,12,37,89,-1,-1,-1,61,44,38,35,15,60,286,37,131,271,357,181,90,86,53,50,undefined,-1,21,313,17,30,undefined,5,24,16,15,15,77,148,20,121,1458,191,73,98,13,1,undefined,26,21,75,20,-1,73,177,31,36,23,58,101
26/04/2020,10,238,164,171,217,163,161,171,127,41,18,27,111,-1,-1,-1,103,39,52,84,34,92,344,32,156,316,551,180,127,123,70,53,undefined,-1,26,374,39,48,undefined,9,40,23,28,17,116,201,19,181,1751,296,114,106,53,3,undefined,42,22,89,42,-1,135,306,42,45,32,94,165
26/04/2020,11,357,227,250,263,193,254,155,148,47,29,46,160,-1,-1,-1,134,32,52,116,53,197,598,24,207,270,793,183,151,115,99,91,undefined,-1,44,411,38,54,undefined,12,45,18,13,16,166,252,12,292,1753,412,152,115,76,6,undefined,89,42,114,49,-1,108,438,53,86,50,117,268
26/04/2020,12,449,317,295,359,215,256,189,141,53,28,37,185,-1,-1,-1,163,37,39,155,33,247,617,34,193,370,777,201,153,116,127,92,undefined,-1,30,405,44,58,undefined,12,60,32,33,20,183,320,13,318,1403,430,144,142,104,12,undefined,100,48,131,41,-1,145,525,83,112,30,107,375
26/04/2020,13,489,353,431,430,273,327,154,159,38,20,47,143,-1,-1,-1,189,29,57,213,81,273,685,60,210,399,801,176,158,134,141,105,undefined,-1,30,516,36,77,undefined,9,42,28,22,24,182,389,28,326,1379,376,128,164,118,19,undefined,129,33,187,68,-1,177,543,106,157,48,122,478
26/04/2020,14,602,406,490,496,343,377,247,176,47,14,45,199,-1,-1,-1,190,43,45,230,61,274,917,76,287,456,811,185,224,154,155,145,undefined,-1,47,623,53,70,undefined,18,62,27,20,23,268,450,22,438,1560,338,103,144,125,9,undefined,124,25,193,75,-1,172,656,120,127,50,155,539
26/04/2020,15,569,419,501,491,313,301,303,229,75,25,76,292,-1,-1,-1,164,54,65,230,74,298,846,102,269,553,584,130,228,188,180,119,undefined,-1,50,781,42,65,undefined,14,53,43,39,28,288,453,34,446,722,190,139,140,143,10,undefined,137,43,178,73,-1,204,657,133,149,63,218,554
26/04/2020,16,411,334,435,391,283,312,249,188,61,30,64,255,-1,-1,-1,143,91,35,243,98,266,782,68,226,422,309,74,163,167,148,101,undefined,-1,52,577,40,64,undefined,12,54,42,52,31,263,338,17,424,164,106,123,90,121,14,undefined,154,32,135,67,-1,156,638,128,140,54,155,599
26/04/2020,17,256,177,383,278,256,266,149,213,49,50,109,324,-1,-1,-1,116,39,22,172,58,263,746,71,173,393,191,67,164,150,118,104,undefined,-1,66,516,40,46,undefined,10,47,60,60,52,179,285,33,285,77,94,129,92,68,44,undefined,103,24,116,35,-1,159,572,143,118,52,133,469
26/04/2020,18,166,82,357,174,167,224,111,125,59,47,87,292,-1,-1,-1,65,39,17,179,56,187,667,46,230,225,210,44,137,102,120,98,undefined,-1,36,330,41,69,undefined,7,29,40,36,28,127,184,15,239,46,125,83,91,56,40,undefined,88,31,123,-1,-1,114,537,132,79,36,115,271
26/04/2020,19,135,71,259,193,131,163,56,69,53,39,62,178,-1,-1,-1,60,21,12,97,44,127,512,41,140,115,170,54,99,60,85,79,undefined,-1,18,210,22,28,undefined,10,17,30,30,16,104,178,17,140,81,98,61,52,35,34,undefined,74,13,112,-1,-1,87,397,104,62,25,84,205
26/04/2020,20,74,48,195,100,121,131,33,51,24,21,59,157,-1,-1,-1,35,14,14,85,19,100,443,20,115,98,110,25,79,16,83,87,undefined,-1,6,110,27,39,undefined,3,11,19,21,11,62,97,18,141,30,107,38,26,46,39,undefined,43,18,69,1,-1,51,314,109,36,23,41,123
26/04/2020,21,49,24,143,68,55,82,15,44,17,13,35,115,-1,-1,-1,46,16,7,60,14,78,283,37,101,81,97,21,55,14,41,66,undefined,-1,10,81,11,24,undefined,-1,13,13,13,9,46,99,10,90,23,113,27,27,21,18,undefined,38,7,63,-1,-1,37,223,77,30,8,26,73
26/04/2020,22,36,19,113,37,51,67,17,26,12,10,24,77,-1,-1,-1,19,13,6,29,13,50,154,18,87,48,75,11,23,17,27,28,undefined,-1,8,76,12,6,undefined,8,11,15,3,2,31,65,4,56,18,102,6,25,10,19,undefined,11,16,37,-1,-1,25,182,64,17,9,30,52
26/04/2020,23,26,11,97,26,36,43,2,12,11,2,10,48,-1,-1,-1,16,5,1,15,5,18,67,17,66,25,58,9,25,6,32,38,undefined,-1,2,42,4,4,undefined,3,7,12,6,5,19,47,3,24,13,84,5,15,10,9,undefined,12,4,25,-1,-1,15,109,45,14,1,18,18
27/04/2020,0,21,5,65,20,18,12,2,3,11,2,4,11,-1,-1,-1,7,20,3,2,8,27,20,11,34,24,68,3,28,-1,13,87,undefined,-1,2,10,2,2,undefined,-1,2,18,8,4,21,23,-1,29,7,51,2,8,-1,12,undefined,8,5,11,-1,-1,9,74,42,11,-1,4,20
27/04/2020,1,13,6,60,7,11,29,3,2,12,2,2,7,-1,-1,-1,6,3,-1,30,17,16,15,6,29,32,35,4,9,1,14,10,undefined,-1,-1,9,-1,2,undefined,-1,1,3,2,-1,6,16,-1,22,2,78,2,4,8,8,undefined,3,1,8,-1,-1,3,47,23,4,1,6,7
27/04/2020,2,-1,2,28,10,18,4,1,1,-1,1,-1,1,-1,-1,-1,-1,4,3,7,5,13,9,2,2,12,37,2,20,2,5,7,undefined,-1,1,8,1,3,undefined,-1,1,6,5,-1,11,13,1,7,3,56,5,-1,4,9,undefined,-1,-1,8,-1,-1,5,60,21,6,1,2,14
27/04/2020,3,6,6,23,9,42,4,1,-1,2,-1,6,-1,-1,-1,-1,8,4,1,1,-1,9,31,11,5,14,26,-1,33,1,4,1,undefined,-1,1,6,2,2,undefined,1,2,-1,-1,-1,9,12,-1,21,-1,46,1,3,7,2,undefined,2,-1,5,-1,-1,5,41,12,5,1,5,5
27/04/2020,4,6,1,23,17,59,18,7,2,-1,1,1,4,-1,-1,-1,11,6,7,3,4,14,36,1,16,3,23,3,63,2,12,12,undefined,-1,2,7,-1,15,undefined,-1,1,2,1,2,22,14,2,16,6,61,8,2,2,1,undefined,2,1,7,-1,-1,-1,30,8,7,-1,3,8
27/04/2020,5,13,6,21,25,66,59,11,14,16,7,3,6,-1,-1,-1,42,24,7,1,2,28,93,16,75,77,23,4,52,2,11,1,undefined,-1,17,38,4,6,undefined,3,13,8,1,-1,10,71,8,23,10,31,6,9,6,2,undefined,1,12,42,-1,-1,9,39,4,12,8,20,9
27/04/2020,6,49,22,41,54,84,145,57,62,51,18,17,45,-1,-1,-1,51,60,27,5,4,26,188,91,190,193,43,8,78,24,21,10,undefined,-1,21,156,32,3,undefined,7,13,15,4,2,27,98,15,61,14,31,12,46,12,4,undefined,10,24,84,1,-1,10,73,11,23,26,36,21
27/04/2020,7,84,51,68,116,156,198,196,109,174,43,38,95,-1,-1,-1,99,124,52,10,12,44,326,121,299,317,61,20,163,76,48,27,undefined,-1,47,298,46,16,undefined,35,38,15,17,16,92,192,10,122,41,46,37,23,35,8,undefined,17,71,201,6,-1,35,132,23,55,91,50,40
27/04/2020,8,153,114,158,195,203,298,185,138,233,70,43,152,-1,-1,-1,222,224,154,26,24,47,647,187,448,331,144,39,186,126,64,45,undefined,-1,52,377,109,40,undefined,78,148,39,27,15,146,311,12,218,71,56,57,50,64,14,undefined,51,96,310,28,-1,56,206,28,78,82,152,80
27/04/2020,9,224,142,153,264,163,240,132,115,127,58,68,149,-1,-1,-1,194,155,85,38,38,75,481,81,300,265,138,38,148,81,54,74,undefined,-1,59,357,73,46,undefined,49,99,34,26,8,157,365,34,217,56,47,82,48,50,14,undefined,40,39,201,32,-1,76,209,56,114,72,108,132
27/04/2020,10,278,233,208,336,253,229,125,162,79,40,67,154,-1,-1,-1,317,165,93,65,43,176,547,76,312,322,194,48,170,105,111,85,undefined,-1,55,439,80,47,undefined,70,85,42,27,17,159,380,35,269,84,70,105,64,82,6,undefined,83,62,186,42,-1,96,293,58,153,61,133,219
27/04/2020,11,334,281,316,424,268,264,196,170,86,51,44,172,-1,-1,-1,322,156,87,106,35,236,648,94,273,347,191,43,229,107,119,94,undefined,-1,40,455,77,57,undefined,60,112,40,26,27,274,392,34,361,87,111,157,57,124,15,undefined,113,46,170,61,-1,99,323,70,194,61,175,254
27/04/2020,12,524,440,389,551,334,376,216,220,129,59,60,232,-1,-1,-1,357,223,88,208,43,359,874,165,313,411,373,69,283,114,175,132,undefined,-1,66,691,119,75,undefined,106,160,30,24,24,352,534,41,420,149,108,123,98,135,28,undefined,162,77,233,45,-1,111,473,63,266,102,250,382
27/04/2020,13,646,470,433,558,386,397,231,215,123,58,95,255,-1,-1,-1,340,270,104,208,81,288,998,163,372,481,356,86,250,149,214,139,undefined,-1,83,753,108,101,undefined,89,148,51,48,43,358,550,44,497,133,97,148,97,162,43,undefined,193,64,247,59,-1,137,575,115,271,91,214,441
27/04/2020,14,580,411,422,521,304,413,188,210,113,35,72,217,-1,-1,-1,329,148,96,200,61,275,1043,147,353,502,315,60,222,126,148,107,undefined,-1,85,639,118,84,undefined,55,86,44,36,29,312,509,32,485,96,130,113,109,145,35,undefined,144,57,198,80,-1,156,605,128,236,75,210,339
27/04/2020,15,603,419,514,536,320,400,228,198,165,84,78,224,-1,-1,-1,292,114,97,212,76,343,1001,117,437,535,255,75,217,130,155,115,undefined,-1,59,620,91,82,undefined,60,87,34,32,33,310,554,35,511,98,95,89,76,162,36,undefined,158,61,256,69,-1,153,642,89,227,88,197,520
27/04/2020,16,540,405,501,579,372,486,267,248,244,68,93,293,-1,-1,-1,288,140,122,202,49,366,1088,122,536,597,256,75,286,160,178,117,undefined,-1,63,812,95,78,undefined,77,90,48,42,31,342,599,54,539,96,82,119,121,154,50,undefined,147,71,324,65,-1,139,755,113,234,123,182,515
27/04/2020,17,406,237,481,444,373,516,382,343,263,88,150,434,-1,-1,-1,233,140,138,226,39,326,1348,170,588,705,245,96,335,190,162,121,undefined,-1,78,938,104,61,undefined,34,114,70,69,57,301,504,56,418,116,101,106,107,152,75,undefined,156,92,385,60,-1,171,747,151,173,137,234,503
27/04/2020,18,229,130,385,286,302,351,193,226,112,65,129,377,-1,-1,-1,173,72,89,215,66,229,960,95,312,462,270,66,260,118,113,119,undefined,-1,42,565,52,56,undefined,11,61,56,54,35,180,324,23,277,67,117,72,96,86,35,undefined,102,59,243,-1,-1,143,572,145,115,67,166,352
27/04/2020,19,187,56,235,155,154,193,53,102,58,27,82,235,-1,-1,-1,59,29,38,92,38,125,535,63,199,263,174,41,136,49,73,90,undefined,-1,15,314,40,40,undefined,3,36,25,17,15,108,190,22,166,59,111,54,56,47,23,undefined,95,20,106,-1,-1,71,410,98,76,60,79,214
27/04/2020,20,65,33,145,82,108,168,31,83,48,29,58,209,-1,-1,-1,58,23,11,76,23,123,442,40,168,152,109,34,116,23,74,64,undefined,-1,11,182,23,18,undefined,5,15,33,13,10,49,115,20,110,36,117,64,34,41,24,undefined,31,10,89,-1,-1,60,299,95,47,32,37,143
27/04/2020,21,62,23,121,74,87,167,14,50,34,8,43,116,-1,-1,-1,29,16,9,41,19,73,318,42,153,107,86,15,50,23,38,84,undefined,-1,12,140,21,18,undefined,1,6,13,10,7,57,137,11,89,32,82,37,32,24,16,undefined,35,19,97,-1,-1,29,236,74,25,13,31,78
27/04/2020,22,43,31,108,62,52,64,11,28,44,10,30,82,-1,-1,-1,19,17,20,42,6,51,163,23,141,69,79,20,58,13,32,38,undefined,-1,6,77,9,15,undefined,-1,10,8,4,3,36,71,6,56,24,72,10,24,18,11,undefined,19,10,69,-1,-1,26,153,47,29,11,34,52
27/04/2020,23,32,26,70,26,34,29,7,7,12,-1,9,17,-1,-1,-1,9,3,9,21,5,27,69,10,51,20,78,16,33,8,27,24,undefined,-1,8,48,11,14,undefined,1,2,6,1,1,19,40,4,36,12,82,11,11,10,8,undefined,21,2,30,-1,-1,15,108,27,15,2,22,31
28/04/2020,0,15,11,42,32,23,24,5,5,3,2,5,15,-1,-1,-1,25,16,-1,16,6,22,37,15,24,25,44,6,22,4,16,13,undefined,-1,1,15,-1,8,undefined,1,3,5,2,4,15,21,3,50,10,71,5,10,3,6,undefined,4,4,23,-1,-1,12,47,38,17,2,3,14
28/04/2020,1,20,5,36,18,13,39,1,1,3,4,2,8,-1,-1,-1,13,10,2,11,1,19,28,10,16,13,39,7,20,1,5,20,undefined,-1,-1,10,10,10,undefined,-1,-1,1,-1,-1,6,40,-1,23,9,53,2,16,6,2,undefined,6,-1,20,-1,-1,5,42,32,14,3,9,9
28/04/2020,2,27,4,27,7,18,4,-1,1,3,3,-1,4,-1,-1,-1,6,2,2,5,3,8,17,11,18,6,42,10,25,-1,2,6,undefined,-1,-1,2,2,1,undefined,1,-1,-1,-1,-1,3,10,1,27,11,53,-1,10,5,4,undefined,4,3,23,-1,-1,2,27,13,8,1,2,19
28/04/2020,3,10,6,22,13,33,10,1,2,1,-1,-1,-1,-1,-1,-1,11,7,1,12,3,12,28,18,26,4,27,6,38,1,8,1,undefined,-1,1,3,4,1,undefined,-1,2,3,-1,-1,9,6,-1,13,7,59,1,6,2,2,undefined,1,-1,13,-1,-1,7,36,15,16,1,2,5
28/04/2020,4,3,4,23,10,52,13,6,1,4,-1,3,6,-1,-1,-1,2,1,3,9,4,11,44,7,21,12,31,6,65,4,9,9,undefined,-1,3,2,-1,1,undefined,1,1,3,1,3,9,22,-1,19,7,37,9,2,3,2,undefined,1,-1,15,-1,-1,5,38,11,6,3,3,8
28/04/2020,5,7,10,20,42,64,62,12,20,16,5,1,3,-1,-1,-1,50,19,9,4,1,27,64,14,76,63,65,8,63,9,10,12,undefined,-1,10,39,10,-1,undefined,2,9,5,4,1,26,99,5,33,14,49,5,16,7,6,undefined,1,-1,47,-1,-1,12,50,14,27,6,25,25
28/04/2020,6,39,9,45,65,115,149,68,57,72,20,19,42,-1,-1,-1,68,76,25,3,6,28,166,60,245,214,86,19,89,34,11,10,undefined,-1,22,201,14,-1,undefined,13,15,25,13,17,47,168,12,55,34,44,25,13,7,3,undefined,17,-1,112,-1,-1,27,74,13,28,36,45,31
28/04/2020,7,84,53,78,113,176,296,225,153,185,40,49,130,-1,-1,-1,135,147,60,22,9,43,386,114,356,418,130,67,172,84,25,37,undefined,-1,61,367,48,-1,undefined,30,54,39,33,22,106,214,14,123,67,69,57,32,31,10,undefined,24,-1,259,11,-1,48,130,23,71,134,72,67
28/04/2020,8,134,104,137,196,248,344,211,161,284,57,51,171,-1,-1,-1,214,226,137,29,26,64,633,202,479,368,241,71,231,86,52,50,undefined,-1,73,432,123,-1,undefined,67,153,40,32,12,142,335,15,206,105,89,79,59,57,22,undefined,76,-1,297,30,-1,67,202,42,67,98,170,96
28/04/2020,9,230,149,133,300,171,238,130,133,132,77,50,152,-1,-1,-1,227,173,125,32,26,80,499,83,285,264,284,83,169,64,69,85,undefined,-1,59,326,88,-1,undefined,57,109,29,25,12,170,288,31,252,108,160,91,70,42,24,undefined,73,-1,227,31,-1,83,205,41,136,83,115,122
28/04/2020,10,339,245,232,345,206,294,129,157,98,29,43,137,-1,-1,-1,300,172,101,69,49,137,625,75,271,284,366,87,167,69,129,91,undefined,-1,58,379,95,-1,undefined,83,115,46,36,24,255,388,31,277,137,163,105,83,80,29,undefined,60,-1,172,37,-1,113,303,62,176,65,119,200
28/04/2020,11,352,290,278,460,202,274,128,180,95,49,45,172,-1,-1,-1,315,163,92,147,59,240,658,93,299,357,512,110,198,85,117,122,undefined,-1,77,440,83,-1,undefined,81,119,42,31,31,222,404,27,340,195,212,110,92,110,36,undefined,90,-1,179,69,-1,121,435,67,225,71,141,270
28/04/2020,12,516,449,376,565,300,393,199,-1,152,66,76,198,-1,-1,-1,393,216,102,197,78,283,896,175,448,403,658,128,242,124,196,101,undefined,-1,82,646,127,-1,undefined,100,170,46,46,43,371,559,34,378,247,238,107,141,127,42,undefined,146,-1,252,67,-1,158,545,100,238,111,219,352
28/04/2020,13,554,445,442,647,291,407,197,-1,131,85,50,197,-1,-1,-1,391,235,131,189,110,356,1044,198,398,424,581,123,226,118,207,137,undefined,-1,81,638,135,-1,undefined,96,125,61,40,41,381,575,32,489,244,218,109,115,193,39,undefined,214,-1,247,76,-1,148,667,120,276,97,217,422
28/04/2020,14,593,423,431,558,281,419,206,-1,112,24,62,161,-1,-1,-1,323,162,112,145,106,258,925,105,415,405,481,114,224,124,185,117,undefined,-1,65,579,102,35,undefined,78,96,42,21,20,295,521,20,436,219,174,100,125,159,58,undefined,127,-1,235,95,-1,149,646,140,228,86,172,382
28/04/2020,15,541,476,440,547,290,368,179,-1,176,44,58,184,-1,-1,-1,316,166,105,183,90,301,979,117,426,397,266,81,229,121,158,116,undefined,-1,43,492,98,74,undefined,48,64,33,29,23,293,526,21,540,142,101,84,149,144,55,undefined,139,-1,241,75,-1,180,638,139,243,90,176,488
28/04/2020,16,526,402,415,511,341,438,219,-1,242,40,64,194,-1,-1,-1,245,177,131,197,119,284,1070,140,597,497,265,67,236,151,200,122,undefined,-1,65,658,90,61,undefined,44,102,52,40,26,338,592,28,483,90,90,98,130,168,55,undefined,141,-1,341,58,-1,159,636,130,221,106,212,586
28/04/2020,17,418,276,426,426,320,501,311,-1,276,51,116,332,-1,-1,-1,189,188,136,161,87,354,1145,194,614,596,263,99,276,179,179,115,undefined,-1,84,771,88,61,undefined,30,74,76,66,56,248,530,50,425,123,83,92,118,126,51,undefined,150,-1,405,35,-1,174,688,187,210,113,217,484
28/04/2020,18,259,124,356,287,260,323,209,-1,116,64,98,320,-1,-1,-1,127,57,55,163,61,232,971,93,395,435,224,57,190,130,133,87,undefined,-1,36,525,41,45,undefined,17,56,55,26,27,189,362,21,322,88,113,87,77,103,38,undefined,94,-1,181,-1,-1,132,619,182,117,69,141,307
28/04/2020,19,169,72,305,196,196,184,78,-1,71,43,82,248,-1,-1,-1,66,43,21,142,27,107,604,67,227,217,165,50,125,50,109,78,undefined,-1,23,306,38,57,undefined,13,40,36,28,20,130,207,29,175,57,142,64,54,58,28,undefined,83,-1,164,-1,-1,104,431,100,76,39,76,207
28/04/2020,20,67,36,159,109,97,196,41,-1,59,23,34,98,-1,-1,-1,32,30,17,73,35,77,400,35,181,120,134,50,40,19,70,63,undefined,-1,17,132,25,23,undefined,12,19,29,18,16,65,154,28,121,39,74,66,19,50,20,undefined,62,-1,125,-1,-1,52,254,90,36,16,45,114
28/04/2020,21,37,31,121,69,47,107,15,-1,33,15,5,33,-1,-1,-1,31,5,12,38,25,44,277,43,189,71,69,14,27,8,35,34,undefined,-1,16,75,16,15,undefined,1,19,10,10,8,38,110,13,65,21,49,23,21,22,13,undefined,42,-1,83,-1,-1,30,206,59,21,15,21,52
28/04/2020,22,51,24,98,56,37,53,9,-1,48,12,1,22,-1,-1,-1,27,15,17,30,11,42,167,22,136,42,55,15,28,7,44,27,undefined,-1,12,49,10,12,undefined,6,12,4,3,3,30,120,6,53,22,63,10,20,19,19,undefined,23,-1,61,3,-1,36,158,64,20,4,27,64
28/04/2020,23,21,26,99,45,22,36,5,-1,13,3,4,12,-1,-1,-1,14,10,3,16,6,20,75,17,59,26,57,10,15,5,22,19,undefined,-1,1,40,3,5,undefined,-1,4,-1,1,1,28,78,5,54,11,64,1,24,5,2,undefined,20,-1,40,1,-1,23,102,45,16,1,12,17
29/04/2020,0,29,19,35,44,31,14,3,-1,8,2,1,1,-1,-1,-1,16,4,-1,11,4,24,38,17,39,20,74,3,20,1,24,12,undefined,-1,1,15,2,5,undefined,-1,1,2,-1,1,29,55,3,31,14,60,4,7,8,-1,undefined,10,-1,16,1,-1,6,74,34,31,2,7,21
29/04/2020,1,10,8,42,10,10,19,6,-1,4,5,1,7,-1,-1,-1,3,7,-1,18,5,3,18,19,27,10,20,-1,17,1,2,8,undefined,-1,-1,9,1,1,undefined,-1,1,-1,1,-1,4,10,-1,15,4,59,1,7,1,3,undefined,-1,-1,8,-1,-1,4,36,14,2,1,1,7
29/04/2020,2,-1,17,34,10,19,6,2,-1,7,2,2,10,-1,-1,-1,3,7,4,1,1,7,20,14,15,17,24,5,10,-1,11,8,undefined,-1,-1,3,-1,2,undefined,-1,-1,-1,-1,-1,5,9,10,5,5,56,2,9,1,2,undefined,2,-1,15,1,-1,2,49,23,11,1,2,14
29/04/2020,3,15,13,29,14,33,15,3,-1,3,2,1,1,-1,-1,-1,19,7,3,1,2,10,32,7,29,12,44,1,39,1,4,6,undefined,-1,-1,2,6,-1,undefined,2,3,-1,-1,-1,2,13,2,31,2,60,1,5,-1,1,undefined,2,-1,14,-1,-1,1,34,8,4,1,4,3
29/04/2020,4,9,2,19,5,49,11,2,-1,1,-1,-1,2,-1,-1,-1,5,13,6,2,3,6,32,4,12,17,27,-1,55,2,7,16,undefined,-1,2,12,2,-1,undefined,-1,3,5,-1,3,9,35,4,2,1,72,10,4,3,1,undefined,1,-1,8,-1,-1,7,46,14,8,-1,3,3
29/04/2020,5,10,14,21,40,55,95,4,-1,40,4,2,8,-1,-1,-1,53,66,4,10,3,30,100,21,121,66,28,3,46,18,13,11,undefined,-1,18,88,14,-1,undefined,5,13,3,-1,-1,21,101,5,48,10,48,4,46,7,2,undefined,14,-1,56,-1,-1,15,81,8,32,8,21,16
29/04/2020,6,55,21,68,90,91,210,60,-1,181,39,12,28,-1,-1,-1,92,97,23,4,11,45,199,75,349,179,96,5,79,40,24,46,undefined,-1,40,213,32,-1,undefined,30,28,24,9,5,41,202,27,76,20,74,14,65,17,16,undefined,75,-1,126,3,-1,35,178,43,27,43,53,21
29/04/2020,7,97,75,80,134,161,230,176,-1,202,62,38,123,-1,-1,-1,89,140,60,14,17,41,358,108,401,309,83,33,151,78,30,34,undefined,-1,53,320,48,-1,undefined,34,45,27,27,20,125,220,25,118,40,71,49,31,37,27,undefined,113,-1,187,18,-1,51,176,35,61,103,76,65
29/04/2020,8,132,120,131,224,211,319,200,-1,272,60,47,149,-1,-1,-1,194,210,121,31,35,45,544,169,510,250,131,55,173,98,58,59,undefined,-1,54,372,114,-1,undefined,81,159,39,21,28,139,403,41,255,65,73,68,40,75,16,undefined,96,-1,306,21,-1,50,223,45,85,88,174,84
29/04/2020,9,183,194,155,279,124,230,90,-1,137,48,22,75,-1,-1,-1,207,138,86,38,25,85,535,84,353,202,128,68,129,63,56,86,undefined,-1,56,210,68,-1,undefined,55,106,21,16,8,153,423,23,232,59,48,82,71,32,18,undefined,82,-1,148,19,-1,67,225,41,115,51,85,98
29/04/2020,10,195,204,150,316,138,193,32,-1,98,37,11,23,-1,-1,-1,246,138,83,57,31,124,494,61,307,100,123,43,102,13,72,58,undefined,-1,18,138,59,-1,undefined,72,124,24,8,6,188,423,25,184,69,42,77,50,59,21,undefined,76,-1,97,26,-1,74,242,46,134,35,71,133
29/04/2020,11,308,267,203,322,158,191,50,23,75,34,21,108,-1,-1,-1,229,160,81,96,51,142,581,97,298,152,199,47,126,51,118,84,undefined,-1,20,233,95,-1,undefined,78,83,35,17,23,193,430,22,305,78,107,95,76,93,27,undefined,79,-1,134,32,-1,113,355,51,174,36,135,231
29/04/2020,12,427,380,291,492,264,293,79,141,131,62,35,146,-1,-1,-1,309,182,74,156,66,191,751,119,482,218,348,81,157,54,169,135,undefined,-1,51,352,136,-1,undefined,106,141,46,21,23,246,432,29,358,99,138,104,98,121,44,undefined,145,-1,192,47,-1,161,484,87,263,62,126,293
29/04/2020,13,435,415,329,525,165,276,34,72,105,27,14,65,-1,-1,-1,295,188,77,176,85,281,768,125,447,196,285,53,120,29,152,123,undefined,-1,34,250,95,6,undefined,93,124,29,11,4,270,472,25,358,98,102,91,93,112,23,undefined,152,-1,197,44,-1,111,487,91,261,58,87,274
29/04/2020,14,348,308,253,439,113,348,17,43,101,35,-1,16,-1,-1,-1,276,103,88,153,76,185,666,92,474,141,165,62,77,14,168,43,undefined,-1,19,172,73,62,undefined,27,94,34,9,6,214,411,17,256,99,61,71,89,116,43,undefined,137,-1,155,12,-1,89,511,88,166,36,69,204
29/04/2020,15,412,303,311,395,177,308,40,45,174,40,1,30,-1,-1,-1,183,80,89,153,78,193,788,73,517,129,153,58,105,19,155,80,undefined,-1,28,197,64,45,undefined,40,76,19,20,7,175,434,25,324,54,61,82,95,115,27,undefined,158,35,194,22,-1,127,497,83,127,60,100,312
29/04/2020,16,290,243,235,324,118,389,41,60,193,30,5,23,-1,-1,-1,215,94,101,146,57,168,850,132,703,149,142,58,116,16,151,64,undefined,-1,20,169,67,44,undefined,34,89,31,21,9,174,356,13,264,96,68,71,44,94,38,undefined,164,25,245,7,-1,88,547,85,143,47,82,268
29/04/2020,17,320,190,228,233,137,387,39,52,194,52,5,26,-1,-1,-1,160,109,113,154,47,182,939,142,830,142,159,43,89,20,111,51,undefined,-1,30,240,75,38,undefined,32,94,27,21,8,162,378,24,279,63,70,69,57,80,38,undefined,172,37,266,1,-1,94,570,106,120,66,89,211
29/04/2020,18,195,115,204,191,97,204,32,44,63,31,1,19,-1,-1,-1,90,44,31,103,33,148,632,82,390,124,118,23,71,24,115,29,undefined,-1,18,142,51,34,undefined,7,51,15,11,8,94,238,22,199,45,70,55,44,41,25,undefined,99,27,132,1,-1,73,517,123,71,29,57,138
29/04/2020,19,110,63,126,96,57,125,6,23,29,26,1,9,-1,-1,-1,61,34,30,80,35,66,394,47,217,68,97,20,32,3,102,33,undefined,-1,5,55,30,21,undefined,3,30,12,7,2,61,133,7,71,40,49,33,35,37,19,undefined,59,5,94,2,-1,27,304,99,62,12,20,97
29/04/2020,20,74,45,89,62,38,85,8,13,14,11,3,14,-1,-1,-1,40,19,13,52,18,56,405,41,186,67,51,34,37,5,76,46,undefined,-1,5,57,20,3,undefined,4,12,15,14,7,55,126,17,57,44,48,35,35,16,20,undefined,42,5,45,-1,-1,27,246,99,47,9,13,71
29/04/2020,21,57,35,100,44,44,106,5,18,29,12,-1,16,-1,-1,-1,28,12,9,28,22,31,306,21,142,61,62,16,28,8,43,35,undefined,-1,5,52,13,18,undefined,3,6,8,5,1,38,117,9,84,29,56,12,14,21,10,undefined,33,15,48,1,-1,24,235,61,32,14,22,51
29/04/2020,22,20,26,90,31,27,47,7,5,32,9,5,36,-1,-1,-1,9,23,15,22,11,35,110,24,122,24,70,16,32,8,23,17,undefined,-1,5,37,9,11,undefined,2,3,15,7,2,24,59,-1,49,19,58,10,20,19,13,undefined,24,14,51,1,-1,21,164,65,13,3,19,56
29/04/2020,23,35,29,63,14,35,33,8,5,18,5,7,27,-1,-1,-1,7,5,1,7,10,27,66,15,58,-1,56,6,31,6,27,26,undefined,-1,-1,37,4,7,undefined,2,10,8,-1,-1,14,46,2,35,10,53,7,10,12,7,undefined,16,6,26,-1,-1,21,92,52,13,6,11,28
30/04/2020,0,6,20,68,32,37,22,1,-1,12,1,-1,8,-1,-1,-1,4,20,1,4,6,9,39,27,22,-1,60,14,17,2,7,16,undefined,-1,-1,19,5,5,undefined,1,3,7,5,3,7,62,1,16,17,78,3,20,4,5,undefined,3,3,17,-1,-1,5,56,44,22,-1,4,15
30/04/2020,1,13,7,35,8,11,17,2,4,5,-1,-1,2,-1,-1,-1,2,3,2,1,2,8,23,11,18,-1,40,4,13,5,4,8,undefined,-1,-1,10,1,4,undefined,2,-1,2,-1,-1,4,18,12,28,6,57,2,7,5,3,undefined,3,6,15,-1,-1,4,55,21,11,-1,2,12
30/04/2020,2,2,11,26,4,10,16,1,1,-1,3,2,3,-1,-1,-1,5,4,1,2,1,8,12,14,27,-1,20,2,11,4,6,7,undefined,-1,-1,1,1,8,undefined,-1,-1,3,2,3,8,14,1,10,6,42,-1,11,5,3,undefined,3,-1,13,-1,-1,12,31,5,15,2,5,15
30/04/2020,3,3,4,15,2,30,9,15,-1,3,2,6,11,-1,-1,-1,11,1,1,6,2,10,14,14,12,-1,48,2,43,1,4,15,undefined,-1,-1,3,4,9,undefined,3,2,-1,-1,-1,5,6,-1,17,7,62,5,4,3,3,undefined,-1,-1,6,1,-1,-1,23,8,11,1,5,1
30/04/2020,4,10,7,10,13,52,14,6,-1,4,2,2,3,-1,-1,-1,4,3,1,2,1,14,33,7,28,-1,28,1,59,3,10,6,undefined,-1,1,7,6,1,undefined,-1,8,7,1,3,10,16,2,12,6,27,1,4,1,-1,undefined,-1,3,19,-1,-1,5,22,8,5,3,5,6
30/04/2020,5,10,16,23,33,62,110,6,11,18,7,2,7,-1,-1,-1,12,44,10,7,2,32,80,30,122,-1,45,4,48,12,10,19,undefined,-1,18,97,15,-1,undefined,8,18,4,-1,1,23,103,7,49,7,40,7,42,3,3,undefined,18,13,56,-1,-1,13,78,11,35,7,28,21
30/04/2020,6,63,19,65,77,114,229,60,64,183,35,19,46,-1,-1,-1,63,90,35,10,13,29,187,66,344,-1,116,16,81,40,17,43,undefined,-1,49,225,47,-1,undefined,18,36,35,12,8,42,209,20,108,34,63,20,60,22,30,undefined,75,46,119,-1,-1,49,164,32,32,40,46,40
30/04/2020,7,72,58,77,118,193,208,149,127,220,70,24,92,-1,-1,-1,123,119,79,17,12,49,292,139,390,-1,144,51,207,62,24,58,undefined,-1,57,310,47,1,undefined,33,54,33,15,13,91,277,14,120,69,50,46,39,41,13,undefined,55,87,248,17,-1,48,155,28,66,98,72,61
30/04/2020,8,132,115,108,191,217,330,158,134,240,70,29,160,-1,107,-1,195,200,129,34,27,60,542,171,483,-1,183,83,170,74,58,57,undefined,-1,75,413,120,42,undefined,64,98,39,32,14,157,383,21,229,95,62,92,35,76,24,undefined,74,113,287,16,-1,67,222,38,78,91,159,81
30/04/2020,9,214,145,132,281,178,263,127,108,129,65,34,113,-1,92,-1,203,152,106,48,34,99,518,90,312,-1,276,75,169,57,52,96,undefined,-1,62,292,91,57,undefined,75,97,27,14,21,164,332,35,243,103,105,101,80,47,20,undefined,89,68,165,25,-1,85,231,29,106,77,101,127
30/04/2020,10,313,251,195,346,185,217,108,134,101,66,42,126,-1,73,-1,268,158,83,85,57,164,580,98,322,-1,360,113,175,61,93,111,undefined,-1,49,316,77,64,undefined,70,78,74,41,27,216,425,39,324,151,106,91,80,96,31,undefined,91,76,170,42,-1,114,322,48,174,63,102,217
30/04/2020,11,326,351,225,422,210,308,130,131,104,61,43,151,-1,101,-1,261,165,100,136,74,233,734,95,308,-1,408,94,180,113,121,116,undefined,-1,60,424,91,68,undefined,91,107,45,33,40,254,457,35,373,137,118,98,90,109,34,undefined,121,63,178,57,-1,140,431,79,195,52,144,334
30/04/2020,12,523,443,344,549,313,359,152,215,136,47,33,155,-1,103,-1,393,242,146,172,82,265,827,147,382,-1,616,128,235,76,181,127,undefined,-1,68,506,150,66,undefined,123,114,52,31,19,344,576,31,484,194,189,131,137,123,32,undefined,170,65,231,81,-1,181,581,75,287,94,170,373
30/04/2020,13,563,502,383,534,293,356,125,188,128,60,44,151,-1,123,-1,411,203,137,174,110,331,1003,172,438,-1,532,139,194,84,161,195,undefined,-1,90,487,141,84,undefined,92,125,46,23,19,341,637,35,518,212,195,124,96,157,31,-1,141,86,274,89,-1,189,590,114,298,77,175,453
30/04/2020,14,523,398,382,550,247,392,65,127,120,34,24,75,-1,92,-1,343,144,86,187,82,272,898,156,461,-1,427,88,174,46,183,104,undefined,-1,59,332,101,89,undefined,78,81,38,31,21,249,520,41,426,157,115,107,133,129,37,-1,156,61,236,55,-1,176,600,114,252,52,107,376
30/04/2020,15,438,401,345,481,225,360,70,74,198,40,11,51,-1,86,-1,266,113,86,127,71,254,977,99,528,-1,257,88,148,43,186,113,undefined,-1,33,272,89,71,undefined,47,87,30,18,11,298,510,22,440,106,83,94,111,138,51,-1,141,63,236,39,-1,169,633,106,220,48,152,407
30/04/2020,16,511,369,407,494,219,415,77,108,252,59,10,78,-1,108,-1,259,125,98,177,61,286,963,153,627,-1,232,83,146,67,210,113,undefined,-1,35,332,78,52,undefined,30,74,23,16,15,258,486,37,473,97,90,77,99,140,27,undefined,132,81,323,49,-1,141,-1,90,186,69,116,460
30/04/2020,17,424,325,428,375,302,529,180,208,239,74,36,214,-1,164,-1,159,169,124,195,95,296,1214,136,641,-1,240,104,272,96,147,103,undefined,-1,52,524,96,61,undefined,39,74,48,44,36,283,491,37,443,139,93,109,88,127,49,undefined,208,122,339,52,-1,172,-1,168,180,103,205,492
30/04/2020,18,296,180,369,302,225,355,156,197,108,49,48,198,-1,115,-1,139,52,53,132,60,247,906,89,364,-1,252,56,205,94,146,104,undefined,-1,34,439,82,54,undefined,19,47,44,38,28,213,372,39,319,60,91,85,72,78,33,undefined,140,64,224,8,-1,137,-1,179,147,54,150,322
30/04/2020,19,207,73,309,163,121,198,55,61,58,35,44,142,-1,42,-1,49,34,28,119,42,157,630,40,214,-1,171,37,104,39,120,66,undefined,-1,13,249,34,36,undefined,25,23,29,15,7,101,245,15,178,39,117,58,58,50,31,undefined,91,38,108,-1,-1,76,-1,124,108,32,90,182
30/04/2020,20,88,64,231,120,107,200,25,40,41,27,36,131,-1,31,-1,55,25,13,86,30,132,437,38,164,-1,143,25,70,22,78,92,undefined,-1,10,165,28,28,undefined,17,10,15,7,9,64,141,12,103,42,110,45,28,42,38,undefined,55,15,69,-1,-1,54,-1,101,58,24,57,114
30/04/2020,21,25,27,122,90,58,106,9,16,36,10,12,40,-1,19,-1,26,20,7,45,16,54,300,49,160,-1,56,23,44,6,66,49,undefined,-1,16,59,17,7,undefined,20,13,12,2,1,41,155,4,73,30,45,22,15,25,14,undefined,27,21,60,1,-1,35,-1,72,33,15,9,54
30/04/2020,22,32,25,116,45,33,41,4,3,26,12,4,17,-1,17,-1,14,16,17,40,12,32,94,34,108,-1,38,17,27,4,31,26,undefined,-1,5,30,6,4,undefined,18,9,5,5,5,34,121,3,45,15,49,7,19,6,4,undefined,20,14,66,-1,-1,23,-1,51,34,4,11,42
30/04/2020,23,27,27,139,30,24,38,3,5,11,2,1,4,-1,6,-1,16,12,5,11,7,32,50,29,51,-1,59,6,19,7,28,21,undefined,-1,1,31,2,4,undefined,4,-1,6,-1,-1,15,92,9,29,6,54,5,19,8,5,-1,2,10,42,-1,-1,16,-1,48,14,6,17,22


==> Figures/Australia/big/April_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/04/2021,0,64,23,130,105,161,94,25,7,10,4,4,28,na,30,na,17,16,9,91,31,119,133,20,93,55,89,17,69,9,113,27,undefined,na,3,na,14,22,undefined,1,15,214,226,123,45,210,3,87,25,43,24,28,22,20,undefined,20,17,82,41,na,48,159,42,68,na,38,785,na,na,na,11,5,21,7,5,2,20,na
01/04/2021,1,37,18,69,62,70,37,9,3,7,3,6,6,na,18,na,25,11,4,38,31,61,52,12,38,40,44,5,33,3,47,18,undefined,na,na,na,14,18,undefined,1,11,136,149,82,21,106,1,59,13,37,34,35,13,9,undefined,12,8,45,27,na,23,99,36,44,na,23,1106,na,na,na,7,na,5,9,2,na,7,na
01/04/2021,2,19,39,45,35,67,46,5,1,1,2,na,4,na,21,na,9,6,1,42,10,28,65,22,28,18,36,3,24,5,33,7,undefined,na,na,na,na,9,undefined,na,11,7,4,3,32,61,1,28,1,27,2,17,17,7,undefined,13,1,43,19,na,10,113,25,46,3,11,1258,na,na,na,11,na,8,6,na,na,7,na
01/04/2021,3,12,8,50,20,57,17,4,4,6,2,na,3,na,18,na,13,6,5,13,11,49,30,16,36,20,41,8,37,4,7,4,undefined,na,na,na,5,8,undefined,na,7,4,na,na,16,61,1,60,17,27,4,12,7,4,undefined,13,8,12,26,na,14,62,21,25,3,6,1217,na,na,na,na,6,4,7,1,na,1,na
01/04/2021,4,20,8,44,30,55,42,7,3,2,na,3,4,na,32,na,4,11,4,10,5,11,24,8,34,46,45,4,48,1,22,10,undefined,na,4,na,9,13,undefined,na,8,8,1,na,27,80,1,38,18,25,9,15,7,8,undefined,8,5,13,7,na,9,57,15,5,1,16,1175,na,na,na,2,20,8,5,7,na,2,na
01/04/2021,5,19,11,37,58,86,126,13,15,28,6,7,19,na,53,na,33,57,17,10,17,24,95,26,130,80,72,13,65,12,26,6,undefined,na,15,na,12,2,undefined,3,21,22,2,1,15,185,6,50,29,18,2,28,10,3,undefined,17,28,69,19,na,24,72,15,26,9,25,1468,na,na,na,3,4,34,11,16,4,24,na
01/04/2021,6,116,52,63,157,248,368,101,39,128,35,18,55,na,150,na,64,163,72,22,16,29,336,103,348,292,186,41,250,45,46,26,undefined,na,44,na,67,12,undefined,23,41,51,18,11,52,358,4,144,68,62,19,109,19,7,undefined,57,149,191,57,na,61,253,39,49,43,38,1817,0,1,0,7,11,87,39,56,18,78,na
01/04/2021,7,167,101,106,283,592,709,196,197,501,80,33,116,na,236,na,209,367,265,42,33,91,676,256,762,489,230,100,543,80,92,66,undefined,na,56,na,103,25,undefined,67,127,81,49,17,146,699,29,236,123,51,66,62,112,42,undefined,88,487,503,136,na,88,322,51,142,172,152,1703,161,80,90,62,74,170,162,46,66,144,32
01/04/2021,8,343,212,194,604,1063,1597,303,299,1074,156,58,210,na,498,na,482,858,595,64,57,137,1370,663,1620,796,392,144,1025,101,108,103,undefined,na,100,na,299,64,undefined,173,340,163,253,56,384,1425,104,556,226,87,133,101,226,125,undefined,183,1069,997,331,na,251,546,80,261,475,540,1648,542,220,297,12,35,474,366,83,140,227,91
01/04/2021,9,634,338,274,851,756,961,197,185,575,112,33,152,na,326,na,572,706,422,129,75,206,1188,371,958,602,468,130,787,82,155,97,undefined,na,97,na,261,67,undefined,145,293,181,332,63,381,1409,107,599,230,98,239,121,229,108,undefined,137,757,721,348,na,272,618,126,296,431,295,1445,538,286,272,na,85,330,272,89,145,176,47
01/04/2021,10,949,589,372,1095,983,644,165,211,249,106,41,170,na,227,na,747,472,320,201,111,269,1210,236,637,529,645,183,883,204,184,128,undefined,na,82,na,216,108,undefined,176,307,212,324,117,427,1561,71,663,389,165,246,124,200,123,undefined,257,394,609,340,na,291,718,106,308,397,350,1336,573,299,209,na,21,331,242,99,117,154,59
01/04/2021,11,1333,779,468,1259,1063,765,165,223,216,124,42,131,na,237,na,940,509,323,357,212,413,1262,237,743,668,756,198,945,157,315,164,undefined,na,115,na,293,105,undefined,137,242,214,264,131,571,1875,76,895,339,205,314,199,291,122,undefined,268,395,754,420,na,308,738,140,448,340,410,892,624,318,235,na,72,299,219,129,101,152,67
01/04/2021,12,1874,1234,704,1712,1396,1162,169,363,490,148,53,238,na,342,na,1296,918,405,600,269,608,1727,575,1007,860,911,238,1292,181,485,222,undefined,na,112,na,424,191,undefined,369,475,345,448,98,784,2221,151,1177,397,253,382,169,475,133,undefined,349,797,814,604,na,444,1088,138,700,454,482,631,923,422,276,na,88,331,302,98,126,245,74
01/04/2021,13,2073,1363,658,2238,1572,1177,109,360,387,169,50,224,na,292,na,1436,910,400,693,288,610,1822,534,1272,994,951,217,1354,186,526,226,undefined,na,157,na,473,202,undefined,381,514,394,436,101,1008,2364,140,1329,409,283,389,203,509,166,undefined,493,608,768,612,na,421,1139,211,708,405,613,422,905,468,300,na,17,446,295,85,132,175,69
01/04/2021,14,2006,1129,691,1978,1479,1163,111,255,321,98,45,193,na,306,na,1156,439,349,616,209,544,1687,363,1016,1101,682,163,1395,187,430,217,undefined,na,120,na,311,208,undefined,177,275,329,338,121,839,2300,82,1179,278,177,323,166,515,178,undefined,344,444,672,586,na,394,1114,126,565,416,448,203,644,257,287,na,19,315,252,114,137,176,78
01/04/2021,15,1839,1138,803,2018,1643,1280,110,247,490,122,32,179,na,359,na,1099,446,399,533,225,608,1778,324,1152,962,484,136,1298,143,396,200,undefined,na,94,na,248,122,undefined,123,268,338,282,137,810,2439,77,1084,261,111,319,104,381,151,undefined,353,496,770,604,na,413,1092,136,470,301,526,119,719,254,239,na,10,391,209,93,223,150,88
01/04/2021,16,1817,1162,749,1985,1659,1637,237,280,722,142,49,246,na,472,na,963,464,470,530,252,710,2038,346,1503,1124,390,97,1233,192,420,220,undefined,na,124,na,307,137,undefined,110,302,266,179,138,897,2561,72,1241,216,85,334,101,438,138,undefined,348,954,1009,617,na,418,1206,138,585,306,636,84,705,297,214,na,14,463,328,86,170,245,88
01/04/2021,17,2273,1189,961,2205,2402,2319,327,447,901,240,89,420,na,725,na,900,592,608,836,388,807,2199,473,1814,1364,416,127,1446,275,648,197,undefined,na,166,na,400,164,undefined,198,366,268,155,173,1226,3206,76,1522,197,64,408,134,535,207,undefined,417,1630,1334,735,na,446,1502,166,785,434,1045,51,849,258,290,na,63,762,497,99,148,389,174
01/04/2021,18,2135,949,1029,2300,2152,1734,232,399,457,200,98,738,na,556,na,651,464,273,1010,627,969,1934,347,1353,1320,388,151,1368,307,726,313,undefined,na,106,na,246,141,undefined,99,403,190,108,134,1093,2742,80,1250,203,77,496,118,505,160,undefined,467,4705,1373,709,na,439,1707,223,758,224,827,26,560,229,185,na,69,607,425,78,121,755,176
01/04/2021,19,1608,699,1047,1702,1964,1313,320,352,287,208,118,878,na,376,na,387,278,159,1264,913,1171,1694,275,962,1117,418,154,1254,195,891,402,undefined,na,150,na,194,256,undefined,58,315,118,103,76,1440,2144,30,1069,195,128,525,108,498,125,undefined,445,6407,1024,485,na,476,1526,231,787,163,885,33,474,50,61,216,85,533,366,65,86,933,103
01/04/2021,20,1035,480,1046,1560,2013,1111,233,174,91,105,155,441,na,419,na,387,236,103,1075,802,1018,1391,152,555,937,412,144,1083,244,955,593,undefined,na,77,na,155,384,undefined,56,210,134,84,64,1288,2053,33,837,182,106,504,87,541,120,undefined,343,519,339,322,na,333,1526,187,740,90,854,33,384,0,36,442,11,521,196,50,54,290,na
01/04/2021,21,639,288,1244,1355,1649,1046,79,134,78,60,115,319,na,400,na,300,153,77,1040,821,1047,1276,201,559,792,378,185,780,118,1057,735,undefined,na,69,na,211,393,undefined,34,169,91,80,62,1090,1701,21,716,214,103,399,83,444,71,undefined,293,437,390,344,na,287,1330,166,688,64,781,76,299,1,33,361,19,371,162,26,38,232,na
01/04/2021,22,554,299,979,969,1233,993,60,246,195,293,76,677,na,335,na,335,220,94,846,667,970,1146,197,1047,881,353,95,523,123,821,677,undefined,na,60,na,184,339,undefined,23,364,82,91,52,1012,1542,6,636,117,91,345,111,423,71,undefined,282,5532,1112,224,na,201,1164,187,776,60,822,151,123,0,8,112,12,312,596,33,22,997,na
01/04/2021,23,309,150,726,629,999,779,54,69,67,56,51,128,na,321,na,214,134,57,681,424,749,762,148,423,496,224,70,373,190,703,429,undefined,na,22,na,201,207,undefined,31,103,46,28,27,583,1041,9,435,99,105,178,81,303,49,undefined,152,329,538,145,na,123,703,110,516,24,412,420,1,0,0,93,17,231,148,19,8,133,na
02/04/2021,0,240,133,518,426,572,381,18,43,44,61,22,44,na,182,na,114,44,26,405,692,594,353,108,255,237,151,30,182,49,557,140,undefined,na,34,na,131,88,undefined,16,47,40,21,13,344,688,7,265,45,65,56,31,264,28,undefined,135,89,218,103,na,104,494,53,472,15,245,593,na,na,na,20,9,93,108,16,2,56,na
02/04/2021,1,194,98,354,388,370,224,21,18,24,32,8,35,na,96,na,119,56,28,246,380,512,260,62,155,95,138,51,147,46,408,60,undefined,na,35,na,138,42,undefined,7,42,23,23,13,295,485,11,194,49,59,31,28,148,54,undefined,69,29,144,132,na,82,322,87,348,18,228,852,na,na,na,15,9,92,74,8,3,29,na
02/04/2021,2,62,81,309,197,162,129,21,2,24,25,3,24,na,54,na,68,36,13,148,110,262,270,46,125,103,102,22,99,41,298,26,undefined,na,18,na,84,27,undefined,1,17,17,13,11,112,334,1,146,27,41,13,15,89,16,undefined,60,30,53,88,na,23,227,52,152,8,83,1091,na,na,na,12,5,32,72,5,4,26,na
02/04/2021,3,101,36,313,110,124,155,7,6,6,10,4,12,na,76,na,35,30,7,116,107,291,170,18,116,76,93,13,87,16,271,11,undefined,na,16,na,75,7,undefined,3,12,15,8,4,102,200,4,120,37,35,9,33,62,23,undefined,55,27,28,58,na,43,213,63,130,8,74,1225,na,na,na,1,5,15,44,8,1,17,na
02/04/2021,4,56,18,152,66,89,72,9,2,7,6,3,9,na,30,na,34,18,3,49,108,134,106,29,95,32,83,5,50,9,156,14,undefined,na,12,na,35,8,undefined,na,2,8,2,1,38,105,na,72,16,42,9,10,28,15,undefined,36,25,51,30,na,29,105,43,25,na,38,1204,na,na,na,3,8,10,63,2,na,11,na
02/04/2021,5,37,19,54,64,77,29,7,4,5,2,2,13,na,14,na,34,20,4,20,18,62,42,39,102,35,39,7,41,11,94,12,undefined,na,5,na,19,8,undefined,na,4,1,2,2,37,119,na,68,11,22,8,9,15,11,undefined,11,18,35,5,na,20,75,14,19,9,21,1236,na,na,na,11,13,15,20,na,1,17,na
02/04/2021,6,29,20,32,54,79,75,25,18,5,10,10,23,na,17,na,17,24,3,21,21,36,89,42,129,97,47,4,103,15,53,7,undefined,na,8,na,8,4,undefined,3,4,8,2,2,25,92,2,72,16,17,15,6,11,2,undefined,14,23,62,3,na,11,50,20,15,8,26,1114,1,0,0,3,2,22,19,11,2,28,na
02/04/2021,7,30,35,47,63,155,129,72,58,15,17,22,51,na,92,na,23,53,15,20,15,26,201,41,182,304,81,13,83,45,22,16,undefined,na,15,na,16,9,undefined,8,23,13,9,6,34,196,2,69,18,37,34,25,9,5,undefined,13,57,103,22,na,22,112,32,26,27,31,1142,21,13,9,44,16,38,29,11,6,60,12
02/04/2021,8,92,69,112,151,254,264,99,87,39,33,49,149,na,117,na,53,89,20,26,36,57,307,88,341,292,114,23,154,57,36,16,undefined,na,27,na,26,30,undefined,1,42,24,26,11,101,254,16,171,51,33,67,23,34,17,undefined,53,89,138,93,na,68,202,27,37,35,77,1176,87,44,41,na,59,79,10,24,31,136,56
02/04/2021,9,169,118,192,314,423,360,233,163,43,82,69,225,na,164,na,130,105,54,67,74,124,550,111,419,662,258,72,350,131,96,61,undefined,na,25,na,64,51,undefined,17,76,31,53,20,181,478,15,265,100,80,183,44,65,21,undefined,54,117,222,124,na,101,411,64,115,53,119,1392,221,130,82,na,30,124,na,28,65,190,133
02/04/2021,10,527,260,407,611,1000,565,197,199,64,92,65,292,na,267,na,202,167,61,227,135,226,888,175,472,977,390,81,738,255,209,90,undefined,na,76,na,102,67,undefined,78,110,31,70,38,277,968,24,564,145,112,270,171,155,40,undefined,151,217,331,224,na,166,638,95,148,84,271,1082,355,291,207,na,17,373,na,41,75,287,141
02/04/2021,11,1009,413,678,830,1628,784,267,222,87,101,85,346,na,326,na,344,202,73,511,225,399,1132,166,602,1298,471,111,1060,339,292,123,undefined,na,96,na,118,104,undefined,146,107,51,56,42,494,1406,15,747,233,114,394,98,246,24,undefined,199,278,398,271,na,227,777,161,242,77,367,879,488,299,297,na,13,583,na,38,82,325,165
02/04/2021,12,1411,424,1046,1283,1984,878,257,278,82,107,120,402,na,348,na,434,178,73,857,380,670,1440,146,603,1569,522,105,1594,450,424,197,undefined,na,109,na,170,149,undefined,115,120,39,122,39,758,1884,26,960,173,149,473,145,364,40,undefined,319,315,458,350,na,255,1044,163,304,66,594,501,570,323,269,na,10,611,na,39,81,352,191
02/04/2021,13,1509,586,941,1516,2120,877,199,202,98,123,109,424,na,314,na,463,175,86,1019,418,669,1494,180,648,1715,535,104,1535,416,515,203,undefined,na,111,na,108,166,undefined,86,137,73,104,40,885,2228,26,1110,156,111,427,183,335,58,undefined,336,608,528,375,na,286,1141,174,340,92,578,351,708,282,351,na,14,596,na,35,76,304,176
02/04/2021,14,1640,556,1147,1806,2449,1204,186,237,118,189,98,530,na,384,na,546,205,70,939,337,687,1586,210,748,1671,485,89,1883,444,475,168,undefined,na,125,na,129,166,undefined,334,101,93,79,61,883,2173,20,1129,138,107,387,136,358,86,undefined,317,1284,702,412,na,226,1290,199,312,81,555,133,585,238,269,na,9,572,na,49,46,453,179
02/04/2021,15,1453,644,1224,1690,2392,1295,170,358,117,192,114,1171,na,417,na,443,202,76,869,360,819,1479,287,1020,1479,402,78,1677,468,491,233,undefined,na,130,na,134,112,undefined,97,126,66,34,51,882,2304,13,874,111,113,396,132,354,61,undefined,347,5605,1039,463,na,234,1159,165,422,64,519,96,558,178,160,na,12,566,na,68,61,806,205
02/04/2021,16,1163,466,1195,1524,2124,1227,258,228,90,153,153,651,na,408,na,328,215,88,828,319,818,1490,137,749,1269,353,64,1424,411,539,266,undefined,na,158,na,139,171,undefined,82,142,73,26,45,957,2031,26,977,120,86,335,104,321,65,undefined,270,2473,585,435,na,240,1117,144,331,56,596,74,494,177,135,na,16,557,na,74,58,464,141
02/04/2021,17,971,376,1148,1423,2197,1135,250,206,81,81,145,489,na,447,na,339,239,80,830,513,878,1322,183,597,1401,420,101,1220,476,660,281,undefined,na,154,na,162,184,undefined,33,151,65,27,51,1073,2161,24,802,127,129,329,97,348,83,undefined,286,528,534,440,na,290,1245,226,480,58,861,31,494,183,90,na,26,541,na,101,73,359,87
02/04/2021,18,994,357,1160,1681,2105,1179,396,271,100,165,174,723,na,530,na,395,156,98,980,647,878,1262,230,646,1486,444,79,979,479,837,397,undefined,na,131,na,200,282,undefined,48,146,58,27,44,1046,2207,25,883,125,114,370,99,381,66,undefined,365,2628,640,439,na,301,1290,181,534,63,793,19,461,169,99,na,34,582,na,64,61,731,119
02/04/2021,19,1012,382,1198,1506,2206,1170,742,381,127,342,288,1405,na,581,na,390,202,72,1284,973,1232,1291,319,879,1765,469,77,923,401,965,501,undefined,na,140,na,198,425,undefined,61,181,82,39,35,1421,2178,25,863,132,149,369,105,463,100,undefined,433,6111,1204,395,na,324,1359,251,867,78,964,25,452,47,72,223,26,509,na,95,87,1579,176
02/04/2021,20,779,337,1260,1637,2435,1083,130,190,87,146,227,759,na,492,na,402,193,91,1264,913,1173,1168,232,500,1280,453,98,1187,225,988,592,undefined,na,85,na,154,513,undefined,43,182,52,43,20,1491,2258,11,781,160,104,388,95,604,84,undefined,405,377,512,259,na,247,1249,183,966,43,1138,63,405,0,34,298,41,417,na,23,30,562,na
02/04/2021,21,633,357,1039,1106,1815,989,103,150,78,98,136,420,na,364,na,327,150,73,1173,1012,1105,918,182,475,1103,385,119,622,168,947,569,undefined,na,65,na,147,529,undefined,27,129,35,36,17,1157,1803,9,610,144,88,323,121,460,73,undefined,314,199,346,329,na,267,1139,130,833,52,863,120,304,0,21,330,52,342,na,30,16,270,na
02/04/2021,22,444,233,919,936,1826,845,807,112,62,76,67,294,na,386,na,220,159,71,794,918,935,858,240,486,784,288,70,813,426,755,511,undefined,na,224,na,136,353,undefined,15,99,24,24,13,981,1680,11,565,83,108,192,66,406,58,undefined,177,141,304,239,na,201,925,155,690,25,774,312,123,0,10,103,19,364,na,68,3,197,na
02/04/2021,23,308,146,631,550,1003,688,66,38,26,29,55,201,na,296,na,133,92,35,495,319,558,581,160,320,394,206,45,266,129,551,290,undefined,na,35,na,154,131,undefined,18,42,34,30,11,490,981,9,380,68,68,89,44,251,29,undefined,166,81,283,127,na,167,669,137,461,9,376,720,na,na,na,100,21,198,na,24,8,154,na
03/04/2021,0,189,108,345,436,531,442,31,15,14,19,25,71,na,246,na,83,32,30,276,188,403,324,74,223,186,146,29,95,36,340,134,undefined,na,36,na,95,96,undefined,11,28,19,6,6,279,617,2,258,32,94,17,26,217,42,undefined,99,50,130,114,na,93,400,107,410,14,187,1066,na,na,na,14,3,141,na,16,1,49,na
03/04/2021,1,90,55,249,216,230,213,13,14,12,4,3,16,na,98,na,57,34,9,212,124,385,278,69,124,123,69,23,45,38,279,54,undefined,na,8,na,126,33,undefined,9,11,11,10,6,179,388,4,224,23,47,10,26,182,22,undefined,56,8,62,57,na,45,263,63,224,2,112,1510,na,na,na,12,10,55,na,7,3,22,na
03/04/2021,2,62,66,147,229,125,150,7,13,3,2,9,35,na,98,na,26,16,4,66,111,236,157,43,82,87,88,8,65,7,185,13,undefined,na,12,na,69,11,undefined,na,13,7,1,2,121,352,1,124,10,32,8,14,92,10,undefined,70,20,115,49,na,35,184,46,142,5,93,1670,na,na,na,2,13,19,na,6,1,11,na
03/04/2021,3,62,53,136,154,112,89,8,9,7,5,4,17,na,74,na,41,12,3,82,72,222,128,44,77,51,72,3,60,18,170,10,undefined,na,15,na,22,2,undefined,1,10,12,8,3,97,321,7,89,12,38,2,10,62,13,undefined,70,23,37,37,na,22,161,70,87,2,48,1627,na,na,na,7,2,17,na,6,na,19,na
03/04/2021,4,30,21,55,137,73,107,2,4,4,4,1,4,na,55,na,21,3,2,46,60,135,81,34,80,49,72,6,28,7,114,14,undefined,na,7,na,15,9,undefined,na,11,3,3,2,38,139,4,52,13,8,16,5,35,5,undefined,75,16,28,23,na,12,91,26,22,3,33,1709,na,na,na,3,1,17,na,4,na,7,na
03/04/2021,5,25,15,54,61,56,95,5,5,4,7,1,5,na,39,na,19,24,7,23,47,98,61,29,75,82,80,14,26,7,48,3,undefined,na,10,na,22,7,undefined,1,14,1,3,1,25,125,3,57,40,20,2,24,19,5,undefined,50,12,47,9,na,19,76,9,25,na,16,1730,na,na,na,3,na,12,na,1,1,8,na
03/04/2021,6,40,16,37,41,96,143,23,28,9,9,18,31,na,63,na,13,24,4,14,26,44,126,36,110,133,72,20,71,9,26,20,undefined,na,17,na,15,3,undefined,5,9,7,5,4,34,126,2,76,51,44,19,16,27,7,undefined,11,18,47,13,na,19,80,16,20,11,31,1726,4,0,0,5,5,18,na,7,1,29,na
03/04/2021,7,61,41,42,64,119,183,51,56,33,20,23,56,na,89,na,41,41,11,28,15,40,259,44,162,213,133,57,96,57,26,16,undefined,na,11,na,32,11,undefined,7,31,11,7,6,53,160,8,73,105,74,17,17,23,6,undefined,26,39,80,36,na,38,142,26,35,29,47,1805,47,18,20,24,8,36,na,12,6,71,19
03/04/2021,8,188,107,94,207,257,313,114,123,31,44,66,166,na,139,na,92,85,26,42,62,73,435,86,308,384,301,119,155,85,63,64,undefined,na,35,na,59,28,undefined,16,58,18,26,19,144,400,11,209,187,150,84,66,69,17,undefined,69,102,162,94,na,83,264,45,94,31,96,1527,148,75,58,na,8,93,na,23,30,174,47
03/04/2021,9,573,396,242,651,649,672,165,217,55,80,69,199,na,282,na,346,166,70,154,99,216,946,177,490,831,616,200,375,150,159,91,undefined,na,70,na,109,80,undefined,28,89,43,39,12,382,906,23,543,362,259,207,100,182,33,undefined,129,152,371,214,na,188,531,97,250,49,223,1514,447,244,238,na,41,193,na,28,77,225,101
03/04/2021,10,1447,928,456,1246,1462,1064,166,269,84,92,70,376,na,373,na,723,202,136,314,133,347,1486,253,630,1181,907,265,1178,207,296,140,undefined,na,51,na,153,124,undefined,67,87,39,59,36,521,1679,9,953,489,348,332,169,287,46,undefined,258,317,529,324,na,298,936,174,425,76,433,1187,636,321,391,na,31,272,na,60,132,380,125
03/04/2021,11,2197,1524,708,1673,1956,1314,231,313,72,113,50,276,na,533,na,1121,260,119,658,299,616,1743,224,717,1843,1125,302,1614,348,524,166,undefined,na,137,na,128,120,undefined,71,174,36,34,27,839,2322,12,1289,536,410,369,181,398,36,undefined,365,268,665,380,na,344,1155,147,609,68,640,1097,767,385,515,na,17,464,na,52,84,238,127
03/04/2021,12,2582,1905,782,2019,2556,1556,889,333,98,107,72,300,na,569,na,1321,222,176,1059,432,716,2049,142,791,2018,1263,268,1985,462,520,227,undefined,na,159,na,163,171,undefined,59,209,40,79,27,1118,3002,10,1445,636,377,442,239,428,45,undefined,423,278,654,538,na,455,1456,220,662,62,816,603,803,443,565,na,23,577,na,58,73,244,117
03/04/2021,13,3127,1722,981,2491,2567,1536,1069,292,80,117,93,286,na,443,na,1295,251,112,1256,461,819,2031,220,620,2066,1200,230,1967,520,704,238,undefined,na,119,na,186,208,undefined,94,424,40,43,13,1231,2886,15,1667,569,376,434,273,579,59,undefined,484,472,564,499,na,427,1541,271,641,80,832,350,826,462,506,na,21,661,na,78,44,282,107
03/04/2021,14,3317,1808,953,2719,2653,1625,158,335,132,127,82,354,na,491,na,1356,211,125,1101,385,853,1884,250,735,2321,858,164,2081,508,702,309,undefined,na,84,na,145,196,undefined,63,173,51,36,17,1311,2799,21,1395,404,267,423,218,453,63,undefined,443,1162,794,525,na,357,1463,154,785,59,695,232,778,329,421,na,5,704,na,41,38,295,80
03/04/2021,15,3176,1748,1073,2617,2616,1726,216,396,181,177,79,800,na,453,na,1172,269,110,955,387,865,2080,213,1074,2224,570,148,1988,408,712,368,undefined,na,113,na,180,130,undefined,44,189,48,16,30,1299,2922,18,1345,329,155,406,181,482,37,undefined,417,4530,1123,511,na,261,1250,200,709,40,782,192,712,303,314,na,17,655,na,46,56,629,196
03/04/2021,16,2759,1567,993,2398,2485,1743,2151,330,126,134,87,578,na,643,na,978,304,120,869,367,774,1963,239,889,2026,488,100,1633,544,698,389,undefined,na,316,na,170,131,undefined,42,243,50,15,34,1310,3050,22,1248,189,151,376,162,497,91,undefined,353,5134,875,570,na,364,1236,192,746,46,807,117,692,298,298,na,39,716,na,136,58,401,161
03/04/2021,17,2484,1230,1113,2210,2458,1614,353,247,103,92,136,463,na,527,na,681,265,112,1058,620,1135,1902,214,774,1899,392,68,1217,421,888,366,undefined,na,159,na,147,249,undefined,68,230,59,25,21,1508,2723,18,1284,162,75,371,139,419,109,undefined,447,747,571,587,na,351,1394,198,868,56,1129,42,622,206,197,na,119,743,na,66,64,370,64
03/04/2021,18,2004,873,1231,2061,2415,1613,202,274,88,148,174,659,na,581,na,553,195,122,1327,772,1231,1643,197,680,1867,418,80,967,420,1103,567,undefined,na,78,na,191,368,undefined,64,371,70,31,29,1359,2402,30,1327,127,89,521,108,548,94,undefined,363,1806,619,528,na,424,1469,211,757,43,1005,31,487,182,85,na,47,684,na,55,53,540,85
03/04/2021,19,1607,641,1169,1738,2634,1513,272,417,168,297,329,1311,na,562,na,419,161,102,1333,1242,1404,1608,246,936,2020,432,114,1063,347,1197,729,undefined,na,110,na,220,622,undefined,65,272,39,35,20,1669,2379,41,1168,165,84,632,142,619,81,undefined,483,7482,1281,452,na,371,1573,214,1035,58,1175,18,611,44,61,263,48,612,na,38,44,1555,127
03/04/2021,20,1041,311,1241,1576,2839,1440,100,175,93,144,246,815,na,596,na,372,233,111,1307,1136,1278,1498,238,576,1549,444,104,1246,223,1118,1084,undefined,na,90,na,293,778,undefined,49,227,49,34,15,1548,2531,26,820,138,100,618,177,644,95,undefined,350,512,642,313,na,334,1481,230,927,39,1184,55,473,2,32,378,56,579,na,26,41,518,na
03/04/2021,21,699,383,966,1460,2397,1182,119,104,67,122,171,564,na,632,na,378,164,57,1169,880,1232,1214,215,459,1376,348,83,700,165,1145,1109,undefined,na,110,na,348,710,undefined,78,187,45,35,15,1462,2014,19,874,151,70,416,92,556,78,undefined,378,190,487,299,na,311,1389,191,958,48,1126,67,480,0,28,338,29,576,na,57,10,382,na
03/04/2021,22,556,289,1030,1401,2452,1017,140,89,42,43,137,409,na,504,na,372,152,111,1108,739,1283,1178,195,621,1238,284,75,704,269,1164,868,undefined,na,97,na,373,627,undefined,46,395,39,47,20,1322,1979,11,676,103,64,362,63,520,67,undefined,247,158,384,244,na,227,1080,210,852,12,1045,146,193,0,23,97,9,430,na,41,3,216,na
03/04/2021,23,349,165,832,795,1294,780,41,66,34,28,79,221,na,374,na,199,73,37,636,491,895,837,153,428,675,260,41,280,112,991,648,undefined,na,51,na,368,283,undefined,35,75,30,27,13,634,1035,12,506,59,75,155,72,427,48,undefined,266,76,247,147,na,153,669,161,577,12,424,347,2,0,0,61,8,255,na,16,9,161,na
04/04/2021,0,195,98,550,747,733,577,31,47,23,15,34,91,na,271,na,105,46,17,359,314,541,398,143,311,286,168,34,176,74,617,384,undefined,na,25,na,282,148,undefined,14,67,24,24,9,400,927,5,302,59,54,67,38,301,30,undefined,149,40,136,79,na,96,496,95,418,15,322,645,0,0,1,22,17,153,na,15,5,57,na
04/04/2021,1,157,129,348,422,466,346,14,13,8,7,2,23,na,207,na,90,31,10,219,191,520,346,72,220,230,108,13,110,54,421,126,undefined,na,23,na,291,52,undefined,6,24,22,15,7,281,611,6,215,19,56,21,31,289,12,undefined,126,31,137,53,na,63,345,98,341,8,148,1026,na,na,na,10,6,52,na,15,na,26,na
04/04/2021,2,93,18,206,60,306,167,7,11,7,14,4,25,na,117,na,73,12,10,118,112,195,193,64,143,117,78,11,108,14,312,23,undefined,na,9,na,92,9,undefined,3,4,5,5,3,148,369,2,144,11,65,4,37,201,9,undefined,183,44,98,41,na,30,170,52,148,4,79,1328,na,na,na,4,9,21,na,4,na,15,na
04/04/2021,3,42,44,104,102,116,96,3,2,9,3,3,10,na,75,na,48,7,4,84,40,186,137,35,75,118,51,3,52,7,194,10,undefined,na,7,na,28,7,undefined,na,9,5,2,2,60,175,1,61,13,15,7,5,70,12,undefined,100,11,62,21,na,25,104,25,121,7,46,1566,na,na,na,6,2,8,na,5,2,10,na
04/04/2021,4,24,16,63,60,47,78,8,14,5,2,1,4,na,40,na,23,17,6,49,29,100,120,17,102,58,31,15,34,3,208,8,undefined,na,7,na,22,6,undefined,3,2,4,1,1,42,95,1,87,13,14,2,10,41,5,undefined,40,7,44,12,na,15,96,27,47,1,29,1661,na,na,na,3,na,9,na,4,2,5,na
04/04/2021,5,20,8,51,46,84,68,6,11,7,3,5,5,na,41,na,24,6,5,13,18,37,108,38,84,63,70,9,32,9,118,8,undefined,na,5,na,12,11,undefined,na,12,6,2,2,29,115,1,51,41,11,12,6,41,4,undefined,32,9,31,17,na,16,64,19,7,3,16,1612,na,na,na,3,1,10,na,3,na,11,na
04/04/2021,6,36,20,55,120,96,106,33,34,10,13,9,54,na,61,na,20,16,7,13,7,46,122,28,98,124,88,16,94,25,106,7,undefined,na,16,na,21,5,undefined,7,14,5,2,2,60,206,na,64,35,64,9,10,26,9,undefined,17,18,44,24,na,24,80,35,15,9,49,1718,14,6,4,7,2,32,na,13,3,38,6
04/04/2021,7,57,50,83,155,184,187,64,118,32,18,46,171,na,94,na,57,71,20,25,27,37,365,54,186,274,166,45,167,59,59,27,undefined,na,33,na,29,15,undefined,14,18,14,17,6,82,299,4,100,69,53,22,28,31,18,undefined,23,37,99,44,na,45,153,36,31,31,63,1504,104,40,52,na,11,68,na,28,18,139,49
04/04/2021,8,195,100,157,281,374,419,144,139,39,56,60,217,na,147,na,125,113,45,78,53,81,572,106,343,459,362,112,289,105,129,58,undefined,na,67,na,54,49,undefined,16,44,19,32,14,203,541,9,252,199,139,92,73,55,39,undefined,88,129,169,117,na,135,298,64,112,48,150,1464,227,128,125,na,14,99,na,31,48,191,76
04/04/2021,9,617,344,230,635,891,741,156,230,65,50,79,327,na,261,na,312,226,51,192,98,225,1031,184,419,864,641,214,739,133,233,95,undefined,na,92,na,92,141,undefined,13,87,37,41,23,413,978,14,617,337,233,144,130,140,56,undefined,151,194,277,248,na,181,743,133,245,51,374,1424,460,313,313,na,23,222,na,41,80,308,116
04/04/2021,10,1130,768,400,931,1520,941,217,338,73,106,127,514,na,422,na,467,217,77,333,230,396,1249,224,536,1428,907,258,1586,307,255,94,undefined,na,74,na,100,107,undefined,27,122,37,41,36,525,1396,12,922,438,258,229,154,234,47,undefined,249,304,422,333,na,290,923,137,320,68,475,1082,491,408,350,na,11,428,153,37,88,439,185
04/04/2021,11,1850,1033,532,1421,2060,1084,236,370,65,74,106,561,na,428,na,913,200,83,752,400,587,1290,169,540,1959,1127,307,1960,506,456,133,undefined,na,103,na,113,114,undefined,58,137,29,37,27,764,1888,15,1595,540,319,346,220,365,42,undefined,307,261,522,422,na,348,1175,164,393,76,687,945,615,364,426,na,26,525,236,54,77,387,135
04/04/2021,12,2409,1340,780,1934,2379,1299,204,335,63,125,242,706,na,471,na,858,337,67,1047,566,813,1665,237,557,2230,1107,341,2168,526,672,292,undefined,na,90,na,99,226,undefined,80,235,57,83,30,833,2530,21,1428,543,371,393,231,437,72,undefined,429,584,626,501,na,308,1370,192,543,62,755,602,604,397,481,na,15,637,143,54,63,484,151
04/04/2021,13,2724,1425,1048,2215,2661,1383,301,422,65,131,169,814,na,489,na,760,217,77,1257,675,930,1628,209,595,2501,1025,293,2274,669,735,217,undefined,na,102,na,110,211,undefined,46,322,55,71,9,1019,2526,27,1349,577,340,408,233,433,71,undefined,431,1451,785,530,na,368,1472,162,588,63,825,242,650,327,445,na,20,696,178,53,55,565,135
04/04/2021,14,2863,1649,954,2424,2870,1509,325,531,157,167,233,1177,na,503,na,904,205,84,908,400,972,1771,201,973,2640,646,213,2465,612,696,237,undefined,na,88,na,115,260,undefined,54,121,67,44,8,1167,2614,22,1358,535,334,381,166,424,60,undefined,313,6000,1163,557,na,374,1379,201,672,52,828,147,602,321,311,na,9,672,300,37,51,1048,157
04/04/2021,15,2593,1488,927,2092,2798,1520,208,355,62,87,143,658,na,549,na,754,223,71,843,404,765,1705,194,640,2575,617,232,2250,725,575,197,undefined,na,71,na,133,224,undefined,54,124,68,27,11,1303,2644,16,1293,468,270,365,187,406,63,undefined,310,2249,595,537,na,343,1376,195,611,59,997,75,573,296,292,na,24,745,87,34,53,533,170
04/04/2021,16,2156,1290,985,1866,2305,1400,209,373,43,61,124,376,na,536,na,594,245,72,799,377,864,1662,187,619,2077,407,136,1919,613,575,215,undefined,na,56,na,114,224,undefined,34,237,48,25,16,1118,2372,20,1232,294,126,321,117,368,78,undefined,303,421,447,503,na,322,1257,145,611,53,881,47,500,252,147,na,36,710,78,47,51,350,90
04/04/2021,17,1927,942,1017,1919,2532,1483,261,315,63,62,106,498,na,585,na,561,218,76,1021,682,1019,1562,189,669,2033,312,112,1546,561,740,231,undefined,na,110,na,142,200,undefined,39,165,44,31,8,1279,2407,20,1090,194,88,310,103,437,85,undefined,350,976,507,537,na,386,1315,167,652,70,960,26,521,200,119,na,143,604,142,72,60,449,56
04/04/2021,18,1620,628,1093,1437,1948,1337,239,397,141,226,157,1069,na,534,na,352,161,79,1360,982,1223,1281,216,932,1897,388,91,913,279,989,415,undefined,na,91,na,179,370,undefined,38,214,66,22,10,1305,1972,17,965,173,106,351,120,480,89,undefined,447,6544,1259,431,na,410,1456,226,763,51,949,33,452,30,75,383,78,449,510,49,57,1345,126
04/04/2021,19,800,421,1129,1828,2007,1135,56,104,94,68,147,520,na,514,na,312,171,86,1341,1157,1205,1247,173,479,1024,443,98,1105,200,1064,498,undefined,na,37,na,184,576,undefined,18,158,45,10,10,1410,1980,20,789,132,106,359,122,411,59,undefined,364,358,512,292,na,333,1367,183,924,44,995,35,351,2,38,195,21,364,123,36,17,382,na
04/04/2021,20,587,307,1019,1224,1607,893,54,77,37,64,127,396,na,368,na,332,120,72,1054,898,938,1122,159,408,978,365,58,455,134,955,427,undefined,na,46,na,170,572,undefined,34,128,41,9,7,1197,1613,19,685,103,89,286,85,394,61,undefined,296,174,359,281,na,246,1156,151,719,32,794,23,304,3,23,294,9,294,132,22,9,323,na
04/04/2021,21,431,231,911,906,1461,940,221,70,47,47,80,249,na,348,na,295,107,51,1004,809,912,1031,198,417,694,272,55,425,158,812,447,undefined,na,51,na,130,443,undefined,23,69,30,10,7,932,1537,13,523,86,63,262,108,292,39,undefined,221,142,362,236,na,289,1016,149,675,19,683,64,137,0,9,219,15,232,90,43,12,246,na
04/04/2021,22,297,183,792,674,1102,701,41,52,23,32,42,173,na,279,na,145,140,49,649,667,671,745,157,330,466,215,42,344,259,763,322,undefined,na,31,na,145,330,undefined,17,265,26,10,4,597,1065,13,421,63,46,110,68,232,44,undefined,191,77,252,132,na,165,680,127,527,41,391,116,na,na,na,51,9,178,97,23,8,114,na
04/04/2021,23,150,95,508,345,438,542,15,31,17,14,25,87,na,260,na,75,33,13,368,315,396,463,70,279,242,108,22,110,63,512,221,undefined,na,12,na,105,168,undefined,7,48,17,5,5,264,578,9,273,29,65,72,64,113,18,undefined,90,38,154,91,na,85,467,110,322,8,166,322,na,na,na,45,8,59,186,6,2,69,na
05/04/2021,0,84,77,305,243,277,293,13,19,6,21,11,33,na,131,na,39,31,2,174,264,301,234,73,122,144,73,9,70,28,246,71,undefined,na,9,na,48,61,undefined,5,23,17,1,na,152,314,2,182,16,23,12,38,63,17,undefined,44,54,90,69,na,50,273,62,236,3,101,597,na,na,na,2,1,54,36,10,na,46,na
05/04/2021,1,63,66,176,103,203,94,7,4,6,4,9,26,na,39,na,40,13,10,111,295,251,172,38,35,116,68,9,44,10,203,30,undefined,na,3,na,66,21,undefined,91,6,16,na,1,53,189,na,94,14,36,8,40,109,7,undefined,47,9,70,43,na,65,205,53,164,4,56,1061,na,na,na,8,1,14,34,6,1,20,na
05/04/2021,2,29,36,96,63,56,92,na,na,7,4,11,12,na,27,na,25,1,12,54,425,88,95,13,58,65,42,6,24,5,178,23,undefined,na,2,na,40,10,undefined,8,4,8,na,na,59,95,na,43,12,24,3,18,44,17,undefined,14,21,82,38,na,18,99,19,124,3,28,1617,na,na,na,6,na,18,30,2,na,16,na
05/04/2021,3,35,36,162,64,94,107,1,2,13,3,3,12,na,31,na,70,12,1,44,206,200,127,26,71,37,62,5,40,6,158,14,undefined,na,na,na,48,4,undefined,1,3,6,1,1,44,135,4,82,12,37,2,20,33,9,undefined,16,16,68,43,na,17,97,18,103,6,39,1808,na,na,na,9,na,13,21,1,na,9,na
05/04/2021,4,17,10,48,53,68,74,16,1,7,3,1,3,na,40,na,18,20,1,62,84,161,92,23,71,49,47,6,33,2,113,7,undefined,na,3,na,25,na,undefined,na,3,1,na,na,29,86,2,50,5,26,7,10,33,2,undefined,17,18,36,15,na,18,63,25,24,5,31,1916,na,na,na,7,1,7,26,4,na,7,na
05/04/2021,5,22,7,35,45,72,55,4,3,11,na,1,6,na,43,na,18,13,10,20,71,52,60,37,65,60,51,6,36,10,84,15,undefined,na,7,na,15,16,undefined,na,9,1,1,1,22,137,2,54,11,22,11,9,25,1,undefined,12,4,49,7,na,14,71,23,17,1,13,1782,na,na,na,na,8,11,19,2,na,7,na
05/04/2021,6,46,18,42,62,74,130,43,38,23,13,23,43,na,62,na,25,37,6,12,36,39,115,38,114,152,61,6,69,13,48,11,undefined,na,10,na,23,12,undefined,4,18,9,4,2,26,143,2,64,17,28,5,19,12,4,undefined,19,21,46,14,na,15,101,17,21,7,30,1800,15,2,0,3,9,38,15,10,1,26,29
05/04/2021,7,57,41,68,106,168,200,74,78,29,18,31,105,na,76,na,40,80,25,31,11,43,257,34,184,264,80,15,65,48,87,17,undefined,na,16,na,25,13,undefined,8,32,24,20,12,58,185,12,129,27,37,40,13,42,6,undefined,27,58,118,58,na,35,144,32,55,24,34,1553,64,58,25,3,10,44,15,15,20,87,54
05/04/2021,8,146,83,69,219,286,331,115,135,21,39,62,213,na,134,na,112,126,37,59,48,83,507,86,275,358,175,42,177,54,83,54,undefined,na,20,na,75,32,undefined,10,45,10,10,6,145,396,13,231,71,46,116,47,46,19,undefined,72,83,161,97,na,56,262,63,104,41,94,1272,238,161,92,na,37,64,41,27,54,165,76
05/04/2021,9,517,284,175,607,752,645,207,167,49,46,63,288,na,235,na,254,153,55,121,85,181,825,183,426,736,268,71,425,166,190,61,undefined,na,33,na,87,57,undefined,21,95,46,32,9,291,880,25,477,113,64,165,76,104,39,undefined,108,158,331,194,na,158,547,92,283,67,219,1017,472,282,247,na,65,175,44,27,63,236,97
05/04/2021,10,1024,732,349,1197,1489,882,188,275,67,47,104,316,na,378,na,471,251,69,315,204,322,1060,202,571,1427,348,83,1148,327,295,118,undefined,na,44,na,128,103,undefined,39,115,45,45,10,509,1558,26,686,142,111,391,77,228,25,undefined,254,230,426,292,na,206,776,145,371,89,360,845,683,417,392,na,41,355,68,35,100,320,161
05/04/2021,11,1788,1176,601,1795,2099,1159,278,336,71,36,123,408,na,425,na,806,268,87,609,442,643,1392,185,567,1598,454,112,1859,546,415,173,undefined,na,57,na,160,164,undefined,67,142,61,71,15,776,2344,27,994,179,129,472,171,405,66,undefined,307,201,421,459,na,353,997,168,528,76,618,557,689,458,439,na,46,760,99,41,99,276,136
05/04/2021,12,2316,1524,1052,2335,2655,1271,396,377,88,50,126,425,na,513,na,935,230,80,1005,661,820,1646,175,707,2104,535,127,2188,647,669,250,undefined,na,81,na,119,250,undefined,65,177,68,66,23,1116,2757,36,1180,252,146,535,143,492,67,undefined,440,244,558,503,na,393,1219,178,598,111,890,296,691,459,511,na,82,818,138,102,91,353,147
05/04/2021,13,2576,1660,1082,2644,2898,1459,826,422,80,45,164,436,na,594,na,1018,238,87,1187,762,1112,1817,178,588,2365,473,127,2717,787,769,346,undefined,na,113,na,163,268,undefined,46,185,75,53,25,1189,3274,45,1390,233,181,654,162,495,50,undefined,416,245,507,489,na,401,1312,161,622,97,852,129,721,476,511,na,30,908,94,79,90,323,140
05/04/2021,14,2937,1677,1160,2664,2988,1473,2689,385,89,44,155,471,na,836,na,981,279,103,1046,500,1031,1931,158,609,2334,351,149,2886,988,627,350,undefined,na,160,na,106,258,undefined,71,160,59,44,27,1400,3150,23,1542,213,130,565,169,547,59,undefined,403,245,531,556,na,400,1356,184,619,78,1028,72,682,442,410,na,17,832,91,147,77,339,169
05/04/2021,15,2656,1547,1110,2249,2575,1252,628,366,54,38,126,388,na,464,na,851,226,78,934,345,920,1613,208,601,2329,350,98,2312,541,551,358,undefined,na,72,na,104,221,undefined,42,132,61,43,34,1115,2645,21,1302,140,145,517,142,418,79,undefined,277,218,417,525,na,337,1293,194,542,100,849,36,621,326,291,na,10,785,101,92,66,376,92
05/04/2021,16,2280,1288,1022,1986,2244,1120,258,356,55,45,109,382,na,438,na,705,150,70,743,272,790,1549,138,637,2013,318,102,1689,509,408,369,undefined,na,64,na,97,243,undefined,46,99,64,58,31,917,2307,25,1223,151,93,375,86,337,59,undefined,279,183,475,516,na,342,1183,130,473,96,677,8,517,271,208,na,42,605,76,39,70,322,95
05/04/2021,17,1755,754,957,1635,1952,1203,284,249,58,71,134,430,na,492,na,354,133,69,853,480,864,1491,173,610,1530,327,96,1096,367,557,349,undefined,na,62,na,106,200,undefined,30,109,67,24,28,737,2026,27,1028,170,85,301,93,339,58,undefined,290,223,359,493,na,339,1311,147,407,86,513,11,470,185,98,na,102,462,76,30,47,272,59
05/04/2021,18,1151,466,987,1791,1846,1217,3595,229,56,78,117,429,na,601,na,346,244,54,1104,760,1033,1505,244,838,1329,364,112,762,657,672,451,undefined,na,293,na,98,309,undefined,20,170,46,44,25,834,2163,36,872,162,98,326,136,382,77,undefined,354,215,390,388,na,320,1320,144,476,74,504,26,471,33,66,184,41,835,102,185,58,410,27
05/04/2021,19,583,286,823,997,1103,801,146,104,49,64,98,309,na,349,na,203,112,58,1057,844,898,1155,146,424,661,352,58,373,80,672,489,undefined,na,57,na,87,477,undefined,17,126,52,53,38,687,1342,12,626,88,79,318,92,410,61,undefined,343,151,364,224,na,235,1219,187,426,43,405,25,305,0,27,190,30,200,92,30,44,280,na
05/04/2021,20,393,133,653,814,810,700,35,77,38,53,81,253,na,334,na,144,105,38,792,500,698,857,89,311,480,243,49,256,55,585,562,undefined,na,36,na,51,397,undefined,24,82,25,40,16,602,1135,13,514,85,79,312,94,234,49,undefined,233,145,260,154,na,186,1057,134,305,37,367,48,184,0,11,82,4,173,43,17,11,208,na
05/04/2021,21,250,94,415,598,571,523,33,55,23,27,59,180,na,201,na,118,51,19,553,322,461,598,121,268,334,188,42,216,50,404,383,undefined,na,22,na,48,339,undefined,3,69,48,49,14,378,756,16,375,55,40,226,51,149,43,undefined,173,108,240,133,na,158,707,90,263,38,244,162,46,0,7,69,8,157,36,26,8,149,na
05/04/2021,22,158,87,313,344,372,338,27,24,18,21,26,111,na,137,na,85,59,15,331,183,321,475,51,210,219,146,27,90,38,272,236,undefined,na,11,na,51,156,undefined,3,40,19,24,11,210,520,14,217,34,37,104,31,84,17,undefined,111,56,146,96,na,88,468,108,263,18,161,309,na,na,na,23,3,67,17,10,2,91,na
05/04/2021,23,89,52,114,156,184,230,9,8,10,4,8,33,na,132,na,35,14,13,137,41,146,243,51,151,131,83,13,89,42,145,116,undefined,na,5,na,30,49,undefined,3,19,9,16,6,98,254,6,136,12,66,19,19,27,20,undefined,26,54,103,43,na,56,272,41,106,4,83,405,na,na,na,9,2,24,28,6,4,28,na
06/04/2021,0,28,15,48,73,75,75,4,4,7,9,1,15,na,26,na,31,10,4,75,23,90,78,41,65,75,48,7,24,11,68,31,undefined,na,na,na,2,34,undefined,1,6,8,6,1,47,108,7,76,10,23,24,16,9,12,undefined,18,5,46,30,na,31,150,33,36,10,28,607,na,na,na,6,na,16,12,4,2,19,na
06/04/2021,1,22,11,58,28,33,25,11,3,8,6,1,9,na,18,na,1,6,1,27,15,45,49,7,58,20,33,3,34,3,37,8,undefined,na,3,na,7,16,undefined,na,12,11,4,na,14,53,1,44,4,26,1,12,10,5,undefined,13,11,32,15,na,13,101,15,16,2,10,976,na,na,na,4,2,9,9,2,na,5,na
06/04/2021,2,9,16,26,15,39,23,na,3,2,7,1,6,na,8,na,5,9,4,17,10,39,31,6,23,12,28,1,36,4,13,3,undefined,na,2,na,2,2,undefined,1,na,2,1,na,9,34,2,31,3,18,1,8,12,1,undefined,7,1,31,13,na,15,85,16,8,2,7,1351,na,na,na,5,2,9,5,na,na,3,na
06/04/2021,3,9,22,16,26,36,47,3,na,1,1,1,9,na,22,na,20,12,5,22,5,10,42,8,21,11,29,2,38,3,8,3,undefined,na,4,na,3,3,undefined,na,3,na,na,na,8,24,na,39,3,8,1,2,1,na,undefined,4,1,5,9,na,5,34,11,6,1,5,1615,na,na,na,na,6,12,3,1,na,na,na
06/04/2021,4,7,6,19,14,58,34,4,1,3,6,1,na,na,23,na,8,12,4,23,6,15,24,9,28,23,19,1,68,1,17,10,undefined,na,1,na,8,4,undefined,2,4,1,1,1,23,24,na,31,7,21,11,2,6,1,undefined,5,2,13,1,na,4,29,18,9,1,11,1650,na,na,na,5,2,4,3,4,1,1,na
06/04/2021,5,16,13,11,51,84,90,17,15,29,10,6,20,na,37,na,8,39,23,5,4,15,91,29,114,74,52,10,70,8,19,6,undefined,na,4,na,12,13,undefined,3,15,6,4,2,28,131,4,46,28,46,1,6,14,3,undefined,12,37,56,7,na,13,61,9,16,7,16,1547,na,na,na,2,na,22,12,3,1,26,na
06/04/2021,6,72,30,72,123,252,322,89,70,137,30,19,68,na,128,na,56,123,63,30,11,25,330,126,339,241,97,24,201,31,28,17,undefined,na,26,na,38,8,undefined,16,50,19,7,7,52,292,4,131,38,50,21,25,28,13,undefined,32,141,219,48,na,32,143,20,49,33,58,1561,61,20,28,5,9,70,47,26,19,83,18
06/04/2021,7,157,114,89,273,511,765,253,202,540,77,49,177,na,293,na,219,370,277,53,32,63,694,275,799,578,222,68,448,67,55,49,undefined,na,51,na,118,28,undefined,71,129,28,32,12,168,665,6,238,108,77,46,34,96,19,undefined,47,461,525,127,na,73,318,53,126,99,172,1636,210,148,148,12,42,167,147,37,51,195,57
06/04/2021,8,346,251,170,513,905,1603,335,281,1151,135,48,239,na,493,na,462,952,650,85,63,188,1253,641,1662,875,325,92,722,116,122,87,undefined,na,71,na,303,69,undefined,189,349,70,48,22,327,1336,45,521,177,72,169,88,237,50,undefined,164,967,1057,247,na,209,513,83,213,169,381,1389,526,254,292,na,45,437,401,71,94,270,103
06/04/2021,9,597,370,305,841,897,952,126,190,489,119,53,192,na,330,na,509,491,362,159,70,174,1050,294,1016,701,506,113,634,83,143,112,undefined,na,54,na,289,98,undefined,134,211,77,61,36,347,1412,29,609,198,105,218,117,216,60,undefined,163,558,690,265,na,188,631,114,290,157,308,1335,552,246,284,na,109,280,197,41,129,237,67
06/04/2021,10,930,788,400,1297,1402,839,150,174,208,95,53,178,na,347,na,893,398,285,235,163,282,1259,225,827,885,605,155,1116,165,234,116,undefined,na,74,na,287,89,undefined,119,294,53,49,19,535,1719,34,866,261,172,258,130,297,74,undefined,242,369,608,386,na,267,752,146,379,146,323,1063,630,362,355,na,61,356,156,63,110,234,65
06/04/2021,11,1588,1191,679,1994,1844,917,128,264,251,88,51,196,na,430,na,994,495,284,405,240,508,1539,229,812,1116,691,174,1482,233,322,125,undefined,na,57,na,281,115,undefined,140,180,83,53,39,646,2346,55,1115,323,199,302,158,367,87,undefined,321,354,686,490,na,348,906,138,530,144,485,647,705,418,370,na,49,409,213,43,90,223,107
06/04/2021,12,2346,1662,1023,2833,2298,1267,156,385,394,129,70,314,na,438,na,1398,953,347,789,486,892,1850,393,1056,1501,858,210,1941,355,595,190,undefined,na,105,na,495,171,undefined,426,350,118,121,61,1064,3135,65,1519,396,256,408,130,578,126,undefined,475,817,822,577,na,369,1170,198,857,167,652,414,889,566,507,na,60,582,288,83,141,350,103
06/04/2021,13,2671,1823,959,2922,2192,1377,230,327,332,118,85,332,na,465,na,1579,889,339,919,402,1046,2147,422,1014,1523,835,232,2027,430,648,204,undefined,na,128,na,517,193,undefined,365,347,144,104,55,1302,3122,70,1702,420,225,492,139,733,120,undefined,461,640,889,624,na,389,1290,230,894,209,759,147,918,598,476,na,102,686,321,96,142,338,89
06/04/2021,14,2365,1556,1082,2605,2175,1237,162,230,279,113,82,300,na,401,na,1186,477,259,672,399,815,1820,279,962,1622,631,192,1764,388,525,241,undefined,na,87,na,310,139,undefined,265,249,121,60,58,1093,3170,64,1500,367,204,431,161,545,87,undefined,423,471,764,554,na,373,1234,234,672,132,825,54,801,440,342,na,46,555,228,67,105,243,90
06/04/2021,15,2252,1413,1016,2315,1920,1206,160,283,326,67,72,306,na,450,na,1028,391,272,580,326,784,1730,326,1061,1526,534,125,1563,337,477,202,undefined,na,92,na,285,128,undefined,161,217,95,70,53,1077,2875,36,1464,282,159,355,162,426,86,undefined,385,598,717,523,na,334,1133,177,597,157,659,46,705,381,285,na,22,536,243,62,99,276,103
06/04/2021,16,2018,1178,874,2145,1896,1557,198,317,761,91,85,324,na,556,na,789,414,415,558,280,662,1942,332,1476,1405,386,94,1296,285,449,158,undefined,na,58,na,305,139,undefined,133,222,105,51,57,1034,2734,37,1262,168,106,283,126,340,69,undefined,339,695,945,579,na,375,1207,185,496,203,654,21,662,284,271,na,14,498,317,71,97,351,124
06/04/2021,17,1856,1000,940,2154,2201,2283,374,444,1037,132,105,475,na,907,na,746,674,651,657,373,776,2456,498,2059,1502,401,145,1299,274,505,223,undefined,na,109,na,374,160,undefined,156,277,101,60,77,1186,3114,55,1381,189,110,314,137,483,94,undefined,494,948,1134,674,na,401,1459,225,694,211,990,22,760,251,241,na,88,732,498,112,112,509,234
06/04/2021,18,1179,615,888,2140,1625,1388,242,253,400,96,101,470,na,534,na,489,357,283,837,516,776,1892,284,1070,968,380,123,819,226,648,285,undefined,na,81,na,221,179,undefined,109,218,103,65,70,1057,2430,32,1034,169,62,346,129,386,75,undefined,392,434,705,429,na,360,1416,266,553,136,761,19,585,27,95,571,80,436,129,57,88,456,26
06/04/2021,19,915,389,737,1225,1343,853,93,128,109,83,101,316,na,366,na,316,255,124,833,658,842,1402,181,575,384,334,112,716,157,570,304,undefined,na,46,na,143,201,undefined,44,139,66,64,37,1236,1621,26,759,133,75,313,93,336,56,undefined,271,247,412,225,na,322,1173,140,875,75,732,15,301,0,60,243,34,202,61,25,27,367,na
06/04/2021,20,412,205,683,968,1023,576,53,58,59,47,131,313,na,226,na,327,168,63,732,577,723,960,134,392,260,276,70,373,109,533,331,undefined,na,37,na,89,228,undefined,22,124,42,47,33,991,1510,7,550,105,61,287,102,270,44,undefined,225,155,264,184,na,243,997,168,552,36,649,43,226,0,28,257,15,204,na,24,19,279,na
06/04/2021,21,256,164,587,811,1016,618,45,61,42,63,67,177,na,228,na,334,129,72,613,342,546,780,96,388,222,197,60,585,95,419,276,undefined,na,28,na,83,143,undefined,25,107,25,25,24,888,1276,18,368,91,81,193,48,213,17,undefined,175,94,212,158,na,226,704,82,447,45,788,182,113,0,10,173,12,159,na,17,9,194,na
06/04/2021,22,203,111,464,419,445,418,23,33,61,34,37,144,na,201,na,145,108,40,418,213,337,697,71,335,179,225,28,178,41,326,146,undefined,na,33,na,56,136,undefined,27,76,31,27,14,472,765,15,340,48,52,136,56,87,48,undefined,128,134,212,97,na,127,556,73,283,41,390,373,na,na,na,79,6,129,na,24,4,108,na
06/04/2021,23,94,54,248,268,294,285,10,22,24,11,15,36,na,99,na,98,46,22,199,85,225,415,44,165,97,148,17,90,35,204,88,undefined,na,11,na,42,35,undefined,6,26,13,13,8,176,425,6,220,34,73,34,51,77,21,undefined,42,36,102,47,na,58,331,52,123,20,182,439,na,na,na,7,8,46,na,10,1,50,na
07/04/2021,0,40,29,93,86,87,79,8,4,22,4,8,32,na,28,na,31,9,10,67,16,116,103,24,101,64,75,5,37,27,103,54,undefined,na,3,na,14,12,undefined,na,13,8,16,7,47,131,10,71,8,50,5,11,22,10,undefined,23,15,61,26,na,19,207,31,68,11,30,688,na,na,na,11,4,24,na,9,na,26,na
07/04/2021,1,17,12,45,45,41,33,9,10,7,6,1,11,na,17,na,16,4,13,47,16,72,47,7,44,16,56,5,18,8,43,19,undefined,na,3,na,3,24,undefined,1,4,4,na,na,28,71,2,28,6,26,5,10,17,13,undefined,10,10,50,29,na,30,111,20,12,7,18,905,na,na,na,4,1,11,na,2,na,6,na
07/04/2021,2,16,18,31,18,64,26,1,1,1,3,5,9,na,18,na,6,11,1,39,11,32,47,13,14,22,50,4,28,11,25,6,undefined,na,1,na,4,4,undefined,na,9,3,3,1,13,59,na,31,3,18,3,4,14,3,undefined,14,2,34,15,na,10,73,25,30,2,5,1410,na,na,na,11,1,4,na,na,na,8,na
07/04/2021,3,11,11,25,27,47,30,3,1,1,4,na,3,na,7,na,20,9,2,20,7,20,46,13,29,21,33,1,26,1,30,4,undefined,na,1,na,5,5,undefined,na,2,2,1,na,17,68,na,44,3,14,2,4,8,2,undefined,3,4,9,11,na,11,26,12,15,na,6,1628,na,na,na,1,na,14,na,na,na,2,na
07/04/2021,4,7,9,11,27,56,32,11,2,4,na,2,1,na,23,na,11,5,2,21,5,23,46,11,21,16,20,na,56,1,17,12,undefined,na,na,na,6,13,undefined,na,4,5,na,na,27,41,4,32,4,10,4,na,4,7,undefined,1,3,14,7,na,11,22,10,29,1,14,1640,na,na,na,5,na,11,na,4,na,na,na
07/04/2021,5,14,11,19,49,104,87,21,13,27,6,8,20,na,39,na,13,45,16,18,18,28,95,30,124,81,38,14,59,11,20,9,undefined,na,4,na,13,8,undefined,7,34,18,4,1,17,148,6,56,30,11,8,7,17,3,undefined,14,30,55,9,na,19,71,8,30,12,21,1649,na,na,na,8,8,26,na,1,2,31,na
07/04/2021,6,76,44,83,127,247,330,101,79,134,37,26,68,na,135,na,64,100,55,21,11,24,294,107,391,295,62,15,200,46,28,22,undefined,na,20,na,51,6,undefined,18,24,17,25,8,47,316,9,143,25,29,21,17,35,22,undefined,26,135,203,48,na,36,117,22,54,41,54,1603,38,32,25,28,4,69,na,21,15,94,12
07/04/2021,7,156,142,141,332,575,848,257,214,576,78,64,177,na,315,na,212,412,307,38,37,94,709,293,807,656,160,60,452,74,58,48,undefined,na,58,na,128,22,undefined,106,148,40,39,14,174,746,8,281,82,38,56,46,114,25,undefined,92,477,570,162,na,119,319,52,129,174,175,1771,247,131,178,54,51,201,na,48,57,205,73
07/04/2021,8,378,269,224,607,1000,1699,389,355,1225,157,61,274,na,558,na,473,954,664,75,73,192,1351,697,1735,943,281,89,748,120,117,67,undefined,na,107,na,337,51,undefined,232,325,126,116,40,340,1502,73,571,143,59,119,91,236,55,undefined,199,1005,1268,271,na,245,557,80,259,297,390,1467,629,279,238,na,40,488,na,70,109,286,98
07/04/2021,9,539,398,281,803,964,873,167,204,553,107,45,161,na,341,na,593,553,391,103,92,183,1135,351,980,838,263,74,770,104,169,64,undefined,na,78,na,308,73,undefined,163,194,114,122,66,353,1329,61,604,140,46,183,82,240,57,undefined,210,568,823,282,na,238,582,148,283,237,353,1185,820,326,5,na,127,297,na,70,101,208,72
07/04/2021,10,885,783,548,1495,1697,767,155,259,280,91,67,204,na,302,na,811,454,328,240,129,313,1139,293,774,963,361,94,1330,207,245,98,undefined,na,80,na,256,85,undefined,166,253,143,100,38,578,2128,49,728,152,136,263,95,240,81,undefined,216,390,671,446,na,307,649,292,334,192,419,983,703,364,305,na,29,335,na,61,97,264,97
07/04/2021,11,1624,1126,650,2055,2007,912,133,285,229,65,58,242,na,393,na,1094,479,259,386,205,463,1542,289,884,1128,452,99,1846,323,380,146,undefined,na,86,na,290,169,undefined,187,219,138,85,65,755,2836,44,1146,231,154,346,99,376,101,undefined,306,410,781,504,na,291,835,320,512,183,580,743,661,372,410,na,44,495,na,61,96,298,79
07/04/2021,12,2396,1768,977,2819,2374,1279,213,411,444,162,55,280,na,402,na,1608,963,378,817,438,876,2077,564,1179,1515,722,142,2246,411,560,209,undefined,na,156,na,548,198,undefined,460,443,222,176,100,1186,3244,124,1504,247,162,378,233,577,92,undefined,533,889,842,575,na,349,1138,425,952,232,796,457,1066,646,524,na,81,708,na,86,125,292,87
07/04/2021,13,2695,1951,1087,3025,2503,1435,220,385,427,111,71,311,na,408,na,1588,997,418,785,477,942,2241,591,1141,1489,639,143,2287,451,719,259,undefined,na,170,na,544,204,undefined,432,543,197,139,94,1411,3372,95,1718,238,123,457,168,606,131,undefined,503,725,864,674,na,370,1106,379,935,223,923,195,1041,558,513,na,27,602,na,113,149,290,90
07/04/2021,14,2549,1630,1102,2676,2334,1251,248,214,278,109,72,274,na,402,na,1186,524,309,709,384,750,1941,382,953,1492,409,109,1959,423,498,277,undefined,na,161,na,347,159,undefined,194,248,138,91,82,1205,3214,65,1430,190,87,428,172,522,103,undefined,347,485,722,576,na,334,987,199,761,186,827,67,827,368,374,na,18,561,na,79,115,300,97
07/04/2021,15,2332,1520,1063,2561,2279,1313,218,290,378,64,62,282,na,468,na,1038,466,310,616,288,647,1922,307,1054,1391,399,110,1782,382,449,228,undefined,na,102,na,297,143,undefined,153,209,141,103,84,1148,3071,57,1437,213,102,330,153,423,128,undefined,336,507,724,598,na,360,1162,153,550,196,795,34,726,354,304,na,21,514,na,72,144,303,90
07/04/2021,16,2039,1273,898,2215,2239,1642,226,344,849,111,92,343,na,619,na,814,495,449,535,300,635,2089,368,1617,1511,419,90,1630,324,463,230,undefined,na,121,na,307,149,undefined,134,342,160,129,96,966,2845,57,1287,181,88,328,141,428,101,undefined,381,681,1012,619,na,335,1283,145,585,258,732,21,605,275,255,na,30,566,na,65,144,318,139
07/04/2021,17,2072,1210,988,2188,2387,2344,376,443,1158,157,100,342,na,876,na,866,719,697,809,439,783,2320,587,2182,1736,470,168,1533,359,572,232,undefined,na,155,na,360,145,undefined,170,324,180,153,120,1223,3200,90,1488,375,143,363,136,517,157,undefined,436,862,1093,754,na,456,1635,251,715,321,1024,13,734,256,244,na,72,842,na,98,145,459,268
07/04/2021,18,1490,598,914,2186,1902,1607,258,356,449,149,125,418,na,626,na,608,435,364,985,619,930,1841,350,1329,1040,579,167,1139,235,637,284,undefined,na,88,na,251,192,undefined,131,327,111,157,97,1039,2549,64,1151,342,157,376,158,423,105,undefined,416,413,746,498,na,410,1627,254,556,180,861,18,576,35,120,476,92,544,na,82,104,593,56
07/04/2021,19,749,325,793,1296,1301,999,94,96,151,66,113,350,na,334,na,347,272,142,873,770,815,1367,192,630,526,496,139,890,158,695,306,undefined,na,49,na,153,239,undefined,54,214,87,114,64,1212,1809,41,725,332,203,362,104,364,96,undefined,291,158,393,245,na,355,1209,195,607,81,720,29,310,0,30,469,45,267,na,55,67,412,na
07/04/2021,20,430,234,627,1389,1156,720,75,82,104,52,126,338,na,275,na,248,186,83,695,477,691,1168,124,428,395,383,113,480,116,593,330,undefined,na,52,na,136,253,undefined,34,158,96,98,59,871,1530,27,608,204,155,294,147,287,74,undefined,240,121,226,215,na,312,923,122,518,41,671,63,267,0,27,407,15,277,na,13,27,432,na
07/04/2021,21,288,145,635,808,1217,603,37,62,57,50,49,190,na,207,na,223,120,54,610,441,501,916,110,394,280,355,90,752,78,418,320,undefined,na,36,na,83,250,undefined,36,161,105,90,68,848,1327,21,400,183,126,215,94,224,52,undefined,156,94,274,161,na,195,775,121,358,61,726,197,83,2,10,232,15,195,na,16,19,152,na
07/04/2021,22,211,105,502,566,608,476,29,32,58,45,51,119,na,207,na,116,153,61,365,302,351,618,86,330,273,202,56,238,47,348,205,undefined,na,49,na,62,159,undefined,25,269,70,36,15,472,873,8,288,104,84,143,48,165,58,undefined,125,88,247,98,na,129,554,103,362,42,412,371,na,na,na,96,27,141,na,30,5,135,na
07/04/2021,23,114,61,302,299,316,324,11,22,36,26,33,64,na,170,na,74,61,19,216,121,197,402,53,211,154,125,21,93,37,226,93,undefined,na,8,na,61,48,undefined,7,39,31,36,31,182,477,9,207,36,54,28,23,91,16,undefined,63,35,163,69,na,85,294,73,137,15,165,477,na,na,na,14,22,76,na,14,3,76,na
08/04/2021,0,61,32,122,98,110,117,7,11,16,6,2,11,na,30,na,20,13,7,85,66,120,110,15,101,49,95,24,50,7,156,18,undefined,na,9,na,16,37,undefined,3,17,47,70,44,57,142,3,96,35,18,4,22,38,15,undefined,33,6,51,40,na,41,170,48,72,6,42,722,na,na,na,14,4,15,na,13,2,17,na
08/04/2021,1,33,16,49,56,45,41,6,6,9,na,4,9,na,23,na,6,8,4,54,16,75,54,10,38,90,44,8,14,7,76,11,undefined,na,6,na,3,15,undefined,2,11,8,14,4,38,91,na,57,13,29,4,13,18,14,undefined,12,5,36,29,na,27,150,30,58,8,14,977,na,na,na,17,6,10,na,1,na,10,na
08/04/2021,2,22,25,28,28,51,23,11,1,5,3,3,8,na,10,na,10,9,3,32,10,34,100,21,36,18,33,4,24,6,45,31,undefined,na,1,na,2,6,undefined,1,4,10,5,5,14,112,2,39,3,25,1,8,11,7,undefined,12,4,26,18,na,21,52,26,21,3,11,1471,na,na,na,96,na,8,na,1,na,3,na
08/04/2021,3,12,10,32,13,71,46,2,3,1,2,na,3,na,8,na,10,11,2,13,8,10,21,12,17,33,44,6,38,6,19,11,undefined,na,1,na,1,2,undefined,na,2,3,2,1,9,51,na,33,4,17,2,4,5,1,undefined,4,2,12,9,na,3,44,13,12,na,4,1586,na,na,na,2,6,9,na,na,na,5,na
08/04/2021,4,7,47,15,26,43,34,4,na,4,3,1,2,na,36,na,10,14,5,10,3,19,34,8,23,40,37,4,39,6,20,5,undefined,na,1,na,8,1,undefined,1,4,6,2,1,19,33,1,25,4,17,2,4,9,8,undefined,8,2,12,11,na,11,36,8,11,2,3,1591,na,na,na,16,6,15,na,5,na,3,na
08/04/2021,5,23,15,15,35,89,110,25,18,21,7,5,19,na,56,na,5,42,21,19,16,26,74,32,132,69,65,9,59,16,17,14,undefined,na,9,na,18,17,undefined,3,15,23,2,1,21,135,12,36,35,10,15,13,6,4,undefined,13,23,73,15,na,17,90,15,14,8,18,1550,na,na,na,60,8,37,na,14,2,26,na
08/04/2021,6,81,54,58,116,251,402,95,88,137,48,32,73,na,155,na,71,131,64,19,13,47,344,112,407,315,126,33,196,35,46,14,undefined,na,25,na,68,9,undefined,26,38,60,22,10,59,385,12,158,47,71,12,91,25,16,undefined,42,139,204,53,na,44,245,58,55,50,68,1612,56,44,24,14,15,124,na,56,12,93,22
08/04/2021,7,158,155,124,332,587,852,247,217,572,86,56,198,na,315,na,224,393,301,34,21,85,819,304,792,684,234,49,492,83,74,75,undefined,na,48,na,163,33,undefined,91,148,54,47,21,205,751,14,258,98,64,84,71,114,51,undefined,77,530,575,192,na,105,332,48,132,204,191,1826,281,123,140,16,67,216,na,64,80,218,64
08/04/2021,8,416,249,229,634,1041,1851,387,335,1343,173,68,352,na,656,na,529,1051,736,104,72,185,1544,768,1188,1015,395,124,918,151,134,93,undefined,na,157,na,486,52,undefined,214,372,120,142,25,417,1496,80,522,215,81,120,70,243,75,undefined,223,1266,1228,465,na,295,591,108,284,312,430,1429,582,318,359,123,40,537,na,103,86,386,97
08/04/2021,9,697,395,312,812,953,998,186,212,543,95,55,227,na,341,na,670,538,385,102,60,201,1258,423,468,725,494,130,780,114,208,88,undefined,na,123,na,469,118,undefined,183,250,114,124,36,399,1492,64,647,257,129,145,122,229,78,undefined,192,668,756,524,na,353,660,124,276,285,311,1240,525,311,373,230,100,303,na,61,109,218,70
08/04/2021,10,1045,667,418,1190,1624,891,119,164,274,92,39,234,na,285,na,813,456,278,266,122,283,1271,304,871,866,601,108,1506,188,290,105,undefined,na,127,na,322,123,undefined,137,235,108,103,41,533,1814,68,909,265,121,222,169,292,66,undefined,269,465,648,723,na,440,829,171,339,209,366,1012,568,309,314,276,64,364,na,76,111,222,79
08/04/2021,11,1654,1063,558,1789,1861,944,117,261,252,88,49,226,na,319,na,1073,511,321,414,225,474,1589,282,932,1113,718,126,1828,296,326,129,undefined,na,93,na,469,168,undefined,151,286,136,128,44,746,2435,52,1111,333,162,278,196,354,51,undefined,338,434,809,896,na,438,925,188,475,184,599,839,661,383,394,212,44,433,na,76,100,209,104
08/04/2021,12,2417,1535,986,2615,2351,1425,173,357,494,186,63,364,na,368,na,1480,1058,451,763,363,690,2023,564,1095,1390,1035,181,1858,297,592,215,undefined,na,143,na,748,235,undefined,440,389,223,196,78,1095,3046,106,1462,452,314,346,210,506,98,undefined,444,952,898,1044,na,545,1209,205,850,260,649,524,1035,565,503,329,64,619,na,83,128,277,91
08/04/2021,13,2639,1739,1088,2686,2342,1469,192,340,459,165,75,358,na,443,na,1464,1047,395,783,369,801,2224,489,1334,1377,825,186,1908,336,602,287,undefined,na,173,na,763,228,undefined,465,351,193,102,59,1307,3240,105,1625,446,186,417,256,600,97,undefined,524,698,908,1012,na,534,1350,246,833,237,715,211,819,482,378,297,27,544,na,92,135,266,71
08/04/2021,14,2297,1469,1000,2484,2272,1233,149,236,323,85,45,256,na,358,na,1315,510,322,680,291,702,1863,318,1152,1319,628,159,1797,330,479,206,undefined,na,118,na,506,145,undefined,183,269,170,73,78,1093,2893,64,1546,303,197,350,197,489,140,undefined,388,481,742,1068,na,540,1154,226,682,202,778,84,761,379,353,223,46,551,na,70,112,203,77
08/04/2021,15,2133,1534,953,2276,1966,1297,184,265,404,110,64,224,na,478,na,1049,439,330,525,199,545,1890,286,1114,1371,524,162,1470,277,389,205,undefined,na,129,na,436,151,undefined,140,252,155,55,72,919,2932,62,1471,287,127,323,145,399,115,undefined,354,559,773,816,na,487,1167,177,604,184,647,47,686,318,254,230,19,534,na,78,112,274,73
08/04/2021,16,2058,1372,990,2157,2110,1592,165,337,869,143,72,298,na,614,na,857,483,424,544,251,615,1956,378,1567,1399,407,92,1434,289,430,189,undefined,na,121,na,306,148,undefined,133,265,162,80,94,979,2703,70,1340,206,56,334,142,420,98,undefined,339,869,1007,747,na,447,1203,187,524,219,682,26,740,326,213,284,32,532,na,82,105,326,136
08/04/2021,17,2124,1264,1028,2191,2640,2515,416,492,1107,189,122,521,na,912,na,931,700,677,764,417,861,2378,613,1990,1751,438,168,1560,417,613,232,undefined,na,172,na,416,167,undefined,168,369,207,89,89,1219,3170,55,1468,194,89,335,192,542,153,undefined,487,967,1275,1000,na,497,1608,233,725,280,1068,7,844,223,254,406,77,874,na,135,112,591,273
08/04/2021,18,1757,812,1004,2292,2171,1759,315,385,475,166,136,539,na,707,na,581,431,347,941,638,813,1897,414,1144,1152,432,177,1262,363,710,348,undefined,na,142,na,283,205,undefined,111,385,118,98,67,1171,2714,54,1280,194,97,447,145,525,121,undefined,430,501,715,499,na,425,1452,250,577,195,890,18,565,13,107,542,71,639,na,99,106,598,53
08/04/2021,19,1240,595,986,1372,1500,1050,158,184,185,86,129,516,na,388,na,421,263,116,897,807,885,1439,190,636,559,363,104,761,205,722,365,undefined,na,80,na,150,271,undefined,42,229,84,85,52,1211,1865,30,886,158,82,432,80,445,68,undefined,354,305,390,267,na,326,1330,175,656,84,783,28,313,0,36,404,42,428,na,52,75,551,na
08/04/2021,20,770,443,796,1483,1556,922,124,122,77,75,96,351,na,363,na,339,222,110,875,551,802,1205,201,411,406,297,86,683,232,734,555,undefined,na,83,na,139,261,undefined,26,158,100,72,30,1169,1794,14,743,138,84,389,86,336,87,undefined,308,178,282,278,na,221,1195,170,591,50,851,51,363,0,41,292,19,326,na,47,41,334,na
08/04/2021,21,446,218,643,849,1140,709,48,117,64,38,66,243,na,308,na,278,160,79,687,512,593,826,117,264,325,263,60,635,100,600,374,undefined,na,55,na,131,209,undefined,19,170,53,46,18,921,1365,18,543,75,62,291,67,260,72,undefined,215,140,305,199,na,190,880,142,483,55,689,140,126,0,10,231,13,247,na,29,23,227,na
08/04/2021,22,298,139,435,683,973,567,39,57,70,36,86,177,na,262,na,251,130,67,389,501,523,763,104,255,231,216,56,405,242,419,305,undefined,na,66,na,112,168,undefined,24,307,42,59,25,664,1131,13,348,82,52,225,46,179,29,undefined,160,104,282,139,na,191,636,100,521,45,602,330,na,na,na,89,22,209,na,40,2,146,na
08/04/2021,23,173,69,204,282,365,409,24,14,29,31,17,74,na,150,na,74,51,20,250,275,347,494,42,172,307,125,36,139,24,292,162,undefined,na,22,na,59,65,undefined,20,34,18,16,13,240,533,8,172,54,56,26,44,88,25,undefined,86,74,149,88,na,65,368,68,234,8,204,447,na,na,na,22,27,76,na,9,1,63,na
09/04/2021,0,73,49,105,131,187,177,23,23,7,17,11,28,na,53,na,42,24,9,153,63,193,155,40,101,69,69,10,55,12,149,53,undefined,na,6,na,62,28,undefined,12,18,15,15,5,117,280,4,138,14,42,8,20,60,10,undefined,48,8,68,43,na,44,189,39,178,4,80,648,na,na,na,5,43,42,na,6,1,30,na
09/04/2021,1,35,30,35,72,68,64,5,1,4,1,na,5,na,13,na,13,21,1,76,67,109,81,6,55,33,36,8,23,9,136,15,undefined,na,4,na,16,15,undefined,1,12,6,4,2,46,136,5,73,15,14,3,11,30,12,undefined,30,5,65,35,na,32,114,20,78,6,13,931,na,na,na,10,3,11,na,na,na,2,na
09/04/2021,2,31,40,27,81,44,41,1,1,3,6,na,3,na,13,na,15,6,5,52,37,82,81,16,50,22,35,4,16,4,59,8,undefined,na,2,na,13,3,undefined,2,8,14,7,8,23,104,na,60,5,11,5,9,19,20,undefined,12,8,74,33,na,25,80,22,39,9,19,1212,1,0,1,3,4,7,na,na,na,1,na
09/04/2021,3,24,20,7,34,69,38,3,na,1,na,na,2,na,4,na,11,9,6,15,21,42,73,17,39,11,34,4,49,2,42,8,undefined,na,na,na,13,6,undefined,na,5,7,1,1,3,53,1,41,6,9,3,5,20,9,undefined,6,3,22,23,na,14,59,15,29,5,5,1458,na,na,na,2,2,4,na,na,na,na,na
09/04/2021,4,13,14,13,32,52,32,8,na,4,8,na,1,na,20,na,5,13,1,12,5,32,42,16,42,34,32,10,50,na,49,3,undefined,na,3,na,16,1,undefined,na,7,7,na,na,24,70,1,40,13,16,1,11,9,11,undefined,4,6,10,11,na,6,17,10,8,1,22,1335,na,na,na,5,2,16,na,na,1,3,na
09/04/2021,5,14,13,19,59,100,106,17,10,24,11,2,12,na,50,na,21,47,17,8,17,20,75,30,146,81,54,13,69,5,28,17,undefined,na,4,na,7,14,undefined,5,17,9,4,5,27,199,5,42,38,17,13,11,19,7,undefined,15,37,74,11,na,29,81,15,21,9,22,1478,na,na,na,4,na,46,na,na,2,21,na
09/04/2021,6,81,36,44,119,220,350,78,84,111,41,19,69,na,126,na,86,134,52,19,13,34,316,83,392,249,125,36,182,48,50,29,undefined,na,35,na,63,8,undefined,17,44,47,34,20,75,336,15,122,41,57,22,83,35,15,undefined,60,148,183,68,na,40,241,54,42,50,61,1669,59,28,40,15,25,83,na,48,17,94,10
09/04/2021,7,171,124,99,268,504,744,196,244,430,85,41,171,na,294,na,179,357,205,46,35,97,724,257,751,548,242,63,480,56,76,65,undefined,na,49,na,130,44,undefined,103,127,44,48,25,190,623,24,232,114,65,57,72,112,21,undefined,60,456,489,161,na,112,363,63,109,166,181,1615,215,140,104,60,48,194,na,38,51,194,52
09/04/2021,8,346,272,188,584,901,1641,257,270,1019,149,48,260,na,527,na,464,858,605,95,76,164,1378,595,1458,870,360,147,807,114,129,84,undefined,na,87,na,461,68,undefined,164,248,109,109,53,402,1351,66,564,196,99,120,106,200,54,undefined,171,926,1047,394,na,225,565,96,240,264,345,1679,536,246,315,115,86,475,na,79,112,281,85
09/04/2021,9,685,414,242,849,891,864,171,209,478,105,40,177,na,302,na,655,549,346,116,56,250,1132,324,913,625,458,119,854,116,171,103,undefined,na,77,na,426,106,undefined,142,248,116,147,38,378,1413,66,622,223,148,220,109,195,60,undefined,194,565,715,493,na,290,580,157,314,224,325,1599,583,299,305,169,88,322,na,45,125,223,73
09/04/2021,10,1016,716,348,1169,1578,837,107,221,224,94,47,194,na,311,na,805,427,297,244,114,327,1200,225,866,959,583,145,1491,228,257,153,undefined,na,78,na,406,114,undefined,112,190,156,143,43,505,1853,35,858,340,196,254,119,262,54,undefined,251,424,646,618,na,320,759,296,437,169,356,1457,599,321,323,216,56,314,192,47,135,241,82
09/04/2021,11,1666,1251,565,1830,1982,1015,115,260,224,101,87,253,na,382,na,1044,458,326,459,133,444,1354,278,813,1088,734,158,1662,317,361,117,undefined,na,68,na,441,132,undefined,154,269,149,147,49,802,2427,53,1071,332,248,301,199,319,59,undefined,303,445,770,665,na,444,962,339,538,192,511,1337,705,413,357,218,56,533,186,68,164,289,87
09/04/2021,12,2110,1622,773,2582,2373,1290,121,310,425,148,69,290,na,415,na,1417,802,330,753,303,794,1884,435,977,1216,1048,247,2113,298,514,193,undefined,na,77,na,712,191,undefined,366,338,213,169,32,1041,3006,98,1402,404,358,436,189,493,94,undefined,442,735,895,988,na,511,1182,389,823,209,630,914,935,536,407,347,81,478,354,61,138,319,89
09/04/2021,13,2249,1855,770,2756,2104,1417,138,228,391,113,25,218,na,357,na,1494,721,264,640,269,768,1828,357,1050,1220,857,236,1990,244,602,196,undefined,na,66,na,712,214,undefined,341,289,247,148,32,1117,3205,73,1289,422,217,480,171,578,88,undefined,525,584,792,818,na,410,1184,375,789,228,643,561,925,546,546,321,34,559,350,75,152,247,91
09/04/2021,14,2163,1594,871,2562,2046,1196,102,236,233,94,33,253,na,410,na,1200,440,248,598,269,846,1806,305,994,1219,680,144,1763,267,579,171,undefined,na,90,na,426,191,undefined,177,277,191,97,48,1090,3050,47,1384,348,170,459,209,422,65,undefined,353,504,680,808,na,444,1139,215,663,176,724,281,862,481,390,251,25,480,270,75,105,212,94
09/04/2021,15,2193,1515,928,2493,2083,1394,124,256,328,88,74,273,na,481,na,1198,418,298,549,377,697,2067,305,1028,1266,586,143,1801,255,446,165,undefined,na,83,na,454,143,undefined,125,212,173,74,64,1019,2996,68,1369,287,133,337,209,465,99,undefined,357,478,772,770,na,433,1202,199,675,194,773,175,779,376,371,241,13,581,212,62,87,257,88
09/04/2021,16,2231,1466,865,2402,1995,1635,169,311,617,112,64,289,na,556,na,1129,434,378,598,371,753,2129,423,1485,1484,437,128,1485,245,488,240,undefined,na,129,na,408,126,undefined,137,212,130,93,65,1183,3066,55,1620,221,117,387,139,403,97,undefined,391,748,979,761,na,460,1323,198,686,233,969,103,723,351,292,323,12,652,300,85,117,313,114
09/04/2021,17,2273,1307,973,2616,2472,2316,251,434,762,128,90,404,na,850,na,1010,704,473,798,550,876,2148,503,1738,1544,440,136,1514,364,722,222,undefined,na,94,na,451,171,undefined,165,339,163,107,65,1543,3479,73,1489,213,70,381,130,539,99,undefined,539,911,1201,761,na,486,1698,205,871,228,1412,80,749,283,277,335,109,844,402,114,107,435,172
09/04/2021,18,2050,952,1162,2418,2450,1967,224,282,383,97,96,418,na,666,na,719,481,275,1181,906,1124,1994,381,1159,1246,472,174,1385,319,830,371,undefined,na,118,na,327,277,undefined,132,329,122,119,67,1495,3131,47,1362,208,94,454,151,562,79,undefined,484,537,846,477,na,484,1682,237,723,171,1371,27,624,8,123,536,68,801,189,75,94,480,17
09/04/2021,19,1513,776,1165,1815,1897,1217,185,149,173,102,90,334,na,467,na,615,383,168,1278,1412,1410,1425,247,703,764,457,141,1141,223,1059,454,undefined,na,68,na,281,405,undefined,75,307,64,67,38,1705,2473,26,1050,191,98,525,133,552,87,undefined,435,310,515,345,na,368,1616,273,990,79,1309,19,466,1,52,452,54,469,139,42,69,340,na
09/04/2021,20,1045,537,989,1920,1958,1100,77,104,97,85,63,310,na,440,na,523,345,102,1168,1197,1338,1250,171,589,599,371,89,1051,190,948,500,undefined,na,75,na,261,400,undefined,41,224,53,66,41,1574,2264,22,925,140,78,504,115,494,55,undefined,430,216,384,236,na,273,1345,196,984,67,1273,29,434,0,31,392,30,584,151,34,36,343,na
09/04/2021,21,746,427,933,1384,2018,1051,97,96,89,65,56,205,na,384,na,444,152,95,1033,846,1233,1265,220,478,636,306,94,1254,346,1162,519,undefined,na,65,na,247,409,undefined,49,168,53,42,29,1338,1997,27,801,100,78,335,108,430,63,undefined,283,212,363,274,na,260,1166,203,834,41,988,48,186,0,12,372,14,398,142,34,13,206,na
09/04/2021,22,421,266,848,1181,1489,915,132,69,94,47,60,208,na,381,na,359,265,100,799,646,1072,1192,168,533,523,256,64,584,104,1001,443,undefined,na,81,na,194,330,undefined,46,374,42,39,24,1149,1731,16,582,107,82,237,79,374,41,undefined,250,128,310,181,na,202,1013,167,855,37,1007,136,2,0,1,170,9,413,125,54,12,138,na
09/04/2021,23,308,160,631,915,963,672,49,44,41,36,32,136,na,269,na,269,82,60,482,440,612,863,103,377,310,229,43,262,82,616,349,undefined,na,55,na,265,188,undefined,41,91,24,24,8,626,1309,8,443,73,66,103,68,359,29,undefined,223,99,251,125,na,148,670,103,590,19,535,282,na,na,na,77,13,202,83,25,5,123,na
10/04/2021,0,217,132,424,648,577,545,14,7,27,15,6,51,na,254,na,97,33,20,267,233,542,354,93,256,158,159,37,183,38,476,168,undefined,na,22,na,204,73,undefined,18,54,20,20,8,360,824,5,271,53,45,56,43,218,33,undefined,118,42,161,75,na,81,458,95,369,5,267,442,na,na,na,146,24,219,47,18,2,54,na
10/04/2021,1,88,102,258,372,255,246,18,11,15,30,1,12,na,107,na,74,10,19,192,99,384,298,36,164,91,93,18,106,35,360,70,undefined,na,18,na,207,33,undefined,2,32,18,15,6,194,543,1,153,21,53,15,32,191,8,undefined,74,26,81,60,na,50,240,67,300,10,139,783,na,na,na,7,11,90,31,8,3,17,na
10/04/2021,2,50,89,147,317,185,156,3,5,20,5,3,10,na,84,na,55,13,12,81,53,249,212,67,136,57,100,21,72,24,243,28,undefined,na,7,na,62,21,undefined,10,16,3,13,5,136,311,2,137,17,46,7,9,106,13,undefined,46,24,132,44,na,40,163,52,155,4,104,1162,na,na,na,2,2,32,58,1,2,16,na
10/04/2021,3,43,68,98,210,104,132,1,2,16,16,10,3,na,49,na,25,26,2,65,48,228,225,33,68,77,85,8,61,25,160,11,undefined,na,5,na,92,12,undefined,na,9,10,7,5,111,239,na,115,19,27,6,12,95,12,undefined,66,20,72,32,na,39,152,51,159,7,87,1587,na,na,na,4,na,19,39,na,na,4,na
10/04/2021,4,20,21,70,116,69,78,9,3,11,4,na,4,na,41,na,14,13,2,54,16,99,89,17,37,59,52,5,35,8,118,12,undefined,na,3,na,9,3,undefined,na,13,1,1,na,43,192,na,52,11,18,4,5,37,8,undefined,31,2,23,13,na,18,79,26,38,5,41,2083,na,na,na,9,6,6,30,2,1,2,na
10/04/2021,5,26,13,26,78,88,83,5,12,15,8,2,8,na,52,na,29,17,6,11,18,54,88,30,80,59,71,11,56,6,68,14,undefined,na,17,na,24,22,undefined,1,13,7,2,na,43,144,na,116,25,32,16,12,19,5,undefined,40,22,52,12,na,13,72,40,21,1,16,2156,na,na,na,4,3,15,19,2,1,11,na
10/04/2021,6,27,21,33,89,89,128,26,18,27,7,14,27,na,47,na,23,35,6,19,10,43,163,43,150,114,91,32,66,17,81,34,undefined,na,29,na,16,4,undefined,5,29,31,12,6,34,276,2,96,44,51,13,30,33,8,undefined,46,51,85,31,na,15,106,45,23,4,33,1537,20,3,1,8,5,44,25,26,2,30,4
10/04/2021,7,75,55,56,127,140,249,106,92,40,20,21,85,na,85,na,54,62,16,27,9,66,295,69,241,251,161,74,98,46,62,29,undefined,na,41,na,37,9,undefined,31,37,16,18,12,48,290,8,93,123,60,36,69,32,17,undefined,51,64,114,61,na,50,153,37,59,28,44,1587,111,54,30,36,1,64,29,56,25,78,61
10/04/2021,8,198,114,86,338,373,343,91,110,59,63,31,168,na,148,na,171,130,30,56,32,79,545,68,428,375,285,124,257,68,59,70,undefined,na,39,na,92,51,undefined,36,68,34,31,17,142,588,14,223,184,79,95,77,61,25,undefined,86,104,252,119,na,95,319,68,116,47,108,1259,205,137,73,100,64,142,28,44,74,139,79
10/04/2021,9,542,347,205,716,711,669,166,170,62,64,56,217,na,285,na,433,207,55,119,90,164,937,181,545,686,557,233,646,143,134,78,undefined,na,66,na,165,77,undefined,35,92,36,64,21,316,1306,20,555,370,162,208,112,131,25,undefined,164,208,492,263,na,139,532,108,230,51,335,1232,412,264,225,173,23,220,46,39,93,233,57
10/04/2021,10,1068,759,274,1226,1236,873,160,205,61,86,23,164,na,289,na,696,266,102,208,158,282,1223,163,706,785,761,324,1238,209,289,123,undefined,na,40,na,179,100,undefined,52,158,38,39,20,387,1876,27,724,450,197,353,163,201,32,undefined,224,231,518,234,na,217,781,166,341,69,274,1098,459,258,305,267,15,228,56,54,111,186,73
10/04/2021,11,1802,1211,461,2057,1803,935,93,244,91,121,25,212,na,285,na,1120,188,95,462,292,512,1373,168,817,1098,920,268,1592,288,394,166,undefined,na,47,na,221,139,undefined,53,162,63,55,43,849,2650,38,1129,487,257,393,226,349,41,undefined,331,272,581,429,na,297,1024,178,543,56,667,917,639,381,357,316,18,411,120,55,77,228,100
10/04/2021,12,2174,1542,658,2386,2304,1076,112,223,82,69,27,204,na,344,na,1079,251,142,747,431,707,1507,168,737,1186,1015,339,2047,272,481,221,undefined,na,71,na,262,160,undefined,94,259,108,94,64,838,2872,37,1211,513,237,482,209,417,61,undefined,409,339,720,599,na,356,1235,217,727,81,582,710,690,428,488,296,21,583,92,50,139,189,96
10/04/2021,13,2675,1694,834,2829,2671,1140,96,259,103,86,61,292,na,413,na,1270,293,179,986,670,896,1692,217,763,1308,1084,328,2387,433,678,217,undefined,na,105,na,270,203,undefined,157,598,73,85,54,1395,3364,35,1505,528,273,518,231,497,80,undefined,499,586,728,541,na,331,1506,243,920,87,1000,451,802,479,487,236,29,611,143,99,88,273,74
10/04/2021,14,2849,1862,1147,3296,3543,1388,146,266,98,95,77,420,na,575,na,1430,253,214,842,545,1016,1911,202,977,1572,999,338,3017,671,728,275,undefined,na,129,na,213,163,undefined,191,331,102,66,48,1958,4132,42,1637,461,277,540,264,509,104,undefined,479,951,761,744,na,363,1474,200,1242,89,1451,281,829,471,472,259,44,795,232,113,81,392,66
10/04/2021,15,2796,1778,1277,3281,3434,1426,124,331,140,89,76,498,na,470,na,1345,291,159,868,486,929,2139,242,941,1625,832,214,2992,722,672,261,undefined,na,128,na,215,177,undefined,248,222,168,72,64,2016,4340,39,1645,413,211,518,193,548,120,undefined,383,3273,906,954,na,450,1364,233,796,80,1486,193,883,530,445,207,40,934,235,67,50,453,82
10/04/2021,16,2488,1583,746,2350,2412,1466,129,230,141,78,44,353,na,508,na,936,255,153,728,473,870,1741,274,1076,1622,532,135,1743,303,710,294,undefined,na,53,na,147,155,undefined,73,321,68,59,45,1307,3008,24,1259,251,126,456,166,422,40,undefined,400,4295,836,553,na,308,1287,162,785,56,975,136,599,304,302,261,48,658,205,60,60,341,93
10/04/2021,17,1960,1188,899,2065,2452,1487,171,187,109,128,75,330,na,507,na,828,382,79,904,729,1144,1748,187,763,1240,358,119,1743,382,803,305,undefined,na,90,na,212,168,undefined,66,208,92,98,55,1410,3115,28,1197,169,90,402,114,435,63,undefined,363,564,647,518,na,307,1230,184,859,63,1126,151,524,222,196,329,160,794,153,71,81,322,61
10/04/2021,18,1293,679,747,1946,1839,1378,922,122,81,108,29,216,na,574,na,558,271,83,1056,1017,1050,1665,203,652,1031,329,121,1119,210,899,337,undefined,na,98,na,216,272,undefined,94,291,63,78,26,1032,2490,39,859,148,94,464,116,434,67,undefined,405,607,454,244,na,262,1275,206,748,73,772,33,412,15,58,402,72,566,95,23,65,239,4
10/04/2021,19,1029,464,835,1439,1980,1015,385,99,95,196,51,479,na,341,na,613,266,76,1115,1219,1450,1284,199,767,702,412,115,1467,187,1202,420,undefined,na,66,na,217,383,undefined,63,269,48,64,36,1736,2246,35,911,165,97,424,134,542,88,undefined,428,6136,999,216,na,275,1388,199,877,31,1183,11,413,0,46,517,71,438,421,22,73,466,na
10/04/2021,20,591,280,632,1725,1840,894,41,14,45,79,19,122,na,276,na,421,250,73,932,959,1267,1069,184,491,353,367,100,1985,106,1016,509,undefined,na,44,na,210,465,undefined,51,192,25,46,16,1340,1954,30,538,145,85,393,68,406,56,undefined,316,485,406,148,na,189,888,162,809,20,906,24,307,0,26,325,19,374,91,6,33,64,na
10/04/2021,21,417,263,531,901,1305,681,75,22,32,44,23,95,na,236,na,368,158,65,745,845,1151,901,217,441,311,247,55,1346,83,1051,443,undefined,na,30,na,290,395,undefined,40,155,15,17,5,1050,1451,10,653,98,61,389,70,400,51,undefined,281,148,293,118,na,169,821,159,722,46,752,32,148,1,20,416,31,247,127,na,8,68,na
10/04/2021,22,318,278,631,1219,1396,879,1373,21,37,34,26,109,na,323,na,318,256,93,631,851,1106,978,246,502,439,186,65,903,255,986,421,undefined,na,70,na,346,288,undefined,41,396,31,28,17,994,1706,16,546,102,41,203,72,475,37,undefined,242,115,395,108,na,171,723,139,875,24,834,78,5,0,0,147,10,453,na,14,18,100,na
10/04/2021,23,206,140,476,684,1508,634,28,16,17,21,10,79,na,257,na,269,87,53,456,429,751,805,142,398,334,183,42,755,105,688,386,undefined,na,27,na,381,173,undefined,27,90,16,22,14,566,1358,7,430,59,61,85,45,347,26,undefined,186,67,278,80,na,73,580,102,595,10,452,216,4,0,2,74,10,235,na,10,9,46,na
11/04/2021,0,156,99,382,396,387,391,10,21,11,12,7,33,na,161,na,75,54,27,273,331,556,411,87,233,246,124,32,144,32,479,230,undefined,na,16,na,197,51,undefined,12,70,11,27,19,304,696,6,329,50,61,34,33,282,12,undefined,131,46,158,57,na,52,325,71,423,14,293,402,na,na,na,129,5,137,na,13,7,35,na
11/04/2021,1,94,92,271,325,227,257,6,1,19,17,4,27,na,100,na,50,32,5,191,209,420,287,64,189,257,95,14,77,28,369,77,undefined,na,1,na,233,24,undefined,4,26,6,16,11,251,607,9,222,29,44,15,20,238,11,undefined,108,34,98,43,na,42,209,70,338,4,158,750,na,na,na,7,4,46,na,9,3,20,na
11/04/2021,2,85,54,153,306,176,181,4,2,19,13,1,9,na,100,na,44,45,13,117,155,357,233,49,126,130,99,11,64,19,295,10,undefined,na,12,na,213,16,undefined,6,8,6,8,5,216,374,4,186,15,34,10,10,223,6,undefined,140,36,79,34,na,42,207,46,281,10,128,1082,na,na,na,4,5,23,na,9,2,10,na
11/04/2021,3,73,53,138,161,113,118,1,1,9,9,na,3,na,73,na,33,6,8,134,86,351,191,59,86,57,83,21,62,8,315,17,undefined,na,13,na,233,15,undefined,na,11,2,4,2,180,269,2,104,30,42,6,4,103,14,undefined,119,10,66,32,na,44,164,34,208,na,116,1193,na,na,na,2,2,24,na,2,na,4,na
11/04/2021,4,28,26,80,66,74,114,3,na,3,4,5,3,na,52,na,18,11,5,26,23,102,132,32,74,37,78,8,41,3,131,12,undefined,na,1,na,50,5,undefined,na,11,na,3,3,48,103,na,53,9,25,7,11,44,2,undefined,58,16,44,6,na,23,95,24,34,1,37,1328,na,na,na,6,na,6,na,na,1,3,na
11/04/2021,5,24,13,54,94,58,90,11,2,3,9,na,4,na,27,na,34,19,7,8,8,81,108,24,60,36,53,7,41,1,101,11,undefined,na,3,na,18,11,undefined,na,9,3,1,1,64,126,na,70,19,18,11,2,33,2,undefined,70,3,28,7,na,9,51,13,31,2,21,1373,na,na,na,1,na,14,na,na,na,3,na
11/04/2021,6,24,17,32,90,59,95,6,12,20,6,1,14,na,45,na,26,22,8,6,18,68,133,20,105,100,44,11,77,9,60,24,undefined,na,6,na,27,2,undefined,9,8,5,2,3,34,194,1,52,27,20,7,15,31,4,undefined,17,21,61,10,na,39,58,20,14,7,17,1377,10,0,2,11,4,37,na,2,1,9,2
11/04/2021,7,47,37,43,85,92,148,23,43,44,12,3,43,na,42,na,47,41,9,16,21,43,249,44,217,132,106,45,104,15,72,43,undefined,na,3,na,12,5,undefined,6,12,7,10,12,52,216,7,70,63,26,17,21,27,11,undefined,17,48,84,38,na,24,106,18,16,15,28,1308,39,15,9,7,7,23,na,11,2,43,17
11/04/2021,8,148,69,47,193,205,311,47,48,44,27,6,46,na,97,na,68,64,9,42,16,69,450,75,394,164,178,67,168,39,79,65,undefined,na,12,na,36,42,undefined,11,45,22,22,12,80,344,12,188,111,69,42,46,40,16,undefined,47,97,149,64,na,70,182,32,95,26,69,884,161,76,47,49,13,66,na,19,25,68,31
11/04/2021,9,427,267,107,534,436,465,63,118,52,35,6,119,na,171,na,238,122,34,101,81,127,653,156,527,433,462,131,499,93,150,105,undefined,na,22,na,81,44,undefined,26,69,27,25,8,204,720,23,389,172,136,139,113,105,25,undefined,126,157,278,135,na,151,466,64,208,49,195,657,265,143,129,102,63,151,na,31,63,141,35
11/04/2021,10,869,635,215,848,1060,737,85,140,79,70,17,148,na,271,na,436,143,39,200,132,285,1015,156,584,642,684,238,1126,158,256,130,undefined,na,54,na,76,59,undefined,29,117,43,68,35,313,1342,35,647,306,206,296,144,181,68,undefined,229,459,500,288,na,235,638,120,316,42,268,625,432,257,253,142,17,181,na,27,70,186,45
11/04/2021,11,1429,856,281,1346,1321,835,56,193,77,77,22,177,na,309,na,614,163,63,373,343,417,1174,131,670,869,807,236,1421,137,301,130,undefined,na,36,na,107,120,undefined,32,163,42,44,31,462,1816,34,734,360,200,346,140,299,46,undefined,264,659,509,301,na,238,852,131,402,49,425,401,456,269,273,155,20,296,na,37,67,203,38
11/04/2021,12,1793,1051,791,1677,1795,915,112,251,100,97,32,520,na,336,na,849,197,72,761,437,592,1406,219,807,946,1019,304,1959,240,442,184,undefined,na,68,na,115,131,undefined,67,214,85,64,68,637,2205,18,1012,452,345,458,236,389,63,undefined,344,4065,838,436,na,284,1061,154,500,63,439,200,540,354,308,248,5,548,na,29,49,498,71
11/04/2021,13,2185,1257,802,2049,1937,1010,248,181,53,60,16,179,na,322,na,863,237,118,778,556,692,1612,155,697,1137,1038,225,2093,317,631,215,undefined,na,77,na,125,222,undefined,36,324,77,49,41,843,2470,21,1139,434,344,582,221,455,67,undefined,391,1181,502,449,na,328,1204,150,507,79,638,58,611,371,314,192,27,451,na,57,64,182,91
11/04/2021,14,2248,1373,772,2078,2012,1031,1240,192,64,57,14,176,na,404,na,932,214,86,725,385,815,1514,153,615,1146,984,261,2087,370,582,249,undefined,na,82,na,130,182,undefined,49,117,64,70,67,896,2544,38,1163,390,268,457,190,425,72,undefined,439,454,495,425,na,303,1200,158,659,76,645,42,627,340,323,214,23,539,na,130,54,213,63
11/04/2021,15,2177,1252,764,2183,1916,933,386,226,69,82,22,140,na,308,na,889,186,77,720,346,622,1517,169,668,1110,733,177,1738,204,579,244,undefined,na,80,na,85,184,undefined,36,140,72,85,63,903,2502,29,1138,380,162,479,206,365,63,undefined,335,3106,607,464,na,329,1170,174,633,69,536,36,525,289,246,204,23,501,na,45,58,304,63
11/04/2021,16,1933,1057,710,1833,1489,922,134,225,70,84,34,389,na,292,na,793,256,78,590,375,772,1480,215,738,1175,479,124,1443,222,575,241,undefined,na,68,na,100,184,undefined,36,258,70,134,85,1061,2275,26,1210,255,140,397,158,409,63,undefined,353,2475,980,438,na,269,1183,109,619,56,925,20,521,232,184,230,38,476,na,76,52,514,80
11/04/2021,17,1444,772,521,1985,1520,870,191,161,61,54,28,164,na,311,na,506,163,86,743,499,790,1412,177,581,916,257,120,1349,214,634,273,undefined,na,44,na,81,161,undefined,44,166,59,95,59,835,2039,29,921,169,84,351,119,358,69,undefined,362,322,489,431,na,272,1066,116,535,56,587,11,333,138,113,213,94,332,na,45,61,186,39
11/04/2021,18,832,483,450,1339,1030,826,1534,90,47,50,13,107,na,281,na,349,256,66,812,724,895,1126,159,663,536,255,101,743,267,682,339,undefined,na,59,na,141,207,undefined,32,300,49,95,54,1028,1849,13,633,123,73,363,144,239,40,undefined,303,154,413,155,na,271,915,134,460,37,555,9,248,2,36,203,102,424,na,48,32,99,4
11/04/2021,19,428,286,376,1563,748,526,43,31,56,60,17,99,na,155,na,273,102,76,807,816,930,1066,95,456,225,255,81,490,60,649,357,undefined,na,42,na,62,231,undefined,22,154,36,91,37,1066,1486,11,615,131,75,310,95,234,41,undefined,295,128,253,128,na,170,875,136,447,36,549,17,180,1,14,312,46,184,na,na,32,87,na
11/04/2021,20,296,176,352,709,642,417,34,32,34,30,15,76,na,159,na,224,66,53,601,530,762,728,96,362,186,232,67,553,59,576,284,undefined,na,24,na,64,196,undefined,13,89,38,88,48,750,1109,9,384,83,50,259,58,188,28,undefined,240,90,182,133,na,153,806,131,391,13,416,57,104,2,9,166,23,165,na,na,8,64,na
11/04/2021,21,238,129,291,661,447,336,13,19,26,25,5,62,na,131,na,167,59,30,459,345,527,560,116,313,159,179,61,268,29,511,245,undefined,na,20,na,54,168,undefined,16,96,27,43,29,515,922,9,253,66,39,188,80,163,32,undefined,149,68,182,85,na,141,536,71,288,17,374,140,46,0,2,197,2,108,na,na,9,38,na
11/04/2021,22,100,101,120,353,239,290,8,7,9,9,6,25,na,98,na,86,59,20,302,225,336,484,78,287,115,92,45,80,5,437,182,undefined,na,8,na,24,106,undefined,5,335,48,50,23,249,504,9,185,51,41,61,51,67,9,undefined,67,36,122,44,na,66,372,78,212,12,122,368,na,na,na,21,1,75,na,na,2,17,na
11/04/2021,23,47,49,65,151,128,196,8,na,12,6,na,10,na,74,na,27,15,5,140,69,158,273,30,142,80,67,14,56,16,204,89,undefined,na,2,na,5,26,undefined,14,20,13,9,4,113,229,8,108,29,15,24,43,41,7,undefined,24,26,96,25,na,29,193,45,140,5,47,382,na,na,na,10,11,37,na,na,2,13,na
12/04/2021,0,31,23,31,103,115,69,1,5,4,7,na,5,na,43,na,19,4,4,86,28,97,89,13,77,63,44,6,37,3,100,43,undefined,na,na,na,8,17,undefined,7,16,3,4,3,34,130,6,52,9,8,5,16,14,9,undefined,29,3,44,12,na,30,101,20,67,1,10,577,na,na,na,1,4,19,na,na,na,na,na
12/04/2021,1,9,16,16,85,30,28,2,2,na,2,na,5,na,16,na,10,8,2,46,13,73,29,6,41,14,31,5,9,2,75,21,undefined,na,1,na,1,3,undefined,na,4,6,8,1,41,58,1,35,15,14,5,12,15,3,undefined,11,3,29,9,na,17,64,21,37,na,13,837,na,na,na,2,5,11,na,na,na,4,na
12/04/2021,2,15,12,23,37,18,20,2,1,2,2,na,na,na,5,na,9,5,4,19,2,23,68,14,28,7,26,2,15,na,63,8,undefined,na,1,na,2,3,undefined,2,3,na,na,na,13,32,na,25,10,15,12,15,13,5,undefined,21,4,20,10,na,8,52,15,18,2,8,1174,na,na,na,1,6,20,na,na,na,1,na
12/04/2021,3,6,10,8,50,53,40,na,na,7,1,na,2,na,10,na,5,9,1,18,8,23,48,13,34,11,19,1,41,na,53,18,undefined,na,na,na,2,8,undefined,1,2,3,2,1,21,39,2,19,6,6,2,2,2,3,undefined,10,5,3,3,na,3,47,7,13,na,4,1392,na,na,na,1,5,45,na,na,na,na,na
12/04/2021,4,13,11,15,80,41,41,7,na,na,1,5,3,na,18,na,11,17,3,9,1,37,34,7,33,35,11,5,38,3,59,6,undefined,na,1,na,11,1,undefined,na,na,3,3,na,16,45,2,10,2,2,2,7,5,na,undefined,4,5,16,5,na,6,24,7,8,1,3,1559,na,na,na,4,1,19,na,na,2,3,na
12/04/2021,5,11,15,7,44,78,120,5,13,26,9,3,12,na,44,na,27,46,16,18,10,34,98,27,121,78,32,6,45,3,47,13,undefined,na,9,na,18,17,undefined,7,31,10,5,4,15,155,3,33,6,16,13,19,9,5,undefined,10,43,59,5,na,14,68,11,22,8,10,1514,na,na,na,6,2,23,na,na,na,11,na
12/04/2021,6,68,36,40,148,238,387,47,66,143,25,14,44,na,123,na,60,130,66,20,20,31,428,126,408,242,82,21,194,39,53,21,undefined,na,12,na,49,5,undefined,17,37,67,40,25,67,408,6,138,24,39,16,91,28,31,undefined,55,143,214,52,na,47,240,30,95,42,59,1471,59,29,26,13,16,71,na,30,12,69,6
12/04/2021,7,162,86,53,280,487,730,133,169,559,59,52,94,na,242,na,187,339,243,29,28,73,771,281,866,484,154,39,438,53,76,56,undefined,na,34,na,130,20,undefined,74,131,64,60,28,178,749,24,212,70,42,61,109,100,41,undefined,86,391,505,157,na,130,314,54,155,169,131,1564,204,76,145,67,39,141,na,38,36,147,42
12/04/2021,8,369,235,118,610,925,1543,220,260,1188,137,44,126,na,479,na,458,917,525,58,40,194,1453,663,1777,749,240,95,784,104,124,80,undefined,na,63,na,305,60,undefined,164,364,179,275,71,343,1532,91,459,134,41,134,131,224,108,undefined,211,761,1100,452,na,290,513,99,283,416,355,1358,417,214,238,125,63,442,na,66,84,173,93
12/04/2021,9,575,342,149,811,694,804,100,156,487,83,21,76,na,269,na,514,465,299,126,66,222,1152,353,1108,672,252,71,649,59,190,110,undefined,na,37,na,280,79,undefined,177,211,180,252,73,364,1473,98,515,149,79,153,131,176,79,undefined,194,365,602,472,na,300,562,144,248,339,255,928,460,197,175,172,64,275,na,25,87,115,24
12/04/2021,10,856,761,181,1125,1242,676,57,109,217,74,24,66,na,198,na,744,423,212,216,68,263,1224,287,880,573,290,77,1066,104,202,99,undefined,na,44,na,223,102,undefined,161,260,167,250,70,477,1748,76,650,117,70,264,124,231,88,undefined,214,286,552,555,na,370,669,231,443,251,298,787,580,226,265,145,41,234,na,50,79,111,28
12/04/2021,11,1409,1023,417,1698,1559,846,109,211,282,80,27,136,na,317,na,1011,480,266,362,134,405,1485,304,807,748,383,96,1471,186,322,124,undefined,na,54,na,284,112,undefined,123,237,217,191,100,658,2269,77,914,137,101,360,212,254,93,undefined,283,333,618,715,na,392,786,275,518,261,423,480,589,336,310,180,60,306,na,38,98,170,52
12/04/2021,12,2080,1528,731,2337,2038,1120,140,325,393,127,68,231,na,337,na,1410,890,301,607,188,843,1779,486,865,1109,698,101,2045,250,538,231,undefined,na,134,na,495,211,undefined,406,417,351,288,133,1093,2722,115,1363,197,214,454,176,489,111,undefined,461,646,766,950,na,636,1017,342,860,327,632,311,866,527,436,340,87,518,na,89,112,244,50
12/04/2021,13,2305,1697,964,2614,2293,1262,154,303,357,111,70,263,na,365,na,1449,854,305,686,184,910,1961,486,986,1402,577,136,2163,321,580,302,undefined,na,148,na,469,252,undefined,401,375,364,385,179,1194,3090,136,1571,216,146,508,199,543,117,undefined,470,587,830,1030,na,573,1270,315,785,348,797,137,857,514,442,339,29,566,na,81,106,285,75
12/04/2021,14,2214,1488,924,2417,2037,1194,148,293,292,69,83,245,na,392,na,1186,432,299,677,187,864,1822,410,827,1372,469,149,1836,350,439,224,undefined,na,100,na,332,189,undefined,157,241,232,243,159,1054,2916,109,1455,215,91,483,166,497,126,undefined,475,417,715,1063,na,514,1196,177,619,265,715,54,781,447,360,298,21,483,na,86,81,256,71
12/04/2021,15,2139,1328,902,2300,2006,1199,144,231,373,93,77,267,na,449,na,1014,416,290,585,183,657,1887,356,1083,1312,398,123,1736,345,448,164,undefined,na,83,na,296,207,undefined,91,202,227,310,120,936,2924,90,1397,170,98,459,200,388,147,undefined,343,486,639,790,na,537,1117,202,565,250,691,29,685,351,257,272,20,492,na,66,128,338,53
12/04/2021,16,1952,1137,888,2059,1905,1427,177,260,771,113,77,266,na,495,na,833,380,396,469,247,589,2038,460,1386,1428,409,103,1600,279,400,199,undefined,na,103,na,239,166,undefined,236,200,239,424,163,940,2814,85,1343,164,86,373,135,351,160,undefined,351,663,895,988,na,539,1270,173,518,340,675,25,610,280,214,277,36,426,na,84,123,332,104
12/04/2021,17,1855,937,866,1967,1976,2152,293,446,1055,127,121,362,na,677,na,782,597,632,571,257,733,2410,635,1946,1360,452,144,1512,302,506,241,undefined,na,118,na,371,171,undefined,184,220,271,454,191,982,2939,105,1399,207,97,363,145,428,174,undefined,441,863,1169,933,na,588,1496,194,588,399,819,12,638,250,228,310,164,678,na,77,129,449,155
12/04/2021,18,1220,511,770,1953,1348,1352,272,261,388,94,130,413,na,572,na,547,312,309,634,418,802,1974,384,1123,934,462,118,809,204,592,316,undefined,na,105,na,237,203,undefined,62,181,207,302,162,1059,2285,75,1045,184,91,390,123,403,163,undefined,414,434,687,449,na,537,1387,206,530,196,766,6,477,6,55,323,99,386,na,61,78,441,19
12/04/2021,19,599,226,630,958,914,695,116,124,131,112,96,317,na,285,na,284,147,102,600,456,623,1227,221,516,397,353,96,510,103,530,313,undefined,na,64,na,106,214,undefined,36,156,115,226,129,600,1223,49,728,120,78,340,84,338,84,undefined,323,230,312,259,na,301,1065,185,427,113,351,14,234,0,14,201,51,154,na,32,31,367,na
12/04/2021,20,406,156,491,1129,712,593,69,56,61,53,71,209,na,214,na,280,98,48,640,332,556,875,154,329,222,259,80,330,93,439,324,undefined,na,23,na,69,235,undefined,21,92,71,127,71,611,1079,31,477,106,90,249,103,186,63,undefined,237,159,233,210,na,217,841,118,401,87,407,65,196,0,13,134,11,110,na,22,22,240,na
12/04/2021,21,247,127,423,657,581,502,103,32,51,33,43,149,na,190,na,216,69,71,474,251,454,655,109,255,173,163,42,212,70,321,231,undefined,na,50,na,57,166,undefined,11,100,64,102,29,585,981,13,303,74,89,197,65,148,47,undefined,152,126,218,145,na,136,732,153,260,79,506,169,64,0,2,88,6,85,na,24,3,161,na
12/04/2021,22,185,72,339,549,359,366,22,11,66,13,27,95,na,134,na,133,67,32,278,143,44,535,65,240,157,138,51,143,32,294,151,undefined,na,17,na,39,118,undefined,25,67,55,65,36,250,637,9,271,79,51,77,36,77,34,undefined,99,95,179,91,na,129,499,70,216,38,193,438,na,na,na,28,3,70,na,22,7,79,na
12/04/2021,23,52,41,151,216,290,237,9,5,19,9,12,43,na,113,na,41,31,7,159,65,na,249,37,126,63,100,20,72,36,117,92,undefined,na,10,na,17,38,undefined,9,10,17,27,20,122,309,9,132,29,37,7,35,44,11,undefined,40,37,107,55,na,45,240,48,94,27,118,450,na,na,na,6,7,43,na,7,na,38,na
13/04/2021,0,35,28,66,65,65,60,8,6,6,4,3,10,na,33,na,16,16,2,77,8,na,102,18,66,40,62,8,32,5,70,37,undefined,na,4,na,10,36,undefined,2,6,10,11,2,46,94,6,72,12,32,12,34,18,11,undefined,29,16,59,28,na,38,139,45,52,8,29,643,na,na,na,7,2,7,na,3,na,20,na
13/04/2021,1,10,24,58,38,29,49,na,2,5,na,2,15,na,9,na,6,11,4,23,13,na,42,8,27,15,49,8,18,17,48,12,undefined,na,3,na,7,7,undefined,na,5,6,10,10,19,88,1,31,7,26,8,5,11,7,undefined,5,10,31,20,na,17,89,41,24,2,11,893,na,na,na,5,na,9,na,1,na,13,na
13/04/2021,2,34,14,34,20,32,46,1,3,3,1,3,10,na,6,na,23,19,4,21,12,na,22,5,19,8,52,8,13,4,7,na,undefined,na,2,na,na,5,undefined,na,4,2,1,1,23,103,na,22,9,29,na,8,12,8,undefined,19,4,44,7,na,9,40,16,21,5,1,1309,na,na,na,5,1,6,na,na,na,7,na
13/04/2021,3,8,5,16,13,52,6,4,1,1,3,na,4,na,3,na,18,2,3,18,11,na,43,12,25,21,15,5,39,7,24,6,undefined,na,na,na,15,8,undefined,1,5,6,2,na,7,17,na,40,3,15,1,3,2,4,undefined,7,7,6,7,na,13,36,21,9,2,8,1596,na,na,na,2,3,3,na,na,na,4,na
13/04/2021,4,11,25,13,30,40,34,4,na,5,5,na,na,na,21,na,7,8,5,14,2,na,42,5,31,27,34,4,51,4,26,13,undefined,na,5,na,5,10,undefined,na,1,13,2,2,21,48,na,31,14,20,15,20,3,4,undefined,4,2,11,6,na,2,36,3,15,2,7,1497,na,na,na,2,2,7,na,5,na,6,na
13/04/2021,5,15,11,17,54,104,126,18,10,36,9,5,16,na,38,na,23,45,24,13,15,na,123,32,125,78,42,11,90,17,23,8,undefined,na,12,na,17,6,undefined,1,23,21,41,23,25,187,3,53,27,11,1,16,16,14,undefined,13,67,82,8,na,17,90,21,8,15,15,1546,na,na,na,7,1,25,na,13,2,19,na
13/04/2021,6,106,49,73,129,286,418,104,84,148,33,32,74,na,174,na,68,153,79,17,16,na,391,119,428,316,137,19,275,51,48,24,undefined,na,24,na,55,9,undefined,16,44,60,66,35,57,425,7,161,43,67,11,88,37,25,undefined,62,202,222,51,na,51,286,46,82,44,66,1585,67,30,28,10,27,79,na,56,20,91,15
13/04/2021,7,175,153,140,348,682,909,265,238,686,107,69,167,na,308,na,216,394,305,34,34,na,823,358,942,679,219,67,669,122,65,71,undefined,na,47,na,153,28,undefined,85,162,71,70,30,204,994,51,277,105,70,71,84,116,49,undefined,98,609,640,209,na,117,351,42,173,179,172,1677,309,84,141,59,69,220,na,57,55,197,39
13/04/2021,8,456,285,236,642,1225,1971,402,331,1643,193,72,246,na,641,na,548,1127,795,90,68,na,1649,786,1734,939,380,121,1097,150,148,80,undefined,na,130,na,338,61,undefined,213,423,195,344,86,438,1652,114,591,160,84,149,108,240,109,undefined,227,1263,1313,614,na,388,666,115,302,464,424,1231,594,247,354,149,111,593,na,83,81,304,77
13/04/2021,9,642,389,305,798,1046,955,151,239,713,131,61,170,na,372,na,638,632,447,147,58,na,1209,387,1054,677,438,101,928,106,146,119,undefined,na,106,na,284,88,undefined,195,267,191,288,90,370,1623,101,622,199,153,167,133,210,96,undefined,197,752,766,739,na,366,685,127,308,448,365,971,522,263,267,151,125,327,na,49,110,178,49
13/04/2021,10,947,637,464,1205,1557,739,118,220,283,94,73,170,na,280,na,831,514,280,226,117,na,1219,261,872,738,522,128,1528,151,247,82,undefined,na,115,na,298,84,undefined,146,339,206,289,83,496,1889,80,722,264,127,251,130,255,104,undefined,202,416,673,741,na,424,647,145,468,348,441,813,630,256,278,185,46,300,na,75,120,236,47
13/04/2021,11,1474,1036,554,1901,1784,869,114,203,270,100,94,240,na,351,na,1154,465,283,350,151,na,1367,259,837,1034,618,163,1746,284,339,118,undefined,na,91,na,269,119,undefined,160,279,222,263,90,772,2588,82,972,286,112,337,224,315,114,undefined,288,458,663,794,na,485,784,150,452,296,883,648,627,313,358,194,48,448,na,99,110,238,74
13/04/2021,12,2099,1624,967,2531,2370,1365,179,324,577,177,115,285,na,433,na,1511,970,167,666,300,na,2021,551,1245,1298,929,206,2373,305,614,242,undefined,na,161,na,610,242,undefined,411,510,384,316,155,1050,3301,146,1405,286,237,414,188,497,140,undefined,433,1073,931,1276,na,793,1148,219,869,417,738,425,1030,612,469,336,62,649,na,101,137,327,64
13/04/2021,13,2453,1723,1051,2696,2464,1269,261,342,505,147,133,262,na,430,na,1690,905,na,729,240,na,2034,595,1040,1387,912,191,2331,423,631,259,undefined,na,146,na,591,267,undefined,401,417,379,281,157,1280,3301,167,1600,378,187,474,229,597,200,undefined,456,830,933,1109,na,620,1116,233,856,383,830,152,1101,634,509,334,36,546,na,68,109,286,80
13/04/2021,14,2226,1524,946,2493,1964,1140,171,210,338,121,106,181,na,417,na,1287,478,na,643,265,na,1977,344,986,1335,683,162,1765,374,510,180,undefined,na,114,na,406,192,undefined,175,320,256,252,120,1133,3112,102,1398,272,177,350,166,502,106,undefined,381,590,703,1198,na,604,1071,186,702,337,739,73,799,416,337,232,20,578,na,76,72,225,101
13/04/2021,15,1976,1318,954,2339,2188,1154,193,235,425,103,99,238,na,462,na,1044,424,na,534,249,na,1944,367,1168,1372,535,137,1873,324,450,141,undefined,na,116,na,284,136,undefined,144,193,253,223,115,920,2835,63,1390,222,128,308,165,341,116,undefined,357,726,717,861,na,580,1156,195,521,299,676,35,703,375,348,210,18,513,na,89,94,305,110
13/04/2021,16,1899,1068,836,2099,1992,1600,253,280,1023,146,88,263,na,539,na,876,435,na,513,205,na,2095,442,1666,1384,451,142,1694,283,476,131,undefined,na,100,na,296,150,undefined,130,248,280,345,165,941,2812,111,1242,206,97,275,151,406,148,undefined,409,954,1104,1064,na,616,1303,177,577,434,684,25,690,287,287,292,26,492,na,77,127,289,129
13/04/2021,17,1954,1023,857,2379,2276,2373,385,428,1442,214,137,371,na,869,na,1020,753,na,671,404,na,2546,684,2285,1542,484,181,1544,237,682,204,undefined,na,158,na,424,156,undefined,194,354,318,450,173,1368,3343,155,1433,214,143,360,137,515,208,undefined,477,1326,1236,989,na,526,1628,260,791,413,1292,13,743,250,289,319,108,795,na,121,144,494,249
13/04/2021,18,1355,583,805,2183,1676,1408,250,249,515,154,106,265,na,551,na,649,448,na,771,664,na,2007,411,1189,903,433,166,1173,204,694,227,undefined,na,151,na,285,142,undefined,102,252,175,308,114,1071,2503,100,1101,194,98,386,160,388,134,undefined,428,637,792,409,na,427,1425,226,581,223,852,13,472,3,86,417,79,507,na,82,80,423,12
13/04/2021,19,601,314,704,1147,1115,760,83,127,140,93,87,200,na,289,na,398,246,na,763,903,na,1273,174,595,424,326,66,869,86,677,255,undefined,na,67,na,123,170,undefined,63,140,111,219,102,1503,1644,42,674,120,100,286,93,268,75,undefined,336,231,357,243,na,274,1061,162,701,127,768,19,297,0,17,241,18,293,na,26,44,207,na
13/04/2021,20,462,229,620,1262,1021,639,40,83,109,72,74,204,na,296,na,315,196,na,688,618,na,1029,213,374,305,258,68,630,71,599,282,undefined,na,54,na,106,223,undefined,29,132,93,162,73,1267,1644,32,485,79,85,223,78,223,90,undefined,245,157,282,231,na,255,853,101,515,72,914,62,220,0,7,336,7,198,na,20,22,209,na
13/04/2021,21,277,118,468,726,980,537,38,65,65,47,63,164,na,204,na,269,134,na,485,385,na,827,100,401,227,220,55,769,81,517,258,undefined,na,68,na,89,187,undefined,29,128,61,115,38,941,1358,22,328,71,105,190,77,189,66,undefined,143,135,237,172,na,193,766,119,419,80,812,195,88,0,8,169,15,170,na,19,8,159,na
13/04/2021,22,208,108,356,468,594,400,23,15,68,20,36,83,na,161,na,203,91,na,340,246,na,728,82,318,158,175,40,207,58,278,147,undefined,na,44,na,35,94,undefined,12,74,41,66,29,567,957,19,304,69,109,128,56,118,40,undefined,88,93,198,88,na,131,606,69,294,26,563,489,0,0,3,84,14,134,na,19,9,86,na
13/04/2021,23,88,91,226,281,265,297,14,27,23,4,22,40,na,121,na,125,56,na,159,84,na,406,44,194,85,124,31,100,9,159,72,undefined,na,10,na,24,31,undefined,5,38,30,28,18,217,448,1,180,28,64,25,27,52,32,undefined,57,42,151,65,na,67,291,57,160,14,230,507,na,na,na,19,4,49,na,7,4,41,na
14/04/2021,0,51,25,93,147,135,88,3,4,14,1,4,26,na,55,na,30,38,na,69,30,na,98,29,75,59,67,17,43,14,56,35,undefined,na,10,na,6,9,undefined,4,10,26,24,21,79,161,10,106,21,39,10,27,31,13,undefined,18,19,48,29,na,7,122,41,49,15,49,738,na,na,na,8,2,22,na,2,na,22,na
14/04/2021,1,27,13,81,51,41,21,4,13,10,4,5,13,na,14,na,21,13,na,46,11,na,71,16,38,26,42,7,24,3,34,16,undefined,na,1,na,7,8,undefined,2,10,12,1,na,21,58,3,79,26,23,4,10,14,14,undefined,15,7,31,26,na,19,101,23,30,11,18,918,na,na,na,7,na,13,na,1,3,13,na
14/04/2021,2,23,14,123,17,28,13,10,7,1,2,5,3,na,6,na,7,12,na,28,5,na,68,10,43,26,38,7,18,9,30,8,undefined,na,4,na,1,11,undefined,1,3,6,5,2,19,48,1,36,5,31,4,1,12,5,undefined,6,6,41,10,na,9,48,29,21,2,10,1481,na,na,na,1,na,11,na,1,na,3,na
14/04/2021,3,11,5,26,14,53,22,1,na,1,5,1,5,na,15,na,13,18,na,13,5,na,29,14,28,15,25,2,32,1,8,4,undefined,na,3,na,na,6,undefined,na,1,1,na,na,9,38,1,33,4,26,2,8,3,1,undefined,1,9,10,9,na,9,30,19,8,2,6,1711,na,na,na,1,na,9,na,5,1,5,na
14/04/2021,4,15,3,21,27,45,30,5,na,3,1,3,7,na,20,na,6,11,na,10,1,na,49,5,18,31,19,1,34,1,12,12,undefined,na,7,na,8,3,undefined,na,1,8,3,2,12,53,7,29,3,22,11,5,5,3,undefined,2,5,10,5,na,5,33,14,8,2,6,1516,na,na,na,5,3,12,na,7,na,1,na
14/04/2021,5,14,17,32,40,108,115,20,17,26,13,7,17,na,44,na,14,54,na,16,12,na,117,22,114,89,35,5,74,11,25,7,undefined,na,17,na,17,14,undefined,1,24,19,23,17,26,186,5,44,12,13,4,16,16,11,undefined,12,57,72,12,na,25,80,8,25,9,11,1587,na,na,na,2,13,40,na,14,1,21,na
14/04/2021,6,102,40,77,141,317,430,133,78,140,27,26,63,na,165,na,65,167,na,24,16,na,388,122,326,359,92,22,214,82,59,26,undefined,na,33,na,58,6,undefined,14,64,58,63,36,89,394,10,172,34,40,12,91,34,15,undefined,78,205,227,55,na,54,321,39,92,46,75,1596,75,12,29,19,21,108,na,52,19,79,8
14/04/2021,7,156,150,154,327,640,797,248,231,686,103,63,167,na,308,na,221,482,na,49,46,na,864,330,830,647,212,44,472,101,83,55,undefined,na,74,na,148,31,undefined,98,168,84,74,39,222,782,29,391,88,49,79,67,102,63,undefined,91,755,625,203,na,137,434,73,241,168,160,1843,312,119,151,64,44,214,na,56,56,181,52
14/04/2021,8,414,256,311,658,1109,1911,397,309,1513,232,116,272,na,619,na,557,1079,na,90,50,na,1590,836,1621,906,285,78,1031,141,130,73,undefined,na,148,na,387,62,undefined,221,335,175,383,111,499,1579,111,579,155,47,141,101,237,109,undefined,224,1534,1295,617,na,379,653,120,316,204,442,1430,622,280,323,160,103,557,na,57,100,320,77
14/04/2021,9,648,363,283,846,1118,972,194,213,741,164,47,199,na,387,na,664,657,na,124,42,na,1236,479,1041,694,339,94,1100,121,199,86,undefined,na,84,na,342,89,undefined,219,216,235,412,88,413,1716,89,637,166,79,193,123,220,120,undefined,271,855,804,617,na,424,616,146,320,245,400,1059,621,257,277,169,81,342,36,62,115,256,89
14/04/2021,10,976,668,358,1304,1737,799,105,206,293,134,110,212,na,348,na,829,591,na,239,107,na,1176,327,762,769,384,94,1502,228,248,118,undefined,na,89,na,307,105,undefined,166,209,246,195,70,546,2098,103,776,143,74,267,147,236,81,undefined,299,567,742,875,na,510,711,270,379,325,378,813,616,270,270,210,24,331,220,72,129,231,70
14/04/2021,11,1662,1162,622,1964,2146,930,136,233,251,147,74,256,na,349,na,1187,534,na,420,196,na,1641,309,838,929,471,109,1998,320,410,165,undefined,na,105,na,292,166,undefined,133,268,298,150,55,867,2651,93,984,199,103,335,146,319,105,undefined,346,532,810,1032,na,461,780,329,531,320,598,612,718,373,348,204,54,507,273,78,126,296,56
14/04/2021,12,2383,1706,1020,2718,2581,1282,159,354,563,167,124,376,na,458,na,1559,990,na,677,435,na,2276,666,1224,1288,776,140,2163,461,600,198,undefined,na,145,na,569,233,undefined,422,487,370,116,50,1167,3320,133,1548,233,188,411,254,580,131,undefined,481,1032,1012,1336,na,647,1145,320,927,352,786,475,1062,621,461,352,100,763,399,87,153,367,80
14/04/2021,13,2530,1830,1038,2766,2500,1374,180,348,501,180,163,360,na,481,na,1655,1056,na,765,419,na,2135,592,1161,1550,652,151,2382,527,584,265,undefined,na,165,na,618,248,undefined,436,570,430,214,85,1350,3537,206,1592,224,169,443,183,619,155,undefined,535,933,891,1263,na,653,1187,346,923,436,806,176,1021,597,425,260,99,701,388,109,110,320,82
14/04/2021,14,2327,1650,991,2609,2460,1250,244,270,315,118,121,262,na,441,na,1249,557,na,597,284,na,1891,403,1002,1466,485,122,2092,428,511,218,undefined,na,128,na,349,149,undefined,172,251,306,266,101,1116,3170,109,1398,205,114,385,188,469,140,undefined,419,629,781,1097,na,627,1085,226,669,368,807,62,877,401,397,244,31,568,257,78,95,306,98
14/04/2021,15,2089,1331,933,2351,2157,1245,163,272,497,158,73,207,na,478,na,1136,470,na,494,265,na,1995,388,1213,1456,383,125,1645,344,468,206,undefined,na,60,na,320,142,undefined,141,207,355,395,117,966,3110,106,1410,215,73,354,146,449,149,undefined,359,608,755,855,na,518,1206,208,509,268,657,26,763,396,316,251,42,508,211,86,93,240,106
14/04/2021,16,1940,1159,911,2076,1949,1572,204,319,954,182,123,299,na,604,na,954,444,na,547,251,238,2045,525,1695,1739,435,156,1645,227,424,163,undefined,na,93,na,367,112,undefined,155,356,307,541,116,934,2877,113,1297,225,87,297,240,363,174,undefined,412,1009,1027,1045,na,622,1331,209,555,386,764,31,766,287,189,274,25,558,363,94,103,324,135
14/04/2021,17,2256,1187,1057,2342,2392,2468,375,513,1263,207,180,421,na,934,na,1001,840,na,764,496,915,2407,726,2301,1933,550,193,1548,278,659,228,undefined,na,172,na,500,147,undefined,299,380,343,535,115,1461,3524,142,1457,387,175,432,186,480,217,undefined,614,1403,1286,930,na,575,1718,196,806,414,1349,17,804,271,129,385,109,920,533,136,124,514,229
14/04/2021,18,1419,660,981,2211,1861,1624,248,301,573,127,161,452,na,605,na,617,492,na,848,688,958,1909,388,1314,1385,565,204,1322,225,754,299,undefined,na,135,na,336,186,undefined,113,396,234,373,110,1166,2721,99,1161,482,227,442,158,445,137,undefined,499,666,751,429,na,535,1545,238,701,255,1045,23,492,2,66,552,60,622,208,100,110,511,19
14/04/2021,19,791,376,791,1248,1227,863,102,104,181,90,157,349,na,379,na,431,264,na,888,764,971,1255,262,643,573,603,141,753,122,676,301,undefined,na,49,na,137,206,undefined,55,292,105,205,54,1467,1742,65,749,422,219,369,178,362,77,undefined,395,298,396,267,na,351,1335,221,660,149,885,29,334,0,19,389,45,323,121,39,57,355,1
14/04/2021,20,400,269,920,1672,1083,696,65,76,90,60,149,286,na,257,na,295,204,na,722,577,799,1017,204,514,358,482,149,672,89,667,280,undefined,na,61,na,136,209,undefined,34,158,181,157,59,1098,1597,31,488,263,226,276,158,293,65,undefined,293,202,303,180,na,226,947,117,615,102,871,60,276,0,11,555,29,299,74,29,42,301,na
14/04/2021,21,345,189,661,749,956,655,42,58,65,40,50,150,na,268,na,262,153,na,508,428,665,857,94,493,327,344,127,601,100,495,284,undefined,na,59,na,103,179,undefined,56,123,129,156,84,912,1414,28,454,190,192,250,112,222,63,undefined,248,149,261,149,na,192,872,123,418,61,865,189,83,0,7,302,7,223,80,24,15,144,na
14/04/2021,22,240,104,382,716,560,526,19,35,73,43,59,118,na,183,na,137,211,na,307,301,496,800,121,377,493,193,78,282,60,457,229,undefined,na,39,na,116,119,undefined,21,252,123,128,62,508,868,18,296,135,99,133,60,162,31,undefined,182,155,202,95,na,157,605,96,350,53,494,474,na,na,na,89,8,128,46,42,8,110,na
14/04/2021,23,108,65,257,233,335,301,19,25,19,13,29,78,na,142,na,119,38,na,209,138,254,440,62,216,93,142,30,125,18,280,110,undefined,na,26,na,50,54,undefined,21,47,100,102,49,206,513,6,176,39,47,57,31,88,35,undefined,57,36,128,53,na,73,273,58,149,15,187,532,0,0,3,29,4,72,17,16,1,48,na
15/04/2021,0,51,29,122,97,104,83,7,7,11,4,9,35,na,46,na,18,23,na,124,66,144,152,20,63,63,92,10,60,13,144,21,undefined,na,8,na,22,17,undefined,3,11,118,104,58,87,184,9,66,15,26,42,16,40,14,undefined,38,9,60,29,na,27,214,25,90,18,65,679,na,na,na,5,3,24,5,1,2,22,na
15/04/2021,1,29,13,86,75,48,42,2,1,6,6,2,8,na,13,na,23,14,na,55,24,80,64,14,36,43,57,8,24,4,87,18,undefined,na,na,na,4,23,undefined,3,9,37,54,22,34,93,1,48,10,26,10,22,14,11,undefined,20,14,49,31,na,23,124,30,38,31,13,936,na,na,na,2,1,16,20,na,na,9,na
15/04/2021,2,23,18,38,26,58,41,10,5,4,1,4,9,na,15,na,3,15,na,56,8,29,52,9,28,19,34,5,32,13,27,18,undefined,na,3,na,5,5,undefined,na,9,9,9,4,12,85,na,44,3,15,na,10,12,8,undefined,12,4,36,11,na,17,77,33,23,5,5,1679,na,na,na,2,na,12,4,2,na,5,na
15/04/2021,3,13,5,70,26,42,24,1,na,3,na,na,2,na,12,na,14,2,na,15,8,28,42,11,30,28,32,1,33,16,11,1,undefined,na,1,na,15,7,undefined,1,3,1,1,na,11,92,na,32,7,29,2,7,6,10,undefined,9,5,10,12,na,1,52,22,17,3,2,1790,na,na,na,1,1,9,2,na,na,5,na
15/04/2021,4,16,10,26,28,52,32,9,6,5,1,1,3,na,15,na,13,9,na,8,8,6,27,8,22,22,37,9,42,1,17,11,undefined,na,6,na,3,16,undefined,1,4,7,4,4,17,80,3,40,23,13,16,5,3,11,undefined,7,5,15,14,na,15,39,15,12,4,4,1477,na,na,na,2,6,7,3,3,na,1,na
15/04/2021,5,13,17,25,53,112,121,34,19,24,11,10,24,na,46,na,21,45,na,12,11,22,111,28,133,108,41,8,60,16,30,6,undefined,na,25,na,13,8,undefined,6,28,27,40,32,28,237,3,49,37,16,5,12,12,19,undefined,4,53,73,17,na,20,86,19,16,12,24,1346,0,1,0,8,na,33,19,14,3,20,na
15/04/2021,6,97,38,80,147,270,452,106,92,152,32,27,80,na,159,na,62,162,na,18,17,30,389,132,377,321,119,31,192,44,43,26,undefined,na,34,na,65,5,undefined,27,50,57,49,28,68,411,11,146,38,61,13,92,29,20,undefined,86,245,219,64,na,62,272,45,93,46,79,1501,56,22,23,12,7,81,54,52,14,88,12
15/04/2021,7,157,130,138,337,592,842,224,244,703,98,62,168,na,301,na,224,421,na,40,44,94,807,343,921,654,190,48,478,89,76,60,undefined,na,50,na,159,32,undefined,110,176,68,70,32,204,781,50,283,107,75,65,61,92,61,undefined,87,703,568,191,na,122,370,56,176,173,199,1763,271,126,110,72,69,236,210,56,61,226,47
15/04/2021,8,393,288,280,642,1164,1952,363,324,1531,202,126,300,na,666,na,522,1128,na,114,59,172,1539,784,1825,997,334,107,1047,134,140,91,undefined,na,137,na,408,46,undefined,218,327,225,342,111,460,1747,124,574,182,73,142,93,245,128,undefined,209,1645,1313,589,na,408,602,107,378,76,496,1356,626,245,365,143,61,618,520,114,110,322,71
15/04/2021,9,670,457,312,945,1220,1109,153,225,798,127,112,206,na,409,na,665,685,na,140,84,234,1219,523,1027,693,451,131,1179,134,205,125,undefined,na,97,na,361,89,undefined,202,218,242,317,88,424,1654,83,659,213,140,208,120,233,113,undefined,229,976,807,651,na,376,607,142,340,400,403,1085,599,302,309,186,109,338,310,71,143,247,55
15/04/2021,10,953,827,528,1263,1806,816,164,242,296,88,68,287,na,306,na,852,502,na,201,112,345,1249,374,928,812,589,153,1877,278,243,104,undefined,na,112,25,316,98,undefined,112,219,270,273,78,564,1951,66,838,306,150,259,111,237,102,undefined,261,628,699,850,na,512,690,133,444,334,458,844,659,302,343,244,34,400,227,63,138,300,64
15/04/2021,11,1628,1123,700,2059,2239,962,147,220,315,112,85,294,na,380,na,1144,576,na,378,227,530,1485,318,977,1022,689,159,2287,407,369,160,undefined,na,108,900,316,176,undefined,132,242,269,354,109,797,2508,83,1054,362,161,300,148,308,132,undefined,302,543,793,944,na,524,862,202,581,363,637,731,638,391,396,253,68,541,291,73,107,307,73
15/04/2021,12,2387,1727,976,2789,2545,1472,229,443,563,187,137,415,na,521,na,1605,943,na,761,491,894,2046,708,1179,1340,894,229,2357,479,638,217,undefined,na,150,1475,576,269,undefined,434,459,377,430,146,1277,3452,153,1547,484,215,428,232,513,189,undefined,513,1258,1070,1263,na,788,1112,215,1026,480,1023,481,1103,565,563,351,113,684,426,97,134,333,81
15/04/2021,13,2608,1906,1086,3017,2790,1466,207,376,641,159,80,435,na,499,na,1757,934,na,789,417,915,2206,698,1183,1345,943,282,2518,486,618,263,undefined,na,177,1328,621,245,undefined,387,320,484,365,157,1439,3491,149,1636,462,298,408,245,662,162,undefined,587,913,894,1251,na,637,1200,206,1072,477,909,180,957,606,424,306,42,635,400,105,142,322,86
15/04/2021,14,2292,1765,853,2636,2077,1265,151,237,315,110,50,221,na,395,na,1323,466,na,605,323,719,1820,312,1014,1240,611,183,1711,263,530,165,undefined,na,76,947,355,141,undefined,227,285,293,258,92,1044,3145,106,1187,380,181,399,214,491,92,undefined,382,677,732,1140,na,617,1048,232,728,320,889,94,790,370,264,234,208,593,287,77,87,213,91
15/04/2021,15,2010,1356,765,2360,1816,1222,139,259,486,97,40,262,na,453,na,1060,445,na,517,327,670,1817,396,1281,1294,493,173,1598,236,479,170,undefined,na,82,778,362,167,undefined,137,207,317,339,125,950,2920,69,1313,275,130,350,192,369,100,undefined,363,773,824,856,na,528,1167,162,582,283,673,54,682,340,267,269,28,559,280,91,110,255,79
15/04/2021,16,2008,1240,866,2214,1991,1569,164,312,1003,207,65,321,na,616,na,957,497,na,578,334,654,2110,554,1620,1311,379,113,1618,226,494,176,undefined,na,93,887,340,154,undefined,160,208,272,347,128,1010,2834,109,1378,189,73,361,129,354,136,undefined,372,1367,1139,976,na,552,1248,182,629,357,730,41,704,325,250,259,26,640,380,67,112,328,116
15/04/2021,17,2245,1286,949,2467,2523,2595,314,514,1492,333,173,558,na,886,na,1055,788,na,719,481,946,2518,828,2308,1623,429,178,1720,254,653,214,undefined,na,157,1266,502,174,undefined,185,355,304,380,147,1384,3567,109,1541,225,81,378,186,548,205,undefined,561,2871,1678,915,na,555,1630,257,807,429,1230,23,832,249,239,376,83,968,645,136,138,626,190
15/04/2021,18,1733,872,918,2246,2341,1703,180,284,699,274,102,738,na,590,na,737,497,na,877,716,961,1901,533,1805,1054,438,184,2100,241,704,283,undefined,na,149,1175,316,198,undefined,136,384,190,342,130,1132,2914,69,1166,209,92,380,140,501,145,undefined,493,8984,1492,439,na,464,1464,239,616,206,1005,19,485,1,98,564,150,719,526,115,94,740,6
15/04/2021,19,1136,488,832,1459,1470,991,94,99,268,190,57,402,na,356,na,548,281,na,881,915,1051,1374,286,974,480,351,98,1877,129,760,305,undefined,na,71,888,189,209,undefined,79,288,90,164,68,1422,1798,32,861,133,58,414,97,396,84,undefined,374,5896,795,270,na,298,1264,168,730,133,928,21,293,1,30,428,50,428,327,51,45,408,2
15/04/2021,20,750,409,607,1731,2079,851,48,38,84,63,60,173,na,236,na,368,251,na,794,692,882,1129,162,444,267,313,104,1384,121,680,270,undefined,na,38,822,139,242,undefined,38,189,81,150,73,1240,1921,14,591,152,93,358,79,379,85,undefined,255,480,316,220,na,249,859,173,581,70,785,58,258,0,16,442,16,350,88,27,38,205,1
15/04/2021,21,390,231,525,1034,1463,704,42,67,87,112,44,204,na,193,na,271,130,na,638,443,813,908,175,490,265,247,62,2742,123,633,256,undefined,na,62,586,141,175,undefined,41,143,47,76,48,938,1589,10,444,94,45,228,43,282,51,undefined,220,3979,565,186,na,171,890,158,430,67,791,132,104,0,4,309,2,284,182,na,10,278,na
15/04/2021,22,411,225,618,700,746,585,24,113,186,212,68,418,na,215,na,242,193,na,437,406,569,885,298,791,369,170,60,418,95,509,190,undefined,na,51,338,125,159,undefined,25,322,56,112,45,622,1162,16,325,89,82,155,44,200,62,undefined,192,7147,1069,149,na,179,597,87,572,47,545,406,na,na,na,105,11,233,487,25,15,683,4
15/04/2021,23,174,103,413,410,1161,420,20,17,38,29,35,65,na,165,na,76,53,na,194,213,400,559,76,276,166,111,23,622,73,277,123,undefined,na,20,275,76,36,undefined,17,54,32,36,19,293,847,5,207,37,76,48,21,137,16,undefined,71,233,354,83,na,80,329,71,245,14,235,423,na,na,na,20,15,191,82,17,2,52,na
16/04/2021,0,80,57,187,152,203,147,11,11,20,9,8,15,na,44,na,46,34,na,156,59,240,211,58,135,82,71,19,70,18,190,34,undefined,na,16,48,39,14,undefined,4,32,21,30,9,132,277,7,126,27,58,14,45,75,8,undefined,46,37,136,49,na,50,252,41,188,13,86,649,na,na,na,6,2,40,36,5,4,13,na
16/04/2021,1,49,28,72,80,71,81,11,2,7,8,4,21,na,27,na,29,8,na,60,70,129,92,30,72,24,48,8,34,9,133,16,undefined,na,2,18,12,16,undefined,1,5,23,17,12,71,152,1,70,14,39,1,16,43,14,undefined,19,12,99,26,na,34,136,50,102,11,29,974,na,na,na,5,1,15,14,2,1,15,na
16/04/2021,2,26,16,68,46,55,32,3,1,10,4,4,8,na,19,na,6,9,na,45,64,113,83,29,44,42,37,9,32,3,71,5,undefined,na,4,13,11,9,undefined,1,4,5,7,3,19,146,na,43,9,44,3,4,24,8,undefined,21,7,37,19,na,28,51,16,38,4,18,1424,na,na,na,5,na,14,5,1,na,8,na
16/04/2021,3,9,20,47,61,72,22,1,1,2,1,1,7,na,5,na,27,29,na,37,45,73,45,23,40,23,33,8,38,3,49,na,undefined,na,4,11,13,3,undefined,na,4,5,1,1,28,125,4,31,6,10,4,9,15,8,undefined,15,15,16,14,na,7,55,27,29,11,12,1585,na,na,na,2,6,5,10,2,1,8,na
16/04/2021,4,19,11,50,25,53,65,5,2,6,2,1,2,na,29,na,18,16,na,11,15,17,51,7,36,27,20,3,44,3,41,12,undefined,na,7,12,13,6,undefined,na,3,6,2,2,27,66,1,25,4,8,7,10,12,5,undefined,3,13,23,22,na,5,47,12,14,4,9,1527,na,na,na,10,3,6,na,2,na,na,na
16/04/2021,5,23,14,45,67,112,115,15,4,19,13,9,32,na,49,na,13,59,na,16,18,53,109,32,186,68,60,8,75,12,22,11,undefined,na,16,40,18,9,undefined,4,27,27,34,20,31,231,2,60,26,13,9,14,16,14,undefined,9,47,72,12,na,24,95,12,37,5,23,1606,0,1,0,6,5,30,na,17,na,29,na
16/04/2021,6,77,42,67,141,240,373,73,74,131,24,25,46,na,138,na,49,146,na,15,14,38,387,134,461,303,129,25,177,63,37,30,undefined,na,18,167,48,10,undefined,12,49,48,49,34,53,393,9,124,38,86,17,94,19,34,undefined,59,191,226,44,na,57,281,51,99,51,59,1704,40,23,20,6,11,91,na,54,15,62,11
16/04/2021,7,156,138,146,308,563,760,199,204,461,96,43,146,na,244,na,191,393,na,41,33,58,729,316,821,511,242,58,408,77,74,76,undefined,na,45,321,127,35,undefined,61,127,104,52,24,180,724,17,254,117,80,67,83,82,80,undefined,82,433,532,173,na,109,317,53,171,143,137,1911,254,140,134,46,73,184,na,50,65,164,39
16/04/2021,8,379,230,209,588,1147,1725,262,306,1034,165,85,249,na,509,na,434,932,na,73,53,187,1338,733,1592,763,401,121,961,147,115,81,undefined,na,83,534,334,68,undefined,180,295,190,294,101,353,1534,83,535,188,91,148,129,210,166,undefined,198,1050,1075,445,na,355,577,109,308,440,401,1945,568,238,196,125,74,521,na,91,102,264,76
16/04/2021,9,661,422,249,835,1360,964,148,189,606,118,62,173,na,350,na,590,607,na,99,89,166,1042,393,1054,586,482,108,1218,128,153,101,undefined,na,69,569,302,90,undefined,150,218,221,315,83,440,1627,69,572,231,150,174,132,202,117,undefined,187,734,824,453,na,325,636,148,315,365,385,1637,548,316,304,173,117,318,na,57,136,212,48
16/04/2021,10,939,776,339,1332,1900,917,137,266,230,114,54,286,na,364,na,844,493,na,256,143,308,1259,284,846,839,625,178,1833,244,238,115,undefined,na,95,590,309,103,undefined,159,225,231,250,113,540,1906,70,888,289,208,298,158,230,85,undefined,245,565,739,649,na,453,811,312,506,331,412,1791,628,327,343,202,48,367,na,67,168,265,69
16/04/2021,11,1615,1140,602,2031,2411,1104,137,273,269,102,96,379,na,375,na,1199,545,na,426,208,499,1435,298,1020,1116,743,236,2448,438,340,161,undefined,na,83,831,298,169,undefined,128,254,230,254,100,858,2655,61,985,368,184,407,238,320,126,undefined,341,604,829,750,na,476,1020,347,624,392,701,1292,772,427,422,252,67,586,na,45,123,381,70
16/04/2021,12,2174,1702,1063,2734,2724,1275,144,313,534,110,102,455,na,358,na,1505,882,na,616,426,985,1894,501,1083,1335,991,217,2587,487,585,204,undefined,na,88,1252,522,216,undefined,391,391,432,241,141,1213,3264,117,1573,449,266,532,289,566,146,undefined,509,1009,948,1026,na,660,1112,384,883,401,961,1079,977,561,484,259,80,786,na,113,177,390,60
16/04/2021,13,2369,1894,1057,2856,2656,1422,140,312,484,107,156,425,na,419,na,1566,853,na,799,507,1011,1928,609,1159,1517,952,196,2555,537,671,257,undefined,na,86,1351,559,246,undefined,361,389,389,228,117,1233,3304,127,1744,405,284,482,256,576,217,undefined,637,844,906,976,na,560,1266,428,1000,385,946,627,959,562,518,348,26,608,na,78,137,389,83
16/04/2021,14,2265,1590,1163,2766,2571,1396,163,265,344,74,128,495,na,443,na,1358,551,na,639,375,840,1899,301,1044,1591,790,176,2211,453,550,213,undefined,na,83,1090,329,178,undefined,173,286,323,129,85,1236,3181,81,1643,377,210,439,209,507,132,undefined,379,617,869,849,na,500,1268,220,744,289,1101,342,819,459,347,270,16,579,na,73,105,374,132
16/04/2021,15,2306,1552,988,2547,2573,1423,158,248,370,92,116,446,na,470,na,1185,506,na,579,344,695,2118,372,1202,1698,636,190,2126,359,524,252,undefined,na,88,984,326,168,undefined,104,252,280,168,110,1234,3123,56,1461,310,211,457,209,509,161,undefined,377,755,835,829,na,499,1240,179,695,263,915,268,758,451,251,259,13,644,na,83,96,394,113
16/04/2021,16,2133,1494,949,2529,2452,1785,207,342,688,124,80,433,na,602,na,1109,469,na,589,350,754,2257,465,1623,1667,435,100,2011,369,596,202,undefined,na,69,1085,369,180,undefined,141,331,264,200,94,1209,3265,84,1563,181,67,391,166,435,187,undefined,397,931,1202,860,na,578,1366,179,836,334,863,155,771,333,253,271,39,703,na,79,174,470,125
16/04/2021,17,2468,1319,1128,2858,3148,2438,264,453,789,162,223,490,na,821,na,1186,702,na,828,625,950,2475,614,1845,1738,452,149,2415,386,842,205,undefined,na,99,1586,459,190,undefined,190,395,298,254,116,1709,3870,91,1644,246,103,440,162,538,196,undefined,590,1033,1335,751,na,578,1731,260,938,329,1605,77,723,190,288,352,115,1037,na,111,168,535,162
16/04/2021,18,2072,1017,1268,2836,3666,1910,357,248,409,148,127,394,na,604,na,1035,488,na,1185,948,1240,2169,423,1261,1341,498,181,3281,417,1163,340,undefined,na,137,1780,331,309,undefined,131,472,157,219,107,1599,3791,64,1252,272,148,517,165,669,143,undefined,468,610,909,381,na,580,1786,312,1107,160,1247,43,401,1,61,545,85,1049,na,108,99,441,24
16/04/2021,19,1712,891,1185,2127,2434,1354,393,132,230,148,125,272,na,434,na,865,478,na,1422,1488,1666,1787,298,824,921,489,147,2689,377,1361,444,undefined,na,119,1581,309,398,undefined,91,393,132,165,108,1951,2974,38,1186,204,90,601,175,735,127,undefined,477,304,587,263,na,455,1654,209,1147,97,1259,30,486,0,39,446,54,684,na,72,73,318,na
16/04/2021,20,1287,572,1077,2351,2414,1123,64,108,96,99,117,263,na,403,na,537,301,na,1241,1345,1603,1388,196,603,641,401,123,2369,414,1339,529,undefined,na,71,1582,275,403,undefined,55,226,80,141,78,1815,2985,31,950,163,90,525,100,626,84,undefined,395,205,382,225,na,366,1532,203,1149,71,1432,28,514,0,49,536,51,757,na,50,47,250,na
16/04/2021,21,783,414,1046,1753,2574,1168,93,88,78,62,88,227,na,402,na,522,208,na,1172,1131,1321,1440,240,551,578,375,115,3231,332,1165,494,undefined,na,83,1254,272,371,undefined,83,183,72,48,24,1682,2734,17,813,143,98,398,100,560,77,undefined,340,219,413,274,na,352,1331,161,913,43,1268,67,230,1,21,409,13,572,na,42,30,219,1
16/04/2021,22,502,281,1027,1556,1590,1021,620,85,83,86,64,170,na,360,na,318,236,na,941,905,1153,1355,250,525,559,322,113,668,220,1235,500,undefined,na,133,1339,347,307,undefined,45,384,64,70,27,1360,2181,26,636,123,75,300,103,547,71,undefined,288,180,383,206,na,261,1169,131,896,42,1235,155,5,0,8,194,18,466,na,55,15,153,1
16/04/2021,23,327,192,791,1081,2029,768,37,67,87,40,37,102,na,262,na,351,138,na,519,524,724,924,107,496,334,216,106,856,420,735,342,undefined,na,90,760,354,187,undefined,28,127,33,32,21,765,1755,19,341,118,107,120,65,339,40,undefined,150,94,293,131,na,165,749,117,647,35,696,312,3,0,3,132,21,467,na,22,10,117,na
17/04/2021,0,175,109,450,786,596,526,15,29,31,13,24,37,na,220,na,97,70,na,360,305,581,471,62,210,185,193,34,162,45,430,157,undefined,na,46,220,201,42,undefined,18,64,18,37,19,436,851,1,276,57,47,42,64,307,25,undefined,140,47,164,77,na,71,349,112,467,21,376,553,na,na,na,32,30,176,na,21,9,51,na
17/04/2021,1,108,81,316,376,282,317,6,15,15,8,4,24,na,118,na,67,34,na,220,209,423,368,57,143,103,97,10,99,37,357,42,undefined,na,15,181,177,43,undefined,6,36,10,10,8,274,538,3,167,22,48,16,25,220,17,undefined,84,25,102,45,na,41,277,72,373,14,174,878,0,0,1,12,7,74,na,6,na,29,na
17/04/2021,2,110,91,268,318,210,208,11,6,11,4,7,30,na,125,na,62,30,na,130,106,354,244,69,101,101,119,16,68,18,279,15,undefined,na,9,55,123,6,undefined,1,13,5,3,2,197,391,3,130,23,51,8,15,169,23,undefined,93,24,77,45,na,53,188,43,183,10,138,1271,na,na,na,7,16,37,na,5,2,25,na
17/04/2021,3,84,58,150,181,119,120,14,7,5,4,3,6,na,60,na,47,19,na,78,100,293,213,49,59,61,72,7,42,10,192,5,undefined,na,5,22,84,15,undefined,1,6,4,4,1,103,253,2,127,12,26,4,27,121,25,undefined,81,10,88,35,na,42,174,37,143,7,92,1552,na,na,na,3,4,18,na,4,na,6,na
17/04/2021,4,41,11,101,84,69,82,12,1,13,4,1,7,na,55,na,19,14,na,31,26,138,94,50,66,51,57,7,34,5,103,18,undefined,na,4,17,16,11,undefined,6,11,1,na,na,46,137,4,44,7,17,10,14,37,9,undefined,33,6,46,17,na,20,81,25,27,3,23,1774,0,0,1,8,3,5,na,7,2,2,na
17/04/2021,5,56,15,47,91,68,65,9,8,10,5,3,10,na,38,na,24,35,na,22,20,117,80,21,50,79,79,3,40,3,80,7,undefined,na,12,23,23,13,undefined,5,10,5,3,2,40,204,6,46,16,50,2,21,18,6,undefined,71,28,35,19,na,20,81,21,38,2,28,2006,0,0,2,1,4,18,na,9,4,12,na
17/04/2021,6,33,22,24,83,105,144,30,25,27,10,13,32,na,59,na,28,55,na,22,18,65,139,35,191,147,73,18,62,30,81,7,undefined,na,13,61,20,6,undefined,8,26,12,16,12,51,267,2,49,30,45,12,42,17,8,undefined,44,40,69,12,na,29,96,51,17,11,33,1842,17,5,6,11,6,46,na,27,7,30,9
17/04/2021,7,71,74,72,134,164,223,93,59,34,32,25,56,na,94,na,77,101,na,27,19,51,285,60,287,227,202,56,94,57,67,22,undefined,na,34,163,58,12,undefined,17,44,13,17,10,69,290,10,99,90,129,46,84,21,16,undefined,88,78,102,65,na,72,178,27,81,27,48,1924,110,43,28,35,5,34,na,69,29,64,52
17/04/2021,8,192,103,124,297,446,391,107,85,42,65,62,172,na,158,na,149,121,na,44,31,53,543,126,389,349,284,95,312,78,72,48,undefined,na,24,393,70,56,undefined,12,66,21,56,35,140,591,21,231,162,123,66,67,55,17,undefined,166,119,187,133,na,96,272,52,103,52,94,1701,190,98,87,73,28,93,na,44,61,174,65
17/04/2021,9,553,373,186,698,1158,677,166,180,56,49,77,233,na,255,na,378,221,na,130,92,152,1016,165,475,725,566,177,965,200,159,90,undefined,na,53,653,136,84,undefined,47,89,39,79,56,312,1208,33,516,275,181,208,115,154,39,undefined,197,238,372,244,na,205,548,105,255,85,266,1591,465,260,210,175,18,195,na,36,135,247,88
17/04/2021,10,1162,799,323,1317,1645,894,195,290,81,99,117,387,na,337,na,733,238,na,232,127,281,1291,205,708,1292,883,277,1574,269,276,103,undefined,na,75,939,141,131,undefined,55,116,72,44,53,479,1908,33,859,451,249,390,180,302,60,undefined,271,329,571,359,na,287,882,171,342,69,428,1616,659,369,377,286,29,349,na,65,177,397,118
17/04/2021,11,1773,1336,532,2048,2417,1189,242,255,153,123,180,501,na,473,na,1114,297,na,481,307,592,1651,225,792,1751,1055,328,2253,442,398,169,undefined,na,65,1134,177,172,undefined,47,174,69,50,56,930,2789,29,1191,575,391,438,215,413,44,undefined,383,394,671,435,na,354,1049,175,505,108,779,1277,793,452,486,316,13,468,na,60,182,427,135
17/04/2021,12,2305,1746,897,2490,2719,1260,183,294,106,59,185,549,na,477,na,1234,303,na,846,471,776,1754,204,782,1986,1189,365,2436,557,520,208,undefined,na,81,1147,191,202,undefined,61,184,95,79,55,1081,3085,45,1412,585,345,531,279,472,66,undefined,515,407,630,513,na,399,1365,227,851,126,765,1094,759,418,561,360,24,363,na,57,185,509,104
17/04/2021,13,2770,1794,1000,2726,2889,1435,248,332,158,86,253,633,na,502,na,1347,390,na,885,534,964,1869,166,856,2009,1150,345,2638,641,711,198,undefined,na,66,1125,186,158,undefined,74,304,89,79,55,1277,3286,33,1590,560,354,503,202,556,71,undefined,461,628,783,725,na,410,1483,247,875,103,1072,605,829,481,478,280,13,na,na,56,137,555,171
17/04/2021,14,3080,1974,1091,3131,3114,1515,215,362,145,99,284,755,na,520,na,1415,311,na,901,508,915,2101,235,966,2371,1110,273,2686,709,696,280,undefined,na,73,1241,170,217,undefined,123,144,79,74,67,1551,3661,47,1605,515,387,578,309,575,66,undefined,462,1100,752,659,na,471,1425,230,1009,120,1127,449,947,518,575,283,13,na,na,120,65,563,107
17/04/2021,15,3139,2015,1144,2659,2957,1736,231,506,144,142,401,1079,na,704,na,1322,354,na,869,412,1008,2249,233,973,2446,928,227,2596,689,671,346,undefined,na,109,1162,194,226,undefined,54,204,75,76,74,1738,3643,28,1698,506,308,612,230,539,69,undefined,424,3585,905,642,na,468,1443,222,821,86,1440,195,907,503,426,252,13,na,na,44,93,967,151
17/04/2021,16,2986,1655,1038,2868,3202,1673,309,394,117,108,252,976,na,607,na,1071,367,na,946,521,1006,2041,318,1032,2076,608,187,2641,728,683,256,undefined,na,112,1353,168,190,undefined,55,273,78,90,70,1541,3429,47,1657,326,200,500,187,454,77,undefined,420,3962,931,588,na,437,1479,184,967,79,1372,170,614,282,264,299,55,na,na,74,106,793,146
17/04/2021,17,2532,1374,1092,2465,3027,1564,427,363,122,122,351,716,na,689,na,1000,388,na,1165,772,1217,2063,280,862,1800,461,167,2220,719,944,289,undefined,na,196,1689,201,298,undefined,70,221,73,112,77,2012,3569,37,1463,233,110,490,182,522,96,undefined,404,655,701,634,na,431,1519,181,903,91,1797,162,619,236,207,295,137,na,na,102,105,606,88
17/04/2021,18,1801,844,1092,2720,3556,1627,1599,174,104,156,227,561,na,736,na,643,363,na,1372,1329,1440,1999,271,793,1433,498,168,2857,559,1185,463,undefined,na,169,1841,210,323,undefined,135,405,72,115,87,1709,3312,37,1329,235,121,571,127,535,132,undefined,448,984,602,324,na,405,1623,235,892,75,1427,47,545,4,67,494,44,na,na,148,88,461,17
17/04/2021,19,1605,572,1184,1949,2498,1290,563,328,116,247,214,920,na,457,na,605,338,na,1351,1476,1597,1569,216,750,819,483,104,1735,326,1350,597,undefined,na,115,1795,242,501,undefined,60,290,59,92,55,2058,2659,28,1112,215,95,616,134,590,105,undefined,501,5502,993,283,na,308,1649,215,1243,69,1500,39,422,0,42,662,38,na,na,76,84,1044,5
17/04/2021,20,880,398,1201,2083,3275,1108,124,153,94,105,166,376,na,526,na,528,289,na,1279,1239,1378,1342,220,564,699,400,112,1778,332,1434,627,undefined,na,59,1883,269,549,undefined,41,256,56,81,45,1827,2811,28,796,138,68,583,142,600,97,undefined,354,421,469,194,na,297,1392,204,1070,55,1509,47,480,0,38,621,25,na,na,40,34,333,1
17/04/2021,21,617,276,1005,1558,2585,1100,677,149,70,65,123,285,na,470,na,441,238,na,1089,952,1347,1192,190,566,561,290,117,3425,383,1500,613,undefined,na,107,1662,269,562,undefined,57,197,32,62,38,1534,2458,24,733,159,45,388,118,493,54,undefined,313,222,392,192,na,287,1204,222,1003,31,1283,46,186,0,10,464,20,na,na,63,32,257,1
17/04/2021,22,511,343,826,1577,2105,1159,1970,79,54,44,92,254,na,555,na,405,328,na,957,1023,1305,1419,290,568,691,350,73,1014,369,1248,478,undefined,na,227,1471,408,374,undefined,34,398,55,57,39,1436,2348,23,734,132,121,283,79,580,49,undefined,314,160,372,170,na,206,1121,184,1113,38,1134,92,4,0,7,159,11,na,na,147,38,268,1
17/04/2021,23,406,229,656,928,1993,946,70,59,37,12,63,144,na,381,na,450,145,na,645,540,1016,1006,240,497,484,213,53,849,186,974,423,undefined,na,58,850,379,240,undefined,28,119,25,44,29,912,1631,12,586,63,105,174,92,538,34,undefined,178,74,306,167,na,192,755,125,795,29,718,238,4,0,6,55,9,na,na,21,13,93,1
18/04/2021,0,202,165,499,552,744,602,16,19,25,21,26,67,na,351,na,160,73,na,461,349,674,516,126,341,266,181,47,205,60,637,190,undefined,na,41,347,369,86,undefined,20,82,18,26,25,679,1063,12,379,57,78,56,63,554,28,undefined,142,60,202,91,na,114,490,95,645,11,433,498,0,0,1,152,3,na,na,28,10,58,na
18/04/2021,1,188,151,251,399,379,438,16,19,9,23,13,33,na,209,na,86,39,na,225,270,574,410,90,189,202,124,28,84,41,501,96,undefined,na,24,204,331,39,undefined,21,62,8,23,14,316,818,6,289,30,53,9,41,359,21,undefined,102,44,166,50,na,86,275,64,415,13,223,804,na,na,na,16,5,na,na,15,5,30,na
18/04/2021,2,74,96,194,353,240,204,11,5,22,16,17,23,na,145,na,63,28,na,104,129,326,345,80,211,161,115,15,61,15,334,17,undefined,na,16,154,234,14,undefined,7,14,7,14,5,158,648,11,161,39,64,9,46,220,17,undefined,145,33,166,52,na,58,230,67,255,7,107,1144,na,na,na,5,3,na,na,9,na,23,na
18/04/2021,3,149,54,190,253,157,172,25,3,20,8,1,8,na,81,na,75,24,na,121,77,368,286,98,175,79,85,16,64,14,362,10,undefined,na,7,45,222,22,undefined,4,13,8,7,4,139,384,1,164,19,42,12,21,218,12,undefined,145,28,53,65,na,48,245,54,253,11,92,1402,na,na,na,2,1,na,na,1,1,15,na
18/04/2021,4,53,23,67,102,81,150,18,9,8,7,2,4,na,103,na,18,14,na,40,51,113,130,47,101,44,63,12,25,2,139,8,undefined,na,7,23,33,11,undefined,9,13,8,6,5,66,186,na,90,16,26,5,16,94,na,undefined,49,14,33,18,na,27,138,25,52,3,34,1521,na,na,na,2,3,na,na,2,na,20,na
18/04/2021,5,33,17,42,86,81,108,10,2,17,8,6,9,na,59,na,26,25,na,48,82,108,145,23,76,52,66,10,32,8,170,5,undefined,na,3,14,22,14,undefined,2,15,5,6,5,66,193,1,87,19,19,8,5,43,6,undefined,86,7,48,7,na,20,99,25,42,2,46,1608,na,na,na,4,3,na,na,1,na,7,na
18/04/2021,6,24,23,40,102,80,122,48,9,11,6,8,23,na,61,na,26,30,na,12,16,37,148,45,114,119,79,12,55,8,85,7,undefined,na,14,57,24,2,undefined,5,6,8,2,2,55,216,na,69,29,44,10,18,30,6,undefined,17,10,38,15,na,19,81,17,18,11,40,1546,12,0,6,3,na,na,na,15,1,26,4
18/04/2021,7,49,39,39,126,112,179,53,50,41,13,17,66,na,67,na,42,37,na,14,24,42,237,39,224,215,123,35,130,48,77,49,undefined,na,17,159,25,11,undefined,6,35,8,13,11,52,259,4,95,61,40,18,29,27,11,undefined,22,59,82,30,na,45,123,20,52,12,34,1463,69,33,21,11,2,na,na,9,14,64,37
18/04/2021,8,103,85,51,199,355,294,143,80,41,21,67,181,na,156,na,84,79,na,49,25,74,396,103,342,391,208,66,306,104,95,73,undefined,na,10,382,45,53,undefined,10,52,21,25,17,97,440,8,176,138,126,75,55,43,19,undefined,63,81,191,94,na,82,203,36,54,25,71,1143,200,76,62,48,20,na,na,25,40,143,100
18/04/2021,9,405,294,137,504,855,500,181,174,72,30,103,221,na,233,na,191,136,na,92,86,139,820,181,547,513,468,157,898,191,129,168,undefined,na,38,699,68,120,undefined,28,92,33,42,26,223,826,18,431,236,200,154,84,94,41,undefined,121,158,259,189,na,169,449,71,184,52,179,867,371,180,169,157,64,na,na,46,69,199,91
18/04/2021,10,886,592,253,1012,1516,801,228,271,91,89,107,416,na,322,na,489,174,na,255,188,296,1087,204,631,927,724,267,1494,320,254,248,undefined,na,64,1085,92,156,undefined,45,114,38,67,49,395,1500,22,754,412,305,284,148,269,46,undefined,196,298,400,337,na,241,773,125,327,104,353,861,517,260,295,196,26,na,na,46,136,346,144
18/04/2021,11,1581,967,443,1647,2090,1015,202,301,72,70,195,494,na,451,na,667,204,na,437,346,445,1339,189,656,1233,908,328,1954,501,353,368,undefined,na,74,996,156,292,undefined,53,131,64,40,62,619,2062,36,981,550,313,477,193,373,71,undefined,307,254,536,390,na,312,985,159,420,95,579,604,638,373,372,213,23,na,na,34,117,414,132
18/04/2021,12,2177,1206,703,2086,2476,1103,260,351,70,70,293,608,na,310,na,894,258,na,795,557,693,1611,190,644,1638,1219,389,2286,536,501,553,undefined,na,104,1339,104,415,undefined,37,190,73,40,48,787,2581,52,1175,763,457,588,219,442,83,undefined,317,281,504,441,na,365,1170,147,594,100,570,413,680,345,357,222,16,na,na,58,74,540,132
18/04/2021,13,2329,1304,768,2329,2766,1325,476,317,112,55,282,560,na,454,na,941,246,na,910,658,781,1711,176,666,1669,1119,357,2268,639,594,803,undefined,na,104,1283,142,430,undefined,35,393,95,84,87,1064,2898,42,1316,709,393,720,235,489,102,undefined,441,280,571,545,na,408,1281,197,561,88,882,124,656,384,391,228,12,na,na,75,73,424,131
18/04/2021,14,2452,1444,848,2353,2529,1225,1228,348,88,64,312,595,na,516,na,1036,223,na,848,445,864,1767,186,674,1741,1055,328,2191,695,603,828,undefined,na,108,1303,103,425,undefined,64,174,80,71,70,1224,2801,48,1467,697,327,718,236,494,93,undefined,382,297,513,608,na,378,1356,178,689,96,837,78,719,352,341,256,14,na,na,117,67,410,102
18/04/2021,15,2440,1510,832,2508,2544,1125,447,304,78,67,310,605,na,430,na,914,246,na,793,356,726,1606,214,679,1654,860,261,2209,532,626,860,undefined,na,75,1272,116,457,undefined,49,178,85,51,60,1090,2777,42,1304,510,259,726,190,364,108,undefined,362,249,461,596,na,418,1217,162,587,100,936,30,543,352,256,221,29,na,na,60,47,474,120
18/04/2021,16,2295,1251,886,2000,2847,1195,450,271,59,52,326,504,na,504,na,673,192,na,707,413,796,1603,186,695,1455,559,167,2634,512,599,821,undefined,na,99,1203,101,369,undefined,58,251,113,82,75,1356,2744,54,1290,383,183,624,182,391,111,undefined,389,228,495,543,na,372,1224,147,673,82,1063,32,501,221,173,243,34,na,na,53,91,384,101
18/04/2021,17,1701,758,827,2222,2000,1029,468,260,69,95,261,515,na,459,na,541,190,na,838,483,712,1538,162,612,1241,363,103,1825,376,725,889,undefined,na,111,1066,121,428,undefined,41,170,101,104,67,1075,2242,48,990,200,114,620,153,401,105,undefined,356,288,435,446,na,432,1258,141,563,97,961,13,429,120,105,219,197,na,na,64,80,379,76
18/04/2021,18,1204,461,848,1728,2653,963,1457,177,63,69,154,319,na,437,na,441,227,na,1005,965,1049,1409,168,587,831,372,114,1955,466,853,728,undefined,na,213,1186,76,359,undefined,58,306,92,119,69,1430,2606,34,763,162,76,523,126,358,95,undefined,371,182,400,249,na,320,1156,155,634,49,1149,18,336,1,33,489,117,na,na,121,51,273,3
18/04/2021,19,524,314,736,1798,1572,700,103,62,42,53,116,243,na,351,na,352,141,na,925,896,928,1053,100,413,414,351,123,899,202,686,830,undefined,na,69,850,77,402,undefined,38,178,63,104,68,1369,1785,23,625,200,91,413,89,320,54,undefined,303,129,277,183,na,258,981,153,716,50,906,20,247,0,26,511,42,na,na,28,35,257,na
18/04/2021,20,388,199,535,925,1119,556,53,46,31,36,90,175,na,265,na,234,94,na,722,679,783,830,105,365,282,276,52,785,129,690,613,undefined,na,44,691,70,325,undefined,47,149,44,48,27,1115,1393,15,482,88,82,372,74,242,51,undefined,247,92,223,167,na,192,805,86,534,37,809,58,191,0,6,610,44,na,na,24,10,171,na
18/04/2021,21,321,171,376,889,1430,507,32,33,34,66,64,157,na,173,na,160,75,na,466,339,518,754,89,267,201,206,72,748,102,536,445,undefined,na,68,474,46,298,undefined,23,74,42,52,32,741,1388,10,387,96,57,211,92,202,66,undefined,165,97,219,121,na,194,734,94,395,33,530,148,75,0,7,315,7,na,na,22,13,127,na
18/04/2021,22,172,108,320,505,569,429,18,27,18,15,53,119,na,174,na,152,61,na,330,182,385,592,70,232,195,140,26,266,31,397,312,undefined,na,19,202,31,145,undefined,11,244,27,56,31,445,809,10,269,52,63,124,57,97,44,undefined,95,71,192,100,na,141,530,99,380,26,414,413,0,0,3,37,6,na,na,12,10,135,na
18/04/2021,23,139,57,189,793,223,287,12,21,12,5,25,56,na,109,na,44,49,na,178,81,190,306,33,141,146,122,17,76,14,236,114,undefined,na,4,97,10,58,undefined,6,32,30,22,5,206,368,11,163,20,44,55,26,38,26,undefined,65,46,102,62,na,53,274,40,201,7,93,439,na,na,na,17,10,na,na,4,1,45,na
19/04/2021,0,52,28,70,501,97,97,5,11,9,4,6,14,na,44,na,27,26,na,101,39,136,106,25,70,52,81,9,36,9,117,47,undefined,na,2,30,9,18,undefined,1,19,23,26,16,102,171,3,100,15,35,14,24,15,22,undefined,25,9,45,39,na,36,141,74,131,4,24,518,na,na,na,1,5,na,na,12,1,13,na
19/04/2021,1,24,21,42,684,45,26,9,4,6,na,na,5,na,17,na,19,15,na,32,25,73,65,25,45,42,46,5,19,6,89,9,undefined,na,3,20,4,13,undefined,42,2,7,4,3,63,107,3,53,7,22,4,22,8,14,undefined,10,23,41,42,na,13,129,43,108,12,11,682,na,na,na,1,3,na,na,na,na,4,na
19/04/2021,2,23,13,20,312,37,13,3,3,5,1,4,6,na,13,na,10,4,na,47,10,23,44,13,29,21,43,4,20,na,41,2,undefined,na,1,42,2,7,undefined,1,5,1,1,na,12,59,na,25,4,25,3,8,12,3,undefined,16,10,36,12,na,25,71,25,29,4,3,1249,na,na,na,1,na,na,na,na,na,4,na
19/04/2021,3,11,5,22,285,47,42,na,1,7,3,3,5,na,8,na,13,4,na,24,12,52,35,7,30,13,23,1,48,3,55,8,undefined,na,na,4,1,7,undefined,2,1,1,1,na,16,36,na,33,2,20,12,5,8,6,undefined,2,4,12,24,na,27,71,15,14,na,16,1225,na,na,na,na,2,na,na,na,na,2,na
19/04/2021,4,15,9,20,309,47,37,4,3,4,3,2,3,na,19,na,1,19,na,9,8,30,21,3,18,24,26,2,51,3,72,14,undefined,na,6,9,8,13,undefined,na,6,4,1,1,20,58,3,17,6,31,8,14,3,3,undefined,17,2,18,19,na,23,31,13,17,2,8,1221,na,na,na,2,na,na,na,4,na,1,na
19/04/2021,5,33,16,22,222,89,138,24,8,32,11,4,16,na,73,na,17,42,na,15,8,57,102,35,142,92,29,8,80,15,54,9,undefined,na,15,35,25,11,undefined,4,23,38,28,16,26,180,2,48,9,13,13,25,18,17,undefined,11,54,85,12,na,20,77,18,33,14,19,1235,na,na,na,2,3,na,na,14,1,17,na
19/04/2021,6,84,39,33,156,299,401,105,73,146,27,26,86,na,152,na,64,156,na,27,16,38,408,115,339,292,75,11,263,47,70,18,undefined,na,12,161,47,7,undefined,26,49,44,50,34,65,424,19,124,30,50,16,95,40,21,undefined,67,168,205,45,na,67,291,43,74,46,74,1307,36,19,20,13,7,na,na,42,25,71,9
19/04/2021,7,148,121,86,316,725,743,258,222,630,107,65,175,na,300,na,189,396,na,32,32,88,873,303,715,691,150,58,615,76,93,51,undefined,na,49,336,133,25,undefined,88,133,73,85,44,214,793,24,288,95,40,58,63,81,53,undefined,80,475,508,195,na,147,377,65,190,191,191,1511,213,110,138,57,23,na,na,50,67,174,53
19/04/2021,8,350,257,156,608,1103,1699,382,342,1358,168,88,261,na,506,na,472,957,na,81,59,152,1414,755,1484,1018,277,89,917,133,132,126,undefined,na,105,618,355,130,undefined,190,383,191,311,101,385,1499,103,516,127,58,120,95,250,173,undefined,204,985,1187,555,na,390,642,106,303,491,486,1164,580,244,274,132,72,na,na,80,130,273,79
19/04/2021,9,553,305,194,736,755,787,162,196,576,108,44,170,na,297,na,568,562,na,82,71,159,1069,324,958,587,258,67,636,81,149,123,undefined,na,115,350,278,122,undefined,176,271,163,324,107,335,1291,120,541,113,68,130,129,226,92,undefined,158,603,751,552,na,361,592,142,290,372,274,875,546,237,219,178,84,na,na,53,136,187,46
19/04/2021,10,750,565,262,983,675,620,115,164,242,119,42,141,na,214,na,674,469,na,198,104,219,1118,245,794,512,380,58,485,108,179,236,undefined,na,76,316,227,120,undefined,146,271,195,245,85,415,1368,71,586,129,76,235,130,202,80,undefined,201,372,633,614,na,421,610,219,341,264,270,668,518,256,204,199,42,na,na,44,126,128,39
19/04/2021,11,1144,736,390,1335,820,720,109,149,189,82,48,156,na,273,na,767,455,na,266,138,321,1143,242,683,740,399,82,635,134,290,91,undefined,na,68,410,236,113,undefined,146,227,167,231,90,563,1673,85,767,135,96,255,180,273,102,undefined,252,301,574,848,na,397,673,253,429,276,330,449,581,284,263,243,57,na,na,49,115,128,40
19/04/2021,12,1832,1221,721,2121,1099,907,158,360,424,156,96,267,na,295,na,1197,920,na,462,303,677,1530,469,942,943,660,94,816,197,456,261,undefined,na,137,787,502,185,undefined,411,436,326,246,121,1061,2304,120,1079,157,193,344,213,427,204,undefined,350,734,950,1200,na,664,927,262,845,344,467,272,872,506,244,314,113,na,na,74,126,254,50
19/04/2021,13,1806,1232,728,1990,1152,1093,155,290,354,116,62,228,na,346,na,1364,931,na,584,333,695,1697,457,949,1005,585,104,932,167,514,254,undefined,na,131,762,470,226,undefined,364,361,323,281,132,952,2088,174,1223,182,112,388,146,510,145,undefined,457,569,834,1165,na,627,1044,287,784,353,558,97,795,481,238,305,41,na,na,91,124,242,56
19/04/2021,14,1591,946,641,1697,985,912,123,196,272,89,55,198,na,313,na,1008,450,na,553,252,491,1514,309,879,1008,374,96,707,138,393,157,undefined,na,92,522,289,125,undefined,182,293,253,194,116,817,2035,131,1060,172,69,351,150,323,126,undefined,304,399,674,1022,na,508,969,191,595,263,502,67,613,310,203,214,21,na,na,56,105,178,64
19/04/2021,15,1602,908,601,1692,1099,1036,123,224,426,73,41,165,na,369,na,935,415,na,490,170,456,1570,265,1065,924,384,75,731,124,392,150,undefined,na,86,496,230,157,undefined,116,179,242,291,138,693,2001,90,1015,131,63,337,161,315,123,undefined,293,449,614,752,na,585,1052,166,474,344,485,36,637,290,251,274,14,na,na,76,166,201,83
19/04/2021,16,1435,770,693,1569,1240,1283,191,270,909,111,56,216,na,429,na,707,428,na,428,130,445,1711,360,1664,1081,406,94,920,167,328,113,undefined,na,90,552,288,143,undefined,110,228,261,415,135,751,1976,127,1014,147,70,279,131,341,152,undefined,345,728,875,1023,na,563,1129,173,453,349,505,42,570,212,199,240,31,na,na,45,151,228,142
19/04/2021,17,1718,784,808,1603,1715,2102,355,412,1247,151,109,336,na,726,na,633,630,na,531,204,554,2273,590,2154,1398,478,129,1277,254,429,179,undefined,na,132,915,382,180,undefined,146,213,244,443,147,817,2399,138,1288,183,93,300,167,388,225,undefined,473,908,1135,1037,na,611,1502,175,427,410,732,11,591,156,172,294,120,na,na,108,125,407,266
19/04/2021,18,1133,383,739,1157,1366,1198,246,234,432,111,88,357,na,404,na,382,295,na,622,305,570,1691,320,1127,788,401,117,1046,136,470,241,undefined,na,89,884,202,156,undefined,83,184,229,345,131,602,1642,91,842,173,91,379,113,275,170,undefined,375,393,584,431,na,474,1284,140,331,213,442,15,310,0,49,277,98,na,na,57,89,366,6
19/04/2021,19,489,163,610,782,1007,738,86,92,146,52,95,252,na,289,na,190,143,na,550,209,490,1081,166,552,296,294,58,1024,70,346,266,undefined,na,31,531,114,175,undefined,23,90,107,196,101,447,977,36,553,101,61,290,111,250,91,undefined,249,149,318,248,na,333,1018,122,197,124,323,20,183,1,9,197,38,na,na,22,56,251,na
19/04/2021,20,380,104,444,585,611,516,61,94,100,60,35,230,na,160,na,124,103,na,444,163,335,838,114,347,241,207,71,308,36,302,255,undefined,na,18,333,66,149,undefined,6,90,89,154,70,335,852,26,409,101,45,244,66,163,71,undefined,208,110,222,209,na,199,714,112,164,60,232,76,112,0,3,100,18,na,na,14,26,207,na
19/04/2021,21,192,118,352,392,458,415,36,61,60,48,61,194,na,145,na,98,90,na,359,138,303,682,83,309,198,190,63,239,40,226,230,undefined,na,24,331,61,97,undefined,12,54,64,112,44,229,648,24,287,88,53,180,54,112,49,undefined,128,123,210,147,na,182,577,103,142,84,128,191,35,0,4,89,11,na,na,17,19,163,na
19/04/2021,22,154,36,242,261,850,358,30,30,49,20,29,95,na,132,na,48,72,na,202,87,170,561,50,241,208,116,30,680,57,166,145,undefined,na,21,209,39,101,undefined,20,46,63,74,30,134,460,15,176,39,47,143,45,71,36,undefined,81,61,154,106,na,96,484,79,113,53,117,446,1,0,0,34,9,na,na,13,3,109,na
19/04/2021,23,83,54,106,120,131,189,12,22,29,10,6,21,na,84,na,32,19,na,81,33,160,292,27,117,141,86,10,71,8,113,110,undefined,na,7,63,25,42,undefined,6,17,15,26,15,82,232,5,113,19,43,18,18,39,16,undefined,43,35,120,39,na,44,204,55,70,22,61,527,na,na,na,12,8,na,na,3,na,20,na
20/04/2021,0,38,21,84,52,70,73,7,2,8,2,7,16,na,20,na,16,10,na,96,37,74,83,23,59,36,52,7,39,1,48,29,undefined,na,2,16,6,15,undefined,4,21,6,11,2,59,114,11,79,11,43,8,16,21,10,undefined,16,7,59,33,na,30,163,35,23,7,24,539,na,na,na,7,1,na,na,6,1,11,na
20/04/2021,1,30,15,33,40,43,25,7,7,2,3,1,8,na,27,na,12,6,na,54,14,49,39,9,38,43,68,4,19,1,40,11,undefined,na,na,10,5,7,undefined,1,7,7,7,3,24,68,na,52,14,50,4,13,5,na,undefined,6,7,52,24,na,14,88,23,20,14,18,682,na,na,na,5,12,na,na,1,na,10,na
20/04/2021,2,26,13,15,14,38,31,1,5,6,2,3,9,na,4,na,6,4,na,39,8,48,35,10,27,29,26,7,21,1,19,4,undefined,na,5,14,2,7,undefined,10,3,1,na,na,8,61,1,35,13,22,4,1,6,1,undefined,16,4,25,3,na,13,63,13,17,1,4,820,na,na,na,14,na,na,na,3,na,9,na
20/04/2021,3,17,15,12,20,37,11,1,2,3,4,3,na,na,6,na,10,9,na,22,4,18,27,8,28,6,29,8,35,2,12,3,undefined,na,2,9,3,7,undefined,na,2,5,1,1,13,32,na,43,5,18,1,3,5,2,undefined,8,3,19,4,na,3,29,9,16,1,9,606,na,na,na,5,7,na,na,na,1,na,na
20/04/2021,4,9,19,17,21,49,29,5,2,5,na,2,3,na,23,na,1,12,na,22,6,19,44,4,30,23,26,6,59,4,16,9,undefined,na,6,11,11,16,undefined,1,2,3,1,na,16,68,6,31,4,17,12,6,2,8,undefined,4,4,14,7,na,13,28,2,14,1,3,740,0,0,3,2,na,na,na,4,na,7,na
20/04/2021,5,17,8,27,57,121,116,17,14,48,7,9,18,na,51,na,28,53,na,24,9,33,131,21,158,82,41,8,87,19,21,7,undefined,na,22,41,14,1,undefined,5,19,31,38,24,25,203,4,33,27,19,3,19,9,16,undefined,13,46,86,16,na,11,97,15,28,18,23,694,na,na,na,7,13,na,na,13,4,22,na
20/04/2021,6,87,39,74,151,331,509,91,87,180,35,25,67,na,197,na,62,188,na,25,20,48,420,132,420,340,130,31,321,44,37,26,undefined,na,35,191,53,5,undefined,19,42,54,56,25,82,427,8,180,45,83,16,99,41,22,undefined,55,234,219,66,na,54,299,37,72,54,87,701,62,22,23,11,12,na,na,50,23,82,11
20/04/2021,7,195,153,115,393,776,1098,252,249,852,123,55,198,na,404,na,231,523,na,46,36,93,843,382,910,641,243,57,720,133,74,65,undefined,na,68,398,127,40,undefined,97,170,92,108,41,215,943,34,325,124,83,53,65,111,59,undefined,109,719,573,227,na,155,408,65,204,201,211,1142,272,131,151,66,50,na,na,78,80,214,29
20/04/2021,8,383,295,254,664,1253,2176,358,393,1949,200,93,257,na,696,na,597,1296,na,76,80,168,1718,950,1820,892,394,116,1117,147,129,137,undefined,na,160,713,372,128,undefined,254,482,226,367,78,468,1761,134,649,196,103,128,118,257,137,undefined,207,1780,1318,690,na,435,704,110,319,436,512,753,649,263,244,132,43,na,na,90,140,315,68
20/04/2021,9,605,366,346,838,883,970,167,308,951,174,52,139,na,315,na,615,762,na,110,109,146,1310,439,1103,496,575,128,873,155,165,128,undefined,na,136,403,333,90,undefined,170,324,227,368,48,425,1552,102,876,219,97,215,115,240,105,undefined,217,905,811,751,na,375,694,133,340,485,345,608,638,280,169,176,109,na,22,88,134,186,51
20/04/2021,10,767,525,380,1018,596,639,93,177,275,94,39,117,na,208,na,822,465,na,202,135,252,1045,284,726,717,560,174,507,90,179,173,undefined,na,76,353,289,112,undefined,167,323,227,260,36,463,1257,85,688,214,118,265,112,218,113,undefined,223,476,566,784,na,449,573,101,405,400,290,477,565,289,147,205,116,na,179,46,90,118,35
20/04/2021,11,1007,659,452,1234,654,692,55,148,246,90,36,82,na,192,na,819,549,na,243,154,343,1027,235,651,513,563,110,731,69,244,112,undefined,na,48,394,298,96,undefined,176,242,241,197,37,462,1400,87,753,191,101,210,163,288,107,undefined,254,397,614,916,na,427,681,120,398,299,285,403,609,264,126,201,69,na,245,42,87,78,22
20/04/2021,12,1370,1019,301,1581,687,887,80,177,443,149,12,60,na,186,na,1264,869,na,380,277,601,1352,490,1123,458,663,219,521,63,576,209,undefined,na,42,457,426,224,undefined,404,551,355,286,71,659,1648,180,773,261,119,290,154,346,98,undefined,376,731,659,1049,na,651,804,155,704,322,268,257,592,303,131,231,94,na,320,57,63,54,29
20/04/2021,13,1315,958,209,1454,549,718,59,113,360,104,9,41,na,141,na,1147,700,na,380,228,568,1383,302,1073,399,447,133,511,43,466,183,undefined,na,20,261,285,133,undefined,260,402,299,400,79,642,1561,133,716,218,86,253,114,346,109,undefined,398,365,560,603,na,443,698,142,576,323,275,81,418,221,115,210,10,160,231,31,54,26,20
20/04/2021,14,1178,723,336,1420,650,790,41,132,316,91,10,59,na,194,na,841,420,na,365,171,351,1198,249,995,490,469,119,574,48,322,153,undefined,na,25,308,264,137,undefined,168,257,247,336,63,559,1553,131,742,213,116,238,187,293,86,undefined,296,325,557,936,na,594,798,118,445,298,299,50,470,239,122,180,11,176,177,80,59,59,34
20/04/2021,15,1116,711,244,1343,672,880,56,133,439,82,1,40,na,244,na,790,390,na,344,168,366,1181,264,1298,521,408,135,532,39,349,177,undefined,na,29,264,219,168,undefined,99,242,255,380,80,490,1532,89,712,264,97,243,112,296,110,undefined,228,410,590,589,na,464,862,108,414,273,281,15,357,174,90,221,15,153,201,39,99,65,42
20/04/2021,16,1067,675,250,1287,828,1318,71,185,1006,127,1,41,na,339,na,716,373,na,329,137,358,1477,359,2178,595,300,120,767,41,372,104,undefined,na,24,265,257,83,undefined,134,354,225,418,63,476,1774,140,737,185,76,214,112,273,109,undefined,329,780,851,706,na,470,849,134,380,304,307,16,339,136,134,192,39,252,389,48,49,70,77
20/04/2021,17,1268,688,461,1569,1159,2221,223,371,1487,190,17,92,na,754,na,663,760,na,422,208,502,2085,586,2511,922,346,135,944,71,441,138,undefined,na,73,608,374,139,undefined,190,323,265,468,118,646,2276,145,876,193,68,306,131,337,169,undefined,401,1122,1223,707,na,469,1221,202,489,337,656,6,473,76,154,311,94,525,535,81,91,192,76
20/04/2021,18,968,440,302,1043,704,1111,135,132,490,101,8,63,na,324,na,423,474,na,460,252,498,1441,305,1393,602,293,90,468,34,397,148,undefined,na,35,396,215,122,undefined,88,214,161,313,64,424,1484,95,637,141,72,246,117,296,97,undefined,340,257,520,199,na,339,1013,161,256,200,348,9,142,1,13,308,48,249,127,6,44,66,na
20/04/2021,19,383,177,289,648,450,512,39,25,126,66,6,68,na,132,na,185,267,na,432,239,482,994,141,540,171,231,58,321,32,355,162,undefined,na,30,215,95,89,undefined,22,108,117,209,83,319,896,35,463,81,44,321,85,201,77,undefined,213,184,260,165,na,266,820,155,142,102,178,23,113,0,6,297,31,112,83,3,19,64,na
20/04/2021,20,174,112,258,421,350,366,21,20,51,65,4,43,na,116,na,100,155,na,342,180,345,718,90,387,118,183,56,193,14,283,179,undefined,na,14,171,92,123,undefined,17,90,105,124,40,238,717,18,317,78,36,209,63,132,64,undefined,185,51,171,143,na,173,611,75,148,54,154,55,80,0,6,158,28,85,46,4,17,55,na
20/04/2021,21,188,106,234,399,329,345,24,18,49,41,7,62,na,109,na,144,167,na,302,206,281,589,69,343,171,158,32,163,16,238,116,undefined,na,24,181,61,55,undefined,11,56,64,101,37,246,565,12,276,78,61,190,50,112,65,undefined,117,53,196,107,na,135,582,73,179,72,136,203,40,0,3,118,15,53,81,10,6,57,na
20/04/2021,22,125,42,137,242,316,291,5,16,53,16,9,34,na,101,na,47,190,na,161,155,220,425,57,261,150,145,13,182,7,137,149,undefined,na,26,145,35,55,undefined,10,53,33,43,21,121,439,9,228,26,34,81,42,84,24,undefined,96,35,136,60,na,108,382,62,87,32,96,493,na,na,na,205,na,48,24,11,4,35,na
20/04/2021,23,54,37,103,103,131,202,3,5,33,6,2,20,na,87,na,36,55,na,88,60,122,274,14,138,84,114,7,66,6,82,36,undefined,na,8,39,17,17,undefined,13,21,10,19,8,48,185,6,125,28,43,24,24,44,17,undefined,40,28,107,44,na,36,276,46,65,23,51,551,na,na,na,18,7,36,13,3,1,16,na
21/04/2021,0,38,14,60,49,51,66,1,3,8,2,1,3,na,22,na,10,10,na,75,20,52,70,15,82,29,49,6,24,4,53,20,undefined,na,3,16,5,18,undefined,5,11,6,6,3,38,95,7,39,10,16,6,21,15,14,undefined,17,7,54,32,na,27,109,29,40,9,25,718,na,na,na,4,3,10,16,5,na,4,na
21/04/2021,1,5,12,59,21,48,22,8,na,2,2,na,3,na,5,na,13,9,na,30,22,56,30,18,32,17,71,4,12,3,16,9,undefined,na,1,8,6,9,undefined,3,1,13,6,1,17,41,na,35,11,25,1,11,5,9,undefined,6,6,25,23,na,11,94,28,19,4,2,809,na,na,na,na,2,4,11,1,na,6,na
21/04/2021,2,14,15,28,16,32,35,4,2,na,3,na,5,na,13,na,2,17,na,9,9,23,57,7,29,7,27,4,15,2,13,5,undefined,na,na,4,2,4,undefined,2,1,2,1,na,12,40,9,31,7,14,1,7,8,6,undefined,11,8,42,7,na,8,40,9,25,3,6,1353,na,na,na,5,3,5,6,na,2,2,na
21/04/2021,3,9,3,10,18,42,10,2,1,3,3,4,6,na,5,na,7,13,na,4,8,17,25,8,19,12,32,5,43,na,11,na,undefined,na,na,11,16,2,undefined,na,1,3,1,1,9,27,na,25,9,12,2,13,4,na,undefined,2,5,21,8,na,6,28,8,22,4,2,1236,na,na,na,3,na,6,2,na,na,5,na
21/04/2021,4,13,18,12,19,41,26,5,na,3,3,na,1,na,17,na,4,13,na,9,14,17,55,12,42,20,45,na,49,6,11,9,undefined,na,5,3,4,10,undefined,5,4,6,1,1,18,46,2,34,6,13,6,1,3,6,undefined,4,5,10,7,na,6,35,3,9,5,2,1274,na,na,na,2,2,7,4,na,na,2,na
21/04/2021,5,8,11,20,49,109,125,18,13,31,8,4,11,na,54,na,20,54,na,8,6,49,106,41,201,75,39,14,92,14,27,11,undefined,na,9,29,18,7,undefined,2,17,26,37,20,28,155,5,62,17,9,11,13,10,11,undefined,5,36,83,16,na,25,78,8,13,14,12,1300,0,0,1,8,27,39,14,na,na,14,na
21/04/2021,6,81,46,65,143,279,471,104,80,168,37,14,64,na,164,na,71,176,na,16,9,54,381,142,516,372,103,21,265,66,37,37,undefined,na,24,197,41,4,undefined,19,41,48,46,32,70,451,15,136,31,67,12,108,44,16,undefined,59,214,245,62,na,51,303,48,67,45,64,1425,48,27,18,14,7,85,1,25,17,69,5
21/04/2021,7,167,127,113,316,686,953,254,268,737,154,25,155,na,350,na,243,473,na,45,37,96,830,368,1068,736,166,62,670,105,85,81,undefined,na,65,424,151,36,undefined,100,183,87,70,26,247,771,36,255,96,40,77,66,102,108,undefined,86,679,581,239,na,141,391,61,159,180,202,1679,248,139,156,62,22,249,na,47,81,170,50
21/04/2021,8,406,297,240,713,1269,2062,350,416,1876,243,46,232,na,710,na,598,1164,na,91,79,227,1607,898,1968,1029,294,93,1213,151,124,141,undefined,na,103,705,354,110,undefined,243,467,198,325,108,472,1775,129,588,168,61,133,107,264,115,undefined,219,1699,1435,736,na,384,661,116,353,483,482,1322,618,281,202,162,89,699,na,95,149,288,67
21/04/2021,9,628,396,279,856,846,1084,299,244,954,174,34,180,na,396,na,672,780,na,145,188,256,1176,475,1180,863,307,102,874,90,183,131,undefined,na,116,388,322,102,undefined,213,329,249,485,102,413,1511,106,620,141,74,205,107,254,96,undefined,224,905,1085,653,na,392,604,151,324,417,316,1022,667,304,244,160,79,453,na,68,119,209,49
21/04/2021,10,871,583,402,1135,753,676,219,201,308,111,47,162,na,413,na,796,545,na,215,151,301,1135,275,766,631,370,94,671,117,345,146,undefined,na,155,332,304,89,undefined,161,378,298,281,110,474,1518,104,623,148,69,233,108,240,101,undefined,187,549,674,901,na,485,684,272,356,332,337,784,560,298,244,194,59,366,na,121,122,162,70
21/04/2021,11,1271,881,464,1518,891,682,139,227,278,65,43,141,na,449,na,970,599,na,297,211,424,1153,338,756,710,416,94,1052,201,348,139,undefined,na,99,496,286,118,undefined,171,271,283,335,125,598,1741,131,825,181,87,276,122,328,141,undefined,263,505,798,994,na,479,636,266,529,330,434,616,555,359,228,209,51,228,na,53,102,148,45
21/04/2021,12,1841,1300,768,2108,1280,1102,197,408,659,225,49,288,na,352,na,1383,1182,na,538,429,731,1861,683,1184,898,720,144,977,232,543,262,undefined,na,116,1023,555,226,undefined,502,604,432,513,162,1032,2356,154,1291,232,122,398,235,452,155,undefined,375,1065,1072,1374,na,711,995,302,1068,484,540,369,968,546,345,342,68,434,na,77,150,242,72
21/04/2021,13,2074,1501,785,2206,1155,1067,142,355,514,154,73,282,na,341,na,1366,999,na,677,402,850,1723,545,1055,932,663,153,1254,201,539,271,undefined,na,140,810,563,237,undefined,427,652,401,275,133,1082,2319,181,1389,281,104,373,178,610,150,undefined,484,836,984,1161,na,548,980,315,906,479,571,125,909,511,312,305,27,507,na,97,161,222,61
21/04/2021,14,1667,1022,629,1762,1023,891,144,284,366,100,45,181,na,296,na,1115,582,na,451,260,626,1405,328,966,877,436,98,809,167,400,201,undefined,na,108,578,395,208,undefined,175,356,303,242,196,842,2121,132,1116,183,86,322,157,412,126,undefined,334,586,815,963,na,561,999,206,621,407,564,67,770,417,233,224,24,343,na,59,83,138,81
21/04/2021,15,1563,911,618,1638,1137,1060,129,283,517,140,38,156,na,389,na,961,511,na,468,194,551,1729,274,1139,1103,395,103,890,166,349,169,undefined,na,115,488,323,183,undefined,143,299,291,344,155,709,2243,107,1098,181,83,303,156,352,144,undefined,296,595,699,863,na,510,1066,156,501,409,548,24,727,300,201,291,39,400,na,85,182,202,73
21/04/2021,16,1684,938,731,1705,1358,1469,199,323,1194,195,49,221,na,530,na,873,552,na,428,249,540,1911,456,1829,1136,379,114,973,157,427,148,undefined,na,90,567,300,133,undefined,172,385,333,366,150,750,2286,119,1146,205,102,252,148,349,168,undefined,359,1008,1041,995,na,621,1205,150,540,463,631,25,696,308,195,286,53,458,na,82,160,298,156
21/04/2021,17,1827,929,844,1898,1794,2403,348,529,1689,245,88,339,na,927,na,1022,859,na,589,412,759,2414,704,2347,1469,609,177,1333,220,492,228,undefined,na,185,909,486,178,undefined,158,354,371,538,228,1046,2721,128,1342,350,168,369,200,501,230,undefined,547,1359,1419,1024,na,538,1521,209,639,425,919,9,694,166,221,292,101,na,na,148,145,386,163
21/04/2021,18,1428,536,846,1592,1237,1561,268,271,681,168,69,296,na,565,na,771,589,na,633,471,641,1890,438,1316,977,622,181,741,152,585,311,undefined,na,140,807,270,199,undefined,103,348,193,347,154,665,2075,87,1036,442,190,363,174,435,137,undefined,434,553,709,441,na,547,1476,240,383,285,614,15,378,0,42,357,35,532,na,101,116,336,5
21/04/2021,19,675,288,678,886,920,779,94,99,202,78,43,210,na,264,na,231,301,na,654,425,613,1272,220,629,377,628,139,660,103,466,294,undefined,na,54,490,128,173,undefined,51,210,158,232,93,538,1290,55,663,380,264,337,133,322,101,undefined,262,229,391,216,na,365,1179,166,286,126,317,17,160,0,6,313,15,237,na,34,58,184,na
21/04/2021,20,403,150,541,651,702,615,50,107,106,63,44,172,na,205,na,157,196,na,569,310,564,934,156,411,382,500,102,298,71,407,257,undefined,na,69,427,99,183,undefined,32,144,116,136,63,408,1007,29,483,238,210,325,115,216,94,undefined,258,121,212,187,na,217,890,114,205,99,307,52,170,0,7,199,29,280,na,29,13,176,na
21/04/2021,21,259,111,446,509,560,579,44,47,43,41,51,208,na,205,na,172,125,na,468,262,404,756,140,373,303,299,91,289,44,379,218,undefined,na,39,287,90,126,undefined,31,109,154,200,116,368,819,21,381,193,139,233,66,199,80,undefined,227,91,212,154,na,218,717,106,205,71,259,170,81,0,3,163,9,124,na,19,18,232,na
21/04/2021,22,164,54,255,334,394,438,34,53,65,55,24,100,na,152,na,98,173,na,229,233,269,607,86,300,313,211,46,215,25,272,179,undefined,na,24,201,77,77,undefined,18,246,133,96,52,215,581,17,274,92,66,153,56,98,51,undefined,125,78,180,106,na,131,570,102,160,35,173,501,na,na,na,207,7,90,na,28,8,69,na
21/04/2021,23,84,58,120,150,242,294,20,49,21,8,6,52,na,103,na,65,102,na,124,55,236,272,41,165,148,104,25,88,18,155,65,undefined,na,21,112,29,36,undefined,10,32,102,100,47,87,316,3,148,26,46,47,29,78,25,undefined,60,33,118,47,na,73,356,52,81,20,88,527,na,na,na,15,3,92,na,4,2,34,na
22/04/2021,0,50,19,97,62,81,109,10,11,21,1,8,22,na,52,na,28,34,na,89,46,126,96,26,96,36,60,8,59,12,95,20,undefined,na,7,36,16,21,undefined,4,29,78,99,52,50,130,5,71,9,36,9,24,21,15,undefined,19,11,53,31,na,20,181,26,49,11,35,558,na,na,na,10,5,13,na,11,2,12,na
22/04/2021,1,15,18,55,46,31,41,3,3,5,9,na,6,na,9,na,16,4,na,41,15,97,71,13,33,25,45,4,21,2,47,20,undefined,na,4,19,13,15,undefined,3,na,14,4,3,23,77,2,42,11,24,12,6,20,7,undefined,15,7,25,23,na,26,117,34,32,4,19,769,na,na,na,1,1,7,na,na,na,6,na
22/04/2021,2,14,13,24,16,33,38,2,na,1,1,1,5,na,7,na,3,13,na,16,18,54,24,17,13,10,62,2,16,2,43,7,undefined,na,4,4,5,4,undefined,2,3,3,2,1,8,51,na,15,4,17,3,7,10,4,undefined,17,4,52,9,na,16,74,16,20,3,9,1190,na,na,na,na,11,6,na,na,2,3,na
22/04/2021,3,13,19,22,20,55,19,na,2,3,na,na,9,na,10,na,12,10,na,19,10,29,24,12,24,18,33,9,32,2,11,2,undefined,na,na,3,15,5,undefined,6,9,na,na,na,16,44,1,29,9,24,2,6,6,2,undefined,10,2,15,7,na,2,49,11,6,1,10,1233,na,na,na,1,5,12,na,5,na,8,na
22/04/2021,4,13,7,8,20,42,43,11,1,4,na,na,7,na,22,na,6,4,na,15,6,3,36,2,29,35,45,7,51,4,9,15,undefined,na,9,9,5,8,undefined,na,2,6,1,1,13,79,2,29,6,22,10,3,5,8,undefined,3,3,15,9,na,9,39,18,9,5,2,1228,na,na,na,5,13,6,na,7,na,3,na
22/04/2021,5,10,12,19,49,112,99,19,15,36,7,5,18,na,47,na,15,45,na,13,18,44,121,39,144,99,60,8,79,13,26,2,undefined,na,17,32,22,9,undefined,4,20,19,26,16,23,228,4,42,24,14,7,11,7,14,undefined,5,51,89,15,na,19,78,13,15,7,18,1340,na,na,na,10,12,34,na,16,3,19,na
22/04/2021,6,117,35,64,140,300,453,106,85,188,38,25,71,na,166,na,52,178,na,20,8,35,411,112,455,339,141,30,233,43,36,25,undefined,na,35,167,61,8,undefined,24,50,64,61,38,64,440,13,160,28,99,22,87,33,20,undefined,73,202,216,60,na,44,321,38,76,45,58,1503,37,20,15,18,54,97,na,43,16,81,5
22/04/2021,7,168,140,141,352,737,911,274,243,816,150,43,164,na,337,na,203,516,na,39,21,76,894,372,964,669,227,55,663,115,71,52,undefined,na,85,427,174,31,undefined,84,155,75,66,18,212,930,23,290,111,74,72,84,115,76,undefined,96,681,639,194,na,162,378,51,189,189,199,1685,322,157,181,91,60,252,na,68,84,185,51
22/04/2021,8,423,285,320,715,1274,2130,388,358,1829,250,66,291,na,739,na,545,1231,na,77,80,179,1657,946,1905,1270,452,139,1048,165,126,116,undefined,na,131,725,398,107,undefined,225,434,206,345,110,421,1784,128,579,225,72,140,92,220,129,undefined,222,1585,1628,693,na,421,721,125,413,512,490,1226,578,290,367,131,28,650,na,109,131,309,74
22/04/2021,9,621,362,291,814,990,1055,147,266,871,146,48,193,na,350,na,624,773,na,112,89,144,1262,468,1025,722,483,113,703,90,172,113,undefined,na,126,388,315,99,undefined,197,256,175,380,116,398,1541,118,601,228,115,176,114,234,108,undefined,211,976,926,594,na,425,628,111,343,468,364,996,652,288,244,173,32,499,na,66,115,197,44
22/04/2021,10,822,514,342,1111,715,680,90,168,324,108,20,109,na,220,na,794,600,na,181,110,253,1136,273,731,782,589,129,508,160,239,179,undefined,na,118,349,282,116,undefined,172,338,237,291,118,448,1463,106,671,250,158,237,121,245,92,undefined,213,529,710,829,na,402,672,109,435,328,281,830,599,315,214,203,6,273,na,79,122,131,19
22/04/2021,11,1223,976,507,1487,808,653,89,202,300,125,33,150,na,227,na,1010,517,na,312,179,342,1173,291,696,621,652,145,985,393,260,140,undefined,na,82,432,304,159,undefined,143,326,277,319,140,759,1703,75,877,253,150,253,149,272,106,undefined,280,467,736,944,na,493,670,142,427,377,402,601,611,325,228,182,44,411,na,68,123,148,24
22/04/2021,12,1832,1224,908,2082,1106,1058,128,380,630,253,44,216,na,393,na,1413,1027,na,578,352,749,1556,608,1017,817,915,189,873,197,565,245,undefined,na,153,760,561,244,undefined,437,468,400,378,166,961,2190,173,1256,341,175,350,193,481,159,undefined,461,1124,1074,1178,na,689,1064,205,927,398,550,443,873,544,291,303,37,414,na,72,145,176,44
22/04/2021,13,1980,1377,937,2219,1222,999,125,297,532,177,57,205,na,328,na,1481,983,na,544,336,764,1724,542,954,955,831,182,963,209,579,202,undefined,na,137,782,546,215,undefined,373,425,386,390,155,1006,2376,188,1368,343,167,447,165,476,149,undefined,478,940,1101,1160,na,633,999,187,877,459,584,178,862,559,268,296,45,522,na,71,130,170,41
22/04/2021,14,1585,1036,628,1779,1051,891,96,206,384,102,34,154,na,298,na,1063,547,na,493,248,533,1500,386,924,887,626,125,722,160,404,145,undefined,na,97,557,401,190,undefined,193,311,290,348,136,828,2151,136,1103,305,137,330,180,339,127,undefined,390,531,751,1202,na,610,1011,180,657,391,689,86,679,388,254,209,71,360,na,78,78,169,59
22/04/2021,15,1658,954,646,1818,1228,1024,137,274,516,142,41,178,na,332,na,887,510,na,476,279,513,1764,363,1056,957,531,107,793,121,370,151,undefined,na,103,547,286,219,undefined,154,223,280,392,126,769,2145,108,1066,236,103,296,139,356,153,undefined,285,617,709,913,na,543,1071,157,529,342,522,28,610,293,238,273,28,364,na,92,149,224,82
22/04/2021,16,1679,993,816,1927,1302,1479,170,360,1241,193,33,147,na,510,na,801,590,na,388,266,495,2212,490,1446,1079,414,114,995,123,449,138,undefined,na,110,719,321,144,undefined,120,290,242,388,136,857,2589,129,1414,185,86,289,111,331,141,undefined,389,1020,1136,1039,na,597,1191,146,487,423,700,35,584,287,201,290,37,482,na,119,134,188,141
22/04/2021,17,1972,1008,739,2072,2066,2364,347,502,1681,260,61,208,na,881,na,835,793,na,538,366,696,2427,680,1964,1346,413,146,1534,238,499,187,undefined,na,137,1078,462,176,undefined,216,375,289,452,167,1005,2917,113,1320,199,75,350,155,446,171,undefined,460,1310,1363,931,na,505,1584,214,660,487,885,17,753,183,233,271,109,828,na,111,129,380,163
22/04/2021,18,1530,687,821,1692,1496,1538,224,208,681,157,48,206,na,548,na,626,531,na,645,482,774,1905,422,1211,844,396,136,898,149,584,248,undefined,na,115,964,276,200,undefined,108,324,219,379,136,855,2381,88,1131,195,76,380,100,417,122,undefined,429,536,750,375,na,459,1382,204,531,214,782,8,411,0,57,331,59,542,na,62,85,346,5
22/04/2021,19,953,397,625,1172,1351,845,120,92,218,153,36,102,na,335,na,305,274,na,717,441,603,1190,247,567,425,410,103,902,139,622,272,undefined,na,59,755,170,151,undefined,67,203,116,226,91,610,1571,53,690,159,82,391,100,403,84,undefined,305,284,403,237,na,295,1076,163,387,134,484,23,243,1,15,283,15,304,na,44,61,235,na
22/04/2021,20,599,276,535,834,878,729,54,60,95,64,33,148,na,269,na,176,193,na,621,428,508,918,145,430,363,283,59,542,66,485,234,undefined,na,47,574,172,204,undefined,24,126,92,198,76,503,1232,29,545,110,116,343,75,294,57,undefined,252,139,296,235,na,258,815,119,246,89,402,42,155,0,7,189,28,228,na,34,17,183,na
22/04/2021,21,301,172,515,669,1011,632,77,35,70,37,33,112,na,209,na,137,140,na,487,282,466,909,145,396,263,221,69,696,72,409,237,undefined,na,56,443,100,146,undefined,18,101,74,121,55,500,1136,18,449,120,77,277,62,202,62,undefined,189,143,276,175,na,183,733,80,268,77,392,157,77,0,4,208,6,174,na,18,20,124,na
22/04/2021,22,185,127,423,468,767,474,37,63,90,28,18,118,na,169,na,115,194,na,329,344,462,671,92,262,241,169,68,510,106,361,153,undefined,na,46,291,95,127,undefined,19,245,45,68,46,296,903,16,315,86,74,161,60,132,43,undefined,116,114,229,102,na,122,644,71,216,48,424,396,2,0,1,231,6,161,na,19,10,122,1
22/04/2021,23,109,60,238,245,280,306,14,17,33,8,5,21,na,112,na,46,74,na,241,163,238,438,60,230,145,167,26,90,22,256,99,undefined,na,7,126,65,36,undefined,16,26,16,17,8,161,441,4,156,49,49,54,39,86,22,undefined,52,35,122,63,na,65,361,67,122,25,120,487,0,0,3,21,15,53,na,7,4,34,1
23/04/2021,0,64,40,142,116,133,101,10,3,15,17,2,12,na,41,na,30,36,na,81,524,159,113,42,70,56,67,18,52,8,127,18,undefined,na,4,45,18,12,undefined,7,20,15,24,13,71,197,5,114,20,32,15,12,71,13,undefined,24,11,95,34,na,56,189,40,71,2,30,555,na,na,na,7,1,27,na,3,1,13,na
23/04/2021,1,34,31,33,55,49,36,1,2,8,12,1,7,na,3,na,9,7,na,31,48,118,44,19,48,42,68,18,20,3,100,37,undefined,na,1,9,31,15,undefined,na,9,7,6,3,27,110,1,49,19,18,6,12,18,10,undefined,23,11,42,28,na,37,133,28,26,4,18,808,na,na,na,12,na,5,na,na,na,6,na
23/04/2021,2,27,10,36,25,60,35,2,1,4,3,na,7,na,9,na,11,12,na,38,27,107,82,10,56,16,65,7,33,3,62,6,undefined,na,1,5,6,5,undefined,na,4,2,1,na,34,75,na,20,5,20,1,15,15,3,undefined,12,4,27,16,na,15,71,21,39,1,22,1251,na,na,na,2,na,11,na,na,na,5,na
23/04/2021,3,21,67,30,28,49,31,1,na,4,5,na,2,na,11,na,23,17,na,34,20,30,60,20,23,8,43,5,33,1,30,1,undefined,na,1,7,11,7,undefined,1,1,3,4,5,26,63,na,38,4,20,3,8,13,9,undefined,7,5,15,10,na,5,54,18,32,3,22,1189,na,na,na,1,2,4,na,na,na,2,na
23/04/2021,4,25,16,18,40,52,31,3,1,7,4,1,9,na,19,na,2,19,na,5,38,18,46,9,40,21,38,4,48,1,11,12,undefined,na,10,11,9,11,undefined,2,2,7,1,1,19,87,1,35,12,22,11,15,8,7,undefined,9,8,8,12,na,10,40,4,17,2,8,1221,1,0,0,2,7,10,na,na,1,7,na
23/04/2021,5,22,17,20,69,110,108,25,9,32,8,2,19,na,52,na,20,37,na,12,11,41,128,35,127,85,62,14,65,11,24,12,undefined,na,23,30,31,7,undefined,4,17,26,18,18,20,198,3,56,21,24,2,21,15,9,undefined,17,45,67,11,na,20,75,11,19,8,15,1341,na,na,na,5,3,28,na,1,3,24,na
23/04/2021,6,82,36,77,152,261,408,93,78,157,28,16,67,na,150,na,62,138,na,19,20,46,422,129,417,299,135,34,247,56,35,29,undefined,na,30,177,57,6,undefined,9,35,44,61,42,70,428,10,153,33,74,20,105,41,16,undefined,60,211,226,60,na,44,319,41,55,49,74,1489,49,20,32,11,24,103,na,48,11,77,5
23/04/2021,7,183,127,112,320,623,844,229,181,565,97,44,145,na,354,na,225,404,na,49,33,81,789,332,739,551,249,66,519,94,86,53,undefined,na,62,335,146,21,undefined,94,142,68,72,41,218,811,30,286,120,107,44,75,84,37,undefined,85,554,505,214,na,171,356,45,212,178,164,1649,260,108,148,72,25,181,na,52,82,137,31
23/04/2021,8,375,236,226,601,1211,1751,323,294,1283,190,41,235,na,570,na,470,1053,na,71,71,178,1550,794,1559,852,399,97,1016,136,98,131,undefined,na,153,635,324,94,undefined,169,315,203,349,111,395,1550,83,572,162,94,126,91,217,142,undefined,255,1236,1314,490,na,367,622,107,282,494,417,1676,576,225,307,135,31,506,na,86,140,259,66
23/04/2021,9,573,388,252,795,945,957,195,204,642,150,37,164,na,373,na,585,739,na,136,83,190,1244,404,1018,624,476,139,693,126,148,112,undefined,na,102,519,307,102,undefined,195,212,207,316,89,417,1454,91,612,239,125,231,140,204,93,undefined,206,848,903,513,na,383,635,140,328,357,315,1559,645,271,228,180,152,308,14,69,128,163,66
23/04/2021,10,926,630,391,1151,797,657,169,186,247,112,80,271,na,313,na,803,549,na,199,134,335,1256,337,699,638,689,162,662,163,205,129,undefined,na,86,517,276,92,undefined,124,252,252,243,107,483,1612,75,682,286,205,210,146,188,112,undefined,248,406,705,664,na,386,677,366,417,297,385,1452,576,335,271,189,61,240,146,65,138,127,45
23/04/2021,11,1362,878,443,1582,1036,853,122,196,233,116,26,174,na,449,na,988,618,na,362,226,439,1234,403,761,738,682,197,844,202,354,146,undefined,na,96,562,281,154,undefined,126,236,269,141,88,592,1841,76,969,320,207,376,160,291,78,undefined,307,417,766,754,na,436,826,261,518,340,404,1245,680,335,376,209,60,324,170,60,138,149,54
23/04/2021,12,1920,1277,659,2102,1447,1090,145,364,516,175,52,247,na,377,na,1306,993,na,508,450,784,1639,531,926,983,1025,231,1118,363,523,258,undefined,na,134,941,459,247,undefined,401,414,409,195,126,936,2320,135,1267,372,273,395,219,432,207,undefined,459,871,1087,1030,na,641,1205,382,786,408,514,922,855,571,332,274,123,482,317,90,142,195,66
23/04/2021,13,2147,1446,782,2188,1324,1111,150,313,469,170,47,269,na,388,na,1398,861,na,641,399,788,1741,567,1027,1012,908,220,1057,309,472,234,undefined,na,126,771,570,221,undefined,330,353,393,235,143,946,2432,159,1421,328,198,434,175,504,158,undefined,529,719,1103,973,na,516,1120,336,850,427,646,555,852,621,149,354,48,493,259,76,134,264,72
23/04/2021,14,1895,1246,740,1948,1198,1226,118,257,299,101,34,166,na,373,na,1108,599,na,489,301,624,1732,375,1013,1087,723,153,820,269,522,213,undefined,na,131,637,342,171,undefined,186,240,295,207,110,854,2271,79,1302,306,170,352,203,416,122,undefined,430,466,760,811,na,463,1182,228,649,282,600,309,732,407,181,197,31,462,196,104,85,182,64
23/04/2021,15,1892,1154,734,2113,1294,1255,126,278,415,87,34,170,na,431,na,1015,486,na,546,333,582,1800,387,1123,1124,543,136,891,141,433,145,undefined,na,114,591,262,186,undefined,141,223,257,258,143,860,2364,70,1283,271,126,334,126,368,165,undefined,310,570,826,775,na,491,1270,256,561,341,583,187,719,356,286,306,20,446,235,78,185,208,83
23/04/2021,16,2011,1181,849,2189,1608,1679,181,310,812,189,40,211,na,518,na,931,596,na,563,403,607,1994,533,1521,1177,459,106,972,197,492,201,undefined,na,134,706,342,161,undefined,155,278,288,351,135,989,2677,88,1380,213,75,365,127,389,195,undefined,306,940,1257,828,na,484,1386,164,617,332,693,143,699,320,233,292,37,542,349,68,131,199,125
23/04/2021,17,2193,1112,1035,2273,2067,2294,246,441,950,252,89,332,na,779,na,926,721,na,743,450,755,2292,615,1852,1502,460,172,1177,246,747,243,undefined,na,143,1127,481,200,undefined,170,345,287,413,160,1191,3218,92,1669,268,82,396,121,507,228,undefined,462,1224,1345,740,na,613,1698,199,698,312,1001,45,741,175,267,328,82,813,533,111,149,321,107
23/04/2021,18,2060,900,1173,2281,1995,1756,162,274,442,182,85,399,na,606,na,753,415,na,1159,817,1009,2044,398,1274,1185,514,176,875,243,892,356,undefined,na,88,1276,349,265,undefined,83,300,172,295,175,1168,2812,65,1336,238,101,536,122,563,167,undefined,548,1438,907,408,na,551,1621,259,668,167,944,28,455,0,76,392,123,687,261,65,121,385,5
23/04/2021,19,1558,613,1148,1684,1687,1260,108,157,177,137,64,342,na,398,na,489,360,na,1343,1064,984,1640,308,796,828,457,133,1047,273,1053,393,undefined,na,68,1089,241,371,undefined,89,314,122,234,103,1102,2127,43,1025,193,94,546,130,512,130,undefined,444,507,528,320,na,411,1543,222,569,106,866,40,297,1,27,386,24,538,162,50,61,276,na
23/04/2021,20,1158,469,1023,1523,1328,1035,40,144,110,87,80,268,na,440,na,282,297,na,1187,954,1031,1280,232,528,683,396,107,434,405,965,609,undefined,na,43,887,276,376,undefined,57,187,100,157,69,944,1802,33,865,162,88,577,110,493,115,undefined,399,330,452,278,na,332,1341,151,483,69,679,30,270,0,17,208,31,418,148,30,35,210,na
23/04/2021,21,696,283,1135,1309,1429,932,73,110,86,137,75,294,na,321,na,266,172,na,985,744,890,1101,237,589,622,399,90,728,115,1061,562,undefined,na,68,841,250,405,undefined,73,141,63,78,43,857,1580,34,777,128,94,425,102,577,87,undefined,310,1383,571,205,na,301,1198,156,437,41,575,51,100,0,4,211,9,315,134,43,34,293,2
23/04/2021,22,420,216,760,1370,1342,885,45,90,120,45,36,166,na,345,na,290,295,na,748,651,740,1086,187,499,550,305,50,474,93,932,422,undefined,na,60,834,205,274,undefined,51,273,44,66,27,910,1632,14,511,86,78,245,99,464,70,undefined,250,192,455,200,na,206,896,165,464,42,898,131,8,0,4,284,21,343,126,29,25,149,na
23/04/2021,23,277,153,637,759,1128,727,37,34,53,33,17,82,na,262,na,152,104,na,510,352,593,802,149,370,300,258,46,494,722,657,284,undefined,na,45,401,230,151,undefined,37,105,23,30,34,551,1058,11,412,76,65,114,86,272,55,undefined,198,86,273,151,na,158,624,128,405,26,430,310,2,0,2,159,15,384,91,27,11,74,na
24/04/2021,0,187,115,435,744,595,460,31,14,15,8,8,64,na,183,na,106,50,na,250,286,512,429,90,224,179,162,34,123,62,414,139,undefined,na,15,281,171,61,undefined,10,61,21,28,10,303,823,6,255,33,60,74,33,224,30,undefined,103,49,193,64,na,89,365,79,335,8,223,616,na,na,na,9,15,159,36,15,2,40,na
24/04/2021,1,110,83,367,388,252,235,13,10,19,5,8,31,na,118,na,70,43,na,196,143,379,235,63,127,114,98,15,61,26,347,52,undefined,na,21,113,178,20,undefined,11,43,11,10,9,246,547,1,172,50,44,25,27,159,11,undefined,72,25,62,65,na,41,205,59,202,15,158,1000,na,na,na,18,18,77,47,8,3,20,na
24/04/2021,2,82,47,270,238,181,162,16,8,10,7,3,15,na,92,na,26,22,na,139,69,332,202,44,99,80,100,17,54,14,242,30,undefined,na,8,62,90,19,undefined,2,11,6,2,1,161,391,na,126,22,46,8,19,92,15,undefined,60,22,89,37,na,43,206,44,143,6,93,1311,1,0,0,8,5,50,35,13,1,23,na
24/04/2021,3,56,78,172,103,103,132,7,4,6,3,na,4,na,72,na,36,28,na,109,40,323,138,27,77,47,92,10,54,10,226,15,undefined,na,8,26,60,7,undefined,1,8,11,8,7,104,202,na,101,20,33,7,19,120,8,undefined,85,14,48,25,na,18,143,34,128,7,46,1580,na,na,na,3,5,11,31,4,na,5,na
24/04/2021,4,31,21,84,49,54,105,12,2,6,2,7,9,na,65,na,24,5,na,36,30,109,110,19,68,35,70,7,30,8,115,7,undefined,na,6,20,15,8,undefined,4,5,na,na,na,37,110,4,58,12,27,4,9,60,2,undefined,46,23,50,20,na,13,97,32,26,5,29,1620,0,0,3,3,17,8,21,2,2,13,na
24/04/2021,5,54,15,60,66,47,80,17,15,11,6,6,17,na,39,na,16,32,na,42,21,84,49,16,98,76,96,7,44,5,92,15,undefined,na,5,26,15,13,undefined,1,8,10,7,4,25,137,1,59,21,26,9,20,18,8,undefined,64,18,38,9,na,29,102,22,28,6,18,1540,na,na,na,6,6,18,1,4,2,7,na
24/04/2021,6,25,21,44,62,102,138,30,27,19,4,12,29,na,51,na,43,55,na,21,17,67,126,28,164,147,76,22,59,34,70,10,undefined,na,15,57,27,3,undefined,4,20,11,15,11,42,148,na,47,39,37,6,15,12,8,undefined,25,22,81,5,na,22,86,29,41,9,44,1359,9,0,3,8,9,31,na,6,2,33,9
24/04/2021,7,51,45,88,117,178,203,88,76,41,37,30,91,na,86,na,66,89,na,33,16,100,308,54,233,271,169,45,109,67,53,24,undefined,na,19,160,35,16,undefined,10,46,21,23,18,67,286,11,107,103,66,38,35,36,31,undefined,46,71,144,61,na,45,168,33,86,22,49,1568,94,43,36,25,7,58,na,22,27,93,35
24/04/2021,8,217,119,147,358,348,334,146,142,54,32,31,127,na,163,na,131,144,na,80,44,118,551,87,244,381,319,109,209,134,64,66,undefined,na,40,331,77,60,undefined,30,123,22,50,25,156,544,19,224,184,136,87,58,58,15,undefined,86,93,196,131,na,108,287,59,149,53,118,1448,207,124,106,80,93,81,na,30,76,127,81
24/04/2021,9,584,380,171,631,816,577,154,162,74,60,62,204,na,247,na,376,223,na,146,78,196,779,161,464,826,536,180,508,200,173,90,undefined,na,73,587,89,72,undefined,32,114,44,61,31,273,1003,40,631,324,215,197,103,153,43,undefined,164,122,417,212,na,242,587,109,271,52,216,1264,465,239,216,211,53,174,na,36,149,207,49
24/04/2021,10,1273,696,325,1147,1320,891,200,270,100,84,67,286,na,370,na,714,222,na,264,169,338,1263,191,622,1106,823,275,867,317,322,191,undefined,na,73,886,146,116,undefined,46,130,49,60,32,505,1633,16,866,446,321,377,138,229,54,undefined,282,281,586,349,na,276,894,137,409,79,358,1359,626,371,371,254,27,336,na,51,149,285,78
24/04/2021,11,2110,1234,606,1793,1671,1127,153,279,98,85,73,318,na,408,na,1064,247,na,474,306,600,1542,201,824,1373,1066,281,1202,362,433,132,undefined,na,76,959,157,134,undefined,43,276,67,68,57,721,2254,36,1333,545,386,533,246,463,79,undefined,372,274,775,501,na,375,1040,150,571,79,521,1071,727,391,459,336,8,379,na,55,158,328,95
24/04/2021,12,2478,1498,1022,2195,2042,1235,169,312,113,71,107,354,na,442,na,1142,253,na,757,416,737,1673,226,746,1642,1228,312,1245,367,592,192,undefined,na,82,1129,167,209,undefined,58,256,95,45,64,935,2743,32,1312,544,402,521,219,475,65,undefined,410,279,648,557,na,393,1244,176,731,99,672,889,735,452,475,273,23,544,na,55,168,336,61
24/04/2021,13,2844,1684,1114,2562,2441,1347,183,318,121,97,79,353,na,477,na,1292,304,na,990,474,841,1814,250,732,1798,1209,314,1912,462,602,274,undefined,na,100,1166,172,207,undefined,66,403,91,50,53,1131,3019,61,1491,577,348,611,228,507,121,undefined,473,625,679,616,na,454,1550,199,765,127,1052,542,725,475,475,253,21,608,na,75,131,360,87
24/04/2021,14,2946,1778,1002,2575,1981,1323,154,279,159,110,87,388,na,522,na,1268,273,na,828,448,781,1868,244,734,1944,996,282,1361,376,633,216,undefined,na,84,1120,201,201,undefined,50,216,94,72,59,1127,2934,37,1627,549,282,585,235,524,105,undefined,446,1183,891,583,na,386,1501,263,721,116,782,349,759,454,399,321,21,714,na,72,66,346,107
24/04/2021,15,2663,1878,833,2448,2378,1427,142,353,124,117,77,563,na,438,na,1111,257,na,691,410,826,1751,284,1089,1727,776,214,1707,349,648,254,undefined,na,67,1082,193,247,undefined,52,227,98,98,45,1086,2886,52,1406,395,219,553,206,438,84,undefined,461,5176,1112,465,na,365,1322,186,756,92,703,187,646,342,325,265,16,531,na,32,69,492,88
24/04/2021,16,2409,1400,513,2146,1826,1282,253,272,117,115,27,283,na,411,na,923,191,na,682,392,651,1703,246,1141,1410,448,129,1177,255,643,247,undefined,na,28,907,126,157,undefined,54,236,48,98,46,962,2784,16,1103,292,128,425,129,405,70,undefined,362,4639,902,422,na,354,1180,201,640,60,863,150,532,262,249,269,44,553,na,38,49,310,107
24/04/2021,17,2038,1120,796,2015,1846,1379,790,193,72,102,75,209,na,524,na,608,358,na,922,651,856,1850,304,884,1270,397,114,908,336,841,331,undefined,na,53,1326,154,219,undefined,65,240,107,148,77,1009,2481,23,1145,227,64,448,140,413,86,undefined,398,500,629,442,na,349,1354,149,649,56,770,177,519,171,178,288,122,693,na,100,77,216,48
24/04/2021,18,1546,664,880,1677,1778,1172,1885,138,106,97,41,303,na,540,na,437,290,na,1127,765,1004,1656,231,837,903,422,128,950,398,903,409,undefined,na,93,1337,170,289,undefined,54,374,50,121,65,884,2244,33,972,187,67,527,92,506,93,undefined,467,807,597,298,na,375,1372,225,508,49,745,62,261,0,26,331,67,601,na,1,57,247,4
24/04/2021,19,1196,371,974,1442,1574,987,393,136,140,266,75,597,na,365,na,321,270,na,1136,895,1000,1309,223,1043,760,400,115,1168,174,888,556,undefined,na,87,1478,211,461,undefined,63,230,59,94,40,882,1800,29,979,182,105,532,91,488,68,undefined,455,7815,1287,246,na,272,1332,176,440,69,735,37,266,0,22,333,51,463,na,na,47,776,3
24/04/2021,20,653,322,806,1363,1302,898,73,66,91,105,50,248,na,351,na,291,232,na,1014,895,979,1207,216,637,477,359,88,390,94,1093,647,undefined,na,19,1082,213,510,undefined,45,182,38,83,48,819,1765,16,730,127,78,571,103,418,71,undefined,287,523,607,222,na,253,1116,179,470,40,600,44,244,1,12,203,33,326,na,na,36,210,na
24/04/2021,21,550,274,765,987,1599,716,230,40,67,90,64,222,na,315,na,202,114,na,925,741,879,1063,182,421,462,227,72,1066,372,1043,619,undefined,na,29,998,248,390,undefined,52,152,40,39,16,799,1459,17,629,90,85,351,59,467,65,undefined,296,138,399,199,na,230,940,138,437,39,532,60,99,0,10,150,12,307,na,na,28,191,na
24/04/2021,22,398,277,711,1303,1857,1169,2732,54,74,49,43,176,na,489,na,277,404,na,758,760,912,1282,283,625,672,240,75,932,649,1030,511,undefined,na,106,1486,379,325,undefined,48,385,38,89,50,746,1937,14,573,114,83,296,68,522,35,undefined,244,124,468,158,na,198,919,177,415,29,685,159,21,0,6,265,87,787,na,na,17,152,1
24/04/2021,23,281,169,630,674,854,760,157,57,37,21,12,112,na,336,na,140,140,na,483,584,672,761,166,391,528,174,43,238,86,738,360,undefined,na,38,690,285,242,undefined,23,102,34,52,35,402,1073,10,392,72,71,135,52,409,38,undefined,149,68,366,126,na,109,687,108,95,19,338,331,3,1,4,61,16,353,na,na,7,83,na
25/04/2021,0,186,109,429,649,587,597,40,16,25,5,6,43,na,240,na,122,144,na,318,379,585,474,89,250,277,108,34,140,61,617,191,undefined,na,43,454,352,68,undefined,29,60,21,42,25,383,915,6,302,42,52,47,39,368,31,undefined,110,24,222,116,na,108,463,111,98,16,270,750,na,na,na,9,11,208,na,na,11,50,na
25/04/2021,1,155,102,223,509,358,373,19,18,15,20,4,12,na,214,na,93,40,na,258,283,465,513,60,219,229,109,32,87,30,362,101,undefined,na,20,189,284,29,undefined,5,31,7,32,13,245,657,na,228,52,51,18,29,317,13,undefined,123,30,130,54,na,57,282,53,180,5,172,1114,0,0,1,22,16,71,na,na,2,17,na
25/04/2021,2,124,70,178,227,218,302,8,12,30,5,4,20,na,213,na,81,14,na,119,175,421,364,57,166,149,88,21,72,16,275,14,undefined,na,22,74,306,33,undefined,6,6,7,10,4,178,475,1,211,33,43,4,18,174,25,undefined,179,18,90,54,na,35,243,73,119,19,127,1309,na,na,na,5,5,36,na,na,na,18,na
25/04/2021,3,111,89,217,241,202,235,5,2,19,18,5,22,na,174,na,59,38,na,153,109,558,392,97,243,207,134,13,74,23,423,15,undefined,na,13,51,220,10,undefined,9,16,6,10,8,215,412,2,150,26,99,5,19,199,21,undefined,215,24,132,60,na,53,228,77,20,9,148,1487,na,na,na,1,12,30,na,na,na,21,na
25/04/2021,4,46,20,99,129,144,119,13,2,15,12,na,3,na,50,na,26,17,na,47,51,161,138,18,70,121,65,5,91,29,131,8,undefined,na,11,29,15,3,undefined,na,2,4,2,2,61,246,4,68,13,29,4,11,38,6,undefined,85,7,53,20,na,26,117,38,8,4,41,1799,na,na,na,11,13,34,na,na,1,9,na
25/04/2021,5,27,24,41,90,240,83,10,4,7,7,1,7,na,47,na,29,27,na,7,16,66,116,43,60,70,53,13,114,186,42,15,undefined,na,4,40,17,13,undefined,na,9,9,5,5,59,232,1,65,7,19,9,2,20,2,undefined,7,6,36,2,na,30,60,22,2,8,63,1725,na,na,na,7,15,99,na,5,4,9,na
25/04/2021,6,25,10,31,115,240,84,21,15,16,4,6,17,na,40,na,25,32,na,7,29,48,163,23,119,145,53,12,342,114,36,37,undefined,na,7,55,20,2,undefined,7,3,14,8,8,56,248,4,55,21,34,13,13,13,7,undefined,20,9,57,15,na,32,64,10,17,11,44,1517,7,3,0,3,16,57,na,7,6,28,3
25/04/2021,7,38,48,68,194,760,181,65,42,30,20,11,71,na,70,na,56,61,na,14,20,47,274,54,175,186,119,23,607,283,33,93,undefined,na,20,246,25,17,undefined,5,30,14,17,12,74,492,12,131,53,42,40,17,24,17,undefined,31,43,69,56,na,29,114,26,39,19,61,1409,87,39,18,21,38,127,na,23,10,48,38
25/04/2021,8,96,79,123,282,1281,371,134,105,45,25,54,151,na,125,na,104,96,na,42,30,120,388,107,289,321,218,57,1047,470,66,66,undefined,na,43,410,51,34,undefined,13,32,22,33,17,229,731,13,220,139,86,84,52,37,21,undefined,84,58,151,103,na,94,274,51,103,45,229,1218,186,87,65,60,44,245,na,29,40,134,47
25/04/2021,9,364,211,301,612,1425,597,180,159,65,53,57,277,na,235,na,168,147,na,114,93,201,812,190,446,604,403,109,1220,419,135,100,undefined,na,46,799,60,76,undefined,20,63,35,49,29,342,1001,16,347,252,149,179,79,113,39,undefined,107,132,226,219,na,191,496,79,202,58,287,816,263,171,167,160,30,221,na,35,91,180,77
25/04/2021,10,916,540,596,1282,2225,808,283,311,80,65,114,482,na,356,na,488,166,na,321,189,355,1197,230,686,1001,679,244,2060,1046,323,168,undefined,na,98,1192,105,100,undefined,46,128,65,56,52,620,1999,26,840,486,258,359,116,248,76,undefined,219,188,529,453,na,245,815,173,322,70,511,739,479,348,263,246,74,466,na,71,119,417,148
25/04/2021,11,1577,1042,833,2106,2645,1245,441,312,98,73,127,528,na,509,na,865,238,na,560,372,574,1594,250,792,1449,1022,295,1894,1011,454,234,undefined,na,177,1583,142,144,undefined,39,158,59,70,45,958,2595,33,1040,586,434,511,145,382,79,undefined,322,206,640,581,na,310,1116,167,501,77,828,652,676,342,347,324,32,739,20,109,162,447,115
25/04/2021,12,2499,1347,917,2301,2421,1484,841,340,88,70,155,470,na,561,na,1087,306,na,857,540,786,1917,238,736,1785,1084,270,1351,822,586,292,undefined,na,202,1547,136,209,undefined,48,216,57,48,52,1058,3148,36,1467,665,332,730,191,451,75,undefined,397,287,755,555,na,373,1355,190,638,85,865,317,789,446,379,293,27,1039,141,99,131,426,115
25/04/2021,13,2475,1370,880,2175,2170,1360,2324,361,90,54,98,388,na,714,na,885,304,na,1119,669,788,1718,171,665,1937,830,252,1190,647,588,308,undefined,na,240,1442,120,206,undefined,51,361,83,45,69,1016,2762,30,1303,553,259,561,181,488,71,undefined,439,184,579,569,na,383,1353,201,575,84,768,130,624,374,344,290,15,931,95,126,103,350,106
25/04/2021,14,2777,1430,896,2177,2237,1398,3631,380,81,66,77,353,na,715,na,922,271,na,835,520,812,1818,155,659,1954,800,211,1280,597,557,282,undefined,na,142,1372,164,229,undefined,41,160,67,41,49,1095,2797,24,1370,416,206,552,146,445,108,undefined,400,199,682,593,na,404,1390,188,491,91,807,62,509,381,306,270,16,791,112,176,62,273,88
25/04/2021,15,2617,1374,875,2154,1835,1264,383,274,72,39,75,319,na,483,na,893,231,na,827,435,758,1758,137,571,1811,580,182,1140,477,559,359,undefined,na,58,1063,106,186,undefined,29,184,83,60,58,1031,2571,37,1338,334,173,606,171,471,99,undefined,365,167,549,526,na,401,1275,136,595,69,664,17,568,285,231,225,29,708,95,57,51,239,91
25/04/2021,16,2207,1077,835,1844,1577,1090,513,272,68,69,89,331,na,430,na,510,145,na,740,318,625,1599,228,523,1457,420,122,893,348,482,266,undefined,na,92,1109,83,197,undefined,25,170,73,71,45,874,2076,38,1042,213,115,463,138,336,65,undefined,273,168,490,544,na,306,1120,135,478,80,633,32,412,242,136,248,57,606,81,66,72,230,73
25/04/2021,17,1657,639,759,1345,1284,924,602,249,70,50,73,299,na,420,na,320,176,na,871,536,691,1423,180,620,1200,369,90,590,258,519,304,undefined,na,63,943,99,211,undefined,33,162,71,105,67,737,1709,37,918,147,82,402,152,325,68,undefined,307,146,429,399,na,337,1248,163,345,89,459,28,327,76,74,229,122,408,97,88,64,248,38
25/04/2021,18,1011,446,853,1399,1560,1100,5496,121,68,57,45,260,na,574,na,213,417,na,935,683,833,1464,217,739,967,402,87,517,574,629,372,undefined,na,467,1663,82,310,undefined,28,337,56,78,63,598,2021,17,839,144,109,404,99,327,80,undefined,315,168,499,269,na,314,1179,179,317,71,475,17,216,0,17,217,60,1147,69,391,58,198,1
25/04/2021,19,503,203,678,863,989,750,345,66,54,54,56,234,na,309,na,157,145,na,773,617,660,1003,173,408,376,340,79,278,102,548,398,undefined,na,43,872,116,294,undefined,21,177,64,58,38,516,1301,31,581,122,110,310,97,252,49,undefined,238,86,312,182,na,244,873,148,285,37,290,26,175,0,14,167,19,245,78,40,28,202,na
25/04/2021,20,329,164,547,718,788,690,819,35,49,33,33,167,na,291,na,143,85,na,692,486,550,968,125,410,343,245,66,193,100,468,388,undefined,na,53,740,72,299,undefined,23,105,38,31,15,458,1106,30,383,94,113,321,65,248,61,undefined,213,84,342,164,na,153,777,92,237,41,223,62,105,0,5,133,16,257,69,40,17,125,na
25/04/2021,21,324,110,581,484,648,512,275,36,45,31,23,143,na,266,na,103,78,na,547,314,497,712,136,351,267,185,37,200,61,406,261,undefined,na,58,627,33,239,undefined,7,58,43,59,28,341,976,14,307,67,82,238,55,171,51,undefined,142,58,272,143,na,157,632,94,222,31,237,186,48,0,2,105,21,128,77,43,16,91,na
25/04/2021,22,182,96,351,342,424,426,24,17,33,34,20,69,na,171,na,75,65,na,304,215,334,492,102,289,243,169,33,158,21,274,228,undefined,na,21,230,48,102,undefined,12,238,27,31,15,198,537,8,252,50,73,75,36,112,36,undefined,87,48,195,81,na,103,482,97,155,35,152,421,1,0,2,12,28,85,41,23,3,75,na
25/04/2021,23,58,53,217,238,262,337,13,13,11,16,12,40,na,139,na,28,11,na,158,72,187,381,52,181,141,119,23,61,9,194,119,undefined,na,11,128,24,57,undefined,8,10,15,18,9,119,383,1,136,27,43,18,20,57,20,undefined,44,25,134,46,na,52,292,45,76,16,88,520,na,na,na,14,10,33,na,3,1,33,na
26/04/2021,0,40,43,122,70,110,97,5,11,3,2,6,23,na,67,na,24,15,na,86,31,108,125,23,87,64,55,15,39,7,91,49,undefined,na,4,51,5,27,undefined,na,8,16,11,5,57,153,8,89,14,20,5,15,31,18,undefined,17,22,57,37,na,42,200,51,54,12,36,607,na,na,na,7,10,24,na,1,na,15,na
26/04/2021,1,24,16,57,51,76,63,3,2,8,7,7,15,na,35,na,6,12,na,38,42,39,70,7,36,26,46,2,20,3,44,12,undefined,na,3,11,11,12,undefined,3,9,8,6,2,16,79,na,69,4,23,6,11,21,8,undefined,14,8,25,31,na,13,117,37,38,3,8,728,na,na,na,5,30,9,na,na,na,5,na
26/04/2021,2,21,11,32,30,42,24,9,5,5,4,1,7,na,19,na,7,3,na,42,12,38,44,22,21,24,27,8,14,na,33,6,undefined,na,na,8,6,7,undefined,na,1,2,6,2,11,30,na,50,5,15,na,7,15,8,undefined,16,9,22,23,na,11,90,25,11,na,40,1105,na,na,na,4,10,4,na,na,na,9,na
26/04/2021,3,13,23,17,15,37,60,1,4,1,2,na,3,na,9,na,17,8,na,6,6,47,35,7,21,25,28,3,38,1,25,4,undefined,na,na,13,2,4,undefined,1,1,3,na,na,10,44,1,45,7,21,3,6,11,3,undefined,6,4,12,17,na,19,46,16,14,na,4,1234,na,na,na,na,4,5,na,2,na,2,na
26/04/2021,4,8,4,14,24,59,58,5,2,1,na,1,5,na,19,na,4,16,na,14,10,14,44,2,37,61,25,6,46,4,14,8,undefined,na,7,25,9,na,undefined,na,1,8,1,2,11,61,1,17,5,4,7,5,10,10,undefined,6,5,15,2,na,12,29,7,7,4,5,1154,na,na,na,2,4,6,na,5,1,9,na
26/04/2021,5,11,13,19,49,96,102,7,10,30,2,5,14,na,52,na,14,24,na,10,11,15,87,59,120,87,27,5,88,16,16,6,undefined,na,5,44,16,12,undefined,3,24,22,32,15,32,179,5,38,12,15,7,9,14,9,undefined,8,28,79,8,na,17,67,15,3,14,16,1304,na,na,na,10,6,25,na,2,1,14,na
26/04/2021,6,64,41,61,113,257,314,81,66,155,23,27,59,na,128,na,71,162,na,29,16,31,298,102,370,355,59,17,207,52,31,19,undefined,na,15,147,30,12,undefined,10,31,20,42,38,61,365,19,141,27,49,15,24,34,12,undefined,24,173,195,43,na,56,143,20,78,39,63,1337,31,27,21,15,18,64,na,25,15,45,5
26/04/2021,7,152,90,104,315,689,825,227,227,623,89,46,168,na,306,na,224,414,na,44,36,90,748,318,892,572,142,53,518,95,77,47,undefined,na,40,340,113,21,undefined,84,124,56,68,35,223,763,24,244,73,48,61,51,117,43,undefined,76,616,571,185,na,134,364,43,151,166,148,1590,239,149,133,63,38,198,na,35,69,165,40
26/04/2021,8,371,256,224,651,1083,1739,367,338,1361,162,53,221,na,549,na,512,989,na,88,58,190,1394,762,1460,856,240,78,919,137,103,111,undefined,na,113,623,355,113,undefined,195,385,192,288,94,455,1605,103,494,143,31,123,80,267,119,undefined,157,1129,1114,591,na,379,599,110,276,462,461,1206,568,274,151,149,358,516,na,98,109,252,63
26/04/2021,9,623,488,240,821,794,907,167,221,644,127,31,164,na,404,na,554,587,na,112,71,271,1138,399,780,743,288,65,669,77,207,95,undefined,na,83,455,286,85,undefined,163,244,159,339,108,446,1392,112,554,136,41,196,58,238,82,undefined,172,583,760,617,na,350,641,107,315,339,304,920,612,297,200,158,155,382,na,57,89,167,44
26/04/2021,10,925,599,306,1075,797,777,131,153,223,86,24,129,na,252,na,767,459,na,237,190,268,1224,325,664,928,348,95,588,111,253,151,undefined,na,59,420,270,169,undefined,168,282,210,185,68,518,1426,68,730,151,112,210,93,244,87,undefined,196,354,596,728,na,354,626,217,454,267,345,650,561,351,256,193,37,229,na,65,105,149,27
26/04/2021,11,1254,876,383,1461,989,652,84,253,258,85,28,144,na,221,na,887,468,na,307,176,395,1195,307,567,915,393,77,677,133,296,137,undefined,na,89,521,248,121,undefined,130,223,190,186,85,576,1827,93,803,181,70,297,91,312,82,undefined,243,333,538,852,na,400,749,313,475,305,381,413,675,355,264,198,55,324,na,64,77,167,39
26/04/2021,12,1911,1162,634,1986,1120,1032,135,390,431,150,44,242,na,342,na,1193,827,na,539,382,754,1619,526,701,1031,639,124,848,233,543,192,undefined,na,101,869,519,228,undefined,420,444,328,191,138,927,2120,140,1164,219,116,411,152,520,153,undefined,479,706,765,1161,na,694,981,300,761,352,454,222,841,529,231,289,96,436,na,71,113,278,48
26/04/2021,13,2046,1335,673,1961,1196,1039,131,343,405,83,71,256,na,327,na,1307,919,na,597,275,797,1747,511,715,1117,599,155,1036,250,465,182,undefined,na,121,841,453,293,undefined,376,377,367,308,147,1137,2193,152,1295,187,127,413,144,590,152,undefined,475,656,765,1199,na,609,1078,330,876,391,551,88,819,529,193,339,79,407,na,63,129,214,48
26/04/2021,14,1682,1014,635,1602,1062,896,115,241,225,74,46,168,na,361,na,941,558,na,523,247,523,1477,270,674,1420,403,115,762,207,359,115,undefined,na,76,583,336,205,undefined,131,270,246,161,105,770,1908,107,1116,178,72,334,126,433,116,undefined,345,390,661,1090,na,577,926,176,546,320,501,45,599,340,185,230,32,299,na,54,101,185,45
26/04/2021,15,1597,888,611,1602,1001,977,125,229,384,101,37,144,na,345,na,783,442,na,474,209,519,1629,334,886,1131,363,105,766,148,390,93,undefined,na,94,462,260,176,undefined,101,218,256,198,106,748,1898,94,1136,167,65,358,108,377,116,undefined,252,410,660,863,na,552,970,146,438,319,524,10,576,292,260,254,60,322,na,55,152,197,81
26/04/2021,16,1493,790,709,1570,1276,1266,200,289,918,118,59,219,na,448,na,679,422,na,446,191,495,1666,430,1436,1256,375,110,916,149,343,152,undefined,na,78,593,275,117,undefined,126,224,247,287,130,683,2160,94,1171,179,72,328,134,371,143,undefined,310,727,895,992,na,603,1161,168,480,374,452,9,532,217,180,325,37,482,na,48,109,190,128
26/04/2021,17,1465,699,752,1531,1700,1914,324,476,1316,161,80,359,na,663,na,602,707,na,490,250,554,2152,651,1909,1228,365,134,1202,185,413,219,undefined,na,122,894,354,204,undefined,141,242,283,399,194,843,2345,145,1232,199,58,333,134,411,196,undefined,433,1013,1172,850,na,575,1446,217,457,386,696,13,512,124,179,346,111,581,na,78,149,343,103
26/04/2021,18,1027,397,782,1221,1150,1239,266,239,419,125,38,311,na,533,na,322,271,na,669,332,559,1661,304,952,795,364,108,686,127,422,221,undefined,na,57,784,224,184,undefined,74,146,172,294,132,555,1706,65,865,150,76,436,130,295,125,undefined,368,415,670,395,na,450,1230,193,291,219,398,7,251,0,23,297,130,303,na,52,85,343,2
26/04/2021,19,499,163,631,698,714,651,96,65,131,52,48,186,na,281,na,150,153,na,573,258,522,1137,161,503,437,261,71,314,75,371,252,undefined,na,25,524,94,178,undefined,43,91,130,188,104,420,1075,44,551,80,50,349,133,277,79,undefined,223,159,310,247,na,327,949,126,218,136,289,25,165,1,11,191,43,133,na,23,44,224,na
26/04/2021,20,368,152,474,512,610,492,52,42,60,30,6,130,na,266,na,121,110,na,522,208,374,860,111,371,225,196,31,266,52,297,229,undefined,na,11,350,86,153,undefined,22,89,76,144,62,369,800,32,424,66,52,356,61,190,61,undefined,213,89,246,183,na,269,768,92,176,58,251,65,90,0,7,151,36,115,na,16,15,171,na
26/04/2021,21,205,108,341,422,380,389,32,29,35,34,17,103,na,140,na,110,74,na,343,170,299,637,84,303,170,190,50,177,30,231,201,undefined,na,6,195,65,152,undefined,9,54,71,112,46,261,640,34,330,66,82,184,65,136,51,undefined,158,74,204,105,na,192,662,88,134,49,159,225,29,0,0,113,19,49,na,na,10,126,na
26/04/2021,22,127,45,178,218,173,304,9,53,53,28,10,51,na,98,na,59,82,na,170,62,202,474,64,279,156,108,24,81,14,142,120,undefined,na,2,105,36,72,undefined,7,46,37,33,10,94,394,7,170,42,43,114,37,68,33,undefined,88,48,130,67,na,83,370,96,84,49,60,467,0,0,1,48,8,62,na,na,6,60,na
26/04/2021,23,51,37,117,118,118,183,5,8,22,14,5,26,na,81,na,32,28,na,103,56,147,266,30,153,102,77,13,47,6,106,87,undefined,na,4,42,25,37,undefined,9,14,17,17,12,68,242,3,86,18,38,29,21,34,5,undefined,24,27,83,28,na,51,235,42,47,15,49,556,na,na,na,8,4,31,na,na,4,21,na
27/04/2021,0,38,12,45,59,52,42,3,3,4,1,4,13,na,34,na,26,11,na,44,25,68,81,16,78,51,61,4,25,3,70,54,undefined,na,1,7,10,17,undefined,9,8,11,22,5,26,78,4,51,5,34,9,12,22,10,undefined,18,11,59,25,na,13,125,35,27,12,16,552,na,na,na,8,7,14,na,na,1,14,na
27/04/2021,1,24,12,37,10,43,19,3,1,1,3,3,4,na,16,na,6,5,na,40,33,31,102,22,45,38,45,3,13,4,33,18,undefined,na,3,12,3,7,undefined,na,2,15,10,8,12,25,3,39,12,33,3,6,13,5,undefined,16,18,42,10,na,19,70,27,28,2,9,764,na,na,na,na,7,15,na,na,na,6,na
27/04/2021,2,17,17,13,15,22,22,5,2,3,3,na,8,na,9,na,4,5,na,43,17,48,37,8,25,21,46,5,14,2,16,4,undefined,na,na,8,1,5,undefined,1,6,7,6,4,13,27,2,13,4,13,2,9,11,6,undefined,12,3,28,12,na,1,41,9,22,na,1,1232,na,na,na,2,9,2,na,na,na,5,na
27/04/2021,3,7,9,28,16,45,39,1,4,3,4,1,6,na,8,na,10,4,na,22,14,15,61,13,26,14,23,8,37,na,19,na,undefined,na,2,5,8,2,undefined,na,2,3,2,2,4,33,1,18,5,7,4,7,6,1,undefined,6,2,17,1,na,15,32,10,15,na,4,1315,na,na,na,4,16,10,na,na,1,2,na
27/04/2021,4,4,10,20,20,54,34,6,2,3,3,2,5,na,11,na,2,9,na,4,7,12,22,3,31,19,37,7,47,2,18,15,undefined,na,8,6,18,4,undefined,1,6,9,2,2,19,45,1,22,8,11,6,6,11,8,undefined,7,8,15,9,na,9,41,9,11,3,9,1273,na,na,na,1,12,23,na,na,na,10,na
27/04/2021,5,21,14,23,65,97,126,20,13,37,10,6,16,na,51,na,22,52,na,13,10,32,116,35,164,115,50,11,60,18,23,5,undefined,na,14,38,25,13,undefined,4,20,16,45,28,26,199,3,42,17,18,11,7,15,13,undefined,6,42,94,12,na,19,102,13,26,10,27,1154,na,na,na,6,3,23,na,na,2,28,na
27/04/2021,6,88,48,82,165,280,458,130,72,192,38,19,66,na,169,na,101,168,na,27,21,38,460,135,349,322,148,40,226,39,38,21,undefined,na,22,186,68,6,undefined,20,53,44,37,20,63,468,8,154,50,74,18,99,30,20,undefined,50,248,237,63,na,43,269,47,95,56,50,1364,54,18,22,16,15,97,na,40,19,71,3
27/04/2021,7,162,135,118,351,709,943,305,257,859,123,39,169,na,364,na,256,494,na,53,34,96,804,434,990,743,221,60,561,124,87,42,undefined,na,52,409,186,32,undefined,100,169,60,83,40,258,850,30,321,117,68,47,79,140,57,undefined,125,792,704,250,na,138,403,64,146,203,180,1572,276,120,150,56,20,217,na,75,68,186,56
27/04/2021,8,379,316,280,685,1251,2026,465,398,1916,204,52,228,na,705,na,533,1183,na,83,74,166,1674,993,1725,1087,380,150,1193,121,131,140,undefined,na,125,649,506,169,undefined,249,464,215,346,104,478,1797,156,600,231,87,183,120,278,142,undefined,226,1767,1390,628,na,424,703,123,343,507,499,1324,639,269,267,140,112,651,na,119,141,278,108
27/04/2021,9,566,317,276,803,743,1004,180,226,945,167,35,138,na,350,na,595,718,na,98,88,195,1129,514,1089,696,448,106,567,128,169,85,undefined,na,103,379,469,99,undefined,170,280,198,334,85,437,1452,107,663,328,82,193,102,278,91,undefined,201,951,910,802,na,446,604,128,329,475,289,1050,620,278,221,180,206,313,na,74,99,193,64
27/04/2021,10,722,469,422,1044,653,610,129,177,335,93,32,104,na,306,na,797,443,na,185,91,229,956,242,650,616,524,143,468,94,238,164,undefined,na,65,339,392,143,undefined,121,328,213,257,83,421,1382,118,707,265,170,217,142,209,95,undefined,219,419,614,762,na,466,628,126,316,349,258,830,470,265,187,156,87,281,na,55,101,158,19
27/04/2021,11,1127,701,549,1223,801,605,542,195,296,85,27,123,na,214,na,834,546,na,312,163,380,1090,317,582,640,643,171,627,329,290,127,undefined,na,67,463,348,132,undefined,142,256,223,281,100,501,1662,81,874,298,156,266,154,223,104,undefined,286,407,635,848,na,471,707,110,426,307,304,503,619,352,213,222,67,317,na,107,120,143,31
27/04/2021,12,1718,1195,810,1905,1073,1082,180,417,572,193,46,226,na,313,na,1334,1075,na,495,345,703,1639,569,915,812,1025,193,802,161,563,263,undefined,na,103,978,808,300,undefined,479,555,372,303,134,966,2069,192,1210,343,236,305,148,448,170,undefined,419,1003,888,1283,na,768,1078,146,831,439,527,299,896,610,300,387,72,567,224,94,120,254,58
27/04/2021,13,1824,1212,875,1988,1051,1125,132,408,525,143,51,188,na,427,na,1395,1061,na,500,451,789,1695,514,951,971,911,200,810,187,522,221,undefined,na,102,945,751,227,undefined,404,448,431,264,149,1053,2069,178,1383,427,229,368,176,597,148,undefined,510,811,892,1145,na,671,1058,166,835,493,580,150,927,564,298,333,66,388,360,92,162,198,53
27/04/2021,14,1547,906,598,1589,889,930,211,194,365,103,26,150,na,319,na,1021,563,na,468,205,533,1422,287,893,971,640,180,612,171,423,134,undefined,na,77,451,514,165,undefined,201,308,252,215,120,818,1933,94,1118,297,126,333,154,482,121,undefined,500,453,672,1233,na,582,930,165,517,398,522,82,658,374,224,214,77,258,274,54,96,154,48
27/04/2021,15,1678,834,656,1564,1004,981,143,216,507,116,45,150,na,367,na,875,437,na,462,187,428,1614,287,1105,1007,507,145,776,140,354,147,undefined,na,80,524,314,165,undefined,130,226,200,328,136,688,1918,96,1121,267,153,314,169,365,113,undefined,349,544,714,897,na,560,1028,135,446,324,442,33,599,283,188,246,24,242,313,76,192,226,69
27/04/2021,16,1492,731,732,1639,1301,1518,204,363,1230,173,46,196,na,574,na,761,527,na,376,205,512,1908,539,1671,1158,391,119,1070,161,354,122,undefined,na,84,598,275,139,undefined,139,250,259,451,171,713,2225,104,1229,207,135,304,143,308,145,undefined,381,921,1077,1066,na,633,1287,157,476,468,552,15,644,251,206,319,38,394,433,70,115,250,142
27/04/2021,17,1714,777,823,1844,1783,2432,403,603,1649,235,92,316,na,902,na,739,875,na,491,294,606,2372,741,2143,1444,426,157,1508,199,460,171,undefined,na,115,1006,385,144,undefined,192,358,332,529,138,909,2559,141,1185,234,102,305,169,410,232,undefined,455,1295,1246,954,na,639,1499,218,574,456,802,11,699,169,223,352,143,648,576,115,142,415,171
27/04/2021,18,1178,454,793,1406,1263,1319,298,252,642,97,83,288,na,470,na,437,396,na,697,387,735,1762,389,1242,902,408,128,930,224,450,209,undefined,na,63,775,279,135,undefined,92,234,199,396,128,689,1883,92,1016,167,94,320,133,338,152,undefined,394,526,728,351,na,562,1376,223,387,248,543,6,327,0,34,332,108,389,166,54,106,371,2
27/04/2021,19,528,172,567,947,861,752,98,82,199,91,59,232,na,294,na,215,207,na,545,277,609,1268,184,554,412,355,100,591,78,431,203,undefined,na,42,497,129,111,undefined,23,142,114,250,101,474,1251,57,689,146,102,234,98,255,125,undefined,273,253,397,193,na,332,1034,134,245,140,323,38,211,0,15,278,89,172,75,26,68,260,na
27/04/2021,20,323,152,563,616,606,582,72,71,89,39,38,162,na,197,na,161,164,na,514,269,444,984,141,389,237,249,77,395,60,374,221,undefined,na,18,344,96,146,undefined,17,119,87,165,77,417,953,39,458,106,107,248,75,177,67,undefined,194,148,266,162,na,256,876,88,226,102,267,63,144,0,2,166,21,149,53,18,29,175,na
27/04/2021,21,274,100,528,443,553,490,38,41,51,33,41,110,na,188,na,116,118,na,361,182,298,635,71,366,217,211,63,367,29,263,257,undefined,na,24,219,51,108,undefined,10,93,67,104,37,318,689,14,395,96,84,189,48,134,60,undefined,159,113,182,139,na,197,719,91,185,77,240,227,51,0,1,151,13,89,51,18,19,122,na
27/04/2021,22,162,92,307,301,466,397,42,38,69,13,37,102,na,148,na,72,123,na,265,143,261,492,74,257,163,156,21,304,31,184,136,undefined,na,14,173,70,44,undefined,4,43,51,78,31,217,569,8,229,46,60,91,34,85,49,undefined,74,76,201,73,na,92,397,87,179,39,168,570,0,0,1,152,27,74,na,14,15,93,na
27/04/2021,23,64,38,168,127,173,237,9,11,24,7,9,44,na,93,na,38,37,na,99,47,134,257,26,167,87,103,22,99,11,103,87,undefined,na,2,89,38,26,undefined,15,24,17,22,4,100,282,4,155,24,54,24,19,37,23,undefined,45,31,92,51,na,75,284,70,81,12,62,693,na,na,na,12,17,30,na,9,1,49,na
28/04/2021,0,45,26,80,100,90,91,1,3,10,3,5,17,na,45,na,44,38,na,90,30,93,95,21,87,27,79,18,38,9,70,31,undefined,na,6,17,7,2,undefined,4,9,23,23,5,40,146,5,93,19,45,7,7,12,6,undefined,12,14,105,25,na,44,174,25,48,15,22,720,na,na,na,20,18,12,na,5,3,20,na
28/04/2021,1,12,11,64,29,65,36,na,na,4,7,2,15,na,19,na,16,6,na,43,15,52,41,14,37,23,42,13,27,1,23,15,undefined,na,1,22,19,7,undefined,na,3,3,5,na,16,77,na,53,6,32,1,15,7,19,undefined,10,16,44,15,na,13,133,21,24,8,16,1008,na,na,na,1,2,4,na,na,1,20,na
28/04/2021,2,25,15,39,20,28,41,3,4,3,na,2,7,na,14,na,3,13,na,17,6,42,56,9,18,18,28,4,20,4,19,5,undefined,na,na,12,2,9,undefined,na,1,6,2,1,5,52,5,36,1,20,3,8,12,2,undefined,16,7,48,9,na,11,65,21,34,3,5,1336,na,na,na,4,11,8,na,na,3,6,na
28/04/2021,3,7,10,43,16,38,30,5,1,na,2,na,3,na,17,na,13,14,na,13,1,16,31,12,22,15,31,5,48,2,12,na,undefined,na,na,9,10,3,undefined,na,na,1,na,na,4,77,4,55,7,6,2,10,3,4,undefined,1,4,11,6,na,8,26,18,14,1,2,1531,na,na,na,na,6,4,na,1,na,4,na
28/04/2021,4,16,6,23,24,33,36,8,na,2,2,1,6,na,20,na,6,17,na,15,7,25,58,9,16,23,22,6,53,2,23,3,undefined,na,3,7,2,13,undefined,na,1,7,1,na,15,76,3,36,2,5,6,10,7,6,undefined,2,6,12,5,na,4,46,20,14,2,4,1335,na,na,na,4,14,15,na,2,1,9,na
28/04/2021,5,19,8,28,47,101,118,13,14,33,8,9,26,na,57,na,22,41,na,19,14,27,134,43,143,118,30,9,85,14,19,18,undefined,na,2,45,15,17,undefined,7,23,13,28,13,17,181,3,96,15,13,8,5,11,5,undefined,9,43,91,11,na,22,97,13,18,6,19,1174,1,1,0,6,17,26,na,13,3,31,na
28/04/2021,6,78,52,74,148,314,438,123,80,192,21,24,61,na,171,na,97,173,na,27,15,33,463,144,392,376,103,15,305,51,47,26,undefined,na,13,217,45,14,undefined,15,60,44,51,23,82,429,12,148,27,83,16,104,37,21,undefined,51,215,219,54,na,63,312,36,86,55,77,1371,43,13,26,14,5,86,na,61,19,73,2
28/04/2021,7,188,134,132,331,770,1136,318,270,798,142,60,163,na,437,na,229,476,na,61,33,137,876,422,808,769,187,48,751,125,82,65,undefined,na,37,445,200,51,undefined,104,171,86,79,32,248,904,31,292,98,56,76,113,130,49,undefined,108,668,686,204,na,148,437,52,214,209,213,1607,303,126,159,72,101,234,na,47,65,205,44
28/04/2021,8,424,281,323,827,1385,2084,382,410,1799,245,70,325,na,660,na,600,1257,na,74,78,182,1662,976,1638,1064,322,115,1307,204,106,127,undefined,na,117,853,566,113,undefined,237,446,216,381,97,574,1879,131,748,182,58,123,228,316,148,undefined,193,1684,1386,716,na,488,696,106,359,513,537,1397,568,267,324,159,76,812,na,122,151,351,75
28/04/2021,9,614,412,323,849,935,1031,169,237,883,164,22,152,na,377,na,528,726,na,110,62,216,1187,459,1081,637,305,84,997,111,155,110,undefined,na,96,540,406,94,undefined,228,316,224,443,92,435,1616,109,559,128,76,206,136,292,105,undefined,215,931,885,647,na,384,531,162,312,439,362,1020,605,317,287,154,85,541,na,91,140,173,50
28/04/2021,10,922,568,401,1079,884,703,108,294,356,110,38,145,na,390,na,668,562,na,208,91,266,1105,292,845,676,425,100,726,130,233,220,undefined,na,86,524,390,119,undefined,155,568,236,292,97,543,1515,108,611,166,86,211,106,236,96,undefined,184,536,556,919,na,437,630,271,392,342,445,826,570,341,288,200,30,347,na,64,109,155,42
28/04/2021,11,1236,883,613,1508,1116,754,120,205,313,99,59,207,na,304,na,955,558,na,374,196,462,1255,302,875,799,393,85,887,184,312,194,undefined,na,93,478,399,147,undefined,169,280,237,261,116,692,1927,110,935,199,76,260,178,310,154,undefined,217,520,621,1005,na,483,737,247,495,332,527,569,636,402,290,212,77,404,na,66,104,195,65
28/04/2021,12,2019,1402,889,2152,1266,1183,219,557,685,239,82,364,na,550,na,1434,1171,na,534,419,844,1778,772,1359,924,791,150,1044,255,562,203,undefined,na,203,1019,796,228,undefined,468,613,388,449,155,1087,2457,172,1249,227,195,416,228,558,191,undefined,386,1227,864,1283,na,669,1077,385,1012,436,673,400,922,655,288,355,87,560,180,111,143,341,84
28/04/2021,13,2206,1446,936,2231,1223,1277,218,438,557,213,62,285,na,778,na,1359,1273,na,608,388,836,1768,800,1262,1167,775,134,1184,274,498,227,undefined,na,174,1257,772,239,undefined,418,664,363,365,181,1347,2455,215,1373,214,126,354,179,587,156,undefined,439,878,1002,1169,na,600,1068,343,926,472,794,127,857,587,294,342,43,448,395,113,154,258,60
28/04/2021,14,1788,1017,664,1832,1284,1053,140,250,408,114,44,175,na,292,na,1014,636,368,460,232,615,1575,394,1108,1010,459,123,1018,194,368,128,undefined,na,118,611,530,145,undefined,201,311,315,299,155,951,2332,141,1104,201,117,255,160,407,139,undefined,350,574,665,963,na,487,939,170,580,420,677,77,683,354,243,273,37,446,229,85,112,176,75
28/04/2021,15,1658,856,624,1734,1191,1135,149,248,517,126,34,183,na,408,na,920,495,367,356,197,460,1557,336,1462,1132,392,140,886,165,341,159,undefined,na,109,580,309,191,undefined,133,320,280,384,143,768,2123,115,1051,197,80,260,133,370,142,undefined,305,595,741,847,na,526,1019,149,487,402,504,35,767,265,226,298,29,273,310,65,209,243,77
28/04/2021,16,1674,850,676,1658,1305,1544,201,335,1207,197,45,213,na,520,na,719,554,571,442,259,517,1849,447,2038,1186,422,144,1109,162,413,158,undefined,na,152,678,328,134,undefined,159,375,357,441,181,771,2218,132,1164,236,79,240,150,373,172,undefined,354,988,1117,1080,na,593,1228,162,505,491,609,22,638,257,197,370,67,432,381,136,144,271,136
28/04/2021,17,1940,899,778,1887,1768,2532,379,506,1689,255,69,340,na,935,na,782,854,808,536,409,683,2539,809,2741,1336,512,180,1406,245,560,202,undefined,na,200,1150,477,140,undefined,203,360,362,633,229,963,2754,145,1333,429,149,314,175,527,236,undefined,452,1460,1354,941,na,581,1609,187,627,495,958,9,701,208,229,298,129,807,503,141,134,462,162
28/04/2021,18,1297,558,798,1491,1393,1556,299,204,650,116,63,341,na,555,na,376,452,393,724,459,658,1828,429,1451,866,638,223,939,189,521,284,undefined,na,111,928,294,157,undefined,142,335,239,411,179,669,2096,72,1069,547,298,350,172,361,140,undefined,437,596,752,425,na,494,1406,194,411,243,593,14,316,0,34,315,94,497,222,66,120,395,26
28/04/2021,19,588,239,635,878,1001,900,131,95,165,90,76,305,na,328,na,157,213,126,589,306,564,1241,191,678,560,682,203,846,90,444,271,undefined,na,52,619,147,185,undefined,43,201,167,250,108,547,1330,39,637,500,226,364,179,310,110,undefined,307,251,390,228,na,359,1137,153,292,118,358,18,182,0,13,338,58,236,99,39,46,293,10
28/04/2021,20,406,169,581,611,601,636,55,62,139,57,133,310,na,218,na,151,157,77,540,295,483,1031,172,490,297,515,160,250,58,447,291,undefined,na,36,474,118,233,undefined,20,155,110,173,94,458,917,37,520,301,203,358,201,247,68,undefined,219,104,271,195,na,260,769,147,229,92,336,68,127,1,15,204,20,202,51,21,31,265,10
28/04/2021,21,275,125,468,509,602,612,74,71,60,28,34,137,na,165,na,113,121,61,411,236,401,752,131,410,280,412,100,269,46,346,253,undefined,na,39,356,84,150,undefined,23,101,131,140,71,427,882,27,415,202,187,240,84,178,59,undefined,196,89,239,115,na,192,778,94,188,60,271,224,59,0,3,166,10,172,52,18,24,133,12
28/04/2021,22,173,90,366,465,660,503,23,42,83,57,30,125,na,157,na,99,166,67,295,219,266,654,78,411,184,308,63,533,37,266,225,undefined,na,39,219,68,81,undefined,30,242,78,116,44,312,682,25,285,132,117,127,73,101,45,undefined,135,106,155,97,na,165,558,104,151,46,225,523,na,na,na,137,17,111,31,45,15,113,10
28/04/2021,23,94,38,186,184,256,273,9,25,21,8,17,43,na,97,na,34,38,31,112,79,167,369,35,242,122,138,26,111,31,131,84,undefined,na,8,102,44,60,undefined,21,20,71,65,19,132,356,8,153,56,45,83,37,69,23,undefined,41,31,136,53,na,65,281,50,100,19,108,542,na,na,na,23,12,57,26,12,3,44,5
29/04/2021,0,44,32,117,79,97,105,4,9,11,3,na,5,na,40,na,22,31,21,99,34,98,84,16,103,39,99,15,60,12,115,25,undefined,na,1,58,38,17,undefined,3,24,62,84,47,59,150,4,81,24,54,28,30,31,33,undefined,31,16,80,24,na,33,181,25,56,10,55,622,na,na,na,9,4,20,14,2,na,7,2
29/04/2021,1,30,25,59,39,69,30,3,3,5,1,2,9,na,15,na,3,13,2,51,26,84,54,15,46,48,37,12,41,4,66,11,undefined,na,8,29,7,11,undefined,na,15,10,5,2,26,76,2,62,12,39,12,8,14,10,undefined,18,15,33,16,na,25,94,26,23,13,16,878,na,na,na,3,6,11,2,2,na,11,na
29/04/2021,2,7,9,21,21,23,43,7,3,5,5,3,9,na,23,na,7,8,3,30,12,46,74,16,24,26,33,6,36,2,20,5,undefined,na,na,10,5,6,undefined,na,5,8,7,2,16,43,2,30,12,12,3,9,10,5,undefined,19,4,29,16,na,12,72,22,22,2,5,1309,na,na,na,10,na,2,14,1,na,12,3
29/04/2021,3,16,13,14,16,45,19,1,1,na,1,1,6,na,11,na,13,17,2,15,24,19,36,5,13,12,26,4,44,2,15,4,undefined,na,na,12,2,2,undefined,na,2,1,1,1,11,51,na,32,1,16,1,3,10,na,undefined,11,3,12,4,na,10,34,11,7,2,11,1400,na,na,na,1,2,6,7,2,na,9,na
29/04/2021,4,24,11,22,23,46,33,6,1,2,3,na,2,na,17,na,3,12,1,16,6,37,30,7,46,44,36,5,49,1,29,8,undefined,na,3,10,1,4,undefined,1,4,6,2,3,22,45,1,44,5,20,4,4,3,13,undefined,7,7,23,7,na,5,48,10,14,5,11,1244,na,na,na,4,5,4,2,4,na,5,1
29/04/2021,5,17,12,22,52,110,126,18,21,29,7,10,26,na,57,na,31,52,15,13,12,33,101,42,161,107,53,11,74,19,32,7,undefined,na,10,41,23,12,undefined,6,33,19,15,5,17,175,6,54,25,21,13,13,13,7,undefined,11,36,80,6,na,16,106,19,18,9,13,1346,na,na,na,5,1,30,17,12,na,24,na
29/04/2021,6,85,44,61,137,268,440,115,75,200,37,24,76,na,159,na,89,160,85,22,20,34,419,124,513,392,120,28,247,57,41,26,undefined,na,25,253,58,10,undefined,16,53,54,42,23,85,399,17,164,38,84,14,107,35,11,undefined,62,229,234,52,na,53,339,43,80,56,74,1379,34,19,16,15,14,71,55,60,16,95,9
29/04/2021,7,198,157,134,361,707,988,317,231,801,132,56,181,na,372,na,211,519,324,47,32,80,809,393,1240,766,197,84,660,99,61,62,undefined,na,46,500,188,19,undefined,95,160,79,70,31,256,847,35,282,124,58,47,76,101,43,undefined,89,746,632,183,na,145,378,47,269,182,211,1733,292,132,158,68,57,242,203,79,62,201,42
29/04/2021,8,414,292,254,710,1262,2184,440,397,1848,228,62,279,na,693,na,574,1264,849,82,65,167,1516,973,2420,958,376,113,1162,151,163,127,undefined,na,113,780,515,102,undefined,224,451,228,331,77,430,1629,115,586,183,99,172,121,290,136,undefined,212,1736,1295,709,na,419,671,110,343,444,526,1479,572,279,307,147,169,668,546,112,145,318,87
29/04/2021,9,538,363,248,802,1089,1137,251,272,1032,161,38,188,na,463,na,644,821,495,106,70,223,1240,502,1421,640,437,128,1096,170,168,115,undefined,na,124,460,489,82,undefined,210,307,212,409,77,427,1555,125,575,382,132,189,100,264,109,undefined,188,1100,834,588,na,390,663,112,330,435,332,1188,632,279,246,166,110,402,308,44,122,241,50
29/04/2021,10,921,648,335,1139,1040,767,200,193,328,107,35,151,na,326,na,759,605,299,204,118,328,1168,313,843,635,513,171,1021,153,229,165,undefined,na,100,541,374,117,undefined,140,365,216,275,104,512,1693,103,677,329,118,242,142,258,105,undefined,215,568,626,881,na,388,660,121,471,365,299,950,632,294,288,149,83,324,204,60,118,134,48
29/04/2021,11,1262,783,418,1445,1193,771,111,216,311,90,43,166,na,337,na,774,569,323,351,155,466,1302,333,750,753,687,164,1152,231,251,165,undefined,na,102,579,453,140,undefined,169,319,249,225,117,578,1687,107,861,283,138,289,144,275,87,undefined,262,472,625,838,na,476,724,137,528,345,363,627,626,376,232,196,68,287,280,63,106,151,59
29/04/2021,12,2034,1346,702,2041,1224,1301,198,416,700,181,89,275,na,423,na,1023,1209,410,565,419,808,1905,727,1215,918,1014,183,948,244,570,222,undefined,na,185,1089,879,185,undefined,467,504,380,377,176,1019,2206,162,1258,387,238,409,181,541,146,undefined,464,15,972,1254,na,651,997,152,1009,458,553,420,932,550,359,300,70,415,476,78,122,266,80
29/04/2021,13,2125,1415,786,2152,1355,1291,182,421,528,158,89,310,na,481,na,1288,1132,431,579,369,945,204,651,1291,1014,939,183,1091,280,585,263,undefined,na,195,1082,803,235,undefined,469,495,379,419,188,1144,2372,180,1417,394,183,381,207,659,174,undefined,525,na,955,1204,na,540,1093,194,918,485,595,180,858,543,300,338,30,393,366,78,148,245,67
29/04/2021,14,1821,1030,669,1816,1345,1103,139,244,354,104,51,176,na,335,na,1044,610,376,489,211,636,na,422,988,1037,629,162,1132,207,408,207,undefined,na,147,743,567,167,undefined,188,317,306,388,153,857,2165,144,1211,301,129,294,170,444,153,undefined,376,na,697,1100,na,539,979,141,602,357,568,83,745,349,265,235,20,328,260,84,139,193,61
29/04/2021,15,1731,900,684,1759,1259,1169,137,283,525,136,52,196,na,392,na,847,532,349,442,208,542,na,280,1174,1075,507,157,844,174,373,158,undefined,na,120,649,341,137,undefined,149,243,283,349,147,806,2201,103,1205,253,152,270,156,292,141,undefined,294,na,765,798,na,496,1142,146,483,378,582,46,671,308,241,302,31,332,255,56,197,207,78
29/04/2021,16,1769,903,750,1796,1437,1597,214,349,1182,202,51,206,na,526,na,829,604,493,372,218,567,na,495,1634,1102,361,114,1018,182,415,183,undefined,na,127,772,329,123,undefined,110,312,244,456,168,740,2406,125,1322,168,96,294,112,337,145,undefined,324,na,1083,953,na,544,1198,161,486,365,569,34,671,285,241,269,61,460,410,87,138,240,141
29/04/2021,17,2143,942,918,2019,1956,2387,387,552,1675,269,75,366,na,867,na,888,846,852,574,342,739,na,768,2145,1385,537,163,1446,205,496,185,undefined,na,211,1050,466,141,undefined,198,440,317,546,202,1011,2945,87,1473,250,122,419,234,564,223,undefined,527,na,1387,943,na,606,1725,253,663,457,970,15,664,141,260,287,133,787,525,120,170,456,148
29/04/2021,18,1630,628,888,1703,1548,1739,292,255,743,169,74,345,na,600,na,497,503,372,720,475,688,na,451,1371,980,484,171,1033,180,618,243,undefined,na,118,991,273,168,undefined,135,351,237,429,183,786,2285,79,1127,233,111,422,158,426,149,undefined,397,na,758,342,na,470,1477,212,431,247,601,8,414,1,76,327,61,499,229,94,118,358,14
29/04/2021,19,1004,416,724,1308,1158,826,150,131,255,72,55,231,na,300,na,221,204,134,813,512,654,na,273,660,637,364,102,943,134,608,294,undefined,na,68,614,152,150,undefined,63,230,98,260,119,655,1549,45,767,184,72,357,102,377,91,undefined,378,na,387,237,na,330,1104,166,398,129,446,14,215,1,18,309,19,273,117,32,64,261,7
29/04/2021,20,661,249,633,986,787,687,99,109,118,56,56,216,na,211,na,211,182,110,681,437,533,na,158,447,326,341,83,384,81,520,291,undefined,na,59,550,137,172,undefined,31,130,96,155,59,507,1156,30,621,114,121,369,88,307,95,undefined,246,na,283,195,na,277,897,131,292,100,392,47,174,1,11,203,12,245,82,23,27,181,11
29/04/2021,21,357,155,478,955,748,679,130,47,72,47,46,137,na,236,na,199,131,63,514,351,502,na,118,405,330,258,85,415,59,383,339,undefined,na,31,423,98,197,undefined,25,128,81,129,51,469,1083,20,447,98,88,261,103,195,76,undefined,220,na,280,160,na,174,760,116,304,99,340,134,51,0,9,236,15,152,80,18,9,115,9
29/04/2021,22,182,96,398,657,647,486,29,25,78,37,21,76,na,185,na,83,140,54,363,331,419,na,67,394,250,215,58,468,101,359,230,undefined,na,41,268,121,88,undefined,33,236,47,70,31,332,780,20,340,111,90,136,54,195,65,undefined,157,na,206,117,na,139,602,100,238,61,305,385,2,0,2,244,13,145,51,23,14,86,3
29/04/2021,23,112,53,282,409,288,349,20,18,31,13,10,55,na,144,na,51,76,19,179,212,297,na,61,201,137,154,42,136,16,240,118,undefined,na,2,110,92,42,undefined,22,70,31,47,19,175,448,8,170,50,78,35,44,102,29,undefined,61,na,149,56,na,66,385,61,113,17,141,509,na,na,na,56,5,38,26,8,6,38,4
30/04/2021,0,73,40,124,246,132,106,2,14,12,5,4,18,na,52,na,34,27,8,109,86,194,na,34,109,63,117,15,57,23,131,42,undefined,na,4,44,18,15,undefined,3,29,17,27,14,66,149,6,132,32,61,12,70,33,19,undefined,38,na,67,33,na,38,177,37,54,19,59,631,na,na,na,2,na,40,na,3,2,25,2
30/04/2021,1,54,27,69,356,74,49,6,3,6,6,5,14,na,17,na,39,12,5,75,49,90,na,22,44,46,115,16,36,33,104,21,undefined,na,1,19,31,10,undefined,1,14,34,15,5,41,171,1,92,15,91,5,19,28,28,undefined,13,na,70,31,na,28,133,32,64,11,52,964,na,na,na,3,19,9,na,4,na,17,5
30/04/2021,2,20,52,38,41,41,44,5,6,6,2,1,7,na,14,na,16,14,7,39,42,51,na,14,26,18,43,5,30,na,48,13,undefined,na,1,7,19,1,undefined,na,10,9,9,3,16,111,na,17,3,34,2,21,11,12,undefined,14,na,57,16,na,23,57,21,27,2,24,1158,na,na,na,na,3,10,na,1,na,6,2
30/04/2021,3,27,11,26,29,61,33,4,4,2,2,na,5,na,9,na,18,13,1,19,58,66,na,9,19,19,30,6,43,3,34,8,undefined,na,na,13,15,1,undefined,na,3,3,1,na,19,78,na,57,7,29,5,14,9,2,undefined,10,na,18,12,na,5,54,13,17,2,14,1352,na,na,na,na,5,6,na,2,na,3,1
30/04/2021,4,23,10,24,43,52,41,2,2,6,4,3,2,na,20,na,18,13,1,25,9,35,na,15,24,44,33,3,58,na,24,14,undefined,na,6,8,7,5,undefined,1,na,12,na,na,18,70,1,50,9,7,14,20,9,8,undefined,8,na,10,7,na,11,50,17,9,2,12,1279,na,na,na,4,2,6,na,7,na,4,2
30/04/2021,5,21,16,34,62,87,129,24,6,35,9,5,18,na,55,na,19,49,15,8,23,47,na,40,154,96,53,20,59,17,19,3,undefined,na,6,30,14,10,undefined,5,24,26,31,19,18,216,2,49,20,24,4,23,10,14,undefined,11,na,88,2,na,16,101,12,16,10,11,1331,na,na,na,5,4,33,na,15,4,24,na
30/04/2021,6,85,54,59,148,237,410,91,80,159,34,31,64,na,160,na,82,182,65,26,16,40,na,120,394,362,141,36,226,43,37,35,undefined,na,36,160,44,19,undefined,15,54,37,39,11,79,381,9,151,53,81,12,109,42,20,undefined,52,na,237,44,na,47,306,48,91,58,79,1485,41,15,17,16,15,91,na,53,11,54,8
30/04/2021,7,187,132,86,290,609,832,219,221,543,115,46,143,na,339,na,183,404,256,50,32,102,na,340,828,711,245,80,471,122,71,59,undefined,na,55,331,172,16,undefined,83,156,69,82,34,187,752,29,239,111,84,45,63,104,49,undefined,104,76,508,167,na,127,384,50,152,167,164,1780,211,118,140,74,88,176,na,60,66,169,40
30/04/2021,8,366,276,256,656,1064,1818,325,330,1348,197,53,239,na,601,na,455,1108,642,70,64,182,na,811,1618,1034,416,137,964,144,114,109,undefined,na,112,663,477,116,undefined,195,349,184,300,64,390,1712,94,663,199,116,138,87,252,106,undefined,167,848,1140,448,na,349,641,118,276,516,434,1715,498,254,251,144,137,578,na,75,155,307,87
30/04/2021,9,554,361,292,826,884,987,228,195,730,135,31,168,na,342,na,608,714,422,123,61,239,na,431,1112,653,431,123,812,121,140,105,undefined,na,90,479,420,88,undefined,196,257,235,350,62,429,1570,80,594,320,118,211,101,201,112,undefined,196,819,861,464,na,420,627,151,355,369,382,1638,612,312,298,153,164,560,na,52,136,220,74
30/04/2021,10,994,608,353,1162,804,741,255,213,291,100,31,154,na,277,na,762,564,330,225,136,302,na,349,867,692,526,189,886,214,223,201,undefined,na,78,439,379,92,undefined,132,270,235,330,138,416,1644,93,804,269,143,327,142,212,74,undefined,226,470,692,671,na,403,811,303,422,348,357,1488,557,332,309,182,179,337,na,43,140,184,72
30/04/2021,11,1522,925,441,1629,1037,826,186,249,266,102,44,167,na,269,na,999,579,349,371,232,436,na,344,900,833,648,178,786,173,307,161,undefined,na,109,546,450,109,undefined,148,261,244,252,136,745,1978,89,980,348,166,309,126,304,161,undefined,289,453,743,652,na,453,825,312,543,401,478,1251,684,393,292,228,91,309,na,71,107,171,84
30/04/2021,12,2125,1272,634,2101,1504,1298,174,408,623,194,75,315,na,370,na,1326,1125,436,645,327,875,na,612,1114,1026,970,166,1177,304,542,300,undefined,na,150,1009,726,231,undefined,381,446,379,342,173,1076,2391,124,1292,282,295,495,200,492,172,undefined,444,910,945,1017,na,694,1011,333,840,405,656,1006,904,573,313,304,91,483,na,104,157,308,85
30/04/2021,13,2265,1372,707,2172,1267,1362,182,386,483,165,83,287,na,404,na,1349,978,385,713,364,798,na,604,1142,1180,966,186,924,235,552,298,undefined,na,146,936,901,213,undefined,356,431,355,413,182,1167,2327,142,1319,411,206,386,178,587,159,undefined,520,750,912,913,na,568,1264,363,819,468,688,618,773,599,251,312,23,448,na,74,155,282,83
30/04/2021,14,2111,1227,646,1973,1434,1245,184,312,364,112,56,240,na,310,na,1223,558,358,549,321,578,na,354,1099,1210,678,151,1064,271,425,221,undefined,na,142,715,608,142,undefined,167,309,276,401,162,992,2463,93,1224,317,127,374,193,469,133,undefined,351,497,765,856,na,469,1105,195,710,327,717,302,693,349,281,226,22,421,na,77,126,215,71
30/04/2021,15,2112,1192,739,2040,1495,1484,206,290,446,111,45,195,na,468,na,1038,522,383,521,263,594,na,368,1195,1339,547,146,939,224,429,203,undefined,na,135,817,388,149,undefined,122,272,259,411,159,1004,2613,74,1283,341,121,324,149,361,133,undefined,364,466,828,746,na,544,1225,185,612,328,677,250,630,314,245,294,44,405,na,99,236,208,100
30/04/2021,16,2136,1167,785,2072,1839,1890,334,424,867,174,47,322,na,590,na,967,616,468,577,294,641,na,482,1502,1452,468,117,1032,251,464,191,undefined,na,161,1020,386,129,undefined,142,315,247,507,171,1007,2805,101,1401,215,93,339,120,379,173,undefined,402,757,1051,855,na,508,1378,164,693,312,814,138,720,260,267,260,74,586,na,100,193,296,118
30/04/2021,17,2522,1132,948,2328,2567,2588,745,522,1002,226,97,452,na,919,na,828,778,671,891,525,852,na,735,1976,1666,498,148,1409,447,646,187,undefined,na,251,1454,532,173,undefined,183,441,269,554,226,1223,3314,76,1459,226,125,413,193,546,237,undefined,505,867,1477,824,na,588,1702,276,717,316,1025,77,715,165,249,350,107,983,na,153,203,463,114
30/04/2021,18,2314,899,1169,2266,2595,2102,1523,321,531,197,98,454,na,810,na,606,527,351,1118,895,1090,na,456,1363,1333,516,127,1223,480,948,335,undefined,na,209,1569,362,229,undefined,128,403,187,336,202,1234,3034,59,1344,207,136,527,138,554,179,undefined,542,na,932,511,na,565,1788,272,680,183,983,31,488,1,60,398,85,982,na,168,115,394,26
30/04/2021,19,1716,647,1146,1822,2327,1430,2474,259,267,106,75,348,na,580,na,497,410,158,1287,954,1058,na,276,780,936,460,112,1378,557,955,486,undefined,na,169,1322,289,323,undefined,70,371,145,219,105,1040,2521,53,1091,188,107,592,110,576,121,undefined,507,na,557,338,na,446,1524,226,560,110,830,20,315,0,29,534,28,642,na,192,111,248,18
30/04/2021,20,1297,556,1096,1503,1573,1128,548,124,143,108,89,327,na,439,na,306,270,93,1205,970,1073,na,227,537,718,437,121,608,378,920,543,undefined,na,98,1275,241,367,undefined,46,147,74,127,73,895,1965,36,843,161,95,502,97,541,78,undefined,416,na,394,256,na,269,1427,183,601,91,633,52,264,1,22,294,33,375,na,48,50,258,9
30/04/2021,21,747,302,980,1441,1487,990,132,109,98,62,60,253,na,413,na,244,192,43,1001,675,890,na,203,498,703,359,126,643,256,944,604,undefined,na,52,922,242,398,undefined,37,148,90,119,60,930,1661,24,718,157,91,401,116,474,75,undefined,362,na,396,259,na,232,1300,183,477,2,598,68,76,0,9,274,13,297,na,52,28,211,5
30/04/2021,22,487,252,704,1364,2008,1145,4016,68,133,87,59,253,na,561,na,338,227,105,826,660,798,na,177,591,491,255,85,1043,615,929,504,undefined,na,459,1044,291,316,undefined,52,352,67,66,35,741,1930,34,651,118,110,286,122,405,84,undefined,244,na,453,224,na,223,999,178,545,4,596,169,6,0,4,350,16,858,na,217,21,175,21
30/04/2021,23,263,156,537,1267,1203,915,414,71,67,28,29,139,na,378,na,197,203,70,486,443,740,na,165,623,454,241,82,482,263,709,347,undefined,na,155,842,363,147,undefined,42,144,35,77,37,517,1509,16,459,128,87,160,57,360,44,undefined,173,na,374,132,na,142,711,139,479,2,434,329,4,0,9,69,17,535,na,62,10,99,13


==> Figures/Australia/big/August_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14
01/08/2019,0,88,24,241,97,112,189,5,6,16,5,3,19,-1,72,83,43,20,9,72,77,203,246,46,116,24,109,21,53,9,155,40,undefined,12,16,93,28,8,69,11,20,90,50,52,115,20,91,27,81,46,20,23,38,-1,34,19,69,2,34,76
01/08/2019,1,34,6,143,42,43,64,-1,5,5,4,1,13,-1,37,76,37,12,9,63,60,140,126,21,57,16,118,-1,18,11,118,17,undefined,3,8,48,14,13,34,10,4,47,22,22,48,4,58,2,45,57,17,27,31,-1,19,5,34,4,24,38
01/08/2019,2,22,12,73,30,16,29,6,5,3,1,1,7,-1,10,42,9,9,4,40,39,80,101,6,25,21,58,2,5,18,85,4,undefined,4,2,33,8,2,38,2,4,26,33,22,25,4,22,3,48,4,14,14,15,-1,8,6,38,6,36,28
01/08/2019,3,7,9,35,15,29,26,1,2,6,2,-1,2,-1,7,22,14,5,-1,11,33,29,102,16,20,4,62,4,35,5,37,7,undefined,-1,2,16,5,4,18,2,5,16,6,3,20,1,32,16,36,6,10,7,18,-1,5,11,18,2,38,13
01/08/2019,4,10,2,34,32,63,46,3,4,9,8,1,3,-1,38,8,16,6,1,5,12,19,56,6,44,18,31,2,51,2,25,15,undefined,3,5,11,5,15,28,11,10,-1,-1,-1,30,-1,24,7,15,10,9,2,-1,-1,3,10,28,-1,39,18
01/08/2019,5,36,7,108,77,116,239,33,35,91,21,-1,16,-1,106,33,32,89,39,30,19,45,165,50,346,48,81,14,84,19,44,14,undefined,16,33,106,30,8,132,17,18,21,5,4,34,5,76,12,17,-1,30,31,3,-1,22,80,132,3,157,30
01/08/2019,6,111,67,163,192,385,1045,123,96,543,92,17,66,-1,280,76,143,272,221,46,22,76,685,238,1105,240,131,25,305,90,71,43,undefined,71,50,677,81,18,394,103,94,41,28,18,144,35,182,58,31,47,24,58,35,-1,88,537,394,6,410,106
01/08/2019,7,330,192,332,489,944,1929,383,350,2317,381,45,170,-1,736,294,501,770,767,112,80,144,1589,711,2343,554,320,104,838,188,150,76,undefined,256,162,914,250,38,1163,347,276,166,133,51,511,122,495,177,89,87,130,210,97,-1,160,1925,1163,73,1094,311
01/08/2019,8,864,512,808,1077,2046,4059,575,522,4169,659,79,355,-1,1349,739,969,1921,1671,172,191,339,2911,1508,4386,971,757,207,1826,287,330,158,undefined,552,372,1805,689,93,2342,824,872,574,674,255,1006,352,1042,332,143,193,189,647,301,-1,423,4199,2342,521,2098,1147
01/08/2019,9,954,610,793,1121,1444,2369,288,319,2887,500,54,253,-1,784,813,1116,1524,961,168,181,326,2042,874,3025,549,859,213,1284,107,273,160,undefined,431,250,1001,533,105,1683,777,660,687,707,220,787,332,890,312,224,204,164,617,298,-1,396,2865,1683,448,1735,950
01/08/2019,10,1248,812,1046,1629,1151,1179,349,180,907,305,15,135,-1,462,770,1154,879,569,319,192,529,1776,517,1611,398,1052,177,1055,48,364,139,undefined,211,161,746,522,107,1065,543,585,819,700,258,821,269,953,355,259,223,207,522,366,-1,390,1045,1065,610,2010,1212
01/08/2019,11,1899,1138,1400,1922,1373,1295,140,197,885,278,27,190,-1,586,1040,1341,717,404,571,359,727,2110,587,1675,564,1216,201,1375,308,532,189,undefined,203,186,879,517,153,1093,587,601,986,852,253,1035,302,1208,490,334,309,255,611,461,-1,515,967,1093,656,2111,1381
01/08/2019,12,3178,2254,2357,2874,1753,2055,341,626,1534,536,96,345,-1,724,1662,2103,1557,601,1073,776,1526,2923,986,2343,866,1735,263,1653,477,997,297,undefined,321,280,2059,1017,289,1730,1480,975,1195,858,331,1813,414,1949,650,430,403,281,1075,538,-1,744,2329,1730,937,2737,1817
01/08/2019,13,3570,2457,2332,3398,2011,2263,353,631,1355,518,89,350,-1,667,1901,2332,1562,631,1074,735,1411,3281,1061,2510,957,1717,315,1884,541,1003,295,undefined,325,329,2102,971,288,1751,1370,913,1198,802,314,2157,441,2135,674,443,499,280,1044,554,-1,886,1960,1751,727,3049,1687
01/08/2019,14,2943,1765,2243,2715,1763,1782,200,311,940,274,71,239,-1,655,1859,1732,938,574,882,523,1105,2892,591,2054,933,1217,229,1582,445,742,250,undefined,235,210,1221,669,221,1196,617,584,1048,735,314,1568,285,1909,514,281,409,239,858,546,-1,586,1083,1196,816,2861,2425
01/08/2019,15,2903,1744,2137,2683,1942,2200,172,317,1402,377,56,242,-1,729,1731,1521,827,570,780,464,994,3267,549,2631,1056,807,186,1519,520,702,230,undefined,249,227,1392,507,152,1421,519,572,1025,919,301,1649,275,1837,450,165,339,204,770,573,-1,586,1265,1421,447,2836,1474
01/08/2019,16,3041,1687,2521,2782,2223,3070,283,406,3152,660,77,296,-1,1038,1976,1379,838,1038,968,527,944,3807,851,3829,1248,839,212,1753,507,735,212,undefined,424,268,1476,601,196,1992,625,464,906,902,317,1694,282,2042,351,189,395,219,796,543,-1,679,2725,1992,564,3168,1775
01/08/2019,17,3683,1765,2977,3326,3195,5026,538,645,4330,858,101,451,-1,1946,2349,1584,1213,1708,1115,677,1324,5066,1242,5035,1547,1018,259,2280,650,1066,331,undefined,564,344,2521,739,235,2468,747,725,1068,1034,367,2013,337,2574,353,279,480,209,948,733,-1,814,3753,2468,340,3991,1775
01/08/2019,18,3013,1353,2965,2769,2143,2883,349,391,1900,394,65,377,-1,1077,2096,1068,755,748,1365,1358,1310,3770,612,2898,1280,832,189,1519,349,1079,420,undefined,299,195,1719,512,238,1429,395,547,724,760,247,1512,231,1909,281,136,545,206,760,592,-1,665,1547,1429,97,2959,1559
01/08/2019,19,2001,753,2174,1802,1338,1666,174,178,618,180,61,283,-1,481,1528,492,392,252,1231,1402,1052,2677,321,1483,502,623,158,972,262,871,404,undefined,118,102,1288,305,267,831,211,349,396,524,217,1148,156,1263,184,120,458,173,633,300,-1,393,556,831,46,2042,1032
01/08/2019,20,1508,607,2046,1332,1026,1129,90,115,319,103,63,230,-1,437,1353,342,229,144,1089,881,958,2191,220,1068,341,589,98,519,166,854,335,undefined,79,71,905,256,220,571,140,196,254,262,127,1012,89,1186,169,135,333,165,600,211,-1,425,242,571,48,1508,956
01/08/2019,21,795,289,1762,1096,886,1058,56,76,136,81,57,166,-1,421,1020,309,153,90,810,879,865,1620,227,890,362,530,123,442,62,694,335,undefined,60,63,736,204,150,422,96,141,265,326,111,876,105,818,177,103,299,139,376,227,-1,251,155,422,53,1285,636
01/08/2019,22,420,103,1142,593,772,787,24,47,129,47,35,92,-1,309,557,219,151,91,534,579,630,1248,162,643,273,321,49,595,84,548,217,undefined,83,63,491,152,120,339,62,329,103,86,58,607,72,458,96,91,204,77,191,99,-1,138,160,339,21,536,327
01/08/2019,23,183,6,570,322,334,488,23,26,71,17,12,32,-1,249,229,90,124,72,285,340,377,857,90,353,212,169,67,113,37,319,72,undefined,21,33,261,73,36,175,46,74,31,28,17,314,34,251,65,71,57,29,149,38,-1,87,81,175,6,187,178
02/08/2019,0,108,-1,322,176,111,171,3,12,13,9,11,13,-1,78,103,93,38,18,150,212,264,281,51,218,124,107,26,36,23,214,26,undefined,14,13,115,53,19,98,16,27,9,23,19,140,7,147,35,58,23,34,64,16,-1,39,32,98,3,124,90
02/08/2019,1,69,-1,199,75,35,61,10,10,15,1,4,7,-1,28,59,54,20,9,92,127,169,138,34,56,78,77,-1,22,22,193,17,undefined,4,9,43,44,12,75,7,11,10,12,7,80,3,92,12,38,7,12,44,18,-1,17,20,75,4,54,47
02/08/2019,2,47,-1,113,66,19,62,3,1,9,2,-1,2,-1,24,26,17,12,9,68,62,113,152,20,49,34,66,8,23,10,93,28,undefined,3,2,37,26,8,41,3,8,4,3,4,37,2,65,9,43,5,18,20,19,-1,14,11,41,1,39,17
02/08/2019,3,64,-1,100,29,42,34,2,3,5,6,-1,3,-1,17,27,12,6,2,44,53,121,112,22,24,8,34,7,29,17,66,11,undefined,-1,5,20,11,7,13,3,6,9,3,1,23,2,39,8,36,5,14,15,5,-1,13,7,13,3,37,9
02/08/2019,4,19,1,28,35,73,73,8,5,12,5,1,-1,-1,53,15,3,7,4,23,20,77,130,22,42,29,32,6,50,6,40,11,undefined,7,9,29,21,3,18,5,8,4,3,3,36,2,69,2,12,3,7,6,8,-1,6,6,18,-1,77,14
02/08/2019,5,36,13,76,84,103,239,30,45,92,15,5,15,-1,96,34,36,80,40,16,16,69,210,51,306,66,64,10,89,22,47,14,undefined,14,26,115,15,8,114,12,24,15,6,3,53,6,92,11,14,3,8,14,6,-1,9,90,114,3,163,24
02/08/2019,6,117,44,167,224,354,1018,145,94,500,105,7,42,-1,279,81,238,234,148,43,36,94,817,236,1016,224,177,30,265,77,90,42,undefined,74,67,680,75,11,349,97,79,39,33,22,151,27,185,58,62,21,38,59,38,-1,89,473,349,8,394,106
02/08/2019,7,391,156,338,502,961,1863,295,301,2169,358,40,179,-1,615,278,437,822,729,96,95,183,1460,750,2462,588,343,89,755,178,138,68,undefined,208,146,970,225,39,1101,325,327,230,153,53,428,65,464,141,90,74,193,183,96,-1,152,1993,1101,90,1060,319
02/08/2019,8,826,477,739,1039,1826,3986,493,491,3994,582,58,304,-1,1394,642,961,1859,1535,120,210,373,2773,1385,4230,1338,701,176,1666,351,337,131,undefined,476,311,1931,630,107,2105,802,750,652,662,227,856,296,945,319,177,191,262,648,386,-1,395,4891,2105,442,1947,932
02/08/2019,9,1001,833,777,1145,1357,2226,239,294,2827,469,28,228,-1,766,678,977,1461,1045,136,189,354,2110,972,2987,573,818,206,1217,271,304,161,undefined,369,276,1194,556,127,1625,826,655,604,673,218,970,267,956,351,210,224,180,503,296,-1,399,3643,1625,403,1743,1003
02/08/2019,10,1545,876,1088,1586,1328,1216,153,173,865,344,24,154,-1,464,867,1131,962,574,320,261,517,1891,593,1719,495,1012,169,1117,324,332,123,undefined,172,232,923,488,142,1043,525,587,638,680,256,977,209,1036,425,368,287,261,443,298,-1,407,1286,1043,620,1915,1241
02/08/2019,11,2190,1331,1511,2191,1509,1367,211,220,817,322,34,194,-1,600,1108,1446,736,482,502,426,705,2132,548,1765,686,1211,227,1464,357,629,233,undefined,193,194,1077,496,192,1208,571,675,926,690,240,1134,343,1438,485,407,362,378,559,425,-1,513,1073,1208,592,2381,1113
02/08/2019,12,3404,2376,2387,3197,2043,2266,271,618,1748,670,117,433,-1,790,1838,2112,1536,651,1034,1156,1550,3007,1169,2813,996,1862,322,1827,576,1494,391,undefined,363,282,1980,1197,277,1861,1488,1097,1245,870,317,1901,427,2123,705,516,486,363,1017,547,-1,728,2511,1861,785,2981,1826
02/08/2019,13,3748,2663,2398,3390,2382,2389,225,636,1514,515,88,376,-1,800,1902,2108,1453,644,1036,1084,1674,3153,1091,2774,2024,1839,365,2131,636,1149,386,undefined,313,269,2084,1075,329,1874,1307,889,1102,733,334,2186,495,2455,720,560,524,320,1037,550,-1,852,2087,1874,680,3262,1577
02/08/2019,14,3353,2042,2223,3094,1853,2029,195,323,1040,322,50,369,-1,668,1720,1747,857,554,805,679,1126,2967,722,2442,1192,1291,221,1507,536,758,308,undefined,258,206,1349,646,215,1312,658,626,952,579,273,1622,257,1965,559,384,458,245,875,508,-1,675,1255,1312,659,3052,1582
02/08/2019,15,3303,1877,2517,3086,2269,2549,229,317,1442,410,60,296,-1,782,1877,1645,866,613,832,662,1045,3240,667,2588,1308,1224,312,1876,530,840,262,undefined,238,226,1381,665,243,1490,462,606,1083,665,316,1630,209,2069,616,275,390,266,875,587,-1,604,1438,1490,579,3232,1388
02/08/2019,16,3570,2082,2827,3353,2648,3427,312,527,3076,681,90,416,-1,1171,2185,1672,856,1018,1008,565,1122,3923,891,3897,1475,995,230,2203,521,1032,230,undefined,402,233,1487,684,151,2101,504,610,862,740,291,1894,324,2212,510,245,416,241,904,538,-1,621,3158,2101,512,3694,1560
02/08/2019,17,4368,2146,3442,4133,3839,4650,471,613,3800,971,131,774,-1,1652,2610,1799,1423,1439,1347,870,1531,4579,1298,4779,1704,881,230,2819,659,1275,395,undefined,537,340,2307,863,235,2837,650,814,807,815,318,2376,297,2769,339,172,502,210,1066,682,-1,1020,4440,2837,347,4252,1719
02/08/2019,18,3802,1600,3512,3385,3268,3027,287,446,1708,455,103,700,-1,976,2351,1281,841,645,1731,1365,1428,3767,725,3166,1283,827,196,2199,408,1336,535,undefined,275,213,1971,530,363,2331,468,599,428,527,223,1968,167,2328,306,185,671,227,910,428,-1,857,5314,2331,64,3730,1334
02/08/2019,19,2834,1051,3080,2588,2358,1981,102,273,654,205,100,941,-1,639,1868,771,506,304,1783,1447,1571,2954,393,2145,944,756,131,1926,261,1276,552,undefined,149,137,1611,384,282,1706,198,414,263,272,144,1562,97,1681,203,149,636,153,801,292,-1,594,6831,1706,44,2807,854
02/08/2019,20,2087,841,3051,2261,1805,1682,102,182,324,92,89,307,-1,615,1778,563,483,149,1516,1204,1416,2388,292,1332,697,622,168,865,207,1248,522,undefined,117,132,1205,324,324,746,159,225,202,186,122,1611,84,1431,234,148,590,195,798,218,-1,583,903,746,41,2386,736
02/08/2019,21,1281,374,2646,1870,2364,1468,64,138,214,105,32,234,-1,507,1469,425,229,123,1413,1036,1254,2363,231,1127,707,547,119,1615,240,1137,685,undefined,87,72,1218,324,313,616,172,207,207,127,100,1409,52,1371,176,142,447,150,624,293,-1,368,847,616,42,2181,586
02/08/2019,22,776,245,2162,1244,1500,1401,52,159,267,285,47,616,-1,598,989,401,208,164,1003,845,981,1884,273,1592,475,475,126,926,185,1112,518,undefined,83,142,914,464,222,1526,118,432,93,100,53,1135,54,856,156,127,317,113,528,196,-1,364,4943,1526,31,1666,433
02/08/2019,23,539,156,1507,869,1022,973,62,54,98,68,17,154,-1,391,555,260,219,85,634,507,822,1284,152,597,283,300,74,311,83,804,315,undefined,87,70,610,481,73,836,63,147,91,55,39,706,28,554,119,97,162,72,474,83,-1,182,971,836,22,1211,238
03/08/2019,0,198,87,868,497,397,573,27,30,37,26,18,72,-1,310,338,183,80,52,410,348,644,875,92,366,142,213,37,134,78,465,230,undefined,51,42,265,330,51,327,38,73,35,18,19,383,25,412,47,87,72,51,308,39,-1,145,154,327,4,754,131
03/08/2019,1,171,94,573,384,300,360,32,17,39,29,9,28,-1,219,208,77,63,24,272,285,538,553,27,197,117,161,26,61,44,427,74,undefined,19,32,173,219,35,165,26,36,18,7,15,311,5,245,33,91,24,23,201,20,-1,84,53,165,3,549,61
03/08/2019,2,141,62,353,252,115,204,14,28,25,6,11,18,-1,125,100,62,22,10,189,202,350,349,29,98,59,125,28,39,33,334,28,undefined,8,13,92,269,13,109,11,14,14,4,3,171,6,116,37,47,7,11,159,12,-1,55,24,109,6,361,27
03/08/2019,3,96,35,310,189,97,162,11,4,19,17,7,17,-1,111,79,34,19,3,90,72,329,309,26,94,34,84,17,59,35,332,17,undefined,7,6,30,127,5,76,10,14,9,7,5,138,10,131,28,60,6,6,135,29,-1,41,19,76,5,234,40
03/08/2019,4,69,27,146,106,104,162,-1,2,3,5,5,4,-1,85,38,30,9,4,43,59,198,169,15,64,19,83,7,42,10,149,22,undefined,6,12,45,75,12,47,8,6,1,-1,-1,71,1,76,8,41,11,11,39,10,-1,33,13,47,1,179,23
03/08/2019,5,55,29,139,107,87,112,9,14,15,18,3,16,-1,79,74,20,33,8,50,57,126,174,15,88,20,99,11,68,20,116,4,undefined,4,9,27,30,5,58,11,22,7,3,2,85,2,53,16,54,3,10,40,8,-1,7,22,58,2,146,35
03/08/2019,6,69,63,88,76,84,235,69,28,38,9,2,23,-1,116,43,62,69,30,19,25,93,251,55,284,98,125,26,66,32,105,18,undefined,21,28,162,24,14,128,21,36,15,9,10,67,16,79,42,51,17,18,35,11,-1,29,76,128,9,151,36
03/08/2019,7,88,46,224,155,221,506,104,71,71,26,14,42,-1,149,91,99,90,47,61,86,110,434,37,483,247,222,53,131,85,58,40,undefined,35,30,420,33,16,208,56,80,23,20,19,117,16,136,82,81,24,119,57,32,-1,67,93,208,16,225,81
03/08/2019,8,303,122,327,301,388,617,128,97,121,74,26,110,-1,219,180,283,107,81,131,65,100,892,165,796,753,574,142,277,170,138,80,undefined,74,85,475,124,54,336,134,187,11,40,29,247,50,323,238,173,91,92,207,65,-1,132,177,336,65,555,169
03/08/2019,9,719,413,523,708,744,780,129,161,157,119,45,197,-1,290,361,597,189,109,196,124,194,1261,293,985,820,960,219,605,203,209,87,undefined,135,104,741,167,113,559,169,182,58,126,76,434,51,702,366,249,232,160,276,92,-1,216,292,559,93,996,295
03/08/2019,10,1548,1088,782,1640,1318,1208,150,222,150,138,43,232,-1,446,549,922,283,177,359,245,420,1598,286,1367,998,1339,340,1114,316,52,185,undefined,100,129,984,215,134,829,209,259,111,125,98,636,89,1000,601,403,316,186,413,125,-1,394,604,829,117,1643,418
03/08/2019,11,2527,1557,1397,2324,1847,1446,201,275,247,132,82,374,-1,519,823,1227,285,165,651,510,735,2101,287,1566,1300,1473,333,1699,494,519,221,undefined,118,138,1365,237,163,1086,189,368,119,140,114,888,100,1525,700,573,410,290,633,175,-1,519,1470,1086,178,2274,519
03/08/2019,12,3265,1950,2064,2954,2449,1579,229,341,294,168,80,740,-1,548,1298,1359,381,178,1174,791,952,2563,327,1850,1296,1776,417,2229,532,767,280,undefined,184,173,1434,207,275,1506,196,398,-1,165,132,1274,155,1801,879,620,615,310,582,167,-1,606,5472,1506,277,2954,688
03/08/2019,13,3637,2102,2563,3113,2746,1555,374,293,250,172,49,897,-1,484,1598,1430,353,221,1369,1029,1289,2737,296,1931,1289,1855,454,2876,557,890,318,undefined,169,151,1526,284,254,1510,178,501,257,158,124,1440,139,1965,838,504,594,313,761,392,-1,755,8905,1510,430,3166,1064
03/08/2019,14,3747,2178,2643,3155,2531,1979,388,273,230,111,47,307,-1,782,2009,1409,355,173,1194,736,1123,2742,350,1376,2076,1704,428,2066,735,821,345,undefined,159,195,1883,203,259,941,175,310,300,219,144,1793,85,2169,824,530,674,299,772,425,-1,569,1169,941,406,2990,904
03/08/2019,15,3875,2502,2964,3731,2429,2011,307,320,176,138,84,369,-1,784,2053,1603,439,220,1327,659,1290,3092,378,1522,1858,1450,316,2014,826,975,330,undefined,184,173,1531,249,259,1013,129,305,188,197,125,1876,137,2303,781,376,602,275,736,165,-1,559,1435,1013,281,3292,959
03/08/2019,16,3991,2057,2806,3205,3110,2152,397,394,337,222,120,1148,-1,785,2098,1395,377,199,1279,654,1299,3134,451,2306,1823,755,244,2793,692,965,343,undefined,165,217,1697,294,256,2299,108,364,195,188,149,1800,134,2157,476,253,596,173,733,168,-1,533,8614,2299,225,3194,903
03/08/2019,17,3615,1675,3026,3117,2937,2168,1166,301,204,180,84,530,-1,849,2076,1164,533,230,1578,1053,1358,3295,445,1786,1930,670,232,1765,693,1088,471,undefined,202,258,2360,236,302,1505,156,417,252,210,166,1829,143,2017,331,153,625,186,815,299,-1,611,1434,1505,127,3180,843
03/08/2019,18,2797,904,3202,2646,2676,2110,1391,230,230,121,91,491,-1,939,1903,768,558,196,1625,1273,1480,2895,358,1333,1946,746,138,1842,454,1188,589,undefined,319,229,2414,218,406,957,213,458,212,213,173,1668,96,1738,251,130,771,203,770,260,-1,555,368,957,40,2784,751
03/08/2019,19,1957,419,3380,2065,2157,1574,489,127,111,82,90,408,-1,678,1893,549,414,157,1780,1397,1432,2475,273,941,1309,685,169,1792,276,1346,688,undefined,211,161,2235,226,472,678,155,363,133,113,70,1561,74,1510,235,159,813,115,714,155,-1,469,214,678,24,2388,679
03/08/2019,20,1188,364,3049,1782,1461,1575,214,79,87,61,44,332,-1,611,1580,426,421,94,1482,1232,1297,2004,235,804,839,628,141,519,147,1141,855,undefined,87,108,1709,246,422,524,109,283,95,99,88,1466,104,1184,188,148,637,150,627,145,-1,370,170,524,18,2135,513
03/08/2019,21,590,278,2137,1672,1630,1076,346,45,61,40,6,67,-1,342,976,271,253,63,916,767,1061,1416,219,753,374,370,134,1362,115,995,589,undefined,64,53,1123,276,373,419,66,165,48,38,25,914,71,717,147,80,566,130,444,117,-1,311,111,419,16,1630,378
03/08/2019,22,512,229,1840,1319,1651,1141,1754,65,84,67,24,144,-1,568,770,265,300,88,864,837,1031,1547,213,838,489,366,131,1027,257,1140,497,undefined,219,227,1458,344,281,437,83,406,75,63,58,890,33,671,182,119,428,92,490,91,-1,258,130,437,12,1566,306
03/08/2019,23,412,153,1289,1028,817,994,107,51,44,34,11,82,-1,544,501,171,232,94,700,990,781,1186,178,625,1264,293,87,316,74,816,266,undefined,73,102,928,384,142,396,61,120,54,36,32,558,39,512,109,111,176,60,510,53,-1,185,130,396,13,1037,183
04/08/2019,0,252,159,926,962,502,631,28,27,29,30,5,70,-1,298,310,115,83,27,425,1026,672,721,96,383,165,196,56,216,48,659,134,undefined,41,39,386,418,34,218,62,55,18,18,16,392,14,382,60,116,56,38,415,23,-1,157,57,218,11,944,123
04/08/2019,1,210,85,606,471,322,486,17,14,15,13,12,31,-1,267,208,104,45,25,339,356,671,552,67,197,228,157,34,138,31,627,111,undefined,26,29,283,328,38,148,42,47,7,15,14,340,11,250,48,63,24,38,322,32,-1,81,34,148,5,740,88
04/08/2019,2,144,69,403,303,192,374,44,10,23,25,-1,19,-1,217,155,81,19,16,193,173,501,495,54,182,60,110,19,71,22,455,41,undefined,16,8,143,274,28,138,11,24,11,10,15,260,8,164,23,79,8,9,210,18,-1,65,23,138,4,444,54
04/08/2019,3,106,36,400,213,174,196,341,11,25,6,2,12,-1,145,101,58,29,19,201,133,426,504,35,115,41,133,12,66,23,402,8,undefined,8,11,95,229,9,117,12,7,6,5,5,170,4,103,26,52,8,11,164,17,-1,42,10,117,5,408,46
04/08/2019,4,82,30,221,123,83,175,10,2,7,9,3,3,-1,109,49,34,11,7,97,75,274,369,34,131,16,80,7,20,16,226,16,undefined,7,7,55,64,5,81,3,5,6,2,2,99,-1,110,9,42,4,15,86,9,-1,33,18,81,4,245,19
04/08/2019,5,34,24,135,133,61,161,12,8,22,4,1,4,-1,122,79,23,24,10,52,76,206,290,25,135,44,70,7,60,15,205,9,undefined,11,14,38,18,10,54,2,21,3,-1,-1,97,-1,81,9,39,7,13,59,7,-1,20,25,54,1,197,43
04/08/2019,6,47,14,106,153,91,185,21,14,36,6,2,10,-1,129,54,38,31,12,21,26,107,256,40,212,50,108,15,87,21,102,7,undefined,20,11,123,21,4,70,20,13,10,5,4,93,2,84,27,42,6,18,26,14,-1,18,29,70,2,300,30
04/08/2019,7,84,34,188,193,136,266,47,55,35,22,8,49,-1,130,50,72,39,22,53,65,106,439,65,335,145,190,49,116,73,84,23,undefined,34,19,201,32,10,157,39,41,21,25,25,101,23,187,94,57,21,28,55,17,-1,52,63,157,22,278,64
04/08/2019,8,170,132,309,275,279,432,103,95,73,50,33,122,-1,202,163,145,118,45,67,63,119,585,112,673,572,334,58,271,117,113,82,undefined,89,69,415,94,42,257,113,69,33,23,15,195,40,232,147,120,76,45,159,27,-1,109,174,257,39,377,153
04/08/2019,9,544,286,430,581,694,799,148,156,126,63,75,249,-1,312,243,352,160,80,192,127,265,1084,202,815,786,752,173,786,259,201,162,undefined,120,109,838,108,89,447,142,106,54,66,44,353,68,622,345,310,125,126,224,100,-1,220,238,447,96,829,257
04/08/2019,10,1286,638,857,1212,1439,1210,242,212,133,124,49,327,-1,509,541,787,345,113,384,282,423,1572,293,1028,905,1150,296,1506,375,419,224,undefined,111,151,1239,127,100,723,140,183,97,131,79,682,73,1051,548,414,309,253,291,133,-1,338,404,723,135,1468,449
04/08/2019,11,2061,1165,1173,1793,2115,1448,549,250,126,112,113,420,-1,645,788,952,298,174,687,479,617,2000,314,1237,1354,1599,446,2152,637,530,250,undefined,163,200,1674,260,179,741,142,264,112,75,74,950,83,1254,842,539,476,300,451,90,-1,446,612,741,236,1996,555
04/08/2019,12,2716,1613,1848,2568,2545,1664,1416,288,164,109,124,424,-1,677,1184,1264,363,154,1215,890,952,2301,245,1149,1440,1824,525,2335,805,699,294,undefined,173,199,1874,207,251,832,115,282,191,91,102,1352,141,1720,1012,610,493,289,537,159,-1,470,1010,832,224,2674,720
04/08/2019,13,3143,1697,2424,2727,2976,1687,345,286,172,155,121,676,-1,606,1500,1189,396,180,1300,892,1057,2558,239,1197,1552,1856,548,2595,817,848,347,undefined,135,168,1869,145,326,1118,168,412,208,135,121,1258,115,1815,1079,668,591,327,849,175,-1,611,2179,1118,296,2970,889
04/08/2019,14,3326,1892,2458,2725,3511,1801,323,401,203,129,178,1034,-1,736,1713,1208,245,126,1214,784,1130,2593,273,1746,2148,1822,436,3436,934,771,362,undefined,88,107,1996,158,260,1306,133,182,182,114,110,1650,162,1786,949,545,594,356,640,195,-1,531,6150,1306,334,2921,852
04/08/2019,15,3380,1792,2392,2603,2655,1847,796,339,130,50,159,645,-1,748,1840,1099,403,162,1204,660,1094,2633,264,1345,1830,1401,377,2270,832,733,383,undefined,105,147,1565,189,259,868,92,221,269,152,147,1578,115,1869,878,369,691,289,645,186,-1,469,3112,868,256,2641,797
04/08/2019,16,3204,1518,2276,2687,2766,1875,1563,288,159,78,150,420,-1,841,1883,904,376,157,1131,548,1067,2733,327,1306,1688,900,261,2184,795,802,402,undefined,203,292,1599,194,222,774,99,241,185,153,128,1691,168,1797,586,260,540,238,599,201,-1,444,686,774,229,2786,847
04/08/2019,17,2890,1190,2530,2434,3192,1857,181,250,153,91,86,493,-1,828,1736,672,255,117,1134,781,1145,2750,245,1252,2289,662,221,2541,473,819,479,undefined,95,123,1877,147,203,951,93,238,178,140,98,1354,143,1696,357,131,555,164,610,186,-1,464,4121,951,150,2573,804
04/08/2019,18,2287,676,2367,1965,1886,1429,98,333,190,190,81,720,-1,641,1465,630,322,148,1357,953,1094,2295,288,1724,1489,602,169,1199,230,945,568,undefined,97,103,1629,159,244,1748,100,321,150,147,93,1251,109,1294,226,146,566,160,496,175,-1,420,2574,1748,41,1930,709
04/08/2019,19,1164,287,2266,1391,1380,1055,49,108,107,55,53,293,-1,426,1265,362,145,60,1170,876,988,1970,228,908,933,582,119,816,160,945,620,undefined,34,60,1150,158,290,659,94,207,114,103,59,1058,66,1167,213,143,458,118,407,152,-1,341,325,659,41,1423,578
04/08/2019,20,658,221,1900,1201,986,1075,62,72,97,48,61,258,-1,537,1018,395,235,94,994,704,875,1638,191,710,906,472,140,359,114,675,522,undefined,45,53,918,124,241,434,61,88,107,98,61,1013,48,843,181,113,340,100,368,107,-1,269,145,434,27,1307,439
04/08/2019,21,440,155,1198,815,700,824,44,50,75,37,39,170,-1,364,834,210,137,57,706,494,738,1260,138,500,481,388,103,249,68,564,341,undefined,65,56,680,69,223,362,114,90,88,107,71,691,45,557,128,79,218,116,259,108,-1,191,138,362,23,901,328
04/08/2019,22,218,100,847,476,1085,543,25,46,46,35,14,108,-1,221,403,105,107,65,430,340,457,964,94,369,319,272,65,1076,83,397,235,undefined,52,35,581,49,88,305,67,249,54,75,58,397,25,353,92,85,113,58,120,65,-1,118,105,305,6,632,199
04/08/2019,23,156,71,462,269,302,460,32,13,33,20,5,35,-1,284,191,88,49,25,203,117,363,621,72,237,434,161,37,96,52,323,115,undefined,37,34,237,16,41,193,35,50,37,25,16,283,35,189,40,100,43,53,101,31,-1,71,78,193,9,333,107
05/08/2019,0,43,13,177,84,91,146,17,5,8,7,3,18,-1,83,96,34,26,4,71,53,190,209,21,82,35,91,9,32,11,187,39,undefined,3,5,89,7,14,101,17,16,21,14,11,108,13,88,18,54,18,16,106,32,-1,32,19,101,8,122,58
05/08/2019,1,28,14,133,42,46,60,4,7,7,3,2,4,-1,29,62,18,8,2,54,35,159,122,18,26,57,86,13,20,8,156,18,undefined,3,4,79,5,7,27,2,15,9,5,3,66,-1,48,11,45,-1,12,20,12,-1,19,15,27,-1,59,37
05/08/2019,2,16,4,57,13,20,33,-1,5,8,1,1,14,-1,10,26,18,10,6,29,24,78,80,23,33,31,36,9,14,5,92,9,undefined,4,5,13,3,2,34,-1,10,5,2,5,16,-1,29,7,42,2,10,19,3,-1,9,3,34,1,25,20
05/08/2019,3,10,2,40,41,44,98,-1,1,2,2,9,11,-1,22,31,6,8,-1,33,15,46,61,16,4,24,43,6,32,3,80,10,undefined,1,2,11,8,3,18,-1,17,3,-1,-1,20,-1,22,2,16,4,4,15,3,-1,2,9,18,1,28,15
05/08/2019,4,15,6,28,32,60,52,19,2,7,4,4,3,-1,46,18,9,5,4,11,37,30,72,5,38,30,16,2,56,11,64,9,undefined,5,1,21,3,6,26,15,5,6,6,-1,19,5,34,2,14,8,1,10,3,-1,10,12,26,2,53,28
05/08/2019,5,38,6,77,73,97,194,32,36,85,23,4,14,-1,86,46,22,84,24,31,13,67,145,54,237,66,37,9,94,18,37,17,undefined,30,26,57,23,3,112,16,41,12,4,2,53,5,62,12,11,1,6,39,3,-1,24,90,112,2,125,35
05/08/2019,6,94,49,163,172,352,673,114,111,562,108,30,88,-1,278,85,107,224,166,38,26,94,622,228,800,202,114,21,353,71,82,23,undefined,80,45,308,53,10,325,84,109,40,24,21,136,30,185,30,25,24,32,49,10,-1,31,557,325,2,333,69
05/08/2019,7,388,209,387,466,910,1895,351,316,2228,359,59,211,-1,709,311,429,848,746,93,63,202,1525,675,2456,643,243,58,858,203,185,100,undefined,208,133,886,276,44,1207,308,267,129,147,54,489,62,551,135,44,82,73,219,99,-1,142,1938,1207,102,996,363
05/08/2019,8,871,464,767,1038,1880,4056,606,565,4460,719,83,378,-1,1467,695,863,2154,1828,269,244,398,2908,1423,4594,1473,598,178,1908,387,373,159,undefined,618,297,1798,758,89,2486,836,798,596,630,248,975,253,1098,276,91,169,130,723,345,-1,412,4458,2486,440,1961,947
05/08/2019,9,1088,593,807,1063,1321,2186,233,289,2811,528,48,355,-1,733,690,877,1459,967,220,190,422,2020,825,2925,1145,540,164,1292,233,265,167,undefined,410,213,1066,584,93,1665,728,627,664,707,258,745,279,1022,273,90,195,158,599,483,-1,388,2944,1665,424,1554,914
05/08/2019,10,1527,865,1091,1439,1108,1229,131,181,839,270,68,282,-1,432,783,1163,855,518,364,252,554,1899,524,1734,754,614,162,1154,360,362,173,undefined,200,207,940,444,123,1129,494,602,819,547,203,866,288,969,252,135,320,163,504,399,-1,376,1114,1129,574,1889,1026
05/08/2019,11,2027,1125,1365,1938,1297,1233,224,210,671,312,40,214,-1,437,1037,1259,700,440,592,455,707,1949,512,1620,767,748,108,1240,406,546,199,undefined,168,162,986,497,149,1041,468,583,1196,502,187,1112,245,1370,266,119,290,167,599,550,-1,502,907,1041,609,2124,1188
05/08/2019,12,3483,2126,2236,3025,1807,2116,363,821,1463,521,131,534,-1,617,1615,2125,1727,604,1125,682,1558,3026,1065,2414,1136,1179,179,1556,619,948,337,undefined,331,319,2354,1027,344,1662,1275,1043,1115,599,245,2105,393,2108,391,213,471,275,1024,550,-1,747,2350,1662,752,2767,1749
05/08/2019,13,3693,2374,2390,3181,1851,2171,293,709,1262,440,113,505,-1,612,1932,2220,1682,673,1142,725,1482,3581,1041,2390,1144,1061,197,1659,746,991,360,undefined,295,366,2230,1000,285,1628,1135,897,1267,620,319,2305,442,2412,377,195,464,219,1018,607,-1,884,2067,1628,691,2867,1755
05/08/2019,14,2963,1704,2286,2741,1785,1793,216,326,890,283,68,288,-1,639,1783,1562,831,573,962,514,969,2929,612,1981,1101,714,154,1433,541,661,261,undefined,290,235,1443,721,207,1214,506,601,1051,679,283,1669,286,1773,279,179,385,203,867,491,-1,606,1118,1214,958,2914,1801
05/08/2019,15,3168,1630,2363,2781,2003,1919,243,270,1375,380,81,217,-1,692,1827,1412,825,548,857,462,1008,3020,597,2469,1193,685,220,1607,599,676,254,undefined,282,225,1312,528,176,1318,413,539,919,712,270,1679,246,1813,314,145,362,175,730,613,-1,545,1293,1318,547,2835,1665
05/08/2019,16,3127,1725,2375,2793,2339,3032,318,408,3132,656,75,281,-1,1117,1986,1313,855,1055,904,429,1051,3714,751,3946,1375,744,165,2225,670,667,289,undefined,495,299,1632,566,188,1939,427,519,966,1015,335,1659,247,1998,293,133,381,220,826,660,-1,631,2784,1939,427,3136,1834
05/08/2019,17,3442,1548,2810,3270,3782,5210,633,652,4660,951,108,464,-1,2007,2378,1371,1387,1835,1080,544,1232,4808,1230,5119,1755,802,214,3288,744,916,321,undefined,627,395,2472,763,250,2562,681,608,1114,1183,350,2166,397,2379,299,164,499,215,853,896,-1,811,4049,2562,362,4003,1815
05/08/2019,18,2619,928,2656,2440,2273,2960,393,427,1845,418,79,345,-1,1106,2062,853,882,900,1290,698,1290,3772,649,2876,1347,757,179,2307,407,930,346,undefined,308,245,1743,428,271,1381,346,315,850,744,271,1577,264,1794,268,134,534,176,638,499,-1,626,1603,1381,48,2821,1489
05/08/2019,19,1371,438,2249,1544,1154,1557,157,136,566,151,43,207,-1,466,1498,437,293,231,1043,653,1112,2603,322,1458,539,575,120,876,140,779,389,undefined,120,100,950,211,219,656,141,143,521,413,143,1201,202,1170,161,124,381,149,498,361,-1,429,477,656,40,1809,904
05/08/2019,20,857,190,2142,1340,1527,1047,79,84,213,75,44,177,-1,334,1306,341,317,136,893,758,945,1933,189,892,362,500,110,1219,151,641,356,undefined,68,115,723,174,170,431,94,132,378,398,102,1133,113,821,145,105,318,75,392,292,-1,361,197,431,42,1498,854
05/08/2019,21,494,126,1482,797,1013,970,66,54,103,39,32,131,-1,300,771,281,126,74,700,573,702,1522,148,713,343,405,67,790,75,575,297,undefined,43,67,602,118,106,340,82,94,218,233,79,781,88,571,106,111,224,86,296,181,-1,197,158,340,28,1042,600
05/08/2019,22,232,63,860,499,392,529,34,37,85,29,22,79,-1,200,444,107,98,62,334,351,457,992,118,524,159,252,53,220,29,402,198,undefined,37,54,270,49,53,263,61,74,91,90,56,395,54,357,69,118,167,68,100,88,-1,138,92,263,11,570,251
05/08/2019,23,142,29,522,280,221,390,9,13,44,19,4,27,-1,175,177,55,86,58,162,115,289,510,47,230,71,187,38,102,16,211,51,undefined,20,27,173,37,23,119,44,36,34,23,11,185,27,174,41,79,31,38,69,41,-1,52,54,119,9,402,131
06/08/2019,0,69,13,173,129,76,145,2,11,7,5,8,17,-1,61,70,30,19,16,61,64,127,162,30,76,22,112,16,34,9,139,29,undefined,11,8,63,10,9,56,14,21,19,12,6,32,9,75,12,86,22,43,39,31,-1,25,12,56,2,111,71
06/08/2019,1,30,12,93,71,29,47,6,3,6,15,-1,4,-1,15,45,26,7,3,58,51,130,101,15,33,17,81,7,17,10,89,16,undefined,1,3,27,2,14,41,5,1,4,3,3,28,6,37,3,62,9,7,24,10,-1,11,12,41,3,77,37
06/08/2019,2,11,1,39,26,14,31,5,1,5,6,-1,2,-1,9,17,8,6,3,36,30,45,78,15,21,27,41,8,14,1,37,6,undefined,-1,3,5,3,10,28,3,7,4,2,5,11,5,22,7,52,2,17,17,2,-1,13,-1,28,-1,30,11
06/08/2019,3,24,-1,30,41,35,20,2,4,8,2,1,4,-1,7,7,7,8,-1,13,30,47,55,10,18,7,40,3,34,-1,15,10,undefined,1,2,12,2,8,11,-1,5,8,4,-1,14,4,31,6,41,2,4,5,6,-1,16,9,11,2,29,10
06/08/2019,4,10,35,37,30,66,52,7,9,8,3,-1,4,-1,35,10,11,6,7,28,2,37,82,7,35,41,33,7,58,4,35,14,undefined,5,7,32,-1,14,18,21,3,4,2,1,15,2,29,4,35,9,3,16,2,-1,3,3,18,-1,73,12
06/08/2019,5,41,39,82,87,113,234,44,44,80,13,15,31,-1,99,49,45,95,38,28,17,56,208,45,337,55,98,9,99,43,51,16,undefined,24,22,109,20,7,107,23,20,18,6,3,61,6,76,19,28,3,11,24,6,-1,35,103,107,3,156,37
06/08/2019,6,146,61,178,207,433,1052,133,94,559,106,23,77,-1,302,105,171,236,198,51,24,95,730,268,1234,217,138,31,388,66,80,50,undefined,88,46,678,72,12,433,99,90,36,32,18,167,25,223,43,52,37,50,59,34,-1,93,589,433,10,468,101
06/08/2019,7,422,180,370,502,957,1909,404,330,2368,405,38,167,-1,702,319,465,817,772,121,92,183,1510,736,2631,581,312,93,891,170,150,76,undefined,234,152,866,249,50,1257,319,298,173,158,55,415,76,496,166,80,88,83,221,113,-1,186,1980,1257,73,1101,323
06/08/2019,8,961,525,782,1110,1881,4206,536,521,4476,720,51,256,-1,1253,756,1015,2285,1873,178,198,379,2715,1583,4903,1260,625,223,1891,238,474,176,undefined,552,148,1676,687,113,2251,741,1120,603,520,171,825,312,979,337,84,186,153,759,471,-1,439,4359,2251,322,2130,958
06/08/2019,9,956,556,702,1079,1421,2331,191,334,2929,607,19,159,-1,688,675,977,1630,1076,197,152,337,2159,892,3160,811,680,177,1677,126,195,123,undefined,424,133,900,598,126,1623,660,672,588,699,254,653,363,883,327,117,208,124,587,437,-1,454,2997,1623,312,1742,954
06/08/2019,10,1209,725,883,1386,877,1085,99,162,1026,375,17,119,-1,380,748,1163,969,538,318,223,442,1718,587,1803,544,837,193,846,150,101,149,undefined,211,179,646,464,106,1030,629,642,696,663,208,724,316,833,351,156,222,184,484,404,-1,367,1135,1030,515,1737,1200
06/08/2019,11,1853,961,1307,1796,1269,1143,91,193,793,292,46,155,-1,395,960,1326,800,438,560,379,667,1906,609,1745,643,1129,190,1205,241,36,195,undefined,224,173,876,495,137,1121,460,624,795,827,262,983,384,1155,429,300,319,250,534,489,-1,506,844,1121,501,1962,1183
06/08/2019,12,3056,1870,2138,2805,1416,1867,228,580,1577,507,143,353,-1,539,1513,2023,1523,561,1034,732,1392,2807,976,2352,770,1645,267,1399,353,25,307,undefined,319,311,1517,1011,258,1634,1229,963,1045,866,276,1765,444,1721,646,335,433,292,964,485,-1,705,2090,1634,827,2571,1768
06/08/2019,13,3372,2002,2033,2977,1609,1902,231,487,1333,468,72,259,-1,560,1547,2050,1475,578,939,738,1345,3199,874,2311,916,1624,262,1440,409,61,343,undefined,295,296,1671,870,293,1635,1256,869,1061,1043,356,1936,446,2052,570,376,357,278,921,647,-1,764,1683,1635,579,2747,1513
06/08/2019,14,2783,1558,1954,2685,1628,1755,249,255,868,323,69,167,-1,539,1581,1665,909,500,849,451,1001,2867,526,1973,811,1063,236,1479,494,70,258,undefined,284,190,1092,651,183,1189,522,651,945,821,273,1461,302,1701,501,243,383,190,884,471,-1,647,1068,1189,726,2795,1792
06/08/2019,15,2841,1531,2125,2700,1796,2034,177,260,1383,418,34,158,-1,709,1751,1439,845,572,811,418,930,3104,604,2551,973,784,238,1423,456,369,224,undefined,252,209,1047,601,159,1298,415,500,1053,880,295,1497,248,1745,421,205,319,172,750,501,-1,581,1266,1298,455,2821,1455
06/08/2019,16,2718,1426,2381,2704,2161,2962,250,326,3287,717,67,265,-1,1008,1902,1303,834,1105,837,425,976,3700,860,3945,1093,687,154,1745,604,768,246,undefined,441,258,1437,555,183,2004,476,582,1002,1200,342,1548,266,1800,280,204,329,199,815,597,-1,632,2813,2004,545,3131,1807
06/08/2019,17,3205,1444,2618,3293,3199,5012,519,587,4321,1026,91,388,-1,1979,2230,1437,1300,1787,992,605,1263,4868,1351,5197,1466,821,203,2601,715,919,303,undefined,602,414,2352,738,218,2496,641,667,1076,1176,353,2044,346,2332,322,195,477,245,934,728,-1,847,4027,2496,342,3800,1719
06/08/2019,18,2590,1059,2822,2536,2154,2909,342,370,2041,447,79,315,-1,1074,1939,850,813,787,1291,639,1170,3922,716,3094,1202,765,181,1975,510,1005,321,undefined,292,251,1758,482,276,1389,343,382,755,984,300,1606,273,1738,283,171,561,139,616,525,-1,579,1660,1389,46,2819,1501
06/08/2019,19,1439,347,2242,1751,1094,1478,127,163,553,171,34,159,-1,463,1617,519,318,297,1168,705,1013,2718,337,1454,318,553,200,701,149,735,311,undefined,149,128,999,240,204,671,188,200,369,408,162,1146,220,1212,303,115,405,136,536,299,-1,439,463,671,47,1902,972
06/08/2019,20,800,229,2313,1340,863,1051,67,103,271,91,23,142,-1,369,1433,340,335,175,933,579,771,1966,232,916,252,499,128,425,125,718,323,undefined,58,103,772,190,206,450,119,164,431,553,175,978,123,790,189,128,287,111,393,338,-1,351,252,450,40,1466,812
06/08/2019,21,498,105,1485,907,1213,962,50,78,144,40,31,185,-1,359,864,263,153,65,618,463,536,1554,210,742,191,391,83,1283,110,537,286,undefined,43,82,596,135,152,415,86,102,183,195,90,764,89,626,101,120,206,106,321,167,-1,203,110,415,23,1158,636
06/08/2019,22,235,32,809,504,443,700,22,34,84,35,17,75,-1,266,536,154,175,77,393,248,439,1094,109,495,161,244,54,194,55,403,147,undefined,54,64,339,84,77,258,48,64,80,95,38,432,57,393,87,105,135,54,206,96,-1,121,86,258,15,534,274
06/08/2019,23,187,17,543,336,213,344,14,17,66,12,9,44,-1,188,181,74,93,37,236,144,267,645,74,285,78,160,34,73,20,256,89,undefined,36,23,128,34,8,161,27,43,35,44,14,293,33,221,55,108,38,25,66,43,-1,85,42,161,13,212,173
07/08/2019,0,51,6,162,109,101,126,14,10,17,6,1,9,-1,78,89,33,30,19,81,48,122,210,39,97,32,101,20,33,17,146,21,undefined,12,6,80,25,10,70,12,25,15,8,12,73,5,96,25,61,21,39,42,21,-1,23,21,70,3,82,50
07/08/2019,1,42,1,94,54,34,35,9,4,8,2,1,12,-1,15,45,15,14,2,46,43,77,109,9,55,20,75,11,17,8,124,13,undefined,8,8,19,8,5,50,4,3,9,10,6,23,2,48,11,45,5,30,30,9,-1,16,14,50,1,32,42
07/08/2019,2,17,1,82,28,16,37,7,-1,3,1,-1,4,-1,12,28,6,5,-1,28,60,51,71,4,19,17,79,2,9,12,63,14,undefined,1,5,13,9,8,32,2,9,2,-1,3,21,-1,37,6,56,1,20,17,3,-1,10,5,32,1,21,23
07/08/2019,3,21,1,42,14,49,48,4,1,7,6,1,1,-1,6,23,13,13,1,11,19,74,80,11,12,16,39,5,28,2,37,3,undefined,3,1,19,3,5,16,2,5,7,1,-1,20,3,21,11,25,6,5,8,10,-1,3,1,16,2,13,24
07/08/2019,4,12,5,24,29,52,47,2,3,7,-1,-1,2,-1,21,8,19,8,3,5,7,35,67,5,33,25,28,4,49,8,32,15,undefined,10,1,16,3,7,20,9,7,2,-1,-1,17,2,28,5,10,4,7,5,-1,-1,7,4,20,-1,39,12
07/08/2019,5,32,50,94,75,127,244,30,33,101,18,3,16,-1,91,56,28,97,40,19,36,33,185,59,360,102,35,6,92,34,41,12,undefined,23,42,114,17,6,111,28,19,18,12,4,46,16,66,9,14,7,3,27,6,-1,21,90,111,1,173,39
07/08/2019,6,122,52,168,212,379,1057,122,89,521,94,18,68,-1,294,96,134,237,236,41,24,74,787,264,1161,243,110,30,347,83,80,42,undefined,86,93,640,75,15,410,100,76,59,39,26,163,97,206,48,45,20,27,54,41,-1,85,537,410,5,451,103
07/08/2019,7,412,196,392,529,1004,1928,333,278,2257,402,54,190,-1,686,314,414,845,775,123,95,203,1496,740,2425,535,282,93,878,197,215,92,undefined,213,150,924,249,38,1197,306,300,173,168,73,507,79,509,137,51,76,85,215,149,-1,152,1963,1197,69,1051,311
07/08/2019,8,895,445,772,1055,1908,4238,543,508,4273,667,66,316,-1,1487,748,901,2051,1649,168,202,377,3044,1576,4677,1120,639,222,1863,358,370,134,undefined,597,291,1891,773,88,2347,836,853,591,656,222,1060,250,1203,349,95,162,175,771,380,-1,416,4387,2347,512,920,1111
07/08/2019,9,1063,603,731,1158,1350,2205,244,265,2599,539,37,179,-1,736,741,864,1494,1083,209,163,394,1997,860,2789,764,598,170,1107,206,296,172,undefined,468,227,1113,599,80,1688,696,620,691,790,268,777,312,980,273,101,215,161,536,364,-1,429,2714,1688,399,-1,974
07/08/2019,10,1260,796,1044,1653,1680,1232,143,178,976,324,28,108,-1,378,858,1061,849,504,495,270,545,1854,477,1828,490,629,147,1596,267,489,186,undefined,215,186,910,512,169,1116,468,698,1030,651,240,903,264,1005,284,120,272,188,446,1092,-1,395,1112,1116,1202,-1,1317
07/08/2019,11,1980,1110,1466,2164,1951,1389,199,216,814,265,43,176,-1,493,1055,1345,843,473,23,373,1079,2034,561,1738,591,1103,157,2069,577,833,198,undefined,224,138,1047,542,195,1058,561,687,1064,767,252,1108,271,1274,317,148,283,222,580,636,-1,525,944,1058,620,-1,1189
07/08/2019,12,3287,1954,2236,3160,2387,2044,292,606,1528,504,117,424,-1,700,1676,2069,1634,649,1367,766,1601,3021,1013,2439,868,2079,226,2777,680,1095,316,undefined,356,291,2022,948,295,1791,1345,1141,1170,1077,301,2003,415,1845,430,243,465,291,990,562,-1,937,2273,1791,847,-1,1809
07/08/2019,13,3584,2171,2413,3256,1970,2053,309,544,1361,494,99,304,-1,605,1804,2209,1513,688,1889,819,1567,3129,1069,2615,974,2048,214,1705,544,961,318,undefined,356,358,2044,936,297,1672,1259,1235,1233,996,325,2166,449,2139,433,263,436,334,1051,677,-1,884,1986,1672,751,-1,1692
07/08/2019,14,2945,1598,2467,2751,2040,1815,230,279,949,308,72,252,-1,593,1797,1647,997,516,1825,528,1149,3026,634,2071,997,1706,209,1684,588,759,260,undefined,272,229,1483,699,210,1239,612,718,1014,951,336,1784,342,1757,350,190,386,228,920,593,-1,602,1192,1239,820,-1,1844
07/08/2019,15,2991,1653,2304,2940,2574,2177,243,260,1361,412,51,248,-1,747,1797,1489,843,600,1528,519,1080,3161,576,2565,1246,1753,210,2501,531,691,281,undefined,293,254,1305,618,196,1404,466,626,998,886,298,1604,241,1919,405,222,360,200,846,564,-1,570,1400,1404,536,-1,1396
07/08/2019,16,3108,1687,2440,2908,2572,3028,291,378,2980,660,79,281,-1,1100,2067,1430,933,1015,1043,494,1104,3802,818,3727,1206,2012,257,2317,479,720,241,undefined,404,263,1625,651,184,2001,535,650,1119,1025,312,1773,350,2029,562,245,364,270,871,680,-1,619,2711,2001,715,-1,1996
07/08/2019,17,3648,1490,3072,3471,3514,5203,569,569,4336,923,105,412,-1,1953,2427,1494,1353,1747,1188,725,1322,4700,1166,5082,1574,2354,296,2982,766,1020,360,undefined,600,409,2553,834,297,2482,664,834,1201,1248,370,2155,368,2588,1171,510,525,367,1033,925,-1,864,3732,2482,354,-1,1878
07/08/2019,18,2740,1037,2940,2609,2415,3131,396,360,1824,411,87,448,-1,1059,2144,908,800,887,1410,1079,1132,3969,642,2820,1126,1822,340,1869,483,1086,343,undefined,318,213,1997,509,275,1440,373,529,819,814,293,1621,300,2057,1557,1055,466,348,797,629,-1,674,1556,1440,49,-1,1812
07/08/2019,19,1616,387,2637,1655,1497,1767,140,163,579,176,31,210,-1,613,1561,503,323,284,1279,857,1065,2750,323,1502,490,1606,381,1471,228,918,350,undefined,135,86,1119,283,216,751,187,265,362,495,188,1012,160,1473,1332,864,408,311,576,268,-1,459,550,751,30,-1,991
07/08/2019,20,854,299,2510,1364,800,1245,66,80,241,99,27,119,-1,404,1285,446,321,146,901,922,933,2054,235,1033,291,1261,310,462,91,824,399,undefined,92,69,779,251,221,515,84,293,421,328,123,883,163,890,973,506,384,244,409,309,-1,411,282,515,14,-1,969
07/08/2019,21,463,136,1425,756,657,947,27,51,99,30,3,39,-1,230,809,286,183,86,564,603,616,1530,152,803,166,767,180,390,31,676,312,undefined,41,20,498,190,129,354,60,133,210,92,80,531,126,528,553,192,329,142,299,188,-1,222,132,354,7,-1,513
07/08/2019,22,290,124,821,489,832,643,59,36,98,21,18,61,-1,224,427,143,122,52,383,384,457,1166,92,589,162,402,108,900,35,445,137,undefined,68,27,398,108,56,249,73,400,94,75,48,360,81,351,285,137,186,66,201,91,-1,132,110,249,2,-1,266
07/08/2019,23,108,37,500,303,154,343,10,12,39,7,1,13,-1,123,158,76,106,63,161,212,286,573,62,340,73,139,41,100,16,279,53,undefined,23,5,163,46,21,164,32,33,59,28,19,142,37,169,76,51,48,44,62,35,-1,78,31,164,1,-1,145
08/08/2019,0,54,21,160,85,64,108,10,7,12,8,-1,10,-1,58,57,31,20,10,65,67,141,166,42,132,47,89,21,43,7,109,35,undefined,30,2,67,20,11,60,8,16,49,28,15,63,13,91,20,44,26,34,27,13,-1,22,27,60,5,-1,74
08/08/2019,1,37,12,115,67,42,76,5,5,6,3,6,7,-1,19,54,24,17,9,87,54,50,118,17,30,21,57,9,22,4,89,9,undefined,-1,2,25,10,-1,62,6,6,35,28,18,39,2,44,7,36,26,14,28,12,-1,20,11,62,2,-1,30
08/08/2019,2,22,13,62,44,24,14,1,-1,3,4,-1,1,-1,4,11,13,1,2,21,43,58,63,72,26,15,38,11,18,2,51,9,undefined,4,-1,16,5,-1,35,-1,5,4,1,1,10,2,21,9,22,5,7,15,8,-1,9,1,35,-1,-1,9
08/08/2019,3,13,12,47,45,32,8,1,2,2,5,4,-1,-1,2,11,14,1,6,30,8,67,69,57,14,13,31,3,41,1,30,-1,undefined,-1,-1,2,1,1,9,2,12,3,-1,-1,7,-1,25,6,21,1,13,15,10,-1,6,1,9,-1,-1,22
08/08/2019,4,14,11,17,28,49,52,2,-1,6,-1,1,2,-1,35,11,5,8,1,17,3,32,53,6,23,32,36,6,63,2,11,10,undefined,4,-1,13,8,9,35,9,13,2,1,-1,23,1,16,5,17,7,6,3,-1,-1,9,9,35,-1,-1,17
08/08/2019,5,33,17,85,69,88,234,29,30,100,25,2,18,-1,95,42,26,97,45,24,26,49,173,50,339,66,80,8,90,24,55,11,undefined,19,22,110,18,8,137,16,17,16,7,5,53,5,60,12,23,3,17,20,10,-1,14,107,137,3,-1,42
08/08/2019,6,122,60,159,210,368,1140,104,79,568,90,11,44,-1,293,92,132,239,185,45,21,103,738,265,1051,179,152,32,321,55,70,48,undefined,86,56,708,56,9,370,105,99,39,24,15,162,25,182,57,34,22,39,49,63,-1,99,608,370,10,-1,100
08/08/2019,7,397,214,387,501,958,2096,290,279,2353,371,33,144,-1,664,305,436,878,743,122,89,205,1654,671,2459,462,336,91,893,170,160,97,undefined,249,105,951,222,36,1266,371,311,192,157,53,552,86,477,175,96,91,57,220,99,-1,165,2212,1266,90,-1,324
08/08/2019,8,956,481,727,1070,1952,3915,485,472,4278,660,59,301,-1,1335,680,919,2041,1585,160,198,452,2891,1461,4587,816,719,152,1867,324,347,165,undefined,531,329,1828,687,92,2376,736,785,608,638,213,1053,239,1062,301,137,179,180,696,352,-1,385,4895,2376,534,-1,1080
08/08/2019,9,1058,578,863,1164,1510,2450,207,306,2873,554,21,202,-1,802,698,918,1552,1033,191,189,358,2294,899,3047,525,1292,212,1438,256,293,170,undefined,446,281,1156,586,140,1804,850,651,648,828,226,905,300,939,344,177,227,157,592,373,-1,382,2989,1804,450,-1,928
08/08/2019,10,1335,892,1122,1515,1318,1365,130,160,944,323,31,143,-1,449,885,1020,974,474,386,274,576,1853,528,1713,419,1591,210,1159,227,312,153,undefined,197,254,797,523,121,1117,484,651,735,674,252,803,246,984,385,256,254,201,503,343,-1,406,1036,1117,376,-1,1219
08/08/2019,11,1969,1271,1372,2033,1688,1433,139,207,831,308,22,148,-1,430,1074,1346,818,452,581,398,712,1998,523,1652,591,1751,260,1533,361,575,236,undefined,237,177,875,532,262,1052,524,608,930,558,264,1045,259,1151,480,342,349,198,553,419,-1,514,946,1052,530,-1,1322
08/08/2019,12,3156,2180,2257,2957,2163,1990,329,583,1571,560,121,363,-1,579,1609,2074,1639,603,897,773,1504,3180,962,2529,781,2602,319,2315,551,929,416,undefined,313,304,1965,1201,413,1729,1399,964,1142,524,296,1954,403,1815,723,424,380,321,919,466,-1,718,2248,1729,872,-1,1887
08/08/2019,13,3292,2380,2229,3353,1877,2151,345,551,1412,435,88,306,-1,623,1810,2094,1530,634,1044,757,1488,3462,1058,2418,961,2673,294,1589,588,916,412,undefined,521,350,1987,998,277,1661,1357,863,1332,945,349,2150,485,2155,668,508,465,306,1056,512,-1,853,2050,1661,649,-1,1615
08/08/2019,14,2890,1835,2146,2756,2054,1823,164,259,907,344,51,232,-1,592,1702,1607,1038,517,934,523,1035,3030,603,2052,881,1921,249,1735,517,704,287,undefined,364,233,1175,663,249,1192,596,717,1008,745,298,1635,254,1759,502,286,395,235,782,543,-1,677,1116,1192,877,-1,1824
08/08/2019,15,2986,1792,2073,2909,2381,2156,164,231,1441,345,39,179,-1,701,1645,1511,810,631,846,499,1074,3188,635,2580,1021,1698,207,2287,522,671,212,undefined,290,249,1231,654,193,1287,477,564,983,776,263,1621,237,1639,439,191,360,190,811,499,-1,632,1346,1287,535,-1,1568
08/08/2019,16,3100,1771,2252,2992,2276,3139,252,294,3081,638,66,273,-1,1029,1908,1382,820,1066,892,469,1094,3617,780,3871,1181,1152,213,2086,505,654,250,undefined,418,306,1534,592,127,2070,502,542,957,824,265,1735,306,1990,306,172,396,184,854,525,-1,587,2687,2070,561,-1,1857
08/08/2019,17,3384,1798,2635,3481,3279,5002,445,541,4281,881,94,386,-1,1786,2272,1483,1425,1693,1120,774,1415,4645,1329,5098,1480,906,218,2731,531,1004,330,undefined,552,380,2414,814,262,2618,680,789,1163,933,318,2086,306,2442,313,134,529,203,881,763,-1,859,3853,2618,285,-1,1699
08/08/2019,18,3072,1411,2943,2949,2638,3021,295,311,1825,434,44,277,-1,1071,2126,1025,803,804,1383,872,1361,3679,652,3017,1002,697,209,2099,427,1095,341,undefined,275,194,1751,590,235,1454,444,598,837,750,261,1829,246,1811,267,165,607,219,708,524,-1,710,1593,1454,46,-1,1577
08/08/2019,19,1945,741,2001,1863,1799,1583,86,134,558,196,28,129,-1,469,1476,501,357,326,1321,719,1031,2681,315,1362,337,605,151,1875,172,920,383,undefined,98,111,1031,286,228,790,170,316,436,373,146,1093,191,1292,240,100,483,157,562,307,-1,424,640,790,52,-1,1016
08/08/2019,20,1401,581,2084,1594,1001,1274,51,85,227,85,40,149,-1,414,1400,430,342,175,1099,749,983,2179,254,1070,270,455,129,577,121,874,409,undefined,97,88,840,290,217,521,119,209,522,473,175,1214,118,988,161,89,369,97,514,333,-1,378,323,521,32,-1,870
08/08/2019,21,648,331,1792,1227,1638,1053,52,60,127,49,18,63,-1,332,942,357,185,100,853,551,688,1712,181,916,182,439,176,1116,142,655,293,undefined,57,68,727,216,160,426,76,127,192,214,82,883,116,846,201,86,288,93,367,175,-1,260,171,426,27,-1,587
08/08/2019,22,326,117,902,479,797,635,13,25,78,34,3,30,-1,198,473,176,145,58,445,365,532,1092,114,575,99,194,66,921,49,479,170,undefined,58,32,391,90,73,271,65,375,89,55,33,406,66,354,91,53,166,58,214,58,-1,110,111,271,4,-1,271
08/08/2019,23,170,58,600,325,297,463,18,11,70,12,5,23,-1,181,244,106,101,67,257,164,342,777,75,346,102,139,29,146,25,297,55,undefined,32,28,252,76,21,185,34,54,55,54,34,257,29,197,42,71,39,30,85,46,-1,81,77,185,12,-1,188
09/08/2019,0,98,44,270,146,132,128,7,7,14,12,2,10,-1,56,97,61,34,16,138,138,244,429,47,131,31,126,18,65,13,216,52,undefined,15,12,73,25,12,98,9,16,14,16,14,128,8,129,21,67,16,38,43,20,-1,19,26,98,4,-1,59
09/08/2019,1,59,15,154,56,79,94,2,4,9,13,-1,11,-1,21,49,30,7,6,76,85,149,228,28,54,26,107,19,25,8,170,13,undefined,6,5,42,34,13,82,2,3,17,6,5,61,6,79,19,70,1,20,40,12,-1,27,16,82,2,-1,51
09/08/2019,2,66,18,129,71,45,72,-1,1,9,1,-1,5,-1,20,31,29,13,3,57,48,143,149,14,54,-1,80,5,24,5,85,17,undefined,2,5,31,11,5,54,1,6,6,-1,-1,43,1,61,5,43,3,11,10,2,-1,15,10,54,5,-1,21
09/08/2019,3,27,12,96,38,45,42,2,3,7,5,1,2,-1,9,37,14,7,6,39,86,121,127,9,19,-1,66,5,37,1,71,14,undefined,-1,2,19,18,3,27,8,8,7,3,2,30,-1,51,8,32,3,5,15,7,-1,7,4,27,2,-1,20
09/08/2019,4,29,12,33,58,44,56,9,4,7,4,5,2,-1,28,27,7,10,4,29,19,62,108,17,41,-1,41,13,37,10,56,12,undefined,4,6,30,19,10,23,6,5,2,1,-1,42,1,55,1,15,8,4,9,-1,-1,17,5,23,-1,-1,34
09/08/2019,5,41,18,107,124,120,238,17,21,91,23,1,13,-1,99,41,53,96,44,32,36,65,195,57,340,-1,81,5,85,22,37,13,undefined,11,27,86,15,3,118,24,27,18,9,6,48,9,102,24,29,2,6,22,7,-1,17,93,118,1,-1,40
09/08/2019,6,102,56,150,301,345,983,65,63,490,99,2,26,-1,240,79,204,260,197,58,20,74,789,248,1124,-1,146,46,289,48,52,55,undefined,77,56,621,57,18,370,79,92,59,31,17,142,29,174,53,63,24,38,50,45,-1,76,474,370,4,-1,107
09/08/2019,7,279,177,268,458,709,1770,169,223,1985,335,9,86,-1,501,223,440,768,681,61,75,174,1580,644,2346,-1,263,71,694,106,137,63,undefined,201,75,674,199,46,1088,301,270,126,106,47,380,101,381,132,84,43,71,172,77,-1,141,1702,1088,26,-1,240
09/08/2019,8,859,506,641,956,1592,3725,303,363,3998,632,32,222,-1,1197,596,795,1860,1526,138,187,338,2722,1443,4324,-1,647,175,1448,232,349,139,undefined,489,249,1405,598,93,2266,671,750,529,572,201,839,221,878,248,120,196,194,637,315,-1,372,4257,2266,389,-1,896
09/08/2019,9,1011,543,694,1106,1100,2140,124,236,2616,501,8,181,-1,645,664,943,1413,905,177,236,397,2036,933,2934,-1,759,158,1052,171,343,141,undefined,375,247,905,506,120,1677,775,652,595,618,139,728,269,845,331,172,214,176,539,288,-1,331,2914,1677,317,-1,836
09/08/2019,10,1317,955,886,1505,1069,1256,88,131,832,294,16,84,-1,394,798,1069,864,460,348,327,605,1863,574,1765,-1,895,167,1089,221,426,167,undefined,210,201,707,418,129,1021,553,593,651,515,156,758,268,898,348,292,267,203,484,261,-1,332,956,1021,489,-1,1100
09/08/2019,11,1927,1356,1113,1893,1307,1298,124,181,819,294,6,93,-1,384,934,1166,672,422,479,488,744,1974,489,1703,-1,959,257,1183,256,488,203,undefined,231,114,744,483,182,1215,596,730,841,440,175,914,236,1123,430,247,290,206,557,296,-1,477,1215,1215,381,-1,993
09/08/2019,12,2918,2142,2057,2728,1532,1970,99,380,1573,420,27,179,-1,419,1436,1950,1337,495,1043,763,1518,2665,893,2463,-1,1493,300,1628,251,970,322,undefined,299,197,1433,1067,241,1571,1416,1003,1054,710,220,1468,368,1543,619,330,392,295,862,405,-1,772,1964,1571,550,-1,1643
09/08/2019,13,2974,2252,1935,2863,1257,1722,94,262,1123,371,7,63,-1,318,1692,1970,1367,466,890,833,1463,2580,721,2319,-1,1300,274,1327,217,1043,344,undefined,255,112,1063,895,278,1422,1037,970,996,555,159,1523,464,1587,542,273,428,209,826,429,-1,746,1342,1422,282,-1,1251
09/08/2019,14,2556,1842,1975,2630,1590,1769,102,168,890,235,11,124,-1,555,1805,1491,755,485,807,554,1060,2536,663,2119,-1,1060,217,1433,218,781,209,undefined,213,149,986,593,195,1229,470,645,758,645,229,1511,291,1479,399,258,344,229,839,307,-1,682,1055,1229,499,-1,1375
09/08/2019,15,2910,1717,2157,2690,1596,2384,115,208,1342,276,37,159,-1,626,1608,1396,850,545,869,572,996,3027,600,2659,-1,971,210,1398,330,689,231,undefined,265,239,1184,596,173,1397,393,587,803,756,243,1444,223,1669,410,287,308,206,708,392,-1,615,1407,1397,492,-1,1256
09/08/2019,16,3135,1907,2339,3018,2048,3389,220,337,2874,553,45,252,-1,1027,1904,1474,808,1024,910,557,1160,3615,867,3686,-1,890,203,1724,387,866,252,undefined,439,272,1468,646,175,2027,521,571,838,886,283,1728,330,2155,343,189,320,213,831,453,-1,626,2452,2027,491,-1,1390
09/08/2019,17,4076,2104,2984,3669,3080,4618,413,507,3556,697,45,395,-1,1558,2353,1779,1299,1426,1237,796,1461,4540,1129,4713,-1,820,236,2453,601,1269,333,undefined,496,358,2218,786,252,2491,735,767,825,918,335,2236,330,2607,370,185,564,200,1017,598,-1,898,2834,2491,343,-1,1425
09/08/2019,18,3476,1439,3235,3223,2794,2954,516,301,1487,344,68,312,-1,936,2169,1208,836,700,1730,1209,1657,3841,645,2838,-1,768,221,2328,412,1341,390,undefined,307,296,1671,551,293,1535,388,618,533,597,249,1897,201,2035,312,125,801,195,840,422,-1,847,1224,1535,40,-1,1111
09/08/2019,19,2439,940,2755,2146,2061,1833,400,181,550,175,32,277,-1,521,1687,725,360,308,1672,1307,1463,2707,317,1544,-1,645,141,2280,263,1349,512,undefined,183,192,1189,376,323,915,284,423,295,341,187,1350,140,1531,208,138,788,169,652,278,-1,529,444,915,41,-1,717
09/08/2019,20,1935,744,2652,1805,1177,1528,191,143,313,119,59,261,-1,397,1622,524,481,181,1361,1278,1360,2251,222,1014,-1,567,124,721,168,1216,528,undefined,128,84,1059,310,263,714,190,269,194,192,100,1416,97,1325,220,158,551,131,744,191,-1,456,242,714,35,-1,680
09/08/2019,21,1176,436,2430,1712,2256,1408,164,133,169,98,31,174,-1,421,1275,363,215,130,1186,870,1169,2182,220,1019,-1,494,91,1442,153,1134,520,undefined,85,104,1038,286,290,519,166,194,148,147,74,1269,106,1088,151,136,355,181,729,206,-1,433,172,519,26,-1,531
09/08/2019,22,670,231,1906,1119,1483,1258,450,76,142,50,21,164,-1,413,893,352,228,127,1035,863,930,1854,214,873,-1,337,92,1268,184,891,375,undefined,92,107,837,336,145,413,73,395,115,94,52,1043,42,790,116,131,323,98,464,137,-1,283,131,413,17,-1,337
09/08/2019,23,436,174,1447,954,791,868,781,23,82,20,3,78,-1,342,491,254,232,91,624,529,761,1438,106,633,-1,356,101,391,218,661,284,undefined,146,222,752,289,86,341,76,95,40,58,42,608,44,575,108,113,128,85,363,100,-1,222,136,341,12,-1,236
10/08/2019,0,187,133,813,537,390,563,42,15,48,26,10,85,-1,245,265,148,68,37,325,314,569,764,81,303,-1,191,32,127,31,513,151,undefined,41,29,269,173,30,221,26,54,36,18,9,371,18,272,54,86,57,45,253,29,-1,157,44,221,5,-1,137
10/08/2019,1,122,92,489,311,163,254,17,5,25,9,7,18,-1,194,248,65,59,19,249,123,456,458,49,176,-1,145,27,83,22,414,59,undefined,13,10,155,221,22,124,13,24,12,13,14,256,8,284,37,60,9,32,219,23,-1,81,25,124,3,-1,76
10/08/2019,2,87,46,346,208,137,201,9,2,9,3,-1,8,-1,94,96,54,14,18,132,85,343,348,33,65,-1,96,12,46,8,317,15,undefined,7,15,100,189,10,77,5,10,14,4,10,151,3,146,26,64,14,12,150,25,-1,41,10,77,5,-1,61
10/08/2019,3,69,39,281,174,91,127,2,5,4,10,1,9,-1,87,70,29,4,18,85,61,290,303,28,68,-1,-1,11,38,14,266,14,undefined,6,11,54,138,5,40,8,17,14,6,5,107,2,97,18,67,3,10,103,10,-1,48,12,40,2,-1,38
10/08/2019,4,44,29,134,109,56,103,5,1,9,7,1,5,-1,72,53,19,16,6,37,57,195,169,16,51,-1,-1,8,23,11,143,30,undefined,4,5,29,66,-1,42,6,13,2,1,1,69,4,108,6,21,6,11,55,6,-1,21,13,42,2,-1,28
10/08/2019,5,20,32,112,103,74,114,5,5,16,4,-1,3,-1,61,47,35,22,9,23,24,110,170,16,116,-1,-1,10,71,11,118,13,undefined,13,20,26,9,14,59,12,11,8,5,1,62,2,56,22,27,11,10,33,2,-1,24,12,59,-1,-1,42
10/08/2019,6,65,40,112,99,67,215,22,18,46,19,-1,7,-1,86,33,49,77,35,19,29,69,191,42,297,-1,-1,33,50,40,86,17,undefined,39,27,124,18,1,87,21,33,7,2,3,70,30,82,53,35,32,27,18,11,-1,17,39,87,2,-1,32
10/08/2019,7,93,79,164,169,146,418,37,30,70,26,-1,17,-1,99,73,109,73,54,51,49,119,349,66,473,-1,-1,51,83,42,85,31,undefined,37,24,329,36,9,207,53,71,28,16,15,129,20,143,97,72,26,37,52,19,-1,68,59,207,12,-1,78
10/08/2019,8,284,196,326,374,308,522,44,59,109,48,5,55,-1,176,165,241,153,69,83,49,144,777,103,732,-1,-1,141,240,58,177,73,undefined,53,33,322,69,55,284,89,154,51,36,30,182,61,272,206,109,87,64,196,31,-1,135,116,284,24,-1,136
10/08/2019,9,730,424,435,727,556,760,56,83,131,66,4,76,-1,202,250,476,208,89,170,140,200,1202,216,1018,-1,-1,191,434,111,221,91,undefined,89,77,524,161,79,477,145,116,95,74,51,328,47,599,299,263,256,171,252,65,-1,223,155,477,60,-1,220
10/08/2019,10,1487,944,735,1559,1148,1096,111,150,134,100,15,139,-1,383,498,877,329,163,328,321,469,1569,189,1401,-1,-1,296,980,301,389,197,undefined,120,167,824,165,134,708,187,229,88,117,61,596,138,938,516,424,337,201,353,76,-1,492,245,708,103,-1,437
10/08/2019,11,2217,1651,1065,2029,1667,1274,247,133,168,59,8,112,-1,363,739,1192,320,210,655,492,633,2053,279,1265,-1,-1,375,1486,367,511,171,undefined,127,140,1119,202,200,873,161,399,193,144,100,873,106,1328,655,532,475,238,479,150,-1,570,266,873,137,-1,485
10/08/2019,12,2752,1917,1700,2720,2256,1503,655,211,167,106,46,126,-1,437,1174,1472,336,196,1098,704,958,2465,214,1287,-1,-1,408,2046,484,754,285,undefined,161,146,1268,227,244,811,176,356,193,169,70,1191,171,1632,801,524,588,296,605,193,-1,603,286,811,187,-1,670
10/08/2019,13,3257,1967,2290,2941,3103,1363,856,178,141,50,34,208,-1,493,1650,1442,400,182,1241,811,1064,2752,308,1251,-1,-1,376,3305,635,993,312,undefined,146,197,1272,212,225,777,206,550,240,211,122,1643,190,2018,924,519,548,351,792,158,-1,663,229,777,261,-1,727
10/08/2019,14,3683,2224,2379,3016,2199,1677,201,219,207,102,42,243,-1,577,1758,1358,255,200,1278,807,1183,2728,270,1241,-1,-1,409,2040,705,848,329,undefined,109,193,1412,203,245,819,152,292,194,173,109,1683,112,2071,842,423,733,248,682,156,-1,605,256,819,288,-1,799
10/08/2019,15,3787,2451,2570,3297,3038,1925,345,272,178,95,67,294,-1,695,1771,1622,458,189,1305,692,1297,3046,318,1583,-1,-1,362,2549,1078,884,311,undefined,166,184,1484,227,229,800,201,315,193,220,125,1934,76,2140,729,321,663,308,793,180,-1,583,382,800,288,-1,746
10/08/2019,16,3630,2415,2367,3267,3128,2020,1728,219,184,103,24,256,-1,637,1711,1281,413,179,1197,723,1336,3109,333,1658,-1,-1,215,2912,654,973,382,undefined,204,290,1745,208,234,1061,240,345,206,209,127,1669,116,1760,414,141,627,201,701,144,-1,581,966,1061,151,-1,677
10/08/2019,17,3244,1757,2565,2850,2472,1905,382,245,232,177,61,522,-1,698,1983,1140,386,195,1332,1029,1354,3057,363,1745,-1,-1,205,1745,491,1090,491,undefined,147,225,1799,244,311,1552,258,399,201,247,148,1514,151,1906,337,148,665,178,705,164,-1,600,2869,1552,110,-1,756
10/08/2019,18,2393,1007,2855,2183,2170,1657,455,305,251,192,69,1065,-1,593,1652,754,468,213,1510,1101,1314,2782,299,1868,-1,-1,148,1492,308,1312,604,undefined,197,235,1704,264,437,1809,233,396,162,161,75,1202,105,1580,227,109,702,157,625,167,-1,453,8803,1809,33,-1,652
10/08/2019,19,1757,526,2716,1671,2008,1418,460,129,110,114,50,542,-1,484,1543,523,279,109,1592,1307,1347,2380,218,1133,-1,-1,144,1867,234,1229,580,undefined,149,187,1764,249,340,923,229,298,108,121,69,1196,70,1409,226,150,625,178,667,136,-1,569,4988,923,30,-1,517
10/08/2019,20,846,291,2694,1586,1224,1167,200,78,52,55,22,217,-1,442,1308,332,336,123,1284,1082,1184,1921,256,827,-1,-1,123,561,113,1238,578,undefined,91,99,1145,323,321,614,189,166,86,98,51,1059,45,1054,180,105,516,109,451,109,-1,402,1198,614,20,-1,454
10/08/2019,21,609,221,2099,1281,1798,1128,60,133,106,103,24,451,-1,382,1007,320,175,64,1080,994,1050,1800,183,949,-1,-1,101,942,136,1105,570,undefined,93,123,1010,850,285,1168,181,159,87,114,43,959,54,768,129,93,441,134,583,137,-1,304,5812,1168,19,-1,363
10/08/2019,22,590,238,1737,985,1323,1091,461,180,132,169,46,592,-1,415,829,327,205,104,812,930,998,1514,332,1267,-1,-1,61,1161,118,929,404,undefined,87,169,984,734,174,1490,88,369,52,81,48,846,54,722,80,68,344,97,533,109,-1,292,5154,1490,16,-1,317
10/08/2019,23,371,172,1424,938,856,922,995,33,44,41,12,114,-1,402,453,268,121,50,617,1067,806,1412,146,761,-1,-1,79,298,273,846,303,undefined,121,223,1001,534,97,638,52,125,58,60,28,569,28,523,97,67,159,89,419,54,-1,208,390,638,9,-1,201
11/08/2019,0,212,146,1032,470,340,650,13,9,29,30,6,54,-1,309,307,170,56,36,385,1004,611,738,102,366,-1,-1,26,98,29,686,178,undefined,26,29,337,341,47,368,45,64,15,15,17,370,19,306,37,45,40,34,377,40,-1,108,85,368,5,-1,85
11/08/2019,1,128,73,530,321,161,320,20,8,33,10,1,15,-1,220,153,83,32,23,290,422,529,487,64,156,-1,-1,16,69,24,501,92,undefined,29,9,168,308,28,222,13,48,14,17,17,259,7,229,22,48,11,34,270,17,-1,57,47,222,2,-1,41
11/08/2019,2,102,72,276,257,94,281,11,7,15,11,-1,8,-1,175,110,50,29,15,188,139,466,430,40,124,-1,-1,13,38,13,318,34,undefined,7,20,121,211,27,111,4,10,5,5,4,223,3,148,22,33,4,19,145,19,-1,56,19,111,-1,-1,46
11/08/2019,3,95,60,256,169,79,168,6,-1,17,13,1,5,-1,108,83,47,22,11,130,117,358,330,15,104,-1,-1,12,50,3,281,30,undefined,9,7,73,300,3,61,4,7,7,4,5,155,-1,101,16,17,7,8,194,3,-1,56,17,61,-1,-1,31
11/08/2019,4,47,50,160,127,55,117,-1,1,9,13,-1,-1,-1,109,38,39,16,9,71,92,270,266,25,67,-1,-1,11,19,10,182,31,undefined,7,14,18,90,10,55,6,9,1,-1,-1,72,3,84,8,27,21,9,93,7,-1,17,21,55,4,-1,19
11/08/2019,5,53,11,128,118,67,140,10,4,17,15,3,6,-1,98,71,17,16,4,38,65,189,190,32,89,-1,-1,14,70,16,227,6,undefined,15,12,34,28,4,71,6,8,4,1,1,80,-1,58,13,34,-1,15,42,5,-1,33,33,71,1,-1,45
11/08/2019,6,25,27,80,146,76,179,13,17,17,10,2,12,-1,105,25,29,26,11,14,27,123,217,28,196,-1,-1,16,72,16,117,27,undefined,15,10,64,14,5,94,13,14,5,1,3,117,1,82,33,49,10,25,27,3,-1,20,18,94,2,-1,28
11/08/2019,7,58,42,140,168,151,249,24,21,51,22,2,17,-1,110,58,83,47,14,39,48,79,323,80,298,-1,-1,43,99,38,88,23,undefined,25,25,176,37,8,182,25,58,11,7,5,121,14,152,78,66,28,40,48,3,-1,39,38,182,11,-1,131
11/08/2019,8,165,92,265,287,259,470,61,48,75,33,13,94,-1,185,188,164,104,30,49,51,107,541,91,546,-1,-1,82,251,85,124,53,undefined,50,45,290,38,28,277,74,58,36,17,11,184,40,281,151,147,68,94,171,27,-1,163,142,277,80,-1,433
11/08/2019,9,610,369,529,624,563,781,95,83,124,92,16,167,-1,270,394,425,158,76,149,135,281,1068,191,890,-1,-1,215,566,209,260,103,undefined,104,99,688,129,63,449,128,114,78,93,61,392,41,604,329,282,153,190,183,78,-1,197,199,449,365,-1,965
11/08/2019,10,1413,836,1253,1384,1227,1058,157,148,124,96,46,300,-1,466,913,885,395,113,425,318,467,1518,243,1253,-1,-1,336,1358,342,497,231,undefined,119,179,1031,132,100,787,109,208,123,141,106,786,91,1109,574,456,331,271,395,111,-1,389,465,787,1032,-1,1632
11/08/2019,11,2275,1333,1720,1940,1711,1274,328,269,130,118,75,431,-1,481,1235,1002,331,125,783,522,698,2033,239,1353,-1,-1,459,1976,592,686,290,undefined,123,190,1408,168,152,937,134,270,190,143,106,862,96,1489,852,668,448,276,553,146,-1,497,938,937,1588,-1,2581
11/08/2019,12,2712,1731,2540,2673,2379,1561,358,311,164,129,64,564,-1,579,1826,1249,426,202,1419,920,968,2248,272,1544,-1,-1,573,2472,621,906,353,undefined,134,211,1736,179,334,1084,120,353,248,171,166,1444,136,1658,916,688,648,393,554,144,-1,566,3528,1084,1577,-1,2984
11/08/2019,13,3213,1886,3098,3033,2673,1661,635,219,120,72,54,368,-1,619,2164,1323,347,151,1444,1055,1279,2525,259,1238,-1,-1,544,2796,785,1158,362,undefined,168,238,1724,157,345,725,111,436,229,144,125,1602,164,1874,1089,671,620,380,860,205,-1,756,1495,725,1384,-1,2836
11/08/2019,14,3312,2029,2939,2808,2789,1680,1477,264,106,58,11,178,-1,606,2056,1318,341,134,1295,735,1134,2681,222,1236,-1,-1,417,2891,726,965,406,undefined,183,221,1809,168,267,743,137,228,230,121,122,1493,122,1793,1008,470,751,376,605,171,-1,607,476,743,1242,-1,2381
11/08/2019,15,3373,2114,2757,2950,2024,1530,472,241,148,83,33,256,-1,624,2057,1354,482,193,1166,650,1113,2557,263,1506,-1,-1,462,1940,495,920,421,undefined,91,86,1322,136,229,988,94,234,195,178,156,1457,97,1645,912,339,638,300,575,215,-1,522,3958,988,630,-1,1904
11/08/2019,16,3169,1895,2290,2473,2215,1514,187,233,127,103,16,227,-1,512,1745,1074,258,114,1067,626,1069,2736,260,1339,-1,-1,283,2095,398,870,352,undefined,97,74,1240,167,243,1125,96,253,196,164,135,1392,121,1622,707,217,516,190,580,146,-1,491,2374,1125,304,-1,1081
11/08/2019,17,2683,1489,2391,2272,1956,1542,331,197,137,89,16,172,-1,551,1743,783,370,115,1274,691,1086,2915,275,1196,-1,-1,203,1683,400,892,410,undefined,87,100,1355,118,232,836,78,300,215,219,106,1208,120,1512,334,185,491,175,685,186,-1,548,430,836,148,-1,805
11/08/2019,18,2032,893,2294,2063,1437,1295,2218,135,153,75,20,156,-1,536,1378,463,399,145,1272,843,1164,2362,269,1179,-1,-1,157,583,331,968,470,undefined,252,373,1460,164,217,726,67,309,180,174,84,1308,92,1333,237,127,424,161,466,192,-1,415,210,726,39,-1,535
11/08/2019,19,1226,470,1962,1257,753,1022,89,65,72,48,15,96,-1,307,1195,338,163,73,1105,838,899,1777,232,890,-1,-1,152,273,83,837,548,undefined,55,82,885,85,156,508,52,174,124,116,48,828,95,968,264,170,362,170,377,123,-1,366,103,508,18,-1,469
11/08/2019,20,526,89,1586,1047,592,804,16,29,49,43,9,29,-1,238,881,283,205,43,882,608,821,1498,144,665,-1,-1,125,278,43,688,404,undefined,27,42,626,128,134,364,38,137,78,50,39,752,73,561,171,59,282,84,280,106,-1,257,52,364,6,-1,326
11/08/2019,21,288,64,984,825,328,617,7,26,44,28,3,44,-1,203,601,180,143,42,555,476,551,968,109,471,-1,-1,66,160,25,541,404,undefined,37,26,418,51,72,267,30,81,75,47,38,534,33,412,111,83,226,86,191,79,-1,188,78,267,12,-1,258
11/08/2019,22,200,19,715,364,190,487,11,26,44,25,12,32,-1,169,332,89,96,39,331,230,367,836,95,343,-1,70,74,81,16,348,212,undefined,42,26,258,48,51,221,45,315,43,30,47,274,42,240,68,35,61,88,101,84,-1,124,62,221,7,-1,149
11/08/2019,23,115,24,373,303,96,253,3,8,20,23,-1,17,-1,127,122,57,65,30,119,109,291,446,49,255,-1,129,32,46,12,211,89,undefined,21,9,135,44,19,172,34,37,40,24,17,148,24,159,40,49,17,37,33,57,-1,52,60,172,2,-1,74
12/08/2019,0,43,10,257,110,75,117,3,7,15,4,1,14,-1,60,41,15,7,10,69,32,169,200,20,120,-1,73,15,36,2,189,38,undefined,13,-1,80,13,20,73,9,10,22,15,14,55,10,86,23,51,12,26,21,28,-1,43,13,73,2,-1,48
12/08/2019,1,40,1,131,66,35,37,1,7,9,3,3,5,-1,26,46,11,8,-1,35,47,162,130,16,43,-1,72,11,15,7,167,14,undefined,3,7,31,11,1,65,2,8,17,5,2,19,4,61,11,31,6,11,36,19,-1,11,11,65,4,-1,33
12/08/2019,2,36,13,61,35,15,18,-1,1,1,-1,-1,2,-1,12,22,19,2,4,47,19,66,79,5,16,-1,44,1,8,-1,78,16,undefined,1,1,12,12,3,36,1,1,4,-1,3,13,1,48,1,17,3,9,9,8,-1,19,3,36,-1,-1,19
12/08/2019,3,13,3,33,15,33,21,1,1,1,1,1,1,-1,4,7,4,11,2,12,9,49,60,10,12,-1,34,2,40,3,65,6,undefined,-1,-1,9,1,2,16,8,17,16,2,1,14,-1,22,4,21,2,5,8,12,-1,8,9,16,1,-1,12
12/08/2019,4,18,3,27,36,60,36,2,2,3,15,-1,1,-1,25,13,6,12,3,10,9,30,65,6,45,-1,32,1,46,3,54,9,undefined,1,1,16,-1,8,21,4,12,7,3,4,21,3,49,1,12,7,7,7,3,-1,8,33,21,-1,-1,29
12/08/2019,5,47,11,85,77,109,242,23,23,86,30,-1,10,-1,104,27,43,100,44,15,19,55,182,65,378,-1,38,9,83,23,63,25,undefined,19,21,110,16,3,109,-1,36,20,8,2,54,6,82,14,10,-1,11,25,5,-1,22,103,109,3,-1,26
12/08/2019,6,107,41,153,163,361,1003,75,51,581,123,7,35,-1,252,78,117,241,173,42,24,85,760,248,1228,-1,97,27,338,84,67,36,undefined,68,64,648,59,11,399,-1,82,49,28,23,136,40,191,30,34,22,34,52,40,-1,91,603,399,8,-1,84
12/08/2019,7,345,200,393,482,954,1906,296,263,2297,351,35,141,-1,709,309,454,796,647,86,93,197,1591,710,2520,-1,234,74,886,176,152,81,undefined,205,139,922,221,49,1186,-1,232,157,158,65,513,76,528,129,63,91,68,238,125,-1,162,2186,1186,110,-1,321
12/08/2019,8,839,553,780,1029,1891,4135,585,451,4439,648,58,324,-1,1506,666,860,2051,1554,171,192,395,2886,1477,4812,-1,552,157,1859,326,443,144,undefined,577,337,1893,677,103,2355,-1,802,588,553,202,966,417,1100,278,96,169,153,706,372,-1,428,5158,2355,481,-1,929
12/08/2019,9,1082,694,780,1160,1275,2271,224,229,2726,499,36,192,-1,695,648,950,1488,949,199,240,396,2091,901,3113,-1,587,140,1116,260,320,148,undefined,429,249,1028,593,145,1650,-1,657,602,640,203,770,296,992,261,104,209,156,619,440,-1,409,3305,1650,434,-1,839
12/08/2019,10,1376,1141,935,1546,1132,1158,105,169,791,288,25,187,-1,652,805,1202,942,493,366,325,543,1833,472,1604,-1,575,140,1015,258,383,208,undefined,249,212,921,430,131,1166,-1,609,696,643,200,918,220,977,243,115,318,190,505,278,-1,465,1196,1166,476,-1,976
12/08/2019,11,1941,1400,1326,1980,1298,1408,149,151,709,246,41,181,-1,494,973,1352,787,401,640,522,699,2247,560,1865,-1,655,149,1115,415,547,207,undefined,210,184,1124,453,156,1064,-1,521,1047,530,306,1103,281,1429,264,129,340,149,545,417,-1,485,918,1064,550,-1,1056
12/08/2019,12,3076,2421,2026,2768,1688,2187,270,610,1414,536,88,370,-1,650,1661,2105,1464,529,948,940,1503,3091,942,2508,-1,1087,200,1454,578,950,319,undefined,260,288,2259,1060,292,1619,-1,973,1148,372,264,1905,381,1967,348,209,460,255,937,433,-1,734,2380,1619,658,-1,1491
12/08/2019,13,3352,2715,2283,3305,1950,2077,521,528,1219,413,92,325,-1,922,1890,2137,1652,621,1071,997,1491,3522,988,2375,-1,1038,172,1629,647,990,380,undefined,292,388,1906,957,259,1630,-1,905,1063,542,351,2219,392,2076,348,213,531,293,1060,515,-1,872,1839,1630,711,-1,1598
12/08/2019,14,2680,1997,2118,2786,1849,1694,124,224,819,292,60,215,-1,595,1560,1612,954,431,849,648,1118,3042,492,2095,-1,707,181,1470,671,704,271,undefined,219,226,981,599,211,1044,-1,562,925,527,246,1626,251,1725,282,135,407,192,848,444,-1,619,1145,1044,708,-1,1757
12/08/2019,15,2589,1865,1989,2857,1975,2082,166,262,1362,321,48,195,-1,771,1787,1510,861,528,820,621,1082,3186,519,2586,-1,671,158,1537,595,684,252,undefined,275,184,1077,495,189,1206,-1,562,948,541,309,1602,285,1842,280,122,392,160,789,491,-1,588,1329,1206,467,-1,1491
12/08/2019,16,2821,1878,2276,2723,2177,2949,234,340,3168,540,50,285,-1,1120,1985,1328,746,1032,816,544,1107,3646,757,3897,-1,570,162,1832,587,631,263,undefined,422,262,1390,573,194,1968,-1,535,884,719,255,1553,254,1927,254,146,330,210,767,488,-1,635,2871,1968,533,-1,1564
12/08/2019,17,3018,1848,2668,3153,3116,4972,527,553,4604,789,103,407,-1,1974,2153,1395,1314,1821,972,720,1381,4798,1245,5338,-1,807,236,2625,800,994,314,undefined,597,376,2133,742,211,2571,-1,621,1080,1006,382,2053,400,2413,326,133,440,218,850,761,-1,779,4279,2571,335,-1,1665
12/08/2019,18,2305,1282,2606,2502,2064,2966,346,337,1859,336,82,389,-1,1131,1946,866,786,807,1109,818,1179,3938,591,2947,-1,773,212,1767,441,967,385,undefined,257,234,1685,386,228,1404,-1,344,713,725,309,1596,312,1798,258,121,479,169,648,491,-1,600,1512,1404,57,-1,1465
12/08/2019,19,1409,566,2323,1460,1103,1375,131,141,546,146,55,217,-1,511,1474,449,274,241,1051,854,977,2639,345,1463,-1,556,119,1042,210,771,329,undefined,111,108,862,267,152,720,-1,181,456,409,166,1057,215,1228,164,94,377,148,479,323,-1,412,487,720,39,-1,934
12/08/2019,20,711,334,2026,1374,886,1090,78,90,206,72,26,176,-1,364,1203,349,340,178,708,696,930,2145,218,959,-1,462,117,472,168,768,325,undefined,65,80,717,167,181,429,-1,192,364,476,133,989,133,854,147,107,319,108,377,261,-1,347,242,429,42,-1,785
12/08/2019,21,484,235,1336,765,1308,812,48,67,112,47,31,136,-1,289,797,223,149,69,454,490,718,1456,173,730,-1,391,99,1162,110,530,302,undefined,65,69,572,130,122,308,-1,87,259,328,100,665,100,488,137,107,266,75,298,255,-1,210,107,308,48,-1,486
12/08/2019,22,223,103,847,435,513,591,17,26,82,31,36,95,-1,244,449,128,91,55,321,287,406,1072,118,506,-1,247,60,297,56,420,197,undefined,31,41,338,75,53,248,-1,62,90,119,70,333,49,377,71,117,177,57,112,100,-1,136,98,248,23,-1,238
12/08/2019,23,121,69,431,257,200,337,4,10,44,8,7,27,-1,174,192,68,84,45,110,128,270,530,53,257,-1,186,46,109,20,215,91,undefined,17,20,158,33,28,153,-1,24,51,45,11,180,14,186,48,77,38,52,44,35,-1,71,33,153,9,-1,139
13/08/2019,0,55,43,155,82,104,140,7,5,25,19,3,17,-1,71,65,24,21,7,62,62,141,174,28,79,-1,132,11,34,9,123,56,undefined,17,4,87,13,19,71,-1,10,28,24,19,92,15,85,18,55,16,20,24,27,-1,18,12,71,8,-1,122
13/08/2019,1,8,15,116,31,46,66,7,14,2,13,-1,16,-1,33,45,7,12,2,20,37,116,110,11,52,-1,74,6,34,12,87,14,undefined,-1,3,29,9,11,31,-1,10,14,5,2,30,3,53,6,48,11,24,20,19,-1,-1,5,31,7,-1,37
13/08/2019,2,3,16,62,33,25,30,2,-1,1,6,10,4,-1,10,28,9,11,3,21,20,47,59,9,19,-1,64,10,18,13,45,3,undefined,2,4,13,4,5,28,-1,6,11,3,1,24,1,36,13,29,-1,4,14,8,-1,4,3,28,2,-1,41
13/08/2019,3,18,9,39,11,32,29,2,4,4,4,4,10,-1,51,32,8,5,4,21,17,40,106,14,17,-1,42,7,29,9,32,12,undefined,3,4,6,3,6,20,-1,3,5,1,-1,13,1,27,3,29,7,10,3,7,-1,11,3,20,3,-1,72
13/08/2019,4,5,21,31,19,48,29,3,1,8,4,5,11,-1,22,12,4,5,-1,12,2,37,69,3,29,-1,30,4,51,9,17,15,undefined,3,5,30,2,9,29,-1,5,2,2,1,13,1,41,4,24,5,3,7,2,-1,7,8,29,3,-1,60
13/08/2019,5,6,25,86,100,128,251,30,30,88,24,5,21,-1,101,50,28,96,37,16,14,39,169,54,339,-1,68,10,98,43,26,26,undefined,14,29,121,12,8,126,-1,36,15,11,7,61,4,76,17,29,2,13,37,10,-1,15,111,126,3,-1,35
13/08/2019,6,103,92,153,184,392,1019,112,85,544,124,15,64,-1,275,85,191,258,209,33,25,94,742,250,1166,-1,162,41,333,77,65,36,undefined,97,70,759,69,8,385,-1,103,68,34,21,152,34,190,39,45,20,48,63,63,-1,103,535,385,14,-1,133
13/08/2019,7,371,251,386,556,974,1910,369,272,2374,372,52,198,-1,745,330,557,879,768,124,124,175,1596,805,2598,-1,324,121,830,216,142,100,undefined,234,133,963,217,48,1238,-1,284,165,169,66,517,99,482,189,87,97,94,255,117,-1,140,2404,1238,86,-1,358
13/08/2019,8,876,549,732,1116,1948,4075,533,414,4531,690,90,365,-1,1484,718,970,2128,1721,169,220,400,2859,1626,5154,-1,697,188,1653,412,431,136,undefined,555,311,1934,780,91,2495,-1,850,618,637,221,935,254,989,318,156,171,170,705,365,-1,419,4908,2495,472,-1,1039
13/08/2019,9,931,638,703,1110,1601,2224,223,219,2933,484,40,233,-1,786,702,885,1492,996,194,287,322,2136,981,3210,-1,787,206,1348,235,267,146,undefined,448,251,1087,627,91,1648,-1,623,633,717,209,764,373,933,357,202,183,157,594,405,-1,327,3227,1648,376,859,891
13/08/2019,10,1224,970,1028,1468,1127,1263,159,177,947,262,46,155,-1,411,978,1022,887,475,290,308,545,1875,520,1889,-1,802,174,982,228,346,208,undefined,197,168,822,561,121,1175,-1,687,622,606,209,780,277,904,466,243,242,171,513,305,-1,424,1136,1175,542,1823,1131
13/08/2019,11,1774,1359,1281,2013,1508,1404,136,182,729,256,46,161,-1,620,1098,1321,737,423,541,506,682,2125,512,1871,-1,1228,217,1163,523,619,216,undefined,189,136,1071,527,174,1047,-1,585,894,713,206,1140,300,1354,554,351,326,234,555,409,-1,484,1037,1047,538,1446,1294
13/08/2019,12,3057,2360,2106,2923,1600,1953,251,575,1454,510,101,340,-1,630,1568,2013,1489,625,778,872,1505,3027,1003,2744,-1,1759,284,1538,597,884,376,undefined,329,346,1821,1147,297,1606,-1,1019,1171,768,258,1941,455,1991,728,524,431,354,950,490,-1,690,2348,1606,831,2723,1764
13/08/2019,13,3349,2663,1988,3092,1757,1983,313,483,1340,422,118,303,-1,608,1698,2061,1564,609,926,906,1387,3177,908,2558,-1,1758,328,1537,626,1004,411,undefined,326,291,1922,1085,266,1618,-1,893,1118,706,284,2034,473,2021,754,469,489,340,1029,515,-1,841,1870,1618,694,2841,1590
13/08/2019,14,2681,2038,2285,2746,1887,1754,124,216,854,335,36,193,-1,576,1682,1516,975,502,786,651,981,2946,639,2220,-1,1275,251,1531,656,727,292,undefined,292,200,1261,704,204,1291,-1,690,923,667,258,1635,370,1724,564,263,371,241,844,468,-1,600,1242,1291,822,2889,1620
13/08/2019,15,2507,1925,2190,2607,1717,2115,170,229,1407,351,75,215,-1,675,1842,1360,856,576,747,583,915,3071,657,2945,-1,814,180,1446,541,737,273,undefined,206,183,1287,552,192,1294,-1,606,997,671,269,1539,286,1880,488,159,410,196,813,475,-1,609,1364,1294,430,2839,1526
13/08/2019,16,2838,1977,2243,2864,2294,3097,218,345,3147,680,63,338,-1,1028,1936,1320,880,1165,773,550,1005,3732,879,3913,-1,745,188,1956,545,717,233,undefined,463,244,1549,686,226,2006,-1,472,838,805,289,1607,286,2161,337,204,376,236,773,510,-1,658,2956,2006,587,1679,1695
13/08/2019,17,3247,2084,2714,3373,3478,5120,580,613,4416,954,124,436,-1,2031,2281,1466,1382,1682,1036,827,1363,4923,1266,5311,-1,908,238,2912,817,926,324,undefined,582,424,2561,811,230,2645,-1,673,1068,952,389,2209,375,2453,387,194,385,236,980,704,-1,847,4167,2645,393,3843,1490
13/08/2019,18,2444,1346,2665,2525,2533,2884,369,369,1990,424,95,409,-1,1089,2077,899,968,856,1225,1061,1185,3866,663,2930,-1,763,211,2535,528,988,323,undefined,294,230,1754,452,236,1511,-1,388,701,844,308,1641,275,1845,289,151,460,181,687,526,-1,602,1680,1511,56,3029,1479
13/08/2019,19,1428,601,2297,1629,1368,1593,128,156,596,178,45,318,-1,599,1605,462,313,284,1138,1113,1027,2784,361,1455,-1,597,141,723,210,821,353,undefined,130,107,1303,235,217,713,-1,207,379,472,204,1163,188,1441,199,138,335,166,633,289,-1,468,564,713,33,1940,1080
13/08/2019,20,757,374,2446,1561,1190,1232,76,106,222,86,41,200,-1,446,1379,473,439,194,743,821,910,2180,238,1061,-1,521,122,744,130,746,315,undefined,75,101,1018,230,160,526,-1,218,290,332,142,1065,125,922,182,173,270,174,429,264,-1,315,287,526,27,1660,845
13/08/2019,21,574,276,1652,900,1526,1059,47,81,131,38,26,152,-1,319,848,287,210,99,581,647,710,1600,181,825,-1,511,120,1566,153,653,332,undefined,51,72,750,171,145,407,-1,126,178,193,84,823,118,629,164,127,272,102,336,178,-1,244,142,407,21,1231,595
13/08/2019,22,274,146,947,583,601,723,27,58,86,44,32,86,-1,290,461,142,211,80,317,366,517,1415,111,533,-1,316,91,355,64,408,209,undefined,74,71,524,79,69,255,-1,88,191,114,51,479,59,414,118,118,175,54,141,110,-1,147,107,255,16,473,265
13/08/2019,23,150,79,517,261,252,365,9,14,56,10,11,38,-1,142,274,82,143,47,125,171,268,649,50,256,-1,169,50,129,24,259,102,undefined,40,19,200,37,24,195,-1,43,55,66,16,281,33,214,72,100,38,58,56,67,-1,115,47,195,10,164,164
14/08/2019,0,83,24,220,86,113,119,7,5,12,3,5,9,-1,64,67,36,32,9,84,68,184,279,41,115,-1,128,15,47,21,112,27,undefined,4,18,84,23,22,76,-1,12,25,10,10,92,10,95,14,79,16,33,40,26,-1,37,15,76,4,58,72
14/08/2019,1,51,22,123,44,86,69,5,7,8,3,1,4,-1,38,47,22,21,10,40,50,129,126,26,35,-1,89,11,32,24,125,8,undefined,6,14,48,7,8,65,-1,12,4,-1,3,56,1,76,17,81,2,23,37,9,-1,18,22,65,2,51,44
14/08/2019,2,27,13,53,23,27,23,6,3,4,4,1,4,-1,15,37,5,9,7,54,23,89,96,36,23,-1,52,5,19,4,33,7,undefined,4,6,23,4,6,28,-1,5,3,-1,-1,21,-1,32,5,40,3,5,14,2,-1,16,12,28,2,18,24
14/08/2019,3,13,14,42,22,62,26,4,-1,5,6,1,2,-1,3,21,4,5,2,27,46,47,66,25,10,-1,29,2,50,10,50,6,undefined,1,7,9,11,11,15,-1,3,2,-1,-1,23,-1,34,6,28,7,6,6,5,-1,3,6,15,-1,9,20
14/08/2019,4,9,5,18,25,47,43,6,2,5,8,5,3,-1,27,10,13,13,5,10,21,34,74,4,36,-1,40,5,44,8,22,16,undefined,4,3,15,2,8,16,-1,6,1,-1,1,13,1,36,5,21,8,3,7,4,-1,9,8,16,2,46,12
14/08/2019,5,33,20,120,79,128,238,29,30,95,37,2,16,-1,98,34,34,101,42,8,18,42,139,65,361,-1,43,8,126,26,22,16,undefined,22,34,121,15,6,128,-1,17,12,8,3,47,6,104,13,15,4,7,49,7,-1,24,105,128,2,165,42
14/08/2019,6,146,63,164,246,371,1060,133,111,522,110,9,42,-1,283,98,142,261,174,39,28,93,774,252,1180,-1,92,31,319,92,85,46,undefined,96,50,746,57,16,409,-1,94,47,38,24,178,46,194,48,30,27,41,54,39,-1,81,598,409,15,490,98
14/08/2019,7,334,253,386,535,996,1932,411,314,2312,359,21,169,-1,695,360,462,868,765,95,117,158,1662,729,2589,-1,359,91,926,221,236,84,undefined,227,135,1033,250,44,1170,-1,272,160,181,69,494,73,607,129,51,105,86,236,113,-1,154,2241,1170,103,1037,278
14/08/2019,8,1044,615,759,1030,1910,3996,644,493,4046,675,51,341,-1,1428,761,957,2025,1481,251,201,444,2818,1549,4624,-1,1288,184,1750,409,399,195,undefined,502,377,1973,742,124,2382,-1,877,548,617,235,1036,271,909,304,119,180,202,717,370,-1,427,4760,2382,488,2091,995
14/08/2019,9,1062,654,839,1215,1430,2218,249,273,3071,550,22,194,-1,830,800,936,1600,1089,178,260,415,2153,966,3183,-1,1126,187,1260,243,227,194,undefined,478,229,1151,603,75,1779,-1,737,657,703,240,767,315,907,362,95,227,215,607,376,-1,419,3369,1779,370,1943,1046
14/08/2019,10,1463,995,1201,1590,1469,1200,153,182,941,341,22,143,-1,398,876,1063,983,577,422,327,525,1753,598,1906,-1,1135,153,1135,377,48,175,undefined,203,194,847,559,100,1116,-1,695,729,725,231,954,297,890,327,149,243,228,463,348,-1,377,1137,1116,737,1985,1287
14/08/2019,11,1955,1457,1410,2051,1675,1258,129,232,765,318,39,196,-1,504,1076,1323,813,381,532,456,661,2081,573,1873,-1,1323,192,1492,442,25,240,undefined,284,296,993,545,205,1181,-1,690,869,702,228,1039,415,1219,385,177,323,185,554,409,-1,374,980,1181,508,2153,1162
14/08/2019,12,3171,2525,2526,3059,2015,2023,275,603,1524,497,103,426,-1,615,1856,2180,1714,628,1042,990,1565,3006,1070,2626,-1,2020,222,2080,600,44,392,undefined,405,372,1978,1184,341,1812,-1,1207,1124,957,280,2006,430,1934,482,248,526,328,998,589,-1,750,2337,1812,803,2801,1822
14/08/2019,13,3650,2832,2534,3234,1993,2153,227,485,1351,469,97,396,-1,820,1797,2146,1558,710,1053,909,1604,3371,981,2484,-1,1954,255,1620,700,40,316,undefined,370,369,1996,1081,298,1821,-1,1211,1076,792,279,2150,490,2138,492,237,456,271,1022,504,-1,797,1960,1821,656,3086,1589
14/08/2019,14,2837,2127,2195,2705,1606,1824,211,268,869,343,50,162,-1,625,1734,1574,997,631,840,658,1022,2872,710,2288,-1,1668,237,1310,624,34,250,undefined,303,253,1099,814,209,1216,-1,668,1012,773,264,1745,365,1735,368,185,364,218,845,483,-1,576,1142,1216,728,2973,1774
14/08/2019,15,2665,1929,2166,2784,2276,2144,178,233,1454,405,39,193,-1,746,1787,1483,1068,685,831,664,1040,3169,629,2767,-1,1559,191,1922,587,647,224,undefined,281,248,1080,595,159,1339,-1,678,930,631,226,1576,284,1693,364,196,368,240,750,479,-1,602,1308,1339,502,3100,1403
14/08/2019,16,3015,2180,2313,2958,2166,2989,231,337,3065,670,59,243,-1,1111,2064,1464,777,1124,720,615,1061,3729,836,3983,-1,1949,202,1815,534,799,263,undefined,426,240,1263,615,173,2019,-1,607,1034,881,258,1639,300,2021,510,246,361,268,797,514,-1,653,2881,2019,577,1624,1784
14/08/2019,17,3400,2035,2893,3383,3185,5018,533,619,4172,915,89,402,-1,1970,2468,1501,1330,1713,997,800,1321,4927,1221,5040,-1,2957,303,2471,759,999,306,undefined,587,369,1949,746,212,2564,-1,728,1093,1021,341,2096,413,2481,1202,636,455,364,908,731,-1,884,4046,2564,377,4017,1908
14/08/2019,18,2719,1500,2749,2604,2155,2849,377,358,1852,422,79,390,-1,1026,1963,981,780,838,1194,1245,1293,3794,643,2885,-1,2874,291,1561,498,1063,396,undefined,346,244,1544,536,217,1499,-1,571,856,850,310,1677,302,1768,1436,1023,604,351,741,632,-1,622,1641,1499,38,2882,1625
14/08/2019,19,1505,739,2660,1604,1282,1696,153,149,519,173,66,292,-1,493,1677,527,308,317,1022,1102,1221,2640,305,1587,-1,2203,351,1128,259,1025,446,undefined,151,155,912,328,216,750,-1,302,350,457,167,1217,193,1431,1345,1063,479,333,618,261,-1,490,625,750,40,1904,1136
14/08/2019,20,912,365,2265,1395,989,1218,93,128,259,123,75,293,-1,399,1405,422,394,189,839,801,1018,2277,262,1008,-1,1508,312,499,218,789,447,undefined,98,102,685,278,163,516,-1,246,424,359,112,1086,145,925,1022,888,401,295,489,322,-1,372,380,516,18,1606,932
14/08/2019,21,558,242,1566,1026,842,1003,75,129,123,63,36,145,-1,269,920,271,153,86,537,612,711,1668,187,978,-1,973,204,453,108,774,403,undefined,70,79,673,178,188,432,-1,110,238,233,110,1081,104,710,632,582,263,264,349,175,-1,283,143,432,26,1305,571
14/08/2019,22,325,129,983,485,721,707,30,48,96,42,13,77,-1,197,533,170,207,92,363,400,604,1314,154,549,-1,520,169,547,83,551,276,undefined,68,58,405,103,111,311,-1,316,114,107,63,581,49,435,347,233,166,98,212,96,-1,158,140,311,11,441,361
14/08/2019,23,158,68,532,235,215,429,10,27,50,21,14,36,-1,175,208,94,72,42,171,155,285,702,64,297,-1,218,42,124,41,291,93,undefined,27,34,152,50,29,178,-1,28,105,105,44,260,30,242,68,103,56,39,122,58,-1,68,55,178,13,193,159
15/08/2019,0,77,33,249,85,132,166,10,10,12,4,9,15,-1,80,97,39,19,20,83,100,158,278,46,119,-1,131,21,46,22,165,42,undefined,8,10,55,36,9,94,-1,9,59,34,18,119,8,142,31,56,31,39,35,25,-1,37,20,94,22,79,64
15/08/2019,1,56,24,119,36,44,55,10,4,3,4,1,7,-1,31,51,22,25,4,44,54,90,99,21,47,-1,83,9,26,3,136,20,undefined,1,1,20,25,8,45,-1,19,45,29,15,46,4,74,7,66,37,19,23,17,-1,19,13,45,70,57,57
15/08/2019,2,23,11,41,28,24,32,1,2,1,2,-1,1,-1,20,19,29,8,6,28,19,61,73,9,30,-1,53,3,22,4,75,8,undefined,4,4,20,4,1,44,-1,5,5,13,8,28,5,33,9,36,9,13,11,3,-1,11,6,44,49,35,33
15/08/2019,3,15,7,38,23,35,47,1,-1,1,1,-1,1,-1,6,21,10,4,4,26,20,74,95,13,22,-1,35,8,38,7,45,10,undefined,-1,2,8,1,12,21,-1,5,7,-1,-1,17,-1,41,3,46,6,6,10,6,-1,4,3,21,6,26,24
15/08/2019,4,21,5,14,31,53,39,9,4,11,2,5,6,-1,31,7,10,4,4,26,17,43,79,1,20,-1,21,1,51,7,23,8,undefined,5,7,11,2,7,25,-1,13,8,5,3,36,2,46,6,39,7,5,5,1,-1,5,10,25,10,46,15
15/08/2019,5,32,12,90,83,125,248,38,35,80,38,3,26,-1,102,38,33,74,40,9,10,79,190,61,389,-1,79,9,142,29,48,14,undefined,20,40,101,13,4,147,-1,36,15,7,2,51,5,95,14,23,5,14,20,11,-1,14,92,147,2,156,26
15/08/2019,6,121,66,164,300,373,1078,113,87,554,111,19,67,-1,291,92,194,266,203,40,37,93,790,261,1212,-1,157,30,337,97,80,40,undefined,73,64,617,78,19,403,-1,92,39,21,17,178,29,222,52,53,21,41,86,47,-1,90,622,403,10,414,106
15/08/2019,7,445,258,394,525,958,1980,354,304,2191,413,53,191,-1,699,318,516,848,741,101,107,205,1710,653,2328,-1,263,89,945,237,202,91,undefined,242,188,833,259,46,1263,-1,285,191,180,66,588,99,606,163,96,87,81,223,152,-1,171,2087,1263,71,1045,330
15/08/2019,8,918,580,795,1074,1881,3846,585,444,4292,736,99,367,-1,1494,743,985,2123,1630,208,239,401,2944,1587,4453,-1,707,216,1829,366,428,164,undefined,580,353,1622,700,105,2365,-1,834,563,674,181,1064,290,1064,351,181,199,177,700,374,-1,421,4635,2365,408,2004,1089
15/08/2019,9,1091,702,752,1199,1423,2298,264,264,2826,636,37,200,-1,764,772,983,1509,1003,190,201,403,2179,949,3095,-1,842,168,1427,352,264,162,undefined,517,219,1162,637,126,1739,-1,629,638,749,177,811,347,1010,339,215,242,157,560,328,-1,399,3384,1739,356,1838,1060
15/08/2019,10,1352,1025,1077,1620,1483,1347,193,160,930,356,42,160,-1,444,782,1091,1014,511,360,327,562,1924,574,1800,-1,979,212,1581,343,36,233,undefined,310,238,877,492,108,1252,-1,553,735,664,198,867,280,1065,466,314,235,219,502,308,-1,335,1093,1252,492,2023,1410
15/08/2019,11,1994,1545,1530,2147,1427,1343,135,199,818,327,48,178,-1,489,1083,1363,800,435,534,474,762,2235,586,1743,-1,1171,279,1591,563,459,182,undefined,223,166,941,513,129,1252,-1,606,851,607,200,1173,317,1468,561,374,307,177,510,418,-1,514,1008,1252,519,2326,1356
15/08/2019,12,3072,2720,2254,3033,2078,2175,312,670,1553,553,115,346,-1,735,1716,2222,1540,632,1043,976,1598,3323,1076,2488,-1,1745,296,1974,684,1050,310,undefined,325,361,2040,961,299,1896,-1,972,1183,360,216,2009,354,2125,707,542,453,334,1042,455,-1,786,2557,1896,817,3009,1848
15/08/2019,13,3513,2952,2356,3465,2227,2170,323,619,1328,456,110,333,-1,676,1916,2136,1602,664,919,974,1592,3395,1004,2627,-1,1718,323,1741,602,1127,336,undefined,381,356,2185,986,334,1776,-1,945,1244,736,334,2308,432,2277,734,537,478,301,1128,582,-1,915,2137,1776,550,3136,1660
15/08/2019,14,3002,2275,2405,2881,2043,1911,199,276,995,332,60,195,-1,595,1761,1781,899,567,828,681,1196,3206,650,2275,-1,1129,264,1668,675,719,268,undefined,307,237,1303,717,172,1231,-1,624,1017,726,270,1701,290,1846,518,292,332,240,877,563,-1,677,1178,1231,774,2907,1770
15/08/2019,15,2993,2146,2175,2888,1946,2399,228,231,1333,389,39,177,-1,854,1875,1572,845,672,817,631,1069,3180,655,2855,-1,863,218,1545,626,727,237,undefined,312,217,1293,589,173,1486,-1,483,904,676,272,1759,290,1876,455,190,366,219,808,485,-1,540,1371,1486,486,3068,1519
15/08/2019,16,3011,2166,2377,2918,2235,3097,263,349,2979,743,75,260,-1,1124,1991,1490,923,1087,846,674,1096,3636,803,4005,-1,836,211,1714,587,755,220,undefined,457,254,1489,692,201,2085,-1,477,907,856,284,1775,332,2006,316,197,380,232,885,569,-1,694,2948,2085,474,3209,1678
15/08/2019,17,3643,2369,2816,3547,3125,4825,561,537,4131,878,88,421,-1,1882,2262,1576,1419,1705,1022,863,1349,4872,1120,5096,-1,867,245,2367,727,1023,381,undefined,578,353,2484,808,235,2563,-1,748,1143,1038,338,2152,397,2466,369,128,468,188,939,717,-1,945,4117,2563,304,4038,1562
15/08/2019,18,2971,1776,2671,2958,2225,2767,319,319,1731,390,53,255,-1,946,1957,1117,954,793,1124,1102,1348,3557,640,2900,-1,730,224,1712,368,1182,422,undefined,370,287,1747,527,265,1540,-1,558,709,745,209,1561,254,1776,270,134,523,151,759,469,-1,663,1624,1540,74,3219,1540
15/08/2019,19,1872,991,2163,2188,1671,1524,129,125,589,172,23,154,-1,526,1379,503,420,260,1035,1017,1113,2550,317,1460,-1,605,109,1568,202,1020,343,undefined,124,119,1054,293,189,829,-1,420,439,432,175,1051,181,1211,156,124,483,113,615,275,-1,496,586,829,31,2125,950
15/08/2019,20,1429,753,2130,1701,902,1250,68,98,210,76,25,105,-1,389,1533,413,383,170,860,825,1041,2122,241,1043,-1,509,109,425,123,900,379,undefined,108,91,779,201,207,590,-1,248,419,493,118,1007,112,1144,141,134,342,111,482,327,-1,402,245,590,27,1795,802
15/08/2019,21,794,364,1986,1328,795,1199,30,64,155,65,37,133,-1,370,1168,364,296,102,732,670,853,1901,214,974,-1,504,115,416,125,834,287,undefined,117,122,728,228,135,415,-1,167,264,285,103,1083,85,877,164,161,311,110,421,221,-1,295,156,415,45,1394,579
15/08/2019,22,482,203,1188,630,1765,789,29,46,127,34,20,74,-1,280,676,202,223,112,597,568,607,1430,167,747,-1,284,69,1394,165,646,193,undefined,59,86,570,154,81,365,-1,323,133,133,70,677,56,504,104,118,191,46,224,138,-1,147,150,365,40,541,347
15/08/2019,23,236,90,689,393,372,505,34,25,58,22,12,44,-1,208,264,134,97,75,280,669,366,868,89,396,-1,173,37,198,46,342,137,undefined,31,40,238,90,42,227,-1,51,42,54,29,375,20,344,56,119,61,26,160,58,-1,85,118,227,48,257,207
16/08/2019,0,120,82,289,181,191,152,14,13,17,10,5,18,-1,80,135,52,50,23,159,242,309,297,64,175,-1,147,24,73,16,250,55,undefined,18,14,151,52,23,118,-1,20,21,14,14,132,21,163,31,50,21,25,94,33,-1,42,30,118,14,93,71
16/08/2019,1,84,36,198,80,52,50,1,11,11,4,-1,13,-1,30,59,28,23,11,62,118,174,169,19,71,-1,85,16,30,13,200,30,undefined,5,3,37,35,6,39,-1,13,14,11,7,125,3,77,20,76,20,22,36,6,-1,39,10,39,21,54,127
16/08/2019,2,64,41,128,79,41,47,4,2,7,1,-1,7,-1,18,32,36,20,4,61,53,208,148,20,31,-1,69,4,32,25,125,16,undefined,9,5,28,12,4,44,-1,3,3,6,3,39,2,73,9,41,3,14,46,9,-1,7,6,44,29,31,65
16/08/2019,3,99,34,110,43,55,51,1,-1,4,3,-1,5,-1,14,37,11,9,4,21,50,174,117,29,118,-1,93,11,42,6,55,13,undefined,1,3,23,17,6,14,-1,8,10,4,1,36,1,50,12,38,8,8,24,5,-1,12,7,14,4,44,59
16/08/2019,4,39,16,62,54,51,62,5,3,7,5,-1,2,-1,38,31,10,18,8,34,70,119,108,85,57,-1,32,5,44,2,55,11,undefined,6,4,30,15,9,31,-1,8,4,1,1,29,2,60,8,14,6,2,13,2,-1,11,9,31,21,68,31
16/08/2019,5,58,29,101,98,113,256,23,27,84,20,3,16,-1,121,41,51,94,38,32,28,54,167,54,362,-1,71,14,83,30,53,16,undefined,19,31,96,26,3,134,-1,28,18,8,6,65,8,105,24,23,2,11,20,10,-1,11,94,134,1,219,40
16/08/2019,6,124,68,159,203,359,998,107,68,500,107,7,45,-1,262,79,116,224,183,53,35,99,749,249,1154,-1,173,35,330,102,75,46,undefined,66,72,576,63,19,357,-1,86,59,38,24,149,47,185,50,59,25,34,51,43,-1,78,562,357,11,386,91
16/08/2019,7,387,218,341,525,867,1676,237,233,2041,382,26,143,-1,616,259,499,871,730,103,126,191,1357,667,2468,-1,312,73,778,186,175,80,undefined,204,126,734,233,55,1236,-1,297,195,153,51,413,193,439,138,80,83,64,204,84,-1,153,1870,1236,42,1037,271
16/08/2019,8,860,566,712,984,1716,3869,354,352,3899,694,48,267,-1,1315,646,906,1952,1618,169,210,385,2660,1351,4234,-1,1274,213,1540,268,424,150,undefined,519,263,1399,629,132,2140,-1,757,500,589,148,875,298,973,310,184,180,152,596,286,-1,445,4040,2140,359,1812,871
16/08/2019,9,951,646,717,1185,1389,2313,195,257,2767,535,28,205,-1,737,699,1006,1469,1042,152,248,378,2151,1011,3107,-1,1426,207,1102,292,317,173,undefined,394,240,1001,563,123,1750,-1,604,572,603,204,765,255,907,329,250,203,170,469,303,-1,403,3006,1750,365,1790,913
16/08/2019,10,1418,1073,1052,1670,1292,1417,244,171,958,328,25,147,-1,496,840,1142,997,521,273,342,618,1992,569,1776,-1,1533,247,1233,402,454,219,undefined,304,243,936,495,136,1151,-1,569,679,493,202,850,244,965,467,316,265,223,462,333,-1,452,1114,1151,469,2038,1164
16/08/2019,11,2054,1713,1440,2068,1605,1423,343,224,837,307,49,266,-1,682,1149,1456,780,427,527,498,888,2217,703,1939,-1,1704,230,1658,544,560,200,undefined,270,208,1342,533,180,1290,-1,608,904,500,268,1189,280,1432,647,487,309,255,611,365,-1,512,1147,1290,402,2461,1072
16/08/2019,12,3431,2867,2390,3099,1992,2445,347,672,1796,656,96,420,-1,721,1739,2156,1686,639,1048,996,1647,3189,1137,2838,-1,1881,305,1617,661,1112,386,undefined,359,348,2373,1132,301,1984,-1,1028,1123,599,277,1928,380,2267,814,561,477,322,1031,490,-1,867,2564,1984,635,2869,1946
16/08/2019,13,3185,2875,1818,3014,1636,2012,228,380,1187,384,12,86,-1,351,1396,2138,1647,484,934,865,1327,2775,724,2644,-1,1458,295,1351,212,1037,296,undefined,275,138,1435,900,280,1547,-1,964,832,504,148,1518,373,1588,627,328,542,265,839,470,-1,729,1692,1547,201,3480,1428
16/08/2019,14,2566,2243,1719,2615,1479,1777,76,231,926,234,9,95,-1,462,1453,1725,921,480,796,600,979,2490,602,2251,-1,1041,264,1305,153,836,244,undefined,230,115,1231,555,184,1212,-1,665,707,401,159,1227,305,1372,490,212,356,218,666,413,-1,563,1051,1212,193,2793,1341
16/08/2019,15,2684,2346,1752,2774,1540,2332,98,269,1383,339,13,106,-1,629,1508,1576,844,586,771,541,999,2875,606,2903,-1,1036,273,1248,216,786,214,undefined,231,102,1283,475,132,1323,-1,636,838,578,242,1317,229,1509,456,192,366,180,643,428,-1,614,1409,1323,162,2922,1164
16/08/2019,16,3106,2524,2348,2973,2215,3162,266,471,2900,568,34,287,-1,1188,1822,1551,931,998,876,640,1179,3811,954,3833,-1,1189,268,1749,301,881,255,undefined,407,266,1779,663,165,2029,-1,604,759,727,291,1698,316,2000,474,233,411,196,869,533,-1,639,2925,2029,358,3300,1460
16/08/2019,17,4016,2796,2981,3864,3309,4713,636,566,3498,767,38,301,-1,1771,2336,1850,1359,1424,1231,1010,1563,4735,1108,4734,-1,977,247,2271,540,1322,396,undefined,528,409,2842,893,280,2532,-1,810,939,918,310,2277,343,2387,356,165,575,180,1029,669,-1,905,3172,2532,289,4380,1394
16/08/2019,18,3437,2139,3482,3348,2825,3044,1103,306,1629,310,67,275,-1,1094,2393,1271,946,720,1647,1444,1639,3916,621,2838,-1,809,222,2149,393,1554,477,undefined,448,470,2507,688,283,1573,-1,515,583,715,282,1910,230,2076,288,151,646,221,974,382,-1,751,1398,1573,49,3665,1316
16/08/2019,19,2497,1413,2783,2374,2407,1898,1742,168,540,154,35,257,-1,609,2406,742,460,267,1585,1557,1547,2984,479,1684,-1,711,192,1917,350,1500,504,undefined,360,362,1810,398,311,972,-1,400,390,463,233,1527,95,1496,293,153,673,136,808,308,-1,624,570,972,48,2671,831
16/08/2019,20,1942,1018,3119,2377,1388,1575,143,106,307,111,26,197,-1,548,2508,518,396,185,1356,1456,1356,2356,289,1126,-1,607,164,715,144,1409,507,undefined,118,97,1241,470,324,698,-1,201,267,267,171,1314,76,1356,246,116,632,112,678,297,-1,533,328,698,48,2319,807
16/08/2019,21,1260,544,3399,1731,1444,1488,214,92,201,90,31,199,-1,522,2276,403,271,123,1253,1144,1293,2141,246,1044,-1,563,125,893,164,1316,509,undefined,96,112,1224,480,311,616,-1,239,181,188,115,1383,67,1230,223,124,500,145,678,198,-1,437,216,616,68,1910,647
16/08/2019,22,684,422,2239,1398,2173,1190,2131,69,174,45,30,154,-1,496,1437,330,230,116,871,1040,1123,1851,252,968,-1,451,134,1521,315,1124,412,undefined,270,390,1417,611,237,513,-1,400,157,125,71,1250,64,794,170,133,404,102,493,173,-1,341,178,513,43,1935,458
16/08/2019,23,374,293,1644,1086,1006,989,582,33,121,37,18,94,-1,467,695,270,275,103,417,635,848,1424,198,666,-1,332,76,475,181,1012,328,undefined,174,310,1063,511,131,421,-1,144,53,53,44,647,26,651,118,109,147,120,445,76,-1,218,162,421,23,1387,281
17/08/2019,0,245,121,845,533,553,736,34,31,40,11,11,47,-1,294,360,140,90,45,264,404,628,812,76,363,-1,220,45,182,98,623,175,undefined,51,83,489,418,37,212,-1,73,25,45,29,386,20,328,67,94,41,45,302,53,-1,141,62,212,14,735,131
17/08/2019,1,204,136,605,385,250,385,9,16,18,13,5,23,-1,204,229,73,48,21,220,212,584,457,70,143,-1,157,37,73,59,461,73,undefined,22,29,231,315,33,132,-1,37,18,15,19,245,13,249,53,78,25,26,216,20,-1,83,28,132,7,503,89
17/08/2019,2,101,71,365,226,142,225,18,7,15,20,8,23,-1,113,112,47,23,12,109,192,418,340,41,83,-1,116,28,40,10,334,32,undefined,13,12,176,289,19,136,-1,17,7,9,9,183,3,200,25,45,11,26,161,15,-1,49,30,136,4,306,66
17/08/2019,3,110,81,287,161,92,118,6,4,12,6,-1,17,-1,68,85,44,24,8,70,116,422,345,25,96,-1,129,12,60,9,349,19,undefined,18,7,40,326,10,66,-1,25,14,2,2,142,-1,161,33,48,7,20,162,16,-1,36,26,66,5,267,59
17/08/2019,4,29,51,177,86,72,115,13,3,15,9,3,9,-1,84,53,8,10,3,47,72,199,263,19,76,-1,98,6,39,7,210,21,undefined,14,1,29,85,15,67,-1,5,5,5,5,64,3,103,9,68,11,10,60,4,-1,13,17,67,3,144,26
17/08/2019,5,38,38,162,94,79,133,11,18,19,7,-1,4,-1,61,57,30,39,8,27,34,148,175,190,104,-1,84,20,84,20,156,14,undefined,8,4,39,44,4,71,-1,13,11,10,7,66,3,68,17,52,1,16,37,13,-1,14,29,71,4,156,28
17/08/2019,6,93,32,96,86,100,224,42,21,53,24,7,30,-1,85,26,46,65,28,26,59,114,243,222,282,-1,143,30,47,48,88,21,undefined,25,24,141,32,5,88,-1,37,17,11,7,62,22,86,60,81,21,23,40,6,-1,20,54,88,2,196,41
17/08/2019,7,145,105,174,201,172,442,106,55,63,34,8,55,-1,129,82,147,56,51,51,91,113,349,80,516,-1,236,65,110,131,125,59,undefined,43,25,435,47,16,205,-1,54,53,46,44,154,21,216,90,97,33,66,57,46,-1,83,80,205,21,307,85
17/08/2019,8,329,234,330,382,421,607,128,128,134,72,38,148,-1,248,229,296,156,85,99,107,144,824,187,815,-1,643,172,304,174,212,76,undefined,65,79,529,100,81,374,-1,163,43,56,47,304,44,343,226,179,94,101,185,54,-1,143,156,374,53,571,173
17/08/2019,9,882,804,568,925,984,1016,170,161,166,93,51,219,-1,320,464,673,116,150,152,178,313,1508,227,1225,-1,1156,256,785,309,249,133,undefined,135,156,996,218,92,559,-1,205,137,125,72,528,80,658,414,344,271,194,265,13,-1,277,222,559,127,1237,308
17/08/2019,10,1725,1467,1070,1768,1596,1458,375,261,207,108,84,327,-1,508,838,1142,328,187,277,341,529,1987,271,1610,-1,1952,477,1366,529,460,275,undefined,165,253,1359,213,139,868,-1,256,154,128,100,820,121,1077,784,594,397,209,437,1,-1,486,350,868,189,1781,453
17/08/2019,11,2776,2429,1618,2491,2551,1760,663,311,271,139,122,434,-1,691,1231,1429,387,196,651,683,836,2268,309,1576,-1,2348,503,2046,944,596,274,undefined,182,279,1935,242,237,968,-1,354,183,199,102,1269,126,1370,1027,812,461,286,564,2,-1,551,360,968,237,2670,626
17/08/2019,12,3347,2613,2555,3245,3754,2133,1984,342,185,88,133,493,-1,869,1824,1693,431,278,1228,1104,1225,3055,331,1786,-1,2153,511,2942,1154,857,432,undefined,270,379,2518,334,340,1069,-1,410,236,173,137,1953,135,2064,1110,837,559,316,647,2,-1,706,420,1069,208,3614,822
17/08/2019,13,3685,2786,2834,3524,3467,2188,2627,368,219,109,185,540,-1,886,2041,1614,606,250,1443,1246,1395,3198,269,1588,-1,2185,579,2717,1520,1078,387,undefined,352,416,2855,338,276,971,-1,578,265,174,161,2260,149,2338,1110,801,582,344,828,186,-1,836,416,971,271,3581,877
17/08/2019,14,4068,3090,2859,3494,3254,2661,559,367,259,93,117,614,-1,967,2093,1641,397,235,1232,978,1378,3370,322,1662,-1,1951,527,2275,1502,1038,433,undefined,205,276,3057,286,328,1003,-1,320,246,216,152,2431,150,2412,1067,684,701,349,804,269,-1,689,435,1003,304,3393,873
17/08/2019,15,4346,3292,3018,3844,3838,2759,727,397,192,91,177,597,-1,1142,2219,1775,586,291,1183,829,1358,3787,356,1589,-1,1473,408,2732,1463,1107,456,undefined,186,264,2916,291,345,970,-1,384,238,222,133,2558,126,2446,838,471,584,318,887,293,-1,707,489,970,305,3782,816
17/08/2019,16,4157,2948,2845,3421,3869,3024,5217,371,211,120,217,632,-1,1350,2128,1517,620,210,1264,1115,1467,3827,380,1697,-1,1226,309,2549,1791,1086,336,undefined,574,886,3395,285,227,1077,-1,407,259,249,174,2297,125,2275,606,460,629,266,719,248,-1,625,841,1077,226,3819,952
17/08/2019,17,3924,2688,3140,3709,3618,2914,1811,332,283,188,189,680,-1,1355,2389,1334,669,248,1503,1477,1688,3984,534,2145,-1,717,216,1973,1273,1233,490,undefined,495,853,3421,343,314,1315,-1,486,267,261,188,2371,147,2222,315,264,715,217,803,269,-1,599,1228,1315,225,3831,954
17/08/2019,18,3168,1560,3157,2777,2955,2481,781,315,280,177,133,790,-1,976,2047,825,575,226,1646,1805,1640,3299,410,1821,-1,856,211,1599,657,1365,639,undefined,283,426,2932,265,463,1257,-1,425,188,163,107,1757,125,1965,314,209,819,187,783,208,-1,594,3193,1257,33,2939,755
17/08/2019,19,2209,873,3516,2324,2467,1765,1692,163,155,94,78,586,-1,695,2052,693,381,123,1611,1957,1811,2636,283,1155,-1,798,191,1676,430,1460,776,undefined,196,330,2437,306,496,868,-1,344,219,131,86,1765,103,1765,259,173,808,176,727,205,-1,682,2326,868,26,2593,746
17/08/2019,20,1336,538,3378,1866,1944,1633,354,125,99,56,98,382,-1,584,1708,530,414,110,1414,1706,1578,2321,259,921,-1,609,154,702,300,1436,807,undefined,134,223,2064,331,620,595,-1,255,158,118,74,1561,86,1304,224,149,720,129,745,164,-1,488,538,595,31,2235,615
17/08/2019,21,743,384,2448,1529,1433,1272,142,88,83,87,63,363,-1,497,1305,409,264,69,1109,1257,1202,1920,188,741,-1,606,135,610,182,1311,724,undefined,91,92,1311,379,475,606,-1,130,105,93,54,1310,66,982,156,150,589,156,670,115,-1,403,1212,606,29,1655,490
17/08/2019,22,705,375,1869,1205,1909,1293,804,121,97,117,35,440,-1,474,1028,377,183,100,812,1190,1158,1604,311,1113,-1,379,104,1399,215,1253,575,undefined,122,212,1257,397,318,1131,-1,375,173,72,59,1086,56,782,126,140,428,80,574,109,-1,352,3790,1131,29,1479,357
17/08/2019,23,427,301,1535,1291,1081,963,1027,43,56,62,21,156,-1,434,627,334,188,91,572,1208,1076,1329,143,647,-1,334,86,532,263,996,431,undefined,179,382,1099,470,156,567,-1,127,53,44,27,650,40,566,98,145,205,71,514,75,-1,209,395,567,20,1329,183
18/08/2019,0,296,108,1029,570,432,634,30,19,48,11,15,76,-1,333,347,153,63,54,425,948,725,801,101,345,-1,261,58,175,55,655,202,undefined,52,66,413,293,70,283,-1,63,42,49,42,408,12,363,74,122,58,47,431,34,-1,124,103,283,5,792,116
18/08/2019,1,160,130,719,439,265,381,8,17,29,16,3,27,-1,229,255,93,49,25,285,510,622,670,86,241,-1,182,26,102,54,566,119,undefined,25,36,224,237,25,164,-1,51,15,14,13,343,14,249,38,71,11,37,327,26,-1,134,47,164,5,585,91
18/08/2019,2,152,135,455,310,179,262,4,9,20,13,2,14,-1,171,106,77,20,17,239,212,464,534,54,121,-1,115,24,66,29,390,35,undefined,17,11,113,286,10,118,-1,11,10,6,10,220,5,176,26,57,5,27,201,15,-1,70,31,118,2,459,71
18/08/2019,3,117,58,318,117,91,160,8,6,17,8,3,9,-1,122,86,42,19,17,138,175,441,328,38,93,-1,110,9,28,30,372,27,undefined,13,23,88,178,16,91,-1,9,13,14,5,134,6,145,15,71,11,21,234,21,-1,85,21,91,3,212,47
18/08/2019,4,56,31,149,102,79,116,9,-1,5,2,7,9,-1,100,50,36,16,3,84,105,272,277,18,107,-1,93,6,58,6,175,9,undefined,16,7,23,74,3,63,-1,6,3,5,6,67,2,95,12,61,7,15,143,6,-1,38,24,63,2,157,18
18/08/2019,5,48,21,131,92,76,129,6,5,20,7,1,3,-1,81,53,36,19,6,25,51,193,205,33,95,-1,67,10,69,14,248,14,undefined,8,9,41,32,10,30,-1,21,8,5,4,90,5,87,13,43,11,12,68,4,-1,19,17,30,2,163,28
18/08/2019,6,43,42,100,151,91,193,16,19,26,27,2,13,-1,125,37,43,27,15,31,48,96,296,38,147,-1,91,13,96,32,128,13,undefined,14,29,95,10,8,69,-1,16,45,8,6,95,5,121,15,39,17,13,22,22,-1,24,19,69,4,212,24
18/08/2019,7,83,45,131,145,169,258,80,45,38,41,9,28,-1,133,44,79,46,32,40,67,108,353,88,366,-1,160,25,189,79,109,31,undefined,56,41,200,24,11,156,-1,22,20,29,20,102,7,156,60,62,28,27,39,15,-1,48,62,156,9,220,39
18/08/2019,8,221,168,304,347,349,584,127,121,92,62,42,140,-1,234,149,156,97,52,75,58,138,695,130,732,-1,420,105,339,186,145,65,undefined,100,91,654,82,50,280,-1,78,144,114,63,243,38,292,209,169,92,82,193,80,-1,112,174,280,47,439,127
18/08/2019,9,692,533,616,819,943,776,233,188,126,100,68,247,-1,300,327,411,193,78,155,179,269,1168,255,1067,-1,818,245,1101,402,302,148,undefined,126,111,1099,109,88,557,-1,120,427,347,202,457,120,723,414,296,207,182,250,198,-1,203,197,557,130,978,270
18/08/2019,10,1482,1107,1080,1538,1821,1415,427,258,127,134,101,448,-1,519,657,930,352,160,371,413,599,1925,329,1437,-1,1239,369,1901,732,519,176,undefined,160,217,1677,155,132,830,-1,216,1060,718,335,853,150,1168,688,385,281,238,428,390,-1,431,343,830,185,1834,516
18/08/2019,11,2333,1803,1435,2183,2218,1743,2816,301,165,83,93,379,-1,713,890,1127,325,160,656,726,708,2334,338,1461,-1,1482,407,2279,1344,617,319,undefined,161,404,2107,213,205,830,-1,252,1187,684,282,1145,186,1355,814,534,459,246,493,406,-1,406,347,830,180,2462,563
18/08/2019,12,2850,1895,2159,2615,2834,1633,3152,283,126,83,83,371,-1,828,1372,1286,406,207,1146,1213,1038,2450,275,1301,-1,1574,443,2490,2096,829,451,undefined,283,365,2222,176,294,896,-1,327,1295,841,316,1587,246,1641,966,602,600,334,554,406,-1,580,360,896,265,3021,672
18/08/2019,13,3188,2068,2547,3006,2502,1821,1413,247,155,108,111,403,-1,650,1696,1261,423,200,1258,1278,1256,2545,253,1176,-1,1746,467,2446,953,937,539,undefined,183,338,1640,160,297,811,-1,429,1304,413,220,1567,224,1834,972,582,785,351,700,439,-1,628,610,811,288,2986,835
18/08/2019,14,3082,2183,2284,2642,2146,1638,454,212,151,91,96,260,-1,519,1662,1139,273,141,1005,765,1199,2430,287,1225,-1,1467,442,2084,627,804,378,undefined,121,158,1257,170,339,794,-1,225,1080,402,249,1323,288,1535,853,430,717,290,504,308,-1,499,1511,794,188,2895,728
18/08/2019,15,2647,1805,1695,2201,1335,1418,146,157,74,59,3,83,-1,375,1389,1068,400,134,882,690,837,2192,720,1571,-1,934,322,1265,168,834,328,undefined,109,40,699,150,184,838,-1,275,593,454,238,971,201,1048,734,202,616,179,483,235,-1,498,4228,838,28,2288,580
18/08/2019,16,2349,1492,1729,1932,1701,1459,3640,187,156,138,14,289,-1,534,1314,965,417,159,863,608,781,2347,373,1619,-1,680,237,1364,435,756,311,undefined,390,362,1473,147,111,924,-1,397,365,295,174,1067,187,1194,492,169,485,118,435,216,-1,412,6505,924,119,2273,636
18/08/2019,17,2360,1405,1887,1985,1484,1172,1491,138,133,90,30,215,-1,492,1488,686,343,116,1007,950,1110,2183,286,1299,-1,599,183,845,391,844,384,undefined,166,603,1574,187,180,860,-1,241,204,175,101,1193,115,1397,275,175,464,130,634,199,-1,504,872,860,148,2044,722
18/08/2019,18,1796,866,2266,2196,1058,1156,510,118,117,90,54,322,-1,474,1405,535,343,131,1156,1121,1230,2042,204,1136,-1,526,134,525,192,798,467,undefined,141,292,1237,138,253,736,-1,300,159,147,79,1194,114,1250,173,127,436,130,471,174,-1,457,1070,736,37,1651,621
18/08/2019,19,1198,388,2059,1362,1022,1004,508,129,178,245,64,577,-1,328,1210,398,180,71,1022,982,1030,1610,297,1301,-1,497,128,589,206,843,493,undefined,110,214,885,135,224,1202,-1,182,124,114,62,942,66,1000,163,108,361,154,443,152,-1,410,4932,1202,31,1212,484
18/08/2019,20,481,311,1687,1085,656,853,57,40,73,68,28,169,-1,268,958,388,154,72,766,962,868,1416,160,665,-1,448,107,182,72,763,489,undefined,53,97,735,98,204,445,-1,141,95,75,67,867,56,691,139,101,381,103,380,109,-1,316,571,445,15,1020,412
18/08/2019,21,337,178,1189,759,411,689,42,30,45,40,28,156,-1,234,716,203,163,64,515,564,548,1133,129,408,-1,275,71,162,55,597,301,undefined,47,42,467,97,107,328,-1,95,71,51,33,533,47,500,88,68,242,98,206,65,-1,217,159,328,10,681,323
18/08/2019,22,185,80,725,348,279,452,602,11,60,23,17,62,-1,190,346,131,73,27,234,320,404,834,69,323,-1,215,45,143,92,419,245,undefined,59,137,315,57,62,290,-1,281,47,46,33,321,33,272,65,80,102,65,98,76,-1,103,73,290,11,433,195
18/08/2019,23,120,81,383,203,283,316,316,12,43,40,22,40,-1,137,140,64,42,38,146,134,323,535,46,280,-1,136,29,160,111,297,95,undefined,86,193,345,51,16,158,-1,35,42,35,11,154,25,154,44,69,26,28,62,42,-1,51,73,158,-1,354,110
19/08/2019,0,66,37,195,77,72,145,4,12,22,8,2,16,-1,70,73,23,22,22,72,64,119,247,35,80,-1,116,20,61,29,171,26,undefined,8,12,94,15,8,84,-1,10,12,6,5,52,10,90,15,65,15,18,24,22,-1,30,22,84,2,106,51
19/08/2019,1,37,19,90,38,42,67,5,1,2,4,1,12,-1,30,53,8,11,15,41,28,95,111,11,31,-1,53,7,32,3,164,17,undefined,-1,-1,45,9,3,31,-1,1,5,1,1,35,5,50,5,42,5,5,37,4,-1,15,14,31,-1,51,26
19/08/2019,2,17,10,79,28,24,36,7,1,3,1,3,7,-1,8,13,7,3,6,26,22,73,79,13,16,-1,43,6,23,6,99,14,undefined,2,3,37,-1,4,26,-1,3,7,3,2,12,3,35,5,33,2,8,7,7,-1,8,5,26,1,29,8
19/08/2019,3,19,5,23,13,43,30,2,2,3,2,6,4,-1,3,11,12,9,3,11,14,56,69,10,20,-1,37,6,52,3,59,8,undefined,3,3,19,2,6,9,-1,7,4,2,1,18,-1,40,3,35,6,2,7,4,-1,5,5,9,-1,27,7
19/08/2019,4,19,10,34,32,58,45,9,1,5,8,-1,-1,-1,37,18,11,8,12,13,5,22,58,3,29,-1,35,3,62,5,42,9,undefined,4,1,11,4,7,21,-1,4,3,-1,2,17,-1,53,6,19,-1,13,9,3,-1,4,16,21,1,48,12
19/08/2019,5,18,18,63,80,129,180,21,30,82,32,5,13,-1,90,30,23,67,42,21,37,43,190,46,276,-1,69,13,115,23,38,12,undefined,13,37,63,22,4,93,-1,20,13,8,13,37,9,80,16,14,-1,16,33,5,-1,15,108,93,-1,156,31
19/08/2019,6,105,87,141,165,342,587,98,90,547,116,13,49,-1,225,76,145,218,171,38,32,78,638,212,778,-1,95,25,385,90,56,14,undefined,77,46,280,54,3,327,-1,71,28,21,13,161,43,203,31,36,25,30,37,12,-1,48,568,327,15,338,83
19/08/2019,7,357,192,368,568,957,1891,331,288,2240,417,51,171,-1,693,285,469,825,720,119,143,165,1655,694,2037,-1,211,105,1101,199,146,85,undefined,229,163,816,246,54,1205,-1,246,122,153,54,466,102,540,134,58,90,97,192,102,-1,132,2127,1205,78,1093,303
19/08/2019,8,885,563,702,1082,1932,4074,585,463,4350,656,76,348,-1,1448,647,995,2151,1671,136,220,397,2955,1526,4448,-1,576,193,1954,370,412,162,undefined,618,323,1913,709,123,2444,-1,831,529,532,178,1056,262,1006,307,87,164,141,690,348,-1,449,4707,2444,367,2130,896
19/08/2019,9,972,717,767,1134,1342,2342,275,258,2839,522,52,253,-1,730,668,993,1535,932,208,250,397,2098,898,2975,-1,587,153,1415,230,326,171,undefined,482,257,1095,548,111,1691,-1,620,616,647,226,765,337,966,259,92,216,136,592,328,-1,439,3140,1691,298,1691,836
19/08/2019,10,1375,1081,1002,1684,2057,1307,170,175,815,319,36,189,-1,430,792,1319,938,414,323,359,566,1981,543,1639,-1,580,147,1690,263,389,282,undefined,283,210,864,496,128,1043,-1,544,741,440,217,916,193,1015,264,141,278,154,499,294,-1,456,1080,1043,467,1969,981
19/08/2019,11,1946,1570,1334,1992,1556,1377,179,209,637,265,40,223,-1,485,961,1341,743,360,523,513,700,2317,550,1628,-1,770,120,1479,465,578,201,undefined,202,186,1058,401,108,1020,-1,529,1038,555,212,1062,234,1180,376,207,333,219,522,420,-1,473,905,1020,496,2164,971
19/08/2019,12,3267,2590,2040,2923,2422,2267,328,667,1427,538,127,393,-1,638,1574,2204,1680,544,1010,863,1375,3149,1027,2529,-1,1200,185,2115,711,966,341,undefined,370,360,2163,1034,312,1601,-1,911,1071,600,180,1866,361,1872,407,316,437,263,1026,362,-1,701,2322,1601,599,2798,1553
19/08/2019,13,3097,2740,1961,2996,2062,2247,221,500,1226,414,80,300,-1,606,1623,1960,1535,566,978,921,1425,3176,862,2266,-1,945,163,1672,449,980,343,undefined,291,325,1677,832,275,1482,-1,834,1079,504,220,2037,416,1863,271,214,427,181,925,432,-1,874,1803,1482,570,3061,1571
19/08/2019,14,2460,2016,1886,2654,2203,1633,184,209,760,273,15,120,-1,535,1463,1468,898,448,770,626,996,2727,503,1815,-1,600,142,1598,444,694,480,undefined,145,158,1031,549,203,1066,-1,609,777,478,167,1476,261,1478,256,151,367,201,771,411,-1,614,926,1066,532,2796,1406
19/08/2019,15,2671,1920,1785,2474,1692,1754,118,235,1329,392,32,103,-1,616,1465,1368,760,511,732,566,988,3022,518,2313,-1,617,160,1476,328,691,261,undefined,196,168,980,460,176,1268,-1,537,862,782,274,1400,267,1483,244,94,373,150,665,422,-1,524,1397,1268,356,2853,1343
19/08/2019,16,2592,1928,1989,2614,1873,2962,227,358,3165,708,31,204,-1,985,1790,1194,887,1074,669,463,1034,3450,736,3838,-1,626,167,1793,474,714,261,undefined,393,257,1163,549,185,1900,-1,530,821,962,256,1407,241,1685,271,129,374,163,659,477,-1,613,3173,1900,483,3075,1502
19/08/2019,17,2981,1727,2378,2873,2698,5000,595,560,4633,931,67,375,-1,1921,2198,1372,1313,1888,920,720,1373,4728,1206,5239,-1,762,253,2649,646,833,379,undefined,598,352,2038,728,237,2505,-1,626,974,1027,369,1894,386,2160,331,133,416,197,823,740,-1,853,4221,2505,340,3539,1585
19/08/2019,18,2344,1375,2292,2178,1763,2803,369,379,1876,392,71,283,-1,980,1814,798,689,755,1102,774,1306,3630,600,2675,-1,730,205,1499,369,909,385,undefined,271,243,1494,361,247,1413,-1,312,589,773,301,1483,263,1632,280,122,574,166,573,442,-1,626,1646,1413,71,2619,1302
19/08/2019,19,1296,522,1915,1419,988,1347,143,150,524,159,32,199,-1,453,1415,450,294,258,957,793,1051,2724,321,1337,-1,539,133,821,207,838,488,undefined,95,99,927,195,189,673,-1,179,383,411,197,1012,177,1170,170,93,352,119,556,277,-1,410,501,673,23,1518,874
19/08/2019,20,678,332,1629,996,800,979,64,85,184,84,30,168,-1,410,1101,285,199,116,735,649,920,2034,256,871,-1,490,113,405,87,718,320,undefined,57,78,689,172,198,407,-1,122,382,349,121,809,115,799,158,113,336,95,364,266,-1,293,221,407,26,1174,741
19/08/2019,21,400,219,1203,687,545,876,51,61,110,55,19,116,-1,314,781,154,162,73,474,444,675,1480,179,792,-1,378,102,311,75,560,271,undefined,37,52,485,116,93,294,-1,112,275,313,98,608,99,466,110,80,268,67,288,242,-1,191,141,294,17,843,425
19/08/2019,22,237,106,780,388,561,557,18,28,71,27,26,103,-1,200,419,123,105,53,291,273,468,911,91,470,-1,220,50,438,56,342,108,undefined,36,57,307,68,57,248,-1,32,102,89,58,322,64,280,68,78,156,57,98,117,-1,109,116,248,10,541,298
19/08/2019,23,95,33,378,183,163,322,9,17,37,9,6,33,-1,146,181,42,94,38,138,88,215,570,50,220,-1,185,40,63,23,147,57,undefined,23,25,144,18,26,143,-1,37,88,79,49,168,35,150,68,84,30,41,49,39,-1,38,55,143,6,273,148
20/08/2019,0,48,33,179,82,84,108,7,5,10,7,3,9,-1,56,81,41,30,12,65,52,143,180,29,96,-1,115,20,38,23,121,26,undefined,9,9,62,12,19,60,-1,11,20,11,5,59,11,76,14,72,10,18,24,16,-1,28,22,60,3,147,62
20/08/2019,1,32,18,106,49,49,27,4,-1,2,6,1,7,-1,11,35,6,9,8,48,75,101,120,19,23,-1,61,13,22,12,86,15,undefined,4,5,28,6,8,27,-1,4,10,5,2,38,2,54,9,56,14,6,22,9,-1,19,9,27,14,71,38
20/08/2019,2,15,13,48,26,48,19,3,-1,12,1,-1,3,-1,11,22,11,7,1,31,26,42,81,5,20,-1,53,13,16,10,51,11,undefined,1,2,15,2,2,23,-1,4,3,4,2,23,3,24,11,39,7,4,8,3,-1,8,5,23,3,47,36
20/08/2019,3,11,23,43,16,43,46,1,1,8,2,2,1,-1,-1,18,8,6,1,16,13,41,86,12,17,-1,42,3,45,1,37,6,undefined,1,2,19,1,7,15,-1,7,5,1,-1,20,-1,35,4,18,2,8,13,7,-1,3,1,15,6,23,14
20/08/2019,4,10,14,22,33,67,42,9,5,3,-1,1,5,-1,26,18,6,3,-1,12,13,48,76,2,32,-1,27,2,46,3,27,10,undefined,5,7,18,3,7,23,-1,10,3,-1,1,49,5,38,3,15,9,-1,12,3,-1,10,5,23,15,57,29
20/08/2019,5,31,17,64,95,114,248,42,34,95,36,15,36,-1,100,26,40,91,40,10,15,44,189,56,378,-1,77,19,109,52,21,21,undefined,17,41,140,15,3,122,-1,34,11,11,4,48,1,68,15,19,1,15,13,8,-1,17,105,122,2,168,34
20/08/2019,6,131,93,173,221,417,1005,125,136,603,130,33,82,-1,300,84,238,263,219,50,30,89,809,287,1206,-1,143,49,373,105,65,52,undefined,79,52,660,66,16,429,-1,92,45,31,22,204,19,212,63,40,27,38,77,38,-1,102,634,429,12,382,93
20/08/2019,7,391,249,403,578,1082,2098,407,297,2395,428,54,228,-1,767,306,422,941,796,110,98,193,1675,777,2560,-1,367,97,1025,236,167,93,undefined,269,192,1024,243,50,1281,-1,308,170,187,66,525,95,529,157,77,107,69,257,135,-1,147,2377,1281,81,1085,327
20/08/2019,8,948,626,771,1102,2023,4286,644,470,4488,674,94,341,-1,1496,695,989,2329,1771,189,244,397,2904,1590,4583,-1,744,183,1889,391,421,186,undefined,567,295,2000,696,113,2430,-1,939,596,629,196,1096,280,1157,295,192,178,129,718,422,-1,447,4848,2430,435,2078,989
20/08/2019,9,1025,667,763,1180,1335,2289,244,265,2667,507,41,213,-1,711,688,894,1537,947,165,234,367,2131,813,2978,-1,820,193,1245,276,197,180,undefined,434,255,1057,574,107,1781,-1,723,632,731,182,796,393,975,324,211,205,156,598,412,-1,373,3022,1781,358,1775,885
20/08/2019,10,1158,908,1047,1586,1161,1270,160,166,845,308,25,165,-1,639,769,1133,884,488,340,264,556,1815,598,1850,-1,929,186,940,321,26,267,undefined,273,213,733,584,115,1096,-1,624,692,723,235,858,320,934,395,295,218,165,411,358,-1,416,1086,1096,471,1900,1176
20/08/2019,11,2001,1504,1372,2168,1228,1425,221,206,718,282,31,141,-1,487,967,1241,753,485,532,605,756,2039,582,1783,-1,1301,283,1061,420,31,168,undefined,222,189,969,484,171,1012,-1,633,791,719,233,1008,255,1216,585,534,296,190,545,379,-1,515,1031,1012,517,2160,1147
20/08/2019,12,3030,2539,2124,2946,1747,2038,256,651,1412,531,123,401,-1,735,1552,2113,1598,562,924,999,1400,3158,971,2499,-1,1772,332,1287,630,51,302,undefined,351,331,1878,1006,351,1620,-1,1077,1009,735,249,1947,430,2009,739,470,473,322,1021,535,-1,683,2308,1620,724,2664,1772
20/08/2019,13,3228,2671,2080,3180,1674,2101,303,536,1302,472,73,299,-1,577,1702,2103,1594,666,948,868,1267,3278,914,2391,-1,1727,248,1257,613,179,381,undefined,324,346,1874,944,292,1654,-1,851,991,669,290,1995,560,2136,680,459,365,344,991,521,-1,756,1940,1654,518,2813,1501
20/08/2019,14,2696,2087,2022,2676,1487,1781,-1,239,943,324,63,249,-1,568,1700,1612,978,589,765,572,1079,2823,592,2148,-1,1159,248,1133,500,738,259,undefined,272,247,1088,690,220,1204,-1,692,819,627,270,1618,362,1774,519,270,354,260,872,410,-1,596,1041,1204,801,2720,1699
20/08/2019,15,2777,1991,2057,2557,1514,2116,217,215,1385,372,64,240,-1,729,1758,1419,853,635,831,628,958,3224,561,2741,-1,730,215,1286,494,666,240,undefined,270,225,1122,533,197,1329,-1,540,928,638,290,1469,255,1694,312,185,288,182,760,511,-1,546,1269,1329,434,2780,1421
20/08/2019,16,2860,1925,2219,2769,2057,3081,266,340,3284,724,43,312,-1,1103,2018,1300,827,1071,771,580,1031,3767,794,3945,-1,708,178,1626,571,670,245,undefined,479,265,1369,592,177,1964,-1,476,840,794,296,1663,305,1998,270,152,362,188,742,522,-1,592,2954,1964,440,3230,1569
20/08/2019,17,3086,1886,2579,3106,3021,5208,531,576,4357,899,94,396,-1,1909,2267,1341,1407,1810,939,823,1305,4867,1193,5128,-1,871,247,2383,702,953,408,undefined,542,371,2419,796,203,2608,-1,685,1023,945,348,2052,399,2351,338,191,497,208,923,753,-1,835,4107,2608,426,3832,1715
20/08/2019,18,2442,1192,2648,2267,2070,2709,472,368,1879,433,91,344,-1,1128,2059,836,751,831,1069,858,1154,3679,678,2814,-1,822,213,1283,492,1008,376,undefined,291,244,1688,470,235,1538,-1,361,698,837,289,1438,303,1788,278,139,608,182,598,456,-1,627,1689,1538,70,2825,1498
20/08/2019,19,1281,631,2319,1582,1176,1456,317,165,564,163,38,213,-1,523,1574,452,319,254,1060,847,1033,2631,329,1448,-1,612,136,729,215,743,564,undefined,107,99,1050,302,216,691,-1,217,353,353,151,976,206,1272,174,121,432,109,498,301,-1,459,555,691,35,1706,1033
20/08/2019,20,722,404,1934,1325,966,1019,165,78,339,105,37,197,-1,375,1068,342,198,134,649,675,811,2023,233,977,-1,512,115,543,174,674,349,undefined,61,57,750,225,179,410,-1,189,310,436,147,847,166,814,172,118,322,95,411,278,-1,313,279,410,30,1463,742
20/08/2019,21,449,277,1500,1226,737,860,210,47,109,47,28,104,-1,311,807,256,156,77,543,511,665,1589,124,801,-1,412,105,375,90,618,297,undefined,44,63,574,166,145,400,-1,105,219,209,95,599,94,634,168,93,305,89,343,144,-1,244,147,400,25,1260,705
20/08/2019,22,252,124,872,611,421,646,212,47,101,35,27,58,-1,240,448,116,120,56,308,311,438,1130,82,505,-1,320,72,184,65,406,222,undefined,39,55,370,76,86,289,-1,42,142,114,55,298,58,332,109,91,180,59,225,111,-1,173,138,289,23,503,332
20/08/2019,23,131,66,487,395,162,385,103,15,59,19,10,39,-1,164,202,70,64,29,184,115,299,559,43,269,-1,154,19,84,31,233,103,undefined,17,26,155,36,36,123,-1,39,44,47,12,191,24,252,37,89,54,34,103,78,-1,57,48,123,4,189,168
21/08/2019,0,51,27,247,141,92,108,8,6,20,1,4,17,-1,52,96,45,36,10,80,53,134,251,32,134,-1,83,20,41,19,144,34,undefined,6,2,96,17,8,61,-1,12,25,15,14,83,5,76,25,76,16,10,32,17,-1,36,19,61,6,68,66
21/08/2019,1,35,18,132,72,43,35,5,1,4,3,7,10,-1,27,49,20,22,8,49,25,92,119,10,37,-1,70,4,17,15,78,11,undefined,1,9,44,8,8,37,-1,5,12,3,3,24,5,36,8,53,2,16,24,6,-1,19,14,37,2,37,44
21/08/2019,2,27,10,53,35,39,20,1,2,2,5,-1,2,-1,10,32,2,8,10,44,16,73,68,17,12,-1,42,2,19,5,52,15,undefined,-1,5,20,12,10,34,-1,-1,3,1,1,12,2,42,5,53,3,2,25,3,-1,6,4,34,-1,21,13
21/08/2019,3,17,13,52,22,37,50,-1,-1,-1,1,1,4,-1,13,14,4,7,7,24,20,46,87,7,14,-1,42,3,30,1,33,4,undefined,-1,-1,9,-1,4,19,-1,3,5,-1,-1,3,1,26,9,34,1,3,7,1,-1,2,3,19,2,21,9
21/08/2019,4,19,12,39,36,60,39,4,3,5,4,-1,4,-1,30,11,10,8,1,4,6,48,81,3,44,-1,36,4,47,13,26,14,undefined,4,8,15,7,5,31,-1,3,2,-1,-1,35,2,28,4,24,3,1,8,1,-1,10,10,31,-1,32,18
21/08/2019,5,24,20,84,91,114,225,25,32,95,37,4,21,-1,90,42,26,105,36,18,15,47,188,61,385,-1,41,20,84,36,41,17,undefined,18,35,123,12,3,108,-1,22,14,10,5,39,8,60,20,10,3,9,19,8,-1,12,120,108,1,155,35
21/08/2019,6,120,75,156,211,419,1028,108,94,565,118,15,70,-1,288,62,137,288,175,33,23,70,681,277,1230,-1,132,36,328,90,73,56,undefined,82,59,705,73,14,419,-1,93,52,34,23,159,39,196,53,37,21,34,50,66,-1,94,624,419,19,404,116
21/08/2019,7,390,247,379,550,989,1845,368,281,2248,417,32,158,-1,699,310,386,922,782,99,154,189,1533,748,2362,-1,247,117,837,251,162,89,undefined,246,143,950,232,55,1143,-1,302,150,175,66,456,82,501,151,57,71,60,207,103,-1,145,2241,1143,94,1083,326
21/08/2019,8,873,649,799,1077,1959,4102,594,467,4270,689,53,299,-1,1418,691,861,2161,1645,168,213,363,3096,1506,4816,-1,660,181,1798,360,343,163,undefined,537,300,1900,747,110,2450,-1,892,516,557,185,993,210,1080,271,111,150,128,689,342,-1,411,5144,2450,385,2252,1003
21/08/2019,9,1047,750,859,1194,1272,2183,219,243,2774,499,25,177,-1,726,746,923,1440,954,175,305,390,2037,901,2935,-1,599,148,1161,312,298,175,undefined,444,227,1051,589,104,1729,-1,682,720,766,299,772,345,928,262,117,239,188,534,390,-1,415,3143,1729,348,1912,984
21/08/2019,10,1322,964,1055,1624,1592,1202,191,171,840,327,29,164,-1,472,928,1105,917,458,320,398,521,1829,582,1743,-1,667,128,1548,271,393,225,undefined,197,208,893,505,140,1077,-1,687,667,438,209,937,241,1000,247,160,216,173,481,307,-1,355,1201,1077,549,2031,1177
21/08/2019,11,2035,1419,1498,2058,1440,1308,254,220,760,285,19,124,-1,480,1123,1236,801,416,523,602,733,2119,639,1794,-1,762,169,1289,345,581,245,undefined,235,171,973,548,188,1189,-1,676,833,385,206,1076,311,1364,301,183,339,208,595,348,-1,513,1090,1189,484,2247,1188
21/08/2019,12,3164,2552,2260,2951,2321,2071,365,638,1533,539,92,334,-1,638,1753,2202,1628,616,1048,1206,1547,3204,1022,2576,-1,1349,216,1907,579,1066,439,undefined,320,377,2006,1033,332,1737,-1,1107,1009,512,231,1961,321,2064,401,326,442,260,949,439,-1,772,2351,1737,617,2856,1921
21/08/2019,13,3369,2883,2384,3346,2077,2187,369,564,1262,507,80,388,-1,608,1860,2279,1592,649,989,1003,1578,3406,1005,2511,-1,1782,229,1769,613,935,418,undefined,334,377,1835,918,370,1674,-1,1103,984,432,261,2403,424,2165,407,264,438,237,995,524,-1,810,1975,1674,614,3022,1583
21/08/2019,14,2811,2266,2141,2870,1802,1855,292,312,942,323,50,247,-1,658,1788,1502,1004,524,734,672,1151,3073,577,2147,-1,1509,210,1400,582,729,315,undefined,187,261,1184,656,210,1269,-1,684,980,430,330,1605,320,1767,299,204,419,176,852,493,-1,638,1125,1269,629,2930,1655
21/08/2019,15,2809,1994,2145,2819,1927,2160,263,232,1444,399,42,259,-1,775,1828,1385,804,624,739,690,1036,3146,589,2576,-1,1589,195,1519,518,758,302,undefined,235,205,1135,548,198,1348,-1,711,963,324,261,1814,213,1899,422,162,314,204,742,519,-1,597,1321,1348,424,3205,1481
21/08/2019,16,2791,2096,2347,2984,2134,3119,303,361,3011,679,47,269,-1,1034,2207,1264,905,1018,748,637,1058,3655,894,3949,-1,1898,220,1820,584,732,219,undefined,402,224,1484,616,195,2007,-1,687,936,338,217,1722,254,1953,468,270,370,247,841,504,-1,640,2937,2007,558,3280,1766
21/08/2019,17,3386,2091,2709,3295,3191,5120,544,584,4221,900,73,460,-1,1994,2229,1554,1338,1734,964,840,1259,4677,1268,5320,-1,2638,292,2480,733,925,407,undefined,577,422,2277,833,296,2538,-1,826,980,558,291,2091,17,2486,998,480,434,315,850,744,-1,839,4057,2538,364,4017,1768
21/08/2019,18,2562,1430,2738,2512,2210,2821,378,384,1769,468,67,349,-1,1037,2033,1023,748,772,1192,1186,1261,3853,640,2955,-1,2932,354,1606,469,984,368,undefined,318,251,1673,556,270,1476,-1,593,752,531,233,1598,-1,1751,1347,894,504,377,661,529,-1,661,1782,1476,69,2832,1498
21/08/2019,19,1353,631,2326,1573,1184,1562,179,179,585,165,64,295,-1,462,1565,541,380,291,1095,910,1006,2781,409,1628,-1,1898,318,843,273,913,354,undefined,105,124,999,264,232,814,-1,265,384,359,183,990,-1,1229,1180,803,368,360,532,307,-1,475,666,814,33,1804,1002
21/08/2019,20,792,362,2029,1696,1024,1190,124,102,231,117,46,200,-1,384,1434,352,272,146,850,751,852,2161,188,1107,-1,1377,261,598,182,751,430,undefined,88,108,771,286,177,492,-1,283,360,288,119,886,-1,966,918,706,351,236,454,302,-1,362,256,492,28,1723,917
21/08/2019,21,453,279,1493,1317,820,989,111,71,135,49,37,182,-1,323,872,237,144,101,568,600,639,1752,190,936,-1,917,173,412,94,616,287,undefined,67,70,739,234,145,380,-1,109,195,162,101,647,-1,655,556,421,320,181,339,225,-1,274,144,380,17,1297,642
21/08/2019,22,347,183,964,772,643,775,68,45,101,40,10,53,-1,282,485,148,153,73,390,413,490,1285,139,543,-1,481,86,374,49,520,204,undefined,66,74,417,107,83,283,-1,379,127,98,50,367,-1,450,251,182,234,86,206,136,-1,143,99,283,8,564,373
21/08/2019,23,105,73,430,355,297,387,35,20,48,20,-1,21,-1,193,185,91,89,45,168,186,297,654,62,304,-1,180,52,99,35,201,85,undefined,18,28,236,50,17,146,-1,18,101,73,49,187,-1,183,76,103,72,38,81,64,-1,61,46,146,6,163,184
22/08/2019,0,51,42,237,191,142,166,7,8,17,3,1,8,-1,51,66,30,26,8,121,84,163,227,28,113,-1,82,33,65,28,183,45,undefined,5,12,92,15,2,83,-1,25,46,20,16,79,-1,102,39,67,55,21,23,23,-1,35,23,83,2,155,46
22/08/2019,1,36,24,115,87,33,51,1,4,5,3,1,4,-1,23,35,18,22,4,65,41,112,123,25,39,-1,68,2,19,7,116,4,undefined,5,1,38,23,9,53,-1,8,36,20,16,40,-1,44,2,60,30,9,23,14,-1,14,12,53,1,41,41
22/08/2019,2,23,12,67,47,19,46,2,1,2,2,-1,5,-1,10,22,5,18,3,26,30,86,79,7,23,-1,75,4,12,2,72,15,undefined,2,3,24,11,12,29,-1,5,9,4,2,27,-1,34,11,21,4,9,16,6,-1,17,5,29,3,21,19
22/08/2019,3,9,16,40,30,42,54,-1,1,2,1,2,1,-1,12,16,11,10,3,24,26,59,104,2,9,-1,36,4,36,4,53,6,undefined,3,-1,22,10,-1,13,-1,4,11,5,5,14,-1,32,6,26,3,4,16,3,-1,15,2,13,5,30,7
22/08/2019,4,17,21,42,38,56,40,4,3,4,3,3,2,-1,23,16,13,8,4,22,8,27,95,10,24,-1,30,2,49,6,37,15,undefined,11,3,15,6,6,19,-1,8,7,1,2,23,-1,34,5,12,6,9,6,3,-1,8,6,19,2,55,13
22/08/2019,5,22,12,86,62,115,216,38,41,99,29,3,16,-1,84,34,31,93,37,8,12,59,142,45,399,-1,64,14,89,23,45,20,undefined,16,25,90,16,12,103,-1,26,11,7,4,53,-1,63,14,26,2,12,13,9,-1,11,96,103,3,173,25
22/08/2019,6,114,67,181,201,343,1038,113,106,539,115,6,55,-1,284,87,158,255,190,55,41,74,774,245,1103,-1,145,30,287,74,92,38,undefined,93,65,693,73,10,380,-1,111,37,23,11,159,24,176,51,41,24,35,67,49,-1,80,474,380,14,432,92
22/08/2019,7,365,213,363,549,1056,1948,404,289,2350,416,31,165,-1,723,317,455,946,701,97,102,186,1579,756,2469,-1,330,97,999,209,154,94,undefined,253,169,922,220,49,1197,-1,266,162,162,54,523,165,505,162,94,63,83,223,120,-1,161,2082,1197,92,1106,353
22/08/2019,8,952,602,725,1163,1879,3982,638,467,4096,630,59,314,-1,1411,692,913,1935,1524,122,227,421,2751,1437,4305,-1,746,182,1840,373,377,129,undefined,517,330,1587,703,75,2283,-1,732,544,599,167,1069,218,994,317,165,159,132,695,323,-1,401,4327,2283,446,2109,1009
22/08/2019,9,1072,777,767,1228,1563,2633,369,294,3059,558,31,218,-1,845,694,1125,1572,1045,187,254,414,2237,907,3343,-1,1381,170,1494,313,321,149,undefined,433,272,1097,614,117,1776,-1,640,611,751,202,781,360,929,308,190,224,124,599,381,-1,403,3258,1776,420,1881,903
22/08/2019,10,1386,1113,1207,1699,1367,1240,255,208,1008,346,23,174,-1,443,792,1198,884,521,313,216,631,1879,556,1806,-1,1541,202,1295,377,349,225,undefined,230,135,770,535,117,1212,-1,639,679,572,200,795,265,938,434,305,284,208,526,327,-1,417,1202,1212,499,1905,1262
22/08/2019,11,2073,1837,1526,2051,1451,1403,303,240,740,318,15,174,-1,485,1171,1410,799,457,556,473,841,2280,597,1848,-1,1840,235,1230,437,637,215,undefined,256,235,936,530,141,1269,-1,667,854,452,215,1106,284,1326,491,385,337,216,529,342,-1,567,1069,1269,515,2301,1127
22/08/2019,12,3329,2889,2323,2908,1970,2222,364,630,1570,591,92,364,-1,964,1685,2230,1616,618,1010,939,1628,3244,1143,2507,-1,2684,367,1826,644,961,398,undefined,334,320,1988,1019,292,1801,-1,1038,1017,615,260,1997,398,2050,621,549,483,294,1014,456,-1,847,2476,1801,638,2811,1720
22/08/2019,13,3740,3164,2239,3319,2095,2209,437,591,1230,578,75,337,-1,699,1720,2307,1653,617,983,918,1666,3401,1026,2577,-1,2644,283,1572,551,1100,356,undefined,343,352,2118,975,313,1740,-1,1095,1150,665,325,2102,407,2217,678,620,447,327,1075,465,-1,917,1975,1740,647,3094,1551
22/08/2019,14,3016,2439,2241,3011,1783,1855,303,343,964,421,55,255,-1,587,1780,1865,935,540,813,674,1217,2929,677,2147,-1,2005,292,1508,584,807,313,undefined,291,292,1317,660,271,1367,-1,677,957,371,244,1843,292,1909,582,327,371,272,952,444,-1,677,1368,1367,744,3130,1785
22/08/2019,15,2930,2417,2076,2862,1971,2401,262,314,1463,472,64,327,-1,767,1729,1569,875,581,815,618,1154,3313,742,2851,-1,1744,172,1709,628,734,257,undefined,275,299,1372,567,193,1455,60,636,882,486,277,1739,277,1878,391,217,292,191,829,484,-1,566,1900,1455,374,3175,1528
22/08/2019,16,3029,2139,2261,2925,2396,3511,415,449,3189,759,74,474,-1,1098,1924,1446,851,1029,758,567,1342,3902,1014,4124,-1,1864,191,1975,578,849,265,undefined,417,335,1420,680,180,2312,503,556,924,566,304,1723,250,2017,318,211,342,214,800,552,-1,693,4339,2312,389,3439,1588
22/08/2019,17,3810,2290,2954,3570,3424,5534,699,687,4428,1081,135,926,-1,1951,2374,1668,1416,1600,1012,866,1660,4789,1470,5732,-1,2018,195,2881,781,1199,356,undefined,644,415,2193,778,250,3069,766,787,1053,731,362,2300,339,2430,317,192,529,233,905,746,-1,854,9371,3069,326,4111,1756
22/08/2019,18,3127,1612,3017,3227,3031,3216,1413,429,2288,528,134,1008,-1,1212,2108,1274,876,832,1264,1210,1545,4071,830,3796,-1,830,247,2327,791,1272,404,undefined,452,404,1773,521,282,2234,424,748,751,713,276,1805,263,1879,339,161,583,239,872,547,-1,695,10422,2234,36,3844,1517
22/08/2019,19,1946,1020,2698,2574,2293,1826,4216,160,608,174,86,374,-1,609,1958,627,529,419,1056,1063,1190,2898,467,1741,-1,735,157,2138,1055,979,419,undefined,235,596,1262,316,242,930,178,810,418,434,185,1736,202,1390,232,118,462,187,629,332,-1,484,2772,930,31,3133,1078
22/08/2019,20,1527,755,2528,2341,2057,1510,5492,100,252,105,35,191,-1,521,2000,472,446,212,888,858,1160,2513,217,1125,-1,589,160,1888,1160,953,473,undefined,298,1532,945,261,225,585,124,1046,397,404,107,1913,133,1087,207,171,396,107,504,298,-1,357,565,585,41,3065,977
22/08/2019,21,838,425,2322,1840,2574,1246,5299,131,227,300,33,405,-1,452,1758,366,474,254,786,712,1065,2132,227,1407,-1,475,122,2328,1125,855,401,undefined,340,1251,855,219,179,1109,128,1076,225,325,120,1875,145,920,149,112,291,103,489,270,-1,279,8817,1109,32,2628,756
22/08/2019,22,1025,404,2009,1965,1848,1099,3953,241,520,418,68,671,-1,424,1141,442,404,213,532,652,998,2094,462,2116,-1,516,153,1525,887,791,341,undefined,319,1172,792,238,141,2024,126,1024,145,143,78,1635,76,738,176,195,281,89,398,145,-1,263,6020,2024,25,2311,454
22/08/2019,23,265,187,1097,772,1043,646,2683,37,72,64,10,76,-1,323,580,210,240,97,323,302,689,1262,169,498,-1,248,60,707,453,560,137,undefined,187,514,435,127,53,399,62,390,59,68,37,744,68,484,88,131,59,71,165,71,-1,155,286,399,12,1243,346
23/08/2019,0,175,105,630,493,392,405,348,12,37,17,13,56,-1,201,209,86,99,72,157,205,462,708,81,245,-1,209,55,229,130,406,60,undefined,88,219,283,54,31,212,18,152,37,19,14,366,29,231,56,88,34,33,117,40,-1,80,54,212,14,642,122
23/08/2019,1,106,63,299,158,117,151,21,3,23,9,3,18,-1,64,93,72,19,9,107,85,301,284,44,84,-1,113,8,54,26,229,15,undefined,12,16,62,50,9,117,8,19,10,9,5,122,9,153,15,79,6,20,52,34,-1,25,23,117,-1,221,51
23/08/2019,2,78,25,165,98,71,84,1,2,12,2,2,4,-1,26,43,24,18,11,70,108,240,245,34,35,-1,74,11,56,22,112,12,undefined,9,6,43,25,5,103,7,17,7,2,3,48,5,101,6,75,6,18,43,18,-1,20,16,103,4,95,30
23/08/2019,3,62,32,124,71,58,115,2,2,4,9,1,4,-1,17,32,19,6,5,47,49,146,120,14,37,-1,65,4,55,14,104,6,undefined,10,8,43,12,9,10,6,16,9,6,5,29,3,91,17,35,5,6,29,6,-1,18,2,10,1,84,23
23/08/2019,4,41,29,73,72,61,95,10,3,4,6,4,5,-1,50,25,32,18,4,26,78,105,128,30,60,-1,36,3,53,8,55,16,undefined,13,4,56,30,3,24,21,9,5,2,2,35,2,73,2,18,3,2,12,4,-1,11,16,24,2,102,26
23/08/2019,5,26,31,72,123,97,202,42,23,77,26,5,14,-1,111,37,44,78,40,16,28,106,217,47,360,-1,103,16,126,22,42,19,undefined,25,44,104,24,8,130,20,29,12,3,1,49,13,77,13,19,6,10,13,5,-1,17,84,130,2,227,48
23/08/2019,6,146,78,177,199,353,1069,97,111,489,102,10,68,-1,294,72,180,257,222,30,53,84,753,273,1146,-1,198,33,387,99,71,62,undefined,99,59,659,73,13,389,68,94,45,25,11,157,59,209,61,62,20,56,60,42,-1,89,496,389,15,401,102
23/08/2019,7,379,258,364,489,949,1849,286,291,2058,356,37,189,-1,682,326,455,779,703,98,95,187,1410,663,2307,-1,355,88,1019,235,162,80,undefined,259,121,1543,228,50,1155,293,258,166,151,56,525,85,627,167,90,73,68,213,99,-1,130,1744,1155,83,1048,280
23/08/2019,8,980,593,727,1068,1861,4114,482,499,3904,681,81,327,-1,1414,687,1013,2087,1529,149,228,470,2749,1442,4284,-1,840,220,1902,372,468,192,undefined,527,304,2922,687,101,2254,766,777,497,528,151,1047,258,1032,308,199,185,135,668,317,-1,452,4002,2254,359,2010,892
23/08/2019,9,1042,849,766,1286,1544,2435,286,304,2721,531,51,309,-1,813,689,1062,1526,1008,181,204,448,2251,891,2954,-1,863,238,1440,395,332,172,undefined,513,350,1677,545,122,1719,719,612,604,647,220,937,316,1085,420,239,229,214,575,334,-1,392,2815,1719,348,1826,883
23/08/2019,10,1559,1378,1190,1867,1420,1490,206,260,987,309,67,266,-1,609,809,1187,972,527,293,330,632,2181,586,1827,-1,1139,280,1373,372,470,261,undefined,258,215,1516,529,134,1295,621,576,623,496,185,1087,200,1207,531,375,288,255,522,319,-1,557,1180,1295,420,2089,1016
23/08/2019,11,2415,2171,1627,2306,1876,1652,398,394,834,327,117,373,-1,734,1104,1575,856,447,556,421,1049,2557,713,1777,-1,1399,285,1651,519,677,277,undefined,247,229,1827,609,178,1369,596,716,876,553,208,1221,232,1541,520,548,352,192,637,342,-1,530,1122,1369,374,2524,1043
23/08/2019,12,3787,3388,2551,3504,2230,2666,520,867,1794,672,135,540,-1,818,1840,2506,1829,711,1143,635,1656,3517,1316,2921,-1,2059,340,1902,774,1255,389,undefined,369,416,3294,1310,365,1958,1397,1148,1025,761,225,2118,407,2300,767,744,445,315,969,456,-1,835,2340,1958,508,3107,1545
23/08/2019,13,3928,3531,2472,3727,2492,2757,474,789,1577,533,151,515,-1,865,2007,2457,1685,654,1185,708,1954,3772,1297,2736,-1,1877,335,2015,882,1252,412,undefined,330,407,3134,1176,372,1858,1319,969,1077,537,309,2612,418,2324,656,605,559,296,1065,471,-1,916,2172,1858,351,3462,1560
23/08/2019,14,3460,2784,2334,3475,2335,2446,403,389,975,389,63,366,-1,715,1859,1989,1131,591,830,667,1418,3578,802,2337,-1,1428,286,1763,867,956,316,undefined,302,287,2236,658,341,1471,639,658,815,426,261,2168,297,2329,572,493,447,246,846,461,-1,691,1181,1471,450,3424,1492
23/08/2019,15,3629,2731,2411,3333,2446,2901,398,349,1415,392,57,279,-1,958,1865,1650,965,591,848,655,1228,3720,759,2860,-1,1301,238,1727,740,880,312,undefined,291,271,2302,589,178,1538,432,568,856,636,322,2036,-1,2156,513,331,417,250,875,592,-1,656,1316,1538,329,3352,1279
23/08/2019,16,3978,2816,2722,3581,2891,3713,649,554,2967,575,84,331,-1,1261,2057,1754,950,1060,900,758,1451,4290,1000,4018,-1,988,277,2066,767,954,265,undefined,472,388,2151,630,226,2103,542,713,731,716,274,2084,-1,2403,440,295,440,202,892,513,-1,699,2568,2103,312,3795,1407
23/08/2019,17,4607,3052,3450,4424,4296,5216,1495,702,3670,771,103,535,-1,1867,2601,2015,1410,1501,1426,1218,1832,5246,1272,4761,-1,1116,229,2982,942,1472,416,undefined,630,593,2747,881,316,2727,723,949,769,777,303,2565,-1,2926,386,198,597,216,1035,624,-1,889,3225,2727,374,4949,1547
23/08/2019,18,4130,2406,4006,4334,4556,3651,4912,402,1620,424,56,550,-1,1487,2683,1606,1052,786,1773,1871,2230,4638,771,3243,-1,886,288,3305,1188,1715,593,undefined,645,766,2580,657,318,1854,457,885,536,540,214,2772,-1,2366,393,176,622,237,1022,519,-1,806,1352,1854,76,5424,1329
23/08/2019,19,3068,1512,3959,3840,3249,2548,9753,234,572,181,34,367,-1,1139,2784,1111,882,479,1748,2004,2143,3540,448,1985,-1,791,168,2683,1715,1710,598,undefined,655,1538,2201,533,351,1188,299,1153,371,402,199,2757,-1,1868,226,133,699,186,820,303,-1,679,569,1188,27,4863,1045
23/08/2019,20,2489,1378,3947,3981,4162,2047,8931,167,252,132,60,227,-1,774,3105,788,1174,569,1449,2231,2181,3339,277,1274,-1,580,200,3977,2627,1568,550,undefined,668,3290,1952,413,394,806,173,1622,243,259,130,3449,-1,1597,268,136,559,137,783,247,-1,533,331,806,39,5144,1004
23/08/2019,21,1564,822,4129,3693,3715,1814,9394,106,222,73,47,206,-1,836,3182,579,1169,566,1200,1601,1984,3191,355,1141,-1,588,168,3346,2434,1650,585,undefined,804,3490,1694,374,341,576,157,2003,202,249,119,3407,-1,1474,236,201,482,132,615,205,-1,414,218,576,30,4990,933
23/08/2019,22,1133,636,3755,3429,3867,1962,11742,83,170,56,21,128,-1,870,2711,678,1417,619,1112,1404,1842,3165,326,1120,-1,495,148,3598,2511,1607,567,undefined,1091,3708,2139,457,289,662,138,2103,147,80,57,3324,-1,1298,202,169,414,148,662,153,-1,386,168,662,34,5034,753
23/08/2019,23,742,494,2894,2441,3477,1483,6906,67,146,57,11,132,-1,743,1554,447,820,337,673,824,1476,2273,294,1114,-1,543,176,2601,1490,1289,489,undefined,529,2024,2115,495,188,599,107,1233,82,92,48,2230,-1,896,222,141,227,87,499,90,-1,286,184,599,17,3400,441
24/08/2019,0,423,293,1889,1609,1453,970,2912,29,70,31,8,56,-1,427,810,266,315,147,587,673,1148,1598,143,519,-1,313,68,778,714,1008,214,undefined,231,703,736,323,61,343,76,469,56,45,41,1547,-1,614,108,107,107,65,413,83,-1,168,100,343,12,2547,241
24/08/2019,1,270,158,889,616,479,591,51,12,34,11,-1,23,-1,247,354,107,46,41,289,304,687,796,84,303,-1,167,53,160,111,633,77,undefined,48,66,235,283,12,177,33,55,23,22,18,536,-1,360,59,97,23,31,223,42,-1,79,33,177,5,1084,112
24/08/2019,2,141,96,486,345,225,323,16,6,16,10,2,19,-1,190,153,62,15,19,156,139,376,547,79,91,-1,141,13,96,49,376,58,undefined,17,10,95,202,17,119,24,14,14,11,10,315,-1,228,27,85,5,22,150,24,-1,58,16,119,5,531,86
24/08/2019,3,90,70,395,259,172,208,1,1,8,7,2,6,-1,144,104,47,17,14,113,100,397,363,37,98,-1,104,9,71,18,338,42,undefined,21,18,27,136,15,84,10,10,5,5,3,126,-1,145,18,46,12,13,163,8,-1,45,30,84,2,350,45
24/08/2019,4,53,42,136,147,108,128,15,5,11,4,1,2,-1,87,40,32,23,7,58,107,214,240,10,72,-1,96,3,46,12,162,11,undefined,2,10,42,76,4,39,8,13,11,2,2,100,-1,138,7,56,-1,20,52,8,-1,24,22,39,1,187,29
24/08/2019,5,34,69,131,77,84,134,12,13,17,24,-1,2,-1,80,62,47,34,14,30,61,157,223,35,135,-1,83,21,65,23,155,14,undefined,23,12,24,19,18,65,8,12,8,4,4,64,-1,84,13,54,13,8,38,13,-1,21,23,65,1,172,41
24/08/2019,6,60,28,145,95,90,256,35,30,48,16,8,26,-1,93,52,83,68,27,26,40,86,267,58,339,-1,151,35,67,60,97,42,undefined,17,43,162,19,10,100,30,37,23,7,5,85,-1,99,51,64,17,21,45,2,-1,15,62,100,4,140,25
24/08/2019,7,191,152,236,198,181,495,99,73,79,54,21,58,-1,170,84,102,84,50,27,63,149,439,68,466,-1,236,53,110,99,129,45,undefined,45,30,346,34,21,231,46,73,21,28,16,119,-1,237,94,83,35,72,90,25,-1,52,102,231,23,43,83
24/08/2019,8,407,291,389,421,412,626,165,133,136,80,33,143,-1,232,198,270,131,76,64,87,160,1006,193,793,-1,425,156,327,161,189,111,undefined,56,62,497,111,67,363,152,236,82,52,28,272,-1,430,249,192,91,88,298,50,-1,133,259,363,59,394,173
24/08/2019,9,988,844,668,922,922,1010,177,225,190,122,77,300,-1,369,373,585,169,164,157,229,339,1504,281,1191,-1,862,261,778,341,281,104,undefined,80,77,801,169,98,658,226,278,118,109,61,455,-1,725,426,404,269,148,336,71,-1,275,500,658,104,1236,299
24/08/2019,10,1760,1535,958,1759,1394,1365,231,292,243,253,102,498,-1,503,619,1014,257,145,370,424,595,1931,372,1494,-1,1274,361,1193,500,452,260,undefined,138,148,1261,239,134,1103,183,350,119,114,84,783,-1,1179,701,547,370,215,488,117,-1,501,1295,1103,149,2021,458
24/08/2019,11,2682,2334,1504,2209,1872,1622,317,393,471,264,173,752,-1,503,885,1268,243,173,665,686,859,2410,481,1907,-1,1563,407,1770,688,676,291,undefined,102,167,1511,240,184,1421,197,429,209,173,88,1116,-1,1691,785,698,486,291,637,167,-1,601,3462,1421,198,2322,518
24/08/2019,12,3143,2529,2081,2672,2626,1868,304,472,499,226,208,1042,-1,628,1311,1556,272,244,1207,1003,966,2705,486,2056,-1,1618,459,2102,767,915,332,undefined,133,169,1747,291,306,1863,168,440,225,183,109,1449,-1,1955,898,709,525,287,637,172,-1,617,7494,1863,187,2962,690
24/08/2019,13,3604,2452,2356,3049,3203,1887,339,337,391,158,147,855,-1,574,1509,1581,248,278,1286,1188,1314,2914,415,1779,-1,1633,473,2812,1021,1039,376,undefined,115,203,2096,329,285,1483,164,614,268,145,120,1659,-1,2160,919,646,626,285,926,182,-1,676,7126,1483,177,3256,805
24/08/2019,14,3739,2812,2576,3141,2672,2256,368,315,200,102,102,345,-1,758,1755,1434,308,269,1185,843,1360,3012,306,1422,-1,1481,422,2010,986,878,344,undefined,103,193,1966,230,215,951,171,338,234,129,115,1832,-1,2046,887,531,636,307,722,205,-1,593,868,951,282,3197,763
24/08/2019,15,3736,2759,2596,3222,2495,2121,410,270,173,91,92,357,-1,733,1812,1434,353,213,1109,867,1278,3093,247,1397,-1,1266,316,1728,833,983,342,undefined,77,190,1663,200,229,937,144,335,177,90,95,1883,-1,2300,642,392,624,254,732,163,-1,573,748,937,281,3239,790
24/08/2019,16,3693,2688,2686,3062,3254,1990,486,476,557,432,138,1029,-1,774,1827,1312,355,241,1130,889,1228,3113,405,2226,-1,741,247,2397,778,945,313,undefined,105,192,1772,264,208,2321,135,447,196,184,121,1857,-1,2047,364,200,553,190,624,197,-1,572,11605,2321,230,3284,874
24/08/2019,17,4112,2600,3109,3503,3716,2212,641,421,398,334,178,849,-1,815,1986,1351,516,247,1389,1337,1686,3437,628,2486,-1,722,264,3136,1757,1365,519,undefined,207,229,1985,315,259,2378,235,536,223,221,134,2193,-1,2326,341,204,630,203,1124,236,-1,699,3015,2378,183,4050,873
24/08/2019,18,3156,1660,3586,3749,4158,2481,3375,207,225,145,41,423,-1,999,2213,818,611,296,1718,1673,1871,3192,326,1541,-1,682,254,3465,1508,1650,714,undefined,252,425,2343,343,491,1117,246,871,159,134,81,2426,-1,1922,333,127,796,147,776,238,-1,695,612,1117,30,5098,922
24/08/2019,19,2073,989,3988,3448,4019,1958,8672,79,165,100,15,155,-1,772,2878,851,740,341,1629,1890,2003,2885,337,1115,-1,573,165,3935,1673,1808,693,undefined,240,938,2312,279,546,695,194,1362,126,88,46,2583,-1,1627,250,121,772,148,752,192,-1,665,250,695,23,5233,789
24/08/2019,20,1121,739,4152,3338,3501,1802,10576,82,85,49,12,161,-1,614,2769,656,961,394,1287,1521,2033,2805,277,1148,-1,548,180,3734,1676,1566,806,undefined,440,920,2140,349,509,561,165,1655,108,79,48,3153,-1,1250,226,114,680,142,633,142,-1,462,167,561,16,5200,608
24/08/2019,21,958,567,4043,3378,3416,1496,9455,73,87,55,13,149,-1,742,2703,587,1120,561,1162,1453,1936,3041,261,1126,-1,476,178,3674,1810,1700,743,undefined,562,1293,2158,372,447,579,98,1573,100,101,51,3558,-1,1388,242,111,575,111,622,117,-1,499,157,579,40,5166,616
24/08/2019,22,671,582,3473,3296,3307,1680,8397,60,81,52,18,159,-1,647,2268,640,1151,579,1009,1197,2029,2769,283,1063,-1,396,110,3645,2118,1698,523,undefined,562,1691,2196,499,377,469,130,1738,88,127,66,3213,-1,993,182,105,422,97,636,121,-1,466,137,469,24,5072,530
24/08/2019,23,637,345,2905,2508,3378,1575,6168,41,65,43,24,97,-1,671,1647,452,875,471,816,1284,1752,2222,191,830,-1,384,121,3473,1706,1430,509,undefined,513,1233,1414,477,232,418,119,1494,60,45,46,2314,-1,825,148,140,210,96,519,100,-1,323,124,418,24,4209,453
25/08/2019,0,389,216,1786,1536,2307,1028,5826,23,40,18,5,77,-1,482,898,261,424,224,608,652,1312,1469,141,472,-1,290,43,2303,1402,1099,238,undefined,333,1420,971,422,73,340,67,1163,19,32,26,1510,-1,562,82,92,89,68,506,53,-1,227,60,340,15,2810,202
25/08/2019,1,244,182,1204,963,1437,707,2541,22,27,10,1,33,-1,323,602,208,313,123,381,339,1100,1083,104,360,-1,210,57,1507,765,946,180,undefined,156,742,497,364,43,209,38,676,26,21,21,972,-1,458,58,102,43,33,340,23,-1,134,43,209,10,2082,125
25/08/2019,2,216,95,636,529,545,402,257,14,16,7,3,12,-1,221,261,110,84,74,200,269,753,631,79,151,-1,151,42,396,327,703,54,undefined,93,252,205,268,28,143,15,239,10,20,16,458,-1,257,31,69,13,35,265,26,-1,79,29,143,9,967,56
25/08/2019,3,87,100,381,326,393,238,27,9,13,11,5,11,-1,161,127,67,32,11,116,152,521,438,56,107,-1,96,10,217,91,441,14,undefined,11,18,133,188,7,94,16,54,7,4,4,208,-1,185,22,47,3,29,227,18,-1,38,21,94,4,550,44
25/08/2019,4,60,46,188,136,173,230,13,3,19,3,-1,5,-1,163,27,60,20,-1,73,123,337,330,36,85,-1,65,13,164,58,262,23,undefined,10,15,152,96,12,40,6,19,6,2,2,103,-1,112,15,40,12,13,143,9,-1,24,14,40,-1,237,30
25/08/2019,5,51,30,145,112,90,170,17,13,11,5,1,5,-1,111,57,21,23,4,23,69,172,231,34,122,-1,82,10,53,12,266,14,undefined,11,17,55,21,13,59,7,17,2,1,1,99,-1,121,16,34,2,14,56,5,-1,28,21,59,-1,226,20
25/08/2019,6,44,42,99,157,126,189,29,27,35,9,7,28,-1,112,72,40,31,17,14,44,133,345,69,156,-1,87,18,113,32,116,20,undefined,18,19,89,21,11,84,16,11,10,5,4,136,-1,97,27,49,11,31,33,3,-1,28,25,84,3,258,37
25/08/2019,7,73,55,156,193,170,286,68,71,64,41,17,66,-1,108,62,72,63,26,23,67,110,464,76,432,-1,138,45,169,87,128,44,undefined,28,44,236,25,15,170,18,32,35,22,14,83,-1,182,125,65,24,47,57,14,-1,59,76,170,13,273,48
25/08/2019,8,193,179,243,334,288,469,97,84,94,54,38,186,-1,190,124,140,115,52,73,80,158,688,152,582,-1,330,85,341,236,160,76,undefined,54,59,424,48,30,266,97,64,33,28,18,247,-1,328,197,122,64,58,185,46,-1,124,118,266,45,465,126
25/08/2019,9,587,456,465,672,772,836,178,209,127,98,84,330,-1,311,314,401,181,103,116,166,261,1035,208,902,-1,654,196,786,311,267,118,undefined,72,103,1018,116,85,466,149,141,58,93,53,426,-1,700,362,284,170,125,225,95,-1,225,188,466,83,816,266
25/08/2019,10,1345,1123,899,1425,1402,1190,332,325,162,97,76,409,-1,490,602,862,265,128,336,437,548,1715,317,1152,-1,1226,315,1407,515,491,236,undefined,96,168,1771,181,89,737,114,229,115,106,76,663,-1,855,579,493,297,200,386,93,-1,412,244,737,143,1590,510
25/08/2019,11,2266,1954,1354,2021,2272,1625,633,888,150,111,136,521,-1,597,881,945,319,121,653,863,873,2185,375,1105,-1,1562,409,2163,661,572,252,undefined,122,309,3088,239,153,813,149,269,116,132,79,944,-1,1352,847,699,483,268,504,130,-1,523,275,813,202,2271,514
25/08/2019,12,2780,2103,2081,2624,2697,1776,946,1352,138,88,108,480,-1,756,1270,1207,365,157,1109,1190,1087,2475,380,1237,-1,1767,497,2481,979,896,378,undefined,172,490,2842,297,255,840,114,444,180,178,101,1384,-1,1686,948,758,494,300,591,163,-1,497,303,840,189,2903,611
25/08/2019,13,3103,2163,2232,2893,3050,1753,1613,881,152,93,158,579,-1,779,1609,1339,340,209,1172,1181,1258,2837,249,1173,-1,1939,543,2675,1196,1007,463,undefined,180,625,2102,226,263,843,122,551,257,185,158,1600,-1,1836,1024,760,549,339,795,164,-1,628,289,843,221,3164,761
25/08/2019,14,3184,2188,2251,2748,3034,1957,3090,403,137,48,134,542,-1,818,1728,1112,379,144,1027,835,1328,2982,238,1260,-1,1619,487,2704,1372,866,402,undefined,257,435,2338,233,272,737,97,230,188,133,133,1757,-1,1992,962,596,635,346,540,176,-1,532,271,737,277,2951,808
25/08/2019,15,3111,2132,2133,2704,3237,1750,1244,259,121,80,91,415,-1,713,1743,1101,267,148,948,856,1221,2777,260,1175,-1,1425,341,2970,1050,798,434,undefined,133,297,1674,217,289,770,85,221,235,104,114,1650,-1,1699,849,398,609,255,562,180,-1,421,261,770,277,2787,824
25/08/2019,16,3145,1882,2239,2485,2768,1799,1022,273,119,62,135,401,-1,645,1611,1051,271,127,853,732,1150,2767,308,1147,-1,847,235,2602,776,825,445,undefined,85,225,1622,171,224,739,86,294,198,100,95,1604,-1,1699,558,237,579,188,523,157,-1,425,234,739,228,2735,748
25/08/2019,17,2458,1493,2316,2236,2004,1591,713,200,135,62,58,352,-1,642,1676,736,251,133,1037,930,1206,2720,232,1173,-1,625,170,1627,598,1026,435,undefined,107,168,1247,292,205,658,113,219,227,111,101,1292,-1,1559,327,153,481,146,650,218,-1,433,257,658,187,2265,794
25/08/2019,18,1967,905,2213,2111,3258,1628,4633,201,197,55,63,268,-1,717,1390,602,414,135,1052,1065,1323,2606,347,1368,-1,586,161,2241,745,951,444,undefined,357,721,1887,218,210,659,95,326,199,159,111,1420,-1,1320,228,141,441,225,428,182,-1,438,216,659,47,2484,620
25/08/2019,19,1200,516,2236,1530,1642,1138,188,86,104,42,56,188,-1,362,1254,311,140,78,1107,1431,1162,2074,203,756,-1,592,141,1066,268,949,542,undefined,50,126,1017,191,272,520,74,243,176,139,81,1103,-1,1000,207,137,383,244,443,141,-1,354,139,520,39,1620,574
25/08/2019,20,587,276,1854,1288,1061,1029,75,104,47,43,38,172,-1,398,1056,342,128,72,757,850,897,1790,204,724,-1,460,87,645,151,762,487,undefined,34,75,822,215,214,377,43,168,146,117,55,912,-1,755,120,123,338,127,367,102,-1,257,120,377,27,1261,403
25/08/2019,21,459,226,1340,901,1144,762,76,55,58,46,38,180,-1,340,780,163,82,37,593,688,726,1190,135,436,-1,380,100,719,127,629,422,undefined,39,53,600,151,139,355,110,97,129,118,50,698,-1,510,113,118,267,103,279,175,-1,180,91,355,30,1018,369
25/08/2019,22,261,127,878,734,466,643,680,28,41,20,25,101,-1,243,473,111,72,31,302,413,489,996,103,365,-1,290,71,157,142,513,223,undefined,44,60,385,192,66,280,62,340,78,66,37,565,-1,356,82,115,101,39,167,64,-1,127,73,280,28,327,201
25/08/2019,23,167,55,637,387,277,360,44,9,32,17,9,51,-1,180,211,58,43,13,192,189,395,663,85,211,-1,200,17,109,49,321,99,undefined,15,23,223,27,19,163,34,30,48,53,21,299,-1,217,23,92,24,35,64,54,-1,55,56,163,10,225,122
26/08/2019,0,74,30,277,145,70,137,7,9,12,6,8,21,-1,38,60,31,17,2,97,49,184,209,24,93,-1,134,25,58,16,173,44,undefined,1,14,141,11,18,68,11,9,28,17,16,91,-1,98,32,94,26,36,29,13,-1,40,14,68,5,68,44
26/08/2019,1,66,23,109,64,61,81,5,8,7,5,-1,8,-1,29,52,27,10,3,42,48,132,136,9,63,-1,76,18,21,18,157,12,undefined,-1,3,57,4,8,52,17,1,11,4,3,33,-1,74,15,63,8,12,33,22,-1,25,7,52,1,34,30
26/08/2019,2,20,8,96,29,27,42,3,1,6,1,-1,1,-1,21,26,24,4,3,23,35,90,89,16,23,-1,51,5,17,9,122,14,undefined,2,1,17,7,3,25,10,6,11,3,3,16,-1,31,5,33,4,5,13,11,-1,12,3,25,1,16,17
26/08/2019,3,10,9,34,20,33,49,6,-1,3,2,1,3,-1,7,15,12,19,3,20,2,46,75,11,13,-1,27,1,35,1,71,23,undefined,-1,3,18,-1,10,10,6,6,3,-1,2,14,-1,38,4,27,11,7,11,1,-1,12,6,10,1,29,13
26/08/2019,4,15,11,51,26,60,53,15,2,6,1,1,4,-1,31,18,8,10,-1,25,9,60,62,13,25,-1,24,8,49,4,53,5,undefined,7,4,13,7,2,26,8,5,-1,-1,1,25,-1,42,2,17,-1,6,6,4,-1,4,11,26,2,35,21
26/08/2019,5,30,17,86,77,93,224,32,31,84,28,3,14,-1,104,35,44,85,41,16,25,54,162,48,362,-1,37,7,97,17,66,20,undefined,9,29,100,12,16,133,30,30,17,7,5,32,-1,77,6,19,1,9,30,3,-1,17,85,133,3,149,38
26/08/2019,6,111,86,161,198,395,1075,103,101,508,98,19,74,-1,276,69,124,260,193,31,46,92,672,262,1128,-1,106,24,415,78,77,28,undefined,107,41,613,83,13,415,106,80,41,17,22,181,-1,185,40,38,19,34,45,37,-1,109,423,415,20,404,135
26/08/2019,7,383,234,351,471,1038,1985,358,280,2241,357,53,207,-1,743,296,420,863,714,119,127,166,1600,659,2401,-1,220,78,1044,240,197,74,undefined,260,132,911,221,45,1148,301,276,144,138,57,486,-1,488,117,56,61,67,195,111,-1,175,1939,1148,78,986,345
26/08/2019,8,844,523,792,1116,2047,4384,627,498,4402,657,113,358,-1,1455,737,916,2248,1705,160,199,417,2872,1428,4608,-1,562,159,2077,423,417,150,undefined,602,299,1950,671,90,2299,764,770,433,478,172,1022,-1,1049,270,90,146,126,687,293,-1,424,4434,2299,459,2098,898
26/08/2019,9,935,771,814,1211,2150,2322,298,304,2899,470,50,288,-1,759,640,1066,1558,1018,177,218,402,2209,891,3139,-1,547,133,1643,316,273,136,undefined,621,298,1136,593,108,1666,805,640,583,634,197,746,-1,897,245,112,194,139,587,369,-1,388,2856,1666,357,1938,839
26/08/2019,10,1348,1064,1018,1615,1309,1360,180,205,835,311,43,174,-1,451,750,1216,881,488,324,338,602,1792,521,1885,-1,617,125,1143,290,351,216,undefined,431,236,896,425,131,1061,511,652,640,516,170,850,-1,1044,274,115,287,150,523,324,-1,415,1082,1061,507,1976,979
26/08/2019,11,1877,1515,1477,2153,1707,1413,178,229,757,221,72,221,-1,704,954,1427,795,383,490,461,683,2163,528,1704,-1,743,123,1295,405,575,213,undefined,538,185,914,461,163,1136,522,622,982,611,241,1125,-1,1282,294,145,324,137,588,392,-1,577,869,1136,443,2411,1046
26/08/2019,12,3217,2751,2218,3051,1922,2229,402,836,1447,474,150,449,-1,656,1569,2196,1669,580,1112,900,1563,3219,1164,2350,-1,1252,171,1723,760,973,343,undefined,428,400,2013,1054,293,1653,1238,963,996,712,239,1946,-1,1989,339,202,453,233,998,424,-1,693,2332,1653,440,2750,1562
26/08/2019,13,3434,2996,2247,3310,1852,2325,509,701,1210,501,146,443,-1,771,1764,2146,1798,650,890,857,1641,3342,987,2292,-1,1086,210,1687,818,1025,372,undefined,370,395,2138,886,343,1610,1146,878,983,555,301,2246,-1,2291,371,170,432,261,1021,400,-1,807,1877,1610,495,3059,1618
26/08/2019,14,2760,2021,2146,2777,1794,1830,293,300,869,307,64,212,-1,579,1575,1618,909,538,841,669,1178,3081,548,1897,-1,700,180,1513,746,729,252,undefined,274,208,1303,570,197,1097,549,609,772,359,211,1631,-1,1751,248,145,352,169,875,348,-1,621,1063,1097,637,2831,1552
26/08/2019,15,2700,2025,2013,2698,1807,2189,201,250,1337,330,80,255,-1,686,1646,1405,817,639,742,546,1096,3298,677,2714,-1,670,128,1477,637,648,232,undefined,633,230,1156,498,169,undefined,383,618,850,581,270,1588,-1,1710,259,115,340,185,677,418,-1,630,1142,1383,386,2995,1374
26/08/2019,16,2856,1951,2145,2686,2039,2988,315,426,3353,630,73,281,-1,1088,1774,1289,834,1108,779,506,1108,3725,758,3761,-1,705,159,1847,703,686,252,undefined,445,252,1346,584,177,undefined,437,553,808,668,290,1582,-1,1965,243,172,350,215,773,511,-1,634,2590,1954,417,3018,1554
26/08/2019,17,2980,1861,2423,2943,2959,5114,639,678,4400,941,100,427,-1,1964,2120,1469,1264,1896,908,624,1327,4872,1239,5195,-1,848,235,2699,834,890,356,undefined,584,373,1999,678,270,undefined,659,621,909,866,351,1897,-1,2292,314,173,488,208,773,700,-1,861,3787,2484,377,3635,1583
26/08/2019,18,2316,1310,2429,2165,2376,2842,417,397,1858,357,83,341,-1,1035,1845,767,668,884,1034,761,1207,3870,612,2822,-1,786,171,2035,566,874,392,undefined,281,211,1473,405,228,undefined,357,354,601,649,277,1360,-1,1553,246,166,495,163,656,484,-1,589,1415,1371,103,2650,1315
26/08/2019,19,1340,553,1988,1956,1227,1486,136,136,530,164,73,246,-1,462,1453,394,294,223,898,684,1109,2523,317,1347,-1,558,162,1027,227,841,350,undefined,93,87,934,247,202,undefined,132,180,341,322,133,1031,-1,1098,174,111,439,135,447,230,-1,407,431,648,45,1633,946
26/08/2019,20,724,387,1812,1349,858,988,73,85,221,90,44,179,-1,364,1212,394,198,132,647,515,878,1900,221,948,-1,479,143,480,155,597,301,undefined,89,86,651,188,196,undefined,83,187,374,391,123,797,-1,767,193,83,388,116,365,296,-1,311,191,421,39,1373,857
26/08/2019,21,479,242,1380,850,698,1047,44,74,116,38,52,160,-1,293,847,230,136,85,488,492,654,1658,142,770,-1,408,127,420,114,545,255,undefined,52,80,527,149,117,undefined,97,83,233,269,93,633,-1,611,137,112,244,70,313,202,-1,247,147,281,33,1103,577
26/08/2019,22,246,177,741,823,887,656,40,44,77,29,17,69,-1,217,434,124,81,54,265,297,464,1102,112,547,-1,281,66,1162,122,408,135,undefined,36,68,339,51,68,undefined,29,76,119,123,64,416,-1,370,80,114,183,41,145,109,-1,147,107,262,15,770,260
26/08/2019,23,130,69,441,263,211,380,16,24,46,22,20,45,-1,150,185,48,51,36,141,123,298,762,59,256,-1,134,32,61,28,202,85,undefined,22,18,173,39,36,undefined,29,23,66,52,18,173,-1,171,39,114,68,36,63,47,-1,57,38,167,10,310,167
27/08/2019,0,52,33,165,78,79,117,12,8,8,11,7,21,-1,60,62,28,13,13,80,84,145,206,31,119,-1,93,17,41,9,113,22,undefined,4,-1,60,13,21,undefined,10,18,42,21,13,65,-1,99,17,75,14,49,41,31,-1,47,16,88,3,122,94
27/08/2019,1,32,12,79,40,29,31,8,11,5,10,-1,7,-1,13,25,18,17,4,34,34,67,79,12,54,-1,52,4,31,10,81,19,undefined,-1,3,28,1,3,undefined,7,8,8,1,2,38,-1,27,5,46,20,6,13,11,-1,33,11,30,3,31,36
27/08/2019,2,29,15,61,20,22,36,4,3,6,3,-1,6,-1,9,14,6,5,3,17,19,88,58,10,23,-1,48,2,23,1,44,3,undefined,-1,4,25,2,5,undefined,7,1,1,1,1,17,-1,33,7,40,2,11,11,5,-1,14,2,39,1,32,27
27/08/2019,3,20,8,34,19,50,42,1,3,6,3,4,5,-1,6,9,3,4,1,11,14,52,63,19,16,-1,34,-1,36,1,36,10,undefined,2,5,20,1,10,undefined,20,2,3,-1,-1,15,-1,34,2,29,5,3,8,6,-1,7,3,9,1,16,11
27/08/2019,4,15,24,36,27,57,57,4,9,3,1,2,4,-1,39,12,4,7,5,16,14,51,62,7,15,-1,29,1,51,3,37,4,undefined,3,1,14,3,5,undefined,17,7,7,-1,-1,17,-1,36,-1,13,2,6,4,3,-1,3,4,26,1,49,19
27/08/2019,5,23,12,57,96,101,222,41,43,87,16,5,36,-1,100,23,32,91,40,17,18,44,210,52,350,-1,76,16,116,42,42,15,undefined,21,47,117,21,11,undefined,25,27,17,9,5,40,-1,81,19,34,9,7,21,6,-1,9,94,114,3,172,23
27/08/2019,6,118,95,195,224,421,1146,155,124,625,71,25,78,-1,303,72,250,260,208,44,43,97,752,287,1203,-1,159,37,440,122,70,41,undefined,89,63,781,84,8,undefined,122,112,67,28,16,188,-1,202,64,49,31,48,64,38,-1,85,542,424,17,396,141
27/08/2019,7,355,232,403,551,1092,1977,447,328,2277,398,70,220,-1,746,304,525,892,742,104,111,221,1614,707,2409,-1,577,91,1083,307,192,88,undefined,249,154,1079,230,52,undefined,324,322,181,157,64,490,-1,544,163,89,96,53,237,139,-1,181,2114,1187,106,1107,334
27/08/2019,8,1007,557,791,1112,2163,4308,631,577,4506,719,102,386,-1,1545,694,962,2164,1677,190,274,425,2892,1548,4716,-1,1368,211,2018,425,373,188,undefined,532,310,2057,701,106,undefined,796,949,555,584,219,1023,-1,1027,344,126,193,169,754,323,-1,416,4885,2468,478,2185,951
27/08/2019,9,962,708,827,1085,1611,2130,306,301,2722,511,45,216,-1,741,736,980,1448,956,156,246,372,2088,905,3072,-1,1355,196,1609,367,323,166,undefined,438,230,1111,554,107,undefined,854,668,629,657,225,816,-1,951,330,243,213,162,651,391,-1,346,2959,1677,369,1821,909
27/08/2019,10,1305,899,967,1462,1164,1261,183,189,889,304,38,178,-1,388,788,1252,925,551,306,288,571,1721,551,1807,-1,1363,204,1122,422,339,227,undefined,215,202,894,547,131,undefined,491,580,644,606,172,811,-1,877,436,264,286,190,488,292,-1,366,1127,1111,459,1773,1029
27/08/2019,11,1741,1339,1320,1864,1667,1204,192,203,766,264,53,214,-1,552,1045,1401,816,482,528,551,669,2189,506,1585,-1,1694,281,1654,459,470,408,undefined,180,225,978,508,219,undefined,498,676,789,552,192,1062,-1,1184,555,306,431,257,558,422,-1,430,936,1082,495,2071,1072
27/08/2019,12,3009,2590,2294,2842,1894,1976,392,710,1583,512,115,401,-1,624,1577,2199,1524,633,1041,980,1448,3041,1013,2395,-1,2504,300,1868,576,1075,484,undefined,384,321,1962,933,227,undefined,1287,1088,1032,605,199,1762,-1,2002,597,517,472,300,1085,501,-1,734,2139,1727,618,2709,1695
27/08/2019,13,3409,2925,2316,3125,1812,2124,356,593,1331,456,140,397,-1,619,1840,2207,1740,655,963,901,1538,3519,988,2680,-1,2431,313,1619,553,1039,558,undefined,356,350,2055,942,361,undefined,1163,1100,1082,599,278,2221,-1,2155,681,482,446,333,1072,496,-1,800,1900,1825,451,2945,1441
27/08/2019,14,1509,1991,2198,2655,1882,1747,224,278,965,303,76,243,-1,631,1674,1578,1005,577,756,625,1156,2969,610,2178,-1,1783,250,1632,442,757,266,undefined,291,280,1221,649,174,undefined,573,747,874,512,242,1660,-1,1775,536,277,378,213,889,400,-1,617,1071,1322,591,2707,1569
27/08/2019,15,-1,1996,2026,2585,1673,2099,216,281,1501,346,74,263,-1,721,1745,1462,833,595,783,612,1204,3105,588,2757,-1,1633,169,1441,562,671,244,undefined,298,234,1274,561,184,undefined,443,604,904,593,265,1606,-1,1666,388,183,327,164,700,500,-1,545,1485,1314,371,2674,1419
27/08/2019,16,-1,1907,2285,2758,2196,3021,325,343,3321,654,67,296,-1,1122,1901,1351,827,1096,756,523,1074,3681,865,3924,-1,1618,180,1906,620,688,264,undefined,424,295,1458,570,166,undefined,500,558,791,683,261,1659,-1,1926,314,154,345,198,767,515,-1,627,2692,1959,500,2981,1477
27/08/2019,17,-1,1873,2615,3173,3485,4964,652,652,4336,908,105,468,-1,2009,2258,1436,1330,1846,933,642,1376,4862,1278,5253,-1,921,251,3142,904,884,340,undefined,533,435,2475,715,286,undefined,624,655,917,826,365,2137,-1,2397,337,183,432,193,1004,626,-1,879,3766,2457,452,3840,1635
27/08/2019,18,-1,1343,2627,2362,2329,2742,718,418,2025,409,71,381,-1,1055,1955,874,866,811,1142,761,1310,3809,692,2848,-1,815,252,2469,536,955,361,undefined,364,323,1702,438,239,undefined,369,461,676,740,271,1562,-1,1836,347,149,545,201,660,510,-1,660,1580,1392,60,2937,1384
27/08/2019,19,-1,581,2176,1515,1200,1443,949,208,561,142,74,272,-1,535,1525,490,325,299,927,759,1042,2612,381,1420,-1,635,180,780,247,864,386,undefined,168,269,1096,246,200,undefined,156,255,356,335,136,1176,-1,1211,216,119,382,135,559,339,-1,531,598,718,58,1810,970
27/08/2019,20,-1,334,1953,1151,1105,1063,99,145,221,117,71,237,-1,404,1276,410,216,144,805,660,853,1915,237,924,-1,517,145,859,148,769,311,undefined,57,88,794,182,208,undefined,110,223,301,369,127,835,-1,883,202,114,340,114,420,265,-1,349,252,498,27,1413,840
27/08/2019,21,-1,247,1418,852,997,899,82,84,133,47,48,174,-1,332,844,333,172,77,549,490,691,1552,245,765,-1,423,97,1171,131,622,273,undefined,55,77,672,139,123,undefined,101,103,187,235,118,818,-1,644,145,95,327,86,324,181,-1,249,146,357,31,1115,549
27/08/2019,22,-1,111,862,414,697,662,674,50,117,28,31,77,-1,273,464,137,110,49,354,286,502,1234,118,556,-1,253,59,736,98,463,155,undefined,24,136,384,83,81,undefined,56,66,124,111,55,431,-1,392,77,73,185,50,220,97,-1,144,80,334,27,385,329
27/08/2019,23,-1,83,458,164,273,501,528,18,48,15,15,71,-1,194,202,76,60,46,128,143,293,822,77,314,-1,176,54,138,112,264,96,undefined,55,254,385,61,24,undefined,33,31,65,48,22,216,-1,200,48,114,35,36,89,50,-1,75,47,142,13,145,195
28/08/2019,0,-1,39,239,94,109,147,14,7,15,4,9,9,-1,57,85,38,22,2,87,66,216,216,28,99,-1,128,15,65,21,151,44,undefined,6,8,76,16,18,undefined,9,12,21,18,7,69,-1,78,27,81,15,25,39,38,-1,32,3,78,2,62,71
28/08/2019,1,-1,15,99,32,41,67,15,2,12,1,2,10,-1,23,42,27,6,-1,58,18,103,118,10,26,-1,73,14,18,9,83,10,undefined,1,3,38,14,13,undefined,8,2,12,7,4,40,-1,49,15,57,8,31,21,10,-1,21,5,46,2,32,37
28/08/2019,2,-1,9,65,36,21,55,6,1,3,3,3,16,-1,16,26,14,7,1,29,12,77,74,5,9,-1,53,5,13,13,59,11,undefined,1,4,12,10,5,undefined,2,5,10,-1,-1,36,-1,13,3,38,-1,16,18,12,-1,15,5,41,2,16,12
28/08/2019,3,-1,12,36,10,49,24,6,3,2,-1,1,5,-1,13,17,6,7,2,24,12,67,67,2,9,-1,33,1,32,7,31,4,undefined,4,3,13,3,2,undefined,11,-1,5,-1,-1,20,-1,59,6,35,1,7,9,4,-1,8,2,12,2,20,16
28/08/2019,4,-1,18,39,32,59,55,12,1,4,2,-1,-1,-1,36,9,10,9,-1,50,22,19,57,6,26,-1,34,2,60,12,31,8,undefined,6,6,22,6,-1,undefined,7,3,6,-1,1,23,-1,52,4,18,7,5,5,1,-1,9,4,27,-1,56,8
28/08/2019,5,-1,15,69,79,110,232,54,43,86,16,10,28,-1,103,39,66,82,41,21,19,65,180,57,351,-1,44,10,116,59,27,22,undefined,17,50,122,12,18,undefined,15,16,21,12,3,58,-1,65,14,20,2,13,16,10,-1,7,91,127,-1,174,28
28/08/2019,6,-1,80,172,227,437,1150,118,124,628,91,23,67,-1,319,95,217,283,214,41,31,105,776,241,1193,-1,108,33,410,115,69,46,undefined,103,54,756,89,14,undefined,123,84,49,31,21,169,-1,178,45,45,27,39,56,47,-1,110,532,410,30,476,116
28/08/2019,7,-1,252,359,561,1020,1977,386,321,2187,406,58,238,-1,714,358,543,919,781,104,103,201,1484,745,2504,-1,272,109,869,270,151,94,undefined,216,187,866,254,40,undefined,357,288,164,183,76,472,-1,521,135,55,88,62,226,110,-1,190,2026,1191,149,1115,295
28/08/2019,8,-1,619,793,1097,2023,4143,536,494,4376,741,86,341,-1,1449,740,941,2186,1794,229,200,360,2931,1504,4545,-1,622,207,1740,407,392,163,undefined,551,361,1646,727,114,undefined,832,818,562,564,222,1080,-1,996,265,88,202,136,762,352,-1,446,4541,2437,478,2165,907
28/08/2019,9,-1,727,734,1191,1551,2133,245,270,2653,498,42,224,-1,695,694,1060,1577,993,188,213,431,2252,960,3024,-1,688,140,1540,341,302,198,undefined,386,230,1132,596,100,undefined,760,706,660,757,235,793,-1,904,230,91,231,134,616,347,-1,379,2922,1708,476,1879,959
28/08/2019,10,-1,1010,1074,1533,1167,1245,280,185,909,300,19,140,-1,732,727,1175,885,497,333,281,554,1755,597,1627,-1,593,129,997,265,403,212,undefined,200,191,858,503,126,undefined,493,631,609,577,184,835,-1,821,256,140,197,186,465,321,-1,366,1026,1081,595,1831,1168
28/08/2019,11,-1,1504,1368,2012,1560,1313,138,209,814,240,33,163,-1,462,1109,1362,801,464,544,641,714,2112,595,1825,-1,728,165,1583,354,558,229,undefined,186,155,1192,469,197,undefined,574,767,715,590,217,1068,-1,1129,267,187,347,157,550,359,-1,476,822,1069,536,2114,994
28/08/2019,12,-1,2697,2058,2993,1586,1820,278,452,1491,461,62,234,-1,492,1535,2050,1570,544,928,903,1424,2800,827,2443,-1,1100,206,1830,360,1045,264,undefined,296,244,1715,956,275,undefined,1369,1210,892,622,197,1709,-1,1602,353,170,415,270,924,441,-1,748,1989,1535,527,2917,1568
28/08/2019,13,-1,2344,1592,2600,1275,1607,94,314,1092,344,18,94,-1,382,1293,1921,1336,480,758,688,1164,2672,654,2340,-1,789,237,1268,214,930,243,undefined,248,89,1065,730,232,undefined,1108,1158,742,542,168,1503,-1,1359,322,117,378,223,722,467,-1,705,1244,1383,237,2683,1303
28/08/2019,14,-1,1568,1435,2116,1225,1550,54,151,736,217,5,41,-1,312,1093,1311,800,456,674,355,743,2187,540,2047,-1,477,168,1117,179,684,159,undefined,193,51,746,599,119,undefined,438,801,694,510,143,1035,-1,1041,229,114,305,129,653,397,-1,589,666,921,220,2281,1244
28/08/2019,15,-1,1490,1523,2154,1259,1782,53,172,1270,304,20,63,-1,452,1261,1103,652,546,551,427,697,2566,431,2393,-1,522,155,1203,172,760,203,undefined,221,56,883,540,131,undefined,341,686,786,563,171,1070,-1,1112,311,104,305,121,563,493,-1,539,954,1159,217,2360,1077
28/08/2019,16,-1,1665,1537,2224,1476,2906,121,303,2930,586,17,81,-1,888,1455,1331,819,1084,544,404,862,3032,790,3786,-1,611,193,1303,203,694,169,undefined,411,98,1050,501,142,undefined,421,742,716,609,188,1158,-1,1337,406,131,296,208,635,390,-1,600,2324,1809,232,2731,1356
28/08/2019,17,-1,1771,2233,2686,2417,4823,420,492,4159,829,41,197,-1,1793,2016,1341,1277,1753,768,657,1058,4320,1208,4975,-1,1084,308,2134,364,890,323,undefined,539,323,2091,736,184,undefined,647,748,923,929,305,1652,-1,1912,1028,379,412,209,795,623,-1,773,3535,2435,336,3652,1660
28/08/2019,18,-1,1276,2156,2127,1486,2729,228,321,1845,417,39,185,-1,822,1643,857,767,877,1020,912,1043,3395,608,2797,-1,1229,316,1207,165,960,312,undefined,286,154,1428,496,179,undefined,331,594,728,594,211,1153,-1,1332,1038,658,431,255,732,451,-1,608,1389,1371,53,2433,1489
28/08/2019,19,-1,505,2200,1476,927,1466,107,140,566,156,24,137,-1,462,1324,456,279,281,875,697,922,2396,306,1377,-1,1274,265,709,130,795,350,undefined,94,84,999,305,164,undefined,122,266,364,426,190,849,-1,1116,1010,669,406,262,507,275,-1,426,465,676,52,1593,1005
28/08/2019,20,-1,314,1883,1027,737,1017,59,95,279,92,28,160,-1,345,1134,331,205,149,724,622,738,2037,212,1070,-1,1183,204,420,113,671,298,undefined,71,81,577,287,132,undefined,104,245,389,387,152,841,-1,801,883,663,341,227,437,257,-1,349,226,378,36,1268,809
28/08/2019,21,-1,237,1385,765,715,987,49,57,123,54,20,129,-1,225,767,253,151,88,478,446,637,1496,181,770,-1,932,166,437,72,587,222,undefined,48,70,596,153,137,undefined,97,116,175,155,110,671,-1,555,608,499,264,206,279,142,-1,250,125,368,57,1068,615
28/08/2019,22,-1,199,801,523,424,757,30,40,94,27,13,82,-1,255,513,198,108,82,309,452,509,1256,130,539,-1,551,135,292,59,425,196,undefined,58,68,281,169,60,undefined,87,362,118,95,53,452,-1,372,312,292,151,124,189,123,-1,134,86,310,21,517,344
28/08/2019,23,-1,58,482,207,203,463,16,33,52,10,10,35,-1,190,238,81,45,47,153,164,355,722,66,291,-1,246,34,89,24,248,64,undefined,12,29,159,75,37,undefined,58,36,60,58,31,204,-1,227,76,144,51,32,94,60,-1,75,29,140,13,198,191
29/08/2019,0,-1,45,203,104,78,155,3,5,17,4,4,23,-1,58,62,43,14,9,82,73,149,236,35,120,-1,112,30,43,16,151,33,undefined,4,2,57,36,13,undefined,5,13,58,34,22,109,-1,125,37,91,13,18,41,33,-1,32,9,68,8,78,53
29/08/2019,1,-1,26,110,51,26,57,1,5,9,1,3,9,-1,31,50,14,11,5,50,41,115,112,24,41,-1,74,2,28,9,110,18,undefined,2,6,37,10,10,undefined,8,6,14,15,16,44,-1,29,6,86,25,12,27,17,-1,24,9,37,4,68,30
29/08/2019,2,-1,9,60,23,27,58,6,-1,5,1,3,6,-1,15,21,7,13,1,35,30,97,65,8,23,-1,45,2,10,1,112,16,undefined,1,5,23,2,5,undefined,9,1,2,3,5,29,-1,31,2,57,4,7,11,11,-1,7,2,27,1,27,16
29/08/2019,3,-1,9,44,12,30,42,2,2,1,2,-1,-1,-1,12,30,8,8,1,24,10,75,88,7,11,-1,35,4,21,6,62,12,undefined,-1,1,10,3,8,undefined,4,5,14,2,2,24,-1,25,8,42,3,28,14,1,-1,7,2,16,1,25,40
29/08/2019,4,-1,6,32,27,66,49,17,-1,6,1,1,-1,-1,35,17,14,5,4,12,6,63,46,5,41,-1,25,3,55,5,43,11,undefined,4,-1,17,7,8,undefined,9,4,5,1,1,20,-1,36,2,17,7,2,4,2,-1,7,8,23,-1,60,24
29/08/2019,5,-1,19,73,80,96,245,41,44,87,33,4,25,-1,103,28,29,92,42,23,12,69,178,61,340,-1,82,7,81,21,35,12,undefined,18,34,114,19,7,undefined,24,20,23,14,4,44,-1,70,6,18,1,5,24,13,-1,12,94,110,6,182,37
29/08/2019,6,-1,72,176,225,382,1133,120,117,566,81,15,73,-1,281,84,155,243,212,50,31,83,715,246,1213,-1,160,31,392,126,73,41,undefined,105,48,696,73,12,undefined,125,97,52,33,28,174,-1,184,57,58,26,24,49,38,-1,85,442,405,19,376,127
29/08/2019,7,-1,283,333,533,955,2039,364,318,2391,413,42,187,-1,714,338,462,898,773,99,102,183,1672,789,2302,-1,336,77,932,237,162,72,undefined,241,135,1080,217,66,undefined,398,284,140,177,70,519,-1,509,153,94,82,74,224,124,-1,153,2062,1148,118,1079,419
29/08/2019,8,-1,614,754,1073,2050,4090,550,490,4367,662,87,358,-1,1466,765,1011,2362,1655,276,209,472,3130,1513,4489,-1,802,201,1989,401,431,186,undefined,551,352,1819,685,112,undefined,803,864,477,618,194,1081,-1,1056,309,131,192,136,741,344,-1,428,4665,2323,421,2004,1013
29/08/2019,9,-1,804,728,1153,1717,2200,224,289,2820,532,39,218,-1,704,718,1016,1568,975,139,213,436,2147,854,3022,-1,766,239,1971,292,320,165,undefined,467,254,956,556,117,undefined,721,694,605,777,192,800,89,915,513,153,258,148,634,315,-1,365,3036,1720,273,1695,914
29/08/2019,10,-1,946,1059,1549,1341,1319,169,157,972,409,48,168,-1,470,741,1213,937,501,362,234,621,1829,486,1830,-1,944,185,1151,357,412,245,undefined,204,202,802,509,109,undefined,559,521,656,602,144,843,300,887,440,360,290,165,538,342,-1,347,1134,1235,390,1817,1078
29/08/2019,11,-1,1447,1350,1995,1763,1254,185,204,780,321,37,157,-1,587,1060,1435,827,436,491,444,882,2230,539,1718,-1,1162,244,1688,460,533,213,undefined,197,206,1072,618,158,undefined,544,641,896,592,180,1036,289,1142,442,331,328,227,565,375,-1,550,1030,1235,424,2196,1121
29/08/2019,12,-1,2931,2310,2981,1913,2096,387,665,1609,564,128,374,-1,723,1590,2278,1625,661,1010,834,1516,3059,962,2408,-1,1797,326,1875,646,972,306,undefined,407,297,2071,1045,287,undefined,1401,964,1004,703,189,2169,297,1908,654,508,397,275,1056,429,-1,778,2271,1887,523,2929,1656
29/08/2019,13,-1,2909,2355,3349,1967,2234,335,644,1400,447,102,335,-1,735,1790,2430,1626,594,909,841,1568,3448,1042,2558,-1,1724,283,1745,738,1103,356,undefined,322,338,1941,914,271,undefined,1229,973,1012,533,282,2275,416,2400,638,438,425,332,1027,503,-1,763,1906,1903,410,3032,1624
29/08/2019,14,-1,2281,2084,2612,2076,1849,253,314,988,332,35,260,-1,665,1616,1815,1039,554,784,589,1158,3175,673,2272,-1,1183,230,1808,490,750,284,undefined,233,237,1267,653,229,undefined,711,647,867,541,237,1864,358,1881,569,251,391,251,825,372,-1,638,1076,1329,613,2842,1547
29/08/2019,15,-1,2249,2074,2758,2118,2245,186,258,1388,391,51,224,-1,776,1698,1587,854,607,677,533,1150,3170,643,2626,-1,864,216,1752,531,710,188,undefined,270,208,1190,558,191,undefined,476,603,830,655,280,1943,132,1945,441,196,352,218,736,442,-1,584,1242,1329,357,3039,1456
29/08/2019,16,-1,2106,2127,2912,2183,3407,331,372,2992,622,58,223,-1,1041,1890,1328,779,1117,725,499,973,3846,846,3846,-1,900,176,2044,591,757,242,undefined,461,282,1279,599,197,undefined,483,502,805,559,204,1721,-1,2132,303,171,337,186,882,490,-1,682,2506,1884,409,3229,1585
29/08/2019,17,-1,2437,2574,3309,2976,5508,546,619,3983,835,99,389,-1,1889,2200,1664,1459,1680,941,709,1504,4819,1200,5056,-1,914,262,2512,730,1152,338,undefined,545,417,2090,751,224,undefined,657,826,1013,783,317,2273,-1,2705,387,155,556,221,974,688,-1,819,3539,2534,337,3910,1600
29/08/2019,18,-1,1955,2645,2864,2105,3218,421,407,1901,456,83,358,-1,1089,1862,1194,842,883,1240,1017,1571,3834,698,2931,-1,822,229,1809,451,1071,351,undefined,258,194,1548,468,228,undefined,396,608,675,693,234,1759,-1,2111,297,140,553,199,779,471,-1,676,1385,1527,72,3103,1371
29/08/2019,19,-1,1159,2104,1915,1261,1825,152,145,623,214,53,256,-1,504,1437,695,383,344,1097,889,1052,2801,322,1623,-1,656,118,872,209,1084,397,undefined,78,108,1086,290,161,undefined,188,324,437,409,145,1308,-1,1398,191,150,485,160,721,313,-1,510,476,797,13,2259,901
29/08/2019,20,-1,806,1950,1460,923,1321,89,98,265,101,44,165,-1,431,1289,562,199,154,1022,773,1144,2251,267,1101,-1,589,123,454,189,845,397,undefined,75,93,681,264,179,undefined,109,246,372,340,111,1277,-1,1101,166,98,346,107,476,280,-1,430,246,489,18,1695,878
29/08/2019,21,-1,402,1789,1038,827,1083,44,57,137,69,35,158,-1,323,995,330,180,93,757,624,940,1865,218,892,-1,430,88,597,101,755,294,undefined,62,92,605,187,151,undefined,66,185,214,252,99,909,-1,914,133,105,314,89,421,205,-1,326,146,398,24,1241,595
29/08/2019,22,-1,211,1125,628,601,838,37,47,117,42,12,67,-1,272,616,214,160,88,432,497,737,1318,172,643,-1,347,71,413,69,600,234,undefined,70,75,395,157,83,undefined,86,340,146,123,68,596,-1,621,86,173,206,77,272,126,-1,148,118,299,15,599,323
29/08/2019,23,-1,87,604,255,221,509,21,29,58,18,9,48,-1,210,205,115,63,57,201,198,399,716,80,367,-1,182,40,144,118,385,115,undefined,27,35,286,79,32,undefined,65,56,73,62,25,267,-1,291,34,90,54,36,140,55,-1,97,28,186,13,192,199
30/08/2019,0,-1,78,268,126,145,202,10,12,11,9,1,7,-1,87,107,59,42,22,122,105,290,302,21,148,-1,129,14,70,34,226,43,undefined,12,30,94,48,10,undefined,40,18,34,25,25,149,-1,127,21,73,12,27,66,42,-1,46,15,114,6,92,89
30/08/2019,1,-1,48,179,69,49,96,6,4,12,15,7,19,-1,42,53,35,23,4,71,41,267,190,15,47,-1,87,12,34,11,192,25,undefined,3,7,51,29,6,undefined,7,15,12,10,9,71,-1,126,20,62,25,20,25,18,-1,27,15,60,2,53,29
30/08/2019,2,-1,39,115,58,30,78,-1,1,2,1,-1,6,-1,32,44,21,12,5,30,41,120,132,21,34,-1,71,2,18,8,126,4,undefined,-1,7,29,24,4,undefined,12,-1,10,10,4,48,-1,63,2,28,10,12,21,3,-1,6,11,51,1,59,33
30/08/2019,3,-1,87,125,50,46,55,1,2,4,5,-1,1,-1,9,22,20,9,3,45,95,140,151,21,21,-1,57,2,46,11,90,11,undefined,3,3,25,13,12,undefined,1,6,8,3,2,41,-1,56,6,56,6,12,20,7,-1,6,2,19,-1,41,23
30/08/2019,4,-1,23,58,58,62,60,4,2,4,2,2,3,-1,41,25,26,1,1,15,30,80,90,12,33,-1,50,8,49,18,75,13,undefined,6,7,30,8,5,undefined,8,11,3,1,1,34,-1,39,11,18,6,9,14,4,-1,22,7,32,-1,79,18
30/08/2019,5,-1,15,69,126,107,233,27,27,71,14,4,16,-1,92,47,47,81,37,36,33,59,234,47,302,-1,79,21,107,27,61,26,undefined,9,19,134,24,12,undefined,22,27,19,8,5,51,-1,101,21,26,6,6,29,8,-1,13,71,104,1,184,41
30/08/2019,6,-1,77,173,205,339,993,104,94,496,76,18,53,-1,296,82,263,234,188,46,54,94,670,280,1034,-1,148,30,401,134,81,60,undefined,71,61,620,71,20,undefined,98,81,55,27,11,170,-1,190,45,51,28,41,64,42,-1,102,406,329,15,391,97
30/08/2019,7,-1,221,333,466,917,1832,298,288,1867,90,55,166,-1,617,272,454,788,700,59,127,205,1430,695,2357,-1,336,96,972,279,152,100,undefined,217,117,920,211,46,undefined,324,298,194,169,56,507,44,477,141,93,69,73,193,97,-1,141,1570,1104,93,962,287
30/08/2019,8,-1,622,808,1076,2184,3926,509,473,4127,77,93,354,-1,1375,699,934,2095,1616,157,215,431,2796,1451,4390,-1,812,182,2386,416,402,161,undefined,558,268,1907,582,102,undefined,781,799,536,572,165,1024,122,1071,293,181,177,113,711,313,-1,411,3917,2263,437,1974,896
30/08/2019,9,-1,833,767,1186,1594,2348,303,289,2660,453,52,317,-1,825,706,979,1437,932,156,290,482,2249,1026,2782,-1,791,203,1765,415,366,177,undefined,427,255,1122,543,119,undefined,727,575,604,636,197,767,-1,920,407,209,213,125,555,396,-1,375,2760,1649,354,1767,858
30/08/2019,10,-1,1396,1456,2101,2030,1513,293,209,1302,114,73,318,-1,640,1251,1324,1090,621,359,457,622,2130,832,1738,-1,1517,271,2063,592,427,279,undefined,211,239,1077,480,135,undefined,507,591,1113,434,220,1248,-1,1325,434,336,310,226,580,1098,-1,504,1195,1224,683,2507,1235
30/08/2019,11,-1,2011,2005,2424,2657,1596,244,277,1283,282,82,294,-1,640,1414,1561,883,536,546,626,858,2502,967,1667,-1,1557,276,2757,663,595,246,undefined,236,229,1262,605,256,undefined,503,610,1421,594,239,1495,22,1805,562,335,348,233,659,1112,-1,599,1164,1260,662,2836,1117
30/08/2019,12,-1,3291,2900,3450,3014,2714,386,849,2146,624,136,657,-1,995,2199,2591,1733,721,1083,1236,1755,3671,1491,2403,-1,2292,447,2943,965,1180,390,undefined,359,398,2527,1332,330,undefined,1318,1128,1573,704,250,2398,380,2570,627,479,516,354,1096,1250,-1,912,2606,2025,512,3396,1956
30/08/2019,13,-1,3413,3112,3920,2939,2656,375,836,1773,525,169,610,-1,802,2424,2648,1800,766,1135,1270,1943,3918,1411,2439,-1,2365,436,2841,1042,1287,415,undefined,307,438,2604,1062,323,undefined,1223,1015,1668,617,340,2842,402,3070,692,528,542,332,1145,1213,-1,946,2211,2097,475,3995,1894
30/08/2019,14,-1,2595,2683,3435,2801,2510,328,385,1376,375,95,412,-1,885,2259,2029,1015,693,736,704,1348,3567,928,2157,-1,1659,310,2420,901,873,390,undefined,213,320,1642,653,284,undefined,584,820,1278,483,250,2345,281,2597,571,343,474,339,958,1096,-1,688,1284,1487,558,3693,1769
30/08/2019,15,-1,2322,2319,2932,2361,2710,263,348,1437,352,75,399,-1,889,1762,1555,734,597,748,729,1197,3455,762,2648,-1,1125,256,1918,668,812,292,undefined,262,255,1772,534,197,undefined,396,642,829,640,312,1863,336,1997,541,243,411,261,792,667,-1,604,1306,1431,265,3105,1248
30/08/2019,16,2393,2439,2585,3295,2748,3439,374,503,2995,571,94,454,-1,1204,1921,1569,819,1010,768,626,1203,4146,926,3931,-1,955,214,2055,687,841,302,undefined,414,324,2056,598,192,undefined,460,740,702,722,260,1880,215,2322,452,253,406,185,881,569,-1,700,2384,2048,255,3654,1366
30/08/2019,17,4346,2739,2973,3745,3876,5049,488,655,3540,730,100,453,-1,1803,2481,1766,1116,1301,1327,997,1711,4676,1152,4400,-1,986,241,3013,931,1287,470,undefined,477,363,2564,844,251,undefined,588,996,837,823,295,2446,252,2794,371,192,623,206,1042,653,-1,887,2680,2461,261,4192,1407
30/08/2019,18,3697,2121,3299,3422,3385,3182,342,420,1525,341,84,415,-1,1042,2254,1309,779,701,1582,1382,1678,3871,628,2961,-1,915,201,2928,664,1463,522,undefined,268,225,2211,550,297,undefined,371,810,504,508,215,2212,181,2377,285,216,673,207,1075,423,-1,895,1209,1515,39,3750,1228
30/08/2019,19,2748,1489,2898,2487,2474,2156,226,252,535,199,48,288,-1,695,1953,704,442,283,1565,1578,1637,3075,432,1766,-1,671,184,2096,397,1454,584,undefined,119,147,1822,388,247,undefined,232,572,350,367,158,1662,113,1752,224,198,656,194,880,315,-1,642,469,946,28,2895,802
30/08/2019,20,2125,1139,2799,2172,1818,1662,107,170,224,98,66,261,-1,596,1899,639,273,140,1367,1613,1523,2361,298,1101,-1,627,150,1151,238,1280,724,undefined,78,89,1477,358,333,undefined,110,495,220,266,119,1840,110,1399,233,156,601,167,757,203,-1,555,241,685,13,2279,712
30/08/2019,21,1419,643,2650,2091,3187,1629,117,171,188,85,41,184,-1,626,1516,444,233,116,1085,1145,1444,2347,265,1003,-1,521,122,2903,246,1201,641,undefined,82,105,1472,457,221,undefined,128,224,188,138,72,1586,80,1207,156,117,459,110,716,230,-1,395,181,525,13,2278,559
30/08/2019,22,746,362,2051,1347,2767,1304,229,50,139,55,34,169,-1,443,1058,320,259,170,816,1014,1140,1815,261,823,-1,455,149,2636,264,1037,525,undefined,57,94,1133,527,202,undefined,91,410,111,92,47,1116,46,840,169,146,405,134,521,114,-1,355,149,541,15,1844,395
30/08/2019,23,409,244,1458,984,1461,908,46,57,74,30,31,131,-1,430,617,212,109,97,599,598,873,1277,157,581,-1,315,83,1240,114,901,317,undefined,35,60,554,475,71,undefined,54,117,88,72,30,635,42,535,111,174,133,60,430,103,-1,234,88,392,18,1166,274
31/08/2019,0,284,146,852,854,723,601,18,47,33,11,16,48,-1,277,277,155,67,32,263,286,679,718,117,389,-1,186,32,638,92,531,189,undefined,32,35,327,339,29,undefined,35,44,48,8,8,398,18,336,56,81,53,37,326,58,-1,172,36,234,8,818,133
31/08/2019,1,146,155,415,404,305,334,6,17,18,6,3,15,-1,167,199,83,19,13,200,169,542,547,69,200,-1,180,41,291,33,430,85,undefined,8,19,139,335,28,undefined,10,28,10,8,9,267,15,198,52,97,38,30,256,16,-1,63,23,94,4,440,97
31/08/2019,2,100,105,328,207,196,219,16,7,20,6,4,10,-1,100,99,65,14,9,119,152,272,411,31,81,-1,104,15,198,20,321,24,undefined,13,11,104,304,15,undefined,14,18,5,5,2,161,5,166,33,72,13,35,170,13,-1,37,13,75,6,269,49
31/08/2019,3,96,91,249,135,143,109,2,1,10,3,1,4,-1,63,44,25,9,6,62,73,333,229,20,85,-1,67,7,233,8,224,23,undefined,6,8,24,108,5,undefined,10,10,7,1,1,71,-1,97,16,53,3,27,130,8,-1,27,13,50,2,181,29
31/08/2019,4,34,48,143,99,158,78,2,2,6,2,-1,1,-1,53,33,38,13,6,51,37,195,208,26,60,-1,81,9,365,13,124,23,undefined,7,13,31,84,12,undefined,12,5,5,3,4,63,4,76,8,30,11,14,51,9,-1,19,3,53,2,155,21
31/08/2019,5,49,120,133,85,213,101,13,13,15,11,1,9,-1,55,69,33,23,12,17,33,152,231,33,113,-1,79,13,496,34,110,11,undefined,14,22,46,22,18,undefined,10,12,8,4,2,67,10,91,18,30,3,5,24,14,-1,21,13,58,1,196,43
31/08/2019,6,74,71,49,113,402,197,41,48,41,17,7,24,-1,83,55,47,66,19,20,47,103,350,69,328,-1,112,23,616,64,125,31,undefined,33,48,140,28,4,undefined,15,33,25,8,8,84,39,120,57,47,15,13,42,17,-1,27,38,126,3,179,32
31/08/2019,7,160,135,156,296,731,408,90,85,46,40,27,65,-1,140,94,223,86,29,49,76,108,611,63,585,-1,203,60,922,127,125,47,undefined,46,30,384,70,16,undefined,45,53,42,36,29,167,13,215,94,90,37,50,60,44,-1,87,76,245,27,-1,57
31/08/2019,8,385,309,305,495,1156,571,153,152,74,62,52,133,-1,213,182,317,105,47,61,90,140,1075,159,941,-1,440,143,1376,191,161,74,undefined,60,85,597,212,62,undefined,111,112,44,62,46,309,72,361,217,172,92,74,297,32,-1,176,120,405,64,468,150
31/08/2019,9,867,807,617,1123,1662,870,269,184,103,110,53,225,-1,381,350,609,181,90,141,145,310,1783,202,1164,-1,866,296,2024,440,262,145,undefined,119,115,888,168,68,undefined,136,180,125,111,107,495,115,710,410,319,273,172,344,76,-1,314,125,569,96,1439,323
31/08/2019,10,1568,1168,934,1641,2249,979,323,233,134,151,72,253,-1,415,566,915,210,147,308,341,538,1994,232,1406,-1,1231,360,2426,525,377,219,undefined,145,112,1134,200,134,undefined,168,266,136,122,118,721,114,915,595,428,360,220,471,115,-1,477,249,869,150,1909,419
31/08/2019,11,2606,1876,1320,2374,2850,1422,309,250,173,129,71,297,-1,524,909,1185,250,158,647,698,816,2468,302,1490,-1,1684,491,3115,834,514,269,undefined,147,173,1527,188,190,undefined,144,341,157,181,122,1111,163,1224,791,664,542,234,555,156,-1,588,204,882,167,2818,435
31/08/2019,12,3357,2352,2015,3117,3430,1537,317,273,103,93,98,347,-1,617,1393,1392,291,203,1031,983,1009,2820,244,1475,-1,1799,532,3307,1011,780,345,undefined,112,163,1768,289,220,undefined,192,423,213,167,108,1632,228,1716,866,682,627,286,666,199,-1,689,227,941,144,3394,570
31/08/2019,13,3643,2513,2511,3507,3636,1811,416,271,138,124,106,400,-1,699,1744,1450,309,231,1283,1254,1286,3274,240,1395,-1,1930,580,3485,1225,1134,389,undefined,157,231,2064,238,260,undefined,161,580,270,164,130,2146,212,2110,970,680,803,255,936,177,-1,726,220,907,182,3838,742
31/08/2019,14,4186,2830,2671,3906,3861,2148,435,334,139,92,125,442,-1,766,1964,1563,351,223,1092,849,1385,3629,306,1631,-1,1769,537,3507,1242,826,447,undefined,147,210,2530,245,277,undefined,190,331,228,193,156,2405,168,2583,910,508,727,279,771,183,-1,694,358,899,253,3914,755
31/08/2019,15,4032,3017,2618,3712,3777,2170,464,302,128,121,146,416,-1,764,2104,1539,349,176,1138,854,1279,3753,318,1521,-1,1376,437,3519,1470,1015,463,undefined,178,221,2569,227,245,undefined,202,357,201,196,151,2321,123,2275,777,430,672,255,780,215,-1,575,240,873,214,3588,774
31/08/2019,16,3965,2804,2626,3547,3914,2005,486,328,144,135,117,419,-1,754,1991,1387,357,124,1110,1047,1407,3572,301,1651,-1,911,291,3433,1161,1059,420,undefined,121,207,2538,304,231,undefined,149,460,197,199,104,2260,134,2362,479,252,646,223,727,222,-1,543,191,922,205,3706,833
31/08/2019,17,3668,2331,2973,3394,4005,1970,525,278,116,99,108,437,-1,712,2198,1082,381,125,1378,1223,1519,3477,332,1553,-1,764,260,3609,1104,1279,520,undefined,154,211,2265,249,365,undefined,184,372,250,259,170,2233,138,2028,383,194,691,244,867,283,-1,649,209,867,163,3614,843
31/08/2019,18,2899,1406,2695,2765,3653,1761,179,212,123,102,90,444,-1,742,1866,717,348,138,1543,1583,1626,3137,312,1393,-1,703,210,3426,529,1403,628,undefined,147,220,2203,263,381,undefined,137,321,169,170,82,1816,142,1825,276,161,774,183,740,208,-1,588,187,859,43,3062,728
31/08/2019,19,1950,799,2923,2338,3104,1536,88,118,76,91,68,336,-1,515,1962,540,293,80,1582,1758,1483,2650,241,1004,-1,674,126,3194,407,1482,742,undefined,108,122,2064,327,473,undefined,156,268,179,156,75,1678,111,1574,192,134,815,175,520,226,-1,630,146,574,38,2727,664
31/08/2019,20,1157,565,2645,2058,2217,1266,149,91,65,69,86,290,-1,483,1513,434,188,100,1219,1332,1489,2326,191,753,-1,615,163,1468,354,1369,818,undefined,82,94,1690,417,528,undefined,102,192,117,119,54,1549,104,1217,170,135,605,157,621,142,-1,450,100,446,26,1983,593
31/08/2019,21,717,397,2308,2116,2344,1144,62,73,79,62,78,241,-1,384,1311,395,164,74,1035,1100,1211,2018,235,622,-1,485,92,2061,262,1121,906,undefined,60,82,1466,469,446,undefined,121,150,108,92,49,1317,81,964,109,142,530,131,617,142,-1,380,112,425,25,1812,533
31/08/2019,22,712,394,1898,1204,1987,1026,48,87,43,28,31,144,-1,416,877,363,177,74,732,483,1258,1662,166,680,-1,366,88,1799,279,1411,696,undefined,84,100,1108,472,346,undefined,94,333,78,86,50,1043,47,710,140,121,411,120,592,102,-1,244,61,392,27,1435,312
31/08/2019,23,404,216,1499,944,1411,730,29,29,61,56,24,102,-1,319,610,247,106,63,530,119,463,1402,167,564,-1,263,82,1143,157,1160,456,undefined,38,60,776,483,184,undefined,80,147,78,69,19,715,43,600,99,121,160,61,611,74,-1,234,68,346,19,1217,180


==> Figures/Australia/big/August_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place
01/08/2020,0,16,6,39,16,35,23,6,8,4,1,7,29,-1,-1,-1,3,5,2,7,6,-1,85,13,31,6,63,-1,16,1,14,30,undefined,-1,-1,31,4,4,undefined,4,8,3,1,2,7,43,5,41,3,64,4,-1,5,-1,undefined,5,1,31,-1,-1,7,67,-1,9,5,9,14,-1,-1,-1,undefined,undefined
01/08/2020,1,13,6,37,12,24,12,16,9,4,2,-1,5,-1,-1,-1,9,1,-1,4,1,-1,35,9,25,24,29,-1,13,2,10,6,undefined,-1,1,18,2,4,undefined,-1,1,4,3,3,12,33,-1,29,3,65,6,-1,1,-1,undefined,2,-1,7,-1,-1,7,52,-1,9,3,6,7,-1,-1,-1,undefined,undefined
01/08/2020,2,1,3,29,10,27,27,5,2,3,3,3,11,-1,-1,-1,4,4,-1,3,3,-1,42,10,13,9,17,1,26,4,4,10,undefined,-1,2,6,1,8,undefined,1,4,2,1,1,3,29,-1,37,4,43,1,-1,-1,-1,undefined,3,1,16,-1,-1,6,38,-1,4,8,3,3,-1,-1,-1,undefined,undefined
01/08/2020,3,4,3,26,14,27,10,3,3,-1,-1,2,3,-1,-1,-1,3,2,2,6,7,-1,28,6,9,22,28,-1,35,-1,4,5,undefined,-1,1,5,1,-1,undefined,-1,3,3,1,1,9,19,1,46,3,36,1,-1,1,-1,undefined,-1,1,7,-1,-1,-1,29,-1,7,3,4,2,-1,-1,-1,undefined,undefined
01/08/2020,4,-1,3,33,13,18,4,20,2,3,1,-1,7,-1,-1,-1,10,-1,1,1,-1,-1,19,7,20,13,34,3,22,1,4,17,undefined,-1,2,4,-1,-1,undefined,1,1,-1,-1,-1,7,45,-1,9,3,28,10,-1,1,1,undefined,-1,3,11,-1,-1,2,24,-1,5,1,5,5,-1,-1,-1,undefined,undefined
01/08/2020,5,7,5,38,20,33,32,12,6,16,4,-1,4,-1,1,-1,9,5,3,5,2,-1,73,15,55,19,31,1,33,4,12,3,undefined,-1,3,7,16,-1,undefined,-1,-1,1,1,-1,15,62,2,30,14,22,1,-1,11,-1,undefined,8,7,12,-1,-1,8,41,-1,6,3,4,7,-1,-1,-1,undefined,undefined
01/08/2020,6,22,86,51,37,60,67,28,20,32,4,7,20,-1,2,-1,9,25,6,8,2,-1,70,13,103,69,78,21,35,13,25,24,undefined,-1,5,46,13,-1,undefined,12,8,20,5,3,12,117,4,51,41,45,2,-1,6,-1,undefined,38,16,34,-1,-1,21,102,-1,8,23,15,16,4,0,0,undefined,undefined
01/08/2020,7,28,18,43,61,74,100,52,52,33,17,17,38,-1,3,-1,23,66,30,14,8,-1,130,27,118,128,115,41,51,22,36,22,undefined,-1,11,273,15,-1,undefined,3,12,11,6,3,27,102,14,62,65,63,13,-1,13,1,undefined,24,42,65,1,-1,10,125,-1,28,21,17,25,12,19,9,undefined,undefined
01/08/2020,8,73,42,67,107,125,101,144,106,17,24,24,84,-1,2,-1,41,59,164,14,8,-1,259,27,103,262,178,73,74,57,28,31,undefined,-1,14,324,30,-1,undefined,5,19,22,15,13,62,206,16,89,105,70,54,-1,37,-1,undefined,24,31,73,11,-1,46,123,-1,14,35,34,46,36,25,34,undefined,undefined
01/08/2020,9,208,121,111,189,171,110,189,150,46,31,40,109,-1,5,-1,104,85,120,57,17,-1,318,51,166,398,297,129,119,90,38,53,undefined,-1,47,606,35,-1,undefined,8,59,29,29,18,111,275,14,173,166,179,116,-1,34,-1,undefined,55,43,84,25,-1,78,237,-1,57,44,64,126,67,46,55,undefined,undefined
01/08/2020,10,314,211,211,288,262,152,218,241,43,32,77,195,-1,1,-1,199,109,83,85,27,-1,494,46,174,429,455,194,165,109,84,89,undefined,-1,54,481,62,-1,undefined,9,57,43,34,24,148,331,32,252,217,214,170,-1,71,1,undefined,94,52,134,42,-1,130,382,-1,85,61,71,205,105,52,70,undefined,undefined
01/08/2020,11,444,292,300,374,346,274,269,304,57,32,84,311,-1,4,-1,209,119,134,116,51,-1,651,63,173,629,595,215,142,165,131,115,undefined,-1,41,626,40,-1,undefined,32,62,43,40,24,152,449,39,359,268,221,225,-1,120,1,undefined,117,47,147,64,-1,137,565,-1,129,57,100,322,124,58,94,undefined,undefined
01/08/2020,12,530,415,422,496,461,321,371,358,55,45,94,285,-1,4,-1,216,144,66,186,91,-1,687,92,206,711,691,173,261,203,149,94,undefined,-1,60,802,57,-1,undefined,12,63,48,38,25,248,705,30,465,282,245,230,-1,135,-1,undefined,109,82,133,67,-1,153,616,-1,195,80,130,376,175,84,87,undefined,undefined
01/08/2020,13,671,465,470,643,454,368,338,384,47,53,121,375,-1,2,-1,275,137,72,235,67,-1,846,61,276,748,676,187,307,238,159,122,undefined,-1,75,916,64,-1,undefined,13,61,30,44,31,295,693,32,491,314,278,188,-1,136,1,undefined,104,76,158,61,-1,180,700,-1,151,55,176,504,155,76,120,undefined,undefined
01/08/2020,14,770,509,486,614,568,475,347,354,89,51,116,394,-1,1,-1,268,132,131,273,90,-1,1001,91,238,817,647,212,309,219,176,155,undefined,-1,81,929,61,51,undefined,21,91,55,80,49,337,763,43,594,359,212,207,-1,168,-1,undefined,140,111,191,95,-1,194,931,-1,224,95,186,600,182,81,105,undefined,undefined
01/08/2020,15,959,521,485,611,449,338,381,370,53,45,128,394,-1,6,-1,222,125,50,270,97,-1,990,60,272,859,576,194,248,240,197,148,undefined,-1,82,948,39,88,undefined,11,69,62,78,51,289,711,35,594,262,215,192,-1,157,1,undefined,140,131,176,101,-1,219,959,-1,206,84,152,642,137,62,73,undefined,undefined
01/08/2020,16,830,366,564,528,446,371,334,309,78,45,99,346,-1,5,-1,165,86,22,226,94,-1,1031,62,298,714,349,117,265,204,153,122,undefined,-1,49,781,66,91,undefined,7,68,49,59,44,270,595,41,509,189,117,173,-1,124,-1,undefined,122,111,182,66,-1,195,931,-1,146,66,121,547,135,61,66,undefined,undefined
01/08/2020,17,561,265,469,428,380,281,203,261,56,46,97,327,-1,2,-1,126,76,13,171,51,-1,913,61,231,439,269,65,210,155,147,117,undefined,-1,36,440,32,76,undefined,13,57,53,62,44,269,455,23,440,99,74,103,-1,111,-1,undefined,100,73,139,26,-1,213,763,-1,148,66,139,501,69,24,25,undefined,undefined
01/08/2020,18,200,97,389,245,177,232,67,93,45,31,53,213,-1,-1,-1,62,37,10,161,63,-1,713,60,167,172,218,58,87,62,138,80,undefined,-1,16,192,30,34,undefined,7,35,35,34,21,131,264,24,297,77,97,57,-1,72,-1,undefined,81,55,114,-1,-1,111,642,-1,85,21,64,339,47,1,5,undefined,undefined
01/08/2020,19,99,55,227,139,113,98,34,58,23,30,48,137,-1,-1,-1,20,20,10,99,37,-1,439,57,172,127,156,30,73,26,88,72,undefined,-1,9,95,18,24,undefined,2,16,25,17,11,80,179,11,197,29,129,43,-1,60,-1,undefined,56,29,92,-1,-1,72,397,-1,69,26,47,172,45,0,0,undefined,undefined
01/08/2020,20,69,46,156,94,85,87,26,54,20,19,25,117,-1,-1,-1,22,19,2,75,31,-1,402,36,110,62,121,24,56,13,57,110,undefined,-1,9,55,13,32,undefined,5,16,26,24,13,32,108,7,138,19,115,47,-1,49,-1,undefined,57,25,71,-1,-1,50,305,-1,58,14,26,114,32,0,1,undefined,undefined
01/08/2020,21,37,19,153,72,97,101,8,34,9,17,16,84,-1,1,-1,14,21,2,59,29,-1,381,46,87,60,94,33,38,10,46,78,undefined,-1,3,70,17,18,undefined,-1,8,18,14,4,40,98,26,131,37,112,36,-1,17,-1,undefined,41,28,75,-1,-1,25,264,-1,30,18,19,72,13,0,0,undefined,undefined
01/08/2020,22,24,26,121,57,79,38,13,23,7,9,20,66,-1,-1,-1,16,6,3,35,18,-1,177,25,90,65,87,17,39,13,22,75,undefined,-1,10,39,9,7,undefined,5,5,9,9,5,31,85,5,99,21,103,34,-1,14,-1,undefined,23,9,28,-1,-1,25,189,-1,38,14,20,68,-1,-1,-1,undefined,undefined
01/08/2020,23,15,9,73,33,40,43,5,21,6,8,13,23,-1,-1,-1,12,8,1,22,9,-1,92,14,50,21,50,13,17,1,11,64,undefined,-1,6,15,6,10,undefined,-1,3,3,4,1,17,62,5,109,14,101,6,-1,8,-1,undefined,13,7,32,-1,-1,14,100,-1,12,5,10,23,-1,-1,-1,undefined,undefined
02/08/2020,0,18,10,57,25,32,8,9,2,-1,4,2,18,-1,-1,-1,6,-1,-1,2,5,-1,65,12,40,20,55,11,27,2,15,38,undefined,-1,-1,19,1,2,undefined,-1,2,2,5,2,9,47,3,56,12,62,2,-1,6,-1,undefined,1,3,16,-1,-1,7,61,-1,9,4,9,12,-1,-1,-1,undefined,undefined
02/08/2020,1,5,2,47,18,13,8,7,-1,2,1,2,9,-1,-1,-1,4,4,-1,1,4,-1,67,4,8,19,47,5,10,3,8,12,undefined,-1,3,11,4,2,undefined,5,-1,6,5,5,3,27,1,22,3,66,4,-1,2,-1,undefined,2,3,16,-1,-1,3,39,-1,4,7,7,14,-1,-1,-1,undefined,undefined
02/08/2020,2,1,8,17,4,15,3,-1,2,-1,1,-1,9,-1,-1,-1,7,2,1,4,9,-1,48,12,16,5,36,6,25,1,2,12,undefined,-1,-1,5,3,-1,undefined,1,-1,2,2,1,5,12,2,15,11,49,-1,-1,4,-1,undefined,3,1,11,-1,-1,2,41,-1,10,2,1,1,-1,-1,-1,undefined,undefined
02/08/2020,3,4,1,25,10,25,3,11,1,-1,-1,2,5,-1,-1,-1,2,-1,-1,5,1,-1,43,9,16,17,34,-1,29,5,2,-1,undefined,-1,1,1,1,-1,undefined,2,4,-1,-1,-1,1,15,3,19,1,56,-1,-1,2,-1,undefined,2,-1,2,-1,-1,1,35,-1,3,-1,2,5,-1,-1,-1,undefined,undefined
02/08/2020,4,6,3,20,15,20,5,11,1,1,-1,3,6,-1,-1,-1,5,1,1,2,-1,-1,44,4,13,6,25,2,11,4,2,16,undefined,-1,-1,1,3,-1,undefined,-1,3,-1,2,-1,7,15,-1,29,4,46,10,-1,2,-1,undefined,5,1,13,-1,-1,3,34,-1,8,2,3,1,-1,-1,-1,undefined,undefined
02/08/2020,5,4,6,25,36,43,15,4,6,2,1,1,1,-1,-1,-1,13,4,-1,4,3,-1,52,22,28,10,28,-1,20,1,22,3,undefined,-1,2,15,7,-1,undefined,-1,4,-1,2,-1,14,68,6,20,-1,39,-1,-1,11,-1,undefined,5,3,16,-1,-1,4,30,-1,8,2,4,8,-1,-1,-1,undefined,undefined
02/08/2020,6,11,3,38,36,49,43,14,8,13,7,4,8,-1,-1,-1,21,4,1,4,1,-1,69,8,56,41,32,8,40,3,13,6,undefined,-1,8,31,8,-1,undefined,2,-1,9,3,4,22,68,-1,45,15,45,3,-1,5,-1,undefined,4,8,30,-1,-1,8,45,-1,5,3,15,12,1,0,0,undefined,undefined
02/08/2020,7,32,19,41,43,50,50,32,39,30,6,6,27,-1,-1,-1,4,21,7,13,5,-1,151,17,71,125,68,21,40,31,11,4,undefined,-1,15,115,12,-1,undefined,1,14,1,3,1,17,76,3,54,21,35,1,-1,4,-1,undefined,23,52,37,5,-1,12,66,-1,13,15,10,24,13,4,0,undefined,undefined
02/08/2020,8,54,24,65,73,83,64,119,102,14,16,19,72,-1,2,-1,23,49,6,11,9,-1,168,34,88,218,140,48,68,59,17,38,undefined,-1,18,253,14,-1,undefined,4,15,13,8,4,35,123,7,78,63,71,42,-1,17,-1,undefined,15,21,54,8,-1,25,114,-1,13,27,21,37,51,33,42,undefined,undefined
02/08/2020,9,151,78,105,141,133,105,216,160,36,28,50,136,-1,1,-1,54,59,7,33,17,-1,322,20,105,393,306,137,100,83,43,49,undefined,-1,41,393,17,-1,undefined,6,49,9,24,13,90,201,16,134,136,120,80,-1,22,1,undefined,27,57,89,20,-1,71,182,-1,58,40,47,90,27,23,40,undefined,undefined
02/08/2020,10,318,154,186,235,295,199,304,268,37,22,77,278,-1,3,-1,72,79,13,79,36,-1,453,47,157,629,431,163,197,127,74,77,undefined,-1,48,654,25,-1,undefined,6,51,22,42,24,112,325,19,213,234,175,161,-1,46,-1,undefined,54,55,107,36,-1,105,360,-1,70,70,82,178,59,30,61,undefined,undefined
02/08/2020,11,487,307,312,392,352,223,368,330,35,28,116,333,-1,3,-1,146,110,38,142,47,-1,580,33,193,792,578,219,265,191,109,99,undefined,-1,58,798,56,-1,undefined,14,63,42,47,24,175,395,34,300,756,239,226,-1,81,17,undefined,105,50,146,74,-1,135,477,-1,131,63,92,334,74,43,57,undefined,undefined
02/08/2020,12,615,377,398,472,436,324,371,357,50,40,98,316,-1,3,-1,181,159,29,192,76,-1,770,68,179,786,758,211,293,192,129,121,undefined,-1,69,819,62,-1,undefined,17,82,51,59,47,217,541,23,372,1707,329,211,-1,100,-1,undefined,119,73,168,94,-1,167,645,-1,177,88,116,402,125,65,87,undefined,undefined
02/08/2020,13,663,431,440,468,471,353,373,350,59,43,143,382,-1,2,-1,192,129,3,208,78,-1,837,58,204,787,795,204,278,188,125,133,undefined,-1,47,843,56,-1,undefined,13,65,45,38,36,265,591,22,468,1798,321,167,-1,145,-1,undefined,117,102,185,68,-1,178,687,-1,149,74,170,491,114,62,62,undefined,undefined
02/08/2020,14,806,438,486,485,445,315,336,369,85,31,114,457,-1,2,-1,208,80,4,251,56,-1,918,70,225,837,723,209,265,231,172,92,undefined,-1,72,789,81,25,undefined,17,72,56,57,42,286,489,44,599,925,271,200,-1,153,-1,undefined,143,96,204,73,-1,216,905,-1,188,83,121,612,106,55,77,undefined,undefined
02/08/2020,15,772,440,543,492,390,421,345,330,52,42,127,375,-1,-1,-1,224,96,52,253,77,-1,1010,85,252,818,655,183,256,184,160,141,undefined,-1,71,757,47,97,undefined,17,81,58,73,51,269,515,39,593,363,242,214,-1,203,-1,undefined,140,103,231,124,-1,268,1029,-1,185,85,150,718,155,60,53,undefined,undefined
02/08/2020,16,777,405,615,470,406,321,327,310,63,49,103,417,-1,1,-1,165,71,12,346,78,-1,1189,62,234,751,400,120,276,181,204,139,undefined,-1,45,629,67,82,undefined,15,65,87,91,54,271,476,30,622,242,160,120,-1,218,-1,undefined,192,114,185,105,-1,262,1207,-1,176,68,159,806,135,64,58,undefined,undefined
02/08/2020,17,539,235,501,424,307,245,193,229,47,47,103,314,-1,5,-1,105,48,12,234,50,-1,991,64,211,380,253,66,204,127,202,142,undefined,-1,45,391,42,71,undefined,13,49,65,54,41,221,442,27,425,105,120,80,-1,157,1,undefined,141,81,171,34,-1,238,964,-1,125,61,112,663,104,30,21,undefined,undefined
02/08/2020,18,168,73,303,181,155,162,71,95,32,23,49,152,-1,2,-1,42,18,3,150,38,-1,703,41,147,166,164,55,108,40,111,76,undefined,-1,17,204,22,36,undefined,11,29,30,35,21,135,226,8,206,68,104,56,-1,73,-1,undefined,76,44,137,-1,-1,110,552,-1,85,25,83,315,47,0,0,undefined,undefined
02/08/2020,19,56,33,192,69,99,97,36,49,28,19,43,139,-1,-1,-1,18,22,3,90,29,-1,502,33,149,88,150,39,45,16,56,54,undefined,-1,7,82,25,14,undefined,2,19,20,20,12,55,134,15,158,46,146,27,-1,40,1,undefined,59,20,72,-1,-1,45,380,-1,52,20,43,137,26,0,0,undefined,undefined
02/08/2020,20,23,23,97,34,42,73,8,3,9,32,9,28,-1,-1,-1,9,2,1,34,14,-1,218,24,62,30,52,19,30,4,27,43,undefined,-1,4,19,10,8,undefined,1,6,6,1,1,19,85,7,75,11,107,8,-1,12,-1,undefined,9,10,27,-1,-1,10,107,-1,22,11,7,47,13,0,0,undefined,undefined
02/08/2020,21,15,13,84,34,30,47,10,6,13,7,4,14,-1,-1,-1,13,2,-1,23,14,-1,142,20,37,18,55,13,23,-1,19,30,undefined,-1,2,9,11,4,undefined,-1,8,3,3,1,20,92,1,44,15,90,5,-1,7,1,undefined,11,3,40,-1,-1,9,73,-1,13,10,14,24,6,0,0,undefined,undefined
02/08/2020,22,9,10,87,23,48,22,-1,4,5,6,3,11,-1,-1,-1,13,1,-1,24,8,-1,80,7,40,10,34,10,16,2,13,27,undefined,-1,-1,6,2,-1,undefined,1,-1,6,2,-1,22,65,3,39,9,61,1,-1,8,-1,undefined,11,1,25,-1,-1,9,66,-1,17,5,11,37,-1,-1,-1,undefined,undefined
02/08/2020,23,2,11,85,24,17,16,1,-1,1,2,4,11,-1,-1,-1,4,-1,2,13,6,-1,42,8,21,7,26,-1,19,-1,9,33,undefined,-1,-1,5,1,-1,undefined,-1,2,2,1,-1,10,50,3,17,3,24,6,-1,5,-1,undefined,6,2,8,-1,-1,5,16,-1,13,4,10,25,-1,-1,-1,undefined,undefined
03/08/2020,0,3,3,46,13,17,5,-1,-1,2,-1,3,7,-1,-1,-1,15,1,-1,6,1,-1,45,3,25,28,18,4,14,1,14,14,undefined,-1,-1,3,1,1,undefined,1,-1,4,1,4,10,28,7,16,3,49,-1,-1,3,-1,undefined,8,3,13,-1,-1,2,17,-1,10,3,4,8,-1,-1,-1,undefined,undefined
03/08/2020,1,2,6,31,3,8,19,8,4,1,-1,-1,1,-1,-1,-1,4,2,-1,6,2,-1,33,-1,3,31,9,-1,12,-1,2,12,undefined,-1,2,1,-1,-1,undefined,-1,-1,-1,-1,1,2,11,-1,11,-1,41,3,-1,-1,-1,undefined,1,-1,4,-1,-1,3,14,-1,5,-1,2,1,-1,-1,-1,undefined,undefined
03/08/2020,2,5,1,39,7,10,15,1,4,-1,-1,-1,5,-1,-1,-1,8,2,1,-1,2,-1,41,2,10,9,14,6,11,-1,4,-1,undefined,-1,1,8,2,-1,undefined,1,-1,-1,-1,-1,3,8,1,10,2,25,2,-1,-1,-1,undefined,3,1,11,-1,-1,4,18,-1,2,1,-1,8,-1,-1,-1,undefined,undefined
03/08/2020,3,7,4,13,5,25,6,9,-1,-1,2,5,3,-1,-1,-1,8,4,-1,-1,-1,-1,33,5,3,8,20,2,29,1,13,12,undefined,-1,-1,10,5,1,undefined,2,2,1,1,2,5,6,-1,29,1,27,5,-1,1,-1,undefined,-1,3,3,-1,-1,-1,28,-1,4,2,1,2,-1,-1,-1,undefined,undefined
03/08/2020,4,8,9,8,7,37,13,8,1,2,-1,-1,4,-1,-1,-1,2,4,1,-1,-1,-1,29,6,6,3,20,1,41,1,5,4,undefined,-1,-1,3,-1,5,undefined,-1,-1,7,1,-1,-1,24,5,12,4,23,2,-1,-1,-1,undefined,3,2,11,-1,-1,4,13,-1,6,2,2,4,-1,-1,-1,undefined,undefined
03/08/2020,5,10,5,18,25,60,58,13,11,25,4,2,9,-1,1,-1,18,17,6,2,3,-1,68,14,55,34,22,2,48,2,9,14,undefined,-1,12,25,12,-1,undefined,3,5,6,4,1,19,98,4,40,10,11,6,-1,8,1,undefined,2,14,32,-1,-1,8,41,-1,8,14,13,12,-1,-1,-1,undefined,undefined
03/08/2020,6,44,17,31,62,112,107,43,39,33,14,18,49,-1,4,-1,31,51,19,5,7,-1,154,39,109,145,33,10,92,21,17,21,undefined,-1,12,102,24,-1,undefined,6,15,16,6,3,24,162,2,81,13,17,5,-1,11,4,undefined,22,26,77,-1,-1,22,92,-1,10,27,39,19,3,1,1,undefined,undefined
03/08/2020,7,81,58,73,109,161,196,128,118,140,30,13,81,-1,5,-1,69,138,51,15,18,-1,320,73,296,254,57,24,113,51,34,33,undefined,-1,31,202,41,-1,undefined,26,42,27,21,16,64,271,18,103,28,28,33,-1,39,1,undefined,22,89,181,16,-1,46,139,-1,61,99,49,51,59,46,30,undefined,undefined
03/08/2020,8,121,82,106,208,241,266,114,134,136,40,21,111,-1,6,-1,211,213,60,41,32,-1,542,103,331,243,115,27,172,52,41,37,undefined,-1,38,263,95,-1,undefined,43,127,39,36,20,101,425,36,202,36,30,62,-1,58,-1,undefined,46,40,202,20,-1,75,197,-1,81,105,99,90,90,83,120,undefined,undefined
03/08/2020,9,184,113,123,219,148,141,66,96,85,33,20,74,-1,3,-1,177,146,49,49,32,-1,423,87,269,188,134,26,112,41,66,81,undefined,-1,42,216,100,-1,undefined,47,80,33,47,28,133,323,37,242,52,75,66,-1,33,1,undefined,47,61,132,38,-1,86,255,-1,94,93,89,125,79,83,87,undefined,undefined
03/08/2020,10,232,159,174,317,210,198,60,115,66,43,30,119,-1,5,-1,220,165,51,78,49,-1,425,97,244,144,158,28,140,60,81,110,undefined,-1,32,209,89,-1,undefined,50,112,50,23,7,124,322,27,297,37,75,132,-1,82,1,undefined,70,69,135,47,-1,91,296,-1,118,80,80,161,67,78,76,undefined,undefined
03/08/2020,11,266,243,228,370,203,188,95,131,59,38,38,118,-1,2,-1,240,175,55,40,77,-1,619,54,251,221,211,38,130,78,98,111,undefined,-1,39,270,95,-1,undefined,39,85,41,27,14,177,351,31,345,79,68,121,-1,106,-1,undefined,69,63,163,40,-1,95,359,-1,149,94,71,184,92,77,82,undefined,undefined
03/08/2020,12,339,268,279,405,262,268,113,181,101,38,47,148,-1,-1,-1,312,217,62,158,48,-1,606,93,259,273,274,53,203,76,131,87,undefined,-1,52,384,118,-1,undefined,102,124,44,35,20,202,478,37,423,80,102,104,-1,119,1,undefined,91,84,166,85,-1,116,442,-1,184,86,76,265,111,114,88,undefined,undefined
03/08/2020,13,382,374,249,459,266,269,117,147,85,34,54,145,-1,-1,-1,354,198,62,181,84,-1,759,78,307,245,246,39,169,62,116,110,undefined,-1,45,438,167,-1,undefined,67,118,67,46,37,231,410,51,406,76,77,96,-1,135,1,undefined,121,73,190,88,-1,129,457,-1,183,75,114,281,122,105,120,undefined,undefined
03/08/2020,14,335,295,264,436,247,225,88,102,87,29,29,128,-1,-1,-1,284,154,52,154,89,-1,696,103,305,240,189,73,186,75,90,114,undefined,-1,23,344,115,21,undefined,50,84,59,36,28,212,412,56,423,89,69,91,-1,125,-1,undefined,78,76,193,53,-1,122,530,-1,151,119,98,285,110,81,79,undefined,undefined
03/08/2020,15,345,238,292,421,283,243,88,154,89,34,43,145,-1,1,-1,235,127,52,122,71,-1,839,82,334,284,196,64,194,38,98,73,undefined,-1,42,282,86,54,undefined,33,80,47,31,24,197,418,47,412,85,76,113,-1,69,-1,undefined,99,88,188,52,-1,146,574,-1,149,90,92,345,110,48,77,undefined,undefined
03/08/2020,16,396,240,307,317,275,295,117,185,149,29,55,192,-1,1,-1,199,104,68,152,55,-1,869,97,414,332,169,49,182,80,126,105,undefined,-1,39,294,91,59,undefined,28,49,71,43,36,182,448,46,432,57,73,115,-1,96,-1,undefined,98,79,250,47,-1,134,617,-1,125,137,110,372,128,65,78,undefined,undefined
03/08/2020,17,329,185,322,373,305,322,185,278,142,40,83,306,-1,-1,-1,164,149,58,122,44,-1,1081,92,379,382,212,105,231,100,110,80,undefined,-1,49,393,101,57,undefined,23,77,62,63,45,168,506,39,391,97,89,64,-1,93,-1,undefined,115,86,264,21,-1,136,622,-1,121,125,161,368,122,25,59,undefined,undefined
03/08/2020,18,131,125,286,215,223,228,121,208,54,43,64,255,-1,1,-1,89,75,34,124,54,-1,749,73,262,304,143,49,176,61,95,100,undefined,-1,29,362,91,41,undefined,15,44,43,34,29,97,264,31,232,60,114,44,-1,71,-1,undefined,102,66,136,-1,-1,80,548,-1,114,67,86,208,49,0,3,undefined,undefined
03/08/2020,19,56,163,112,93,91,134,42,74,18,19,27,96,-1,-1,-1,46,27,11,90,27,-1,428,34,177,100,88,38,56,23,71,51,undefined,-1,9,110,25,30,undefined,9,27,14,7,4,33,124,12,170,43,89,33,-1,27,-1,undefined,42,23,87,-1,-1,46,285,-1,42,35,22,58,15,0,0,undefined,undefined
03/08/2020,20,2,112,73,17,41,90,6,1,9,6,-1,14,-1,-1,-1,9,14,8,23,12,-1,128,18,72,30,48,13,22,5,32,29,undefined,-1,2,14,10,4,undefined,-1,7,4,-1,1,18,64,4,27,15,135,15,-1,7,-1,undefined,16,10,34,-1,-1,10,103,-1,29,24,14,25,6,1,0,undefined,undefined
03/08/2020,21,14,110,81,18,50,54,2,5,12,-1,2,9,-1,-1,-1,17,11,3,21,8,-1,82,30,69,31,34,15,15,-1,18,31,undefined,-1,6,6,13,3,undefined,3,2,3,3,1,15,58,2,45,12,83,4,-1,8,-1,undefined,13,5,38,-1,-1,9,48,-1,26,13,8,17,3,0,0,undefined,undefined
03/08/2020,22,9,10,58,19,28,23,1,3,36,2,2,7,-1,-1,-1,4,4,2,25,2,-1,89,19,90,31,32,5,14,2,21,20,undefined,-1,3,4,2,5,undefined,2,8,-1,-1,-1,7,45,1,54,6,60,3,-1,2,-1,undefined,4,3,37,-1,-1,15,54,-1,19,11,8,13,-1,-1,-1,undefined,undefined
03/08/2020,23,7,7,41,14,22,22,2,1,3,2,2,3,-1,-1,-1,4,3,1,18,4,-1,64,3,40,19,23,-1,12,1,7,27,undefined,-1,3,5,8,2,undefined,2,-1,1,-1,-1,15,46,-1,28,5,38,1,-1,4,-1,undefined,7,1,13,-1,-1,5,23,-1,6,4,3,10,-1,-1,-1,undefined,undefined
04/08/2020,0,5,8,31,14,29,15,-1,-1,3,-1,-1,-1,-1,-1,-1,1,-1,1,1,6,-1,23,5,21,1,16,2,14,-1,7,17,undefined,-1,-1,19,3,-1,undefined,-1,3,1,-1,2,-1,30,5,24,5,37,-1,-1,8,-1,undefined,2,1,9,-1,-1,4,12,-1,8,6,4,4,-1,-1,-1,undefined,undefined
04/08/2020,1,-1,2,25,12,6,20,7,-1,-1,2,2,4,-1,-1,-1,2,-1,-1,4,2,-1,12,5,14,11,19,-1,11,-1,4,6,undefined,-1,-1,-1,2,-1,undefined,-1,-1,-1,2,-1,1,17,-1,14,1,24,-1,-1,1,-1,undefined,1,1,3,-1,-1,-1,15,-1,3,1,2,2,-1,-1,-1,undefined,undefined
04/08/2020,2,1,1,23,3,15,2,9,-1,2,2,-1,4,-1,-1,-1,3,4,-1,-1,-1,-1,22,5,7,1,18,-1,16,-1,4,4,undefined,-1,-1,1,1,-1,undefined,-1,-1,-1,-1,-1,2,4,-1,21,1,29,-1,-1,-1,-1,undefined,2,2,7,-1,-1,4,14,-1,1,6,1,3,-1,-1,-1,undefined,undefined
04/08/2020,3,-1,5,4,10,21,3,1,-1,-1,1,-1,-1,-1,1,-1,7,3,-1,2,-1,-1,5,7,1,8,8,3,27,-1,6,10,undefined,-1,-1,5,6,5,undefined,-1,3,-1,-1,2,6,4,2,6,5,26,7,-1,1,-1,undefined,2,2,3,-1,-1,-1,10,-1,5,-1,2,1,-1,-1,-1,undefined,undefined
04/08/2020,4,1,1,30,6,39,14,2,-1,3,1,-1,-1,-1,-1,-1,3,-1,-1,-1,-1,-1,23,17,11,4,19,1,51,1,2,1,undefined,-1,-1,1,-1,-1,undefined,-1,1,4,-1,-1,1,20,1,16,2,21,1,-1,1,-1,undefined,1,-1,6,-1,-1,1,10,-1,5,3,3,3,-1,-1,-1,undefined,undefined
04/08/2020,5,8,12,23,28,68,71,27,17,30,1,2,14,-1,-1,-1,15,33,5,9,13,-1,95,9,96,27,56,7,68,9,9,27,undefined,-1,6,27,10,-1,undefined,1,12,7,1,-1,17,74,3,60,9,24,8,-1,8,1,undefined,13,15,41,-1,-1,8,91,-1,11,8,8,14,-1,-1,-1,undefined,undefined
04/08/2020,6,62,21,35,60,106,172,56,48,96,15,17,52,-1,-1,-1,57,84,13,8,11,-1,188,43,190,148,67,28,96,29,30,29,undefined,-1,21,106,28,-1,undefined,19,26,51,25,14,30,227,14,80,18,27,10,-1,11,-1,undefined,67,36,93,-1,-1,32,237,-1,16,39,27,33,10,4,1,undefined,undefined
04/08/2020,7,78,57,66,154,137,166,127,129,109,37,15,82,-1,5,-1,111,136,55,4,9,-1,303,77,258,242,144,53,136,60,50,37,undefined,-1,48,201,50,-1,undefined,15,37,40,20,10,80,257,30,111,67,44,28,-1,19,8,undefined,57,102,171,8,-1,46,169,-1,79,99,54,63,65,38,58,undefined,undefined
04/08/2020,8,164,122,98,216,201,238,114,110,138,28,38,131,-1,3,-1,183,190,64,44,32,-1,550,117,389,232,199,84,182,75,48,50,undefined,-1,37,284,97,-1,undefined,56,96,47,52,22,104,388,34,197,100,57,44,-1,48,3,undefined,121,69,183,27,-1,65,219,-1,76,104,95,75,62,60,95,undefined,undefined
04/08/2020,9,181,110,135,240,188,197,73,99,103,34,32,106,-1,4,-1,231,169,52,58,24,-1,424,81,261,193,237,81,155,52,59,76,undefined,-1,33,166,90,-1,undefined,39,83,47,33,13,120,361,24,249,109,118,67,-1,49,5,undefined,80,37,148,20,-1,73,242,-1,94,99,79,131,66,69,92,undefined,undefined
04/08/2020,10,232,236,137,286,183,204,73,111,74,51,26,92,-1,-1,-1,221,160,49,80,50,-1,480,58,227,157,340,73,186,54,9,86,undefined,-1,44,172,92,-1,undefined,34,93,38,26,26,158,411,33,278,132,120,138,-1,66,3,undefined,87,67,129,39,-1,91,306,-1,142,96,63,203,54,102,92,undefined,undefined
04/08/2020,11,250,241,159,383,166,182,50,72,48,27,3,34,-1,4,-1,250,131,47,103,33,-1,490,67,242,99,366,114,117,36,14,83,undefined,-1,24,158,70,-1,undefined,53,105,36,20,8,123,356,33,292,162,100,89,-1,93,1,undefined,125,39,112,30,-1,94,357,-1,103,47,64,170,75,62,58,undefined,undefined
04/08/2020,12,338,246,228,395,156,179,24,51,66,37,3,41,-1,-1,-1,333,160,52,133,49,-1,588,74,300,76,345,58,116,19,13,91,undefined,-1,16,73,107,-1,undefined,79,111,51,24,21,162,354,28,350,139,113,99,-1,97,5,undefined,115,37,134,28,-1,109,448,-1,167,73,72,245,92,101,81,undefined,undefined
04/08/2020,13,400,303,255,465,221,204,49,101,62,61,22,85,-1,1,-1,309,160,59,179,58,-1,743,101,253,143,406,90,144,32,11,91,undefined,-1,31,145,105,-1,undefined,60,76,50,30,22,217,494,26,319,156,138,76,-1,89,4,undefined,125,66,194,48,-1,108,514,-1,192,113,94,270,119,86,81,undefined,undefined
04/08/2020,14,414,330,299,467,214,253,60,124,100,29,33,133,-1,1,-1,323,161,57,165,59,-1,745,91,311,214,366,93,158,43,9,101,undefined,-1,38,185,118,27,undefined,62,76,55,41,27,242,423,44,437,115,133,133,-1,143,4,undefined,124,67,159,57,-1,129,616,-1,174,101,95,300,136,71,102,undefined,undefined
04/08/2020,15,427,281,290,486,237,261,103,124,93,30,23,103,-1,8,-1,328,144,62,145,78,-1,897,86,306,213,248,72,185,46,2,103,undefined,-1,29,205,111,74,undefined,47,71,51,37,30,225,442,40,466,116,119,124,-1,140,-1,undefined,123,83,231,65,-1,157,652,-1,161,118,88,344,87,51,67,undefined,undefined
04/08/2020,16,427,310,289,431,227,328,108,131,145,36,41,174,-1,-1,-1,247,150,80,147,54,-1,957,73,390,254,202,53,182,60,33,95,undefined,-1,48,210,98,40,undefined,26,77,42,45,36,209,454,35,521,85,85,113,-1,99,-1,undefined,123,69,251,76,-1,135,658,-1,168,108,129,368,132,56,82,undefined,undefined
04/08/2020,17,357,189,298,362,273,374,148,190,165,37,67,220,-1,3,-1,182,137,58,171,58,-1,1105,132,394,318,239,69,215,88,110,99,undefined,-1,41,324,84,50,undefined,21,74,68,58,28,166,538,42,436,75,145,64,-1,116,-1,undefined,99,70,277,24,-1,138,661,-1,126,122,130,322,117,39,57,undefined,undefined
04/08/2020,18,133,93,229,204,156,215,57,96,47,31,26,98,-1,-1,-1,89,50,26,109,34,-1,719,61,281,155,157,44,94,40,89,79,undefined,-1,9,146,64,47,undefined,9,48,30,36,27,76,257,22,237,62,98,43,-1,89,-1,undefined,99,37,140,-1,-1,76,446,-1,77,63,74,218,45,0,1,undefined,undefined
04/08/2020,19,67,33,122,82,75,82,14,37,26,9,7,24,-1,-1,-1,37,19,7,95,24,-1,387,32,196,55,89,24,39,10,76,42,undefined,-1,8,46,29,12,undefined,11,27,16,5,2,29,162,16,143,28,115,32,-1,40,-1,undefined,41,8,67,-1,-1,36,224,-1,41,33,19,65,8,0,0,undefined,undefined
04/08/2020,20,12,16,61,22,43,64,5,1,16,2,-1,10,-1,-1,-1,23,18,2,39,11,-1,176,18,55,25,53,20,32,2,21,30,undefined,-1,1,7,23,5,undefined,-1,6,3,1,-1,14,78,14,43,15,79,12,-1,9,1,undefined,10,7,29,-1,-1,15,76,-1,22,33,25,33,4,0,0,undefined,undefined
04/08/2020,21,12,15,52,24,44,42,3,5,6,2,-1,7,-1,1,-1,21,13,1,27,10,-1,117,10,101,17,31,13,22,1,16,28,undefined,-1,10,2,10,2,undefined,3,5,2,1,1,28,86,-1,42,15,22,1,-1,9,-1,undefined,13,3,44,-1,-1,8,48,-1,10,10,16,17,3,0,0,undefined,undefined
04/08/2020,22,15,5,70,24,32,15,1,6,41,1,3,8,-1,-1,-1,14,23,1,23,1,-1,85,21,76,27,27,2,22,-1,13,16,undefined,-1,1,6,6,2,undefined,-1,4,1,-1,-1,16,66,1,54,3,33,4,-1,4,-1,undefined,6,6,37,-1,-1,11,29,-1,11,6,17,23,-1,-1,-1,undefined,undefined
04/08/2020,23,9,4,27,25,18,13,3,2,5,3,2,1,-1,-1,-1,8,-1,1,17,5,-1,45,4,23,13,25,-1,19,2,8,11,undefined,-1,1,1,2,-1,undefined,2,4,2,-1,-1,15,44,2,12,4,24,1,-1,4,-1,undefined,7,1,6,-1,-1,9,25,-1,5,6,3,12,-1,-1,-1,undefined,undefined
05/08/2020,0,1,5,24,11,15,12,6,-1,4,3,2,1,-1,-1,-1,2,1,1,2,3,-1,12,6,13,16,15,3,8,-1,3,24,undefined,-1,1,10,-1,-1,undefined,-1,5,1,-1,1,9,32,6,13,1,15,1,-1,1,-1,undefined,5,1,7,-1,-1,3,8,-1,5,9,2,7,-1,-1,-1,undefined,undefined
05/08/2020,1,4,3,24,3,12,23,7,-1,1,3,-1,2,-1,-1,-1,1,2,2,3,1,-1,13,2,9,2,4,-1,12,-1,-1,1,undefined,-1,-1,1,1,-1,undefined,1,-1,-1,-1,-1,-1,7,-1,3,-1,6,3,-1,-1,-1,undefined,-1,2,3,-1,-1,-1,20,-1,5,3,-1,2,-1,-1,-1,undefined,undefined
05/08/2020,2,4,3,16,4,14,-1,-1,-1,-1,1,-1,2,-1,-1,-1,8,1,-1,2,3,-1,12,1,19,2,20,2,15,-1,1,6,undefined,-1,-1,-1,1,-1,undefined,1,-1,-1,-1,1,1,2,-1,23,1,21,2,-1,2,-1,undefined,1,-1,12,-1,-1,-1,17,-1,8,1,-1,9,-1,-1,-1,undefined,undefined
05/08/2020,3,1,1,9,6,27,1,3,-1,3,-1,-1,-1,-1,-1,-1,8,-1,-1,1,-1,-1,24,9,4,6,7,3,28,1,-1,2,undefined,-1,-1,1,3,-1,undefined,1,3,-1,-1,1,5,3,-1,17,-1,9,1,-1,3,-1,undefined,1,-1,5,-1,-1,3,24,-1,2,1,1,3,-1,-1,-1,undefined,undefined
05/08/2020,4,3,24,2,2,34,12,2,4,3,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,20,2,16,11,17,8,41,-1,11,14,undefined,-1,1,-1,2,4,undefined,-1,1,4,2,-1,1,65,4,17,5,11,8,-1,1,-1,undefined,1,3,4,-1,-1,5,26,-1,3,-1,2,5,-1,-1,-1,undefined,undefined
05/08/2020,5,11,16,31,51,65,66,27,10,41,4,-1,2,-1,-1,-1,17,31,3,8,6,-1,96,14,103,36,34,3,48,6,16,20,undefined,-1,5,10,7,-1,undefined,1,7,7,5,3,14,118,2,37,10,16,1,-1,10,1,undefined,7,17,32,-1,-1,8,79,-1,12,7,8,14,-1,-1,-1,undefined,undefined
05/08/2020,6,52,23,45,65,104,182,50,40,109,17,3,29,-1,-1,-1,37,77,16,10,3,-1,188,56,221,133,47,9,74,18,14,30,undefined,-1,9,80,33,-1,undefined,8,15,70,16,14,41,210,14,64,13,26,10,-1,15,2,undefined,63,35,84,-1,-1,27,161,-1,25,49,32,22,4,5,1,undefined,undefined
05/08/2020,7,63,72,51,153,132,144,85,96,137,25,21,67,-1,-1,-1,70,127,47,14,10,-1,305,57,249,217,65,18,133,41,32,40,undefined,-1,23,152,32,-1,undefined,17,40,29,19,13,63,248,12,101,32,38,28,-1,27,1,undefined,63,71,154,8,-1,41,160,-1,53,90,51,46,58,48,59,undefined,undefined
05/08/2020,8,160,81,106,200,196,223,92,120,123,46,16,100,-1,4,-1,147,173,73,22,28,-1,569,84,372,230,127,40,151,68,33,50,undefined,-1,28,216,84,-1,undefined,56,101,31,37,17,102,383,43,168,74,74,44,-1,39,2,undefined,68,55,205,25,-1,58,202,-1,67,109,75,86,77,73,114,undefined,undefined
05/08/2020,9,175,114,128,269,176,174,492,104,79,46,35,108,-1,3,-1,186,129,59,41,22,-1,427,66,247,206,155,34,128,42,53,74,undefined,-1,38,153,112,-1,undefined,43,55,46,37,19,133,401,28,261,63,105,54,-1,34,4,undefined,98,44,145,37,-1,69,250,-1,101,93,64,121,75,82,74,undefined,undefined
05/08/2020,10,210,179,169,270,189,182,359,119,63,59,27,89,-1,2,-1,217,121,35,-1,54,-1,515,47,216,156,180,51,133,41,58,94,undefined,-1,33,184,93,-1,undefined,51,92,60,25,15,144,358,39,284,73,85,105,-1,97,5,undefined,80,44,115,35,-1,82,302,-1,116,128,64,177,66,89,89,undefined,undefined
05/08/2020,11,264,254,235,389,208,213,75,101,56,41,24,91,-1,-1,-1,241,131,53,84,50,-1,552,67,220,164,209,53,128,37,87,90,undefined,-1,38,158,96,-1,undefined,41,85,56,21,18,124,386,39,322,67,79,71,-1,85,1,undefined,113,54,115,35,-1,105,426,-1,146,95,69,216,112,68,73,undefined,undefined
05/08/2020,12,406,344,271,452,225,235,69,125,90,40,29,110,-1,-1,-1,267,186,53,138,80,-1,641,67,287,173,301,49,130,47,115,119,undefined,-1,40,221,119,-1,undefined,61,126,109,35,23,206,474,20,389,75,124,109,-1,109,-1,undefined,131,66,180,65,-1,114,452,-1,232,127,81,274,153,97,115,undefined,undefined
05/08/2020,13,467,330,311,486,219,245,68,124,69,57,27,111,-1,1,-1,335,158,65,181,87,-1,707,83,314,219,283,58,129,37,120,151,undefined,-1,22,235,109,-1,undefined,65,113,112,47,22,195,444,42,426,81,99,129,-1,113,3,undefined,158,63,173,48,-1,165,552,-1,160,154,82,293,137,72,99,undefined,undefined
05/08/2020,14,491,336,286,498,193,336,59,95,97,27,12,77,-1,-1,-1,293,129,37,139,56,-1,699,65,285,205,223,67,147,48,106,156,undefined,-1,36,169,99,27,undefined,48,103,90,42,23,201,508,55,514,109,65,122,-1,131,1,undefined,139,52,163,55,-1,125,591,-1,141,115,100,315,141,86,86,undefined,undefined
05/08/2020,15,473,304,296,439,212,293,83,130,98,39,23,104,-1,2,-1,260,117,53,161,80,-1,812,101,354,282,239,74,170,59,136,112,undefined,-1,37,240,139,68,undefined,44,72,76,43,28,202,482,41,449,72,77,115,-1,134,5,undefined,137,59,189,61,-1,139,667,-1,163,98,79,323,119,68,77,undefined,undefined
05/08/2020,16,545,282,339,452,258,334,138,178,116,29,37,143,-1,-1,-1,240,84,69,170,67,-1,957,78,383,298,224,69,204,72,146,106,undefined,-1,36,317,102,83,undefined,37,71,75,45,32,190,520,31,465,89,64,112,-1,109,4,undefined,152,81,251,70,-1,141,720,-1,164,107,134,381,147,43,76,undefined,undefined
05/08/2020,17,411,188,332,398,285,367,147,224,152,39,70,243,-1,-1,-1,172,123,54,175,59,-1,1043,120,443,405,227,85,204,100,107,110,undefined,-1,53,444,98,70,undefined,24,120,68,68,45,241,525,47,408,84,80,93,-1,114,1,undefined,109,99,227,22,-1,134,639,-1,143,129,154,367,135,23,52,undefined,undefined
05/08/2020,18,162,92,283,238,174,234,117,165,63,32,71,246,-1,1,-1,148,65,34,146,57,-1,823,76,237,268,178,60,180,61,102,70,undefined,-1,26,291,59,26,undefined,12,59,59,40,28,100,324,31,247,73,77,56,-1,74,2,undefined,81,60,165,-1,-1,114,505,-1,104,75,101,261,54,1,4,undefined,undefined
05/08/2020,19,78,39,161,109,108,189,42,78,29,19,57,185,-1,-1,-1,38,44,17,83,42,-1,600,46,185,130,141,40,77,30,83,60,undefined,-1,15,146,40,38,undefined,8,32,32,35,22,47,180,20,173,31,108,29,-1,52,6,undefined,43,21,83,-1,-1,50,333,-1,59,52,53,130,35,0,3,undefined,undefined
05/08/2020,20,29,12,102,36,31,79,7,4,17,9,2,16,-1,-1,-1,15,17,6,34,8,-1,133,41,86,33,52,15,18,3,37,30,undefined,-1,10,18,14,12,undefined,4,7,8,2,2,23,95,7,69,14,98,19,-1,13,-1,undefined,14,11,23,-1,-1,8,86,-1,35,15,15,56,12,0,1,undefined,undefined
05/08/2020,21,15,20,59,41,39,55,4,6,14,3,-1,5,-1,-1,-1,11,7,-1,31,12,-1,100,22,75,27,39,10,22,1,25,24,undefined,-1,7,10,8,2,undefined,1,4,2,1,2,15,86,1,79,16,62,3,-1,7,1,undefined,14,3,32,-1,-1,7,65,-1,16,17,15,19,10,0,0,undefined,undefined
05/08/2020,22,10,13,57,29,35,36,1,3,23,2,4,10,-1,-1,-1,15,10,5,25,7,-1,101,21,79,30,27,6,20,3,19,22,undefined,-1,8,11,9,-1,undefined,-1,8,-1,-1,-1,16,66,1,39,5,39,3,-1,1,-1,undefined,11,3,47,-1,-1,10,45,-1,25,7,22,18,-1,-1,-1,undefined,undefined
05/08/2020,23,8,3,51,14,23,11,1,1,5,-1,2,10,-1,-1,-1,10,1,-1,13,8,-1,52,6,17,24,30,5,14,2,7,23,undefined,-1,-1,3,7,-1,undefined,3,2,7,2,4,22,50,1,19,6,38,1,-1,2,-1,undefined,3,-1,10,-1,-1,2,45,-1,8,4,5,13,-1,-1,-1,undefined,undefined
06/08/2020,0,3,3,30,10,18,15,2,4,4,-1,-1,1,-1,2,-1,7,1,-1,8,4,-1,21,-1,13,16,22,6,20,-1,2,10,undefined,-1,-1,2,4,-1,undefined,-1,2,-1,-1,2,2,25,5,6,4,31,-1,-1,-1,-1,undefined,3,1,11,-1,-1,4,23,-1,5,3,2,9,-1,-1,-1,undefined,undefined
06/08/2020,1,3,3,33,1,3,11,-1,-1,-1,3,-1,-1,-1,-1,-1,1,-1,-1,2,1,-1,7,3,6,5,10,1,6,-1,2,7,undefined,-1,-1,2,1,-1,undefined,-1,-1,2,-1,1,-1,3,-1,11,-1,23,-1,-1,2,-1,undefined,1,2,3,-1,-1,3,3,-1,2,1,-1,2,-1,-1,-1,undefined,undefined
06/08/2020,2,-1,2,26,-1,9,-1,-1,-1,2,1,-1,3,-1,-1,-1,2,2,-1,1,1,-1,19,1,16,1,22,-1,11,1,1,6,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,1,3,-1,22,3,17,-1,-1,-1,-1,undefined,2,-1,5,-1,-1,6,16,-1,-1,3,3,2,-1,-1,-1,undefined,undefined
06/08/2020,3,2,3,22,10,21,3,3,-1,-1,1,2,-1,-1,-1,-1,6,-1,-1,1,3,-1,13,4,7,2,27,1,31,1,8,7,undefined,-1,2,2,6,4,undefined,1,3,1,-1,-1,8,2,-1,9,-1,32,9,-1,-1,-1,undefined,-1,-1,6,-1,-1,3,7,-1,5,-1,3,1,-1,-1,-1,undefined,undefined
06/08/2020,4,-1,-1,9,4,35,8,1,-1,3,-1,-1,6,-1,-1,-1,2,3,1,-1,-1,-1,13,3,3,20,34,4,40,-1,3,6,undefined,-1,-1,2,-1,3,undefined,1,2,3,1,1,1,16,2,6,6,38,6,-1,-1,-1,undefined,1,6,4,-1,-1,8,13,-1,5,-1,5,3,-1,-1,-1,undefined,undefined
06/08/2020,5,17,9,18,27,65,69,26,16,28,4,-1,5,-1,2,-1,15,32,2,6,2,-1,90,18,84,36,35,8,55,6,10,19,undefined,-1,12,24,12,4,undefined,5,8,10,1,-1,6,68,6,36,12,35,2,-1,6,-1,undefined,8,22,49,-1,-1,10,85,-1,13,7,14,8,-1,-1,-1,undefined,undefined
06/08/2020,6,35,17,47,56,88,169,59,46,93,26,10,26,-1,-1,-1,29,72,11,7,6,-1,162,41,183,139,59,8,83,30,18,32,undefined,-1,9,110,35,3,undefined,8,9,40,18,16,27,179,17,59,16,41,3,-1,8,-1,undefined,62,44,84,-1,-1,35,130,-1,17,39,22,24,6,0,0,undefined,undefined
06/08/2020,7,43,38,51,93,107,130,90,91,76,39,18,64,-1,-1,-1,69,110,38,16,18,-1,243,56,193,167,99,24,97,44,23,27,undefined,-1,21,197,29,18,undefined,11,63,29,19,12,44,217,14,85,32,42,21,-1,12,-1,undefined,61,35,125,3,-1,36,147,-1,53,88,39,42,41,34,20,undefined,undefined
06/08/2020,8,67,56,79,130,138,132,84,93,93,23,23,74,-1,2,-1,104,108,46,28,31,-1,327,55,201,171,166,43,102,49,29,36,undefined,-1,21,227,49,30,undefined,19,36,27,29,12,51,241,26,99,72,48,61,-1,26,-1,undefined,48,51,171,6,-1,58,157,-1,51,94,31,68,63,62,52,undefined,undefined
06/08/2020,9,81,81,97,144,113,134,57,92,58,24,30,77,-1,1,-1,108,137,37,28,18,-1,348,45,157,144,209,58,57,35,40,74,undefined,-1,25,134,56,44,undefined,15,74,36,28,14,74,243,18,191,63,93,69,-1,35,-1,undefined,97,33,91,23,-1,51,191,-1,56,72,42,74,60,56,37,undefined,undefined
06/08/2020,10,101,117,100,192,156,151,58,102,54,39,23,108,-1,3,-1,150,115,39,57,35,-1,390,37,163,117,259,79,112,41,58,73,undefined,-1,22,165,43,38,undefined,13,30,42,26,16,85,268,27,189,104,98,96,-1,27,-1,undefined,67,48,103,23,-1,79,255,-1,70,92,44,98,90,46,55,undefined,undefined
06/08/2020,11,139,161,142,176,145,158,81,132,39,41,36,108,-1,-1,-1,109,132,41,70,39,-1,393,43,180,160,297,79,130,65,65,79,undefined,-1,24,210,72,36,undefined,14,44,63,25,18,117,245,37,198,107,145,65,-1,36,-1,undefined,70,56,112,45,-1,65,358,-1,105,79,88,154,82,50,42,undefined,undefined
06/08/2020,12,162,115,186,248,208,185,109,187,63,45,49,153,-1,-1,-1,145,143,45,95,38,-1,535,75,237,241,381,93,152,79,111,87,undefined,-1,52,326,91,53,undefined,26,54,56,26,25,121,314,24,235,153,159,104,-1,74,-1,undefined,95,63,121,41,-1,99,387,-1,99,80,72,181,129,92,63,undefined,undefined
06/08/2020,13,159,158,224,256,193,188,123,169,75,30,45,185,-1,1,-1,159,112,36,97,48,-1,572,78,235,218,409,87,161,80,75,96,undefined,-1,32,331,75,64,undefined,15,56,73,30,28,133,298,69,249,136,150,87,-1,63,-1,undefined,81,63,135,66,-1,129,435,-1,121,82,70,222,116,98,60,undefined,undefined
06/08/2020,14,178,151,183,274,200,238,93,172,95,39,47,161,-1,-1,-1,200,139,40,102,41,-1,671,77,280,256,353,100,155,67,85,89,undefined,-1,50,332,78,82,undefined,22,81,64,48,32,137,331,60,323,168,150,101,-1,63,-1,undefined,84,53,147,52,-1,116,474,-1,118,83,95,253,99,75,35,undefined,undefined
06/08/2020,15,199,135,257,266,213,322,122,177,85,28,56,197,-1,1,-1,140,101,50,118,51,-1,778,63,291,290,218,91,148,71,69,92,undefined,-1,37,360,68,52,undefined,18,48,37,30,27,151,303,32,373,109,81,82,-1,75,-1,undefined,79,56,130,68,-1,148,528,-1,93,71,77,253,93,48,32,undefined,undefined
06/08/2020,16,212,123,243,304,239,283,168,198,90,33,67,228,-1,-1,-1,124,102,46,99,32,-1,750,76,317,352,183,44,170,96,96,118,undefined,-1,38,387,77,70,undefined,20,63,53,56,34,127,408,38,365,58,68,88,-1,70,-1,undefined,108,64,198,52,-1,123,539,-1,89,108,93,240,103,57,26,undefined,undefined
06/08/2020,17,193,112,255,267,277,273,193,235,122,35,97,295,-1,1,-1,119,95,46,108,38,-1,829,70,249,382,187,58,239,108,97,111,undefined,-1,55,474,37,54,undefined,14,60,63,57,39,138,380,46,258,72,106,64,-1,43,-1,undefined,92,70,211,25,-1,129,498,-1,97,105,108,311,90,26,11,undefined,undefined
06/08/2020,18,92,61,237,127,163,203,142,199,64,36,79,294,-1,-1,-1,73,51,18,94,48,-1,665,60,161,279,157,70,183,106,82,97,undefined,-1,31,331,47,54,undefined,8,46,38,25,15,78,230,29,158,88,104,61,-1,38,-1,undefined,50,34,121,-1,-1,82,434,-1,79,60,86,177,40,0,1,undefined,undefined
06/08/2020,19,80,39,125,88,98,155,37,89,38,23,62,224,-1,-1,-1,35,32,14,67,23,-1,520,47,154,170,154,53,80,29,70,51,undefined,-1,6,181,23,20,undefined,7,21,18,10,5,36,129,14,142,46,122,23,-1,34,-1,undefined,40,36,85,-1,-1,55,286,-1,49,34,41,93,32,0,1,undefined,undefined
06/08/2020,20,29,14,68,32,59,73,6,17,22,12,9,25,-1,1,-1,13,10,4,51,5,-1,174,25,85,23,48,12,40,3,21,44,undefined,-1,-1,16,17,4,undefined,3,7,2,1,1,20,78,4,45,19,114,12,-1,13,-1,undefined,19,3,43,-1,-1,14,70,-1,16,19,18,33,8,0,0,undefined,undefined
06/08/2020,21,23,6,55,19,38,61,4,4,11,4,2,8,-1,-1,-1,10,19,2,33,13,-1,101,7,82,21,53,12,28,3,18,37,undefined,-1,4,14,13,16,undefined,-1,2,-1,-1,-1,16,75,1,49,14,96,8,-1,11,-1,undefined,12,4,20,-1,-1,12,58,-1,13,15,13,15,5,0,0,undefined,undefined
06/08/2020,22,12,7,44,22,39,31,3,4,27,3,3,12,-1,-1,-1,14,4,4,24,2,-1,92,13,89,19,26,12,22,4,21,33,undefined,-1,1,7,8,2,undefined,-1,5,-1,3,2,18,72,1,19,16,53,1,-1,5,-1,undefined,4,5,36,-1,-1,10,53,-1,20,3,17,22,-1,-1,-1,undefined,undefined
06/08/2020,23,12,3,23,14,47,30,1,1,3,-1,1,12,-1,-1,-1,6,5,1,15,-1,-1,62,9,19,10,29,2,34,2,14,24,undefined,-1,1,10,5,-1,undefined,-1,2,4,-1,-1,14,42,1,22,-1,72,3,-1,1,-1,undefined,6,1,11,-1,-1,5,43,-1,2,4,9,13,-1,-1,-1,undefined,undefined
07/08/2020,0,3,2,12,3,25,11,1,3,4,-1,-1,4,-1,-1,-1,-1,-1,1,5,2,-1,18,1,15,4,22,5,15,1,2,11,undefined,-1,1,3,-1,1,undefined,-1,-1,1,2,2,-1,17,5,10,3,43,1,-1,-1,-1,undefined,4,1,7,-1,-1,1,24,-1,5,5,1,4,-1,-1,-1,undefined,undefined
07/08/2020,1,6,2,9,5,9,27,-1,1,1,1,-1,2,-1,-1,-1,-1,-1,-1,6,2,-1,24,2,3,12,15,-1,17,3,-1,6,undefined,-1,-1,1,1,-1,undefined,-1,-1,1,-1,-1,2,7,-1,8,4,47,-1,-1,-1,-1,undefined,-1,-1,3,-1,-1,3,11,-1,3,2,2,3,-1,-1,-1,undefined,undefined
07/08/2020,2,1,89,13,1,18,2,6,5,2,1,1,2,-1,-1,-1,1,1,-1,3,1,-1,12,5,11,4,14,1,15,-1,1,9,undefined,-1,-1,-1,-1,-1,undefined,-1,1,1,-1,-1,4,14,-1,7,7,49,-1,-1,-1,-1,undefined,1,-1,13,-1,-1,1,11,-1,6,-1,1,3,-1,-1,-1,undefined,undefined
07/08/2020,3,-1,7,6,8,28,1,3,-1,-1,4,-1,-1,-1,-1,-1,10,-1,-1,3,-1,-1,22,9,5,2,18,3,36,-1,5,3,undefined,-1,-1,2,5,-1,undefined,-1,-1,-1,-1,2,7,10,-1,17,1,31,-1,-1,-1,-1,undefined,-1,15,7,-1,-1,2,4,-1,1,-1,1,2,-1,-1,-1,undefined,undefined
07/08/2020,4,3,1,3,10,39,8,-1,-1,2,-1,3,7,-1,-1,-1,2,2,-1,1,-1,-1,14,-1,9,7,26,3,47,-1,-1,6,undefined,-1,1,1,-1,5,undefined,-1,-1,3,1,-1,4,10,1,23,5,33,4,-1,-1,-1,undefined,2,8,4,-1,-1,15,20,-1,1,1,3,5,-1,-1,-1,undefined,undefined
07/08/2020,5,5,6,22,28,62,61,8,17,28,1,2,5,-1,-1,-1,14,33,4,3,4,-1,96,8,71,23,49,5,56,3,12,16,undefined,-1,6,17,10,10,undefined,5,7,3,7,5,11,81,4,46,12,26,11,-1,9,-1,undefined,11,7,32,-1,-1,7,90,-1,5,11,8,12,-1,-1,-1,undefined,undefined
07/08/2020,6,40,7,29,41,89,177,55,32,103,19,11,43,-1,-1,-1,45,73,8,5,12,-1,125,45,194,127,67,12,71,30,30,20,undefined,-1,14,85,17,12,undefined,13,12,33,19,10,18,137,14,48,14,70,10,-1,13,-1,undefined,67,43,89,-1,-1,33,119,-1,12,32,24,18,6,2,0,undefined,undefined
07/08/2020,7,48,32,42,68,105,215,93,81,58,26,34,74,-1,-1,-1,86,72,27,11,12,-1,258,45,187,133,119,35,82,43,32,37,undefined,-1,28,159,32,17,undefined,4,48,66,23,12,40,183,13,61,58,54,25,-1,18,-1,undefined,44,40,123,7,-1,32,136,-1,53,88,39,47,33,34,24,undefined,undefined
07/08/2020,8,81,42,63,123,111,178,92,103,90,27,25,84,-1,-1,-1,106,105,49,29,18,-1,303,67,222,201,139,74,99,40,31,27,undefined,-1,26,210,59,42,undefined,27,46,28,31,12,82,216,29,138,60,70,53,-1,18,-1,undefined,34,46,159,24,-1,48,166,-1,52,92,45,61,71,39,44,undefined,undefined
07/08/2020,9,70,61,76,134,104,206,74,103,57,39,34,93,-1,-1,-1,83,158,35,28,31,-1,306,26,142,130,213,66,76,34,37,37,undefined,-1,28,194,45,25,undefined,20,49,23,14,12,65,250,25,157,85,104,50,-1,26,-1,undefined,74,20,108,22,-1,63,188,-1,68,84,40,85,71,55,49,undefined,undefined
07/08/2020,10,87,91,105,167,158,249,86,100,43,30,22,102,-1,-1,-1,138,95,26,49,26,-1,411,61,173,161,296,75,119,44,66,62,undefined,-1,44,173,74,35,undefined,16,38,33,25,14,64,221,29,199,82,108,79,-1,44,-1,undefined,86,34,95,20,-1,75,293,-1,64,74,51,127,80,59,34,undefined,undefined
07/08/2020,11,130,98,123,218,139,173,102,122,46,26,17,120,-1,-1,-1,155,114,32,79,51,-1,400,58,161,184,360,78,113,46,87,80,undefined,-1,29,229,66,42,undefined,17,45,32,25,23,86,215,42,225,123,143,55,-1,40,-1,undefined,81,64,87,35,-1,86,364,-1,75,53,61,156,86,45,35,undefined,undefined
07/08/2020,12,172,114,222,254,161,196,116,150,64,34,36,100,-1,1,-1,179,158,30,112,49,-1,553,60,206,200,388,86,138,68,85,53,undefined,-1,38,263,74,68,undefined,37,64,62,42,30,140,340,45,307,119,198,93,-1,57,-1,undefined,83,63,114,52,-1,117,452,-1,100,86,71,167,119,70,61,undefined,undefined
07/08/2020,13,154,138,229,237,200,240,123,140,45,40,31,115,-1,-1,-1,152,133,41,107,49,-1,578,67,275,223,403,85,164,60,90,96,undefined,-1,29,264,62,66,undefined,30,60,37,44,25,122,355,30,355,130,174,75,-1,80,-1,undefined,81,56,142,55,-1,122,471,-1,140,102,72,227,97,62,51,undefined,undefined
07/08/2020,14,155,140,176,258,181,246,72,112,84,24,36,151,-1,-1,-1,133,92,42,103,59,-1,615,74,271,191,344,73,123,52,89,77,undefined,-1,33,212,59,60,undefined,27,80,26,35,25,110,346,43,310,134,147,97,-1,71,-1,undefined,100,54,122,28,-1,146,481,-1,102,74,75,245,104,67,33,undefined,undefined
07/08/2020,15,201,139,241,233,172,266,77,115,73,38,34,133,-1,-1,-1,126,76,36,108,54,-1,626,57,295,224,247,49,120,53,76,117,undefined,-1,27,209,76,71,undefined,18,44,36,19,17,138,299,43,354,85,72,88,-1,67,-1,undefined,94,48,147,53,-1,124,524,-1,64,73,62,237,116,47,28,undefined,undefined
07/08/2020,16,154,131,235,207,188,225,80,128,92,22,61,203,-1,1,-1,116,74,45,120,37,-1,737,82,261,214,198,65,115,55,78,111,undefined,-1,24,220,62,61,undefined,19,50,44,28,18,114,350,35,312,82,92,81,-1,68,-1,undefined,84,69,165,29,-1,112,534,-1,95,92,19,279,94,47,25,undefined,undefined
07/08/2020,17,139,86,230,216,194,222,106,127,90,27,55,215,-1,-1,-1,78,67,31,122,59,-1,728,65,291,238,211,50,131,66,101,73,undefined,-1,27,199,35,47,undefined,10,60,53,35,26,103,309,29,255,93,97,90,-1,53,-1,undefined,67,61,204,7,-1,136,504,-1,92,89,90,228,73,14,15,undefined,undefined
07/08/2020,18,68,65,174,141,145,185,65,80,30,38,41,173,-1,-1,-1,66,45,9,115,41,-1,610,55,208,183,178,61,99,39,81,80,undefined,-1,25,203,51,40,undefined,4,46,34,21,14,77,217,13,192,50,116,56,-1,39,-1,undefined,64,39,125,-1,-1,63,409,-1,74,36,52,139,42,0,0,undefined,undefined
07/08/2020,19,49,38,119,72,89,100,23,26,21,30,8,59,-1,-1,-1,15,25,7,101,22,-1,418,54,183,96,104,50,66,18,69,42,undefined,-1,3,64,10,20,undefined,2,31,10,9,9,35,125,26,119,53,92,34,-1,24,-1,undefined,39,21,75,-1,-1,47,241,-1,31,25,24,83,17,0,2,undefined,undefined
07/08/2020,20,16,17,93,30,40,70,3,7,8,7,1,10,-1,-1,-1,25,27,1,42,8,-1,149,33,131,28,40,13,31,3,29,20,undefined,-1,3,7,10,10,undefined,2,9,5,1,-1,12,71,7,57,16,104,28,-1,10,-1,undefined,7,6,20,-1,-1,10,72,-1,25,11,17,40,10,0,0,undefined,undefined
07/08/2020,21,12,16,54,24,67,65,3,2,8,-1,-1,2,-1,1,-1,17,9,1,31,11,-1,120,28,92,25,36,12,30,3,34,27,undefined,-1,6,7,14,9,undefined,1,12,-1,2,-1,25,66,3,46,11,65,8,-1,8,-1,undefined,7,6,29,-1,-1,19,55,-1,11,7,7,18,1,0,0,undefined,undefined
07/08/2020,22,16,16,50,42,33,32,2,4,20,3,-1,8,-1,-1,-1,17,10,4,14,3,-1,90,7,101,21,20,5,19,3,15,11,undefined,-1,-1,10,5,3,undefined,3,7,3,2,-1,10,53,3,33,6,40,-1,-1,7,-1,undefined,9,3,34,-1,-1,5,42,-1,22,3,10,11,-1,-1,-1,undefined,undefined
07/08/2020,23,8,9,10,21,37,15,11,2,3,-1,1,4,-1,-1,-1,4,5,1,12,-1,-1,67,2,24,12,23,2,16,3,9,14,undefined,-1,-1,1,3,-1,undefined,1,6,1,-1,-1,16,46,-1,30,2,57,4,-1,1,-1,undefined,6,4,9,-1,-1,4,20,-1,9,-1,10,12,-1,-1,-1,undefined,undefined
08/08/2020,0,11,3,10,6,36,7,13,-1,-1,1,-1,1,-1,-1,-1,2,-1,-1,12,2,-1,56,4,32,11,15,6,23,-1,12,25,undefined,-1,1,1,3,-1,undefined,-1,1,-1,-1,-1,1,26,-1,32,5,42,-1,-1,-1,-1,undefined,7,1,3,-1,-1,2,12,-1,10,6,2,11,-1,-1,-1,undefined,undefined
08/08/2020,1,15,2,14,4,22,4,18,6,-1,-1,-1,1,-1,-1,-1,3,-1,-1,4,1,-1,28,-1,11,22,7,5,13,-1,-1,7,undefined,-1,-1,-1,-1,1,undefined,-1,-1,-1,-1,-1,5,10,1,21,4,55,-1,-1,-1,-1,undefined,1,1,1,-1,-1,3,13,-1,5,-1,2,1,-1,-1,-1,undefined,undefined
08/08/2020,2,9,3,4,10,15,12,2,-1,-1,1,-1,1,-1,-1,-1,6,-1,-1,1,-1,-1,78,2,9,6,16,1,9,-1,1,2,undefined,-1,-1,-1,2,-1,undefined,-1,-1,-1,-1,-1,1,31,-1,5,3,41,2,-1,8,-1,undefined,7,-1,6,-1,-1,1,15,-1,-1,-1,2,2,-1,-1,-1,undefined,undefined
08/08/2020,3,1,3,4,5,26,6,7,-1,1,-1,-1,-1,-1,-1,-1,7,-1,1,1,1,-1,16,-1,4,6,8,3,26,-1,1,2,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,1,14,-1,11,1,23,2,-1,3,-1,undefined,-1,-1,6,-1,-1,-1,12,-1,3,-1,3,4,-1,-1,-1,undefined,undefined
08/08/2020,4,1,1,17,6,17,3,7,3,-1,2,-1,6,-1,-1,-1,1,2,-1,-1,1,-1,17,1,10,4,10,3,13,-1,3,5,undefined,-1,-1,-1,-1,-1,undefined,-1,2,-1,1,-1,8,20,2,13,3,10,-1,-1,1,-1,undefined,-1,-1,5,-1,-1,-1,20,-1,5,1,-1,1,-1,-1,-1,undefined,undefined
08/08/2020,5,3,5,16,13,36,22,5,4,11,3,-1,1,-1,-1,-1,21,1,2,6,2,-1,40,11,34,11,35,5,35,2,3,17,undefined,-1,2,4,10,9,undefined,-1,1,2,-1,-1,7,45,-1,26,4,18,9,-1,-1,-1,undefined,4,4,13,-1,-1,2,26,-1,6,2,4,6,-1,-1,-1,undefined,undefined
08/08/2020,6,11,5,40,26,28,37,11,9,9,8,2,4,-1,-1,-1,11,32,4,5,2,-1,63,13,58,35,35,13,26,11,27,5,undefined,-1,9,32,8,4,undefined,2,6,9,1,-1,14,73,-1,23,17,35,10,-1,6,-1,undefined,22,4,26,-1,-1,15,63,-1,12,11,11,13,3,0,0,undefined,undefined
08/08/2020,7,23,14,26,34,33,99,19,16,12,7,-1,4,-1,-1,-1,11,30,1,6,4,-1,109,20,93,30,79,31,23,12,29,14,undefined,-1,8,30,13,7,undefined,1,34,13,4,4,19,68,10,38,31,36,9,-1,8,-1,undefined,27,5,47,-1,-1,16,62,-1,11,19,9,20,6,7,0,undefined,undefined
08/08/2020,8,45,32,38,77,55,76,40,42,9,13,3,21,-1,-1,-1,20,28,5,10,5,-1,162,6,75,64,113,44,42,17,13,28,undefined,-1,7,44,22,15,undefined,9,16,12,7,1,19,85,10,131,52,54,24,-1,12,-1,undefined,16,16,48,2,-1,20,86,-1,13,28,10,26,30,31,14,undefined,undefined
08/08/2020,9,47,64,73,100,103,86,58,56,20,10,14,57,-1,-1,-1,41,46,3,18,16,-1,200,10,99,103,183,82,52,38,19,32,undefined,-1,28,110,21,30,undefined,8,43,8,11,11,53,150,23,133,75,120,43,-1,10,-1,undefined,18,18,60,6,-1,38,176,-1,34,35,28,54,38,30,25,undefined,undefined
08/08/2020,10,79,83,131,155,122,94,160,106,32,48,24,112,-1,-1,-1,80,46,14,44,19,-1,301,33,138,175,321,113,109,75,45,51,undefined,-1,31,153,17,57,undefined,7,29,32,19,10,62,171,14,169,142,161,103,-1,30,-1,undefined,42,36,91,23,-1,89,260,-1,46,37,38,119,68,39,17,undefined,undefined
08/08/2020,11,126,139,144,177,167,200,132,147,22,35,21,115,-1,-1,-1,75,63,8,76,36,-1,479,34,139,199,456,117,108,84,82,70,undefined,-1,32,190,23,71,undefined,10,45,33,26,12,84,236,11,201,162,164,154,-1,51,-1,undefined,49,41,105,31,-1,87,318,-1,60,35,54,170,72,43,24,undefined,undefined
08/08/2020,12,160,131,199,223,178,196,118,153,23,32,20,136,-1,-1,-1,90,64,10,99,48,-1,488,36,157,190,451,141,138,86,92,89,undefined,-1,39,202,37,62,undefined,5,41,30,21,17,110,224,17,195,160,199,107,-1,41,-1,undefined,59,49,115,24,-1,100,408,-1,71,53,42,221,86,34,22,undefined,undefined
08/08/2020,13,170,135,214,218,200,210,148,152,36,33,37,168,-1,1,-1,96,55,12,118,35,-1,566,46,156,261,483,147,145,81,90,98,undefined,-1,45,251,31,60,undefined,3,53,25,15,18,114,267,21,234,223,208,115,-1,56,-1,undefined,75,50,126,69,-1,136,507,-1,80,50,59,276,94,55,34,undefined,undefined
08/08/2020,14,215,201,253,281,277,232,243,242,43,32,65,259,-1,-1,-1,101,67,12,128,53,-1,615,69,163,344,525,158,218,128,111,117,undefined,-1,51,385,40,80,undefined,5,68,52,50,32,126,361,22,347,227,188,103,-1,81,-1,undefined,88,73,162,60,-1,141,585,-1,79,64,80,279,93,63,27,undefined,undefined
08/08/2020,15,218,198,283,269,270,280,226,314,41,29,84,311,-1,2,-1,84,79,17,152,51,-1,661,49,145,443,440,164,196,149,87,120,undefined,-1,59,476,45,77,undefined,13,53,54,56,46,118,343,37,328,238,203,122,-1,57,-1,undefined,77,72,160,62,-1,162,624,-1,91,74,74,353,104,45,17,undefined,undefined
08/08/2020,16,236,172,293,269,247,250,220,380,34,30,97,317,-1,-1,-1,89,67,6,123,53,-1,672,55,145,455,231,100,166,139,86,124,undefined,-1,33,425,26,67,undefined,4,65,57,55,37,150,312,30,302,152,114,117,-1,86,-1,undefined,66,76,145,78,-1,146,551,-1,85,58,81,343,86,46,24,undefined,undefined
08/08/2020,17,155,109,234,205,211,205,166,299,42,44,81,299,-1,-1,-1,41,62,5,131,53,-1,622,53,129,413,176,53,146,136,85,102,undefined,-1,26,408,30,66,undefined,5,35,46,43,25,123,260,23,218,74,69,96,-1,68,-1,undefined,79,53,123,38,-1,120,512,-1,75,55,90,316,66,22,11,undefined,undefined
08/08/2020,18,77,47,214,120,169,156,67,145,39,27,90,276,-1,-1,-1,34,28,7,102,34,-1,523,37,141,209,195,43,123,48,101,76,undefined,-1,22,214,35,48,undefined,6,44,31,25,17,75,185,30,193,43,97,66,-1,44,-1,undefined,64,32,132,-1,-1,108,482,-1,54,37,46,208,38,0,3,undefined,undefined
08/08/2020,19,38,39,131,74,69,86,29,66,26,14,70,161,-1,1,-1,25,19,1,90,30,-1,367,36,121,103,172,46,60,29,79,57,undefined,-1,26,80,27,24,undefined,4,19,24,16,11,34,146,12,131,55,115,37,-1,38,-1,undefined,53,21,88,-1,-1,44,337,-1,46,24,28,111,37,0,0,undefined,undefined
08/08/2020,20,32,18,102,26,45,35,2,8,5,3,3,11,-1,-1,-1,4,15,-1,51,9,-1,153,25,58,24,57,13,12,4,33,56,undefined,-1,8,8,8,6,undefined,-1,2,5,2,1,10,46,3,61,18,91,18,-1,8,-1,undefined,17,8,23,-1,-1,18,95,-1,30,6,2,41,7,0,1,undefined,undefined
08/08/2020,21,25,10,73,33,35,43,2,1,4,4,2,12,-1,-1,-1,9,1,2,20,12,-1,124,17,51,24,50,16,26,2,21,39,undefined,-1,6,13,6,7,undefined,2,3,-1,2,-1,17,63,2,64,13,98,6,-1,7,-1,undefined,6,10,24,-1,-1,9,47,-1,8,4,8,26,4,0,0,undefined,undefined
08/08/2020,22,21,7,64,21,27,27,1,1,4,1,1,8,-1,-1,-1,6,4,1,23,8,-1,68,10,40,23,30,11,8,-1,14,22,undefined,-1,-1,2,4,4,undefined,2,2,2,3,1,9,38,2,46,11,69,6,-1,4,-1,undefined,19,8,26,-1,-1,14,36,-1,14,2,10,17,-1,-1,-1,undefined,undefined
08/08/2020,23,14,4,24,17,32,13,11,2,-1,-1,-1,4,-1,-1,-1,-1,4,-1,26,7,-1,68,3,21,23,26,5,15,-1,18,21,undefined,-1,-1,1,1,2,undefined,2,2,1,-1,-1,10,39,4,16,5,59,3,-1,1,-1,undefined,8,5,16,-1,-1,13,32,-1,5,4,8,9,-1,-1,-1,undefined,undefined
09/08/2020,0,4,4,12,5,21,8,11,1,3,1,-1,1,-1,-1,-1,5,1,1,13,5,-1,31,1,8,7,18,3,13,1,7,15,undefined,-1,-1,2,-1,-1,undefined,-1,1,-1,2,-1,5,12,-1,40,5,56,1,-1,-1,-1,undefined,3,1,4,-1,-1,8,12,-1,11,2,-1,3,-1,-1,-1,undefined,undefined
09/08/2020,1,9,3,10,3,9,1,1,1,-1,2,-1,2,-1,-1,-1,2,1,-1,2,2,-1,47,6,3,12,14,1,12,-1,1,18,undefined,-1,1,1,-1,-1,undefined,1,-1,-1,-1,-1,2,10,-1,34,-1,55,1,-1,3,-1,undefined,-1,2,18,-1,-1,-1,17,-1,4,-1,1,3,-1,-1,-1,undefined,undefined
09/08/2020,2,1,1,3,6,12,-1,-1,-1,2,2,-1,5,-1,-1,-1,4,1,-1,3,1,-1,49,22,3,8,12,2,18,-1,2,5,undefined,-1,-1,-1,3,-1,undefined,-1,-1,-1,-1,-1,-1,5,-1,37,1,58,1,-1,3,-1,undefined,2,-1,3,-1,-1,1,11,-1,2,-1,1,1,-1,-1,-1,undefined,undefined
09/08/2020,3,3,3,2,-1,16,4,18,-1,1,-1,1,1,-1,-1,-1,5,2,-1,5,3,-1,17,6,9,3,6,1,13,-1,-1,-1,undefined,-1,-1,-1,2,1,undefined,-1,1,1,-1,-1,1,6,-1,13,1,47,-1,-1,-1,-1,undefined,-1,-1,7,-1,-1,1,6,-1,3,1,1,1,-1,-1,-1,undefined,undefined
09/08/2020,4,1,2,-1,4,12,3,11,-1,-1,4,-1,3,-1,-1,-1,12,1,-1,4,-1,-1,15,10,6,5,19,2,12,1,-1,10,undefined,-1,1,-1,-1,-1,undefined,-1,1,-1,2,3,5,4,-1,58,2,33,5,-1,-1,-1,undefined,-1,1,11,-1,-1,2,12,-1,1,1,-1,3,-1,-1,-1,undefined,undefined
09/08/2020,5,3,5,12,18,30,10,3,3,3,2,-1,3,-1,-1,-1,15,8,1,11,5,-1,69,7,15,13,24,2,38,5,9,1,undefined,-1,1,14,4,10,undefined,1,4,-1,-1,-1,12,51,-1,26,6,34,6,-1,3,-1,undefined,3,1,10,-1,-1,8,17,-1,-1,1,6,46,-1,-1,-1,undefined,undefined
09/08/2020,6,8,4,21,41,46,26,7,3,11,4,3,3,-1,-1,-1,13,10,4,8,2,-1,87,13,40,46,49,3,42,8,14,1,undefined,-1,13,21,11,3,undefined,2,7,-1,2,-1,27,103,2,40,17,41,1,-1,7,-1,undefined,4,8,27,-1,-1,10,39,-1,6,6,24,11,2,0,0,undefined,undefined
09/08/2020,7,33,18,30,57,59,48,26,26,9,8,8,17,-1,-1,-1,15,13,1,5,8,-1,178,20,43,65,65,18,45,18,15,11,undefined,-1,15,70,9,5,undefined,2,7,10,6,5,12,88,6,46,19,32,14,-1,12,-1,undefined,12,5,34,3,-1,7,65,-1,16,14,17,18,9,6,4,undefined,undefined
09/08/2020,8,45,20,38,48,76,63,82,64,17,15,20,62,-1,-1,-1,64,33,5,5,6,-1,151,16,68,133,117,25,48,38,12,17,undefined,-1,18,142,5,12,undefined,5,27,11,15,8,22,94,9,86,39,60,24,-1,28,-1,undefined,9,11,38,9,-1,26,80,-1,19,20,26,33,24,14,18,undefined,undefined
09/08/2020,9,66,53,77,87,107,71,127,118,14,10,33,97,-1,-1,-1,42,47,5,26,14,-1,179,24,73,262,231,43,82,70,28,34,undefined,-1,23,244,8,29,undefined,6,41,13,14,10,42,111,9,94,86,76,48,-1,12,-1,undefined,21,26,64,11,-1,43,172,-1,27,41,25,61,32,29,11,undefined,undefined
09/08/2020,10,70,71,105,121,192,132,226,230,29,25,57,200,-1,1,-1,78,76,7,43,43,-1,289,39,109,377,359,109,152,116,40,63,undefined,-1,57,410,21,46,undefined,2,41,31,26,23,86,192,23,136,139,168,86,-1,27,-1,undefined,42,37,97,26,-1,67,270,-1,52,34,54,95,44,29,17,undefined,undefined
09/08/2020,11,166,111,170,216,278,195,288,283,31,14,77,293,-1,-1,-1,149,87,8,81,31,-1,467,48,101,482,461,145,202,154,50,97,undefined,-1,71,541,26,46,undefined,6,63,36,39,24,89,245,22,150,200,179,129,-1,29,-1,undefined,55,40,112,19,-1,83,332,-1,61,78,56,208,64,42,30,undefined,undefined
09/08/2020,12,173,132,236,257,246,225,353,302,46,31,88,326,-1,-1,-1,75,90,8,124,41,-1,593,53,154,483,580,154,142,191,69,108,undefined,-1,55,584,54,61,undefined,7,89,59,43,25,118,339,27,252,217,212,111,-1,66,-1,undefined,62,53,141,58,-1,119,442,-1,67,66,72,246,98,68,37,undefined,undefined
09/08/2020,13,182,138,257,271,244,244,296,315,43,39,85,301,-1,-1,-1,79,91,18,127,50,-1,722,36,141,586,509,139,188,155,82,130,undefined,-1,77,598,55,66,undefined,10,81,50,30,24,142,275,28,261,246,221,151,-1,66,-1,undefined,84,76,177,64,-1,143,510,-1,95,61,80,277,102,39,14,undefined,undefined
09/08/2020,14,218,171,290,258,274,261,335,301,52,54,109,330,-1,1,-1,79,61,10,123,57,-1,664,57,170,557,492,139,178,174,106,103,undefined,-1,49,616,28,65,undefined,7,54,32,35,29,134,318,36,287,228,146,99,-1,67,-1,undefined,66,71,124,57,-1,141,569,-1,75,57,105,362,84,51,37,undefined,undefined
09/08/2020,15,223,148,331,261,272,256,337,362,39,37,100,358,-1,4,-1,90,80,10,126,44,-1,702,57,155,654,465,133,161,194,89,140,undefined,-1,59,739,38,83,undefined,10,64,50,70,47,160,365,32,262,237,134,133,-1,72,-1,undefined,75,89,163,57,-1,140,620,-1,79,63,98,331,93,46,12,undefined,undefined
09/08/2020,16,157,133,285,276,295,270,238,320,64,36,125,384,-1,-1,-1,81,67,5,111,46,-1,630,47,176,454,289,109,209,175,77,109,undefined,-1,71,594,40,62,undefined,10,50,72,69,45,115,370,31,229,140,99,98,-1,74,-1,undefined,87,60,118,44,-1,146,556,-1,73,66,76,322,75,33,23,undefined,undefined
09/08/2020,17,141,88,225,162,199,221,137,258,29,39,116,386,-1,-1,-1,56,46,10,104,50,-1,572,48,130,403,174,59,124,103,77,127,undefined,-1,38,383,16,51,undefined,7,36,43,60,33,81,235,28,236,62,86,40,-1,46,-1,undefined,56,57,127,35,-1,95,486,-1,72,57,56,278,73,14,13,undefined,undefined
09/08/2020,18,102,60,185,144,124,152,83,109,28,33,62,199,-1,1,-1,51,33,3,120,33,-1,532,40,161,166,190,59,97,68,76,113,undefined,-1,13,192,13,32,undefined,4,29,21,20,17,70,160,22,159,53,106,41,-1,52,-1,undefined,72,46,84,-1,-1,87,453,-1,38,33,49,187,43,0,0,undefined,undefined
09/08/2020,19,63,26,114,70,63,70,26,48,26,17,47,156,-1,-1,-1,12,9,2,68,27,-1,366,27,139,81,112,44,55,15,45,76,undefined,-1,7,100,26,24,undefined,6,20,29,26,16,25,121,17,155,38,93,27,-1,26,-1,undefined,40,19,76,-1,-1,41,294,-1,30,20,26,103,24,0,0,undefined,undefined
09/08/2020,20,24,9,75,24,32,46,1,4,6,8,2,8,-1,-1,-1,12,12,1,29,22,-1,146,15,55,37,51,4,21,2,21,56,undefined,-1,4,18,6,2,undefined,2,4,6,-1,1,13,36,3,75,6,95,5,-1,10,-1,undefined,17,3,21,-1,-1,10,79,-1,15,12,10,42,5,0,0,undefined,undefined
09/08/2020,21,39,8,55,35,36,31,-1,4,7,7,1,9,-1,-1,-1,13,2,2,37,11,-1,106,28,66,27,43,11,30,3,14,47,undefined,-1,1,9,8,1,undefined,-1,3,3,-1,-1,20,56,3,142,18,59,5,-1,9,-1,undefined,8,6,28,-1,-1,6,40,-1,14,4,8,27,5,0,0,undefined,undefined
09/08/2020,22,14,11,62,13,29,4,1,3,1,6,-1,5,-1,-1,-1,6,2,-1,29,2,-1,109,8,47,21,31,6,20,1,8,41,undefined,-1,2,1,9,-1,undefined,-1,1,3,2,-1,13,43,-1,63,8,42,3,-1,9,-1,undefined,5,7,25,-1,-1,8,40,-1,10,5,6,20,-1,-1,-1,undefined,undefined
09/08/2020,23,7,5,25,16,14,14,1,1,1,1,-1,4,-1,-1,-1,5,1,-1,17,2,-1,44,4,27,15,26,4,13,-1,13,33,undefined,-1,2,4,3,-1,undefined,2,2,4,-1,-1,9,34,-1,22,4,60,2,-1,4,-1,undefined,9,1,15,-1,-1,5,24,-1,13,2,8,8,-1,-1,-1,undefined,undefined
10/08/2020,0,7,3,18,19,20,7,-1,-1,-1,-1,-1,-1,-1,-1,-1,5,-1,-1,10,4,-1,25,-1,20,7,15,2,16,-1,4,22,undefined,-1,-1,1,1,-1,undefined,-1,4,-1,-1,2,1,24,3,10,4,64,1,-1,1,-1,undefined,5,-1,6,-1,-1,5,12,-1,10,-1,-1,3,-1,-1,-1,undefined,undefined
10/08/2020,1,8,2,28,3,3,17,-1,-1,1,2,-1,1,-1,-1,-1,3,-1,2,5,2,-1,20,1,10,27,11,-1,7,-1,-1,7,undefined,-1,1,-1,-1,-1,undefined,2,-1,1,2,-1,-1,3,2,20,-1,55,3,-1,-1,-1,undefined,-1,-1,1,-1,-1,-1,16,-1,5,-1,-1,2,-1,-1,-1,undefined,undefined
10/08/2020,2,2,-1,11,4,15,2,7,-1,-1,-1,-1,-1,-1,-1,-1,5,1,-1,4,2,-1,29,2,9,3,15,2,18,-1,1,-1,undefined,-1,-1,2,-1,-1,undefined,-1,-1,-1,-1,-1,-1,1,-1,6,2,22,5,-1,1,-1,undefined,2,-1,5,-1,-1,2,7,-1,4,-1,-1,3,-1,-1,-1,undefined,undefined
10/08/2020,3,2,3,8,8,19,5,3,-1,-1,-1,-1,1,-1,-1,-1,7,1,-1,4,-1,-1,9,6,4,12,9,-1,18,-1,3,6,undefined,-1,1,1,5,5,undefined,2,-1,-1,-1,1,5,2,-1,27,-1,25,6,-1,-1,-1,undefined,-1,-1,2,-1,-1,11,15,-1,1,2,-1,3,-1,-1,-1,undefined,undefined
10/08/2020,4,-1,4,7,7,43,8,1,-1,1,1,-1,3,-1,-1,-1,1,3,-1,3,2,-1,31,1,7,28,6,1,46,-1,-1,6,undefined,-1,-1,-1,1,-1,undefined,-1,1,3,-1,-1,2,9,3,16,2,44,-1,-1,-1,-1,undefined,3,-1,9,-1,-1,6,17,-1,5,1,3,2,-1,-1,-1,undefined,undefined
10/08/2020,5,12,10,21,19,53,65,18,16,25,2,4,13,-1,-1,-1,24,19,3,10,2,-1,59,13,62,40,20,3,43,7,11,8,undefined,-1,9,22,6,6,undefined,4,9,7,2,2,11,72,3,35,5,29,8,-1,5,-1,undefined,5,10,40,-1,-1,11,77,-1,7,15,7,9,-1,-1,-1,undefined,undefined
10/08/2020,6,29,18,36,47,84,123,39,41,44,7,15,48,-1,-1,-1,22,64,12,4,5,-1,181,24,138,162,32,6,76,24,24,19,undefined,-1,11,97,26,5,undefined,11,18,34,15,9,20,159,4,47,16,46,9,-1,15,-1,undefined,46,25,74,-1,-1,27,133,-1,24,57,21,27,10,6,1,undefined,undefined
10/08/2020,7,39,32,41,74,99,204,114,87,55,11,21,60,-1,1,-1,70,84,21,17,17,-1,266,40,177,209,60,19,97,58,29,34,undefined,-1,28,207,28,9,undefined,6,38,26,16,11,52,182,4,72,19,42,34,-1,17,-1,undefined,52,42,111,4,-1,31,146,-1,40,124,32,47,37,26,26,undefined,undefined
10/08/2020,8,68,56,95,125,144,155,102,82,83,48,30,84,-1,2,-1,84,127,26,35,22,-1,314,57,219,171,111,24,102,50,29,47,undefined,-1,35,220,67,21,undefined,42,38,30,25,9,70,262,27,117,41,51,59,-1,27,-1,undefined,39,38,129,13,-1,47,163,-1,43,117,48,51,89,55,44,undefined,undefined
10/08/2020,9,64,67,101,133,113,164,81,94,43,42,34,92,-1,6,-1,104,105,18,34,31,-1,498,58,182,185,148,30,82,42,40,38,undefined,-1,26,256,51,-1,undefined,24,53,25,24,11,82,202,17,166,48,72,74,-1,30,-1,undefined,43,34,94,20,-1,76,195,-1,82,94,40,97,60,48,33,undefined,undefined
10/08/2020,10,91,114,115,190,174,150,131,107,52,22,38,136,-1,-1,-1,125,92,33,51,56,-1,553,49,171,181,161,47,131,60,47,62,undefined,-1,29,269,42,-1,undefined,26,39,50,26,17,110,266,30,176,49,92,85,-1,49,-1,undefined,54,51,80,18,-1,69,278,-1,78,86,40,125,102,56,49,undefined,undefined
10/08/2020,11,147,131,149,194,196,175,96,175,29,40,44,160,-1,-1,-1,107,108,46,64,44,-1,568,57,147,188,195,54,144,80,67,78,undefined,-1,36,313,57,-1,undefined,14,49,68,29,21,88,287,39,245,85,65,105,-1,31,-1,undefined,45,53,119,35,-1,113,311,-1,71,79,43,137,97,66,56,undefined,undefined
10/08/2020,12,190,161,219,250,217,224,148,246,58,40,58,227,-1,1,-1,186,138,50,140,55,-1,603,77,197,340,257,50,209,95,82,115,undefined,-1,51,439,62,-1,undefined,26,77,59,30,19,137,335,31,273,64,92,107,-1,54,-1,undefined,67,67,122,32,-1,126,437,-1,122,101,74,197,118,88,52,undefined,undefined
10/08/2020,13,163,187,194,287,242,297,169,248,69,33,67,217,-1,-1,-1,158,140,49,136,54,-1,657,66,207,353,224,58,179,112,82,92,undefined,-1,30,487,83,-1,undefined,27,89,43,23,28,159,381,50,325,76,71,99,-1,92,-1,undefined,106,81,159,62,-1,168,467,-1,150,95,79,227,110,72,55,undefined,undefined
10/08/2020,14,208,168,203,280,230,315,136,206,59,34,56,207,-1,1,-1,154,127,32,92,54,-1,683,62,245,344,191,49,203,95,101,85,undefined,-1,51,476,76,31,undefined,27,47,43,26,17,172,351,35,327,68,63,93,-1,72,-1,undefined,78,54,159,54,-1,177,537,-1,114,84,110,286,109,72,33,undefined,undefined
10/08/2020,15,208,157,215,274,240,302,175,258,77,18,67,236,-1,-1,-1,137,115,32,127,75,-1,679,67,302,470,233,70,201,103,95,106,undefined,-1,36,520,48,92,undefined,25,73,20,27,26,127,371,32,354,79,97,95,-1,83,-1,undefined,93,61,163,32,-1,180,576,-1,120,98,88,270,89,48,26,undefined,undefined
10/08/2020,16,219,170,219,254,263,368,260,252,98,20,69,257,-1,-1,-1,113,87,44,110,51,-1,890,63,304,419,224,60,205,167,87,75,undefined,-1,39,502,64,50,undefined,13,76,76,65,47,176,428,28,342,93,85,77,-1,73,-1,undefined,81,86,202,36,-1,202,667,-1,97,123,89,301,127,44,24,undefined,undefined
10/08/2020,17,210,105,257,272,288,369,246,386,121,46,144,459,-1,-1,-1,113,88,36,86,44,-1,883,96,290,612,226,59,243,155,74,99,undefined,-1,71,621,57,71,undefined,14,55,73,78,40,151,425,44,316,72,121,79,-1,55,-1,undefined,107,87,209,26,-1,179,635,-1,96,142,105,275,96,30,22,undefined,undefined
10/08/2020,18,90,49,232,174,209,274,162,190,52,33,124,359,-1,2,-1,67,54,14,112,61,-1,728,74,185,340,149,51,193,89,109,75,undefined,-1,21,380,49,47,undefined,6,48,34,38,20,78,284,24,175,68,107,52,-1,59,-1,undefined,98,80,154,-1,-1,113,497,-1,74,79,80,155,40,0,0,undefined,undefined
10/08/2020,19,92,41,164,92,86,177,56,92,29,23,62,222,-1,-1,-1,42,23,6,61,28,-1,472,52,155,140,157,35,99,27,62,55,undefined,-1,14,183,19,27,undefined,9,31,30,25,17,34,160,16,141,40,94,32,-1,37,-1,undefined,60,36,84,-1,-1,52,347,-1,48,44,22,116,22,1,3,undefined,undefined
10/08/2020,20,15,5,80,28,49,112,10,7,10,1,1,11,-1,-1,-1,16,16,3,29,7,-1,140,31,77,35,55,10,43,-1,26,43,undefined,-1,2,21,13,8,undefined,3,6,4,-1,-1,15,68,6,46,9,92,13,-1,11,-1,undefined,6,4,34,-1,-1,5,89,-1,13,15,12,31,8,0,0,undefined,undefined
10/08/2020,21,47,11,64,23,35,87,4,5,12,-1,4,4,-1,-1,-1,11,4,-1,20,6,-1,150,18,116,25,34,10,29,1,17,28,undefined,-1,7,10,5,1,undefined,1,1,3,5,2,11,85,1,42,9,76,6,-1,11,-1,undefined,12,7,31,-1,-1,7,44,-1,16,10,8,17,5,0,0,undefined,undefined
10/08/2020,22,22,8,46,29,27,17,1,4,26,-1,4,15,-1,-1,-1,10,11,1,23,8,-1,118,16,97,23,25,5,29,2,13,31,undefined,-1,2,6,7,1,undefined,-1,12,1,4,-1,14,73,-1,37,9,66,1,-1,3,-1,undefined,6,-1,36,-1,-1,12,35,-1,14,9,10,22,-1,-1,-1,undefined,undefined
10/08/2020,23,9,1,19,6,23,12,2,3,6,2,1,4,-1,-1,-1,10,1,-1,17,3,-1,47,8,32,17,22,5,10,-1,13,57,undefined,-1,1,6,9,-1,undefined,4,19,2,-1,-1,6,21,-1,25,4,55,-1,-1,2,-1,undefined,1,-1,14,-1,-1,2,31,-1,3,3,5,13,-1,-1,-1,undefined,undefined
11/08/2020,0,3,1,23,19,22,11,-1,-1,2,-1,-1,1,-1,-1,-1,3,-1,1,8,2,-1,21,4,15,4,19,6,22,1,3,19,undefined,-1,-1,6,-1,3,undefined,-1,-1,1,2,1,8,22,3,8,9,48,1,-1,1,-1,undefined,2,2,7,-1,-1,5,18,-1,5,4,4,4,-1,-1,-1,undefined,undefined
11/08/2020,1,2,2,5,1,11,12,-1,-1,1,2,-1,4,-1,-1,-1,1,-1,1,1,-1,-1,20,6,8,8,16,4,18,-1,-1,-1,undefined,-1,-1,1,-1,-1,undefined,2,-1,2,-1,-1,-1,9,1,18,3,71,-1,-1,-1,-1,undefined,2,1,4,-1,-1,6,12,-1,3,3,-1,2,-1,-1,-1,undefined,undefined
11/08/2020,2,4,2,12,1,7,1,9,-1,2,2,-1,1,-1,-1,-1,-1,-1,-1,2,-1,-1,17,2,6,2,16,-1,10,-1,-1,3,undefined,-1,-1,1,2,1,undefined,-1,-1,2,-1,-1,2,8,-1,6,4,34,1,-1,-1,-1,undefined,-1,-1,8,-1,-1,2,6,-1,7,1,1,2,-1,-1,-1,undefined,undefined
11/08/2020,3,4,1,4,4,21,3,4,-1,-1,-1,1,3,-1,-1,-1,9,-1,-1,2,-1,-1,23,-1,5,6,15,1,19,-1,3,9,undefined,-1,-1,-1,-1,4,undefined,-1,-1,4,-1,-1,5,5,-1,25,1,31,7,-1,-1,-1,undefined,1,-1,6,-1,-1,-1,10,-1,1,-1,1,4,-1,-1,-1,undefined,undefined
11/08/2020,4,1,3,3,8,42,9,1,-1,2,1,3,4,-1,-1,-1,3,2,-1,4,15,-1,16,1,9,9,17,4,45,1,8,6,undefined,-1,3,1,-1,3,undefined,-1,4,6,1,1,2,18,1,18,2,39,9,-1,-1,-1,undefined,1,3,2,-1,-1,10,17,-1,5,-1,2,5,-1,-1,-1,undefined,undefined
11/08/2020,5,11,7,17,26,64,63,12,20,21,2,5,14,-1,-1,-1,24,28,2,9,3,-1,82,6,60,40,52,5,53,12,10,13,undefined,-1,4,24,7,10,undefined,4,3,3,2,1,14,73,5,33,6,44,3,-1,3,-1,undefined,10,11,34,-1,-1,7,64,-1,13,21,11,12,-1,-1,-1,undefined,undefined
11/08/2020,6,34,14,30,46,74,134,71,38,51,10,9,40,-1,-1,-1,19,49,12,4,10,-1,144,39,137,138,53,16,76,31,17,22,undefined,-1,14,114,35,3,undefined,8,17,15,17,8,16,162,11,53,20,70,9,-1,12,-1,undefined,26,30,71,-1,-1,14,124,-1,15,52,22,16,9,3,1,undefined,undefined
11/08/2020,7,71,39,42,83,128,129,156,112,58,22,16,80,-1,-1,-1,48,106,23,13,13,-1,271,53,177,257,120,39,94,60,42,29,undefined,-1,41,247,34,15,undefined,17,45,30,14,10,59,246,14,100,68,76,26,-1,18,-1,undefined,21,33,90,4,-1,39,153,-1,50,85,53,53,43,30,26,undefined,undefined
11/08/2020,8,71,72,65,123,115,160,138,129,86,38,51,114,-1,-1,-1,67,117,32,32,26,-1,330,44,237,223,197,43,111,64,33,41,undefined,-1,33,293,49,23,undefined,21,24,33,28,15,72,256,26,140,56,90,61,-1,28,-1,undefined,43,34,166,16,-1,74,174,-1,48,93,51,48,62,35,35,undefined,undefined
11/08/2020,9,83,57,94,152,127,138,87,95,48,13,26,84,-1,-1,-1,127,120,23,29,31,-1,301,53,163,183,226,64,90,44,48,52,undefined,-1,32,183,46,38,undefined,36,65,39,17,8,71,244,17,186,82,96,38,-1,39,-1,undefined,48,21,105,17,-1,69,202,-1,66,82,52,64,95,68,44,undefined,undefined
11/08/2020,10,89,96,129,178,189,167,97,113,36,20,46,114,-1,-1,-1,143,110,29,38,37,-1,407,51,172,138,279,82,149,76,51,62,undefined,-1,19,205,55,32,undefined,49,52,46,27,16,91,286,27,204,107,91,62,-1,48,-1,undefined,43,58,87,12,-1,79,236,-1,87,100,36,105,94,52,41,undefined,undefined
11/08/2020,11,133,142,147,208,194,159,103,139,54,34,40,147,-1,1,-1,173,112,24,90,51,-1,464,67,189,217,366,100,189,68,60,90,undefined,-1,31,238,54,39,undefined,14,34,39,30,31,105,271,25,235,164,82,97,-1,62,-1,undefined,66,50,129,29,-1,118,318,-1,107,78,60,160,101,69,51,undefined,undefined
11/08/2020,12,149,174,221,268,200,195,155,185,79,38,32,168,-1,-1,-1,171,109,31,126,51,-1,598,81,250,302,450,90,171,70,109,106,undefined,-1,43,347,69,48,undefined,30,50,64,26,19,132,320,45,291,151,179,109,-1,78,-1,undefined,72,55,137,27,-1,131,525,-1,124,29,70,191,134,85,67,undefined,undefined
11/08/2020,13,171,177,268,282,207,227,123,177,55,30,53,160,-1,-1,-1,180,128,31,123,60,-1,669,85,276,262,466,79,191,73,110,114,undefined,-1,20,370,83,80,undefined,21,59,37,18,17,139,392,41,337,155,128,104,-1,90,-1,undefined,96,61,145,56,-1,205,470,-1,133,-1,101,240,114,45,29,undefined,undefined
11/08/2020,14,219,152,208,283,244,274,147,163,78,30,41,154,-1,-1,-1,167,99,24,100,51,-1,739,64,277,290,362,106,165,72,93,84,undefined,-1,37,371,52,67,undefined,22,64,36,30,29,167,311,38,321,177,129,61,-1,64,-1,undefined,66,41,160,55,-1,156,485,-1,112,-1,87,255,100,68,50,undefined,undefined
11/08/2020,15,197,136,241,281,230,278,128,215,70,30,51,197,-1,-1,-1,127,97,25,120,56,-1,736,72,274,345,247,59,150,81,80,91,undefined,-1,38,317,49,62,undefined,27,57,41,31,20,175,319,33,349,127,123,59,-1,48,-1,undefined,81,87,157,43,-1,181,572,-1,108,-1,85,250,117,53,25,undefined,undefined
11/08/2020,16,196,141,208,272,276,282,165,231,97,33,82,257,-1,-1,-1,86,93,39,107,38,-1,778,78,342,380,206,63,207,120,83,126,undefined,-1,48,423,67,60,undefined,8,58,56,51,27,121,429,30,333,80,104,81,-1,53,-1,undefined,73,73,215,44,-1,146,607,-1,95,-1,88,277,132,44,36,undefined,undefined
11/08/2020,17,181,90,267,243,292,286,226,268,100,40,107,317,-1,-1,-1,97,100,24,126,59,-1,870,79,331,477,212,78,202,118,68,94,undefined,-1,50,507,38,76,undefined,17,63,54,42,32,128,347,36,309,84,105,85,-1,63,-1,undefined,92,103,216,18,-1,139,592,-1,91,-1,95,268,90,34,18,undefined,undefined
11/08/2020,18,87,79,242,176,223,222,158,162,43,38,97,347,-1,-1,-1,64,57,17,116,42,-1,746,64,192,361,166,84,163,91,115,106,undefined,-1,23,400,38,54,undefined,8,39,74,51,41,72,254,24,185,82,80,57,-1,46,-1,undefined,80,50,127,-1,-1,93,447,-1,73,-1,46,212,43,2,1,undefined,undefined
11/08/2020,19,76,33,163,96,101,104,45,74,27,43,83,254,-1,-1,-1,52,38,11,95,34,-1,418,53,186,147,135,45,96,28,67,68,undefined,-1,14,170,33,51,undefined,5,31,23,18,6,37,186,13,146,44,90,40,-1,30,-1,undefined,54,34,87,-1,-1,48,293,-1,39,-1,27,120,29,1,0,undefined,undefined
11/08/2020,20,35,18,83,22,34,66,1,6,23,14,5,16,-1,-1,-1,27,16,1,37,12,-1,157,29,97,20,58,8,25,2,36,43,undefined,-1,1,11,11,7,undefined,2,3,7,-1,2,9,96,9,40,19,80,8,-1,11,-1,undefined,9,10,35,-1,-1,9,72,-1,18,-1,16,33,9,0,0,undefined,undefined
11/08/2020,21,28,16,64,29,52,38,6,4,13,6,-1,3,-1,-1,-1,12,10,-1,18,9,-1,100,15,114,12,55,7,20,4,27,39,undefined,-1,10,12,9,5,undefined,-1,3,3,2,1,24,98,2,45,7,86,3,-1,9,-1,undefined,23,2,33,-1,-1,5,65,-1,22,-1,7,34,5,0,0,undefined,undefined
11/08/2020,22,8,7,51,18,30,26,3,2,19,-1,4,14,-1,-1,-1,9,11,1,23,6,-1,78,12,79,25,22,4,23,1,6,36,undefined,-1,1,9,4,-1,undefined,2,15,2,2,1,13,125,-1,24,8,60,3,-1,2,-1,undefined,10,3,44,-1,-1,18,46,-1,14,-1,18,22,-1,-1,-1,undefined,undefined
11/08/2020,23,8,4,15,14,25,7,2,2,7,-1,1,1,-1,-1,-1,5,3,1,22,10,-1,68,5,35,6,18,2,15,-1,5,43,undefined,-1,2,6,6,-1,undefined,1,6,-1,-1,2,6,95,1,26,6,36,2,-1,3,-1,undefined,7,-1,19,-1,-1,7,37,-1,5,-1,8,10,-1,-1,-1,undefined,undefined
12/08/2020,0,5,8,21,13,22,7,-1,-1,4,1,-1,2,-1,-1,-1,3,2,2,8,6,-1,13,4,19,2,24,4,21,1,1,41,undefined,-1,-1,1,-1,1,undefined,-1,-1,2,4,2,7,82,5,14,9,62,-1,-1,-1,-1,undefined,2,5,8,-1,-1,3,14,-1,6,-1,1,5,-1,-1,-1,undefined,undefined
12/08/2020,1,-1,2,6,8,4,16,5,-1,1,2,-1,1,-1,-1,-1,4,1,1,7,1,-1,16,5,5,9,23,2,6,-1,1,24,undefined,-1,-1,2,-1,2,undefined,1,-1,-1,-1,-1,3,15,2,11,1,50,-1,-1,-1,-1,undefined,-1,-1,1,-1,-1,4,11,-1,1,-1,1,3,-1,-1,-1,undefined,undefined
12/08/2020,2,5,1,5,3,23,17,6,1,-1,1,-1,6,-1,-1,-1,4,1,-1,8,3,-1,6,-1,7,10,12,-1,10,2,1,4,undefined,-1,-1,7,1,-1,undefined,1,3,-1,-1,1,3,6,-1,3,-1,27,2,-1,1,-1,undefined,-1,-1,3,-1,-1,2,16,-1,5,-1,1,-1,-1,-1,-1,undefined,undefined
12/08/2020,3,5,1,10,4,23,4,3,1,-1,-1,-1,3,-1,-1,-1,8,1,1,3,-1,-1,18,6,1,6,9,2,22,1,9,11,undefined,-1,-1,13,3,8,undefined,-1,-1,1,-1,-1,5,6,-1,11,5,35,10,-1,-1,-1,undefined,-1,2,4,-1,-1,-1,11,-1,3,-1,1,1,-1,-1,-1,undefined,undefined
12/08/2020,4,-1,7,4,7,33,17,9,-1,1,-1,4,11,-1,-1,-1,2,2,-1,4,-1,-1,9,-1,9,16,20,2,36,-1,-1,6,undefined,-1,1,1,-1,7,undefined,-1,3,2,-1,-1,2,10,3,17,5,31,5,-1,3,-1,undefined,1,1,6,-1,-1,4,12,-1,4,-1,3,4,-1,-1,-1,undefined,undefined
12/08/2020,5,10,10,15,32,62,55,9,17,26,1,2,6,-1,-1,-1,17,16,2,5,6,-1,85,8,83,24,31,5,57,6,15,10,undefined,-1,2,16,4,2,undefined,6,13,2,2,-1,7,87,3,24,8,38,2,-1,5,-1,undefined,5,10,28,-1,-1,11,83,-1,13,-1,9,15,-1,-1,-1,undefined,undefined
12/08/2020,6,38,15,32,44,69,114,42,45,50,11,7,25,-1,-1,-1,25,55,15,13,15,-1,138,44,151,114,39,9,64,29,17,23,undefined,-1,13,75,16,13,undefined,12,17,33,13,8,22,160,11,61,20,39,8,-1,18,-1,undefined,35,26,91,-1,-1,31,122,-1,16,-1,17,17,14,5,2,undefined,undefined
12/08/2020,7,36,33,48,75,121,130,90,124,57,28,20,81,-1,-1,-1,55,77,28,14,17,-1,232,49,201,205,94,22,89,55,33,44,undefined,-1,30,189,49,9,undefined,7,50,28,16,15,55,197,13,87,35,72,28,-1,24,-1,undefined,35,44,125,11,-1,38,112,-1,49,-1,36,46,37,26,20,undefined,undefined
12/08/2020,8,70,51,86,148,142,119,95,103,96,30,28,85,-1,-1,-1,98,113,32,34,33,-1,373,55,250,222,104,35,104,59,23,25,undefined,-1,27,174,40,16,undefined,12,34,32,27,15,63,249,25,146,60,56,38,-1,35,-1,undefined,37,66,163,21,-1,61,176,-1,76,-1,50,63,90,58,49,undefined,undefined
12/08/2020,9,71,84,112,156,141,127,64,84,38,42,20,83,-1,-1,-1,109,100,31,38,23,-1,321,40,156,168,136,27,95,38,40,51,undefined,-1,23,179,50,54,undefined,14,43,23,19,13,66,239,16,176,34,99,62,-1,28,-1,undefined,42,25,110,27,-1,74,177,-1,113,-1,61,77,79,71,53,undefined,undefined
12/08/2020,10,110,100,128,190,142,129,77,103,34,42,30,117,-1,1,-1,127,94,33,45,42,-1,434,39,164,151,183,44,116,58,49,69,undefined,-1,23,176,68,34,undefined,28,61,32,19,7,102,289,23,204,61,72,87,-1,45,-1,undefined,49,60,121,40,-1,82,247,-1,80,-1,58,100,83,63,34,undefined,undefined
12/08/2020,11,130,150,188,204,158,179,93,110,39,22,26,130,-1,-1,-1,84,95,30,98,54,-1,358,50,180,160,165,63,124,64,98,78,undefined,-1,25,229,51,55,undefined,12,69,36,17,8,95,302,27,258,82,77,93,-1,58,-1,undefined,63,38,106,31,-1,79,303,-1,98,-1,59,134,100,54,43,undefined,undefined
12/08/2020,12,162,163,200,248,207,205,109,162,67,46,52,183,-1,-1,-1,138,120,41,112,54,-1,533,58,244,277,266,57,163,73,88,113,undefined,-1,37,308,74,49,undefined,42,64,47,30,26,120,326,26,232,74,120,110,-1,54,-1,undefined,71,61,127,57,-1,95,430,-1,128,-1,70,197,132,89,47,undefined,undefined
12/08/2020,13,194,176,236,308,204,232,107,182,63,22,49,153,-1,-1,-1,150,134,48,112,57,-1,653,59,243,252,205,46,160,71,102,117,undefined,-1,31,330,72,72,undefined,19,61,45,24,16,182,351,44,322,68,80,100,-1,86,-1,undefined,78,49,159,38,-1,118,386,-1,124,-1,76,212,124,60,45,undefined,undefined
12/08/2020,14,175,146,241,272,199,281,107,158,86,26,40,170,-1,2,-1,152,102,27,127,58,-1,706,58,251,328,190,71,138,74,83,101,undefined,-1,40,374,57,82,undefined,33,52,48,33,29,148,348,33,295,98,83,95,-1,90,-1,undefined,78,62,153,58,-1,128,448,-1,97,-1,88,243,94,67,44,undefined,undefined
12/08/2020,15,182,168,261,283,233,267,122,218,58,25,46,186,-1,-1,-1,140,89,35,130,54,-1,773,60,297,307,224,54,183,94,80,99,undefined,-1,33,366,73,71,undefined,30,64,46,33,19,137,365,27,331,73,90,90,-1,75,-1,undefined,99,57,163,59,-1,119,569,-1,119,-1,83,244,109,54,31,undefined,undefined
12/08/2020,16,227,152,246,278,272,257,157,223,95,32,101,281,-1,-1,-1,136,88,30,113,47,-1,791,80,335,415,205,62,208,108,106,108,undefined,-1,44,439,44,48,undefined,20,72,43,45,38,166,438,39,351,94,73,63,-1,85,-1,undefined,79,75,193,52,-1,149,582,-1,114,-1,93,262,125,43,26,undefined,undefined
12/08/2020,17,187,138,283,266,253,326,224,295,102,51,110,375,-1,-1,-1,104,102,43,104,50,-1,886,90,346,450,228,62,198,135,99,119,undefined,-1,80,520,54,70,undefined,11,62,62,59,36,135,359,38,486,56,95,80,-1,70,-1,undefined,74,99,209,25,-1,154,604,-1,107,-1,110,269,94,40,22,undefined,undefined
12/08/2020,18,116,59,256,185,237,276,166,202,68,41,109,348,-1,-1,-1,67,53,15,115,44,-1,749,49,243,331,205,56,172,101,87,117,undefined,-1,34,397,31,73,undefined,8,44,46,45,30,110,243,48,214,50,155,54,-1,52,-1,undefined,92,60,123,-1,-1,99,500,-1,73,-1,72,214,39,1,0,undefined,undefined
12/08/2020,19,89,37,151,109,138,144,63,102,30,46,42,215,-1,-1,-1,50,27,10,79,37,-1,515,47,193,149,152,40,101,46,61,96,undefined,-1,22,172,27,26,undefined,10,16,10,9,8,45,158,28,149,50,98,41,-1,35,-1,undefined,73,29,101,-1,-1,50,305,-1,40,-1,37,88,33,0,1,undefined,undefined
12/08/2020,20,45,25,72,26,65,61,6,3,16,5,3,14,-1,-1,-1,14,9,1,33,15,-1,152,24,81,30,70,20,36,1,32,55,undefined,-1,6,26,19,5,undefined,3,1,10,1,1,25,120,8,47,12,128,11,-1,15,-1,undefined,13,8,33,-1,-1,6,77,-1,29,-1,20,37,6,0,2,undefined,undefined
12/08/2020,21,14,97,59,23,37,32,5,9,14,3,3,6,-1,-1,-1,17,10,1,13,11,-1,76,14,105,18,41,12,30,1,18,45,undefined,-1,8,2,7,5,undefined,-1,4,4,3,2,20,58,3,41,16,97,3,-1,3,-1,undefined,14,3,40,-1,-1,8,47,-1,12,-1,18,23,1,0,1,undefined,undefined
12/08/2020,22,6,18,49,27,41,24,2,8,17,4,6,17,-1,-1,-1,12,20,5,27,3,-1,124,8,65,49,22,4,20,1,7,23,undefined,-1,2,16,9,7,undefined,3,11,2,-1,-1,10,51,-1,30,3,86,3,-1,3,-1,undefined,11,12,29,-1,-1,16,46,-1,17,-1,21,25,-1,-1,-1,undefined,undefined
12/08/2020,23,1,6,25,14,29,10,2,7,2,1,-1,3,-1,-1,-1,8,2,1,20,3,-1,36,12,37,15,25,6,16,-1,4,27,undefined,-1,5,4,4,2,undefined,-1,7,2,1,-1,6,33,2,45,6,58,2,-1,1,-1,undefined,3,1,13,-1,-1,7,30,-1,4,-1,5,7,-1,-1,-1,undefined,undefined
13/08/2020,0,17,52,27,11,15,9,7,-1,3,-1,-1,5,-1,-1,-1,12,1,-1,7,3,-1,23,16,17,2,19,5,20,-1,5,39,undefined,-1,-1,7,-1,-1,undefined,-1,1,1,-1,2,6,20,4,29,7,46,3,-1,2,-1,undefined,1,-1,17,-1,-1,6,15,-1,6,-1,8,6,-1,-1,-1,undefined,undefined
13/08/2020,1,1,9,10,2,9,23,4,-1,1,2,-1,1,-1,-1,-1,-1,-1,-1,5,1,-1,17,6,5,9,14,-1,5,1,1,11,undefined,-1,-1,-1,-1,-1,undefined,1,-1,-1,-1,-1,2,17,1,2,5,31,-1,-1,-1,-1,undefined,-1,-1,9,-1,-1,4,21,-1,7,-1,-1,1,-1,-1,-1,undefined,undefined
13/08/2020,2,3,6,14,5,10,1,-1,-1,-1,2,-1,3,-1,-1,-1,3,2,-1,7,2,-1,12,2,8,4,23,-1,9,-1,-1,2,undefined,-1,-1,2,2,1,undefined,-1,1,-1,1,1,3,5,-1,24,2,55,1,-1,-1,-1,undefined,8,-1,3,-1,-1,1,11,-1,1,-1,-1,1,-1,-1,-1,undefined,undefined
13/08/2020,3,1,15,10,12,25,4,4,-1,1,2,3,5,-1,-1,-1,11,-1,-1,6,2,-1,20,1,14,4,25,1,24,-1,5,5,undefined,-1,-1,1,-1,4,undefined,-1,-1,-1,-1,-1,8,19,-1,31,3,70,2,-1,-1,-1,undefined,4,1,3,-1,-1,-1,10,-1,8,-1,3,4,-1,-1,-1,undefined,undefined
13/08/2020,4,4,-1,27,6,40,10,8,-1,3,-1,-1,5,-1,-1,-1,1,3,1,6,-1,-1,16,2,3,11,28,1,48,-1,1,6,undefined,-1,1,-1,1,-1,undefined,1,-1,4,1,1,-1,23,2,9,4,58,2,-1,4,-1,undefined,2,1,1,-1,-1,4,11,-1,1,-1,3,1,-1,-1,-1,undefined,undefined
13/08/2020,5,4,5,17,35,60,65,12,15,23,4,3,8,-1,-1,-1,15,30,2,9,1,-1,65,13,74,29,39,1,47,8,17,7,undefined,-1,7,18,8,8,undefined,5,9,6,1,-1,7,78,6,32,5,31,5,-1,5,-1,undefined,4,11,33,-1,-1,8,64,-1,12,-1,11,6,-1,-1,-1,undefined,undefined
13/08/2020,6,34,17,37,42,90,121,50,33,46,12,16,37,-1,-1,-1,21,70,11,5,10,-1,116,43,139,124,61,9,54,32,26,16,undefined,-1,14,89,18,8,undefined,20,19,35,14,12,33,206,3,70,27,43,14,-1,8,-1,undefined,22,33,81,-1,-1,35,133,-1,13,-1,23,25,4,1,0,undefined,undefined
13/08/2020,7,59,33,58,98,122,181,107,100,73,27,15,69,-1,-1,-1,47,86,24,14,16,-1,260,42,175,187,122,41,94,45,35,30,undefined,-1,35,195,35,18,undefined,23,45,22,18,10,68,238,14,97,59,60,22,-1,29,-1,undefined,18,37,97,10,-1,37,125,-1,43,-1,52,47,70,29,33,undefined,undefined
13/08/2020,8,53,51,70,118,162,188,122,97,75,37,25,102,-1,1,-1,103,152,27,34,24,-1,343,44,236,239,180,44,107,83,44,33,undefined,-1,30,210,58,27,undefined,22,55,22,26,17,79,259,21,149,73,98,48,-1,29,-1,undefined,29,46,152,18,-1,60,176,-1,65,-1,66,64,72,34,39,undefined,undefined
13/08/2020,9,71,70,103,154,144,209,107,99,34,33,27,106,-1,4,-1,117,121,25,50,27,-1,395,52,175,266,215,69,106,51,54,64,undefined,-1,41,166,52,35,undefined,16,62,26,31,15,70,224,24,157,86,97,50,-1,39,-1,undefined,48,45,134,26,-1,79,202,-1,68,-1,51,119,91,55,46,undefined,undefined
13/08/2020,10,92,114,149,194,164,210,105,150,48,26,42,141,-1,1,-1,129,134,29,67,32,-1,401,53,163,195,278,82,147,64,76,89,undefined,-1,28,204,41,50,undefined,25,60,32,25,10,120,282,34,198,115,100,102,-1,49,-1,undefined,79,51,125,18,-1,102,260,-1,105,-1,47,106,112,79,61,undefined,undefined
13/08/2020,11,162,149,167,247,205,283,131,162,39,41,47,187,-1,-1,-1,146,142,32,103,61,-1,511,54,176,272,364,89,155,80,91,86,undefined,-1,38,309,74,55,undefined,22,54,68,31,21,108,313,29,271,136,95,73,-1,56,-1,undefined,53,63,124,43,-1,98,334,-1,108,-1,72,195,101,74,54,undefined,undefined
13/08/2020,12,187,204,243,299,224,228,94,167,71,51,34,140,-1,-1,-1,154,175,22,130,83,-1,605,69,258,284,505,106,168,82,124,101,undefined,-1,38,375,63,74,undefined,40,72,56,46,22,140,358,28,278,163,156,123,-1,56,-1,undefined,96,48,145,53,-1,115,483,-1,126,-1,61,206,127,84,82,undefined,undefined
13/08/2020,13,175,186,217,302,194,304,105,111,53,31,37,155,-1,-1,-1,188,147,30,145,82,-1,602,77,255,230,508,92,150,76,98,125,undefined,-1,52,274,72,66,undefined,32,75,42,21,19,179,328,28,287,119,166,104,-1,64,-1,undefined,48,55,171,72,-1,127,458,-1,135,-1,81,244,130,78,48,undefined,undefined
13/08/2020,14,188,158,221,289,230,225,94,187,72,24,53,189,-1,1,-1,160,84,20,111,75,-1,713,56,235,265,405,54,163,97,100,107,undefined,-1,39,318,80,70,undefined,24,66,61,42,31,141,369,30,315,124,108,88,-1,79,-1,undefined,72,45,178,54,-1,140,557,-1,99,-1,94,264,103,70,42,undefined,undefined
13/08/2020,15,201,172,302,325,268,274,160,165,71,29,54,207,-1,1,-1,154,93,33,131,87,-1,774,72,267,323,287,85,154,107,111,105,undefined,-1,35,365,74,81,undefined,27,84,55,48,31,157,421,41,379,109,90,71,-1,65,-1,undefined,74,52,148,56,-1,160,606,-1,99,-1,96,294,94,51,24,undefined,undefined
13/08/2020,16,234,205,278,332,263,306,175,262,92,35,97,274,-1,4,-1,102,89,29,126,46,-1,804,97,339,401,205,101,221,88,90,101,undefined,-1,64,503,67,73,undefined,16,69,65,64,42,190,440,54,417,88,54,85,-1,83,-1,undefined,91,65,179,64,-1,134,583,-1,122,-1,85,304,150,43,33,undefined,undefined
13/08/2020,17,214,128,269,260,288,319,266,355,101,34,129,455,-1,-1,-1,97,102,33,122,70,-1,877,95,335,579,217,65,256,172,97,122,undefined,-1,61,566,52,80,undefined,20,59,81,78,47,137,384,47,363,82,114,111,-1,62,-1,undefined,79,100,215,31,-1,130,645,-1,103,-1,108,327,98,27,19,undefined,undefined
13/08/2020,18,111,71,227,192,278,309,182,248,58,40,128,432,-1,1,-1,85,57,18,114,50,-1,764,77,221,398,208,59,213,89,105,95,undefined,-1,38,472,41,60,undefined,5,71,49,38,23,113,325,21,261,72,118,85,-1,63,-1,undefined,86,53,158,-1,-1,126,518,-1,65,-1,74,243,57,0,3,undefined,undefined
13/08/2020,19,70,36,162,98,122,152,62,115,28,37,73,275,-1,-1,-1,48,25,10,81,40,-1,527,56,191,175,160,29,124,32,61,48,undefined,-1,13,191,18,37,undefined,6,24,33,23,22,48,144,13,143,45,110,55,-1,47,-1,undefined,60,40,86,-1,-1,62,348,-1,37,-1,47,111,39,0,0,undefined,undefined
13/08/2020,20,28,13,60,25,55,69,12,10,15,5,1,19,-1,-1,-1,9,22,2,41,9,-1,201,19,86,20,61,20,35,2,35,60,undefined,-1,5,21,17,2,undefined,3,13,9,-1,-1,15,72,6,65,15,132,11,-1,13,-1,undefined,9,12,36,-1,-1,11,69,-1,30,-1,6,44,15,0,2,undefined,undefined
13/08/2020,21,20,14,86,28,45,59,4,5,13,4,2,14,-1,-1,-1,9,4,1,33,7,-1,110,25,88,18,47,11,35,2,14,33,undefined,-1,4,12,12,2,undefined,-1,12,5,-1,1,12,62,7,35,13,82,8,-1,14,-1,undefined,21,6,32,-1,-1,6,84,-1,15,-1,11,19,24,0,1,undefined,undefined
13/08/2020,22,18,7,52,28,45,33,2,24,16,1,1,10,-1,-1,-1,15,16,2,21,3,-1,84,21,60,23,31,7,18,5,10,37,undefined,-1,-1,11,4,-1,undefined,2,18,2,2,-1,29,50,4,35,6,54,-1,-1,5,-1,undefined,17,9,31,-1,-1,18,43,-1,15,-1,21,38,-1,-1,-1,undefined,undefined
13/08/2020,23,5,4,16,11,35,14,1,1,5,2,3,-1,-1,-1,-1,3,1,-1,20,2,-1,66,12,31,8,18,-1,24,9,8,25,undefined,-1,-1,2,-1,3,undefined,5,1,-1,-1,-1,13,46,2,21,3,43,2,-1,1,-1,undefined,6,1,9,-1,-1,13,31,-1,7,-1,15,20,-1,-1,-1,undefined,undefined
14/08/2020,0,2,4,11,10,27,6,2,2,4,2,3,3,-1,-1,-1,4,1,-1,5,4,-1,44,3,35,16,29,1,21,-1,6,30,undefined,-1,-1,6,3,1,undefined,-1,1,1,-1,2,7,20,3,22,3,57,-1,-1,4,-1,undefined,2,2,6,-1,-1,1,21,-1,3,-1,1,5,-1,-1,-1,undefined,undefined
14/08/2020,1,2,10,14,2,19,22,-1,1,-1,1,-1,-1,-1,-1,-1,2,1,-1,7,5,-1,7,1,12,13,17,-1,13,-1,2,12,undefined,-1,1,3,2,-1,undefined,-1,2,-1,-1,-1,5,13,-1,13,2,35,1,-1,1,-1,undefined,1,1,4,-1,-1,1,12,-1,4,-1,-1,3,-1,-1,-1,undefined,undefined
14/08/2020,2,1,-1,13,5,5,5,3,3,-1,1,-1,-1,-1,-1,-1,2,-1,-1,5,1,-1,25,8,17,10,9,1,5,1,2,4,undefined,-1,-1,1,2,-1,undefined,1,-1,-1,-1,1,1,10,-1,15,2,77,5,-1,3,-1,undefined,-1,1,6,-1,-1,-1,12,-1,1,-1,2,4,-1,-1,-1,undefined,undefined
14/08/2020,3,3,21,20,6,20,5,4,-1,1,-1,-1,1,-1,-1,-1,9,3,-1,5,1,-1,50,3,2,6,20,-1,22,-1,1,6,undefined,-1,-1,2,2,8,undefined,-1,-1,-1,-1,2,7,8,-1,26,3,51,3,-1,1,-1,undefined,-1,-1,6,-1,-1,1,7,-1,4,-1,5,-1,-1,-1,-1,undefined,undefined
14/08/2020,4,2,1,12,6,41,9,-1,-1,1,-1,-1,2,-1,-1,-1,1,1,1,4,1,-1,14,1,16,19,32,6,64,-1,-1,6,undefined,-1,1,2,-1,1,undefined,5,1,3,-1,-1,1,12,2,13,3,46,1,-1,2,-1,undefined,2,1,8,-1,-1,9,10,-1,1,-1,2,7,-1,-1,-1,undefined,undefined
14/08/2020,5,7,10,21,27,49,56,25,17,30,2,3,11,-1,-1,-1,16,19,4,11,2,-1,81,12,72,31,44,-1,37,3,16,23,undefined,-1,5,16,7,9,undefined,4,10,2,2,1,14,81,3,41,8,35,9,-1,7,-1,undefined,4,12,36,-1,-1,12,65,-1,9,-1,3,8,-1,-1,-1,undefined,undefined
14/08/2020,6,31,20,37,55,77,114,57,36,51,15,5,21,-1,-1,-1,14,77,24,6,7,-1,178,35,148,132,74,18,56,29,20,24,undefined,-1,16,84,19,10,undefined,9,16,22,12,11,23,171,5,77,12,51,8,-1,12,-1,undefined,19,32,76,-1,-1,34,122,-1,7,-1,21,18,9,4,0,undefined,undefined
14/08/2020,7,50,39,55,82,107,149,91,106,54,21,9,64,-1,-1,-1,47,78,30,10,19,-1,247,44,209,197,101,35,68,35,37,34,undefined,-1,22,183,41,8,undefined,18,31,22,20,18,53,204,9,103,39,47,20,-1,19,-1,undefined,33,40,84,14,-1,35,144,-1,41,-1,41,28,49,45,24,undefined,undefined
14/08/2020,8,69,56,74,135,130,140,118,107,59,32,30,108,-1,-1,-1,84,108,34,32,28,-1,342,63,230,185,159,52,110,57,23,36,undefined,-1,39,192,60,27,undefined,24,44,29,31,18,61,311,30,116,55,57,53,-1,29,-1,undefined,70,44,129,22,-1,66,168,-1,58,-1,41,60,97,60,51,undefined,undefined
14/08/2020,9,114,90,87,164,151,141,86,126,46,21,20,110,-1,-1,-1,101,135,53,74,26,-1,318,67,164,217,230,44,70,62,42,59,undefined,-1,24,174,55,41,undefined,28,48,26,23,24,77,223,24,171,73,106,68,-1,41,-1,undefined,43,40,120,18,-1,60,199,-1,91,-1,51,76,84,80,35,undefined,undefined
14/08/2020,10,123,99,133,234,153,154,97,133,34,15,42,146,-1,-1,-1,144,103,20,71,42,-1,430,49,180,184,289,65,156,48,61,73,undefined,-1,29,221,63,49,undefined,12,38,37,29,18,126,307,16,223,102,116,113,-1,65,-1,undefined,46,48,135,36,-1,73,329,-1,80,-1,55,101,126,65,35,undefined,undefined
14/08/2020,11,99,125,173,258,181,157,106,174,44,42,39,180,-1,-1,-1,175,116,25,124,64,-1,460,55,190,239,377,111,161,72,83,70,undefined,-1,34,248,63,53,undefined,12,57,52,28,18,111,248,38,236,156,128,96,-1,52,-1,undefined,61,52,118,43,-1,93,347,-1,98,-1,53,183,108,43,31,undefined,undefined
14/08/2020,12,120,192,246,311,195,219,108,114,56,47,30,103,-1,-1,-1,160,131,32,112,43,-1,639,54,262,226,436,110,134,60,105,79,undefined,-1,37,211,52,50,undefined,36,50,32,19,9,116,314,34,297,148,123,129,-1,64,-1,undefined,106,33,176,19,-1,105,452,-1,98,29,56,183,129,89,77,undefined,undefined
14/08/2020,13,140,163,182,281,144,188,24,63,46,27,7,60,-1,-1,-1,141,107,34,130,34,-1,550,68,310,105,285,102,119,29,107,56,undefined,-1,12,91,59,43,undefined,25,52,46,18,12,133,347,33,218,144,113,78,-1,69,-1,undefined,96,46,98,16,-1,107,383,-1,97,71,57,191,85,48,42,undefined,undefined
14/08/2020,14,200,157,227,249,145,201,58,111,50,22,20,105,-1,-1,-1,155,84,28,125,42,78,592,51,268,167,384,51,103,46,92,76,undefined,-1,14,108,46,53,undefined,21,48,53,29,24,129,285,19,331,122,135,78,-1,62,-1,undefined,53,40,168,36,-1,110,519,-1,112,92,83,197,101,69,30,undefined,undefined
14/08/2020,15,204,200,241,268,185,245,103,162,54,28,33,171,-1,-1,-1,136,74,43,98,61,147,705,53,322,254,306,58,139,68,92,118,undefined,-1,21,205,58,86,undefined,19,68,50,38,29,130,303,25,379,111,92,100,34,84,-1,undefined,99,44,166,45,-1,154,592,-1,102,87,91,301,111,47,20,undefined,undefined
14/08/2020,16,213,212,248,277,227,330,150,185,67,34,79,254,-1,-1,-1,134,82,41,119,49,166,819,64,331,316,233,39,173,93,111,99,undefined,-1,32,331,58,61,undefined,17,59,51,37,29,133,404,37,386,70,83,88,66,73,-1,undefined,109,63,196,48,-1,157,566,-1,114,103,80,303,138,65,35,undefined,undefined
14/08/2020,17,214,125,264,267,223,293,140,205,72,54,55,231,-1,1,-1,116,99,26,133,51,134,831,74,306,306,152,66,184,93,103,109,undefined,-1,17,297,64,67,undefined,6,52,50,37,24,99,396,47,338,88,76,71,62,75,-1,undefined,100,66,198,23,-1,153,573,-1,88,98,81,347,81,29,15,undefined,undefined
14/08/2020,18,95,83,240,192,175,218,89,101,55,55,43,209,-1,-1,-1,59,55,21,134,61,146,702,69,238,190,178,46,154,48,123,97,undefined,-1,23,254,50,61,undefined,11,54,25,24,18,86,212,31,182,61,86,75,56,60,-1,undefined,96,66,166,-1,-1,124,509,-1,83,55,58,217,45,0,1,undefined,undefined
14/08/2020,19,96,33,171,117,127,148,25,76,45,27,48,187,-1,-1,-1,60,34,10,90,32,69,516,38,195,122,167,32,108,29,69,70,undefined,-1,23,143,11,35,undefined,7,35,25,24,16,60,142,26,165,48,149,41,44,43,-1,undefined,99,22,107,-1,-1,66,402,-1,44,36,40,125,28,0,0,undefined,undefined
14/08/2020,20,19,12,85,36,46,70,5,16,11,13,4,28,-1,-1,-1,17,14,4,46,9,16,170,68,98,37,77,9,38,3,30,37,undefined,-1,2,18,16,6,undefined,4,9,4,2,1,22,95,8,84,17,137,17,17,18,-1,undefined,21,11,32,-1,-1,11,74,-1,30,20,13,53,12,0,0,undefined,undefined
14/08/2020,21,16,14,72,24,51,52,2,10,8,4,-1,5,-1,-1,-1,9,25,1,41,9,17,110,19,84,33,35,22,21,4,16,57,undefined,-1,8,12,10,4,undefined,1,3,6,5,1,20,67,1,68,17,60,5,34,13,-1,undefined,17,8,37,-1,-1,9,51,-1,17,14,7,23,2,0,0,undefined,undefined
14/08/2020,22,17,16,54,25,49,25,3,2,17,11,-1,10,-1,-1,-1,12,18,2,32,7,7,84,11,76,28,31,7,28,3,24,25,undefined,-1,-1,16,7,1,undefined,-1,9,3,1,-1,10,67,2,43,14,57,4,6,9,-1,undefined,8,2,25,-1,-1,14,49,-1,15,5,18,29,-1,-1,-1,undefined,undefined
14/08/2020,23,11,7,23,14,26,18,3,3,7,1,-1,2,-1,-1,-1,2,-1,-1,14,3,4,71,11,38,15,29,5,23,1,16,38,undefined,-1,-1,6,4,4,undefined,1,17,1,-1,1,21,72,4,64,3,95,2,2,2,-1,undefined,6,1,4,-1,-1,7,30,-1,12,7,7,18,-1,-1,-1,undefined,undefined
15/08/2020,0,6,4,17,6,28,7,-1,3,5,2,1,4,-1,-1,-1,-1,-1,1,12,2,2,29,2,25,7,16,4,27,3,8,26,undefined,-1,-1,6,-1,-1,undefined,1,-1,-1,-1,-1,1,27,-1,8,4,64,-1,5,3,-1,undefined,1,2,14,-1,-1,3,15,-1,5,9,-1,-1,-1,-1,-1,undefined,undefined
15/08/2020,1,3,3,26,6,12,5,10,-1,-1,4,-1,4,-1,-1,-1,3,-1,-1,5,1,5,27,2,4,4,17,1,20,-1,1,10,undefined,-1,-1,-1,-1,-1,undefined,1,-1,-1,-1,-1,2,19,-1,17,2,69,-1,3,3,-1,undefined,-1,-1,3,-1,-1,3,15,-1,3,-1,1,-1,-1,-1,-1,undefined,undefined
15/08/2020,2,1,6,1,4,5,8,6,3,1,3,-1,3,-1,-1,-1,-1,-1,-1,1,-1,4,33,3,8,13,17,1,8,-1,1,-1,undefined,-1,-1,-1,1,-1,undefined,-1,1,-1,-1,1,2,11,-1,70,1,45,1,1,4,-1,undefined,2,2,2,-1,-1,-1,18,-1,2,-1,2,3,-1,-1,-1,undefined,undefined
15/08/2020,3,8,3,7,5,14,16,4,-1,-1,-1,-1,-1,-1,-1,-1,1,4,-1,3,1,9,15,3,9,7,5,1,15,-1,1,6,undefined,-1,-1,2,-1,-1,undefined,1,2,-1,-1,-1,2,10,-1,8,1,23,-1,12,1,-1,undefined,4,-1,7,-1,-1,1,10,-1,11,-1,5,1,-1,-1,-1,undefined,undefined
15/08/2020,4,-1,3,4,4,27,1,12,-1,-1,3,3,1,-1,-1,-1,7,4,-1,2,1,2,4,8,4,14,23,1,31,-1,2,8,undefined,-1,1,-1,-1,1,undefined,-1,2,-1,-1,-1,6,13,4,18,4,47,4,4,1,-1,undefined,2,15,10,-1,-1,3,14,-1,4,7,-1,4,-1,-1,-1,undefined,undefined
15/08/2020,5,4,6,11,18,35,30,3,5,6,1,-1,-1,-1,-1,-1,7,9,1,8,5,14,57,13,43,11,47,5,46,3,13,9,undefined,-1,2,15,6,12,undefined,-1,6,5,3,2,7,63,-1,39,12,45,4,4,3,-1,undefined,6,3,13,-1,-1,6,39,-1,5,2,9,6,-1,-1,-1,undefined,undefined
15/08/2020,6,15,6,29,39,38,51,17,11,13,5,5,16,-1,-1,-1,8,27,2,7,1,7,85,15,65,48,56,14,37,14,12,12,undefined,-1,7,37,13,6,undefined,1,10,10,2,-1,16,74,10,35,31,36,8,23,5,-1,undefined,13,12,37,-1,-1,13,80,-1,9,10,15,8,-1,-1,-1,undefined,undefined
15/08/2020,7,18,13,25,62,65,68,49,35,14,5,6,26,-1,-1,-1,10,31,4,7,7,13,141,21,76,61,115,32,40,19,24,10,undefined,-1,8,83,19,12,undefined,8,33,9,6,3,36,119,8,83,52,34,11,55,8,-1,undefined,14,9,34,5,-1,17,84,-1,16,20,21,24,20,17,15,undefined,undefined
15/08/2020,8,48,33,68,89,95,96,101,84,7,18,23,91,-1,1,-1,18,56,6,17,18,23,172,19,73,149,165,42,79,58,24,24,undefined,-1,20,187,17,25,undefined,7,45,12,17,5,42,127,17,87,86,80,35,96,27,-1,undefined,3,26,65,15,-1,50,134,-1,20,35,24,54,30,23,17,undefined,undefined
15/08/2020,9,68,37,79,111,155,110,226,206,20,25,49,180,-1,-1,-1,46,75,15,26,18,39,302,38,94,373,283,106,147,126,28,49,undefined,-1,44,398,31,30,undefined,11,65,24,31,7,48,190,12,115,101,116,80,81,51,-1,undefined,4,38,55,27,-1,74,209,-1,27,43,33,91,53,32,22,undefined,undefined
15/08/2020,10,122,133,143,236,214,188,331,328,44,34,84,276,-1,2,-1,81,119,15,58,29,96,423,43,103,525,477,166,217,152,46,106,undefined,-1,43,581,35,66,undefined,10,83,54,42,24,90,303,24,204,216,163,148,126,88,-1,undefined,1,63,98,42,-1,115,380,-1,52,53,57,126,98,40,45,undefined,undefined
15/08/2020,11,160,199,217,264,309,249,415,461,37,41,127,430,-1,-1,-1,101,155,19,90,55,172,547,54,142,696,609,173,245,210,87,92,undefined,-1,66,724,62,73,undefined,15,91,37,42,21,154,329,26,248,278,231,181,160,99,-1,undefined,2,74,109,54,-1,125,475,-1,90,73,75,202,113,56,35,undefined,undefined
15/08/2020,12,233,183,257,286,351,276,352,380,44,35,114,384,-1,-1,-1,86,90,14,130,63,137,659,36,181,649,659,235,251,207,111,122,undefined,-1,64,771,43,100,undefined,14,77,45,34,21,164,394,41,296,317,230,180,117,116,-1,undefined,1,84,133,78,-1,144,554,-1,101,75,74,294,111,60,56,undefined,undefined
15/08/2020,13,247,204,312,333,336,281,327,359,53,51,104,355,-1,1,-1,106,94,18,172,50,199,742,58,178,638,714,159,295,190,123,117,undefined,-1,51,739,50,85,undefined,27,88,47,49,33,195,399,39,287,282,212,116,119,127,-1,undefined,6,75,135,65,-1,153,596,-1,137,75,108,279,109,38,44,undefined,undefined
15/08/2020,14,260,218,312,323,360,321,385,363,62,33,113,429,-1,2,-1,88,116,25,156,88,211,834,65,236,728,598,196,239,210,114,118,undefined,-1,43,806,31,90,undefined,8,81,44,41,34,176,479,42,381,245,211,131,146,141,-1,undefined,27,71,126,77,-1,188,694,-1,94,80,147,370,129,65,50,undefined,undefined
15/08/2020,15,273,198,362,327,362,329,348,351,50,34,113,381,-1,-1,-1,92,123,16,121,69,180,869,63,173,631,548,156,264,199,126,100,undefined,-1,58,726,51,125,undefined,11,95,58,54,26,192,492,31,355,274,182,156,133,84,-1,undefined,71,88,131,57,-1,185,680,-1,91,94,127,383,128,47,25,undefined,undefined
15/08/2020,16,221,161,333,280,342,352,325,394,52,23,121,373,-1,-1,-1,91,95,17,175,58,196,859,72,174,555,250,105,213,210,86,121,undefined,-1,57,703,32,60,undefined,8,84,62,65,46,168,412,50,388,163,108,125,110,87,-1,undefined,85,78,143,54,-1,172,689,-1,70,84,89,358,104,55,22,undefined,undefined
15/08/2020,17,180,97,347,253,303,334,178,269,60,46,125,330,-1,-1,-1,70,91,15,150,72,193,848,40,155,443,213,49,170,102,103,115,undefined,-1,49,507,32,76,undefined,10,66,50,53,32,154,279,27,327,73,74,98,105,58,-1,undefined,78,91,142,29,-1,139,647,-1,89,52,94,329,80,27,18,undefined,undefined
15/08/2020,18,120,60,256,145,161,211,69,143,40,34,74,206,-1,1,-1,41,39,8,138,49,115,643,59,284,184,221,57,97,57,115,112,undefined,-1,26,228,14,42,undefined,8,28,32,27,14,85,187,13,241,74,81,49,58,45,-1,undefined,54,43,134,-1,-1,126,521,-1,76,22,58,232,34,1,0,undefined,undefined
15/08/2020,19,48,30,164,77,93,247,23,62,17,46,49,133,-1,-1,-1,18,33,-1,83,43,53,428,91,288,112,169,42,75,21,54,62,undefined,-1,16,109,22,43,undefined,3,26,21,10,9,32,106,14,157,55,99,34,41,28,-1,undefined,66,33,83,-1,-1,45,325,-1,38,16,28,102,23,0,1,undefined,undefined
15/08/2020,20,22,17,92,31,26,82,8,8,3,10,4,11,-1,-1,-1,12,8,1,49,23,20,125,12,117,25,64,19,12,-1,18,58,undefined,-1,2,18,6,3,undefined,1,5,2,2,1,10,81,3,66,23,85,12,25,13,-1,undefined,12,3,21,-1,-1,12,79,-1,15,7,15,42,19,0,0,undefined,undefined
15/08/2020,21,30,11,66,27,36,86,2,2,2,7,1,8,-1,-1,-1,5,11,1,40,13,7,74,11,53,29,35,12,21,1,16,53,undefined,-1,1,14,3,4,undefined,1,1,-1,4,1,13,74,1,57,11,69,7,5,8,-1,undefined,8,2,26,-1,-1,2,44,-1,22,5,6,20,1,0,0,undefined,undefined
15/08/2020,22,25,8,57,15,42,22,1,-1,4,8,3,14,-1,-1,-1,8,3,-1,22,3,13,83,15,44,17,35,8,13,1,18,43,undefined,-1,2,11,4,2,undefined,-1,25,-1,2,-1,11,13,1,36,9,69,2,5,4,-1,undefined,9,2,30,-1,-1,13,39,-1,10,6,5,19,-1,-1,-1,undefined,undefined
15/08/2020,23,5,-1,18,9,29,15,3,2,-1,2,-1,2,-1,-1,-1,6,4,-1,22,4,7,69,6,17,12,27,6,10,-1,10,19,undefined,-1,4,5,5,-1,undefined,3,2,2,-1,1,5,44,-1,50,6,62,1,8,1,-1,undefined,4,3,8,-1,-1,5,20,-1,3,2,8,10,-1,-1,-1,undefined,undefined
16/08/2020,0,7,5,23,4,25,6,1,2,1,4,1,3,-1,-1,-1,3,-1,-1,8,7,-1,48,4,9,3,20,6,14,1,6,29,undefined,-1,-1,3,3,-1,undefined,1,1,-1,-1,-1,-1,30,-1,38,7,45,4,11,1,-1,undefined,5,1,1,-1,-1,7,31,-1,4,2,2,7,-1,-1,-1,undefined,undefined
16/08/2020,1,7,3,27,16,10,1,-1,1,-1,1,1,4,-1,-1,-1,2,-1,-1,9,-1,6,22,-1,6,10,7,-1,14,-1,2,11,undefined,-1,-1,-1,-1,-1,undefined,1,-1,-1,-1,-1,2,19,-1,35,-1,61,1,1,1,-1,undefined,2,-1,-1,-1,-1,3,12,-1,3,-1,-1,-1,-1,-1,-1,undefined,undefined
16/08/2020,2,2,1,19,11,13,5,13,-1,-1,1,-1,2,-1,-1,-1,6,3,-1,8,2,2,37,2,5,2,15,-1,14,-1,6,3,undefined,-1,-1,4,-1,1,undefined,-1,2,-1,-1,-1,3,10,-1,33,3,61,1,3,2,-1,undefined,2,2,7,-1,-1,1,12,-1,8,-1,2,2,-1,-1,-1,undefined,undefined
16/08/2020,3,5,2,37,2,14,4,5,-1,1,2,-1,1,-1,-1,-1,-1,-1,-1,7,6,4,28,-1,16,8,17,1,14,-1,6,6,undefined,-1,1,1,-1,4,undefined,2,1,1,-1,-1,5,8,-1,10,3,40,-1,4,-1,-1,undefined,-1,-1,8,-1,-1,1,20,-1,2,1,5,3,-1,-1,-1,undefined,undefined
16/08/2020,4,5,1,19,8,11,3,10,-1,1,-1,2,1,-1,-1,-1,4,2,-1,2,-1,3,10,6,11,6,12,2,11,1,4,10,undefined,-1,1,-1,1,9,undefined,-1,4,-1,-1,-1,6,15,-1,33,7,23,10,1,2,-1,undefined,2,-1,14,-1,-1,-1,8,-1,4,2,-1,3,-1,-1,-1,undefined,undefined
16/08/2020,5,4,4,21,25,31,21,3,4,6,3,3,5,-1,-1,-1,10,17,-1,8,2,16,34,8,14,7,36,5,36,3,10,3,undefined,-1,1,15,6,5,undefined,-1,2,2,2,2,13,38,1,9,9,43,1,4,7,-1,undefined,2,2,16,-1,-1,6,19,-1,6,3,6,13,-1,-1,-1,undefined,undefined
16/08/2020,6,6,7,22,38,42,43,13,6,7,4,4,7,-1,-1,-1,6,23,1,9,4,11,63,16,22,49,37,21,32,14,13,5,undefined,-1,8,19,9,5,undefined,2,1,3,1,1,15,87,1,59,4,33,1,6,6,-1,undefined,2,5,18,-1,-1,7,61,-1,9,6,12,14,1,0,0,undefined,undefined
16/08/2020,7,33,19,22,46,54,47,36,33,6,7,10,28,-1,-1,-1,4,16,3,10,4,17,120,11,51,63,73,19,46,27,23,12,undefined,-1,5,87,9,1,undefined,1,20,3,2,-1,30,106,7,45,24,39,12,6,11,-1,undefined,8,6,32,4,-1,7,68,-1,9,13,18,14,12,10,6,undefined,undefined
16/08/2020,8,49,31,48,63,67,90,89,58,12,11,21,53,-1,-1,-1,8,45,4,12,8,17,146,12,54,130,106,49,58,40,15,19,undefined,-1,19,164,21,15,undefined,2,21,11,7,4,20,103,5,86,37,65,29,13,13,-1,undefined,10,17,47,17,-1,27,96,-1,22,22,14,38,29,23,5,undefined,undefined
16/08/2020,9,53,40,93,93,112,144,144,110,25,19,43,115,-1,-1,-1,36,65,6,17,15,27,195,26,86,264,215,77,73,85,35,57,undefined,-1,34,260,12,31,undefined,4,43,18,28,13,43,144,14,99,98,100,57,58,20,-1,undefined,18,31,60,25,-1,44,144,-1,28,31,29,66,38,28,23,undefined,undefined
16/08/2020,10,62,64,127,163,153,152,217,214,29,15,55,167,-1,79,-1,66,85,8,41,20,69,339,28,80,309,311,113,148,134,35,65,undefined,-1,49,337,30,49,undefined,2,54,9,26,14,79,180,21,161,141,116,108,53,34,-1,undefined,49,30,63,31,-1,74,198,-1,47,35,51,101,45,40,39,undefined,undefined
16/08/2020,11,118,114,143,190,206,212,240,232,38,30,44,189,-1,89,-1,51,80,11,96,41,97,468,63,130,423,416,134,154,132,69,83,undefined,-1,47,411,37,55,undefined,6,69,21,41,18,99,249,37,196,182,168,114,58,39,-1,undefined,51,58,107,40,-1,96,329,-1,65,59,49,171,87,29,47,undefined,undefined
16/08/2020,12,143,129,183,253,284,239,228,264,39,30,63,222,-1,133,-1,95,82,10,112,55,98,519,40,181,384,557,152,189,125,78,79,undefined,-1,61,447,26,58,undefined,8,61,43,45,17,119,312,19,189,233,216,110,101,59,-1,undefined,52,49,112,60,-1,126,439,-1,74,51,51,202,78,46,35,undefined,undefined
16/08/2020,13,219,147,285,274,268,276,242,313,34,42,75,266,-1,148,-1,87,85,12,120,32,134,646,54,133,462,615,126,197,142,84,115,undefined,-1,42,480,36,83,undefined,4,55,36,25,23,119,329,37,242,260,300,123,92,66,-1,undefined,75,59,98,54,-1,136,519,-1,92,58,78,226,84,48,12,undefined,undefined
16/08/2020,14,160,176,298,285,330,276,258,264,43,34,110,276,-1,152,-1,117,102,24,146,53,186,752,39,157,491,563,166,213,156,74,102,undefined,-1,55,542,57,66,undefined,10,75,43,34,14,147,375,37,273,292,231,115,125,45,-1,undefined,80,75,115,44,-1,139,539,-1,72,61,92,313,96,48,20,undefined,undefined
16/08/2020,15,179,159,322,228,290,238,209,249,38,34,94,276,-1,119,-1,88,86,16,125,56,164,811,48,185,463,444,127,205,139,117,128,undefined,-1,56,580,28,68,undefined,6,94,48,29,21,150,353,21,288,190,231,104,144,78,-1,undefined,70,64,137,63,-1,159,640,-1,105,83,81,321,81,43,17,undefined,undefined
16/08/2020,16,182,163,271,282,283,260,272,352,50,38,81,306,-1,150,-1,78,87,13,115,39,166,748,59,173,514,264,93,220,174,109,109,undefined,-1,32,611,31,75,undefined,5,65,63,49,32,143,344,33,310,166,110,113,100,66,-1,undefined,76,77,128,56,-1,146,560,-1,82,75,87,315,83,40,22,undefined,undefined
16/08/2020,17,130,109,246,230,268,259,188,317,47,47,101,345,-1,128,-1,52,79,8,121,43,158,710,36,153,511,163,54,241,119,96,143,undefined,-1,51,515,24,62,undefined,4,70,64,44,27,129,289,26,236,80,100,64,82,68,-1,undefined,92,84,113,42,-1,130,524,-1,56,64,64,266,69,21,14,undefined,undefined
16/08/2020,18,68,62,228,145,168,221,87,142,31,45,71,231,-1,86,-1,39,34,6,107,23,124,625,40,137,218,150,55,145,52,67,86,undefined,-1,23,277,22,44,undefined,7,25,49,20,18,77,173,36,201,59,79,52,73,46,-1,undefined,91,65,111,-1,-1,113,457,-1,71,42,50,208,35,0,0,undefined,undefined
16/08/2020,19,60,28,169,82,65,80,30,57,26,29,57,157,-1,54,-1,27,18,1,74,32,66,375,48,95,136,130,32,76,25,67,58,undefined,-1,16,74,26,36,undefined,4,20,17,11,10,35,110,21,149,43,76,40,34,32,-1,undefined,53,15,78,-1,-1,57,322,-1,38,23,45,123,24,0,0,undefined,undefined
16/08/2020,20,11,17,69,28,46,74,4,10,7,1,1,10,-1,9,-1,11,10,2,33,14,20,94,16,47,25,38,11,22,1,30,45,undefined,-1,-1,18,6,2,undefined,1,1,3,-1,-1,11,59,8,68,14,73,33,12,14,-1,undefined,23,4,20,-1,-1,10,76,-1,17,10,8,34,3,0,0,undefined,undefined
16/08/2020,21,38,10,31,30,38,44,-1,3,7,-1,-1,6,-1,10,-1,10,5,4,22,9,10,87,20,47,8,20,10,35,2,15,35,undefined,-1,1,9,9,3,undefined,1,-1,4,1,1,14,42,4,53,9,68,6,-1,5,-1,undefined,16,7,21,-1,-1,9,35,-1,20,12,4,19,4,0,0,undefined,undefined
16/08/2020,22,8,8,46,38,35,17,1,-1,5,4,1,9,-1,10,-1,3,2,1,21,2,3,102,7,31,18,23,2,22,-1,22,30,undefined,-1,1,4,10,-1,undefined,-1,17,1,-1,-1,14,48,2,64,4,56,3,5,4,-1,undefined,6,-1,15,-1,-1,11,39,-1,8,6,4,27,-1,-1,-1,undefined,undefined
16/08/2020,23,11,5,14,16,18,12,1,5,2,-1,5,1,-1,4,-1,12,1,1,22,5,22,35,8,14,14,20,2,21,-1,15,28,undefined,-1,-1,1,5,-1,undefined,-1,5,3,-1,-1,7,24,-1,30,4,65,3,12,1,-1,undefined,4,-1,7,-1,-1,4,27,-1,7,1,9,14,-1,-1,-1,undefined,undefined
17/08/2020,0,9,6,11,5,15,13,-1,1,1,1,-1,3,-1,2,-1,1,2,-1,10,2,5,28,2,7,11,14,4,13,-1,7,24,undefined,-1,-1,1,-1,-1,undefined,-1,-1,-1,-1,3,3,11,7,17,4,62,3,4,-1,-1,undefined,2,-1,10,-1,-1,2,25,-1,4,5,6,6,-1,-1,-1,undefined,undefined
17/08/2020,1,2,4,4,2,6,11,-1,-1,-1,-1,-1,5,-1,2,-1,3,-1,-1,7,3,6,30,-1,5,8,6,-1,10,1,-1,32,undefined,-1,-1,-1,-1,-1,undefined,3,-1,-1,-1,-1,1,-1,-1,18,-1,41,5,3,-1,-1,undefined,1,1,5,-1,-1,3,11,-1,6,-1,-1,2,-1,-1,-1,undefined,undefined
17/08/2020,2,2,4,3,1,10,-1,6,-1,-1,-1,3,7,-1,-1,-1,2,-1,-1,6,-1,-1,17,-1,6,2,14,1,9,-1,4,6,undefined,-1,2,-1,1,-1,undefined,-1,-1,-1,-1,-1,-1,4,-1,12,-1,43,2,1,3,-1,undefined,-1,1,3,-1,-1,5,31,-1,-1,-1,-1,4,-1,-1,-1,undefined,undefined
17/08/2020,3,1,4,7,3,21,1,3,1,-1,-1,-1,2,-1,1,-1,6,-1,-1,13,-1,8,17,5,5,8,15,-1,22,1,4,10,undefined,-1,-1,1,6,5,undefined,2,-1,1,-1,3,11,11,-1,20,-1,50,19,-1,2,-1,undefined,-1,3,4,-1,-1,-1,17,-1,3,2,5,1,-1,-1,-1,undefined,undefined
17/08/2020,4,1,5,3,5,34,5,2,-1,3,1,4,2,-1,1,-1,9,4,1,5,-1,7,11,1,3,29,14,1,37,-1,5,-1,undefined,-1,-1,-1,-1,-1,undefined,-1,1,5,1,-1,7,30,3,14,2,27,2,3,1,-1,undefined,-1,-1,3,-1,-1,9,17,-1,3,1,3,5,-1,-1,-1,undefined,undefined
17/08/2020,5,10,7,14,25,44,36,15,13,14,1,1,11,-1,27,-1,4,11,3,4,5,17,62,9,50,35,23,6,49,3,12,18,undefined,-1,6,17,13,9,undefined,4,6,6,-1,-1,8,54,2,27,5,36,11,17,8,-1,undefined,2,8,26,-1,-1,7,52,-1,9,10,7,12,-1,-1,-1,undefined,undefined
17/08/2020,6,29,13,44,48,84,71,47,38,42,6,13,33,-1,51,-1,19,66,2,5,4,11,139,24,99,124,31,7,54,16,9,13,undefined,-1,21,106,19,7,undefined,5,14,14,3,2,9,146,12,58,12,30,5,15,7,-1,undefined,15,23,61,-1,-1,22,102,-1,13,36,18,15,8,4,7,undefined,undefined
17/08/2020,7,42,32,52,87,131,140,105,98,54,25,26,74,-1,86,-1,42,108,24,21,29,32,249,49,184,221,64,15,90,61,46,21,undefined,-1,33,200,40,14,undefined,6,41,25,14,10,42,217,10,85,17,33,29,26,21,-1,undefined,20,54,97,10,-1,32,122,-1,51,94,38,36,46,30,37,undefined,undefined
17/08/2020,8,73,60,65,113,128,153,110,120,80,31,48,125,-1,99,-1,100,113,27,34,17,39,283,43,197,195,96,34,106,52,32,20,undefined,-1,40,235,55,22,undefined,12,55,26,30,16,67,278,26,120,49,54,60,41,34,-1,undefined,50,40,127,16,-1,42,164,-1,50,121,53,50,91,61,30,undefined,undefined
17/08/2020,9,75,77,104,150,137,145,94,92,59,39,28,82,-1,76,-1,109,128,18,26,19,40,324,66,157,195,113,23,92,54,35,63,undefined,-1,39,223,87,-1,undefined,25,66,31,30,19,68,183,24,199,44,51,69,56,35,-1,undefined,35,26,102,17,-1,52,188,-1,65,61,41,111,86,49,46,undefined,undefined
17/08/2020,10,107,93,127,165,159,142,94,127,45,32,44,120,-1,94,-1,111,126,11,54,45,104,425,61,149,148,139,42,116,72,68,67,undefined,-1,23,186,82,-1,undefined,22,44,38,19,11,105,241,26,279,61,49,99,38,61,-1,undefined,47,56,100,28,-1,90,312,-1,91,99,59,123,95,69,66,undefined,undefined
17/08/2020,11,147,143,202,244,163,192,107,133,55,43,50,148,-1,76,-1,143,139,26,90,40,87,543,54,224,229,162,51,163,63,69,75,undefined,-1,38,277,113,-1,undefined,24,61,40,26,14,138,262,21,269,69,84,130,51,71,-1,undefined,50,61,96,31,-1,109,332,-1,100,80,85,168,103,70,48,undefined,undefined
17/08/2020,12,142,155,237,284,243,236,131,184,94,41,76,213,-1,136,-1,142,156,27,120,42,177,654,81,234,367,227,55,166,81,110,101,undefined,-1,45,430,103,-1,undefined,43,66,49,22,16,160,308,29,361,78,113,139,84,83,-1,undefined,93,58,120,37,-1,103,414,-1,148,112,78,227,108,88,68,undefined,undefined
17/08/2020,13,184,152,235,270,215,234,144,184,64,44,43,182,-1,136,-1,192,157,32,138,49,183,657,100,252,317,231,69,171,90,87,109,undefined,-1,31,392,93,-1,undefined,37,64,58,38,34,176,374,39,367,92,105,144,99,88,-1,undefined,106,67,138,47,-1,127,427,-1,128,104,90,226,113,69,47,undefined,undefined
17/08/2020,14,208,166,254,314,239,319,170,217,78,22,65,229,-1,119,-1,184,137,46,143,58,160,769,71,271,315,202,65,167,98,86,96,undefined,-1,59,364,81,25,undefined,34,53,37,26,18,178,387,59,450,93,85,102,83,80,-1,undefined,80,50,179,51,-1,141,545,-1,107,88,97,240,105,81,34,undefined,undefined
17/08/2020,15,167,171,266,325,254,331,157,187,67,37,81,248,-1,140,-1,153,127,37,125,57,162,771,88,251,388,161,48,170,77,95,124,undefined,-1,45,392,82,49,undefined,17,78,36,41,27,124,384,30,466,78,66,124,88,82,-1,undefined,87,67,166,59,-1,152,566,-1,105,92,80,299,118,55,23,undefined,undefined
17/08/2020,16,188,145,253,252,284,295,190,204,68,40,81,295,-1,136,-1,121,89,33,150,44,177,835,72,341,363,194,51,216,102,98,112,undefined,-1,45,460,55,71,undefined,19,66,62,56,36,146,402,32,470,92,66,102,75,73,-1,undefined,70,71,176,52,-1,129,563,-1,95,101,99,309,135,48,26,undefined,undefined
17/08/2020,17,185,81,292,272,313,364,224,313,88,50,134,442,-1,161,-1,111,118,27,119,51,163,926,98,319,467,185,83,248,145,95,116,undefined,-1,69,602,63,68,undefined,15,81,75,59,38,134,375,43,382,111,75,77,70,68,-1,undefined,88,60,207,29,-1,135,603,-1,96,100,111,278,115,43,20,undefined,undefined
17/08/2020,18,113,41,201,173,223,253,183,202,67,35,121,365,-1,114,-1,63,81,27,92,33,138,668,62,264,399,167,69,203,88,79,83,undefined,-1,38,429,26,55,undefined,8,66,51,38,21,107,280,33,255,73,107,50,71,60,-1,undefined,98,61,131,-1,-1,122,458,-1,68,71,74,212,63,0,1,undefined,undefined
17/08/2020,19,75,43,176,106,116,155,49,109,37,26,73,248,-1,61,-1,41,19,13,72,27,82,444,56,155,141,118,28,79,28,70,37,undefined,-1,13,202,38,18,undefined,4,50,31,24,16,50,136,9,194,44,65,24,43,53,-1,undefined,76,37,97,-1,-1,52,316,-1,46,45,42,149,21,1,0,undefined,undefined
17/08/2020,20,20,14,79,24,46,131,11,6,8,5,5,25,-1,22,-1,9,18,4,36,14,18,137,28,71,23,46,15,30,1,42,53,undefined,-1,1,18,9,3,undefined,2,6,7,1,-1,16,67,4,75,12,71,21,19,14,-1,undefined,16,5,21,-1,-1,6,81,-1,16,12,8,28,6,0,1,undefined,undefined
17/08/2020,21,26,8,54,22,41,73,2,6,13,4,1,9,-1,11,-1,5,7,6,16,6,21,97,11,56,32,21,6,22,-1,19,24,undefined,-1,3,20,7,-1,undefined,1,4,3,-1,-1,19,39,3,46,12,38,3,9,16,-1,undefined,27,5,36,-1,-1,9,56,-1,10,14,6,28,1,0,0,undefined,undefined
17/08/2020,22,10,8,47,29,40,24,1,-1,22,-1,-1,5,-1,10,-1,4,8,7,26,3,15,100,15,42,30,27,4,20,4,11,26,undefined,-1,-1,2,5,1,undefined,-1,20,3,-1,-1,7,63,1,58,6,47,4,12,4,-1,undefined,7,7,26,-1,-1,13,47,-1,11,6,10,18,-1,-1,-1,undefined,undefined
17/08/2020,23,5,4,23,10,23,20,7,1,9,1,-1,11,-1,7,-1,4,3,-1,14,1,22,71,9,26,19,16,2,12,2,16,27,undefined,-1,3,4,2,-1,undefined,2,2,1,-1,-1,11,31,1,26,9,41,3,1,4,-1,undefined,3,3,14,-1,-1,4,30,-1,5,1,8,7,-1,-1,-1,undefined,undefined
18/08/2020,0,1,4,9,7,21,6,-1,1,-1,-1,-1,1,-1,2,-1,4,1,-1,17,3,17,24,5,19,3,26,9,19,-1,2,24,undefined,-1,-1,2,-1,-1,undefined,6,-1,4,-1,2,5,27,6,17,7,41,1,3,1,-1,undefined,1,1,8,-1,-1,4,15,-1,9,2,4,3,-1,-1,-1,undefined,undefined
18/08/2020,1,1,5,5,1,9,21,2,-1,1,2,-1,3,-1,-1,-1,-1,-1,-1,4,2,6,1,3,7,7,11,-1,9,-1,-1,6,undefined,-1,-1,-1,1,2,undefined,2,-1,1,1,1,1,16,-1,21,-1,37,1,9,3,-1,undefined,1,-1,6,-1,-1,2,14,-1,2,-1,2,2,-1,-1,-1,undefined,undefined
18/08/2020,2,2,-1,5,2,12,2,-1,-1,-1,1,-1,1,-1,1,-1,1,-1,-1,5,2,10,17,-1,3,6,20,-1,15,-1,1,1,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,-1,1,24,1,36,1,-1,1,-1,undefined,2,1,5,-1,-1,1,6,-1,5,-1,1,1,-1,-1,-1,undefined,undefined
18/08/2020,3,1,5,-1,2,19,2,6,-1,2,-1,1,1,-1,1,-1,7,1,-1,1,1,12,23,1,5,5,16,1,21,-1,4,9,undefined,-1,-1,4,-1,3,undefined,-1,-1,-1,-1,-1,8,5,-1,7,2,39,4,1,-1,-1,undefined,3,-1,5,-1,-1,1,13,-1,5,2,2,-1,-1,-1,-1,undefined,undefined
18/08/2020,4,1,2,3,6,33,8,2,-1,5,2,-1,5,-1,4,-1,6,4,1,2,-1,5,20,-1,13,19,27,1,37,-1,1,5,undefined,-1,-1,3,-1,-1,undefined,2,1,7,-1,-1,2,8,1,15,4,25,5,2,1,-1,undefined,2,1,10,-1,-1,8,18,-1,1,1,1,6,-1,-1,-1,undefined,undefined
18/08/2020,5,18,7,15,27,76,52,23,19,21,4,3,11,-1,34,-1,16,9,1,5,7,15,85,12,55,33,44,3,58,4,8,10,undefined,-1,7,25,5,-1,undefined,2,6,3,4,2,20,62,7,40,5,23,-1,13,3,-1,undefined,11,13,41,-1,-1,9,75,-1,14,7,11,11,-1,-1,-1,undefined,undefined
18/08/2020,6,37,12,32,56,92,124,54,34,50,8,17,41,-1,69,-1,35,79,13,9,8,19,152,31,143,147,37,13,80,22,21,19,undefined,-1,9,100,28,-1,undefined,4,12,29,9,9,21,183,5,95,26,44,9,53,15,-1,undefined,42,31,73,-1,-1,30,144,-1,17,38,31,18,13,3,9,undefined,undefined
18/08/2020,7,76,29,48,86,123,126,132,123,67,27,37,100,-1,107,-1,38,83,27,11,13,35,259,54,151,267,115,41,106,73,49,34,undefined,-1,37,242,49,-1,undefined,15,42,26,23,10,67,210,18,117,46,66,35,94,28,-1,undefined,96,51,103,11,-1,34,164,-1,56,112,50,42,45,49,38,undefined,undefined
18/08/2020,8,86,67,92,147,156,153,136,126,75,40,45,135,-1,102,-1,92,134,39,26,17,37,415,61,210,244,177,59,142,60,32,43,undefined,-1,34,272,70,-1,undefined,17,50,31,37,20,68,280,21,168,87,88,72,53,29,-1,undefined,54,59,134,15,-1,50,196,-1,57,104,51,55,69,88,61,undefined,undefined
18/08/2020,9,70,70,100,174,127,151,109,150,44,33,48,130,-1,88,-1,111,133,26,55,28,58,368,60,176,237,224,76,118,53,36,68,undefined,-1,47,208,65,48,undefined,28,74,54,27,19,91,292,36,233,107,84,91,151,28,-1,undefined,51,41,110,13,-1,67,211,-1,59,95,49,87,100,75,40,undefined,undefined
18/08/2020,10,112,125,126,211,162,160,141,172,43,19,55,175,-1,80,-1,124,154,22,52,33,71,478,44,184,251,348,116,133,84,54,103,undefined,-1,26,265,77,44,undefined,30,70,40,31,15,86,258,37,276,141,108,104,48,60,-1,undefined,63,50,122,31,-1,82,233,-1,74,101,48,113,89,65,47,undefined,undefined
18/08/2020,11,188,166,174,259,176,172,118,179,51,33,61,179,-1,94,-1,138,172,34,71,46,143,464,58,153,330,370,98,163,79,77,105,undefined,-1,38,305,83,51,undefined,25,69,47,25,10,141,319,25,304,149,113,126,100,71,-1,undefined,87,62,117,53,-1,92,369,-1,128,90,60,152,97,47,40,undefined,undefined
18/08/2020,12,216,210,214,312,233,235,162,193,81,48,79,220,-1,102,-1,169,192,9,121,43,133,587,84,238,372,459,95,181,94,98,121,undefined,-1,33,421,84,81,undefined,32,58,46,29,12,163,342,36,426,195,197,140,145,90,-1,undefined,81,83,159,55,-1,120,496,-1,131,114,73,228,146,78,54,undefined,undefined
18/08/2020,13,219,196,268,326,232,271,154,211,67,32,81,213,-1,107,-1,177,172,8,111,71,153,667,84,256,360,480,115,208,92,109,114,undefined,-1,30,384,118,83,undefined,27,69,50,31,19,145,429,42,444,178,164,125,152,84,-1,undefined,80,77,170,57,-1,134,464,-1,155,120,68,219,109,87,46,undefined,undefined
18/08/2020,14,178,190,236,299,202,216,111,104,63,18,28,118,-1,103,-1,164,106,23,114,55,136,689,54,310,235,407,92,148,73,93,113,undefined,-1,34,221,99,69,undefined,30,55,30,17,14,110,416,18,442,164,127,92,129,67,-1,undefined,84,59,166,43,-1,120,622,-1,96,85,68,246,120,73,38,undefined,undefined
18/08/2020,15,163,185,235,246,198,217,89,125,71,38,23,140,-1,103,-1,172,99,28,106,64,174,728,75,302,227,240,63,151,63,113,79,undefined,-1,33,248,61,48,undefined,20,48,33,21,10,130,338,30,506,102,100,85,91,75,-1,undefined,77,59,164,40,-1,121,564,-1,104,103,90,285,106,49,27,undefined,undefined
18/08/2020,16,202,161,285,234,255,253,183,207,69,23,77,259,-1,130,-1,102,113,41,136,46,149,853,57,305,428,204,70,213,136,77,92,undefined,-1,41,429,61,69,undefined,18,83,33,30,21,149,399,40,386,101,87,107,82,66,-1,undefined,75,70,201,53,-1,143,564,-1,96,100,92,311,116,44,22,undefined,undefined
18/08/2020,17,183,121,262,271,300,313,225,283,91,40,117,407,-1,150,-1,84,122,37,153,44,142,911,67,285,539,215,63,240,127,84,108,undefined,-1,70,583,68,52,undefined,11,72,74,64,38,113,356,38,430,83,86,77,95,70,-1,undefined,119,77,227,30,-1,147,722,-1,87,137,94,296,104,45,25,undefined,undefined
18/08/2020,18,118,64,244,168,187,265,142,176,50,36,91,294,-1,112,-1,67,56,10,130,36,122,803,59,229,345,168,56,166,85,90,100,undefined,-1,23,364,44,62,undefined,12,53,52,42,19,72,255,32,314,48,101,62,74,62,-1,undefined,90,64,147,-1,-1,124,507,-1,68,55,61,227,56,0,0,undefined,undefined
18/08/2020,19,67,33,179,95,97,144,38,69,34,37,55,219,-1,48,-1,25,25,2,91,23,61,524,46,158,145,115,40,94,26,67,73,undefined,-1,12,143,23,27,undefined,6,29,25,8,4,46,135,19,182,47,86,42,37,27,-1,undefined,42,38,88,-1,-1,56,317,-1,38,48,48,119,37,0,0,undefined,undefined
18/08/2020,20,16,13,65,23,57,74,6,3,21,3,4,17,-1,18,-1,19,12,5,39,14,23,111,25,72,26,55,10,40,2,26,29,undefined,-1,3,11,16,4,undefined,2,2,4,2,1,23,84,6,75,13,98,14,11,6,-1,undefined,22,11,29,-1,-1,9,87,-1,22,16,18,37,3,0,1,undefined,undefined
18/08/2020,21,19,10,62,28,63,47,12,3,7,1,-1,7,-1,12,-1,15,33,2,27,11,18,56,18,65,15,41,10,49,-1,27,63,undefined,-1,3,7,6,3,undefined,-1,8,2,-1,-1,9,58,1,70,11,87,11,8,13,-1,undefined,15,8,39,-1,-1,7,72,-1,14,12,13,23,1,0,0,undefined,undefined
18/08/2020,22,16,3,61,29,35,28,2,6,13,3,2,12,-1,9,-1,14,2,4,22,9,10,114,8,54,22,40,3,18,4,23,44,undefined,-1,-1,4,7,1,undefined,3,22,1,1,-1,18,40,-1,67,5,50,3,8,5,-1,undefined,12,5,33,-1,-1,11,31,-1,9,8,17,25,-1,-1,-1,undefined,undefined
18/08/2020,23,5,2,22,21,20,21,1,1,3,2,-1,6,-1,6,-1,6,2,-1,29,2,21,47,8,27,28,14,4,12,1,14,31,undefined,-1,5,1,6,2,undefined,-1,2,3,1,2,7,31,3,31,2,63,1,9,3,-1,undefined,6,4,22,-1,-1,3,37,-1,7,6,4,14,-1,-1,-1,undefined,undefined
19/08/2020,0,2,2,10,5,18,23,6,1,3,-1,-1,5,-1,2,-1,1,-1,-1,14,2,6,37,1,16,8,15,4,15,-1,6,17,undefined,-1,-1,-1,1,4,undefined,-1,-1,4,1,3,17,11,4,11,3,65,1,1,4,-1,undefined,3,-1,9,-1,-1,5,8,-1,10,4,4,7,-1,-1,-1,undefined,undefined
19/08/2020,1,1,2,1,9,7,8,1,-1,-1,2,-1,1,-1,-1,-1,1,-1,-1,8,3,5,14,1,4,14,14,1,9,-1,3,18,undefined,-1,-1,-1,1,-1,undefined,-1,-1,1,-1,-1,4,11,-1,14,1,34,6,12,2,-1,undefined,2,-1,2,-1,-1,2,5,-1,11,4,6,1,-1,-1,-1,undefined,undefined
19/08/2020,2,1,1,7,6,21,4,-1,-1,2,1,-1,2,-1,1,-1,4,1,-1,4,4,15,23,-1,4,1,13,-1,24,-1,2,2,undefined,-1,2,-1,1,-1,undefined,-1,-1,2,1,-1,4,9,-1,13,-1,44,8,5,-1,-1,undefined,1,1,1,-1,-1,2,13,-1,3,3,1,1,-1,-1,-1,undefined,undefined
19/08/2020,3,5,4,8,1,23,2,3,-1,-1,1,-1,-1,-1,5,-1,5,2,-1,5,1,4,36,6,5,7,16,-1,24,-1,6,10,undefined,-1,-1,2,-1,6,undefined,-1,1,-1,-1,-1,6,3,-1,29,-1,52,6,3,1,-1,undefined,-1,-1,8,-1,-1,2,12,-1,9,1,2,1,-1,-1,-1,undefined,undefined
19/08/2020,4,3,8,4,10,35,7,-1,2,3,1,-1,1,-1,5,-1,5,1,1,1,-1,4,33,1,15,11,36,4,43,1,1,13,undefined,-1,1,-1,-1,6,undefined,3,5,6,-1,-1,3,12,-1,53,9,43,7,-1,-1,-1,undefined,3,-1,9,-1,-1,10,24,-1,4,3,3,5,-1,-1,-1,undefined,undefined
19/08/2020,5,5,5,22,34,56,59,26,15,19,2,1,5,-1,32,-1,14,24,4,14,4,21,102,12,61,31,30,3,41,3,8,8,undefined,-1,2,22,7,1,undefined,6,9,1,3,1,14,85,4,47,12,30,-1,16,7,-1,undefined,8,9,30,-1,-1,13,81,-1,12,13,6,18,-1,-1,-1,undefined,undefined
19/08/2020,6,39,8,35,56,93,132,47,43,47,13,13,40,-1,78,-1,25,63,9,8,27,23,115,45,159,149,55,9,70,15,18,27,undefined,-1,8,85,24,10,undefined,4,9,26,10,4,27,142,9,70,12,34,9,70,6,-1,undefined,50,31,62,-1,-1,27,140,-1,17,38,20,26,13,5,4,undefined,undefined
19/08/2020,7,47,42,71,95,121,170,155,107,53,24,24,102,-1,107,-1,64,102,11,15,13,21,252,47,173,244,83,18,100,65,43,27,undefined,-1,41,207,48,14,undefined,11,69,21,18,9,58,224,9,154,27,37,46,76,26,-1,undefined,30,40,113,10,-1,34,135,-1,53,105,48,30,77,45,46,undefined,undefined
19/08/2020,8,81,46,82,169,133,164,97,111,71,36,34,107,-1,87,-1,92,130,17,25,26,50,317,67,189,277,112,39,80,35,35,49,undefined,-1,24,188,82,30,undefined,20,47,35,23,10,74,291,21,170,53,36,39,73,22,-1,undefined,65,43,142,35,-1,64,177,-1,57,114,41,59,96,60,48,undefined,undefined
19/08/2020,9,76,52,124,163,113,142,52,74,31,29,12,74,-1,66,-1,129,89,26,43,42,67,336,42,132,174,151,46,89,35,43,44,undefined,-1,28,127,78,38,undefined,18,62,22,13,9,69,213,15,190,38,70,67,86,29,-1,undefined,46,31,111,10,-1,63,184,-1,71,97,56,86,89,47,37,undefined,undefined
19/08/2020,10,82,102,133,184,131,126,38,90,36,32,13,78,-1,65,-1,123,84,16,36,37,93,407,44,190,136,137,42,99,35,74,80,undefined,-1,14,132,56,37,undefined,18,73,31,12,2,71,273,24,222,44,73,91,108,55,-1,undefined,55,45,103,20,-1,69,291,-1,64,75,45,149,99,44,43,undefined,undefined
19/08/2020,11,96,105,120,221,116,142,51,49,27,30,3,38,-1,52,-1,114,104,27,74,54,104,429,38,201,95,145,35,72,23,81,84,undefined,-1,24,106,61,44,undefined,28,80,26,8,4,108,205,19,227,49,78,80,104,51,-1,undefined,59,23,98,13,-1,79,236,-1,81,70,28,131,79,34,38,undefined,undefined
19/08/2020,12,128,157,179,264,128,193,29,40,35,27,5,37,-1,43,-1,163,81,21,89,57,96,428,63,303,93,204,45,105,11,83,79,undefined,-1,7,67,55,52,undefined,36,63,28,19,13,105,289,20,243,61,74,93,138,52,-1,undefined,57,25,97,8,-1,65,293,-1,108,66,40,113,79,49,53,undefined,undefined
19/08/2020,13,98,148,225,256,124,170,20,49,46,14,7,40,-1,52,-1,148,116,29,141,93,111,476,62,220,101,174,33,82,21,89,65,undefined,-1,8,50,116,51,undefined,21,40,42,20,11,114,264,26,230,49,78,82,128,45,-1,undefined,53,30,126,21,-1,76,287,-1,87,67,44,123,98,40,32,undefined,undefined
19/08/2020,14,137,129,185,268,169,227,54,84,58,19,17,93,-1,74,-1,167,132,40,108,90,131,523,60,248,214,178,41,112,36,94,76,undefined,-1,23,90,84,78,undefined,38,54,42,23,18,124,318,32,345,64,59,75,93,66,-1,undefined,61,58,146,40,-1,121,397,-1,85,98,78,212,114,86,43,undefined,undefined
19/08/2020,15,157,153,231,246,203,256,66,101,57,27,31,128,-1,107,-1,177,105,35,87,63,136,649,58,328,201,194,60,115,39,113,64,undefined,-1,30,219,50,58,undefined,21,31,41,28,28,105,323,35,347,86,51,112,81,69,-1,undefined,80,57,142,38,-1,115,471,-1,87,76,83,206,75,52,32,undefined,undefined
19/08/2020,16,165,168,235,234,194,245,128,165,57,33,38,173,-1,111,-1,133,83,29,120,47,157,721,79,318,286,182,53,175,64,78,110,undefined,-1,36,249,54,80,undefined,9,66,35,36,28,104,374,28,409,71,39,100,63,57,-1,undefined,94,51,163,45,-1,101,491,-1,109,85,67,254,89,41,18,undefined,undefined
19/08/2020,17,161,126,301,280,306,315,240,263,96,50,97,376,-1,163,-1,93,119,35,141,71,190,832,92,321,431,207,81,249,138,76,135,undefined,-1,42,465,63,67,undefined,5,104,59,63,39,151,445,43,311,88,80,78,82,65,-1,undefined,89,106,229,51,-1,129,567,26,98,112,122,278,119,50,13,undefined,undefined
19/08/2020,18,106,57,219,203,248,274,186,232,58,42,76,280,-1,140,-1,79,68,16,135,55,141,769,85,221,362,164,58,215,87,90,66,undefined,-1,40,416,29,56,undefined,14,52,51,37,25,102,284,33,315,64,107,86,71,46,-1,undefined,85,70,151,1,-1,124,473,53,71,67,75,211,35,0,0,undefined,undefined
19/08/2020,19,82,41,170,137,138,164,45,87,29,21,61,212,-1,78,-1,55,35,10,89,83,90,546,53,163,132,140,39,96,18,66,65,undefined,-1,18,173,23,22,undefined,4,37,23,17,15,44,185,17,174,52,84,34,40,37,-1,undefined,71,41,88,-1,-1,62,342,36,51,49,23,120,29,0,1,undefined,undefined
19/08/2020,20,14,5,77,35,56,68,5,5,10,8,5,19,-1,21,-1,10,22,5,68,21,20,174,35,76,30,52,16,41,4,30,54,undefined,-1,2,10,8,2,undefined,3,9,3,2,-1,17,78,6,69,12,73,17,15,16,-1,undefined,17,9,28,-1,-1,13,77,35,14,13,10,36,6,0,1,undefined,undefined
19/08/2020,21,16,12,65,27,51,52,5,3,12,4,2,7,-1,13,-1,6,9,2,27,7,18,131,18,74,18,48,9,41,-1,21,50,undefined,-1,5,8,8,6,undefined,1,11,4,2,2,17,56,1,59,15,79,12,11,8,-1,undefined,16,8,55,-1,-1,3,45,20,16,13,13,19,2,0,0,undefined,undefined
19/08/2020,22,3,11,60,24,35,17,2,3,18,5,1,19,-1,7,-1,10,10,2,22,4,19,116,10,44,19,35,9,38,3,21,20,undefined,-1,4,12,10,1,undefined,2,10,1,3,1,8,33,2,43,9,73,8,7,8,-1,undefined,7,4,27,-1,-1,20,40,9,9,7,10,8,-1,-1,-1,undefined,undefined
19/08/2020,23,37,2,9,12,19,13,2,3,3,1,1,7,-1,5,-1,7,-1,-1,19,3,8,36,4,24,33,23,6,20,-1,11,32,undefined,-1,3,8,3,1,undefined,-1,-1,2,-1,-1,12,51,3,49,3,54,1,5,4,-1,undefined,4,2,11,-1,-1,7,41,9,4,7,11,9,-1,-1,-1,undefined,undefined
20/08/2020,0,39,3,11,10,12,8,1,1,1,-1,-1,3,-1,2,-1,16,1,2,10,3,11,13,6,6,16,27,2,13,2,3,21,undefined,-1,-1,2,-1,-1,undefined,-1,-1,2,-1,1,3,30,4,45,3,38,1,6,2,-1,undefined,8,1,5,-1,-1,3,16,7,7,4,-1,3,-1,-1,-1,undefined,undefined
20/08/2020,1,4,-1,4,1,5,21,5,-1,-1,2,-1,1,-1,1,-1,-1,-1,-1,5,-1,4,13,3,3,17,12,2,4,-1,1,14,undefined,-1,-1,4,-1,-1,undefined,-1,-1,-1,2,-1,2,10,4,50,1,40,1,1,2,-1,undefined,-1,4,4,-1,-1,4,8,8,2,-1,1,1,-1,-1,-1,undefined,undefined
20/08/2020,2,2,1,3,4,13,1,-1,-1,2,1,-1,2,-1,-1,-1,1,-1,-1,3,-1,7,12,1,4,15,15,7,14,-1,5,10,undefined,-1,5,-1,1,2,undefined,1,-1,-1,-1,-1,4,11,-1,90,2,58,1,1,1,-1,undefined,2,2,7,-1,-1,2,15,4,3,3,6,2,-1,-1,-1,undefined,undefined
20/08/2020,3,-1,1,6,3,41,1,3,1,-1,1,1,1,-1,-1,-1,9,-1,1,2,-1,3,5,5,1,31,33,1,26,1,2,16,undefined,-1,1,1,5,4,undefined,5,-1,-1,-1,-1,1,12,-1,39,3,61,8,7,-1,-1,undefined,1,-1,2,-1,-1,-1,27,1,3,5,1,1,-1,-1,-1,undefined,undefined
20/08/2020,4,-1,7,4,8,32,5,5,2,2,2,5,2,-1,4,-1,3,2,-1,1,1,12,28,1,11,20,33,1,35,-1,4,2,undefined,-1,-1,1,2,-1,undefined,1,5,3,-1,2,4,15,2,44,8,38,1,2,1,-1,undefined,2,1,13,-1,-1,5,13,3,6,-1,2,6,-1,-1,-1,undefined,undefined
20/08/2020,5,4,7,14,22,53,60,15,11,15,4,1,4,-1,28,-1,11,18,3,9,2,22,58,19,72,32,59,6,40,-1,11,15,undefined,-1,7,22,8,7,undefined,2,8,1,3,1,16,81,6,60,14,27,4,23,5,-1,undefined,4,6,31,-1,-1,14,60,60,8,8,8,9,-1,-1,-1,undefined,undefined
20/08/2020,6,38,17,40,64,86,126,60,35,45,9,8,31,-1,62,-1,23,56,15,8,14,17,135,29,162,126,63,13,67,26,31,32,undefined,-1,11,77,17,8,undefined,18,19,19,3,2,18,181,8,58,14,43,6,67,12,-1,undefined,22,32,64,-1,-1,26,137,49,16,39,18,21,9,3,3,undefined,undefined
20/08/2020,7,58,45,43,78,124,210,124,94,64,22,30,107,-1,84,-1,61,90,11,13,16,33,298,43,199,228,144,22,117,52,34,32,undefined,-1,34,194,27,9,undefined,19,48,35,21,14,36,167,13,136,53,59,42,70,18,-1,undefined,18,43,90,10,-1,32,139,12,55,117,51,39,60,37,39,undefined,undefined
20/08/2020,8,54,58,74,129,166,239,142,114,62,36,30,119,-1,103,-1,75,131,10,27,30,56,314,56,192,375,190,70,118,72,36,56,undefined,-1,25,264,54,27,undefined,22,52,31,40,29,59,270,25,161,76,80,101,45,21,-1,undefined,34,39,114,13,-1,36,166,18,60,111,51,41,74,87,40,undefined,undefined
20/08/2020,9,75,95,98,174,157,160,122,117,50,36,58,146,-1,102,-1,111,139,24,29,26,90,342,59,189,302,253,43,111,58,47,64,undefined,-1,43,215,64,58,undefined,33,72,24,25,15,88,269,27,223,69,125,83,156,35,-1,undefined,43,57,120,24,-1,56,231,20,70,89,51,87,94,74,53,undefined,undefined
20/08/2020,10,138,99,124,214,181,248,110,140,40,25,42,145,-1,91,-1,93,136,17,43,43,112,437,58,148,276,280,95,138,76,60,73,undefined,-1,44,241,71,62,undefined,25,70,29,24,12,105,307,21,242,117,97,91,97,59,-1,undefined,72,55,116,34,-1,86,270,58,81,106,58,123,114,76,60,undefined,undefined
20/08/2020,11,156,135,164,257,203,224,105,136,51,35,32,134,-1,70,-1,118,163,32,82,65,127,568,50,234,217,359,98,158,75,60,91,undefined,-1,36,277,55,78,undefined,27,51,51,34,21,116,306,29,312,149,155,129,96,67,-1,undefined,85,78,114,36,-1,114,424,32,98,77,26,146,115,69,43,undefined,undefined
20/08/2020,12,180,193,234,263,212,203,113,156,76,31,58,203,-1,113,-1,118,161,44,99,83,181,626,64,242,301,487,97,164,66,90,106,undefined,-1,31,299,85,73,undefined,38,84,43,26,15,183,338,24,384,132,191,102,141,95,-1,undefined,78,82,126,68,-1,141,506,47,153,81,49,211,141,90,62,undefined,undefined
20/08/2020,13,155,186,306,307,210,282,136,168,71,29,61,185,-1,112,-1,173,169,40,100,63,155,684,84,255,342,471,110,171,63,102,124,undefined,-1,44,357,83,64,undefined,39,94,52,27,30,115,385,54,383,202,151,130,145,86,-1,undefined,70,86,149,73,-1,154,527,45,100,114,98,246,135,75,27,undefined,undefined
20/08/2020,14,213,210,281,346,249,338,114,155,56,39,64,202,-1,117,-1,174,117,25,130,63,163,669,69,259,289,367,91,169,59,99,91,undefined,-1,34,286,70,90,undefined,26,64,58,41,26,152,377,33,490,156,161,90,120,70,-1,undefined,63,66,154,44,-1,143,503,37,95,93,86,259,154,78,47,undefined,undefined
20/08/2020,15,198,175,281,275,251,339,125,149,61,44,72,183,-1,117,-1,152,102,29,135,61,174,775,39,342,287,225,68,160,57,114,89,undefined,-1,32,299,63,80,undefined,22,74,62,33,23,137,367,33,507,90,107,112,126,99,-1,undefined,108,72,158,56,-1,124,609,44,119,71,87,275,106,63,30,undefined,undefined
20/08/2020,16,203,192,229,310,209,334,139,108,68,38,33,145,-1,100,-1,117,90,38,132,55,158,847,78,314,299,169,75,145,86,113,121,undefined,-1,40,299,39,65,undefined,18,75,62,41,24,116,381,21,422,76,58,93,118,58,-1,undefined,92,68,186,33,-1,140,572,56,99,110,97,267,114,46,26,undefined,undefined
20/08/2020,17,143,114,256,226,190,295,151,157,51,29,50,219,-1,126,-1,90,100,27,136,44,177,782,83,286,316,196,68,189,58,107,170,undefined,-1,40,327,50,41,undefined,11,73,39,47,24,99,387,33,302,93,59,84,89,76,-1,undefined,72,63,182,24,-1,122,572,38,105,105,93,212,74,33,18,undefined,undefined
20/08/2020,18,120,74,196,185,233,263,132,172,47,63,68,325,-1,126,-1,50,57,21,136,43,141,740,55,249,335,172,65,204,84,77,123,undefined,-1,40,372,23,34,undefined,4,45,34,31,20,85,268,30,272,73,126,83,79,54,-1,undefined,87,56,132,-1,-1,131,487,49,63,57,62,213,44,0,1,undefined,undefined
20/08/2020,19,82,43,199,98,133,205,60,119,35,33,80,251,-1,74,-1,39,32,6,115,29,62,481,55,188,211,157,60,92,37,67,77,undefined,-1,11,193,21,18,undefined,11,40,27,22,19,52,142,12,184,54,95,50,46,36,-1,undefined,91,37,77,-1,-1,76,356,45,43,46,27,138,28,0,2,undefined,undefined
20/08/2020,20,12,14,82,37,51,63,8,5,13,4,11,30,-1,18,-1,6,21,8,66,8,12,154,31,68,32,50,14,41,5,34,45,undefined,-1,2,25,5,1,undefined,1,4,4,3,2,13,71,4,91,17,90,12,9,12,-1,undefined,25,10,33,-1,-1,10,72,26,25,13,15,37,19,0,0,undefined,undefined
20/08/2020,21,20,14,62,37,46,65,3,2,11,2,3,14,-1,17,-1,11,8,-1,42,15,16,83,20,45,14,54,7,27,2,17,38,undefined,-1,5,14,8,2,undefined,-1,2,4,4,4,7,52,5,39,18,74,6,8,13,-1,undefined,18,3,42,-1,-1,9,86,36,18,17,6,19,5,0,0,undefined,undefined
20/08/2020,22,8,7,51,26,39,20,1,2,21,5,2,11,-1,12,-1,7,5,-1,14,2,20,76,10,81,34,28,7,17,3,14,34,undefined,-1,-1,2,3,3,undefined,1,11,11,2,1,16,48,2,43,9,72,2,1,7,-1,undefined,6,2,22,-1,-1,31,52,15,9,7,8,18,-1,-1,-1,undefined,undefined
20/08/2020,23,6,5,16,15,22,18,4,2,8,2,1,13,-1,12,-1,3,-1,-1,20,3,25,77,4,28,16,23,3,14,-1,8,28,undefined,-1,-1,3,3,1,undefined,1,15,-1,-1,-1,9,49,2,24,-1,77,1,8,5,-1,undefined,7,2,13,-1,-1,9,37,14,5,5,10,11,-1,-1,-1,undefined,undefined
21/08/2020,0,5,2,9,10,9,9,-1,3,3,3,-1,2,-1,5,-1,9,1,-1,22,4,10,43,13,17,7,24,3,11,-1,6,23,undefined,-1,-1,-1,-1,-1,undefined,-1,2,3,2,1,4,21,3,24,1,75,-1,3,1,-1,undefined,1,-1,10,-1,-1,4,49,4,1,9,1,4,-1,-1,-1,undefined,undefined
21/08/2020,1,3,2,9,5,7,23,7,-1,1,1,-1,3,-1,2,-1,-1,-1,-1,10,1,5,15,2,6,10,15,-1,6,-1,2,15,undefined,-1,1,3,-1,4,undefined,-1,-1,-1,-1,-1,2,19,-1,10,1,77,-1,2,-1,-1,undefined,3,2,13,-1,-1,4,21,2,1,2,1,1,-1,-1,-1,undefined,undefined
21/08/2020,2,1,1,6,4,6,-1,3,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,7,-1,1,13,4,19,1,17,1,7,-1,-1,3,undefined,-1,1,-1,1,-1,undefined,-1,-1,-1,-1,1,-1,7,-1,14,1,49,1,2,2,-1,undefined,1,3,8,-1,-1,3,11,3,5,1,1,1,-1,-1,-1,undefined,undefined
21/08/2020,3,4,23,4,3,28,-1,4,-1,2,-1,2,-1,-1,4,-1,4,1,-1,8,1,2,8,8,8,2,15,2,32,-1,-1,2,undefined,-1,-1,8,7,-1,undefined,-1,-1,1,-1,-1,3,6,-1,16,3,68,-1,2,-1,-1,undefined,1,-1,3,-1,-1,3,14,3,-1,3,1,2,-1,-1,-1,undefined,undefined
21/08/2020,4,4,4,7,7,32,10,-1,-1,3,-1,-1,1,-1,6,-1,2,4,1,3,-1,7,20,-1,10,20,22,1,36,-1,3,6,undefined,-1,-1,3,1,8,undefined,1,-1,9,-1,-1,8,12,1,41,4,33,5,5,1,-1,undefined,1,-1,7,-1,-1,5,24,8,1,2,2,4,-1,-1,-1,undefined,undefined
21/08/2020,5,7,4,23,30,47,54,12,18,14,7,-1,6,-1,29,-1,10,14,4,4,3,12,66,15,82,40,51,6,49,2,5,19,undefined,-1,5,16,11,7,undefined,4,8,4,4,3,13,68,3,38,13,43,6,11,4,-1,undefined,7,14,27,-1,-1,12,61,11,6,6,13,10,-1,-1,-1,undefined,undefined
21/08/2020,6,34,9,40,62,99,127,58,24,40,12,11,36,-1,63,-1,21,66,11,8,15,30,133,36,158,130,61,18,92,19,26,29,undefined,-1,10,97,32,8,undefined,5,16,16,6,2,29,155,5,76,24,67,12,63,15,-1,undefined,23,25,61,-1,-1,31,145,35,11,45,25,18,14,5,1,undefined,undefined
21/08/2020,7,60,43,52,109,97,137,104,109,50,23,41,91,-1,87,-1,90,80,27,10,20,27,280,41,200,232,119,36,88,56,38,37,undefined,-1,24,196,28,18,undefined,10,44,31,29,16,41,195,15,109,62,61,31,83,22,-1,undefined,41,41,94,7,-1,25,154,16,38,111,37,45,50,25,36,undefined,undefined
21/08/2020,8,71,71,70,129,160,131,126,93,59,37,45,123,-1,97,-1,170,151,26,29,26,40,378,68,219,245,159,59,137,63,33,38,undefined,-1,37,310,55,39,undefined,26,55,30,35,11,60,298,22,155,78,83,76,69,31,-1,undefined,31,42,117,20,-1,54,218,27,49,98,54,56,94,56,38,undefined,undefined
21/08/2020,9,80,90,95,195,132,162,133,143,27,26,36,127,-1,105,-1,159,143,31,38,29,66,377,46,209,234,237,78,116,69,21,107,undefined,-1,23,224,50,55,undefined,31,87,42,24,23,76,254,20,232,110,115,81,153,27,-1,undefined,56,42,121,24,-1,52,219,30,70,81,48,70,109,79,62,undefined,undefined
21/08/2020,10,112,137,135,241,181,167,137,150,37,44,54,168,-1,83,-1,181,169,35,54,52,87,453,50,177,263,322,86,161,83,57,86,undefined,-1,30,281,64,61,undefined,21,82,56,40,22,90,294,34,260,107,125,135,55,38,-1,undefined,71,39,107,33,-1,85,304,51,77,87,55,115,109,65,54,undefined,undefined
21/08/2020,11,180,141,208,219,229,210,119,169,34,41,44,141,-1,88,-1,148,192,27,111,68,152,618,56,210,281,377,109,176,82,96,90,undefined,-1,49,329,55,52,undefined,22,65,101,45,28,99,304,27,293,177,127,112,105,81,-1,undefined,88,66,118,38,-1,100,420,24,81,72,61,184,97,63,44,undefined,undefined
21/08/2020,12,212,208,297,303,275,298,124,180,69,60,66,220,-1,115,-1,177,171,48,115,61,175,736,81,246,296,482,116,196,88,128,119,undefined,-1,55,386,92,80,undefined,35,79,103,42,23,160,392,39,374,161,201,162,125,75,-1,undefined,117,65,171,43,-1,132,483,37,139,121,98,232,150,74,57,undefined,undefined
21/08/2020,13,208,204,267,329,243,395,162,184,62,42,63,176,-1,103,-1,140,191,34,135,73,151,721,97,259,288,440,125,176,99,117,127,undefined,-1,25,411,72,109,undefined,15,92,45,26,15,189,411,31,416,198,202,155,139,92,-1,undefined,83,87,143,46,-1,142,516,97,140,108,118,221,161,74,78,undefined,undefined
21/08/2020,14,187,188,269,333,224,329,112,160,61,35,48,191,-1,104,-1,158,125,32,142,64,177,755,68,225,271,377,74,149,75,86,154,undefined,-1,48,303,58,95,undefined,27,70,52,30,18,173,361,35,504,123,129,125,120,99,-1,undefined,111,66,157,49,-1,141,583,46,132,90,76,234,124,80,33,undefined,undefined
21/08/2020,15,214,157,275,320,237,373,122,158,49,50,44,151,-1,117,-1,175,121,40,158,82,165,847,74,313,273,272,89,147,76,129,116,undefined,-1,51,354,74,82,undefined,18,62,68,31,23,167,407,36,533,166,145,119,167,85,-1,undefined,101,78,159,41,-1,219,647,35,130,92,109,332,139,60,36,undefined,undefined
21/08/2020,16,182,170,288,295,271,282,137,155,59,35,53,198,-1,131,-1,106,102,38,193,59,230,799,69,310,326,171,65,159,86,119,111,undefined,-1,37,322,56,65,undefined,22,70,51,35,17,157,416,35,499,77,100,84,111,73,-1,undefined,95,54,169,51,-1,175,647,46,128,95,80,310,103,48,23,undefined,undefined
21/08/2020,17,169,154,208,231,215,326,143,171,55,29,67,222,-1,106,-1,88,114,27,134,58,190,780,67,336,354,144,58,152,68,114,141,undefined,-1,26,276,54,63,undefined,13,108,53,35,22,91,356,30,303,60,102,85,113,69,-1,undefined,102,67,162,20,-1,130,550,50,105,94,69,274,78,25,17,undefined,undefined
21/08/2020,18,105,57,243,188,190,283,65,80,29,19,24,116,-1,71,-1,54,62,15,158,39,93,708,47,232,185,173,59,137,49,106,110,undefined,-1,9,160,39,28,undefined,5,52,35,32,16,57,219,26,214,74,122,62,42,72,-1,undefined,90,39,107,-1,-1,103,422,72,66,47,52,141,30,0,0,undefined,undefined
21/08/2020,19,73,46,123,87,106,242,32,56,12,15,34,126,-1,49,-1,43,20,12,115,45,77,512,54,186,90,141,41,106,35,71,59,undefined,-1,15,108,25,13,undefined,10,23,33,15,6,64,106,18,190,45,135,49,55,49,-1,undefined,52,26,88,-1,-1,54,333,54,51,42,38,100,29,0,0,undefined,undefined
21/08/2020,20,12,12,83,40,32,126,3,9,9,4,1,25,-1,19,-1,9,16,3,64,17,21,144,23,75,31,61,14,27,2,35,43,undefined,-1,1,8,14,16,undefined,8,7,5,2,-1,13,77,4,113,21,138,10,19,19,-1,undefined,20,8,40,-1,-1,15,79,47,20,15,12,34,10,0,0,undefined,undefined
21/08/2020,21,18,16,85,32,44,175,10,4,12,2,-1,16,-1,13,-1,11,10,2,29,12,17,117,22,77,23,48,10,26,2,23,71,undefined,-1,5,14,8,4,undefined,1,13,6,2,-1,9,71,1,66,19,122,13,10,20,-1,undefined,18,3,47,-1,-1,4,46,25,9,10,11,23,8,1,0,undefined,undefined
21/08/2020,22,13,9,54,16,53,43,2,3,22,6,2,10,-1,11,-1,5,11,8,21,4,19,118,6,72,25,42,3,44,3,17,46,undefined,-1,1,8,10,4,undefined,-1,14,2,-1,-1,17,56,5,30,6,118,4,11,6,-1,undefined,13,4,32,-1,-1,11,69,14,17,5,6,14,-1,-1,-1,undefined,undefined
21/08/2020,23,8,7,24,13,32,15,14,6,6,2,-1,5,-1,3,-1,5,4,4,11,7,14,43,14,27,14,18,7,21,-1,10,30,undefined,-1,-1,6,2,3,undefined,-1,-1,1,1,2,20,22,1,33,9,56,1,5,5,-1,undefined,10,5,17,-1,-1,6,33,18,5,5,12,8,-1,-1,-1,undefined,undefined
22/08/2020,0,3,2,19,2,15,16,6,1,1,2,-1,-1,-1,3,-1,-1,-1,-1,20,11,2,40,4,29,2,21,1,23,-1,7,40,undefined,-1,3,16,1,-1,undefined,-1,1,1,-1,-1,5,14,-1,18,3,94,2,6,4,-1,undefined,2,1,8,-1,-1,4,29,5,2,7,5,4,-1,-1,-1,undefined,undefined
22/08/2020,1,7,1,41,3,6,1,-1,-1,2,-1,1,2,-1,-1,-1,3,1,-1,5,1,2,29,9,8,5,20,3,7,-1,9,32,undefined,-1,-1,-1,-1,6,undefined,-1,-1,-1,2,-1,4,3,-1,18,1,81,-1,2,5,-1,undefined,9,1,4,-1,-1,4,18,10,3,3,2,6,-1,-1,-1,undefined,undefined
22/08/2020,2,3,8,9,5,10,4,1,2,-1,1,-1,2,-1,3,-1,-1,-1,-1,5,-1,4,28,3,11,8,19,4,16,-1,-1,2,undefined,-1,-1,1,-1,-1,undefined,1,1,-1,-1,-1,3,13,-1,9,2,70,-1,12,2,-1,undefined,-1,1,10,-1,-1,-1,20,2,1,-1,2,1,-1,-1,-1,undefined,undefined
22/08/2020,3,7,1,6,5,19,1,9,-1,1,2,-1,-1,-1,-1,-1,-1,-1,-1,7,2,5,14,2,3,1,19,1,30,3,2,1,undefined,-1,-1,3,-1,-1,undefined,-1,-1,-1,-1,-1,2,10,-1,32,9,57,1,5,3,-1,undefined,1,1,3,-1,-1,-1,16,4,-1,1,1,5,-1,-1,-1,undefined,undefined
22/08/2020,4,4,3,5,8,22,3,4,-1,1,-1,-1,1,-1,5,-1,9,3,-1,3,-1,7,23,29,2,13,20,1,20,1,1,13,undefined,-1,-1,-1,-1,8,undefined,-1,-1,-1,-1,-1,3,17,-1,14,5,43,5,6,5,-1,undefined,1,2,5,-1,-1,1,7,9,1,2,-1,1,-1,-1,-1,undefined,undefined
22/08/2020,5,2,3,28,22,22,21,3,6,5,4,2,2,-1,16,-1,6,8,-1,2,-1,14,33,9,36,7,42,6,23,3,11,15,undefined,-1,6,2,6,12,undefined,3,2,7,-1,-1,1,50,1,20,11,64,4,7,4,-1,undefined,3,5,13,-1,-1,8,38,16,2,-1,3,6,-1,-1,-1,undefined,undefined
22/08/2020,6,10,9,28,20,43,56,22,7,10,6,1,12,-1,27,-1,11,29,5,11,4,12,59,12,58,48,55,15,38,6,32,17,undefined,-1,12,22,4,5,undefined,4,18,4,1,-1,22,59,3,39,27,30,2,9,8,-1,undefined,6,10,20,-1,-1,5,60,38,16,9,9,15,3,0,1,undefined,undefined
22/08/2020,7,12,9,31,47,50,58,40,40,12,11,4,40,-1,28,-1,16,48,1,10,6,13,108,16,79,83,105,19,45,24,15,40,undefined,-1,4,72,5,5,undefined,7,46,9,4,2,16,77,8,46,48,47,19,19,9,-1,undefined,13,10,46,6,-1,14,67,12,15,18,16,19,14,8,10,undefined,undefined
22/08/2020,8,55,33,57,79,75,89,81,76,10,15,13,58,-1,35,-1,38,61,9,11,15,19,185,29,84,122,146,72,63,52,15,23,undefined,-1,19,159,14,35,undefined,10,32,14,8,5,23,120,20,78,56,59,32,31,13,-1,undefined,21,17,57,8,-1,33,114,6,23,28,11,25,20,24,18,undefined,undefined
22/08/2020,9,55,56,77,109,100,161,96,66,10,16,9,51,-1,51,-1,52,92,9,23,20,36,202,38,101,110,231,127,138,53,26,59,undefined,-1,28,145,24,45,undefined,2,72,10,11,5,48,151,6,131,129,80,80,37,14,-1,undefined,28,28,52,3,-1,51,172,24,28,21,14,72,30,32,22,undefined,undefined
22/08/2020,10,92,72,112,123,101,134,53,66,27,28,7,54,-1,46,-1,67,57,15,69,31,72,318,28,123,85,302,110,119,33,52,47,undefined,-1,13,84,23,43,undefined,3,54,22,25,16,77,159,20,206,148,109,93,68,36,-1,undefined,49,20,69,17,-1,88,246,23,53,34,34,100,43,42,20,undefined,undefined
22/08/2020,11,110,97,185,182,138,126,89,105,12,30,13,79,-1,63,-1,86,52,10,83,40,97,420,37,143,120,407,133,123,49,79,81,undefined,-1,19,133,22,57,undefined,6,37,25,30,20,68,163,18,230,172,155,156,86,62,-1,undefined,57,32,66,22,-1,84,340,29,62,31,40,143,58,30,12,undefined,undefined
22/08/2020,12,117,113,182,154,130,138,54,89,28,45,16,78,-1,57,-1,72,60,20,102,30,103,476,52,177,112,393,136,98,29,80,69,undefined,-1,17,97,26,76,undefined,8,53,14,21,6,80,134,26,217,198,154,121,85,54,-1,undefined,70,39,117,17,-1,95,388,33,59,27,39,166,62,30,33,undefined,undefined
22/08/2020,13,159,134,247,231,160,164,61,75,17,31,12,79,-1,70,-1,104,83,16,120,59,110,487,50,151,112,440,130,116,33,78,90,undefined,-1,23,129,26,84,undefined,16,69,19,27,24,103,239,14,260,171,167,99,83,67,-1,undefined,68,47,75,30,-1,116,414,52,72,40,58,184,57,38,15,undefined,undefined
22/08/2020,14,137,104,124,165,83,145,33,34,19,13,4,17,-1,39,-1,78,40,8,103,49,90,503,24,180,86,296,120,66,23,70,43,undefined,-1,7,44,37,40,undefined,8,58,9,13,11,78,176,14,191,137,143,71,64,36,-1,undefined,72,27,84,12,-1,60,345,40,42,22,31,154,43,25,16,undefined,undefined
22/08/2020,15,88,78,118,118,43,107,18,22,12,10,7,12,-1,32,-1,46,21,4,106,35,69,448,20,149,59,144,48,30,8,87,37,undefined,-1,7,37,20,26,undefined,4,40,7,7,3,47,123,12,165,69,77,79,44,37,-1,undefined,67,10,47,-1,-1,60,297,16,44,11,13,126,18,5,7,undefined,undefined
22/08/2020,16,59,90,145,106,98,127,45,46,29,11,8,44,-1,43,-1,49,44,7,88,43,84,482,22,158,94,111,54,58,26,57,52,undefined,-1,10,85,18,24,undefined,5,36,18,13,10,58,178,15,226,68,56,66,48,41,-1,undefined,52,26,65,13,-1,85,330,20,48,21,41,139,49,18,13,undefined,undefined
22/08/2020,17,134,84,217,196,191,205,89,123,36,39,31,125,-1,69,-1,43,67,11,90,54,104,549,40,142,204,137,56,113,38,68,67,undefined,-1,28,217,27,53,undefined,8,57,22,26,17,92,213,27,224,72,52,71,76,46,-1,undefined,77,55,106,17,-1,93,427,40,62,32,45,194,71,22,13,undefined,undefined
22/08/2020,18,112,72,152,103,93,131,29,50,18,35,6,42,-1,42,-1,44,27,5,93,28,82,436,34,183,74,99,22,65,22,85,67,undefined,-1,11,58,22,36,undefined,2,26,23,8,6,47,122,28,135,42,68,30,31,29,-1,undefined,61,28,56,-1,-1,74,304,32,36,16,11,113,13,0,1,undefined,undefined
22/08/2020,19,60,26,129,73,71,103,10,28,13,27,22,83,-1,26,-1,21,17,5,87,42,29,294,30,106,50,98,25,41,6,61,42,undefined,-1,8,36,15,20,undefined,4,14,13,11,7,31,72,17,147,29,78,32,33,22,-1,undefined,48,25,50,-1,-1,38,268,42,26,19,28,69,15,0,0,undefined,undefined
22/08/2020,20,9,13,54,22,32,30,7,6,3,9,2,11,-1,9,-1,7,8,1,47,15,5,105,21,64,23,34,18,14,1,10,24,undefined,-1,-1,7,3,4,undefined,1,5,5,3,2,10,54,10,85,19,80,8,8,14,-1,undefined,21,6,27,-1,-1,13,84,32,11,8,7,27,15,0,0,undefined,undefined
22/08/2020,21,24,18,60,22,42,79,2,4,5,16,-1,13,-1,10,-1,7,2,-1,18,14,14,78,20,42,15,44,11,21,1,13,15,undefined,-1,1,8,1,4,undefined,-1,8,2,4,1,14,48,4,47,20,84,3,15,11,-1,undefined,21,11,22,-1,-1,8,41,14,14,7,9,27,2,0,0,undefined,undefined
22/08/2020,22,12,3,41,12,27,26,12,-1,4,9,1,13,-1,8,-1,1,4,2,14,5,11,98,12,48,20,24,5,10,-1,17,20,undefined,-1,-1,8,5,3,undefined,-1,10,1,2,1,16,37,1,34,5,70,5,9,6,-1,undefined,16,3,21,-1,-1,9,46,19,14,8,11,19,-1,-1,-1,undefined,undefined
22/08/2020,23,11,2,19,12,13,10,18,3,2,-1,1,5,-1,3,-1,12,3,-1,14,1,17,53,5,19,7,25,-1,8,2,23,31,undefined,-1,1,-1,12,3,undefined,2,8,-1,-1,-1,6,18,-1,50,8,62,3,4,3,-1,undefined,2,1,8,-1,-1,-1,22,8,5,-1,7,8,-1,-1,-1,undefined,undefined
23/08/2020,0,3,6,15,3,11,5,-1,2,1,1,-1,5,-1,1,-1,3,1,1,19,1,10,52,1,14,7,20,5,12,-1,3,15,undefined,-1,-1,2,1,1,undefined,-1,3,1,3,1,7,11,-1,40,4,55,-1,9,2,-1,undefined,4,-1,12,-1,-1,7,14,7,3,1,3,6,-1,-1,-1,undefined,undefined
23/08/2020,1,21,2,18,8,15,1,5,1,-1,3,-1,2,-1,-1,-1,3,5,-1,13,2,7,52,7,4,7,12,5,20,1,5,13,undefined,-1,-1,4,-1,-1,undefined,2,-1,-1,-1,-1,1,8,1,18,1,70,1,-1,2,-1,undefined,-1,1,7,-1,-1,2,23,15,1,-1,-1,1,-1,-1,-1,undefined,undefined
23/08/2020,2,1,7,10,7,12,1,-1,1,1,-1,1,2,-1,3,-1,2,2,-1,6,-1,2,32,2,52,4,6,2,8,1,5,-1,undefined,-1,-1,5,-1,-1,undefined,2,-1,-1,1,-1,-1,12,-1,34,3,32,1,-1,-1,-1,undefined,2,2,-1,-1,-1,8,14,5,6,-1,3,3,-1,-1,-1,undefined,undefined
23/08/2020,3,-1,2,13,10,16,2,6,-1,-1,-1,1,1,-1,19,-1,3,2,4,-1,1,2,9,-1,3,6,6,-1,21,-1,-1,-1,undefined,-1,-1,-1,-1,1,undefined,-1,-1,-1,-1,-1,1,5,-1,15,2,20,-1,1,1,-1,undefined,3,-1,2,-1,-1,2,11,1,-1,-1,-1,1,-1,-1,-1,undefined,undefined
23/08/2020,4,-1,4,8,7,13,5,7,1,1,1,-1,-1,-1,1,-1,12,1,-1,6,2,1,26,1,10,7,10,2,11,1,3,13,undefined,-1,1,-1,-1,5,undefined,1,-1,-1,-1,-1,7,21,-1,18,1,15,6,1,1,-1,undefined,-1,1,12,-1,-1,3,14,3,10,-1,2,8,-1,-1,-1,undefined,undefined
23/08/2020,5,3,3,13,16,26,24,4,3,2,3,-1,2,-1,15,-1,2,6,-1,9,2,11,50,9,21,6,31,1,28,2,8,3,undefined,-1,3,7,7,2,undefined,1,4,-1,-1,-1,2,31,-1,51,6,18,3,1,3,-1,undefined,4,-1,8,-1,-1,3,25,8,2,2,6,6,-1,-1,-1,undefined,undefined
23/08/2020,6,8,6,24,43,43,28,4,4,7,4,1,-1,-1,20,-1,4,11,1,6,2,6,82,3,47,26,21,19,40,5,14,1,undefined,-1,5,10,3,5,undefined,3,3,3,-1,1,14,93,3,62,8,12,4,6,3,-1,undefined,7,5,13,-1,-1,3,42,12,8,8,4,10,2,0,1,undefined,undefined
23/08/2020,7,12,17,24,29,33,31,9,10,5,5,-1,8,-1,20,-1,9,20,2,8,7,13,127,11,93,20,61,18,31,2,19,18,undefined,-1,2,21,13,10,undefined,2,27,3,1,-1,8,59,5,61,14,27,11,16,8,-1,undefined,8,6,15,-1,-1,10,41,10,14,11,7,12,4,3,1,undefined,undefined
23/08/2020,8,37,24,37,48,34,95,26,20,9,8,4,12,-1,23,-1,13,33,1,5,10,19,163,12,69,32,87,26,32,9,25,10,undefined,-1,4,19,2,7,undefined,4,37,5,2,3,25,48,2,58,34,35,37,16,20,-1,undefined,10,10,28,-1,-1,18,66,9,19,10,9,27,9,4,5,undefined,undefined
23/08/2020,9,39,42,47,58,60,82,27,37,12,20,11,33,-1,24,-1,14,32,4,18,11,18,171,6,75,86,136,72,27,12,40,31,undefined,-1,12,42,9,30,undefined,4,33,9,11,6,25,58,2,90,72,77,49,37,17,-1,undefined,25,15,38,3,-1,25,131,12,26,25,11,37,13,20,7,undefined,undefined
23/08/2020,10,68,44,77,109,74,135,34,55,11,34,7,32,-1,43,-1,44,63,6,33,16,49,265,19,75,84,214,94,74,19,46,43,undefined,-1,11,58,15,29,undefined,7,21,14,15,6,39,105,7,128,87,82,83,56,17,-1,undefined,37,19,77,7,-1,44,184,8,22,32,14,76,34,25,15,undefined,undefined
23/08/2020,11,106,112,140,152,109,156,70,113,21,35,10,66,-1,48,-1,48,58,3,60,46,73,296,21,131,159,393,127,85,46,54,54,undefined,-1,17,127,34,46,undefined,1,40,19,17,13,47,145,19,194,139,150,96,85,41,-1,undefined,39,20,83,14,-1,72,283,22,41,25,38,132,39,24,10,undefined,undefined
23/08/2020,12,108,117,224,199,145,192,96,98,30,36,21,115,-1,61,-1,83,62,10,97,46,91,404,34,144,204,438,135,113,50,66,100,undefined,-1,37,172,31,66,undefined,9,48,32,23,18,97,180,29,211,186,152,120,80,56,-1,undefined,63,35,109,30,-1,99,380,41,70,22,46,170,58,36,25,undefined,undefined
23/08/2020,13,167,126,273,244,211,236,193,224,35,55,40,189,-1,113,-1,81,74,11,125,57,165,633,48,169,345,548,191,155,123,117,100,undefined,-1,55,338,35,66,undefined,3,85,40,28,21,111,316,37,353,240,203,99,110,55,-1,undefined,76,49,139,49,-1,155,557,44,76,58,58,252,69,45,22,undefined,undefined
23/08/2020,14,236,170,341,305,278,325,246,242,42,46,56,262,-1,168,-1,89,99,22,142,65,197,715,55,150,436,571,154,207,131,111,103,undefined,-1,57,436,40,70,undefined,10,80,56,50,36,131,369,34,371,296,231,115,104,62,-1,undefined,85,48,154,73,-1,172,600,33,94,67,83,338,92,41,23,undefined,undefined
23/08/2020,15,184,168,310,295,307,277,301,282,40,40,72,280,-1,148,-1,118,125,16,124,47,175,727,57,189,481,518,150,218,162,123,118,undefined,-1,60,433,38,85,undefined,5,111,55,36,27,145,369,23,391,256,183,112,128,99,-1,undefined,96,59,159,69,-1,179,629,49,79,72,75,348,99,41,16,undefined,undefined
23/08/2020,16,194,139,329,223,273,253,298,237,68,31,82,328,-1,173,-1,80,84,13,138,60,213,684,42,179,440,274,86,198,170,101,98,undefined,-1,54,358,36,64,undefined,2,71,62,61,43,148,296,29,351,161,88,81,69,66,-1,undefined,79,77,149,56,-1,180,611,45,63,69,73,316,98,44,17,undefined,undefined
23/08/2020,17,183,107,280,220,238,217,185,183,41,38,86,308,-1,105,-1,79,78,14,111,50,160,690,53,197,339,156,73,166,109,86,106,undefined,-1,49,318,46,46,undefined,1,60,47,56,25,136,272,28,298,69,115,59,70,54,-1,undefined,100,52,134,51,-1,156,537,48,67,56,69,313,115,41,15,undefined,undefined
23/08/2020,18,98,57,221,111,165,174,81,132,37,35,78,306,-1,69,-1,47,56,7,122,46,163,647,46,143,233,194,74,104,66,77,102,undefined,-1,20,197,16,60,undefined,3,42,51,49,46,85,179,20,263,83,65,52,62,30,-1,undefined,69,30,116,2,-1,102,469,51,57,45,69,226,40,0,2,undefined,undefined
23/08/2020,19,46,31,174,75,75,157,50,70,19,34,51,184,-1,40,-1,26,13,5,87,31,74,373,35,102,98,145,40,40,20,56,54,undefined,-1,8,76,10,27,undefined,2,23,22,15,10,45,92,20,196,35,121,23,39,41,-1,undefined,64,17,77,-1,-1,56,317,42,36,31,30,119,26,0,0,undefined,undefined
23/08/2020,20,23,12,59,17,32,129,1,6,4,9,-1,10,-1,12,-1,6,16,1,50,12,20,114,10,55,19,34,5,26,-1,22,46,undefined,-1,1,9,8,8,undefined,-1,9,3,4,3,12,36,7,95,9,74,15,15,14,-1,undefined,18,1,26,-1,-1,5,68,21,20,5,10,29,3,0,0,undefined,undefined
23/08/2020,21,35,16,55,18,35,235,8,1,2,11,2,5,-1,4,-1,2,6,-1,38,14,10,128,13,36,7,41,6,20,4,11,51,undefined,-1,-1,5,2,9,undefined,-1,5,2,1,1,6,33,3,70,10,80,1,18,8,-1,undefined,8,3,24,-1,-1,14,52,13,19,7,5,14,1,0,0,undefined,undefined
23/08/2020,22,11,9,43,23,31,21,4,-1,7,4,1,6,-1,15,-1,10,3,2,16,7,20,101,10,43,16,17,4,17,-1,10,19,undefined,-1,-1,6,4,-1,undefined,-1,20,-1,-1,-1,12,40,6,41,11,54,1,1,3,-1,undefined,14,2,18,-1,-1,6,36,14,17,7,15,13,-1,-1,-1,undefined,undefined
23/08/2020,23,5,5,16,9,20,7,1,1,7,2,-1,2,-1,5,-1,3,5,-1,13,12,16,40,2,17,4,16,4,11,-1,10,14,undefined,-1,-1,2,4,-1,undefined,3,1,2,2,-1,3,12,2,20,6,59,1,4,6,-1,undefined,4,3,10,-1,-1,2,25,20,4,-1,8,9,-1,-1,-1,undefined,undefined
24/08/2020,0,3,2,7,5,18,4,-1,-1,2,-1,2,5,-1,-1,-1,3,-1,2,18,4,9,18,6,3,5,13,7,29,-1,5,21,undefined,-1,-1,1,-1,-1,undefined,-1,-1,2,-1,2,2,15,1,50,5,77,1,5,-1,-1,undefined,1,-1,8,-1,-1,3,13,6,3,2,2,5,-1,-1,-1,undefined,undefined
24/08/2020,1,3,4,1,6,16,8,-1,-1,1,1,-1,3,-1,-1,-1,-1,-1,-1,9,3,8,13,4,8,10,16,-1,6,1,-1,7,undefined,-1,2,1,1,-1,undefined,-1,-1,1,-1,-1,2,6,1,35,-1,55,3,2,-1,-1,undefined,1,-1,-1,-1,-1,3,10,5,3,-1,4,3,-1,-1,-1,undefined,undefined
24/08/2020,2,-1,1,3,1,7,7,-1,-1,-1,-1,-1,2,-1,-1,-1,1,-1,-1,7,-1,5,32,-1,17,-1,14,-1,5,-1,2,2,undefined,-1,-1,1,-1,-1,undefined,-1,1,-1,-1,-1,2,3,3,40,5,51,8,1,13,-1,undefined,-1,2,8,-1,-1,3,6,2,-1,-1,-1,2,-1,-1,-1,undefined,undefined
24/08/2020,3,1,1,3,3,19,2,3,-1,-1,-1,-1,-1,-1,-1,-1,10,2,1,10,2,9,6,5,5,18,8,-1,21,-1,10,7,undefined,-1,-1,1,5,4,undefined,-1,1,-1,-1,-1,5,13,-1,15,3,40,4,-1,-1,-1,undefined,1,3,5,-1,-1,7,29,5,2,1,-1,6,-1,-1,-1,undefined,undefined
24/08/2020,4,1,4,6,3,29,6,13,-1,2,-1,-1,4,-1,2,-1,1,5,-1,8,-1,4,9,7,12,9,19,1,38,-1,1,4,undefined,-1,1,-1,1,1,undefined,1,1,2,-1,-1,1,15,1,17,5,34,-1,8,1,-1,undefined,1,3,8,-1,-1,3,12,3,3,3,3,1,-1,-1,-1,undefined,undefined
24/08/2020,5,7,6,20,22,60,65,10,10,16,5,1,6,-1,41,-1,16,21,4,10,4,19,70,13,69,32,24,3,44,2,14,8,undefined,-1,6,15,6,8,undefined,-1,8,7,3,2,16,70,6,34,5,39,9,20,5,-1,undefined,5,5,21,-1,-1,11,63,9,14,14,12,13,-1,-1,-1,undefined,undefined
24/08/2020,6,31,12,35,45,58,108,57,40,45,10,13,27,-1,61,-1,16,68,14,7,18,23,126,36,130,124,43,4,67,14,20,24,undefined,-1,18,78,22,5,undefined,5,17,23,9,4,15,165,9,105,14,29,5,61,11,-1,undefined,24,22,88,1,-1,24,154,32,14,55,30,20,15,8,4,undefined,undefined
24/08/2020,7,44,40,51,77,112,196,114,94,54,16,24,70,-1,92,-1,55,124,26,29,12,46,267,48,163,225,72,22,88,50,45,35,undefined,-1,21,196,60,15,undefined,13,61,27,24,9,49,189,10,107,35,20,42,90,16,-1,undefined,27,43,115,17,-1,47,137,24,53,123,33,42,60,29,28,undefined,undefined
24/08/2020,8,69,51,79,150,130,165,130,103,67,39,34,102,-1,87,-1,117,139,35,29,16,40,357,60,237,195,102,27,97,58,28,41,undefined,-1,66,244,47,32,undefined,14,53,20,32,18,66,276,17,171,48,35,53,73,30,-1,undefined,29,38,109,18,-1,58,179,11,55,122,51,51,86,53,60,undefined,undefined
24/08/2020,9,76,78,80,159,142,150,119,113,39,38,47,127,-1,99,-1,108,139,31,48,41,44,370,39,166,190,148,27,116,63,36,79,undefined,-1,41,210,34,42,undefined,18,55,41,15,9,80,295,31,182,48,87,83,128,24,-1,undefined,38,29,93,21,-1,58,200,24,76,98,80,88,86,56,56,undefined,undefined
24/08/2020,10,95,115,154,211,167,139,140,143,39,30,40,137,-1,72,-1,151,147,51,49,33,62,471,44,177,204,153,40,115,75,58,52,undefined,-1,26,207,69,69,undefined,20,56,33,22,8,116,288,16,254,40,56,110,74,43,-1,undefined,74,48,105,27,-1,76,256,27,95,94,48,129,80,49,73,undefined,undefined
24/08/2020,11,163,135,160,246,180,185,141,170,43,40,29,116,-1,80,-1,157,169,33,80,66,123,553,54,183,218,168,54,180,59,93,38,undefined,-1,40,250,76,71,undefined,9,44,46,30,12,110,251,32,294,63,76,122,76,64,-1,undefined,68,33,109,37,-1,92,314,23,94,85,68,172,111,68,49,undefined,undefined
24/08/2020,12,142,158,220,282,255,213,123,202,59,32,67,218,-1,99,-1,134,159,48,124,79,152,653,66,210,301,256,51,223,93,107,110,undefined,-1,38,413,68,91,undefined,38,65,55,28,17,160,355,33,355,66,110,138,151,87,-1,undefined,76,50,116,42,-1,97,411,48,107,108,73,196,128,88,62,undefined,undefined
24/08/2020,13,196,188,232,320,238,247,135,216,74,26,67,232,-1,111,-1,220,126,48,112,54,155,661,61,261,301,248,57,160,71,122,92,undefined,-1,29,407,65,100,undefined,35,69,39,40,29,171,394,50,331,75,108,114,133,84,-1,undefined,91,50,152,41,-1,140,458,43,120,134,92,287,119,83,71,undefined,undefined
24/08/2020,14,183,157,267,356,215,288,145,192,65,31,42,188,-1,135,-1,143,136,39,111,51,152,649,47,273,295,197,55,172,93,129,120,undefined,-1,49,363,92,72,undefined,26,65,52,49,25,151,413,31,440,77,87,110,85,88,-1,undefined,67,62,169,49,-1,155,584,39,119,110,76,286,123,69,43,undefined,undefined
24/08/2020,15,211,154,288,287,229,284,142,151,89,43,65,191,-1,105,-1,165,132,29,125,72,150,790,78,241,307,194,58,137,90,102,105,undefined,-1,39,358,82,65,undefined,17,68,51,40,22,153,383,44,530,89,84,126,101,89,-1,undefined,89,62,181,62,-1,159,560,45,98,90,72,252,110,63,28,undefined,undefined
24/08/2020,16,187,161,254,274,237,310,210,205,68,54,73,229,-1,142,-1,117,96,40,124,56,161,907,85,288,380,166,68,158,102,76,107,undefined,-1,40,434,46,79,undefined,21,83,65,37,18,125,383,30,499,75,49,82,109,101,-1,undefined,89,56,217,35,-1,140,677,31,80,122,87,283,126,55,23,undefined,undefined
24/08/2020,17,191,118,283,267,256,321,219,309,70,46,115,350,-1,175,-1,116,119,35,131,38,157,842,60,285,452,212,60,191,129,97,99,undefined,-1,46,507,56,59,undefined,12,81,45,51,31,135,373,40,405,76,58,91,113,75,-1,undefined,102,62,183,37,-1,142,631,53,95,112,99,262,109,39,20,undefined,undefined
24/08/2020,18,124,76,288,220,273,247,203,235,54,43,122,374,-1,121,-1,71,78,20,119,53,135,787,82,223,364,160,59,202,93,106,102,undefined,-1,22,451,44,50,undefined,12,59,38,39,27,84,277,31,266,61,168,66,92,62,-1,undefined,90,49,140,-1,-1,119,564,51,70,65,52,249,38,0,2,undefined,undefined
24/08/2020,19,70,36,190,104,117,130,63,107,35,39,91,264,-1,52,-1,39,37,9,85,28,70,531,63,176,146,152,32,128,35,58,59,undefined,-1,22,191,24,17,undefined,5,42,35,23,19,41,142,13,183,37,120,31,45,47,-1,undefined,46,31,87,-1,-1,69,321,28,55,44,31,122,31,0,0,undefined,undefined
24/08/2020,20,17,10,59,22,39,50,9,7,10,3,3,27,-1,17,-1,4,9,1,39,24,16,145,26,46,20,40,13,37,1,28,57,undefined,-1,4,19,12,4,undefined,1,8,8,2,3,17,83,3,70,7,59,32,10,19,-1,undefined,31,5,41,-1,-1,11,78,21,16,18,15,34,8,0,0,undefined,undefined
24/08/2020,21,17,7,66,19,48,36,1,2,14,-1,4,1,-1,17,-1,3,17,1,33,8,21,81,21,52,17,36,22,27,3,18,36,undefined,-1,2,10,9,3,undefined,2,3,2,-1,-1,22,48,6,83,15,59,3,1,13,-1,undefined,14,2,60,-1,-1,5,59,18,19,21,12,19,1,0,0,undefined,undefined
24/08/2020,22,14,10,46,18,26,19,1,3,24,2,-1,5,-1,9,-1,10,3,2,17,8,18,52,15,56,30,30,5,18,3,15,39,undefined,-1,3,10,15,2,undefined,-1,7,3,-1,1,6,33,-1,35,14,72,8,14,7,-1,undefined,5,4,28,-1,-1,18,46,14,14,4,4,16,-1,-1,-1,undefined,undefined
24/08/2020,23,13,75,44,15,24,26,1,1,3,-1,-1,4,-1,5,-1,8,1,1,15,-1,12,44,5,28,20,29,-1,15,1,8,37,undefined,-1,-1,1,6,-1,undefined,4,2,3,-1,-1,9,19,1,54,5,62,2,1,1,-1,undefined,6,4,14,-1,-1,4,28,10,10,4,7,7,-1,-1,-1,undefined,undefined
25/08/2020,0,5,135,22,5,17,21,8,-1,3,-1,2,3,-1,2,-1,-1,-1,-1,10,1,8,15,3,19,7,10,3,23,1,3,26,undefined,-1,1,6,2,-1,undefined,-1,1,1,-1,2,4,12,3,39,3,59,-1,8,3,-1,undefined,1,1,8,-1,-1,8,18,9,1,5,3,6,-1,-1,-1,undefined,undefined
25/08/2020,1,3,371,19,4,3,19,6,-1,-1,4,-1,4,-1,-1,-1,-1,1,-1,12,-1,8,13,-1,13,19,4,2,6,-1,4,23,undefined,-1,1,2,1,-1,undefined,-1,-1,-1,4,-1,3,12,-1,24,3,52,-1,3,-1,-1,undefined,-1,4,2,-1,-1,1,15,6,4,6,-1,3,-1,-1,-1,undefined,undefined
25/08/2020,2,5,-1,20,1,9,-1,-1,-1,-1,2,-1,3,-1,-1,-1,4,-1,-1,5,-1,8,22,-1,-1,2,16,2,8,-1,3,2,undefined,-1,-1,3,2,-1,undefined,1,-1,-1,-1,1,-1,5,-1,21,4,64,-1,1,1,-1,undefined,3,-1,4,-1,-1,2,14,6,-1,10,-1,4,-1,-1,-1,undefined,undefined
25/08/2020,3,3,1,9,5,17,4,9,1,-1,2,5,1,-1,3,-1,6,-1,-1,6,-1,10,14,3,-1,1,16,1,23,-1,4,17,undefined,-1,-1,4,1,5,undefined,-1,1,-1,-1,3,7,13,-1,12,3,63,6,-1,-1,-1,undefined,-1,-1,1,-1,-1,1,13,5,8,8,-1,7,-1,-1,-1,undefined,undefined
25/08/2020,4,4,6,29,8,30,7,2,-1,6,-1,-1,1,-1,2,-1,8,2,-1,7,-1,1,22,2,7,17,12,1,32,-1,1,3,undefined,-1,2,2,2,2,undefined,-1,1,8,1,-1,1,23,-1,14,6,16,2,2,-1,-1,undefined,2,-1,8,-1,-1,7,11,3,-1,6,1,5,-1,-1,-1,undefined,undefined
25/08/2020,5,17,7,20,25,53,52,18,16,10,4,-1,4,-1,39,-1,9,23,4,7,2,25,92,12,57,38,54,5,58,6,8,25,undefined,-1,4,20,6,-1,undefined,-1,10,4,4,1,14,82,5,48,5,31,7,24,8,-1,undefined,7,4,28,-1,-1,6,63,6,11,18,11,12,-1,-1,-1,undefined,undefined
25/08/2020,6,39,14,36,59,94,133,57,35,59,11,15,37,-1,70,-1,20,70,9,13,28,19,132,27,138,140,73,15,72,26,10,19,undefined,-1,28,99,26,-1,undefined,10,17,27,7,4,26,197,6,70,20,40,9,63,14,-1,undefined,23,27,73,-1,-1,25,151,40,9,38,29,21,12,3,10,undefined,undefined
25/08/2020,7,47,46,70,87,125,147,134,107,44,24,37,103,-1,94,-1,65,95,27,15,12,25,229,45,189,257,132,42,93,69,31,21,undefined,-1,24,222,34,-1,undefined,33,61,15,18,4,61,190,18,117,60,58,37,101,27,-1,undefined,34,27,107,10,-1,42,145,15,38,94,45,69,50,29,28,undefined,undefined
25/08/2020,8,67,41,76,148,167,129,131,89,62,29,40,113,-1,95,-1,121,139,42,44,15,42,373,50,216,233,184,59,111,72,36,32,undefined,-1,27,262,48,-1,undefined,19,80,31,32,15,53,377,38,167,70,58,65,45,24,-1,undefined,39,49,146,23,-1,54,165,16,32,114,53,88,82,58,53,undefined,undefined
25/08/2020,9,83,82,76,129,124,150,112,95,48,29,34,100,-1,94,-1,135,121,33,44,34,73,338,47,143,190,271,75,100,43,53,72,undefined,-1,28,185,60,-1,undefined,28,63,33,22,17,78,263,28,224,88,88,104,154,42,-1,undefined,59,28,93,20,-1,62,192,17,53,87,63,139,93,74,52,undefined,undefined
25/08/2020,10,100,110,159,201,160,148,131,117,43,30,54,147,-1,82,-1,190,150,34,68,44,95,467,48,135,190,299,99,122,63,47,87,undefined,-1,32,190,70,-1,undefined,33,58,19,20,15,109,278,25,222,122,92,115,90,42,-1,undefined,61,39,98,20,-1,93,278,39,80,91,81,203,122,92,47,undefined,undefined
25/08/2020,11,133,134,156,238,152,172,119,136,51,32,79,179,-1,90,-1,182,141,33,87,62,135,521,35,155,235,407,94,138,62,101,72,undefined,-1,48,257,88,-1,undefined,24,62,57,25,20,118,235,40,284,159,116,122,131,56,-1,undefined,54,58,90,44,-1,105,336,20,87,112,77,315,114,90,30,undefined,undefined
25/08/2020,12,195,190,216,337,234,264,140,164,84,37,85,220,-1,119,-1,218,190,33,138,54,121,674,76,243,314,557,113,209,86,91,127,undefined,-1,43,399,86,-1,undefined,37,80,70,32,24,175,337,34,372,170,159,135,163,62,-1,undefined,100,50,133,33,-1,163,493,33,142,104,119,190,130,107,70,undefined,undefined
25/08/2020,13,180,184,236,300,246,278,157,158,68,36,73,215,-1,135,-1,200,172,33,137,63,190,727,94,202,316,550,122,176,78,104,127,undefined,-1,24,327,100,-1,undefined,40,58,53,28,20,181,390,39,380,166,160,144,151,89,-1,undefined,88,53,140,87,-1,155,525,42,130,106,97,251,135,98,58,undefined,undefined
25/08/2020,14,204,154,222,303,209,218,127,146,50,35,68,195,-1,123,-1,215,127,49,140,67,178,583,61,248,288,488,91,135,74,113,126,undefined,-1,25,278,73,20,undefined,40,46,43,29,20,169,381,32,431,160,132,116,91,71,-1,undefined,82,51,139,30,-1,152,607,36,91,100,105,258,119,69,42,undefined,undefined
25/08/2020,15,178,166,247,306,211,251,123,172,66,35,44,185,-1,109,-1,162,149,39,147,52,169,683,76,299,236,280,67,142,66,103,117,undefined,-1,35,258,50,57,undefined,23,67,38,33,17,130,351,36,511,111,80,78,112,90,-1,undefined,97,50,156,50,-1,133,570,25,63,68,77,295,117,52,31,undefined,undefined
25/08/2020,16,181,154,250,279,244,268,187,203,75,36,77,287,-1,136,-1,112,112,46,112,49,191,814,73,327,363,157,65,162,89,109,128,undefined,-1,46,390,64,63,undefined,11,88,40,33,24,131,450,38,459,85,59,90,124,72,-1,undefined,80,62,180,56,-1,142,567,32,91,95,77,290,132,53,23,undefined,undefined
25/08/2020,17,173,132,289,267,309,300,267,340,91,61,131,404,-1,175,-1,104,129,26,121,70,172,911,99,292,571,201,74,253,161,76,114,undefined,-1,63,532,58,59,undefined,16,92,54,59,32,147,426,35,412,81,73,99,139,74,-1,undefined,100,69,211,27,-1,145,659,49,88,145,106,296,122,53,32,undefined,undefined
25/08/2020,18,124,88,246,201,230,249,195,247,65,48,140,375,-1,130,-1,62,69,21,130,46,137,761,59,215,405,167,71,213,106,101,96,undefined,-1,38,452,36,48,undefined,5,72,59,46,36,105,290,44,343,74,75,53,84,61,-1,undefined,87,59,165,-1,-1,109,611,56,74,65,67,233,65,2,2,undefined,undefined
25/08/2020,19,87,45,195,122,129,148,75,90,26,47,71,258,-1,69,-1,39,42,20,101,32,81,555,53,185,179,121,43,99,36,82,62,undefined,-1,26,249,16,25,undefined,4,26,14,16,8,37,226,14,225,52,100,57,40,33,-1,undefined,84,36,79,-1,-1,68,356,56,47,33,32,120,37,0,0,undefined,undefined
25/08/2020,20,36,8,76,33,44,50,8,5,6,13,4,14,-1,14,-1,12,25,2,44,11,19,132,20,95,43,56,8,28,1,29,49,undefined,-1,1,23,14,6,undefined,1,11,5,4,3,11,86,8,84,16,100,18,19,12,-1,undefined,17,11,41,-1,-1,18,88,40,11,14,22,36,12,0,0,undefined,undefined
25/08/2020,21,29,14,68,20,39,42,9,2,13,8,3,17,-1,13,-1,6,7,8,26,8,12,65,24,82,13,44,9,37,2,23,42,undefined,-1,1,12,7,-1,undefined,-1,7,5,-1,1,25,61,7,124,8,67,7,9,14,-1,undefined,23,2,52,-1,-1,4,52,25,14,19,11,20,4,0,0,undefined,undefined
25/08/2020,22,8,7,64,16,34,18,1,1,23,3,2,8,-1,8,-1,8,6,1,18,5,10,71,11,59,22,26,4,20,3,16,49,undefined,-1,1,8,9,-1,undefined,-1,10,2,2,1,19,39,1,43,16,67,1,5,4,-1,undefined,3,4,37,-1,-1,16,58,5,15,5,9,21,-1,-1,-1,undefined,undefined
25/08/2020,23,2,2,36,9,27,12,1,1,9,2,2,4,-1,5,-1,7,4,1,9,4,7,41,3,28,20,27,2,7,1,7,30,undefined,-1,3,11,7,-1,undefined,-1,4,2,1,1,14,15,1,84,3,32,1,4,1,-1,undefined,6,-1,15,-1,-1,5,29,18,6,2,8,8,-1,-1,-1,undefined,undefined
26/08/2020,0,9,2,23,4,25,2,7,-1,2,2,1,2,-1,1,-1,7,1,2,12,1,10,17,5,14,2,22,3,20,3,6,15,undefined,-1,-1,3,1,3,undefined,-1,1,1,-1,1,11,24,2,24,1,55,-1,3,-1,-1,undefined,1,1,10,-1,-1,-1,25,15,13,5,5,9,-1,-1,-1,undefined,undefined
26/08/2020,1,6,3,39,4,8,22,4,-1,-1,2,-1,2,-1,3,-1,1,-1,1,4,3,2,19,2,2,12,10,1,7,1,2,12,undefined,-1,1,1,1,-1,undefined,-1,-1,-1,-1,-1,3,9,-1,37,2,59,3,6,-1,-1,undefined,-1,-1,6,-1,-1,1,17,2,1,-1,-1,3,-1,-1,-1,undefined,undefined
26/08/2020,2,-1,-1,22,4,14,3,5,-1,-1,-1,1,2,-1,7,-1,1,-1,-1,-1,-1,-1,7,3,2,11,17,-1,11,-1,1,-1,undefined,-1,-1,19,-1,-1,undefined,-1,-1,-1,-1,-1,2,11,-1,42,-1,34,3,-1,2,-1,undefined,1,1,9,-1,-1,-1,21,3,3,1,1,-1,-1,-1,-1,undefined,undefined
26/08/2020,3,1,2,9,4,31,5,3,-1,1,1,-1,2,-1,5,-1,9,-1,1,-1,1,3,27,1,2,5,14,-1,21,-1,5,10,undefined,-1,-1,2,2,4,undefined,-1,-1,-1,-1,1,7,18,-1,21,3,32,6,3,-1,-1,undefined,-1,1,1,-1,-1,3,18,-1,4,3,1,1,-1,-1,-1,undefined,undefined
26/08/2020,4,7,3,9,9,39,6,1,1,5,3,5,5,-1,3,-1,4,3,1,6,2,6,17,3,15,24,24,1,34,-1,2,13,undefined,-1,-1,1,-1,-1,undefined,-1,3,7,-1,-1,1,13,1,28,4,34,7,3,1,-1,undefined,-1,-1,9,-1,-1,1,15,4,2,2,3,2,-1,-1,-1,undefined,undefined
26/08/2020,5,12,9,22,27,54,52,27,13,13,2,6,9,-1,32,-1,17,29,2,9,7,23,73,7,61,40,28,2,46,1,8,13,undefined,-1,3,23,3,-1,undefined,-1,9,5,3,-1,11,86,3,30,5,41,6,17,7,-1,undefined,4,6,27,-1,-1,11,61,14,12,13,11,8,-1,-1,-1,undefined,undefined
26/08/2020,6,32,13,53,60,102,146,48,45,45,11,17,46,-1,66,-1,27,75,15,5,12,21,171,29,129,168,59,11,82,27,15,13,undefined,-1,15,100,17,-1,undefined,9,10,35,7,6,22,178,8,85,20,35,9,36,7,-1,undefined,20,21,75,-1,-1,24,109,29,18,37,24,17,18,5,9,undefined,undefined
26/08/2020,7,55,26,51,92,108,144,134,122,51,21,42,116,-1,111,-1,37,106,33,17,16,25,258,44,184,250,87,21,79,62,28,27,undefined,-1,35,235,56,-1,undefined,8,54,43,24,16,44,194,20,130,36,38,44,96,28,-1,undefined,24,34,142,4,-1,30,151,23,47,128,36,55,44,35,30,undefined,undefined
26/08/2020,8,82,58,96,133,140,133,125,111,57,43,41,148,-1,111,-1,96,138,33,34,28,38,375,82,221,242,119,32,102,76,26,32,undefined,-1,47,271,67,-1,undefined,19,63,39,30,23,89,298,38,166,47,57,68,68,29,-1,undefined,39,29,165,15,-1,65,190,8,56,127,58,83,109,70,68,undefined,undefined
26/08/2020,9,76,79,115,159,124,124,108,90,37,48,36,143,-1,85,-1,101,140,33,37,25,75,376,47,144,194,147,29,81,48,44,53,undefined,-1,34,194,44,-1,undefined,20,66,27,16,19,95,263,20,239,55,91,82,136,39,-1,undefined,42,37,112,30,-1,72,161,37,75,93,59,97,98,47,32,undefined,undefined
26/08/2020,10,87,128,144,206,157,133,113,118,33,49,42,149,-1,74,-1,139,134,35,52,42,81,374,44,156,167,196,55,117,57,61,71,undefined,-1,26,189,57,-1,undefined,19,63,27,22,11,102,286,28,262,78,66,126,80,61,-1,undefined,46,33,124,24,-1,93,271,66,78,84,68,128,113,62,52,undefined,undefined
26/08/2020,11,113,138,179,215,177,149,106,114,36,37,57,181,-1,73,-1,119,145,44,67,39,86,447,71,165,241,281,53,142,79,68,103,undefined,-1,44,243,79,-1,undefined,27,55,41,26,13,106,284,27,275,78,103,162,71,74,-1,undefined,65,64,107,36,-1,112,366,55,98,88,71,174,93,69,39,undefined,undefined
26/08/2020,12,195,193,256,294,232,244,125,172,73,42,70,249,-1,137,-1,163,192,31,103,67,159,623,54,239,269,310,81,197,85,98,128,undefined,-1,51,372,88,-1,undefined,24,72,57,48,21,164,338,19,302,90,123,208,137,71,-1,undefined,83,59,186,34,-1,118,428,22,118,119,104,204,158,69,76,undefined,undefined
26/08/2020,13,193,183,277,342,179,271,143,192,55,45,89,234,-1,114,-1,152,158,46,111,68,155,706,64,246,285,288,77,170,83,115,125,undefined,-1,31,368,66,-1,undefined,37,87,34,31,26,160,382,46,446,116,98,198,124,111,-1,undefined,79,80,165,65,-1,151,506,45,118,138,89,235,140,67,46,undefined,undefined
26/08/2020,14,204,199,239,332,240,278,167,193,51,36,55,235,-1,114,-1,159,140,42,90,59,138,758,68,254,326,218,78,189,102,109,126,undefined,-1,47,420,56,13,undefined,29,97,44,37,31,174,438,42,439,101,74,118,113,102,-1,undefined,88,71,177,62,-1,156,529,65,118,115,107,277,138,72,52,undefined,undefined
26/08/2020,15,228,167,303,351,262,281,180,206,68,27,76,247,-1,147,-1,160,138,45,125,63,171,824,85,261,405,181,56,196,153,102,116,undefined,-1,47,473,55,81,undefined,21,90,71,50,49,181,464,34,437,89,70,164,90,98,-1,undefined,85,62,194,49,-1,160,575,46,108,132,99,322,143,59,42,undefined,undefined
26/08/2020,16,233,188,306,297,306,325,280,287,76,38,122,328,-1,191,-1,116,140,31,126,43,195,991,95,296,595,203,83,235,165,99,138,undefined,-1,44,535,72,70,undefined,9,94,46,45,43,187,493,27,487,85,71,116,133,78,-1,undefined,99,61,212,45,-1,129,657,44,102,117,113,315,139,48,30,undefined,undefined
26/08/2020,17,206,137,277,301,291,364,325,343,93,58,148,496,-1,174,-1,102,122,37,136,55,181,921,92,319,551,172,89,277,178,101,117,undefined,-1,58,620,78,58,undefined,13,89,69,65,46,158,432,38,445,98,99,102,114,77,-1,undefined,108,90,239,46,-1,186,676,69,99,114,106,304,127,51,22,undefined,undefined
26/08/2020,18,115,70,304,228,273,323,170,264,63,46,126,427,-1,152,-1,74,72,20,120,45,157,871,55,264,459,177,76,201,109,128,108,undefined,-1,33,477,67,62,undefined,7,67,65,56,35,111,302,38,372,71,113,74,70,73,-1,undefined,105,82,195,-1,-1,113,588,55,72,70,80,230,47,0,1,undefined,undefined
26/08/2020,19,87,34,157,100,110,175,79,124,33,33,86,275,-1,70,-1,29,35,9,89,43,57,643,50,134,195,164,38,111,33,71,67,undefined,-1,13,251,24,25,undefined,6,29,31,21,18,53,166,26,220,46,124,43,62,44,-1,undefined,87,38,78,-1,-1,61,368,59,38,48,27,121,37,0,0,undefined,undefined
26/08/2020,20,29,11,65,29,39,43,9,15,11,5,2,29,-1,17,-1,12,20,5,34,10,17,160,21,95,40,62,17,27,5,22,38,undefined,-1,-1,23,15,3,undefined,2,10,4,4,2,12,70,9,97,19,130,6,20,19,-1,undefined,30,7,39,-1,-1,20,86,29,20,18,20,46,11,0,0,undefined,undefined
26/08/2020,21,14,8,46,27,45,46,2,2,11,4,1,12,-1,16,-1,9,20,1,37,3,9,96,12,65,22,64,12,28,1,21,24,undefined,-1,4,19,5,4,undefined,-1,3,1,-1,-1,26,51,10,80,10,167,15,11,10,-1,undefined,21,7,31,-1,-1,5,57,29,13,16,16,23,1,0,0,undefined,undefined
26/08/2020,22,17,10,72,22,26,28,4,4,22,2,1,7,-1,14,-1,13,13,2,27,5,17,93,14,70,23,34,7,17,3,28,28,undefined,-1,2,7,6,1,undefined,5,7,3,-1,-1,11,53,3,46,10,72,10,8,8,-1,undefined,12,4,21,-1,-1,12,46,20,17,7,22,11,-1,-1,-1,undefined,undefined
26/08/2020,23,9,-1,30,9,32,13,14,3,3,3,-1,2,-1,5,-1,7,3,1,21,2,9,61,3,20,27,21,-1,26,-1,8,41,undefined,-1,-1,4,6,1,undefined,-1,3,-1,-1,-1,10,18,1,46,-1,76,1,9,5,-1,undefined,4,-1,17,-1,-1,6,24,7,4,7,3,11,-1,-1,-1,undefined,undefined
27/08/2020,0,2,1,30,15,26,6,1,-1,8,1,-1,4,-1,1,-1,1,3,1,6,2,9,28,4,17,9,16,2,25,-1,1,31,undefined,-1,2,2,-1,1,undefined,-1,-1,1,-1,4,5,24,1,28,3,52,-1,1,1,-1,undefined,2,-1,7,-1,-1,2,17,6,3,6,4,4,-1,-1,-1,undefined,undefined
27/08/2020,1,2,-1,7,3,9,25,5,-1,-1,2,-1,3,-1,7,-1,7,3,-1,2,-1,12,11,3,6,20,17,-1,3,-1,1,18,undefined,-1,-1,1,4,-1,undefined,-1,-1,-1,-1,-1,3,8,-1,13,1,61,-1,-1,-1,-1,undefined,-1,-1,3,-1,-1,2,24,5,-1,1,-1,2,-1,-1,-1,undefined,undefined
27/08/2020,2,-1,3,13,3,34,1,-1,-1,-1,1,-1,1,-1,-1,-1,3,1,-1,3,1,2,52,4,6,14,24,1,18,-1,3,1,undefined,-1,2,-1,-1,-1,undefined,-1,-1,-1,-1,-1,1,9,-1,29,2,44,1,4,-1,-1,undefined,1,2,7,-1,-1,1,15,2,1,6,1,1,-1,-1,-1,undefined,undefined
27/08/2020,3,1,4,13,4,32,3,5,2,2,4,-1,-1,-1,1,-1,15,1,1,-1,-1,5,6,2,5,6,13,-1,26,-1,7,4,undefined,-1,-1,1,-1,4,undefined,-1,-1,-1,1,1,4,8,-1,15,4,52,6,6,-1,-1,undefined,2,1,8,-1,-1,7,10,6,1,9,1,2,-1,-1,-1,undefined,undefined
27/08/2020,4,9,3,14,4,33,10,1,1,1,3,-1,1,-1,3,-1,1,-1,-1,5,1,2,18,-1,32,16,21,3,34,1,1,-1,undefined,-1,2,2,1,-1,undefined,-1,1,5,-1,-1,-1,21,-1,14,7,29,1,1,-1,-1,undefined,1,-1,5,-1,-1,2,17,5,2,8,2,2,-1,-1,-1,undefined,undefined
27/08/2020,5,9,3,19,30,45,48,18,16,19,3,2,7,-1,25,-1,18,22,5,4,2,26,86,9,68,28,52,3,46,6,12,23,undefined,-1,8,25,6,-1,undefined,-1,15,1,2,1,19,67,4,47,4,26,6,21,4,-1,undefined,8,6,37,-1,-1,8,64,21,5,16,11,18,-1,-1,-1,undefined,undefined
27/08/2020,6,44,14,67,55,82,112,55,38,50,16,23,52,-1,53,-1,26,86,13,10,17,20,138,26,149,155,90,10,52,27,17,22,undefined,-1,18,82,29,-1,undefined,13,15,20,9,11,16,160,12,82,20,48,9,42,10,-1,undefined,19,24,84,-1,-1,27,144,41,15,45,28,20,12,8,3,undefined,undefined
27/08/2020,7,40,35,67,84,111,159,128,84,46,23,30,125,-1,78,-1,57,95,30,17,16,44,339,43,195,229,131,46,84,69,32,23,undefined,-1,26,226,26,-1,undefined,19,58,38,21,15,44,236,15,94,48,63,57,96,22,-1,undefined,42,28,99,14,-1,30,132,22,50,110,41,34,63,30,26,undefined,undefined
27/08/2020,8,82,57,75,138,166,129,111,118,59,28,32,153,-1,104,-1,85,136,36,30,13,41,344,54,187,220,192,60,119,76,23,50,undefined,-1,32,230,60,-1,undefined,31,68,24,35,24,77,275,25,170,73,54,77,52,27,-1,undefined,73,37,139,15,-1,57,174,10,54,120,52,79,81,51,50,undefined,undefined
27/08/2020,9,63,65,110,164,156,106,98,90,41,29,37,123,-1,77,-1,92,144,29,29,13,64,377,44,171,167,236,47,108,53,39,56,undefined,-1,31,181,62,-1,undefined,32,61,30,29,17,65,246,28,270,103,117,104,133,35,-1,undefined,46,32,100,11,-1,62,209,22,49,85,44,87,91,66,51,undefined,undefined
27/08/2020,10,111,116,150,213,155,151,86,115,42,19,45,132,-1,96,-1,140,135,25,55,57,85,531,50,209,185,286,86,124,56,72,87,undefined,-1,48,236,67,-1,undefined,23,66,49,19,13,79,276,19,254,125,98,124,69,56,-1,undefined,60,40,88,35,-1,88,270,35,80,85,35,144,100,64,57,undefined,undefined
27/08/2020,11,145,147,196,266,222,189,95,136,46,34,62,194,-1,76,-1,161,131,32,113,62,129,563,67,216,248,369,117,167,77,95,95,undefined,-1,57,302,75,-1,undefined,24,83,47,30,23,121,306,48,375,139,141,141,107,64,-1,undefined,84,52,94,32,-1,88,389,31,79,78,75,152,120,72,49,undefined,undefined
27/08/2020,12,197,155,268,321,247,246,174,199,100,37,87,233,-1,112,-1,166,209,58,130,63,136,756,87,271,305,530,124,198,111,114,117,undefined,-1,66,472,85,6,undefined,40,94,46,39,13,148,382,27,386,155,214,176,211,81,-1,undefined,82,58,181,45,-1,120,519,39,135,121,65,201,142,101,50,undefined,undefined
27/08/2020,13,245,178,276,393,273,260,170,194,68,27,82,241,-1,151,-1,196,179,49,141,53,192,847,107,305,347,444,139,234,102,97,112,undefined,-1,64,473,74,95,undefined,35,76,50,33,28,169,406,40,422,183,145,142,134,95,-1,undefined,93,67,186,67,-1,143,533,65,134,115,108,256,125,84,47,undefined,undefined
27/08/2020,14,242,184,266,337,233,258,170,232,75,29,66,218,-1,120,-1,217,164,29,100,79,151,834,72,258,320,378,86,152,100,108,120,undefined,-1,45,405,98,87,undefined,32,71,56,38,37,179,380,37,482,172,134,128,106,74,-1,undefined,119,49,161,55,-1,151,547,33,123,100,123,270,127,90,46,undefined,undefined
27/08/2020,15,225,191,255,332,277,305,165,212,97,28,64,251,-1,121,-1,153,101,41,133,68,151,881,66,272,380,275,78,176,105,111,120,undefined,-1,65,397,82,75,undefined,24,73,55,55,30,144,394,37,529,117,89,103,89,105,-1,undefined,96,76,155,36,-1,158,592,33,110,105,86,325,127,59,29,undefined,undefined
27/08/2020,16,329,178,305,364,277,353,203,236,78,31,89,297,-1,164,-1,151,110,40,167,59,206,952,103,329,445,199,65,200,141,136,91,undefined,-1,43,493,69,64,undefined,18,75,45,49,42,218,529,35,499,93,83,117,112,89,-1,undefined,102,65,191,24,-1,141,671,29,157,120,130,334,151,44,27,undefined,undefined
27/08/2020,17,194,120,290,304,263,336,186,190,69,39,76,267,-1,150,-1,99,120,23,147,80,164,880,70,307,362,220,67,191,123,103,117,undefined,-1,45,334,58,62,undefined,23,76,49,51,31,138,395,21,445,73,100,100,114,73,-1,undefined,93,76,196,35,-1,128,578,59,114,109,113,307,124,35,16,undefined,undefined
27/08/2020,18,88,60,203,151,101,228,34,43,21,29,7,38,-1,46,-1,54,41,17,78,24,112,516,47,237,97,132,41,68,25,92,69,undefined,-1,11,92,47,27,undefined,4,40,23,22,10,63,202,18,220,68,132,56,56,47,-1,undefined,74,24,97,-1,-1,65,364,82,82,51,41,112,19,0,0,undefined,undefined
27/08/2020,19,36,27,118,71,49,103,22,33,14,28,14,104,-1,24,-1,31,23,10,83,36,39,422,38,143,78,103,25,47,12,51,45,undefined,-1,11,53,21,11,undefined,6,18,14,8,5,39,107,22,117,40,92,30,34,31,-1,undefined,40,31,57,-1,-1,51,254,58,36,26,21,58,20,0,0,undefined,undefined
27/08/2020,20,13,16,74,23,47,44,6,8,15,6,2,18,-1,12,-1,14,6,3,38,8,23,136,18,91,21,64,11,35,3,43,38,undefined,-1,2,14,10,3,undefined,1,4,9,5,3,13,105,5,69,17,96,10,19,16,-1,undefined,18,11,19,-1,-1,12,78,28,18,16,21,41,14,0,0,undefined,undefined
27/08/2020,21,15,8,74,21,36,50,1,9,8,-1,3,15,-1,12,-1,10,17,-1,29,9,15,118,12,67,12,51,9,28,-1,28,64,undefined,-1,4,10,4,4,undefined,-1,6,1,3,1,10,37,3,57,26,78,3,15,12,-1,undefined,22,7,45,-1,-1,18,45,24,16,12,8,22,5,0,0,undefined,undefined
27/08/2020,22,20,6,47,27,29,25,1,7,24,1,1,7,-1,8,-1,8,15,5,21,2,24,117,4,58,13,27,6,30,4,21,32,undefined,-1,4,7,9,1,undefined,-1,7,3,-1,-1,10,54,1,37,6,60,8,12,4,-1,undefined,5,7,27,-1,-1,8,54,14,22,9,8,11,-1,-1,-1,undefined,undefined
27/08/2020,23,2,6,70,9,20,21,7,2,5,2,1,6,-1,8,-1,7,-1,1,20,14,7,59,6,37,27,27,8,22,3,5,22,undefined,-1,1,3,5,1,undefined,1,2,3,-1,-1,16,45,1,30,9,81,5,10,2,-1,undefined,4,2,12,-1,-1,5,29,14,8,1,9,10,-1,-1,-1,undefined,undefined
28/08/2020,0,2,157,37,11,26,4,1,-1,2,2,1,4,-1,-1,-1,6,-1,1,3,-1,7,27,2,12,13,21,2,22,1,2,31,undefined,-1,-1,1,3,-1,undefined,-1,2,1,2,2,7,28,2,33,6,71,-1,-1,-1,-1,undefined,4,1,12,-1,-1,1,29,10,3,2,3,4,-1,-1,-1,undefined,undefined
28/08/2020,1,2,3,30,4,1,21,-1,-1,-1,-1,-1,2,-1,-1,-1,3,-1,1,8,-1,7,24,1,5,12,18,1,1,2,1,11,undefined,-1,-1,2,3,-1,undefined,-1,-1,-1,-1,-1,1,20,-1,18,4,59,3,-1,-1,-1,undefined,-1,2,7,-1,-1,5,16,14,3,1,1,-1,-1,-1,-1,undefined,undefined
28/08/2020,2,6,2,6,-1,11,-1,8,-1,2,3,-1,2,-1,-1,-1,-1,1,1,7,-1,4,6,4,13,9,8,-1,16,-1,-1,1,undefined,-1,1,-1,1,1,undefined,-1,-1,-1,-1,-1,-1,20,5,15,1,26,3,7,2,-1,undefined,5,-1,5,-1,-1,4,16,4,3,4,-1,1,-1,-1,-1,undefined,undefined
28/08/2020,3,-1,2,18,9,24,3,7,-1,2,1,-1,1,-1,2,-1,11,4,-1,4,-1,23,25,6,9,7,31,3,31,-1,8,6,undefined,-1,-1,2,6,1,undefined,-1,1,1,1,1,8,14,2,12,4,40,7,4,5,-1,undefined,-1,-1,-1,-1,-1,38,11,2,2,-1,-1,2,-1,-1,-1,undefined,undefined
28/08/2020,4,1,3,12,11,34,8,-1,4,2,-1,-1,2,-1,2,-1,1,2,2,2,3,12,13,5,6,26,25,5,38,-1,4,4,undefined,-1,2,-1,-1,6,undefined,-1,1,7,-1,-1,6,40,-1,16,7,70,2,2,3,-1,undefined,2,1,9,-1,-1,28,20,10,3,1,5,5,-1,-1,-1,undefined,undefined
28/08/2020,5,6,11,47,19,48,48,13,11,23,2,1,1,-1,35,-1,15,28,4,4,2,15,69,6,58,23,56,5,47,1,15,17,undefined,-1,3,17,4,9,undefined,-1,15,4,1,1,9,87,5,52,10,45,6,23,14,-1,undefined,9,6,43,-1,-1,17,50,18,8,10,7,9,-1,-1,-1,undefined,undefined
28/08/2020,6,32,11,42,58,78,126,51,25,43,8,19,48,-1,66,-1,28,74,14,4,11,12,146,36,126,144,75,18,69,32,18,6,undefined,-1,18,86,33,9,undefined,10,22,25,6,6,20,198,13,82,28,80,15,52,9,-1,undefined,28,20,68,-1,-1,34,147,40,9,43,29,35,10,11,2,undefined,undefined
28/08/2020,7,57,51,71,102,108,247,135,112,44,38,35,104,-1,108,-1,44,103,20,19,16,28,274,37,153,231,104,43,79,63,38,32,undefined,-1,27,231,45,9,undefined,28,58,35,29,15,53,281,17,126,67,59,42,98,18,-1,undefined,31,31,117,11,-1,35,172,21,34,80,38,53,46,37,32,undefined,undefined
28/08/2020,8,83,71,93,121,135,215,141,111,72,30,51,135,-1,98,-1,84,153,38,23,20,36,397,54,205,254,209,80,119,60,39,34,undefined,-1,32,227,47,25,undefined,35,54,32,31,18,73,405,21,224,90,78,69,54,30,-1,undefined,43,29,126,26,-1,58,229,29,62,111,64,75,70,50,45,undefined,undefined
28/08/2020,9,77,80,95,172,129,215,118,78,41,39,33,125,-1,85,-1,104,155,24,31,30,71,394,66,174,177,257,84,103,48,52,79,undefined,-1,34,175,65,42,undefined,30,60,29,24,16,81,454,18,213,92,100,102,149,39,-1,undefined,37,45,112,25,-1,45,221,23,58,122,48,88,72,64,46,undefined,undefined
28/08/2020,10,117,115,151,235,192,238,130,144,41,33,52,170,-1,98,-1,149,114,29,67,26,89,497,69,165,222,311,122,136,62,65,75,undefined,-1,34,213,83,74,undefined,31,61,49,25,10,98,328,28,308,138,130,116,127,61,-1,undefined,61,43,107,27,-1,76,298,55,79,92,46,134,107,55,48,undefined,undefined
28/08/2020,11,159,138,185,231,193,308,152,169,54,46,33,161,-1,91,-1,166,147,23,108,67,139,570,69,190,317,430,104,179,79,111,106,undefined,-1,33,277,51,59,undefined,20,82,47,30,17,124,287,30,324,153,154,138,86,74,-1,undefined,53,39,121,52,-1,111,383,49,120,84,95,149,156,85,55,undefined,undefined
28/08/2020,12,204,179,263,363,303,299,165,216,65,37,59,219,-1,131,-1,212,198,44,120,88,163,765,86,227,355,563,132,202,96,91,141,undefined,-1,43,429,91,96,undefined,40,89,54,30,18,136,403,20,402,185,230,169,111,79,-1,undefined,91,59,160,42,-1,156,530,39,139,111,86,219,129,64,48,undefined,undefined
28/08/2020,13,222,214,291,345,260,376,204,231,84,24,82,250,-1,151,-1,181,168,36,154,67,212,797,125,286,426,507,163,183,113,137,126,undefined,-1,44,419,68,85,undefined,26,70,55,43,35,184,509,37,470,212,178,154,150,111,-1,undefined,90,67,209,56,-1,117,536,59,144,115,102,282,154,90,51,undefined,undefined
28/08/2020,14,221,187,268,375,313,340,207,238,78,21,66,215,-1,127,-1,199,174,59,184,81,203,816,82,270,463,410,129,187,154,117,105,undefined,-1,61,448,73,107,undefined,31,71,46,42,30,207,473,35,468,213,175,140,110,100,-1,undefined,95,62,234,67,-1,167,606,29,119,74,136,321,158,70,46,undefined,undefined
28/08/2020,15,235,175,290,388,320,399,213,242,73,54,76,259,-1,142,-1,183,143,37,159,63,191,957,90,291,465,309,87,215,148,97,94,undefined,-1,54,492,77,87,undefined,24,81,76,68,38,197,477,48,541,164,104,197,194,82,-1,undefined,95,71,200,42,-1,186,690,51,129,101,128,308,143,66,28,undefined,undefined
28/08/2020,16,211,203,331,363,376,325,302,348,61,46,111,400,-1,160,-1,114,166,50,175,74,156,910,103,289,688,204,94,235,203,121,114,undefined,-1,66,531,59,93,undefined,17,73,65,71,55,223,525,34,583,119,73,184,102,100,-1,undefined,96,61,203,38,-1,158,690,45,109,148,132,391,127,51,23,undefined,undefined
28/08/2020,17,203,169,367,339,392,398,314,393,76,52,150,469,-1,250,-1,91,123,23,145,53,178,1049,98,302,738,233,86,308,207,132,93,undefined,-1,67,578,41,66,undefined,14,97,76,88,66,181,481,47,431,113,98,141,118,89,-1,undefined,113,76,251,53,-1,199,719,47,103,135,157,372,114,44,22,undefined,undefined
28/08/2020,18,147,90,346,256,279,345,185,329,66,52,161,484,-1,142,-1,69,88,18,154,44,191,974,71,272,439,213,68,270,116,152,125,undefined,-1,32,456,38,59,undefined,7,76,84,70,46,132,382,22,377,95,101,101,76,90,-1,undefined,119,70,143,1,-1,135,676,80,73,74,83,315,74,1,3,undefined,undefined
28/08/2020,19,107,36,211,119,196,172,61,139,43,60,107,303,-1,69,-1,34,39,9,101,30,105,640,68,164,181,157,46,153,30,108,82,undefined,-1,25,185,22,40,undefined,4,35,41,23,14,69,178,14,217,71,149,66,58,60,-1,undefined,94,36,119,-1,-1,69,432,58,54,46,54,156,51,0,1,undefined,undefined
28/08/2020,20,16,27,82,22,40,77,10,12,16,28,1,25,-1,20,-1,17,23,3,38,13,35,191,19,95,47,46,7,17,7,27,35,undefined,-1,4,46,17,9,undefined,4,8,12,8,3,24,63,3,74,19,127,16,21,15,-1,undefined,26,6,32,-1,-1,17,76,26,30,27,21,39,17,0,0,undefined,undefined
28/08/2020,21,23,14,123,31,61,61,8,6,8,3,5,10,-1,16,-1,7,7,1,31,18,8,158,19,77,20,61,8,45,3,20,47,undefined,-1,5,24,5,-1,undefined,2,11,2,1,1,16,69,11,82,18,146,13,7,17,-1,undefined,26,7,54,-1,-1,13,60,32,17,7,10,25,9,1,1,undefined,undefined
28/08/2020,22,21,9,91,28,54,34,2,3,24,7,-1,4,-1,10,-1,13,7,4,20,6,17,89,9,59,25,38,4,27,5,16,24,undefined,-1,3,26,7,3,undefined,3,2,1,-1,2,23,64,2,62,10,96,-1,7,10,-1,undefined,12,4,34,-1,-1,11,60,15,15,10,12,19,-1,-1,-1,undefined,undefined
28/08/2020,23,2,9,40,14,26,23,15,-1,12,1,-1,5,-1,11,-1,4,10,-1,19,2,11,114,4,20,6,31,4,18,-1,6,67,undefined,-1,5,16,6,-1,undefined,-1,1,-1,-1,-1,12,36,1,41,5,70,4,3,10,-1,undefined,7,1,13,-1,-1,5,21,10,10,6,7,16,-1,-1,-1,undefined,undefined
29/08/2020,0,1,5,54,9,35,7,1,2,2,3,-1,2,-1,2,-1,2,1,-1,8,3,-1,56,11,28,16,23,5,37,-1,4,54,undefined,-1,-1,5,-1,-1,undefined,-1,-1,-1,-1,-1,1,17,-1,47,6,55,1,14,1,-1,undefined,5,1,8,-1,-1,2,16,9,4,-1,1,2,-1,-1,-1,undefined,undefined
29/08/2020,1,2,3,21,1,31,1,1,2,1,1,-1,3,-1,2,-1,-1,-1,-1,4,-1,7,43,1,8,8,13,2,17,12,3,9,undefined,-1,-1,1,3,1,undefined,-1,-1,-1,1,-1,6,14,2,30,3,68,-1,4,1,-1,undefined,2,1,11,-1,-1,-1,8,5,2,2,3,4,-1,-1,-1,undefined,undefined
29/08/2020,2,11,8,36,11,23,1,27,1,2,-1,1,1,-1,1,-1,1,1,-1,6,1,7,14,4,3,6,13,-1,6,5,8,5,undefined,-1,-1,5,-1,2,undefined,-1,6,-1,1,-1,1,25,-1,20,1,47,1,1,1,-1,undefined,-1,1,4,-1,-1,1,9,3,-1,2,-1,3,-1,-1,-1,undefined,undefined
29/08/2020,3,-1,4,33,4,20,3,5,-1,-1,2,-1,2,-1,-1,-1,1,2,-1,2,1,-1,11,4,5,2,11,1,22,-1,3,-1,undefined,-1,-1,-1,1,-1,undefined,-1,-1,-1,-1,-1,2,5,1,46,4,39,1,-1,2,-1,undefined,-1,3,1,-1,-1,1,6,3,2,1,1,4,-1,-1,-1,undefined,undefined
29/08/2020,4,6,3,40,5,23,4,11,-1,6,-1,3,1,-1,1,-1,12,1,-1,2,-1,7,17,2,9,10,23,2,26,-1,5,14,undefined,-1,-1,2,1,-1,undefined,-1,1,-1,-1,-1,5,18,2,24,7,53,12,4,6,-1,undefined,1,-1,10,-1,-1,-1,11,3,1,-1,-1,5,-1,-1,-1,undefined,undefined
29/08/2020,5,4,35,35,16,33,19,10,6,13,2,-1,5,-1,12,-1,13,9,-1,3,2,20,43,10,26,16,50,2,38,1,8,18,undefined,-1,-1,20,11,16,undefined,5,7,5,2,1,9,52,-1,46,5,53,-1,3,2,-1,undefined,3,2,19,-1,-1,6,45,13,9,1,6,11,-1,-1,-1,undefined,undefined
29/08/2020,6,18,11,42,29,36,53,19,16,19,7,8,24,-1,35,-1,8,33,4,4,7,13,69,9,61,74,63,11,32,14,10,21,undefined,-1,9,39,11,3,undefined,5,19,9,-1,-1,7,86,10,53,39,38,5,28,8,-1,undefined,11,15,27,1,-1,17,73,20,10,8,21,13,0,0,4,undefined,undefined
29/08/2020,7,44,18,43,58,43,92,44,42,13,15,17,45,-1,40,-1,20,40,5,19,6,25,212,28,69,103,103,25,32,17,12,16,undefined,-1,15,110,13,11,undefined,8,47,10,5,7,26,108,14,68,42,54,17,38,13,-1,undefined,17,13,41,4,-1,23,92,10,17,24,13,33,25,14,16,undefined,undefined
29/08/2020,8,55,32,71,74,96,110,113,106,13,26,33,81,-1,67,-1,28,54,4,6,4,15,268,24,58,201,183,39,75,57,37,33,undefined,-1,17,159,34,15,undefined,8,56,8,5,3,35,125,25,112,56,88,43,77,34,-1,undefined,-1,19,50,9,-1,44,130,12,28,31,39,45,33,22,24,undefined,undefined
29/08/2020,9,94,87,95,157,174,141,200,166,26,19,58,182,-1,98,-1,64,99,18,29,11,50,317,34,99,329,284,113,134,98,27,50,undefined,-1,38,274,36,43,undefined,14,79,31,26,13,56,211,22,157,151,119,88,63,42,-1,undefined,5,37,60,14,-1,65,242,13,38,49,38,110,49,36,40,undefined,undefined
29/08/2020,10,126,115,188,253,305,202,345,255,32,37,96,292,-1,135,-1,75,107,11,69,46,119,450,21,129,506,480,213,269,160,55,80,undefined,-1,59,413,47,40,undefined,12,57,74,60,36,92,408,36,265,265,152,158,98,68,-1,undefined,-1,33,124,36,-1,90,364,46,59,74,72,192,110,71,64,undefined,undefined
29/08/2020,11,205,170,253,297,372,289,438,392,41,52,125,369,-1,176,-1,91,142,18,129,56,176,674,56,172,674,647,253,313,219,124,147,undefined,-1,55,582,66,117,undefined,9,84,51,47,15,168,367,51,424,319,288,208,133,127,-1,undefined,-1,56,138,54,-1,135,457,41,107,87,106,251,110,59,32,undefined,undefined
29/08/2020,12,244,216,331,344,353,308,471,427,50,45,123,424,-1,151,-1,97,106,11,182,55,137,790,97,153,693,639,260,246,239,141,115,undefined,-1,82,678,107,106,undefined,16,78,51,46,23,183,436,29,445,350,328,210,120,182,-1,undefined,1,69,150,64,-1,162,604,31,130,83,114,324,137,70,40,undefined,undefined
29/08/2020,13,268,258,379,411,454,342,401,463,51,48,141,488,-1,188,-1,109,166,15,149,51,229,1012,77,192,827,704,216,341,245,149,159,undefined,-1,88,747,90,106,undefined,12,149,51,62,54,205,534,38,520,303,260,212,130,161,-1,undefined,2,104,129,76,-1,198,666,69,100,78,165,358,122,78,64,undefined,undefined
29/08/2020,14,305,232,429,440,543,431,492,425,68,35,148,497,-1,200,-1,123,122,21,185,62,187,1043,58,208,846,583,174,303,303,142,146,undefined,-1,100,823,77,103,undefined,12,121,68,88,46,266,602,38,552,307,211,183,190,169,-1,undefined,32,88,166,60,-1,195,781,38,146,95,196,422,154,62,65,undefined,undefined
29/08/2020,15,319,264,415,428,476,354,514,475,70,35,155,480,-1,182,-1,77,113,30,186,79,246,1002,64,213,841,482,147,324,359,138,144,undefined,-1,83,787,75,121,undefined,12,102,87,109,76,243,632,40,445,247,173,207,114,104,-1,undefined,99,86,160,71,-1,193,737,49,113,92,167,459,152,57,44,undefined,undefined
29/08/2020,16,266,211,360,414,462,384,373,360,80,51,200,506,-1,199,-1,86,116,18,172,76,214,1048,47,194,799,239,90,288,331,126,137,undefined,-1,69,701,67,78,undefined,1,82,75,114,47,201,565,53,512,144,79,165,108,69,-1,undefined,123,94,207,52,-1,181,669,59,103,87,149,421,116,48,18,undefined,undefined
29/08/2020,17,199,100,324,317,400,342,254,388,72,41,116,386,-1,146,-1,68,112,21,153,80,178,922,72,188,640,223,76,233,154,110,131,undefined,-1,49,513,66,76,undefined,11,45,55,44,30,150,447,35,412,121,79,136,84,70,-1,undefined,121,60,127,44,-1,128,698,70,87,68,101,323,73,43,12,undefined,undefined
29/08/2020,18,111,70,316,226,233,229,91,203,45,55,100,342,-1,89,-1,58,59,7,135,62,122,797,37,177,345,202,68,178,80,132,100,undefined,-1,20,271,55,53,undefined,7,44,56,40,25,80,248,22,292,69,125,56,87,73,-1,undefined,102,57,147,1,-1,89,529,68,62,60,53,236,43,0,5,undefined,undefined
29/08/2020,19,94,35,202,78,92,166,38,88,31,48,64,207,-1,58,-1,36,21,5,77,37,83,507,41,133,141,127,40,70,27,81,57,undefined,-1,14,123,24,32,undefined,4,17,35,21,10,42,108,25,213,48,145,42,63,44,-1,undefined,80,32,96,-1,-1,79,416,48,50,25,39,91,33,0,1,undefined,undefined
29/08/2020,20,27,6,115,19,42,76,14,12,8,8,2,12,-1,13,-1,9,10,-1,36,20,20,101,23,54,46,48,13,18,1,21,67,undefined,-1,2,27,10,2,undefined,-1,8,7,4,-1,10,49,7,105,22,127,7,10,22,-1,undefined,18,7,28,-1,-1,13,85,37,30,6,15,37,12,0,0,undefined,undefined
29/08/2020,21,26,5,97,17,57,106,12,5,5,2,3,17,-1,9,-1,5,5,1,35,8,15,99,14,54,23,58,6,32,1,18,42,undefined,-1,4,13,10,9,undefined,2,6,4,9,3,12,42,4,46,14,128,12,14,13,-1,undefined,14,5,26,-1,-1,10,56,21,10,6,7,17,2,0,0,undefined,undefined
29/08/2020,22,33,14,53,32,26,31,2,2,22,2,-1,5,-1,15,-1,7,2,-1,23,6,13,120,8,66,10,35,10,21,1,22,44,undefined,-1,4,20,5,4,undefined,-1,3,2,5,2,17,53,6,57,15,70,6,9,9,-1,undefined,13,3,19,-1,-1,7,44,8,19,5,14,23,-1,-1,-1,undefined,undefined
29/08/2020,23,6,3,46,13,20,18,8,4,-1,2,3,5,-1,8,-1,-1,2,-1,19,2,7,70,3,26,22,24,2,10,2,13,29,undefined,-1,-1,9,6,-1,undefined,-1,6,-1,-1,3,6,32,-1,43,3,53,5,7,4,-1,undefined,-1,-1,15,-1,-1,3,29,7,14,2,2,10,-1,-1,-1,undefined,undefined
30/08/2020,0,8,8,25,12,15,10,6,2,1,1,-1,5,-1,5,-1,3,-1,-1,11,3,3,28,5,12,7,29,4,15,1,4,21,undefined,-1,6,10,5,-1,undefined,4,-1,1,2,1,5,15,1,43,2,62,-1,-1,4,-1,undefined,7,-1,6,-1,-1,7,19,7,4,4,-1,1,-1,-1,-1,undefined,undefined
30/08/2020,1,4,9,31,6,28,13,-1,-1,3,2,-1,1,-1,-1,-1,2,-1,-1,7,3,10,22,2,9,9,21,-1,25,-1,5,25,undefined,-1,-1,1,-1,-1,undefined,3,4,-1,2,1,4,22,-1,18,2,81,3,-1,2,-1,undefined,2,-1,9,-1,-1,1,23,7,11,-1,1,4,-1,-1,-1,undefined,undefined
30/08/2020,2,7,5,31,7,14,5,12,-1,-1,1,-1,3,-1,2,-1,-1,2,-1,4,-1,3,6,-1,2,3,17,7,15,6,3,3,undefined,-1,-1,1,2,-1,undefined,-1,-1,-1,-1,-1,-1,13,-1,23,6,48,1,2,1,-1,undefined,2,-1,5,-1,-1,1,8,5,-1,1,-1,2,-1,-1,-1,undefined,undefined
30/08/2020,3,-1,1,16,5,16,1,26,4,-1,-1,-1,-1,-1,-1,-1,1,5,-1,2,1,1,13,3,6,12,14,-1,20,-1,-1,2,undefined,-1,-1,-1,-1,1,undefined,-1,-1,-1,-1,-1,1,1,-1,4,1,59,-1,-1,2,-1,undefined,-1,1,1,-1,-1,-1,8,5,3,-1,-1,-1,-1,-1,-1,undefined,undefined
30/08/2020,4,10,4,10,16,12,3,8,-1,1,2,2,4,-1,1,-1,21,3,-1,5,1,-1,17,7,12,7,11,1,15,-1,1,15,undefined,-1,-1,-1,-1,5,undefined,-1,-1,1,1,-1,7,26,-1,16,3,42,9,-1,1,-1,undefined,-1,3,7,-1,-1,1,7,3,2,1,-1,5,-1,-1,-1,undefined,undefined
30/08/2020,5,15,3,21,21,29,19,3,3,9,1,1,8,-1,15,-1,4,7,2,2,1,21,77,6,13,8,33,2,33,-1,13,1,undefined,-1,1,12,6,-1,undefined,-1,-1,-1,-1,-1,7,48,-1,39,8,38,-1,-1,3,-1,undefined,2,3,14,-1,-1,8,21,8,7,2,7,11,-1,-1,-1,undefined,undefined
30/08/2020,6,5,9,29,32,42,35,13,18,20,2,8,12,-1,18,-1,8,23,3,6,3,13,96,13,39,32,36,4,44,7,8,8,undefined,-1,9,30,5,6,undefined,2,1,2,1,1,9,65,1,58,1,38,7,5,8,-1,undefined,13,2,26,-1,-1,8,39,5,10,4,13,15,1,0,0,undefined,undefined
30/08/2020,7,20,10,38,51,51,45,31,32,12,4,7,20,-1,31,-1,12,41,1,14,4,15,161,17,55,71,79,19,50,24,14,11,undefined,-1,9,61,10,8,undefined,2,36,15,7,6,36,86,4,56,26,56,12,6,12,-1,undefined,15,7,32,5,-1,15,70,10,11,14,3,18,16,6,0,undefined,undefined
30/08/2020,8,47,27,74,74,70,93,88,63,16,11,28,73,-1,43,-1,23,38,9,17,15,20,222,23,72,125,131,38,56,34,13,23,undefined,-1,22,119,19,10,undefined,2,35,9,6,7,40,97,8,107,58,85,42,20,17,-1,undefined,7,16,44,6,-1,24,103,9,22,22,-1,53,44,22,24,undefined,undefined
30/08/2020,9,59,52,75,100,114,108,154,127,32,11,38,109,-1,75,-1,26,81,3,26,16,34,275,28,70,244,240,80,97,65,24,42,undefined,-1,32,200,8,28,undefined,2,48,21,30,12,45,134,10,153,81,138,110,37,21,-1,undefined,21,17,55,12,-1,41,172,11,26,29,-1,67,27,30,16,undefined,undefined
30/08/2020,10,97,73,160,172,203,181,202,184,26,23,50,200,-1,123,-1,57,103,7,49,38,59,407,45,94,417,386,146,187,123,56,93,undefined,-1,62,318,40,70,undefined,5,39,37,33,13,82,227,38,233,158,182,109,53,38,-1,undefined,35,25,61,31,-1,69,270,26,55,64,-1,127,66,36,29,undefined,undefined
30/08/2020,11,89,147,179,211,233,240,261,231,33,27,80,250,-1,135,-1,60,88,17,88,37,98,515,39,133,498,458,134,234,169,74,81,undefined,-1,66,439,53,65,undefined,5,67,40,26,17,100,271,32,244,209,223,116,103,60,-1,undefined,65,39,101,50,-1,114,346,42,62,55,-1,165,82,36,16,undefined,undefined
30/08/2020,12,182,129,290,271,245,226,311,219,38,29,70,254,-1,168,-1,81,125,19,126,84,128,670,58,140,442,626,173,188,131,103,122,undefined,-1,56,427,29,68,undefined,9,66,34,25,18,165,333,13,334,193,280,154,128,66,-1,undefined,79,40,125,58,-1,148,509,58,81,71,-1,255,118,43,22,undefined,undefined
30/08/2020,13,215,151,319,301,313,263,239,243,47,34,76,271,-1,148,-1,79,93,7,149,58,159,632,57,148,448,583,148,222,156,112,104,undefined,-1,44,393,45,50,undefined,10,43,42,26,14,132,354,28,335,212,242,144,110,74,-1,undefined,95,75,140,51,-1,117,521,58,85,57,20,269,113,45,12,undefined,undefined
30/08/2020,14,211,189,336,243,345,301,244,237,43,24,75,262,-1,134,-1,83,101,8,122,64,145,766,57,135,449,549,129,185,130,101,117,undefined,-1,49,458,31,79,undefined,6,70,45,40,29,179,352,34,407,227,214,136,89,71,-1,undefined,63,57,159,71,-1,154,582,54,78,65,106,381,108,50,21,undefined,undefined
30/08/2020,15,226,149,369,317,266,321,214,234,47,29,75,257,-1,113,-1,95,94,12,139,61,178,766,70,158,352,474,105,156,123,116,106,undefined,-1,40,430,57,52,undefined,11,70,52,60,26,146,299,36,420,210,216,101,91,84,-1,undefined,83,60,172,64,-1,163,694,41,83,44,95,333,114,42,24,undefined,undefined
30/08/2020,16,147,134,289,237,249,333,171,244,43,20,91,291,-1,107,-1,72,71,11,115,64,143,616,41,123,373,211,69,144,106,108,97,undefined,-1,50,336,37,50,undefined,3,60,32,21,26,117,273,17,326,128,96,65,64,53,-1,undefined,72,42,125,42,-1,145,556,34,61,60,80,296,78,32,14,undefined,undefined
30/08/2020,17,105,92,222,183,225,207,99,178,33,25,92,266,-1,91,-1,62,41,7,109,39,141,580,59,126,240,155,53,122,72,72,100,undefined,-1,47,249,28,49,undefined,3,45,40,33,18,88,235,17,236,73,59,56,90,66,-1,undefined,112,55,117,19,-1,112,454,50,63,40,47,237,44,17,12,undefined,undefined
30/08/2020,18,77,51,198,131,163,174,59,129,30,35,95,272,-1,78,-1,36,35,6,118,38,128,542,36,153,187,113,43,95,50,73,73,undefined,-1,8,173,21,29,undefined,2,43,18,21,17,86,150,20,175,69,61,31,53,30,-1,undefined,71,42,96,-1,-1,88,424,55,58,33,65,165,34,0,2,undefined,undefined
30/08/2020,19,47,36,156,72,66,117,17,47,18,17,28,127,-1,45,-1,25,16,2,61,38,68,387,30,122,106,104,23,46,16,70,52,undefined,-1,6,96,10,30,undefined,1,21,8,5,6,30,78,9,127,28,83,31,24,40,-1,undefined,51,15,81,-1,-1,48,274,44,32,16,23,92,14,0,1,undefined,undefined
30/08/2020,20,22,12,79,25,37,49,6,5,4,2,1,7,-1,8,-1,8,4,1,26,10,16,109,7,51,38,42,16,21,-1,11,37,undefined,-1,-1,24,5,5,undefined,-1,4,1,-1,-1,19,43,10,50,19,81,14,10,10,-1,undefined,23,4,23,-1,-1,12,54,26,21,6,10,33,12,0,0,undefined,undefined
30/08/2020,21,23,12,67,32,41,41,1,1,6,3,2,10,-1,10,-1,8,3,-1,19,17,25,71,9,43,17,43,6,26,-1,12,26,undefined,-1,1,5,4,-1,undefined,1,5,2,3,2,20,30,6,50,9,81,10,11,9,-1,undefined,8,3,24,-1,-1,7,51,20,13,8,13,19,3,0,0,undefined,undefined
30/08/2020,22,24,9,56,22,36,20,1,1,6,2,1,5,-1,6,-1,7,3,1,19,4,11,84,10,37,13,23,5,28,-1,9,24,undefined,-1,2,20,8,-1,undefined,-1,1,-1,-1,-1,12,52,1,39,7,52,5,5,10,-1,undefined,14,2,11,-1,-1,19,44,8,7,2,8,15,-1,-1,-1,undefined,undefined
30/08/2020,23,4,1,30,11,18,8,-1,-1,6,-1,-1,2,-1,4,-1,3,1,-1,18,3,6,46,4,5,12,15,3,9,-1,8,9,undefined,-1,-1,2,4,-1,undefined,-1,1,-1,-1,2,8,19,-1,22,6,58,1,7,5,-1,undefined,2,1,11,-1,-1,6,22,8,3,2,2,14,-1,-1,-1,undefined,undefined
31/08/2020,0,5,2,34,8,16,2,-1,-1,-1,-1,-1,5,-1,-1,-1,5,1,-1,5,1,5,12,8,10,37,17,3,17,-1,2,12,undefined,-1,-1,3,2,1,undefined,-1,-1,2,-1,3,6,14,-1,28,2,58,-1,6,1,-1,undefined,4,-1,3,-1,-1,2,22,3,2,3,4,6,-1,-1,-1,undefined,undefined
31/08/2020,1,1,6,17,1,10,19,-1,-1,-1,-1,-1,2,-1,-1,-1,1,1,1,3,-1,11,24,1,4,14,7,5,14,1,-1,1,undefined,-1,1,2,-1,-1,undefined,-1,-1,-1,-1,-1,1,2,-1,30,5,38,2,5,2,-1,undefined,1,1,1,-1,-1,3,22,9,8,-1,1,2,-1,-1,-1,undefined,undefined
31/08/2020,2,3,1,18,1,10,-1,15,-1,1,2,-1,-1,-1,-1,-1,1,-1,-1,7,-1,-1,17,6,12,2,15,2,9,-1,1,-1,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,4,5,-1,16,1,45,4,1,-1,-1,undefined,2,-1,11,-1,-1,-1,20,12,7,-1,4,2,-1,-1,-1,undefined,undefined
31/08/2020,3,2,13,9,4,24,2,4,2,-1,-1,-1,2,-1,2,-1,3,-1,-1,1,1,8,23,2,4,-1,18,3,32,-1,14,8,undefined,-1,-1,6,7,5,undefined,-1,-1,2,-1,-1,7,4,-1,17,7,33,4,1,-1,-1,undefined,1,-1,1,-1,-1,4,20,16,1,2,-1,1,-1,-1,-1,undefined,undefined
31/08/2020,4,2,3,9,8,27,5,9,4,2,1,1,3,-1,1,-1,2,2,1,2,-1,4,16,3,5,11,18,5,38,-1,2,-1,undefined,-1,-1,4,2,-1,undefined,1,-1,7,-1,-1,1,19,1,11,8,32,-1,-1,2,-1,undefined,1,-1,6,-1,-1,3,8,5,3,2,1,3,-1,-1,-1,undefined,undefined
31/08/2020,5,7,5,23,24,59,38,9,12,13,2,2,6,-1,28,-1,16,16,4,5,2,13,59,9,60,37,29,6,56,2,4,10,undefined,-1,7,18,14,9,undefined,1,7,6,-1,-1,13,69,4,44,10,34,5,18,4,-1,undefined,4,9,34,-1,-1,11,49,4,10,11,8,10,-1,-1,-1,undefined,undefined
31/08/2020,6,30,6,37,46,73,96,55,41,32,10,13,32,-1,49,-1,24,62,13,7,11,24,131,29,114,127,26,9,67,24,13,33,undefined,-1,15,96,35,4,undefined,5,21,14,2,1,20,111,7,66,17,18,6,18,6,-1,undefined,12,20,55,-1,-1,25,68,17,12,19,17,13,15,7,5,undefined,undefined
31/08/2020,7,69,42,54,87,114,157,139,118,43,19,42,105,-1,118,-1,64,112,27,14,16,33,294,47,180,246,83,17,117,68,29,31,undefined,-1,31,199,53,17,undefined,7,65,21,21,16,63,217,14,120,26,33,33,33,22,-1,undefined,21,47,105,14,-1,34,128,17,51,90,33,37,50,36,29,undefined,undefined
31/08/2020,8,75,65,91,128,158,148,117,93,63,30,32,101,-1,99,-1,94,114,35,33,36,53,403,65,223,183,122,47,107,62,21,46,undefined,-1,25,208,61,27,undefined,22,73,38,37,22,79,250,34,176,47,42,50,40,37,-1,undefined,24,35,128,23,-1,68,159,23,52,106,37,66,87,62,49,undefined,undefined
31/08/2020,9,64,76,88,171,132,146,85,94,44,38,19,82,-1,92,-1,109,126,32,35,30,53,372,48,186,171,153,47,96,63,35,51,undefined,-1,23,134,59,-1,undefined,27,56,44,29,20,68,226,30,251,35,75,67,28,27,-1,undefined,29,35,107,31,-1,39,216,19,66,87,45,92,89,45,39,undefined,undefined
31/08/2020,10,89,98,141,246,150,143,129,133,39,24,48,163,-1,88,-1,144,161,30,58,45,117,446,58,193,174,142,64,111,64,49,59,undefined,-1,10,164,60,-1,undefined,25,71,42,35,21,123,235,25,266,59,62,113,83,61,-1,undefined,51,47,108,29,-1,82,267,23,81,92,47,109,92,66,36,undefined,undefined
31/08/2020,11,162,166,207,271,194,180,126,171,44,51,23,140,-1,89,-1,158,152,37,104,36,6,536,39,193,229,224,76,170,81,78,85,undefined,-1,26,224,63,-1,undefined,16,71,32,30,12,137,298,23,281,61,86,105,58,60,-1,undefined,57,51,144,37,-1,83,317,44,103,77,83,158,109,68,55,undefined,undefined
31/08/2020,12,137,168,291,295,213,222,128,194,57,33,50,189,-1,103,-1,153,203,40,130,67,-1,625,87,232,324,263,44,183,97,83,111,undefined,-1,33,328,97,-1,undefined,62,87,42,39,23,126,369,22,352,79,91,127,114,77,-1,undefined,98,52,138,48,-1,114,449,43,108,91,71,179,150,90,74,undefined,undefined
31/08/2020,13,137,183,250,293,203,246,108,175,72,34,48,168,-1,132,-1,167,142,39,164,62,-1,670,76,242,239,238,67,154,82,92,85,undefined,-1,32,294,79,-1,undefined,31,77,59,51,22,137,300,45,415,77,132,131,77,77,-1,undefined,91,45,134,47,-1,116,490,40,136,89,83,239,143,72,65,undefined,undefined
31/08/2020,14,183,169,222,302,225,261,122,155,67,30,50,180,-1,121,-1,132,119,28,112,54,-1,745,70,242,281,212,47,190,74,88,106,undefined,-1,36,331,74,26,undefined,27,81,52,49,23,156,354,50,459,64,145,119,82,72,-1,undefined,97,48,163,65,-1,104,517,59,116,73,101,267,114,66,40,undefined,undefined
31/08/2020,15,203,164,288,336,290,258,164,211,63,33,57,224,-1,109,-1,167,140,35,114,70,-1,739,76,257,414,178,99,185,96,102,115,undefined,-1,28,377,52,73,undefined,19,52,62,46,32,161,333,27,449,86,95,84,96,94,-1,undefined,106,44,132,50,-1,153,568,48,88,110,89,267,116,72,36,undefined,undefined
31/08/2020,16,199,171,293,313,272,290,235,211,48,40,78,265,-1,134,-1,134,115,39,126,52,143,806,111,327,446,177,73,211,130,92,96,undefined,-1,46,438,65,80,undefined,16,77,53,38,27,160,404,32,486,85,107,97,116,99,-1,undefined,97,66,200,46,-1,154,609,44,103,143,75,305,97,51,26,undefined,undefined
31/08/2020,17,168,133,274,277,285,337,293,314,86,29,169,432,-1,193,-1,106,110,39,120,54,164,953,85,340,526,204,56,235,176,99,87,undefined,-1,44,512,55,76,undefined,12,91,58,43,21,145,427,51,358,65,78,96,102,90,-1,undefined,117,63,185,46,-1,168,637,58,89,123,118,283,107,30,16,undefined,undefined
31/08/2020,18,131,77,326,245,240,282,188,287,68,42,133,434,-1,132,-1,80,68,12,158,42,144,846,76,253,392,214,60,208,106,89,99,undefined,-1,39,379,68,49,undefined,10,55,75,51,31,102,278,37,293,64,73,61,95,48,-1,undefined,104,63,135,-1,-1,127,554,50,71,66,68,246,56,2,0,undefined,undefined
31/08/2020,19,90,44,204,103,142,168,70,95,36,22,102,291,-1,80,-1,37,41,15,109,30,84,511,63,185,207,133,28,107,40,77,75,undefined,-1,15,186,30,48,undefined,9,30,17,18,19,51,142,29,217,42,104,37,32,24,-1,undefined,70,29,81,-1,-1,60,393,43,48,35,60,106,27,0,0,undefined,undefined
31/08/2020,20,20,8,66,30,33,54,6,4,13,7,9,28,-1,18,-1,29,6,1,40,18,13,106,19,75,28,35,9,24,2,35,42,undefined,-1,3,40,12,1,undefined,9,6,5,1,-1,18,75,7,84,15,65,8,12,12,-1,undefined,20,9,38,-1,-1,11,96,19,17,9,12,42,12,0,0,undefined,undefined
31/08/2020,21,28,7,72,18,49,49,8,9,13,2,3,15,-1,21,-1,10,23,4,29,8,20,97,12,62,21,36,14,42,-1,15,34,undefined,-1,2,18,12,7,undefined,-1,17,6,4,2,24,32,13,55,18,54,4,10,11,-1,undefined,12,3,30,-1,-1,9,45,14,15,11,13,20,3,0,0,undefined,undefined
31/08/2020,22,18,6,41,21,36,12,-1,2,20,4,-1,3,-1,3,-1,15,3,5,23,4,20,67,16,48,24,15,8,17,1,26,26,undefined,-1,1,14,4,1,undefined,1,9,4,-1,-1,7,50,-1,46,8,51,2,1,5,-1,undefined,5,1,31,-1,-1,8,50,8,16,5,18,13,-1,-1,-1,undefined,undefined
31/08/2020,23,6,6,33,12,22,28,8,-1,7,2,1,3,-1,4,-1,15,7,2,12,2,23,35,7,37,5,14,1,10,2,8,30,undefined,-1,1,14,7,-1,undefined,1,6,1,-1,-1,7,38,-1,35,4,45,1,6,4,-1,undefined,6,4,8,-1,-1,7,26,7,8,-1,4,8,-1,-1,-1,undefined,undefined


==> Figures/Australia/big/August_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/08/2021,0,96,85,365,240,200,243,9,3,9,na,4,9,na,104,na,60,30,5,394,186,384,306,25,161,153,67,25,50,19,320,143,undefined,na,11,na,164,98,undefined,11,39,17,25,14,189,429,6,150,24,32,38,18,178,33,undefined,80,9,73,70,na,36,277,69,269,6,124,123,52,2,4,13,5,98,na,na,na,11,na
01/08/2021,1,70,78,226,251,113,172,4,4,6,na,2,8,na,50,na,42,27,9,252,191,319,269,34,117,94,91,7,37,14,278,42,undefined,na,6,na,136,48,undefined,2,24,13,9,4,166,497,4,134,17,23,31,26,143,5,undefined,52,12,37,41,na,33,259,41,181,11,97,136,44,5,6,5,na,28,na,na,1,5,1
01/08/2021,2,70,19,133,120,96,131,4,3,7,na,2,6,na,77,na,42,10,1,158,87,186,176,44,36,32,70,3,34,10,195,15,undefined,na,1,na,152,15,undefined,na,4,8,na,na,87,232,1,110,7,14,5,28,38,10,undefined,30,9,57,37,na,23,145,25,77,na,54,81,18,0,7,4,5,24,na,1,na,11,1
01/08/2021,3,61,29,117,94,64,74,1,1,14,na,na,2,na,29,na,26,5,6,110,54,222,135,16,27,30,61,6,41,2,209,19,undefined,na,5,na,28,14,undefined,na,10,3,1,1,82,109,5,57,11,35,7,12,64,7,undefined,33,3,18,21,na,26,147,35,91,na,38,90,6,0,1,na,2,6,na,4,1,na,na
01/08/2021,4,23,9,41,64,35,43,6,na,2,na,6,2,na,34,na,12,6,1,60,23,106,92,3,36,15,38,11,27,6,67,17,undefined,na,na,na,9,13,undefined,na,5,4,na,na,28,131,6,54,15,10,11,2,29,10,undefined,20,2,17,15,na,14,58,17,32,2,29,19,na,na,na,6,na,15,na,5,1,1,na
01/08/2021,5,16,13,38,48,55,59,4,1,7,na,2,3,na,33,na,15,2,4,9,6,73,72,16,50,73,29,2,55,4,65,2,undefined,na,4,na,8,5,undefined,6,7,4,2,na,22,128,2,34,4,23,2,7,11,3,undefined,14,4,5,8,na,7,52,31,13,na,14,15,4,0,1,4,2,20,na,1,na,3,2
01/08/2021,6,12,10,31,82,62,113,20,9,26,na,6,18,na,37,na,41,18,8,14,15,41,142,15,87,121,63,6,57,9,37,6,undefined,na,7,na,4,3,undefined,4,6,7,3,2,30,178,4,35,24,36,8,4,34,5,undefined,17,19,23,9,na,26,55,14,95,12,31,40,9,0,2,5,3,29,na,4,3,19,1
01/08/2021,7,33,28,29,71,86,145,52,56,18,na,8,36,na,57,na,18,19,7,30,13,39,219,34,134,194,104,36,103,21,57,27,undefined,na,17,na,17,9,undefined,11,20,16,12,7,50,155,4,69,43,52,11,11,27,9,undefined,29,24,25,28,na,24,114,20,93,21,40,49,36,10,12,11,15,35,na,18,9,40,22
01/08/2021,8,81,38,81,153,165,322,116,112,34,na,27,113,na,106,na,39,47,22,33,16,51,402,55,219,326,182,74,146,60,47,48,undefined,na,15,na,30,44,undefined,11,33,19,29,21,73,274,18,162,69,81,95,36,49,22,undefined,71,45,34,61,na,84,188,23,131,28,62,92,93,58,25,41,14,43,na,14,31,96,61
01/08/2021,9,329,152,190,337,388,425,198,181,44,na,37,159,na,184,na,162,100,21,76,35,119,601,104,333,569,429,167,371,150,106,106,undefined,na,42,na,55,59,undefined,15,61,21,36,27,195,596,33,311,226,157,177,129,86,36,undefined,102,73,59,138,na,146,393,49,192,65,138,204,133,89,62,120,12,115,na,37,94,142,121
01/08/2021,10,706,368,369,699,733,559,257,315,41,na,67,277,na,294,na,343,179,37,213,99,225,910,118,395,824,599,252,844,201,178,155,undefined,na,75,na,64,96,undefined,32,85,51,68,41,289,1034,32,528,336,286,319,129,160,44,undefined,177,101,112,248,na,246,592,105,349,85,217,421,205,136,123,215,14,162,na,30,137,314,183
01/08/2021,11,1310,620,458,1192,978,797,287,334,60,na,71,307,na,328,na,528,155,65,366,259,438,1109,109,409,1074,932,307,1187,376,264,236,undefined,na,103,na,86,147,undefined,30,113,59,67,57,446,1405,32,701,453,370,554,166,323,102,undefined,280,137,156,371,na,269,849,81,447,99,296,743,436,252,214,191,11,342,na,60,175,324,136
01/08/2021,12,1938,955,595,1586,1411,866,313,345,79,na,122,352,na,331,na,693,185,57,613,411,612,1368,89,447,1224,1040,355,1477,415,415,223,undefined,na,135,na,93,224,undefined,38,168,73,60,72,655,1812,40,1064,530,456,592,183,414,88,undefined,349,148,168,449,na,241,1057,138,518,82,444,1069,447,279,176,222,18,402,93,82,132,309,144
01/08/2021,13,2413,1062,788,1794,1467,1070,352,364,82,na,115,434,na,370,na,799,188,62,821,499,649,1543,118,446,1367,1033,346,1622,516,505,314,undefined,na,108,na,89,237,undefined,48,147,67,70,69,841,2037,44,1192,509,479,620,169,431,132,undefined,377,173,198,533,na,364,1211,155,461,76,513,1459,504,312,236,232,18,479,104,42,133,372,126
01/08/2021,14,2505,1285,918,1977,1604,1060,361,381,76,na,127,406,na,474,na,781,213,83,868,385,677,1687,103,427,1462,1002,328,1396,605,531,368,undefined,na,130,na,87,290,undefined,53,163,74,105,79,867,2325,49,1263,482,346,624,194,452,129,undefined,374,175,191,593,na,372,1373,162,521,120,574,1650,558,314,271,280,11,519,75,70,125,346,124
01/08/2021,15,2431,1156,953,2106,1531,1119,289,330,82,na,143,380,na,426,na,807,171,65,717,339,598,1717,131,496,1543,836,271,1326,453,566,374,undefined,na,108,na,92,249,undefined,126,125,90,99,62,881,2097,40,1399,429,337,541,160,447,95,undefined,376,221,218,539,na,329,1255,140,429,98,575,1614,560,292,194,257,13,446,90,57,91,342,92
01/08/2021,16,2188,907,774,1787,1388,995,276,365,78,na,156,369,na,413,na,601,145,51,586,310,586,1623,115,475,1338,419,178,1270,460,475,323,undefined,na,86,na,73,223,undefined,35,136,81,87,57,813,1930,45,1082,266,124,494,133,365,104,undefined,349,166,220,528,na,298,1206,127,308,96,533,1649,405,246,135,248,28,417,69,54,93,326,111
01/08/2021,17,1600,599,738,1458,1040,956,192,292,57,na,197,386,na,352,na,368,143,42,684,268,499,1528,106,465,1131,344,130,721,264,447,350,undefined,na,64,na,61,236,undefined,86,123,68,102,47,612,1607,20,855,218,95,375,133,300,64,undefined,373,208,197,426,na,301,1228,151,369,82,439,1412,350,82,74,215,80,363,70,28,92,325,33
01/08/2021,18,1169,320,696,958,715,720,73,170,65,na,77,290,na,251,na,203,92,44,774,358,591,1205,111,422,781,333,107,299,162,523,363,undefined,na,48,na,42,272,undefined,102,126,40,109,64,371,1115,20,756,168,133,353,114,286,75,undefined,336,157,155,229,na,306,1220,148,231,58,281,1151,218,14,28,253,na,240,51,26,39,266,10
01/08/2021,19,551,190,561,660,447,463,54,61,31,na,48,212,na,154,na,107,131,21,639,262,504,948,83,277,250,280,89,233,79,424,355,undefined,na,44,na,37,309,undefined,19,99,34,44,27,355,801,16,539,149,105,289,92,281,59,undefined,312,91,105,179,na,208,931,130,190,34,193,877,155,4,22,147,na,152,74,24,18,175,6
01/08/2021,20,400,129,529,512,358,392,40,46,31,na,32,129,na,114,na,115,44,14,473,225,386,762,84,269,189,226,57,193,93,368,366,undefined,na,20,na,46,287,undefined,15,69,16,41,21,339,694,17,348,85,77,289,56,168,44,undefined,251,62,80,135,na,173,808,111,155,32,190,789,158,8,12,118,11,138,67,8,16,111,2
01/08/2021,21,175,153,515,394,298,384,16,33,14,na,18,121,na,133,na,65,32,6,431,175,301,678,60,211,172,184,56,105,73,266,263,undefined,na,33,na,22,212,undefined,18,65,32,53,41,238,535,6,257,71,75,197,50,120,47,undefined,190,66,66,122,na,122,559,72,140,34,160,470,119,2,10,101,na,98,41,21,7,102,3
01/08/2021,22,117,46,370,243,255,295,22,24,27,na,23,102,na,91,na,83,50,12,213,95,164,487,43,205,131,139,36,106,28,174,177,undefined,na,8,na,18,116,undefined,14,44,22,31,12,170,420,4,209,70,56,106,57,58,30,undefined,85,38,68,102,na,88,431,66,104,11,109,315,46,5,4,20,na,58,20,6,5,64,1
01/08/2021,23,46,33,165,149,108,165,13,9,10,na,8,35,na,86,na,21,25,9,104,36,121,326,24,109,116,85,18,48,17,144,80,undefined,na,8,na,9,61,undefined,5,17,12,18,3,84,226,8,122,29,36,40,16,47,16,undefined,49,13,46,48,na,49,293,57,54,5,44,145,17,0,4,2,na,37,22,4,3,24,1
02/08/2021,0,29,35,80,72,82,60,1,6,3,na,6,12,na,14,na,18,21,10,72,17,97,121,9,54,24,49,5,36,8,95,23,undefined,na,2,na,4,26,undefined,2,14,7,9,1,38,77,8,68,12,49,4,36,10,14,undefined,22,9,32,23,na,22,142,24,40,4,26,63,9,0,4,5,na,18,7,2,na,8,na
02/08/2021,1,18,3,44,30,44,18,na,2,1,na,na,4,na,2,na,7,7,2,23,11,50,73,3,34,21,38,6,19,2,34,10,undefined,na,1,na,2,11,undefined,na,6,1,1,1,6,36,1,40,12,26,2,19,2,4,undefined,17,5,14,11,na,21,97,14,28,5,8,24,8,0,0,2,na,13,4,na,na,2,1
02/08/2021,2,20,12,26,13,23,28,3,na,3,na,na,3,na,5,na,2,2,3,27,12,24,27,2,12,6,46,3,10,na,40,5,undefined,na,4,na,1,5,undefined,na,na,2,na,na,5,29,1,17,8,30,1,9,7,17,undefined,7,5,7,13,na,15,79,23,19,na,5,14,6,0,1,na,na,12,7,na,na,1,2
02/08/2021,3,4,2,32,17,44,23,1,1,3,na,1,7,na,6,na,42,5,na,14,3,19,54,na,20,28,46,5,35,5,28,6,undefined,na,1,na,3,5,undefined,na,2,na,na,na,14,32,na,20,4,20,3,13,7,2,undefined,3,1,9,7,na,9,32,6,18,2,9,9,2,0,1,1,na,13,2,na,na,4,na
02/08/2021,4,16,6,15,20,51,26,10,1,na,na,na,3,na,23,na,10,3,1,7,1,7,73,na,22,36,19,3,52,3,20,8,undefined,na,2,na,1,14,undefined,na,na,4,2,1,9,46,1,25,1,5,13,5,5,2,undefined,5,3,4,3,na,13,28,6,15,1,12,14,0,0,1,na,na,26,1,5,na,na,na
02/08/2021,5,28,5,30,27,81,124,16,9,21,na,4,15,na,58,na,20,40,16,9,10,28,145,21,81,86,36,11,92,7,26,8,undefined,na,12,na,10,11,undefined,7,18,16,18,9,25,139,6,49,7,22,9,18,16,5,undefined,13,31,16,6,na,16,94,22,19,9,14,13,14,8,14,4,na,53,na,12,1,11,3
02/08/2021,6,92,44,66,128,194,361,69,32,89,na,21,65,na,107,na,71,110,40,25,5,35,356,92,318,236,88,16,169,36,40,17,undefined,na,20,na,32,10,undefined,15,33,56,31,18,49,307,8,92,15,62,14,77,39,20,undefined,37,118,31,30,na,56,257,76,79,36,57,51,98,29,27,13,na,94,na,48,12,50,5
02/08/2021,7,133,65,121,265,406,533,143,167,241,na,33,111,na,219,na,159,220,148,32,22,80,704,176,556,450,101,42,412,61,67,49,undefined,na,60,na,75,27,undefined,56,62,53,50,35,138,553,22,188,61,41,58,53,80,24,undefined,68,259,99,129,na,141,288,52,174,142,100,109,161,77,85,55,38,106,na,41,47,115,14
02/08/2021,8,284,139,188,461,710,857,254,228,444,na,34,157,na,299,na,359,450,382,66,65,134,1257,349,994,617,160,80,742,105,107,98,undefined,na,75,na,249,88,undefined,94,229,121,131,67,280,1037,63,334,92,68,129,56,198,88,undefined,109,419,311,325,na,355,492,115,344,317,259,236,305,154,188,120,19,187,na,54,146,220,52
02/08/2021,9,431,200,217,580,512,516,120,157,211,na,33,128,na,200,na,441,379,242,90,46,142,939,175,655,416,251,98,522,84,107,110,undefined,na,78,na,215,76,undefined,77,102,99,128,48,301,1134,53,412,115,85,184,85,162,46,undefined,143,270,256,334,na,314,493,120,393,272,185,321,330,181,123,135,64,116,na,50,102,135,35
02/08/2021,10,659,354,349,841,580,426,91,132,119,na,25,118,na,246,na,550,308,179,131,59,214,984,150,455,424,252,71,572,83,144,178,undefined,na,78,na,191,147,undefined,72,221,129,106,37,339,1096,64,489,96,103,236,86,156,68,undefined,145,180,150,346,na,348,557,408,337,185,194,446,362,236,131,160,33,139,na,54,115,113,40
02/08/2021,11,928,482,495,1003,617,449,114,169,143,na,34,112,na,257,na,724,283,246,224,96,297,850,321,473,490,362,86,628,94,215,124,undefined,na,80,na,249,76,undefined,81,148,154,93,44,406,1220,51,636,148,76,282,105,274,79,undefined,214,182,220,473,na,381,715,240,513,208,219,607,395,233,143,177,77,146,na,59,125,121,45
02/08/2021,12,1325,717,499,1432,779,651,128,281,158,na,41,165,na,227,na,908,527,219,380,180,506,1205,371,622,628,478,101,772,177,281,171,undefined,na,107,na,317,209,undefined,176,314,210,92,74,631,1522,75,840,174,177,378,138,321,85,undefined,335,325,322,693,na,594,862,262,671,228,281,842,568,361,245,325,84,199,na,40,109,191,48
02/08/2021,13,1581,826,561,1482,841,659,195,239,166,na,42,165,na,298,na,905,459,271,461,193,577,1409,274,653,739,384,123,780,162,304,175,undefined,na,109,na,340,162,undefined,156,249,192,113,88,719,1583,79,944,161,149,341,157,397,99,undefined,349,303,313,681,na,566,919,257,653,263,393,973,502,341,185,317,48,216,na,59,122,192,48
02/08/2021,14,1398,694,492,1433,756,628,96,198,191,na,27,132,na,224,na,891,286,238,421,137,439,1474,195,637,756,289,107,653,168,262,125,undefined,na,87,na,289,164,undefined,82,277,114,124,75,651,1538,64,869,144,69,244,165,347,112,undefined,274,225,248,600,na,578,899,137,590,105,381,912,457,280,205,221,19,200,na,60,98,148,59
02/08/2021,15,1390,721,457,1297,817,712,110,203,175,na,55,157,na,240,na,738,293,223,372,130,386,1454,171,785,747,317,128,621,176,253,106,undefined,na,63,na,195,168,undefined,90,169,166,181,81,573,1636,61,920,166,78,272,123,274,117,undefined,244,209,325,513,na,476,955,150,578,294,384,958,379,195,142,289,10,180,na,76,146,185,67
02/08/2021,16,1355,529,526,1297,854,828,165,202,368,na,38,189,na,297,na,574,222,232,407,104,426,1596,252,996,718,299,108,770,138,264,92,undefined,na,96,na,231,94,undefined,60,137,136,199,105,624,1731,58,881,133,67,266,107,221,119,undefined,276,301,368,565,na,498,1003,138,350,257,364,1159,370,148,96,238,18,187,na,70,104,190,99
02/08/2021,17,1462,398,615,1276,1043,1164,246,300,396,na,86,278,na,424,na,502,339,337,466,170,455,2038,299,1283,964,325,134,910,165,285,115,undefined,na,101,na,230,118,undefined,74,160,164,258,140,546,1693,82,914,151,82,263,128,271,121,undefined,344,447,434,538,na,489,1186,145,338,376,471,1201,428,70,108,309,91,274,na,72,127,313,51
02/08/2021,18,1128,250,562,971,729,766,211,203,175,na,65,229,na,299,na,271,189,133,471,182,460,1567,222,844,608,361,115,524,150,280,174,undefined,na,67,na,152,118,undefined,56,96,116,186,91,428,1209,50,729,162,103,267,119,262,84,undefined,360,179,231,278,na,380,1123,170,282,186,345,1029,268,10,30,283,20,149,na,41,70,237,7
02/08/2021,19,490,100,429,569,409,514,75,103,66,na,60,185,na,169,na,133,118,55,421,146,425,1075,107,393,239,237,61,311,59,292,228,undefined,na,40,na,75,171,undefined,24,63,59,137,64,337,783,24,462,99,67,197,62,191,81,undefined,271,130,101,183,na,243,849,112,230,86,204,761,142,4,26,185,5,90,na,27,31,173,6
02/08/2021,20,337,77,372,447,337,327,41,62,47,na,26,129,na,130,na,115,94,19,388,61,292,889,84,272,197,174,36,157,49,289,226,undefined,na,21,na,69,170,undefined,7,47,40,46,28,222,621,24,337,82,69,239,52,155,36,undefined,178,75,101,140,na,176,653,84,193,45,156,602,135,8,13,128,3,93,na,21,14,145,2
02/08/2021,21,183,20,400,309,265,311,42,47,31,na,39,107,na,112,na,65,61,23,317,58,229,717,81,267,150,133,28,141,21,215,142,undefined,na,17,na,39,130,undefined,12,36,53,65,40,214,463,12,254,40,63,173,39,96,18,undefined,132,77,90,113,na,157,544,68,144,33,138,408,107,1,13,98,na,80,na,24,16,83,2
02/08/2021,22,113,45,222,185,151,225,10,19,41,na,8,55,na,99,na,53,57,11,137,45,162,477,41,222,126,120,33,69,34,160,89,undefined,na,22,na,44,53,undefined,75,27,18,32,21,104,304,10,148,43,46,67,32,45,25,undefined,82,42,87,63,na,64,406,65,113,32,84,185,44,2,3,52,4,48,na,17,5,44,5
02/08/2021,23,35,14,83,102,99,135,9,6,17,na,3,30,na,52,na,26,15,7,86,12,74,277,23,139,97,79,10,37,16,87,45,undefined,na,9,na,17,17,undefined,11,31,13,23,9,40,204,4,87,16,45,24,24,29,10,undefined,38,13,42,24,na,30,197,51,41,7,37,86,16,2,3,34,na,20,na,1,1,15,1
03/08/2021,0,19,13,31,42,49,21,2,2,2,na,2,8,na,7,na,27,21,6,50,15,55,82,16,59,20,34,8,21,4,43,22,undefined,na,na,na,8,15,undefined,1,4,15,9,5,33,71,7,33,8,9,20,26,7,7,undefined,16,7,22,27,na,32,121,31,28,9,18,41,2,0,1,2,na,37,na,1,na,2,na
03/08/2021,1,7,12,11,19,14,17,5,na,1,na,2,4,na,7,na,11,9,4,29,9,49,40,na,25,18,26,4,16,1,21,7,undefined,na,na,na,3,11,undefined,na,3,3,na,na,5,44,na,14,2,18,na,19,10,2,undefined,13,na,13,10,na,8,59,16,21,2,2,9,2,0,0,1,na,19,na,na,1,1,na
03/08/2021,2,8,9,4,15,12,14,na,1,na,na,na,1,na,1,na,2,2,6,7,5,24,45,4,20,7,25,na,11,na,7,9,undefined,na,na,na,3,6,undefined,na,4,6,5,3,6,39,1,22,7,11,2,4,4,6,undefined,7,2,20,1,na,8,49,9,9,1,1,7,3,0,0,2,na,3,na,na,1,na,na
03/08/2021,3,12,10,9,9,26,7,na,na,1,na,na,1,na,3,na,11,2,3,6,3,24,42,2,12,6,22,1,36,1,18,6,undefined,na,na,na,11,3,undefined,na,1,4,4,1,4,26,na,28,3,6,3,3,2,3,undefined,6,3,na,4,na,7,26,8,13,1,1,5,1,0,9,na,na,na,na,na,na,1,na
03/08/2021,4,15,2,8,17,44,21,3,2,4,na,na,4,na,12,na,1,7,4,9,na,4,87,1,19,10,33,4,60,3,3,7,undefined,na,na,na,2,6,undefined,1,1,5,3,2,4,42,3,26,4,2,8,4,2,3,undefined,8,3,8,3,na,13,28,5,9,1,2,15,4,1,2,4,na,2,na,na,na,2,1
03/08/2021,5,16,11,24,42,91,119,14,13,29,na,2,9,na,46,na,16,37,15,6,10,23,186,19,119,77,35,6,70,10,15,10,undefined,na,8,na,8,10,undefined,7,19,11,8,8,23,153,8,42,22,23,8,6,13,13,undefined,4,39,26,11,na,14,123,14,15,6,17,22,7,4,9,na,na,26,na,na,2,16,1
03/08/2021,6,93,27,54,121,201,360,62,25,98,na,12,50,na,106,na,73,118,54,14,8,36,364,97,330,229,136,35,161,34,31,27,undefined,na,19,na,47,4,undefined,7,38,41,25,14,54,320,13,125,29,76,18,65,26,12,undefined,29,137,66,34,na,49,284,50,142,59,61,43,57,25,25,16,4,55,na,1,13,52,4
03/08/2021,7,137,93,74,254,403,574,150,192,280,na,25,110,na,218,na,140,226,190,24,19,57,701,185,609,411,173,85,382,55,45,43,undefined,na,48,na,124,34,undefined,36,69,55,46,29,154,634,33,196,67,52,53,47,95,24,undefined,74,283,155,170,na,157,298,52,224,154,129,103,163,97,93,74,27,108,na,39,54,122,20
03/08/2021,8,316,161,191,457,794,1027,214,237,500,na,27,158,na,357,na,375,480,387,64,55,137,1273,369,1018,534,273,175,823,95,98,83,undefined,na,92,na,357,76,undefined,104,289,140,140,71,316,1157,60,367,147,81,153,77,193,83,undefined,167,470,315,390,na,413,510,74,280,329,270,260,357,177,185,133,102,231,na,39,139,218,44
03/08/2021,9,445,196,191,603,551,517,133,151,217,na,35,116,na,212,na,499,329,296,76,52,197,976,198,595,403,374,212,596,123,105,93,undefined,na,75,na,260,79,undefined,82,206,81,128,64,327,1080,52,429,230,125,185,101,194,54,undefined,147,247,318,377,na,374,515,107,316,343,250,328,361,204,135,178,90,280,na,61,105,148,36
03/08/2021,10,555,320,247,738,560,538,96,134,176,na,26,130,na,251,na,502,292,241,171,58,212,971,137,567,375,439,248,554,90,129,159,undefined,na,70,na,208,126,undefined,87,214,112,123,62,320,1075,57,469,192,89,234,108,190,47,undefined,168,213,192,387,na,379,539,86,331,216,208,416,360,215,131,190,47,126,na,43,109,110,45
03/08/2021,11,841,452,368,1007,552,449,95,150,131,na,31,128,na,260,na,805,330,190,242,123,338,1021,186,452,454,526,241,593,221,211,143,undefined,na,62,na,276,118,undefined,99,166,119,68,51,471,1193,71,684,226,128,220,105,215,47,undefined,225,202,214,475,na,414,673,116,428,227,261,552,370,215,120,219,108,114,na,47,113,123,31
03/08/2021,12,1191,784,436,1351,777,631,111,161,248,50,17,110,na,281,na,973,484,220,342,181,487,1435,248,693,492,738,272,789,212,305,207,undefined,na,85,na,414,208,undefined,243,282,163,113,56,576,1603,97,711,284,177,303,142,305,75,undefined,390,289,247,591,na,653,866,106,564,256,288,761,587,366,158,264,79,146,na,49,115,122,28
03/08/2021,13,1341,772,511,1500,809,670,95,168,162,82,11,133,na,182,na,949,377,212,385,183,465,1448,248,699,543,697,268,798,107,297,163,undefined,na,93,na,373,184,undefined,202,257,142,173,93,678,1637,88,947,239,154,338,150,417,74,undefined,386,320,279,629,na,477,946,151,598,305,343,897,556,336,159,302,23,217,na,62,104,127,26
03/08/2021,14,1253,667,455,1315,691,608,88,136,173,61,20,119,na,216,na,769,331,226,380,160,390,1539,202,725,509,583,196,525,118,251,134,undefined,na,67,na,259,132,undefined,140,196,136,148,71,534,1478,47,854,255,131,306,133,336,53,undefined,313,241,203,544,na,484,882,116,524,245,362,893,491,260,149,227,13,200,na,52,73,134,41
03/08/2021,15,1241,612,468,1343,732,693,97,190,191,44,10,85,na,211,na,681,262,219,376,180,481,1538,181,836,551,449,149,576,75,239,117,undefined,na,69,na,183,129,undefined,106,138,97,115,95,566,1610,45,797,216,92,241,103,249,68,undefined,258,222,213,519,na,479,919,118,500,245,325,789,378,205,87,249,13,144,na,49,130,115,60
03/08/2021,16,1382,515,400,1282,806,826,94,179,373,59,23,118,na,260,na,567,234,268,330,139,394,1588,248,1065,598,298,124,717,82,256,127,undefined,na,46,na,230,109,undefined,85,169,111,190,111,517,1586,39,716,162,61,214,83,253,80,undefined,275,342,276,528,na,466,985,117,358,260,319,988,421,144,114,233,38,165,na,45,98,133,61
03/08/2021,17,1308,475,456,1265,937,1222,181,264,433,59,31,189,na,404,na,507,318,337,391,155,478,1781,309,1373,714,285,135,907,120,277,122,undefined,na,96,na,244,84,undefined,100,152,145,241,112,581,1799,68,790,158,65,256,101,276,137,undefined,306,489,331,516,na,453,1201,148,367,294,479,1146,501,93,130,285,104,275,na,67,100,221,61
03/08/2021,18,1091,253,549,1012,697,951,169,110,195,46,41,199,na,336,na,273,203,158,494,223,517,1625,194,813,571,288,95,506,96,340,160,undefined,na,69,na,155,113,undefined,44,126,115,203,114,476,1328,39,699,138,68,256,113,289,117,undefined,348,275,151,237,na,352,1179,142,213,183,341,952,257,18,33,253,83,214,na,31,64,176,7
03/08/2021,19,469,68,413,577,437,474,65,41,76,49,30,139,na,168,na,148,134,67,431,194,457,1011,141,449,212,244,73,280,48,291,153,undefined,na,29,na,74,104,undefined,71,81,74,131,62,313,728,18,469,104,83,191,73,201,67,undefined,231,156,74,175,na,243,775,91,143,88,171,751,209,8,40,222,20,100,na,16,45,119,5
03/08/2021,20,348,62,407,508,336,343,35,47,43,33,20,112,na,105,na,103,93,33,427,150,359,1185,98,260,155,230,60,208,42,258,119,undefined,na,23,na,59,99,undefined,19,57,50,55,39,290,668,19,492,69,76,218,52,149,59,undefined,161,71,39,126,na,149,721,101,139,45,172,570,119,36,37,140,4,74,na,9,18,95,2
03/08/2021,21,194,53,319,286,268,401,12,21,29,18,15,79,na,94,na,80,73,18,225,140,222,709,72,267,158,185,49,166,28,177,140,undefined,na,26,na,50,83,undefined,18,33,42,60,34,179,550,17,220,74,81,134,72,75,50,undefined,122,58,46,92,na,132,537,68,151,31,132,374,88,3,23,110,4,71,na,19,13,68,3
03/08/2021,22,132,36,150,190,141,212,18,10,35,16,7,59,na,58,na,68,58,22,168,69,167,468,48,240,126,106,38,80,9,121,81,undefined,na,19,na,40,39,undefined,20,27,32,43,37,112,351,3,163,51,59,68,34,68,40,undefined,86,18,37,59,na,89,399,78,123,15,103,258,39,1,1,82,5,66,na,16,5,47,na
03/08/2021,23,62,22,117,109,84,132,13,5,12,5,1,22,na,53,na,25,30,4,80,30,121,240,26,127,87,79,14,48,9,85,43,undefined,na,11,na,21,14,undefined,4,17,9,15,12,72,196,3,107,24,22,17,16,27,11,undefined,25,na,13,32,na,54,213,47,66,13,66,66,21,0,2,12,1,37,na,6,1,18,na
04/08/2021,0,21,24,60,57,47,36,3,3,2,1,5,6,na,5,na,16,13,6,56,26,81,70,11,54,28,58,10,22,1,38,12,undefined,na,6,na,5,13,undefined,6,7,11,10,5,27,77,10,72,14,19,5,29,13,11,undefined,13,na,31,9,na,12,90,24,46,5,13,26,2,0,0,7,3,12,na,5,1,5,na
04/08/2021,1,26,7,30,23,39,15,7,na,na,na,na,4,na,9,na,2,4,2,28,6,63,52,3,14,15,57,5,20,2,24,3,undefined,na,na,na,3,3,undefined,23,4,2,3,na,16,40,na,46,3,28,2,10,16,4,undefined,4,na,10,15,na,8,113,27,18,4,2,32,8,0,0,6,na,11,na,na,1,1,1
04/08/2021,2,15,4,14,18,27,30,1,1,2,na,na,2,na,8,na,2,8,1,9,7,8,30,3,22,7,37,5,22,na,12,3,undefined,na,1,na,5,5,undefined,5,1,na,na,na,13,49,na,20,3,15,3,6,10,5,undefined,4,na,3,1,na,11,44,12,8,5,3,9,8,0,1,5,4,11,na,na,na,1,na
04/08/2021,3,1,4,13,16,36,22,na,na,na,na,na,4,na,6,na,6,9,1,18,8,12,49,7,21,6,23,4,26,2,28,3,undefined,na,na,na,6,na,undefined,na,5,4,2,1,2,16,na,25,6,20,na,4,8,5,undefined,6,na,4,na,na,5,56,7,17,na,na,12,5,0,2,2,2,12,na,na,na,1,na
04/08/2021,4,14,7,20,33,57,22,7,na,4,1,na,na,na,16,na,10,5,3,15,10,4,56,2,18,6,24,2,54,2,21,15,undefined,na,2,na,2,20,undefined,1,2,6,2,1,16,55,3,29,5,17,12,8,2,4,undefined,1,na,4,7,na,13,38,6,11,na,4,21,3,0,4,9,2,18,na,3,na,1,na
04/08/2021,5,13,3,22,43,82,120,14,14,23,2,4,11,na,53,na,13,32,13,5,7,20,145,20,99,77,33,7,62,4,11,16,undefined,na,8,na,11,2,undefined,6,24,10,12,8,27,158,4,51,13,16,1,13,9,5,undefined,11,na,16,4,na,24,87,16,23,10,22,19,18,4,10,10,3,26,na,10,2,25,3
04/08/2021,6,92,28,78,136,202,421,70,26,92,15,11,44,na,130,na,80,126,51,28,8,46,336,84,328,263,88,24,171,29,46,25,undefined,na,32,na,46,12,undefined,8,35,55,23,10,69,363,14,143,42,49,18,70,36,11,undefined,17,na,35,34,na,53,291,49,124,53,52,50,83,20,20,14,40,81,na,65,13,53,6
04/08/2021,7,157,100,109,307,414,538,138,210,263,53,26,96,na,236,na,197,213,162,35,26,87,739,186,604,420,94,59,336,56,56,49,undefined,na,45,na,112,24,undefined,48,63,47,65,32,155,611,35,217,71,38,37,44,65,35,undefined,86,87,117,136,na,158,287,52,226,166,128,100,192,118,78,66,56,106,na,43,75,119,24
04/08/2021,8,320,159,215,529,780,1008,198,228,475,90,41,147,na,379,na,376,478,386,107,37,131,1291,356,1015,535,222,87,758,90,113,96,undefined,na,84,na,359,84,undefined,84,234,111,118,60,332,1125,53,434,121,48,102,53,203,74,undefined,146,431,225,324,na,397,489,97,234,341,264,281,360,193,176,129,28,236,na,58,140,201,54
04/08/2021,9,452,229,164,568,558,581,111,155,246,94,22,114,na,214,na,470,315,278,200,40,148,1053,312,676,448,243,71,573,89,108,98,undefined,na,79,na,261,75,undefined,110,136,90,136,65,310,1171,52,457,110,65,200,97,179,43,undefined,156,270,233,333,na,356,507,108,292,294,227,345,383,210,140,167,59,193,na,40,113,137,38
04/08/2021,10,663,324,225,822,608,450,108,113,151,57,41,118,na,160,na,594,305,214,329,81,259,1043,167,563,414,305,90,639,121,175,166,undefined,na,70,na,261,109,undefined,88,237,104,131,58,360,1145,56,589,129,88,223,88,166,66,undefined,167,192,198,396,na,410,583,285,325,247,230,426,360,204,128,200,40,115,na,32,135,113,53
04/08/2021,11,894,405,309,1080,645,490,72,145,120,49,46,145,na,184,na,722,311,242,526,114,321,1076,159,432,416,345,124,678,121,200,134,undefined,na,51,na,264,94,undefined,123,145,114,138,56,465,1148,58,670,150,88,280,94,251,72,undefined,244,189,245,423,na,379,628,231,462,216,289,593,366,253,149,237,69,186,61,40,120,136,38
04/08/2021,12,1380,711,530,1507,830,657,109,200,250,83,48,163,na,209,na,780,527,267,817,167,518,1460,342,612,615,580,126,790,168,300,171,undefined,na,85,na,414,194,undefined,238,315,184,117,89,604,1654,68,929,228,138,334,144,348,87,undefined,299,342,328,755,na,548,872,250,615,266,314,802,667,388,202,291,137,252,235,46,150,220,47
04/08/2021,13,1575,748,523,1493,838,659,122,153,210,93,41,153,na,215,na,873,509,301,805,186,504,1550,318,753,662,531,118,788,151,304,149,undefined,na,81,na,425,181,undefined,226,279,161,125,76,667,1824,76,980,175,133,305,205,430,94,undefined,370,340,341,646,na,534,981,218,590,318,380,892,623,351,174,286,22,247,190,63,127,123,52
04/08/2021,14,1403,662,395,1380,760,631,56,136,172,50,19,118,na,214,na,799,328,251,638,142,441,1320,195,661,535,362,141,658,89,304,142,undefined,na,62,na,310,111,undefined,95,220,111,141,84,568,1545,71,800,172,72,281,135,351,63,undefined,318,286,242,602,na,431,872,141,583,270,341,929,452,286,113,246,5,209,151,62,109,94,41
04/08/2021,15,1250,679,362,1445,781,692,59,162,191,37,6,89,na,242,na,648,245,228,408,162,430,1284,191,973,603,318,94,507,68,298,111,undefined,na,44,na,259,117,undefined,88,153,149,159,75,610,1658,82,772,121,84,238,147,276,99,undefined,266,278,289,541,na,459,953,124,585,227,344,912,443,196,53,282,23,178,138,67,164,118,47
04/08/2021,16,1272,657,367,1302,794,824,36,184,345,64,17,113,na,255,na,585,243,291,389,152,385,1649,190,1140,650,292,101,na,78,238,122,undefined,na,61,na,200,103,undefined,91,175,123,177,91,544,1675,62,791,144,57,192,93,241,111,undefined,268,335,378,536,na,390,1001,136,347,255,458,985,450,153,87,250,21,263,182,70,113,113,78
04/08/2021,17,1188,520,384,1299,1069,1195,99,219,421,79,22,128,na,370,na,390,290,342,375,187,438,1932,269,1440,618,267,139,na,79,295,133,undefined,na,58,na,228,111,undefined,80,165,111,201,79,606,1878,60,727,183,84,265,116,306,102,undefined,334,461,307,519,na,512,1103,188,370,238,486,976,513,82,94,296,104,259,232,37,88,149,42
04/08/2021,18,1018,361,538,1030,594,844,58,100,205,42,27,150,na,332,na,273,199,193,503,233,443,1571,189,840,473,336,150,na,64,339,205,undefined,na,57,na,166,155,undefined,63,141,92,242,123,512,1459,53,664,188,67,241,123,270,81,undefined,316,213,186,224,na,324,1119,144,263,169,349,1008,299,17,38,291,72,207,94,na,106,171,4
04/08/2021,19,490,185,482,593,433,487,36,56,64,51,29,139,na,169,na,170,134,83,483,205,434,1082,120,469,225,221,67,na,55,369,213,undefined,na,38,na,74,119,undefined,36,75,99,164,115,345,814,26,498,117,73,208,93,230,57,undefined,259,137,97,218,na,232,853,137,198,111,180,718,215,8,6,220,14,138,62,na,54,165,4
04/08/2021,20,391,130,469,468,334,416,32,29,57,16,24,94,na,151,na,135,80,34,405,205,389,846,93,298,160,202,51,na,61,354,199,undefined,na,36,na,70,165,undefined,26,86,58,127,75,294,786,22,361,82,50,214,98,200,54,undefined,206,70,57,167,na,161,703,109,192,46,148,622,175,3,11,99,9,143,46,5,20,101,3
04/08/2021,21,236,88,402,467,336,326,38,23,30,21,19,97,na,140,na,162,85,34,366,143,250,630,67,308,150,177,46,na,34,302,166,undefined,na,37,na,40,145,undefined,12,63,53,116,81,248,644,18,309,79,46,149,73,141,39,undefined,187,70,66,107,na,140,537,112,198,37,174,402,89,6,11,105,3,69,34,17,13,69,5
04/08/2021,22,147,48,248,239,224,322,9,13,57,17,20,63,na,98,na,83,64,24,169,122,162,615,46,275,146,126,34,na,28,222,113,undefined,na,27,na,24,105,undefined,17,40,58,74,50,162,471,9,180,55,71,102,35,108,71,undefined,94,41,66,98,na,94,404,69,110,25,114,271,68,4,6,69,16,63,26,27,7,53,1
04/08/2021,23,75,36,199,135,129,143,7,2,21,14,1,34,na,56,na,28,24,8,93,51,99,265,16,156,78,86,16,na,8,143,73,undefined,na,11,na,17,24,undefined,15,37,47,71,35,104,279,5,131,26,44,38,38,54,19,undefined,33,23,29,46,na,39,279,43,89,27,80,113,32,3,2,5,6,37,23,7,3,21,na
05/08/2021,0,30,12,77,74,89,39,4,na,8,3,1,7,na,26,na,22,9,13,66,41,73,102,10,54,34,58,12,na,3,101,21,undefined,na,5,na,4,19,undefined,9,20,10,20,19,47,88,2,96,15,25,29,38,18,8,undefined,24,9,34,35,na,40,139,31,29,10,22,57,13,0,4,2,2,18,4,9,na,4,1
05/08/2021,1,9,7,57,69,82,45,4,1,6,4,1,7,na,6,na,10,8,7,40,11,53,95,2,28,24,39,7,na,2,42,13,undefined,na,na,na,9,9,undefined,na,9,6,3,1,24,70,1,37,9,16,23,27,15,15,undefined,13,13,27,13,na,23,94,23,21,8,13,50,5,0,1,1,na,10,1,na,1,2,na
05/08/2021,2,19,21,24,16,32,21,2,1,3,2,na,6,na,10,na,11,7,3,18,11,31,90,5,15,10,43,5,na,6,23,4,undefined,na,na,na,2,5,undefined,na,2,1,1,3,10,37,na,34,6,27,5,3,13,3,undefined,12,4,12,8,na,6,71,15,19,2,2,22,6,0,12,3,3,6,na,na,na,3,na
05/08/2021,3,5,5,18,16,24,22,1,na,1,1,na,2,na,12,na,12,10,2,12,9,21,75,9,18,13,27,1,na,na,24,4,undefined,na,na,na,6,4,undefined,na,5,8,8,5,14,43,1,24,6,40,8,10,4,na,undefined,2,5,3,3,na,10,39,25,9,2,4,28,6,0,0,na,1,5,na,na,na,3,na
05/08/2021,4,10,40,19,16,40,36,2,na,1,na,1,2,na,7,na,5,15,4,11,8,6,69,9,9,29,30,4,na,1,13,3,undefined,na,1,na,7,15,undefined,na,3,5,na,na,8,57,1,24,4,6,5,21,5,3,undefined,6,3,1,3,na,12,32,11,5,2,8,23,1,0,2,1,4,12,na,6,na,1,na
05/08/2021,5,22,8,26,47,78,123,4,18,29,8,4,10,na,58,na,16,38,11,7,8,29,132,23,96,95,55,10,na,8,17,7,undefined,na,16,na,18,4,undefined,6,13,13,7,4,24,151,5,60,22,15,1,15,7,7,undefined,6,26,15,4,na,18,100,9,10,13,21,21,14,5,3,3,4,24,na,11,2,13,na
05/08/2021,6,94,30,59,114,207,395,30,28,93,16,8,42,na,133,na,78,117,53,25,11,35,420,72,298,214,119,28,na,32,36,15,undefined,na,42,na,42,8,undefined,14,39,40,23,16,54,337,8,126,35,64,13,83,31,14,undefined,27,179,39,35,na,47,317,55,78,69,44,72,88,19,16,16,10,56,na,56,12,51,4
05/08/2021,7,132,115,95,265,433,554,105,211,277,47,28,89,na,272,na,151,222,159,43,24,83,737,191,623,441,196,72,na,63,61,42,undefined,na,44,na,94,28,undefined,61,71,57,43,34,154,636,39,220,93,77,46,41,65,30,undefined,64,265,82,170,na,173,321,51,293,159,134,155,150,103,89,61,55,112,na,48,59,103,30
05/08/2021,8,324,148,202,523,756,1025,160,233,471,87,41,150,na,392,na,388,538,409,59,48,165,1257,332,986,533,265,150,na,105,92,101,undefined,na,90,na,274,77,undefined,97,199,110,132,53,284,1254,65,445,153,56,122,130,205,93,undefined,160,443,248,424,na,440,515,122,401,176,281,306,376,213,200,152,31,270,na,46,145,215,60
05/08/2021,9,486,251,216,667,610,656,55,182,238,91,22,121,na,241,na,438,372,253,92,62,142,1101,235,681,462,333,140,na,111,109,97,undefined,na,84,na,207,72,undefined,87,170,103,148,82,320,1283,45,531,159,99,200,76,153,52,undefined,155,252,237,390,na,376,474,172,333,49,242,438,373,254,177,146,77,247,na,72,99,142,33
05/08/2021,10,700,316,248,899,650,442,69,130,131,64,26,112,na,189,na,551,343,255,52,125,248,908,161,510,379,450,175,na,131,186,139,undefined,na,73,na,206,110,undefined,97,160,93,93,50,392,1227,56,571,189,112,228,115,171,63,undefined,190,171,204,373,na,321,629,98,426,21,252,503,381,204,131,178,48,189,na,44,123,131,25
05/08/2021,11,1015,504,341,1172,677,516,78,148,133,53,19,110,na,264,na,640,355,197,29,102,294,1093,174,546,421,521,182,na,100,228,117,undefined,na,88,na,224,99,undefined,85,196,123,84,57,433,1293,56,657,186,153,263,127,228,76,undefined,208,214,219,451,na,426,592,123,571,13,260,565,370,218,142,167,71,239,na,38,131,107,51
05/08/2021,12,1321,681,533,1422,857,750,64,228,204,74,35,136,na,284,na,845,458,214,399,178,500,1427,289,641,544,786,213,na,124,303,169,undefined,na,91,na,342,183,undefined,237,404,187,91,70,678,1615,55,948,291,204,375,153,360,107,undefined,310,317,290,763,na,681,892,125,680,9,420,895,614,432,58,301,121,265,na,64,129,156,48
05/08/2021,13,1364,787,555,1546,845,693,92,226,196,92,37,121,na,214,na,968,484,227,438,198,450,1447,305,660,639,716,226,na,182,261,188,undefined,na,97,na,360,182,undefined,171,239,194,164,98,692,1815,82,1062,275,235,356,132,411,128,undefined,389,310,333,683,na,499,1013,135,660,1,390,995,571,372,54,275,18,234,na,43,151,138,37
05/08/2021,14,1334,656,521,1423,812,629,50,174,173,59,25,133,na,224,na,774,330,268,406,169,481,1427,197,690,613,541,177,na,123,276,129,undefined,na,101,na,208,111,undefined,112,176,103,121,77,606,1693,67,995,251,152,287,165,351,86,undefined,224,237,273,587,na,414,833,120,576,9,401,926,488,280,157,234,32,227,na,81,93,133,43
05/08/2021,15,1382,605,533,1374,811,741,59,187,209,58,30,146,na,285,na,728,274,257,389,179,408,1575,188,798,639,397,150,na,104,275,95,undefined,na,62,na,248,146,undefined,117,168,137,135,94,656,1661,61,1072,209,159,228,126,297,129,undefined,273,237,288,564,na,464,938,132,635,6,376,882,377,223,123,286,23,213,na,56,149,175,49
05/08/2021,16,1487,692,674,1545,1075,1045,66,220,379,95,29,156,na,406,na,641,312,323,463,174,566,1826,353,1043,847,349,152,na,114,310,151,undefined,na,58,na,269,149,undefined,104,190,163,221,119,595,1953,56,1145,186,115,314,107,302,131,undefined,317,330,420,710,na,541,1165,169,412,30,462,1295,509,181,125,348,43,243,na,53,94,195,67
05/08/2021,17,1843,757,796,1689,1152,1518,73,239,449,152,45,190,na,547,na,643,356,400,620,253,723,2322,635,1351,1119,393,130,na,129,474,184,undefined,na,100,na,298,162,undefined,89,204,163,262,126,728,2102,87,1292,212,65,450,134,418,138,undefined,469,477,449,646,na,551,1646,131,422,31,566,1577,560,107,152,452,102,366,na,80,162,229,57
05/08/2021,18,1304,491,830,1295,868,1041,50,82,165,106,54,236,na,374,na,249,184,183,754,283,641,2125,272,917,616,401,138,na,118,445,231,undefined,na,72,na,162,192,undefined,48,122,101,143,73,623,1694,56,996,211,74,407,99,410,129,undefined,397,232,241,297,na,377,1530,181,315,11,386,1418,369,15,48,347,68,245,na,12,116,180,1
05/08/2021,19,912,423,691,1181,885,842,41,81,119,68,49,216,na,174,na,260,185,117,675,237,646,1701,230,456,303,424,65,na,150,426,229,undefined,na,78,na,97,209,undefined,26,180,100,131,67,658,1688,31,758,136,86,366,122,403,107,undefined,277,151,196,298,na,269,1295,134,513,5,493,1245,288,20,31,377,15,313,na,na,80,200,5
05/08/2021,20,421,207,534,764,638,600,27,47,52,37,60,211,na,101,na,150,94,92,308,95,419,1277,184,369,262,240,59,na,140,339,142,undefined,na,73,na,97,95,undefined,23,77,56,21,27,669,1485,25,499,81,96,129,71,212,110,undefined,187,103,107,293,na,243,737,139,285,1,571,661,352,13,23,230,9,267,na,26,30,171,13
05/08/2021,21,103,73,196,215,208,272,13,21,29,11,17,101,na,62,na,69,47,34,86,31,128,610,62,197,143,147,25,na,43,94,50,undefined,na,24,na,32,22,undefined,12,13,14,20,15,141,412,7,269,41,79,30,42,64,19,undefined,61,48,40,74,na,82,407,53,166,2,124,220,64,1,10,71,8,35,na,8,6,74,8
05/08/2021,22,54,23,86,123,119,181,9,7,25,20,24,89,na,41,na,54,43,15,58,9,64,437,27,140,118,92,21,na,6,48,47,undefined,na,15,na,19,16,undefined,11,13,15,11,6,69,219,9,94,21,58,21,17,27,20,undefined,40,26,27,32,na,37,252,43,59,na,38,95,20,2,4,54,1,13,na,8,4,51,6
05/08/2021,23,39,16,58,50,53,103,4,6,11,7,6,19,na,18,na,25,8,1,53,8,30,226,7,95,82,53,5,na,9,19,11,undefined,na,4,na,14,7,undefined,19,7,6,8,5,27,106,1,38,13,50,3,17,9,13,undefined,17,21,13,13,na,21,116,23,29,na,29,21,13,1,3,7,6,11,na,4,2,7,3
06/08/2021,0,16,4,33,35,25,24,1,1,7,na,4,12,na,4,na,10,5,2,20,4,8,72,7,34,26,37,2,na,9,8,9,undefined,na,2,na,5,2,undefined,42,1,5,2,4,9,71,3,42,8,19,na,11,4,14,undefined,7,9,7,8,na,11,76,30,13,2,12,12,16,0,2,1,3,3,na,6,2,8,3
06/08/2021,1,13,10,36,15,22,8,na,na,6,na,na,7,na,2,na,7,6,3,138,12,9,53,na,22,12,55,5,na,3,9,14,undefined,na,2,na,9,3,undefined,12,1,2,2,na,3,38,2,18,6,17,na,6,4,2,undefined,5,8,8,5,na,11,51,17,19,na,6,9,6,1,3,na,3,12,na,na,2,2,na
06/08/2021,2,3,3,7,5,10,2,na,3,2,2,4,5,na,3,na,6,6,3,43,3,17,85,na,19,8,14,na,na,2,1,6,undefined,na,na,na,2,3,undefined,na,2,2,1,1,4,39,na,18,5,13,4,1,2,1,undefined,6,na,6,5,na,9,34,3,12,1,2,1,8,0,0,2,2,3,na,2,2,5,na
06/08/2021,3,2,34,9,8,27,7,na,2,3,1,na,5,na,na,na,6,4,2,na,1,12,34,6,17,6,23,6,na,6,7,5,undefined,na,na,na,10,na,undefined,na,1,2,1,na,5,18,na,11,2,2,7,4,na,1,undefined,7,5,2,2,na,9,39,3,4,na,na,na,5,0,1,1,na,28,na,na,na,2,na
06/08/2021,4,11,1,9,15,44,11,4,na,2,na,4,11,na,4,na,3,3,1,na,na,5,60,na,22,27,29,4,na,1,1,1,undefined,na,na,na,1,6,undefined,na,1,8,na,na,5,33,3,21,7,11,na,8,2,2,undefined,1,11,4,6,na,11,40,10,2,na,3,10,3,0,0,na,1,3,na,na,na,5,na
06/08/2021,5,9,8,18,28,70,81,8,6,34,3,4,12,na,28,na,14,38,9,9,na,8,71,19,90,73,45,6,na,2,16,10,undefined,na,19,na,8,8,undefined,3,10,11,6,7,20,129,8,27,9,14,5,17,10,4,undefined,6,25,7,8,na,14,75,11,13,na,12,15,19,5,6,3,3,23,na,5,3,19,na
06/08/2021,6,50,28,44,77,130,232,31,23,66,13,8,28,na,79,na,82,96,31,13,9,25,257,39,235,185,118,12,na,24,32,18,undefined,na,20,na,26,3,undefined,8,37,43,12,7,41,269,5,84,20,60,10,92,26,10,undefined,18,99,26,31,na,34,216,52,94,na,45,28,72,15,8,15,2,40,na,71,11,41,3
06/08/2021,7,72,51,55,158,171,240,78,123,93,33,26,96,na,110,na,82,112,68,19,7,34,440,113,310,322,135,71,na,41,37,37,undefined,na,30,na,44,15,undefined,17,43,33,18,18,71,332,19,156,55,41,31,38,36,11,undefined,41,141,50,88,na,61,190,40,138,6,82,76,111,90,40,42,45,59,na,29,34,79,21
06/08/2021,8,124,61,91,205,221,252,62,126,161,65,27,89,na,119,na,133,195,130,18,22,55,604,124,414,308,183,103,na,51,44,67,undefined,na,39,na,80,45,undefined,39,81,74,39,36,102,458,35,192,94,45,78,44,42,32,undefined,72,231,78,99,na,72,259,32,119,na,101,92,141,85,31,71,30,63,na,14,76,112,34
06/08/2021,9,117,90,93,244,157,221,47,84,71,50,21,93,na,95,na,141,148,111,38,27,96,586,72,385,301,285,96,na,45,42,64,undefined,na,55,na,89,45,undefined,32,53,77,33,26,86,396,23,223,107,80,94,63,42,20,undefined,67,127,78,125,na,94,289,117,211,3,73,119,139,134,45,118,45,40,na,40,116,122,24
06/08/2021,10,154,92,130,249,207,211,57,118,60,37,43,116,na,66,na,160,175,87,58,44,102,565,65,262,248,329,136,na,55,69,58,undefined,na,52,na,86,61,undefined,20,66,193,41,32,131,459,23,229,127,107,104,79,54,66,undefined,72,70,62,148,na,113,333,265,256,na,69,148,153,138,43,139,52,50,na,20,98,132,32
06/08/2021,11,162,102,160,332,210,197,60,119,67,34,37,96,na,68,na,203,156,81,75,42,170,556,104,301,268,418,108,na,69,77,69,undefined,na,41,na,88,48,undefined,36,51,122,33,31,158,420,18,299,149,142,123,88,55,41,undefined,101,96,70,186,na,148,416,319,225,10,81,216,141,122,38,182,46,47,na,30,130,106,30
06/08/2021,12,242,157,134,426,248,251,56,165,108,47,42,143,na,77,na,244,201,73,159,47,218,713,143,365,331,574,158,na,66,122,90,undefined,na,41,32,125,92,undefined,41,72,105,26,18,198,551,39,414,170,168,171,72,81,37,undefined,138,137,78,256,na,158,576,310,229,4,115,330,212,165,64,257,99,60,na,40,141,160,40
06/08/2021,13,273,146,164,444,284,244,57,122,90,45,45,160,na,89,na,236,196,107,111,65,214,716,147,391,319,574,146,na,61,123,91,undefined,na,44,155,127,85,undefined,112,53,66,36,29,193,634,32,322,236,171,208,105,82,39,undefined,159,133,95,263,na,146,589,273,372,na,90,321,194,152,57,269,24,53,na,28,140,161,48
06/08/2021,14,256,161,164,397,247,284,62,107,93,55,43,146,na,93,na,266,168,84,119,59,214,688,95,356,357,445,119,na,82,125,69,undefined,na,56,192,104,73,undefined,56,45,65,43,35,185,550,30,419,180,143,151,117,78,35,undefined,92,149,95,214,na,143,578,90,386,1,97,359,177,102,28,210,18,61,na,46,114,184,42
06/08/2021,15,241,137,154,399,317,347,72,137,92,40,38,153,na,118,na,200,128,92,125,53,168,720,92,395,417,294,73,na,81,113,71,undefined,na,33,218,77,73,undefined,50,67,61,32,29,173,553,23,389,110,98,128,105,112,79,undefined,159,136,103,247,na,165,694,89,285,na,110,375,145,88,12,257,31,56,na,48,97,167,63
06/08/2021,16,204,140,177,403,318,356,90,184,133,50,66,184,na,118,na,147,121,98,143,36,228,878,135,461,377,195,77,na,100,97,82,undefined,na,45,293,102,52,undefined,21,70,76,67,47,180,600,27,413,108,74,122,77,88,56,undefined,115,170,143,298,na,158,699,82,144,7,131,407,117,59,15,289,36,67,na,51,96,217,69
06/08/2021,17,278,115,252,445,416,429,111,279,152,68,87,272,na,169,na,159,118,105,139,54,246,1003,136,602,551,228,71,na,106,121,77,undefined,na,68,450,83,73,undefined,72,91,55,62,41,168,670,59,394,109,72,118,98,97,73,undefined,137,216,180,278,na,171,696,137,138,2,156,433,129,49,14,305,116,86,na,43,142,344,45
06/08/2021,18,186,109,189,331,292,337,94,155,67,63,79,255,na,135,na,75,69,45,149,62,218,902,123,411,424,196,78,na,96,118,76,undefined,na,34,338,52,88,undefined,53,46,61,49,32,146,508,31,323,106,79,96,89,72,59,undefined,141,136,101,139,na,147,703,126,114,na,94,423,78,4,7,321,51,61,na,27,117,308,10
06/08/2021,19,118,60,172,253,237,265,31,65,52,62,30,162,na,92,na,63,56,19,119,48,119,671,84,243,177,197,64,na,48,97,50,undefined,na,16,215,36,45,undefined,8,48,28,32,17,107,336,14,227,68,59,66,71,70,39,undefined,115,59,54,89,na,93,556,84,70,2,53,322,79,6,11,221,34,61,na,19,56,172,2
06/08/2021,20,91,36,171,148,124,136,16,26,36,38,25,107,na,42,na,18,19,14,79,15,132,496,87,203,104,135,46,na,22,73,70,undefined,na,5,90,16,32,undefined,4,22,15,28,15,51,303,3,146,56,61,96,46,61,20,undefined,90,32,30,74,na,63,378,79,71,2,37,203,33,2,7,85,2,50,na,7,36,103,2
06/08/2021,21,39,17,105,97,92,120,20,19,18,32,25,100,na,44,na,13,19,4,60,14,80,345,66,175,112,84,24,na,10,43,37,undefined,na,10,43,25,22,undefined,6,9,21,15,6,56,155,10,103,31,47,49,28,28,13,undefined,68,43,33,41,na,52,295,47,34,1,31,115,28,0,2,52,na,13,na,6,13,88,3
06/08/2021,22,52,19,104,71,69,128,3,23,39,13,20,73,na,20,na,26,35,6,35,12,29,349,32,149,104,98,21,na,6,53,26,undefined,na,7,28,11,4,undefined,45,15,16,6,2,34,153,na,84,22,64,30,29,17,12,undefined,37,32,21,27,na,27,234,52,42,na,23,94,12,0,0,20,6,16,na,3,2,48,na
06/08/2021,23,32,11,69,34,68,65,10,7,12,10,16,40,na,24,na,11,8,3,10,11,17,158,17,71,70,51,16,na,2,15,6,undefined,na,2,38,10,3,undefined,64,3,5,9,5,20,76,1,43,18,64,7,21,7,21,undefined,17,19,10,12,na,9,110,34,22,1,13,30,7,1,0,4,2,12,na,4,3,34,na
07/08/2021,0,18,9,43,20,35,24,9,na,5,1,2,13,na,12,na,6,6,3,13,7,19,72,2,33,14,58,8,na,2,7,11,undefined,na,1,18,2,5,undefined,55,7,6,8,2,5,48,1,65,9,31,5,11,na,8,undefined,10,14,5,10,na,20,66,13,8,na,4,7,4,0,0,na,8,6,na,4,2,14,1
07/08/2021,1,10,5,18,9,31,3,3,na,4,2,7,14,na,2,na,1,4,1,5,2,3,68,3,22,16,47,4,na,5,6,15,undefined,na,1,3,2,1,undefined,39,na,2,1,na,7,64,2,20,10,25,na,16,1,2,undefined,na,6,3,7,na,6,54,17,7,na,1,9,6,0,3,5,na,3,na,na,na,5,na
07/08/2021,2,6,2,14,8,32,16,5,1,1,2,na,4,na,4,na,5,na,na,6,2,na,68,3,29,9,34,1,na,1,1,41,undefined,na,1,4,4,5,undefined,2,2,1,1,1,3,43,2,29,5,34,1,5,na,2,undefined,1,8,3,9,na,2,36,22,13,na,4,11,12,0,0,1,3,3,na,2,1,1,na
07/08/2021,3,5,1,5,9,35,9,1,2,2,na,12,5,na,1,na,1,5,na,4,na,4,77,5,29,10,30,na,na,na,3,26,undefined,na,na,2,6,na,undefined,na,na,na,na,na,5,19,1,10,3,14,na,4,1,1,undefined,11,3,na,2,na,4,30,12,10,na,1,2,2,0,0,2,na,4,na,na,na,6,na
07/08/2021,4,7,4,8,10,30,7,7,na,1,na,na,1,na,5,na,1,6,2,na,1,4,26,3,18,6,31,2,na,1,1,31,undefined,na,1,na,na,10,undefined,na,na,na,na,na,2,46,1,25,1,1,9,5,4,2,undefined,1,3,2,9,na,4,28,12,11,na,na,4,2,0,0,1,5,3,na,4,2,1,1
07/08/2021,5,5,3,5,21,34,17,8,na,7,8,na,4,na,4,na,18,19,8,na,1,11,59,8,27,56,35,2,na,7,15,27,undefined,na,2,1,10,1,undefined,3,2,2,1,1,9,79,na,28,13,17,5,4,20,1,undefined,19,7,4,5,na,7,29,14,9,na,8,9,5,2,7,4,3,15,na,2,1,6,1
07/08/2021,6,14,10,23,63,87,60,3,7,13,5,14,15,na,27,na,73,37,12,8,2,27,115,14,84,160,87,22,na,8,28,9,undefined,na,11,24,2,3,undefined,6,7,19,5,5,23,159,1,23,25,34,12,10,13,4,undefined,9,23,9,12,na,16,78,54,96,na,29,20,15,1,2,2,na,25,na,3,2,15,3
07/08/2021,7,29,15,21,60,65,168,31,34,25,10,9,29,na,41,na,34,39,12,11,2,12,201,21,116,131,113,50,na,16,14,21,undefined,na,13,64,15,7,undefined,5,23,14,2,1,21,128,7,55,33,55,21,59,13,1,undefined,13,21,19,27,na,27,84,22,96,2,34,29,38,36,30,24,2,16,na,20,14,38,16
07/08/2021,8,59,39,42,106,112,125,58,106,27,26,31,71,na,64,na,36,64,19,22,13,38,272,29,124,255,144,92,na,62,27,26,undefined,na,21,119,27,19,undefined,32,29,28,18,14,55,233,10,126,71,55,35,20,17,21,undefined,26,41,21,62,na,44,140,25,117,na,37,58,54,61,17,68,5,32,na,21,42,84,32
07/08/2021,9,108,52,53,177,185,189,109,162,34,41,52,104,na,95,na,87,104,29,28,14,78,291,36,150,475,296,183,na,105,51,64,undefined,na,70,211,41,32,undefined,24,32,22,18,16,80,327,26,190,174,101,89,55,25,17,undefined,45,62,22,108,na,62,188,46,183,na,50,117,80,73,22,142,95,54,na,18,101,145,47
07/08/2021,10,153,97,106,279,272,256,162,291,41,52,69,219,na,132,na,118,105,47,83,26,137,546,58,182,596,546,297,na,162,74,87,undefined,na,44,324,59,71,undefined,33,71,78,35,21,117,502,32,275,270,228,177,148,45,33,undefined,98,87,51,161,na,93,391,68,233,8,69,219,160,74,41,288,13,84,na,22,140,265,66
07/08/2021,11,238,160,201,385,340,360,207,314,61,50,98,298,na,163,na,119,163,65,139,38,176,736,54,252,676,712,351,na,214,128,99,undefined,na,65,355,56,92,undefined,63,79,57,21,18,164,531,24,403,341,292,217,165,82,35,undefined,115,101,66,275,na,146,520,61,301,na,111,350,156,80,43,301,14,82,na,57,169,319,110
07/08/2021,12,309,155,204,440,388,352,220,338,68,37,94,305,na,140,na,154,140,49,142,40,224,776,78,212,617,764,387,na,211,100,103,undefined,na,55,362,80,67,undefined,84,98,53,34,37,180,586,25,356,397,269,195,179,115,61,undefined,129,115,72,275,na,173,667,83,356,na,98,435,216,112,31,384,14,95,na,33,153,327,125
07/08/2021,13,231,191,178,446,450,334,145,262,58,46,77,251,na,162,na,127,103,61,157,80,237,752,74,250,634,726,344,na,199,124,90,undefined,na,32,371,61,84,undefined,12,74,28,25,27,195,669,21,369,393,294,200,199,87,24,undefined,138,97,79,261,na,203,622,95,303,2,123,445,165,106,26,350,19,82,na,35,148,250,115
07/08/2021,14,328,146,222,524,381,355,146,246,68,46,76,309,na,122,na,156,109,38,207,64,293,723,67,289,638,549,257,na,174,121,92,undefined,na,44,336,73,73,undefined,24,83,68,35,28,225,565,26,415,317,226,203,213,94,48,undefined,146,143,94,285,na,209,710,92,240,na,140,492,155,79,23,261,8,75,na,45,110,291,110
07/08/2021,15,230,177,270,439,434,325,152,287,47,43,76,274,na,155,na,128,99,56,177,80,274,848,73,286,633,462,180,na,174,137,72,undefined,na,41,346,45,94,undefined,40,70,51,29,22,216,640,36,357,286,211,201,99,117,59,undefined,138,160,60,321,na,230,763,130,361,na,159,584,132,72,15,252,9,67,na,15,107,292,98
07/08/2021,16,250,154,266,436,393,370,142,256,56,49,105,352,na,164,na,105,106,49,164,75,249,819,62,274,584,293,96,na,172,127,68,undefined,na,32,299,48,83,undefined,20,81,62,52,39,208,632,25,366,187,94,130,90,109,56,undefined,106,150,96,316,na,167,715,79,252,na,127,566,137,77,21,272,23,76,na,35,100,356,79
07/08/2021,17,191,123,193,407,296,268,71,195,59,62,77,325,na,109,na,82,52,21,150,57,222,722,49,270,348,204,79,na,108,133,85,undefined,na,24,259,42,84,undefined,10,72,36,43,30,131,483,25,339,100,98,115,72,81,51,undefined,117,133,71,255,na,188,631,84,95,na,90,485,86,24,12,250,117,49,na,21,74,361,40
07/08/2021,18,139,90,186,270,241,223,71,70,36,48,68,268,na,88,na,75,41,12,103,45,178,578,60,248,300,189,77,na,97,92,53,undefined,na,24,232,53,53,undefined,11,45,44,37,21,105,353,22,258,103,72,83,53,68,31,undefined,111,88,62,110,na,126,607,100,59,4,67,408,101,4,9,247,63,52,na,12,49,253,6
07/08/2021,19,135,44,149,175,134,149,26,34,26,46,42,173,na,41,na,34,51,11,112,26,106,509,45,171,158,142,53,na,45,88,60,undefined,na,7,128,28,44,undefined,11,22,30,27,14,61,266,12,171,59,81,52,46,56,28,undefined,82,50,40,91,na,80,421,87,37,2,38,304,94,1,11,159,15,28,na,9,30,158,7
07/08/2021,20,107,36,133,131,118,129,13,24,24,36,32,142,na,50,na,34,33,9,112,27,83,429,48,174,131,114,33,na,25,71,54,undefined,na,10,93,31,30,undefined,18,20,13,19,5,70,211,3,157,46,86,69,28,45,34,undefined,56,54,35,57,na,68,385,42,45,na,61,197,52,1,4,70,5,26,na,13,10,149,1
07/08/2021,21,59,24,126,113,98,159,9,43,18,8,19,90,na,48,na,28,15,7,48,14,56,346,41,137,153,104,24,na,10,38,38,undefined,na,2,92,19,33,undefined,53,17,18,22,3,63,145,14,127,50,80,26,34,35,20,undefined,66,41,22,48,na,47,301,50,37,na,19,151,33,2,7,42,3,10,na,1,6,63,4
07/08/2021,22,50,21,74,63,76,107,15,10,6,23,16,59,na,24,na,43,17,3,25,10,49,313,36,106,129,87,23,na,7,32,20,undefined,na,6,32,8,9,undefined,11,15,12,8,4,33,119,4,80,33,60,28,27,14,12,undefined,55,20,17,29,na,31,201,52,48,na,25,91,15,0,5,14,na,2,na,3,5,51,5
07/08/2021,23,34,9,57,18,47,82,3,10,16,9,19,35,na,17,na,18,8,1,19,2,21,178,16,81,58,62,10,na,5,27,12,undefined,na,1,14,16,10,undefined,6,8,7,7,2,17,70,2,64,19,47,4,18,12,11,undefined,19,28,15,11,na,22,109,34,26,na,12,22,9,0,1,1,na,12,na,2,3,27,1
08/08/2021,0,32,5,40,23,40,36,7,1,6,2,50,12,na,15,na,8,5,1,17,2,15,89,9,48,17,61,5,na,11,11,11,undefined,na,2,9,3,2,undefined,4,10,1,3,na,13,43,5,55,8,38,7,15,3,4,undefined,15,12,9,7,na,12,110,30,13,na,7,41,8,0,0,3,na,8,na,na,3,13,3
08/08/2021,1,3,4,17,13,30,27,na,na,2,na,5,12,na,10,na,1,1,1,9,2,8,40,3,24,28,32,3,na,na,6,2,undefined,na,na,9,na,3,undefined,1,7,3,2,2,6,38,na,16,5,18,na,10,3,2,undefined,8,1,2,7,na,4,40,14,16,2,2,6,2,0,0,na,2,1,na,na,na,4,2
08/08/2021,2,4,5,17,15,23,11,1,na,na,1,1,2,na,na,na,3,2,na,4,1,2,40,20,20,8,49,2,na,1,10,3,undefined,na,na,5,1,7,undefined,na,na,2,3,na,11,49,1,17,8,20,4,18,6,2,undefined,2,5,4,4,na,5,34,7,14,na,2,8,3,0,0,1,2,2,na,na,2,3,na
08/08/2021,3,2,1,15,8,34,4,1,na,na,7,na,3,na,4,na,2,na,na,3,4,12,23,na,7,11,26,1,na,1,10,4,undefined,na,na,na,1,na,undefined,2,na,5,3,1,4,36,1,11,1,21,na,4,1,3,undefined,5,3,1,5,na,3,44,21,20,na,6,7,1,0,0,na,na,3,na,na,na,3,3
08/08/2021,4,3,2,7,10,26,15,8,na,2,na,5,7,na,2,na,3,4,na,1,2,6,44,6,10,4,21,5,na,1,9,6,undefined,na,na,1,1,7,undefined,1,3,na,na,na,16,18,na,11,6,13,7,na,na,1,undefined,na,na,2,2,na,2,24,7,18,na,9,1,1,0,0,1,1,6,na,na,na,1,na
08/08/2021,5,5,4,13,30,30,22,6,1,4,3,2,3,na,11,na,13,7,4,2,3,13,61,7,31,53,27,14,na,4,10,na,undefined,na,na,na,11,5,undefined,10,6,2,1,1,17,89,na,31,16,20,na,6,19,2,undefined,na,4,4,3,na,4,29,8,15,na,11,12,3,0,9,5,2,7,na,2,1,2,na
08/08/2021,6,7,5,15,46,55,35,5,8,11,2,3,13,na,15,na,56,35,4,4,1,15,115,14,55,103,30,9,na,10,12,1,undefined,na,3,19,13,2,undefined,7,3,3,2,na,26,106,2,36,12,12,2,5,20,3,undefined,13,11,6,8,na,10,40,8,12,2,20,19,13,1,1,5,na,21,na,11,4,16,1
08/08/2021,7,19,18,24,45,61,48,25,53,10,8,13,34,na,32,na,16,24,4,6,7,16,149,10,99,158,69,26,na,27,13,7,undefined,na,3,53,10,11,undefined,7,13,8,9,4,36,95,3,42,34,26,13,10,20,4,undefined,16,21,10,16,na,14,65,17,112,na,29,35,24,17,12,8,4,19,na,11,8,29,11
08/08/2021,8,61,26,33,80,102,121,66,150,28,13,47,109,na,57,na,26,56,7,10,7,29,230,26,101,347,142,58,na,61,17,28,undefined,na,12,137,9,20,undefined,10,21,18,20,12,31,167,18,83,54,55,58,22,22,17,undefined,25,41,17,45,na,27,105,22,180,na,27,44,53,36,20,35,9,39,na,15,34,116,60
08/08/2021,9,71,74,72,138,213,193,117,282,48,27,51,168,na,105,na,47,70,20,24,11,76,326,37,151,559,267,143,na,138,47,30,undefined,na,37,266,28,40,undefined,16,37,39,40,12,71,233,20,175,98,102,109,41,49,27,undefined,33,61,25,101,na,66,174,34,213,na,43,126,58,40,21,111,4,81,na,30,75,179,116
08/08/2021,10,173,96,129,283,344,266,221,387,36,31,98,305,na,132,na,57,89,22,51,33,136,502,54,162,789,443,306,na,231,66,77,undefined,na,59,410,36,74,undefined,3,59,43,66,27,139,424,29,233,287,207,241,89,41,50,undefined,60,96,47,157,na,140,290,75,254,na,84,265,90,83,27,181,11,106,22,29,156,401,152
08/08/2021,11,241,135,245,382,449,389,357,514,43,45,142,448,na,221,na,135,126,45,122,37,190,713,52,224,1064,665,382,na,307,94,91,undefined,na,76,613,30,99,undefined,10,102,73,56,42,205,521,47,302,384,269,280,109,93,47,undefined,112,132,69,200,na,166,486,76,266,2,101,309,162,109,42,235,2,147,40,46,165,504,198
08/08/2021,12,282,170,289,500,455,409,339,572,70,75,161,538,na,194,na,133,102,27,184,47,251,831,73,217,1123,890,368,na,399,138,125,undefined,na,112,700,62,127,undefined,63,88,73,29,45,244,644,40,370,424,395,294,150,121,57,undefined,124,132,110,304,na,220,570,105,283,na,142,456,216,123,47,306,9,191,44,61,181,541,249
08/08/2021,13,351,185,287,491,516,446,288,479,82,59,118,426,na,228,na,166,126,50,182,95,245,906,64,238,1106,805,347,na,322,118,95,undefined,na,76,644,49,102,undefined,64,87,56,34,38,212,704,36,385,381,349,261,154,149,67,undefined,130,155,117,330,na,231,655,86,368,2,148,538,193,99,35,312,5,149,36,43,121,429,250
08/08/2021,14,317,157,266,514,430,427,301,302,63,51,112,376,na,213,na,185,97,46,169,80,269,821,78,292,935,726,306,na,268,109,94,undefined,na,65,656,33,118,undefined,72,78,61,44,24,233,650,39,384,345,299,199,101,123,51,undefined,124,135,121,310,na,259,662,101,290,na,164,585,170,89,25,307,2,126,35,35,138,423,186
08/08/2021,15,354,151,247,488,413,394,222,360,52,52,126,354,na,164,na,152,84,46,145,53,282,840,66,282,841,550,172,na,252,129,101,undefined,na,77,556,47,106,undefined,25,69,60,59,46,192,643,39,433,282,227,184,120,109,73,undefined,141,140,91,321,na,218,724,86,300,na,128,631,167,73,20,234,8,79,39,43,87,421,120
08/08/2021,16,252,138,250,448,429,342,193,355,62,56,171,450,na,164,na,110,93,36,161,38,186,795,63,266,725,255,106,na,236,135,111,undefined,na,52,475,44,64,undefined,19,61,81,82,48,209,632,28,341,181,112,145,103,99,76,undefined,106,151,100,337,na,182,699,103,233,1,105,610,124,68,17,240,20,85,42,26,96,504,124
08/08/2021,17,261,98,246,361,377,339,200,362,69,70,166,450,na,128,na,52,71,16,159,30,177,805,49,206,573,201,77,na,202,107,79,undefined,na,62,357,31,94,undefined,15,56,87,84,52,202,593,21,301,114,71,109,98,63,81,undefined,115,138,86,290,na,168,662,98,76,na,134,563,164,40,16,214,244,70,25,24,85,471,60
08/08/2021,18,171,92,186,286,248,284,79,153,56,83,89,301,na,91,na,67,33,8,120,38,202,791,43,238,364,194,64,na,115,89,48,undefined,na,41,232,39,51,undefined,11,45,40,46,24,127,366,15,263,70,124,96,91,106,54,undefined,138,104,84,124,na,163,613,86,81,na,85,428,109,4,11,176,80,45,21,16,36,302,8
08/08/2021,19,122,65,145,165,188,152,35,56,46,30,66,195,na,55,na,31,54,5,120,33,134,480,54,154,176,204,35,na,29,103,54,undefined,na,10,159,22,39,undefined,9,20,32,28,18,68,230,7,213,44,81,77,37,66,33,undefined,88,71,43,70,na,88,414,75,61,na,36,251,70,5,14,139,35,29,26,10,22,192,7
08/08/2021,20,97,33,157,122,100,121,17,36,21,27,41,145,na,39,na,42,27,6,86,28,63,409,50,179,117,141,30,na,24,77,69,undefined,na,5,107,20,22,undefined,5,21,30,30,14,56,200,6,166,38,71,80,28,37,24,undefined,46,32,48,39,na,74,338,61,50,na,40,173,28,3,8,94,2,28,13,4,7,107,2
08/08/2021,21,65,26,107,78,72,93,16,36,22,40,30,100,na,38,na,27,12,6,78,15,61,364,39,148,117,104,32,na,12,44,27,undefined,na,5,52,10,24,undefined,7,7,21,18,16,35,160,11,103,26,46,29,27,33,24,undefined,29,27,31,40,na,49,291,55,21,na,17,118,20,0,6,50,6,14,23,6,4,73,na
08/08/2021,22,44,19,79,75,50,61,5,10,9,12,24,69,na,11,na,42,18,3,33,9,21,253,29,107,107,77,17,na,6,47,25,undefined,na,2,36,12,9,undefined,8,6,20,19,14,23,95,13,97,19,39,8,21,17,25,undefined,25,44,29,36,na,32,191,41,25,na,16,78,7,2,2,11,2,17,10,2,na,53,4
08/08/2021,23,32,18,34,35,38,51,2,6,6,10,7,30,na,11,na,18,5,3,8,4,47,156,30,71,61,65,5,na,8,18,7,undefined,na,2,29,5,1,undefined,2,na,9,4,2,13,80,7,52,5,42,19,18,13,9,undefined,19,13,7,13,na,18,112,42,17,na,18,21,5,1,1,5,na,27,12,na,3,29,1
09/08/2021,0,20,4,32,22,19,12,na,1,6,3,3,4,na,3,na,2,6,2,10,3,7,108,8,27,15,47,5,na,na,15,1,undefined,na,3,5,1,na,undefined,1,2,6,4,1,16,37,1,45,8,45,1,18,6,5,undefined,6,12,6,6,na,6,70,17,14,na,2,16,5,1,0,2,na,17,7,1,na,10,na
09/08/2021,1,5,2,13,2,17,9,1,na,1,5,3,11,na,1,na,2,9,1,17,1,2,21,3,16,19,33,na,na,2,4,2,undefined,na,1,4,1,na,undefined,1,4,2,na,na,3,16,2,13,2,36,2,7,4,na,undefined,4,na,3,3,na,7,46,16,13,na,1,8,7,0,4,2,na,36,3,na,na,3,na
09/08/2021,2,4,1,14,7,12,27,1,1,4,1,3,5,na,2,na,4,6,2,7,na,7,26,1,22,2,27,4,na,na,4,1,undefined,na,na,9,3,1,undefined,3,na,na,na,na,1,24,na,26,2,18,4,6,6,1,undefined,3,na,5,5,na,4,38,8,11,na,4,3,7,4,7,2,1,18,na,na,na,5,na
09/08/2021,3,4,25,11,7,17,9,na,1,1,5,7,7,na,18,na,19,6,1,2,na,2,12,5,11,8,24,2,na,na,3,2,undefined,na,na,na,5,1,undefined,na,1,2,1,na,1,8,1,28,6,13,na,3,na,2,undefined,2,3,2,4,na,na,37,5,12,na,2,6,5,0,10,na,na,15,na,1,na,4,na
09/08/2021,4,6,3,6,13,35,16,2,2,1,1,6,6,na,5,na,5,5,1,3,na,6,74,2,9,8,8,4,na,1,7,7,undefined,na,na,10,1,7,undefined,na,1,13,4,na,13,15,3,25,3,5,13,11,na,4,undefined,4,6,5,2,na,7,40,4,16,na,8,10,2,0,0,1,4,44,na,3,na,3,1
09/08/2021,5,10,7,22,38,49,50,8,9,20,4,5,7,na,38,na,9,21,8,4,4,17,72,9,70,79,27,8,na,6,13,8,undefined,na,5,16,8,3,undefined,2,15,2,1,2,22,97,5,43,12,10,3,4,6,2,undefined,3,15,10,6,na,7,60,9,18,na,9,12,15,3,13,2,2,36,na,na,4,6,3
09/08/2021,6,44,17,47,68,109,186,30,31,43,9,18,38,na,68,na,74,62,25,13,18,14,223,66,193,217,41,22,na,23,15,17,undefined,na,15,71,22,13,undefined,5,28,24,10,5,29,154,8,58,11,22,7,19,15,15,undefined,9,54,34,23,na,25,77,9,87,na,37,20,41,16,14,11,1,52,na,15,8,39,6
09/08/2021,7,55,43,57,134,189,350,81,141,102,32,48,132,na,125,na,67,128,69,12,16,46,368,76,347,342,83,30,na,64,34,43,undefined,na,30,159,41,23,undefined,21,55,34,18,12,72,325,10,123,44,25,24,28,26,21,undefined,37,129,71,69,na,60,181,28,159,na,65,63,77,53,28,42,42,67,na,17,37,128,12
09/08/2021,8,100,75,64,197,219,294,71,123,172,44,39,126,na,127,na,135,201,127,28,15,49,515,116,371,386,89,46,na,77,49,45,undefined,na,35,167,78,18,undefined,33,69,45,38,35,131,397,31,172,49,45,72,39,37,37,undefined,63,190,118,120,na,77,232,32,133,2,93,87,118,103,49,94,50,58,na,17,78,128,38
09/08/2021,9,105,86,88,258,163,225,44,105,68,51,30,87,na,90,na,153,142,96,31,20,89,473,82,236,307,115,43,na,57,63,64,undefined,na,34,120,69,30,undefined,52,55,35,28,25,117,385,28,195,77,43,115,32,41,41,undefined,53,117,90,114,na,92,286,60,227,6,75,148,130,103,39,133,91,44,na,21,89,118,25
09/08/2021,10,134,86,121,316,217,185,44,126,58,37,52,140,na,94,na,156,152,104,62,45,119,513,45,206,271,167,49,na,64,61,39,undefined,na,50,167,87,52,undefined,40,69,43,41,29,133,417,19,204,57,51,146,55,40,46,undefined,88,115,90,170,na,142,278,151,321,na,97,200,138,131,40,138,54,66,na,20,105,175,29
09/08/2021,11,219,129,126,425,267,223,51,167,64,36,31,116,na,91,na,207,147,96,110,46,150,671,83,253,321,192,59,na,80,93,48,undefined,na,43,189,84,64,undefined,34,60,58,59,34,202,505,23,343,89,75,125,187,91,27,undefined,90,101,83,188,na,105,414,7,247,3,77,282,158,130,47,153,65,63,na,14,96,135,40
09/08/2021,12,271,174,189,446,275,324,68,158,92,57,48,175,na,122,na,276,234,98,152,51,250,689,134,308,363,306,77,na,75,134,81,undefined,na,73,221,83,99,undefined,69,87,73,57,29,227,497,29,448,112,101,192,166,104,30,undefined,129,136,88,282,na,177,522,187,336,4,128,348,228,176,54,314,109,76,na,25,127,177,44
09/08/2021,13,244,167,178,480,258,295,74,166,82,41,49,167,na,114,na,239,202,120,148,46,208,630,119,325,414,290,82,na,92,126,75,undefined,na,51,208,93,89,undefined,73,110,78,52,36,243,563,58,370,126,78,178,114,133,50,undefined,155,141,135,235,na,165,540,144,315,3,133,386,201,184,32,305,11,72,na,26,111,195,45
09/08/2021,14,300,164,120,487,297,316,82,152,70,45,56,172,na,124,na,288,170,125,137,53,237,815,114,393,494,211,64,na,76,100,68,undefined,na,74,208,92,76,undefined,44,83,65,56,30,203,568,38,424,84,72,120,52,119,49,undefined,139,145,105,222,na,134,584,49,374,3,125,409,173,124,38,267,22,40,na,30,97,201,42
09/08/2021,15,378,171,230,469,327,356,84,162,79,26,51,166,na,132,na,275,151,103,127,53,217,876,125,408,533,183,80,na,100,125,72,undefined,na,63,231,92,97,undefined,40,96,49,52,32,237,573,34,501,102,53,114,46,91,53,undefined,150,140,148,304,na,159,563,54,344,6,142,426,160,91,18,264,8,72,na,28,98,188,68
09/08/2021,16,316,191,201,480,423,466,133,258,200,45,100,304,na,144,na,217,154,102,172,63,203,1050,120,496,605,192,70,na,129,125,90,undefined,na,61,334,102,83,undefined,28,73,64,77,50,289,682,35,485,107,64,112,83,113,65,undefined,110,199,181,321,na,157,701,89,160,7,137,493,188,83,28,289,24,55,na,38,106,295,72
09/08/2021,17,342,153,225,486,505,532,162,378,183,71,137,426,na,235,na,173,185,128,144,67,269,1233,170,576,738,197,111,na,178,97,106,undefined,na,77,393,74,115,undefined,54,92,87,104,62,249,737,55,463,114,74,97,101,110,60,undefined,175,248,215,297,na,223,832,106,130,2,203,548,150,55,28,307,83,94,na,50,157,456,80
09/08/2021,18,243,98,282,365,365,379,136,249,84,71,148,386,na,166,na,125,75,97,169,53,235,900,101,376,611,218,76,na,134,136,96,undefined,na,41,383,62,68,undefined,14,47,79,84,51,174,551,20,328,103,79,93,70,99,75,undefined,174,148,118,153,na,146,680,122,146,na,105,423,92,6,11,286,67,52,na,21,104,521,9
09/08/2021,19,162,56,259,254,223,266,65,100,41,59,68,290,na,72,na,59,79,15,147,32,145,649,83,261,256,165,53,na,66,84,54,undefined,na,15,164,26,32,undefined,25,25,56,53,35,126,343,14,307,60,58,84,47,71,54,undefined,100,76,57,91,na,117,573,96,78,3,76,320,66,4,13,157,24,45,na,4,32,275,8
09/08/2021,20,101,57,194,194,173,156,15,60,33,35,38,162,na,57,na,63,49,13,88,18,110,532,63,174,153,101,44,na,17,59,57,undefined,na,11,99,39,39,undefined,36,21,17,21,11,96,223,21,193,43,81,37,31,36,27,undefined,77,43,35,57,na,58,374,54,71,na,53,213,48,1,8,102,3,30,na,7,18,174,4
09/08/2021,21,78,27,98,98,108,154,27,21,35,19,29,107,na,48,na,23,35,15,66,17,66,403,49,198,127,92,22,na,34,48,28,undefined,na,10,64,14,30,undefined,6,8,20,21,15,68,158,6,108,31,98,21,27,37,22,undefined,43,51,50,32,na,48,308,41,29,na,26,142,30,3,6,47,4,22,na,6,15,97,4
09/08/2021,22,44,25,134,69,72,89,6,20,34,13,14,46,na,23,na,45,16,8,25,5,27,295,25,160,118,90,18,na,16,33,17,undefined,na,8,35,16,11,undefined,11,8,21,14,5,41,160,4,119,34,61,13,15,20,22,undefined,21,30,34,25,na,40,216,49,55,na,25,76,20,0,3,17,4,15,na,8,4,46,7
09/08/2021,23,15,15,62,35,26,56,1,9,15,7,10,32,na,12,na,19,6,na,17,2,21,221,17,67,63,49,2,na,5,15,15,undefined,na,2,8,7,8,undefined,5,2,7,8,6,14,96,2,53,12,61,7,16,6,10,undefined,22,23,9,13,na,11,100,17,28,na,20,22,14,0,2,5,na,15,na,1,na,15,na
10/08/2021,0,21,9,57,20,23,18,2,3,6,1,2,10,na,5,na,6,6,4,2,6,8,63,9,46,19,40,5,na,4,10,1,undefined,na,1,8,4,1,undefined,7,2,13,7,3,22,26,2,49,7,27,1,15,5,9,undefined,5,11,15,11,na,11,74,16,32,na,9,16,4,1,1,na,3,3,na,na,na,10,na
10/08/2021,1,4,1,31,18,19,18,1,3,4,na,na,6,na,6,na,4,4,na,4,3,17,44,1,24,8,19,5,na,na,5,4,undefined,na,2,5,4,na,undefined,1,na,3,4,4,15,23,3,18,8,19,na,6,3,1,undefined,5,6,7,10,na,4,63,11,26,na,5,3,5,0,2,2,na,5,na,4,na,2,na
10/08/2021,2,10,13,27,5,12,17,1,na,2,na,7,3,na,3,na,2,3,na,5,3,3,38,1,21,14,27,3,na,7,2,4,undefined,na,na,2,2,na,undefined,2,na,na,na,na,2,19,na,15,4,16,na,5,4,4,undefined,5,2,5,25,na,4,24,12,33,na,3,7,3,0,4,2,1,7,na,na,na,2,1
10/08/2021,3,2,6,12,10,34,11,na,1,1,na,3,9,na,3,na,11,4,4,3,na,10,46,3,14,15,22,2,na,na,1,3,undefined,na,na,1,8,2,undefined,na,na,na,na,na,6,25,na,25,4,11,2,4,1,3,undefined,1,3,1,na,na,2,30,9,16,na,1,4,6,0,2,na,na,6,na,1,na,7,na
10/08/2021,4,9,1,9,14,39,12,13,2,5,na,3,3,na,6,na,1,7,5,na,1,6,41,1,12,8,20,3,na,1,4,2,undefined,na,1,10,1,6,undefined,na,na,7,na,na,8,31,4,27,5,9,4,4,1,8,undefined,1,3,3,4,na,15,20,2,12,na,3,10,1,1,5,2,na,6,na,1,na,2,na
10/08/2021,5,12,6,26,39,59,76,6,6,23,1,6,14,na,33,na,18,29,12,4,3,27,99,10,69,80,58,13,na,9,12,7,undefined,na,17,20,5,8,undefined,na,14,6,6,6,21,149,6,42,9,15,7,9,17,3,undefined,12,30,11,3,na,11,83,12,26,na,12,13,11,3,8,7,2,17,na,7,3,13,na
10/08/2021,6,72,18,47,86,130,276,29,44,78,13,20,47,na,79,na,96,82,21,13,5,16,101,59,243,235,110,27,na,30,23,19,undefined,na,38,105,27,3,undefined,10,31,33,8,9,43,278,8,84,34,60,13,102,18,6,undefined,21,98,38,29,na,34,217,55,84,na,35,42,49,14,13,15,8,49,na,56,13,68,4
10/08/2021,7,76,44,54,159,185,308,74,190,123,37,36,95,na,139,na,112,139,55,23,28,40,488,110,335,375,138,66,na,71,28,41,undefined,na,36,161,64,16,undefined,22,56,47,39,37,79,322,26,126,83,41,40,36,44,27,undefined,45,145,64,101,na,65,220,45,117,5,56,67,125,82,33,56,43,78,na,25,57,109,23
10/08/2021,8,90,70,83,216,270,398,68,151,172,52,25,150,na,148,na,180,220,137,35,32,65,548,130,382,389,190,100,na,80,39,53,undefined,na,85,203,95,40,undefined,38,115,66,53,50,148,472,36,256,101,70,99,61,43,36,undefined,67,234,111,144,na,104,266,46,133,2,113,123,143,122,65,100,18,78,na,28,84,166,41
10/08/2021,9,137,99,113,243,228,257,62,134,94,42,33,120,na,107,na,175,220,86,39,25,89,531,98,241,378,230,111,na,73,47,70,undefined,na,74,130,90,41,undefined,28,95,71,62,21,151,433,22,243,128,85,125,74,45,33,undefined,48,105,111,127,na,95,290,45,152,1,97,155,163,128,44,144,96,75,na,43,114,114,23
10/08/2021,10,179,119,106,359,239,200,72,158,76,35,47,142,na,71,na,220,168,114,68,39,143,575,97,249,359,343,118,na,88,59,87,undefined,na,35,182,78,55,undefined,26,92,91,61,22,144,460,22,285,145,116,156,72,47,45,undefined,81,110,106,162,na,104,338,61,255,na,104,243,182,112,42,172,49,59,na,35,124,157,62
10/08/2021,11,224,128,126,344,254,273,70,181,77,43,54,152,na,113,na,252,183,116,97,59,167,608,76,252,345,427,148,na,109,107,79,undefined,na,69,210,98,69,undefined,23,100,67,28,23,151,443,30,394,160,129,142,87,92,51,undefined,107,119,95,170,na,148,409,76,274,na,97,278,173,123,43,192,73,48,na,29,126,171,38
10/08/2021,12,290,214,169,476,344,381,103,233,94,63,56,198,na,180,na,277,237,121,175,86,199,883,139,318,454,443,187,na,92,116,88,undefined,na,71,270,143,92,undefined,123,122,93,56,30,256,631,50,401,223,221,196,124,115,40,undefined,153,159,150,251,na,145,623,89,303,2,124,340,232,179,41,282,97,51,na,22,117,226,33
10/08/2021,13,391,214,209,534,346,389,90,190,70,38,62,210,na,148,na,275,246,129,164,56,249,852,150,319,517,428,169,216,117,128,99,undefined,na,73,350,112,99,undefined,101,92,83,49,72,252,681,36,453,238,173,249,99,131,82,undefined,141,180,148,308,na,161,606,108,294,1,158,484,233,142,38,274,67,72,na,43,156,238,67
10/08/2021,14,319,184,175,475,343,363,91,181,96,53,63,213,na,116,na,263,190,105,170,43,217,918,109,373,499,397,125,168,115,93,93,undefined,na,90,321,83,85,undefined,50,77,91,72,46,273,557,35,419,166,139,197,119,100,75,undefined,105,172,127,269,na,158,610,105,240,2,164,432,183,112,37,265,15,94,na,49,109,236,55
10/08/2021,15,345,180,190,500,385,434,94,214,92,57,57,185,na,184,na,270,147,101,186,46,209,986,104,428,570,275,91,225,154,107,85,undefined,na,59,373,99,89,undefined,33,90,92,76,52,231,640,37,431,154,111,173,105,106,68,undefined,117,173,153,290,na,190,654,89,283,16,162,436,170,108,32,273,10,73,na,45,133,257,48
10/08/2021,16,310,139,218,494,464,477,131,238,164,63,67,232,na,182,na,231,139,133,153,68,233,1046,153,538,618,192,101,279,158,107,85,undefined,na,81,378,105,68,undefined,28,81,58,63,45,230,751,40,502,111,67,119,89,118,67,undefined,138,202,190,299,na,197,717,125,131,5,163,483,180,72,19,285,43,92,na,31,116,260,80
10/08/2021,17,303,139,304,480,466,436,171,333,207,84,79,335,na,193,na,160,156,105,173,52,242,1205,151,639,664,203,90,307,179,125,82,undefined,na,70,429,96,71,undefined,46,90,113,88,64,243,764,45,528,105,75,113,77,107,71,undefined,144,307,216,332,na,205,746,111,135,na,188,569,213,50,20,300,107,104,na,54,149,390,68
10/08/2021,18,198,77,254,366,488,376,133,212,126,44,116,346,na,163,na,94,96,78,153,55,175,955,93,413,548,205,90,308,143,104,57,undefined,na,54,385,61,44,undefined,26,55,74,66,48,178,565,28,442,102,74,100,69,103,94,undefined,132,151,134,127,na,155,718,113,133,na,123,418,117,7,24,301,63,91,na,20,88,371,13
10/08/2021,19,188,43,195,228,205,183,78,126,56,41,62,241,na,82,na,62,64,26,117,26,112,662,73,247,241,190,45,145,70,93,44,undefined,na,31,214,54,53,undefined,13,28,36,40,16,99,313,21,264,63,92,90,43,73,52,undefined,102,97,65,98,na,126,526,73,62,na,53,303,49,6,4,147,23,48,na,11,27,208,8
10/08/2021,20,85,54,118,164,117,149,31,80,33,27,39,139,na,47,na,43,24,20,114,25,92,505,55,197,161,124,32,80,34,70,57,undefined,na,12,94,20,38,undefined,6,29,21,20,13,85,229,9,209,43,72,84,31,62,27,undefined,70,48,38,80,na,58,392,73,78,na,44,223,45,2,12,71,3,30,na,8,15,138,3
10/08/2021,21,101,20,89,83,101,133,15,42,38,10,24,113,na,39,na,32,35,9,56,14,56,402,50,168,128,90,38,82,15,43,31,undefined,na,12,58,14,32,undefined,28,23,15,19,5,63,204,4,161,39,50,38,17,37,23,undefined,52,61,41,36,na,48,256,62,76,na,40,148,28,0,3,75,7,25,na,7,7,120,3
10/08/2021,22,47,30,73,68,85,87,17,27,30,24,12,30,na,23,na,53,26,10,28,6,41,323,41,174,104,97,16,55,7,36,27,undefined,na,5,34,8,16,undefined,146,13,14,12,10,29,159,13,122,24,68,12,38,51,14,undefined,47,30,28,27,na,37,219,51,61,na,31,76,25,0,2,34,1,13,na,4,6,23,3
10/08/2021,23,26,11,35,39,55,54,2,5,12,6,3,19,na,18,na,17,16,1,12,3,32,178,22,67,55,58,6,30,3,8,17,undefined,na,4,19,12,6,undefined,55,3,7,6,4,16,61,2,66,7,50,8,12,9,4,undefined,16,14,23,18,na,25,112,34,30,na,11,28,5,1,2,8,na,17,na,2,2,11,2
11/08/2021,0,9,2,27,28,35,30,2,4,4,1,3,9,na,8,na,8,6,2,17,3,10,46,4,35,24,43,3,21,3,14,9,undefined,na,3,8,1,2,undefined,5,1,7,4,8,14,55,4,45,14,52,3,2,2,9,undefined,12,3,13,9,na,14,76,20,15,na,9,14,4,0,0,4,na,4,na,2,na,7,na
11/08/2021,1,5,7,22,12,27,11,na,1,2,na,3,6,na,1,na,8,8,2,8,1,18,56,10,22,10,30,1,25,1,3,1,undefined,na,na,1,4,2,undefined,17,1,3,1,3,6,27,1,40,na,35,3,11,6,2,undefined,3,6,6,1,na,4,33,10,20,1,3,8,4,0,0,na,na,4,na,na,na,4,4
11/08/2021,2,2,na,6,10,12,20,1,13,1,na,3,9,na,2,na,2,2,2,10,na,11,54,3,31,14,27,3,12,2,11,3,undefined,na,na,1,1,1,undefined,5,3,na,na,na,4,40,na,31,11,23,3,4,10,4,undefined,2,1,2,3,na,2,24,8,20,na,3,7,7,0,0,3,1,3,na,na,na,1,na
11/08/2021,3,2,7,8,15,20,8,na,na,na,na,6,1,na,2,na,12,8,na,2,na,8,28,7,17,8,23,2,20,1,3,1,undefined,na,3,na,3,na,undefined,3,na,1,1,na,9,14,na,28,3,21,2,3,1,2,undefined,4,2,1,7,na,3,37,11,24,na,2,3,1,0,0,1,na,2,na,1,na,3,na
11/08/2021,4,5,2,12,13,38,17,2,2,3,na,1,4,na,6,na,2,13,1,7,2,4,53,3,13,12,24,1,34,na,na,13,undefined,na,na,1,4,8,undefined,na,na,8,na,2,14,40,1,27,4,19,6,7,6,5,undefined,2,6,4,5,na,1,55,6,22,na,4,10,1,1,2,1,na,5,na,na,na,3,1
11/08/2021,5,8,8,25,51,78,81,5,17,25,5,4,7,na,41,na,24,24,7,6,1,20,117,10,90,84,33,10,57,9,10,6,undefined,na,16,18,6,6,undefined,2,16,6,8,8,18,128,8,46,18,12,7,11,8,7,undefined,5,28,10,7,na,17,95,14,24,na,10,17,23,3,7,3,11,22,na,6,4,12,2
11/08/2021,6,64,24,36,75,155,247,36,43,82,16,8,27,na,82,na,63,86,30,16,14,33,277,55,205,196,76,15,96,32,15,19,undefined,na,30,145,27,5,undefined,29,31,44,13,9,38,241,12,106,17,40,12,101,11,5,undefined,20,82,32,27,na,34,212,50,94,na,37,32,46,24,12,17,3,81,na,53,14,46,5
11/08/2021,7,75,45,52,239,189,263,75,118,116,50,22,86,na,129,na,78,110,66,16,14,26,388,98,297,314,81,31,164,63,37,40,undefined,na,53,238,63,14,undefined,40,45,33,38,27,81,392,16,145,58,42,31,36,37,24,undefined,46,162,68,103,na,93,196,36,195,7,64,78,87,85,74,40,14,76,na,29,40,84,16
11/08/2021,8,120,63,63,269,244,284,47,123,158,61,12,113,na,144,na,151,204,127,31,19,77,556,126,352,335,135,54,201,66,49,56,undefined,na,102,186,117,54,undefined,44,80,77,61,26,138,504,20,226,70,59,85,47,62,83,undefined,53,211,67,211,na,194,253,49,173,2,88,134,172,109,44,95,21,61,na,23,72,122,28
11/08/2021,9,131,89,90,272,205,206,64,94,76,46,12,68,na,82,na,90,178,109,35,15,72,454,96,283,243,157,50,158,65,37,64,undefined,na,58,152,78,47,undefined,53,59,66,54,23,118,441,32,239,68,57,123,50,52,41,undefined,70,100,82,124,na,92,293,84,140,1,88,149,179,127,59,140,63,67,na,38,91,97,26
11/08/2021,10,219,94,115,418,185,216,48,128,53,51,28,114,na,94,na,158,187,114,71,26,148,539,83,237,290,183,64,155,81,64,40,undefined,na,43,142,78,56,undefined,34,96,56,34,17,139,496,25,274,104,61,146,80,57,41,undefined,85,102,86,205,na,144,352,289,287,2,81,191,177,126,31,184,63,68,11,21,132,138,27
11/08/2021,11,201,132,135,417,263,232,57,133,55,19,32,133,na,83,na,213,183,116,111,48,158,660,79,243,325,255,69,219,59,110,77,undefined,na,61,172,87,66,undefined,51,70,62,15,20,161,452,36,295,97,81,150,61,97,61,undefined,96,100,107,218,na,147,423,253,304,na,93,261,237,126,55,208,52,43,57,24,119,150,24
11/08/2021,12,309,186,200,498,326,297,86,207,92,na,61,176,na,106,na,219,213,133,177,68,239,823,145,322,404,343,78,232,94,144,94,undefined,na,71,244,131,107,undefined,72,109,98,18,24,259,639,50,359,132,126,167,104,103,65,undefined,159,146,117,325,na,193,691,313,371,na,141,308,242,164,50,295,55,65,87,39,110,185,33
11/08/2021,13,385,208,235,555,338,313,65,160,98,34,36,132,na,124,na,221,239,111,169,75,220,857,164,323,424,287,123,261,111,123,98,undefined,na,55,218,125,97,undefined,80,92,89,33,50,228,705,46,469,126,96,171,86,116,61,undefined,173,148,120,303,na,147,656,250,415,5,147,399,231,175,38,300,23,63,68,35,136,158,29
11/08/2021,14,291,211,142,559,262,302,79,100,84,27,29,99,na,77,na,284,169,120,149,62,162,822,98,379,396,238,70,174,65,125,52,undefined,na,62,220,96,72,undefined,63,87,59,23,23,212,666,36,401,109,65,131,91,104,49,undefined,123,101,108,239,na,154,608,130,347,1,97,410,160,95,26,215,7,57,53,40,53,91,32
11/08/2021,15,200,180,56,403,192,371,41,47,84,21,5,29,na,74,na,176,119,98,131,39,184,736,67,515,278,130,64,134,23,113,57,undefined,na,15,150,79,55,undefined,80,78,42,20,10,164,444,15,322,90,37,119,102,70,33,undefined,137,132,40,167,na,127,473,70,342,1,77,285,112,49,13,170,1,38,44,48,46,40,23
11/08/2021,16,190,117,54,372,207,328,43,56,120,26,5,26,na,81,na,156,98,110,113,39,161,734,100,592,211,116,46,151,14,120,50,undefined,na,1,84,77,32,undefined,215,64,26,23,19,157,527,24,266,56,43,82,82,80,24,undefined,113,112,38,97,na,117,431,85,100,na,94,251,119,33,10,172,32,99,46,18,57,25,24
11/08/2021,17,210,108,91,336,259,343,78,115,143,41,12,77,na,121,na,116,119,89,134,49,205,895,106,609,264,146,56,199,37,101,70,undefined,na,1,136,65,48,undefined,40,48,54,46,22,152,534,42,238,75,58,83,66,73,33,undefined,115,201,105,158,na,143,574,97,81,na,135,326,119,32,14,241,50,93,77,19,63,86,12
11/08/2021,18,220,100,184,382,533,365,82,100,93,47,24,146,na,122,na,89,88,64,127,51,203,777,104,385,312,175,64,418,145,95,60,undefined,na,23,147,66,48,undefined,21,37,37,36,24,229,654,25,303,72,46,61,68,86,57,undefined,112,135,109,141,na,123,618,101,102,na,222,451,121,2,14,242,29,273,62,na,53,184,5
11/08/2021,19,198,135,269,480,443,295,67,53,57,21,31,141,na,67,na,117,58,45,118,42,179,721,89,280,206,169,53,289,166,127,54,undefined,na,32,160,50,30,undefined,39,41,47,44,27,211,714,15,241,63,66,59,40,66,53,undefined,100,72,51,150,na,124,471,85,142,na,191,331,121,8,19,175,8,264,16,na,34,174,6
11/08/2021,20,104,63,185,238,294,191,38,38,30,37,42,187,na,54,na,51,31,33,94,37,108,683,93,228,150,103,34,243,40,77,43,undefined,na,6,105,23,35,undefined,6,27,26,17,12,116,438,16,173,40,68,51,25,59,24,undefined,57,58,30,113,na,91,348,85,71,2,67,211,66,11,9,92,6,113,na,2,9,166,2
11/08/2021,21,66,27,99,124,115,139,26,25,25,19,19,92,na,34,na,28,35,8,54,18,73,485,55,201,141,98,34,81,11,62,48,undefined,na,11,69,13,26,undefined,28,16,24,23,13,59,256,13,151,35,70,39,19,34,30,undefined,46,38,29,45,na,40,293,66,47,1,32,118,36,1,0,54,7,133,na,5,9,96,4
11/08/2021,22,51,26,100,108,74,108,8,22,40,8,21,51,na,26,na,44,19,12,45,10,50,316,38,158,125,69,9,60,13,50,31,undefined,na,14,40,13,10,undefined,80,4,14,9,9,34,168,7,123,12,72,13,19,18,20,undefined,45,28,7,27,na,40,200,39,36,na,32,77,17,1,1,22,9,21,na,10,10,43,4
11/08/2021,23,31,7,38,43,56,73,10,14,5,7,7,44,na,20,na,13,8,3,20,4,30,186,13,94,78,79,12,18,4,26,19,undefined,na,4,19,14,4,undefined,32,5,4,6,2,8,82,3,79,13,55,9,15,15,14,undefined,23,12,17,21,na,7,134,52,8,na,5,25,6,0,7,9,3,8,na,na,4,13,2
12/08/2021,0,5,5,24,19,24,16,3,1,9,na,na,10,na,6,na,5,14,5,12,na,13,124,16,40,16,45,1,25,6,16,9,undefined,na,5,10,1,2,undefined,27,4,4,2,2,8,55,3,36,7,36,1,11,7,11,undefined,11,3,7,17,na,7,71,23,19,na,2,12,6,0,3,2,1,1,na,2,na,7,na
12/08/2021,1,12,9,4,11,21,13,7,2,1,na,6,15,na,2,na,2,na,na,10,na,7,25,3,31,10,29,1,18,2,4,5,undefined,na,2,4,1,1,undefined,na,6,8,4,3,12,29,6,40,7,29,na,10,3,3,undefined,4,4,1,7,na,8,95,30,21,na,3,10,4,3,1,12,na,5,na,5,1,4,na
12/08/2021,2,8,4,5,6,17,18,na,1,na,na,na,3,na,2,na,1,2,1,na,1,6,42,12,21,16,28,3,18,na,14,2,undefined,na,1,3,4,na,undefined,na,1,na,na,na,1,39,6,30,2,45,2,4,4,3,undefined,6,6,3,2,na,8,44,19,6,na,1,na,10,0,0,2,3,11,na,1,1,2,na
12/08/2021,3,na,5,10,9,27,11,2,1,na,1,na,2,na,7,na,18,na,2,3,4,10,43,6,13,6,19,na,34,1,12,2,undefined,na,na,2,4,na,undefined,na,1,4,1,1,8,28,3,21,4,19,7,2,na,2,undefined,1,3,5,7,na,4,24,11,12,na,1,5,6,2,12,1,1,6,na,na,na,1,na
12/08/2021,4,12,1,10,16,50,12,10,na,6,na,na,4,na,6,na,na,5,2,4,na,7,24,1,19,8,27,1,59,1,4,6,undefined,na,na,4,2,5,undefined,na,na,4,2,na,8,58,1,39,4,18,6,2,2,6,undefined,4,na,4,3,na,4,28,2,12,na,1,12,7,0,15,2,na,25,na,5,8,1,na
12/08/2021,5,19,9,30,34,70,62,13,11,34,na,6,13,na,32,na,20,35,9,8,1,29,85,14,114,74,56,15,56,5,19,3,undefined,na,18,13,14,9,undefined,7,16,3,10,10,20,218,7,54,21,14,10,11,12,5,undefined,6,32,7,7,na,19,84,9,8,na,14,14,8,3,6,5,3,46,na,3,3,13,na
12/08/2021,6,59,27,42,76,143,254,88,46,78,22,17,48,na,87,na,80,85,28,10,9,41,285,53,240,198,100,26,110,40,18,10,undefined,na,31,97,32,4,undefined,22,29,44,11,8,39,260,6,105,47,60,12,95,19,8,undefined,23,87,33,27,na,36,232,36,63,5,32,30,56,15,9,10,8,72,na,55,7,54,5
12/08/2021,7,104,60,62,151,181,280,146,137,117,40,36,115,na,144,na,103,131,74,33,15,46,441,98,312,373,149,49,150,68,26,65,undefined,na,59,158,85,25,undefined,55,44,41,28,19,72,342,26,152,67,58,44,32,35,27,undefined,46,132,79,87,na,72,220,30,183,1,85,69,142,72,22,51,17,55,na,24,47,110,28
12/08/2021,8,167,91,76,248,279,364,154,160,174,43,30,141,na,142,na,136,179,137,60,33,117,611,126,424,391,185,68,265,82,52,63,undefined,na,48,210,138,31,undefined,49,87,73,67,30,134,476,42,249,102,67,87,54,60,54,undefined,58,194,91,147,na,143,269,32,225,2,100,112,145,99,48,100,10,78,na,35,96,161,48
12/08/2021,9,132,99,84,264,236,308,109,113,83,53,28,120,na,111,na,169,197,117,81,42,122,475,72,357,345,301,76,178,61,64,82,undefined,na,60,157,134,68,undefined,39,74,52,44,20,136,441,35,259,133,82,136,59,42,49,undefined,52,145,90,159,na,103,238,54,296,na,82,161,219,120,50,149,55,68,na,31,112,118,33
12/08/2021,10,168,120,123,331,247,253,108,146,78,54,51,149,na,97,na,226,195,121,127,66,146,607,103,287,359,312,159,162,62,79,77,undefined,na,61,160,127,81,undefined,50,68,70,57,37,169,547,21,299,154,110,139,67,74,55,undefined,74,89,78,173,na,122,335,67,229,2,91,196,156,101,45,187,47,70,na,37,122,174,36
12/08/2021,11,230,111,153,412,287,251,116,172,64,46,51,167,na,102,na,199,173,120,181,51,210,571,96,298,454,443,148,195,58,93,70,undefined,na,35,188,129,85,undefined,32,115,66,34,34,160,510,42,373,173,143,154,162,104,56,undefined,72,113,84,226,na,150,440,70,255,2,89,287,177,137,33,217,89,84,na,28,137,191,52
12/08/2021,12,309,255,188,507,348,412,154,216,123,74,60,208,na,142,na,282,260,117,250,42,348,828,147,429,540,653,170,267,110,125,71,undefined,na,66,280,132,119,undefined,71,103,101,38,52,276,687,39,486,254,236,179,105,104,38,undefined,105,158,61,298,na,219,621,82,343,5,118,396,297,168,50,322,126,61,na,54,132,223,63
12/08/2021,13,330,218,203,549,362,378,151,208,116,37,56,189,na,142,na,272,266,131,270,74,313,796,154,388,545,555,183,261,104,139,93,undefined,na,74,250,119,132,undefined,71,106,71,32,31,236,629,53,516,206,198,198,104,155,68,undefined,172,162,95,335,na,173,659,124,295,na,149,378,238,172,39,319,31,91,na,38,191,215,66
12/08/2021,14,331,195,268,504,328,389,109,149,102,41,64,205,na,146,na,313,190,110,282,49,296,848,102,409,547,442,136,231,113,122,80,undefined,na,94,257,92,103,undefined,60,95,57,45,52,205,662,33,492,190,118,122,156,126,75,undefined,127,141,114,294,na,201,658,96,312,na,121,463,199,131,47,232,25,81,na,60,130,205,74
12/08/2021,15,352,182,242,517,395,437,170,183,107,56,60,166,na,143,na,236,118,116,288,34,213,953,113,496,559,320,101,247,102,143,71,undefined,na,50,286,125,99,undefined,54,105,65,35,37,211,715,35,509,147,105,144,115,118,51,undefined,117,172,142,283,na,204,615,107,337,11,152,438,202,97,35,249,19,65,na,32,92,229,56
12/08/2021,16,291,158,242,504,465,467,152,208,168,46,81,237,na,164,na,202,124,130,217,54,242,1111,158,561,578,205,73,259,126,144,80,undefined,na,52,318,83,105,undefined,38,90,73,57,40,264,707,38,522,107,69,118,107,128,79,undefined,153,201,158,353,na,228,699,110,155,na,170,501,188,90,28,304,17,93,na,33,130,269,89
12/08/2021,17,333,145,238,502,523,574,271,321,203,66,102,315,na,248,na,169,166,131,219,57,281,1148,168,690,624,245,94,351,160,121,89,undefined,na,48,478,112,127,undefined,39,111,80,69,46,253,824,60,407,131,67,103,100,101,63,undefined,182,256,222,291,na,234,778,106,145,na,201,539,200,60,23,340,73,104,na,50,132,369,60
12/08/2021,18,233,111,227,370,344,404,170,164,88,60,65,247,na,128,na,80,83,48,219,50,167,947,102,471,497,206,89,243,110,106,111,undefined,na,28,324,80,88,undefined,22,71,77,62,30,138,568,21,368,112,45,102,88,103,56,undefined,149,165,91,160,na,147,656,111,108,na,92,456,109,6,18,256,54,91,na,24,94,258,5
12/08/2021,19,180,85,203,219,198,217,73,72,47,67,60,268,na,100,na,53,54,28,145,31,177,657,69,354,215,159,50,162,46,129,85,undefined,na,19,149,47,57,undefined,14,28,38,45,28,99,336,9,243,49,61,52,52,58,30,undefined,110,98,56,115,na,129,466,91,37,na,73,330,86,6,7,147,33,75,na,7,34,252,2
12/08/2021,20,109,36,188,180,174,156,45,46,46,42,46,215,na,63,na,63,37,15,135,46,122,533,78,194,158,98,44,108,51,61,45,undefined,na,9,106,55,35,undefined,24,25,35,26,11,73,265,11,167,46,64,74,45,53,43,undefined,78,70,49,70,na,65,322,74,49,na,52,213,42,3,7,100,6,30,na,5,16,232,1
12/08/2021,21,71,25,160,104,114,161,36,40,33,23,27,123,na,52,na,22,36,17,77,24,91,411,43,198,152,80,17,81,32,27,56,undefined,na,7,62,9,27,undefined,10,11,19,13,8,45,228,7,136,18,39,88,32,35,20,undefined,42,48,47,48,na,63,315,62,48,na,23,128,39,1,11,105,6,20,na,na,5,119,4
12/08/2021,22,54,14,84,73,76,113,30,27,51,22,14,62,na,38,na,38,35,7,45,19,35,331,27,175,118,72,18,43,5,30,27,undefined,na,23,41,11,39,undefined,22,8,11,7,4,38,166,6,87,29,25,16,22,20,29,undefined,26,37,20,49,na,42,191,44,51,na,27,77,19,0,0,27,12,18,na,8,11,58,4
12/08/2021,23,28,7,55,38,42,66,6,9,17,14,17,53,na,7,na,16,20,1,39,6,40,129,9,70,77,75,2,28,7,28,16,undefined,na,3,13,14,4,undefined,8,3,5,6,4,21,82,2,79,6,49,4,26,10,13,undefined,12,15,18,18,na,25,134,33,24,na,16,38,16,1,2,8,na,12,na,na,5,27,2
13/08/2021,0,8,64,30,34,37,23,na,na,9,8,5,25,na,8,na,10,5,3,6,11,17,66,15,48,21,50,2,29,1,18,9,undefined,na,1,6,2,1,undefined,5,1,6,6,3,10,42,3,51,10,31,7,10,7,6,undefined,9,11,5,14,na,11,70,29,13,na,8,9,9,1,0,na,4,6,na,na,2,11,2
13/08/2021,1,10,4,20,13,12,8,1,1,2,3,3,12,na,4,na,5,2,2,11,7,12,48,3,15,6,25,3,13,1,3,4,undefined,na,na,3,1,na,undefined,1,1,3,6,1,5,41,2,33,5,20,1,13,4,7,undefined,8,4,7,6,na,11,44,5,19,na,9,1,8,0,0,na,na,2,na,1,1,4,na
13/08/2021,2,8,4,14,12,12,42,na,na,1,na,4,8,na,2,na,3,9,2,5,4,4,25,5,28,6,34,1,3,2,2,1,undefined,na,na,2,1,na,undefined,na,1,na,1,1,5,38,na,18,8,10,na,6,5,1,undefined,9,2,4,9,na,9,30,14,11,na,1,8,3,0,0,na,1,5,na,na,na,6,1
13/08/2021,3,5,1,16,13,44,3,na,na,na,1,na,1,na,na,na,7,4,na,2,na,12,36,10,4,4,30,na,39,na,12,4,undefined,na,na,2,8,na,undefined,na,na,1,na,na,11,24,na,19,3,21,1,5,4,1,undefined,6,7,3,4,na,4,18,10,18,na,1,6,3,0,0,2,na,7,na,1,na,3,na
13/08/2021,4,9,na,12,21,46,12,9,na,4,1,3,2,na,2,na,3,10,1,na,na,2,43,2,10,7,21,8,58,1,1,3,undefined,na,na,2,3,4,undefined,na,na,5,2,2,6,35,1,39,8,6,4,5,1,3,undefined,2,na,4,6,na,9,36,9,15,na,2,12,2,2,4,3,4,11,na,3,na,na,na
13/08/2021,5,11,8,21,46,78,61,18,11,32,2,8,16,na,20,na,21,28,11,7,4,25,113,17,109,75,52,11,74,4,11,12,undefined,na,13,13,15,9,undefined,2,11,5,7,4,33,159,9,46,14,24,8,19,14,4,undefined,8,27,7,14,na,9,93,5,20,na,13,11,16,4,8,4,1,35,na,21,na,19,1
13/08/2021,6,44,21,32,74,150,267,85,56,64,5,18,46,na,76,na,75,78,23,38,10,26,306,45,262,227,117,21,96,42,19,15,undefined,na,32,93,29,9,undefined,18,29,38,20,17,38,257,5,98,25,58,10,104,20,11,undefined,19,95,19,39,na,44,233,48,85,na,33,46,61,17,25,15,16,58,na,47,13,55,5
13/08/2021,7,105,50,57,160,193,279,153,186,107,36,42,90,na,127,na,82,121,60,45,12,46,434,103,401,390,143,56,190,81,34,29,undefined,na,45,158,52,21,undefined,28,57,44,31,20,81,386,14,137,58,65,52,40,37,26,undefined,48,127,51,82,na,78,210,56,162,na,72,66,103,67,36,47,68,59,na,27,36,115,20
13/08/2021,8,129,82,86,266,292,310,130,172,166,49,40,130,na,138,na,132,219,147,46,17,69,617,125,447,386,237,96,251,66,42,73,undefined,na,64,189,115,33,undefined,35,64,65,62,43,116,537,34,222,98,78,118,65,68,42,undefined,79,195,111,140,na,125,285,147,221,na,99,144,157,123,38,113,8,84,na,28,86,152,37
13/08/2021,9,108,124,83,288,223,234,92,138,94,32,31,130,na,105,na,172,179,123,80,19,114,528,105,325,413,250,121,211,68,51,68,undefined,na,95,179,107,41,undefined,44,85,74,53,25,158,497,30,257,132,97,125,68,68,36,undefined,61,109,100,132,na,126,278,93,254,na,87,167,186,113,37,154,78,90,22,35,101,119,39
13/08/2021,10,172,121,139,317,256,249,156,186,72,54,40,154,na,102,na,197,201,104,166,45,111,531,80,303,420,390,134,211,97,73,82,undefined,na,47,185,91,58,undefined,39,68,83,46,24,145,528,27,342,148,137,151,106,83,33,undefined,92,105,83,198,na,180,370,300,247,2,100,185,184,114,47,199,35,55,50,29,128,182,59
13/08/2021,11,213,144,133,425,289,268,118,166,58,46,66,173,na,109,na,232,190,103,218,35,178,626,110,323,472,449,172,207,64,125,85,undefined,na,51,266,111,74,undefined,41,76,84,34,22,183,594,32,419,175,177,169,84,89,56,undefined,124,108,95,255,na,190,489,285,309,1,106,309,208,106,45,219,67,55,48,42,176,186,55
13/08/2021,12,357,202,256,539,405,353,155,222,108,74,67,206,na,127,na,290,285,131,309,69,281,859,159,400,483,691,224,264,121,112,102,undefined,na,78,293,141,106,undefined,69,103,126,30,30,260,654,59,474,256,218,193,135,131,43,undefined,173,153,111,348,na,231,662,262,342,na,139,379,278,193,46,321,143,90,98,46,142,249,87
13/08/2021,13,428,217,228,600,403,396,178,223,116,44,62,215,na,145,na,314,243,110,290,65,245,921,181,407,539,519,162,291,146,152,110,undefined,na,68,363,139,117,undefined,61,111,229,87,59,248,757,40,484,205,188,212,111,149,98,undefined,171,174,144,369,na,288,711,349,323,2,159,429,277,159,72,360,40,85,86,37,131,257,78
13/08/2021,14,329,186,219,572,416,436,174,222,93,69,79,237,na,129,na,257,190,96,268,69,209,936,125,410,607,388,141,229,138,114,92,undefined,na,82,265,114,105,undefined,59,82,130,59,53,251,710,41,485,189,139,188,153,137,76,undefined,144,163,116,340,na,282,684,131,365,na,125,510,220,118,51,218,11,74,53,41,138,241,75
13/08/2021,15,370,164,233,556,434,523,194,174,104,54,62,193,na,157,na,260,159,106,248,61,261,1004,112,548,613,298,115,241,142,144,81,undefined,na,61,283,114,85,undefined,49,74,79,69,35,245,728,25,486,216,121,205,87,140,64,undefined,134,195,158,300,na,256,770,93,286,na,156,549,175,99,40,331,10,74,66,75,124,273,69
13/08/2021,16,317,190,278,591,498,492,223,262,192,65,98,256,na,166,na,203,175,105,270,76,278,1060,152,547,665,257,108,312,143,113,101,undefined,na,71,320,109,98,undefined,42,105,84,75,55,247,775,38,511,151,109,153,99,141,48,undefined,151,181,172,318,na,191,727,115,166,na,170,560,210,103,25,280,33,71,68,34,130,313,72
13/08/2021,17,345,196,574,594,524,512,311,345,171,82,141,424,na,207,na,186,145,97,269,61,255,1188,159,622,880,257,96,414,240,136,88,undefined,na,76,388,103,85,undefined,53,120,114,120,63,269,918,49,477,135,89,149,103,155,96,undefined,196,271,193,322,na,221,854,126,171,na,205,650,243,74,28,367,118,119,90,47,144,519,103
13/08/2021,18,350,115,333,496,493,506,219,228,122,73,127,445,na,168,na,128,98,47,312,48,281,1061,121,451,595,230,102,363,194,190,102,undefined,na,74,411,75,81,undefined,53,91,75,95,44,187,674,48,419,125,103,183,95,105,88,undefined,180,189,113,185,na,180,709,99,154,na,152,601,140,9,18,444,45,102,54,37,105,482,12
13/08/2021,19,232,84,268,293,310,343,91,93,53,58,81,276,na,99,na,79,55,23,219,68,174,732,97,311,282,203,54,205,73,116,93,undefined,na,29,214,41,65,undefined,13,26,40,46,21,149,421,34,277,66,118,136,55,94,49,undefined,142,128,55,136,na,122,586,100,97,na,107,419,110,10,10,258,19,60,45,13,63,298,5
13/08/2021,20,141,54,210,206,222,195,40,69,40,44,48,168,na,72,na,34,20,5,164,39,116,593,88,252,181,163,32,169,41,110,108,undefined,na,19,111,31,49,undefined,6,19,30,27,14,107,328,15,219,55,57,108,51,49,42,undefined,95,69,36,93,na,69,467,79,110,na,49,275,53,4,12,148,8,43,24,6,24,167,7
13/08/2021,21,84,34,150,154,151,226,36,51,36,26,33,127,na,51,na,37,27,13,95,20,88,419,67,249,133,129,24,113,35,83,65,undefined,na,8,76,17,39,undefined,13,15,25,20,11,55,261,11,156,34,81,55,44,54,24,undefined,77,69,33,53,na,71,356,64,68,na,26,186,44,1,2,62,5,47,23,7,9,116,6
13/08/2021,22,35,21,103,104,88,150,16,30,43,25,29,95,na,30,na,41,29,7,58,5,60,412,44,193,131,85,19,46,19,35,42,undefined,na,15,31,17,18,undefined,13,11,9,9,8,55,180,5,111,18,82,64,26,28,19,undefined,49,51,18,48,na,51,242,47,73,na,27,91,19,1,2,29,8,21,4,7,4,82,11
13/08/2021,23,36,10,84,40,55,84,3,8,26,9,21,70,na,11,na,5,24,6,31,4,41,242,12,97,87,68,11,23,11,28,17,undefined,na,10,29,9,8,undefined,8,11,14,16,6,9,114,4,62,13,56,5,21,14,16,undefined,19,35,16,20,na,17,151,44,32,na,19,42,15,0,3,8,4,22,na,na,1,45,2
14/08/2021,0,18,5,38,18,43,33,8,na,14,2,7,19,na,8,na,5,5,2,21,7,21,57,8,63,27,54,8,35,11,11,7,undefined,na,3,8,5,4,undefined,2,5,9,8,1,4,56,3,37,6,65,2,8,6,7,undefined,18,19,14,14,na,12,97,37,28,na,14,19,6,1,2,4,1,6,na,3,na,18,na
14/08/2021,1,7,2,23,24,15,14,3,na,6,3,2,8,na,5,na,8,4,2,8,1,7,52,10,39,21,44,1,21,na,9,na,undefined,na,na,2,6,1,undefined,na,na,1,3,3,8,58,na,39,2,40,3,13,6,na,undefined,24,7,4,6,na,6,58,25,15,na,6,8,10,0,3,na,2,5,na,2,2,3,1
14/08/2021,2,15,6,17,15,33,7,2,1,6,4,2,5,na,3,na,na,11,1,8,na,1,47,3,25,7,22,5,45,na,4,6,undefined,na,na,4,na,4,undefined,na,1,2,5,3,7,65,na,19,5,14,3,2,2,5,undefined,8,2,6,2,na,12,25,12,29,na,2,2,6,0,1,na,na,5,na,na,na,3,na
14/08/2021,3,7,na,13,16,36,15,na,na,1,na,5,6,na,2,na,2,4,na,3,1,20,57,na,18,5,31,3,49,1,5,6,undefined,na,2,2,2,6,undefined,na,1,2,na,na,9,22,na,36,13,13,2,6,1,3,undefined,5,na,3,3,na,3,55,14,30,na,1,4,1,0,0,na,1,7,na,1,na,5,na
14/08/2021,4,8,11,8,5,26,9,4,na,1,1,na,2,na,1,na,2,2,na,1,1,8,33,7,20,18,22,6,35,1,2,5,undefined,na,na,1,3,4,undefined,na,3,2,1,na,15,27,3,46,2,8,4,2,1,na,undefined,6,1,5,4,na,4,43,12,23,na,9,8,1,0,0,4,na,2,na,2,na,6,na
14/08/2021,5,7,8,7,21,35,29,23,3,6,2,na,2,na,11,na,22,26,3,2,2,11,84,6,40,55,44,3,46,5,10,na,undefined,na,3,8,11,8,undefined,na,3,1,na,na,21,114,4,71,9,20,8,9,9,5,undefined,11,11,2,4,na,8,65,10,33,na,11,11,6,0,2,1,4,20,na,1,1,4,na
14/08/2021,6,20,10,19,34,79,75,13,24,13,5,9,22,na,18,na,51,34,6,14,4,40,112,25,119,126,85,21,46,12,20,8,undefined,na,15,29,3,4,undefined,16,7,16,8,6,28,145,1,52,28,49,7,33,11,1,undefined,12,25,8,10,na,22,74,47,48,na,37,15,31,6,3,4,na,25,na,5,2,31,6
14/08/2021,7,30,16,20,44,108,128,63,59,25,4,19,39,na,46,na,24,42,11,9,9,14,170,23,115,182,133,40,62,41,15,8,undefined,na,18,90,11,13,undefined,30,30,21,2,1,28,121,8,56,51,65,29,65,15,6,undefined,24,25,15,27,na,23,104,16,107,8,26,24,48,19,7,21,9,29,na,23,14,41,34
14/08/2021,8,74,56,40,113,153,162,131,152,23,28,32,79,na,117,na,39,56,27,32,10,39,276,35,126,397,197,98,95,73,34,19,undefined,na,35,153,44,12,undefined,34,44,36,28,18,49,217,23,148,93,79,60,33,20,12,undefined,37,32,31,56,na,45,186,35,160,na,40,67,79,46,11,157,1,49,na,19,41,103,56
14/08/2021,9,106,62,71,223,255,200,233,224,32,31,56,174,na,113,na,100,107,40,37,15,85,317,38,150,608,316,172,178,140,46,61,undefined,na,77,261,47,49,undefined,17,45,42,35,17,94,363,31,193,204,146,134,73,31,37,undefined,36,77,46,110,na,72,198,54,196,na,61,126,95,58,32,232,6,83,na,12,115,207,96
14/08/2021,10,215,128,107,352,387,307,334,377,58,54,87,312,na,167,na,158,118,41,106,24,179,213,60,229,905,559,314,295,185,65,103,undefined,na,106,462,52,100,undefined,18,107,117,62,32,163,620,37,296,323,189,254,87,59,58,undefined,77,96,90,177,na,131,358,65,253,na,107,270,192,115,44,285,19,141,na,41,210,370,157
14/08/2021,11,305,205,195,499,501,427,490,446,60,60,154,424,na,228,na,179,165,72,197,55,263,677,87,288,1004,763,344,413,341,132,100,undefined,na,119,621,74,103,undefined,23,137,79,62,31,183,649,32,422,460,305,265,159,113,78,undefined,137,111,115,279,na,159,591,92,289,na,148,385,213,119,52,396,24,148,na,40,201,476,260
14/08/2021,12,305,204,277,539,644,475,467,482,88,62,110,445,na,225,na,209,161,75,307,119,330,1023,80,283,1069,863,364,370,341,143,121,undefined,na,111,602,55,129,undefined,26,124,101,41,38,239,846,50,474,429,342,291,143,142,65,undefined,142,134,104,318,na,236,712,90,276,na,171,514,242,158,78,372,21,175,22,41,210,472,219
14/08/2021,13,415,262,315,668,621,468,399,426,63,57,125,411,na,222,na,88,178,73,320,83,266,992,95,321,1047,757,315,343,350,141,124,undefined,na,86,646,61,132,undefined,20,96,91,39,49,286,953,58,553,471,310,300,143,149,80,undefined,130,157,77,325,na,195,800,115,285,50,172,567,331,135,59,296,25,169,52,10,142,406,238
14/08/2021,14,438,248,301,639,641,488,342,407,91,46,129,343,na,175,na,219,131,48,314,64,258,1065,85,376,1023,736,267,359,272,119,117,undefined,na,74,628,57,109,undefined,28,117,77,55,37,314,837,53,491,469,274,272,206,187,80,undefined,163,163,107,380,na,192,781,110,222,104,227,575,244,110,38,338,47,144,63,44,156,394,197
14/08/2021,15,376,187,371,657,630,474,444,378,87,57,120,389,na,172,na,154,160,47,319,60,289,932,104,437,1108,521,184,357,329,130,104,undefined,na,98,598,62,117,undefined,20,94,86,94,59,317,848,32,494,306,197,244,135,157,69,undefined,147,115,89,332,na,188,823,113,219,98,187,668,208,103,32,332,10,122,44,30,169,483,156
14/08/2021,16,398,182,376,519,470,449,252,353,84,46,123,439,na,161,na,160,94,40,265,53,301,905,91,354,854,251,100,291,266,154,87,undefined,na,61,490,56,89,undefined,22,88,63,83,37,294,761,22,444,184,112,223,104,139,62,undefined,143,144,101,379,na,196,735,109,201,74,140,666,140,79,21,274,20,100,49,25,135,509,147
14/08/2021,17,321,131,437,515,512,380,219,320,78,63,120,387,na,163,na,93,66,29,296,54,286,801,88,305,658,215,85,297,246,133,101,undefined,na,53,396,40,75,undefined,27,94,61,55,47,251,667,40,351,94,74,111,92,135,75,undefined,164,158,90,294,na,190,692,86,105,85,155,623,177,62,28,290,95,86,61,29,99,461,84
14/08/2021,18,270,105,311,455,342,344,140,176,59,53,122,338,na,117,na,81,46,23,240,54,231,764,57,298,460,200,62,199,123,110,101,undefined,na,47,253,51,90,undefined,3,50,52,44,41,147,530,21,324,84,68,122,73,109,62,undefined,145,124,88,154,na,185,676,127,117,46,111,525,100,8,11,254,74,39,37,18,72,353,15
14/08/2021,19,147,72,256,276,228,233,58,79,48,38,51,208,na,57,na,68,52,7,266,44,195,610,67,229,231,155,60,135,46,106,65,undefined,na,17,126,48,74,undefined,13,42,36,38,20,95,320,14,254,67,70,88,47,79,28,undefined,107,59,69,123,na,120,511,79,76,30,56,378,72,4,8,169,13,36,32,13,43,207,6
14/08/2021,20,114,42,159,152,169,175,41,70,22,44,61,152,na,42,na,31,23,8,126,34,93,581,35,216,148,124,42,119,35,78,78,undefined,na,17,90,17,40,undefined,1,18,18,19,9,73,253,10,190,44,70,69,29,72,44,undefined,61,49,34,63,na,78,420,93,63,17,43,228,60,2,12,108,40,22,19,9,18,151,11
14/08/2021,21,63,34,140,146,132,154,16,47,20,43,46,116,na,41,na,30,37,7,103,21,80,361,51,159,133,101,29,48,16,49,63,undefined,na,1,46,17,23,undefined,5,7,16,7,8,54,169,5,148,35,67,40,21,33,17,undefined,65,33,30,47,na,49,313,72,62,24,25,159,40,2,3,51,6,29,19,1,13,108,3
14/08/2021,22,36,21,106,80,86,110,11,9,21,16,19,58,na,30,na,36,21,5,54,7,33,332,37,113,130,91,15,47,20,28,45,undefined,na,13,48,15,7,undefined,16,10,13,8,6,42,142,8,115,27,97,28,30,17,12,undefined,35,34,19,27,na,37,228,46,62,15,32,92,15,0,4,24,2,9,26,6,3,39,3
14/08/2021,23,26,10,70,46,47,48,10,7,8,7,11,34,na,21,na,24,12,1,28,7,39,181,14,56,76,50,6,50,6,34,16,undefined,na,7,10,8,6,undefined,13,9,13,15,9,11,87,8,72,11,47,5,29,14,11,undefined,26,17,11,17,na,23,131,41,44,7,13,34,5,0,2,4,na,23,11,4,na,23,2
15/08/2021,0,17,2,40,11,45,35,7,5,6,4,3,24,na,14,na,5,5,1,16,2,25,115,8,59,23,60,8,26,8,21,15,undefined,na,3,12,2,na,undefined,2,2,1,2,3,4,46,na,56,9,35,5,16,8,4,undefined,8,5,8,15,na,16,81,34,47,5,6,15,9,0,0,2,na,3,7,na,na,15,1
15/08/2021,1,4,2,14,8,16,17,6,2,5,na,3,4,na,5,na,7,3,na,12,na,5,100,5,37,9,27,na,20,na,4,5,undefined,na,2,2,1,4,undefined,1,2,6,5,3,2,28,na,46,1,16,4,15,4,3,undefined,12,4,8,4,na,19,53,14,32,3,5,8,10,0,3,1,na,5,8,1,7,5,na
15/08/2021,2,8,3,12,10,15,26,5,2,2,3,5,9,na,7,na,1,3,na,7,2,12,40,1,9,5,20,3,21,na,4,na,undefined,na,1,1,4,na,undefined,1,3,na,2,na,na,20,na,33,5,30,2,9,5,1,undefined,4,2,2,6,na,12,28,10,31,1,na,8,2,0,1,na,1,1,6,na,na,7,na
15/08/2021,3,1,na,4,27,42,12,1,na,na,1,na,1,na,1,na,2,4,na,3,4,na,51,1,16,6,26,1,39,8,3,na,undefined,na,1,3,1,2,undefined,na,na,na,na,na,3,48,na,11,2,22,1,8,1,3,undefined,na,2,na,5,na,10,31,7,30,4,2,8,6,0,0,na,na,1,2,na,na,5,na
15/08/2021,4,6,46,10,16,19,11,11,na,1,1,7,2,na,6,na,7,6,na,6,na,7,42,4,14,5,33,6,19,4,4,8,undefined,na,1,na,1,6,undefined,na,na,1,na,na,14,33,na,24,8,7,9,5,10,5,undefined,na,na,1,2,na,7,25,7,31,na,6,6,0,0,1,13,1,4,3,1,na,na,na
15/08/2021,5,13,6,8,27,50,15,2,na,4,2,1,na,na,4,na,10,9,2,10,3,15,61,15,35,44,21,4,51,3,10,na,undefined,na,4,4,9,7,undefined,1,8,4,1,na,16,94,3,28,17,7,2,9,11,1,undefined,1,3,5,4,na,5,20,4,40,4,15,15,8,0,2,6,1,5,9,1,na,4,na
15/08/2021,6,19,11,11,52,44,43,16,10,16,na,14,15,na,24,na,56,19,6,5,5,15,128,13,58,141,50,4,21,4,7,1,undefined,na,18,18,7,2,undefined,7,1,3,4,5,35,146,na,49,18,10,3,6,14,5,undefined,10,7,11,5,na,18,39,7,39,6,23,24,11,0,1,7,na,10,7,7,1,16,1
15/08/2021,7,30,21,14,59,66,75,49,57,24,24,20,51,na,31,na,11,26,7,9,6,23,181,13,101,187,84,25,55,39,7,7,undefined,na,12,46,6,8,undefined,15,8,20,17,10,41,117,4,72,23,21,11,8,24,6,undefined,18,18,11,16,na,17,58,9,77,14,25,33,28,5,5,16,1,20,21,7,5,51,26
15/08/2021,8,81,34,48,83,109,115,109,105,20,8,44,106,na,72,na,24,52,10,23,8,28,228,14,126,348,150,65,86,71,22,28,undefined,na,35,134,33,29,undefined,10,31,11,10,7,65,157,18,68,76,78,47,23,12,14,undefined,22,35,21,45,na,46,113,13,183,27,43,74,50,18,8,30,1,48,18,17,28,109,70
15/08/2021,9,87,62,90,166,214,183,246,244,39,21,88,214,na,93,na,50,77,9,33,13,96,347,34,122,639,277,152,210,115,33,57,undefined,na,58,296,21,29,undefined,6,39,29,46,26,81,252,32,140,167,105,134,54,34,29,undefined,36,45,52,92,na,72,222,32,166,65,63,120,57,58,23,135,9,72,23,32,106,221,114
15/08/2021,10,177,115,138,270,368,300,421,380,48,24,98,326,na,177,na,95,85,20,77,31,106,508,81,192,930,475,240,325,223,61,85,undefined,na,82,486,52,94,undefined,14,89,71,50,36,127,438,29,262,269,162,219,63,59,63,undefined,80,105,68,156,na,79,360,56,272,91,74,258,124,62,26,199,3,99,33,26,178,372,187
15/08/2021,11,272,121,195,363,465,365,464,486,55,34,149,440,na,209,na,121,125,42,176,42,202,680,52,225,1132,648,325,390,304,99,104,undefined,na,108,602,41,100,undefined,8,114,69,41,35,174,581,40,336,345,264,286,116,89,78,undefined,82,122,79,217,na,131,476,81,336,111,129,398,177,88,51,266,7,140,51,48,210,506,281
15/08/2021,12,310,151,288,517,572,459,584,532,66,38,145,447,na,229,na,138,132,25,265,56,241,872,78,280,1049,347,367,374,349,155,135,undefined,na,82,690,76,142,undefined,18,107,55,65,34,220,739,59,356,422,385,290,115,134,89,undefined,133,123,97,309,na,163,578,113,287,104,183,470,189,130,47,349,3,194,63,39,163,508,289
15/08/2021,13,370,168,281,601,685,549,433,457,52,30,129,431,na,266,na,190,112,40,234,38,246,1074,73,358,1133,na,293,493,381,126,134,undefined,na,111,769,58,151,undefined,20,107,93,85,64,306,850,35,425,422,379,261,110,162,82,undefined,130,162,96,326,na,205,727,106,236,123,179,553,216,124,68,348,2,164,40,44,124,454,259
15/08/2021,14,462,199,319,534,602,532,490,447,76,46,129,444,na,264,na,210,134,51,259,74,272,1070,83,348,1081,na,246,386,364,107,166,undefined,na,99,852,53,153,undefined,28,131,86,109,50,302,755,49,512,337,252,256,122,137,94,undefined,138,141,86,335,na,222,866,109,286,121,206,624,208,94,37,341,3,156,41,40,133,483,214
15/08/2021,15,336,230,310,587,630,500,388,433,83,48,143,460,na,210,na,152,113,38,322,50,278,980,91,345,1075,na,204,367,383,166,133,undefined,na,126,830,57,113,undefined,20,117,67,83,54,275,847,39,429,298,190,244,107,112,46,undefined,161,132,90,308,na,195,778,108,298,97,152,645,164,63,19,261,7,105,38,41,152,508,192
15/08/2021,16,290,137,344,507,540,464,364,380,57,41,142,423,na,200,na,147,166,31,251,60,226,969,79,339,883,na,106,312,341,137,116,undefined,na,72,553,49,106,undefined,24,82,75,77,49,250,750,49,405,173,112,202,96,112,82,undefined,114,154,107,375,na,178,758,114,224,84,171,603,149,82,22,285,27,89,48,29,119,515,148
15/08/2021,17,246,113,427,437,474,366,240,323,61,60,129,400,na,165,na,100,69,23,236,51,249,922,79,298,729,na,67,298,206,99,86,undefined,na,58,351,34,74,undefined,9,67,80,78,53,235,596,38,397,101,59,117,72,113,73,undefined,136,136,98,299,na,164,673,87,83,111,139,517,174,39,43,262,103,74,49,14,85,456,90
15/08/2021,18,176,87,289,315,292,274,79,175,51,60,82,279,na,92,na,45,59,8,225,44,162,681,66,306,386,na,76,158,103,97,80,undefined,na,26,234,32,81,undefined,6,47,52,52,33,130,440,25,292,107,77,81,52,94,50,undefined,116,113,62,131,na,136,609,77,137,50,77,418,126,5,10,209,67,50,44,11,59,294,8
15/08/2021,19,113,69,211,169,174,172,50,71,28,29,76,207,na,43,na,30,49,16,147,54,116,500,51,234,146,na,34,74,59,92,62,undefined,na,16,126,29,39,undefined,18,31,29,31,18,70,247,11,223,52,138,62,46,69,29,undefined,93,55,48,91,na,94,546,78,98,21,61,264,56,3,15,136,87,30,23,10,36,188,2
15/08/2021,20,56,40,128,144,155,133,22,48,14,20,41,104,na,48,na,24,25,7,124,29,97,487,50,162,105,na,19,87,20,68,33,undefined,na,17,78,25,41,undefined,3,21,29,27,17,52,214,12,127,24,80,60,46,35,33,undefined,79,49,24,63,na,60,326,76,65,18,26,203,49,2,3,59,55,19,24,9,14,115,7
15/08/2021,21,55,16,101,102,112,152,23,25,20,21,24,73,na,22,na,35,30,4,60,12,53,354,41,144,87,na,22,58,16,33,28,undefined,na,12,43,14,20,undefined,113,12,29,12,6,52,148,11,135,29,65,31,35,31,40,undefined,57,33,23,68,na,69,253,64,63,17,26,124,29,1,7,38,44,8,11,3,7,69,3
15/08/2021,22,50,20,66,69,65,73,9,19,18,7,23,71,na,21,na,52,15,3,47,6,40,240,30,126,111,na,13,34,13,30,16,undefined,na,2,22,18,17,undefined,56,5,8,9,5,31,138,6,77,11,40,8,26,12,18,undefined,47,33,19,24,na,39,167,29,41,8,28,108,13,1,6,8,53,6,2,na,5,51,4
15/08/2021,23,24,21,29,43,27,56,4,10,11,1,7,27,na,17,na,12,5,2,28,8,42,164,15,91,56,na,13,17,5,21,13,undefined,na,1,28,1,8,undefined,8,4,4,1,2,21,67,4,69,10,36,6,14,10,14,undefined,16,10,6,11,na,10,113,40,43,6,9,21,7,0,2,6,62,13,na,1,na,14,2
16/08/2021,0,12,3,17,24,31,23,3,1,5,3,2,11,na,5,na,17,7,1,9,4,11,59,4,29,13,na,6,20,3,9,na,undefined,na,4,15,1,2,undefined,na,3,10,1,2,13,35,3,38,4,20,2,15,17,5,undefined,6,8,2,14,na,15,42,26,5,na,4,12,2,0,0,2,60,10,na,na,2,7,1
16/08/2021,1,3,6,8,10,14,30,8,1,na,na,2,6,na,2,na,5,2,4,11,na,5,56,1,13,14,na,1,14,2,11,4,undefined,na,na,31,na,4,undefined,na,na,2,1,1,1,36,2,24,2,14,3,6,13,2,undefined,10,2,na,1,na,8,36,14,3,5,3,5,1,4,0,na,na,26,na,na,1,na,na
16/08/2021,2,3,7,13,9,17,9,na,3,na,na,9,3,na,2,na,2,3,4,6,1,2,54,na,20,4,na,4,9,8,5,2,undefined,na,na,7,1,na,undefined,na,na,5,4,1,5,7,na,19,3,25,2,4,3,7,undefined,5,3,6,2,na,9,28,8,2,2,3,7,2,0,0,na,na,15,na,na,na,1,na
16/08/2021,3,1,1,11,13,23,1,na,na,na,na,na,2,na,1,na,11,2,2,7,2,11,38,3,16,7,na,1,28,2,9,3,undefined,na,2,na,3,1,undefined,na,4,2,4,1,10,21,na,28,2,34,2,2,na,5,undefined,5,2,2,3,na,4,21,10,7,2,2,8,5,0,2,2,na,10,na,na,na,na,na
16/08/2021,4,3,6,11,11,51,10,9,1,na,na,7,4,na,3,na,4,7,3,1,1,2,47,1,22,19,na,6,57,2,6,9,undefined,na,1,7,1,7,undefined,na,2,9,na,na,8,29,1,28,5,4,6,na,3,6,undefined,3,1,2,2,na,5,17,6,8,3,4,8,1,0,0,1,1,16,na,na,na,3,na
16/08/2021,5,15,6,15,30,67,96,15,4,18,2,17,13,na,37,na,10,27,16,8,2,17,111,16,106,69,na,3,59,10,13,7,undefined,na,12,29,11,11,undefined,5,14,4,5,9,19,123,8,35,2,9,5,10,7,4,undefined,4,31,12,10,na,15,68,11,6,3,4,15,10,3,9,2,na,24,na,na,3,16,1
16/08/2021,6,51,19,41,63,130,255,78,48,64,13,20,55,na,66,na,59,79,27,20,4,19,218,72,268,212,na,18,106,33,27,20,undefined,na,31,109,29,8,undefined,14,33,42,22,14,34,248,6,85,10,49,10,93,15,4,undefined,22,105,18,37,na,35,227,42,178,31,58,33,70,16,15,11,4,34,na,56,11,68,2
16/08/2021,7,83,44,50,163,180,278,144,155,106,31,38,126,na,143,na,83,138,74,38,23,40,333,104,378,417,na,24,145,59,35,48,undefined,na,39,137,58,16,undefined,23,48,41,27,34,66,334,26,116,50,37,26,43,39,16,undefined,56,149,47,78,na,83,166,55,100,94,58,70,98,63,29,46,58,76,na,11,39,127,27
16/08/2021,8,119,65,59,222,262,314,145,144,167,46,41,132,na,153,na,137,227,148,53,10,85,496,122,471,457,na,52,228,64,56,49,undefined,na,41,168,79,33,undefined,41,80,71,56,34,121,483,14,193,83,27,61,54,57,39,undefined,59,220,62,126,na,129,258,45,233,166,98,110,170,119,36,91,59,71,na,32,95,161,33
16/08/2021,9,117,99,73,302,199,217,71,89,64,46,30,102,na,75,na,208,179,96,62,15,102,401,78,322,296,na,47,162,78,60,66,undefined,na,52,127,77,32,undefined,28,61,74,32,27,147,479,23,227,69,81,99,47,48,33,undefined,65,100,52,140,na,85,279,107,227,157,73,144,175,110,45,147,108,57,na,23,106,104,18
16/08/2021,10,134,80,117,361,207,214,87,115,60,48,39,101,na,85,na,224,136,121,133,10,148,512,82,257,286,na,57,172,66,85,62,undefined,na,35,122,99,34,undefined,42,58,54,21,15,135,449,7,291,99,77,113,67,54,32,undefined,82,99,44,176,na,140,386,236,229,123,89,232,171,118,53,158,29,60,na,29,135,112,32
16/08/2021,11,199,136,104,394,237,266,72,115,64,29,13,75,na,71,na,210,137,111,169,23,187,556,74,254,305,274,68,175,97,106,55,undefined,na,38,138,93,59,undefined,21,76,81,32,23,184,469,16,292,104,90,178,49,71,56,undefined,74,92,50,209,na,122,411,239,250,105,93,272,163,114,39,177,30,66,na,22,131,81,26
16/08/2021,12,227,165,202,489,276,285,69,105,94,37,30,98,na,91,na,253,188,126,222,32,240,676,106,347,285,372,87,171,68,127,63,undefined,na,54,144,107,64,undefined,70,85,83,53,39,181,593,14,363,128,103,141,90,96,26,undefined,132,116,90,277,na,199,571,249,242,113,98,294,187,138,43,223,135,55,na,43,117,129,37
16/08/2021,13,255,153,153,481,259,267,70,82,74,26,14,83,na,81,na,285,229,111,139,36,258,646,94,339,389,279,86,177,53,153,74,undefined,na,29,124,113,112,undefined,68,71,70,35,23,192,565,16,380,93,97,149,87,101,38,undefined,142,142,83,275,na,149,510,246,300,21,111,337,236,165,52,223,53,41,na,21,74,87,30
16/08/2021,14,290,162,188,460,289,301,83,164,87,34,40,140,na,93,na,276,174,125,180,60,241,775,115,384,431,201,85,180,66,99,61,undefined,na,61,168,90,78,undefined,61,86,70,45,29,211,554,32,444,89,84,124,77,104,55,undefined,105,121,73,268,na,152,552,106,354,19,137,364,178,112,43,234,6,55,na,30,99,176,41
16/08/2021,15,293,186,154,473,334,366,100,123,73,47,26,124,na,126,na,226,164,106,207,65,200,804,71,423,441,158,81,205,78,94,93,undefined,na,42,196,83,72,undefined,32,87,61,36,24,213,591,23,421,100,75,99,124,103,50,undefined,90,151,75,254,na,196,600,84,386,15,132,420,160,96,20,268,14,54,na,25,108,169,32
16/08/2021,16,283,186,159,408,294,377,100,151,132,53,50,143,na,139,na,156,153,122,212,38,244,878,109,508,382,75,63,199,92,128,57,undefined,na,26,234,74,81,undefined,36,63,74,49,34,203,647,31,421,100,63,133,92,80,58,undefined,135,174,97,266,na,179,722,103,155,5,132,459,130,62,21,265,18,70,na,32,90,200,63
16/08/2021,17,277,141,231,435,446,539,220,233,164,43,93,313,na,208,na,130,183,150,209,46,310,1021,169,573,535,243,108,385,128,121,72,undefined,na,61,379,80,89,undefined,43,92,81,79,50,219,722,43,438,117,124,104,112,112,87,undefined,174,270,135,277,na,232,846,117,130,7,166,521,187,54,23,246,88,170,na,54,97,361,63
16/08/2021,18,215,100,217,367,387,386,191,178,103,42,88,318,na,163,na,94,80,58,207,54,225,866,127,411,507,190,74,316,115,108,78,undefined,na,39,371,50,76,undefined,26,64,69,51,22,143,596,26,364,94,85,130,73,108,75,undefined,177,151,75,157,na,171,702,109,103,na,179,516,118,13,17,311,54,153,na,24,80,374,6
16/08/2021,19,145,67,226,232,215,241,63,83,57,31,67,200,na,86,na,66,51,42,146,32,167,716,82,242,272,174,47,174,49,80,50,undefined,na,23,235,51,51,undefined,12,26,36,33,16,96,343,17,228,67,84,48,45,45,44,undefined,111,74,27,100,na,129,529,90,67,na,82,334,82,2,7,163,77,197,na,19,36,227,5
16/08/2021,20,100,36,148,127,142,130,29,37,21,35,44,159,na,49,na,37,54,10,87,17,64,489,62,154,98,105,21,101,22,56,43,undefined,na,12,107,23,26,undefined,13,13,34,31,17,53,244,19,144,40,57,58,35,30,23,undefined,95,38,31,64,na,78,395,75,48,3,42,213,36,0,4,91,189,25,na,3,14,152,5
16/08/2021,21,55,17,61,56,65,92,14,16,27,14,11,50,na,23,na,15,24,11,59,8,48,177,35,160,88,51,16,49,12,41,21,undefined,na,3,31,16,12,undefined,5,6,4,5,5,42,139,5,71,31,35,13,17,24,15,undefined,41,39,26,29,na,36,173,40,37,na,24,81,20,1,3,16,122,16,na,4,1,36,3
16/08/2021,22,30,11,38,49,29,88,4,10,37,8,13,27,na,18,na,27,17,6,23,13,16,160,16,148,108,33,9,22,7,27,7,undefined,na,4,29,7,15,undefined,14,11,9,4,2,18,93,1,63,12,29,2,7,29,6,undefined,51,25,14,13,na,4,134,29,34,2,29,31,14,5,2,17,27,8,na,1,1,11,4
16/08/2021,23,25,6,32,36,15,41,1,4,5,4,4,12,na,14,na,11,7,3,16,1,11,84,8,65,60,30,5,6,2,14,7,undefined,na,3,5,1,1,undefined,5,5,1,1,1,17,44,6,43,7,44,2,6,4,7,undefined,6,10,10,10,na,6,61,16,15,na,7,20,2,0,0,na,50,6,na,1,2,6,na
17/08/2021,0,3,28,10,10,23,6,na,3,3,na,na,4,na,3,na,3,12,1,9,2,6,43,9,36,5,11,1,18,1,9,8,undefined,na,2,na,4,1,undefined,na,3,7,2,2,8,18,2,24,3,13,2,13,1,5,undefined,3,1,3,7,na,8,30,6,17,na,5,5,1,0,0,2,na,7,na,na,na,1,2
17/08/2021,1,1,1,9,3,9,3,6,na,na,na,4,5,na,2,na,na,4,1,7,14,11,26,2,9,2,17,5,6,na,1,1,undefined,na,na,2,1,1,undefined,na,na,1,na,1,3,12,na,5,3,19,1,4,na,na,undefined,2,1,4,5,na,4,17,3,8,na,na,3,7,0,0,na,na,2,na,na,na,2,na
17/08/2021,2,2,2,2,5,13,6,na,na,1,na,na,1,na,1,na,na,4,2,3,1,13,30,na,17,8,21,2,6,na,1,na,undefined,na,na,2,na,na,undefined,na,1,na,na,na,na,13,3,4,1,26,1,3,3,na,undefined,6,2,4,1,na,5,11,5,9,2,na,4,na,na,na,na,1,8,na,na,na,na,na
17/08/2021,3,2,2,4,9,23,2,na,2,na,na,3,2,na,1,na,7,4,1,5,2,13,34,5,7,1,14,1,25,1,9,1,undefined,na,1,3,4,na,undefined,1,1,na,na,na,2,14,na,19,2,8,1,1,na,3,undefined,2,na,3,2,na,4,17,5,7,na,4,4,0,0,7,3,2,12,na,na,na,1,na
17/08/2021,4,1,10,2,12,49,12,4,na,na,2,na,1,na,7,na,5,4,2,na,na,4,49,na,12,15,25,na,50,1,1,6,undefined,na,1,3,1,7,undefined,na,na,5,na,na,3,22,1,29,9,9,4,13,1,4,undefined,na,2,3,1,na,4,21,6,2,na,2,4,4,0,0,1,12,24,na,na,na,na,na
17/08/2021,5,5,9,20,27,69,72,14,8,33,na,2,12,na,24,na,20,28,8,8,2,20,68,11,67,62,43,4,62,8,7,8,undefined,na,6,11,17,7,undefined,13,20,11,5,5,19,143,6,37,16,25,7,7,7,4,undefined,5,25,10,10,na,16,70,18,19,na,13,9,8,1,6,4,na,19,na,3,3,18,1
17/08/2021,6,41,20,22,67,110,195,84,86,72,16,15,40,na,79,na,50,79,20,19,5,19,210,60,180,216,97,15,91,29,18,10,undefined,na,28,100,23,7,undefined,15,29,22,7,9,36,274,17,101,30,47,5,78,22,8,undefined,21,80,33,30,na,33,222,43,66,na,47,43,68,12,15,16,na,43,na,67,10,38,4
17/08/2021,7,67,52,39,162,175,303,117,178,95,26,37,93,na,113,na,96,122,70,34,29,52,354,99,296,347,152,42,141,61,33,30,undefined,na,40,165,51,16,undefined,29,52,31,22,12,76,297,21,156,71,44,34,18,37,12,undefined,45,144,41,95,na,80,184,47,163,5,50,79,83,51,25,58,50,54,na,32,40,102,28
17/08/2021,8,120,79,35,210,237,324,105,136,130,48,27,94,na,135,na,139,199,171,47,35,59,461,119,404,273,152,66,186,100,47,57,undefined,na,30,165,84,31,undefined,37,64,46,35,25,129,455,18,195,98,45,82,61,41,35,undefined,76,169,77,107,na,78,253,46,196,na,86,95,155,90,53,118,60,75,na,21,77,116,24
17/08/2021,9,112,82,65,246,153,217,68,105,85,46,19,85,na,80,na,146,165,117,60,24,107,436,77,267,289,311,84,121,41,52,66,undefined,na,39,134,70,39,undefined,109,84,45,54,37,104,448,30,269,89,97,88,48,53,30,undefined,72,95,82,114,na,102,276,54,176,45,70,156,141,103,36,125,89,47,na,25,79,112,16
17/08/2021,10,140,132,79,311,184,218,89,127,71,30,24,97,na,70,na,165,147,130,118,23,119,491,48,259,287,282,106,121,52,49,71,undefined,na,34,143,62,53,undefined,57,63,51,37,17,113,380,8,285,123,118,106,59,74,31,undefined,93,106,56,168,na,129,291,55,187,10,89,180,132,99,27,161,26,46,na,15,98,107,21
17/08/2021,11,185,117,138,330,201,209,72,135,51,30,41,116,na,97,na,169,125,109,149,24,175,491,76,281,343,413,157,152,65,100,65,undefined,na,25,153,72,60,undefined,45,77,79,30,20,167,460,23,319,143,115,109,84,61,48,undefined,86,109,54,166,na,122,375,63,190,21,113,210,129,98,28,195,109,40,na,32,137,124,26
17/08/2021,12,205,187,185,372,276,290,103,166,106,45,32,144,na,92,na,233,257,142,213,58,217,670,96,355,440,488,150,182,79,116,56,undefined,na,50,267,120,84,undefined,94,94,90,38,35,218,534,40,425,175,190,155,97,115,42,undefined,119,134,111,234,na,185,563,75,267,9,103,310,186,161,32,299,102,49,na,53,117,180,44
17/08/2021,13,299,167,197,450,306,289,134,175,84,38,44,187,na,116,na,274,206,128,207,44,283,748,98,347,466,445,146,207,77,120,68,undefined,na,44,228,94,73,undefined,56,95,73,28,40,223,589,45,388,174,150,185,105,96,62,undefined,153,135,82,266,na,144,567,88,273,10,122,347,201,158,29,229,28,83,na,29,146,205,47
17/08/2021,14,261,134,171,474,297,316,101,194,89,51,52,201,na,113,na,285,169,113,143,59,208,774,106,391,499,354,134,220,94,98,67,undefined,na,39,223,119,89,undefined,47,87,84,47,37,228,518,49,349,166,118,157,103,109,45,undefined,121,150,91,227,na,171,608,75,272,3,137,393,185,95,32,254,3,65,na,46,101,239,41
17/08/2021,15,282,130,189,404,366,376,140,213,94,33,56,188,na,130,na,215,148,118,145,94,235,915,113,408,608,253,102,295,112,132,90,undefined,na,36,331,99,99,undefined,33,69,85,50,41,232,578,39,438,162,120,144,123,106,57,undefined,136,160,113,243,na,214,619,72,268,5,146,440,157,112,18,243,8,77,na,40,142,281,61
17/08/2021,16,277,150,228,436,404,388,169,265,142,54,77,251,na,149,na,242,169,102,152,74,256,842,118,465,600,166,90,253,118,96,78,undefined,na,15,395,90,57,undefined,23,72,75,51,55,226,666,43,471,131,63,121,100,106,77,undefined,173,223,148,283,na,188,705,100,127,7,141,527,168,86,26,286,16,72,na,30,110,338,78
17/08/2021,17,271,138,223,493,429,535,256,330,149,50,99,338,na,229,na,157,182,127,164,63,267,1069,116,562,734,208,88,330,157,129,59,undefined,na,27,395,113,66,undefined,39,108,98,71,59,232,706,39,439,100,93,114,132,109,54,undefined,176,254,149,283,na,222,758,129,125,4,197,516,173,60,15,320,39,87,na,56,120,429,75
17/08/2021,18,218,99,212,348,333,365,172,184,87,68,95,342,na,162,na,96,86,79,151,56,202,905,94,371,536,216,87,268,111,116,62,undefined,na,23,363,66,56,undefined,20,50,69,60,45,175,570,38,332,107,73,81,102,126,59,undefined,155,164,74,127,na,176,701,131,108,4,124,450,96,5,25,250,30,81,na,21,80,458,10
17/08/2021,19,110,48,157,218,211,233,119,84,56,55,82,244,na,73,na,56,51,17,127,61,159,660,74,216,302,161,39,182,86,71,60,undefined,na,19,224,41,52,undefined,11,28,32,31,23,98,364,19,251,74,91,32,57,79,46,undefined,96,84,64,78,na,111,507,84,63,2,80,255,92,1,14,164,78,71,na,12,30,281,9
17/08/2021,20,49,29,103,99,116,132,42,59,29,34,59,175,na,58,na,36,29,17,76,16,59,436,65,167,191,158,33,104,26,46,33,undefined,na,14,121,34,13,undefined,10,12,24,16,11,54,208,14,197,51,73,48,58,57,48,undefined,66,53,50,62,na,62,461,83,50,4,29,206,48,0,3,112,33,23,na,9,17,186,2
17/08/2021,21,43,16,32,46,46,71,19,3,19,23,7,23,na,25,na,14,26,28,39,6,30,153,32,109,73,61,15,37,7,17,15,undefined,na,2,11,9,1,undefined,146,3,6,2,1,18,105,4,64,14,54,4,24,6,12,undefined,28,26,22,18,na,11,168,43,43,6,19,29,33,1,3,23,18,15,na,3,3,10,na
17/08/2021,22,17,8,21,42,29,50,6,3,26,11,3,15,na,10,na,11,24,17,17,8,14,133,16,131,73,29,9,22,na,10,6,undefined,na,1,12,10,2,undefined,30,3,4,na,na,15,82,2,45,11,33,na,15,9,5,undefined,14,14,7,4,na,9,95,25,26,na,22,18,7,1,0,8,23,17,na,1,1,3,na
17/08/2021,23,22,4,16,24,24,37,5,1,8,4,1,1,na,7,na,6,18,6,17,7,16,60,4,64,65,19,3,14,1,11,4,undefined,na,na,6,5,3,undefined,2,2,2,2,1,6,45,na,30,5,37,3,12,1,9,undefined,5,3,5,6,na,9,47,19,9,na,7,14,6,0,0,na,57,2,na,na,na,2,na
18/08/2021,0,12,4,6,17,26,21,na,na,na,3,na,na,na,2,na,5,10,1,5,5,4,30,8,36,5,16,na,17,1,7,5,undefined,na,na,4,1,na,undefined,4,na,5,1,3,12,44,2,34,4,28,1,5,4,10,undefined,3,na,4,11,na,5,46,12,4,na,2,6,1,0,2,na,11,10,na,na,na,na,na
18/08/2021,1,na,1,6,3,8,4,2,na,na,na,1,2,na,1,na,2,3,na,5,1,4,28,1,16,4,14,2,16,1,1,na,undefined,na,na,1,na,1,undefined,141,1,1,na,na,2,29,na,8,7,15,1,4,1,na,undefined,na,3,1,3,na,5,23,3,8,na,3,1,7,1,0,na,na,3,na,na,na,na,na
18/08/2021,2,na,na,4,2,16,22,na,na,na,na,na,1,na,4,na,na,na,4,3,na,5,24,5,17,6,9,3,11,na,2,na,undefined,na,na,10,3,na,undefined,na,na,na,na,na,na,18,na,22,4,18,2,3,na,1,undefined,na,2,2,1,na,4,19,6,5,na,1,5,1,0,0,na,17,5,na,na,na,na,na
18/08/2021,3,1,1,2,7,32,6,na,na,1,na,1,2,na,1,na,6,4,1,2,na,6,43,1,20,6,4,na,43,na,8,na,undefined,na,na,3,na,na,undefined,na,1,2,na,na,7,10,na,17,na,5,1,6,na,1,undefined,2,5,2,na,na,2,7,4,1,na,na,2,2,0,0,na,10,6,na,na,1,na,na
18/08/2021,4,4,3,9,10,43,18,4,na,2,na,1,4,na,5,na,4,2,1,6,3,5,33,na,24,16,11,na,43,na,na,5,undefined,na,na,4,na,6,undefined,na,na,5,2,na,6,31,1,33,1,7,6,4,na,5,undefined,na,2,na,3,na,3,44,4,7,na,2,6,4,0,1,1,na,11,na,na,na,1,1
18/08/2021,5,16,10,18,34,71,75,15,4,27,na,3,9,na,33,na,17,37,7,2,2,18,86,14,70,76,18,3,47,7,8,11,undefined,na,9,16,10,6,undefined,6,19,7,4,4,7,103,6,42,4,6,11,22,7,8,undefined,2,25,13,6,na,8,86,16,12,na,8,14,14,4,7,4,5,27,na,3,3,12,1
18/08/2021,6,36,21,31,79,141,214,76,75,65,14,20,51,na,87,na,70,75,22,11,9,24,227,51,187,238,55,11,85,37,22,25,undefined,na,25,82,28,7,undefined,16,30,20,12,12,30,266,9,104,15,25,11,68,15,5,undefined,19,67,22,37,na,42,202,38,93,3,40,36,50,16,8,10,6,48,na,45,13,59,6
18/08/2021,7,85,44,37,163,195,262,167,166,102,36,31,104,na,124,na,64,118,68,22,28,52,371,75,318,356,82,41,154,85,25,34,undefined,na,67,181,49,38,undefined,25,31,43,29,15,73,316,27,123,66,39,41,28,42,23,undefined,52,121,45,67,na,82,199,42,197,7,72,99,109,69,20,54,26,87,na,29,42,129,29
18/08/2021,8,136,100,53,259,242,295,110,148,153,51,32,137,na,143,na,149,178,125,26,24,61,480,108,344,349,133,48,191,90,46,68,undefined,na,44,164,106,33,undefined,34,86,55,42,33,101,465,27,237,69,37,92,56,34,39,undefined,62,198,78,120,na,94,266,98,245,2,111,119,136,125,45,84,36,70,na,31,95,156,29
18/08/2021,9,145,98,65,228,198,226,97,136,70,51,29,107,na,96,na,130,187,97,39,14,97,409,85,219,344,174,49,126,88,55,70,undefined,na,30,166,96,63,undefined,35,57,36,36,21,122,431,22,231,82,50,120,51,54,25,undefined,58,100,68,131,na,132,271,81,234,3,100,168,147,107,40,126,127,59,na,25,92,144,19
18/08/2021,10,149,104,107,299,267,197,96,137,49,46,34,98,na,96,na,143,147,120,75,20,103,394,56,223,315,na,62,184,89,73,63,undefined,na,45,156,74,42,undefined,37,70,35,21,19,120,477,26,278,96,77,137,64,79,33,undefined,97,90,77,186,na,150,351,309,294,6,79,222,159,89,35,134,37,53,na,33,93,133,25
18/08/2021,11,189,142,135,375,255,292,111,129,58,30,40,152,na,103,na,201,174,87,117,41,177,558,79,197,348,na,66,200,88,86,52,undefined,na,33,154,89,58,undefined,25,76,49,16,21,146,474,27,333,96,85,172,75,122,40,undefined,83,105,93,209,na,182,450,331,323,10,73,291,201,129,36,206,50,51,na,20,100,154,48
18/08/2021,12,263,175,179,435,295,315,141,158,108,40,63,170,na,109,na,255,175,116,152,40,310,615,86,334,366,na,105,205,90,130,77,undefined,na,35,223,123,82,undefined,90,79,75,26,27,217,600,53,393,103,130,193,97,135,48,undefined,106,108,118,253,na,164,585,363,379,23,101,374,164,156,46,295,55,64,57,27,119,186,42
18/08/2021,13,319,173,202,473,322,300,116,183,84,38,48,198,na,126,na,146,213,111,127,44,216,738,107,314,421,na,115,227,103,142,94,undefined,na,32,312,100,50,undefined,41,94,72,25,34,195,547,48,449,127,90,177,90,162,50,undefined,162,165,127,283,na,148,551,211,300,3,135,390,218,178,58,321,19,53,84,27,130,206,52
18/08/2021,14,324,194,214,442,284,349,103,193,86,29,32,155,na,119,na,270,154,104,148,40,258,763,72,352,482,na,84,195,86,105,61,undefined,na,35,252,106,55,undefined,44,73,58,25,29,215,557,48,467,108,81,123,102,119,47,undefined,135,124,125,244,na,140,536,84,362,2,117,412,220,117,28,236,10,56,67,55,77,182,46
18/08/2021,15,280,162,194,467,335,389,177,185,106,47,44,186,na,159,na,215,140,101,160,48,267,822,111,410,556,na,76,202,89,124,98,undefined,na,55,297,106,43,undefined,44,64,75,39,42,195,552,30,437,111,77,114,80,139,77,undefined,96,168,119,325,na,201,606,93,322,15,140,487,136,98,26,245,11,53,74,42,103,211,49
18/08/2021,16,299,129,211,459,332,430,208,237,129,37,81,268,na,135,na,129,129,138,150,55,198,927,114,490,601,na,91,238,98,124,85,undefined,na,37,375,91,36,undefined,38,82,82,50,43,178,600,29,467,125,75,117,108,122,76,undefined,121,164,150,304,na,187,661,126,142,18,140,496,203,80,34,294,15,81,73,33,101,280,70
18/08/2021,17,309,141,249,463,461,496,268,364,147,43,134,424,na,213,na,130,173,111,150,76,234,1115,138,506,713,na,83,385,135,136,92,undefined,na,44,412,91,43,undefined,28,105,76,68,54,266,728,45,512,116,116,71,118,120,68,undefined,156,218,187,292,na,237,751,129,136,62,183,575,183,58,22,314,46,116,81,54,136,434,82
18/08/2021,18,257,92,275,393,438,422,244,260,91,55,124,443,na,171,na,141,72,54,162,61,243,1001,130,420,628,na,71,331,134,126,99,undefined,na,63,412,76,48,undefined,15,72,79,61,43,187,604,33,413,128,115,73,72,114,87,undefined,160,158,131,144,na,171,720,105,102,47,150,461,126,8,14,334,38,128,69,22,105,512,15
18/08/2021,19,157,54,171,271,272,266,103,122,54,35,66,312,na,101,na,69,80,28,144,37,169,692,87,233,324,na,44,209,81,105,43,undefined,na,18,235,43,58,undefined,5,34,33,30,24,118,388,29,301,53,106,58,45,78,40,undefined,122,80,74,115,na,138,517,96,63,na,87,375,77,1,11,196,121,119,29,13,29,347,10
18/08/2021,20,118,40,107,129,130,174,50,66,25,47,57,203,na,59,na,50,37,18,85,14,114,447,74,158,147,na,29,104,33,68,49,undefined,na,13,118,37,22,undefined,8,22,41,28,21,64,268,23,180,44,69,75,24,52,33,undefined,87,52,49,66,na,71,452,93,58,na,51,229,31,2,4,118,25,33,19,11,16,220,8
18/08/2021,21,23,17,63,35,89,75,4,2,12,15,na,21,na,18,na,4,25,3,31,9,20,200,33,131,66,na,10,33,8,17,28,undefined,na,4,18,10,5,undefined,5,3,7,na,na,26,100,6,46,10,87,2,16,14,9,undefined,18,16,30,25,na,12,154,43,51,na,20,38,18,2,4,12,18,12,17,4,2,20,na
18/08/2021,22,30,5,30,39,52,61,4,3,31,10,2,11,na,14,na,16,37,15,10,13,9,175,9,106,80,27,6,22,3,9,14,undefined,na,1,9,4,5,undefined,11,3,6,3,1,17,91,6,56,9,56,4,5,12,4,undefined,18,15,16,11,na,12,99,24,44,na,14,18,16,0,4,na,18,16,15,3,1,5,1
18/08/2021,23,13,2,21,23,19,31,2,1,5,2,5,34,na,8,na,7,10,1,9,5,8,106,12,62,62,33,2,11,4,9,1,undefined,na,na,6,2,3,undefined,6,3,3,na,na,16,60,na,28,4,46,2,5,na,5,undefined,6,2,9,2,na,11,54,14,32,na,10,20,5,0,0,3,59,15,7,na,na,2,1
19/08/2021,0,7,2,10,5,29,12,5,na,na,1,3,10,na,3,na,5,7,1,10,1,5,41,8,22,11,23,2,14,6,na,7,undefined,na,1,1,6,na,undefined,na,3,1,1,3,4,13,2,28,na,18,na,5,2,2,undefined,1,1,9,10,na,6,41,9,21,na,na,4,20,0,7,2,6,9,3,13,na,1,1
19/08/2021,1,6,4,18,4,19,9,8,1,na,na,1,2,na,3,na,na,na,na,6,2,3,22,na,25,6,13,3,14,2,2,1,undefined,na,1,3,8,na,undefined,2,na,na,na,na,1,25,na,18,4,24,2,2,2,2,undefined,1,4,2,3,na,4,31,3,17,na,2,3,1,0,0,2,na,11,2,17,na,1,na
19/08/2021,2,na,2,2,7,12,31,1,1,na,na,na,1,na,1,na,3,6,4,5,na,2,32,2,10,4,27,na,15,2,2,na,undefined,na,1,1,4,na,undefined,na,na,na,na,na,na,24,2,28,na,11,3,na,5,na,undefined,4,na,na,1,na,9,23,1,15,na,na,1,0,1,0,4,2,12,na,8,na,na,na
19/08/2021,3,6,4,4,14,23,2,1,na,1,1,4,2,na,3,na,5,2,na,1,na,5,24,4,10,8,8,na,28,1,6,na,undefined,na,na,na,4,na,undefined,na,na,1,na,na,5,55,na,19,na,6,1,na,na,1,undefined,na,na,1,1,na,2,18,4,21,na,2,1,10,0,1,na,na,4,na,7,na,na,na
19/08/2021,4,2,4,6,12,43,10,9,na,3,na,na,3,na,2,na,3,7,2,na,1,2,41,2,10,19,33,2,54,1,2,6,undefined,na,1,3,na,5,undefined,1,na,8,1,1,2,28,1,25,7,14,6,3,3,7,undefined,7,na,3,5,na,na,31,10,23,na,1,7,3,1,0,1,na,7,na,2,na,2,na
19/08/2021,5,11,8,15,34,69,69,19,9,36,3,2,10,na,39,na,22,41,3,7,3,25,126,11,82,75,58,6,51,9,13,12,undefined,na,12,11,19,8,undefined,3,13,8,4,1,19,113,5,40,15,19,6,15,10,5,undefined,4,25,17,6,na,18,96,8,44,na,8,12,22,6,7,9,na,23,na,5,3,9,na
19/08/2021,6,47,20,34,86,130,219,72,49,89,23,15,45,na,83,na,78,82,20,10,1,22,220,28,212,198,106,28,75,38,19,17,undefined,na,17,75,23,1,undefined,12,29,29,14,8,26,240,5,101,20,57,7,68,15,8,undefined,29,85,51,47,na,36,213,40,95,na,58,40,47,11,11,12,9,67,na,61,8,49,5
19/08/2021,7,99,75,48,144,173,261,152,159,95,35,51,108,na,137,na,83,134,77,20,12,51,330,83,303,368,142,58,171,78,28,31,undefined,na,61,163,60,18,undefined,33,46,40,32,25,83,311,19,122,70,61,46,38,36,24,undefined,46,135,73,79,na,55,186,49,303,na,58,76,79,69,36,58,24,55,na,22,40,136,36
19/08/2021,8,137,66,66,254,233,328,140,153,127,71,50,158,na,153,na,145,200,131,24,14,95,524,114,339,365,210,70,231,90,50,55,undefined,na,46,184,119,23,undefined,33,66,52,38,25,148,536,39,204,92,61,73,63,53,33,undefined,74,177,96,145,na,93,279,32,304,na,110,116,118,112,36,120,13,75,na,29,110,189,30
19/08/2021,9,130,121,74,244,225,207,85,100,79,43,46,146,na,99,na,177,153,139,49,14,113,430,80,278,353,266,74,203,74,62,56,undefined,na,44,165,99,41,undefined,31,77,63,44,24,149,479,23,235,148,110,111,67,55,25,undefined,84,109,106,148,na,112,289,55,308,na,98,168,120,189,33,132,79,88,na,33,98,152,22
19/08/2021,10,183,136,95,312,243,214,109,146,58,44,49,169,na,76,na,193,181,127,85,36,127,421,44,246,328,347,128,177,86,77,92,undefined,na,59,206,104,60,undefined,35,82,48,19,11,156,462,42,291,165,108,141,91,74,48,undefined,72,116,102,154,na,116,334,54,282,na,74,195,116,146,35,165,317,74,na,36,96,185,37
19/08/2021,11,231,163,134,366,314,277,121,181,72,47,56,170,na,88,na,246,163,96,109,26,231,594,85,218,389,166,159,197,86,95,81,undefined,na,47,249,107,79,undefined,22,68,57,38,26,159,449,39,327,193,128,143,84,82,47,undefined,82,103,95,196,na,137,416,74,335,na,105,281,91,143,43,216,289,87,na,48,99,192,44
19/08/2021,12,339,178,230,508,409,346,145,249,87,60,74,274,na,138,na,259,239,114,177,53,301,727,157,276,500,na,155,289,137,155,99,undefined,na,67,302,193,90,undefined,95,91,92,56,21,204,645,48,428,202,239,174,168,128,41,undefined,138,149,155,291,na,263,642,87,349,na,113,423,217,208,61,290,104,71,na,38,205,302,90
19/08/2021,13,360,203,201,502,315,391,200,222,96,52,72,286,na,128,na,263,263,129,177,43,287,818,142,326,611,na,148,248,150,145,94,undefined,na,80,342,137,110,undefined,46,104,57,39,33,251,696,60,463,209,218,185,163,114,35,undefined,174,158,156,311,na,212,683,141,338,na,136,433,198,156,52,310,27,97,na,35,158,291,92
19/08/2021,14,374,167,235,479,363,392,197,236,82,40,58,229,na,129,na,258,183,108,169,40,282,773,107,328,622,na,140,238,143,116,59,undefined,na,82,286,103,65,undefined,40,107,70,51,49,274,587,48,491,200,165,158,115,143,65,undefined,135,172,135,272,na,183,692,73,326,na,174,461,190,126,22,245,15,57,na,59,135,257,77
19/08/2021,15,360,208,222,514,363,415,196,207,111,28,75,232,na,150,na,190,148,110,194,36,312,874,105,413,596,na,95,248,151,138,94,undefined,na,74,309,117,68,undefined,41,77,72,48,51,268,643,47,514,146,123,134,112,124,66,undefined,132,143,154,291,na,211,731,90,366,na,183,484,181,94,30,310,31,86,na,38,118,286,63
19/08/2021,16,312,157,218,468,436,465,236,316,130,48,91,269,na,178,na,160,143,118,194,48,257,975,120,460,762,3,94,337,145,126,95,undefined,na,59,336,82,78,undefined,26,79,84,62,48,223,700,43,496,129,70,136,115,100,84,undefined,141,191,173,301,na,183,721,120,153,na,154,487,160,82,17,279,27,82,na,41,137,334,81
19/08/2021,17,382,148,326,472,526,537,373,423,172,63,139,454,na,236,na,156,163,107,146,67,267,1144,131,574,948,na,90,443,183,133,91,undefined,na,74,605,108,85,undefined,29,111,103,102,66,261,744,61,467,103,120,136,149,103,64,undefined,188,271,185,330,na,188,834,113,138,na,177,564,146,61,13,360,61,126,na,62,137,571,93
19/08/2021,18,228,97,259,390,410,430,297,307,92,52,130,479,na,214,na,99,90,36,154,63,209,1002,125,490,720,na,92,324,182,134,90,undefined,na,75,499,67,75,undefined,22,64,86,63,51,184,649,32,366,118,103,111,117,133,101,undefined,166,156,115,168,na,165,756,111,141,na,105,458,109,4,9,291,29,119,na,32,104,554,21
19/08/2021,19,161,58,185,249,200,224,102,181,67,63,79,331,na,88,na,70,66,24,98,33,147,691,115,205,311,na,61,169,67,96,68,undefined,na,31,259,44,49,undefined,14,39,23,18,17,108,320,25,301,75,91,73,61,61,39,undefined,116,81,66,100,na,108,571,92,104,na,70,287,69,8,13,165,91,77,na,23,52,332,14
19/08/2021,20,97,42,112,133,142,192,39,68,32,23,79,230,na,65,na,43,40,12,83,27,104,495,62,179,140,157,39,115,28,66,70,undefined,na,16,153,29,27,undefined,17,38,30,31,13,76,218,21,133,44,125,45,50,49,37,undefined,65,44,30,82,na,71,413,83,68,na,48,174,66,3,6,91,58,32,na,11,15,199,5
19/08/2021,21,27,7,78,41,73,88,3,5,15,12,8,27,na,27,na,13,18,6,33,7,27,151,23,119,67,56,11,44,4,22,10,undefined,na,3,19,19,6,undefined,8,7,16,2,4,13,137,1,82,31,62,9,15,13,9,undefined,39,19,32,23,na,16,151,41,41,na,16,45,24,0,3,12,68,11,na,12,1,9,1
19/08/2021,22,8,7,38,40,31,59,4,5,22,16,6,16,na,13,na,37,38,11,16,4,18,108,9,113,77,33,5,22,1,15,9,undefined,na,1,9,9,2,undefined,7,1,na,1,2,10,92,5,43,8,44,5,8,10,6,undefined,21,19,21,11,na,19,83,25,39,na,12,25,9,0,0,3,58,9,na,4,na,2,2
19/08/2021,23,21,2,26,14,23,36,1,1,15,1,1,8,na,9,na,11,14,1,19,2,12,66,6,61,45,32,1,12,4,15,11,undefined,na,na,4,13,na,undefined,17,1,2,2,3,4,45,3,36,2,75,3,12,8,8,undefined,6,5,8,5,na,20,40,14,29,na,8,16,9,0,24,1,23,11,na,2,1,2,na
20/08/2021,0,2,2,9,7,19,13,na,na,1,na,na,3,na,2,na,9,3,4,2,5,6,29,11,22,7,25,2,19,3,2,7,undefined,na,5,2,5,1,undefined,9,2,1,na,2,8,5,4,24,6,62,na,1,5,4,undefined,1,1,2,8,na,8,22,7,24,na,6,5,7,0,4,na,51,12,na,2,na,3,1
20/08/2021,1,6,2,8,10,11,15,5,1,na,na,2,6,na,na,na,2,2,na,2,2,2,30,6,13,5,21,1,14,na,8,6,undefined,na,1,1,2,1,undefined,na,4,na,na,na,na,30,na,10,5,58,1,1,3,4,undefined,4,na,5,5,na,2,24,7,24,na,na,4,5,0,0,na,69,14,na,1,na,1,na
20/08/2021,2,na,33,2,3,6,17,na,na,na,na,3,3,na,1,na,na,2,1,2,5,7,36,na,12,na,20,na,5,1,3,na,undefined,na,na,na,na,1,undefined,na,2,na,na,2,5,31,na,19,1,8,1,4,4,na,undefined,10,3,3,1,na,1,8,4,28,na,na,na,2,0,0,2,na,7,na,na,na,3,2
20/08/2021,3,6,3,4,8,21,3,na,na,2,na,7,2,na,1,na,8,8,3,1,na,10,22,14,11,6,13,na,30,na,2,1,undefined,na,1,2,8,na,undefined,na,1,na,na,na,9,22,na,22,1,1,na,na,na,1,undefined,na,1,6,1,na,1,17,4,35,na,2,2,3,0,0,na,na,7,na,na,na,1,na
20/08/2021,4,10,2,7,18,41,9,11,1,2,2,na,3,na,7,na,1,10,1,na,na,5,55,na,9,3,18,5,57,1,1,4,undefined,na,na,2,2,4,undefined,na,1,5,na,na,7,42,2,49,2,30,6,7,2,8,undefined,1,1,2,3,na,6,18,1,28,na,3,5,3,1,3,2,1,4,na,na,na,1,na
20/08/2021,5,16,6,20,30,61,68,12,10,26,2,3,12,na,33,na,17,46,6,4,5,14,72,13,98,66,54,7,45,8,20,11,undefined,na,11,12,12,10,undefined,3,19,4,5,5,14,96,7,28,19,19,7,12,13,6,undefined,3,10,11,8,na,35,81,7,32,na,13,10,7,7,21,5,3,15,na,5,5,11,na
20/08/2021,6,46,18,32,84,133,191,63,44,55,18,17,61,na,76,na,62,97,21,11,6,23,214,45,216,222,98,23,90,35,19,22,undefined,na,23,72,27,5,undefined,10,34,27,15,17,42,221,11,87,28,37,9,69,25,10,undefined,29,71,39,24,na,25,206,64,90,na,42,32,28,9,5,8,12,49,na,63,12,66,2
20/08/2021,7,60,53,21,173,140,195,124,88,87,17,30,57,na,98,na,73,125,66,19,19,56,298,64,370,278,112,80,99,56,29,45,undefined,na,20,138,58,18,undefined,22,45,31,15,13,75,335,23,96,69,31,38,36,32,22,undefined,52,144,59,61,na,68,170,33,204,na,56,52,73,59,15,40,29,59,na,34,12,69,10
20/08/2021,8,126,70,32,188,175,262,75,99,125,46,23,91,na,102,na,109,181,113,38,7,59,451,98,364,274,140,88,167,64,43,46,undefined,na,46,118,117,26,undefined,40,52,31,31,29,96,367,28,196,81,46,81,35,32,24,undefined,67,175,109,103,na,111,248,38,174,na,92,95,126,90,35,105,24,73,na,25,90,103,19
20/08/2021,9,148,78,43,254,145,185,51,59,59,61,14,60,na,77,na,148,158,84,40,14,94,412,62,245,249,220,97,119,47,63,68,undefined,na,31,101,91,45,undefined,32,80,38,28,34,111,436,21,240,129,75,107,42,55,27,undefined,66,87,100,110,na,80,280,103,210,na,68,142,162,107,31,117,68,30,na,25,82,99,19
20/08/2021,10,151,116,105,294,166,187,83,95,52,52,21,88,na,87,na,159,162,81,82,10,163,436,77,226,287,284,96,109,63,80,76,undefined,na,25,101,100,61,undefined,35,60,144,60,41,157,465,34,231,102,104,150,69,67,52,undefined,71,76,86,176,na,132,327,290,277,na,69,200,142,86,39,167,48,45,na,26,92,105,25
20/08/2021,11,210,134,106,382,230,218,74,118,37,48,20,110,na,81,na,173,143,92,111,18,156,590,89,197,338,333,107,178,80,75,78,undefined,na,45,114,116,58,undefined,24,74,143,47,29,158,396,39,308,137,117,138,87,83,68,undefined,102,82,86,210,na,147,462,329,282,na,70,243,173,130,49,169,48,38,na,28,98,121,24
20/08/2021,12,304,184,190,486,242,275,73,122,82,61,27,131,na,102,na,259,230,100,151,35,212,646,118,322,351,547,138,161,62,125,102,undefined,na,38,156,152,60,undefined,57,100,73,54,41,223,581,41,442,178,184,140,93,94,54,undefined,154,119,107,253,na,199,593,345,276,na,124,337,225,156,50,251,54,73,na,20,133,147,27
20/08/2021,13,319,185,156,418,265,286,81,145,62,44,37,133,na,124,na,196,174,102,226,48,213,733,114,334,428,468,126,169,80,120,94,undefined,na,56,182,171,85,undefined,43,97,58,58,42,190,561,39,452,199,196,155,104,145,63,undefined,160,134,127,275,na,189,580,257,277,na,107,381,249,142,51,252,17,73,na,39,138,136,44
20/08/2021,14,301,163,162,492,349,330,102,182,110,34,28,131,na,125,na,252,160,108,151,52,188,806,77,330,475,376,150,213,68,118,73,undefined,na,61,195,98,54,undefined,43,82,59,56,30,231,623,41,412,212,142,142,101,128,46,undefined,128,142,123,243,na,179,626,118,259,na,131,342,177,137,29,283,14,55,na,58,93,138,36
20/08/2021,15,313,187,250,496,368,378,118,189,109,54,38,173,na,160,na,242,123,97,194,50,243,861,91,408,562,285,90,262,97,137,79,undefined,na,55,238,106,102,undefined,46,83,73,45,31,241,614,29,493,174,104,126,122,140,45,undefined,134,152,136,278,na,211,679,113,341,na,118,457,189,78,19,323,9,73,na,52,117,230,55
20/08/2021,16,341,148,220,510,437,445,148,212,94,43,53,214,na,150,na,203,134,99,151,71,207,943,104,415,578,176,114,271,102,128,65,undefined,na,51,312,91,70,undefined,161,85,73,69,51,230,678,29,538,122,75,135,89,165,91,undefined,126,171,176,279,na,220,706,146,154,na,134,533,183,83,21,327,18,76,na,29,129,234,69
20/08/2021,17,319,147,284,491,511,432,228,327,180,75,102,353,na,193,na,162,140,111,197,50,269,1077,132,544,671,258,87,406,153,128,93,undefined,na,78,433,99,89,undefined,75,110,67,80,46,241,730,54,427,130,77,93,101,129,94,undefined,137,210,161,331,na,211,854,133,156,na,200,543,178,71,24,330,99,112,na,36,132,350,56
20/08/2021,18,231,71,272,385,430,394,208,215,92,58,100,364,na,183,na,127,67,45,173,54,265,919,113,374,526,204,85,289,150,159,100,undefined,na,31,350,56,72,undefined,18,74,48,62,42,186,676,37,337,111,71,115,92,93,74,undefined,191,148,90,155,na,188,786,106,129,na,111,531,128,8,8,343,41,88,na,27,111,383,12
20/08/2021,19,169,59,185,269,209,221,65,110,51,49,54,211,na,72,na,57,74,24,39,40,224,590,92,279,237,178,51,133,55,193,71,undefined,na,24,193,55,71,undefined,11,32,42,29,22,103,353,25,300,66,96,82,41,83,37,undefined,127,92,60,97,na,97,646,107,70,na,51,348,88,1,6,214,21,57,na,3,66,206,8
20/08/2021,20,90,20,78,116,96,125,13,21,36,36,27,109,na,45,na,26,33,10,53,27,119,581,59,224,103,123,34,68,15,124,27,undefined,na,6,103,26,29,undefined,2,22,19,15,13,42,240,16,156,38,53,63,42,32,34,undefined,68,53,40,69,na,66,392,92,31,na,25,192,66,3,2,124,4,22,na,na,56,73,6
20/08/2021,21,43,11,46,48,86,74,7,10,16,11,7,24,na,30,na,12,30,7,17,7,33,224,35,160,70,66,11,42,3,41,37,undefined,na,3,9,18,6,undefined,5,8,10,5,2,25,138,4,86,14,68,13,21,9,11,undefined,30,21,39,20,na,11,137,54,25,na,12,57,22,1,4,8,2,7,na,na,4,6,1
20/08/2021,22,36,8,50,53,30,55,4,4,24,10,4,33,na,13,na,27,21,6,8,3,29,147,16,117,65,38,9,21,3,32,8,undefined,na,2,10,13,3,undefined,10,10,5,na,1,11,186,2,43,12,23,3,7,12,5,undefined,17,30,27,15,na,15,78,27,29,na,21,18,8,2,2,na,7,7,na,1,1,7,na
20/08/2021,23,16,5,40,33,24,25,2,4,17,15,1,14,na,11,na,15,11,2,4,1,14,64,10,71,66,29,2,16,2,24,8,undefined,na,1,3,4,3,undefined,20,4,4,1,1,11,67,3,44,4,47,2,16,8,1,undefined,3,11,17,10,na,8,41,16,9,na,12,11,10,9,1,na,4,6,na,na,na,3,na
21/08/2021,0,25,2,19,12,19,8,3,1,5,1,1,na,na,3,na,3,6,1,11,4,2,75,3,29,5,20,3,14,na,5,9,undefined,na,na,2,1,na,undefined,16,4,2,na,na,3,28,na,41,4,54,5,2,3,na,undefined,4,1,6,7,na,9,48,6,11,na,4,6,3,0,0,1,1,2,na,na,1,na,na
21/08/2021,1,7,na,32,8,20,8,na,2,1,na,na,5,na,na,na,na,2,2,8,1,4,41,2,13,3,24,na,21,2,1,3,undefined,na,na,2,3,1,undefined,7,na,2,1,1,5,26,na,11,2,23,na,7,7,na,undefined,4,2,3,7,na,3,27,6,7,na,3,1,5,0,1,1,na,11,na,na,na,3,na
21/08/2021,2,5,1,13,2,16,5,1,1,2,na,na,4,na,1,na,7,3,na,2,na,7,17,5,11,3,26,1,15,na,2,9,undefined,na,na,na,na,2,undefined,na,1,na,na,na,2,30,na,23,2,44,1,5,2,na,undefined,2,1,7,1,na,3,21,2,5,na,na,6,1,0,0,na,na,4,na,na,na,na,1
21/08/2021,3,2,2,4,11,28,2,na,2,5,na,2,5,na,2,na,1,6,1,2,1,3,18,1,12,11,17,3,28,na,1,5,undefined,na,na,4,na,na,undefined,2,2,na,na,na,11,14,na,11,6,18,2,1,6,na,undefined,na,na,na,3,na,1,20,5,18,na,3,3,na,na,na,1,na,2,na,na,na,na,1
21/08/2021,4,8,17,4,4,18,6,4,na,na,na,1,4,na,2,na,na,3,1,na,na,2,27,1,12,15,21,3,25,2,2,7,undefined,na,3,na,na,10,undefined,na,1,na,1,2,8,40,2,27,1,4,4,4,7,na,undefined,1,1,3,na,na,3,20,6,10,na,4,3,2,0,2,2,na,5,na,na,na,2,na
21/08/2021,5,7,3,3,23,45,16,6,1,9,6,1,3,na,8,na,8,11,6,2,2,14,45,3,35,51,45,na,37,11,1,4,undefined,na,7,9,10,8,undefined,na,3,na,na,na,12,87,2,28,20,23,5,3,3,1,undefined,8,4,9,6,na,7,54,8,20,na,8,6,4,1,0,2,6,12,na,6,1,10,1
21/08/2021,6,30,7,13,37,68,58,23,19,14,6,7,16,na,24,na,65,30,3,4,7,18,80,14,102,137,90,18,28,17,16,9,undefined,na,10,29,2,4,undefined,8,5,6,5,2,20,143,na,34,42,42,1,19,20,5,undefined,9,14,24,12,na,22,69,43,17,na,18,14,24,7,1,3,na,29,na,14,2,16,1
21/08/2021,7,30,28,21,82,89,117,70,66,19,6,21,55,na,54,na,38,34,4,5,4,40,195,19,119,188,102,51,43,51,18,17,undefined,na,24,77,16,20,undefined,24,32,5,6,2,37,135,15,70,62,48,27,50,22,4,undefined,14,24,30,34,na,33,114,34,85,na,31,36,42,34,10,28,3,20,na,44,8,59,21
21/08/2021,8,74,59,42,112,143,135,160,108,28,13,41,115,na,86,na,52,60,16,12,13,52,216,25,125,301,171,111,130,93,24,41,undefined,na,29,180,36,19,undefined,11,23,18,20,13,54,218,12,98,106,78,57,56,30,17,undefined,36,36,39,64,na,68,149,26,220,na,45,86,65,52,17,86,8,55,na,15,43,112,40
21/08/2021,9,96,82,91,215,272,221,270,258,48,47,93,191,na,145,na,130,97,41,46,21,84,380,47,175,580,337,207,225,143,48,57,undefined,na,38,267,25,40,undefined,14,43,38,53,18,116,457,31,138,227,132,138,74,34,35,undefined,53,50,60,146,na,86,269,40,201,na,70,169,130,65,28,157,7,99,2,27,116,242,90
21/08/2021,10,158,179,129,343,396,296,369,404,41,48,120,363,na,185,na,152,137,54,84,31,186,549,55,234,795,554,315,343,245,81,67,undefined,na,87,480,55,64,undefined,13,104,79,67,40,129,575,46,200,303,176,215,121,63,53,undefined,86,92,78,220,na,122,403,67,323,na,101,325,136,69,38,296,8,130,51,52,169,409,154
21/08/2021,11,360,245,207,492,566,399,484,486,70,68,135,442,na,234,na,202,152,64,128,78,397,654,113,215,1043,762,372,414,378,141,96,undefined,na,132,663,63,108,undefined,12,105,71,56,27,235,624,38,515,412,299,250,171,146,60,undefined,197,120,131,312,na,201,604,103,508,na,129,469,184,86,28,406,8,231,55,93,148,541,248
21/08/2021,12,1331,650,434,771,807,592,461,499,65,66,144,476,na,195,na,291,288,127,390,260,566,1015,112,341,1048,831,387,572,421,299,98,undefined,na,174,691,250,97,undefined,34,229,72,64,42,613,826,46,1204,472,355,231,143,290,69,undefined,214,145,157,378,na,248,856,150,842,na,299,665,266,132,31,365,25,308,103,73,183,590,213
21/08/2021,13,612,286,480,808,805,631,431,403,90,62,156,541,na,227,na,333,178,67,264,107,453,1193,87,335,1038,793,352,536,400,238,110,undefined,na,127,729,485,126,undefined,10,147,81,41,46,596,1012,52,1049,469,458,277,202,225,92,undefined,220,140,127,569,na,350,1255,242,407,na,530,804,473,301,78,343,10,378,88,71,153,546,200
21/08/2021,14,487,298,350,720,597,455,366,372,71,44,154,449,na,157,na,267,133,40,217,83,342,1270,74,319,985,783,306,442,284,178,125,undefined,na,123,545,153,102,undefined,25,91,65,41,38,311,823,64,765,571,327,220,303,227,85,undefined,235,136,120,474,na,264,988,192,383,na,243,617,212,92,37,343,31,186,88,76,139,503,166
21/08/2021,15,320,191,273,459,414,369,286,296,49,51,102,376,na,130,na,196,144,29,164,70,218,806,68,305,856,414,127,258,200,126,88,undefined,na,71,445,37,90,undefined,12,74,42,39,27,256,604,31,378,216,162,250,115,93,82,undefined,118,132,132,307,na,173,632,103,386,na,139,513,175,65,20,256,15,140,40,50,118,470,123
21/08/2021,16,279,128,226,376,391,364,246,350,36,55,118,405,na,151,na,91,70,23,161,71,223,787,82,260,761,257,89,250,198,118,86,undefined,na,50,393,46,71,undefined,15,75,66,59,39,205,585,38,326,161,103,100,84,92,49,undefined,108,144,104,270,na,161,598,94,436,na,121,491,130,59,22,308,28,84,55,19,111,463,129
21/08/2021,17,191,103,203,342,401,346,185,360,57,53,129,409,na,131,na,74,65,28,146,46,218,688,61,196,722,201,87,244,174,110,76,undefined,na,49,416,58,81,undefined,28,85,63,60,39,155,509,36,297,110,91,102,107,86,76,undefined,154,125,75,276,na,146,621,88,98,na,91,486,86,38,10,344,91,78,53,14,86,497,102
21/08/2021,18,171,69,190,290,288,277,111,223,55,47,107,335,na,90,na,78,56,13,146,49,140,680,69,239,395,194,53,177,108,136,47,undefined,na,25,267,66,55,undefined,10,50,60,48,27,123,394,21,263,76,96,102,79,64,64,undefined,132,85,81,111,na,119,595,80,101,na,63,405,80,5,7,248,32,43,46,12,82,392,16
21/08/2021,19,117,33,157,177,193,205,37,95,27,44,60,211,na,53,na,34,26,10,112,34,113,524,67,176,208,157,52,110,29,76,48,undefined,na,19,131,41,51,undefined,6,31,24,17,11,81,276,7,186,43,83,45,65,53,28,undefined,111,75,84,98,na,76,445,101,93,na,50,258,73,4,9,186,6,26,35,9,32,240,7
21/08/2021,20,99,28,122,89,106,105,27,61,30,41,54,151,na,33,na,25,13,9,69,20,61,408,36,157,127,133,33,84,26,51,70,undefined,na,10,79,30,33,undefined,17,14,20,19,10,42,144,13,135,48,74,37,42,37,18,undefined,77,30,44,68,na,51,338,78,89,na,30,154,28,0,5,100,3,9,24,7,17,155,14
21/08/2021,21,21,4,42,29,66,107,9,6,3,8,19,38,na,14,na,12,9,1,35,6,32,122,23,94,63,50,13,27,1,15,24,undefined,na,3,12,5,2,undefined,18,4,2,1,1,28,59,na,68,19,53,8,17,13,3,undefined,33,16,23,13,na,11,145,24,77,na,5,35,12,1,0,6,1,2,16,1,2,9,1
21/08/2021,22,25,5,34,26,35,51,1,na,6,8,6,17,na,13,na,26,20,3,16,6,9,113,16,69,79,35,6,28,1,9,16,undefined,na,na,6,7,5,undefined,16,5,2,na,na,6,57,1,32,10,61,3,12,5,7,undefined,5,20,23,9,na,3,71,33,45,na,8,17,3,0,0,2,na,1,6,2,na,9,na
21/08/2021,23,21,6,27,12,18,22,6,2,4,7,na,9,na,6,na,18,7,1,9,4,10,57,13,41,50,16,na,8,8,8,15,undefined,na,1,5,9,3,undefined,7,1,2,na,na,4,45,1,24,1,41,2,11,4,1,undefined,1,14,11,2,na,6,29,14,58,na,1,18,4,0,1,2,na,14,7,4,1,5,1
22/08/2021,0,2,na,7,4,25,10,2,na,5,1,1,9,na,5,na,na,1,1,4,2,5,30,5,24,2,21,7,20,na,4,3,undefined,na,3,3,na,1,undefined,na,na,4,na,na,3,7,na,24,2,49,na,4,na,2,undefined,7,5,3,5,na,10,30,8,41,na,4,7,0,0,2,1,na,11,6,1,na,na,1
22/08/2021,1,8,na,4,1,7,12,na,na,3,na,na,7,na,1,na,4,1,na,1,3,6,33,3,16,10,20,7,10,2,4,1,undefined,na,na,1,3,na,undefined,na,1,1,na,na,5,10,na,23,9,28,na,4,2,na,undefined,na,na,7,4,na,3,19,7,46,na,2,1,2,0,1,2,na,7,6,na,na,1,3
22/08/2021,2,3,na,2,6,11,3,na,na,na,3,1,na,na,1,na,2,5,1,1,1,8,31,22,9,2,13,1,7,na,na,1,undefined,na,1,na,na,na,undefined,na,na,na,na,na,2,14,1,16,3,31,2,2,na,na,undefined,5,1,2,8,na,2,19,3,43,na,2,3,6,0,0,na,1,7,2,na,na,na,na
22/08/2021,3,2,1,5,6,13,8,na,na,3,1,na,1,na,na,na,5,2,2,na,2,na,37,na,34,1,13,1,12,1,na,2,undefined,na,1,na,na,na,undefined,2,na,na,na,na,na,6,na,18,4,36,na,na,1,na,undefined,3,na,na,1,na,3,5,5,19,na,2,4,na,na,na,1,1,10,4,na,na,na,na
22/08/2021,4,4,9,1,3,13,4,2,na,na,na,1,3,na,na,na,2,2,1,3,3,na,54,6,12,13,14,1,14,na,na,8,undefined,na,na,1,1,na,undefined,13,na,1,na,na,4,7,na,19,1,16,9,2,2,1,undefined,2,3,4,na,na,na,15,1,43,na,4,na,1,0,3,2,na,9,6,na,na,1,na
22/08/2021,5,7,2,6,22,35,16,14,1,4,na,3,12,na,6,na,12,6,1,1,3,10,49,10,32,48,41,na,50,3,6,2,undefined,na,7,4,7,na,undefined,na,4,1,1,2,12,56,1,20,11,18,1,5,6,na,undefined,8,na,10,1,na,4,22,6,38,na,6,12,1,0,0,5,4,8,8,1,na,5,2
22/08/2021,6,31,12,20,44,50,31,18,27,22,3,12,21,na,21,na,63,17,12,12,1,21,97,13,49,105,39,6,44,12,8,6,undefined,na,11,36,8,na,undefined,5,3,4,3,3,26,109,4,71,23,10,8,9,7,7,undefined,11,13,12,13,na,25,49,3,38,na,20,23,6,1,1,3,na,21,14,8,4,34,5
22/08/2021,7,38,24,25,76,80,64,63,75,13,3,24,61,na,36,na,24,10,12,8,15,19,144,18,119,203,86,29,78,33,11,11,undefined,na,15,58,18,na,undefined,11,16,16,12,10,34,143,7,58,43,39,10,19,11,4,undefined,18,20,7,28,na,26,66,16,114,na,22,40,32,8,4,12,na,18,11,6,6,62,22
22/08/2021,8,85,50,30,103,120,114,156,131,29,14,59,160,na,59,na,32,60,14,11,8,56,222,22,89,350,133,75,91,69,28,38,undefined,na,32,141,19,na,undefined,13,32,17,25,6,50,162,13,96,96,44,91,24,19,9,undefined,23,23,30,36,na,62,109,20,212,na,29,60,38,32,11,40,1,46,15,17,40,152,46
22/08/2021,9,127,85,67,203,215,162,255,279,34,21,90,238,na,114,na,50,84,27,38,17,108,334,43,128,623,269,160,216,146,59,70,undefined,na,63,315,20,na,undefined,4,53,34,47,16,102,311,24,157,163,88,140,55,26,26,undefined,36,52,48,95,na,89,196,30,243,na,59,163,82,46,13,99,3,73,3,29,86,243,124
22/08/2021,10,247,112,110,319,360,233,366,415,31,24,121,364,na,158,na,85,83,29,73,16,186,449,52,144,878,520,254,298,244,73,66,undefined,na,84,480,28,na,undefined,10,78,61,53,26,117,409,51,207,256,154,170,67,62,55,undefined,80,96,68,168,na,143,364,64,256,na,78,251,95,63,22,193,5,115,na,47,131,429,219
22/08/2021,11,272,162,198,440,485,364,537,529,33,33,154,468,na,251,na,100,120,36,157,48,283,670,58,175,1134,565,310,412,333,104,102,undefined,na,119,650,47,na,undefined,9,110,64,70,30,188,588,35,326,335,268,203,93,87,74,undefined,110,111,96,243,na,183,438,83,361,na,125,376,158,104,43,277,17,120,na,60,133,546,269
22/08/2021,12,342,157,281,495,517,438,471,560,68,57,147,486,na,241,na,131,118,33,180,57,245,707,88,212,1055,602,317,421,368,137,97,undefined,na,83,690,79,na,undefined,22,109,67,61,47,259,685,47,431,399,358,215,123,129,75,undefined,119,136,107,306,na,193,587,104,357,na,174,524,180,101,25,311,5,156,na,41,161,556,219
22/08/2021,13,300,200,291,513,578,476,494,528,65,39,145,507,na,207,na,133,127,43,203,86,227,884,74,284,1126,534,277,449,326,156,114,undefined,na,101,704,47,na,undefined,12,98,78,60,63,259,729,50,473,364,268,260,117,132,61,undefined,153,135,127,338,na,204,631,92,335,na,171,580,158,91,63,306,6,142,na,60,128,563,221
22/08/2021,14,372,189,242,567,588,478,455,554,72,56,141,471,na,238,na,187,126,53,168,68,220,1021,53,281,1166,603,215,389,384,136,131,undefined,na,97,707,50,35,undefined,26,92,90,101,70,279,843,44,427,299,252,224,141,166,83,undefined,136,138,103,355,na,224,736,133,366,na,172,604,184,83,31,287,11,139,na,40,148,522,222
22/08/2021,15,331,184,320,545,569,511,417,434,77,46,125,405,na,193,na,128,94,30,155,57,242,885,71,274,1160,522,176,355,271,134,143,undefined,na,61,657,67,95,undefined,13,105,65,82,47,247,803,51,424,239,185,206,145,125,63,undefined,144,150,114,365,na,206,748,106,333,na,183,604,141,75,21,297,4,102,na,35,146,454,155
22/08/2021,16,270,169,306,501,519,416,372,417,63,46,143,413,na,206,na,120,107,30,180,67,270,903,80,268,1053,270,97,325,259,131,149,undefined,na,67,572,46,71,undefined,14,94,78,98,69,228,673,48,408,177,91,162,118,100,128,undefined,157,135,106,346,na,207,690,98,303,na,133,615,117,62,21,267,21,98,na,38,111,513,133
22/08/2021,17,277,109,252,416,479,389,277,420,86,58,175,487,na,163,na,65,78,33,176,44,225,831,68,305,803,165,80,284,265,98,99,undefined,na,53,426,37,107,undefined,33,73,49,64,56,189,560,47,341,139,78,114,87,94,108,undefined,142,160,118,293,na,156,639,78,107,na,130,570,104,44,18,294,117,79,na,20,88,585,128
22/08/2021,18,204,94,207,298,304,307,133,305,50,61,122,447,na,121,na,67,33,15,156,48,169,688,65,265,526,167,66,207,150,120,73,undefined,na,45,266,37,62,undefined,17,55,63,54,38,150,433,31,303,72,75,94,102,82,61,undefined,114,114,89,134,na,122,575,86,140,na,77,382,100,2,3,196,40,55,na,15,61,453,22
22/08/2021,19,130,66,153,177,183,180,33,103,36,38,91,316,na,55,na,34,49,8,123,23,122,582,63,176,240,158,56,106,42,85,49,undefined,na,30,116,27,50,undefined,3,25,33,25,11,48,248,14,205,58,88,72,49,81,35,undefined,81,49,66,76,na,112,493,73,98,na,46,248,47,5,8,107,16,23,na,10,34,277,5
22/08/2021,20,88,30,106,107,124,127,20,52,18,36,50,160,na,39,na,36,17,3,71,18,59,473,45,171,103,158,37,81,26,53,30,undefined,na,14,71,20,28,undefined,3,16,26,22,12,46,162,8,189,37,100,39,54,38,42,undefined,53,53,31,62,na,49,375,72,119,na,25,130,28,2,3,72,10,23,na,11,17,155,6
22/08/2021,21,27,9,69,36,36,53,2,3,7,3,14,35,na,10,na,11,9,8,26,5,16,149,28,95,50,45,40,35,1,20,17,undefined,na,3,4,16,6,undefined,7,4,6,3,1,34,95,4,83,18,48,1,23,13,11,undefined,22,13,14,20,na,13,134,32,81,na,27,32,19,0,4,9,na,4,na,2,1,7,na
22/08/2021,22,24,12,40,38,30,22,1,5,5,1,4,15,na,4,na,37,9,1,21,5,18,80,10,70,55,28,22,10,1,8,7,undefined,na,8,10,7,1,undefined,18,4,2,2,2,9,45,na,43,6,63,na,5,7,8,undefined,14,6,17,na,na,13,88,21,61,na,11,14,5,0,1,na,1,3,na,na,1,8,2
22/08/2021,23,15,6,10,13,22,19,1,3,4,na,3,28,na,8,na,14,3,4,7,3,12,56,6,57,38,25,25,14,1,4,6,undefined,na,6,3,na,na,undefined,5,2,1,2,1,16,27,4,21,7,46,6,4,6,4,undefined,1,7,15,5,na,6,39,20,72,na,16,7,5,0,1,na,3,3,na,2,1,3,2
23/08/2021,0,6,236,8,15,23,8,3,na,1,na,na,3,na,8,na,2,9,1,3,na,9,10,4,27,18,15,7,15,3,6,4,undefined,na,5,3,2,na,undefined,2,na,2,na,1,11,23,2,23,4,39,2,7,1,7,undefined,5,1,5,8,na,10,23,11,56,na,3,12,1,0,0,2,na,6,na,1,1,na,na
23/08/2021,1,7,73,5,9,5,9,na,na,na,na,1,4,na,1,na,na,na,4,5,1,2,51,3,18,10,11,11,5,na,6,4,undefined,na,8,4,na,na,undefined,na,1,na,na,na,2,5,1,25,2,13,2,1,1,na,undefined,2,na,4,3,na,1,20,7,48,na,1,1,2,0,0,na,na,2,na,2,1,na,na
23/08/2021,2,4,147,8,6,17,1,na,na,na,na,na,na,na,1,na,8,1,3,1,1,3,30,2,28,1,13,11,13,2,3,2,undefined,na,na,2,na,na,undefined,na,na,na,na,na,3,15,1,7,na,14,5,3,4,na,undefined,7,6,1,4,na,na,23,na,1,na,3,3,5,0,0,na,na,4,na,na,na,na,na
23/08/2021,3,1,129,4,6,26,23,na,2,na,1,na,1,na,1,na,16,4,1,1,na,6,37,5,20,20,9,na,30,na,10,na,undefined,na,na,1,5,na,undefined,1,1,na,na,na,6,17,na,13,2,11,4,2,4,na,undefined,7,na,1,1,na,4,10,2,4,na,1,na,na,na,na,na,na,2,na,na,na,1,na
23/08/2021,4,3,3,3,18,41,11,2,na,1,1,1,2,na,3,na,6,11,3,na,3,4,36,2,9,18,7,na,34,na,1,12,undefined,na,1,2,1,4,undefined,3,na,6,1,na,7,27,1,19,1,12,16,3,1,5,undefined,1,1,4,6,na,5,13,5,10,na,5,11,1,0,2,3,na,10,na,na,na,2,na
23/08/2021,5,6,5,21,24,63,66,14,8,19,3,3,4,na,31,na,55,22,5,1,5,17,60,9,66,61,26,7,55,3,10,1,undefined,na,2,7,11,na,undefined,5,18,4,na,na,24,77,6,19,6,4,4,8,17,3,undefined,6,10,12,5,na,5,47,9,18,na,11,12,11,4,3,5,1,36,na,5,2,4,na
23/08/2021,6,39,22,23,49,111,156,43,32,34,17,13,30,na,52,na,38,71,22,6,6,27,149,34,195,177,35,5,82,23,20,10,undefined,na,24,86,14,na,undefined,17,21,18,8,10,30,142,13,85,9,20,11,6,17,3,undefined,10,47,19,16,na,23,76,14,71,na,31,20,47,13,15,8,28,64,na,14,11,40,3
23/08/2021,7,67,44,44,136,164,207,105,141,87,24,25,91,na,113,na,66,119,88,26,18,38,292,69,266,290,71,25,133,52,38,40,undefined,na,23,167,85,na,undefined,30,36,36,20,27,83,285,15,125,39,31,22,27,33,18,undefined,45,125,31,65,na,70,183,25,287,na,58,97,78,95,31,51,26,62,na,11,51,99,20
23/08/2021,8,109,75,59,223,223,282,94,118,131,41,42,131,na,129,na,117,200,113,42,9,81,413,104,342,410,110,52,195,64,66,42,undefined,na,45,172,117,na,undefined,43,65,49,46,54,125,429,37,179,62,25,101,38,51,29,undefined,69,157,37,102,na,79,231,29,305,na,98,122,159,109,21,83,38,67,na,22,82,143,24
23/08/2021,9,124,100,84,245,206,223,93,111,72,43,45,118,na,85,na,110,150,107,71,23,107,453,65,223,335,132,46,116,53,68,59,undefined,na,49,133,136,na,undefined,62,69,51,35,16,124,355,32,249,67,33,103,36,43,39,undefined,69,94,46,142,na,80,255,74,284,na,77,134,141,111,35,124,70,47,na,18,82,115,26
23/08/2021,10,174,130,91,303,240,186,99,156,63,44,32,142,na,76,na,105,155,115,92,21,139,439,62,248,386,179,61,167,66,76,66,undefined,na,41,164,101,na,undefined,42,58,88,37,22,144,404,33,246,70,63,147,49,71,41,undefined,98,122,57,175,na,138,310,301,260,na,76,225,136,121,42,175,50,61,na,31,125,149,39
23/08/2021,11,265,156,109,394,263,259,161,184,54,44,55,169,na,98,na,133,145,111,125,29,218,545,58,167,494,192,44,209,89,104,45,undefined,na,41,255,119,na,undefined,36,77,54,28,15,166,461,28,308,84,66,135,69,84,46,undefined,97,99,61,204,na,141,464,311,349,na,88,274,163,98,27,194,141,53,na,27,86,217,42
23/08/2021,12,276,199,192,461,345,276,132,210,65,36,50,178,na,114,na,274,220,100,147,27,234,617,109,276,490,287,78,234,77,113,73,undefined,na,40,311,160,na,undefined,101,86,84,30,21,233,539,40,378,118,91,138,95,100,54,undefined,143,125,76,267,na,164,527,286,328,na,112,338,219,164,40,252,72,75,104,22,130,216,34
23/08/2021,13,253,189,191,496,288,312,128,196,62,37,58,188,na,132,na,223,235,94,141,48,288,632,99,310,694,203,101,265,112,141,88,undefined,na,68,286,107,na,undefined,83,75,76,56,41,214,458,32,438,119,73,133,66,87,61,undefined,143,128,92,277,na,153,551,242,354,na,119,390,166,107,42,328,30,63,66,28,137,207,53
23/08/2021,14,266,186,132,458,283,310,80,120,57,35,8,65,na,102,na,203,174,95,140,60,244,712,88,293,488,135,66,178,73,117,57,undefined,na,48,169,89,24,undefined,64,71,30,20,13,222,434,32,414,102,61,134,73,118,61,undefined,108,85,52,220,na,144,569,107,420,na,135,398,174,112,32,211,23,59,65,27,85,91,33
23/08/2021,15,214,157,121,421,234,322,62,100,70,29,19,75,na,75,na,221,119,85,126,56,222,703,95,324,434,111,58,177,48,121,46,undefined,na,19,148,102,51,undefined,29,75,38,33,19,173,443,20,375,90,42,102,53,85,35,undefined,101,116,76,177,na,149,490,67,306,na,100,361,126,71,13,222,20,42,44,24,96,64,19
23/08/2021,16,194,134,138,377,291,381,99,124,86,31,16,118,na,117,na,167,137,110,127,59,196,723,109,426,468,148,61,184,72,92,73,undefined,na,12,216,86,86,undefined,28,69,56,32,27,163,487,33,428,106,60,106,64,82,42,undefined,120,162,70,255,na,164,608,73,143,na,101,384,168,63,11,238,10,54,73,33,73,156,38
23/08/2021,17,221,125,92,335,266,420,113,123,84,42,14,99,na,131,na,147,114,138,144,39,199,787,106,529,436,129,60,185,57,112,55,undefined,na,12,197,80,79,undefined,31,72,63,45,32,160,524,36,302,82,42,70,47,70,57,undefined,122,154,69,196,na,133,615,97,130,na,135,349,114,26,15,261,47,70,95,40,76,118,23
23/08/2021,18,109,80,97,242,181,312,94,84,49,34,13,81,na,114,na,64,86,27,111,34,181,666,71,334,335,129,51,130,50,88,59,undefined,na,11,157,43,36,undefined,138,43,27,17,14,87,302,24,221,85,51,86,43,46,42,undefined,113,100,41,82,na,123,522,83,56,na,60,321,87,1,8,220,29,48,41,2,56,116,2
23/08/2021,19,80,40,44,119,75,192,14,15,23,16,10,66,na,80,na,19,58,3,84,16,90,414,26,233,137,95,40,58,13,63,24,undefined,na,4,73,16,19,undefined,17,23,17,10,3,32,142,15,123,49,45,44,40,25,36,undefined,48,33,7,29,na,54,292,74,26,na,18,135,29,2,2,117,11,13,8,na,20,42,na
23/08/2021,20,54,31,20,85,65,169,14,7,12,11,6,44,na,45,na,13,26,7,39,30,43,335,35,159,67,68,29,38,9,48,37,undefined,na,2,65,2,14,undefined,4,16,11,9,9,49,131,7,112,32,45,26,26,15,39,undefined,30,29,14,27,na,16,277,60,27,na,18,91,26,0,1,105,4,13,12,na,13,31,3
23/08/2021,21,34,9,23,22,37,123,2,1,11,4,5,20,na,8,na,6,17,5,19,5,19,101,27,98,50,36,4,20,3,22,7,undefined,na,2,4,4,4,undefined,2,6,2,2,1,10,69,1,74,9,39,3,14,7,3,undefined,20,18,20,18,na,13,103,23,16,na,8,38,15,0,4,13,3,7,18,na,na,4,3
23/08/2021,22,28,8,10,34,35,36,na,1,18,4,3,11,na,9,na,29,30,9,16,3,9,78,8,107,58,26,16,19,1,16,9,undefined,na,3,4,1,1,undefined,16,4,4,na,2,12,60,2,22,14,48,na,4,9,1,undefined,19,13,16,8,na,7,79,24,18,na,9,9,5,1,1,3,5,10,7,2,4,7,1
23/08/2021,23,3,2,10,19,15,31,na,na,2,na,na,8,na,5,na,10,7,1,18,na,6,53,5,45,48,26,12,17,1,4,12,undefined,na,na,9,na,1,undefined,10,na,2,1,1,13,33,4,23,10,19,1,2,na,9,undefined,4,5,11,4,na,11,25,11,12,na,7,9,3,0,1,1,na,8,7,na,1,1,na
24/08/2021,0,na,2,3,5,10,10,4,na,2,na,na,3,na,3,na,12,10,3,6,2,5,34,6,25,6,10,3,15,1,1,12,undefined,na,na,3,2,1,undefined,6,na,3,na,2,3,18,2,16,na,21,na,6,1,2,undefined,3,4,11,3,na,7,26,11,3,na,5,4,3,0,1,1,na,7,1,na,na,1,na
24/08/2021,1,9,1,10,3,7,8,2,na,1,na,na,3,na,na,na,2,na,1,3,na,5,38,na,5,7,12,2,5,na,4,4,undefined,na,na,2,1,na,undefined,na,2,na,na,na,na,14,na,13,na,28,na,3,2,na,undefined,3,na,8,2,na,na,8,3,6,na,1,na,7,0,0,na,na,2,na,na,na,na,na
24/08/2021,2,4,1,5,6,8,21,1,na,na,1,na,na,na,na,na,3,5,3,4,2,na,44,4,19,1,12,na,8,na,2,4,undefined,na,na,na,na,na,undefined,na,na,3,5,na,1,8,na,5,4,6,3,1,1,1,undefined,1,2,2,3,na,3,14,2,15,na,na,3,1,0,1,1,na,2,na,na,na,na,na
24/08/2021,3,1,1,4,4,21,4,1,na,1,na,3,1,na,1,na,5,2,1,4,na,4,20,na,10,2,5,na,31,na,9,1,undefined,na,na,1,na,na,undefined,na,1,na,2,na,7,15,na,10,1,2,3,2,1,2,undefined,na,1,2,2,na,7,11,2,20,na,2,8,3,0,0,na,na,4,na,na,na,1,na
24/08/2021,4,5,1,11,8,36,10,5,na,1,na,na,na,na,2,na,5,3,na,1,1,na,37,1,26,7,18,na,44,na,na,9,undefined,na,na,2,1,7,undefined,na,na,8,na,na,5,21,1,12,na,14,12,2,1,6,undefined,na,1,3,4,na,1,14,2,6,na,1,5,7,1,3,2,3,8,na,na,na,na,na
24/08/2021,5,15,8,11,34,75,56,20,9,22,2,1,8,na,33,na,13,31,9,3,4,17,110,9,86,67,41,8,58,7,10,5,undefined,na,14,16,8,na,undefined,2,21,7,6,6,9,110,8,44,14,19,3,9,10,5,undefined,2,16,16,6,na,8,74,13,13,na,7,13,9,2,4,5,na,24,na,5,5,13,na
24/08/2021,6,59,22,27,77,128,205,59,62,57,26,18,59,na,73,na,75,71,18,20,4,38,223,32,188,239,83,28,111,41,20,14,undefined,na,28,69,29,na,undefined,9,26,26,14,10,45,241,8,112,34,31,6,72,20,10,undefined,19,55,42,25,na,38,168,56,117,na,44,30,44,16,10,11,1,52,na,56,5,48,8
24/08/2021,7,84,63,46,174,208,288,148,153,99,32,37,120,na,134,na,78,142,69,21,14,70,362,63,311,333,157,51,192,94,39,36,undefined,na,54,193,55,na,undefined,51,43,33,22,13,117,354,30,129,83,49,47,35,34,26,undefined,35,125,54,80,na,71,189,44,254,na,72,66,68,93,20,67,12,75,na,33,60,129,35
24/08/2021,8,140,111,68,254,302,295,133,152,130,45,36,156,na,154,na,133,233,123,58,6,122,485,108,304,344,238,81,224,90,43,52,undefined,na,56,223,103,na,undefined,41,89,74,63,37,162,482,52,204,105,76,103,68,48,48,undefined,81,166,110,129,na,124,237,43,305,na,106,119,143,129,15,112,25,88,na,32,75,185,23
24/08/2021,9,134,124,66,295,240,268,105,144,67,32,39,132,na,96,na,159,171,132,56,15,147,448,70,238,445,250,164,195,66,54,61,undefined,na,48,171,80,na,undefined,79,65,48,55,25,138,421,37,212,116,117,126,57,55,52,undefined,75,88,105,116,na,90,288,68,329,na,65,147,162,114,38,115,60,117,na,39,82,134,30
24/08/2021,10,147,111,89,299,269,239,115,157,56,27,45,145,na,98,na,192,151,104,72,27,188,491,83,190,468,379,120,199,80,86,83,undefined,na,30,177,66,na,undefined,59,90,68,48,34,139,467,42,255,150,104,148,64,56,42,undefined,67,97,61,171,na,111,367,60,330,na,90,203,185,115,28,162,56,66,na,40,116,143,36
24/08/2021,11,202,123,129,336,276,238,95,154,58,32,27,120,na,100,na,160,190,102,111,21,225,530,64,229,495,396,140,175,67,112,67,undefined,na,39,175,90,na,undefined,58,77,82,45,28,168,440,32,269,177,149,160,84,89,51,undefined,99,113,80,202,na,148,378,63,371,na,78,302,130,98,39,211,159,52,na,27,99,174,37
24/08/2021,12,300,190,238,491,346,320,121,201,97,56,68,200,na,135,na,256,222,112,159,24,261,733,119,302,467,584,218,246,93,137,79,undefined,na,55,254,136,na,undefined,79,127,90,64,31,220,637,52,298,184,212,144,114,91,55,undefined,106,142,97,278,na,181,552,103,416,na,109,361,185,158,42,278,122,64,27,48,121,250,45
24/08/2021,13,295,203,241,502,354,380,122,153,71,41,61,199,na,144,na,254,213,126,177,33,281,800,130,307,581,523,199,289,125,126,78,undefined,na,52,306,96,na,undefined,58,108,75,51,38,275,723,58,470,215,163,166,119,122,54,undefined,182,121,124,314,na,185,582,101,377,na,164,440,222,171,49,326,37,60,93,31,102,242,63
24/08/2021,14,336,193,252,461,342,375,125,189,92,39,59,153,na,140,na,292,186,108,174,44,321,736,82,334,595,370,125,207,113,149,69,undefined,na,41,301,76,24,undefined,51,102,64,36,34,262,563,37,381,189,189,100,109,129,66,undefined,113,122,102,260,na,186,622,100,366,na,119,432,201,143,36,265,15,64,70,62,112,188,46
24/08/2021,15,338,165,254,468,318,389,114,206,99,24,60,168,na,112,na,221,157,127,177,50,312,811,78,382,636,228,66,232,80,120,67,undefined,na,24,303,93,72,undefined,44,86,61,30,27,205,526,29,380,120,114,114,89,132,38,undefined,153,128,93,259,na,209,574,88,366,na,132,405,159,99,21,261,82,40,53,34,94,186,66
24/08/2021,16,319,121,257,422,366,393,184,224,129,28,59,259,na,136,na,206,145,122,155,65,237,848,125,453,711,153,90,291,136,127,61,undefined,na,55,327,87,68,undefined,33,80,72,49,26,224,621,32,397,109,94,100,89,96,57,undefined,118,183,130,273,na,164,632,100,149,na,149,441,161,72,13,294,67,61,58,42,126,302,72
24/08/2021,17,328,103,285,424,392,471,256,319,145,49,100,344,na,187,na,150,175,113,125,60,219,1018,130,572,688,194,92,292,143,119,95,undefined,na,48,372,68,64,undefined,40,94,104,52,39,194,628,54,431,133,91,93,115,114,85,undefined,152,212,116,286,na,192,749,116,105,na,174,488,143,52,19,295,105,95,98,34,153,429,92
24/08/2021,18,195,81,237,295,260,362,134,214,90,59,124,381,na,118,na,79,78,41,140,59,195,725,76,349,564,202,68,192,99,116,66,undefined,na,22,266,47,59,undefined,13,66,60,41,31,138,421,15,334,83,94,86,63,71,57,undefined,139,155,85,156,na,156,653,108,78,na,101,394,97,5,11,298,73,76,45,10,66,430,21
24/08/2021,19,134,25,157,188,191,168,57,63,53,40,60,247,na,63,na,55,32,15,101,18,145,559,69,212,240,145,43,124,46,85,62,undefined,na,7,177,41,34,undefined,12,22,36,25,16,77,262,24,191,68,63,53,41,67,32,undefined,85,66,46,111,na,93,477,83,34,na,49,265,68,4,4,135,97,54,37,na,23,267,7
24/08/2021,20,84,18,102,136,124,158,19,49,42,25,39,154,na,32,na,43,27,7,75,16,82,440,54,122,121,112,35,92,14,89,51,undefined,na,6,75,17,27,undefined,6,15,22,21,15,48,240,7,180,37,85,45,34,37,31,undefined,48,50,24,78,na,58,339,54,27,na,33,157,42,2,4,98,44,25,na,3,14,142,5
24/08/2021,21,29,7,50,32,36,104,5,2,15,12,3,22,na,16,na,19,10,2,19,7,27,105,19,142,72,35,9,36,na,15,11,undefined,na,2,14,9,2,undefined,9,7,2,2,1,19,87,4,45,13,33,4,20,11,13,undefined,28,11,21,18,na,13,138,36,13,na,22,36,13,0,0,14,4,13,na,3,3,4,1
24/08/2021,22,30,7,16,16,30,46,na,5,16,7,na,8,na,17,na,34,12,10,13,7,14,86,16,91,61,33,19,16,2,9,17,undefined,na,1,15,15,1,undefined,26,5,1,1,1,10,73,2,50,7,43,na,12,9,2,undefined,16,11,9,7,na,13,60,25,10,na,9,16,7,0,1,10,na,33,2,3,1,5,1
24/08/2021,23,11,18,10,12,19,31,1,na,8,1,1,6,na,13,na,9,na,na,12,2,11,43,3,54,54,21,6,12,1,5,6,undefined,na,na,3,2,na,undefined,44,6,2,2,na,8,50,na,25,2,42,1,3,3,na,undefined,3,9,7,4,na,10,38,13,3,na,1,11,5,0,2,1,5,12,8,na,2,1,na
25/08/2021,0,7,204,14,15,30,8,1,na,2,na,1,3,na,4,na,10,na,1,6,na,1,37,8,21,4,12,6,28,1,4,1,undefined,na,na,2,2,2,undefined,13,na,5,3,3,12,28,4,26,1,17,na,7,2,9,undefined,1,5,5,6,na,8,34,4,14,na,5,5,5,0,6,na,3,na,1,na,na,na,na
25/08/2021,1,7,371,8,8,6,na,1,na,4,na,na,2,na,na,na,1,na,na,4,1,3,30,na,25,3,21,1,9,1,3,1,undefined,na,1,na,1,1,undefined,43,3,na,na,na,1,21,na,8,2,27,na,5,na,1,undefined,na,3,2,1,na,2,13,5,3,na,3,5,5,0,0,na,1,3,1,2,na,na,na
25/08/2021,2,8,24,1,4,13,26,na,na,2,na,na,2,na,9,na,na,2,3,6,1,2,30,1,25,5,25,17,16,3,na,4,undefined,na,na,na,na,na,undefined,60,na,na,na,na,1,26,na,9,2,8,1,na,na,2,undefined,3,2,3,3,na,7,12,14,2,na,7,5,0,0,1,na,3,na,2,na,na,na,na
25/08/2021,3,1,31,2,9,28,4,na,na,2,na,1,1,na,na,na,9,na,1,na,1,5,39,na,14,2,13,4,27,na,5,3,undefined,na,na,na,na,na,undefined,1,na,2,na,na,11,25,na,15,6,15,na,2,na,1,undefined,na,na,3,1,na,8,8,3,2,na,3,1,3,0,2,na,na,4,4,na,na,na,na
25/08/2021,4,9,6,3,7,40,13,3,na,4,1,na,1,na,2,na,2,na,na,11,2,2,29,1,12,5,11,na,37,2,1,4,undefined,na,3,4,3,9,undefined,5,2,4,na,na,5,29,2,12,1,7,6,na,2,4,undefined,1,1,5,6,na,3,24,6,1,na,2,4,3,1,0,4,11,24,3,1,na,1,na
25/08/2021,5,11,8,17,28,66,63,30,5,24,2,na,9,na,25,na,20,26,5,4,2,21,83,21,74,66,41,12,54,7,9,8,undefined,na,17,12,9,na,undefined,2,19,11,7,6,13,129,5,42,8,34,7,11,7,7,undefined,6,22,19,4,na,11,73,7,7,na,9,15,8,1,1,9,na,51,15,5,2,12,na
25/08/2021,6,72,28,28,84,132,191,67,73,62,23,7,59,na,71,na,79,87,30,12,3,47,228,52,220,226,85,14,116,38,11,11,undefined,na,28,97,34,na,undefined,18,25,29,16,13,29,228,6,100,25,25,6,78,14,4,undefined,26,81,39,40,na,26,193,55,113,na,43,30,42,26,25,19,3,58,39,58,13,74,8
25/08/2021,7,105,78,53,213,183,241,170,179,106,19,18,96,na,132,na,79,133,80,37,20,71,381,89,303,386,72,36,147,109,45,42,undefined,na,73,180,66,na,undefined,25,52,41,41,33,87,377,23,125,68,31,48,31,43,25,undefined,42,130,77,92,na,78,182,29,251,na,58,61,106,102,52,71,15,74,98,32,43,133,31
25/08/2021,8,151,110,71,242,250,294,142,150,139,86,50,145,na,149,na,123,202,140,50,11,92,557,129,327,406,170,68,208,83,64,55,undefined,na,70,188,121,na,undefined,52,82,54,55,34,130,494,48,227,78,47,93,72,66,45,undefined,62,205,137,116,na,101,280,46,342,na,102,105,199,121,37,121,100,80,129,45,99,170,28
25/08/2021,9,161,115,83,283,207,236,88,143,75,35,45,124,na,102,na,180,164,102,55,10,151,463,69,225,423,204,41,200,57,66,63,undefined,na,69,172,78,na,undefined,36,61,42,42,16,151,408,29,233,91,75,134,82,80,38,undefined,53,83,89,119,na,102,280,106,334,na,83,160,131,114,35,140,60,83,130,29,100,133,35
25/08/2021,10,198,117,108,292,203,202,111,167,64,26,33,128,na,78,na,199,181,112,104,18,127,425,64,227,491,230,73,146,76,75,62,undefined,na,44,187,70,na,undefined,36,89,40,55,19,148,418,21,246,129,79,123,73,96,37,undefined,69,112,60,189,na,134,364,260,287,na,77,217,175,115,35,152,42,72,94,17,118,141,41
25/08/2021,11,188,141,78,359,232,253,86,122,49,41,22,65,na,77,na,200,163,94,133,18,167,595,89,265,400,247,82,142,70,125,57,undefined,na,36,140,97,na,undefined,41,79,51,39,17,162,421,22,250,119,90,145,68,98,50,undefined,52,87,51,153,na,126,395,245,365,na,80,248,172,103,24,190,52,54,136,25,102,107,46
25/08/2021,12,231,176,115,470,235,228,69,115,71,35,20,70,na,78,na,232,176,135,137,40,229,580,109,248,416,304,73,164,43,107,83,undefined,na,30,138,109,83,undefined,80,80,48,37,19,218,564,23,318,83,127,156,87,115,38,undefined,70,82,82,243,na,137,509,224,379,na,96,287,192,159,37,251,138,37,109,29,83,89,28
25/08/2021,13,345,191,210,511,293,244,92,120,68,62,43,134,na,97,na,285,224,107,173,26,211,726,103,322,517,286,77,195,57,153,82,undefined,na,52,185,75,70,undefined,47,91,58,47,45,191,585,29,355,123,86,152,80,138,67,undefined,84,136,112,276,na,154,519,243,368,na,124,367,233,171,34,292,15,61,84,31,115,138,39
25/08/2021,14,305,174,184,447,338,337,107,163,85,41,49,187,na,135,na,252,193,87,164,37,230,681,111,306,597,210,89,193,93,107,100,undefined,na,54,235,77,98,undefined,49,108,53,58,45,282,555,43,414,93,135,158,86,142,54,undefined,69,137,91,257,na,141,556,102,376,na,129,373,219,134,41,197,37,61,56,37,80,186,56
25/08/2021,15,327,195,211,480,360,346,116,161,109,42,40,199,na,127,na,234,145,84,160,30,287,875,95,371,691,246,72,285,109,139,85,undefined,na,39,267,83,81,undefined,46,113,68,67,40,206,560,40,430,94,82,142,81,137,49,undefined,87,136,123,238,na,140,586,79,432,na,129,429,171,100,24,237,80,57,44,53,101,228,58
25/08/2021,16,337,153,233,558,428,414,189,248,116,39,77,244,na,129,na,183,140,103,162,40,251,1061,113,413,754,198,106,293,152,127,83,undefined,na,55,363,100,77,undefined,24,89,77,84,57,235,755,44,473,123,67,118,83,122,82,undefined,97,191,136,300,na,192,637,109,167,na,141,412,204,108,16,247,83,46,63,32,150,311,60
25/08/2021,17,302,112,235,439,470,533,268,408,131,68,120,403,na,222,na,156,140,114,176,76,213,1035,122,515,912,269,103,369,159,136,89,undefined,na,68,437,75,77,undefined,25,106,94,124,65,223,696,65,426,106,93,119,128,129,91,undefined,151,232,165,310,na,205,778,125,136,na,162,504,157,54,16,286,105,119,7,63,150,535,95
25/08/2021,18,230,100,273,399,405,442,223,277,107,61,101,395,na,192,na,121,86,45,139,49,190,836,73,419,707,221,61,276,146,116,67,undefined,na,33,382,52,66,undefined,19,63,78,52,39,165,513,35,361,94,74,88,87,107,79,undefined,139,157,100,166,na,165,732,115,103,na,117,542,96,3,13,281,66,114,na,17,94,469,23
25/08/2021,19,136,50,203,261,248,238,102,124,62,43,69,228,na,86,na,73,51,13,100,26,123,672,61,242,299,160,43,182,75,92,75,undefined,na,19,198,39,61,undefined,24,30,49,30,22,98,359,20,257,59,77,107,58,89,73,undefined,116,116,69,105,na,114,545,92,69,na,81,333,91,6,6,132,74,47,na,23,35,247,12
25/08/2021,20,68,19,136,124,139,145,41,55,36,30,46,190,na,47,na,44,32,7,53,16,76,491,63,166,182,119,43,122,36,72,61,undefined,na,6,106,19,32,undefined,31,25,32,20,15,67,201,22,124,34,96,55,37,48,34,undefined,56,52,43,62,na,55,400,74,36,na,25,170,44,2,6,94,68,29,na,6,11,168,7
25/08/2021,21,27,13,40,23,66,86,1,6,6,15,10,31,na,18,na,14,13,6,28,6,28,137,10,103,74,43,34,38,1,23,18,undefined,na,7,20,12,6,undefined,8,4,8,1,na,13,85,7,64,16,86,7,22,15,15,undefined,23,13,31,13,na,13,158,38,20,na,16,35,21,1,2,8,64,5,na,na,3,12,4
25/08/2021,22,24,8,18,27,47,55,6,1,23,6,3,15,na,10,na,43,22,10,14,5,11,101,21,99,78,42,32,16,4,14,23,undefined,na,1,12,9,6,undefined,18,7,3,2,na,12,75,na,23,11,79,na,9,8,5,undefined,22,15,20,8,na,8,103,20,18,na,15,18,10,0,0,2,86,10,na,3,5,9,na
25/08/2021,23,38,8,16,12,26,34,1,na,4,1,2,5,na,17,na,8,12,na,11,2,21,68,6,40,57,22,10,17,2,10,11,undefined,na,na,6,4,na,undefined,36,1,4,1,1,8,32,1,43,9,47,6,2,2,3,undefined,4,4,8,3,na,9,48,21,16,na,8,10,4,0,1,na,8,2,na,1,na,2,na
26/08/2021,0,60,8,7,11,27,8,na,3,2,1,1,5,na,10,na,5,6,3,1,5,5,20,10,29,3,19,na,28,1,3,na,undefined,na,na,6,na,2,undefined,na,3,7,6,3,5,14,1,23,2,30,na,4,5,2,undefined,5,1,5,2,na,8,50,15,7,na,2,2,1,0,0,na,na,5,na,na,na,na,1
26/08/2021,1,5,4,8,1,8,22,1,na,1,na,na,2,na,na,na,na,2,na,4,na,7,23,1,14,11,13,3,5,na,13,5,undefined,na,2,1,na,1,undefined,na,1,2,4,na,3,14,5,13,1,15,3,2,1,5,undefined,na,2,5,4,na,1,20,11,7,na,2,4,3,0,0,1,na,2,na,2,na,1,na
26/08/2021,2,1,3,6,2,11,2,na,na,na,na,na,na,na,1,na,1,2,na,9,5,1,22,na,14,3,19,3,5,na,9,2,undefined,na,na,1,4,2,undefined,na,na,na,na,na,4,16,na,8,1,18,3,3,6,na,undefined,7,3,3,11,na,2,20,11,10,na,na,2,na,na,na,1,1,4,na,na,na,na,na
26/08/2021,3,4,2,8,6,28,3,na,na,1,na,na,na,na,na,na,9,6,2,na,7,7,23,1,10,4,16,20,31,na,11,na,undefined,na,na,na,1,3,undefined,na,na,na,na,na,13,36,2,15,2,22,2,1,3,1,undefined,1,1,na,4,na,1,18,3,10,na,1,3,3,1,2,na,6,1,na,na,na,1,na
26/08/2021,4,3,4,3,20,31,8,8,na,3,na,na,3,na,3,na,6,7,1,2,2,3,33,1,6,24,22,6,33,na,11,8,undefined,na,1,1,4,7,undefined,na,na,4,1,na,9,37,3,17,3,4,5,3,4,2,undefined,na,3,4,6,na,16,28,9,4,na,1,3,2,0,0,1,na,4,na,1,na,2,na
26/08/2021,5,20,7,7,37,83,67,17,11,19,2,3,12,na,28,na,14,29,3,4,2,17,73,19,73,92,40,8,66,6,12,5,undefined,na,8,12,9,6,undefined,4,10,11,6,6,5,121,5,31,5,16,9,10,22,8,undefined,4,14,17,6,na,7,85,13,23,na,19,16,9,1,3,4,na,18,na,5,4,14,na
26/08/2021,6,69,19,37,83,112,195,62,62,48,14,22,51,na,74,na,78,77,31,15,15,38,184,41,201,247,79,19,101,38,21,20,undefined,na,21,68,16,4,undefined,19,25,31,17,9,41,218,15,93,40,41,5,66,16,5,undefined,23,81,37,30,na,33,186,38,55,na,43,31,43,23,11,11,7,48,na,67,9,45,6
26/08/2021,7,97,38,48,173,198,252,172,145,96,31,50,134,na,119,na,79,122,60,13,16,42,340,84,262,446,95,61,132,78,30,47,undefined,na,42,163,50,19,undefined,21,45,39,39,15,94,378,18,152,81,27,50,30,39,15,undefined,44,124,75,79,na,63,172,47,205,na,70,86,82,83,21,45,19,71,na,22,34,123,30
26/08/2021,8,148,85,55,206,248,326,151,131,139,54,38,149,na,141,na,128,180,110,33,12,85,475,94,323,673,184,91,210,87,32,53,undefined,na,49,201,74,33,undefined,38,68,64,41,30,135,420,41,205,117,61,78,50,68,16,undefined,91,167,77,122,na,86,229,52,243,na,99,121,150,121,43,107,18,78,na,29,68,176,36
26/08/2021,9,127,96,68,323,181,223,96,121,78,38,40,132,na,99,na,151,147,92,35,9,70,378,82,275,459,231,68,153,52,60,76,undefined,na,32,154,89,49,undefined,65,70,58,47,23,110,403,32,266,119,61,119,59,65,24,undefined,53,81,84,128,na,83,277,65,276,na,65,158,154,127,28,136,54,68,na,43,78,141,32
26/08/2021,10,179,146,111,321,207,223,90,143,67,24,48,130,na,90,na,191,167,101,108,28,120,464,53,234,517,323,113,174,47,59,69,undefined,na,22,144,74,64,undefined,89,76,32,32,21,135,395,19,335,140,113,158,48,75,31,undefined,47,118,78,141,na,117,338,62,310,na,87,188,142,109,29,169,26,64,na,15,124,140,40
26/08/2021,11,200,130,107,402,248,238,87,124,64,61,52,139,na,118,na,225,162,101,128,35,167,636,73,243,575,417,131,165,53,89,75,undefined,na,34,170,90,73,undefined,95,98,54,41,29,159,454,25,294,175,130,130,72,74,59,undefined,78,90,105,191,na,135,430,80,269,5,85,232,139,101,29,171,70,66,na,28,123,136,41
26/08/2021,12,260,173,180,498,259,288,105,203,96,37,47,165,na,151,na,225,209,109,137,31,189,588,121,319,532,549,134,228,77,137,79,undefined,na,51,271,105,77,undefined,57,120,82,32,25,189,511,46,418,185,162,142,130,137,39,undefined,93,124,126,240,na,206,489,104,370,7,83,322,203,171,41,296,81,56,na,45,135,180,40
26/08/2021,13,301,190,181,554,300,335,113,166,96,45,52,156,na,122,na,260,218,128,167,67,237,726,92,281,664,424,145,172,71,139,71,undefined,na,32,198,123,94,undefined,69,92,70,25,28,193,675,46,440,191,115,196,106,140,49,undefined,163,148,136,237,na,164,525,90,290,na,112,370,257,166,34,302,26,61,na,34,169,168,46
26/08/2021,14,281,202,175,466,307,344,102,189,82,29,36,170,na,130,na,286,169,82,173,34,227,760,86,332,600,353,109,194,78,105,84,undefined,na,30,240,93,94,undefined,65,95,78,29,31,188,529,60,435,149,113,131,82,149,62,undefined,118,114,98,273,na,157,599,82,375,6,134,370,168,118,45,201,30,53,na,37,96,199,51
26/08/2021,15,316,198,267,487,261,344,118,164,97,29,34,165,na,118,na,228,173,111,180,55,269,853,86,354,670,252,102,220,67,104,76,undefined,na,27,215,100,80,undefined,70,68,65,30,32,192,536,42,452,151,95,152,131,130,57,undefined,113,132,101,273,na,190,614,65,401,8,133,408,166,107,23,226,63,70,na,35,89,184,50
26/08/2021,16,296,124,255,402,436,371,168,235,143,32,69,219,na,145,na,133,120,101,171,56,233,845,98,400,749,158,83,292,99,126,75,undefined,na,24,274,83,65,undefined,32,95,70,53,32,206,654,29,445,125,81,111,88,97,53,undefined,119,154,184,291,na,165,577,121,141,7,135,443,170,70,12,239,69,77,na,29,108,295,72
26/08/2021,17,291,106,251,445,430,530,255,354,177,55,116,357,na,218,na,151,141,108,211,55,305,1052,157,564,795,236,99,364,133,134,92,undefined,na,43,395,83,91,undefined,29,98,84,74,35,249,708,70,440,130,71,91,118,108,70,undefined,153,215,158,291,na,214,708,101,168,3,186,478,175,55,22,332,124,121,na,45,145,455,80
26/08/2021,18,219,87,239,403,401,434,233,238,71,56,136,360,na,172,na,152,90,49,169,55,211,913,106,352,656,195,81,313,103,121,92,undefined,na,24,375,80,60,undefined,68,77,56,53,31,180,568,33,379,111,85,127,113,84,89,undefined,127,153,106,133,na,151,640,93,125,7,122,479,118,9,15,270,50,140,na,25,106,438,13
26/08/2021,19,151,33,182,256,200,216,98,101,45,37,98,316,na,90,na,70,60,28,103,38,127,686,80,251,318,149,39,161,63,84,57,undefined,na,18,233,56,43,undefined,55,28,36,37,24,105,353,12,242,68,104,68,45,85,38,undefined,127,81,54,68,na,122,519,84,52,4,67,297,71,4,7,164,57,102,na,8,32,338,9
26/08/2021,20,94,36,155,115,122,164,47,50,34,20,46,206,na,53,na,40,35,18,68,21,95,399,78,184,166,129,45,149,18,70,32,undefined,na,24,91,26,25,undefined,3,30,28,20,20,64,262,21,174,46,110,54,48,43,37,undefined,67,66,37,70,na,74,379,69,54,na,63,173,47,2,4,111,66,54,na,12,20,200,9
26/08/2021,21,12,4,70,52,42,78,1,3,14,9,7,21,na,23,na,27,13,3,20,13,7,97,16,138,87,45,10,32,2,28,18,undefined,na,10,11,14,5,undefined,7,4,9,2,3,27,102,4,66,14,44,5,22,13,9,undefined,38,25,32,22,na,18,125,34,27,na,24,36,14,0,1,9,49,16,na,5,1,15,6
26/08/2021,22,26,8,41,33,28,47,3,3,21,8,7,17,na,9,na,43,26,2,15,11,16,129,25,97,85,52,7,27,7,26,30,undefined,na,45,8,10,7,undefined,16,3,7,3,1,14,109,1,34,6,51,5,8,9,3,undefined,11,15,18,12,na,7,83,24,44,8,17,23,11,0,0,4,6,21,na,4,6,2,1
26/08/2021,23,10,5,9,13,18,30,3,1,5,2,na,6,na,7,na,12,2,na,10,1,3,37,6,46,58,28,na,26,2,4,13,undefined,na,23,5,11,1,undefined,21,2,1,1,1,11,31,na,52,4,42,1,5,4,5,undefined,8,2,9,6,na,6,22,4,14,na,8,20,7,0,0,2,na,11,na,na,na,4,na
27/08/2021,0,6,7,8,14,13,8,1,na,na,na,3,7,na,2,na,9,15,2,2,1,1,39,4,27,7,19,1,14,2,4,3,undefined,na,18,2,na,2,undefined,32,na,2,1,na,8,23,2,35,1,41,na,8,1,1,undefined,4,2,2,6,na,4,33,5,25,3,5,2,4,0,1,na,na,4,na,na,1,1,na
27/08/2021,1,5,2,3,3,5,2,2,na,na,na,na,5,na,1,na,1,6,na,4,1,na,28,7,23,7,17,2,5,na,3,3,undefined,na,na,2,1,1,undefined,3,1,na,na,na,6,19,na,20,6,15,1,5,na,1,undefined,4,2,4,4,na,5,41,5,13,na,1,3,2,0,5,na,na,3,na,1,na,2,na
27/08/2021,2,2,1,6,7,9,10,na,1,na,na,na,1,na,3,na,na,5,na,9,na,2,19,3,15,2,17,na,14,na,na,3,undefined,na,1,na,na,3,undefined,2,1,3,na,na,3,33,na,14,2,20,1,4,6,4,undefined,7,na,1,na,na,1,25,5,12,na,5,3,4,0,0,1,na,3,na,na,na,na,na
27/08/2021,3,na,1,5,4,28,3,na,1,1,na,na,1,na,2,na,10,4,na,1,5,7,17,8,11,10,18,na,38,na,6,na,undefined,na,1,na,na,na,undefined,na,na,na,na,na,1,18,na,8,4,7,na,5,na,2,undefined,6,na,na,3,na,2,17,2,12,na,na,na,3,0,0,1,na,1,na,na,1,1,na
27/08/2021,4,2,2,4,19,34,6,2,na,2,na,na,1,na,4,na,5,4,2,2,1,6,33,na,6,15,26,4,43,1,4,9,undefined,na,na,3,7,4,undefined,na,na,10,na,na,9,45,2,20,1,6,11,7,6,5,undefined,2,1,1,5,na,7,18,5,10,na,4,6,0,2,4,na,na,4,na,na,na,1,na
27/08/2021,5,9,7,18,31,62,70,18,4,13,2,3,13,na,28,na,9,32,6,6,1,19,104,20,87,85,42,6,38,6,13,4,undefined,na,5,12,14,7,undefined,1,11,8,3,5,17,109,8,30,16,17,2,19,15,5,undefined,1,13,12,5,na,6,66,9,23,na,6,15,10,2,8,4,na,21,na,2,3,11,1
27/08/2021,6,50,21,33,95,115,198,71,51,43,11,17,53,na,62,na,34,90,23,12,8,36,216,54,207,239,98,28,80,43,19,13,undefined,na,13,86,31,10,undefined,19,32,23,12,9,30,252,13,69,24,62,13,69,17,7,undefined,23,56,30,33,na,38,182,36,100,3,41,35,62,21,3,11,na,41,na,54,13,57,5
27/08/2021,7,126,56,47,153,171,260,163,158,87,35,43,105,na,138,na,82,132,58,21,14,80,308,82,278,413,121,72,149,62,47,46,undefined,na,23,143,63,23,undefined,27,50,44,22,17,68,337,14,162,76,55,47,58,40,7,undefined,58,123,52,88,na,70,183,29,319,16,66,91,91,66,25,39,27,57,na,26,39,121,37
27/08/2021,8,143,88,67,223,250,301,116,178,106,36,47,128,na,121,na,108,193,109,35,17,84,402,103,316,396,239,89,173,66,61,59,undefined,na,31,172,114,43,undefined,53,63,52,43,28,122,441,48,222,103,80,116,63,45,37,undefined,54,141,59,118,na,119,255,47,338,12,75,98,156,111,33,94,14,80,na,23,79,154,37
27/08/2021,9,152,122,101,287,209,204,81,122,50,42,37,104,na,95,na,173,166,104,54,28,105,413,89,303,408,245,119,187,50,84,60,undefined,na,28,163,98,47,undefined,35,70,34,35,28,162,424,39,266,121,95,136,53,61,39,undefined,51,84,63,141,na,98,303,112,356,18,85,174,167,89,45,130,76,56,na,24,90,111,24
27/08/2021,10,234,147,127,364,234,226,90,152,54,28,55,174,na,109,na,201,136,112,89,36,162,484,59,233,418,348,162,169,68,93,75,undefined,na,35,138,82,52,undefined,28,94,75,41,41,140,480,39,296,176,96,171,73,82,47,undefined,82,94,78,172,na,159,419,286,384,2,92,247,172,120,31,141,32,64,na,23,144,199,39
27/08/2021,11,233,152,173,390,266,241,116,148,52,32,55,153,na,86,na,236,177,96,121,50,162,622,85,207,470,398,178,231,87,131,72,undefined,na,28,196,82,74,undefined,12,109,74,38,29,150,491,36,393,197,139,182,109,128,43,undefined,89,105,94,227,na,170,506,289,426,13,97,310,205,130,33,211,25,54,na,35,161,187,36
27/08/2021,12,293,166,212,540,279,313,126,193,101,44,61,204,na,115,na,222,243,109,181,74,288,749,117,304,475,593,178,209,86,121,82,undefined,na,48,239,121,105,undefined,67,94,118,30,25,265,628,33,445,203,185,227,114,150,50,undefined,164,144,119,282,na,174,696,426,375,na,100,429,249,161,42,310,71,60,na,37,143,217,56
27/08/2021,13,313,198,247,575,328,337,137,159,69,40,53,197,na,130,na,251,204,100,166,84,250,738,119,359,619,566,172,197,86,139,81,undefined,na,32,223,126,104,undefined,47,111,242,63,45,210,586,41,453,215,224,186,131,146,96,undefined,147,149,130,312,na,204,719,328,391,12,115,422,245,136,33,318,12,71,na,26,152,213,66
27/08/2021,14,283,186,175,465,313,350,118,171,70,32,45,170,na,116,na,280,194,84,139,65,274,758,111,356,671,401,149,192,96,122,69,undefined,na,30,208,99,93,undefined,32,80,144,31,25,199,595,48,452,200,138,143,105,120,70,undefined,121,114,129,249,na,212,627,131,356,6,132,391,197,100,31,243,7,73,na,49,150,200,61
27/08/2021,15,360,192,262,502,335,386,144,209,102,48,49,186,na,168,na,207,149,102,139,78,266,900,93,370,706,326,103,229,100,117,83,undefined,na,25,212,98,103,undefined,37,90,64,26,23,223,569,28,497,148,128,206,108,99,47,undefined,131,102,120,292,na,226,646,99,380,47,143,492,175,103,26,256,4,65,na,45,105,221,75
27/08/2021,16,328,169,275,498,421,454,180,258,89,37,68,237,na,170,na,198,132,99,170,64,283,959,108,411,768,239,95,272,118,121,72,undefined,na,45,283,107,82,undefined,18,81,80,41,32,213,691,32,530,110,87,150,105,128,61,undefined,124,183,179,301,na,214,717,99,169,137,124,518,168,90,26,228,13,69,na,29,139,226,70
27/08/2021,17,331,123,277,490,396,483,226,288,147,61,67,263,na,216,na,145,128,79,176,78,301,1107,136,527,725,231,71,337,117,127,102,undefined,na,46,335,83,75,undefined,30,90,87,73,50,221,674,52,464,100,81,149,120,137,76,undefined,153,243,153,316,na,202,778,112,115,120,145,562,143,68,16,301,55,95,na,39,151,341,95
27/08/2021,18,285,88,271,369,400,437,194,157,77,61,92,351,na,183,na,83,84,55,195,70,255,967,94,356,582,216,73,323,122,145,115,undefined,na,40,382,72,81,undefined,39,66,65,61,56,194,513,37,375,99,90,112,103,106,92,undefined,158,154,103,155,na,183,807,126,114,98,139,500,133,8,19,331,43,69,na,33,97,402,19
27/08/2021,19,182,64,264,299,260,285,113,107,60,52,70,241,na,119,na,79,37,14,157,58,210,783,84,271,308,205,40,183,65,139,56,undefined,na,19,187,54,69,undefined,12,45,25,21,17,153,401,21,271,60,77,105,59,124,29,undefined,122,94,55,132,na,134,601,115,86,36,112,413,88,4,8,178,11,44,na,11,70,260,8
27/08/2021,20,122,22,170,135,178,170,28,55,39,23,57,183,na,51,na,39,26,12,89,34,123,558,93,218,158,153,28,98,34,69,58,undefined,na,10,128,34,49,undefined,6,27,29,17,9,75,297,18,210,41,64,56,44,60,33,undefined,74,38,46,75,na,84,463,86,55,19,60,165,57,3,22,99,21,30,na,11,32,171,3
27/08/2021,21,28,7,60,57,66,93,3,4,10,21,7,37,na,43,na,21,20,3,22,14,28,183,30,132,86,59,7,29,na,26,23,undefined,na,2,17,17,6,undefined,11,5,8,5,3,32,144,4,66,21,48,13,23,16,9,undefined,34,33,34,11,na,23,173,52,34,5,22,43,15,1,4,15,15,20,na,8,5,17,2
27/08/2021,22,30,8,33,42,24,48,7,8,23,6,8,21,na,14,na,41,24,6,24,8,18,170,28,108,76,52,12,28,1,13,14,undefined,na,2,8,6,5,undefined,5,6,1,na,na,12,107,2,48,15,48,2,7,9,5,undefined,14,14,19,17,na,13,100,23,40,10,23,20,2,1,3,3,2,8,na,4,na,9,na
27/08/2021,23,9,2,22,8,19,29,10,na,10,7,3,11,na,8,na,15,8,3,12,4,4,69,5,44,47,32,4,8,1,21,8,undefined,na,na,11,4,2,undefined,70,3,1,1,1,3,49,na,47,5,47,7,8,9,4,undefined,6,2,12,5,na,8,59,18,21,1,3,13,7,7,0,4,3,6,na,na,na,2,1
28/08/2021,0,3,4,14,12,30,15,4,na,3,na,1,4,na,5,na,7,8,2,3,na,11,44,3,23,12,16,4,33,1,2,6,undefined,na,1,na,2,1,undefined,24,1,na,1,na,11,19,na,61,6,23,1,12,2,1,undefined,3,1,3,4,na,6,43,13,13,2,2,4,7,0,0,na,na,3,na,na,na,3,na
28/08/2021,1,6,3,10,7,25,na,2,1,3,na,na,5,na,na,na,2,6,na,1,2,6,23,na,12,8,13,na,28,na,6,5,undefined,na,na,na,3,na,undefined,na,na,1,na,na,4,23,1,27,1,30,3,2,na,na,undefined,3,na,9,2,na,na,27,9,12,na,2,4,3,0,0,na,na,1,na,na,na,na,1
28/08/2021,2,11,2,4,7,13,5,na,1,na,na,na,na,na,3,na,3,5,na,10,na,2,31,2,17,2,15,na,11,2,2,1,undefined,na,na,1,na,1,undefined,na,na,na,na,na,na,11,na,22,na,18,na,2,na,na,undefined,2,1,2,2,na,1,20,4,16,na,3,1,8,0,0,na,na,4,na,1,na,1,na
28/08/2021,3,na,1,5,5,29,3,na,na,1,na,na,2,na,2,na,na,na,na,8,5,3,25,na,10,23,18,1,32,na,2,1,undefined,na,na,2,na,na,undefined,na,na,na,na,na,na,20,na,7,3,38,1,na,1,1,undefined,3,1,4,2,na,5,14,9,15,1,na,3,1,0,0,1,1,6,na,na,na,na,1
28/08/2021,4,4,7,11,9,24,4,3,na,1,na,4,1,na,2,na,5,7,na,4,1,4,32,2,9,2,20,na,25,4,3,4,undefined,na,na,na,3,8,undefined,1,na,1,na,na,6,16,na,26,2,17,7,1,1,3,undefined,na,2,3,1,na,2,17,3,16,1,5,3,1,0,2,1,9,18,na,1,na,na,na
28/08/2021,5,6,2,2,25,48,14,6,na,5,4,2,8,na,8,na,17,18,7,4,3,8,43,18,40,90,38,5,56,3,5,2,undefined,na,2,1,7,7,undefined,2,1,1,2,1,22,86,2,29,20,8,5,10,10,1,undefined,8,5,5,3,na,6,27,14,28,4,10,9,5,3,4,2,5,30,na,2,1,7,1
28/08/2021,6,20,9,7,45,51,73,23,24,8,1,2,22,na,22,na,59,28,7,9,4,19,103,14,93,161,99,27,22,10,20,5,undefined,na,7,37,8,na,undefined,7,8,8,2,3,22,134,na,44,18,34,2,24,20,na,undefined,16,14,12,11,na,23,82,51,16,27,20,17,23,5,3,6,16,38,na,7,1,20,7
28/08/2021,7,22,18,11,60,90,102,62,67,28,17,16,61,na,54,na,35,33,4,10,13,28,173,26,120,355,135,45,33,47,15,8,undefined,na,12,90,14,7,undefined,34,24,16,19,9,25,167,2,61,54,58,23,51,15,2,undefined,15,24,22,30,na,42,103,34,91,12,33,33,33,32,18,23,13,42,na,27,18,72,33
28/08/2021,8,80,55,44,130,121,134,166,169,na,20,42,135,na,76,na,39,68,24,14,18,53,291,20,114,522,188,82,103,81,30,32,undefined,na,31,148,21,40,undefined,66,60,15,16,8,76,236,11,136,124,80,82,65,19,14,undefined,36,43,37,72,na,49,174,29,178,14,38,67,53,65,17,88,36,49,na,24,50,139,53
28/08/2021,9,107,72,79,261,262,201,274,289,4,31,68,231,na,109,na,86,101,35,53,19,99,419,37,169,758,317,227,242,167,37,63,undefined,na,59,298,34,36,undefined,72,79,52,43,28,94,406,28,250,216,143,122,77,49,46,undefined,30,70,66,147,na,92,226,39,183,2,66,138,128,67,30,141,71,79,na,36,123,272,121
28/08/2021,10,208,133,150,388,336,285,425,422,37,50,111,406,na,171,na,131,106,52,103,37,193,653,94,241,1002,531,260,314,226,82,86,undefined,na,73,460,46,69,undefined,37,126,61,55,25,146,575,37,351,342,207,226,106,86,73,undefined,93,82,100,213,na,136,404,83,211,11,107,285,152,97,40,200,92,134,na,58,149,371,208
28/08/2021,11,326,182,228,492,508,388,530,524,48,45,141,458,na,194,na,164,168,58,116,53,307,768,73,256,1262,709,314,418,321,119,86,undefined,na,111,618,49,92,undefined,15,120,91,62,34,163,723,26,482,389,337,316,161,129,88,undefined,102,138,141,237,na,187,561,82,213,5,109,396,172,109,47,322,13,130,51,61,220,504,271
28/08/2021,12,403,218,322,615,579,448,493,560,74,59,149,542,na,224,na,173,143,52,225,70,335,928,104,260,1316,668,384,394,351,164,116,undefined,na,101,719,59,106,undefined,21,133,41,56,29,257,844,60,454,394,335,309,132,179,61,undefined,156,163,113,356,na,207,699,104,257,9,141,536,249,123,51,315,5,172,55,58,175,575,267
28/08/2021,13,440,227,310,638,600,501,446,468,53,47,146,489,na,243,na,212,159,49,233,79,307,946,100,300,1322,612,335,383,351,150,113,undefined,na,109,687,53,143,undefined,51,120,70,55,69,314,847,52,521,407,244,324,136,194,98,undefined,98,108,147,310,na,246,778,125,259,80,221,643,204,99,42,286,19,164,59,48,163,470,253
28/08/2021,14,453,206,388,643,653,543,453,456,79,39,162,529,na,241,na,240,145,36,224,84,286,1020,108,343,1172,503,291,438,370,140,130,undefined,na,114,685,67,194,undefined,121,117,55,81,68,336,862,36,521,375,228,318,208,180,65,undefined,140,135,136,322,na,218,832,141,306,111,218,650,220,95,55,398,16,160,66,52,148,536,278
28/08/2021,15,367,201,378,611,591,536,495,559,71,49,144,467,na,250,na,174,117,36,229,104,292,1193,90,297,1277,502,199,313,396,139,148,undefined,na,96,643,49,149,undefined,48,108,52,100,61,302,890,49,531,309,203,225,129,162,85,undefined,135,141,124,352,na,218,862,132,308,113,216,695,166,88,24,391,26,146,62,40,165,562,208
28/08/2021,16,338,189,350,636,563,523,437,501,70,38,124,456,na,216,na,143,96,43,181,55,337,1161,86,297,1240,296,122,383,341,146,127,undefined,na,121,645,39,136,undefined,18,124,87,93,72,321,837,67,451,173,131,154,99,124,78,undefined,149,146,109,355,na,251,752,110,324,113,181,697,144,74,25,320,10,103,51,32,138,527,174
28/08/2021,17,277,137,320,529,533,415,263,392,98,42,130,419,na,200,na,98,73,41,209,66,275,981,66,303,950,209,78,330,261,117,88,undefined,na,61,456,56,83,undefined,19,86,82,102,61,218,767,39,484,99,84,119,133,110,91,undefined,154,156,101,342,na,189,748,125,96,111,146,578,124,75,18,360,63,109,46,26,89,481,144
28/08/2021,18,168,97,229,329,325,329,131,239,49,77,83,323,na,113,na,93,38,8,189,69,226,815,64,272,550,209,52,214,131,150,71,undefined,na,20,281,30,59,undefined,17,50,42,56,36,159,460,27,313,74,65,106,84,83,61,undefined,129,136,80,162,na,141,717,94,96,72,71,438,96,6,10,290,45,59,54,17,62,368,23
28/08/2021,19,133,55,174,201,192,191,44,98,36,63,66,230,na,74,na,43,39,9,112,38,141,569,77,186,221,160,46,128,57,100,61,undefined,na,23,109,32,57,undefined,30,41,43,18,16,97,338,8,237,52,68,65,55,69,39,undefined,96,63,51,84,na,102,545,81,87,34,50,293,49,4,5,192,31,32,27,9,34,186,12
28/08/2021,20,81,34,90,110,88,121,25,39,36,25,50,154,na,39,na,29,26,4,82,33,69,447,48,160,125,171,32,69,20,69,74,undefined,na,15,84,28,32,undefined,28,14,25,27,20,53,223,12,134,35,90,32,30,51,23,undefined,71,41,42,78,na,71,413,93,43,21,29,199,38,1,4,107,3,15,36,2,18,132,3
28/08/2021,21,21,19,79,32,39,67,na,12,8,11,10,41,na,19,na,20,17,4,29,16,36,172,30,103,86,45,17,25,1,23,20,undefined,na,4,12,13,5,undefined,9,9,10,4,2,32,110,3,79,16,76,8,19,8,4,undefined,16,19,23,9,na,18,132,45,47,8,22,56,23,3,2,12,3,3,14,2,8,20,3
28/08/2021,22,27,9,29,39,44,39,10,4,12,8,2,21,na,13,na,23,8,1,13,5,13,62,12,82,68,33,8,15,1,14,21,undefined,na,na,3,8,1,undefined,12,4,1,na,na,9,72,1,41,11,39,3,5,6,8,undefined,22,22,21,5,na,5,104,32,35,6,7,27,7,0,2,3,na,4,12,1,na,8,1
28/08/2021,23,24,4,21,24,15,15,4,na,8,6,1,13,na,9,na,7,6,1,11,1,12,86,10,47,38,21,4,5,na,3,8,undefined,na,na,4,4,1,undefined,6,na,na,na,na,6,41,na,29,4,54,3,5,2,4,undefined,5,na,15,2,na,11,46,16,17,na,6,10,7,0,0,na,na,2,4,1,2,2,na
29/08/2021,0,6,1,5,3,23,11,4,2,1,1,na,4,na,3,na,3,3,2,7,1,2,72,2,35,6,26,3,14,1,6,6,undefined,na,na,1,3,2,undefined,na,na,na,na,na,3,14,2,34,3,39,2,5,6,1,undefined,3,2,9,10,na,4,62,11,19,1,2,2,3,0,1,na,1,2,3,na,2,1,na
29/08/2021,1,4,1,12,1,12,6,na,1,1,na,1,4,na,1,na,na,na,na,3,2,1,35,1,31,3,19,2,11,na,4,3,undefined,na,na,na,na,2,undefined,2,na,1,na,na,3,14,1,8,2,20,1,5,1,na,undefined,1,1,4,1,na,2,23,9,18,2,4,1,4,1,3,1,na,na,1,na,na,2,na
29/08/2021,2,4,na,10,1,3,4,na,na,1,3,na,1,na,na,na,5,5,1,4,1,3,17,1,20,5,18,1,4,na,na,3,undefined,na,na,na,2,na,undefined,2,na,na,na,na,na,9,na,2,2,38,1,4,na,na,undefined,na,na,2,2,na,1,4,7,28,na,na,na,2,0,0,na,1,8,na,na,na,1,na
29/08/2021,3,na,1,2,5,16,5,na,na,na,1,na,2,na,1,na,3,1,na,2,na,na,34,3,11,4,8,na,20,na,na,5,undefined,na,na,3,1,na,undefined,na,na,4,2,na,na,11,na,9,3,12,1,2,na,na,undefined,na,3,2,1,na,1,5,6,25,na,2,3,na,na,na,na,4,11,7,na,na,na,na
29/08/2021,4,7,7,11,4,21,7,8,1,1,na,7,2,na,na,na,1,4,na,1,1,4,30,7,13,2,14,na,20,na,4,4,undefined,na,na,1,na,1,undefined,2,na,2,na,na,3,15,na,14,5,2,5,na,na,2,undefined,na,na,6,2,na,3,17,1,30,na,1,3,4,0,0,1,na,5,2,na,na,1,na
29/08/2021,5,na,3,11,23,37,11,4,na,2,na,na,4,na,4,na,23,3,2,5,na,8,70,5,16,41,41,2,43,5,7,3,undefined,na,4,11,5,12,undefined,na,5,na,na,na,10,38,na,28,12,9,11,3,17,na,undefined,9,4,2,3,na,8,20,16,15,1,2,7,5,0,1,5,1,25,5,3,na,2,na
29/08/2021,6,31,9,13,59,66,43,35,10,12,na,8,17,na,18,na,61,19,14,7,2,19,79,11,54,115,45,5,54,12,7,6,undefined,na,6,31,14,3,undefined,4,6,2,1,1,39,134,na,42,11,17,20,13,19,4,undefined,19,25,10,12,na,14,43,16,17,10,12,24,9,0,2,1,1,22,8,1,na,24,5
29/08/2021,7,27,26,7,59,49,49,21,61,14,1,3,15,na,22,na,23,17,6,8,5,17,158,21,125,160,77,21,37,8,26,8,undefined,na,3,50,13,3,undefined,15,12,19,5,5,19,122,4,47,25,28,5,7,18,9,undefined,13,13,10,15,na,26,57,11,81,9,19,31,15,6,2,6,3,14,5,7,3,24,7
29/08/2021,8,67,29,18,72,81,94,44,63,15,6,19,75,na,49,na,30,35,5,8,9,41,248,18,133,234,127,61,52,44,18,21,undefined,na,8,70,7,29,undefined,3,13,10,10,4,39,152,11,90,64,49,57,30,18,7,undefined,20,18,11,29,na,34,100,35,117,17,24,58,40,35,14,58,4,46,na,8,29,68,32
29/08/2021,9,76,66,47,137,147,153,94,128,28,18,20,95,na,73,na,39,34,6,29,26,59,262,58,122,399,239,128,115,66,49,27,undefined,na,11,137,9,29,undefined,4,30,31,24,16,63,231,14,156,108,66,88,45,21,23,undefined,28,49,27,51,na,91,195,27,67,42,40,118,60,50,16,141,3,30,na,21,64,116,34
29/08/2021,10,129,58,66,192,193,198,171,203,39,30,35,172,na,90,na,82,76,19,68,28,104,425,42,157,503,388,160,123,106,68,45,undefined,na,42,202,15,48,undefined,5,44,31,33,20,90,311,25,196,156,156,186,53,66,29,undefined,58,65,51,105,na,87,310,60,132,37,64,203,101,67,27,190,1,62,na,37,74,198,44
29/08/2021,11,204,120,129,284,280,264,200,252,38,24,78,239,na,124,na,97,54,16,125,45,177,574,39,142,687,545,232,228,150,84,67,undefined,na,56,270,44,74,undefined,14,90,38,46,37,124,384,38,290,266,184,224,93,83,42,undefined,75,97,78,172,na,145,464,59,226,90,81,328,89,81,29,229,na,79,na,28,172,252,48
29/08/2021,12,281,160,191,364,366,297,202,224,47,28,56,250,na,164,na,119,81,22,202,55,186,651,62,185,731,658,276,273,150,121,101,undefined,na,58,336,55,82,undefined,6,98,45,46,37,172,480,25,367,323,281,250,116,146,50,undefined,130,103,72,249,na,170,603,95,320,75,105,404,147,78,22,313,4,69,na,33,124,309,91
29/08/2021,13,215,156,113,332,240,309,112,114,28,20,10,63,na,83,na,106,61,14,137,52,215,607,23,219,501,520,217,156,41,125,79,undefined,na,11,158,41,74,undefined,11,67,43,31,20,114,404,47,263,264,207,199,97,89,29,undefined,88,31,36,155,na,151,533,79,281,66,61,333,109,45,19,282,9,29,na,18,62,82,46
29/08/2021,14,214,154,192,375,265,276,129,182,56,27,54,173,na,134,na,105,56,24,130,63,171,624,35,216,556,516,179,186,90,130,56,undefined,na,28,205,29,63,undefined,19,61,34,22,26,143,420,25,311,218,214,155,114,90,41,undefined,99,63,82,241,na,154,565,83,317,53,99,431,105,95,23,238,5,52,na,30,96,210,59
29/08/2021,15,229,186,167,408,260,259,108,190,36,31,30,126,na,108,na,124,48,21,150,42,191,688,37,299,538,412,137,200,82,89,63,undefined,na,12,213,39,57,undefined,107,70,39,33,14,171,471,14,297,196,135,164,76,130,44,undefined,120,73,81,240,na,149,519,94,339,36,94,476,87,41,7,226,12,53,na,28,95,160,53
29/08/2021,16,247,167,171,388,300,270,129,204,64,12,45,203,na,105,na,95,57,17,140,61,242,727,53,258,608,248,62,217,112,115,83,undefined,na,14,241,41,98,undefined,27,56,54,45,49,151,519,26,313,126,91,108,68,112,50,undefined,107,111,110,321,na,128,569,98,298,61,104,448,97,46,7,247,22,58,na,33,96,267,43
29/08/2021,17,283,114,176,321,325,280,165,260,66,27,105,378,na,129,na,65,56,20,166,51,237,719,52,259,531,189,85,254,139,127,76,undefined,na,28,312,44,63,undefined,10,67,67,71,50,134,435,13,330,99,77,76,72,96,53,undefined,125,89,87,274,na,158,548,87,67,70,88,486,96,40,17,262,88,67,na,11,79,432,48
29/08/2021,18,186,67,208,324,305,333,105,162,72,48,98,393,na,135,na,41,52,23,160,54,216,810,69,265,465,176,82,200,118,156,56,undefined,na,29,262,38,81,undefined,12,29,42,58,24,144,439,26,242,75,140,94,90,84,66,undefined,111,110,103,152,na,113,587,82,80,41,81,457,90,5,9,222,51,102,na,4,39,454,16
29/08/2021,19,140,53,145,196,186,236,61,63,37,26,66,269,na,57,na,51,38,9,119,35,148,522,53,185,167,141,60,138,38,95,33,undefined,na,8,150,26,48,undefined,13,22,35,47,23,89,253,10,240,44,75,41,55,74,46,undefined,81,73,63,85,na,114,457,73,39,25,39,235,60,7,8,118,17,55,na,10,13,269,6
29/08/2021,20,62,24,120,129,92,150,19,31,16,22,32,184,na,44,na,41,28,2,58,30,52,435,41,161,104,109,24,77,14,62,55,undefined,na,12,86,20,27,undefined,13,15,26,31,19,54,165,14,176,24,84,51,32,31,32,undefined,53,35,57,82,na,47,345,65,27,14,31,159,46,0,5,78,1,20,na,4,6,183,5
29/08/2021,21,26,12,64,31,54,77,1,5,5,15,3,18,na,18,na,11,4,1,28,12,20,118,15,96,81,50,22,42,3,18,21,undefined,na,2,13,13,4,undefined,15,4,6,5,na,18,98,5,62,16,82,6,14,11,6,undefined,25,5,28,16,na,23,107,27,23,4,18,39,7,2,3,10,na,12,na,4,3,8,na
29/08/2021,22,15,7,128,31,40,22,2,6,9,9,4,17,na,7,na,29,6,1,19,10,21,121,8,86,59,53,3,12,na,14,7,undefined,na,na,4,2,1,undefined,8,5,na,na,2,13,74,3,48,8,56,2,8,5,4,undefined,9,5,17,10,na,9,51,25,20,3,9,18,7,1,2,na,na,4,na,na,1,2,na
29/08/2021,23,34,242,25,23,31,21,na,1,4,5,3,7,na,8,na,na,2,na,15,na,13,79,7,33,36,27,5,8,3,6,8,undefined,na,na,4,4,2,undefined,3,na,na,na,na,16,30,na,33,1,53,2,4,4,2,undefined,3,7,3,1,na,5,47,34,3,1,11,6,2,1,3,na,7,1,na,na,1,2,na
30/08/2021,0,6,2,6,14,20,10,na,na,1,na,na,4,na,5,na,3,na,2,2,1,17,35,na,25,5,23,na,15,na,3,1,undefined,na,na,6,1,3,undefined,na,3,1,4,2,10,17,11,24,1,36,1,2,1,1,undefined,2,1,5,5,na,6,31,11,6,1,1,5,2,0,0,na,2,3,na,na,na,na,1
30/08/2021,1,3,301,7,3,5,2,2,na,1,na,1,6,na,na,na,14,2,na,1,1,2,44,3,11,5,11,2,10,na,3,1,undefined,na,na,3,na,na,undefined,2,na,na,na,na,4,9,1,4,1,31,na,18,1,na,undefined,2,3,8,1,na,1,25,11,3,1,1,na,2,0,0,na,1,na,na,na,na,1,na
30/08/2021,2,3,1,6,4,6,18,na,na,na,na,na,na,na,2,na,2,3,3,1,1,1,24,na,16,7,11,6,3,na,na,2,undefined,na,na,1,2,na,undefined,2,1,na,na,na,4,21,na,25,5,21,na,na,6,na,undefined,na,na,3,4,na,2,25,3,2,na,na,3,1,0,0,2,na,8,na,na,na,na,na
30/08/2021,3,3,3,7,8,21,8,na,na,6,3,1,2,na,2,na,3,3,na,5,2,7,24,9,18,9,4,na,23,na,7,3,undefined,na,na,4,5,1,undefined,na,na,na,na,1,5,11,1,13,2,3,na,1,2,na,undefined,1,na,6,na,na,na,14,na,2,2,na,na,na,na,na,na,1,10,na,na,na,2,na
30/08/2021,4,6,na,10,12,35,11,21,na,1,na,7,6,na,4,na,1,7,2,1,na,12,38,1,10,16,18,3,42,na,na,3,undefined,na,1,5,4,5,undefined,2,1,6,na,na,5,32,4,12,na,23,5,1,1,9,undefined,1,2,7,9,na,6,26,6,3,1,4,4,4,0,0,2,1,7,na,2,na,1,na
30/08/2021,5,9,12,9,32,73,81,19,3,21,na,5,13,na,33,na,19,35,7,1,2,14,112,21,87,69,28,5,55,6,7,12,undefined,na,11,20,13,7,undefined,7,17,12,na,1,13,135,7,48,5,13,6,17,7,5,undefined,11,21,20,7,na,8,69,16,5,10,7,9,8,5,5,1,na,21,na,3,3,11,na
30/08/2021,6,48,15,32,71,127,196,66,54,47,15,22,63,na,69,na,68,85,35,15,9,33,190,41,185,223,71,11,98,46,19,15,undefined,na,28,79,27,6,undefined,18,25,36,11,10,37,227,12,97,16,42,2,79,20,5,undefined,10,72,62,43,na,40,167,56,67,37,49,40,57,28,19,16,2,58,na,67,13,61,12
30/08/2021,7,74,62,61,139,164,268,155,179,137,27,40,115,na,133,na,93,135,75,20,18,38,391,58,276,409,65,33,147,94,41,28,undefined,na,66,186,50,25,undefined,23,45,31,29,21,80,332,23,128,52,34,28,24,27,12,undefined,43,141,92,74,na,61,173,22,243,12,59,62,89,82,13,53,36,72,na,25,34,152,38
30/08/2021,8,138,71,52,229,239,304,129,152,139,52,33,143,na,123,na,126,203,136,35,19,72,506,89,360,507,115,46,205,78,72,34,undefined,na,57,204,95,28,undefined,33,83,71,69,63,100,487,41,213,62,31,70,34,52,35,undefined,56,161,157,113,na,68,266,38,245,26,88,109,159,105,44,100,20,67,na,32,74,132,32
30/08/2021,9,127,100,79,289,206,244,95,117,74,34,38,109,na,126,na,147,176,101,42,20,99,463,84,232,446,172,42,144,60,55,46,undefined,na,65,128,116,69,undefined,56,80,61,60,43,157,410,28,253,62,35,113,66,55,70,undefined,54,78,86,171,na,98,263,118,202,23,84,162,162,129,33,135,53,56,na,39,98,123,28
30/08/2021,10,200,113,101,367,217,224,121,136,48,43,41,126,na,97,na,193,193,92,71,36,156,536,64,238,495,176,88,169,74,67,64,undefined,na,58,151,64,75,undefined,121,95,69,65,34,162,471,28,342,86,54,122,81,61,38,undefined,88,97,127,187,na,178,394,329,266,29,72,236,184,96,43,168,49,41,na,24,124,134,52
30/08/2021,11,222,147,144,383,336,282,156,193,77,41,68,170,na,115,na,220,188,109,118,53,159,660,103,251,584,184,74,228,76,85,64,undefined,na,59,230,94,63,undefined,88,92,70,47,33,204,539,52,396,116,72,152,53,118,53,undefined,109,133,116,217,na,140,446,234,301,43,104,339,182,119,47,221,22,69,na,43,138,202,44
30/08/2021,12,333,237,219,537,353,369,176,253,89,32,92,239,na,142,na,235,256,112,169,52,253,741,145,265,673,306,104,267,135,143,62,undefined,na,91,336,159,118,undefined,114,83,80,64,42,225,617,50,472,124,129,192,116,119,59,undefined,140,156,167,333,na,187,607,295,324,2,130,383,212,135,36,318,38,70,31,56,141,261,58
30/08/2021,13,468,234,227,588,407,404,187,203,99,38,71,262,na,183,na,282,263,115,191,60,295,811,123,272,820,274,138,300,141,148,97,undefined,na,82,323,138,108,undefined,106,109,118,70,71,256,628,54,538,148,63,172,104,164,77,undefined,166,184,172,312,na,167,661,250,332,77,174,430,210,150,43,329,39,76,72,62,143,280,77
30/08/2021,14,373,216,231,478,418,382,198,249,82,54,50,166,na,159,na,325,192,112,161,55,244,886,90,330,806,210,109,259,113,136,66,undefined,na,62,355,94,88,undefined,49,88,71,48,38,296,618,53,537,136,86,154,103,140,51,undefined,155,128,179,300,na,188,615,79,389,11,178,497,189,123,33,240,44,78,64,57,99,224,68
30/08/2021,15,411,186,220,571,436,427,204,197,97,46,77,284,na,136,na,266,149,87,184,65,220,990,97,338,856,206,78,269,171,138,50,undefined,na,82,419,93,96,undefined,39,108,84,66,64,273,701,41,630,117,63,167,86,125,69,undefined,149,134,156,265,na,222,730,79,330,15,169,554,164,121,38,248,25,81,74,52,103,320,75
30/08/2021,16,359,169,235,519,442,488,264,263,171,32,97,276,na,163,na,222,127,107,151,69,276,1053,129,480,815,188,83,280,167,137,61,undefined,na,58,443,85,86,undefined,32,117,86,86,63,212,731,45,557,136,55,124,99,125,90,undefined,137,151,198,274,na,225,709,95,150,3,139,582,166,79,19,280,42,79,75,43,123,326,75
30/08/2021,17,338,112,275,494,522,520,336,460,157,52,154,432,na,226,na,161,186,123,150,48,254,1103,163,515,1003,186,117,387,220,139,68,undefined,na,99,491,119,61,undefined,150,92,114,109,69,268,804,58,451,124,72,91,128,130,106,undefined,137,262,210,343,na,256,748,118,134,4,199,591,145,56,12,334,70,135,107,35,173,524,118
30/08/2021,18,318,73,204,407,460,438,321,358,120,72,161,513,na,256,na,121,84,60,139,68,220,944,111,406,813,213,96,390,187,119,80,undefined,na,52,471,60,62,undefined,197,55,92,79,42,185,699,36,368,129,86,119,91,118,94,undefined,139,162,133,182,na,182,748,104,78,2,107,530,119,5,18,269,35,68,62,22,115,490,16
30/08/2021,19,165,53,186,265,222,216,104,118,66,33,90,383,na,102,na,59,56,16,128,36,132,695,75,277,370,146,51,191,95,87,57,undefined,na,31,220,48,57,undefined,18,23,51,21,20,114,349,14,300,56,54,54,58,60,50,undefined,78,107,81,90,na,103,522,71,60,39,67,325,61,7,12,139,16,32,39,13,20,406,13
30/08/2021,20,122,25,111,96,130,134,38,81,39,22,46,174,na,47,na,16,30,24,58,30,124,462,54,176,150,133,39,118,35,54,53,undefined,na,22,100,29,26,undefined,5,17,38,28,15,61,218,15,219,47,70,45,34,48,32,undefined,68,66,47,69,na,61,393,93,30,51,42,158,35,0,5,97,30,34,31,9,19,182,2
30/08/2021,21,31,14,35,28,48,85,15,9,9,11,9,26,na,21,na,16,12,8,17,6,25,127,24,103,101,51,12,35,1,19,19,undefined,na,5,10,4,9,undefined,6,6,2,3,3,22,72,5,80,19,82,7,12,9,1,undefined,25,19,23,12,na,7,151,48,24,14,18,24,16,0,4,6,2,9,16,3,3,19,4
30/08/2021,22,25,6,33,28,36,53,2,2,36,5,11,13,na,17,na,25,17,11,8,4,15,79,16,77,79,42,16,32,1,14,12,undefined,na,7,9,6,2,undefined,11,2,1,1,1,10,77,1,105,3,53,4,19,12,5,undefined,17,21,27,10,na,9,76,22,16,na,15,7,4,0,3,2,2,7,9,na,3,1,na
30/08/2021,23,14,3,13,15,16,37,7,2,6,2,1,9,na,2,na,7,7,na,15,1,11,62,8,57,38,28,4,8,na,12,9,undefined,na,na,5,na,4,undefined,9,1,na,1,1,6,29,1,80,5,49,2,7,4,na,undefined,10,3,9,4,na,5,54,11,10,na,5,10,2,0,2,1,na,9,10,na,na,5,1
31/08/2021,0,7,32,21,11,19,11,1,na,1,1,na,1,na,1,na,5,2,1,11,1,8,44,2,29,4,22,5,20,1,2,4,undefined,na,na,3,3,na,undefined,3,1,1,2,1,12,21,4,36,6,25,1,3,6,6,undefined,1,na,5,10,na,13,48,8,13,1,7,5,4,0,1,na,na,7,6,1,na,na,na
31/08/2021,1,1,2,6,8,9,1,na,na,4,na,1,3,na,na,na,na,4,1,1,1,1,64,3,10,3,19,2,11,1,1,3,undefined,na,na,3,1,na,undefined,na,na,na,na,1,na,11,1,25,2,26,1,1,5,na,undefined,na,2,7,5,na,1,21,4,7,2,1,4,3,0,3,na,na,6,6,na,na,na,na
31/08/2021,2,1,3,2,2,11,16,1,na,1,na,na,2,na,1,na,na,3,4,2,na,2,50,3,5,4,11,1,12,na,2,7,undefined,na,na,1,na,4,undefined,2,na,na,na,na,na,12,na,10,na,19,1,4,na,na,undefined,2,na,4,1,na,5,16,3,10,3,1,1,4,0,1,na,2,3,7,na,na,1,na
31/08/2021,3,4,1,2,7,33,1,na,na,3,na,na,na,na,1,na,7,3,1,1,2,8,23,1,12,10,18,2,21,na,6,6,undefined,na,na,na,2,6,undefined,na,na,1,na,na,1,8,na,11,1,8,4,2,2,3,undefined,1,na,1,5,na,13,7,11,4,na,na,2,na,na,na,2,2,1,6,na,na,na,na
31/08/2021,4,7,2,3,10,38,12,10,1,2,na,1,2,na,3,na,1,12,na,1,1,3,14,3,27,10,10,4,35,1,2,1,undefined,na,3,4,1,8,undefined,6,na,6,1,na,3,38,3,23,1,7,4,1,5,7,undefined,1,na,6,6,na,1,14,5,9,na,1,4,5,0,0,na,4,3,na,na,na,1,na
31/08/2021,5,6,6,13,31,72,67,21,16,25,1,5,17,na,25,na,23,32,6,4,2,23,88,15,86,64,39,7,55,7,11,4,undefined,na,16,13,8,na,undefined,5,16,5,1,3,14,112,7,34,16,25,2,18,10,5,undefined,8,26,20,7,na,3,81,14,10,3,10,22,14,2,3,3,1,23,na,2,5,12,na
31/08/2021,6,69,19,23,88,125,202,93,67,45,19,16,52,na,78,na,82,74,24,14,7,36,197,41,197,252,102,15,90,40,35,16,undefined,na,26,128,25,10,undefined,19,33,23,16,12,44,257,12,76,27,44,9,77,25,9,undefined,23,71,60,29,na,39,184,41,83,4,34,33,49,9,9,15,3,55,na,69,13,62,10
31/08/2021,7,72,48,56,156,195,254,160,185,117,26,35,117,na,160,na,81,138,68,19,12,33,326,67,292,420,134,67,130,74,48,47,undefined,na,60,167,54,36,undefined,29,62,39,41,21,82,293,28,156,71,47,53,24,40,21,undefined,58,119,99,111,na,73,187,41,132,13,58,80,76,61,26,81,17,68,na,26,38,118,36
31/08/2021,8,175,78,61,240,259,276,150,122,129,49,34,127,na,152,na,157,220,162,37,19,60,538,105,312,470,189,84,187,68,51,55,undefined,na,72,202,98,60,undefined,24,82,63,53,43,112,492,38,225,111,49,86,44,52,27,undefined,73,191,139,117,na,68,223,47,171,5,78,103,165,86,27,94,30,108,na,30,99,141,34
31/08/2021,9,100,101,54,283,192,234,94,78,84,49,32,96,na,95,na,190,164,119,46,14,64,402,79,236,464,257,106,144,52,62,69,undefined,na,54,154,91,46,undefined,37,122,45,50,28,129,416,37,281,116,80,121,48,59,39,undefined,74,106,96,119,na,92,263,43,140,8,86,135,152,97,35,105,106,84,na,30,67,122,20
31/08/2021,10,177,107,90,342,242,222,116,140,59,23,37,131,na,82,na,175,166,122,61,34,101,480,71,219,422,299,101,151,74,80,108,undefined,na,42,143,64,57,undefined,23,101,56,53,28,122,410,21,262,123,104,169,57,66,30,undefined,61,110,87,150,na,131,321,67,242,11,67,183,145,106,30,154,72,80,na,30,137,115,30
31/08/2021,11,196,118,131,380,258,276,92,135,75,32,30,113,na,94,na,223,164,109,101,53,151,604,77,244,413,368,86,143,62,110,58,undefined,na,56,142,73,66,undefined,25,77,61,48,31,181,402,25,299,134,129,116,69,115,43,undefined,91,83,95,187,na,127,416,59,213,21,97,299,201,120,42,201,37,58,na,37,107,104,28
31/08/2021,12,361,160,202,562,325,335,94,173,70,38,45,134,na,156,na,307,217,144,155,67,192,700,78,334,459,486,145,217,65,129,88,undefined,na,76,208,123,104,undefined,63,110,97,68,41,238,555,47,424,229,202,157,81,108,45,undefined,142,164,133,252,na,207,565,79,328,5,118,398,221,192,25,257,58,61,na,40,136,163,29
31/08/2021,13,325,174,196,507,301,325,104,156,85,23,47,132,na,131,na,264,224,114,163,59,245,749,120,310,534,478,155,197,103,128,71,undefined,na,46,246,127,88,undefined,43,84,90,63,50,226,595,48,463,158,185,200,103,102,62,undefined,110,163,147,258,na,138,568,119,353,7,116,415,243,162,36,247,33,90,na,28,152,163,42
31/08/2021,14,326,155,200,505,276,338,101,180,99,40,41,135,na,121,na,339,172,121,158,48,188,790,85,311,576,379,116,208,83,120,86,undefined,na,72,221,97,103,undefined,44,75,71,61,54,224,529,29,483,161,159,150,83,126,73,undefined,126,136,156,299,na,165,603,91,339,10,121,424,160,105,23,243,19,59,na,76,98,156,48
31/08/2021,15,316,154,225,505,368,448,126,185,105,27,52,171,na,163,na,281,166,69,159,65,232,901,107,396,687,283,79,218,81,140,86,undefined,na,52,229,73,89,undefined,40,80,50,50,38,223,618,43,497,125,126,168,159,143,63,undefined,124,159,164,234,na,190,618,113,284,18,154,434,161,93,18,241,26,62,na,43,109,219,46
31/08/2021,16,358,160,222,507,445,513,199,271,161,42,82,266,na,166,na,243,171,113,127,71,205,996,116,441,817,193,100,306,116,128,91,undefined,na,68,350,81,73,undefined,42,90,85,78,58,248,688,45,538,152,101,144,111,120,80,undefined,113,201,231,294,na,182,685,96,135,3,168,492,208,81,28,242,24,90,na,27,134,272,84
31/08/2021,17,370,123,253,445,513,523,344,389,165,64,138,393,na,250,na,188,154,121,170,43,267,1105,153,517,927,241,86,366,205,148,82,undefined,na,95,593,105,83,undefined,30,102,109,122,84,246,741,54,479,102,94,104,129,115,97,undefined,174,270,228,322,na,197,786,133,112,4,183,561,181,61,27,330,40,106,na,44,131,498,128
31/08/2021,18,254,80,271,417,433,481,278,296,95,51,127,442,na,199,na,117,108,58,179,54,219,994,95,390,799,219,60,323,159,140,76,undefined,na,52,539,61,56,undefined,22,70,92,95,55,158,652,27,384,86,87,122,98,100,116,undefined,155,167,144,194,na,220,685,121,91,9,124,501,130,3,10,302,15,93,na,32,121,492,28
31/08/2021,19,172,56,187,234,291,269,104,185,55,38,98,344,na,110,na,61,40,20,134,48,137,685,67,256,419,148,52,176,82,132,79,undefined,na,26,272,27,52,undefined,13,44,47,54,35,119,357,15,302,59,67,92,62,89,66,undefined,119,103,93,109,na,127,574,80,64,2,70,318,65,7,13,176,46,56,na,13,44,338,12
31/08/2021,20,90,36,118,137,149,193,52,79,39,35,75,248,na,71,na,50,39,10,69,20,84,418,90,152,221,151,24,105,45,58,42,undefined,na,16,164,48,30,undefined,9,28,25,25,15,90,256,17,218,28,96,65,30,52,20,undefined,68,72,81,76,na,89,369,75,47,6,54,201,53,1,7,132,37,28,na,7,9,220,8
31/08/2021,21,38,17,64,40,61,94,4,12,13,11,7,34,na,18,na,25,31,4,34,7,16,151,24,127,92,58,7,49,8,20,12,undefined,na,6,12,19,3,undefined,13,3,5,3,2,28,153,2,71,20,55,7,19,12,7,undefined,28,17,41,18,na,12,149,55,13,8,9,30,18,1,3,13,2,5,na,1,6,23,3
31/08/2021,22,25,5,26,29,35,43,7,5,28,7,3,15,na,14,na,25,29,11,13,4,13,139,19,84,71,31,6,30,2,24,6,undefined,na,7,9,12,4,undefined,22,8,2,1,2,12,94,7,72,1,78,6,15,14,4,undefined,15,13,29,15,na,14,69,27,21,21,16,11,7,0,0,6,na,8,na,4,2,5,na
31/08/2021,23,18,4,14,17,26,31,na,2,5,4,1,6,na,7,na,6,20,2,14,2,15,40,10,50,46,28,1,15,na,13,7,undefined,na,1,5,3,1,undefined,49,2,1,1,2,6,40,9,28,6,38,1,15,2,5,undefined,5,6,20,11,na,4,49,10,12,18,1,7,5,0,2,1,6,2,na,1,1,4,na


==> Figures/Australia/big/December_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North)
01/12/2019,0,327,213,950,720,750,937,71,65,60,33,33,95,-1,370,325,211,112,91,491,894,900,976,147,656,-1,238,-1,398,208,754,196,undefined,-1,93,735,476,62,undefined,-1,84,31,3,5,537,12,405,83,94,110,39,419,55,undefined,125,54,325,-1,-1,120,536,114
01/12/2019,1,213,125,684,549,397,577,73,16,19,16,8,46,-1,255,212,127,48,25,338,520,693,695,97,241,-1,165,-1,227,96,651,103,undefined,-1,38,312,366,31,undefined,-1,47,17,5,5,358,3,249,60,103,39,35,450,32,undefined,76,15,263,1,-1,76,339,48
01/12/2019,2,94,125,368,266,174,290,8,19,19,14,10,26,-1,188,129,122,15,15,219,178,500,481,74,213,-1,96,-1,137,40,506,57,undefined,-1,13,125,316,14,undefined,-1,19,6,-1,2,234,-1,205,36,79,20,15,176,11,undefined,40,6,153,1,-1,64,261,47
01/12/2019,3,92,93,337,221,151,262,12,1,17,2,-1,10,-1,170,122,83,20,24,145,159,419,430,45,168,-1,90,-1,69,34,476,47,undefined,-1,17,71,213,12,undefined,-1,24,11,3,4,183,-1,163,25,62,12,12,205,13,undefined,29,4,74,2,-1,62,194,25
01/12/2019,4,62,67,187,142,87,147,5,3,13,8,-1,6,-1,123,51,52,15,15,73,113,394,290,55,76,-1,67,-1,41,11,301,26,undefined,-1,14,32,95,14,undefined,-1,16,8,-1,3,99,-1,113,19,57,7,4,97,17,undefined,42,16,54,1,-1,18,124,23
01/12/2019,5,36,66,103,113,83,125,16,3,11,10,1,9,-1,89,46,32,15,10,31,68,270,245,40,84,-1,48,-1,69,14,318,13,undefined,-1,10,38,20,13,undefined,-1,16,18,3,4,79,2,95,11,51,15,19,46,10,undefined,18,15,54,1,-1,30,87,22
01/12/2019,6,49,51,129,172,98,251,24,19,29,19,11,28,-1,134,38,57,35,27,30,43,154,258,57,204,-1,85,-1,113,48,153,21,undefined,-1,27,96,24,7,undefined,-1,17,19,3,2,138,1,114,18,53,13,19,23,8,undefined,14,16,82,8,-1,31,108,22
01/12/2019,7,119,76,166,197,147,274,90,75,58,23,22,79,-1,108,76,110,46,31,35,75,103,426,100,412,-1,182,-1,182,63,196,22,undefined,-1,29,297,57,15,undefined,-1,46,18,4,6,121,7,198,74,73,32,66,38,16,undefined,59,33,188,22,-1,42,186,20
01/12/2019,8,295,167,255,353,236,487,114,118,109,60,32,171,-1,202,150,204,119,55,75,74,173,674,208,701,-1,384,-1,373,121,200,59,undefined,-1,58,474,90,49,undefined,-1,99,53,6,17,259,9,357,141,164,79,83,112,18,undefined,102,38,212,37,-1,128,304,17
01/12/2019,9,955,591,542,828,407,862,146,193,129,43,89,230,-1,375,300,543,198,125,175,132,309,1241,367,887,-1,718,-1,764,262,371,132,undefined,-1,119,687,169,95,undefined,-1,138,128,14,23,454,30,768,326,266,170,125,172,39,undefined,209,75,459,99,-1,239,719,77
01/12/2019,10,1653,1347,790,1541,872,1324,162,256,128,101,65,361,-1,559,621,1002,237,135,355,362,489,1856,341,1358,-1,1073,-1,1113,394,566,170,undefined,-1,133,1120,201,88,undefined,-1,229,219,47,29,844,43,1111,490,443,311,214,355,61,undefined,275,95,637,136,-1,459,974,170
01/12/2019,11,2271,2148,1220,2198,1282,1595,164,311,130,63,65,374,-1,667,925,1414,267,122,681,564,667,1994,348,1430,-1,1391,-1,1619,621,626,239,undefined,-1,119,1353,190,180,undefined,-1,290,221,66,26,1037,46,1468,765,557,499,263,417,97,undefined,388,108,770,162,-1,484,1169,213
01/12/2019,12,2806,2617,1663,2982,1363,1811,278,289,113,57,97,422,-1,714,1217,1724,334,184,1112,815,825,2036,287,1263,-1,1603,-1,1737,568,748,237,undefined,-1,106,1610,248,381,undefined,-1,288,209,89,32,1407,58,1841,919,492,567,337,520,80,undefined,451,86,932,232,-1,512,1455,229
01/12/2019,13,2973,2877,1991,3122,1428,1762,207,258,113,51,42,325,-1,752,1356,1731,389,181,1102,864,928,2308,313,1326,-1,1548,-1,1798,653,1027,242,undefined,-1,125,1379,218,262,undefined,-1,518,251,73,42,1458,59,1876,926,368,640,327,703,114,undefined,468,92,740,258,-1,533,1529,265
01/12/2019,14,3162,2906,1792,2942,1289,1708,84,334,122,51,27,223,-1,670,1378,1922,267,115,1008,687,897,2295,356,1481,-1,1393,-1,1549,528,834,251,undefined,-1,102,1279,242,229,undefined,-1,219,170,30,28,1337,70,1674,853,270,693,269,594,103,undefined,427,113,685,125,-1,475,1488,266
01/12/2019,15,3087,2584,1770,2817,1104,1857,68,300,121,65,22,199,-1,726,1295,1662,282,125,954,571,860,2400,895,1269,-1,1159,-1,1553,445,876,292,undefined,-1,83,1383,156,195,undefined,-1,244,70,33,38,1198,50,1514,715,255,621,236,541,73,undefined,420,191,651,160,-1,439,1446,228
01/12/2019,16,3135,2411,1655,2522,1079,1686,77,229,78,56,9,143,-1,539,1198,1418,199,136,877,428,783,2084,355,1320,-1,809,-1,1504,300,847,276,undefined,-1,99,1144,189,197,undefined,-1,317,59,48,38,1186,44,1524,587,152,507,228,415,77,undefined,356,170,664,107,-1,473,1310,205
01/12/2019,17,3117,2005,1973,2209,930,1329,44,239,131,46,20,264,-1,501,1361,935,199,111,1000,626,953,2252,562,1231,-1,490,-1,1036,390,874,308,undefined,-1,90,1271,190,214,undefined,-1,171,68,37,39,1108,48,1550,311,152,501,156,561,77,undefined,335,196,701,196,-1,479,1371,175
01/12/2019,18,2619,1311,1924,1648,824,1318,76,217,145,82,73,331,-1,530,1351,647,169,107,1118,769,1070,2147,204,1167,-1,457,-1,739,285,800,435,undefined,-1,92,1288,156,261,undefined,-1,283,63,34,31,1019,52,1440,243,98,482,132,406,129,undefined,375,154,552,233,-1,477,1513,307
01/12/2019,19,1939,831,2021,1739,1000,1115,91,76,105,55,100,593,-1,404,1300,546,192,90,1139,939,937,1984,183,851,-1,462,-1,1199,400,805,513,undefined,-1,106,1158,158,272,undefined,-1,193,85,30,34,1390,42,1213,244,110,417,137,400,85,undefined,333,70,441,184,-1,432,1379,182
01/12/2019,20,1023,472,1354,1293,714,1004,70,91,93,41,56,334,-1,431,902,431,107,63,938,698,949,1885,203,810,-1,448,-1,518,255,713,525,undefined,-1,82,956,147,290,undefined,-1,159,104,24,29,1039,25,807,180,125,353,111,307,82,undefined,264,33,400,78,-1,339,1058,205
01/12/2019,21,656,296,1270,937,491,932,26,67,78,40,36,190,-1,338,883,264,126,60,668,514,654,1390,153,697,-1,347,-1,250,197,579,406,undefined,-1,55,792,97,201,undefined,-1,120,119,8,15,749,18,561,136,78,289,81,235,60,undefined,190,31,311,8,-1,317,952,128
01/12/2019,22,370,174,796,672,802,743,27,50,80,32,41,252,-1,273,335,166,90,46,435,365,507,1107,173,725,-1,310,-1,798,167,429,248,undefined,-1,37,392,64,93,undefined,-1,250,250,9,9,435,17,389,110,106,100,59,142,31,undefined,145,28,344,2,-1,210,738,96
01/12/2019,23,179,112,476,298,247,466,6,31,32,8,29,160,-1,221,172,84,45,23,237,143,392,797,103,423,-1,256,-1,119,60,435,99,undefined,-1,38,230,43,38,undefined,-1,38,66,6,8,176,22,275,50,80,44,72,92,17,undefined,59,27,221,2,-1,81,459,89
02/12/2019,0,136,45,220,97,84,223,9,8,15,12,2,36,-1,70,89,41,40,10,116,62,211,328,26,131,-1,146,-1,50,19,269,54,undefined,-1,9,134,22,11,undefined,-1,24,9,1,2,101,1,154,45,74,6,48,25,22,undefined,44,9,111,2,-1,41,231,42
02/12/2019,1,58,38,127,85,71,96,-1,5,19,4,-1,14,-1,22,34,27,42,4,46,29,224,108,19,38,-1,87,-1,17,14,231,42,undefined,-1,7,41,21,9,undefined,-1,13,7,3,6,38,8,109,15,56,7,14,24,16,undefined,8,4,63,1,-1,25,181,33
02/12/2019,2,25,16,47,25,28,70,7,-1,6,2,-1,9,-1,15,48,22,20,1,39,20,97,118,35,30,-1,64,-1,25,5,142,3,undefined,-1,-1,15,8,-1,undefined,-1,12,51,1,2,20,4,35,11,29,6,8,10,11,undefined,5,9,50,1,-1,24,104,20
02/12/2019,3,19,28,38,35,52,23,1,4,2,2,-1,1,-1,16,22,9,3,2,29,53,58,91,19,12,-1,32,-1,42,3,76,9,undefined,-1,3,18,17,5,undefined,-1,3,206,4,3,22,-1,30,8,17,-1,4,11,7,undefined,1,4,22,1,-1,17,76,21
02/12/2019,4,9,8,37,35,58,45,3,2,6,4,-1,5,-1,28,12,8,12,1,17,25,34,59,5,33,-1,39,-1,68,1,42,14,undefined,-1,8,12,4,11,undefined,-1,9,106,-1,-1,14,-1,25,8,19,15,10,3,2,undefined,5,12,15,-1,-1,13,28,8
02/12/2019,5,24,25,63,72,110,222,30,38,76,31,4,15,-1,116,23,42,64,40,13,21,37,169,55,270,-1,40,-1,120,28,90,15,undefined,-1,24,74,32,3,undefined,-1,24,86,2,-1,47,6,58,13,31,3,8,21,6,undefined,20,95,103,2,-1,30,69,10
02/12/2019,6,119,87,190,220,269,719,116,100,495,101,26,90,-1,238,76,162,245,173,36,44,106,759,260,815,-1,113,-1,441,110,92,29,undefined,-1,64,387,70,11,undefined,-1,67,103,23,17,144,18,191,65,35,16,33,53,28,undefined,48,449,309,22,-1,87,194,15
02/12/2019,7,385,232,318,483,731,2005,330,264,2197,418,58,211,-1,689,278,492,978,790,77,123,200,1746,779,2393,-1,209,-1,1155,228,149,65,undefined,-1,139,859,285,46,undefined,-1,295,139,66,31,442,47,513,139,87,81,79,246,68,undefined,173,1634,1121,84,-1,258,592,39
02/12/2019,8,1082,628,899,1124,1385,4261,595,468,4065,541,82,341,-1,1454,635,1073,2256,1750,185,214,429,3085,1602,4564,-1,469,-1,2161,375,373,119,undefined,-1,257,1584,825,94,undefined,-1,805,454,162,90,885,204,1072,270,85,130,100,742,160,undefined,469,2672,2226,242,-1,593,1180,98
02/12/2019,9,1032,749,713,1189,939,2371,215,263,2305,369,45,230,-1,766,682,1154,1644,1038,261,289,405,2279,974,2822,-1,467,-1,1509,281,190,112,undefined,-1,165,990,610,114,undefined,-1,638,636,181,105,783,179,998,209,104,255,134,486,163,undefined,447,1352,1455,215,-1,542,1043,133
02/12/2019,10,1638,1276,955,1773,811,1479,218,189,806,224,37,169,-1,667,712,1378,898,582,340,392,527,2117,611,1756,-1,483,-1,1001,351,108,182,undefined,-1,191,936,557,127,undefined,-1,473,672,184,100,908,82,1069,242,133,272,98,549,90,undefined,465,613,999,265,-1,552,900,162
02/12/2019,11,2131,1821,1262,2279,1047,1511,167,253,711,223,28,228,-1,642,865,1714,882,423,480,475,659,2393,662,1664,-1,670,-1,1298,401,25,210,undefined,-1,185,1039,520,179,undefined,-1,510,521,183,64,1105,112,1563,264,151,340,153,588,132,undefined,520,514,1061,208,-1,523,1009,160
02/12/2019,12,3291,3261,1991,3245,1121,2443,318,740,1331,351,66,280,-1,745,1510,2521,1579,610,1086,948,1336,3223,1087,2543,-1,926,-1,1634,522,42,301,undefined,-1,247,2195,976,276,undefined,-1,827,565,340,97,2004,254,2083,350,173,457,203,1069,199,undefined,912,1258,1522,343,-1,762,1533,199
02/12/2019,13,3480,3476,1992,3450,1223,2274,265,632,1118,333,84,300,-1,718,1558,2525,1544,570,1220,908,1352,3371,1087,2464,-1,887,-1,1658,630,40,304,undefined,-1,234,1802,981,303,undefined,-1,797,531,295,67,1968,263,2265,360,200,490,209,1233,193,undefined,930,981,1519,339,-1,727,1554,229
02/12/2019,14,2645,2605,1897,2963,1271,1970,148,275,800,265,49,163,-1,659,1434,2053,872,502,870,538,1012,2762,635,2029,-1,579,-1,1449,559,154,268,undefined,-1,142,1103,688,207,undefined,-1,571,336,276,84,1548,112,1922,256,170,457,158,959,150,undefined,669,536,1105,320,-1,712,1331,224
02/12/2019,15,2661,2319,1948,3010,1449,2040,166,293,1297,306,43,195,-1,732,1460,1872,729,539,813,550,950,2981,616,2503,-1,580,-1,1597,640,452,276,undefined,-1,154,1188,538,221,undefined,-1,444,378,268,91,1393,132,2014,264,99,462,135,752,178,undefined,614,673,1168,339,-1,657,1374,231
02/12/2019,16,2690,2284,1826,2824,1683,3293,269,432,3081,524,46,218,-1,1078,1495,1690,897,1132,754,506,1009,3535,915,3985,-1,601,-1,1923,672,723,252,undefined,-1,185,1413,703,197,undefined,-1,406,362,294,111,1573,109,2060,253,155,387,229,806,153,undefined,682,1547,1858,354,-1,713,1754,200
02/12/2019,17,2993,2433,2445,3390,2371,5321,573,614,4202,629,99,341,-1,2110,1942,1741,1402,1924,987,623,1234,4265,1307,5432,-1,716,-1,2891,996,858,352,undefined,-1,283,2092,799,261,undefined,-1,506,456,330,135,1907,266,2362,314,181,618,179,947,264,undefined,906,2194,2520,415,-1,844,2137,352
02/12/2019,18,2348,1892,2119,2641,1765,2909,362,331,1777,321,73,356,-1,1064,1518,996,718,829,1036,683,1253,3507,745,2919,-1,629,-1,2452,667,817,329,undefined,-1,208,1591,476,280,undefined,-1,357,487,128,66,1527,93,1732,276,142,639,160,618,179,undefined,638,774,1257,314,-1,667,1879,248
02/12/2019,19,1671,896,1979,1815,984,1659,177,169,598,123,48,277,-1,544,1275,565,307,276,1563,595,1068,2674,312,1457,-1,524,-1,1093,363,756,409,undefined,-1,114,1004,252,249,undefined,-1,155,381,61,79,1037,65,1458,204,160,442,138,623,112,undefined,469,212,676,193,-1,515,1348,209
02/12/2019,20,1017,571,1667,1396,871,1253,94,110,231,76,42,247,-1,376,997,433,238,129,1475,556,911,2009,179,1020,-1,424,-1,677,266,664,386,undefined,-1,78,856,187,249,undefined,-1,134,392,24,46,912,55,871,183,107,400,127,451,73,undefined,354,109,457,46,-1,348,1172,148
02/12/2019,21,680,308,1220,1167,1052,1026,44,49,105,51,15,154,-1,340,793,366,158,79,1120,545,714,1640,185,737,-1,322,-1,1229,211,591,417,undefined,-1,55,754,177,221,undefined,-1,115,240,26,21,773,44,566,162,119,266,88,305,75,undefined,237,43,371,4,-1,280,934,160
02/12/2019,22,395,149,774,582,789,728,17,43,89,36,14,94,-1,237,448,147,112,69,692,314,533,1159,140,534,-1,227,-1,927,107,410,177,undefined,-1,51,414,102,83,undefined,-1,74,86,25,32,391,37,366,95,93,174,60,137,48,undefined,135,49,237,5,-1,172,653,109
02/12/2019,23,173,59,459,216,212,418,9,14,41,17,7,54,-1,192,128,67,52,56,297,112,285,621,46,319,-1,139,-1,138,29,234,118,undefined,-1,20,178,39,42,undefined,-1,44,22,17,9,155,13,164,54,97,45,26,66,24,undefined,58,28,169,5,-1,134,417,73
03/12/2019,0,57,41,213,102,81,167,11,4,25,5,12,28,-1,55,89,24,20,17,156,133,210,298,34,100,-1,104,-1,39,12,143,28,undefined,-1,12,93,12,23,undefined,-1,23,14,4,4,67,14,90,24,67,12,40,44,32,undefined,45,5,107,6,-1,55,202,31
03/12/2019,1,48,20,87,66,50,53,4,5,7,3,1,9,-1,13,44,18,19,3,82,123,174,154,12,42,-1,81,-1,29,11,117,27,undefined,-1,3,28,5,7,undefined,-1,10,56,1,-1,30,-1,57,10,75,6,21,43,13,undefined,25,3,45,1,-1,25,146,23
03/12/2019,2,20,29,51,19,48,53,4,1,5,2,2,2,-1,18,21,11,18,8,15,17,96,106,5,14,-1,61,-1,24,4,59,4,undefined,-1,3,21,7,5,undefined,-1,4,34,-1,1,25,-1,48,3,47,6,11,11,9,undefined,12,3,41,-1,-1,14,99,13
03/12/2019,3,14,15,33,31,48,65,2,1,1,5,3,4,-1,6,13,23,6,8,22,17,43,127,11,21,-1,33,-1,33,5,20,8,undefined,-1,2,14,19,5,undefined,-1,9,70,-1,1,24,-1,41,6,27,11,12,15,2,undefined,11,3,30,2,-1,12,71,16
03/12/2019,4,8,13,43,40,58,50,13,1,5,-1,1,6,-1,47,19,12,8,3,17,9,37,43,5,37,-1,45,-1,54,2,26,16,undefined,-1,3,21,3,20,undefined,-1,5,50,-1,1,11,-1,33,3,17,10,13,6,1,undefined,8,1,20,-1,-1,15,36,23
03/12/2019,5,20,21,65,69,135,319,31,41,97,37,7,29,-1,115,39,26,70,31,16,22,35,194,47,381,-1,61,-1,118,40,53,11,undefined,-1,49,144,29,5,undefined,-1,19,46,5,2,62,9,63,22,27,2,13,16,11,undefined,20,70,110,2,-1,28,100,24
03/12/2019,6,140,95,201,224,286,1100,149,138,699,121,30,102,-1,325,87,192,255,210,44,38,62,811,289,1238,-1,149,-1,326,127,84,35,undefined,-1,85,559,101,17,undefined,-1,79,84,18,18,146,27,228,62,55,22,58,78,74,undefined,108,507,405,47,-1,114,321,50
03/12/2019,7,430,315,369,587,750,2172,459,342,2300,447,57,260,-1,753,334,564,1023,855,91,97,208,1736,836,2732,-1,344,-1,1126,337,177,103,undefined,-1,195,1033,287,67,undefined,-1,282,185,63,32,453,66,534,212,85,117,81,285,76,undefined,195,1587,1310,94,-1,264,609,54
03/12/2019,8,1054,666,775,1147,1433,4417,749,463,4584,671,111,396,-1,1585,706,1106,2408,1846,217,185,354,3184,1652,4838,-1,670,-1,1911,430,403,143,undefined,-1,332,1924,852,115,undefined,-1,834,288,215,129,903,260,1147,344,172,187,127,766,175,undefined,487,3015,2387,233,-1,668,1185,99
03/12/2019,9,973,747,780,1293,911,2496,259,280,2711,512,40,227,-1,773,676,1107,1546,1092,211,191,293,2252,931,3305,-1,726,-1,1103,324,153,122,undefined,-1,227,1073,625,111,undefined,-1,668,373,74,103,775,264,1013,294,229,268,126,583,156,undefined,425,1709,1506,283,-1,520,1064,204
03/12/2019,10,1430,1170,878,1767,892,1512,137,144,861,230,21,135,-1,434,682,1298,1957,588,379,302,531,2160,595,1880,-1,837,-1,804,415,60,176,undefined,-1,211,945,578,118,undefined,-1,519,295,79,136,989,125,1146,413,276,297,160,447,93,undefined,465,624,996,194,-1,544,896,138
03/12/2019,11,2104,1799,1311,2342,1015,1604,179,248,803,202,46,217,-1,579,866,1723,1428,580,538,485,715,2376,507,2005,-1,1007,-1,950,621,53,167,undefined,-1,218,1153,521,177,undefined,-1,632,362,84,125,1157,141,1346,526,280,383,216,563,152,undefined,594,587,1037,202,-1,600,1010,203
03/12/2019,12,3255,2962,2048,3297,1433,2410,295,654,1485,424,136,541,-1,768,1492,2781,1710,665,1045,809,1336,3350,1077,2501,-1,1618,-1,1499,715,56,280,undefined,-1,356,2528,1135,392,undefined,-1,1011,635,151,200,1868,283,2232,710,458,473,272,1020,216,undefined,892,1737,1666,293,-1,962,1477,320
03/12/2019,13,3705,3392,2061,3518,1548,2411,390,569,1320,227,109,424,-1,857,1547,2808,1523,661,1045,879,1437,3531,1163,2614,-1,1748,-1,1424,986,31,298,undefined,-1,410,2257,984,302,undefined,-1,978,539,294,168,2345,279,2429,710,450,509,335,1136,220,undefined,963,1333,1741,371,-1,800,1651,344
03/12/2019,14,3043,2446,2013,3073,1374,2100,216,316,932,185,69,273,-1,719,1524,2240,1016,603,912,546,1062,2996,722,2250,-1,1192,-1,1451,886,41,255,undefined,-1,258,1254,758,237,undefined,-1,650,484,165,162,1757,196,1878,557,256,441,206,917,158,undefined,663,758,1157,293,-1,757,1421,260
03/12/2019,15,2809,2185,2035,2869,1509,2769,212,239,1420,353,54,209,-1,1074,1480,1788,879,660,830,437,966,3300,639,2747,-1,936,-1,1587,697,207,287,undefined,-1,216,1524,718,215,undefined,-1,505,495,138,94,1542,137,2042,543,261,392,193,787,222,undefined,681,936,1306,302,-1,749,1441,241
03/12/2019,16,2923,2143,2112,2968,1731,3555,326,388,3146,605,85,301,-1,1198,1638,1759,883,1206,822,412,975,3858,960,4164,-1,693,-1,1945,691,695,279,undefined,-1,372,1728,700,184,undefined,-1,504,416,121,113,1850,138,1948,376,193,389,184,807,191,undefined,734,1830,2054,306,-1,730,1740,231
03/12/2019,17,3365,2288,2455,3472,2740,5450,619,576,4273,682,79,495,-1,2035,2051,1911,1642,1908,956,582,1198,4061,1437,5435,-1,817,-1,2948,967,1013,354,undefined,-1,470,2488,858,219,undefined,-1,618,384,142,176,2416,298,2217,389,186,514,179,1004,301,undefined,840,2460,2784,459,-1,876,2132,221
03/12/2019,18,3070,1690,2222,2744,2068,3269,517,352,1863,319,119,400,-1,1119,1661,1091,876,861,1130,660,1197,3555,776,3054,-1,676,-1,2575,904,991,465,undefined,-1,326,1975,584,245,undefined,-1,384,305,59,99,1685,93,1893,410,164,583,187,728,211,undefined,667,1023,1544,256,-1,776,1730,240
03/12/2019,19,1967,874,2163,1935,1213,1767,251,196,619,125,96,412,-1,598,1325,593,383,323,1364,737,1091,2740,364,1572,-1,552,-1,944,547,822,428,undefined,-1,125,1382,342,209,undefined,-1,207,319,49,70,1204,92,1367,291,170,462,133,580,179,undefined,460,284,735,158,-1,615,1348,165
03/12/2019,20,1304,560,1878,1541,1162,1637,140,121,243,90,87,355,-1,645,1105,462,251,162,1502,657,959,2404,231,1085,-1,483,-1,931,419,706,456,undefined,-1,101,1006,312,214,undefined,-1,216,343,68,73,1060,74,1004,233,129,401,105,492,127,undefined,407,148,602,73,-1,440,1164,139
03/12/2019,21,842,288,1396,1378,1032,1066,48,78,161,62,56,196,-1,370,798,426,184,128,1203,448,724,1810,219,988,-1,378,-1,948,294,601,373,undefined,-1,101,795,275,196,undefined,-1,137,351,37,37,1057,62,728,162,124,289,116,407,89,undefined,285,73,464,4,-1,315,1001,217
03/12/2019,22,499,146,851,723,904,836,38,62,121,43,24,115,-1,298,475,221,92,77,778,324,423,1381,139,779,-1,240,-1,932,141,498,224,undefined,-1,88,516,122,105,undefined,-1,109,177,28,28,481,32,423,115,106,134,77,248,49,undefined,187,31,354,4,-1,216,709,109
03/12/2019,23,201,68,516,274,346,482,16,33,64,20,15,93,-1,212,238,116,60,52,432,144,308,758,88,380,-1,188,-1,130,58,280,99,undefined,-1,32,198,106,33,undefined,-1,46,105,37,41,293,11,256,41,97,59,56,149,40,undefined,99,25,206,1,-1,109,458,61
04/12/2019,0,67,59,254,129,109,155,13,9,17,16,7,49,-1,72,78,35,34,18,124,62,149,231,31,144,-1,129,-1,42,6,195,49,undefined,-1,19,76,195,10,undefined,-1,19,158,5,7,100,15,143,20,104,6,33,42,22,undefined,46,3,87,2,-1,94,244,64
04/12/2019,1,23,18,87,52,41,84,9,3,11,6,-1,7,-1,22,67,7,9,4,64,44,100,151,17,47,-1,73,-1,23,23,155,42,undefined,-1,8,36,28,44,undefined,-1,17,60,5,4,44,4,63,13,59,7,11,33,13,undefined,36,1,51,-1,-1,71,114,27
04/12/2019,2,21,10,62,18,40,39,5,-1,1,5,-1,7,-1,5,36,8,28,10,70,10,57,73,15,25,-1,90,-1,31,22,78,19,undefined,-1,1,11,15,8,undefined,-1,8,96,4,3,28,-1,50,10,61,5,19,9,12,undefined,11,2,31,-1,-1,30,93,17
04/12/2019,3,43,11,54,19,48,22,-1,1,3,3,5,3,-1,18,21,15,25,2,104,36,42,62,5,15,-1,57,-1,57,3,45,11,undefined,-1,6,24,4,2,undefined,-1,13,92,1,-1,24,-1,46,18,49,-1,12,18,2,undefined,7,3,15,-1,-1,35,75,7
04/12/2019,4,11,6,60,34,41,47,5,3,4,5,1,1,-1,28,9,11,9,10,14,16,36,48,-1,19,-1,27,-1,52,4,34,17,undefined,-1,13,15,5,5,undefined,-1,6,62,2,2,10,-1,22,6,13,7,6,1,7,undefined,7,2,12,1,-1,22,40,8
04/12/2019,5,26,23,71,85,142,308,47,40,95,37,3,22,-1,110,29,49,74,49,23,17,45,145,59,365,-1,46,-1,113,45,38,20,undefined,-1,34,122,33,15,undefined,-1,23,138,2,4,57,7,69,30,30,8,13,23,8,undefined,16,51,111,6,-1,38,86,14
04/12/2019,6,137,86,191,265,313,1131,149,127,596,105,22,103,-1,289,81,145,285,211,51,47,96,787,310,1072,-1,99,-1,369,140,67,37,undefined,-1,70,715,114,15,undefined,-1,88,103,20,9,150,23,197,65,53,29,36,78,71,undefined,97,497,420,30,-1,117,315,37
04/12/2019,7,406,259,370,663,785,2086,427,271,2189,363,56,308,-1,727,316,548,922,833,86,100,170,1610,779,2641,-1,229,-1,964,310,175,79,undefined,-1,159,1111,304,46,undefined,-1,330,224,55,41,499,53,577,160,75,96,64,284,60,undefined,219,1813,1214,72,-1,278,561,52
04/12/2019,8,960,658,695,1192,1513,4434,639,453,4216,670,80,449,-1,1429,661,1052,2161,1708,175,209,342,3238,1692,4764,-1,500,-1,1696,376,320,144,undefined,-1,290,1826,879,90,undefined,-1,745,361,161,82,885,252,1139,303,87,185,115,740,152,undefined,467,3728,2344,236,-1,577,1209,80
04/12/2019,9,1025,771,720,1269,1026,2311,269,253,2972,452,34,238,-1,735,579,1066,1506,1066,183,211,381,2168,1131,3273,-1,465,-1,1157,309,137,135,undefined,-1,260,1029,597,124,undefined,-1,626,427,151,139,768,199,932,247,99,212,139,540,94,undefined,435,2158,1616,203,-1,466,951,120
04/12/2019,10,1611,1257,868,1724,878,1322,154,191,864,240,29,140,-1,483,619,1316,895,677,337,318,508,2020,569,1855,-1,528,-1,857,319,19,183,undefined,-1,162,790,549,187,undefined,-1,664,419,137,70,926,111,1042,279,161,304,150,414,186,undefined,436,848,1169,194,-1,521,849,160
04/12/2019,11,2414,1961,1297,2459,1169,1415,169,230,733,246,56,198,-1,493,833,1844,846,536,532,485,657,2300,601,1911,-1,658,-1,1140,459,32,165,undefined,-1,188,944,592,172,undefined,-1,673,442,201,84,1230,127,1263,319,166,394,190,611,145,undefined,570,734,1361,230,-1,512,960,202
04/12/2019,12,3380,3197,2080,3470,1458,2480,295,629,1551,428,98,514,-1,713,1430,2662,1838,731,1103,1017,1439,3195,1157,2671,-1,1154,-1,1596,767,55,256,undefined,-1,341,2091,1151,343,undefined,-1,1125,460,294,111,1933,286,2120,567,209,538,265,1103,218,undefined,829,1530,1874,282,-1,736,1498,271
04/12/2019,13,3691,3539,2168,3692,1497,2457,273,510,1253,370,129,409,-1,823,1654,2897,1588,701,1009,909,1499,3463,1181,2597,-1,999,-1,1523,727,44,386,undefined,-1,382,1995,1071,310,undefined,-1,1104,639,306,156,2201,265,2276,474,199,544,232,1187,215,undefined,903,1440,1744,261,-1,844,1449,264
04/12/2019,14,3110,2632,2046,3290,1598,2129,195,285,1006,261,62,254,-1,637,1465,2136,1123,686,875,602,1110,3065,787,2161,-1,668,-1,1796,760,120,267,undefined,-1,307,1399,747,205,undefined,-1,761,337,194,120,1833,164,1953,401,215,391,191,952,170,undefined,778,987,1247,221,-1,703,1294,206
04/12/2019,15,3256,2267,2001,3014,1635,2739,258,300,1323,339,77,341,-1,841,1495,1734,807,628,864,514,923,3359,713,2705,-1,633,-1,1706,699,772,286,undefined,-1,272,1333,691,165,undefined,-1,540,415,230,151,1585,140,1790,412,185,422,193,774,244,undefined,665,1029,1404,272,-1,668,1401,198
04/12/2019,16,3398,2446,2130,3189,2145,3592,368,474,3021,701,56,285,-1,1132,1620,1779,916,1137,900,523,956,3999,890,4096,-1,722,-1,2432,817,817,289,undefined,-1,271,1616,717,151,undefined,-1,625,358,286,323,1769,153,2191,514,233,394,201,877,214,undefined,695,2100,2003,289,-1,781,1809,220
04/12/2019,17,4254,2672,2647,3681,2870,5812,655,704,3950,895,136,406,-1,1993,2173,1971,1471,1659,1161,608,1395,5035,1463,5195,-1,1054,-1,2834,1103,1033,381,undefined,-1,419,2634,1026,241,undefined,-1,764,348,175,262,2319,247,2901,1231,334,615,243,1104,302,undefined,882,2729,2815,355,-1,962,2291,308
04/12/2019,18,3540,2014,2472,3057,2393,3653,523,399,1952,384,118,450,-1,1264,1939,1398,910,881,1272,913,1255,3903,836,3006,-1,1231,-1,2656,999,1039,381,undefined,-1,298,2408,691,304,undefined,-1,499,244,133,212,1976,132,2230,1562,540,620,344,837,198,undefined,712,1034,1527,253,-1,805,1904,319
04/12/2019,19,2254,1042,2341,2130,1578,2082,266,198,655,165,121,369,-1,742,1378,708,357,349,1688,673,1074,2783,384,1690,-1,1276,-1,2073,669,805,427,undefined,-1,150,1600,422,264,undefined,-1,351,172,93,149,1485,80,1520,1621,450,519,380,614,180,undefined,493,308,787,200,-1,583,1491,235
04/12/2019,20,1585,586,2294,1684,1359,1939,192,216,311,67,119,378,-1,656,1311,536,262,169,1634,586,869,2251,282,1134,-1,1166,-1,1187,506,814,435,undefined,-1,129,1334,347,263,undefined,-1,247,141,46,65,1276,87,1151,1329,477,536,275,560,143,undefined,460,395,602,113,-1,495,1407,190
04/12/2019,21,1111,427,1827,1781,1563,1406,92,124,181,68,115,366,-1,485,1164,418,247,156,1487,580,886,1831,215,1033,-1,887,-1,1320,425,677,460,undefined,-1,131,1251,257,229,undefined,-1,200,108,52,63,1172,42,897,1014,371,447,275,473,105,undefined,317,352,480,2,-1,427,1283,211
04/12/2019,22,619,297,1193,1114,1168,1157,62,57,122,53,36,150,-1,410,716,269,201,175,1000,466,757,1510,154,650,-1,561,-1,1125,221,574,313,undefined,-1,147,725,237,159,undefined,-1,364,84,33,27,758,48,510,422,250,306,159,256,94,undefined,253,134,382,-1,-1,239,1014,140
04/12/2019,23,200,131,604,439,467,705,38,37,47,14,2,40,-1,260,250,134,75,76,526,162,432,871,95,490,-1,214,-1,251,89,332,129,undefined,-1,37,349,111,57,undefined,-1,58,77,37,53,322,21,307,137,113,77,107,174,64,undefined,118,64,248,1,-1,106,532,89
05/12/2019,0,58,72,296,206,196,288,29,6,24,8,7,20,-1,80,113,91,27,32,219,60,229,250,47,180,-1,107,-1,113,46,183,41,undefined,-1,10,187,25,13,undefined,-1,33,13,2,3,115,12,120,40,91,20,36,48,15,undefined,40,30,141,-1,-1,62,235,52
05/12/2019,1,62,32,148,107,108,109,3,4,15,5,1,8,-1,38,83,41,39,5,135,61,194,173,37,40,-1,82,-1,43,21,189,19,undefined,-1,9,48,22,9,undefined,-1,16,17,2,2,57,4,85,20,47,1,21,59,21,undefined,32,3,52,-1,-1,30,154,32
05/12/2019,2,30,29,52,50,46,71,2,1,1,5,5,12,-1,23,36,28,11,3,74,13,133,122,15,34,-1,59,-1,26,11,85,9,undefined,-1,3,28,9,13,undefined,-1,3,1,-1,-1,21,1,62,7,40,3,28,24,5,undefined,15,5,37,2,-1,21,115,16
05/12/2019,3,27,18,48,48,49,29,-1,5,3,7,-1,3,-1,14,29,23,9,2,14,18,70,105,6,23,-1,47,-1,39,1,55,4,undefined,-1,5,17,2,2,undefined,-1,14,2,1,-1,28,3,54,10,36,1,13,12,3,undefined,7,7,8,-1,-1,24,86,53
05/12/2019,4,15,19,20,40,62,59,7,3,7,3,-1,3,-1,33,16,14,14,1,17,13,45,55,1,25,-1,63,-1,62,7,32,15,undefined,-1,12,16,3,14,undefined,-1,6,37,-1,-1,10,3,28,10,36,12,19,3,3,undefined,6,5,16,1,-1,27,72,8
05/12/2019,5,26,19,93,69,116,298,32,44,95,26,8,22,-1,119,37,25,65,40,10,18,78,193,48,346,-1,68,-1,128,41,41,14,undefined,-1,47,164,43,5,undefined,-1,25,90,3,2,51,2,61,42,28,2,59,24,10,undefined,26,90,112,1,-1,35,104,24
05/12/2019,6,117,96,202,290,315,1066,165,137,618,88,36,101,-1,277,80,185,268,176,43,25,79,837,284,1089,-1,160,-1,438,130,65,55,undefined,-1,77,584,103,17,undefined,-1,110,60,23,15,159,22,238,73,57,25,45,74,73,undefined,109,495,399,45,-1,125,369,41
05/12/2019,7,476,262,335,620,777,2200,437,297,2111,351,116,232,-1,712,334,499,953,714,72,102,190,1718,829,2633,-1,303,-1,1120,319,206,83,undefined,-1,163,1045,253,57,undefined,-1,317,129,54,25,492,64,554,175,89,81,76,257,73,undefined,190,1743,1245,98,-1,266,659,79
05/12/2019,8,1010,636,697,1154,1408,4348,637,464,4141,584,133,369,-1,1542,612,1031,2272,1752,160,181,386,3240,1528,4523,-1,615,-1,1785,413,425,188,undefined,-1,280,1792,855,127,undefined,-1,793,357,134,110,832,206,1099,309,161,214,106,741,130,undefined,504,3663,2375,280,-1,624,1283,115
05/12/2019,9,1065,803,700,1243,1021,2441,254,327,2531,443,81,377,-1,910,666,1098,1705,1062,193,182,324,2191,1071,3085,-1,714,-1,1183,318,171,147,undefined,-1,241,1179,608,141,undefined,-1,612,303,119,146,776,205,985,353,196,224,142,487,3,undefined,497,2207,1603,224,-1,640,1116,120
05/12/2019,10,1715,1443,1264,2188,1536,1785,189,187,1356,246,40,265,-1,761,1272,1810,1136,682,382,336,643,2442,863,2198,-1,1198,-1,1750,714,62,178,undefined,-1,249,1091,633,149,undefined,-1,537,391,112,94,1388,109,1685,476,307,234,202,510,7,undefined,566,1084,1307,395,-1,822,1418,210
05/12/2019,11,2240,2241,1605,2853,2008,1925,225,302,1227,264,123,437,-1,746,1422,2123,1083,674,573,429,677,2915,1023,2020,-1,1688,-1,2143,761,85,205,undefined,-1,186,1491,745,178,undefined,-1,607,502,232,118,1663,121,2133,559,405,343,234,653,11,undefined,711,995,1355,347,-1,899,1756,283
05/12/2019,12,3663,3530,2456,3771,2159,2756,286,771,2028,452,124,768,-1,921,1937,3244,1919,894,1228,898,1533,3683,1560,2821,-1,2115,-1,2478,944,74,302,undefined,-1,478,2548,1289,398,undefined,-1,1137,669,310,164,2494,277,3075,758,476,512,255,1254,23,undefined,991,2248,1957,504,-1,1131,2255,362
05/12/2019,13,3628,3811,2683,4148,2081,2875,379,628,1675,359,150,688,-1,999,2123,2967,1694,832,1132,937,1471,3638,1481,2717,-1,2122,-1,2464,1173,46,374,undefined,-1,464,2464,1145,346,undefined,-1,937,653,289,123,2779,253,3203,724,479,530,318,1360,6,undefined,1073,1766,1895,514,-1,1132,2269,361
05/12/2019,14,3302,2830,2328,3641,1985,2619,181,364,1407,278,60,484,-1,1003,1820,2366,1069,687,910,609,1196,3407,1090,2594,-1,1426,-1,2407,929,637,319,undefined,-1,338,1726,865,229,undefined,-1,644,427,194,119,2192,115,2385,616,322,410,293,1030,4,undefined,809,1217,1336,346,-1,829,1755,321
05/12/2019,15,3192,2409,1970,3205,1781,2901,208,323,1558,319,41,368,-1,977,1580,1886,930,676,916,429,932,3443,923,2874,-1,930,-1,1921,860,819,266,undefined,-1,342,1751,636,183,undefined,-1,519,420,199,129,1716,166,2065,540,219,399,225,858,32,undefined,708,1131,1400,380,-1,733,1555,251
05/12/2019,16,2959,2384,2080,3242,2045,3925,350,429,3154,679,151,404,-1,1268,1790,1745,912,1077,880,418,1004,3915,1098,4088,-1,660,-1,1917,840,820,265,undefined,-1,307,1767,823,189,undefined,-1,547,330,209,207,1722,195,2005,340,198,492,222,820,179,undefined,772,2068,1931,370,-1,782,1828,231
05/12/2019,17,3848,2927,2603,4191,3133,5541,602,680,3940,779,115,469,-1,1895,2162,2102,1558,1611,1067,659,1164,4661,1427,5095,-1,779,-1,2710,1166,1071,333,undefined,-1,374,2577,1175,264,undefined,-1,650,372,257,170,2400,216,2390,382,197,562,181,1046,324,undefined,939,2493,2510,439,-1,916,2153,310
05/12/2019,18,3533,2182,2259,3199,2337,3605,482,353,1942,326,118,549,-1,1254,1889,1464,987,777,1227,852,1333,3319,759,2949,-1,707,-1,2739,996,1113,454,undefined,-1,299,2524,688,280,undefined,-1,568,270,121,115,1964,139,1955,291,123,735,183,915,264,undefined,792,955,1386,260,-1,760,1754,346
05/12/2019,19,2647,1514,2003,2255,1430,2175,319,197,628,126,82,411,-1,785,1728,843,394,361,1421,785,1122,2631,368,1740,-1,606,-1,1338,634,977,452,undefined,-1,190,1547,494,263,undefined,-1,343,181,89,63,1373,80,1460,253,154,606,162,625,150,undefined,599,347,832,186,-1,722,1640,253
05/12/2019,20,2307,1147,2014,1887,1478,1836,175,196,311,86,98,332,-1,727,1526,705,366,196,1974,772,1059,2366,321,1368,-1,551,-1,844,531,988,493,undefined,-1,132,1346,363,250,undefined,-1,237,172,41,37,1384,56,1283,220,121,476,165,649,141,undefined,488,310,632,95,-1,500,1474,272
05/12/2019,21,1410,630,1880,1821,1415,1743,93,134,223,55,52,227,-1,633,1246,478,260,133,1689,701,963,2106,283,1110,-1,491,-1,1082,409,869,411,undefined,-1,117,1183,330,162,undefined,-1,180,177,43,25,1261,45,1014,199,130,431,131,532,124,undefined,399,115,642,1,-1,436,1277,154
05/12/2019,22,827,296,1518,1196,1326,1341,61,77,133,48,21,140,-1,461,762,397,188,140,1163,570,837,1762,207,843,-1,317,-1,1123,207,639,308,undefined,-1,111,867,208,115,undefined,-1,359,128,19,14,723,38,695,135,123,295,73,308,90,undefined,215,77,456,-1,-1,308,950,131
05/12/2019,23,300,154,814,520,556,806,50,40,77,27,7,77,-1,337,292,185,106,74,573,273,475,1094,121,528,-1,232,-1,316,70,493,143,undefined,-1,55,454,216,54,undefined,-1,63,83,20,23,406,22,340,66,122,99,72,197,31,undefined,133,59,252,-1,-1,162,545,86
06/12/2019,0,191,403,351,245,302,346,8,14,27,17,5,30,-1,120,147,94,61,34,256,122,333,383,75,269,-1,139,-1,109,35,278,60,undefined,-1,17,189,70,34,undefined,-1,35,43,1,2,187,16,182,37,92,16,22,72,17,undefined,53,24,163,-1,-1,71,303,73
06/12/2019,1,75,61,181,143,153,195,16,9,28,4,4,13,-1,46,83,64,21,14,165,112,248,296,39,98,-1,96,-1,76,25,223,29,undefined,-1,8,80,47,14,undefined,-1,19,114,3,1,76,4,98,30,72,9,16,48,14,undefined,39,8,85,-1,-1,27,179,49
06/12/2019,2,44,40,100,49,71,109,6,2,10,1,4,7,-1,31,46,48,19,14,65,67,149,155,69,45,-1,61,-1,46,7,124,8,undefined,-1,11,41,31,6,undefined,-1,7,112,1,-1,60,5,92,13,44,4,23,44,7,undefined,23,14,59,-1,-1,23,164,43
06/12/2019,3,46,43,128,53,55,66,-1,1,2,4,8,15,-1,10,22,29,24,13,34,75,113,122,92,35,-1,54,-1,54,10,72,4,undefined,-1,1,28,28,1,undefined,-1,2,110,-1,-1,35,-1,66,8,45,3,9,32,5,undefined,10,1,39,-1,-1,15,76,23
06/12/2019,4,36,22,59,52,73,82,5,1,11,4,3,4,-1,35,16,18,19,6,16,36,119,121,10,41,-1,23,-1,72,8,50,13,undefined,-1,13,34,18,11,undefined,-1,5,103,1,2,48,-1,46,6,24,7,10,9,5,undefined,16,2,19,-1,-1,22,65,18
06/12/2019,5,38,25,78,91,129,288,34,35,67,18,10,21,-1,124,40,31,58,32,11,20,64,167,67,368,-1,62,-1,128,42,60,14,undefined,-1,36,128,39,13,undefined,-1,18,107,2,2,52,7,66,34,47,10,12,23,7,undefined,25,43,107,-1,-1,49,107,23
06/12/2019,6,122,93,210,253,276,1028,117,116,610,87,27,67,-1,280,100,182,249,194,26,30,66,754,280,1075,-1,177,-1,308,88,101,32,undefined,-1,80,456,97,16,undefined,-1,104,108,11,9,152,21,202,98,70,29,59,73,64,undefined,131,322,351,37,-1,112,307,37
06/12/2019,7,365,254,283,512,809,2010,332,265,1870,308,56,184,-1,655,270,399,870,740,87,89,155,1460,690,2399,-1,293,-1,910,273,153,79,undefined,-1,114,877,253,69,undefined,-1,288,132,32,27,437,51,512,136,99,83,76,235,68,undefined,177,1056,1125,85,-1,226,570,48
06/12/2019,8,929,652,712,1135,1366,4151,494,408,3942,487,91,303,-1,1411,664,900,2073,1575,214,189,405,2864,1393,4423,-1,550,-1,1745,397,258,153,undefined,-1,286,1693,747,144,undefined,-1,729,305,110,84,836,203,1079,300,147,185,125,579,174,undefined,426,2417,2317,230,-1,520,1113,90
06/12/2019,9,1107,773,642,1343,944,2404,226,281,2406,376,60,260,-1,747,594,1059,1469,1063,191,194,360,2171,882,3208,1022,659,-1,970,343,161,123,undefined,-1,225,1177,607,144,undefined,-1,584,289,107,78,730,229,1204,381,216,213,193,510,172,undefined,462,1603,1657,235,-1,553,1099,136
06/12/2019,10,1710,1353,1079,1945,1023,1581,143,186,844,205,29,180,-1,577,839,1350,883,548,465,289,590,2059,569,1852,1172,900,-1,953,373,49,119,undefined,-1,186,949,555,140,undefined,-1,551,301,108,87,926,138,1358,411,292,382,170,527,147,undefined,515,653,1331,272,-1,583,1049,215
06/12/2019,11,2299,2155,1485,2533,1270,1909,194,309,876,197,36,213,-1,761,1144,1872,1040,532,581,539,731,2425,765,2051,1446,1192,-1,1031,579,59,205,undefined,-1,178,1297,614,205,undefined,-1,626,629,168,65,1271,127,1567,452,335,449,231,669,146,undefined,573,820,1542,282,-1,654,1116,228
06/12/2019,12,3333,3355,2163,3477,1768,2746,296,727,1859,433,62,454,-1,876,1534,2734,1563,702,1094,999,1574,3292,1286,2812,2317,1602,39,1418,795,48,314,undefined,-1,295,2750,1210,405,undefined,-1,913,490,226,79,2133,235,2498,645,472,576,307,1169,215,undefined,1055,1617,2018,285,-1,867,1621,250
06/12/2019,13,3838,3626,2267,3920,1641,2833,348,631,1481,322,86,477,-1,836,1869,2846,1573,667,1060,939,1528,3387,1303,2768,2694,1627,317,1601,975,169,335,undefined,-1,340,2676,1139,363,undefined,-1,1016,620,267,109,2064,251,2709,685,421,539,289,1099,258,undefined,1059,1408,1836,306,-1,857,1838,310
06/12/2019,14,3309,2858,2052,3359,1650,2755,249,674,1156,251,61,372,-1,862,1641,2261,1012,627,914,649,1129,3105,835,2532,2491,1172,259,1596,963,540,303,undefined,-1,268,1802,726,214,undefined,-1,558,684,173,79,2016,165,2183,583,369,531,250,939,215,undefined,729,849,1433,301,-1,735,1592,304
06/12/2019,15,3052,2646,2189,3261,1683,3223,291,365,1520,307,55,277,-1,1058,1786,2064,864,664,980,660,1052,3231,750,2820,2729,970,195,1663,761,889,294,undefined,-1,228,1861,672,208,undefined,-1,499,549,205,103,1849,165,2295,476,248,487,246,933,257,undefined,665,974,1550,340,-1,740,1657,297
06/12/2019,16,3159,2852,2249,3618,1917,4011,345,557,2912,552,102,423,-1,1385,1861,2031,1024,1005,1079,559,1117,3563,941,3920,3337,743,213,1779,865,961,260,undefined,-1,256,2213,827,217,undefined,-1,552,550,222,72,2030,158,2196,345,232,542,204,858,169,undefined,716,1835,2115,383,-1,743,1669,263
06/12/2019,17,4011,2993,2707,4015,3077,5252,478,653,2879,625,99,533,-1,1756,2304,2252,1325,1326,1178,753,1562,3960,1239,4392,3998,781,263,2680,1042,1338,344,undefined,-1,306,3509,1081,256,undefined,-1,818,459,274,115,2461,201,2559,387,203,706,239,1130,285,undefined,978,2017,2521,402,-1,933,2058,391
06/12/2019,18,3716,2641,3028,3565,2226,3722,387,436,1240,291,86,621,-1,1207,1936,1661,808,642,1457,1192,1692,3507,688,2816,3359,791,258,2449,813,1341,398,undefined,-1,201,2994,731,302,undefined,-1,537,281,143,76,2396,96,2415,347,180,798,206,964,227,undefined,727,807,1628,318,-1,744,1812,321
06/12/2019,19,3489,2071,2610,2844,2039,2786,253,301,517,144,133,507,-1,980,1914,1167,554,328,2018,1145,1656,2975,394,1872,2559,594,215,2183,822,1426,536,undefined,-1,184,2428,599,367,undefined,-1,479,242,67,62,1976,77,1712,301,168,729,161,927,249,undefined,611,309,1172,236,-1,631,1682,307
06/12/2019,20,2842,1459,2469,2529,1759,2366,214,210,374,109,102,527,-1,834,1486,867,351,251,2170,1284,1459,2755,292,1336,1921,537,206,1004,577,1302,556,undefined,-1,112,2127,540,414,undefined,-1,306,143,40,22,1804,48,1534,251,164,694,169,788,100,undefined,506,246,859,73,-1,519,1659,331
06/12/2019,21,2152,876,2587,2686,1866,2204,217,124,270,142,57,330,-1,945,1626,774,275,166,2041,1081,1279,2569,352,1360,1663,533,148,1242,495,1385,683,undefined,-1,107,1839,556,316,undefined,-1,266,155,54,26,1800,42,1374,183,155,605,191,849,98,undefined,467,176,709,-1,-1,469,1577,328
06/12/2019,22,1326,530,2179,1879,1819,1914,141,96,259,98,40,305,-1,707,1163,541,288,230,1745,981,1369,2213,324,1241,1237,461,124,1690,360,1221,476,undefined,-1,119,1845,616,266,undefined,-1,426,148,21,28,1397,26,968,188,123,466,131,638,121,undefined,377,173,646,1,-1,376,1267,231
06/12/2019,23,646,361,1590,1370,1046,1539,75,69,121,113,41,264,-1,678,692,382,175,173,1255,531,1112,1701,178,875,1242,329,72,505,240,1081,311,undefined,-1,94,1117,770,135,undefined,-1,128,111,16,19,828,27,649,99,142,229,92,590,43,undefined,306,122,536,1,-1,210,943,157
07/12/2019,0,325,211,898,872,629,918,28,37,65,28,3,86,-1,413,381,216,167,76,732,304,858,1105,151,551,863,214,67,273,124,771,186,undefined,-1,57,621,534,76,undefined,-1,98,74,5,12,532,13,352,73,105,71,57,435,35,undefined,142,30,304,-1,-1,130,544,133
07/12/2019,1,239,135,513,460,296,521,26,19,31,9,8,42,-1,227,235,152,57,30,493,228,685,776,92,220,383,124,42,135,52,650,105,undefined,-1,27,306,348,41,undefined,-1,35,90,6,4,422,9,258,40,81,37,26,257,20,undefined,119,15,183,-1,-1,85,306,59
07/12/2019,2,97,90,343,286,171,281,19,11,19,7,6,18,-1,170,115,78,30,30,149,111,457,577,102,127,292,105,30,100,32,399,42,undefined,-1,16,85,263,18,undefined,-1,16,26,1,-1,191,3,183,31,77,13,15,212,9,undefined,72,10,110,-1,-1,46,218,49
07/12/2019,3,82,86,263,196,104,174,15,5,13,5,6,8,-1,92,119,72,23,18,88,89,351,494,25,100,169,103,10,80,18,365,23,undefined,-1,6,61,225,6,undefined,-1,15,15,3,-1,130,1,144,18,50,3,18,204,16,undefined,48,5,62,-1,-1,38,225,63
07/12/2019,4,42,50,122,100,98,122,13,1,10,8,3,8,-1,82,40,37,29,5,69,54,224,317,20,72,122,86,19,53,12,211,21,undefined,-1,7,28,116,10,undefined,-1,7,15,1,1,92,-1,92,17,53,10,8,70,9,undefined,25,11,52,-1,-1,31,135,39
07/12/2019,5,66,28,94,99,59,174,21,12,12,5,-1,7,-1,76,44,43,24,14,29,21,162,240,26,117,64,84,17,65,34,195,12,undefined,-1,24,51,23,4,undefined,-1,30,22,3,1,57,-1,89,22,48,9,22,23,3,undefined,20,7,52,5,-1,22,107,32
07/12/2019,6,82,46,107,128,111,297,48,31,56,15,12,20,-1,126,56,49,79,27,28,56,98,273,33,307,254,143,37,89,59,110,33,undefined,-1,74,179,49,18,undefined,-1,29,28,9,3,67,3,148,81,54,27,32,24,19,undefined,31,23,87,14,-1,43,165,66
07/12/2019,7,196,115,253,243,182,463,151,66,104,44,20,70,-1,156,121,138,92,41,59,80,131,450,95,579,961,279,69,212,148,114,54,undefined,-1,62,314,57,18,undefined,-1,62,87,21,15,180,8,221,114,102,48,74,87,48,undefined,91,39,266,29,-1,98,282,113
07/12/2019,8,552,328,363,478,306,633,229,116,100,56,27,112,-1,233,249,339,145,79,96,103,169,900,174,824,1006,539,193,471,190,168,103,undefined,-1,57,473,128,67,undefined,-1,82,129,34,31,246,29,369,252,184,163,113,239,114,undefined,195,81,418,66,-1,159,383,118
07/12/2019,9,960,748,542,955,609,1027,476,183,103,50,55,232,-1,392,360,629,223,120,233,240,275,1592,188,1135,1029,847,284,877,298,244,116,undefined,-1,168,826,175,111,undefined,-1,145,115,57,43,514,39,771,402,317,285,174,288,73,undefined,240,80,533,150,-1,286,655,177
07/12/2019,10,1938,1495,841,1808,986,1409,286,195,175,102,75,290,-1,513,616,1227,255,141,419,330,487,2015,269,1400,1478,1221,341,1308,493,406,225,undefined,-1,114,1298,236,127,undefined,-1,219,169,70,50,776,41,1142,685,480,478,212,416,87,undefined,459,163,838,152,-1,384,922,157
07/12/2019,11,2846,2342,1272,2588,1575,1963,674,303,189,103,75,355,-1,667,1052,1616,278,185,635,584,657,2592,324,1474,2118,1671,413,2002,845,556,262,undefined,-1,235,1641,313,223,undefined,-1,300,163,77,46,1288,40,1840,890,566,675,324,533,122,undefined,575,156,918,276,-1,521,1277,380
07/12/2019,12,3474,2974,1946,3177,1729,2180,795,278,193,152,111,432,-1,711,1374,1823,321,162,1049,811,867,2794,331,1566,2853,1807,399,2153,812,770,361,undefined,-1,230,2103,268,318,undefined,-1,425,233,102,69,1749,75,2019,898,687,765,305,710,156,undefined,560,177,1073,261,-1,520,1477,432
07/12/2019,13,3846,3099,2315,3338,2200,2461,388,325,199,75,115,362,-1,723,1734,2020,437,226,1342,891,999,3308,304,1363,3089,1831,460,2208,1048,933,351,undefined,-1,235,2382,235,271,undefined,-1,591,272,131,72,1921,89,2066,938,665,730,335,963,164,undefined,666,180,994,151,-1,657,1527,382
07/12/2019,14,4117,3301,2432,3661,2103,2805,623,285,272,88,118,504,-1,948,1831,2018,338,190,1133,595,1140,3300,331,1680,3365,1444,389,2168,1233,878,349,undefined,-1,226,2392,286,283,undefined,-1,293,126,113,82,2169,58,2184,988,495,755,314,730,122,undefined,620,218,1049,187,-1,605,1615,390
07/12/2019,15,4152,3609,2492,3644,2189,2913,826,346,170,125,130,519,-1,1104,2017,2179,409,191,1105,666,1192,3620,394,1494,3415,1420,354,2470,1439,891,428,undefined,-1,270,2668,266,217,undefined,-1,372,161,146,71,2334,48,2396,774,361,715,240,746,107,undefined,550,200,960,259,-1,580,1679,370
07/12/2019,16,3998,3721,2302,3646,3138,2968,826,301,187,96,118,404,-1,1020,1859,1884,392,191,1090,719,1305,3831,397,1667,3581,971,254,3076,1366,828,404,undefined,-1,288,2842,281,230,undefined,-1,377,198,95,65,2267,59,2297,615,271,732,214,667,130,undefined,510,192,974,259,-1,598,1568,263
07/12/2019,17,3753,3003,2322,3169,3311,3118,514,309,158,139,61,364,-1,1171,1834,1622,455,183,1205,810,1362,3765,435,1459,3923,663,220,1995,1606,982,501,undefined,-1,244,2970,251,296,undefined,-1,293,268,153,82,2149,53,2183,379,161,696,156,781,169,undefined,517,227,1061,224,-1,630,1456,229
07/12/2019,18,3427,2127,2461,2758,3771,2841,593,269,261,140,119,519,-1,1078,1550,1110,429,182,1407,1154,1413,2855,275,1329,3204,686,202,2364,2694,1032,514,undefined,-1,255,3398,260,334,undefined,-1,361,176,81,52,2013,60,1808,297,127,752,163,658,155,undefined,484,215,911,205,-1,655,1529,328
07/12/2019,19,3081,1460,2757,2652,3156,2305,706,174,142,101,105,515,-1,858,1439,853,320,153,1521,1500,1368,2643,260,977,1564,529,178,1693,2237,1163,723,undefined,-1,269,3577,278,434,undefined,-1,358,154,56,52,1887,55,1613,270,161,760,146,697,118,undefined,519,188,600,189,-1,525,1568,220
07/12/2019,20,2524,1162,2502,2320,2620,1827,2620,105,147,60,143,417,-1,805,1425,718,318,167,1244,1491,1221,2387,229,826,1369,531,163,875,2441,1277,851,undefined,-1,164,3866,239,462,undefined,-1,224,85,30,11,1796,65,1267,246,165,718,126,554,94,undefined,448,233,689,78,-1,433,1352,235
07/12/2019,21,2097,833,2254,2781,3031,1531,178,795,72,74,595,1892,-1,909,1673,578,210,83,1234,1110,1187,1916,225,825,1695,444,117,1731,968,1105,880,undefined,-1,136,3587,388,441,undefined,-1,204,63,38,30,1832,43,927,138,100,597,112,479,65,undefined,424,146,477,-1,-1,466,1150,211
07/12/2019,22,1607,551,2023,2112,3078,1658,148,1449,131,53,197,781,-1,2849,1080,486,222,126,970,1130,1327,1808,220,899,3224,387,127,1818,1729,1140,633,undefined,-1,107,2478,465,294,undefined,-1,421,47,17,9,1290,33,805,160,162,504,117,675,78,undefined,336,136,505,-1,-1,323,1070,185
07/12/2019,23,746,365,1649,1463,2091,1357,143,68,101,67,37,177,-1,874,564,338,171,94,689,861,1083,1523,231,919,1273,291,67,779,1110,1061,387,undefined,-1,104,1841,536,165,undefined,-1,166,34,6,7,934,19,537,102,124,180,109,508,72,undefined,268,204,536,-1,-1,189,909,179
08/12/2019,0,371,150,978,768,1061,963,78,32,93,36,17,122,-1,431,302,259,92,60,398,382,721,865,138,481,775,227,48,335,809,794,215,undefined,-1,103,965,518,79,undefined,-1,85,22,7,11,562,7,418,57,102,68,39,534,56,undefined,154,142,324,-1,-1,132,527,123
08/12/2019,1,222,149,573,436,515,559,31,17,41,17,9,38,-1,273,182,129,43,39,261,207,628,706,126,201,547,152,44,104,279,589,107,undefined,-1,34,480,355,35,undefined,-1,55,10,3,6,348,2,341,53,86,24,47,375,31,undefined,107,40,182,1,-1,54,344,66
08/12/2019,2,148,113,416,348,214,364,15,6,22,6,-1,17,-1,227,151,87,24,32,141,181,420,508,63,132,676,138,25,70,57,481,37,undefined,-1,20,187,287,22,undefined,-1,15,6,2,3,243,4,233,30,72,13,44,213,23,undefined,105,18,134,-1,-1,60,271,59
08/12/2019,3,124,70,372,214,147,269,7,10,30,6,8,10,-1,151,109,126,34,11,143,122,397,409,77,105,272,113,17,39,29,362,26,undefined,-1,10,93,252,15,undefined,-1,15,7,1,1,207,3,189,21,81,9,27,228,9,undefined,48,17,109,-1,-1,46,269,47
08/12/2019,4,57,49,129,105,88,188,9,2,10,6,5,11,-1,117,33,57,34,8,79,120,243,276,34,79,194,74,13,45,28,317,17,undefined,-1,12,32,134,1,undefined,-1,7,2,-1,1,80,4,119,19,28,9,15,138,5,undefined,37,8,74,-1,-1,25,170,26
08/12/2019,5,26,34,113,120,85,137,10,13,8,21,3,14,-1,123,28,41,14,14,30,75,161,185,38,80,130,72,16,53,9,332,7,undefined,-1,9,51,47,13,undefined,-1,12,5,1,1,89,2,92,27,37,11,13,59,10,undefined,22,6,55,2,-1,13,95,9
08/12/2019,6,28,35,111,133,100,191,35,21,42,10,12,27,-1,95,62,31,33,17,24,31,86,299,60,211,211,82,22,107,48,161,24,undefined,-1,23,112,22,16,undefined,-1,9,2,3,3,112,5,167,29,50,10,20,43,8,undefined,14,16,93,11,-1,36,114,30
08/12/2019,7,147,89,169,201,203,331,95,71,50,26,27,132,-1,121,86,93,62,20,55,79,107,405,63,394,405,167,40,246,108,151,32,undefined,-1,45,293,38,20,undefined,-1,19,15,6,8,151,16,232,94,85,32,48,58,22,undefined,66,37,194,25,-1,81,178,23
08/12/2019,8,381,195,309,346,306,539,171,130,82,39,65,283,-1,223,176,207,106,52,145,81,192,695,142,610,596,371,113,407,168,184,70,undefined,-1,89,517,111,42,undefined,-1,60,109,26,26,233,21,379,219,146,69,58,161,68,undefined,99,78,226,42,-1,125,354,36
08/12/2019,9,1055,546,445,769,642,914,423,193,103,68,176,392,-1,361,255,497,190,100,180,121,224,1244,210,803,1081,720,162,798,277,272,116,undefined,-1,216,946,144,80,undefined,-1,92,68,45,44,454,26,785,311,307,199,128,210,51,undefined,209,72,492,93,-1,283,640,79
08/12/2019,10,1851,1388,782,1576,1496,1481,267,227,149,117,302,650,-1,557,662,1090,255,132,371,328,435,1930,297,1156,1735,1092,369,1353,519,479,149,undefined,-1,127,1605,162,109,undefined,-1,210,134,98,73,857,35,1119,596,390,408,203,407,94,undefined,333,144,825,142,-1,381,976,120
08/12/2019,11,2616,2227,1310,2296,2166,1950,645,252,130,56,391,743,-1,765,863,1469,248,116,692,517,592,2410,362,1283,2274,1222,448,1756,851,619,257,undefined,-1,259,2009,183,154,undefined,-1,311,170,117,63,1204,52,1449,802,517,715,276,483,148,undefined,443,150,847,217,-1,402,1128,185
08/12/2019,12,3238,2631,1899,2835,2522,2141,781,295,136,78,420,900,-1,902,1321,1799,391,152,1123,917,828,2745,290,1194,2960,1669,464,1970,971,858,316,undefined,-1,243,2303,204,282,undefined,-1,346,227,127,85,1796,61,1834,1002,615,760,339,623,92,undefined,501,125,788,135,-1,504,1391,281
08/12/2019,13,3800,2857,2137,3194,2726,2411,805,308,125,97,361,875,-1,894,1513,1822,334,148,1260,1052,997,3119,286,1110,3222,1652,421,2297,1258,1005,521,undefined,-1,165,2692,194,408,undefined,-1,479,139,119,78,1941,77,2123,1049,617,816,297,819,119,undefined,581,105,732,107,-1,642,1537,279
08/12/2019,14,3846,3236,2287,3249,2830,2445,1563,281,118,79,320,848,-1,949,1693,1850,291,163,1334,725,1185,2910,296,1261,3541,1376,455,2203,1287,885,526,undefined,-1,214,2509,185,265,undefined,-1,260,121,74,51,2100,75,2208,939,488,817,301,725,126,undefined,567,133,735,167,-1,676,1622,197
08/12/2019,15,3985,3150,2240,3451,3026,2815,1591,268,124,55,327,780,-1,1127,1683,1920,277,128,1169,580,1185,3246,266,1316,3590,1316,341,2354,1249,817,600,undefined,-1,246,2636,190,251,undefined,-1,291,117,128,84,2049,51,2032,862,360,815,271,594,101,undefined,459,141,838,259,-1,649,1526,247
08/12/2019,16,3791,3009,2235,3316,3503,2761,1091,275,140,90,324,753,-1,1106,1549,1413,313,170,1027,529,1193,3499,270,1329,3082,895,265,2902,1208,847,610,undefined,-1,211,2558,202,283,undefined,-1,389,114,98,62,2078,51,2052,663,295,610,251,597,122,undefined,422,152,717,216,-1,571,1530,165
08/12/2019,17,3486,2278,2140,2702,2498,2383,1130,261,129,93,284,820,-1,817,1615,1006,240,119,1220,546,1108,2988,256,1167,2849,602,234,1379,1041,883,590,undefined,-1,193,2275,164,255,undefined,-1,229,176,120,70,1864,72,1807,420,154,598,165,594,168,undefined,527,156,756,236,-1,618,1500,221
08/12/2019,18,3112,1418,2166,2289,2093,2056,639,231,152,66,273,779,-1,827,1407,723,232,118,1250,653,1133,2339,241,1254,2235,517,173,916,813,881,598,undefined,-1,160,2183,169,253,undefined,-1,208,84,76,59,1554,73,1568,254,133,646,129,490,103,undefined,451,129,628,194,-1,502,1508,194
08/12/2019,19,2323,905,2106,1890,2272,1628,313,177,123,50,264,825,-1,658,1377,599,197,84,1354,752,1059,2406,181,1006,995,515,150,1212,853,1046,898,undefined,-1,153,1816,194,256,undefined,-1,221,84,57,37,1529,54,1300,185,148,574,131,610,121,undefined,463,101,548,183,-1,510,1545,188
08/12/2019,20,1821,730,1782,1647,1966,1461,176,159,74,46,270,734,-1,621,1193,504,156,76,1134,745,967,2213,174,752,1035,471,132,582,618,792,928,undefined,-1,110,1782,209,279,undefined,-1,176,59,26,34,1665,33,1112,164,120,546,118,565,86,undefined,315,92,493,80,-1,439,1319,159
08/12/2019,21,1329,554,1714,1854,1876,1442,112,108,108,44,152,482,-1,561,1147,355,150,39,875,641,1000,1949,197,595,760,463,106,662,529,805,735,undefined,-1,86,1508,157,329,undefined,-1,129,61,24,32,1325,33,816,147,108,374,125,354,66,undefined,349,89,418,12,-1,646,1193,183
08/12/2019,22,785,317,1250,1023,1259,1016,55,52,57,25,82,264,-1,394,672,197,128,45,592,434,772,1418,165,589,561,307,63,376,337,585,473,undefined,-1,69,887,100,136,undefined,-1,262,33,4,10,754,20,501,117,131,177,89,231,64,undefined,180,50,346,7,-1,285,893,136
08/12/2019,23,306,128,651,399,542,625,71,32,38,10,23,91,-1,253,288,101,40,20,317,176,473,948,63,416,324,187,69,170,133,434,192,undefined,-1,42,342,45,53,undefined,-1,45,15,3,4,258,16,284,82,111,76,52,144,30,undefined,123,83,246,6,-1,109,561,128
09/12/2019,0,125,56,356,227,268,316,78,8,25,13,11,68,-1,134,126,81,31,14,157,65,361,387,36,173,161,155,42,75,42,265,93,undefined,-1,29,159,36,29,undefined,-1,27,18,3,5,179,8,142,44,75,13,41,82,27,undefined,57,24,123,1,-1,77,247,46
09/12/2019,1,63,22,154,107,136,89,13,4,14,4,11,35,-1,65,63,40,23,8,136,28,183,201,24,78,150,121,15,39,22,268,17,undefined,-1,10,74,23,22,undefined,-1,12,7,3,6,68,4,133,17,78,8,23,49,15,undefined,36,11,38,2,-1,44,151,27
09/12/2019,2,25,22,68,51,43,67,13,4,3,1,4,15,-1,30,14,19,7,4,46,29,122,108,25,53,62,83,7,28,14,128,20,undefined,-1,1,13,4,5,undefined,-1,8,4,1,-1,35,-1,53,10,43,4,18,20,8,undefined,13,3,32,3,-1,12,167,12
09/12/2019,3,17,12,60,28,73,52,2,-1,14,1,7,13,-1,38,24,24,12,6,13,28,61,105,14,56,49,45,3,62,4,111,14,undefined,-1,3,26,11,7,undefined,-1,9,2,2,-1,20,1,63,3,38,3,10,10,2,undefined,28,5,29,-1,-1,21,67,13
09/12/2019,4,16,7,34,29,77,67,12,5,2,5,6,11,-1,68,12,10,8,2,22,9,67,60,11,29,42,47,4,71,14,68,17,undefined,-1,8,36,2,13,undefined,-1,2,-1,1,2,23,1,32,5,37,9,3,5,2,undefined,14,4,19,1,-1,15,55,9
09/12/2019,5,39,20,75,76,145,274,36,44,86,22,4,31,-1,116,36,48,94,46,15,11,58,177,86,333,163,55,12,118,35,99,14,undefined,-1,42,108,22,7,undefined,-1,24,13,3,3,53,9,69,15,40,7,21,21,7,undefined,21,64,125,7,-1,48,110,19
09/12/2019,6,128,99,163,210,387,913,142,141,610,103,24,76,-1,251,89,130,244,207,40,27,69,826,281,1049,522,112,32,389,124,87,48,undefined,-1,77,578,101,14,undefined,-1,77,38,17,15,176,23,207,45,53,30,49,67,48,undefined,110,424,407,41,-1,99,300,48
09/12/2019,7,429,253,381,515,1044,2097,395,333,2185,424,50,243,-1,701,276,478,940,806,85,103,195,1741,726,2493,1098,204,80,1119,257,136,92,undefined,-1,205,1009,267,58,undefined,-1,280,66,66,35,503,49,590,139,55,94,65,224,55,undefined,173,1735,1232,58,-1,308,598,64
09/12/2019,8,1009,667,718,1113,1815,4195,637,485,4172,710,111,370,-1,1446,667,943,2270,1786,192,187,403,3019,1598,4576,1808,460,147,2039,433,382,125,undefined,-1,294,2092,774,113,undefined,-1,762,295,210,122,940,170,1021,209,64,199,107,737,164,undefined,425,4338,2225,210,-1,727,1128,108
09/12/2019,9,1093,824,650,1245,1414,2355,220,252,2264,502,51,207,-1,786,528,1092,1482,999,142,241,332,2438,957,3004,1071,457,139,1465,310,232,125,undefined,-1,211,1252,580,150,undefined,-1,557,505,183,100,779,200,1029,233,83,249,123,536,140,undefined,453,2883,1545,186,-1,589,1088,104
09/12/2019,10,1733,1392,884,1788,1095,1523,98,169,786,271,27,149,-1,670,737,1486,842,468,305,328,543,2215,551,1804,861,545,133,890,341,154,153,undefined,-1,227,1101,567,135,undefined,-1,465,587,179,108,958,123,1150,236,121,287,157,462,120,undefined,589,998,1145,262,-1,831,870,172
09/12/2019,11,2476,1771,1019,2216,1423,1680,131,211,733,264,35,191,-1,667,946,1797,792,457,544,373,628,2485,561,1750,1074,599,125,1102,445,303,183,undefined,-1,189,1213,484,205,undefined,-1,531,585,174,92,1206,117,1410,297,111,366,194,447,122,undefined,590,973,1172,200,-1,684,944,143
09/12/2019,12,3758,3038,1823,3330,1749,2498,118,475,1466,499,61,297,-1,600,1510,2727,1665,705,1131,621,1038,3280,1037,2639,1351,897,179,1542,497,863,357,undefined,-1,282,2223,1004,370,undefined,-1,855,592,261,130,2123,217,2063,310,141,452,231,965,158,undefined,906,2233,1531,183,-1,1007,1404,260
09/12/2019,13,3663,3293,1647,3374,2033,2712,123,382,1389,394,40,219,-1,600,1293,2616,1536,685,1117,568,1101,3381,896,2649,1601,757,140,1520,463,481,346,undefined,-1,357,2356,816,308,undefined,-1,834,587,275,160,2180,221,2246,308,131,388,269,1011,231,undefined,1023,1631,1567,221,-1,937,1571,254
09/12/2019,14,2771,2144,1653,2977,1781,2091,68,215,865,296,19,165,-1,508,1165,1779,783,509,934,315,878,2860,588,2011,1523,514,185,1523,352,557,284,undefined,-1,196,1398,651,168,undefined,-1,552,519,207,81,1604,125,1558,267,100,392,164,774,147,undefined,709,853,1172,268,-1,571,1133,208
09/12/2019,15,2525,1827,1652,2662,1769,2069,121,198,1309,346,27,126,-1,708,1282,1541,739,613,715,334,747,2750,613,2354,1589,447,183,1457,345,547,280,undefined,-1,188,1266,594,132,undefined,-1,554,322,231,104,1462,106,1719,254,113,363,142,592,145,undefined,505,1122,1312,301,-1,774,1197,177
09/12/2019,16,2402,1944,1762,2581,2030,3360,220,330,2751,711,44,224,-1,998,1413,1500,820,1126,715,298,729,3136,839,3745,1989,500,194,1687,429,558,262,undefined,-1,202,1601,580,135,undefined,-1,385,296,273,103,1516,121,1695,255,111,431,141,653,155,undefined,531,2673,1811,332,-1,858,1571,196
09/12/2019,17,2936,2203,2167,3267,3276,5156,500,545,3967,934,95,338,-1,1938,1872,1746,1397,1872,916,495,935,3622,1256,4955,2506,643,226,2673,645,788,326,undefined,-1,298,2487,828,220,undefined,-1,503,326,323,138,1974,160,2082,274,128,534,177,822,218,undefined,695,3426,2555,433,-1,951,1897,309
09/12/2019,18,2377,1562,2048,2547,2817,3007,402,369,1570,413,121,431,-1,1130,1593,1103,803,831,1017,591,871,2838,672,2828,2266,538,185,2335,676,784,367,undefined,-1,172,2224,483,222,undefined,-1,307,309,254,100,1467,104,1660,265,112,612,145,660,169,undefined,589,1244,1417,371,-1,771,1699,264
09/12/2019,19,1578,994,2054,1950,1675,1851,251,147,488,135,123,440,-1,648,1377,765,337,267,1061,581,952,2492,343,1428,943,457,152,764,519,690,400,undefined,-1,75,1604,302,237,undefined,-1,160,298,120,58,1428,56,1323,204,91,480,126,539,134,undefined,459,345,731,241,-1,619,1245,221
09/12/2019,20,947,551,1688,1468,1552,1452,109,123,248,72,76,376,-1,550,1115,394,270,139,867,611,889,1907,263,932,777,434,148,564,361,617,495,undefined,-1,60,1288,221,230,undefined,-1,201,210,81,38,1125,65,998,214,108,499,114,480,117,undefined,343,192,518,75,-1,445,1080,231
09/12/2019,21,659,422,1425,1301,1515,1125,58,86,108,53,54,235,-1,328,1007,351,206,125,819,500,634,1482,219,862,657,334,88,688,269,553,447,undefined,-1,61,1151,181,167,undefined,-1,139,203,134,24,909,32,788,105,98,337,101,287,109,undefined,274,97,394,2,-1,378,1007,152
09/12/2019,22,389,208,1001,690,1347,828,46,30,97,31,31,131,-1,299,541,214,115,76,392,272,441,1098,132,486,374,247,64,1129,217,421,316,undefined,-1,43,674,101,109,undefined,-1,74,135,35,16,522,7,451,79,110,242,72,178,53,undefined,169,55,318,-1,-1,239,738,108
09/12/2019,23,127,77,535,259,366,547,17,18,39,17,21,55,-1,214,220,79,52,44,224,161,305,552,92,290,155,169,32,121,42,243,113,undefined,-1,16,250,59,53,undefined,-1,46,92,8,6,256,15,270,57,119,78,61,105,24,undefined,76,42,168,-1,-1,113,438,72
10/12/2019,0,63,50,217,137,168,260,12,4,14,8,5,17,-1,75,56,54,24,17,128,57,166,220,35,161,86,113,18,32,44,177,27,undefined,-1,5,124,19,21,undefined,-1,34,77,9,5,97,16,145,21,86,15,28,54,14,undefined,48,15,112,3,-1,60,258,61
10/12/2019,1,32,11,109,44,75,99,4,9,13,2,6,14,-1,29,45,56,16,9,65,13,65,160,23,63,63,81,10,31,11,121,9,undefined,-1,4,56,7,9,undefined,-1,11,64,4,1,33,8,64,15,56,2,21,29,19,undefined,27,7,47,2,-1,34,80,23
10/12/2019,2,12,19,56,30,44,41,4,2,11,6,2,7,-1,16,25,14,18,12,28,17,85,111,12,90,26,73,3,24,15,58,8,undefined,-1,7,30,-1,1,undefined,-1,7,50,2,-1,17,-1,54,13,33,3,5,17,5,undefined,17,7,36,2,-1,19,67,18
10/12/2019,3,9,5,48,31,49,40,3,2,3,2,1,2,-1,40,9,9,9,5,35,13,52,84,6,62,46,30,2,34,1,55,6,undefined,-1,4,19,4,1,undefined,-1,7,39,1,-1,24,1,27,5,46,-1,14,18,6,undefined,10,3,32,1,-1,20,33,16
10/12/2019,4,15,14,35,26,63,77,11,3,6,1,-1,3,-1,36,6,4,16,8,12,25,37,56,2,52,19,40,13,52,6,42,10,undefined,-1,4,18,4,6,undefined,-1,6,45,2,1,10,1,31,7,31,5,23,7,4,undefined,7,3,25,1,-1,11,35,17
10/12/2019,5,19,21,88,89,132,245,30,32,95,17,5,22,-1,95,35,42,72,30,18,17,32,169,68,418,162,69,14,118,30,55,12,undefined,-1,57,162,22,10,undefined,-1,29,35,3,6,49,2,58,18,27,7,8,20,7,undefined,14,74,116,6,-1,41,98,17
10/12/2019,6,150,72,215,238,449,998,154,117,582,99,29,90,-1,284,79,146,268,203,39,24,63,712,276,1108,484,134,42,326,139,75,46,undefined,-1,69,678,80,16,undefined,-1,118,49,12,16,155,19,209,70,74,31,55,74,45,undefined,148,399,380,29,-1,115,339,39
10/12/2019,7,354,259,341,481,1152,2079,434,285,2033,332,75,211,-1,649,298,443,933,768,87,95,177,1447,788,2617,1098,286,102,914,305,170,97,undefined,-1,124,1192,277,50,undefined,-1,305,99,44,26,456,56,531,178,105,88,83,267,74,undefined,181,1841,1262,85,-1,269,571,59
10/12/2019,8,880,650,729,1091,2052,4096,657,449,4193,564,114,354,-1,1415,701,1042,2393,1846,214,188,349,2614,1701,4466,2100,548,246,1616,418,312,164,undefined,-1,288,2041,736,96,undefined,-1,783,302,136,69,938,172,1155,351,148,165,169,687,161,undefined,465,3899,2407,234,-1,690,1186,110
10/12/2019,9,999,755,647,1233,1460,2369,271,273,2298,486,55,284,-1,728,604,1044,1554,992,203,175,299,1922,976,2926,1162,683,185,1096,285,255,149,undefined,-1,232,1267,681,132,undefined,-1,624,270,139,69,737,150,1068,285,210,257,168,544,128,undefined,409,2462,1626,254,-1,653,900,138
10/12/2019,10,1341,1195,795,1803,1286,1375,100,164,802,231,40,278,-1,429,780,1406,919,545,350,262,518,1667,597,1763,836,973,229,774,285,55,169,undefined,-1,176,1023,544,131,undefined,-1,584,341,155,69,950,118,1076,439,326,320,207,482,132,undefined,546,840,1117,197,-1,845,809,244
10/12/2019,11,1934,1894,1372,2333,1466,1357,200,243,674,274,40,195,-1,546,1094,1851,820,479,597,436,707,1864,653,1723,1215,1168,326,1042,491,26,204,undefined,-1,166,1063,547,180,undefined,-1,595,391,203,72,1322,121,1544,471,429,409,228,639,175,undefined,610,658,1187,233,-1,710,1045,229
10/12/2019,12,3194,3295,2034,3483,2191,2497,278,719,1376,582,112,415,-1,736,1584,2756,1637,682,1175,784,1302,2837,1275,2615,1789,1680,373,1478,622,68,354,undefined,-1,286,2492,1079,370,undefined,-1,1060,539,283,102,2077,216,2289,695,621,586,291,1085,243,undefined,938,1436,1721,392,-1,1169,1529,312
10/12/2019,13,3447,3535,2175,3767,2196,2609,288,583,1147,482,129,360,-1,783,1631,2724,1521,651,1205,820,1414,3033,1227,2534,1937,1630,350,1562,767,47,386,undefined,-1,286,1924,973,320,undefined,-1,1005,618,300,91,2190,253,2442,777,535,552,332,1123,281,undefined,959,981,1695,379,-1,972,1503,376
10/12/2019,14,2757,2865,2042,3265,2147,2264,241,315,837,319,61,273,-1,749,1598,2238,894,530,907,572,1092,2757,749,2146,1942,1054,297,1245,690,64,286,undefined,-1,227,1374,706,224,undefined,-1,638,441,261,74,1833,139,2003,570,357,543,234,927,196,undefined,663,614,1215,258,-1,853,1308,245
10/12/2019,15,2937,2676,1929,3035,2239,2724,227,315,1455,484,44,229,-1,957,1798,1969,822,635,851,560,956,3541,731,2782,2038,863,212,1701,657,692,280,undefined,-1,175,1382,571,219,undefined,-1,492,447,249,97,1747,134,1982,537,242,500,197,770,220,undefined,622,626,1441,213,-1,978,1426,269
10/12/2019,16,3076,2642,1967,3231,2636,3544,372,457,2876,730,100,358,-1,1145,1680,1899,972,1150,935,462,1040,4399,909,4013,2574,834,206,2004,778,703,233,undefined,-1,217,1628,613,200,undefined,-1,517,398,221,111,1871,149,2552,297,212,462,172,857,179,undefined,652,1544,1909,262,-1,779,1713,254
10/12/2019,17,3920,2652,2491,3643,3750,5613,775,605,3697,929,113,502,-1,1948,2219,1918,1425,1748,1092,694,1278,5377,1440,5261,2953,726,213,2845,1048,905,409,undefined,-1,389,2525,778,343,undefined,-1,868,438,308,193,2328,178,2968,308,198,472,201,999,332,undefined,852,2042,2708,371,-1,977,2018,303
10/12/2019,18,3190,2006,2315,2872,3042,3219,1152,392,1697,438,119,434,-1,1222,1713,1213,786,851,1106,799,1278,4086,745,2816,2519,645,248,2369,869,939,433,undefined,-1,351,2069,553,227,undefined,-1,423,298,155,101,1700,135,2232,315,147,562,196,733,179,undefined,596,780,1541,241,-1,758,1726,272
10/12/2019,19,1993,1125,2306,1990,1842,1992,953,174,549,210,90,358,-1,658,1397,704,390,339,1081,789,1108,2898,389,1464,993,495,188,1100,525,750,430,undefined,-1,181,1409,311,241,undefined,-1,269,207,123,64,1338,70,1659,273,139,548,176,598,131,undefined,470,231,680,175,-1,543,1394,199
10/12/2019,20,1322,727,2108,1529,1497,1622,190,143,243,108,80,337,-1,542,1236,471,273,170,890,669,914,2314,264,1155,705,445,181,728,351,743,471,undefined,-1,75,1047,311,278,undefined,-1,271,158,59,38,1195,63,1106,214,130,444,120,502,125,undefined,344,139,519,95,-1,493,1180,172
10/12/2019,21,912,415,1551,1451,1354,1437,79,88,130,59,55,233,-1,452,1001,340,170,89,758,501,756,1636,273,876,655,366,125,774,228,629,455,undefined,-1,68,1007,200,240,undefined,-1,211,136,25,30,961,48,743,142,113,369,87,304,92,undefined,297,60,453,6,-1,414,959,156
10/12/2019,22,487,237,957,766,1172,938,212,51,128,31,52,160,-1,282,554,247,168,77,450,311,623,1176,136,658,568,241,76,1158,164,512,228,undefined,-1,72,645,147,124,undefined,-1,131,62,18,17,585,34,456,101,108,211,70,226,63,undefined,171,32,380,11,-1,263,773,109
10/12/2019,23,221,131,451,394,609,678,1546,32,43,23,18,72,-1,275,285,221,121,50,322,178,385,780,110,397,519,191,52,205,193,327,103,undefined,-1,318,760,89,55,undefined,-1,44,44,7,6,362,26,278,70,106,88,78,146,39,undefined,105,20,247,5,-1,190,493,78
11/12/2019,0,117,62,240,149,269,252,12,9,13,8,14,46,-1,76,127,72,36,21,192,66,296,357,49,164,130,125,21,65,27,159,45,undefined,-1,13,163,33,15,undefined,-1,38,33,5,6,147,12,120,30,56,17,42,50,13,undefined,56,4,99,3,-1,81,208,61
11/12/2019,1,36,14,140,60,82,108,7,5,8,6,5,15,-1,25,77,43,15,5,81,47,159,131,29,52,74,69,13,22,9,146,27,undefined,-1,2,42,10,13,undefined,-1,10,25,1,2,59,8,82,14,58,3,25,35,9,undefined,13,3,62,1,-1,39,137,46
11/12/2019,2,17,17,65,47,39,66,6,6,6,3,2,10,-1,15,31,18,34,4,59,18,110,131,13,32,41,57,2,21,8,83,13,undefined,-1,-1,18,-1,13,undefined,-1,3,19,1,1,27,2,48,8,39,3,9,15,8,undefined,15,2,33,1,-1,27,77,23
11/12/2019,3,10,11,42,42,34,31,1,2,2,2,-1,6,-1,8,22,19,18,7,64,18,66,105,4,15,24,23,1,26,4,37,3,undefined,-1,2,7,9,7,undefined,-1,6,16,1,1,18,-1,37,-1,31,4,13,11,2,undefined,5,-1,21,-1,-1,18,56,5
11/12/2019,4,7,7,30,24,64,48,6,3,6,3,-1,10,-1,-1,15,17,5,7,37,10,43,70,5,25,35,26,4,63,4,34,10,undefined,-1,4,19,1,11,undefined,-1,3,26,-1,1,33,2,31,4,29,13,1,5,3,undefined,6,1,15,-1,-1,12,43,20
11/12/2019,5,23,16,70,89,153,275,38,40,128,22,5,28,-1,-1,42,42,87,38,8,22,31,165,66,342,158,43,12,118,39,44,10,undefined,-1,49,148,25,5,undefined,-1,36,30,6,3,63,9,73,23,19,4,13,23,8,undefined,24,58,129,1,-1,37,112,13
11/12/2019,6,123,95,213,245,432,1060,172,146,599,94,40,102,-1,-1,95,135,261,201,37,39,72,751,292,1043,548,105,29,324,150,52,33,undefined,-1,72,523,81,17,undefined,-1,90,65,16,17,161,28,265,53,43,23,31,71,61,undefined,96,309,419,32,-1,100,342,32
11/12/2019,7,356,277,322,556,1069,1987,445,294,2184,361,75,260,-1,-1,302,441,943,803,77,129,219,1600,778,2512,1075,212,80,931,137,174,103,undefined,-1,148,918,258,43,undefined,-1,279,80,60,35,507,55,561,142,53,92,96,251,58,undefined,158,1185,1243,62,-1,291,617,61
11/12/2019,8,996,671,697,1200,1981,4194,670,442,4264,624,110,390,-1,-1,705,1037,2239,1746,228,197,343,2771,1518,4389,1956,465,191,1705,-1,392,153,undefined,-1,288,1742,654,130,undefined,-1,807,227,171,79,929,141,1113,252,77,204,134,720,132,undefined,483,2413,2299,226,-1,637,1151,117
11/12/2019,9,1075,869,657,1347,1424,2294,242,251,2388,455,53,254,-1,-1,568,1103,1442,1032,199,198,375,2070,868,2881,1235,484,149,1221,-1,151,192,undefined,-1,239,1169,599,113,undefined,-1,679,246,136,76,804,134,1042,241,44,240,116,536,105,undefined,456,1473,1560,218,-1,626,1057,145
11/12/2019,10,1620,1403,948,2019,1431,1407,150,192,850,243,23,172,-1,-1,826,1494,977,658,364,273,505,1898,613,2073,946,594,175,1047,-1,70,263,undefined,-1,182,989,584,153,undefined,-1,590,270,128,73,911,131,1216,299,94,283,193,519,117,undefined,453,696,1240,240,-1,887,856,166
11/12/2019,11,2492,2186,1339,2689,1883,1819,157,303,820,293,55,274,-1,-1,950,2008,815,483,599,448,688,2425,668,1944,1283,737,203,1455,-1,43,218,undefined,-1,158,1211,513,214,undefined,-1,651,386,221,73,1392,119,1511,385,127,464,185,619,155,undefined,525,650,1309,249,-1,672,1050,227
11/12/2019,12,3299,3446,2170,3594,2338,2627,318,746,1475,560,95,536,-1,-1,1716,2804,1648,718,1230,1030,1410,2934,1178,2748,1834,1088,243,1849,-1,81,449,undefined,-1,281,2272,1089,445,undefined,-1,980,477,265,76,2168,188,2382,437,239,521,278,1050,235,undefined,865,1454,1768,336,-1,1132,1545,266
11/12/2019,13,3682,3818,2355,3900,2228,2701,283,659,1258,413,102,423,-1,-1,1693,2842,1530,685,1149,866,1470,3239,1188,2571,1810,1099,242,1616,-1,67,443,undefined,-1,279,2405,966,307,undefined,-1,1142,531,291,92,2475,206,2548,466,232,570,242,1153,225,undefined,967,1218,1856,284,-1,1000,1543,364
11/12/2019,14,3098,2872,2173,3580,2374,2345,263,372,919,265,74,308,-1,-1,1714,2284,876,589,931,611,1135,2938,855,2315,1886,729,338,1950,-1,130,337,undefined,-1,238,1741,725,243,undefined,-1,635,449,197,77,1888,165,2249,561,149,436,241,1005,203,undefined,734,760,1394,283,-1,750,1447,258
11/12/2019,15,3183,2696,2052,3430,2493,2555,229,321,1472,341,72,362,-1,-1,1601,2028,755,676,840,505,967,3356,772,2764,1987,682,221,1988,-1,411,301,undefined,-1,207,1779,588,211,undefined,-1,631,415,212,78,1686,107,2016,456,156,402,245,708,221,undefined,593,805,1454,297,-1,923,1429,207
11/12/2019,16,3286,2718,2183,3592,2845,3613,351,392,2842,776,77,300,-1,-1,1881,1830,905,1110,806,524,933,4253,958,4043,2431,772,315,2158,-1,810,237,undefined,-1,236,2194,640,230,undefined,-1,629,397,253,116,1986,133,2289,569,174,409,238,832,212,undefined,708,1652,2219,319,-1,819,1718,221
11/12/2019,17,3643,2918,2475,3744,3764,5573,704,692,3849,899,108,446,-1,-1,2368,1944,1409,1741,1191,721,1189,5106,1501,5330,3194,1070,278,2822,-1,1034,314,undefined,-1,381,2749,870,267,undefined,-1,676,419,315,149,2330,183,2944,1093,256,461,331,1001,270,undefined,826,2301,2817,400,-1,1073,2260,306
11/12/2019,18,2888,1991,2452,3172,2730,3509,1252,398,1724,425,92,500,-1,-1,1709,1235,881,813,1279,861,1192,3807,701,2883,2475,1317,351,1657,-1,1081,443,undefined,-1,291,2578,619,229,undefined,-1,572,309,192,114,1772,85,2178,1322,568,607,345,744,204,undefined,639,987,1769,306,-1,815,2080,358
11/12/2019,19,2130,1115,2001,2171,2425,2131,1290,167,615,163,70,359,-1,-1,1345,697,358,321,1162,812,1048,2477,375,1526,1190,1057,289,1900,-1,833,449,undefined,-1,221,2058,330,292,undefined,-1,267,179,81,70,1400,62,1318,1291,517,525,341,625,119,undefined,476,370,837,159,-1,674,1608,289
11/12/2019,20,1496,749,1871,1964,1481,1691,383,161,348,89,94,456,-1,-1,1222,534,244,158,1102,767,901,1965,304,1105,908,1154,335,635,-1,827,468,undefined,-1,88,1459,326,280,undefined,-1,219,114,48,66,1174,40,1076,1204,510,421,328,557,109,undefined,416,213,606,97,-1,519,1441,232
11/12/2019,21,1096,470,1823,1933,1678,1390,142,166,214,55,45,205,-1,-1,1279,444,182,118,878,564,793,1658,304,967,1007,934,263,510,-1,690,422,undefined,-1,90,1237,284,215,undefined,-1,165,132,47,35,1130,29,1032,843,462,429,217,444,95,undefined,350,118,476,7,-1,496,1343,189
11/12/2019,22,605,265,1225,1228,1565,1105,144,50,108,41,24,135,-1,-1,669,269,160,124,590,458,569,1283,207,669,502,532,174,821,-1,505,265,undefined,-1,110,995,167,145,undefined,-1,340,56,23,15,668,33,552,491,184,254,104,237,66,undefined,253,82,364,11,-1,305,1010,152
11/12/2019,23,219,132,598,534,855,729,2533,43,63,17,26,81,-1,-1,249,181,90,78,292,254,419,855,105,464,415,176,68,316,-1,374,150,undefined,-1,390,960,96,52,undefined,-1,52,41,5,11,425,30,310,113,147,111,61,171,27,undefined,123,60,273,7,-1,141,516,55
12/12/2019,0,85,47,336,616,306,265,22,17,30,11,5,24,-1,-1,103,47,40,19,139,75,255,273,75,213,143,132,29,92,-1,248,68,undefined,-1,19,178,74,19,undefined,-1,35,19,4,3,77,17,133,27,97,25,37,65,31,undefined,54,15,115,3,-1,61,275,44
12/12/2019,1,58,42,186,121,106,150,7,12,15,7,4,26,-1,-1,61,23,20,16,115,27,126,181,20,49,130,77,12,30,-1,149,26,undefined,-1,5,108,25,17,undefined,-1,11,19,2,2,123,4,82,21,85,3,16,50,12,undefined,28,6,41,4,-1,29,157,61
12/12/2019,2,37,21,116,44,62,66,9,1,4,3,-1,4,-1,-1,27,11,19,2,59,40,90,74,79,18,72,50,12,40,-1,113,12,undefined,-1,3,36,6,5,undefined,-1,9,21,5,2,22,3,51,12,42,3,25,19,10,undefined,12,6,43,1,-1,32,99,25
12/12/2019,3,10,11,62,27,46,30,14,2,4,-1,5,6,-1,-1,15,20,16,2,31,25,59,81,6,31,68,29,5,40,-1,81,6,undefined,-1,5,23,17,7,undefined,-1,9,67,-1,-1,21,-1,32,8,40,3,10,22,1,undefined,6,3,27,1,-1,20,70,15
12/12/2019,4,5,19,50,36,64,58,23,2,15,3,-1,3,-1,-1,10,10,4,5,30,12,46,46,14,23,35,37,6,54,-1,30,9,undefined,-1,4,20,6,6,undefined,-1,4,46,1,2,14,-1,33,8,24,5,8,6,4,undefined,13,11,21,2,-1,13,87,23
12/12/2019,5,24,14,90,68,152,260,29,35,128,24,6,18,-1,-1,31,61,90,34,4,20,43,188,65,326,105,68,17,125,-1,54,22,undefined,-1,44,124,32,20,undefined,-1,15,28,4,2,57,7,77,35,30,10,17,19,4,undefined,14,74,123,8,-1,39,92,17
12/12/2019,6,131,86,196,250,433,1068,143,123,637,80,32,109,-1,-1,109,180,238,192,48,30,76,767,301,1070,506,201,24,361,-1,66,50,undefined,-1,132,625,96,14,undefined,-1,117,30,29,22,157,24,238,73,77,25,55,76,58,undefined,124,407,399,42,-1,99,342,43
12/12/2019,7,345,264,310,560,1032,2280,417,305,2076,352,71,220,-1,-1,322,499,930,766,89,81,166,1445,785,2382,1052,365,113,930,-1,168,100,undefined,-1,134,1044,237,48,undefined,-1,305,93,49,22,545,49,579,170,104,84,85,256,58,undefined,196,1257,1294,88,-1,288,596,58
12/12/2019,8,872,657,656,1170,1922,4362,626,489,4309,543,86,366,-1,-1,646,1093,2298,1879,213,231,365,2708,1555,4558,2026,566,182,1620,-1,395,149,undefined,-1,301,1895,758,123,undefined,-1,793,268,142,78,885,166,1229,316,152,184,124,665,146,undefined,484,2832,2254,283,-1,616,1181,131
12/12/2019,9,1167,889,672,1282,1432,2479,268,240,2558,448,63,256,-1,-1,634,1132,1567,1083,204,164,345,2163,949,2952,1093,695,200,1151,-1,161,154,undefined,-1,227,1141,598,141,undefined,-1,678,260,111,52,863,136,1076,337,245,269,153,480,118,undefined,452,1932,1606,221,-1,627,1032,134
12/12/2019,10,1579,1466,913,1887,1608,1442,186,206,866,289,42,218,-1,-1,700,1531,906,574,444,268,573,1994,631,1870,911,981,231,1292,-1,121,165,undefined,-1,193,962,489,148,undefined,-1,627,295,138,53,944,121,1194,433,286,310,201,485,98,undefined,481,890,1176,220,-1,760,854,146
12/12/2019,11,2199,2053,1369,2682,1841,1730,185,267,767,282,27,225,-1,-1,935,2043,923,574,645,460,680,2120,739,1843,1041,1243,286,1380,-1,92,243,undefined,-1,134,1207,582,205,undefined,-1,699,308,162,57,1264,94,1603,527,384,387,286,544,142,undefined,530,692,1361,226,-1,727,1000,213
12/12/2019,12,3437,3479,2209,3530,2491,2597,286,666,1490,450,82,483,-1,-1,1606,2972,1652,617,1287,878,1401,2741,1274,2660,1947,1741,331,2033,-1,63,340,undefined,-1,351,2604,1054,372,undefined,-1,1070,455,257,68,2241,219,2454,634,567,572,304,1050,222,undefined,828,1507,1872,420,-1,895,1502,314
12/12/2019,13,3715,3800,2437,4089,2397,2625,322,589,1258,381,81,479,-1,-1,1772,2829,1445,630,1183,913,1560,3109,1321,2578,1827,1582,349,2004,-1,69,421,undefined,-1,329,2440,1012,358,undefined,-1,1024,500,254,83,2397,232,2534,798,491,586,344,1156,204,undefined,985,1424,1919,396,-1,928,1575,310
12/12/2019,14,3534,3138,2243,3543,2407,2479,236,536,1025,337,67,355,-1,-1,1612,2353,957,623,926,617,1166,3010,979,2196,2001,1057,252,2025,-1,513,354,undefined,-1,237,1872,839,325,undefined,-1,865,364,161,90,2117,157,2292,596,352,464,239,1042,191,undefined,660,796,1400,283,-1,835,1486,214
12/12/2019,15,3691,2814,2177,3548,3019,2949,277,375,1436,430,43,264,-1,-1,1777,2041,818,643,891,565,1081,3444,875,2725,2217,904,232,2671,-1,713,358,undefined,-1,250,1866,630,245,undefined,-1,607,403,207,118,2083,142,2213,529,237,477,230,774,215,undefined,567,897,1612,282,-1,779,1654,254
12/12/2019,16,3624,2859,2233,3563,2977,3978,376,460,2933,784,94,383,-1,-1,1791,2015,988,1065,924,513,1071,4255,1085,3824,2621,688,226,1994,-1,841,318,undefined,-1,298,2218,723,226,undefined,-1,629,349,232,112,1996,135,2510,354,152,484,212,932,201,undefined,715,1602,2028,325,-1,763,1653,261
12/12/2019,17,4322,3104,2636,3970,4413,5630,581,661,3636,794,156,514,-1,-1,2238,2240,1438,1597,1219,729,1314,5312,1643,4977,3412,727,261,2982,-1,1056,406,undefined,-1,336,2999,941,284,undefined,-1,674,434,201,106,2532,224,2966,354,174,490,249,1067,253,undefined,927,2009,2628,412,-1,975,2010,228
12/12/2019,18,3423,2545,2527,3540,3189,3589,430,378,1678,378,94,454,-1,-1,1909,1465,830,796,1225,893,1243,4040,896,2920,2928,684,208,1863,-1,1192,449,undefined,-1,256,2593,596,286,undefined,-1,572,264,150,107,1865,128,2276,273,162,637,202,779,171,undefined,650,859,1511,314,-1,756,1700,271
12/12/2019,19,2547,1628,2080,2424,2085,2143,217,215,611,176,62,342,-1,-1,1585,988,414,319,1280,933,1209,2735,429,1739,1325,587,179,1065,-1,970,568,undefined,-1,116,2035,360,290,undefined,-1,346,181,87,51,1474,113,1500,217,150,609,175,697,132,undefined,602,325,920,180,-1,619,1465,271
12/12/2019,20,2064,1147,2037,2104,1595,1815,111,131,336,109,75,322,-1,-1,1370,596,274,168,1254,817,1061,2235,326,1315,1013,591,181,539,-1,935,528,undefined,-1,97,1586,335,322,undefined,-1,209,152,48,39,1416,66,1289,204,158,553,182,585,136,undefined,417,297,652,76,-1,581,1416,238
12/12/2019,21,1369,664,1869,2090,1744,1521,71,103,185,54,44,238,-1,-1,1304,486,206,147,1012,756,932,1838,310,1103,775,499,122,705,-1,858,501,undefined,-1,115,1505,358,219,undefined,-1,227,86,24,19,1243,36,1015,176,157,442,92,461,108,undefined,364,173,508,9,-1,465,1318,167
12/12/2019,22,706,340,1370,1114,1968,1354,55,69,143,48,36,139,-1,-1,732,335,227,128,651,482,678,1373,228,784,673,284,116,1410,-1,580,347,undefined,-1,91,982,239,129,undefined,-1,336,86,23,12,861,27,606,132,113,245,70,311,74,undefined,197,112,412,7,-1,305,956,144
12/12/2019,23,265,145,671,613,2278,856,45,59,95,18,8,109,-1,-1,266,161,97,93,376,414,479,944,110,483,512,214,73,1276,-1,472,127,undefined,-1,63,636,129,74,undefined,-1,140,53,8,11,589,18,386,80,129,107,71,175,36,undefined,133,52,322,6,-1,134,634,89
13/12/2019,0,123,74,331,323,347,464,19,19,36,15,6,22,-1,-1,111,85,67,30,243,85,343,434,43,217,323,149,34,99,-1,362,56,undefined,-1,28,219,48,41,undefined,-1,49,32,3,5,241,6,188,44,88,19,47,126,28,undefined,83,15,152,3,-1,74,294,43
13/12/2019,1,75,44,206,160,146,168,4,13,26,3,1,9,-1,-1,72,72,26,9,117,71,227,297,19,63,164,107,18,69,-1,196,27,undefined,-1,9,79,37,16,undefined,-1,30,24,2,2,120,2,114,29,69,7,25,50,21,undefined,36,6,72,2,-1,50,228,42
13/12/2019,2,61,56,138,69,60,76,11,6,10,4,1,8,-1,-1,39,41,18,9,77,97,209,154,13,50,80,74,8,34,-1,123,19,undefined,-1,3,37,22,11,undefined,-1,16,58,-1,2,67,-1,77,10,57,6,13,28,10,undefined,15,4,54,3,-1,43,115,29
13/12/2019,3,37,45,82,65,61,69,7,1,10,3,4,4,-1,-1,35,43,14,10,39,84,143,127,25,60,45,43,3,70,-1,110,2,undefined,-1,2,24,24,9,undefined,-1,9,58,-1,1,45,1,47,16,28,-1,12,13,10,undefined,17,3,37,-1,-1,18,93,19
13/12/2019,4,18,25,39,35,78,72,4,1,15,3,1,7,-1,-1,23,5,13,4,8,50,132,93,7,40,37,54,8,78,-1,53,19,undefined,-1,4,25,21,12,undefined,-1,3,29,1,1,39,1,38,6,18,9,16,23,4,undefined,12,2,28,2,-1,17,60,8
13/12/2019,5,42,29,88,97,124,256,37,36,103,16,11,26,-1,-1,39,38,86,27,14,32,48,186,60,310,102,77,18,130,-1,66,14,undefined,-1,45,117,20,10,undefined,-1,23,34,4,2,77,8,90,24,38,9,37,25,9,undefined,24,53,114,6,-1,47,97,18
13/12/2019,6,119,79,199,234,379,947,137,119,642,93,21,90,-1,-1,135,152,275,195,45,32,87,857,300,998,440,198,41,439,-1,69,42,undefined,-1,68,504,73,13,undefined,-1,124,60,19,14,180,24,211,73,83,24,62,80,55,undefined,116,333,367,42,-1,124,340,37
13/12/2019,7,367,244,335,526,983,1851,308,287,1804,391,66,242,-1,-1,278,461,887,783,89,132,187,1570,751,2328,1020,312,92,1051,-1,183,91,undefined,-1,142,926,203,46,undefined,-1,283,76,70,27,523,53,545,130,114,108,74,212,54,undefined,261,1095,1185,80,-1,255,602,45
13/12/2019,8,1038,609,728,1132,1864,4001,475,438,3188,640,72,349,-1,-1,640,960,2182,1747,192,199,413,2820,1499,4539,1725,647,190,1948,-1,394,163,undefined,-1,310,1676,571,99,undefined,-1,751,247,216,107,984,164,1129,273,180,218,123,592,132,undefined,398,2301,2080,209,-1,586,1145,129
13/12/2019,9,1358,888,635,1364,1452,2470,205,258,1893,411,47,219,-1,-1,551,1165,1523,1036,165,275,330,2129,888,3061,1104,843,176,1052,-1,309,147,undefined,-1,230,1113,542,122,undefined,-1,648,292,133,61,908,170,1113,352,243,287,176,520,123,undefined,399,1566,1576,225,-1,530,1031,133
13/12/2019,10,1892,1673,1047,2168,1627,1520,169,235,973,289,35,191,-1,-1,800,1579,914,530,342,363,571,2255,596,1952,992,922,248,1292,-1,399,188,undefined,-1,202,1076,480,142,undefined,-1,565,327,247,97,1152,136,1329,399,308,351,213,493,161,undefined,432,866,1154,246,-1,610,1023,161
13/12/2019,11,2724,2373,1398,2762,1877,1894,180,265,890,303,56,340,-1,-1,1072,1949,1042,544,615,621,724,2522,666,1883,1276,1271,293,1343,-1,597,245,undefined,-1,220,1576,595,197,undefined,-1,591,357,262,103,1493,135,1718,540,522,466,247,537,178,undefined,483,1002,1427,280,-1,591,1195,229
13/12/2019,12,3733,3455,2038,3650,2698,2917,293,763,1680,481,124,551,-1,-1,1679,2745,1581,851,989,1093,1528,3045,1439,2845,2131,1727,287,2061,-1,1121,376,undefined,-1,286,3007,1071,354,undefined,-1,991,446,375,97,2172,155,2462,646,582,605,304,1010,281,undefined,877,1557,1918,393,-1,913,1564,324
13/12/2019,13,3819,3616,2229,3908,2536,3020,261,625,1400,490,140,543,-1,-1,1799,2937,1553,640,1025,1045,1440,3262,1179,2621,2350,1579,321,2056,-1,1084,378,undefined,-1,236,2396,1136,317,undefined,-1,958,421,285,86,2195,179,2570,708,551,561,298,1101,230,undefined,908,1269,1749,363,-1,890,1779,311
13/12/2019,14,3444,2986,2017,3438,2258,2766,224,389,1092,326,68,384,-1,-1,1687,2174,931,562,770,711,1165,2974,827,2548,2263,1240,318,1588,-1,848,314,undefined,-1,250,1934,702,331,undefined,-1,616,311,232,85,1989,136,2189,602,429,502,270,807,212,undefined,701,817,1397,354,-1,756,1502,314
13/12/2019,15,3296,2908,2127,3504,3015,3276,257,375,1398,414,101,478,-1,-1,1835,1990,968,738,882,670,1078,3103,766,2821,2734,1002,242,2094,-1,907,339,undefined,-1,227,2181,609,272,undefined,-1,565,341,258,86,1938,128,2201,507,306,517,242,822,262,undefined,744,1083,1654,313,-1,880,1655,298
13/12/2019,16,3420,3061,2464,3712,3424,4308,388,546,2687,691,114,451,-1,-1,1905,2037,942,1080,1010,614,1122,4203,939,3837,3089,739,212,2028,-1,1068,345,undefined,-1,217,2654,855,285,undefined,-1,605,345,283,78,2241,95,2478,371,172,555,205,835,221,undefined,682,1717,2086,379,-1,822,1777,216
13/12/2019,17,3837,3069,2924,4271,4434,5098,444,612,2870,776,143,627,-1,-1,2693,2393,1206,1276,1268,882,1432,4184,1273,4510,4008,736,249,2764,-1,1225,378,undefined,-1,268,3446,1076,228,undefined,-1,687,368,289,106,2645,116,2558,389,157,645,211,1033,290,undefined,848,1748,2607,396,-1,881,2070,276
13/12/2019,18,3422,2489,2887,3605,3981,3836,345,556,1317,407,118,560,-1,-1,2176,1780,736,593,1527,1153,1565,3195,752,2817,3574,673,226,2181,-1,1476,478,undefined,-1,229,3500,739,344,undefined,-1,584,207,187,62,2248,86,1982,294,168,802,212,977,172,undefined,731,923,1836,334,-1,720,1789,323
13/12/2019,19,2931,1913,2654,2883,3241,2873,177,292,559,163,90,519,-1,-1,2093,1224,441,268,1572,1416,1274,2532,436,1653,2542,607,183,1636,-1,1376,526,undefined,-1,116,2986,658,425,undefined,-1,453,148,99,44,2063,68,1716,248,160,689,152,849,124,undefined,566,442,1075,191,-1,592,1662,207
13/12/2019,20,2699,1686,2523,2954,2395,2375,115,194,345,74,104,475,-1,-1,1718,994,411,194,1486,1349,1317,2333,278,1283,1966,524,141,771,-1,1310,676,undefined,-1,114,2274,619,375,undefined,-1,278,105,95,27,2198,56,1577,187,123,684,141,712,100,undefined,542,284,822,69,-1,529,1615,315
13/12/2019,21,2058,1055,2774,2930,2736,2152,124,181,283,71,78,360,-1,-1,1912,657,241,161,1331,1069,1347,2283,265,1283,1777,448,149,1232,-1,1298,687,undefined,-1,113,2019,463,451,undefined,-1,242,80,44,14,2068,39,1493,184,129,564,134,849,70,undefined,501,291,703,8,-1,523,1582,244
13/12/2019,22,1369,629,2212,2022,2998,2050,94,106,211,92,64,290,-1,-1,1245,539,286,181,1036,913,1180,2019,293,1078,1516,417,119,1234,-1,1285,682,undefined,-1,121,2003,565,343,undefined,-1,405,85,26,18,1656,18,958,137,170,467,105,648,74,undefined,329,217,612,7,-1,427,1200,205
13/12/2019,23,561,449,1564,1554,1512,1541,58,141,126,107,50,167,-1,-1,674,477,157,172,746,621,1034,1483,207,877,1457,256,87,462,-1,1076,492,undefined,-1,106,1553,625,174,undefined,-1,181,50,12,8,906,16,643,120,100,194,60,541,50,undefined,268,258,564,1,-1,233,808,151
14/12/2019,0,341,185,865,771,871,1094,20,34,81,49,16,94,-1,-1,355,231,125,68,432,383,799,1021,177,453,803,175,59,227,-1,699,203,undefined,-1,55,940,591,75,undefined,-1,95,49,9,7,576,7,398,66,100,88,48,503,31,undefined,144,228,513,6,-1,126,484,65
14/12/2019,1,211,152,562,514,451,571,41,13,43,14,2,46,-1,-1,271,146,44,47,308,254,517,714,104,230,515,116,27,92,-1,644,89,undefined,-1,32,427,357,20,undefined,-1,24,76,10,4,385,10,330,37,70,16,28,320,14,undefined,101,59,215,4,-1,81,309,78
14/12/2019,2,98,126,304,263,202,264,19,4,19,18,2,16,-1,-1,148,85,23,39,136,77,406,488,42,103,316,72,30,69,-1,355,52,undefined,-1,8,154,358,10,undefined,-1,16,102,3,6,180,6,179,27,57,16,11,153,17,undefined,58,15,104,2,-1,51,194,65
14/12/2019,3,57,64,223,176,142,179,8,6,21,8,4,10,-1,-1,63,52,13,11,100,81,358,395,41,91,166,56,21,55,-1,341,31,undefined,-1,3,79,275,21,undefined,-1,21,67,1,1,127,5,143,26,23,3,21,138,8,undefined,29,9,79,4,-1,38,191,34
14/12/2019,4,58,35,98,94,90,148,21,2,11,2,-1,8,-1,-1,67,33,29,10,48,83,225,227,15,34,96,60,12,32,-1,218,18,undefined,-1,15,68,62,4,undefined,-1,7,30,4,1,76,2,74,10,49,5,18,51,11,undefined,15,6,44,3,-1,15,126,30
14/12/2019,5,51,53,99,96,124,160,18,12,42,11,2,11,-1,-1,32,42,22,15,40,35,138,194,28,158,82,94,17,67,-1,124,16,undefined,-1,22,71,31,18,undefined,-1,20,34,3,3,62,2,67,44,43,9,9,19,8,undefined,15,16,74,-1,-1,30,112,26
14/12/2019,6,70,49,111,159,186,272,42,29,73,17,5,30,-1,-1,72,38,77,17,25,41,73,343,40,384,163,142,22,84,-1,109,49,undefined,-1,42,207,32,11,undefined,-1,26,40,4,1,109,3,106,70,63,23,21,26,11,undefined,44,26,106,5,-1,50,135,50
14/12/2019,7,210,131,291,281,208,433,110,57,101,36,20,53,-1,-1,194,137,68,39,71,76,123,430,87,518,211,270,99,122,-1,118,28,undefined,-1,26,369,90,16,undefined,-1,43,32,9,4,164,12,227,147,103,53,39,76,26,undefined,128,70,274,21,-1,127,328,39
14/12/2019,8,487,270,383,521,383,590,120,79,88,54,26,89,-1,-1,349,301,136,68,111,91,123,1039,118,756,303,487,180,253,-1,166,75,undefined,-1,69,558,74,42,undefined,-1,106,132,42,25,255,57,394,278,103,133,107,222,68,undefined,141,129,385,81,-1,181,340,84
14/12/2019,9,1023,776,495,971,665,963,138,148,127,85,32,217,-1,-1,366,619,220,128,151,152,227,1258,178,1046,674,732,238,612,-1,225,101,undefined,-1,69,922,160,76,undefined,-1,124,149,45,35,507,47,748,354,213,310,166,280,53,undefined,250,166,574,104,-1,238,672,111
14/12/2019,10,1901,1575,896,1757,1580,1430,173,168,152,113,84,273,-1,-1,625,1170,280,152,334,327,391,1904,253,1433,1554,1135,307,1343,-1,416,150,undefined,-1,122,1337,194,128,undefined,-1,184,164,51,28,841,54,1079,588,353,451,227,386,55,undefined,371,200,781,170,-1,366,879,174
14/12/2019,11,2586,2609,1267,2557,1921,1780,266,256,182,103,95,287,-1,-1,916,1695,283,163,737,556,567,2228,295,1381,1733,1523,394,1524,-1,543,272,undefined,-1,101,1613,223,182,undefined,-1,214,122,74,36,1284,57,1591,727,579,540,272,502,97,undefined,538,142,935,206,-1,507,1169,231
14/12/2019,12,3410,3131,1932,3224,3083,2040,259,288,219,85,96,343,-1,-1,1444,1972,309,175,1133,847,895,2705,237,1582,2397,1758,442,2362,-1,787,302,undefined,-1,134,2181,207,295,undefined,-1,326,154,86,28,1777,76,2261,968,582,530,300,725,112,undefined,664,173,1244,228,-1,675,1355,237
14/12/2019,13,3900,3339,2183,3621,3928,2353,321,282,165,85,95,334,-1,-1,1639,2214,377,200,1190,1103,1123,2940,235,1395,3095,1844,519,3618,-1,974,349,undefined,-1,167,2418,220,291,undefined,-1,555,120,69,59,2091,76,2334,871,640,643,317,833,122,undefined,622,117,1006,277,-1,676,1529,372
14/12/2019,14,3880,3476,2401,3605,2887,2616,352,293,293,60,96,413,-1,-1,1857,2305,318,222,1261,741,1034,3094,273,1630,2916,1606,468,1873,-1,760,410,undefined,-1,170,2369,267,230,undefined,-1,260,134,68,60,2167,53,2586,942,489,584,305,868,133,undefined,618,154,970,258,-1,645,1655,327
14/12/2019,15,3705,3640,2313,3569,3347,2728,431,295,174,69,119,382,-1,-1,1914,2234,368,210,1182,624,990,3061,323,1457,3433,1344,358,2398,-1,910,385,undefined,-1,194,2309,241,245,undefined,-1,224,137,75,38,2430,36,2431,769,398,709,233,683,105,undefined,502,136,1041,286,-1,575,1566,233
14/12/2019,16,3457,3469,2217,3807,4086,2816,871,269,166,80,126,390,-1,-1,1829,2047,320,208,1108,680,1057,3046,370,1548,3064,1025,296,2861,-1,872,340,undefined,-1,240,2772,282,188,undefined,-1,351,152,92,37,2208,43,2132,552,295,608,196,662,131,undefined,501,239,1044,267,-1,637,1414,222
14/12/2019,17,3101,2941,2315,3449,3375,2660,712,234,155,116,118,500,-1,-1,1816,1682,421,159,1250,928,1197,2853,287,1466,2609,645,206,1819,-1,935,366,undefined,-1,309,3047,258,334,undefined,-1,295,155,142,50,2170,67,2020,323,162,678,154,729,104,undefined,496,320,889,253,-1,596,1538,264
14/12/2019,18,2857,2142,2204,2820,2880,2572,943,276,220,118,173,553,-1,-1,1524,1310,395,208,1397,1127,1250,2564,264,1338,2558,518,151,1296,-1,1120,606,undefined,-1,216,3445,336,406,undefined,-1,417,121,82,32,1948,45,1974,242,108,789,132,728,135,undefined,511,261,848,252,-1,557,1442,221
14/12/2019,19,2974,1819,2241,2554,3135,2272,1623,134,163,98,168,533,-1,-1,1519,946,305,132,1382,1300,1192,2530,264,1029,1484,522,147,2393,-1,1226,777,undefined,-1,297,3693,394,477,undefined,-1,373,86,27,23,1865,61,1465,196,110,711,154,735,130,undefined,543,198,669,181,-1,571,1475,246
14/12/2019,20,2899,1700,2088,2755,2828,2083,1155,122,98,75,175,582,-1,-1,1607,730,323,82,1478,1129,1262,2663,236,977,1453,590,178,735,-1,1188,1074,undefined,-1,267,3067,387,500,undefined,-1,207,71,24,20,2100,70,1332,216,178,768,159,578,127,undefined,474,149,640,98,-1,535,1466,282
14/12/2019,21,2327,1170,2479,3521,2956,1791,211,87,111,99,126,423,-1,-1,1947,669,218,109,1237,918,1113,2411,244,809,1149,573,135,757,-1,1038,987,undefined,-1,199,2886,402,550,undefined,-1,204,71,47,31,2118,34,1229,172,163,588,164,666,116,undefined,429,135,472,7,-1,469,1436,252
14/12/2019,22,1696,800,2007,2348,3130,1807,225,136,63,93,97,336,-1,-1,1339,471,181,69,1048,1038,1138,2044,230,891,1148,416,106,1605,-1,1092,874,undefined,-1,166,2939,603,379,undefined,-1,407,61,12,22,1777,34,847,167,154,482,114,537,98,undefined,334,156,493,3,-1,355,1073,246
14/12/2019,23,725,430,1639,1260,1829,1484,1768,62,118,119,26,271,-1,-1,699,375,170,90,714,957,841,1500,176,767,1192,275,97,624,-1,850,568,undefined,-1,374,2274,741,184,undefined,-1,139,12,14,13,956,30,735,111,133,238,83,614,66,undefined,253,151,452,5,-1,221,867,210
15/12/2019,0,326,267,871,731,936,923,52,30,52,32,21,82,-1,-1,385,247,105,62,437,658,767,898,86,486,850,163,35,171,-1,709,296,undefined,-1,54,811,483,72,undefined,-1,88,14,13,11,455,19,431,45,92,72,61,440,38,undefined,159,50,327,6,-1,115,509,88
15/12/2019,1,215,145,605,489,488,626,17,37,23,27,10,45,-1,-1,247,172,44,20,336,307,592,644,51,194,715,138,42,70,-1,580,98,undefined,-1,27,491,452,40,undefined,-1,67,7,10,4,360,10,362,49,90,27,27,384,18,undefined,126,28,155,8,-1,53,301,61
15/12/2019,2,123,116,390,295,208,350,11,8,13,4,3,27,-1,-1,144,83,33,27,118,157,466,575,69,119,504,125,19,79,-1,375,54,undefined,-1,32,178,430,20,undefined,-1,31,8,1,1,250,4,231,21,91,10,23,195,11,undefined,98,21,108,2,-1,55,220,33
15/12/2019,3,101,136,332,234,160,271,9,6,13,5,6,17,-1,-1,125,55,41,22,99,102,510,440,51,70,390,114,15,64,-1,367,18,undefined,-1,17,152,249,12,undefined,-1,13,8,3,2,185,7,143,24,69,11,21,265,17,undefined,51,12,91,1,-1,34,174,37
15/12/2019,4,79,86,156,110,116,170,25,6,12,7,-1,12,-1,-1,45,48,12,11,38,111,298,287,24,75,145,106,16,45,-1,284,23,undefined,-1,25,70,128,7,undefined,-1,7,5,-1,-1,100,-1,144,29,23,5,29,98,10,undefined,35,6,64,3,-1,31,132,16
15/12/2019,5,38,60,123,107,106,132,17,4,16,2,9,19,-1,-1,48,30,10,6,28,40,130,244,30,101,141,64,8,48,-1,272,7,undefined,-1,9,46,29,23,undefined,-1,13,8,-1,-1,68,-1,99,26,29,6,9,60,2,undefined,14,15,91,-1,-1,47,81,19
15/12/2019,6,33,37,89,158,107,197,32,24,41,8,10,29,-1,-1,41,31,32,8,22,36,79,270,54,197,162,106,30,83,-1,128,28,undefined,-1,19,139,19,9,undefined,-1,12,9,2,1,129,2,88,40,41,14,37,33,9,undefined,16,16,97,15,-1,28,90,24
15/12/2019,7,118,69,167,239,254,368,73,70,62,11,14,62,-1,-1,88,67,30,29,45,77,79,494,64,444,234,181,40,197,-1,128,42,undefined,-1,33,282,42,13,undefined,-1,31,25,6,5,157,5,204,100,54,33,47,71,17,undefined,57,49,182,25,-1,63,208,30
15/12/2019,8,474,278,349,402,381,524,121,86,107,47,38,158,-1,-1,184,206,105,45,104,57,98,684,103,587,309,335,109,318,-1,188,88,undefined,-1,51,521,89,38,undefined,-1,57,61,34,14,225,11,368,195,112,79,43,153,37,undefined,114,69,246,48,-1,124,362,62
15/12/2019,9,1071,712,498,831,715,977,241,159,122,59,59,232,-1,-1,436,518,175,96,179,143,220,1251,177,767,705,729,156,741,-1,232,94,undefined,-1,86,935,118,90,undefined,-1,148,66,35,18,463,25,664,352,225,287,179,187,54,undefined,194,91,491,108,-1,251,650,107
15/12/2019,10,1987,1818,904,1777,1926,1588,315,216,109,95,120,413,-1,-1,1025,1137,231,143,390,362,377,1762,220,1117,1118,1129,372,1673,-1,377,144,undefined,-1,149,1590,139,96,undefined,-1,210,62,57,41,1038,60,1213,611,412,481,248,371,86,undefined,347,123,742,177,-1,358,966,152
15/12/2019,11,2719,2644,1406,2487,2669,2073,292,312,139,60,124,491,-1,-1,1294,1734,318,217,831,671,582,2302,240,1135,1782,1448,406,2055,-1,633,211,undefined,-1,130,1936,205,163,undefined,-1,409,81,58,37,1793,64,1563,801,549,628,308,491,81,undefined,452,111,845,157,-1,497,1165,171
15/12/2019,12,3363,3118,2118,2936,3574,2305,528,288,97,60,123,556,-1,-1,1615,2024,288,177,1363,1029,904,2548,212,1151,2186,1814,447,3004,-1,863,322,undefined,-1,223,2553,164,215,undefined,-1,346,112,87,41,2185,78,1944,899,588,782,331,677,82,undefined,533,137,831,220,-1,575,1379,221
15/12/2019,13,3466,3319,2091,3290,3278,2424,490,316,126,58,131,568,-1,-1,1736,2085,259,213,1395,1038,988,2555,223,1097,2535,1718,401,2303,-1,930,321,undefined,-1,204,2488,156,282,undefined,-1,477,116,87,30,2255,69,2060,1054,587,743,356,749,110,undefined,583,113,737,183,-1,640,1432,246
15/12/2019,14,3587,3423,2287,3507,3460,2498,532,302,118,39,127,568,-1,-1,1834,2126,331,188,1230,793,1010,2795,267,1222,2798,1681,394,2582,-1,804,459,undefined,-1,138,2454,188,277,undefined,-1,261,191,114,28,2398,56,2252,950,605,737,285,682,100,undefined,494,130,823,263,-1,653,1536,199
15/12/2019,15,3405,3507,2217,3385,3849,2720,374,341,138,51,147,522,-1,-1,1919,2046,252,129,1266,629,938,2685,305,1295,2934,1404,339,3034,-1,886,456,undefined,-1,154,2707,233,256,undefined,-1,249,146,75,40,2341,80,2013,869,466,845,288,614,108,undefined,554,89,806,285,-1,581,1546,208
15/12/2019,16,3107,3255,2176,3143,2977,2699,465,287,125,38,139,449,-1,-1,1822,1550,236,172,1113,552,951,2680,280,1227,2650,905,245,2221,-1,772,551,undefined,-1,162,2336,226,187,undefined,-1,278,138,96,38,2085,48,1948,634,282,713,214,670,108,undefined,438,96,781,230,-1,570,1432,170
15/12/2019,17,2705,2457,2142,3336,3337,2461,1296,293,138,81,120,539,-1,-1,1689,1270,327,163,1170,704,1022,2629,285,1232,2539,578,200,2638,-1,808,482,undefined,-1,263,2227,196,220,undefined,-1,261,91,72,28,1920,45,1769,360,159,681,167,641,91,undefined,475,157,795,226,-1,553,1408,152
15/12/2019,18,2389,1700,2057,2391,3056,2303,1032,230,172,52,164,600,-1,-1,1526,955,272,119,1235,1095,971,2258,210,1166,2288,545,135,1591,-1,908,646,undefined,-1,240,2667,208,264,undefined,-1,288,110,65,27,1771,59,1656,220,160,728,167,480,87,undefined,493,143,711,250,-1,569,1508,163
15/12/2019,19,1937,1253,1909,1973,2165,1658,840,141,90,51,91,358,-1,-1,1324,611,229,74,1281,917,970,1798,221,764,2182,509,169,904,-1,825,670,undefined,-1,179,1837,204,345,undefined,-1,180,115,49,16,1498,47,1356,203,134,504,213,516,78,undefined,430,66,478,208,-1,476,1449,164
15/12/2019,20,1735,993,1692,1926,2364,1292,1030,108,100,24,138,450,-1,-1,1214,520,162,55,1048,864,885,1881,149,670,944,494,142,1602,-1,696,743,undefined,-1,160,1796,159,279,undefined,-1,128,113,25,30,1523,34,1081,210,125,469,168,474,62,undefined,355,99,442,127,-1,446,1332,161
15/12/2019,21,1598,831,1921,2628,1962,1373,210,77,112,44,86,312,-1,-1,1287,439,144,54,963,575,870,1872,172,624,628,474,105,640,-1,678,595,undefined,-1,84,1601,143,239,undefined,-1,119,100,23,14,1392,20,948,138,121,383,132,416,85,undefined,354,125,376,3,-1,403,1275,174
15/12/2019,22,692,265,1224,1199,1939,1007,263,53,69,17,65,184,-1,-1,711,253,122,67,537,397,642,1481,127,500,431,331,95,1339,-1,598,371,undefined,-1,139,1172,74,120,undefined,-1,314,37,12,9,858,31,504,140,106,138,81,286,52,undefined,197,63,307,3,-1,255,873,126
15/12/2019,23,269,146,616,600,813,829,1321,44,48,27,37,104,-1,-1,234,149,92,74,309,178,376,1073,107,365,1470,219,52,341,-1,362,180,undefined,-1,327,917,60,70,undefined,-1,64,18,9,10,465,21,336,66,96,75,43,129,31,undefined,126,58,236,6,-1,106,509,73
16/12/2019,0,133,56,311,221,312,293,31,9,15,6,16,42,-1,-1,123,34,57,10,143,102,243,341,68,177,192,123,32,89,-1,283,56,undefined,-1,15,215,26,23,undefined,-1,20,13,4,1,149,10,147,35,93,20,37,59,15,undefined,38,19,143,5,-1,64,274,51
16/12/2019,1,66,41,135,148,160,115,13,3,9,-1,10,25,-1,-1,52,29,16,12,80,57,140,242,16,36,119,75,9,66,-1,189,35,undefined,-1,8,76,3,21,undefined,-1,30,11,2,2,61,5,104,13,50,13,26,40,23,undefined,50,9,63,-1,-1,51,161,36
16/12/2019,2,18,14,79,63,74,63,9,2,2,1,2,18,-1,-1,26,26,13,8,45,17,104,79,39,12,68,63,9,37,-1,146,26,undefined,-1,2,24,9,7,undefined,-1,5,11,3,3,28,1,69,14,43,5,11,30,12,undefined,11,6,38,1,-1,14,148,21
16/12/2019,3,17,9,68,37,49,52,-1,1,2,3,1,6,-1,-1,25,13,13,5,36,19,81,88,21,22,46,34,3,41,-1,89,2,undefined,-1,6,25,10,6,undefined,-1,12,6,-1,1,23,1,68,1,15,2,8,46,2,undefined,7,4,14,-1,-1,18,92,19
16/12/2019,4,12,27,50,44,65,50,9,3,3,-1,-1,4,-1,-1,9,7,17,3,11,7,37,46,12,27,24,36,2,71,-1,103,13,undefined,-1,8,31,6,12,undefined,-1,1,9,-1,1,23,-1,39,5,18,6,8,14,6,undefined,8,1,14,-1,-1,9,42,6
16/12/2019,5,26,14,74,99,135,263,45,34,98,32,1,17,-1,-1,21,39,71,42,9,9,24,191,53,326,100,43,6,144,-1,125,18,undefined,-1,33,111,23,25,undefined,-1,35,16,3,2,42,14,67,8,11,10,9,17,7,undefined,18,96,114,9,-1,38,96,8
16/12/2019,6,116,72,200,240,379,949,148,117,648,104,23,89,-1,-1,103,151,252,146,33,24,75,781,259,1016,444,81,28,382,-1,107,54,undefined,-1,79,611,77,14,undefined,-1,87,40,17,13,153,15,216,51,53,22,48,50,52,undefined,114,531,435,31,-1,114,349,29
16/12/2019,7,359,238,380,443,943,1914,394,268,2141,439,57,232,-1,-1,316,413,946,738,75,130,187,1554,740,2470,978,227,78,859,-1,159,77,undefined,-1,127,972,218,60,undefined,-1,271,69,47,29,470,48,484,139,46,91,72,226,46,undefined,152,1944,1210,63,-1,248,605,68
16/12/2019,8,904,569,553,1070,1849,4060,680,397,3991,668,98,337,-1,-1,614,924,2168,1711,151,180,360,2870,1386,4496,1507,449,139,1529,-1,437,155,undefined,-1,311,2004,606,128,undefined,-1,697,238,199,90,940,156,1019,250,75,188,122,621,151,undefined,430,3775,2145,195,-1,568,1144,126
16/12/2019,9,1176,762,609,1319,1284,2361,215,236,2481,544,35,206,-1,-1,480,1115,1499,961,133,213,337,2161,846,2770,837,452,109,997,-1,205,128,undefined,-1,231,1077,516,119,undefined,-1,562,192,162,73,719,135,927,161,113,247,194,454,139,undefined,448,2007,1498,115,-1,483,975,144
16/12/2019,10,2147,1526,944,2253,2360,1565,122,168,861,326,21,129,-1,-1,709,1619,840,552,306,243,513,2053,509,1808,897,530,148,1572,-1,43,209,undefined,-1,187,1011,569,130,undefined,-1,489,229,154,71,1017,127,1137,292,84,375,235,460,129,undefined,434,1037,1160,132,-1,661,853,185
16/12/2019,11,2642,2294,1450,2711,2075,1731,175,265,793,239,57,201,-1,-1,1044,2245,836,469,559,488,716,2222,572,1766,1266,657,154,1399,-1,43,191,undefined,-1,197,1473,529,158,undefined,-1,533,267,147,78,1378,184,1573,310,145,510,250,663,124,undefined,606,934,1346,229,-1,583,1001,183
16/12/2019,12,3911,3993,2365,4039,3385,2724,358,722,1553,552,144,461,-1,-1,1721,3433,1733,682,1107,974,1601,3740,1236,2540,1795,1121,199,2226,-1,70,307,undefined,-1,369,2770,1082,328,undefined,-1,907,416,249,116,2444,279,3235,422,227,552,292,1085,239,undefined,872,1617,1812,295,-1,736,1531,271
16/12/2019,13,4541,4371,2331,4168,2904,2950,326,677,1320,335,132,482,-1,-1,1981,3369,1618,739,1190,1037,1494,4064,1284,2621,2179,1076,219,2408,-1,178,380,undefined,-1,416,2526,932,364,undefined,-1,929,398,260,140,2651,250,2806,411,257,609,283,1146,203,undefined,983,1229,2011,133,-1,862,1475,319
16/12/2019,14,3909,3154,2375,3973,3638,2699,257,339,864,249,78,305,-1,-1,1814,2671,1007,569,1129,683,1105,3191,844,2143,1848,683,141,2489,-1,783,416,undefined,-1,237,1930,764,342,undefined,-1,701,301,197,102,2260,115,2560,272,212,663,206,933,194,undefined,697,647,1419,224,-1,822,1365,269
16/12/2019,15,3660,2779,2032,3492,2665,2670,214,300,1382,392,68,287,-1,-1,1771,2298,917,676,1086,511,1021,3433,648,2576,2109,667,191,2235,-1,697,346,undefined,-1,281,1704,617,301,undefined,-1,582,262,170,92,1942,127,2333,297,214,525,189,721,184,undefined,622,776,1475,248,-1,725,1440,216
16/12/2019,16,3925,2833,2179,3406,2847,3805,378,445,2899,717,87,313,-1,-1,1841,2004,910,1131,960,507,1064,4206,832,3843,2295,625,181,2185,-1,654,347,undefined,-1,259,1938,717,221,undefined,-1,430,294,234,113,2113,106,2358,283,129,519,195,714,248,undefined,730,1628,2216,336,-1,788,1574,245
16/12/2019,17,4108,2923,2492,3890,3725,5689,632,626,3960,973,129,438,-1,-1,2095,2186,1421,1751,1175,514,1240,5303,1353,4978,2924,708,259,2847,-1,924,427,undefined,-1,339,2783,783,249,undefined,-1,581,344,312,179,2176,164,2811,302,121,593,226,898,298,undefined,855,2217,2568,407,-1,890,1776,317
16/12/2019,18,3488,2203,2312,3011,2475,3379,491,386,1626,385,121,461,-1,-1,1746,1316,729,776,1291,744,1127,3762,705,2754,2058,609,184,1495,-1,866,425,undefined,-1,199,2295,450,258,undefined,-1,321,230,169,130,1647,107,1994,262,120,686,173,654,206,undefined,701,884,1479,329,-1,709,1608,268
16/12/2019,19,2591,1319,2067,2114,1748,1982,253,212,532,143,145,457,-1,-1,1440,796,381,295,1212,694,959,2711,302,1343,894,517,144,694,-1,737,520,undefined,-1,101,1452,251,257,undefined,-1,207,127,112,97,1329,79,1465,186,143,563,137,616,167,undefined,421,310,744,186,-1,570,1414,181
16/12/2019,20,2232,1048,1959,1811,1799,1612,188,131,258,78,124,497,-1,-1,1320,595,284,158,1134,756,822,2049,212,971,731,497,126,507,-1,728,557,undefined,-1,101,1393,246,263,undefined,-1,180,90,47,37,1266,68,1136,184,115,530,116,528,128,undefined,431,225,512,118,-1,538,1280,202
16/12/2019,21,1630,663,1808,1959,1856,1360,73,96,125,38,68,330,-1,-1,1421,479,148,87,982,644,841,1942,156,810,583,462,104,616,-1,638,527,undefined,-1,81,1462,166,273,undefined,-1,154,85,41,29,1175,20,945,132,124,467,107,422,80,undefined,288,168,433,9,-1,481,1081,202
16/12/2019,22,868,304,1188,1146,1155,1011,59,81,106,54,69,195,-1,-1,785,278,148,103,652,380,612,1435,100,519,404,273,101,327,-1,462,375,undefined,-1,71,823,86,181,undefined,-1,115,46,20,16,708,34,512,142,111,258,63,215,64,undefined,189,85,315,10,-1,302,961,141
16/12/2019,23,265,102,476,386,512,634,27,15,46,11,23,98,-1,-1,241,104,79,28,305,188,289,829,74,339,248,201,45,172,-1,306,135,undefined,-1,26,371,80,75,undefined,-1,46,31,10,13,267,16,295,71,82,79,60,97,39,undefined,112,42,206,9,-1,155,529,108
17/12/2019,0,84,68,259,602,217,230,10,7,21,14,9,23,-1,-1,149,49,29,12,135,59,193,308,40,145,102,112,19,90,-1,185,47,undefined,-1,11,137,16,24,undefined,-1,20,13,4,2,93,6,167,24,47,15,65,43,18,undefined,47,12,102,2,-1,75,265,44
17/12/2019,1,41,33,126,58,68,95,7,5,12,13,5,14,-1,-1,35,16,30,8,56,29,102,196,23,55,64,68,17,34,-1,109,14,undefined,-1,9,68,7,6,undefined,-1,7,3,5,-1,24,9,65,19,65,9,26,30,6,undefined,38,11,48,1,-1,37,116,22
17/12/2019,2,39,16,61,27,59,37,5,2,5,4,4,11,-1,-1,31,4,7,1,28,35,56,123,11,35,53,88,13,20,-1,64,8,undefined,-1,2,19,3,2,undefined,-1,5,6,3,1,22,1,57,16,45,2,19,17,4,undefined,14,2,31,1,-1,24,102,20
17/12/2019,3,19,19,57,32,49,69,1,3,2,-1,2,6,-1,-1,15,15,10,3,22,13,79,72,13,10,34,37,2,33,-1,46,2,undefined,-1,7,19,5,16,undefined,-1,7,1,-1,-1,28,1,44,4,22,-1,11,12,2,undefined,17,3,12,1,-1,25,78,18
17/12/2019,4,14,16,36,40,76,51,8,3,9,-1,1,10,-1,-1,18,4,15,-1,8,24,46,66,8,28,42,34,3,72,-1,36,15,undefined,-1,9,22,3,11,undefined,-1,9,2,1,1,19,-1,30,2,27,8,4,10,4,undefined,4,11,32,-1,-1,14,46,11
17/12/2019,5,36,17,98,88,152,255,41,50,112,22,8,24,-1,-1,31,34,73,36,8,11,35,205,62,300,111,55,11,90,-1,45,31,undefined,-1,52,173,20,10,undefined,-1,18,12,7,5,47,14,72,20,22,9,21,8,14,undefined,10,75,119,7,-1,49,102,16
17/12/2019,6,227,114,200,270,444,978,169,134,624,95,32,88,-1,-1,91,135,273,208,44,44,91,853,281,1066,463,157,50,441,-1,66,55,undefined,-1,76,653,88,14,undefined,-1,101,38,23,19,187,22,215,89,79,22,44,73,56,undefined,119,457,416,33,-1,107,341,47
17/12/2019,7,478,283,375,568,1016,2193,462,339,2212,482,76,242,-1,-1,301,467,992,814,88,113,160,1659,840,2718,1075,296,106,1073,-1,125,68,undefined,-1,150,1194,230,56,undefined,-1,280,71,59,32,504,56,526,173,83,95,51,296,65,undefined,169,1962,1257,88,-1,281,575,52
17/12/2019,8,1025,644,630,1030,1856,4155,736,474,3615,628,127,416,-1,-1,573,978,2307,1790,184,195,374,3070,1548,4541,1597,597,182,2024,-1,438,137,undefined,-1,290,1799,667,124,undefined,-1,765,225,172,79,913,127,1077,276,157,207,126,657,155,undefined,446,2958,2239,214,-1,528,1126,118
17/12/2019,9,1133,882,691,1307,1357,2415,286,296,2135,510,73,261,-1,-1,684,1150,1454,1038,193,206,311,2115,918,3011,983,790,230,1194,-1,309,162,undefined,-1,270,1067,629,129,undefined,-1,669,220,169,104,748,171,1013,398,192,262,155,503,143,undefined,476,1685,1649,207,-1,531,955,142
17/12/2019,10,1939,1561,973,1945,1238,1722,217,220,892,317,44,219,-1,-1,915,1655,963,582,305,287,538,2234,643,1876,1143,1095,247,874,-1,410,157,undefined,-1,183,1040,544,132,undefined,-1,528,273,165,85,1087,171,1314,492,373,332,199,480,136,undefined,425,692,1229,219,-1,667,987,192
17/12/2019,11,2836,2374,1347,2710,1774,2046,213,333,846,367,51,269,-1,-1,1091,2249,900,520,632,565,772,2712,748,1997,1464,1335,363,1232,-1,615,204,undefined,-1,235,1349,523,199,undefined,-1,921,228,196,115,1413,128,1746,624,427,398,290,624,186,undefined,522,712,1349,231,-1,719,1244,279
17/12/2019,12,4267,3834,2196,3927,2257,3080,244,838,1672,547,130,479,-1,-1,1698,3505,1863,736,1124,1163,1315,3657,1410,2722,1900,2056,338,1693,-1,1147,409,undefined,-1,313,2584,1066,327,undefined,-1,1684,408,285,154,2509,269,2744,782,602,530,394,1034,231,undefined,953,1562,1901,324,-1,882,1726,327
17/12/2019,13,4491,4056,2402,4072,2292,2947,181,735,1521,420,94,547,-1,-1,1827,3409,1707,824,1048,975,1301,3622,1336,2586,2262,1893,378,1625,-1,1011,424,undefined,-1,370,2378,878,344,undefined,-1,1403,354,269,116,2475,304,2780,732,490,619,350,1250,245,undefined,1019,1371,1895,292,-1,977,1724,300
17/12/2019,14,3764,3102,2124,3533,2199,2600,174,370,1067,294,56,322,-1,-1,1610,2559,1026,541,966,613,1003,3044,709,2200,1845,1289,257,1486,-1,863,369,undefined,-1,303,1549,711,358,undefined,-1,1004,291,190,102,2049,169,2281,608,298,523,268,930,176,undefined,719,773,1348,286,-1,700,1450,293
17/12/2019,15,3615,2665,2204,3479,2306,2920,202,325,1505,401,58,309,-1,-1,1711,2186,1032,716,839,537,981,3291,666,2738,2183,978,231,1573,-1,717,362,undefined,-1,224,1424,555,221,undefined,-1,747,277,222,117,1823,123,2187,522,262,591,248,744,174,undefined,674,799,1402,302,-1,765,1468,222
17/12/2019,16,3353,2821,2189,3460,2823,3799,311,465,2895,780,84,332,-1,-1,1661,2174,942,1161,721,475,975,3731,875,3934,2513,681,199,2001,-1,809,336,undefined,-1,272,1647,645,202,undefined,-1,511,282,220,109,1879,120,2122,319,131,540,189,713,182,undefined,701,1606,1994,357,-1,696,1731,186
17/12/2019,17,4052,2984,2328,3932,3961,5551,652,614,3845,924,126,429,-1,-1,2085,2197,1391,1720,1001,634,1185,4496,1257,5075,2925,728,251,2847,-1,911,395,undefined,-1,365,2521,832,203,undefined,-1,612,313,254,182,2317,181,2643,359,130,582,157,882,239,undefined,858,2207,2776,339,-1,833,2052,271
17/12/2019,18,3721,2250,2374,3146,3046,3436,439,400,1668,366,116,435,-1,-1,1787,1398,756,757,1134,744,1091,3617,666,2635,2295,648,163,2673,-1,895,493,undefined,-1,202,2211,551,216,undefined,-1,402,179,160,106,1789,95,1729,248,164,694,194,706,185,undefined,689,876,1571,302,-1,752,1752,288
17/12/2019,19,2801,1568,2180,2251,2013,2122,288,243,544,152,100,474,-1,-1,1537,901,346,300,1235,775,1110,2767,291,1483,983,523,144,968,-1,846,588,undefined,-1,104,1570,276,296,undefined,-1,288,124,100,61,1551,68,1367,217,114,598,157,539,126,undefined,506,284,797,213,-1,659,1583,192
17/12/2019,20,2430,1225,1918,2080,1993,1712,180,190,280,94,175,534,-1,-1,1515,604,336,188,1249,735,996,2537,231,995,1033,479,103,710,-1,890,759,undefined,-1,79,1662,218,293,undefined,-1,220,83,37,35,1595,47,1251,146,132,542,129,621,110,undefined,471,149,591,135,-1,599,1334,176
17/12/2019,21,1802,855,2069,2312,2860,1588,120,156,151,70,113,395,-1,-1,1504,416,235,146,960,670,746,2241,212,900,842,461,106,1768,-1,781,634,undefined,-1,109,1841,206,280,undefined,-1,167,85,30,49,1414,45,1103,168,99,450,140,500,117,undefined,331,127,492,27,-1,526,1278,182
17/12/2019,22,849,338,1350,1086,1470,1216,61,66,100,38,88,331,-1,-1,840,268,184,78,643,359,541,1591,144,658,541,313,71,435,-1,583,437,undefined,-1,51,1030,111,132,undefined,-1,117,51,19,21,837,18,601,130,89,290,98,286,90,undefined,133,65,359,16,-1,337,951,125
17/12/2019,23,264,140,629,410,611,609,44,37,70,36,30,161,-1,-1,303,151,93,41,364,185,401,878,87,387,277,165,50,180,-1,356,226,undefined,-1,30,425,79,66,undefined,-1,54,35,4,13,407,21,340,71,78,66,80,136,47,undefined,111,24,259,13,-1,166,580,92
18/12/2019,0,106,71,361,186,296,269,18,16,26,11,18,43,-1,-1,131,59,59,8,153,85,207,409,47,161,144,149,25,85,-1,187,93,undefined,-1,19,128,24,22,undefined,-1,42,9,3,4,126,7,147,26,59,21,40,39,15,undefined,53,14,115,3,-1,69,279,64
18/12/2019,1,56,40,181,88,141,93,7,10,2,8,6,28,-1,-1,83,20,31,14,92,39,155,129,18,64,134,85,22,47,-1,148,26,undefined,-1,8,67,10,14,undefined,-1,12,3,1,2,46,1,76,21,46,6,28,28,16,undefined,48,7,61,9,-1,51,135,19
18/12/2019,2,43,21,83,54,73,75,3,5,5,4,2,7,-1,-1,34,15,23,8,41,16,103,117,11,23,62,51,2,37,-1,60,12,undefined,-1,4,38,14,6,undefined,-1,8,5,-1,-1,39,3,34,4,58,5,15,24,13,undefined,11,1,52,-1,-1,19,84,30
18/12/2019,3,18,11,23,26,40,32,2,3,5,-1,-1,4,-1,-1,27,17,20,8,38,20,72,94,4,24,57,38,4,38,-1,63,6,undefined,-1,5,18,1,11,undefined,-1,7,3,-1,-1,20,6,45,6,35,-1,8,24,6,undefined,7,8,24,-1,-1,34,54,17
18/12/2019,4,6,28,47,43,66,53,11,3,13,6,1,5,-1,-1,20,24,7,3,17,14,38,54,11,30,29,32,5,74,-1,25,12,undefined,-1,10,28,6,20,undefined,-1,2,3,1,2,23,3,29,4,14,7,3,7,8,undefined,7,5,17,-1,-1,13,38,8
18/12/2019,5,41,14,72,87,146,267,40,35,86,24,6,47,-1,-1,70,36,89,34,22,20,47,170,49,291,145,37,23,145,-1,29,29,undefined,-1,27,168,19,7,undefined,-1,21,24,9,10,47,7,59,33,23,9,16,10,10,undefined,11,92,98,3,-1,48,91,11
18/12/2019,6,150,101,195,280,395,909,196,122,591,125,27,152,-1,-1,131,126,270,182,47,40,74,767,256,994,476,103,28,378,-1,74,99,undefined,-1,77,612,90,16,undefined,-1,94,34,22,16,200,23,198,62,58,33,59,89,55,undefined,115,531,421,43,-1,107,311,51
18/12/2019,7,471,268,350,553,1014,2004,397,297,1962,450,74,298,-1,-1,386,440,919,709,70,134,158,1721,768,2419,1118,255,114,1013,-1,162,81,undefined,-1,152,980,227,67,undefined,-1,305,88,77,28,499,47,493,158,55,108,60,237,63,undefined,194,1552,1234,77,-1,244,567,55
18/12/2019,8,971,663,647,1142,1757,4124,573,432,3328,606,93,431,-1,-1,745,1014,2141,1640,167,203,350,3222,1529,4117,1434,441,211,1798,-1,343,156,undefined,-1,289,1713,723,137,undefined,-1,705,211,164,82,1042,126,1044,297,88,199,116,624,130,undefined,404,3118,2006,176,-1,669,1160,150
18/12/2019,9,1095,935,830,1350,1236,2118,201,256,2074,456,44,217,-1,-1,1111,1201,1487,979,177,217,296,2240,881,2693,902,486,181,949,-1,231,152,undefined,-1,205,1150,499,146,undefined,-1,516,192,151,87,1007,129,991,254,123,313,183,454,120,undefined,489,2100,1617,423,-1,1028,1052,251
18/12/2019,10,1784,1629,1165,2305,1295,1412,94,156,964,296,24,143,-1,-1,2759,1527,942,587,298,338,586,2289,585,1741,835,643,184,987,-1,58,195,undefined,-1,207,1009,577,159,undefined,-1,552,191,143,76,2785,136,1171,339,185,419,160,449,79,undefined,443,1249,1267,207,-1,988,905,114
18/12/2019,11,2615,2106,1384,2790,2027,1625,86,231,816,353,23,179,-1,-1,1130,2008,981,497,576,644,666,2434,609,1988,1150,796,184,1615,-1,69,170,undefined,-1,231,1240,486,189,undefined,-1,588,273,164,80,1787,103,1492,348,189,419,253,517,145,undefined,530,1291,1390,310,-1,717,1069,225
18/12/2019,12,3761,3095,1891,3399,2451,2646,90,596,1518,575,49,334,-1,-1,1642,2799,1636,640,1012,987,1155,3089,1108,2838,1527,861,194,2520,-1,43,322,undefined,-1,213,2134,1018,349,undefined,-1,1112,420,203,103,2166,236,2064,362,173,488,255,876,175,undefined,934,3337,1837,263,-1,895,1528,305
18/12/2019,13,3730,3469,1927,3404,1779,2478,93,479,1305,501,36,499,-1,-1,1532,2697,1530,618,1034,697,1137,3060,993,2916,1322,842,136,1424,-1,66,320,undefined,-1,158,1963,816,307,undefined,-1,1096,367,205,92,2124,224,2139,264,160,508,236,878,147,undefined,810,5895,1774,177,-1,1008,1650,295
18/12/2019,14,3000,2086,1648,2983,2081,2273,72,303,1027,433,34,357,-1,-1,1265,2091,913,494,835,489,881,2585,569,2369,1377,538,130,1562,-1,39,349,undefined,-1,163,1224,758,213,undefined,-1,691,368,144,74,1726,120,1593,283,133,509,127,656,119,undefined,574,7184,1434,204,-1,593,1204,236
18/12/2019,15,2726,2264,1528,2816,2576,2387,89,325,1276,454,19,177,-1,-1,1181,1816,735,639,856,405,733,2743,604,2559,1544,519,124,2543,-1,56,275,undefined,-1,168,1188,546,142,undefined,-1,642,350,157,75,1400,99,1533,252,132,436,148,593,126,undefined,551,1755,1268,175,-1,514,1039,168
18/12/2019,16,2746,2143,1645,2800,2176,3313,148,354,2683,755,28,145,-1,-1,1299,1621,911,1092,837,381,804,3572,799,3739,1813,545,154,1581,-1,669,264,undefined,-1,170,1442,598,122,undefined,-1,644,385,194,89,1560,117,1639,395,143,459,166,643,118,undefined,571,2881,1857,255,-1,545,1298,170
18/12/2019,17,3405,2387,2001,3519,3303,5165,328,568,3340,1301,69,512,-1,-1,1708,2020,1257,1625,949,420,1075,4578,1175,4886,2055,902,219,2432,-1,882,280,undefined,-1,259,2149,838,186,undefined,-1,634,387,216,124,1955,173,2159,798,210,599,218,801,170,undefined,760,11612,3200,309,-1,675,1649,272
18/12/2019,18,3202,2121,2178,2883,2611,3305,278,353,1650,671,89,799,-1,-1,1602,1413,746,790,1159,842,1000,3206,708,3154,2075,1090,283,2002,-1,927,447,undefined,-1,157,1999,506,212,undefined,-1,498,288,138,58,1718,94,1917,1080,427,602,279,770,107,undefined,702,5842,2736,341,-1,661,1667,293
18/12/2019,19,2371,1486,1940,2036,2006,2208,147,185,592,265,90,627,-1,-1,1432,729,433,294,1325,811,858,2211,303,1577,964,1119,254,1670,-1,826,455,undefined,-1,101,1502,293,224,undefined,-1,318,197,106,33,1234,85,1351,1102,472,584,304,572,79,undefined,539,1170,1135,246,-1,670,1482,232
18/12/2019,20,2126,1207,1998,1922,1605,1833,134,156,284,183,209,611,-1,-1,1357,616,262,156,1305,761,796,1754,239,1157,1089,1063,297,486,-1,959,796,undefined,-1,86,1445,276,343,undefined,-1,217,128,71,13,1382,60,1243,961,550,543,247,587,67,undefined,432,288,583,117,-1,571,1480,251
18/12/2019,21,1815,867,1979,2090,2168,1853,81,177,165,62,183,713,-1,-1,1543,469,216,158,1104,772,773,1600,231,841,752,877,269,836,-1,739,761,undefined,-1,96,1760,242,260,undefined,-1,229,107,39,24,1379,44,1042,821,414,502,235,500,61,undefined,380,140,426,18,-1,507,1298,229
18/12/2019,22,1046,523,1516,1301,2073,1310,69,118,113,103,110,347,-1,-1,907,263,221,148,774,480,581,1455,177,684,790,531,187,1296,-1,580,602,undefined,-1,72,1190,122,180,undefined,-1,367,69,66,28,983,22,863,399,214,337,168,333,61,undefined,300,83,382,13,-1,350,1167,123
18/12/2019,23,412,143,881,497,918,851,43,43,49,19,39,157,-1,-1,411,139,116,35,384,212,382,950,101,419,5,228,71,272,-1,395,253,undefined,-1,37,481,98,84,undefined,-1,90,49,17,11,482,16,385,108,105,115,58,233,50,undefined,105,43,272,6,-1,181,556,110
19/12/2019,0,190,98,365,224,418,313,16,19,16,10,9,61,-1,-1,119,75,68,17,223,85,317,408,32,195,358,139,28,71,-1,230,97,undefined,-1,19,184,43,23,undefined,-1,25,21,7,1,177,5,151,29,111,32,50,68,24,undefined,67,29,150,6,-1,79,257,57
19/12/2019,1,37,41,195,84,181,188,12,10,10,7,6,11,-1,-1,73,34,21,16,108,42,178,270,14,50,126,62,19,53,-1,131,44,undefined,-1,10,80,7,12,undefined,-1,18,15,2,-1,85,2,145,23,47,4,40,35,14,undefined,56,20,98,4,-1,46,206,33
19/12/2019,2,50,20,177,51,58,79,6,4,3,3,3,16,-1,-1,49,35,27,13,54,19,141,168,9,32,73,66,11,39,-1,106,26,undefined,-1,6,60,9,9,undefined,-1,4,23,4,1,40,2,87,12,61,3,23,28,12,undefined,38,11,61,2,-1,32,119,28
19/12/2019,3,13,26,119,52,84,67,2,3,4,4,3,11,-1,-1,25,20,30,6,24,25,79,98,17,34,50,59,10,42,-1,75,11,undefined,-1,9,23,24,11,undefined,-1,13,3,1,-1,26,3,69,12,26,8,19,24,4,undefined,21,8,19,1,-1,18,109,23
19/12/2019,4,13,19,57,41,80,50,20,1,6,1,1,3,-1,-1,22,13,15,2,20,17,57,60,5,25,56,46,11,69,-1,46,11,undefined,-1,12,19,7,8,undefined,-1,4,20,1,-1,14,2,34,12,34,2,9,5,8,undefined,10,3,23,2,-1,20,49,15
19/12/2019,5,35,21,68,89,127,267,39,44,74,20,9,21,-1,-1,17,40,99,35,2,13,54,154,58,258,143,74,9,101,-1,72,18,undefined,-1,30,143,38,17,undefined,-1,21,62,5,3,35,9,87,33,32,14,22,9,5,undefined,13,65,98,3,-1,37,109,29
19/12/2019,6,110,72,205,212,383,914,129,85,546,83,24,80,-1,-1,84,113,252,188,44,31,68,675,220,916,413,179,39,289,-1,120,37,undefined,-1,60,555,82,17,undefined,-1,80,95,17,15,164,26,234,83,76,23,44,97,60,undefined,95,396,407,33,-1,107,258,37
19/12/2019,7,342,226,313,513,964,1923,359,245,1958,337,76,238,-1,-1,305,418,1004,767,83,105,45,1368,727,2183,1090,319,115,751,-1,145,85,undefined,-1,119,962,241,56,undefined,-1,257,155,53,20,447,52,494,169,80,84,60,246,73,undefined,170,1519,1186,58,-1,236,566,72
19/12/2019,8,802,600,608,1051,1664,3898,592,433,3688,516,106,349,-1,-1,574,927,2272,1748,149,195,17,2565,1401,3989,1594,543,177,1311,-1,506,154,undefined,-1,216,1945,611,105,undefined,-1,692,278,168,51,886,125,1080,323,164,209,100,620,128,undefined,417,3395,2161,221,-1,502,1007,103
19/12/2019,9,1075,970,700,1354,1342,2393,257,258,2244,403,60,253,-1,-1,586,1269,1639,1123,207,233,171,1979,986,2760,1147,683,173,1025,-1,280,148,undefined,-1,202,1268,557,126,undefined,-1,661,354,255,69,814,127,1048,296,220,409,128,465,154,undefined,438,2334,1524,184,-1,524,934,153
19/12/2019,10,2025,1602,962,2259,1356,2002,217,241,993,342,41,208,-1,-1,769,1802,1036,685,365,315,571,2241,606,1717,918,998,199,921,-1,376,217,undefined,-1,194,1241,531,143,undefined,-1,508,335,160,89,1078,114,1359,389,316,531,188,528,148,undefined,425,795,1167,164,-1,532,979,184
19/12/2019,11,2994,2618,1464,3011,1809,2263,187,347,962,352,75,332,-1,-1,1079,2362,1038,606,640,490,779,2707,737,1854,1474,1261,249,1216,-1,580,262,undefined,-1,207,1486,555,190,undefined,-1,640,446,180,72,1612,117,1754,504,453,597,261,623,146,undefined,565,755,1306,159,-1,607,1088,278
19/12/2019,12,4290,4033,2305,4048,2528,3266,277,855,1631,540,135,690,-1,-1,1681,3382,1760,838,1284,1061,1510,3445,1366,2693,2521,1769,381,1617,-1,1193,426,undefined,-1,304,2874,1135,357,undefined,-1,1061,427,267,136,2392,223,2631,752,590,775,370,1025,252,undefined,830,1471,1951,181,-1,867,1624,320
19/12/2019,13,4488,4468,2528,4321,2516,3135,271,720,1398,408,123,553,-1,-1,1798,3512,1603,724,1229,934,1401,3744,1373,2683,2332,1566,319,1589,-1,1082,424,undefined,-1,267,2658,1002,409,undefined,-1,1121,470,267,109,2687,205,2868,747,500,634,309,1172,265,undefined,1037,1139,1855,134,-1,792,1785,329
19/12/2019,14,3985,3534,2313,3916,2493,2881,232,394,1030,331,84,356,-1,-1,1788,2798,1037,675,1140,538,1093,3184,817,2276,2403,988,325,1465,-1,879,382,undefined,-1,241,1994,607,275,undefined,-1,703,364,249,114,2181,163,2394,632,443,693,263,890,232,undefined,709,682,1300,128,-1,779,1521,293
19/12/2019,15,3866,3365,2279,3885,2710,3225,214,371,1515,501,83,322,-1,-1,1971,2406,835,711,1066,549,1040,3454,787,2574,2619,901,221,1713,-1,763,358,undefined,-1,254,1840,575,244,undefined,-1,586,253,252,120,2121,114,2347,591,231,611,224,821,183,undefined,675,808,1476,213,-1,721,1562,298
19/12/2019,16,3527,3280,2293,3893,2951,4264,346,555,2870,791,82,349,-1,-1,1994,2257,925,1163,1056,494,1160,4105,916,3635,3185,746,224,1899,-1,775,390,undefined,-1,292,2325,663,200,undefined,-1,666,341,263,141,2171,134,2581,341,134,617,179,840,194,undefined,740,1476,1981,271,-1,678,1680,201
19/12/2019,17,4163,3549,2726,4227,4046,5745,563,663,3210,834,173,478,-1,-1,2089,2323,1313,1607,1212,616,1247,5055,1205,4385,3613,769,249,2430,-1,1035,365,undefined,-1,285,2936,822,194,undefined,-1,713,295,272,144,2388,147,3042,377,137,552,175,913,250,undefined,914,1885,2377,340,-1,787,1943,299
19/12/2019,18,3815,2936,2608,3543,3240,3728,464,360,1523,490,123,500,-1,-1,1957,1690,731,767,1339,779,1252,3797,873,2641,2813,590,201,2241,-1,1148,496,undefined,-1,204,2318,490,280,undefined,-1,564,160,146,91,2091,100,2397,281,154,648,168,793,164,undefined,710,746,1413,305,-1,704,1660,266
19/12/2019,19,3309,2215,2344,2662,2455,2570,256,211,510,170,128,477,-1,-1,1736,1091,416,303,1410,835,1179,2835,351,1421,1457,509,157,1702,-1,984,463,undefined,-1,138,1974,328,329,undefined,-1,317,107,112,50,1648,56,1747,196,122,701,155,771,108,undefined,618,269,939,181,-1,507,1473,196
19/12/2019,20,3093,1803,2118,2551,2130,2046,226,173,254,106,195,518,-1,-1,1785,952,342,191,1319,868,1178,2374,231,1182,1599,456,120,727,-1,954,583,undefined,-1,95,1833,265,314,undefined,-1,272,85,55,42,1737,45,1400,209,113,703,134,586,101,undefined,505,177,649,138,-1,580,1398,249
19/12/2019,21,2438,1347,2264,2789,2594,1931,132,150,195,74,125,454,-1,-1,1705,589,205,132,1203,630,1007,2169,212,1004,1284,435,152,1084,-1,910,592,undefined,-1,94,1860,240,279,undefined,-1,205,104,49,31,1710,31,1143,187,126,626,168,597,117,undefined,487,85,564,7,-1,519,1333,198
19/12/2019,22,1310,602,1799,1607,2042,1467,71,96,154,65,67,309,-1,-1,1049,310,237,111,795,486,983,1761,203,746,941,339,108,1217,-1,649,415,undefined,-1,76,1377,272,173,undefined,-1,349,59,25,15,1119,21,780,153,100,369,93,389,65,undefined,260,65,459,5,-1,359,1092,161
19/12/2019,23,391,188,888,602,1168,946,41,40,65,33,30,196,-1,-1,357,109,92,86,418,309,610,1142,126,393,554,211,76,344,-1,439,274,undefined,-1,40,570,149,70,undefined,-1,89,29,11,12,450,11,395,84,104,147,49,231,31,undefined,126,35,281,3,-1,167,641,92
20/12/2019,0,225,108,548,337,517,491,43,21,32,17,12,37,-1,-1,161,110,88,34,200,218,401,562,78,200,208,176,43,190,-1,246,114,undefined,-1,23,277,109,24,undefined,-1,33,17,8,8,235,14,245,34,88,23,46,146,20,undefined,77,13,151,4,-1,67,328,57
20/12/2019,1,101,54,238,164,269,212,13,1,18,4,11,24,-1,-1,83,82,19,15,115,87,403,360,43,64,186,104,25,98,-1,246,82,undefined,-1,24,135,38,18,undefined,-1,14,13,4,5,123,-1,149,51,58,11,21,74,20,undefined,33,15,97,2,-1,50,186,50
20/12/2019,2,59,29,173,112,132,113,9,-1,8,6,8,13,-1,-1,51,38,13,16,74,66,191,239,39,59,103,93,15,57,-1,114,49,undefined,-1,9,59,24,13,undefined,-1,21,10,2,3,59,1,96,25,46,3,10,31,12,undefined,24,6,75,1,-1,34,165,31
20/12/2019,3,40,35,182,67,62,72,2,4,6,2,2,4,-1,-1,33,15,22,6,36,61,163,162,20,27,66,58,8,64,-1,121,36,undefined,-1,11,19,25,19,undefined,-1,25,7,2,1,44,-1,72,8,21,3,16,24,5,undefined,16,2,35,-1,-1,31,97,31
20/12/2019,4,31,52,86,48,93,78,10,4,16,4,3,7,-1,-1,23,20,23,2,21,88,169,157,28,58,60,47,10,82,-1,57,24,undefined,-1,13,38,20,10,undefined,-1,12,6,3,5,35,3,71,12,21,11,3,16,9,undefined,10,11,28,-1,-1,21,58,24
20/12/2019,5,44,28,74,88,135,206,34,32,77,23,9,23,-1,-1,27,39,60,36,12,39,62,204,62,254,103,67,25,119,-1,54,28,undefined,-1,28,88,32,11,undefined,-1,23,13,3,2,49,8,71,41,47,4,9,20,6,undefined,14,49,107,1,-1,39,84,8
20/12/2019,6,122,72,157,201,336,593,94,111,456,94,26,73,-1,-1,74,92,235,146,31,34,86,713,227,736,349,148,53,382,-1,42,36,undefined,-1,38,300,68,8,undefined,-1,83,30,21,14,162,18,184,59,59,22,28,61,13,undefined,38,408,352,17,-1,72,161,20
20/12/2019,7,484,227,332,486,823,1741,240,255,1835,361,54,225,-1,-1,322,351,805,706,77,91,216,1536,611,2182,879,357,108,858,-1,149,66,undefined,-1,140,861,243,52,undefined,-1,263,58,42,20,398,65,502,158,105,115,68,179,50,undefined,137,1082,1104,65,-1,211,504,40
20/12/2019,8,898,676,630,985,1582,3658,359,382,2913,495,55,269,-1,-1,533,909,1996,1573,153,193,321,2936,1354,4056,1406,607,172,1554,-1,329,114,undefined,-1,235,1576,555,114,undefined,-1,637,163,129,62,821,127,1059,302,175,245,121,564,102,undefined,384,2386,1807,122,-1,433,988,93
20/12/2019,9,1329,1027,653,1376,1179,2220,155,263,1865,343,32,189,-1,-1,699,1208,1400,960,201,205,369,2201,848,2749,1194,739,201,871,-1,284,144,undefined,-1,258,1235,511,104,undefined,-1,542,174,132,64,879,117,1139,334,281,346,134,503,108,undefined,453,1602,1314,104,-1,434,866,126
20/12/2019,10,1774,1571,781,1798,1098,1529,185,172,857,283,27,140,-1,-1,711,1560,876,514,340,301,491,2197,603,1704,1010,827,193,702,-1,398,194,undefined,-1,173,1019,493,139,undefined,-1,515,159,110,59,984,102,1225,323,342,419,134,457,70,undefined,378,888,1027,135,-1,510,854,118
20/12/2019,11,2336,1867,979,2066,1425,1963,59,251,794,317,32,135,-1,-1,859,1721,750,453,575,353,634,2108,579,1657,1355,959,192,944,-1,501,181,undefined,-1,167,1273,449,175,undefined,-1,602,388,115,70,1135,85,1486,305,314,438,189,484,71,undefined,402,858,1211,169,-1,502,1054,163
20/12/2019,12,2916,2353,1277,2518,1621,2255,82,481,1424,420,27,253,-1,-1,1075,2160,1316,497,978,594,947,2577,764,2497,2294,1076,202,1150,-1,789,231,undefined,-1,165,2205,866,271,undefined,-1,754,663,165,92,1422,177,1678,321,277,502,199,642,150,undefined,630,1666,1475,116,-1,587,1174,215
20/12/2019,13,3045,2313,1362,2630,1491,2174,65,396,1240,312,27,172,-1,-1,986,2010,1008,467,986,490,925,2525,620,2126,1807,809,146,1200,-1,799,277,undefined,-1,120,1614,779,202,undefined,-1,655,748,104,55,1392,136,1533,289,195,451,181,607,127,undefined,649,1280,1418,113,-1,530,1191,179
20/12/2019,14,2515,1807,1232,2379,1437,2015,38,267,1078,261,23,137,-1,579,925,1622,681,503,907,291,647,2325,504,2003,1462,670,148,1138,-1,566,251,undefined,-1,135,1326,676,118,undefined,-1,515,705,104,55,1178,81,1330,279,155,416,162,528,99,undefined,532,970,1318,129,-1,401,1086,185
20/12/2019,15,2519,1696,1279,2258,1536,2602,34,273,1453,442,13,148,-1,673,891,1477,676,667,796,324,679,2486,514,2248,2011,458,109,1085,-1,665,191,undefined,-1,126,1405,576,147,undefined,-1,500,523,93,64,1153,60,1288,208,94,435,123,562,89,undefined,476,1207,1252,192,-1,322,1078,174
20/12/2019,16,2616,1859,1446,2424,1915,3306,54,321,1946,703,33,144,-1,904,1015,1436,637,840,761,273,820,3026,675,2825,2820,419,121,1236,-1,756,237,undefined,-1,150,1945,756,104,undefined,-1,509,421,118,51,1187,88,1626,158,68,468,141,599,92,undefined,524,1552,1620,220,-1,358,1208,150
20/12/2019,17,2680,1854,1675,2618,2360,3356,72,267,1561,650,25,171,-1,827,1300,1338,685,890,901,313,920,3449,641,3106,2405,436,156,1598,-1,821,195,undefined,-1,164,2136,825,117,undefined,-1,479,484,141,65,1480,100,1825,193,83,486,159,643,83,undefined,537,1500,1589,200,-1,419,1280,172
20/12/2019,18,2323,1543,1807,2472,2495,2495,60,184,827,360,27,136,-1,652,1077,1130,454,512,1138,428,961,2557,528,1880,2054,408,112,2039,-1,820,280,undefined,-1,91,2171,549,129,undefined,-1,369,444,94,44,1362,54,1364,140,69,472,117,568,133,undefined,480,771,1088,235,-1,435,1213,183
20/12/2019,19,2039,1296,1671,1942,2021,1976,67,192,449,191,63,266,-1,609,1079,895,291,261,1060,710,775,1850,292,1297,1834,322,101,1977,-1,844,362,undefined,-1,92,2169,485,177,undefined,-1,304,168,54,26,1192,40,1036,134,88,459,135,611,70,undefined,426,352,866,147,-1,355,1204,167
20/12/2019,20,2046,1198,1937,2012,1947,1936,79,141,281,126,85,280,-1,775,1183,658,293,160,1176,691,1077,1786,279,1107,2151,358,91,662,-1,974,574,undefined,-1,98,2029,428,229,undefined,-1,225,56,48,10,1287,28,1142,131,118,480,151,597,78,undefined,399,256,639,112,-1,354,1229,220
20/12/2019,21,1998,1052,1942,2103,2448,1979,65,106,179,67,90,294,-1,876,1261,595,194,144,1101,837,870,2073,238,962,1804,247,97,937,-1,974,667,undefined,-1,111,2159,536,280,undefined,-1,175,119,24,17,1459,36,1122,138,104,422,98,632,73,undefined,400,190,617,10,-1,330,1271,186
20/12/2019,22,1523,717,1979,1815,2806,1890,52,76,201,67,101,261,-1,764,961,487,250,134,872,740,849,1880,272,902,1247,161,102,1622,-1,1002,633,undefined,-1,109,1995,548,230,undefined,-1,390,220,19,4,1375,25,927,143,96,371,74,601,80,undefined,340,182,591,11,-1,290,1022,208
20/12/2019,23,808,387,1465,1145,1437,1411,46,55,67,88,75,187,-1,733,515,269,152,98,517,543,634,1099,164,606,1239,126,84,386,-1,735,543,undefined,-1,60,1154,560,114,undefined,-1,144,98,16,3,635,20,587,94,92,174,72,534,34,undefined,230,95,418,12,-1,198,761,114
21/12/2019,0,380,193,858,659,910,978,42,31,29,35,33,144,-1,392,371,166,86,49,363,230,584,655,127,321,682,98,44,167,-1,583,245,undefined,-1,24,632,372,64,undefined,-1,85,48,11,5,464,13,350,51,94,76,42,446,28,undefined,151,19,213,9,-1,102,430,83
21/12/2019,1,202,171,593,468,500,576,31,25,15,8,23,65,-1,330,217,96,42,29,231,211,448,600,89,270,589,62,26,90,-1,563,121,undefined,-1,27,400,309,32,undefined,-1,34,6,2,1,303,7,253,37,57,16,23,322,20,undefined,90,13,195,5,-1,70,274,65
21/12/2019,2,142,98,352,305,198,302,10,19,26,8,7,24,-1,146,117,69,27,16,124,138,274,413,48,100,343,53,21,66,-1,388,53,undefined,-1,25,139,277,15,undefined,-1,27,21,5,4,238,1,184,28,60,7,24,154,15,undefined,68,12,139,1,-1,39,243,52
21/12/2019,3,98,105,280,185,155,184,31,2,19,2,4,17,-1,107,59,61,42,16,96,72,253,256,47,110,199,67,13,60,-1,307,25,undefined,-1,8,57,229,10,undefined,-1,19,85,-1,-1,191,5,140,14,94,3,16,86,6,undefined,56,1,88,3,-1,41,184,39
21/12/2019,4,85,51,111,114,117,173,18,3,8,3,3,16,-1,83,29,44,12,22,57,54,176,206,26,84,107,59,9,34,-1,161,25,undefined,-1,16,48,84,5,undefined,-1,15,108,1,-1,68,-1,103,18,57,10,23,44,3,undefined,25,2,64,1,-1,13,122,32
21/12/2019,5,39,30,108,85,99,242,25,11,16,6,4,10,-1,82,28,31,42,12,31,35,158,205,22,110,97,63,18,46,-1,110,14,undefined,-1,8,63,35,24,undefined,-1,21,141,3,1,84,-1,91,20,63,4,10,29,9,undefined,12,15,48,-1,-1,22,94,21
21/12/2019,6,58,39,123,96,98,208,30,23,25,8,6,28,-1,96,45,34,42,20,28,27,62,264,43,266,121,114,45,73,-1,98,8,undefined,-1,9,125,16,4,undefined,-1,19,137,5,7,61,6,104,66,53,11,38,24,12,undefined,24,24,81,7,-1,34,112,27
21/12/2019,7,130,79,220,231,232,361,104,53,67,19,16,43,-1,133,128,93,56,23,52,80,123,325,77,460,210,204,115,138,-1,101,31,undefined,-1,21,294,38,17,undefined,-1,37,141,15,5,92,13,162,117,102,51,82,55,20,undefined,43,38,214,19,-1,75,137,15
21/12/2019,8,266,267,358,392,319,537,93,84,73,55,15,84,-1,205,202,256,101,59,113,51,126,609,116,650,384,407,173,194,-1,143,49,undefined,-1,22,454,57,56,undefined,-1,77,111,10,5,216,14,380,233,214,103,87,102,16,undefined,113,92,289,34,-1,116,314,34
21/12/2019,9,747,686,445,862,623,868,121,125,67,40,36,136,-1,362,316,656,188,105,140,99,235,1104,220,790,574,725,276,499,-1,201,71,undefined,-1,47,790,96,60,undefined,-1,112,186,38,13,452,29,701,433,366,290,123,223,35,undefined,217,120,417,65,-1,187,550,80
21/12/2019,10,1690,1412,804,1587,1124,1245,135,199,98,51,64,236,-1,576,588,1203,214,124,349,292,376,1448,255,1212,983,1020,380,803,-1,361,184,undefined,-1,97,992,183,122,undefined,-1,170,255,50,30,801,36,1039,599,410,519,219,360,78,undefined,328,112,683,126,-1,325,786,95
21/12/2019,11,2431,2319,1236,2579,1807,1680,149,240,120,61,66,281,-1,633,894,1653,267,204,730,445,578,1952,279,1144,1487,1410,453,1146,-1,446,256,undefined,-1,92,1413,208,178,undefined,-1,303,278,69,33,1221,49,1471,786,598,497,290,449,91,undefined,466,103,768,158,-1,391,1025,181
21/12/2019,12,3165,2927,1905,3155,2455,1983,177,246,113,67,111,307,-1,702,1418,2009,330,202,1185,744,746,2267,280,1269,1789,1417,484,1508,-1,645,285,undefined,-1,80,1601,250,234,undefined,-1,282,312,70,24,1690,27,1879,893,658,620,302,608,86,undefined,576,90,829,169,-1,518,1286,226
21/12/2019,13,3277,3234,2181,3423,2977,2173,169,286,108,49,62,296,-1,703,1711,2096,371,222,1285,819,1031,2373,233,1027,2200,1506,430,2721,-1,750,352,undefined,-1,96,1992,199,213,undefined,-1,389,271,58,38,1818,45,2093,1008,646,713,266,588,93,undefined,555,93,751,214,-1,611,1481,258
21/12/2019,14,3311,3397,2291,3550,2627,2154,205,230,106,52,67,324,-1,834,1648,2251,269,215,1156,653,1016,2643,258,1173,2500,1417,428,1525,-1,757,325,undefined,-1,95,2035,227,200,undefined,-1,218,244,69,29,1982,33,2248,977,562,597,295,782,118,undefined,542,75,782,217,-1,506,1591,267
21/12/2019,15,3358,3711,2227,3611,2772,2586,346,303,111,64,102,341,-1,919,1875,2149,307,197,1151,617,999,3336,279,1346,2982,1214,368,1740,-1,728,407,undefined,-1,97,2013,209,230,undefined,-1,207,230,80,27,2242,23,2154,800,473,644,288,758,95,undefined,468,91,740,203,-1,515,1590,211
21/12/2019,16,3148,3551,2283,3501,3175,2676,565,358,129,53,96,354,-1,990,1766,1985,317,186,1047,685,996,3630,253,1385,2981,897,314,2501,-1,789,379,undefined,-1,97,2148,229,151,undefined,-1,239,195,63,20,2104,38,2378,614,273,609,170,676,102,undefined,500,107,730,160,-1,487,1417,193
21/12/2019,17,3285,3457,2274,3050,2900,2709,255,232,99,108,96,434,-1,1108,1796,1613,296,141,1257,757,1110,3531,261,1379,2608,549,215,1522,-1,873,349,undefined,-1,97,2480,202,251,undefined,-1,254,204,79,42,1997,42,2127,301,202,564,168,677,97,undefined,422,118,721,199,-1,481,1313,180
21/12/2019,18,2927,2590,2308,2571,2941,2602,180,218,108,75,164,404,-1,1032,1506,1208,305,137,1252,962,1128,2972,222,1122,2393,462,138,2026,-1,882,438,undefined,-1,92,2246,232,256,undefined,-1,301,203,54,17,1875,16,1770,238,188,672,159,575,104,undefined,488,76,730,160,-1,477,1334,205
21/12/2019,19,2843,2199,2840,2632,3053,2201,958,183,75,80,152,413,-1,910,1550,1095,282,117,1588,1062,1220,2855,213,968,2071,429,146,2336,-1,943,704,undefined,-1,134,2645,259,313,undefined,-1,247,161,35,12,1984,36,2028,225,175,740,122,706,69,undefined,514,44,604,118,-1,481,1362,195
21/12/2019,20,2661,1917,2797,2535,2733,2021,130,145,67,39,87,349,-1,1113,1470,895,276,72,1431,1021,1135,2623,227,820,1844,393,147,721,-1,977,901,undefined,-1,69,2375,252,399,undefined,-1,153,128,33,14,1858,29,1687,233,159,782,123,593,62,undefined,398,48,531,98,-1,367,1213,177
21/12/2019,21,2234,1714,2826,3683,3086,1965,87,116,98,57,59,213,-1,1047,2186,707,194,61,1091,773,1050,2234,247,783,1595,401,126,933,-1,941,737,undefined,-1,84,2368,325,341,undefined,-1,176,93,14,10,2146,24,1278,202,98,552,139,604,68,undefined,359,54,452,3,-1,336,1271,219
21/12/2019,22,1853,1042,2162,2774,3193,1829,48,81,68,84,76,193,-1,986,1367,533,214,72,1027,782,1003,2022,226,786,1041,293,97,1985,-1,893,727,undefined,-1,114,2107,314,190,undefined,-1,394,100,12,3,1658,18,849,115,135,444,128,556,41,undefined,318,59,482,-1,-1,290,1090,159
21/12/2019,23,811,405,1330,1237,1459,1217,50,41,65,57,26,126,-1,669,490,276,113,46,697,818,692,1190,154,666,755,219,68,408,-1,739,459,undefined,-1,56,1218,409,123,undefined,-1,113,76,2,2,776,24,562,81,101,137,81,451,42,undefined,271,57,415,3,-1,174,676,141
22/12/2019,0,329,196,758,692,720,826,10,47,20,25,11,49,-1,403,330,163,52,69,384,273,498,800,67,460,548,177,31,194,-1,590,259,undefined,-1,28,611,386,74,undefined,-1,74,43,9,11,450,11,332,42,129,61,46,321,25,undefined,134,17,268,-1,-1,101,375,76
22/12/2019,1,116,173,590,529,351,484,11,12,20,8,7,14,-1,251,182,112,26,15,246,200,439,465,59,236,394,128,19,72,-1,442,95,undefined,-1,17,309,350,32,undefined,-1,31,53,3,1,293,2,322,27,82,18,35,304,19,undefined,95,5,171,2,-1,65,246,52
22/12/2019,2,94,115,334,318,204,314,4,4,26,1,-1,7,-1,212,142,81,39,7,173,143,368,414,72,125,386,74,23,77,-1,318,61,undefined,-1,4,145,268,17,undefined,-1,20,42,1,-1,170,1,166,21,51,12,17,171,15,undefined,51,5,136,-1,-1,44,175,32
22/12/2019,3,70,70,286,182,99,201,6,2,19,3,11,17,-1,172,103,64,10,10,115,95,381,396,54,146,260,92,16,44,-1,363,27,undefined,-1,14,42,251,20,undefined,-1,23,45,3,3,138,1,144,20,38,3,16,284,3,undefined,49,3,101,1,-1,34,142,18
22/12/2019,4,46,55,177,131,103,160,23,6,15,2,-1,2,-1,141,55,47,6,9,59,55,269,310,43,94,120,61,7,58,-1,218,12,undefined,-1,15,38,106,5,undefined,-1,17,35,-1,1,99,2,112,12,48,6,17,91,1,undefined,37,4,45,2,-1,29,129,42
22/12/2019,5,50,45,130,131,83,137,16,4,7,4,3,11,-1,105,40,41,19,14,39,59,145,178,26,100,82,74,14,64,-1,214,9,undefined,-1,7,45,19,10,undefined,-1,12,42,1,1,98,-1,116,39,47,16,9,57,15,undefined,7,4,47,-1,-1,22,71,19
22/12/2019,6,49,34,103,152,116,211,33,30,34,9,2,18,-1,102,40,48,22,16,12,39,93,298,32,205,129,89,27,89,-1,108,22,undefined,-1,25,106,19,4,undefined,-1,11,34,5,1,116,1,100,42,41,20,31,16,16,undefined,30,5,123,2,-1,23,93,22
22/12/2019,7,186,92,172,259,190,270,62,60,41,20,24,71,-1,107,74,80,54,26,42,102,105,388,53,370,180,188,52,182,-1,104,29,undefined,-1,37,217,26,19,undefined,-1,25,63,3,5,117,8,196,116,78,30,26,41,17,undefined,74,14,159,14,-1,51,157,33
22/12/2019,8,409,202,306,298,301,510,109,79,74,35,27,98,-1,216,190,217,95,48,92,94,103,624,94,536,384,334,118,337,-1,150,48,undefined,-1,45,364,72,40,undefined,-1,62,104,11,10,234,10,345,185,131,77,54,102,32,undefined,121,27,250,46,-1,117,293,34
22/12/2019,9,951,563,429,765,645,858,142,154,83,37,53,205,-1,346,274,600,163,79,165,120,196,1130,150,780,563,750,199,644,-1,229,99,undefined,-1,46,841,138,46,undefined,-1,101,65,32,24,464,13,648,384,312,249,147,239,35,undefined,216,48,410,57,-1,197,616,71
22/12/2019,10,1884,1437,873,1521,1328,1385,202,194,85,122,86,336,-1,604,620,1184,213,135,445,389,438,1667,235,1220,1110,1161,384,1386,-1,421,142,undefined,-1,85,1423,119,67,undefined,-1,188,96,51,34,812,28,1193,621,421,379,271,350,54,undefined,327,49,692,123,-1,297,950,164
22/12/2019,11,2810,2446,1355,2325,2294,1794,241,282,97,71,109,340,-1,647,902,1653,268,140,670,543,590,2215,248,1086,1856,1509,483,2178,-1,539,226,undefined,-1,127,1851,149,120,undefined,-1,274,352,46,25,1241,45,1557,874,631,624,305,457,78,undefined,333,60,652,128,-1,361,1170,150
22/12/2019,12,3365,3100,1833,3047,3426,2094,216,294,114,88,70,326,-1,784,1398,1918,265,140,1332,948,935,2720,254,1034,2090,1750,505,3106,-1,754,341,undefined,-1,97,2313,188,183,undefined,-1,246,272,76,41,1878,45,1948,1071,793,707,309,565,82,undefined,441,64,731,133,-1,418,1378,163
22/12/2019,13,3779,3340,2159,3243,2896,2206,242,302,112,47,79,354,-1,936,1585,2278,305,168,1288,869,937,2991,194,1063,2531,1600,459,2183,-1,852,355,undefined,-1,94,2359,123,244,undefined,-1,414,279,54,26,1994,36,2225,1101,697,701,370,699,92,undefined,555,55,723,97,-1,505,1466,228
22/12/2019,14,3915,3733,2196,3659,3157,2525,324,273,123,65,117,445,-1,1021,1638,2244,248,110,1177,718,915,3056,285,1089,2997,1310,450,2259,-1,827,445,undefined,-1,109,2835,175,256,undefined,-1,229,232,94,60,2204,27,2366,1063,653,678,332,668,131,undefined,555,99,698,112,-1,568,1629,205
22/12/2019,15,3866,4043,2189,3661,3777,2685,268,319,105,84,127,483,-1,1183,1869,2371,351,139,1164,620,1033,3239,222,1177,3200,1336,315,2925,-1,794,522,undefined,-1,121,2813,137,299,undefined,-1,198,165,63,37,2418,54,2539,870,574,844,348,626,117,undefined,515,138,788,170,-1,519,1751,194
22/12/2019,16,3789,3797,2105,3564,3627,2791,219,297,119,54,104,432,-1,1028,1790,2216,258,165,1204,654,1114,3629,267,1176,2986,929,247,2436,-1,867,488,undefined,-1,133,3009,201,188,undefined,-1,260,160,65,50,2324,41,2253,708,359,720,216,586,76,undefined,435,143,727,173,-1,504,1617,188
22/12/2019,17,3739,3088,2129,3115,3197,2383,262,234,127,71,144,412,-1,1025,1814,1528,263,111,1214,623,1095,3273,276,1162,2573,520,171,2350,-1,890,486,undefined,-1,124,2862,153,199,undefined,-1,232,124,62,30,2050,47,2223,378,205,595,207,552,84,undefined,535,118,739,182,-1,529,1543,191
22/12/2019,18,3242,2558,2147,2800,2596,2281,197,228,108,45,146,444,-1,1047,1601,1193,247,83,1381,857,1080,2793,212,1147,2223,416,148,947,-1,849,577,undefined,-1,105,2642,201,242,undefined,-1,271,126,64,16,2018,32,1905,278,148,669,133,548,70,undefined,426,113,588,133,-1,472,1398,195
22/12/2019,19,2981,1915,2476,2693,2382,1974,210,174,101,47,146,459,-1,1005,1440,986,242,99,1400,815,1059,2494,197,845,1882,489,138,601,-1,875,581,undefined,-1,97,2722,162,253,undefined,-1,230,75,22,10,2000,33,1843,214,119,604,160,585,79,undefined,508,53,561,138,-1,413,1513,222
22/12/2019,20,2825,1927,2327,2540,2901,1975,157,171,98,47,129,435,-1,1138,1356,877,150,62,1163,812,1142,2226,244,824,1636,403,133,1041,-1,851,650,undefined,-1,96,2449,157,272,undefined,-1,159,89,20,13,1968,23,1567,183,131,552,143,531,84,undefined,363,58,448,92,-1,419,1355,255
22/12/2019,21,2302,1711,2257,3828,3206,1952,70,114,101,32,109,430,-1,1035,1907,616,149,86,1038,643,918,2146,189,771,1374,414,116,996,-1,856,611,undefined,-1,63,2545,152,235,undefined,-1,193,63,19,10,2078,23,1155,148,96,398,109,403,67,undefined,340,53,391,3,-1,328,1202,103
22/12/2019,22,1526,849,1677,2235,2262,1442,46,69,68,31,48,198,-1,737,1152,315,148,68,756,421,636,1738,164,592,664,288,77,497,-1,645,550,undefined,-1,52,1737,95,125,undefined,-1,262,64,10,6,1222,13,675,94,87,163,100,258,31,undefined,206,55,346,-1,-1,259,949,123
22/12/2019,23,494,228,727,768,836,873,22,37,48,13,12,61,-1,433,280,126,75,24,390,192,464,1083,131,375,365,200,41,208,-1,441,245,undefined,-1,37,674,58,63,undefined,-1,65,63,6,9,448,12,352,69,117,62,63,146,18,undefined,107,41,229,1,-1,124,574,110
23/12/2019,0,207,76,366,283,296,360,9,21,33,7,8,48,-1,189,133,61,39,16,196,81,274,387,74,189,172,143,21,76,-1,260,126,undefined,-1,10,236,36,36,undefined,-1,28,22,4,6,171,7,194,28,62,26,29,86,25,undefined,44,19,124,-1,-1,69,284,71
23/12/2019,1,74,31,212,113,116,134,8,5,20,9,3,40,-1,46,63,43,17,9,84,30,225,194,27,47,143,81,7,75,-1,213,51,undefined,-1,7,130,7,19,undefined,-1,5,11,2,2,66,-1,107,4,57,9,47,25,15,undefined,24,6,96,-1,-1,36,191,40
23/12/2019,2,19,19,119,61,77,99,4,2,5,2,10,28,-1,32,40,17,7,5,46,18,130,108,11,38,95,58,7,17,-1,182,30,undefined,-1,2,40,11,6,undefined,-1,4,12,-1,2,48,2,54,10,38,8,13,23,7,undefined,35,7,46,-1,-1,21,135,17
23/12/2019,3,16,15,49,38,51,54,-1,3,4,1,-1,6,-1,22,24,8,15,4,23,24,91,70,50,39,32,40,8,50,-1,108,9,undefined,-1,2,23,4,6,undefined,-1,7,7,1,-1,37,-1,33,3,31,1,3,12,2,undefined,9,4,9,-1,-1,17,66,18
23/12/2019,4,23,23,41,37,70,56,9,3,7,7,1,7,-1,44,12,7,14,2,25,8,56,54,20,23,30,47,3,65,-1,50,14,undefined,-1,7,21,9,3,undefined,-1,6,11,1,-1,30,1,35,10,30,-1,7,8,-1,undefined,8,5,29,-1,-1,9,51,14
23/12/2019,5,50,23,58,86,96,141,18,20,57,19,4,14,-1,79,18,17,49,26,6,15,43,139,38,179,65,73,9,89,-1,84,14,undefined,-1,25,73,13,15,undefined,-1,26,4,3,4,48,4,70,28,38,13,21,14,-1,undefined,11,53,79,1,-1,24,80,9
23/12/2019,6,89,50,115,163,195,409,76,58,260,62,30,73,-1,159,71,99,121,100,32,29,57,527,149,498,284,166,55,189,-1,72,27,undefined,-1,30,232,55,16,undefined,-1,48,23,8,5,117,14,179,82,50,14,35,47,12,undefined,29,257,224,21,-1,43,128,13
23/12/2019,7,397,214,251,393,460,994,188,174,885,220,42,130,-1,305,162,318,404,376,91,67,132,1090,416,1484,547,333,118,494,-1,165,68,undefined,-1,79,528,119,35,undefined,-1,173,36,28,10,320,30,360,141,129,67,37,134,25,undefined,71,827,659,39,-1,144,359,40
23/12/2019,8,768,489,423,835,865,1912,307,235,1424,306,63,241,-1,553,335,645,1136,990,169,118,211,1921,803,2606,855,488,193,810,-1,318,118,undefined,-1,136,966,281,95,undefined,-1,359,113,63,40,530,65,725,270,130,172,86,280,57,undefined,253,1232,1180,90,-1,260,766,65
23/12/2019,9,1334,995,541,1255,1003,1370,187,191,981,218,44,170,-1,489,441,1218,927,617,187,191,266,1802,564,1917,746,626,191,670,-1,284,115,undefined,-1,147,979,281,102,undefined,-1,389,114,74,22,733,67,1027,317,201,355,141,376,67,undefined,273,737,917,140,-1,339,777,78
23/12/2019,10,2172,2110,994,2528,1511,1641,223,248,490,205,67,213,-1,672,839,1988,720,524,467,381,486,2257,458,1544,1084,1067,268,932,-1,390,200,undefined,-1,145,1370,300,145,undefined,-1,394,161,93,43,1243,70,1635,467,330,570,194,471,74,undefined,396,424,939,130,-1,500,904,171
23/12/2019,11,3097,3290,1513,3612,2131,2211,268,328,465,167,74,302,-1,889,1144,2758,698,515,738,576,828,2930,510,1576,1471,1196,343,1311,-1,584,259,undefined,-1,145,1891,343,189,undefined,-1,401,258,114,55,1721,76,2094,629,409,810,243,563,110,undefined,534,350,1127,137,-1,488,1151,225
23/12/2019,12,4367,4517,2396,4514,2634,2872,307,573,819,294,116,435,-1,1106,1780,3332,1126,527,1407,1065,1284,3533,766,2261,1976,1710,412,1638,-1,1157,403,undefined,-1,207,2430,595,276,undefined,-1,752,334,178,58,2520,128,2662,851,548,638,309,894,151,undefined,780,658,1419,237,-1,640,1595,300
23/12/2019,13,4896,4848,2534,4832,3028,2858,365,509,709,247,115,429,-1,994,2019,3474,1089,555,1440,998,1370,3718,826,2066,2343,1637,384,1756,-1,964,405,undefined,-1,162,2641,516,359,undefined,-1,649,283,173,68,2818,114,2996,878,522,861,319,1030,154,undefined,758,521,1282,218,-1,704,1694,267
23/12/2019,14,4649,4327,2477,4524,2913,2769,274,366,570,170,100,329,-1,1010,2068,3375,811,481,1303,695,1248,3751,517,1950,2550,1319,312,1874,-1,914,382,undefined,-1,164,2429,453,265,undefined,-1,470,237,156,81,2701,81,2899,721,417,948,312,924,152,undefined,689,376,1106,234,-1,585,1673,264
23/12/2019,15,4078,4258,2467,4500,3208,3027,326,381,835,246,79,367,-1,1245,1832,2866,607,492,1152,615,1168,3901,489,2124,2948,1318,331,1910,-1,806,384,undefined,-1,152,2435,411,227,undefined,-1,364,227,139,63,2398,80,2794,728,340,682,236,846,123,undefined,650,431,1179,262,-1,568,1615,296
23/12/2019,16,4194,4108,2396,4327,3105,3388,338,410,1602,454,83,389,-1,1225,2187,2728,706,807,1217,583,1217,4405,610,3091,2982,865,231,1846,-1,899,353,undefined,-1,240,2395,376,225,undefined,-1,370,207,137,71,2484,81,2707,468,302,676,231,799,143,undefined,573,760,1415,299,-1,641,1658,219
23/12/2019,17,4113,3784,2611,3983,3255,3551,371,367,1408,447,108,436,-1,1287,2225,2297,671,872,1199,614,1198,4626,599,3191,3008,623,250,1760,-1,873,448,undefined,-1,178,2449,406,304,undefined,-1,362,224,138,72,2315,62,2772,378,188,667,179,826,165,undefined,603,886,1456,291,-1,518,1642,233
23/12/2019,18,3489,3097,2369,3271,2491,2768,229,243,506,233,78,417,-1,1185,1801,1578,345,301,1400,798,1232,3489,355,1797,2276,473,162,937,-1,919,362,undefined,-1,101,1927,244,308,undefined,-1,241,165,84,26,2006,53,1981,255,183,804,166,757,118,undefined,553,393,1061,233,-1,561,1496,252
23/12/2019,19,3300,2498,2740,2884,2339,2091,136,194,256,106,71,379,-1,902,1716,1357,231,155,1437,962,1119,2540,253,1058,1676,516,114,694,-1,952,494,undefined,-1,92,2012,199,274,undefined,-1,163,104,58,29,1942,33,1969,206,137,692,158,609,93,undefined,490,153,670,172,-1,477,1435,174
23/12/2019,20,3015,2639,2359,2935,2518,1973,99,155,151,62,100,356,-1,1127,1574,887,214,120,1304,876,1046,2329,226,954,1480,434,136,588,-1,873,478,undefined,-1,77,2182,200,296,undefined,-1,114,69,34,24,2048,25,1576,171,163,537,116,593,76,undefined,445,122,450,80,-1,446,1229,223
23/12/2019,21,2496,2055,2575,4259,3200,1829,60,131,153,44,69,274,-1,965,2066,680,111,72,1175,752,983,2174,194,743,1258,395,148,960,-1,804,534,undefined,-1,76,2388,115,257,undefined,-1,109,45,30,17,2237,19,1150,173,116,474,92,476,47,undefined,324,74,427,1,-1,328,1160,205
23/12/2019,22,1538,802,1629,2318,2461,1502,63,72,87,25,64,206,-1,856,1168,380,88,79,806,414,692,1635,169,696,697,264,71,652,-1,555,339,undefined,-1,54,1611,103,136,undefined,-1,86,37,17,8,1317,12,678,95,107,260,73,320,41,undefined,208,36,343,4,-1,273,909,112
23/12/2019,23,662,213,726,624,1072,975,32,33,39,24,21,101,-1,612,342,117,50,20,366,189,396,931,83,415,357,167,62,239,-1,405,164,undefined,-1,35,603,62,89,undefined,-1,50,20,1,8,494,7,405,86,94,112,57,181,22,undefined,105,57,274,-1,-1,129,537,94
24/12/2019,0,213,97,396,284,399,342,19,14,21,4,6,29,-1,161,149,57,20,9,180,72,208,409,71,220,178,118,45,51,-1,248,46,undefined,-1,9,238,22,40,undefined,-1,24,11,4,1,171,8,187,50,92,21,44,48,16,undefined,54,30,130,1,-1,54,297,58
24/12/2019,1,78,31,223,103,133,99,14,9,22,3,6,16,-1,38,72,35,4,8,115,28,114,211,29,67,103,88,16,32,-1,193,41,undefined,-1,5,92,33,23,undefined,-1,12,12,1,2,56,-1,111,17,58,9,18,50,10,undefined,32,18,72,-1,-1,54,174,26
24/12/2019,2,49,38,100,36,47,110,5,1,11,1,5,11,-1,32,35,12,8,2,107,21,128,115,30,34,88,48,6,17,-1,95,9,undefined,-1,2,32,8,8,undefined,-1,7,11,1,-1,14,-1,72,16,43,6,7,29,14,undefined,11,11,45,-1,-1,33,100,27
24/12/2019,3,47,69,87,43,49,58,7,2,12,13,1,5,-1,39,28,15,11,-1,45,22,70,112,8,22,53,55,6,55,-1,52,14,undefined,-1,4,23,2,9,undefined,-1,5,4,2,1,19,-1,51,13,49,5,14,16,2,undefined,11,6,29,-1,-1,26,92,22
24/12/2019,4,10,15,61,43,74,62,10,5,1,5,1,4,-1,59,23,7,6,3,21,27,34,110,16,27,26,76,15,79,-1,43,11,undefined,-1,6,24,5,11,undefined,-1,21,10,-1,1,16,1,42,66,36,6,9,6,11,undefined,6,4,22,-1,-1,38,53,16
24/12/2019,5,39,17,51,71,81,176,28,20,43,7,1,5,-1,94,23,22,36,17,19,16,46,120,35,170,97,162,69,65,-1,65,19,undefined,-1,16,80,12,10,undefined,-1,19,6,2,1,40,1,75,129,61,13,31,8,4,undefined,12,33,77,2,-1,18,76,11
24/12/2019,6,191,74,140,193,166,390,65,51,225,56,16,66,-1,150,54,67,123,79,36,42,60,438,140,481,292,316,189,125,-1,37,11,undefined,-1,30,207,36,8,undefined,-1,43,16,6,4,89,12,188,211,118,35,63,51,9,undefined,22,214,208,17,-1,32,155,27
24/12/2019,7,336,213,213,381,334,759,153,153,846,200,36,134,-1,240,208,267,358,324,63,64,82,1036,351,1197,549,475,244,331,-1,114,58,undefined,-1,77,533,71,26,undefined,-1,156,52,22,12,281,19,331,342,172,82,83,128,20,undefined,81,660,545,33,-1,138,365,33
24/12/2019,8,806,500,373,768,667,1405,252,251,1188,226,41,203,-1,442,328,519,903,750,247,87,176,1623,570,2053,671,766,361,442,-1,264,101,undefined,-1,138,852,243,68,undefined,-1,288,113,53,33,516,34,685,447,271,299,133,228,59,undefined,210,1022,944,87,-1,221,656,50
24/12/2019,9,1311,976,486,1167,746,1203,134,193,648,203,67,232,-1,428,436,1052,686,584,220,110,381,1845,358,1594,779,935,380,504,-1,261,112,undefined,-1,98,914,242,91,undefined,-1,273,81,43,24,663,39,850,547,308,419,156,293,47,undefined,282,646,708,109,-1,291,830,75
24/12/2019,10,2175,1802,799,1966,1189,1318,144,240,376,179,59,258,-1,555,697,1534,524,407,500,356,461,2135,364,1354,988,1360,373,762,-1,403,193,undefined,-1,125,1121,299,162,undefined,-1,323,101,55,24,955,66,1319,738,503,539,290,398,40,undefined,389,391,716,133,-1,380,992,149
24/12/2019,11,3141,2702,1189,2755,1643,1803,203,315,492,168,95,290,-1,735,1072,2041,490,336,621,454,728,2695,420,1411,1416,1553,433,1017,-1,586,189,undefined,-1,105,1532,284,185,undefined,-1,305,269,73,43,1339,55,1763,855,613,742,328,477,75,undefined,461,507,839,153,-1,428,1248,204
24/12/2019,12,4031,3628,1898,3534,2166,2523,224,432,1038,261,85,378,-1,838,1522,2506,780,524,1152,756,1142,3320,631,2064,1870,1922,486,1356,-1,843,304,undefined,-1,169,2062,412,217,undefined,-1,528,238,98,68,2072,61,2334,1061,648,853,327,676,92,undefined,607,613,1127,192,-1,585,1528,235
24/12/2019,13,4358,3928,2095,3993,2451,2564,255,374,744,172,78,364,-1,821,1724,2599,630,523,1217,789,1158,3727,533,2153,2131,1680,394,1455,-1,841,384,undefined,-1,135,2069,317,243,undefined,-1,465,176,76,52,2222,46,2542,996,597,867,296,768,105,undefined,663,536,1278,132,-1,567,1647,278
24/12/2019,14,4656,4024,2614,4169,2496,2968,230,352,736,191,87,361,-1,961,1968,2472,531,576,1154,541,1093,3935,524,2119,2401,1287,393,1658,-1,789,401,undefined,-1,176,2114,288,204,undefined,-1,370,174,69,29,2359,47,2466,902,561,856,273,710,127,undefined,654,536,1163,207,-1,600,1655,261
24/12/2019,15,4303,3791,2259,3854,2517,2792,249,324,680,246,102,299,-1,959,1902,2315,439,454,1163,473,1098,3840,425,1946,2603,1200,270,1455,-1,747,303,undefined,-1,165,2259,248,189,undefined,-1,236,116,70,36,2284,27,2450,589,342,695,247,736,93,undefined,540,432,1117,208,-1,555,1591,292
24/12/2019,16,4315,3536,2271,3658,2453,2690,264,281,456,300,63,298,-1,992,1863,2098,302,318,1183,378,1163,4112,373,1959,2629,665,173,1301,-1,777,255,undefined,-1,135,2185,256,168,undefined,-1,154,78,52,34,2164,33,2274,320,165,590,162,685,76,undefined,550,378,926,211,-1,481,1513,203
24/12/2019,17,4051,3303,2225,3296,2639,2624,220,267,408,248,91,340,-1,925,1973,1518,313,205,1171,479,1068,3746,341,1836,2771,464,144,1066,-1,759,264,undefined,-1,138,2104,211,158,undefined,-1,159,81,40,32,2147,42,2166,260,150,621,170,631,76,undefined,562,384,992,236,-1,511,1615,176
24/12/2019,18,3850,2302,2439,2702,2081,2056,150,156,191,158,103,320,-1,770,1811,1071,228,102,1412,661,1149,2996,242,1158,1124,520,141,670,-1,895,351,undefined,-1,104,2243,208,216,undefined,-1,135,47,36,19,1988,30,1770,214,125,436,151,549,72,undefined,610,212,752,237,-1,508,1583,198
24/12/2019,19,3131,1452,2424,2780,2434,1995,201,163,146,81,129,339,-1,764,1544,1120,186,110,1425,816,1218,2751,199,894,846,481,123,621,-1,951,505,undefined,-1,138,2638,170,223,undefined,-1,154,56,42,20,2258,22,1621,187,111,448,173,542,71,undefined,603,105,543,161,-1,459,1604,212
24/12/2019,20,2647,1451,2410,2943,2801,1967,253,128,82,72,162,440,-1,1043,1583,790,161,75,1335,725,1147,2553,202,863,1074,447,144,645,-1,881,488,undefined,-1,107,3029,202,304,undefined,-1,121,45,30,15,2328,17,1436,224,138,263,124,496,67,undefined,441,87,506,83,-1,415,1483,221
24/12/2019,21,2582,1381,2925,5177,3509,2214,151,122,106,62,117,393,-1,1071,2900,909,110,70,1192,721,1078,2713,216,795,809,386,88,704,-1,832,483,undefined,-1,119,3109,176,267,undefined,-1,115,40,10,10,3139,23,1134,155,114,137,103,324,43,undefined,361,64,502,1,-1,442,1483,203
24/12/2019,22,1997,951,2722,3531,3461,1893,107,102,80,41,144,195,-1,960,1966,547,122,81,1020,510,897,2487,130,738,651,338,88,777,-1,701,365,undefined,-1,80,2515,150,174,undefined,-1,81,21,12,4,2611,18,972,152,80,96,77,353,46,undefined,316,41,329,1,-1,346,1170,140
24/12/2019,23,991,381,1385,1502,2779,1450,98,53,53,21,47,137,-1,964,838,315,66,48,663,266,637,1716,105,545,372,234,82,1104,-1,563,207,undefined,-1,68,1525,150,79,undefined,-1,77,13,3,3,1137,5,654,117,61,48,68,230,32,undefined,273,54,367,2,-1,247,841,97
25/12/2019,0,322,227,762,638,1183,749,25,37,38,5,23,70,-1,333,315,148,53,19,307,149,24,682,98,342,323,197,45,280,-1,408,119,undefined,-1,25,632,92,26,undefined,-1,14,11,6,3,466,4,369,77,77,27,49,132,32,undefined,117,40,162,4,-1,115,484,74
25/12/2019,1,249,125,477,405,498,467,6,18,32,4,10,24,-1,196,205,77,102,24,254,74,-1,644,69,111,221,142,29,156,-1,284,38,undefined,-1,30,310,43,8,undefined,-1,20,8,4,3,293,3,417,41,62,17,44,123,25,undefined,132,39,118,-1,-1,136,371,57
25/12/2019,2,76,80,248,184,202,167,7,9,28,6,4,11,-1,124,62,30,10,2,129,62,-1,291,38,51,138,76,14,67,-1,184,10,undefined,-1,12,121,37,6,undefined,-1,6,1,-1,2,106,5,117,23,44,5,20,63,17,undefined,57,15,78,-1,-1,36,157,45
25/12/2019,3,38,44,198,68,96,126,2,3,14,2,4,7,-1,97,54,15,6,4,65,56,-1,198,16,32,197,104,11,66,-1,97,7,undefined,-1,1,51,25,3,undefined,-1,7,5,2,3,51,-1,88,6,31,3,17,23,8,undefined,33,8,38,3,-1,28,108,42
25/12/2019,4,25,13,88,63,145,115,7,5,8,3,-1,6,-1,78,25,36,7,10,44,97,-1,149,29,33,87,37,4,50,-1,63,14,undefined,-1,2,45,30,8,undefined,-1,4,3,1,1,28,1,43,5,20,1,23,27,4,undefined,21,4,33,1,-1,8,62,14
25/12/2019,5,20,22,75,89,65,46,3,8,13,3,4,10,-1,19,20,35,8,6,25,55,-1,136,19,79,38,26,5,45,-1,53,3,undefined,-1,5,35,10,12,undefined,-1,2,3,-1,-1,24,-1,60,7,33,14,13,8,3,undefined,11,5,41,-1,-1,11,50,5
25/12/2019,6,44,37,53,56,69,100,32,17,25,2,5,28,-1,37,22,29,21,2,7,37,-1,125,32,201,101,46,11,68,-1,26,22,undefined,-1,11,116,5,12,undefined,-1,7,8,4,1,46,1,57,13,40,8,21,16,7,undefined,26,11,75,9,-1,18,41,8
25/12/2019,7,119,60,126,140,131,175,75,54,28,6,18,50,-1,74,55,57,29,16,43,88,-1,189,54,310,202,78,21,102,-1,59,7,undefined,-1,24,234,15,13,undefined,-1,28,10,8,1,92,-1,134,29,34,21,24,48,13,undefined,86,37,144,11,-1,27,101,17
25/12/2019,8,204,83,211,210,186,328,102,72,52,27,30,112,-1,119,84,96,71,36,70,39,-1,323,62,417,250,120,34,102,-1,37,31,undefined,-1,51,411,36,38,undefined,-1,43,13,8,7,124,6,181,58,51,36,37,46,15,undefined,83,34,180,14,-1,48,196,37
25/12/2019,9,409,154,392,379,410,449,128,99,56,22,52,247,-1,168,142,230,109,51,112,95,-1,617,96,621,283,218,44,150,-1,101,52,undefined,-1,73,636,69,54,undefined,-1,50,15,20,16,321,6,319,75,90,59,37,57,24,undefined,119,50,285,38,-1,111,434,31
25/12/2019,10,1094,409,853,968,931,709,154,113,84,50,74,349,-1,301,323,431,141,62,298,441,348,976,175,946,416,330,80,375,-1,222,55,undefined,-1,94,1040,96,78,undefined,-1,100,40,28,16,595,15,672,145,126,56,81,178,26,undefined,234,85,457,58,-1,181,577,62
25/12/2019,11,1794,716,1241,1419,1361,1232,157,126,100,49,55,317,-1,388,511,505,295,83,810,533,616,1437,191,912,741,446,76,608,-1,395,60,undefined,-1,107,1600,141,81,undefined,-1,132,51,36,29,1131,19,788,152,147,64,92,187,61,undefined,271,67,588,105,-1,248,734,151
25/12/2019,12,2316,753,1723,1790,1636,1453,108,139,94,50,46,181,-1,529,675,729,214,102,1219,961,840,1710,171,936,796,448,79,645,-1,534,83,undefined,-1,96,1726,102,123,undefined,-1,143,59,40,24,1425,23,1231,153,129,60,163,205,14,undefined,409,52,529,44,-1,326,922,163
25/12/2019,13,2334,892,2173,2010,1626,1492,113,89,69,52,71,205,-1,404,745,582,101,76,1635,797,926,1930,152,783,677,451,53,723,-1,735,78,undefined,-1,96,1920,84,125,undefined,-1,116,68,38,17,1599,12,1267,98,112,33,123,334,56,undefined,446,50,501,36,-1,241,1007,176
25/12/2019,14,2403,942,2488,2128,1826,1576,115,90,95,31,86,223,-1,584,685,528,152,69,1410,486,905,1749,156,953,753,376,65,804,-1,561,172,undefined,-1,148,2150,138,106,undefined,-1,153,75,30,17,1666,14,1092,114,73,48,144,253,40,undefined,420,46,476,42,-1,191,1071,159
25/12/2019,15,2463,1035,2338,2178,1958,1874,152,110,89,41,70,290,-1,633,806,602,203,89,1428,391,1041,1796,181,1074,948,389,55,776,-1,630,163,undefined,-1,142,2162,137,91,undefined,-1,169,84,49,14,1628,9,1010,97,119,63,100,192,66,undefined,324,58,553,80,-1,235,888,222
25/12/2019,16,2369,887,2296,2057,2019,1940,148,107,102,45,76,272,-1,780,735,563,97,65,1219,263,1025,1963,168,1049,852,376,51,633,-1,528,160,undefined,-1,104,2490,124,86,undefined,-1,120,81,81,29,1512,13,1109,91,74,70,102,235,46,undefined,377,34,635,145,-1,223,1019,170
25/12/2019,17,2167,840,2276,1947,1867,1763,185,97,124,70,127,412,-1,747,807,522,170,77,1161,329,1046,1824,173,1093,703,393,93,542,-1,537,184,undefined,-1,104,1999,149,99,undefined,-1,114,65,63,15,1456,25,1281,136,99,66,105,260,46,undefined,414,95,610,88,-1,242,1051,195
25/12/2019,18,2189,779,2323,2022,2033,1752,242,115,122,68,154,595,-1,685,913,551,119,40,1340,597,1059,1837,171,1171,778,440,72,515,-1,663,220,undefined,-1,94,2126,163,113,undefined,-1,115,71,45,14,1603,26,1118,122,121,56,113,281,46,undefined,367,100,609,100,-1,286,1136,126
25/12/2019,19,2133,1031,2466,2290,2422,1925,358,131,94,70,158,831,-1,943,1027,589,144,59,1525,960,1176,1635,195,895,969,373,102,579,-1,703,262,undefined,-1,112,2600,136,162,undefined,-1,87,69,39,12,1909,37,1129,137,91,88,100,298,64,undefined,373,67,551,121,-1,281,1219,177
25/12/2019,20,2346,1081,2610,2817,2906,1980,380,123,109,71,256,828,-1,1176,1201,664,160,62,1498,1021,1403,1652,236,1057,1111,534,108,546,-1,868,414,undefined,-1,111,2852,157,206,undefined,-1,104,59,15,13,2186,25,1109,213,181,72,105,447,79,undefined,410,134,673,87,-1,279,1405,266
25/12/2019,21,2079,1013,3342,4677,3589,2001,207,131,91,60,172,572,-1,1229,2404,738,107,64,1243,830,1014,1841,219,892,808,510,80,557,-1,837,439,undefined,-1,57,2482,173,170,undefined,-1,97,38,15,8,2783,16,1072,145,122,57,168,427,45,undefined,327,113,616,3,-1,396,1396,184
25/12/2019,22,1661,662,2785,3383,3165,1671,87,88,70,40,122,323,-1,1169,1849,475,102,43,1046,592,1002,1650,181,756,551,371,85,452,-1,710,374,undefined,-1,73,2024,154,169,undefined,-1,65,29,16,10,2015,19,818,124,111,40,107,300,40,undefined,260,49,584,8,-1,334,1158,216
25/12/2019,23,742,290,1382,1157,1742,1267,48,43,46,25,35,167,-1,889,436,254,33,20,558,301,680,1180,110,495,392,268,66,270,-1,453,225,undefined,-1,51,1036,157,97,undefined,-1,34,32,3,1,714,3,546,79,150,38,63,176,33,undefined,156,83,407,4,-1,155,649,97
26/12/2019,0,264,95,491,397,666,572,24,18,27,-1,21,85,-1,284,187,85,38,12,262,169,61,454,91,270,204,143,24,131,-1,317,111,undefined,-1,19,401,31,18,undefined,-1,23,14,9,4,316,4,304,30,71,20,36,93,48,undefined,78,29,152,2,-1,93,329,70
26/12/2019,1,124,46,389,196,222,263,6,15,16,-1,5,18,-1,128,95,42,23,3,160,89,-1,255,32,57,140,103,8,42,-1,155,55,undefined,-1,3,139,36,20,undefined,-1,18,29,3,4,104,3,166,18,58,10,58,74,16,undefined,58,10,67,2,-1,71,214,29
26/12/2019,2,85,24,142,98,117,124,8,2,20,6,6,10,-1,67,81,30,8,3,62,53,-1,117,18,52,101,58,3,26,-1,113,17,undefined,-1,6,66,75,13,undefined,-1,6,23,2,2,61,-1,69,9,56,11,8,45,5,undefined,37,13,57,-1,-1,31,104,30
26/12/2019,3,81,34,187,90,57,121,-1,5,7,4,1,13,-1,52,23,32,6,2,38,45,-1,183,14,58,52,33,-1,25,-1,80,6,undefined,-1,2,34,39,6,undefined,-1,2,19,1,-1,43,2,89,4,36,3,7,26,7,undefined,18,6,55,4,-1,32,102,17
26/12/2019,4,155,46,112,49,60,88,1,3,3,2,6,12,-1,60,20,25,4,12,45,42,4,109,17,20,39,47,7,34,-1,81,21,undefined,-1,3,31,34,5,undefined,-1,3,15,3,-1,49,-1,124,16,31,6,22,46,10,undefined,26,3,25,-1,-1,18,82,15
26/12/2019,5,313,44,164,111,52,156,13,11,31,6,-1,12,-1,83,38,18,13,6,48,25,72,142,26,83,73,40,8,50,-1,32,16,undefined,-1,5,51,23,14,undefined,-1,3,6,-1,1,46,-1,260,13,54,14,7,64,4,undefined,18,7,61,1,-1,21,107,33
26/12/2019,6,572,182,256,237,115,206,54,65,77,8,13,32,-1,96,62,71,39,17,68,25,58,234,49,215,657,75,29,67,-1,72,27,undefined,-1,16,163,20,7,undefined,-1,22,5,3,-1,69,-1,395,30,63,9,26,51,11,undefined,37,21,129,13,-1,62,136,17
26/12/2019,7,998,484,369,545,285,436,123,145,110,19,36,97,-1,183,189,171,77,24,118,75,105,544,77,490,1512,133,25,164,-1,108,28,undefined,-1,38,355,50,18,undefined,-1,37,14,5,5,199,4,597,54,59,24,41,149,13,undefined,82,33,236,20,-1,88,297,42
26/12/2019,8,1374,919,619,885,492,693,695,217,138,29,28,122,-1,362,393,354,147,75,203,97,157,957,136,761,2384,264,61,194,-1,223,41,undefined,-1,112,697,89,49,undefined,-1,85,31,10,11,410,6,702,99,62,58,42,143,21,undefined,134,61,365,48,-1,159,650,76
26/12/2019,9,2090,1976,922,1849,857,1203,4164,326,153,25,47,166,-1,855,696,854,284,118,331,148,264,1667,194,1113,3447,391,77,368,-1,311,85,undefined,-1,157,1375,137,65,undefined,-1,160,45,7,4,697,7,1144,171,86,117,91,280,30,undefined,275,89,583,90,-1,245,832,120
26/12/2019,10,2585,3040,1470,2670,1315,1343,1747,515,203,53,39,198,-1,743,1161,1466,239,173,681,357,613,1705,207,1269,4816,537,108,617,-1,479,83,undefined,-1,98,1203,127,97,undefined,-1,155,57,15,13,992,17,1754,248,176,245,122,356,36,undefined,394,152,863,134,-1,336,1023,168
26/12/2019,11,3000,4079,2247,3618,1572,1842,464,586,183,43,62,222,-1,925,1678,1907,269,129,1111,730,839,2281,264,1284,6187,707,123,950,-1,663,144,undefined,-1,61,1316,173,131,undefined,-1,196,119,37,13,1486,23,2433,273,213,329,210,576,52,undefined,558,94,975,133,-1,458,1203,176
26/12/2019,12,3912,4941,3116,4371,2202,2014,594,619,185,62,89,342,-1,867,2085,2204,331,131,1724,1054,1132,2848,287,1419,6828,744,177,1344,-1,989,188,undefined,-1,103,1716,171,185,undefined,-1,196,130,17,21,2040,23,2893,317,203,460,177,732,62,undefined,559,92,1014,134,-1,423,1368,235
26/12/2019,13,3985,5316,3498,4635,2671,2466,613,684,199,36,132,427,-1,1123,2383,2291,252,142,1879,1186,1389,3263,349,1373,7246,788,159,1721,-1,986,191,undefined,-1,144,2206,146,221,undefined,-1,133,169,41,24,2474,8,3212,417,283,416,187,762,99,undefined,685,85,934,94,-1,499,1657,295
26/12/2019,14,3268,5390,3544,4939,3205,2678,718,589,183,37,104,355,-1,1188,2690,2540,341,181,1765,793,1470,3297,381,1512,7664,591,151,2615,-1,1144,272,undefined,-1,100,2604,208,261,undefined,-1,147,165,54,32,2685,11,3412,312,219,524,250,886,64,undefined,648,76,980,145,-1,436,1598,264
26/12/2019,15,3067,5489,3486,4791,2876,2767,1206,592,157,41,104,369,-1,1289,2716,2295,324,146,1725,670,1507,3704,381,1477,7353,642,162,1615,-1,1092,309,undefined,-1,115,2439,225,208,undefined,-1,178,126,56,16,2652,20,3639,331,304,554,152,862,92,undefined,587,111,1063,164,-1,514,1672,288
26/12/2019,16,2912,5290,3199,4537,2752,2666,1348,493,188,75,104,373,-1,1336,2498,2244,218,151,1513,560,1423,3990,312,1670,6484,601,129,1369,-1,850,378,undefined,-1,155,2431,152,192,undefined,-1,171,67,34,19,2415,17,3456,207,168,462,160,742,67,undefined,549,125,972,205,-1,427,1599,176
26/12/2019,17,3527,4324,2918,3949,3191,2626,2123,454,191,58,98,471,-1,1147,2335,1612,297,135,1454,741,1517,3760,375,1468,5765,458,145,2100,-1,922,349,undefined,-1,208,2765,152,203,undefined,-1,208,84,35,21,2229,34,2992,239,146,434,195,714,55,undefined,511,120,894,175,-1,404,1454,209
26/12/2019,18,3327,3828,2768,3449,2870,2465,5179,388,155,65,157,504,-1,1071,1950,1171,469,175,1473,973,1438,3380,323,1377,4620,485,142,862,-1,1104,507,undefined,-1,770,3395,229,284,undefined,-1,385,73,48,23,2083,22,2452,209,135,377,158,706,91,undefined,522,124,912,203,-1,424,1561,250
26/12/2019,19,3417,2998,2577,2700,2214,2305,455,324,134,40,144,444,-1,1040,1845,838,231,85,1513,1063,1313,2710,275,1130,3828,493,125,604,-1,1028,566,undefined,-1,182,2860,211,338,undefined,-1,221,82,46,24,1756,41,2037,148,148,293,167,702,91,undefined,467,111,909,148,-1,407,1527,180
26/12/2019,20,3227,2048,2221,2303,2060,2250,162,295,172,52,138,532,-1,1115,1588,574,187,94,1562,1018,1336,2549,270,1023,3485,460,118,501,-1,1036,827,undefined,-1,142,2575,199,354,undefined,-1,131,36,19,10,1552,17,1816,163,145,353,121,563,71,undefined,537,134,645,117,-1,368,1573,202
26/12/2019,21,2565,1256,2282,2090,2087,1898,491,108,98,50,98,381,-1,722,1320,527,162,51,1360,694,1245,2285,233,690,1110,445,98,526,-1,987,714,undefined,-1,163,2176,157,340,undefined,-1,100,50,19,13,1317,18,1513,139,92,262,91,557,73,undefined,444,87,508,7,-1,336,1525,139
26/12/2019,22,1827,695,1943,1422,1369,1521,112,67,83,16,48,243,-1,529,873,295,120,84,1014,626,1013,1898,173,657,699,349,88,277,-1,885,521,undefined,-1,104,1449,168,201,undefined,-1,269,34,12,6,883,10,1150,124,115,134,116,362,69,undefined,274,83,398,-1,-1,240,1228,170
26/12/2019,23,645,217,978,661,753,926,21,44,44,29,34,101,-1,529,344,133,60,38,559,304,629,1220,109,401,454,198,70,195,-1,536,330,undefined,-1,47,653,105,109,undefined,-1,50,12,3,4,401,4,485,84,96,62,72,230,19,undefined,118,70,347,-1,-1,122,701,110
27/12/2019,0,173,141,415,266,361,369,10,10,33,14,14,52,-1,127,96,101,40,12,228,142,356,575,69,167,176,133,19,101,-1,390,87,undefined,-1,22,317,73,48,undefined,-1,15,26,-1,2,174,-1,233,25,96,16,46,106,33,undefined,75,10,136,-1,-1,50,291,79
27/12/2019,1,76,46,217,143,115,170,7,7,14,2,7,29,-1,57,50,45,14,6,92,110,145,218,40,60,122,75,20,40,-1,212,26,undefined,-1,2,66,59,18,undefined,-1,16,15,3,-1,66,1,137,20,50,8,34,64,22,undefined,33,6,66,-1,-1,27,217,41
27/12/2019,2,53,37,139,79,63,77,9,2,15,1,7,13,-1,28,46,19,4,15,71,53,123,95,34,52,95,51,7,33,-1,205,7,undefined,-1,2,33,19,5,undefined,-1,7,7,-1,-1,61,-1,73,13,38,3,14,30,9,undefined,32,3,58,-1,-1,23,122,32
27/12/2019,3,35,32,97,65,63,64,13,6,3,1,1,4,-1,14,27,14,16,6,103,73,141,90,31,27,40,37,2,62,-1,112,5,undefined,-1,6,53,30,1,undefined,-1,3,14,5,1,32,-1,61,10,27,6,4,19,10,undefined,21,4,30,-1,-1,28,78,14
27/12/2019,4,39,40,71,74,51,43,12,8,6,5,1,7,-1,43,11,9,9,2,28,41,70,83,16,48,42,37,9,51,-1,82,8,undefined,-1,15,43,17,16,undefined,-1,2,3,-1,2,34,-1,39,7,19,9,16,13,16,undefined,8,4,25,-1,-1,7,59,13
27/12/2019,5,49,23,66,114,79,122,19,9,42,14,2,11,-1,59,18,29,26,13,19,23,70,123,19,154,74,62,6,83,-1,68,14,undefined,-1,7,49,20,7,undefined,-1,9,9,2,1,39,-1,67,32,43,7,6,13,1,undefined,8,17,75,2,-1,20,75,13
27/12/2019,6,85,48,109,182,140,336,68,30,116,36,10,39,-1,139,47,63,104,63,30,30,53,400,71,372,230,97,32,113,-1,49,34,undefined,-1,24,207,43,12,undefined,-1,44,23,12,6,80,5,137,80,59,21,33,36,8,undefined,17,119,143,12,-1,29,102,12
27/12/2019,7,167,133,227,375,283,609,139,135,394,158,30,112,-1,187,129,197,238,152,87,85,149,739,215,904,469,243,44,248,-1,137,38,undefined,-1,59,556,79,37,undefined,-1,96,32,17,9,242,12,253,108,88,53,47,93,18,undefined,69,446,363,15,-1,91,243,33
27/12/2019,8,518,309,412,622,544,969,341,173,527,227,60,199,-1,435,277,434,456,403,158,92,185,1303,353,1356,702,459,109,409,-1,420,61,undefined,-1,104,970,141,57,undefined,-1,207,35,12,13,413,21,527,196,154,83,91,144,35,undefined,164,475,598,37,-1,163,444,49
27/12/2019,9,1391,1024,574,1351,1095,1263,2195,176,315,197,41,244,-1,678,404,935,543,390,275,150,291,1876,385,1683,1133,654,183,572,-1,266,94,undefined,-1,207,1505,242,91,undefined,-1,217,31,39,28,727,21,951,340,236,172,116,237,53,undefined,248,282,790,59,-1,247,719,107
27/12/2019,10,1966,1629,783,2081,1555,1433,2399,253,245,173,81,277,-1,771,613,1336,403,303,383,251,505,2245,357,1477,1614,1033,278,996,-1,448,147,undefined,-1,199,1481,220,119,undefined,-1,251,39,17,16,822,37,1357,522,382,361,181,398,62,undefined,318,190,804,118,-1,359,912,172
27/12/2019,11,2978,2381,1340,2676,2371,1938,637,247,229,139,95,390,-1,728,1110,1636,428,255,756,516,758,2639,429,1328,2292,1321,305,1664,-1,595,192,undefined,-1,137,1702,231,180,undefined,-1,270,102,34,17,1370,31,1749,674,515,480,273,514,75,undefined,421,173,894,125,-1,393,1109,150
27/12/2019,12,3702,3094,1876,3343,3014,2137,676,354,355,144,98,423,-1,758,1520,2034,615,308,1224,713,1035,3193,448,1549,2671,1520,299,2838,-1,841,311,undefined,-1,198,2229,308,201,undefined,-1,345,128,66,46,1810,39,2085,899,666,573,307,611,61,undefined,553,263,968,134,-1,458,1200,235
27/12/2019,13,3954,3334,2094,3686,2821,2490,538,314,345,133,169,425,-1,856,1701,2037,539,271,1243,734,1054,3475,361,1558,2952,1524,361,1950,-1,820,362,undefined,-1,129,2343,248,263,undefined,-1,318,130,70,48,1904,27,2390,819,613,541,294,719,111,undefined,543,221,1020,154,-1,498,1348,287
27/12/2019,14,3887,3572,2205,3745,3070,2618,532,394,294,117,97,473,-1,965,1751,2074,391,279,1245,589,1102,3276,347,1390,3536,1113,280,2047,-1,794,405,undefined,-1,144,2432,228,254,undefined,-1,278,79,48,26,1985,28,2392,789,523,607,294,709,86,undefined,532,165,997,140,-1,466,1375,286
27/12/2019,15,4062,3458,2192,3753,3494,2793,694,330,438,120,84,402,-1,1034,1812,2004,492,331,1019,505,1121,3475,406,1693,3572,1126,274,2913,-1,790,434,undefined,-1,170,2655,255,194,undefined,-1,283,89,49,41,2204,27,2404,650,373,499,278,609,73,undefined,499,213,1136,191,-1,519,1351,312
27/12/2019,16,3831,3333,2395,3505,3284,2966,739,321,532,250,93,391,-1,960,1854,1850,425,393,1176,436,1047,3762,413,2003,3392,743,202,2027,-1,871,351,undefined,-1,185,2545,232,183,undefined,-1,297,83,80,48,1906,36,2288,372,229,508,197,667,74,undefined,489,338,1084,206,-1,458,1286,190
27/12/2019,17,3537,2869,2238,3371,3227,2851,1676,376,469,309,134,513,-1,1053,1944,1462,456,327,1202,504,1087,3699,435,1836,3156,573,161,1784,-1,929,378,undefined,-1,247,2509,276,208,undefined,-1,293,81,48,29,2000,51,2177,248,125,459,184,635,94,undefined,496,419,1100,203,-1,537,1395,212
27/12/2019,18,3276,2505,2035,3055,3180,2589,4041,302,224,160,120,569,-1,1020,1576,1099,474,235,1320,911,1309,2821,370,1628,2670,491,122,1758,-1,1011,488,undefined,-1,524,2801,260,326,undefined,-1,353,58,44,15,1948,36,1897,218,146,649,168,670,110,undefined,528,209,824,216,-1,463,1362,252
27/12/2019,19,2701,1908,2071,2649,3079,2139,400,252,121,103,178,560,-1,862,1415,872,321,156,1414,1093,1305,2392,347,1094,2410,551,110,2340,-1,1118,747,undefined,-1,195,2744,229,398,undefined,-1,326,75,63,40,1550,33,1421,228,138,680,160,662,75,undefined,501,175,733,185,-1,504,1368,198
27/12/2019,20,2722,1570,2054,2197,2593,2109,197,254,137,70,224,773,-1,853,1305,660,287,64,1426,1103,1312,2264,230,963,2140,520,149,836,-1,1033,949,undefined,-1,150,2768,224,493,undefined,-1,227,57,44,20,1587,22,1357,196,102,649,159,690,94,undefined,449,164,615,104,-1,421,1325,240
27/12/2019,21,1915,883,2183,1891,2687,2110,132,169,147,62,194,549,-1,808,1242,567,207,106,1307,793,1046,2530,260,986,1770,487,126,964,-1,1106,993,undefined,-1,138,2540,265,572,undefined,-1,184,34,21,13,1486,34,1325,192,121,536,121,685,85,undefined,470,82,569,18,-1,390,1345,157
27/12/2019,22,1171,478,1754,1428,2811,1918,101,109,129,41,171,499,-1,783,799,370,217,103,1054,776,1001,2182,238,739,1073,342,119,1745,-1,1093,843,undefined,-1,137,2062,388,390,undefined,-1,352,33,10,13,1102,21,855,164,116,386,97,469,58,undefined,300,68,472,8,-1,297,1089,142
27/12/2019,23,427,228,1112,718,1446,1220,39,56,61,21,67,209,-1,584,477,220,108,45,565,550,675,1391,99,522,582,232,56,328,-1,677,473,undefined,-1,58,1169,418,155,undefined,-1,96,14,6,5,621,13,533,87,72,104,64,440,48,undefined,197,67,339,5,-1,142,690,121
28/12/2019,0,227,138,654,496,809,680,47,27,19,6,19,47,-1,341,264,129,45,29,345,382,573,732,63,269,408,169,43,184,-1,537,227,undefined,-1,46,497,330,49,undefined,-1,36,3,-1,2,340,2,316,47,83,40,58,362,24,undefined,119,30,285,4,-1,83,379,81
28/12/2019,1,188,98,412,370,352,436,24,16,13,9,9,34,-1,175,128,70,24,22,243,234,400,455,58,160,912,83,11,64,-1,375,96,undefined,-1,25,246,250,16,undefined,-1,24,8,4,2,217,7,229,16,79,14,46,221,31,undefined,61,11,152,1,-1,52,262,46
28/12/2019,2,76,111,220,207,144,225,27,8,24,5,5,10,-1,131,55,44,11,11,78,199,375,318,35,71,157,83,7,71,-1,279,33,undefined,-1,20,107,231,20,undefined,-1,19,4,8,4,165,-1,162,12,52,12,14,174,14,undefined,22,10,98,4,-1,42,178,31
28/12/2019,3,69,68,233,157,77,155,11,5,11,3,-1,15,-1,103,47,41,9,14,107,139,227,290,23,73,107,44,5,50,-1,272,14,undefined,-1,6,54,182,9,undefined,-1,13,2,2,-1,108,1,106,10,31,12,14,120,13,undefined,37,7,73,-1,-1,14,190,20
28/12/2019,4,66,45,95,110,80,108,10,-1,10,2,-1,4,-1,84,39,28,15,6,64,72,180,248,17,82,56,61,10,27,-1,177,28,undefined,-1,7,28,50,13,undefined,-1,6,3,-1,-1,92,-1,101,8,43,8,20,39,18,undefined,9,-1,36,-1,-1,21,145,24
28/12/2019,5,15,31,100,69,70,140,22,9,12,9,1,6,-1,70,22,21,20,17,30,43,111,177,20,96,70,48,10,52,-1,150,9,undefined,-1,5,35,17,2,undefined,-1,10,6,1,-1,53,1,56,31,29,2,4,23,4,undefined,14,5,46,-1,-1,14,64,9
28/12/2019,6,69,27,77,108,132,221,58,38,48,12,16,43,-1,96,25,49,36,23,19,25,36,213,31,237,137,141,30,63,-1,84,21,undefined,-1,16,155,15,8,undefined,-1,20,41,4,4,86,1,96,46,44,22,26,37,10,undefined,17,15,102,6,-1,21,100,11
28/12/2019,7,126,80,220,208,201,382,121,78,63,25,23,88,-1,124,143,95,54,33,52,102,68,389,64,433,268,217,76,98,-1,97,31,undefined,-1,39,383,33,20,undefined,-1,41,15,9,20,154,7,163,114,108,35,64,44,20,undefined,50,28,179,19,-1,56,176,21
28/12/2019,8,352,202,313,353,365,603,238,96,97,97,46,133,-1,203,172,243,93,58,124,62,83,813,157,647,465,375,113,248,-1,128,45,undefined,-1,84,655,85,77,undefined,-1,75,20,14,11,241,8,343,177,191,75,84,110,37,undefined,91,63,207,44,-1,86,352,32
28/12/2019,9,839,643,460,896,777,1003,1465,144,109,55,58,186,-1,521,351,617,240,127,174,110,216,1485,233,1026,773,659,195,410,-1,229,72,undefined,-1,157,1166,125,103,undefined,-1,176,33,20,20,473,12,702,358,227,169,120,231,39,undefined,202,72,449,62,-1,197,705,97
28/12/2019,10,1654,1237,729,1535,1283,1337,1729,220,112,69,96,287,-1,643,526,968,258,163,369,318,408,1918,255,1220,1368,1082,266,864,-1,337,130,undefined,-1,123,1311,170,139,undefined,-1,192,45,18,14,687,10,1244,549,385,295,227,279,48,undefined,331,161,612,89,-1,316,854,144
28/12/2019,11,2574,2019,1152,2006,1849,1604,574,263,108,57,87,321,-1,527,912,1330,277,187,692,436,525,2103,271,1156,1817,1401,371,1209,-1,526,142,undefined,-1,113,1606,133,212,undefined,-1,211,56,42,20,992,11,1533,832,513,469,238,410,34,undefined,411,109,764,126,-1,357,1063,145
28/12/2019,12,3157,2289,1621,2680,2638,1871,560,274,93,76,83,336,-1,616,1290,1625,346,200,1166,685,645,2350,211,1099,2157,1653,390,1986,-1,725,241,undefined,-1,172,1784,143,213,undefined,-1,295,75,37,23,1254,26,1768,975,675,544,285,616,59,undefined,536,74,729,142,-1,439,1291,224
28/12/2019,13,3317,2705,1887,3059,3019,2048,359,270,118,69,88,360,-1,601,1555,1617,278,250,1248,716,834,2792,215,988,2469,1622,379,2744,-1,784,321,undefined,-1,140,2019,165,240,undefined,-1,382,57,45,24,1493,18,2062,923,630,590,263,659,56,undefined,570,99,785,113,-1,482,1368,334
28/12/2019,14,3653,2764,1892,3120,2857,2132,544,263,140,48,115,365,-1,665,1463,1766,282,170,1136,560,1098,2576,206,1053,2753,1352,334,2109,-1,716,346,undefined,-1,150,1884,165,202,undefined,-1,192,70,33,26,1571,30,2067,775,492,629,307,623,101,undefined,508,98,785,118,-1,489,1413,286
28/12/2019,15,3792,2939,1987,3301,2963,2583,899,293,112,61,87,335,-1,859,1795,1628,374,175,1136,490,1066,2920,213,1166,2994,1115,302,2081,-1,779,372,undefined,-1,188,1937,199,242,undefined,-1,261,61,44,22,1575,27,2000,717,424,561,253,605,76,undefined,474,80,758,172,-1,464,1300,294
28/12/2019,16,3432,2863,2091,3066,3326,2325,855,270,124,58,91,364,-1,847,1769,1397,277,179,1159,555,977,2977,255,1343,2761,807,166,2710,-1,781,353,undefined,-1,178,2166,209,253,undefined,-1,276,62,48,20,1779,34,1762,510,252,557,240,564,64,undefined,424,104,771,219,-1,452,1317,216
28/12/2019,17,2970,2555,2073,2855,3024,2447,1122,243,141,83,143,491,-1,773,1812,1205,311,124,1211,642,1029,2865,248,1428,2567,482,155,1535,-1,895,437,undefined,-1,238,2164,203,244,undefined,-1,270,48,40,19,1639,23,1659,234,141,560,161,601,83,undefined,488,132,711,224,-1,447,1358,192
28/12/2019,18,2670,1962,2139,2699,2794,2350,2656,258,181,90,167,528,-1,848,1481,835,376,197,1396,1055,1278,2379,283,1225,2572,520,189,1301,-1,1089,642,undefined,-1,218,2542,229,359,undefined,-1,448,57,33,13,1677,29,1596,249,114,772,135,660,57,undefined,490,122,809,240,-1,479,1407,236
28/12/2019,19,2603,1141,2545,2383,2921,2388,427,213,90,63,186,762,-1,903,1429,689,309,123,1562,1172,1317,2158,288,870,1476,542,138,2034,-1,1145,1000,undefined,-1,153,3034,258,511,undefined,-1,302,79,73,18,1618,39,1660,214,137,746,168,669,70,undefined,486,48,614,171,-1,460,1502,189
28/12/2019,20,2026,893,2248,2030,2771,2051,201,204,120,68,261,765,-1,800,1380,566,289,93,1429,1273,1361,2076,248,851,1423,537,137,531,-1,1021,1161,undefined,-1,165,3153,231,628,undefined,-1,193,42,28,6,1701,25,1316,188,170,662,116,566,80,undefined,467,64,521,109,-1,427,1281,186
28/12/2019,21,1255,498,1845,1811,2731,2043,175,135,91,45,213,638,-1,694,1206,499,184,115,1169,893,983,1989,250,755,1183,420,135,863,-1,1019,1213,undefined,-1,123,3211,280,610,undefined,-1,215,50,18,3,1492,28,912,226,134,520,151,637,73,undefined,402,103,483,16,-1,320,1190,169
28/12/2019,22,811,395,1737,1438,2370,1714,368,98,73,63,97,379,-1,652,888,350,210,85,1021,883,997,1791,208,670,957,296,76,1407,-1,917,953,undefined,-1,122,2591,309,437,undefined,-1,426,31,15,13,1048,20,782,138,82,471,110,567,53,undefined,276,88,510,8,-1,282,1034,166
28/12/2019,23,398,195,1216,1161,1424,1156,66,42,52,33,50,176,-1,501,451,299,70,54,646,433,706,1234,146,549,768,249,56,345,-1,852,767,undefined,-1,69,1287,347,225,undefined,-1,86,12,6,-1,582,7,462,92,91,128,114,472,23,undefined,203,67,361,8,-1,155,677,125
29/12/2019,0,231,134,781,533,846,693,35,20,16,5,22,79,-1,373,297,149,48,19,308,296,578,658,103,314,394,212,23,202,-1,598,295,undefined,-1,31,631,323,68,undefined,-1,64,15,-1,-1,402,2,315,52,79,38,68,329,16,undefined,115,19,246,4,-1,89,338,62
29/12/2019,1,149,78,476,358,326,376,38,10,21,1,7,26,-1,198,226,88,9,17,254,191,462,543,45,143,554,117,24,106,-1,498,133,undefined,-1,24,250,260,26,undefined,-1,47,5,3,-1,310,1,206,39,44,7,44,244,8,undefined,67,14,102,1,-1,50,248,61
29/12/2019,2,64,103,315,205,199,291,16,11,21,5,3,14,-1,215,137,44,18,18,131,82,359,347,20,127,224,66,10,79,-1,334,64,undefined,-1,30,135,162,25,undefined,-1,19,4,1,2,193,4,152,15,45,7,39,151,9,undefined,54,13,107,2,-1,42,175,23
29/12/2019,3,90,59,271,167,125,221,7,7,10,1,2,6,-1,154,119,50,24,6,125,83,348,298,29,85,151,78,3,66,-1,325,19,undefined,-1,6,44,213,18,undefined,-1,19,3,2,4,121,-1,104,9,35,4,24,150,5,undefined,49,8,59,3,-1,23,178,25
29/12/2019,4,42,36,132,115,91,133,5,2,16,3,10,11,-1,93,35,35,25,2,56,92,238,233,33,50,73,66,4,35,-1,209,31,undefined,-1,3,41,71,13,undefined,-1,9,3,2,2,50,2,97,19,44,8,23,69,12,undefined,40,7,53,-1,-1,19,143,13
29/12/2019,5,41,27,103,123,85,122,16,5,11,8,4,13,-1,106,29,32,17,7,29,33,151,218,29,96,81,48,16,59,-1,219,2,undefined,-1,9,45,21,9,undefined,-1,9,-1,-1,1,70,1,72,35,51,8,7,22,3,undefined,10,13,52,1,-1,18,71,17
29/12/2019,6,45,22,124,137,131,189,57,33,40,5,10,28,-1,103,45,58,17,15,25,32,71,281,40,205,151,103,16,77,-1,164,19,undefined,-1,29,158,9,9,undefined,-1,15,6,1,2,96,4,127,23,41,9,14,27,10,undefined,21,11,106,10,-1,23,79,22
29/12/2019,7,149,63,172,195,211,271,119,95,60,19,35,89,-1,111,78,90,48,26,35,112,91,449,88,351,269,213,31,148,-1,160,41,undefined,-1,37,378,38,14,undefined,-1,37,14,4,3,140,7,191,82,71,23,37,53,18,undefined,77,27,191,8,-1,66,187,22
29/12/2019,8,258,151,291,293,330,461,185,150,69,37,50,175,-1,179,172,212,114,64,110,57,102,686,131,623,514,333,70,245,-1,151,43,undefined,-1,32,637,52,52,undefined,-1,65,12,13,13,230,8,323,163,136,56,60,104,19,undefined,102,67,270,31,-1,98,315,68
29/12/2019,9,708,507,480,648,718,947,645,151,91,62,59,231,-1,377,331,457,197,91,164,150,222,1344,198,772,763,667,191,475,-1,267,126,undefined,-1,77,1089,112,76,undefined,-1,115,24,7,12,531,11,744,370,307,144,124,171,27,undefined,209,88,451,56,-1,226,667,73
29/12/2019,10,1424,1216,671,1320,1536,1277,864,266,97,86,82,251,-1,466,638,891,261,97,323,523,444,1891,270,940,1466,1062,272,1213,-1,455,126,undefined,-1,119,1319,150,107,undefined,-1,224,25,18,18,789,21,1162,592,505,351,169,364,30,undefined,339,143,644,99,-1,424,963,102
29/12/2019,11,2419,1830,1127,1925,2154,1637,420,244,93,75,76,402,-1,486,977,1271,232,121,593,497,579,2137,239,1065,1993,1410,308,2028,-1,526,148,undefined,-1,102,1632,162,155,undefined,-1,231,133,39,12,1086,18,1430,754,516,356,263,368,28,undefined,344,85,716,100,-1,187,1119,150
29/12/2019,12,2921,2389,1546,2524,2759,1698,326,228,102,81,79,347,-1,568,1251,1422,287,161,1160,664,766,2439,196,1052,2177,1505,368,2787,-1,762,283,undefined,-1,101,1990,143,175,undefined,-1,277,70,49,21,1340,21,1729,940,582,537,345,535,47,undefined,475,115,674,92,-1,483,1274,215
29/12/2019,13,3383,2274,1846,2884,2652,2005,258,271,109,47,86,376,-1,553,1432,1491,239,170,1281,718,855,2613,189,1006,2356,1354,344,2226,-1,835,409,undefined,-1,95,1916,130,275,undefined,-1,368,53,56,25,1553,14,1826,865,560,549,357,453,75,undefined,535,73,693,74,-1,456,1300,292
29/12/2019,14,3406,2313,1958,2735,2656,2193,285,250,140,71,97,383,-1,567,1347,1478,170,142,1315,437,814,2562,238,1167,2682,1075,340,2096,-1,871,497,undefined,-1,91,2052,155,210,undefined,-1,195,68,45,22,1395,14,1596,777,463,560,307,578,87,undefined,525,73,708,76,-1,404,1237,266
29/12/2019,15,3513,2524,1949,2929,3161,2086,432,295,126,69,70,328,-1,606,1532,1514,255,118,1207,383,826,2397,198,1266,2950,1009,320,2960,-1,843,386,undefined,-1,146,2265,133,174,undefined,-1,242,33,30,27,1499,30,1673,743,330,423,272,513,89,undefined,459,115,764,154,-1,416,1203,278
29/12/2019,16,3306,2596,1888,2866,2867,2255,469,272,106,95,102,381,-1,642,1508,1399,227,127,1087,419,853,2777,235,1098,2850,660,186,2014,-1,795,427,undefined,-1,135,2204,107,138,undefined,-1,282,84,40,15,1537,34,1702,499,232,419,169,495,60,undefined,460,149,742,159,-1,391,1194,206
29/12/2019,17,2880,2124,2058,2466,2920,2070,599,238,146,165,131,665,-1,652,1581,945,309,154,1116,537,922,2986,269,1321,2288,443,146,2305,-1,717,435,undefined,-1,152,2077,152,194,undefined,-1,241,114,31,16,1675,27,1772,222,138,549,153,582,98,undefined,451,1346,827,191,-1,460,1173,157
29/12/2019,18,2470,1442,1979,2158,2308,1958,1517,279,266,179,162,923,-1,724,1435,703,360,135,1155,679,1088,2236,301,1610,2237,475,139,809,-1,858,674,undefined,-1,172,2255,162,283,undefined,-1,336,194,44,16,1455,29,1663,228,189,607,190,490,119,undefined,477,4032,973,161,-1,464,1344,218
29/12/2019,19,1972,931,2325,2053,2212,1882,671,171,126,62,151,667,-1,756,1308,618,253,77,1425,1006,1319,2068,260,928,1066,492,163,887,-1,1075,825,undefined,-1,239,2384,157,394,undefined,-1,282,123,45,25,1764,19,1401,212,111,588,143,560,88,undefined,502,714,557,166,-1,402,1344,237
29/12/2019,20,1345,709,2013,1710,2891,1942,269,137,84,60,277,864,-1,636,1151,501,234,70,1183,1240,1248,1949,228,814,1018,503,121,1488,-1,967,948,undefined,-1,145,2989,191,399,undefined,-1,209,100,40,14,1630,34,1072,191,121,599,118,532,65,undefined,401,217,417,102,-1,342,1302,149
29/12/2019,21,1126,457,1766,1480,2355,1712,133,157,66,45,227,771,-1,661,948,464,160,42,1068,1035,1133,1838,215,739,1023,424,138,637,-1,856,997,undefined,-1,122,2287,126,452,undefined,-1,192,40,17,16,1475,32,822,176,97,505,147,417,65,undefined,327,288,484,16,-1,294,1130,128
29/12/2019,22,886,290,1278,952,1728,1286,83,205,128,101,111,687,-1,600,670,262,160,83,746,540,851,1643,271,1178,788,333,92,460,-1,673,893,undefined,-1,108,1799,110,256,undefined,-1,321,26,16,9,904,14,678,130,104,291,87,237,41,undefined,223,3446,1041,6,-1,279,982,135
29/12/2019,23,299,163,738,538,992,955,70,58,47,36,62,272,-1,419,326,205,67,52,412,392,631,1073,107,442,383,216,46,211,-1,517,445,undefined,-1,48,809,73,103,undefined,-1,56,14,6,4,487,8,331,52,70,114,69,131,35,undefined,113,183,335,12,-1,137,613,123
30/12/2019,0,151,72,465,278,409,471,29,24,27,6,32,86,-1,179,154,108,54,30,244,212,443,455,75,239,199,194,27,103,-1,408,178,undefined,-1,16,313,44,26,undefined,-1,17,6,3,5,247,2,255,42,77,28,63,107,30,undefined,87,28,142,2,-1,74,302,49
30/12/2019,1,80,49,302,244,299,265,14,5,22,3,18,31,-1,60,103,75,32,27,86,60,289,358,27,49,152,123,10,70,-1,272,88,undefined,-1,36,230,30,23,undefined,-1,18,5,-1,5,125,3,108,17,47,12,25,73,23,undefined,38,9,101,3,-1,69,180,36
30/12/2019,2,30,25,143,58,87,131,8,2,14,5,6,14,-1,54,47,26,19,7,55,27,139,177,35,59,58,69,7,44,-1,125,17,undefined,-1,9,63,7,4,undefined,-1,11,1,1,-1,62,1,78,6,44,2,24,15,11,undefined,23,4,47,2,-1,14,130,30
30/12/2019,3,21,26,67,51,67,52,4,1,4,1,3,9,-1,20,11,18,22,6,32,33,78,120,15,27,85,36,4,49,-1,93,122,undefined,-1,6,36,14,5,undefined,-1,13,9,2,5,41,1,42,5,37,-1,5,14,9,undefined,11,14,22,-1,-1,9,82,17
30/12/2019,4,15,14,69,46,74,51,2,2,7,7,-1,5,-1,40,15,6,5,6,10,25,64,55,8,48,42,37,8,59,-1,50,20,undefined,-1,6,19,4,11,undefined,-1,12,4,-1,3,18,-1,21,6,50,3,8,18,6,undefined,12,15,30,1,-1,4,71,13
30/12/2019,5,25,12,50,69,98,137,17,19,51,13,3,9,-1,68,8,25,43,22,18,25,70,134,24,159,66,35,6,71,-1,56,16,undefined,-1,14,71,21,8,undefined,-1,31,3,-1,2,33,-1,57,12,31,21,20,18,-1,undefined,11,23,71,-1,-1,12,56,9
30/12/2019,6,73,54,87,125,143,305,123,45,162,54,23,62,-1,107,57,81,102,65,34,22,75,415,110,457,219,58,14,102,-1,30,21,undefined,-1,21,217,29,2,undefined,-1,30,12,6,5,98,9,146,14,63,17,38,30,8,undefined,26,125,193,5,-1,36,121,25
30/12/2019,7,172,112,188,255,304,653,391,114,475,182,29,105,-1,216,118,211,269,194,55,45,141,834,256,1113,494,141,33,286,-1,78,35,undefined,-1,66,549,80,41,undefined,-1,112,28,13,12,212,14,267,66,45,54,52,91,17,undefined,87,499,459,15,-1,88,270,34
30/12/2019,8,407,345,335,509,510,1133,194,168,684,245,24,192,-1,350,247,367,594,514,89,72,185,1489,458,1547,588,273,94,418,-1,257,71,undefined,-1,83,840,168,60,undefined,-1,202,300,16,11,410,18,486,172,89,135,61,160,15,undefined,168,807,725,48,-1,143,482,32
30/12/2019,9,926,852,503,906,767,1041,100,158,371,188,49,161,-1,316,318,810,538,380,171,165,264,1550,332,1435,800,390,97,570,-1,255,103,undefined,-1,101,943,206,108,undefined,-1,223,637,26,15,563,35,810,204,100,219,84,232,30,undefined,238,476,622,68,-1,203,713,98
30/12/2019,10,1309,1218,722,1490,1166,1198,108,174,209,94,19,161,-1,384,591,1114,441,298,351,294,451,1807,308,1312,1258,480,115,885,-1,346,112,undefined,-1,73,1073,220,148,undefined,-1,269,491,47,20,786,21,994,283,102,368,129,319,67,undefined,355,297,692,113,-1,312,755,145
30/12/2019,11,2051,1702,971,1939,1618,1404,113,194,227,78,48,249,-1,495,846,1452,401,227,523,353,516,1993,291,1210,1587,471,133,1288,-1,504,128,undefined,-1,82,1310,299,130,undefined,-1,244,325,27,15,883,26,1339,275,98,324,126,426,54,undefined,429,271,723,121,-1,326,908,154
30/12/2019,12,2537,2268,1258,2398,1790,1499,114,227,309,111,40,221,-1,440,1093,1588,730,291,908,523,811,2440,402,1407,1877,555,98,1439,-1,613,232,undefined,-1,112,1722,296,193,undefined,-1,375,689,39,30,1264,19,1456,252,103,599,150,511,63,undefined,531,434,841,124,-1,356,1027,176
30/12/2019,13,2942,2164,1345,2556,1858,1553,32,190,283,106,15,103,-1,367,1116,1681,595,255,1055,373,871,2592,361,1289,1880,454,110,1760,-1,643,230,undefined,-1,118,1601,233,219,undefined,-1,286,990,18,13,1262,10,1501,228,138,572,179,527,25,undefined,608,350,927,44,-1,371,1082,196
30/12/2019,14,2760,1895,1339,2371,1676,1508,45,202,231,86,14,85,-1,344,1010,1301,316,208,1003,208,777,2072,322,1239,1935,398,88,1690,-1,494,210,undefined,-1,103,1616,248,158,undefined,-1,203,1476,40,24,1100,28,1340,176,95,546,145,444,61,undefined,520,234,767,82,-1,252,815,204
30/12/2019,15,2338,1903,1263,2190,1652,1647,50,175,346,166,22,114,-1,485,1067,1365,344,228,763,273,665,2126,321,1477,1855,344,74,1394,-1,496,171,undefined,-1,100,1625,232,127,undefined,-1,157,925,31,8,1073,11,1321,155,90,559,145,435,42,undefined,378,356,833,114,-1,313,949,163
30/12/2019,16,2213,1864,1381,2285,1635,1875,88,157,580,325,17,145,-1,535,1135,1154,331,472,704,267,663,2458,320,1837,1928,280,106,1247,-1,594,254,undefined,-1,109,1771,216,154,undefined,-1,171,432,21,7,1139,19,1531,150,106,471,137,500,39,undefined,359,538,841,131,-1,271,1126,139
30/12/2019,17,2261,1767,1475,2091,1614,2018,113,198,618,347,24,164,-1,665,1335,1000,391,442,832,410,737,2924,382,1818,1717,203,102,971,-1,639,200,undefined,-1,126,1740,208,168,undefined,-1,170,837,26,8,1126,28,1377,155,55,484,122,504,44,undefined,376,629,906,144,-1,347,1125,161
30/12/2019,18,1767,1328,1380,1785,1273,1577,87,178,218,157,39,242,-1,553,1076,714,327,178,1045,595,708,2123,229,1338,1584,218,89,537,-1,690,398,undefined,-1,73,1922,210,243,undefined,-1,124,660,29,6,1024,29,1256,154,69,520,98,492,57,undefined,359,261,680,137,-1,370,1171,147
30/12/2019,19,1421,739,1976,1611,1373,1495,67,82,125,87,59,289,-1,425,1052,470,175,91,1055,755,850,1806,260,885,782,323,65,471,-1,757,635,undefined,-1,53,1952,238,339,undefined,-1,120,419,37,11,927,20,1167,132,118,545,132,462,30,undefined,387,161,488,95,-1,346,1167,189
30/12/2019,20,783,491,1738,1164,1348,1111,62,87,85,42,75,375,-1,360,852,401,235,114,891,648,841,1499,190,693,647,309,101,312,-1,726,631,undefined,-1,57,1817,194,293,undefined,-1,149,140,10,5,847,12,845,144,90,471,132,439,52,undefined,338,98,425,110,-1,284,959,180
30/12/2019,21,500,312,1423,1076,1665,1472,60,100,44,48,109,489,-1,563,787,337,158,65,830,494,843,1650,192,611,692,305,77,534,-1,748,756,undefined,-1,47,2357,128,401,undefined,-1,142,222,19,15,806,19,658,128,103,509,104,319,51,undefined,298,59,361,15,-1,249,970,119
30/12/2019,22,387,201,1016,659,1092,1052,74,46,74,22,70,230,-1,408,545,166,102,80,526,359,594,1137,138,457,494,237,69,219,-1,519,475,undefined,-1,37,1510,106,228,undefined,-1,80,158,17,11,525,21,455,105,76,304,72,191,47,undefined,203,47,289,11,-1,248,784,131
30/12/2019,23,175,96,726,381,596,757,21,51,40,8,30,139,-1,326,341,93,80,37,376,141,348,672,67,309,314,133,40,136,-1,354,225,undefined,-1,17,834,61,104,undefined,-1,52,248,5,1,280,5,279,38,82,108,57,117,26,undefined,76,33,228,11,-1,104,495,80
31/12/2019,0,94,70,455,219,292,379,6,16,18,7,19,34,-1,122,141,65,37,16,161,57,254,331,88,174,275,115,19,73,-1,312,80,undefined,-1,15,361,28,44,undefined,-1,22,67,2,2,143,3,189,31,81,29,45,64,13,undefined,47,31,126,1,-1,66,281,54
31/12/2019,1,53,45,255,107,144,168,7,3,11,8,3,21,-1,46,81,43,15,5,124,37,179,171,32,53,144,77,16,39,-1,300,42,undefined,-1,1,146,9,9,undefined,-1,8,83,2,-1,68,2,97,16,49,12,45,62,9,undefined,53,10,66,6,-1,45,137,40
31/12/2019,2,22,27,83,50,72,70,5,5,3,3,2,4,-1,36,37,15,2,4,55,37,86,113,11,26,123,59,2,32,-1,142,5,undefined,-1,4,70,16,14,undefined,-1,25,71,-1,-1,26,1,68,7,40,-1,29,23,10,undefined,12,7,59,2,-1,23,103,25
31/12/2019,3,12,16,57,39,48,58,18,2,3,2,4,6,-1,22,18,9,7,5,25,14,58,79,9,23,47,28,1,37,-1,36,16,undefined,-1,3,30,-1,8,undefined,-1,4,73,-1,-1,17,-1,62,1,30,1,20,20,7,undefined,15,2,24,-1,-1,14,74,26
31/12/2019,4,4,7,31,35,43,58,2,1,5,3,-1,2,-1,45,5,14,6,2,11,23,53,35,7,26,28,30,6,43,-1,21,7,undefined,-1,3,28,5,4,undefined,-1,3,70,1,-1,18,-1,32,10,12,2,7,7,2,undefined,5,-1,16,-1,-1,5,30,15
31/12/2019,5,11,13,51,59,95,93,11,6,31,9,-1,4,-1,48,9,32,28,10,8,11,24,113,23,132,47,31,10,65,-1,40,28,undefined,-1,8,75,11,10,undefined,-1,12,73,1,-1,12,1,53,16,11,14,15,8,3,undefined,7,14,56,1,-1,20,68,12
31/12/2019,6,107,42,120,122,161,292,45,27,115,69,5,19,-1,95,49,57,85,55,41,32,43,339,90,422,177,109,25,76,-1,38,16,undefined,-1,19,206,25,7,undefined,-1,36,47,7,7,65,5,108,62,55,8,39,40,9,undefined,18,91,154,1,-1,33,106,11
31/12/2019,7,161,122,196,216,242,578,83,91,380,196,24,79,-1,195,105,191,205,214,36,34,83,582,188,867,288,255,63,196,-1,68,26,undefined,-1,59,522,57,16,undefined,-1,88,25,7,8,160,16,239,96,138,31,35,55,15,undefined,39,382,369,14,-1,84,262,18
31/12/2019,8,308,214,263,430,454,1027,178,122,497,209,33,164,-1,335,195,306,478,400,114,46,136,966,336,1418,451,384,164,374,-1,212,68,undefined,-1,73,779,118,52,undefined,-1,186,38,14,9,318,29,389,195,161,115,88,117,24,undefined,135,515,643,30,-1,138,375,49
31/12/2019,9,787,587,424,769,722,1070,166,150,273,131,40,178,-1,381,337,617,504,335,154,117,185,1240,288,1197,650,649,191,481,-1,226,92,undefined,-1,99,893,180,103,undefined,-1,206,61,19,23,418,29,664,340,273,160,130,214,55,undefined,180,332,707,72,-1,199,652,117
31/12/2019,10,1394,1297,652,1497,1376,1304,200,216,194,93,64,298,-1,419,618,1009,353,295,302,274,431,1712,303,1167,1136,1078,291,853,-1,378,115,undefined,-1,101,1247,199,126,undefined,-1,231,119,38,28,714,22,1066,607,387,289,193,355,72,undefined,318,207,705,119,-1,303,832,167
31/12/2019,11,2520,2062,1127,2142,2078,1774,212,304,244,116,102,436,-1,674,981,1411,491,240,604,465,703,2436,384,1230,1660,1543,391,1442,-1,561,220,undefined,-1,185,1820,239,243,undefined,-1,279,262,37,22,1042,23,1495,773,518,464,289,428,82,undefined,438,180,799,140,-1,402,1119,228
31/12/2019,12,3319,2901,1721,2885,2724,2151,327,385,352,175,109,477,-1,715,1507,1941,687,293,1253,699,928,2911,556,1444,2208,1948,494,2064,-1,766,252,undefined,-1,157,2489,329,247,undefined,-1,316,239,34,26,1571,29,1953,1137,730,623,375,623,92,undefined,661,230,951,151,-1,395,1427,245
31/12/2019,13,3661,3231,1980,3304,3486,2639,351,399,418,179,131,609,-1,861,1739,1934,604,310,1313,813,1200,3292,432,1670,2610,1747,436,2882,-1,860,347,undefined,-1,176,2713,270,330,undefined,-1,318,210,64,32,1825,29,2231,1215,778,592,432,754,124,undefined,591,265,1036,96,-1,534,1585,316
31/12/2019,14,3651,3254,2054,3457,2989,2830,323,335,415,180,126,636,-1,920,1847,1952,443,364,1250,616,1227,3589,472,1740,2813,1284,322,2016,-1,744,391,undefined,-1,194,3185,293,285,undefined,-1,294,200,48,33,1902,39,2205,908,590,700,308,613,101,undefined,567,293,1087,131,-1,508,1564,265
31/12/2019,15,3892,3087,2166,3496,3103,3070,360,443,532,266,144,706,-1,1063,1875,1833,461,368,1129,559,1137,3983,434,2026,3210,1050,317,2122,-1,909,416,undefined,-1,237,3000,255,235,undefined,-1,299,123,43,34,1849,57,2337,799,346,592,299,732,81,undefined,592,287,1265,214,-1,477,1755,300
31/12/2019,16,3673,2983,2216,3433,3899,3076,447,352,495,285,175,673,-1,968,1890,1736,383,305,1158,460,1229,4262,466,2046,3260,579,197,2354,-1,793,275,undefined,-1,211,3263,271,246,undefined,-1,208,134,51,30,2015,34,2358,408,162,521,214,669,91,undefined,517,375,1092,241,-1,434,1645,229
31/12/2019,17,3285,2379,2482,3513,3636,2901,432,354,364,319,168,866,-1,941,2314,1085,405,250,1163,697,1225,4126,454,1842,2829,578,140,2228,-1,883,379,undefined,-1,225,3600,281,262,undefined,-1,236,185,45,23,2300,29,2578,252,162,473,170,633,81,undefined,560,328,1109,206,-1,438,1698,230
31/12/2019,18,3059,1718,2975,3636,3924,2918,559,347,333,285,324,1403,-1,923,2231,818,332,113,1171,898,1367,3798,370,1839,2804,522,142,2288,-1,920,371,undefined,-1,227,4088,296,482,undefined,-1,183,129,37,24,2560,42,2777,242,136,454,169,541,66,undefined,499,302,987,177,-1,471,1817,298
31/12/2019,19,2276,1360,3757,3455,4018,3356,1267,288,364,291,551,1757,-1,1231,2281,744,381,153,1659,1110,1597,3487,430,1570,2280,592,124,2675,-1,1107,514,undefined,-1,377,5693,327,591,undefined,-1,265,121,29,16,2356,16,2643,190,114,388,175,666,82,undefined,489,408,794,225,-1,528,1858,442
31/12/2019,20,1993,1085,3844,3143,2529,3770,2128,365,344,268,867,2289,-1,1578,1989,761,567,212,1606,1162,1726,3456,403,1604,2794,534,144,1788,-1,1082,567,undefined,-1,470,6898,396,596,undefined,-1,203,79,27,10,2588,25,2376,195,154,336,177,605,71,undefined,470,372,837,125,-1,485,1926,362
31/12/2019,21,1537,765,3688,3198,3230,4020,3772,456,513,333,1488,3497,-1,2116,2011,652,564,256,1517,941,1615,3161,417,1781,3192,507,101,2217,-1,995,570,undefined,-1,782,8098,405,539,undefined,-1,380,39,5,6,2782,15,2151,156,160,244,208,683,58,undefined,540,590,802,4,-1,463,1796,409
31/12/2019,22,1607,941,4543,3490,3253,4319,3257,541,861,344,1941,4996,-1,629,1985,1085,741,416,1431,1210,1860,2502,578,1604,4456,500,136,2722,-1,999,577,undefined,-1,1247,9912,510,428,undefined,-1,385,50,10,5,2748,6,2468,179,221,205,219,674,53,undefined,476,1256,889,1,-1,479,1848,391
31/12/2019,23,732,471,2791,2808,2106,5000,2401,621,1070,395,1848,5209,-1,561,2014,585,803,389,954,1258,1546,3198,476,1371,4595,337,192,1926,-1,730,310,undefined,-1,796,7597,519,254,undefined,-1,391,19,9,11,3274,6,2471,243,326,86,333,519,58,undefined,278,1380,801,2,-1,401,1477,283


==> Figures/Australia/big/December_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
1/12/20,0,52,26,163,78,156,104,19,10,6,-1,13,32,-1,27,-1,18,10,6,73,19,-1,140,17,67,-1,45,18,38,31,56,61,undefined,-1,1,125,10,33,undefined,1,18,18,4,4,29,166,9,128,16,59,8,8,37,-1,undefined,27,11,59,39,-1,25,143,27,51,9,31,64,-1,-1,-1,9,2,47,22,undefined,undefined,undefined,undefined
1/12/20,1,23,27,81,48,53,55,4,17,7,3,10,22,-1,15,-1,6,6,5,61,15,-1,73,18,30,-1,51,4,31,7,43,18,undefined,-1,3,71,4,9,undefined,1,1,6,7,3,15,113,1,59,2,39,14,13,17,-1,undefined,11,12,55,18,-1,17,94,24,24,1,11,34,-1,-1,-1,6,7,4,16,undefined,undefined,undefined,undefined
1/12/20,2,13,4,55,17,42,20,2,1,2,7,1,1,-1,3,-1,9,1,3,23,16,-1,88,11,34,-1,39,3,38,2,16,17,undefined,-1,2,28,7,4,undefined,4,4,1,1,1,14,51,-1,43,5,32,7,15,12,-1,undefined,15,6,57,11,-1,9,100,17,18,5,22,27,-1,-1,-1,14,16,4,7,undefined,undefined,undefined,undefined
1/12/20,3,8,7,30,21,42,11,-1,2,1,-1,6,6,-1,1,-1,17,6,3,16,8,-1,44,7,6,-1,35,3,28,3,15,5,undefined,-1,-1,27,6,5,undefined,2,-1,1,1,2,12,27,-1,33,6,8,4,9,4,-1,undefined,5,-1,13,4,-1,7,31,13,14,1,9,21,-1,-1,-1,-1,2,2,7,undefined,undefined,undefined,undefined
1/12/20,4,12,9,15,23,36,23,3,1,6,4,-1,4,-1,13,-1,1,10,4,11,7,-1,46,5,27,-1,11,2,33,3,5,4,undefined,-1,10,9,3,11,undefined,-1,-1,1,-1,-1,5,41,3,18,3,19,6,-1,6,-1,undefined,8,4,35,7,-1,11,16,27,8,2,2,16,-1,-1,-1,-1,-1,3,9,undefined,undefined,undefined,undefined
1/12/20,5,11,8,44,52,80,120,25,27,28,10,3,17,-1,66,-1,30,29,6,24,12,-1,168,20,111,-1,58,10,61,18,21,35,undefined,-1,17,84,8,9,undefined,3,21,11,3,3,27,167,2,75,18,10,9,17,18,-1,undefined,20,25,82,14,-1,19,113,74,6,13,22,24,8,2,6,-1,17,22,16,undefined,undefined,undefined,undefined
1/12/20,6,86,34,96,134,201,295,106,97,121,29,27,74,-1,123,-1,62,106,41,37,14,-1,304,63,278,-1,107,23,180,59,37,42,undefined,-1,34,278,43,17,undefined,22,40,50,19,17,69,341,24,135,37,48,27,62,34,-1,undefined,132,91,169,66,-1,43,330,50,36,47,47,38,64,37,26,11,17,89,35,undefined,undefined,undefined,undefined
1/12/20,7,119,94,128,199,339,371,164,192,192,48,48,163,-1,207,-1,158,220,178,47,24,-1,534,106,541,-1,179,61,335,84,71,47,undefined,-1,56,384,72,23,undefined,62,74,77,41,31,101,495,23,195,109,42,46,71,62,-1,undefined,43,150,313,109,-1,90,256,44,82,134,113,89,157,74,112,84,25,100,60,undefined,undefined,undefined,undefined
1/12/20,8,235,162,193,378,513,573,143,232,213,56,58,209,-1,239,-1,321,361,264,64,44,-1,884,195,890,-1,255,80,426,113,77,86,undefined,-1,64,521,201,60,undefined,83,186,138,56,42,198,862,29,343,119,63,102,90,151,-1,undefined,74,168,486,203,-1,152,353,47,162,179,193,153,286,206,238,118,35,159,154,undefined,undefined,undefined,undefined
1/12/20,9,570,310,328,701,465,463,67,159,123,55,30,113,-1,181,-1,438,281,245,118,77,-1,865,129,652,-1,352,102,369,96,105,112,undefined,-1,80,349,195,70,undefined,95,137,123,50,38,209,1130,32,490,181,90,202,102,134,-1,undefined,302,142,460,249,-1,161,506,61,190,161,183,252,293,193,278,160,114,157,118,undefined,undefined,undefined,undefined
1/12/20,10,864,571,445,927,480,429,59,129,110,59,32,151,-1,173,-1,612,260,233,193,80,-1,932,100,621,-1,420,100,308,113,155,120,undefined,-1,40,353,203,99,undefined,107,172,140,63,39,303,1337,52,566,209,94,273,161,196,-1,undefined,169,126,401,279,-1,194,528,83,242,136,218,414,402,237,337,150,61,234,90,undefined,undefined,undefined,undefined
1/12/20,11,1284,803,630,1220,494,484,96,114,130,49,18,86,-1,143,-1,867,260,202,328,163,-1,1126,120,555,-1,523,115,314,91,223,159,undefined,-1,54,390,180,121,undefined,120,153,181,51,38,409,1444,44,669,228,110,288,147,196,-1,undefined,204,114,393,286,-1,211,627,119,339,101,202,374,387,234,332,221,25,161,115,undefined,undefined,undefined,undefined
1/12/20,12,1347,902,822,1442,514,572,33,117,141,49,21,78,-1,157,-1,854,321,176,368,162,-1,1088,159,645,-1,580,111,295,69,335,158,undefined,-1,33,397,249,116,undefined,231,294,206,94,35,468,1643,60,818,246,88,330,203,282,-1,undefined,334,120,434,307,-1,311,733,126,483,130,273,548,539,290,397,192,35,137,142,undefined,undefined,undefined,undefined
1/12/20,13,1472,971,982,1602,635,567,56,152,153,52,27,168,-1,210,-1,877,327,197,495,195,-1,1316,172,611,-1,677,134,358,85,290,217,undefined,-1,57,404,277,154,undefined,199,174,169,73,23,592,1737,72,1059,286,144,318,192,376,-1,undefined,290,157,475,444,-1,223,891,126,455,143,343,718,523,348,338,241,36,146,175,undefined,undefined,undefined,undefined
1/12/20,14,1542,898,1113,1576,619,716,49,156,113,41,21,130,-1,270,-1,921,258,211,489,219,-1,1116,117,581,-1,523,139,343,152,298,135,undefined,-1,57,534,203,118,undefined,124,157,188,53,34,632,1562,73,977,289,126,362,150,336,-1,undefined,284,123,464,462,-1,240,1067,143,399,154,404,803,425,306,237,175,14,144,127,undefined,undefined,undefined,undefined
1/12/20,15,1413,853,1016,1495,602,748,60,185,172,33,27,130,-1,223,-1,737,245,191,344,181,-1,1322,155,743,-1,445,106,378,115,289,154,undefined,-1,58,481,196,111,undefined,94,102,172,40,28,466,1725,52,1027,208,108,287,126,305,-1,undefined,253,147,469,428,-1,245,1075,171,380,118,353,813,407,267,228,190,14,152,116,undefined,undefined,undefined,undefined
1/12/20,16,1470,766,1104,1469,795,768,78,189,209,24,44,164,-1,273,-1,684,231,206,325,161,-1,1454,155,881,-1,289,80,436,122,256,165,undefined,-1,52,567,201,101,undefined,88,133,118,37,27,536,1547,38,966,133,67,200,118,289,-1,undefined,210,210,442,444,-1,289,964,138,388,157,358,865,351,267,202,193,6,168,148,undefined,undefined,undefined,undefined
1/12/20,17,1389,658,1105,1297,882,992,141,254,215,27,68,265,-1,322,-1,500,289,261,438,204,-1,1550,188,978,-1,312,111,513,167,288,212,undefined,-1,70,731,196,122,undefined,85,138,165,63,18,563,1702,49,823,159,65,297,109,276,-1,undefined,254,186,500,514,-1,280,1106,139,399,175,432,993,448,244,233,217,21,210,169,undefined,undefined,undefined,undefined
1/12/20,18,1098,446,1012,1051,852,824,174,256,128,33,68,286,-1,279,-1,290,170,137,468,220,-1,1480,176,629,-1,509,157,402,180,374,286,undefined,-1,51,800,155,132,undefined,60,120,101,41,24,548,1378,55,825,247,97,259,108,247,-1,undefined,229,152,390,486,-1,272,1358,127,291,123,352,804,375,230,103,252,11,167,89,undefined,undefined,undefined,undefined
1/12/20,19,888,301,1039,802,726,608,131,186,59,50,77,362,-1,215,-1,179,109,69,495,249,-1,1375,118,374,-1,465,155,218,152,343,367,undefined,-1,42,717,97,173,undefined,36,129,99,47,18,452,1013,34,795,211,93,277,96,241,-1,undefined,189,133,216,408,-1,253,1266,120,279,63,331,671,269,146,51,224,20,134,52,undefined,undefined,undefined,undefined
1/12/20,20,554,193,949,602,734,541,122,156,59,33,95,317,-1,165,-1,132,108,53,439,269,-1,1093,85,279,-1,325,86,249,169,289,379,undefined,-1,19,596,81,188,undefined,24,108,90,35,13,398,892,32,570,116,90,322,85,180,-1,undefined,145,87,163,269,-1,174,986,114,215,41,283,644,127,76,63,242,4,151,65,undefined,undefined,undefined,undefined
1/12/20,21,415,157,722,633,575,483,50,104,40,28,91,264,-1,121,-1,96,62,41,462,180,-1,893,85,253,-1,157,69,242,142,225,355,undefined,-1,17,493,47,176,undefined,16,87,83,19,13,326,831,23,364,103,58,190,45,133,-1,undefined,150,73,164,149,-1,173,735,113,150,29,249,690,-1,-1,-1,158,7,152,41,undefined,undefined,undefined,undefined
1/12/20,22,270,135,555,384,409,358,24,28,46,20,36,118,-1,119,-1,63,64,22,229,110,-1,515,38,170,-1,136,56,118,62,154,240,undefined,-1,8,293,27,91,undefined,4,71,33,8,3,214,642,14,184,65,49,105,34,72,-1,undefined,80,46,118,107,-1,125,513,65,121,18,188,352,-1,-1,-1,79,6,99,24,undefined,undefined,undefined,undefined
1/12/20,23,85,54,277,167,283,242,17,12,16,6,25,81,-1,103,-1,39,16,13,113,56,-1,320,44,89,-1,86,10,79,46,89,146,undefined,-1,8,183,32,42,undefined,3,29,26,7,8,102,314,9,145,28,47,35,24,36,-1,undefined,53,17,77,61,-1,67,280,46,14,9,97,159,-1,-1,-1,12,7,59,13,undefined,undefined,undefined,undefined
2/12/20,0,52,28,93,63,73,98,14,18,7,1,6,31,-1,38,-1,16,16,6,38,27,-1,178,13,41,-1,37,13,35,15,35,24,undefined,-1,4,59,9,8,undefined,2,8,15,2,2,49,107,10,92,13,47,4,13,15,-1,undefined,17,11,32,34,-1,31,155,42,11,7,24,45,-1,-1,-1,4,-1,18,3,undefined,undefined,undefined,undefined
2/12/20,1,25,20,119,20,53,46,13,4,2,-1,1,11,-1,12,-1,5,7,3,65,5,-1,69,13,11,-1,30,3,35,5,37,15,undefined,-1,5,33,7,3,undefined,-1,8,8,2,-1,28,69,7,60,4,45,5,9,15,-1,undefined,10,14,35,33,-1,20,138,39,1,2,17,56,-1,-1,-1,6,1,4,12,undefined,undefined,undefined,undefined
2/12/20,2,12,4,41,20,36,20,1,4,-1,1,2,4,-1,8,-1,5,2,2,25,13,-1,75,9,11,-1,28,5,27,2,18,26,undefined,-1,-1,31,4,3,undefined,-1,7,3,3,1,30,61,-1,32,3,34,1,5,12,-1,undefined,18,12,36,12,-1,2,52,14,-1,3,9,34,-1,-1,-1,14,1,4,6,undefined,undefined,undefined,undefined
2/12/20,3,6,6,35,15,39,11,1,4,2,2,1,6,-1,4,-1,10,4,2,8,15,-1,57,10,5,-1,18,1,35,4,23,4,undefined,-1,-1,14,7,8,undefined,-1,1,2,1,1,12,24,-1,34,-1,14,-1,14,3,-1,undefined,5,5,19,4,-1,4,30,11,-1,3,4,19,-1,-1,-1,5,-1,9,6,undefined,undefined,undefined,undefined
2/12/20,4,9,6,24,16,46,16,12,4,4,2,-1,-1,-1,12,-1,2,7,1,27,13,-1,35,3,10,-1,25,6,51,4,17,18,undefined,-1,3,8,3,10,undefined,1,3,2,-1,-1,2,37,5,11,4,38,5,6,4,-1,undefined,1,4,13,1,-1,18,40,6,-1,2,1,20,-1,-1,-1,-1,2,3,3,undefined,undefined,undefined,undefined
2/12/20,5,15,13,40,54,95,142,19,37,29,6,5,17,-1,57,-1,25,38,13,22,7,-1,175,13,110,-1,51,8,94,12,21,25,undefined,-1,7,82,9,15,undefined,2,18,12,2,3,18,187,3,80,11,31,11,21,6,-1,undefined,28,31,70,9,-1,22,112,13,7,10,20,23,4,5,2,-1,3,20,19,undefined,undefined,undefined,undefined
2/12/20,6,66,30,84,128,187,315,93,96,91,29,29,119,-1,140,-1,73,91,43,32,18,-1,350,63,275,-1,109,11,241,44,54,55,undefined,-1,23,266,33,10,undefined,20,24,64,24,14,74,340,13,136,27,47,19,81,28,-1,undefined,141,96,156,81,-1,65,353,34,37,51,43,51,84,48,29,3,7,87,29,undefined,undefined,undefined,undefined
2/12/20,7,142,67,147,217,398,459,151,157,164,39,47,387,-1,220,-1,173,205,157,31,22,-1,653,139,487,-1,100,38,406,102,58,63,undefined,-1,47,409,78,27,undefined,56,71,90,40,29,101,473,40,207,74,52,74,61,85,-1,undefined,80,134,255,103,-1,109,268,43,100,81,95,106,140,85,129,72,16,116,56,undefined,undefined,undefined,undefined
2/12/20,8,286,160,195,387,523,551,158,228,193,45,66,392,-1,227,-1,341,381,328,77,52,-1,916,222,674,-1,184,81,534,113,94,107,undefined,-1,40,522,206,56,undefined,99,162,118,62,50,215,953,35,389,100,50,134,80,148,-1,undefined,92,210,375,206,-1,178,366,65,169,-1,207,155,290,157,262,121,104,179,124,undefined,undefined,undefined,undefined
2/12/20,9,553,355,278,652,479,521,90,168,132,44,39,137,-1,207,-1,442,358,274,126,56,-1,1004,163,719,-1,279,67,400,90,153,113,undefined,-1,41,436,181,69,undefined,154,195,130,67,29,218,1107,46,450,131,89,170,113,178,-1,undefined,104,117,480,221,-1,211,503,97,206,-1,156,214,305,177,242,166,64,143,124,undefined,undefined,undefined,undefined
2/12/20,10,905,659,443,1055,560,413,46,147,123,59,36,106,-1,178,-1,584,316,199,181,141,-1,1082,168,614,-1,298,83,335,97,167,180,undefined,-1,48,445,162,73,undefined,101,201,155,70,42,331,1364,65,605,141,101,260,102,181,-1,undefined,161,128,445,339,-1,206,525,205,292,-1,273,394,338,199,242,219,56,155,105,undefined,undefined,undefined,undefined
2/12/20,11,1380,983,777,1523,702,650,84,179,145,43,48,152,-1,236,-1,861,271,227,299,193,-1,1291,212,624,-1,377,104,403,146,321,166,undefined,-1,54,577,205,105,undefined,112,172,196,79,41,545,1776,64,794,205,156,337,139,214,-1,undefined,209,149,465,372,-1,230,678,300,406,-1,410,617,482,246,281,196,31,222,117,undefined,undefined,undefined,undefined
2/12/20,12,1530,1121,1166,1850,870,795,98,223,149,72,59,220,-1,264,-1,1035,446,267,490,253,-1,1538,278,657,-1,621,118,491,160,422,234,undefined,-1,59,789,301,186,undefined,242,232,194,103,65,651,2103,59,973,213,178,434,210,307,-1,undefined,282,187,511,484,-1,332,934,293,581,-1,431,818,605,424,470,322,127,229,170,undefined,undefined,undefined,undefined
2/12/20,13,1601,1290,1381,1959,885,817,95,236,150,55,50,200,-1,255,-1,975,397,241,544,288,-1,1670,187,660,-1,491,119,507,204,449,262,undefined,-1,26,901,287,162,undefined,233,187,177,105,64,741,2159,67,1103,199,167,355,164,451,-1,undefined,349,220,490,455,-1,301,1007,333,550,-1,484,884,530,401,403,271,44,220,167,undefined,undefined,undefined,undefined
2/12/20,14,1582,1233,1347,1898,751,884,80,194,134,36,44,172,-1,268,-1,957,323,255,511,249,-1,1561,194,679,-1,367,92,397,198,401,215,undefined,-1,20,682,226,131,undefined,127,177,200,105,40,760,2045,54,1129,186,109,354,119,379,-1,undefined,274,179,437,486,-1,364,1088,241,481,-1,486,1136,494,362,341,194,9,200,144,undefined,undefined,undefined,undefined
2/12/20,15,1630,1072,1296,1749,1041,896,102,252,157,37,75,195,-1,307,-1,899,334,191,415,185,-1,1808,187,867,-1,354,91,588,224,318,155,undefined,-1,32,718,209,144,undefined,94,121,176,88,53,726,2002,56,1242,184,122,394,163,341,-1,undefined,213,200,524,541,-1,301,1125,178,456,-1,440,952,479,293,267,262,12,198,129,undefined,undefined,undefined,undefined
2/12/20,16,1669,1033,1202,1560,987,977,127,254,201,51,69,247,-1,386,-1,760,254,231,475,186,-1,2087,210,905,-1,319,118,540,218,340,184,undefined,-1,48,788,201,112,undefined,89,137,150,87,43,667,1947,52,1192,200,90,325,172,346,-1,undefined,283,195,534,511,-1,353,1102,161,440,-1,464,959,449,287,243,223,24,192,199,undefined,undefined,undefined,undefined
2/12/20,17,1547,844,1277,1511,1090,1164,183,289,184,48,116,331,-1,340,-1,660,313,281,493,221,-1,2209,254,1111,-1,364,145,616,246,347,205,undefined,-1,50,1101,205,112,undefined,75,165,211,122,59,645,1913,53,1044,225,155,327,169,341,-1,undefined,283,180,568,543,-1,381,1251,155,412,-1,524,1087,490,205,256,291,62,247,194,undefined,undefined,undefined,undefined
2/12/20,18,1305,764,1265,1374,1093,933,191,254,114,43,166,375,-1,316,-1,408,172,191,618,298,-1,1929,198,693,-1,412,159,470,299,390,259,undefined,-1,52,1004,146,153,undefined,54,162,158,100,39,568,1705,48,863,304,114,330,187,319,-1,undefined,317,156,346,482,-1,342,1198,172,433,-1,458,1067,450,190,137,281,41,248,137,undefined,undefined,undefined,undefined
2/12/20,19,1141,404,1186,962,859,811,157,219,68,50,133,419,-1,222,-1,180,129,59,645,295,-1,1447,148,436,-1,444,171,330,227,390,331,undefined,-1,39,936,132,184,undefined,40,113,143,62,33,463,1162,35,664,271,172,322,126,246,-1,undefined,240,122,277,440,-1,254,1074,157,305,-1,350,854,331,129,93,269,14,168,66,undefined,undefined,undefined,undefined
2/12/20,20,716,251,1104,823,804,569,120,188,53,32,138,395,-1,226,-1,190,93,45,539,233,-1,1085,120,339,-1,331,132,290,148,407,466,undefined,-1,31,734,72,199,undefined,27,105,97,41,13,500,1144,33,465,208,146,367,125,225,-1,undefined,180,121,217,340,-1,154,910,119,320,-1,415,819,152,39,55,256,6,149,37,undefined,undefined,undefined,undefined
2/12/20,21,522,213,942,799,760,603,62,102,47,27,66,240,-1,239,-1,164,73,50,398,187,-1,952,97,246,-1,253,102,237,149,329,529,undefined,-1,21,604,52,225,undefined,26,92,76,20,9,363,1127,16,350,142,115,275,77,140,-1,undefined,175,85,183,181,-1,227,742,122,199,-1,304,787,5,0,4,237,10,179,74,undefined,undefined,undefined,undefined
2/12/20,22,280,83,560,438,541,424,60,88,33,6,39,150,-1,168,-1,82,72,34,273,151,-1,539,37,205,-1,160,66,177,128,241,320,undefined,-1,15,449,42,142,undefined,12,65,56,8,9,249,782,18,203,83,53,149,81,94,-1,undefined,91,46,149,147,-1,158,566,77,106,-1,222,413,5,0,2,77,5,131,34,undefined,undefined,undefined,undefined
2/12/20,23,124,53,307,217,338,252,33,45,31,3,29,97,-1,120,-1,63,40,21,162,66,-1,314,22,127,-1,81,29,71,36,118,182,undefined,-1,4,151,39,63,undefined,6,31,25,12,5,119,414,16,138,34,56,67,24,43,-1,undefined,62,32,94,49,-1,76,358,53,-1,-1,84,168,-1,-1,-1,-1,12,57,14,undefined,undefined,undefined,undefined
3/12/20,0,45,28,124,81,145,118,9,7,9,3,2,22,-1,40,-1,13,10,8,91,35,-1,138,23,73,-1,81,13,41,36,56,56,undefined,-1,2,73,9,17,undefined,4,9,9,1,-1,30,146,8,96,20,57,7,27,33,-1,undefined,21,13,64,36,-1,31,151,26,3,9,26,86,-1,-1,-1,12,6,28,6,undefined,undefined,undefined,undefined
3/12/20,1,27,12,85,40,68,79,2,5,3,-1,3,6,-1,8,-1,11,7,4,33,31,-1,73,7,20,-1,74,4,16,5,49,22,undefined,-1,1,38,15,4,undefined,2,4,5,1,2,20,95,-1,42,11,47,5,10,29,-1,undefined,11,3,31,20,-1,46,93,40,3,5,11,51,-1,-1,-1,5,1,11,12,undefined,undefined,undefined,undefined
3/12/20,2,14,12,24,18,36,25,3,4,4,1,-1,13,-1,3,-1,5,12,3,25,13,-1,57,8,24,-1,48,2,22,5,25,9,undefined,-1,-1,12,2,3,undefined,2,7,6,4,-1,18,54,-1,27,3,27,4,18,12,-1,undefined,18,1,25,10,-1,7,71,15,-1,3,6,20,-1,-1,-1,9,8,4,13,undefined,undefined,undefined,undefined
3/12/20,3,12,9,-1,17,27,15,3,-1,1,3,8,8,-1,2,-1,10,1,2,42,15,-1,69,8,4,-1,28,6,34,1,21,3,undefined,-1,1,6,6,4,undefined,-1,1,2,-1,-1,9,31,2,33,10,19,1,2,10,-1,undefined,3,1,32,4,-1,13,47,8,-1,5,6,14,-1,-1,-1,-1,1,2,5,undefined,undefined,undefined,undefined
3/12/20,4,9,6,-1,17,56,26,2,1,6,2,3,7,-1,16,-1,4,10,-1,34,31,-1,39,5,23,-1,43,1,47,3,21,13,undefined,-1,-1,7,2,9,undefined,1,1,3,3,1,5,54,2,20,8,11,6,4,12,-1,undefined,3,4,13,6,-1,12,38,17,-1,3,2,32,-1,-1,-1,-1,2,4,5,undefined,undefined,undefined,undefined
3/12/20,5,27,13,-1,44,81,120,22,34,25,2,12,24,-1,50,-1,17,38,8,20,9,-1,159,29,98,-1,61,15,94,12,31,23,undefined,-1,9,75,18,8,undefined,5,14,11,5,2,11,143,2,88,21,23,12,22,15,-1,undefined,18,24,68,14,-1,22,109,29,12,10,19,24,12,4,3,-1,1,22,19,undefined,undefined,undefined,undefined
3/12/20,6,82,31,-1,124,229,291,69,81,94,31,27,74,-1,127,-1,58,105,54,31,21,-1,329,78,266,-1,117,42,187,48,35,39,undefined,-1,33,265,38,10,undefined,19,57,62,21,17,64,334,18,141,52,54,11,100,28,60,undefined,122,78,135,74,-1,54,354,57,37,50,40,34,95,56,34,10,5,74,43,undefined,undefined,undefined,undefined
3/12/20,7,100,90,-1,230,356,445,116,181,142,29,42,142,-1,202,-1,157,197,164,69,36,-1,631,132,542,-1,172,60,338,59,55,31,undefined,-1,48,382,75,31,undefined,46,81,88,44,22,96,462,43,216,124,63,81,78,79,21,undefined,87,142,260,101,-1,112,258,29,81,127,92,86,153,108,116,78,46,90,63,undefined,undefined,undefined,undefined
3/12/20,8,289,181,-1,404,591,579,160,212,189,52,62,200,-1,251,-1,327,378,270,74,67,-1,987,218,868,-1,280,119,606,111,72,82,undefined,-1,38,495,185,50,undefined,104,156,140,64,41,214,869,47,390,160,82,136,84,129,22,undefined,125,175,481,180,-1,185,370,57,162,200,200,145,274,174,258,123,33,220,149,undefined,undefined,undefined,undefined
3/12/20,9,550,278,-1,672,579,531,104,190,123,46,53,160,-1,207,-1,490,324,247,157,74,-1,969,141,676,-1,379,103,441,95,141,110,undefined,-1,41,432,208,96,undefined,149,125,103,54,38,236,1143,36,499,207,90,205,103,177,28,undefined,131,164,466,233,-1,176,472,96,187,148,215,234,317,182,298,161,85,167,153,undefined,undefined,undefined,undefined
3/12/20,10,892,580,-1,1116,590,477,64,162,127,63,42,147,-1,181,-1,710,270,224,169,121,-1,1089,137,551,-1,516,124,334,111,159,136,undefined,-1,35,460,157,87,undefined,105,158,156,72,40,366,1395,57,646,256,149,248,126,171,69,undefined,209,179,399,268,-1,208,558,93,232,175,262,365,322,202,222,162,31,188,116,undefined,undefined,undefined,undefined
3/12/20,11,1509,938,-1,1466,782,701,77,174,119,68,40,164,-1,261,-1,841,335,250,331,204,-1,1230,172,646,-1,636,156,422,173,293,181,undefined,-1,43,611,189,114,undefined,135,189,173,64,46,524,1781,76,786,297,170,392,177,266,67,undefined,240,193,446,342,-1,297,727,75,346,120,357,628,378,235,314,158,44,162,135,undefined,undefined,undefined,undefined
3/12/20,12,1767,1176,-1,1773,1044,829,127,265,165,82,62,237,-1,316,-1,1009,435,246,476,287,-1,1668,290,739,-1,762,204,546,178,309,285,undefined,-1,62,790,340,162,undefined,258,246,214,77,40,709,1971,56,1129,387,241,448,170,333,54,undefined,346,190,497,395,-1,353,853,140,477,176,465,810,549,379,410,285,68,266,223,undefined,undefined,undefined,undefined
3/12/20,13,1841,1265,-1,1949,1029,967,132,208,177,39,46,210,-1,280,-1,1043,454,248,612,256,-1,1871,251,820,-1,715,199,576,236,377,216,undefined,-1,64,946,230,166,undefined,199,222,175,83,53,755,2293,82,1187,377,191,432,162,417,73,undefined,315,206,552,315,-1,290,972,160,507,153,492,884,515,384,404,302,25,239,169,undefined,undefined,undefined,undefined
3/12/20,14,1979,1136,-1,1920,962,879,97,242,166,49,67,193,-1,272,-1,975,403,255,548,197,-1,1613,202,785,-1,559,156,554,196,354,225,undefined,-1,73,883,194,184,undefined,112,196,183,85,41,784,2162,73,1207,319,136,410,179,344,70,undefined,302,192,546,502,-1,294,982,168,463,141,535,979,473,383,296,248,56,252,186,undefined,undefined,undefined,undefined
3/12/20,15,1853,1192,-1,1883,1113,984,99,250,146,34,54,173,-1,330,-1,920,322,215,486,194,-1,1837,208,917,-1,492,137,603,213,319,183,undefined,-1,61,897,246,116,undefined,90,182,220,90,44,725,2100,69,1146,258,127,348,137,283,67,undefined,288,165,491,550,-1,292,1120,123,463,159,413,1053,453,364,280,242,18,198,121,undefined,undefined,undefined,undefined
3/12/20,16,1904,994,-1,1750,1041,1148,100,233,220,48,70,214,-1,313,-1,780,335,263,405,188,-1,2043,208,1027,-1,315,131,512,250,347,233,undefined,-1,69,954,168,96,undefined,91,182,159,78,47,684,2063,51,1124,178,70,334,139,295,57,undefined,244,210,506,477,-1,338,1021,146,440,184,526,1007,471,259,340,192,19,288,178,undefined,undefined,undefined,undefined
3/12/20,17,1947,1014,-1,1686,1260,1355,155,295,208,62,85,310,-1,431,-1,665,345,298,474,209,-1,2186,233,1109,-1,342,119,617,254,397,281,undefined,-1,87,1205,247,125,undefined,79,204,203,111,70,669,2121,63,1182,158,64,315,138,316,51,undefined,328,195,586,521,-1,331,1337,177,486,179,575,1139,504,226,289,208,58,384,211,undefined,undefined,undefined,undefined
3/12/20,18,1631,789,-1,1467,1206,1172,154,251,159,45,103,413,-1,366,-1,382,244,154,682,312,-1,1865,249,739,-1,317,108,591,217,457,337,undefined,-1,86,1249,159,141,undefined,71,167,127,125,60,660,1828,36,939,140,77,328,140,292,55,undefined,325,189,425,498,-1,339,1149,150,466,120,540,1064,443,223,216,208,22,383,104,undefined,undefined,undefined,undefined
3/12/20,19,1558,560,-1,1148,1168,907,152,301,74,59,121,445,-1,363,-1,239,238,64,597,392,-1,1486,131,439,-1,293,120,389,243,493,462,undefined,-1,60,1168,92,230,undefined,52,145,152,58,39,543,1408,43,732,154,88,419,112,308,43,undefined,242,183,258,421,-1,252,1042,130,367,80,467,902,462,18,178,203,25,262,73,undefined,undefined,undefined,undefined
3/12/20,20,1067,502,-1,1036,1117,827,110,203,59,36,133,457,-1,291,-1,191,176,66,541,305,-1,1181,105,363,-1,268,82,395,230,436,515,undefined,-1,52,1116,86,184,undefined,25,138,113,56,25,521,1298,34,645,145,56,429,68,269,50,undefined,217,126,263,351,-1,232,1009,138,354,71,470,804,154,6,68,177,14,260,69,undefined,undefined,undefined,undefined
3/12/20,21,873,250,-1,1019,981,693,58,177,60,14,100,308,-1,249,-1,132,130,43,470,239,-1,1123,94,355,-1,244,91,348,221,374,536,undefined,-1,38,832,79,216,undefined,14,92,88,74,17,494,1335,22,587,117,66,275,97,203,36,undefined,202,113,219,203,-1,191,847,130,293,47,468,792,1,1,10,137,12,229,52,undefined,undefined,undefined,undefined
3/12/20,22,377,100,-1,436,657,559,30,62,49,14,87,213,-1,174,-1,118,100,45,325,214,-1,700,56,252,-1,168,58,233,110,263,450,undefined,-1,24,609,54,173,undefined,9,63,80,25,13,335,777,20,274,68,93,209,58,109,26,undefined,96,69,203,131,-1,128,638,95,188,24,281,408,1,0,7,54,5,204,39,undefined,undefined,undefined,undefined
3/12/20,23,182,65,-1,259,385,321,21,34,19,12,55,129,-1,132,-1,65,49,26,176,157,-1,459,37,189,-1,102,27,105,51,189,213,undefined,-1,34,287,48,54,undefined,14,32,25,9,3,197,512,13,158,35,87,68,34,50,22,undefined,66,31,136,81,-1,89,341,69,90,6,214,223,-1,-1,-1,10,5,118,34,undefined,undefined,undefined,undefined
4/12/20,0,70,41,-1,117,223,134,11,21,11,1,9,38,-1,35,-1,20,22,6,102,118,-1,258,26,68,-1,114,28,49,17,94,80,undefined,-1,6,137,7,27,undefined,4,23,17,3,1,104,223,5,111,26,74,12,21,25,21,undefined,34,12,102,27,-1,28,180,27,2,13,95,78,-1,-1,-1,15,25,48,17,undefined,undefined,undefined,undefined
4/12/20,1,57,28,-1,46,99,70,7,6,11,-1,1,8,-1,21,-1,23,7,14,39,62,-1,118,23,32,-1,61,9,40,12,71,27,undefined,-1,3,43,12,16,undefined,1,5,4,3,3,37,110,2,55,13,44,4,14,24,7,undefined,12,5,50,34,-1,16,128,19,4,-1,31,37,-1,-1,-1,2,9,19,9,undefined,undefined,undefined,undefined
4/12/20,2,31,11,-1,31,63,35,4,5,4,3,1,4,-1,8,-1,5,16,4,26,81,-1,90,13,29,-1,38,5,30,8,54,12,undefined,-1,1,27,9,8,undefined,3,16,8,3,1,26,58,2,60,3,33,10,8,14,5,undefined,19,5,61,35,-1,12,67,19,-1,-1,27,18,-1,-1,-1,7,4,6,13,undefined,undefined,undefined,undefined
4/12/20,3,15,16,-1,38,48,24,2,1,2,1,1,15,-1,1,-1,16,4,3,44,62,-1,60,9,7,-1,36,11,38,3,23,8,undefined,-1,1,14,6,5,undefined,2,5,3,2,-1,14,56,-1,47,5,51,1,7,6,-1,undefined,9,4,15,15,-1,6,62,6,-1,4,11,18,-1,-1,-1,3,1,4,5,undefined,undefined,undefined,undefined
4/12/20,4,17,10,-1,35,56,38,10,3,6,2,3,8,-1,15,-1,21,5,-1,13,13,-1,52,7,16,-1,27,4,48,4,14,12,undefined,-1,2,22,2,11,undefined,-1,3,5,-1,-1,21,94,1,39,7,21,7,3,8,1,undefined,14,9,16,3,-1,13,63,8,2,1,12,12,-1,-1,-1,-1,5,3,11,undefined,undefined,undefined,undefined
4/12/20,5,18,8,-1,54,86,121,17,25,24,12,10,26,-1,44,-1,10,36,11,14,15,-1,139,21,101,-1,70,17,83,15,13,20,undefined,-1,15,78,14,9,undefined,6,20,13,7,5,19,134,4,78,28,32,13,21,14,4,undefined,22,39,87,10,-1,22,112,15,7,14,18,22,0,0,5,-1,1,30,24,undefined,undefined,undefined,undefined
4/12/20,6,77,34,-1,118,201,308,93,81,99,21,24,61,-1,128,-1,51,122,37,26,24,-1,337,58,272,-1,134,28,172,42,32,50,undefined,-1,38,273,36,12,undefined,15,32,65,22,19,44,308,14,190,52,43,27,77,34,50,undefined,135,74,150,71,-1,39,325,42,35,53,43,47,82,42,57,3,12,62,36,undefined,undefined,undefined,undefined
4/12/20,7,145,78,-1,193,365,394,139,142,118,40,41,164,-1,192,-1,139,191,137,25,27,-1,656,129,512,-1,164,63,322,74,53,36,undefined,-1,45,380,68,16,undefined,49,73,76,33,18,79,411,17,228,102,56,48,64,81,22,undefined,49,124,256,125,-1,101,223,34,88,109,92,101,152,66,172,52,50,98,66,undefined,undefined,undefined,undefined
4/12/20,8,282,140,-1,405,538,561,133,194,211,55,63,184,-1,272,-1,311,326,263,69,49,-1,988,212,800,-1,293,94,501,86,86,104,undefined,-1,59,529,172,55,undefined,105,158,115,52,32,186,822,44,388,141,74,120,75,141,40,undefined,67,159,470,202,-1,179,359,83,122,173,191,188,296,108,309,134,76,168,124,undefined,undefined,undefined,undefined
4/12/20,9,618,378,-1,811,550,571,196,181,154,73,43,149,-1,202,-1,488,365,232,130,100,-1,1023,159,718,-1,426,117,385,119,145,93,undefined,-1,43,495,214,81,undefined,106,137,99,44,38,309,1155,28,549,204,98,205,134,188,40,undefined,102,174,427,212,-1,241,510,118,215,149,237,346,349,134,338,180,90,207,116,undefined,undefined,undefined,undefined
4/12/20,10,982,704,-1,1214,695,539,128,169,144,73,61,189,-1,233,-1,691,310,204,210,149,-1,1284,181,568,-1,620,179,373,159,152,138,undefined,-1,56,581,171,106,undefined,107,148,142,40,28,410,1490,33,701,295,159,262,126,177,65,undefined,172,192,454,285,-1,247,626,305,312,113,351,513,371,164,369,189,28,219,128,undefined,undefined,undefined,undefined
4/12/20,11,1452,1149,-1,1693,1115,805,99,208,122,66,49,145,-1,364,-1,1033,400,233,298,241,-1,1331,202,704,346,632,147,429,201,290,184,undefined,-1,66,942,210,152,undefined,112,148,173,54,49,572,2022,50,857,278,205,393,106,261,66,undefined,188,216,532,335,-1,247,787,244,406,148,480,596,601,217,493,193,40,276,136,undefined,undefined,undefined,undefined
4/12/20,12,1801,1347,-1,2049,1231,1074,111,266,222,87,75,247,-1,292,-1,1100,494,239,500,351,-1,1776,285,806,880,767,158,539,225,459,289,undefined,-1,67,1132,314,186,undefined,198,257,207,95,59,737,2270,57,1113,304,221,479,166,338,73,undefined,282,236,603,439,-1,354,896,289,580,178,546,872,663,279,666,281,82,406,208,undefined,undefined,undefined,undefined
4/12/20,13,1939,1487,-1,2176,1386,1092,106,253,158,70,71,191,-1,314,-1,1175,382,217,521,262,-1,1944,230,848,887,725,198,592,346,379,271,undefined,-1,59,1174,238,222,undefined,159,201,192,64,39,761,2405,51,1254,323,179,495,165,423,30,undefined,324,151,598,346,-1,292,1057,365,628,150,529,861,647,303,630,266,51,309,186,undefined,undefined,undefined,undefined
4/12/20,14,2013,1346,-1,2164,1375,1119,85,226,173,81,52,204,-1,347,-1,1124,339,235,578,246,-1,1864,204,834,937,630,194,563,267,431,239,undefined,-1,78,1438,248,141,undefined,123,208,196,101,59,835,2330,47,1292,357,216,448,172,394,77,undefined,311,190,552,492,-1,323,1154,157,516,159,569,1141,579,341,363,230,6,322,155,undefined,undefined,undefined,undefined
4/12/20,15,2132,1446,-1,2090,1415,1153,114,272,209,65,71,202,-1,352,-1,1052,298,197,566,215,-1,1899,216,1004,1116,524,144,695,261,400,262,undefined,-1,78,1346,254,126,undefined,76,156,183,118,76,831,2453,46,1304,339,153,439,159,356,37,undefined,313,195,586,516,-1,304,1226,137,579,144,552,1107,590,347,378,265,13,327,155,undefined,undefined,undefined,undefined
4/12/20,16,2056,1256,-1,1933,1417,1413,132,271,207,88,96,254,-1,433,-1,935,413,228,529,219,-1,2182,249,1099,1191,414,134,563,264,428,241,undefined,-1,102,1379,208,110,undefined,81,184,154,67,51,818,2513,52,1279,208,115,329,109,377,45,undefined,285,210,578,525,-1,371,1176,170,607,184,591,1173,532,365,349,199,19,464,228,undefined,undefined,undefined,undefined
4/12/20,17,2085,1170,-1,2025,1866,1584,151,354,216,65,117,384,-1,415,-1,779,352,236,615,293,-1,2365,252,1253,1238,321,114,618,388,537,255,undefined,-1,116,1752,240,168,undefined,61,197,188,87,59,1038,2623,39,1298,147,74,446,132,432,55,undefined,294,288,628,560,-1,384,1200,169,574,134,711,1339,587,267,364,238,74,534,189,undefined,undefined,undefined,undefined
4/12/20,18,2120,1161,-1,2006,1919,1586,190,364,140,78,161,463,-1,469,-1,571,246,119,866,405,-1,2002,205,906,1198,354,83,630,381,637,394,undefined,-1,94,2041,187,207,undefined,80,160,133,87,49,1050,2492,46,1188,136,79,479,128,423,39,undefined,384,245,503,592,-1,373,1346,187,649,106,715,1364,494,228,268,287,45,615,158,undefined,undefined,undefined,undefined
4/12/20,19,2123,946,-1,1842,1946,1243,139,378,84,83,223,563,-1,397,-1,463,220,73,996,568,-1,1887,173,583,1084,370,104,510,374,763,557,undefined,-1,73,2294,157,315,undefined,61,199,118,103,33,998,2221,41,1015,135,116,643,109,471,39,undefined,369,164,397,553,-1,332,1323,177,584,59,766,1418,423,189,176,315,26,537,114,undefined,undefined,undefined,undefined
4/12/20,20,1836,1079,-1,1963,2036,1122,114,241,74,60,199,531,-1,477,-1,356,240,70,957,580,-1,1654,153,456,931,346,88,464,432,758,781,undefined,-1,85,2299,207,464,undefined,47,172,119,60,21,1041,2334,38,953,138,103,735,85,457,32,undefined,327,164,303,360,-1,250,1196,141,686,72,980,1270,456,113,124,248,18,640,103,undefined,undefined,undefined,undefined
4/12/20,21,1429,605,-1,2116,2188,1037,92,162,52,58,130,423,-1,381,-1,241,118,34,849,470,-1,1654,132,376,732,315,109,505,468,777,946,undefined,-1,56,1951,190,436,undefined,44,137,82,27,18,1089,2707,34,778,127,95,406,85,394,27,undefined,308,115,330,262,-1,273,1218,155,525,41,996,1456,291,2,1,181,3,492,92,undefined,undefined,undefined,undefined
4/12/20,22,911,430,-1,1360,1913,979,49,131,54,44,78,258,-1,320,-1,200,105,52,707,487,-1,1347,101,373,668,247,97,393,339,730,831,undefined,-1,47,1681,210,431,undefined,46,142,71,30,14,781,1872,20,529,124,79,276,69,290,32,undefined,227,91,251,218,-1,194,939,177,532,24,793,1063,108,0,1,163,6,452,76,undefined,undefined,undefined,undefined
4/12/20,23,405,195,-1,705,1231,890,34,101,22,23,61,175,-1,274,-1,111,107,53,467,285,-1,945,70,277,478,150,65,260,224,548,600,undefined,-1,49,1204,275,215,undefined,25,137,55,12,7,404,1246,17,321,74,59,191,44,224,12,undefined,176,85,169,134,-1,120,537,110,296,10,378,569,-1,-1,-1,58,49,300,50,undefined,undefined,undefined,undefined
5/12/20,0,157,84,-1,349,637,525,50,42,31,6,29,101,-1,145,-1,65,38,25,239,162,-1,563,35,184,191,136,36,134,79,349,345,undefined,-1,25,646,164,123,undefined,23,50,23,12,4,277,669,7,237,45,73,44,34,147,18,undefined,79,33,115,76,-1,61,413,81,52,10,224,308,-1,-1,-1,41,22,190,34,undefined,undefined,undefined,undefined
5/12/20,1,125,50,-1,238,331,234,22,13,23,16,7,27,-1,74,-1,34,16,4,188,81,-1,394,34,93,110,83,17,65,40,213,178,undefined,-1,16,219,96,66,undefined,2,36,15,3,2,163,499,7,182,19,65,13,22,115,9,undefined,28,27,161,47,-1,78,265,60,21,4,114,174,-1,-1,-1,32,7,54,31,undefined,undefined,undefined,undefined
5/12/20,2,46,50,-1,115,155,116,9,39,3,5,2,11,-1,47,-1,16,11,2,87,46,-1,292,9,67,88,66,23,78,12,164,49,undefined,-1,2,104,59,18,undefined,-1,14,16,-1,1,94,214,6,103,21,39,5,11,35,11,undefined,23,16,73,32,-1,55,171,23,2,-1,56,98,-1,-1,-1,-1,6,30,18,undefined,undefined,undefined,undefined
5/12/20,3,32,26,-1,87,69,65,6,16,12,1,-1,12,-1,20,-1,6,8,4,32,40,-1,162,14,28,44,83,9,52,11,60,29,undefined,-1,2,48,37,12,undefined,2,12,7,1,-1,49,192,5,65,24,33,4,20,14,5,undefined,31,1,25,21,-1,20,85,28,2,2,37,32,-1,-1,-1,-1,4,17,7,undefined,undefined,undefined,undefined
5/12/20,4,21,7,-1,51,37,49,-1,8,4,6,-1,3,-1,11,-1,16,4,1,64,21,-1,109,12,42,29,35,8,35,4,61,6,undefined,-1,-1,26,25,5,undefined,8,3,3,-1,-1,25,94,1,53,7,24,2,14,23,3,undefined,30,12,36,14,-1,8,92,21,-1,3,19,34,-1,-1,-1,-1,15,16,9,undefined,undefined,undefined,undefined
5/12/20,5,24,12,-1,31,46,60,8,4,10,8,5,7,-1,22,-1,17,20,4,12,28,-1,101,14,33,22,85,10,31,10,28,10,undefined,-1,11,48,3,15,undefined,3,7,6,-1,-1,18,124,2,44,20,39,14,9,4,-1,undefined,11,12,39,13,-1,15,76,27,13,3,25,27,-1,-1,-1,-1,2,35,19,undefined,undefined,undefined,undefined
5/12/20,6,38,27,-1,97,90,121,40,36,19,12,17,43,-1,57,-1,27,48,2,13,13,-1,141,25,108,138,105,24,73,46,26,24,undefined,-1,12,119,24,11,undefined,7,17,25,6,3,44,208,8,85,50,52,11,34,11,21,undefined,47,19,59,33,-1,22,150,51,48,20,35,31,54,23,8,3,5,44,19,undefined,undefined,undefined,undefined
5/12/20,7,106,52,-1,145,148,216,78,76,28,22,24,78,-1,112,-1,73,67,28,38,25,-1,262,47,171,244,155,68,95,63,29,37,undefined,-1,23,277,25,12,undefined,12,33,32,13,11,53,234,19,125,113,52,17,73,40,41,undefined,24,40,98,60,-1,37,147,27,128,29,43,60,81,50,32,53,9,45,24,undefined,undefined,undefined,undefined
5/12/20,8,294,178,-1,296,241,282,188,113,28,42,48,159,-1,150,-1,139,108,35,35,32,-1,572,47,291,359,290,120,178,121,56,45,undefined,-1,32,473,55,40,undefined,25,47,31,16,9,122,524,15,297,157,110,108,85,71,36,undefined,55,62,193,111,-1,90,276,35,137,38,91,97,125,112,107,52,4,107,33,undefined,undefined,undefined,undefined
5/12/20,9,688,457,-1,687,478,536,251,185,72,46,68,225,-1,245,-1,386,165,69,130,82,-1,789,94,336,556,475,146,259,182,106,73,undefined,-1,50,645,122,63,undefined,31,59,54,22,18,280,921,15,503,282,176,269,102,169,39,undefined,88,94,233,164,-1,125,445,60,225,56,217,297,295,192,231,132,26,159,52,undefined,undefined,undefined,undefined
5/12/20,10,1221,1125,-1,1370,774,737,245,224,86,56,74,220,-1,301,-1,751,166,77,237,151,-1,1360,115,542,863,830,251,427,219,244,102,undefined,-1,51,864,154,102,undefined,36,89,84,26,21,480,1674,30,864,447,181,390,161,273,28,undefined,172,131,403,291,-1,155,764,110,376,48,395,408,470,349,414,197,7,178,77,undefined,undefined,undefined,undefined
5/12/20,11,1794,1690,-1,1888,1222,971,317,301,61,62,84,303,-1,427,-1,1105,179,128,487,257,-1,1450,139,565,1021,994,307,508,311,340,186,undefined,-1,84,1241,139,124,undefined,50,141,94,23,33,786,2292,22,1195,500,244,585,202,406,36,undefined,264,145,515,366,-1,254,960,123,483,76,525,695,621,410,644,245,16,349,82,undefined,undefined,undefined,undefined
5/12/20,12,2175,1900,-1,2397,1487,1176,205,219,77,68,74,329,-1,367,-1,1350,225,117,636,410,-1,1864,102,606,1131,1066,275,629,389,525,268,undefined,-1,106,1228,155,133,undefined,68,165,97,32,34,997,2672,46,1529,533,291,637,172,438,27,undefined,339,187,499,508,-1,330,1224,129,664,69,656,914,717,504,685,236,14,429,125,undefined,undefined,undefined,undefined
5/12/20,13,2728,2247,-1,2597,1412,1136,171,265,65,29,79,296,-1,442,-1,1386,213,118,860,378,-1,2063,124,588,1253,1006,274,624,356,529,311,undefined,-1,83,1235,152,172,undefined,62,153,102,41,36,1110,2908,34,1563,507,241,609,205,602,16,undefined,370,190,543,493,-1,325,1279,165,781,51,807,1173,718,502,737,231,16,443,107,undefined,undefined,undefined,undefined
5/12/20,14,2740,2163,-1,2517,1545,1383,166,244,66,44,71,294,-1,476,-1,1310,231,131,896,346,-1,2191,174,637,1307,970,296,623,292,589,353,undefined,-1,114,1517,158,189,undefined,48,203,115,51,35,1114,2704,46,1610,537,237,628,148,562,57,undefined,388,147,561,492,-1,344,1446,149,791,59,780,1349,707,490,652,206,12,444,105,undefined,undefined,undefined,undefined
5/12/20,15,2670,2106,-1,2544,1438,1348,141,211,53,29,82,204,-1,504,-1,1226,158,94,758,307,-1,2089,113,638,1378,608,177,495,310,581,282,undefined,-1,95,1220,122,154,undefined,62,133,77,16,14,1099,2584,27,1647,334,168,659,168,482,34,undefined,355,139,560,478,-1,329,1299,122,742,38,824,1331,608,459,547,172,17,393,117,undefined,undefined,undefined,undefined
5/12/20,16,2419,1925,-1,2263,1340,1273,85,184,64,35,63,214,-1,447,-1,982,133,110,670,279,-1,1842,143,582,1226,426,137,428,241,543,301,undefined,-1,69,1138,162,156,undefined,46,118,88,22,5,1013,2299,30,1262,263,117,494,133,473,31,undefined,347,131,460,493,-1,252,1220,189,737,55,657,1273,584,311,426,189,36,407,122,undefined,undefined,undefined,undefined
5/12/20,17,1824,1175,-1,1517,1060,1131,34,152,53,56,20,131,-1,282,-1,517,135,58,676,319,-1,1339,126,575,837,261,119,281,129,610,319,undefined,-1,58,1016,119,151,undefined,46,129,50,32,13,584,1726,26,850,170,42,422,101,371,28,undefined,275,138,369,318,-1,199,980,138,454,31,365,929,331,173,229,152,92,370,76,undefined,undefined,undefined,undefined
5/12/20,18,1846,801,-1,1512,1249,926,46,216,91,64,94,379,-1,311,-1,336,173,75,838,493,-1,1473,102,439,827,321,116,326,200,668,534,undefined,-1,84,1403,175,253,undefined,54,147,87,25,20,652,1708,24,973,149,91,509,137,385,46,undefined,297,134,415,500,-1,253,1175,148,467,27,539,1084,419,207,123,181,28,439,98,undefined,undefined,undefined,undefined
5/12/20,19,1781,747,-1,1516,1490,1114,90,174,34,73,124,501,-1,466,-1,259,152,58,991,634,-1,1644,116,400,673,383,127,338,299,813,678,undefined,-1,83,1954,165,434,undefined,30,142,100,38,26,782,1766,24,889,176,137,619,143,384,39,undefined,352,109,316,496,-1,228,1209,170,484,25,716,1102,542,187,96,254,42,489,67,undefined,undefined,undefined,undefined
5/12/20,20,1216,714,-1,1575,1887,1177,96,172,62,63,140,662,-1,504,-1,317,180,62,924,658,-1,1466,108,307,652,382,73,407,383,769,965,undefined,-1,67,2191,138,562,undefined,35,211,78,32,17,1006,1964,26,999,137,89,637,106,444,35,undefined,359,96,295,361,-1,214,1214,193,563,42,946,1229,456,142,66,209,10,670,104,undefined,undefined,undefined,undefined
5/12/20,21,937,539,-1,2067,1747,908,32,77,36,86,62,236,-1,301,-1,260,98,30,754,533,-1,1158,97,316,489,228,90,320,236,715,902,undefined,-1,57,1433,135,453,undefined,31,143,88,30,11,742,2146,18,635,114,69,395,68,413,28,undefined,240,71,219,178,-1,189,851,143,398,14,675,1012,65,2,0,138,5,525,43,undefined,undefined,undefined,undefined
5/12/20,22,707,236,-1,1074,1383,792,25,71,35,24,52,224,-1,288,-1,156,131,23,590,487,-1,1078,98,280,519,211,60,223,295,695,910,undefined,-1,43,1427,240,431,undefined,37,97,57,18,4,631,1491,15,610,91,93,386,74,294,49,undefined,171,84,201,162,-1,178,791,119,437,20,567,944,3,0,0,107,23,387,82,undefined,undefined,undefined,undefined
5/12/20,23,347,121,-1,618,935,662,19,65,29,18,25,99,-1,228,-1,138,77,35,335,322,-1,735,78,227,420,132,45,177,130,607,715,undefined,-1,43,967,362,234,undefined,12,71,43,14,14,423,949,9,401,70,73,155,51,170,23,undefined,150,23,160,99,-1,109,517,66,333,12,377,497,-1,-1,-1,26,3,274,36,undefined,undefined,undefined,undefined
6/12/20,0,171,81,-1,347,531,468,16,19,12,11,33,65,-1,142,-1,62,37,14,246,242,-1,555,25,117,149,95,29,126,59,333,328,undefined,-1,9,471,192,132,undefined,11,58,12,6,1,219,704,5,247,46,60,53,36,153,8,undefined,81,38,119,58,-1,46,294,84,227,5,187,400,-1,-1,-1,-1,12,133,32,undefined,undefined,undefined,undefined
6/12/20,1,83,37,-1,312,256,291,5,37,12,5,6,43,-1,103,-1,43,17,8,158,180,-1,354,34,80,104,78,14,67,34,256,237,undefined,-1,15,209,131,50,undefined,5,28,3,3,2,153,378,-1,235,21,69,16,21,136,10,undefined,52,34,110,60,-1,35,204,61,165,6,106,113,-1,-1,-1,-1,6,65,13,undefined,undefined,undefined,undefined
6/12/20,2,67,41,-1,208,160,137,4,13,2,7,2,11,-1,61,-1,31,10,4,69,56,-1,220,22,74,48,78,4,50,29,150,60,undefined,-1,1,134,113,21,undefined,2,2,11,7,5,82,256,-1,124,8,54,7,14,57,11,undefined,18,11,76,21,-1,43,139,28,93,4,64,66,-1,-1,-1,-1,28,23,13,undefined,undefined,undefined,undefined
6/12/20,3,36,22,-1,90,48,59,-1,7,2,3,4,13,-1,33,-1,26,13,1,67,64,-1,120,16,19,41,45,3,54,7,119,18,undefined,-1,3,27,114,9,undefined,-1,12,5,2,1,44,123,2,78,8,27,4,16,36,4,undefined,27,6,28,22,-1,27,102,17,63,2,38,72,-1,-1,-1,-1,3,19,8,undefined,undefined,undefined,undefined
6/12/20,4,22,13,-1,56,49,33,2,3,4,3,4,15,-1,15,-1,17,6,1,45,49,-1,103,13,24,11,45,6,27,4,66,17,undefined,-1,1,13,21,4,undefined,-1,5,5,5,-1,24,102,-1,50,12,24,10,15,13,2,undefined,30,5,32,8,-1,22,60,22,18,1,14,26,-1,-1,-1,-1,4,3,11,undefined,undefined,undefined,undefined
6/12/20,5,20,18,-1,59,50,47,14,6,1,6,6,11,-1,22,-1,30,10,3,16,32,-1,155,20,38,23,28,10,48,3,57,13,undefined,-1,11,22,17,12,undefined,1,11,4,3,2,42,156,-1,48,15,49,11,5,16,-1,undefined,20,1,27,10,-1,4,48,16,38,2,29,16,-1,-1,-1,-1,-1,10,9,undefined,undefined,undefined,undefined
6/12/20,6,24,27,-1,94,79,79,16,20,9,6,6,26,-1,44,-1,20,22,4,15,4,-1,180,14,59,67,69,6,70,21,32,14,undefined,-1,9,74,29,3,undefined,3,6,11,7,7,59,181,3,74,19,36,13,10,22,3,undefined,20,21,52,25,-1,14,70,18,25,18,28,39,35,3,1,-1,11,18,11,undefined,undefined,undefined,undefined
6/12/20,7,92,57,-1,143,119,134,28,58,30,8,16,72,-1,71,-1,50,30,15,16,21,-1,243,20,137,158,98,35,78,31,22,33,undefined,-1,5,166,13,23,undefined,15,19,10,12,4,69,248,5,88,42,34,34,17,33,34,undefined,14,16,82,38,-1,42,126,12,30,22,53,50,70,44,28,-1,6,36,17,undefined,undefined,undefined,undefined
6/12/20,8,296,164,-1,265,224,280,60,119,16,27,33,93,-1,137,-1,74,49,21,31,26,-1,390,47,205,274,186,82,99,98,46,42,undefined,-1,38,305,36,31,undefined,8,42,17,11,7,121,333,13,221,92,60,82,45,49,3,undefined,33,52,120,70,-1,72,167,22,83,30,110,89,132,115,89,1,2,74,27,undefined,undefined,undefined,undefined
6/12/20,9,505,377,-1,568,398,504,126,194,49,25,56,246,-1,238,-1,215,101,44,120,63,-1,744,103,275,460,384,113,203,149,104,81,undefined,-1,47,634,65,56,undefined,11,36,35,20,21,219,678,15,476,205,150,162,69,89,22,undefined,96,66,186,151,-1,113,372,48,139,46,194,160,237,160,226,105,33,125,28,undefined,undefined,undefined,undefined
6/12/20,10,952,1022,-1,1044,727,765,133,217,42,44,59,330,-1,330,-1,465,161,61,219,133,-1,1053,109,406,699,710,252,359,248,215,139,undefined,-1,49,832,77,72,undefined,35,133,66,53,24,354,1326,30,661,393,219,348,161,224,20,undefined,184,104,310,231,-1,177,636,72,298,50,274,409,403,227,438,159,8,209,73,undefined,undefined,undefined,undefined
6/12/20,11,1889,1409,-1,1670,1128,921,120,228,70,37,117,328,-1,337,-1,792,178,59,493,244,-1,1479,160,469,834,829,293,502,283,373,179,undefined,-1,43,1101,108,110,undefined,42,117,73,60,17,618,1923,28,922,421,304,523,156,286,22,undefined,265,114,344,308,-1,235,898,109,467,38,499,630,430,349,484,159,25,345,86,undefined,undefined,undefined,undefined
6/12/20,12,2291,1826,-1,2058,1516,970,180,240,70,40,299,674,-1,400,-1,966,169,98,815,491,-1,1652,174,480,1052,962,307,811,401,464,243,undefined,-1,65,1310,114,142,undefined,52,163,86,39,33,755,2495,34,1229,531,368,611,215,405,39,undefined,303,160,435,378,-1,269,1058,157,620,50,643,935,490,357,583,212,27,461,95,undefined,undefined,undefined,undefined
6/12/20,13,2564,2140,-1,2219,1484,1125,117,270,61,39,313,660,-1,433,-1,980,182,106,835,561,-1,1817,148,476,1325,982,286,676,293,563,271,undefined,-1,79,1714,119,185,undefined,35,182,82,51,19,1062,2471,29,1568,604,439,550,173,512,31,undefined,318,132,335,475,-1,316,1239,174,725,53,825,1285,532,390,526,201,6,389,94,undefined,undefined,undefined,undefined
6/12/20,14,2649,2049,-1,2414,1701,1094,136,256,73,32,319,717,-1,428,-1,1183,173,61,819,356,-1,1807,146,475,1399,955,271,790,389,641,337,undefined,-1,45,1788,102,201,undefined,50,139,84,37,13,1177,2556,33,1547,512,242,710,235,499,40,undefined,359,117,408,508,-1,322,1320,156,650,66,930,1404,575,388,494,136,4,446,81,undefined,undefined,undefined,undefined
6/12/20,15,2332,2140,-1,2290,1432,1124,139,270,50,38,253,635,-1,447,-1,936,132,77,868,340,-1,1646,126,463,1405,669,222,562,384,588,354,undefined,-1,44,1316,119,193,undefined,26,111,131,58,27,1032,2411,24,1395,413,216,593,183,492,89,undefined,351,142,367,585,-1,366,1206,168,753,78,756,1362,478,343,498,213,11,328,68,undefined,undefined,undefined,undefined
6/12/20,16,2192,1787,-1,1955,1201,977,91,202,38,32,135,456,-1,302,-1,753,122,40,708,213,-1,1454,104,504,1000,476,189,402,260,422,356,undefined,-1,50,1054,92,174,undefined,31,141,117,46,21,757,2086,32,1004,325,112,514,140,395,69,undefined,317,135,337,511,-1,297,988,127,475,45,472,1240,401,256,354,162,29,285,67,undefined,undefined,undefined,undefined
6/12/20,17,1619,995,-1,1471,914,880,41,199,51,54,86,469,-1,289,-1,461,78,26,636,301,-1,1378,106,517,941,267,84,325,194,469,302,undefined,-1,51,869,79,158,undefined,32,109,96,28,20,572,1630,24,897,162,68,450,122,307,25,undefined,333,149,380,429,-1,230,974,147,395,34,398,1115,337,223,176,160,85,210,67,undefined,undefined,undefined,undefined
6/12/20,18,1223,612,-1,1174,899,722,53,214,67,68,110,538,-1,347,-1,199,85,49,760,338,-1,1459,91,387,722,265,56,290,177,415,395,undefined,-1,36,933,59,166,undefined,26,135,77,34,40,480,1453,28,713,97,70,408,80,288,32,undefined,304,125,318,450,-1,293,1018,138,343,38,415,1004,262,157,55,188,63,187,53,undefined,undefined,undefined,undefined
6/12/20,19,1050,436,-1,971,909,647,75,136,50,40,107,384,-1,309,-1,151,71,19,669,385,-1,1380,91,282,365,292,69,233,231,463,544,undefined,-1,38,957,91,252,undefined,27,99,76,18,13,563,1152,31,686,126,93,402,102,270,44,undefined,226,86,194,366,-1,245,861,122,289,45,511,900,209,135,37,166,9,209,43,undefined,undefined,undefined,undefined
6/12/20,20,791,239,-1,942,991,486,52,112,32,56,166,524,-1,279,-1,109,77,23,550,319,-1,1054,78,223,391,225,73,235,213,397,636,undefined,-1,26,890,55,240,undefined,10,90,100,29,21,527,1261,17,548,95,108,326,85,188,38,undefined,226,79,183,289,-1,201,897,85,221,44,456,831,168,86,19,163,7,261,55,undefined,undefined,undefined,undefined
6/12/20,21,661,204,-1,975,1022,486,36,131,35,39,69,306,-1,201,-1,119,58,33,476,252,-1,914,68,217,270,172,72,230,241,361,612,undefined,-1,34,786,68,263,undefined,15,96,72,15,12,432,1387,15,442,106,61,232,64,158,20,undefined,157,68,160,149,-1,202,681,100,22,28,342,754,13,0,0,136,3,200,33,undefined,undefined,undefined,undefined
6/12/20,22,359,115,-1,512,659,449,14,42,27,9,48,151,-1,129,-1,68,34,23,254,138,-1,662,58,200,161,128,54,119,140,302,412,undefined,-1,13,490,43,150,undefined,5,44,48,13,11,289,880,14,298,66,59,116,41,77,15,undefined,91,52,129,84,-1,165,564,86,3,25,223,444,-1,-1,-1,3,32,125,27,undefined,undefined,undefined,undefined
6/12/20,23,102,53,-1,188,358,213,6,30,14,10,16,73,-1,111,-1,22,37,9,111,67,-1,405,27,116,103,82,20,55,67,167,212,undefined,-1,10,195,18,49,undefined,7,24,32,5,4,144,364,10,194,48,53,61,23,41,16,undefined,52,36,103,44,-1,52,276,66,66,4,104,186,-1,-1,-1,-1,2,75,8,undefined,undefined,undefined,undefined
7/12/20,0,65,25,-1,98,157,102,7,3,10,3,11,16,-1,38,-1,16,14,8,88,24,-1,177,17,55,40,55,7,62,23,94,54,undefined,-1,1,101,6,25,undefined,6,12,12,2,2,56,187,3,79,11,34,11,20,40,8,undefined,12,8,61,32,-1,24,158,43,56,9,50,98,-1,-1,-1,6,-1,16,4,undefined,undefined,undefined,undefined
7/12/20,1,30,22,-1,42,46,57,-1,1,1,3,8,12,-1,23,-1,12,31,3,67,8,-1,61,14,34,69,29,2,26,5,48,19,undefined,-1,6,47,4,17,undefined,-1,7,8,5,1,12,83,3,81,7,33,4,12,15,6,undefined,5,3,42,15,-1,31,125,33,29,4,11,40,-1,-1,-1,13,26,5,15,undefined,undefined,undefined,undefined
7/12/20,2,18,13,-1,27,21,30,4,3,-1,3,-1,5,-1,11,-1,5,11,4,37,25,-1,53,6,12,15,25,5,19,3,33,8,undefined,-1,-1,16,4,3,undefined,-1,5,2,-1,1,10,57,3,34,3,8,1,10,9,1,undefined,12,1,22,9,-1,15,86,19,17,2,4,36,-1,-1,-1,9,-1,4,8,undefined,undefined,undefined,undefined
7/12/20,3,6,7,-1,31,56,13,-1,3,2,4,1,2,-1,1,-1,5,11,-1,12,5,-1,66,95,16,15,14,3,44,1,22,6,undefined,-1,-1,8,7,1,undefined,-1,4,1,-1,-1,25,63,-1,27,1,11,1,5,5,-1,undefined,8,2,12,3,-1,5,32,6,22,1,8,15,-1,-1,-1,1,-1,7,1,undefined,undefined,undefined,undefined
7/12/20,4,4,5,-1,29,53,23,14,-1,2,-1,1,2,-1,10,-1,2,7,5,10,4,-1,35,4,17,21,29,3,59,6,13,3,undefined,-1,2,12,4,6,undefined,36,3,6,2,1,11,80,2,32,7,13,6,5,13,2,undefined,3,8,11,2,-1,10,24,20,10,2,4,19,-1,-1,-1,-1,-1,5,4,undefined,undefined,undefined,undefined
7/12/20,5,15,19,-1,42,79,88,17,22,14,7,2,9,-1,42,-1,19,28,14,8,26,-1,115,14,64,56,33,12,65,9,19,12,undefined,-1,5,32,16,4,undefined,3,28,13,4,2,23,136,2,62,14,11,10,8,5,1,undefined,5,8,58,10,-1,19,65,11,16,8,17,27,0,2,0,-1,11,19,11,undefined,undefined,undefined,undefined
7/12/20,6,63,29,-1,98,166,210,36,72,73,47,10,100,-1,108,-1,47,92,31,13,18,-1,254,72,233,246,51,22,157,32,20,28,undefined,-1,38,232,36,9,undefined,13,23,35,11,8,40,253,11,101,21,30,23,18,24,5,undefined,14,57,124,36,-1,32,124,12,29,40,34,33,34,41,21,6,18,59,31,undefined,undefined,undefined,undefined
7/12/20,7,131,79,-1,202,319,409,96,141,176,51,30,124,-1,194,-1,146,219,160,33,20,-1,594,136,515,338,108,37,354,67,37,51,undefined,-1,35,380,81,36,undefined,56,89,60,25,23,88,444,25,180,49,13,36,36,77,8,undefined,29,163,270,105,-1,84,226,26,84,109,88,80,122,75,119,41,9,77,61,undefined,undefined,undefined,undefined
7/12/20,8,286,154,-1,366,507,538,96,215,214,97,51,177,-1,245,-1,329,380,322,71,38,-1,903,217,924,427,188,80,494,87,80,85,undefined,-1,61,456,175,66,undefined,93,179,151,64,37,173,864,39,345,121,40,129,60,127,24,undefined,85,171,490,188,-1,138,298,45,138,161,204,137,263,143,264,184,42,169,157,undefined,undefined,undefined,undefined
7/12/20,9,588,338,-1,622,449,460,82,207,125,55,23,108,-1,202,-1,472,328,257,81,50,-1,898,127,691,395,181,55,374,94,121,78,undefined,-1,52,365,206,68,undefined,115,144,105,66,32,228,985,21,503,91,60,214,76,195,25,undefined,123,122,432,203,-1,185,456,68,200,132,187,250,293,177,268,141,59,138,88,undefined,undefined,undefined,undefined
7/12/20,10,783,667,-1,1061,479,510,57,142,119,40,19,88,-1,194,-1,678,253,231,200,79,-1,1032,104,654,337,248,63,255,139,146,112,undefined,-1,41,407,159,103,undefined,108,175,160,55,27,318,1521,36,611,103,52,311,98,175,29,undefined,131,119,424,232,-1,203,533,202,365,107,221,322,328,190,301,141,22,180,118,undefined,undefined,undefined,undefined
7/12/20,11,1090,1035,-1,1465,637,550,35,130,103,53,10,85,-1,183,-1,929,282,228,295,184,-1,1057,147,510,386,316,77,282,86,278,117,undefined,-1,27,476,227,103,undefined,83,168,125,57,22,420,1686,29,734,121,59,348,78,216,33,undefined,163,125,384,279,-1,209,590,184,378,125,290,573,414,216,460,167,35,152,124,undefined,undefined,undefined,undefined
7/12/20,12,1349,1179,-1,1802,779,589,49,153,154,45,18,125,-1,193,-1,1039,394,193,402,236,-1,1382,245,695,468,417,104,434,167,317,175,undefined,-1,55,556,269,148,undefined,234,243,148,100,42,587,2035,48,947,134,89,464,98,281,31,undefined,299,182,475,397,-1,314,698,219,623,139,400,681,527,326,458,227,49,186,126,undefined,undefined,undefined,undefined
7/12/20,13,1416,1216,-1,1953,730,689,35,185,126,52,20,126,-1,218,-1,1095,351,229,460,262,-1,1351,226,686,590,418,93,372,148,394,223,undefined,-1,54,547,295,167,undefined,201,177,158,76,45,641,2022,48,1063,179,83,443,125,399,31,undefined,347,120,442,419,-1,202,847,277,564,146,404,936,537,433,498,211,20,193,138,undefined,undefined,undefined,undefined
7/12/20,14,1168,1120,-1,1581,686,662,24,135,143,41,3,73,-1,174,-1,882,254,200,460,211,-1,1292,127,716,612,307,94,291,69,322,128,undefined,-1,35,381,214,117,undefined,96,135,158,65,34,538,1731,35,856,151,68,343,104,278,36,undefined,234,108,389,349,-1,231,855,134,488,197,257,753,449,212,286,158,9,123,80,undefined,undefined,undefined,undefined
7/12/20,15,1203,952,-1,1541,655,679,31,160,138,54,21,121,-1,241,-1,795,213,185,443,176,-1,1312,153,808,642,284,69,344,92,336,156,undefined,-1,39,413,206,134,undefined,66,137,123,57,33,609,1632,47,1059,91,79,367,101,348,35,undefined,263,147,438,407,-1,298,882,139,462,124,358,844,426,262,244,202,6,161,97,undefined,undefined,undefined,undefined
7/12/20,16,1215,858,-1,1474,683,722,49,168,227,46,35,138,-1,265,-1,658,248,236,387,170,-1,1515,169,959,643,268,76,403,95,282,139,undefined,-1,41,482,185,99,undefined,73,169,161,50,34,557,1719,23,1073,105,78,342,92,292,46,undefined,253,155,457,463,-1,267,1001,123,454,165,395,951,372,237,212,217,11,166,154,undefined,undefined,undefined,undefined
7/12/20,17,1284,742,-1,1249,727,983,62,198,205,55,15,169,-1,298,-1,530,254,278,437,224,-1,1668,210,1153,671,266,96,441,78,303,114,undefined,-1,49,582,178,108,undefined,76,108,142,76,50,519,1624,25,851,150,49,297,76,264,48,undefined,255,135,539,371,-1,243,1041,134,321,142,356,814,359,178,197,168,68,160,185,undefined,undefined,undefined,undefined
7/12/20,18,1110,512,-1,1106,632,791,65,183,119,44,68,231,-1,274,-1,268,135,136,521,262,-1,1401,171,767,501,264,97,415,77,277,216,undefined,-1,25,671,124,119,undefined,59,119,116,44,45,530,1306,44,751,113,64,324,108,247,43,undefined,248,155,378,450,-1,299,1001,138,366,81,369,932,295,179,79,222,65,120,86,undefined,undefined,undefined,undefined
7/12/20,19,652,298,-1,768,526,599,41,111,51,33,39,222,-1,155,-1,171,96,48,467,216,-1,1089,90,429,261,233,96,181,80,352,243,undefined,-1,24,543,82,142,undefined,36,92,76,29,19,294,874,26,524,136,40,325,102,194,24,undefined,199,106,217,330,-1,225,847,109,260,56,209,623,185,118,34,196,39,114,51,undefined,undefined,undefined,undefined
7/12/20,20,438,148,-1,578,447,417,41,90,35,33,45,209,-1,167,-1,117,86,27,418,201,-1,907,57,285,212,202,41,142,91,288,267,undefined,-1,15,402,65,146,undefined,21,80,59,21,17,331,774,18,425,54,61,310,72,185,41,undefined,144,77,184,259,-1,149,673,106,207,30,248,461,153,66,9,174,12,109,50,undefined,undefined,undefined,undefined
7/12/20,21,291,115,-1,509,440,382,18,49,19,30,29,156,-1,152,-1,65,76,30,414,136,-1,678,64,245,144,158,73,110,84,294,206,undefined,-1,10,376,46,112,undefined,11,58,66,27,26,245,704,30,390,87,51,155,46,132,18,undefined,93,51,172,121,-1,112,574,103,175,33,194,466,43,0,0,165,2,141,56,undefined,undefined,undefined,undefined
7/12/20,22,168,68,-1,315,388,293,10,18,37,5,18,76,-1,124,-1,48,72,25,230,109,-1,421,44,191,107,117,33,78,41,172,148,undefined,-1,5,234,37,108,undefined,6,50,50,12,11,153,433,17,258,43,59,92,27,79,21,undefined,63,36,141,93,-1,79,372,61,112,20,127,296,1,0,0,78,2,75,34,undefined,undefined,undefined,undefined
7/12/20,23,57,28,-1,134,167,189,5,11,12,4,7,23,-1,86,-1,26,13,7,96,62,-1,235,27,134,54,64,13,33,24,128,97,undefined,-1,4,80,27,52,undefined,10,28,14,11,4,76,214,11,104,25,36,18,21,24,11,undefined,33,16,80,39,-1,60,200,44,80,5,59,84,-1,-1,-1,-1,9,52,12,undefined,undefined,undefined,undefined
8/12/20,0,33,12,-1,47,87,41,1,4,6,1,1,3,-1,16,-1,8,9,8,68,33,-1,67,12,65,53,62,7,27,7,85,33,undefined,-1,1,34,16,12,undefined,3,12,9,-1,3,38,83,1,92,20,43,1,10,11,-1,undefined,11,4,34,18,-1,13,104,42,35,8,24,40,-1,-1,-1,-1,2,22,21,undefined,undefined,undefined,undefined
8/12/20,1,23,12,-1,11,46,31,3,4,6,-1,2,4,-1,2,-1,8,7,2,43,12,-1,67,11,20,22,33,11,9,4,38,14,undefined,-1,-1,8,2,5,undefined,-1,1,10,2,3,12,35,11,58,13,22,1,8,10,5,undefined,15,9,28,11,-1,12,89,24,24,6,9,9,-1,-1,-1,6,1,2,9,undefined,undefined,undefined,undefined
8/12/20,2,23,16,-1,4,16,13,1,4,1,3,-1,6,-1,-1,-1,1,6,2,14,9,-1,60,4,15,19,25,5,11,-1,20,4,undefined,-1,-1,7,1,6,undefined,-1,1,2,-1,1,8,9,2,21,7,31,1,10,8,3,undefined,5,2,53,13,-1,16,48,15,27,4,8,26,1,0,0,10,25,10,9,undefined,undefined,undefined,undefined
8/12/20,3,6,4,-1,9,47,10,2,-1,5,1,2,5,-1,8,-1,2,-1,3,21,8,-1,25,10,8,6,34,2,30,2,16,1,undefined,-1,-1,6,9,4,undefined,-1,1,4,5,3,4,26,2,25,5,8,1,12,7,1,undefined,4,1,13,2,-1,4,36,11,-1,3,3,7,-1,-1,-1,8,7,1,2,undefined,undefined,undefined,undefined
8/12/20,4,6,10,-1,16,49,24,15,3,1,-1,-1,4,-1,14,-1,-1,1,3,16,7,-1,29,6,23,10,60,8,55,4,7,11,undefined,-1,4,14,7,8,undefined,-1,2,3,-1,1,8,60,1,27,4,8,7,8,5,1,undefined,11,5,5,4,-1,11,31,6,-1,3,3,23,-1,-1,-1,13,1,8,5,undefined,undefined,undefined,undefined
8/12/20,5,11,15,-1,53,77,152,18,23,30,10,2,8,-1,54,-1,21,39,11,16,13,-1,135,17,97,68,81,16,80,13,16,14,undefined,-1,17,85,11,9,undefined,1,15,13,6,2,28,155,3,77,14,44,14,11,6,4,undefined,22,29,76,15,-1,20,108,17,4,12,20,22,11,4,3,6,8,26,24,undefined,undefined,undefined,undefined
8/12/20,6,67,32,-1,110,178,295,58,94,98,25,23,80,-1,122,-1,38,116,48,22,10,-1,311,57,217,258,115,17,156,46,25,40,undefined,-1,35,261,47,8,undefined,9,29,63,23,14,52,330,21,144,38,45,27,65,27,50,undefined,120,89,173,70,-1,46,347,43,31,62,37,49,73,51,29,8,16,74,30,undefined,undefined,undefined,undefined
8/12/20,7,113,73,-1,252,363,435,84,153,171,41,39,137,-1,177,-1,161,194,166,46,20,-1,523,143,512,359,145,42,319,67,54,43,undefined,-1,45,368,101,37,undefined,50,86,73,34,18,103,541,26,184,83,42,61,71,74,38,undefined,95,140,294,130,-1,90,285,54,167,108,110,89,146,90,86,59,17,92,61,undefined,undefined,undefined,undefined
8/12/20,8,259,162,-1,450,572,656,99,194,268,71,41,156,-1,263,-1,428,408,360,76,50,-1,939,230,930,476,256,89,476,57,113,92,undefined,-1,42,489,208,73,undefined,107,222,118,49,31,172,925,40,395,127,65,122,96,178,52,undefined,102,183,523,206,-1,181,369,65,179,209,173,161,284,147,239,99,62,166,184,undefined,undefined,undefined,undefined
8/12/20,9,498,330,-1,693,589,474,73,138,174,39,18,86,-1,211,-1,544,314,247,110,82,-1,866,160,662,331,352,73,401,95,124,138,undefined,-1,50,371,190,87,undefined,122,144,131,57,27,217,1147,41,528,155,74,189,87,185,32,undefined,103,170,440,207,-1,181,446,81,189,170,215,280,331,213,272,142,96,141,152,undefined,undefined,undefined,undefined
8/12/20,10,837,676,-1,1119,750,509,61,151,102,71,35,120,-1,241,-1,784,230,249,176,101,-1,1174,105,665,331,422,87,371,7,161,104,undefined,-1,29,411,199,93,undefined,118,197,170,47,31,339,1510,36,650,233,99,263,117,200,44,undefined,175,148,395,293,-1,220,529,96,325,166,296,326,346,172,291,175,16,147,117,undefined,undefined,undefined,undefined
8/12/20,11,1100,1039,-1,1738,1016,668,78,162,114,46,35,153,-1,240,-1,1044,283,249,301,196,-1,1313,157,618,490,642,136,435,4,221,156,undefined,-1,27,582,224,131,undefined,114,155,175,66,35,542,2079,60,885,255,166,399,139,245,58,undefined,192,159,423,350,-1,245,672,97,475,160,329,605,488,191,391,224,54,192,151,undefined,undefined,undefined,undefined
8/12/20,12,1309,1270,-1,2116,1254,824,88,237,183,61,38,188,-1,292,-1,1155,399,226,521,331,-1,1456,300,804,601,915,181,500,10,368,221,undefined,-1,43,798,348,189,undefined,269,230,201,98,40,710,2332,65,1202,358,217,501,195,413,73,undefined,254,261,556,437,-1,334,981,163,629,228,506,745,593,329,500,256,42,252,192,undefined,undefined,undefined,undefined
8/12/20,13,1441,1410,-1,2221,1181,855,84,236,180,36,57,196,-1,299,-1,1169,382,234,531,311,-1,1632,226,812,716,811,173,485,5,396,232,undefined,-1,45,860,333,164,undefined,212,219,224,93,29,766,2486,49,1165,365,194,413,178,451,86,undefined,283,181,492,433,-1,342,973,165,671,180,439,989,675,358,494,242,15,254,198,undefined,undefined,undefined,undefined
8/12/20,14,1469,1313,-1,2003,1236,836,96,218,164,36,59,211,-1,278,-1,1104,287,248,546,257,101,1619,193,791,774,675,175,411,20,409,173,undefined,-1,41,685,263,139,undefined,150,192,229,99,32,741,2274,64,1199,325,158,458,168,468,67,undefined,252,185,465,475,-1,403,1110,142,583,189,525,1076,594,290,389,172,20,248,146,undefined,undefined,undefined,undefined
8/12/20,15,1560,1247,-1,1961,1288,909,85,213,174,44,45,179,-1,325,-1,938,298,224,480,272,378,1699,159,866,828,492,132,512,22,383,185,undefined,-1,39,732,216,141,undefined,120,142,171,88,26,665,2187,49,1271,266,144,388,143,318,59,undefined,267,216,479,470,-1,339,1222,166,516,157,492,1057,574,268,330,202,17,259,162,undefined,undefined,undefined,undefined
8/12/20,16,1542,1077,-1,1757,1140,1015,79,242,259,34,62,242,-1,346,-1,798,301,281,438,215,437,1895,199,1072,846,352,90,501,11,360,142,undefined,-1,41,752,215,122,undefined,70,158,151,66,26,627,2048,40,1208,129,57,315,131,338,44,undefined,251,260,557,487,-1,359,1142,166,467,165,477,1105,486,254,310,222,20,249,194,undefined,undefined,undefined,undefined
8/12/20,17,1359,922,-1,1562,1289,1155,103,281,234,39,64,280,-1,437,-1,628,273,316,506,200,535,1811,261,1174,879,360,123,539,21,370,211,undefined,-1,70,1044,230,148,undefined,101,203,155,81,40,655,2009,41,1022,157,70,360,132,322,57,undefined,301,219,619,530,-1,339,1283,164,503,185,508,1019,461,235,235,216,68,273,231,undefined,undefined,undefined,undefined
8/12/20,18,1133,630,-1,1311,1217,957,119,235,141,27,94,369,-1,322,-1,355,175,167,582,298,511,1623,177,811,679,272,89,444,7,373,242,undefined,-1,57,945,174,126,undefined,51,136,119,61,34,547,1646,40,806,106,73,387,122,297,40,undefined,242,196,389,475,-1,272,1082,138,354,147,453,915,388,213,103,264,45,246,96,undefined,undefined,undefined,undefined
8/12/20,19,893,385,-1,942,971,609,74,151,93,39,109,393,-1,216,-1,163,83,71,592,369,419,1300,110,475,374,273,100,285,7,400,307,undefined,-1,31,721,100,155,undefined,32,102,104,41,20,485,1215,24,656,129,66,287,100,245,39,undefined,245,117,221,447,-1,211,945,102,296,76,399,841,286,169,39,220,23,211,83,undefined,undefined,undefined,undefined
8/12/20,20,738,290,-1,758,960,546,94,133,53,43,94,325,-1,197,-1,145,91,44,503,268,386,1126,94,300,280,238,41,228,6,354,416,undefined,-1,30,714,70,165,undefined,31,120,86,34,20,401,1000,24,494,68,99,368,95,241,31,undefined,232,91,195,228,-1,195,754,114,243,29,324,636,205,51,32,237,8,242,46,undefined,undefined,undefined,undefined
8/12/20,21,390,178,-1,707,932,483,50,87,40,23,62,223,-1,212,-1,104,75,54,438,225,373,877,89,288,235,174,62,235,6,287,333,undefined,-1,17,628,64,146,undefined,21,104,94,33,24,397,1061,8,397,98,70,243,48,160,36,undefined,151,84,218,134,-1,155,659,132,168,46,349,627,135,0,2,258,2,202,49,undefined,undefined,undefined,undefined
8/12/20,22,280,95,-1,480,710,379,25,52,52,26,41,117,-1,150,-1,67,73,35,284,194,204,568,50,207,180,114,29,118,1,229,233,undefined,-1,16,376,52,115,undefined,16,97,46,11,9,234,720,14,286,45,50,128,22,112,14,undefined,90,57,152,86,-1,121,451,98,21,14,215,412,16,0,0,160,1,168,33,undefined,undefined,undefined,undefined
8/12/20,23,92,56,-1,188,318,288,37,29,14,9,22,63,-1,96,-1,23,19,28,140,89,125,375,28,128,89,111,27,88,3,180,140,undefined,-1,7,196,33,39,undefined,11,21,18,2,4,146,367,10,245,22,49,58,27,43,7,undefined,60,41,102,47,-1,72,366,64,3,13,127,191,-1,-1,-1,21,5,25,12,undefined,undefined,undefined,undefined
9/12/20,0,49,15,-1,84,153,88,13,13,10,15,4,12,-1,32,-1,21,17,11,79,30,86,150,22,47,56,62,10,57,2,74,31,undefined,-1,11,76,11,18,undefined,1,21,13,4,2,29,169,2,121,15,44,25,21,25,7,undefined,17,24,67,34,-1,44,151,56,-1,5,40,72,-1,-1,-1,1,10,16,10,undefined,undefined,undefined,undefined
9/12/20,1,19,29,-1,48,67,30,3,5,9,2,4,18,-1,15,-1,19,8,6,45,28,73,82,10,24,40,29,4,22,1,40,33,undefined,-1,5,26,3,12,undefined,-1,3,6,1,1,30,89,-1,86,8,38,6,6,17,6,undefined,8,5,41,15,-1,29,102,5,-1,7,23,41,-1,-1,-1,19,1,14,3,undefined,undefined,undefined,undefined
9/12/20,2,11,9,-1,25,39,18,-1,4,4,-1,-1,12,-1,12,-1,5,5,8,39,19,31,91,13,13,11,36,4,21,1,23,12,undefined,-1,3,16,8,8,undefined,-1,7,2,3,3,13,52,-1,37,7,19,2,4,8,1,undefined,6,5,32,5,-1,9,59,-1,-1,3,7,20,-1,-1,-1,21,7,8,4,undefined,undefined,undefined,undefined
9/12/20,3,19,15,-1,12,41,7,1,3,3,4,5,14,-1,3,-1,25,2,5,23,14,24,46,4,12,22,33,1,30,-1,22,6,undefined,-1,1,22,2,4,undefined,1,4,2,1,-1,25,22,-1,42,1,31,-1,7,4,-1,undefined,7,6,28,8,-1,1,34,1,-1,3,8,7,-1,-1,-1,-1,2,1,10,undefined,undefined,undefined,undefined
9/12/20,4,14,11,-1,10,54,15,-1,1,6,3,1,2,-1,10,-1,4,13,6,26,17,21,57,3,34,12,31,4,48,-1,13,29,undefined,-1,3,12,15,17,undefined,3,1,1,-1,-1,10,33,4,32,5,17,7,6,10,-1,undefined,4,7,22,4,-1,9,31,5,-1,3,9,16,-1,-1,-1,-1,-1,3,4,undefined,undefined,undefined,undefined
9/12/20,5,23,11,-1,48,112,132,18,27,36,9,4,18,-1,54,-1,19,31,16,12,18,18,125,16,126,75,42,7,84,2,10,14,undefined,-1,10,80,18,10,undefined,41,10,10,3,2,25,180,3,77,19,20,15,26,7,6,undefined,20,27,81,18,-1,21,101,18,10,13,23,16,7,3,5,-1,3,31,28,undefined,undefined,undefined,undefined
9/12/20,6,71,31,-1,138,228,282,47,92,98,30,22,85,-1,120,-1,42,120,33,26,15,44,287,75,293,345,76,16,150,4,34,42,undefined,-1,24,282,48,17,undefined,15,28,76,20,9,52,343,18,149,22,33,14,81,30,62,undefined,137,104,175,80,-1,42,356,39,35,63,47,43,72,55,33,11,53,42,31,undefined,undefined,undefined,undefined
9/12/20,7,130,94,-1,245,474,426,106,166,191,52,42,161,-1,204,-1,157,229,161,57,21,54,537,96,576,391,115,33,283,4,52,40,undefined,-1,60,399,83,25,undefined,63,94,69,25,17,103,558,42,201,53,34,66,84,88,20,undefined,48,154,283,107,-1,98,239,40,84,132,84,88,145,84,110,66,11,111,63,undefined,undefined,undefined,undefined
9/12/20,8,309,197,-1,442,718,641,129,197,265,51,74,229,-1,257,-1,377,404,325,68,37,107,986,264,960,541,196,75,541,7,83,107,undefined,-1,64,553,255,48,undefined,103,206,103,52,43,173,1037,44,407,118,66,98,72,174,24,undefined,92,175,518,205,-1,187,361,73,125,217,215,159,318,164,257,121,30,193,151,undefined,undefined,undefined,undefined
9/12/20,9,572,363,338,725,628,549,93,208,158,46,34,145,-1,214,-1,529,363,266,135,65,133,992,220,750,391,254,73,459,4,134,117,undefined,-1,52,429,205,66,undefined,94,185,139,72,32,234,1238,45,532,111,88,228,118,145,45,undefined,117,196,523,201,-1,190,469,103,274,184,243,263,328,190,242,221,80,164,113,undefined,undefined,undefined,undefined
9/12/20,10,986,792,557,1258,857,509,66,180,125,92,36,169,-1,223,-1,728,328,264,211,116,170,1220,200,727,542,322,80,403,6,177,162,undefined,-1,40,521,215,106,undefined,146,169,134,78,49,428,1634,39,682,181,100,310,153,213,64,undefined,173,133,507,293,-1,199,607,247,366,158,310,422,343,156,251,185,27,217,98,undefined,undefined,undefined,undefined
9/12/20,11,1558,1243,898,1838,1142,728,79,193,152,58,49,198,-1,289,-1,986,371,267,395,176,265,1497,211,660,626,450,87,452,3,269,152,undefined,-1,69,872,249,106,undefined,120,242,178,71,50,649,2187,57,970,194,116,393,187,317,42,undefined,244,178,547,338,-1,248,691,222,459,136,458,689,437,105,251,209,45,240,114,undefined,undefined,undefined,undefined
9/12/20,12,1856,1468,1309,2335,1398,978,128,228,196,96,97,229,-1,279,-1,1260,442,264,547,301,466,1853,297,811,839,631,149,656,10,430,252,undefined,-1,78,1118,368,196,undefined,234,286,229,100,48,816,2610,71,1163,236,196,515,189,385,44,undefined,326,272,662,466,-1,400,896,332,683,188,522,911,693,90,385,266,60,255,169,undefined,undefined,undefined,undefined
9/12/20,13,2129,1603,1485,2532,1464,1078,103,236,160,68,83,227,-1,354,-1,1439,456,227,619,311,478,1981,288,893,942,602,151,560,12,411,277,undefined,-1,45,1109,300,176,undefined,180,246,238,84,50,958,2881,69,1326,232,183,516,175,470,56,undefined,422,208,644,360,-1,376,1041,287,698,147,630,1002,736,142,414,309,29,327,164,undefined,undefined,undefined,undefined
9/12/20,14,2028,1460,1503,2324,1645,1041,108,242,208,57,93,236,-1,333,-1,1231,422,293,517,229,470,1883,236,811,970,407,132,673,11,437,243,undefined,-1,96,1114,248,170,undefined,138,216,177,90,50,902,2632,74,1385,212,100,470,199,377,57,undefined,385,210,603,453,-1,347,1080,131,659,152,688,1103,553,232,367,237,36,366,155,undefined,undefined,undefined,undefined
9/12/20,15,2080,1383,1485,2250,1607,1242,128,283,178,70,78,230,-1,452,-1,1074,365,241,539,278,434,1890,215,991,1083,387,112,686,6,412,227,undefined,-1,74,1194,271,144,undefined,109,183,188,97,71,863,2511,50,1265,166,103,464,167,422,74,undefined,291,215,635,511,-1,288,1091,157,517,149,594,1148,549,280,314,286,12,244,163,undefined,undefined,undefined,undefined
9/12/20,16,1982,1294,1349,2131,1546,1275,85,278,223,62,91,241,-1,347,-1,930,460,252,560,217,518,2267,271,1048,1006,400,121,730,4,385,235,undefined,-1,66,1248,232,116,undefined,90,203,184,114,54,900,2425,39,1369,176,97,395,140,342,61,undefined,273,250,600,475,-1,321,1044,147,552,170,525,1188,507,248,269,192,22,328,221,undefined,undefined,undefined,undefined
9/12/20,17,1937,1107,1497,2022,1619,1471,159,349,284,89,97,314,-1,637,-1,721,319,253,633,292,536,2267,319,1268,1047,407,152,736,18,404,216,undefined,-1,88,1308,222,140,undefined,111,201,218,142,75,826,2356,53,1215,332,181,439,150,314,69,undefined,297,255,686,627,-1,408,1327,170,543,197,624,1185,544,217,286,283,78,364,220,undefined,undefined,undefined,undefined
9/12/20,18,1477,807,1345,1555,1628,1271,144,274,159,73,161,422,-1,426,-1,432,214,197,825,388,552,1798,219,795,922,533,142,547,17,488,271,undefined,-1,71,1668,151,191,undefined,61,176,170,102,65,682,2042,40,936,396,198,385,152,380,53,undefined,259,195,427,594,-1,307,1286,145,461,118,537,1095,387,173,114,274,46,302,168,undefined,undefined,undefined,undefined
9/12/20,19,1187,511,1369,1180,1347,855,105,218,90,69,123,414,-1,338,-1,202,182,66,721,452,512,1532,164,501,516,497,171,359,14,463,311,undefined,-1,57,1152,95,185,undefined,87,152,99,81,37,561,1511,42,816,399,201,426,163,308,39,undefined,263,154,321,479,-1,273,1278,131,393,82,427,1004,345,147,72,331,31,256,68,undefined,undefined,undefined,undefined
9/12/20,20,1096,306,1205,1024,1324,796,84,226,56,52,170,538,-1,314,-1,220,114,49,644,453,518,1310,131,423,432,441,164,349,17,473,492,undefined,-1,28,1067,140,240,undefined,62,148,111,32,20,608,1503,20,641,340,147,384,120,250,32,undefined,212,147,237,356,-1,227,937,154,332,84,537,793,280,70,26,234,22,229,66,undefined,undefined,undefined,undefined
9/12/20,21,681,268,984,1016,1342,662,49,110,52,36,117,303,-1,213,-1,166,127,61,574,383,423,1114,70,300,436,315,147,330,13,366,458,undefined,-1,39,955,92,274,undefined,34,109,59,24,17,529,1370,25,482,236,133,287,81,209,19,undefined,182,117,222,183,-1,204,912,158,233,58,449,842,260,4,13,241,10,277,73,undefined,undefined,undefined,undefined
9/12/20,22,344,130,666,513,965,518,28,48,47,24,36,155,-1,194,-1,79,92,47,374,298,286,594,58,253,307,207,79,176,9,288,346,undefined,-1,21,605,77,144,undefined,17,85,63,14,6,276,1009,13,306,121,70,147,74,134,23,undefined,95,65,202,101,-1,116,693,100,213,29,286,451,82,0,1,254,15,210,36,undefined,undefined,undefined,undefined
9/12/20,23,106,72,371,237,464,327,7,38,36,11,12,55,-1,158,-1,42,43,22,188,140,181,362,60,173,115,102,26,112,2,214,208,undefined,-1,27,294,57,40,undefined,17,28,39,11,7,141,416,10,215,32,66,55,35,51,15,undefined,56,27,101,78,-1,83,353,56,148,9,149,247,19,0,0,1,16,112,24,undefined,undefined,undefined,undefined
10/12/20,0,61,29,153,110,225,182,3,27,10,14,9,50,-1,42,-1,47,16,7,101,32,90,182,23,78,109,81,21,77,2,103,48,undefined,-1,2,160,13,13,undefined,4,7,8,2,4,68,208,4,123,20,78,11,16,28,1,undefined,27,11,68,41,-1,31,186,41,57,17,56,96,-1,-1,-1,2,5,47,13,undefined,undefined,undefined,undefined
10/12/20,1,39,14,75,42,92,56,6,8,2,4,1,14,-1,21,-1,10,9,8,58,31,58,83,12,30,51,53,2,19,2,45,18,undefined,-1,5,36,10,14,undefined,-1,3,4,-1,-1,37,94,4,103,4,44,7,20,14,2,undefined,7,18,42,29,-1,15,102,24,39,3,15,48,-1,-1,-1,7,-1,23,6,undefined,undefined,undefined,undefined
10/12/20,2,24,9,50,27,64,35,7,8,1,2,4,16,-1,19,-1,6,6,3,24,25,29,78,14,7,26,36,5,18,5,35,8,undefined,-1,-1,16,-1,6,undefined,-1,3,1,-1,-1,16,51,5,59,16,30,-1,11,11,6,undefined,10,3,39,15,-1,12,83,42,11,2,13,24,-1,-1,-1,7,4,20,10,undefined,undefined,undefined,undefined
10/12/20,3,6,4,23,10,56,10,-1,8,7,-1,-1,5,-1,6,-1,10,7,1,19,2,21,68,7,24,32,19,2,38,-1,27,9,undefined,-1,1,24,8,-1,undefined,-1,4,1,1,1,20,55,-1,18,5,31,2,4,-1,-1,undefined,9,3,20,9,-1,9,44,18,18,2,8,24,-1,-1,-1,1,-1,12,5,undefined,undefined,undefined,undefined
10/12/20,4,12,4,90,20,80,14,18,3,1,-1,1,1,-1,16,-1,4,16,3,15,13,23,37,3,10,15,29,3,61,-1,15,6,undefined,-1,-1,9,5,6,undefined,5,3,4,-1,-1,9,57,-1,39,17,12,4,3,-1,-1,undefined,8,11,20,5,-1,12,31,5,24,2,8,18,-1,-1,-1,-1,-1,6,7,undefined,undefined,undefined,undefined
10/12/20,5,20,11,50,66,116,119,20,25,36,5,7,15,-1,54,-1,22,42,11,20,11,17,159,22,117,71,71,10,76,3,13,15,undefined,-1,16,57,9,9,undefined,5,6,12,5,6,13,191,3,78,11,32,11,28,12,3,undefined,19,26,80,17,-1,19,115,25,8,10,24,12,6,5,3,-1,13,29,21,undefined,undefined,undefined,undefined
10/12/20,6,74,31,94,118,234,304,58,64,102,18,8,36,-1,127,-1,38,117,37,26,11,35,281,52,349,203,88,24,114,10,41,47,undefined,-1,19,221,38,14,undefined,11,35,80,17,10,47,313,15,123,46,31,29,66,37,54,undefined,119,79,172,75,-1,42,346,51,35,61,37,32,46,42,16,10,13,47,35,undefined,undefined,undefined,undefined
10/12/20,7,136,83,123,239,396,431,95,115,182,34,8,65,-1,156,-1,146,181,160,32,16,46,522,129,714,319,164,77,269,14,71,62,undefined,-1,37,386,110,30,undefined,64,79,56,20,12,104,495,37,191,103,44,64,76,78,26,undefined,62,133,333,104,-1,99,245,35,143,114,92,70,132,76,146,62,9,92,25,undefined,undefined,undefined,undefined
10/12/20,8,303,183,209,465,618,650,124,151,241,73,28,123,-1,253,-1,317,380,331,50,39,91,959,269,1023,404,258,87,449,14,76,88,undefined,-1,34,386,216,50,undefined,123,207,101,38,32,188,980,44,397,132,54,107,88,164,26,undefined,111,180,657,184,-1,144,331,77,206,177,180,143,290,151,221,112,39,177,83,undefined,undefined,undefined,undefined
10/12/20,9,519,310,314,697,592,561,56,157,158,81,43,117,-1,221,-1,532,362,319,107,77,138,1078,173,955,370,335,124,395,10,174,103,undefined,-1,36,195,256,51,undefined,118,150,99,52,22,253,1194,49,514,222,101,204,122,154,47,undefined,154,156,572,196,-1,166,481,84,240,165,210,228,301,196,315,150,94,171,138,undefined,undefined,undefined,undefined
10/12/20,10,886,615,469,1257,743,503,40,144,135,74,22,124,-1,195,-1,783,267,245,231,93,190,1158,197,757,436,446,126,328,12,156,126,undefined,-1,38,233,241,83,undefined,131,261,132,70,23,302,1640,40,764,229,142,267,116,252,52,undefined,171,220,522,210,-1,201,525,66,338,130,263,412,423,175,287,161,31,215,85,undefined,undefined,undefined,undefined
10/12/20,11,1378,1081,819,1667,927,813,57,180,151,94,52,152,-1,325,-1,1072,375,243,321,200,294,1481,232,770,557,577,149,433,23,283,223,undefined,-1,72,574,288,121,undefined,111,251,133,60,28,535,2084,55,921,289,178,357,130,288,42,undefined,232,188,636,307,-1,240,690,100,476,146,455,669,501,185,371,194,53,281,115,undefined,undefined,undefined,undefined
10/12/20,12,1854,1473,1243,2112,1360,1055,78,248,202,76,66,214,-1,307,-1,1184,499,278,522,288,421,1763,375,829,807,838,218,590,11,358,276,undefined,-1,54,1258,410,144,undefined,228,390,224,137,70,814,2492,97,1091,332,291,468,181,398,57,undefined,334,276,633,462,-1,411,1013,159,635,161,595,864,538,129,335,268,65,388,163,undefined,undefined,undefined,undefined
10/12/20,13,2107,1542,1484,2446,1383,951,85,229,186,51,59,219,-1,358,-1,1257,455,218,556,297,501,1862,352,778,843,794,172,592,15,372,242,undefined,-1,68,1079,282,196,undefined,235,254,203,85,61,958,2591,63,1431,354,282,449,205,476,59,undefined,342,223,657,432,-1,307,1105,187,671,159,675,1066,703,129,401,257,38,316,130,undefined,undefined,undefined,undefined
10/12/20,14,2179,1548,1271,2160,1422,1045,82,240,197,39,44,198,-1,371,-1,1125,380,219,615,277,448,1759,309,798,979,557,192,570,32,404,220,undefined,-1,85,1146,294,182,undefined,179,246,152,83,46,799,2482,68,1274,368,238,433,199,339,63,undefined,327,217,681,416,-1,313,1067,183,617,211,638,1062,630,213,394,180,24,326,162,undefined,undefined,undefined,undefined
10/12/20,15,2065,1465,1412,2209,1425,1212,92,269,199,60,71,200,-1,400,-1,1017,298,228,536,294,383,1991,238,853,1040,510,130,710,15,341,230,undefined,-1,67,1109,298,132,undefined,101,164,182,64,59,865,2544,55,1419,282,163,470,187,427,50,undefined,305,228,638,464,-1,334,1193,154,559,128,586,1241,562,301,352,233,11,368,157,undefined,undefined,undefined,undefined
10/12/20,16,1900,1280,1324,2046,1393,1378,90,232,256,62,75,259,-1,444,-1,911,363,243,514,277,440,2252,232,1028,1002,343,101,568,38,405,203,undefined,-1,80,1010,222,112,undefined,77,154,165,105,59,779,2368,59,1431,134,86,388,132,349,79,undefined,303,310,722,485,-1,320,1121,173,481,187,572,1102,539,241,303,230,24,297,189,undefined,undefined,undefined,undefined
10/12/20,17,1915,1114,1350,1749,1593,1488,133,281,264,74,97,244,-1,472,-1,743,322,296,548,278,563,2425,288,1197,1102,347,137,725,42,485,262,undefined,-1,89,1286,247,140,undefined,124,213,141,94,65,762,2189,53,1286,175,105,407,167,367,61,undefined,301,261,728,578,-1,350,1195,190,543,189,643,1160,531,242,310,225,54,437,242,undefined,undefined,undefined,undefined
10/12/20,18,1729,870,1354,1633,1484,1286,106,311,133,100,136,427,-1,425,-1,490,219,169,682,390,557,1937,241,734,900,370,125,564,25,444,299,undefined,-1,67,1322,152,138,undefined,78,213,98,83,34,713,2092,31,989,139,96,445,158,318,32,undefined,316,229,522,477,-1,315,1134,120,471,101,603,1019,418,206,194,226,47,411,120,undefined,undefined,undefined,undefined
10/12/20,19,1602,620,1191,1275,1300,857,71,161,79,51,127,351,-1,328,-1,326,175,101,709,388,598,1494,128,449,511,287,78,411,16,530,366,undefined,-1,54,1117,130,154,undefined,47,139,145,59,21,583,1611,36,761,130,85,396,108,296,34,undefined,286,148,291,427,-1,274,1051,162,406,86,409,916,315,180,79,243,42,293,72,undefined,undefined,undefined,undefined
10/12/20,20,1156,681,1168,1136,1162,845,65,167,59,38,93,317,-1,304,-1,213,110,68,683,353,534,1273,105,375,402,266,79,329,9,496,406,undefined,-1,43,944,110,191,undefined,40,126,127,44,14,499,1345,26,614,129,83,407,108,303,22,undefined,214,132,257,284,-1,177,819,121,337,56,464,796,252,84,18,168,20,279,64,undefined,undefined,undefined,undefined
10/12/20,21,768,306,1135,1101,1245,703,40,117,65,34,47,231,-1,267,-1,134,103,46,582,417,435,1095,96,309,371,244,85,303,11,460,396,undefined,-1,30,804,76,159,undefined,38,136,89,27,8,449,1466,20,508,125,71,316,78,205,32,undefined,164,89,251,197,-1,209,844,162,260,51,422,718,203,2,1,134,18,244,76,undefined,undefined,undefined,undefined
10/12/20,22,409,149,761,616,806,638,16,40,40,12,35,132,-1,242,-1,101,102,59,400,365,359,754,73,286,344,172,71,208,6,324,248,undefined,-1,13,606,65,116,undefined,20,91,51,6,11,299,974,18,310,81,68,203,65,126,16,undefined,111,45,234,109,-1,139,611,98,210,20,271,420,82,1,1,141,5,182,72,undefined,undefined,undefined,undefined
10/12/20,23,132,69,481,227,479,417,4,34,21,16,24,66,-1,180,-1,64,71,43,189,193,216,488,51,153,184,116,47,120,-1,224,145,undefined,-1,16,279,51,63,undefined,19,46,25,6,9,170,492,8,184,51,66,46,23,57,3,undefined,56,25,145,55,-1,84,316,93,177,13,167,188,12,0,0,5,9,94,24,undefined,undefined,undefined,undefined
11/12/20,0,72,49,156,121,264,226,-1,11,7,8,10,29,-1,63,-1,26,33,20,128,170,185,370,35,59,87,59,18,42,6,170,37,undefined,-1,10,178,30,40,undefined,4,22,7,2,2,54,232,1,105,32,32,12,20,38,8,undefined,22,6,93,21,-1,47,180,65,125,13,69,95,-1,-1,-1,7,14,40,23,undefined,undefined,undefined,undefined
11/12/20,1,47,17,142,64,112,97,1,4,5,-1,-1,4,-1,31,-1,22,24,4,66,102,120,185,20,21,31,44,10,50,6,95,21,undefined,-1,4,73,14,10,undefined,-1,13,11,3,3,52,79,2,89,15,41,9,14,18,13,undefined,22,6,42,28,-1,16,145,35,71,6,43,55,-1,-1,-1,12,10,25,20,undefined,undefined,undefined,undefined
11/12/20,2,20,56,75,46,46,29,2,3,3,-1,3,9,-1,21,-1,15,14,5,34,144,84,101,12,22,39,49,8,24,5,68,5,undefined,-1,-1,24,10,6,undefined,-1,6,5,-1,-1,38,109,2,58,8,30,5,8,9,9,undefined,11,12,38,10,-1,14,95,23,37,2,17,41,-1,-1,-1,22,-1,4,1,undefined,undefined,undefined,undefined
11/12/20,3,27,12,42,21,58,9,-1,3,4,1,-1,5,-1,10,-1,11,1,3,16,89,62,78,10,17,11,25,2,63,4,44,15,undefined,-1,1,26,6,18,undefined,2,3,2,2,1,16,47,5,32,2,28,11,6,14,4,undefined,18,-1,21,13,-1,20,35,13,24,2,7,23,-1,-1,-1,1,3,3,4,undefined,undefined,undefined,undefined
11/12/20,4,5,7,35,20,78,25,10,3,4,-1,-1,2,-1,21,-1,5,21,5,7,10,13,47,6,20,12,45,4,101,3,32,4,undefined,-1,2,15,6,9,undefined,-1,7,6,4,-1,6,53,1,31,9,22,-1,2,11,6,undefined,5,3,12,11,-1,11,41,13,5,2,7,8,-1,-1,-1,-1,-1,2,5,undefined,undefined,undefined,undefined
11/12/20,5,17,17,51,59,111,138,15,30,30,6,4,16,-1,42,-1,15,32,10,18,19,35,142,19,125,71,65,22,90,1,17,21,undefined,-1,16,66,13,17,undefined,-1,25,10,1,2,38,164,3,67,21,28,14,20,13,1,undefined,24,37,75,14,-1,23,103,15,37,13,18,30,5,2,6,-1,2,26,13,undefined,undefined,undefined,undefined
11/12/20,6,71,31,100,127,260,287,56,80,105,34,21,74,-1,146,-1,41,100,45,23,14,34,384,69,289,311,108,32,157,18,33,38,undefined,-1,38,282,53,15,undefined,15,33,72,15,3,45,340,24,104,53,59,29,78,25,79,undefined,127,93,170,64,-1,41,313,44,40,45,46,47,72,58,20,4,22,62,58,undefined,undefined,undefined,undefined
11/12/20,7,137,105,109,205,442,416,124,143,170,52,39,130,-1,174,-1,139,229,145,39,21,58,596,147,522,355,192,63,352,22,55,39,undefined,-1,53,382,93,22,undefined,58,78,66,27,20,85,532,22,211,102,65,65,99,76,19,undefined,53,125,384,97,-1,65,241,37,140,134,84,85,117,104,92,63,5,102,56,undefined,undefined,undefined,undefined
11/12/20,8,326,191,231,454,697,651,157,174,236,52,62,174,-1,246,-1,301,396,304,54,45,79,1030,259,877,481,268,99,534,19,72,104,undefined,-1,57,551,196,65,undefined,102,150,107,48,28,174,1015,34,378,150,111,121,91,147,32,undefined,84,199,606,203,-1,168,356,42,253,186,170,165,267,143,241,128,75,187,92,undefined,undefined,undefined,undefined
11/12/20,9,634,397,349,820,698,568,68,203,160,58,55,148,-1,261,-1,597,301,284,123,99,149,1055,200,785,456,397,137,446,10,114,102,undefined,-1,74,475,220,69,undefined,102,169,134,54,27,274,1336,54,569,179,152,259,144,170,34,undefined,97,178,593,210,-1,198,536,111,283,157,224,273,322,152,249,145,48,149,131,undefined,undefined,undefined,undefined
11/12/20,10,1083,777,527,1361,986,677,81,164,152,88,40,158,-1,255,-1,773,366,229,221,136,219,1213,180,805,551,577,141,407,16,196,154,undefined,-1,65,618,177,98,undefined,101,171,135,49,28,443,1807,56,838,285,187,324,168,233,42,undefined,189,230,621,328,-1,236,647,266,396,125,335,439,433,154,242,157,42,193,95,undefined,undefined,undefined,undefined
11/12/20,11,1599,1280,643,1930,1483,1029,77,272,197,85,46,242,-1,292,-1,1104,385,231,354,199,284,1648,235,813,831,687,202,559,11,282,241,undefined,-1,85,1016,245,128,undefined,124,260,132,74,39,653,2293,67,978,313,237,467,188,269,70,undefined,223,222,711,374,-1,252,831,265,519,173,484,685,485,109,327,227,86,331,114,undefined,undefined,undefined,undefined
11/12/20,12,1985,1552,-1,2342,1846,1331,132,291,203,90,83,329,-1,387,-1,1209,562,330,546,361,479,1863,357,919,1042,827,172,668,31,419,244,undefined,-1,88,1705,351,180,undefined,208,327,225,86,49,841,2788,82,1221,347,319,506,193,381,87,undefined,347,286,817,507,-1,298,1107,337,754,222,641,863,839,110,382,232,59,506,195,undefined,undefined,undefined,undefined
11/12/20,13,2388,1739,-1,2501,1690,1206,115,288,211,66,79,302,-1,347,-1,1318,425,232,660,377,519,2107,315,982,1027,830,204,609,89,432,264,undefined,-1,111,1366,271,223,undefined,188,263,161,69,44,1030,2911,67,1382,389,293,568,219,422,55,undefined,370,254,756,392,-1,336,1069,347,783,165,681,1010,823,132,430,300,20,396,182,undefined,undefined,undefined,undefined
11/12/20,14,2385,1644,-1,2313,1735,1387,133,285,189,56,45,267,-1,420,-1,1205,364,256,626,320,539,2094,264,783,1169,629,145,682,55,521,235,undefined,-1,121,1350,233,175,undefined,126,217,130,89,49,925,2650,72,1346,276,169,579,207,401,72,undefined,358,247,725,481,-1,312,1100,203,636,176,651,1195,651,207,360,261,179,446,204,undefined,undefined,undefined,undefined
11/12/20,15,2257,1476,-1,2301,2017,1464,201,311,210,92,50,244,-1,474,-1,1107,364,242,606,325,545,2152,250,1045,1260,625,153,809,23,438,230,undefined,-1,144,1411,296,125,undefined,89,262,158,91,69,1012,2856,39,1470,333,201,429,201,486,70,undefined,285,255,706,437,-1,330,1224,155,627,148,717,1172,586,240,378,251,22,451,229,undefined,undefined,undefined,undefined
11/12/20,16,2356,1530,-1,2316,1979,1682,146,258,258,78,80,258,-1,509,-1,1071,451,248,639,256,583,2338,277,1224,1351,372,119,789,31,573,229,undefined,-1,125,1425,280,106,undefined,103,226,124,55,59,963,2796,40,1446,173,115,442,148,378,57,undefined,286,287,734,551,-1,322,1100,165,673,164,765,1168,573,271,418,195,22,489,243,undefined,undefined,undefined,undefined
11/12/20,17,2440,1462,-1,2172,2369,2008,143,389,261,119,122,325,-1,680,-1,815,366,292,690,372,589,2551,244,1285,1448,350,115,931,75,495,234,undefined,-1,145,1952,257,165,undefined,81,244,149,98,40,1063,2864,38,1368,158,118,498,141,457,56,undefined,330,348,778,530,-1,426,1276,158,712,178,953,1245,633,230,379,254,59,679,312,undefined,undefined,undefined,undefined
11/12/20,18,2429,1347,-1,2059,2216,1721,111,413,156,66,152,456,-1,557,-1,709,262,155,971,461,817,2227,234,942,1295,390,162,704,69,800,340,undefined,-1,158,2150,234,204,undefined,101,206,136,82,57,1108,2821,73,1184,227,110,574,145,414,58,undefined,402,274,637,557,-1,368,1344,197,729,126,843,1413,504,229,289,252,52,691,186,undefined,undefined,undefined,undefined
11/12/20,19,2391,1107,-1,1785,2260,1337,98,319,99,92,156,446,-1,501,-1,532,250,86,1102,735,848,1826,202,671,1124,424,111,578,29,906,470,undefined,-1,102,2018,251,294,undefined,85,194,101,47,30,1155,2373,37,1019,159,126,546,114,471,56,undefined,422,225,454,539,-1,293,1309,126,722,97,854,1397,532,205,163,240,28,557,134,undefined,undefined,undefined,undefined
11/12/20,20,1981,1321,-1,1917,2376,1353,96,195,108,86,162,541,-1,460,-1,392,221,96,1153,620,779,1765,170,483,931,366,95,531,52,899,716,undefined,-1,122,2087,204,352,undefined,77,196,96,38,31,1178,2387,30,900,143,94,499,104,502,36,undefined,348,164,357,424,-1,273,1197,149,740,65,1060,1357,480,140,114,228,11,672,103,undefined,undefined,undefined,undefined
11/12/20,21,1513,856,-1,2449,2695,1152,68,134,62,31,146,416,-1,406,-1,285,155,55,1064,600,756,1828,130,476,868,338,120,535,37,897,812,undefined,-1,102,1995,198,473,undefined,115,132,95,36,28,1121,2836,18,925,168,104,465,108,445,45,undefined,332,149,354,211,-1,262,1264,201,594,60,1128,1532,459,3,14,215,5,694,143,undefined,undefined,undefined,undefined
11/12/20,22,1122,505,-1,1680,2146,1157,42,122,71,59,57,298,-1,394,-1,215,175,58,886,461,695,1444,89,390,674,245,80,468,30,922,642,undefined,-1,67,1762,210,331,undefined,41,176,70,27,13,927,2364,20,620,144,78,380,98,426,55,undefined,216,74,304,191,-1,177,1019,131,470,29,773,1086,292,2,13,210,4,489,159,undefined,undefined,undefined,undefined
11/12/20,23,433,152,-1,973,1300,759,21,72,39,30,66,202,-1,235,-1,126,118,63,492,370,474,944,47,337,597,167,47,315,21,642,494,undefined,-1,46,1191,214,245,undefined,21,132,44,18,14,495,1318,12,432,76,85,148,36,349,23,undefined,112,71,264,137,-1,97,524,98,383,31,477,611,50,0,1,23,10,443,112,undefined,undefined,undefined,undefined
12/12/20,0,275,110,-1,525,818,608,19,30,22,11,28,76,-1,206,-1,102,132,43,236,255,404,661,55,150,403,108,27,163,9,417,275,undefined,-1,35,667,222,110,undefined,8,63,15,6,4,300,969,10,340,55,86,58,41,261,23,undefined,89,29,128,63,-1,79,311,71,275,13,252,303,-1,-1,-1,29,18,237,29,undefined,undefined,undefined,undefined
12/12/20,1,144,72,-1,304,422,355,13,15,11,6,12,33,-1,122,-1,48,19,8,155,182,249,528,33,118,158,90,34,80,16,284,89,undefined,-1,22,290,228,52,undefined,15,34,25,6,7,189,517,3,221,33,68,17,15,195,13,undefined,70,13,156,45,-1,52,249,73,165,16,153,142,-1,-1,-1,21,3,49,28,undefined,undefined,undefined,undefined
12/12/20,2,52,51,-1,175,235,140,2,10,12,1,3,18,-1,70,-1,47,20,9,89,86,223,394,44,64,55,69,18,106,5,197,32,undefined,-1,8,115,199,19,undefined,1,9,15,5,2,100,284,2,97,31,50,4,10,135,8,undefined,49,15,75,39,-1,34,126,25,110,8,91,99,-1,-1,-1,9,8,31,36,undefined,undefined,undefined,undefined
12/12/20,3,53,40,-1,96,121,102,1,2,8,4,2,5,-1,50,-1,25,28,2,47,48,136,205,40,58,36,62,8,73,8,118,17,undefined,-1,3,69,98,7,undefined,3,8,8,-1,2,64,170,3,80,14,48,6,6,63,4,undefined,16,2,73,15,-1,7,102,28,87,2,61,47,-1,-1,-1,-1,11,8,49,undefined,undefined,undefined,undefined
12/12/20,4,21,14,-1,45,72,54,5,4,9,-1,-1,1,-1,31,-1,8,6,1,42,28,109,108,17,45,27,50,9,35,7,51,19,undefined,-1,4,42,21,8,undefined,3,3,1,-1,-1,32,93,2,37,12,28,11,11,11,1,undefined,40,3,27,15,-1,14,51,19,26,-1,12,11,-1,-1,-1,-1,1,21,12,undefined,undefined,undefined,undefined
12/12/20,5,24,8,-1,44,71,75,6,15,16,9,3,10,-1,32,-1,27,15,4,16,23,41,138,12,60,46,62,9,62,6,44,11,undefined,-1,13,36,8,10,undefined,2,2,4,1,1,28,141,3,61,19,39,4,7,13,2,undefined,22,16,33,13,-1,17,52,23,13,2,22,27,5,1,0,-1,-1,11,15,undefined,undefined,undefined,undefined
12/12/20,6,37,24,-1,68,132,142,31,36,17,9,11,37,-1,64,-1,31,40,8,13,21,29,183,36,130,162,94,33,127,5,42,20,undefined,-1,16,139,31,16,undefined,8,14,23,3,4,27,177,11,82,50,71,13,28,19,20,undefined,38,9,69,34,-1,17,97,49,36,16,34,19,34,16,7,-1,17,34,26,undefined,undefined,undefined,undefined
12/12/20,7,130,58,-1,131,194,169,67,89,25,26,25,70,-1,96,-1,75,68,13,13,20,46,310,49,209,244,208,78,238,14,47,30,undefined,-1,18,233,24,9,undefined,15,26,18,11,8,68,283,13,116,116,107,45,107,40,39,undefined,31,44,128,50,-1,32,155,25,156,28,63,46,79,61,35,36,4,53,21,undefined,undefined,undefined,undefined
12/12/20,8,339,210,-1,316,368,306,82,133,35,31,41,146,-1,159,-1,150,92,43,47,45,39,550,48,293,372,264,113,279,20,67,57,undefined,-1,33,413,50,42,undefined,25,63,27,12,10,146,552,14,239,199,94,86,74,78,26,undefined,39,76,218,72,-1,62,250,48,149,48,125,124,175,88,118,55,7,96,19,undefined,undefined,undefined,undefined
12/12/20,9,673,524,-1,761,641,624,129,206,48,60,43,195,-1,265,-1,364,118,53,125,74,107,1028,93,469,605,525,187,517,16,136,73,undefined,-1,22,722,104,98,undefined,28,82,66,29,23,244,1165,20,586,293,187,289,133,177,43,undefined,90,107,340,169,-1,107,407,53,233,55,198,195,323,157,267,128,39,160,51,undefined,undefined,undefined,undefined
12/12/20,10,1293,1150,-1,1361,1000,803,116,275,61,73,77,269,-1,309,-1,685,187,99,247,144,236,1366,147,506,892,814,292,692,13,314,132,undefined,-1,32,1038,94,99,undefined,58,107,92,43,20,506,1836,22,923,458,233,509,186,250,42,undefined,199,196,506,282,-1,193,720,72,392,68,433,453,424,149,307,230,5,279,54,undefined,undefined,undefined,undefined
12/12/20,11,1999,1691,-1,2020,1604,1143,146,294,64,96,76,242,-1,424,-1,1064,234,123,493,285,356,1802,138,594,1035,959,317,822,15,363,179,undefined,-1,51,1311,135,144,undefined,31,139,86,49,43,708,2413,45,1257,588,300,695,242,374,58,undefined,300,174,607,317,-1,271,968,148,518,81,576,743,547,113,384,275,24,369,64,undefined,undefined,undefined,undefined
12/12/20,12,2537,2012,-1,2446,2096,1262,144,293,76,52,76,244,-1,428,-1,1269,221,121,816,344,497,1976,168,683,1166,1046,361,876,12,504,294,undefined,-1,64,1538,160,153,undefined,74,189,86,52,35,1015,2938,31,1405,544,296,588,235,496,61,undefined,369,157,652,429,-1,276,1121,178,848,81,751,1001,608,101,425,261,14,492,77,undefined,undefined,undefined,undefined
12/12/20,13,2987,2261,-1,2790,2433,1338,139,323,69,40,69,288,-1,503,-1,1443,209,107,988,382,550,2141,128,595,1325,1014,287,1026,19,591,320,undefined,-1,81,1669,90,190,undefined,57,155,119,56,37,1251,3130,34,1472,501,297,670,214,489,73,undefined,351,133,590,451,-1,271,1295,200,906,60,830,1145,584,129,461,254,8,416,80,undefined,undefined,undefined,undefined
12/12/20,14,3227,2452,-1,2995,2612,1472,127,313,83,69,61,365,-1,435,-1,1460,234,134,1051,294,666,2249,202,597,1573,865,281,1324,41,602,380,undefined,-1,108,2227,141,207,undefined,58,211,108,66,37,1411,3332,41,1625,554,281,699,256,491,54,undefined,402,152,663,558,-1,377,1361,211,761,40,960,1458,598,227,519,206,15,567,107,undefined,undefined,undefined,undefined
12/12/20,15,3192,2545,-1,2766,2429,1607,138,299,84,70,109,363,-1,473,-1,1457,237,112,876,275,698,2224,204,740,1556,852,346,1190,19,558,340,undefined,-1,131,2217,169,192,undefined,44,172,85,51,31,1305,3064,27,1574,678,195,668,210,490,45,undefined,379,143,610,605,-1,378,1307,199,900,46,878,1459,592,218,556,173,11,557,119,undefined,undefined,undefined,undefined
12/12/20,16,2994,2441,-1,2699,2448,1511,136,260,94,60,119,364,-1,499,-1,1081,258,110,819,309,672,2406,208,654,1493,574,194,1034,32,561,414,undefined,-1,131,1898,169,117,undefined,60,184,106,40,25,1301,2924,43,1504,358,156,553,148,454,35,undefined,385,142,585,535,-1,420,1262,150,766,54,926,1498,596,260,452,161,27,587,74,undefined,undefined,undefined,undefined
12/12/20,17,2902,1813,-1,2312,2512,1521,119,247,92,100,137,382,-1,519,-1,745,257,81,994,329,686,2290,197,644,1302,433,158,730,24,588,458,undefined,-1,132,2201,145,150,undefined,75,175,86,47,31,1179,2661,47,1289,215,72,519,100,439,46,undefined,413,183,515,499,-1,337,1237,160,624,51,864,1366,571,176,308,195,75,539,125,undefined,undefined,undefined,undefined
12/12/20,18,2440,1493,-1,2169,2467,1426,115,249,80,69,152,529,-1,474,-1,489,227,85,1044,486,741,1716,184,676,1239,373,119,647,40,757,566,undefined,-1,100,2229,148,235,undefined,45,186,95,47,36,1030,2563,44,1251,173,118,492,118,468,40,undefined,365,162,477,538,-1,365,1273,182,583,58,825,1371,479,193,151,224,74,567,106,undefined,undefined,undefined,undefined
12/12/20,19,2027,1540,-1,2174,2852,1387,131,236,72,82,233,770,-1,568,-1,352,229,58,1279,684,895,1615,104,399,881,397,123,598,42,807,849,undefined,-1,97,2788,189,406,undefined,72,196,96,38,20,1420,2820,15,1090,162,94,656,135,512,39,undefined,380,166,318,429,-1,291,1422,233,632,54,1407,1322,641,160,56,222,41,695,95,undefined,undefined,undefined,undefined
12/12/20,20,1644,1561,-1,2401,3432,1458,144,233,47,56,305,876,-1,829,-1,309,219,84,1262,635,911,1818,144,374,1014,279,91,671,164,985,1132,undefined,-1,68,3355,196,641,undefined,36,172,76,33,26,1583,3029,30,1085,137,98,676,93,622,36,undefined,331,101,327,352,-1,275,1280,216,740,34,1708,1451,630,118,77,212,12,1093,124,undefined,undefined,undefined,undefined
12/12/20,21,1553,1536,-1,3196,3720,1273,113,197,51,58,235,768,-1,591,-1,360,168,84,1078,587,877,1844,183,331,776,321,100,616,498,962,1273,undefined,-1,109,2962,213,589,undefined,33,212,97,16,16,1972,3679,28,948,143,119,554,83,457,40,undefined,369,107,250,225,-1,241,1204,182,509,34,1930,1785,508,9,17,285,16,878,133,undefined,undefined,undefined,undefined
12/12/20,22,1607,763,-1,2083,2920,1130,34,126,37,42,137,525,-1,519,-1,221,147,46,850,745,821,1749,98,330,879,262,86,504,320,919,1263,undefined,-1,58,2359,214,610,undefined,41,144,67,13,14,1160,2830,27,735,149,101,385,65,407,36,undefined,314,101,274,198,-1,243,1049,173,139,32,1146,1546,338,1,16,49,6,757,112,undefined,undefined,undefined,undefined
12/12/20,23,585,214,-1,927,2063,868,41,91,52,19,89,260,-1,417,-1,170,128,45,555,561,638,1049,149,282,599,219,46,393,44,706,978,undefined,-1,54,1747,311,361,undefined,25,124,48,18,16,600,1491,18,371,89,77,202,35,403,14,undefined,221,81,235,162,-1,149,651,120,130,11,572,811,42,0,0,34,32,503,137,undefined,undefined,undefined,undefined
13/12/20,0,345,138,-1,452,1009,658,19,55,7,20,26,108,-1,327,-1,129,76,21,304,492,488,880,83,182,370,146,32,174,19,550,421,undefined,-1,55,807,278,181,undefined,21,48,24,4,8,314,744,4,366,42,81,50,27,314,13,undefined,149,57,205,96,-1,97,376,101,326,10,308,327,1,0,0,26,23,220,257,undefined,undefined,undefined,undefined
13/12/20,1,181,89,-1,322,530,350,20,21,17,34,5,42,-1,143,-1,48,43,15,204,418,437,572,61,86,197,130,26,121,15,352,168,undefined,-1,14,400,265,39,undefined,5,51,11,4,4,175,613,4,286,34,57,14,13,172,7,undefined,95,36,138,71,-1,64,271,40,234,3,135,292,-1,-1,-1,3,-1,72,54,undefined,undefined,undefined,undefined
13/12/20,2,94,64,-1,249,256,240,5,12,10,1,1,17,-1,153,-1,61,15,5,128,163,260,417,23,81,135,68,6,78,11,251,51,undefined,-1,23,123,180,29,undefined,-1,11,8,1,4,142,437,5,160,16,49,4,9,115,8,undefined,74,16,124,57,-1,56,190,42,110,7,150,123,-1,-1,-1,-1,27,37,43,undefined,undefined,undefined,undefined
13/12/20,3,45,41,-1,128,157,121,6,5,5,2,4,20,-1,96,-1,29,19,4,97,125,256,212,19,30,80,70,10,68,10,191,8,undefined,-1,5,87,143,11,undefined,1,9,11,3,1,67,201,1,93,15,77,3,8,68,3,undefined,59,6,86,22,-1,31,132,22,91,2,71,84,-1,-1,-1,-1,8,16,128,undefined,undefined,undefined,undefined
13/12/20,4,49,33,-1,85,62,80,4,4,2,3,1,1,-1,43,-1,27,10,3,54,88,136,155,22,62,65,62,11,35,1,127,11,undefined,-1,2,17,32,8,undefined,-1,3,2,-1,-1,42,128,1,77,15,31,5,-1,58,2,undefined,51,14,37,16,-1,10,108,32,35,2,27,37,-1,-1,-1,-1,-1,44,23,undefined,undefined,undefined,undefined
13/12/20,5,29,15,-1,58,88,86,8,12,9,2,5,20,-1,45,-1,17,8,4,27,31,41,145,23,55,26,41,14,36,5,84,57,undefined,-1,9,35,27,10,undefined,5,5,-1,1,-1,44,130,-1,73,13,38,9,20,34,1,undefined,24,9,47,28,-1,21,64,19,32,-1,25,49,-1,-1,-1,-1,5,13,17,undefined,undefined,undefined,undefined
13/12/20,6,38,15,-1,85,105,109,19,41,24,4,9,27,-1,60,-1,31,35,41,12,27,61,197,29,93,146,51,9,85,6,35,282,undefined,-1,14,103,11,54,undefined,5,4,13,1,1,59,194,5,100,23,29,14,10,33,2,undefined,21,19,47,24,-1,32,83,14,44,13,39,56,34,4,8,-1,9,22,5,undefined,undefined,undefined,undefined
13/12/20,7,96,43,-1,127,177,170,58,80,13,5,29,113,-1,88,-1,46,34,30,21,18,19,322,34,136,235,114,21,205,7,33,614,undefined,-1,21,227,23,174,undefined,5,12,12,8,5,47,260,6,76,66,43,38,17,31,5,undefined,27,27,86,34,-1,22,110,19,26,25,37,45,52,22,18,-1,-1,29,17,undefined,undefined,undefined,undefined
13/12/20,8,327,133,-1,259,329,285,91,136,-1,18,43,280,-1,164,-1,64,59,19,39,29,42,468,50,258,402,262,61,225,41,71,630,undefined,-1,30,467,36,301,undefined,5,53,30,9,10,129,430,10,214,101,103,88,53,36,13,undefined,45,53,142,87,-1,52,248,41,96,54,93,81,173,58,57,7,25,77,23,undefined,undefined,undefined,undefined
13/12/20,9,734,478,-1,526,644,446,108,194,-1,27,75,255,-1,187,-1,247,120,43,80,78,83,893,128,316,593,406,158,438,18,153,690,undefined,-1,44,808,81,405,undefined,12,66,50,41,25,222,801,14,486,213,160,209,75,111,17,undefined,114,74,239,139,-1,120,371,44,190,47,233,189,222,108,167,95,20,128,49,undefined,undefined,undefined,undefined
13/12/20,10,1284,1005,-1,1082,1140,781,107,237,-1,80,83,352,-1,281,-1,613,187,53,207,128,200,1306,153,474,785,681,226,657,39,261,649,undefined,-1,58,1178,61,271,undefined,25,115,48,40,19,425,1598,28,750,360,210,429,155,229,9,undefined,189,175,329,185,-1,214,673,74,365,42,428,404,394,134,310,146,9,213,96,undefined,undefined,undefined,undefined
13/12/20,11,2113,1654,-1,1673,1495,939,91,243,-1,57,66,475,-1,368,-1,902,156,64,446,278,294,1402,129,472,1038,944,268,795,28,321,668,undefined,-1,73,1400,72,235,undefined,37,159,51,47,20,765,2107,25,959,429,335,548,170,266,15,undefined,263,198,445,309,-1,262,830,110,455,60,625,662,406,115,324,190,8,320,106,undefined,undefined,undefined,undefined
13/12/20,12,2324,1912,-1,2089,1712,1074,77,273,-1,51,116,431,-1,342,-1,939,161,66,751,324,417,1765,109,543,1121,972,254,879,31,432,501,undefined,-1,57,1408,121,212,undefined,40,165,51,37,14,883,2439,32,1140,470,272,698,227,280,14,undefined,366,166,445,273,-1,316,1018,133,559,50,520,1082,390,91,382,234,15,317,105,undefined,undefined,undefined,undefined
13/12/20,13,2553,1924,-1,2249,1966,1173,88,290,48,40,96,363,-1,379,-1,1102,138,65,1007,346,543,1907,113,456,1256,953,267,888,26,536,382,undefined,-1,39,1420,59,167,undefined,36,174,70,35,25,921,2569,30,1217,455,319,687,177,383,31,undefined,392,114,370,427,-1,269,1085,112,538,44,646,1105,425,95,420,174,6,284,35,undefined,undefined,undefined,undefined
13/12/20,14,2509,1965,-1,2219,2004,1108,67,242,84,49,101,433,-1,405,-1,1037,164,90,790,277,521,1775,127,578,1298,818,217,881,31,484,495,undefined,-1,36,1623,83,207,undefined,41,158,85,53,24,1075,2358,27,1404,356,248,636,165,405,37,undefined,353,173,436,463,-1,321,1190,130,506,42,768,1269,509,166,329,128,6,342,92,undefined,undefined,undefined,undefined
13/12/20,15,2498,1852,-1,2186,1839,1228,52,311,71,44,78,290,-1,435,-1,1014,177,61,847,211,483,1733,118,527,1331,720,256,949,32,460,540,undefined,-1,62,1554,124,141,undefined,29,116,86,35,26,1010,2273,33,1213,399,176,605,156,442,42,undefined,338,134,403,520,-1,288,1168,173,542,69,597,1200,400,190,355,154,3,308,85,undefined,undefined,undefined,undefined
13/12/20,16,2279,1594,-1,1897,1781,1257,75,224,64,43,87,268,-1,422,-1,770,124,64,641,179,439,2028,100,518,1236,467,131,761,41,462,509,undefined,-1,71,1580,100,141,undefined,24,103,64,41,17,869,2184,32,1217,283,137,587,148,398,22,undefined,338,146,368,453,-1,270,1036,156,449,46,544,1112,367,140,295,136,16,338,76,undefined,undefined,undefined,undefined
13/12/20,17,2145,1209,-1,1690,1606,1002,62,190,66,64,73,241,-1,380,-1,501,127,46,656,229,510,1794,100,535,1018,303,97,559,21,433,591,undefined,-1,31,1389,69,143,undefined,15,113,49,36,25,723,1847,23,905,171,65,463,128,338,23,undefined,346,172,352,449,-1,260,1012,130,432,42,527,1094,338,108,153,174,80,266,61,undefined,undefined,undefined,undefined
13/12/20,18,1471,747,-1,1269,1622,903,89,194,67,61,162,437,-1,405,-1,294,59,33,699,291,540,1295,102,438,901,282,89,383,24,428,538,undefined,-1,37,1474,72,183,undefined,19,99,89,39,14,668,1536,26,754,132,91,374,106,326,26,undefined,299,119,375,437,-1,267,1023,118,372,39,509,1096,280,88,59,175,54,250,62,undefined,undefined,undefined,undefined
13/12/20,19,1402,763,-1,1214,1606,852,67,157,36,50,184,528,-1,392,-1,203,63,41,794,373,495,1104,59,375,497,273,75,347,32,517,692,undefined,-1,35,1554,81,247,undefined,37,99,75,39,18,591,1645,10,698,104,101,359,107,360,30,undefined,308,104,232,429,-1,290,976,146,329,54,535,912,236,93,46,191,19,271,73,undefined,undefined,undefined,undefined
13/12/20,20,1269,719,-1,1324,2160,805,99,164,44,67,237,668,-1,316,-1,190,86,26,796,325,471,1273,90,337,499,242,55,326,35,468,822,undefined,-1,26,1538,54,334,undefined,29,82,85,46,25,763,1668,31,720,87,74,329,91,261,32,undefined,266,133,167,268,-1,258,829,108,328,55,689,921,266,75,30,173,7,381,83,undefined,undefined,undefined,undefined
13/12/20,21,968,506,-1,1590,2170,677,59,141,44,29,140,489,-1,340,-1,192,51,28,623,198,434,1071,111,266,411,240,59,377,48,408,813,undefined,-1,32,1243,33,289,undefined,12,104,60,17,16,745,1972,26,561,106,64,302,70,240,28,undefined,131,84,186,192,-1,214,764,139,290,36,769,1043,155,1,9,162,6,362,63,undefined,undefined,undefined,undefined
13/12/20,22,531,180,-1,793,1384,463,18,75,31,7,86,266,-1,221,-1,94,37,13,330,156,298,785,57,213,266,162,35,254,33,314,587,undefined,-1,28,698,54,231,undefined,10,42,65,16,3,399,1194,24,404,53,92,191,68,159,33,undefined,74,58,155,125,-1,134,657,75,155,23,431,534,81,0,2,1,28,248,46,undefined,undefined,undefined,undefined
13/12/20,23,198,107,-1,301,619,295,14,43,28,11,53,121,-1,176,-1,87,25,21,222,73,191,567,23,126,174,143,36,128,5,225,329,undefined,-1,23,416,18,83,undefined,5,10,25,3,10,175,430,8,212,42,85,60,39,102,17,undefined,51,41,116,63,-1,85,374,59,122,9,166,227,5,0,0,-1,1,75,28,undefined,undefined,undefined,undefined
14/12/20,0,75,40,-1,106,247,194,4,17,23,5,24,58,-1,65,-1,29,10,5,84,69,123,251,36,70,86,62,18,59,3,169,74,undefined,-1,6,147,11,45,undefined,1,16,14,-1,3,81,182,5,112,16,56,11,31,37,6,undefined,13,14,48,44,-1,36,202,42,94,4,77,95,-1,-1,-1,4,-1,37,21,undefined,undefined,undefined,undefined
14/12/20,1,57,16,-1,57,92,71,8,15,8,-1,4,16,-1,45,-1,17,7,-1,58,24,62,151,14,41,74,44,10,28,5,53,16,undefined,-1,9,35,9,29,undefined,10,14,14,2,3,41,74,3,48,10,20,4,15,20,6,undefined,31,2,40,31,-1,38,118,49,55,3,40,59,-1,-1,-1,10,2,23,12,undefined,undefined,undefined,undefined
14/12/20,2,21,4,-1,35,55,27,1,1,9,5,8,19,-1,14,-1,13,2,3,41,9,61,57,4,36,35,43,8,33,-1,78,16,undefined,-1,1,30,-1,9,undefined,-1,2,2,1,-1,27,59,1,38,15,52,2,28,9,4,undefined,7,4,38,42,-1,8,124,16,23,3,23,21,-1,-1,-1,11,12,9,8,undefined,undefined,undefined,undefined
14/12/20,3,12,13,-1,24,65,17,-1,-1,4,1,-1,3,-1,10,-1,12,4,2,63,35,30,66,11,18,17,34,2,40,1,50,8,undefined,-1,1,22,8,7,undefined,2,-1,2,3,1,20,53,-1,30,7,36,1,4,4,-1,undefined,6,4,15,18,-1,7,88,14,36,2,14,15,-1,-1,-1,-1,25,7,11,undefined,undefined,undefined,undefined
14/12/20,4,4,11,-1,36,58,27,2,5,2,3,2,4,-1,18,-1,4,4,2,30,12,9,51,16,20,20,26,3,67,-1,30,15,undefined,-1,2,14,3,17,undefined,7,2,2,-1,-1,9,39,5,57,5,14,5,2,7,1,undefined,3,5,11,7,-1,8,51,15,14,2,9,14,-1,-1,-1,-1,1,6,10,undefined,undefined,undefined,undefined
14/12/20,5,19,18,-1,62,70,139,7,22,34,5,8,19,-1,61,-1,16,43,13,8,11,29,151,18,87,58,42,8,47,4,19,18,undefined,-1,14,81,16,10,undefined,1,16,9,2,2,22,167,3,57,8,44,11,20,19,5,undefined,16,25,80,15,-1,24,103,26,20,7,29,22,10,6,2,-1,15,20,21,undefined,undefined,undefined,undefined
14/12/20,6,76,48,-1,135,254,286,53,86,103,16,16,88,-1,119,-1,64,82,41,13,16,58,310,59,275,287,73,17,170,13,47,44,undefined,-1,27,279,47,8,undefined,12,30,64,12,11,57,342,23,140,25,39,50,76,31,49,undefined,101,88,163,91,-1,38,328,56,37,48,109,32,83,37,27,2,5,54,37,undefined,undefined,undefined,undefined
14/12/20,7,155,89,-1,226,422,419,319,182,162,47,46,162,-1,194,-1,153,213,130,40,26,62,612,146,561,446,92,48,332,13,63,39,undefined,-1,33,361,85,18,undefined,44,67,58,31,26,117,528,33,223,59,50,61,86,64,28,undefined,42,163,403,113,-1,108,252,65,146,130,105,107,136,68,119,45,42,103,42,undefined,undefined,undefined,undefined
14/12/20,8,317,197,-1,399,639,615,116,187,200,72,38,158,-1,229,-1,328,362,268,68,39,99,1032,225,873,524,177,62,478,16,85,77,undefined,-1,41,542,187,63,undefined,106,163,108,59,27,197,942,36,347,80,41,97,89,177,48,undefined,67,171,598,216,-1,168,331,88,258,191,189,174,333,114,250,135,37,169,80,undefined,undefined,undefined,undefined
14/12/20,9,537,381,-1,743,582,497,48,173,132,48,35,108,-1,173,-1,504,333,116,93,89,121,1060,141,712,360,292,56,349,9,136,81,undefined,-1,40,414,169,92,undefined,110,129,108,75,24,270,1223,39,483,105,86,223,154,172,29,undefined,96,148,506,239,-1,174,480,172,238,163,224,244,332,123,220,150,81,148,93,undefined,undefined,undefined,undefined
14/12/20,10,1003,775,-1,1135,698,591,47,169,108,71,24,96,-1,286,-1,750,307,210,189,108,149,1177,144,680,424,357,49,301,20,191,116,undefined,-1,49,460,164,102,undefined,109,203,154,55,33,375,1523,54,752,109,133,328,107,222,70,undefined,197,147,494,247,-1,208,592,193,312,167,300,426,390,99,219,171,35,189,82,undefined,undefined,undefined,undefined
14/12/20,11,1477,1164,-1,1489,929,766,42,156,141,52,17,95,-1,253,-1,975,366,284,277,174,241,1357,172,695,528,343,67,377,9,266,138,undefined,-1,60,599,138,136,undefined,111,184,151,66,44,517,1941,45,842,129,109,320,156,277,56,undefined,189,145,594,257,-1,260,770,182,500,136,371,568,413,72,273,230,45,189,110,undefined,undefined,undefined,undefined
14/12/20,12,1825,1294,-1,1855,1098,877,25,169,217,117,47,182,-1,214,-1,1140,448,270,474,159,370,1555,211,896,583,544,90,432,26,281,209,undefined,-1,60,776,268,155,undefined,229,243,201,90,31,588,2099,61,1129,138,159,479,198,318,70,undefined,445,188,593,295,-1,308,863,258,596,149,415,730,493,72,314,275,53,185,145,undefined,undefined,undefined,undefined
14/12/20,13,1959,1323,-1,2089,1050,890,35,179,135,67,41,152,-1,250,-1,1215,458,253,569,177,378,1712,183,871,650,380,84,444,13,429,216,undefined,-1,39,652,251,163,undefined,197,229,178,102,38,756,2243,56,1192,189,97,481,175,400,80,undefined,362,157,583,211,-1,222,935,281,644,124,387,752,492,76,267,286,18,211,95,undefined,undefined,undefined,undefined
14/12/20,14,1974,1236,-1,1908,1068,868,39,156,144,39,23,83,-1,186,-1,978,299,245,527,128,379,1530,176,800,708,247,81,443,19,306,320,undefined,-1,50,658,234,135,undefined,118,184,154,77,38,586,2019,74,1065,138,57,407,163,352,83,undefined,257,124,480,268,-1,217,928,178,517,124,343,752,496,120,303,172,7,182,111,undefined,undefined,undefined,undefined
14/12/20,15,1838,1003,-1,1729,998,972,26,183,166,41,29,98,-1,259,-1,929,299,215,507,169,379,1623,147,874,786,296,104,520,9,297,190,undefined,-1,40,609,237,130,undefined,85,139,145,66,41,583,1876,38,1043,153,64,438,162,314,83,undefined,280,159,555,349,-1,238,1044,119,420,113,309,777,374,111,274,241,23,149,116,undefined,undefined,undefined,undefined
14/12/20,16,1670,959,-1,1622,988,1017,34,169,205,63,23,99,-1,325,-1,812,336,270,549,102,356,1756,138,1079,744,322,92,512,11,315,166,undefined,-1,59,655,224,85,undefined,90,151,133,51,29,592,1894,30,1065,129,73,369,155,327,63,undefined,301,158,587,316,-1,256,929,136,349,135,376,876,432,139,241,223,19,150,119,undefined,undefined,undefined,undefined
14/12/20,17,1707,797,-1,1468,1150,1254,96,303,224,58,55,155,-1,338,-1,551,302,305,525,115,384,2061,188,1160,775,348,87,583,15,350,211,undefined,-1,71,849,209,85,undefined,97,123,107,81,55,585,1776,55,867,140,75,394,127,330,28,undefined,268,179,539,399,-1,240,1059,164,358,149,425,883,391,103,214,217,35,191,164,undefined,undefined,undefined,undefined
14/12/20,18,1348,591,-1,1311,1139,953,92,197,150,51,66,248,-1,283,-1,420,181,166,628,135,464,1676,157,821,621,297,75,463,22,346,273,undefined,-1,65,989,165,92,undefined,61,143,107,83,47,586,1644,42,717,116,90,360,143,308,46,undefined,247,152,366,489,-1,279,1000,110,367,91,448,856,297,73,66,264,60,213,60,undefined,undefined,undefined,undefined
14/12/20,19,1048,404,-1,989,1010,767,80,148,47,16,40,261,-1,255,-1,242,75,68,562,234,401,1255,129,510,384,265,68,299,23,389,449,undefined,-1,51,963,85,173,undefined,30,111,92,49,19,476,1314,36,634,100,78,304,110,224,39,undefined,261,104,281,440,-1,231,873,106,224,73,364,838,275,49,36,191,28,177,52,undefined,undefined,undefined,undefined
14/12/20,20,980,503,-1,1054,1301,695,71,195,49,32,119,469,-1,287,-1,156,93,45,655,243,388,1165,86,350,372,225,59,315,44,366,562,undefined,-1,28,1058,73,251,undefined,29,88,93,40,20,499,1335,33,495,81,78,344,58,253,32,undefined,199,107,169,280,-1,212,855,116,266,54,450,744,220,45,22,217,7,256,61,undefined,undefined,undefined,undefined
14/12/20,21,748,360,-1,1287,1497,591,61,173,40,23,187,516,-1,275,-1,108,87,37,540,217,364,868,86,344,372,174,64,362,2,322,768,undefined,-1,19,954,51,252,undefined,22,80,91,27,17,463,1628,20,529,79,86,266,66,205,38,undefined,165,110,185,147,-1,184,787,103,223,-1,491,733,160,2,7,209,9,310,51,undefined,undefined,undefined,undefined
14/12/20,22,487,141,-1,590,1059,488,21,87,48,8,92,280,-1,220,-1,77,66,39,288,122,234,709,69,216,220,173,54,319,36,271,545,undefined,-1,11,685,37,204,undefined,9,44,49,13,11,284,930,6,372,83,68,182,38,102,19,undefined,123,46,153,118,-1,123,587,79,123,-1,298,460,91,0,0,114,1,240,19,undefined,undefined,undefined,undefined
14/12/20,23,126,58,-1,233,562,304,10,36,28,11,29,102,-1,106,-1,33,19,15,187,64,163,437,32,197,132,89,26,175,2,153,243,undefined,-1,6,288,40,95,undefined,-1,20,32,3,3,108,493,12,163,36,75,39,19,51,16,undefined,50,39,109,71,-1,48,327,43,21,-1,121,180,11,0,0,9,2,97,15,undefined,undefined,undefined,undefined
15/12/20,0,87,39,-1,85,246,142,3,18,19,1,21,32,-1,68,-1,11,15,7,51,28,91,235,16,75,84,60,18,52,6,55,91,undefined,-1,4,156,15,36,undefined,11,10,16,1,3,46,190,12,153,30,60,33,23,29,8,undefined,23,4,68,63,-1,52,198,44,-1,-1,39,95,-1,-1,-1,4,2,34,10,undefined,undefined,undefined,undefined
15/12/20,1,22,22,-1,41,66,74,10,8,8,1,2,20,-1,22,-1,13,14,9,63,29,49,64,12,29,32,66,4,23,7,49,38,undefined,-1,4,52,18,17,undefined,8,7,9,3,4,29,84,2,70,9,43,6,6,8,5,undefined,20,10,66,35,-1,27,101,10,-1,-1,32,38,-1,-1,-1,10,1,36,6,undefined,undefined,undefined,undefined
15/12/20,2,21,4,-1,32,59,19,2,11,10,-1,-1,6,-1,7,-1,1,12,5,50,23,40,76,7,18,31,42,5,17,2,13,4,undefined,-1,2,31,2,10,undefined,-1,1,4,-1,1,5,58,-1,46,11,29,1,3,6,6,undefined,16,4,52,11,-1,10,67,26,-1,-1,13,18,-1,-1,-1,5,1,12,5,undefined,undefined,undefined,undefined
15/12/20,3,14,11,-1,17,45,16,-1,5,5,-1,-1,4,-1,1,-1,16,8,4,12,13,12,66,11,21,16,28,6,33,1,20,4,undefined,-1,2,23,9,5,undefined,1,8,2,-1,-1,9,43,1,40,7,20,1,2,2,2,undefined,4,7,20,19,-1,5,51,15,-1,-1,7,21,-1,-1,-1,-1,24,4,5,undefined,undefined,undefined,undefined
15/12/20,4,10,8,-1,25,50,30,10,1,5,1,-1,3,-1,11,-1,2,5,2,20,7,16,38,3,23,15,41,7,58,1,10,10,undefined,-1,2,9,4,5,undefined,-1,-1,6,3,2,6,55,2,26,10,13,5,16,5,1,undefined,4,3,16,8,-1,12,55,17,-1,-1,4,22,-1,-1,-1,-1,3,7,8,undefined,undefined,undefined,undefined
15/12/20,5,21,14,-1,49,116,144,18,29,35,6,4,15,-1,57,-1,35,38,8,9,10,18,151,14,128,81,67,9,62,9,10,22,undefined,-1,17,94,13,10,undefined,2,21,15,3,3,25,174,5,87,28,40,16,29,12,9,undefined,19,24,70,15,-1,23,115,23,11,-1,30,19,12,1,2,-1,8,17,21,undefined,undefined,undefined,undefined
15/12/20,6,95,36,-1,161,319,288,89,99,105,19,33,95,-1,133,-1,85,116,53,25,12,34,375,97,252,333,157,22,216,16,42,32,undefined,-1,34,299,48,14,undefined,24,26,65,18,23,57,376,27,106,55,59,17,84,28,39,undefined,106,95,173,86,-1,50,319,44,43,44,119,56,72,44,22,5,8,61,47,undefined,undefined,undefined,undefined
15/12/20,7,118,88,-1,261,422,449,104,150,212,45,43,150,-1,187,-1,183,240,197,43,23,40,673,143,591,402,178,68,345,26,58,44,undefined,-1,35,425,89,24,undefined,67,85,99,28,20,86,587,33,229,118,35,65,88,77,25,undefined,89,154,428,122,-1,87,270,43,190,156,107,95,171,91,132,41,31,124,47,undefined,undefined,undefined,undefined
15/12/20,8,308,210,-1,466,654,707,105,201,262,58,65,185,-1,256,-1,393,435,359,69,60,95,1121,228,1042,564,277,91,463,20,101,79,undefined,-1,48,644,200,73,undefined,130,171,115,58,36,230,1042,46,389,160,106,83,79,212,39,undefined,82,204,653,191,-1,168,369,84,188,193,233,153,330,144,285,125,45,159,79,undefined,undefined,undefined,undefined
15/12/20,9,467,411,38,684,514,542,61,162,167,50,29,116,-1,202,-1,565,339,277,99,87,121,1079,126,774,426,394,107,274,2,126,108,undefined,-1,30,418,221,123,undefined,133,131,133,83,37,219,1136,52,604,219,144,184,209,184,51,undefined,102,170,590,199,-1,180,509,79,264,199,218,268,327,135,243,159,71,144,85,undefined,undefined,undefined,undefined
15/12/20,10,896,788,275,1180,650,527,53,93,119,57,26,77,-1,184,-1,743,304,215,155,123,163,1177,150,742,477,486,116,273,3,200,137,undefined,-1,42,440,207,114,undefined,139,165,153,68,38,458,1589,67,660,191,141,279,131,223,80,undefined,170,163,511,222,-1,227,574,96,344,143,317,382,418,73,226,167,38,167,92,undefined,undefined,undefined,undefined
15/12/20,11,1439,1015,367,1527,835,672,77,156,134,68,20,81,-1,201,-1,983,279,262,301,182,191,1470,190,771,457,531,147,355,19,255,182,undefined,-1,68,613,236,121,undefined,139,164,153,76,47,535,1851,59,832,235,163,398,158,260,58,undefined,208,90,607,266,-1,231,725,105,423,129,406,521,387,71,279,199,55,218,90,undefined,undefined,undefined,undefined
15/12/20,12,1742,1318,620,1951,1115,976,31,159,198,63,28,138,-1,236,-1,1175,498,268,487,243,346,1627,257,913,519,811,183,508,11,387,240,undefined,-1,56,782,334,153,undefined,291,298,183,87,41,671,2120,55,1220,317,192,448,242,406,62,undefined,302,199,637,335,-1,375,897,159,581,139,494,745,557,72,329,262,48,298,181,undefined,undefined,undefined,undefined
15/12/20,13,1604,1455,689,2096,1024,843,56,173,132,57,28,143,-1,209,-1,1196,368,277,583,167,419,1442,292,869,621,634,178,452,9,365,274,undefined,-1,57,727,258,147,undefined,231,200,187,75,22,695,2165,74,1163,321,157,465,235,432,102,undefined,346,189,629,348,-1,245,1046,166,561,67,404,841,536,138,272,244,65,241,138,undefined,undefined,undefined,undefined
15/12/20,14,1233,1275,652,1867,1158,964,62,177,141,59,39,216,-1,268,-1,1025,307,253,519,215,420,1515,184,745,808,561,126,412,27,391,226,undefined,-1,45,729,206,147,undefined,162,233,183,88,23,702,2126,63,1145,285,146,460,147,405,50,undefined,290,177,587,507,-1,272,956,165,592,128,578,969,524,229,356,166,24,257,175,undefined,undefined,undefined,undefined
15/12/20,15,1324,1212,753,1890,1162,1082,68,181,127,43,24,160,-1,325,-1,920,282,276,496,182,400,1653,194,860,770,393,84,447,12,330,206,undefined,-1,14,705,227,144,undefined,127,169,167,60,26,671,2020,51,1136,276,124,424,143,353,41,undefined,246,178,547,461,-1,299,1035,178,491,162,497,1048,461,247,283,216,14,225,140,undefined,undefined,undefined,undefined
15/12/20,16,1250,1162,713,1742,1249,1108,51,180,173,48,37,141,-1,360,-1,862,256,307,431,166,342,1567,194,1079,807,218,84,535,17,324,190,undefined,-1,23,669,218,141,undefined,103,169,156,68,38,612,2004,56,1073,162,88,377,122,309,46,undefined,243,167,546,504,-1,343,1019,158,446,161,456,944,431,227,280,204,33,259,185,undefined,undefined,undefined,undefined
15/12/20,17,1335,1000,699,1727,1388,1368,80,253,223,56,50,240,-1,434,-1,663,382,337,562,276,463,1838,291,1291,949,225,115,564,25,385,252,undefined,-1,16,1057,191,115,undefined,123,170,163,103,35,789,2124,55,1116,181,93,473,175,355,54,undefined,326,234,672,493,-1,344,1191,188,554,189,718,1109,476,240,279,229,54,368,249,undefined,undefined,undefined,undefined
15/12/20,18,1087,783,711,1426,1332,1109,94,260,114,51,98,368,-1,380,-1,385,196,196,641,306,490,1463,227,795,727,229,104,401,27,345,246,undefined,-1,12,1134,130,163,undefined,77,156,122,76,30,581,1643,47,883,143,107,421,108,320,33,undefined,313,177,425,495,-1,351,1100,147,468,115,473,884,437,168,67,261,47,286,132,undefined,undefined,undefined,undefined
15/12/20,19,854,584,719,1108,1073,831,83,183,59,66,100,313,-1,270,-1,213,164,74,587,316,400,1116,158,444,380,239,98,256,31,394,337,undefined,-1,10,885,85,176,undefined,20,146,86,63,19,540,1207,36,671,125,98,444,105,278,31,undefined,285,111,242,456,-1,229,1053,148,326,75,397,800,272,156,48,220,24,197,78,undefined,undefined,undefined,undefined
15/12/20,20,674,447,578,996,1321,677,57,161,47,48,90,277,-1,279,-1,170,115,51,566,326,387,925,124,309,331,203,90,249,30,344,382,undefined,-1,5,993,106,198,undefined,37,119,92,52,12,536,1282,22,554,88,105,341,95,270,41,undefined,198,96,219,289,-1,216,827,112,278,61,504,684,251,86,33,183,13,321,69,undefined,undefined,undefined,undefined
15/12/20,21,467,301,451,966,1345,668,44,104,19,32,62,230,-1,272,-1,153,105,54,443,280,313,805,100,286,274,172,60,309,5,323,380,undefined,-1,12,826,43,180,undefined,24,110,68,42,11,561,1285,35,450,80,95,253,75,185,43,undefined,153,80,153,154,-1,172,773,113,273,50,568,687,200,1,10,219,4,286,57,undefined,undefined,undefined,undefined
15/12/20,22,343,149,507,583,928,514,18,65,45,13,44,143,-1,174,-1,63,97,33,331,122,261,559,39,203,231,149,40,212,13,239,220,undefined,-1,9,698,35,100,undefined,32,66,59,22,4,358,927,19,330,53,93,139,57,110,27,undefined,113,86,147,110,-1,118,549,97,81,21,409,424,87,0,0,160,5,222,44,undefined,undefined,undefined,undefined
15/12/20,23,137,59,170,218,478,376,14,16,15,4,34,71,-1,133,-1,49,62,21,164,70,161,288,36,135,14,103,20,93,13,164,108,undefined,-1,-1,289,37,41,undefined,13,39,27,12,2,136,442,2,188,30,59,47,24,55,14,undefined,57,29,99,71,-1,86,306,63,-1,10,149,212,21,0,0,12,26,82,31,undefined,undefined,undefined,undefined
16/12/20,0,37,22,73,88,260,137,3,6,6,-1,7,28,-1,48,-1,30,24,11,81,25,97,155,39,64,79,64,19,28,6,82,55,undefined,-1,1,136,10,11,undefined,3,10,11,2,1,49,225,11,100,20,106,8,26,36,4,undefined,27,10,42,36,-1,44,203,32,-1,5,51,70,-1,-1,-1,15,2,41,16,undefined,undefined,undefined,undefined
16/12/20,1,28,13,45,36,55,67,1,-1,7,2,12,20,-1,13,-1,11,15,1,45,18,82,110,8,29,33,41,7,22,13,84,21,undefined,-1,-1,37,1,17,undefined,1,2,7,1,-1,44,75,9,122,11,51,3,2,16,3,undefined,9,3,30,26,-1,27,103,18,1,8,33,25,-1,-1,-1,16,2,2,8,undefined,undefined,undefined,undefined
16/12/20,2,1,13,16,20,32,29,3,4,2,-1,2,17,-1,15,-1,9,23,2,39,18,42,60,7,11,29,37,2,15,-1,52,4,undefined,-1,-1,29,3,6,undefined,-1,2,-1,-1,-1,7,45,-1,18,11,41,4,8,11,-1,undefined,13,-1,23,13,-1,14,64,18,-1,6,13,23,-1,-1,-1,18,7,7,7,undefined,undefined,undefined,undefined
16/12/20,3,3,8,12,19,37,30,-1,3,10,-1,3,8,-1,4,-1,11,3,2,28,12,26,49,14,4,13,24,6,19,-1,18,2,undefined,-1,-1,32,7,-1,undefined,1,-1,3,-1,-1,18,47,-1,17,6,35,-1,6,-1,5,undefined,6,2,16,13,-1,2,66,20,-1,1,10,16,-1,-1,-1,4,9,8,3,undefined,undefined,undefined,undefined
16/12/20,4,13,7,15,11,65,25,12,9,8,2,3,6,-1,15,-1,11,10,1,22,8,16,29,6,28,24,20,3,54,2,21,13,undefined,-1,-1,12,5,16,undefined,-1,1,2,-1,-1,16,39,5,11,2,28,11,5,7,-1,undefined,6,5,16,13,-1,11,38,14,-1,4,13,18,-1,-1,-1,-1,-1,9,14,undefined,undefined,undefined,undefined
16/12/20,5,11,20,27,54,89,121,14,26,10,9,5,16,-1,54,-1,24,38,10,17,19,33,123,17,123,82,40,7,46,5,20,14,undefined,-1,11,73,10,6,undefined,6,18,8,1,-1,24,152,3,73,12,22,5,21,6,3,undefined,13,33,69,22,-1,34,90,20,11,12,50,26,1,1,1,-1,24,21,16,undefined,undefined,undefined,undefined
16/12/20,6,62,50,62,115,283,319,71,88,70,23,15,90,-1,137,-1,54,126,43,30,18,36,263,76,254,327,73,11,171,27,39,44,undefined,-1,16,290,55,14,undefined,13,33,66,22,9,60,380,20,161,23,38,26,71,30,54,undefined,108,84,176,66,-1,37,311,58,39,64,135,51,56,38,17,8,32,56,49,undefined,undefined,undefined,undefined
16/12/20,7,113,117,82,255,461,493,112,164,153,34,44,136,-1,206,-1,153,235,186,44,21,56,509,128,580,451,143,40,286,15,44,55,undefined,-1,30,417,100,34,undefined,70,83,59,21,20,101,530,30,220,70,43,82,107,78,63,undefined,44,147,409,126,-1,89,252,26,130,139,108,117,153,112,121,48,18,83,38,undefined,undefined,undefined,undefined
16/12/20,8,264,205,136,456,733,767,95,197,288,69,39,180,-1,280,-1,325,484,333,62,73,92,931,308,951,551,218,74,434,16,111,75,undefined,-1,21,551,201,51,undefined,129,183,84,36,21,211,1016,47,374,98,56,94,87,160,79,undefined,88,243,684,217,-1,142,365,65,220,199,206,177,330,175,282,119,27,193,90,undefined,undefined,undefined,undefined
16/12/20,9,438,333,179,762,620,684,64,175,186,68,49,150,-1,253,-1,593,364,280,133,84,136,880,191,794,430,269,63,300,9,122,74,undefined,-1,41,490,208,93,undefined,145,161,97,53,24,241,1274,51,515,122,101,230,184,203,67,undefined,124,162,570,257,-1,200,434,86,221,167,236,271,359,229,325,161,68,184,92,undefined,undefined,undefined,undefined
16/12/20,10,899,776,294,1272,879,579,51,143,138,53,32,146,-1,253,-1,832,306,240,212,140,209,1021,179,664,489,366,93,346,19,177,140,undefined,-1,35,563,208,102,undefined,136,221,131,68,13,394,1676,58,819,145,108,432,105,217,74,undefined,214,206,566,292,-1,200,567,220,458,156,356,400,401,298,373,199,39,225,99,undefined,undefined,undefined,undefined
16/12/20,11,1404,1341,531,1860,1372,877,71,192,172,46,35,182,-1,327,-1,1179,370,260,362,229,323,1327,252,737,715,410,88,531,53,290,165,undefined,-1,35,859,289,141,undefined,147,234,151,96,22,671,2456,60,1084,177,99,464,122,348,111,undefined,204,195,647,362,-1,235,720,218,602,156,545,611,539,279,356,212,65,360,128,undefined,undefined,undefined,undefined
16/12/20,12,1758,1810,846,2504,1633,1134,113,276,245,86,58,253,-1,338,-1,1413,491,347,582,300,482,1703,283,879,968,651,151,675,25,518,267,undefined,-1,55,1170,342,190,undefined,297,350,234,112,28,912,2804,66,1309,235,218,596,236,460,180,undefined,397,273,801,497,-1,367,1021,314,742,169,609,850,722,431,363,295,68,494,228,undefined,undefined,undefined,undefined
16/12/20,13,1969,1785,929,2561,1678,1146,74,243,201,47,54,220,-1,356,-1,1491,465,269,642,302,542,1785,267,907,878,588,116,682,17,491,222,undefined,-1,52,1061,300,246,undefined,242,263,223,110,31,993,2831,91,1431,222,156,586,254,541,127,undefined,482,214,759,533,-1,322,1116,359,771,163,676,1164,754,436,390,312,29,370,214,undefined,undefined,undefined,undefined
16/12/20,14,2172,1785,1045,2524,1515,1173,82,237,144,42,53,230,-1,412,-1,1283,364,268,628,261,526,1653,243,925,1059,408,115,580,21,546,238,undefined,-1,51,1150,226,155,undefined,148,231,176,132,36,1004,2830,67,1457,212,115,526,173,437,171,undefined,348,245,627,512,-1,303,1075,188,732,167,755,1284,659,386,372,208,33,398,168,undefined,undefined,undefined,undefined
16/12/20,15,1785,1631,905,2360,1580,1245,105,235,201,63,47,295,-1,416,-1,1167,386,273,608,320,457,2094,208,998,1056,344,104,593,30,462,214,undefined,-1,38,926,260,164,undefined,111,183,153,81,30,964,2641,62,1457,178,117,610,119,449,135,undefined,341,229,630,520,-1,278,1174,181,570,165,642,1253,520,435,315,251,13,436,175,undefined,undefined,undefined,undefined
16/12/20,16,1763,1481,849,2195,1505,1360,82,217,239,63,64,221,-1,427,-1,1073,317,268,546,225,471,2179,247,1117,1153,408,109,582,31,478,223,undefined,-1,55,989,264,111,undefined,87,197,149,77,45,833,2639,47,1380,184,112,440,140,318,152,undefined,271,236,705,547,-1,313,1085,154,547,174,619,1234,520,375,250,242,23,346,174,undefined,undefined,undefined,undefined
16/12/20,17,1655,1297,832,2164,1807,1649,96,254,310,70,98,260,-1,527,-1,909,379,365,580,246,469,2159,322,1363,1135,444,146,644,43,558,206,undefined,-1,79,1402,294,147,undefined,121,222,161,115,34,884,2679,51,1251,291,120,488,166,423,91,undefined,347,248,758,602,-1,382,1339,178,567,183,748,1185,581,322,257,203,76,437,208,undefined,undefined,undefined,undefined
16/12/20,18,1540,945,879,1810,1542,1390,90,243,187,40,117,354,-1,505,-1,540,272,208,692,390,622,1714,199,834,941,502,163,518,41,537,335,undefined,-1,48,1420,192,191,undefined,67,216,148,101,18,664,2176,49,1065,349,172,501,175,450,95,undefined,321,200,547,490,-1,353,1369,177,543,117,533,1162,433,263,102,280,58,436,136,undefined,undefined,undefined,undefined
16/12/20,19,1066,669,811,1415,1524,1029,75,228,67,35,148,403,-1,354,-1,338,219,81,751,328,448,1351,132,529,633,491,178,410,22,506,279,undefined,-1,22,1166,157,243,undefined,49,144,134,79,12,628,1781,34,892,346,170,461,187,334,49,undefined,242,136,301,491,-1,372,1136,189,419,70,547,994,394,255,57,276,19,301,81,undefined,undefined,undefined,undefined
16/12/20,20,914,690,684,1284,1442,890,50,187,66,34,106,343,-1,388,-1,171,173,79,664,358,467,1121,108,367,579,434,127,354,21,512,437,undefined,-1,18,1089,115,269,undefined,50,125,92,45,13,716,1557,35,717,273,131,452,115,393,25,undefined,240,99,255,354,-1,232,985,94,377,60,598,876,283,111,57,230,20,368,248,undefined,undefined,undefined,undefined
16/12/20,21,845,402,721,1258,1631,776,34,116,42,36,80,292,-1,316,-1,188,104,52,638,293,454,929,91,298,475,248,120,348,27,406,433,undefined,-1,17,1135,102,233,undefined,13,128,92,23,8,568,1744,31,691,179,108,319,120,252,40,undefined,188,94,205,191,-1,191,871,146,326,40,610,901,170,33,23,284,8,312,88,undefined,undefined,undefined,undefined
16/12/20,22,465,246,415,749,1136,657,24,61,50,19,55,165,-1,220,-1,86,102,49,388,240,305,659,60,248,446,160,93,263,37,327,277,undefined,-1,11,730,72,138,undefined,17,90,58,13,12,379,1137,21,453,96,79,173,64,134,16,undefined,148,63,193,149,-1,145,672,152,270,36,345,578,83,1,4,177,16,269,58,undefined,undefined,undefined,undefined
16/12/20,23,158,74,270,328,572,433,12,13,29,11,20,98,-1,185,-1,84,78,43,216,156,242,408,57,193,190,120,37,105,9,189,190,undefined,-1,8,375,46,63,undefined,34,53,34,3,1,196,619,15,246,61,60,48,63,92,16,undefined,54,46,104,64,-1,83,354,75,108,17,197,214,-1,-1,-1,2,35,112,57,undefined,undefined,undefined,undefined
17/12/20,0,57,39,124,183,324,226,8,11,9,7,16,32,-1,65,-1,31,25,13,117,39,117,307,26,82,101,74,21,80,10,112,72,undefined,-1,12,212,32,33,undefined,9,18,17,1,2,76,337,2,189,27,56,21,43,32,8,undefined,33,20,88,25,-1,50,224,30,62,11,91,89,-1,-1,-1,4,11,68,66,undefined,undefined,undefined,undefined
17/12/20,1,31,49,94,83,107,96,4,3,5,-1,4,6,-1,29,-1,17,21,3,89,19,124,142,16,42,54,53,5,56,3,52,28,undefined,-1,8,59,2,6,undefined,-1,5,8,1,1,53,169,2,69,12,32,6,15,16,9,undefined,17,4,58,32,-1,19,121,20,62,8,42,54,-1,-1,-1,6,13,17,59,undefined,undefined,undefined,undefined
17/12/20,2,24,17,35,36,59,34,-1,7,2,4,1,12,-1,23,-1,11,4,1,39,21,40,119,14,25,33,57,4,38,5,35,2,undefined,-1,1,13,5,8,undefined,-1,2,2,-1,1,17,73,-1,52,9,47,5,11,10,2,undefined,3,11,41,11,-1,15,58,35,33,4,19,30,-1,-1,-1,4,1,4,3,undefined,undefined,undefined,undefined
17/12/20,3,15,6,39,19,52,28,2,4,3,1,1,4,-1,19,-1,4,1,1,21,20,18,73,23,27,20,23,7,61,1,53,4,undefined,-1,1,20,2,-1,undefined,-1,-1,2,-1,-1,7,34,-1,55,13,26,4,5,2,-1,undefined,1,2,11,11,-1,14,76,34,9,3,8,20,-1,-1,-1,-1,3,15,5,undefined,undefined,undefined,undefined
17/12/20,4,16,5,19,19,45,30,3,3,2,1,3,4,-1,15,-1,3,7,5,20,8,27,48,4,19,27,35,7,54,1,12,13,undefined,-1,2,20,5,14,undefined,-1,2,1,-1,-1,8,42,2,47,11,26,8,5,10,1,undefined,1,6,19,7,-1,4,36,19,9,7,6,11,-1,-1,-1,-1,2,13,10,undefined,undefined,undefined,undefined
17/12/20,5,20,18,26,68,89,123,25,23,34,4,6,15,-1,55,-1,52,39,15,7,16,13,136,24,100,80,67,11,60,6,21,14,undefined,-1,18,80,6,6,undefined,6,6,11,3,3,14,157,6,92,26,39,6,29,15,3,undefined,20,30,66,11,-1,24,101,10,19,17,41,63,5,0,2,-1,-1,32,23,undefined,undefined,undefined,undefined
17/12/20,6,105,58,79,140,300,355,61,102,89,21,21,72,-1,145,-1,51,103,44,36,17,43,318,64,327,289,127,31,236,14,33,42,undefined,-1,28,293,44,6,undefined,13,42,68,11,16,60,385,21,148,46,41,16,70,34,60,undefined,82,88,159,84,-1,43,317,36,30,68,109,38,64,55,30,4,16,63,47,undefined,undefined,undefined,undefined
17/12/20,7,155,105,101,241,463,478,87,163,172,35,44,130,-1,213,-1,168,231,199,45,45,58,632,132,542,362,209,68,407,16,63,55,undefined,-1,30,428,84,36,undefined,64,97,65,31,22,99,547,28,239,102,81,61,101,95,49,undefined,79,128,435,140,-1,106,248,29,100,87,120,100,196,92,98,57,64,103,56,undefined,undefined,undefined,undefined
17/12/20,8,347,213,125,474,764,687,132,227,258,56,58,196,-1,229,-1,365,422,359,57,44,96,1057,271,1053,464,315,109,599,12,126,83,undefined,-1,38,603,221,72,undefined,105,208,104,52,33,237,1088,47,396,223,65,103,89,176,43,undefined,104,224,741,190,-1,166,362,77,187,147,216,169,344,167,208,135,78,211,88,undefined,undefined,undefined,undefined
17/12/20,9,610,472,166,930,701,646,173,190,162,62,30,127,-1,221,-1,596,348,271,97,67,132,1041,217,784,429,410,112,422,8,163,107,undefined,-1,54,490,245,118,undefined,141,165,96,46,31,300,1307,48,569,214,126,251,155,158,42,undefined,123,187,616,240,-1,186,502,75,253,157,270,288,343,230,202,186,71,154,126,undefined,undefined,undefined,undefined
17/12/20,10,1126,880,235,1314,911,650,294,223,158,84,34,148,-1,245,-1,889,332,240,154,112,227,1249,158,697,523,562,153,427,12,187,218,undefined,-1,44,589,199,118,undefined,112,192,144,60,40,382,1734,51,791,247,159,432,185,258,46,undefined,182,216,616,276,-1,226,649,98,346,134,371,440,464,230,213,218,25,222,113,undefined,undefined,undefined,undefined
17/12/20,11,1634,1392,442,1933,1234,1002,617,198,189,60,47,166,-1,317,-1,1205,368,290,367,204,307,1537,282,930,700,644,155,578,10,270,204,undefined,-1,63,895,218,153,undefined,185,247,184,72,49,588,2386,81,1044,294,178,513,181,305,71,undefined,226,241,729,316,-1,262,709,110,460,147,481,579,553,297,304,205,33,262,175,undefined,undefined,undefined,undefined
17/12/20,12,1933,1602,767,2269,1577,1302,493,276,242,89,56,254,-1,393,-1,1421,531,324,630,282,437,1790,331,901,917,862,167,664,31,442,313,undefined,-1,63,1295,376,183,undefined,278,206,284,82,50,912,2731,72,1243,361,246,706,264,397,107,undefined,431,282,741,481,-1,427,988,153,663,157,617,995,698,398,436,270,53,466,225,undefined,undefined,undefined,undefined
17/12/20,13,2343,1739,967,2679,1582,1217,69,219,182,72,44,240,-1,378,-1,1446,451,237,576,265,493,1985,312,837,889,775,208,576,47,401,405,undefined,-1,47,1183,328,199,undefined,246,87,270,73,39,1117,2881,66,1363,391,182,617,220,500,174,undefined,474,255,730,707,-1,457,1111,193,729,161,749,1305,685,468,383,256,22,388,186,undefined,undefined,undefined,undefined
17/12/20,14,2213,1732,879,2458,1403,1187,43,218,163,58,38,197,-1,402,-1,1288,409,227,618,270,552,1834,242,797,1044,662,182,573,18,478,249,undefined,-1,54,1004,289,127,undefined,155,66,192,82,49,878,2631,71,1308,318,160,543,164,439,86,undefined,356,220,641,481,-1,269,1133,187,605,119,627,1134,657,404,349,208,35,331,201,undefined,undefined,undefined,undefined
17/12/20,15,1989,1471,830,2302,1441,1265,59,231,198,39,59,204,-1,388,-1,1254,371,254,587,277,470,1901,261,949,1052,534,151,608,13,451,207,undefined,-1,53,1087,283,198,undefined,134,84,180,76,40,858,2507,51,1381,303,140,474,146,381,96,undefined,308,262,638,506,-1,294,1177,164,590,118,626,1133,598,345,306,248,31,345,179,undefined,undefined,undefined,undefined
17/12/20,16,1834,1344,587,2028,1345,1408,51,199,199,47,17,140,-1,363,-1,886,339,366,380,232,367,1871,326,1275,931,259,101,513,26,443,167,undefined,-1,35,962,240,140,undefined,98,177,169,94,39,734,2448,47,974,144,82,353,112,370,105,undefined,282,182,573,425,-1,255,946,168,511,101,472,796,475,227,196,174,21,398,179,undefined,undefined,undefined,undefined
17/12/20,17,1734,1169,704,1950,1593,1472,52,233,258,42,34,190,-1,479,-1,752,350,344,528,260,479,1731,348,1319,1098,286,129,599,13,489,228,undefined,-1,65,1141,274,148,undefined,129,182,164,77,36,784,2492,51,1127,164,57,393,123,388,60,undefined,302,250,703,498,-1,305,1188,164,509,114,686,1056,605,307,210,192,43,541,238,undefined,undefined,undefined,undefined
17/12/20,18,1589,1095,875,1908,1562,1324,77,251,197,62,59,222,-1,446,-1,555,253,156,684,386,543,1691,198,846,969,354,104,492,30,541,287,undefined,-1,39,1430,258,151,undefined,99,131,155,88,48,684,2471,43,1102,138,94,508,106,380,40,undefined,323,230,551,545,-1,291,1115,141,627,121,613,1063,519,293,96,186,44,483,144,undefined,undefined,undefined,undefined
17/12/20,19,1186,839,798,1464,1299,918,54,161,78,47,55,271,-1,281,-1,306,180,108,780,434,555,1117,118,466,525,317,96,309,12,583,344,undefined,-1,26,1193,127,227,undefined,46,84,60,70,32,670,1826,27,925,134,87,497,95,361,37,undefined,293,122,317,500,-1,264,1058,100,508,73,530,904,361,240,48,237,22,324,81,undefined,undefined,undefined,undefined
17/12/20,20,1008,731,694,1332,1353,828,61,131,69,31,75,303,-1,287,-1,194,153,68,700,365,448,1075,105,311,390,243,77,287,5,537,416,undefined,-1,24,1097,131,213,undefined,53,116,74,33,17,580,1670,23,801,110,82,474,75,286,23,undefined,277,111,265,308,-1,204,978,113,367,62,549,813,294,56,46,285,22,343,88,undefined,undefined,undefined,undefined
17/12/20,21,770,490,648,1341,1496,763,33,83,56,62,64,196,-1,275,-1,176,135,54,553,362,438,980,110,338,538,222,75,337,27,428,453,undefined,-1,18,1059,144,223,undefined,43,90,103,44,19,578,1762,23,613,114,99,256,71,246,21,undefined,197,92,217,187,-1,223,861,106,293,34,550,758,209,7,39,218,5,353,90,undefined,undefined,undefined,undefined
17/12/20,22,451,168,383,736,1039,688,19,51,56,22,56,127,-1,255,-1,114,138,37,378,442,305,747,80,309,415,159,56,245,24,361,354,undefined,-1,42,746,94,149,undefined,30,111,61,18,12,385,1116,21,304,76,74,241,61,140,22,undefined,130,47,175,117,-1,159,674,142,240,26,377,585,66,1,14,169,23,335,46,-1,undefined,undefined,undefined
17/12/20,23,198,110,275,394,567,512,6,25,19,12,3,63,-1,235,-1,72,70,30,200,630,264,540,55,256,311,139,26,122,16,234,208,undefined,-1,30,400,93,48,undefined,17,36,28,5,8,198,674,11,211,49,54,117,32,108,14,undefined,70,35,131,85,-1,90,375,73,187,8,202,222,-1,-1,-1,7,19,126,33,-1,undefined,undefined,undefined
18/12/20,0,70,72,120,139,319,280,-1,18,10,3,6,21,-1,74,-1,54,34,17,115,431,179,270,37,92,143,82,22,68,2,217,44,undefined,-1,13,206,32,38,undefined,16,25,23,1,2,106,261,10,124,29,32,25,26,95,13,undefined,38,15,72,36,-1,42,161,42,106,9,92,102,-1,-1,-1,13,55,52,22,-1,undefined,undefined,undefined
18/12/20,1,59,33,79,95,159,67,2,10,5,6,8,20,-1,19,-1,28,21,4,58,135,149,201,13,28,73,55,14,33,4,119,12,undefined,-1,5,84,21,16,undefined,9,8,7,1,2,76,204,-1,42,11,53,6,9,40,5,undefined,26,3,47,27,-1,24,128,24,4,6,85,64,-1,-1,-1,6,4,19,10,-1,undefined,undefined,undefined
18/12/20,2,37,28,70,62,90,45,4,4,1,2,1,11,-1,7,-1,20,7,3,51,74,58,110,8,33,20,55,5,27,6,100,8,undefined,-1,1,17,9,12,undefined,2,3,15,1,-1,26,110,2,36,8,27,4,4,22,5,undefined,16,3,33,13,-1,31,93,11,-1,3,38,109,-1,-1,-1,22,1,11,6,-1,undefined,undefined,undefined
18/12/20,3,21,57,37,59,74,44,2,2,6,-1,4,9,-1,9,-1,26,7,1,21,31,82,94,15,26,15,43,10,48,2,58,7,undefined,-1,5,36,12,10,undefined,2,5,6,2,2,21,117,1,56,6,31,2,9,16,-1,undefined,10,2,21,15,-1,8,53,27,3,2,22,16,-1,-1,-1,-1,-1,9,6,-1,undefined,undefined,undefined
18/12/20,4,10,11,16,34,72,50,4,2,2,2,-1,1,-1,27,-1,7,3,-1,13,37,15,37,6,26,32,45,8,52,3,21,5,undefined,-1,1,10,6,14,undefined,6,2,6,3,-1,27,109,2,36,9,17,7,2,14,-1,undefined,11,4,24,3,-1,10,46,13,-1,1,18,14,-1,-1,-1,-1,2,3,9,-1,undefined,undefined,undefined
18/12/20,5,17,12,22,63,106,134,22,23,31,8,3,11,-1,55,-1,19,41,5,9,9,25,106,18,99,66,64,12,65,6,24,32,undefined,-1,9,67,16,8,undefined,10,10,11,4,2,16,174,3,92,19,19,13,24,15,22,undefined,23,36,72,14,-1,27,92,25,9,16,49,21,6,1,2,-1,5,30,22,-1,undefined,undefined,undefined
18/12/20,6,83,50,37,146,211,301,35,62,77,23,2,35,-1,111,-1,35,115,22,26,15,23,336,71,344,196,95,31,145,11,36,47,undefined,-1,9,227,50,14,undefined,27,32,50,16,15,67,373,18,139,37,39,32,59,24,76,undefined,83,98,154,62,-1,48,287,38,45,34,94,38,64,43,27,10,8,67,34,-1,undefined,undefined,undefined
18/12/20,7,199,120,26,263,272,404,47,72,143,26,4,40,-1,145,-1,124,180,159,19,15,63,544,143,785,211,123,62,200,12,68,61,undefined,-1,9,256,89,27,undefined,67,81,53,19,8,69,490,29,176,102,33,69,60,73,41,undefined,95,96,296,77,-1,72,177,62,89,24,70,49,99,65,84,54,13,67,43,-1,undefined,undefined,undefined
18/12/20,8,272,192,64,437,472,732,51,153,294,57,10,93,-1,215,-1,311,412,272,79,34,63,934,279,1099,355,289,106,322,8,107,111,undefined,-1,34,407,223,29,undefined,118,116,92,22,24,173,869,43,362,148,53,106,74,159,26,undefined,109,181,601,143,-1,133,310,59,177,117,211,116,264,137,190,118,53,143,111,-1,undefined,undefined,undefined
18/12/20,9,573,418,170,813,597,585,30,139,219,83,27,116,-1,240,-1,576,346,277,129,91,117,965,206,863,370,408,133,306,9,167,116,undefined,-1,39,441,216,70,undefined,94,143,90,40,36,258,1261,36,503,219,125,314,198,189,45,undefined,129,202,671,207,-1,167,524,131,224,154,227,250,455,255,226,137,62,138,91,-1,undefined,undefined,undefined
18/12/20,10,888,901,293,1423,843,696,59,192,110,79,41,123,-1,250,-1,875,269,226,185,115,227,1279,213,723,470,553,149,439,13,201,180,undefined,-1,26,575,187,131,undefined,97,190,137,55,24,433,1864,58,714,278,168,451,191,241,69,undefined,205,232,616,284,-1,239,640,198,349,131,354,399,482,315,213,187,39,208,125,22,undefined,undefined,undefined
18/12/20,11,1438,1431,496,1999,1400,1120,117,249,177,108,30,183,-1,442,-1,1236,392,329,385,247,330,1499,339,859,728,646,194,596,17,298,233,undefined,-1,50,967,213,122,undefined,130,220,152,59,31,642,2549,47,1041,275,154,601,145,320,66,undefined,314,260,720,364,-1,279,825,261,573,145,570,577,619,422,314,194,24,340,158,82,undefined,undefined,undefined
18/12/20,12,1534,1659,817,2333,1813,1333,149,308,238,107,52,223,-1,406,-1,1285,504,285,548,332,525,1799,359,880,923,845,196,629,28,544,305,undefined,-1,48,1396,343,176,undefined,234,407,208,87,23,935,2706,88,1406,353,240,686,241,452,102,undefined,438,284,819,502,-1,379,1116,380,672,197,698,935,799,555,158,237,43,421,232,92,undefined,undefined,undefined
18/12/20,13,1644,1829,935,2583,1578,1278,112,300,211,65,39,218,-1,394,-1,1279,423,247,630,404,583,1809,337,1015,938,847,203,624,18,549,226,undefined,-1,44,1277,355,207,undefined,163,249,161,60,19,1002,2933,67,1391,295,209,651,276,490,82,undefined,420,251,731,497,-1,268,1115,334,744,152,771,1038,824,513,432,308,25,354,224,62,undefined,undefined,undefined
18/12/20,14,2213,1848,936,2582,1657,1184,146,277,220,57,61,275,-1,411,-1,1316,339,252,581,320,493,1618,273,858,1168,849,178,593,18,632,202,undefined,-1,41,1196,264,155,undefined,127,281,202,87,31,931,2909,48,1487,387,150,636,215,474,73,undefined,376,262,721,514,-1,332,1215,138,645,128,802,1159,674,430,155,249,20,439,189,72,undefined,undefined,undefined
18/12/20,15,2092,1808,927,2651,1909,1474,159,341,258,78,73,268,-1,506,-1,1367,342,251,588,337,569,2234,446,1082,1344,598,191,780,41,468,232,undefined,-1,47,1244,295,179,undefined,137,230,174,83,41,1012,2925,50,1609,340,144,650,233,577,77,undefined,357,300,753,576,-1,378,1410,171,722,124,821,1302,686,404,125,322,12,438,224,57,undefined,undefined,undefined
18/12/20,16,2144,1773,869,2485,1962,1728,158,348,236,75,79,330,-1,643,-1,1184,379,296,647,321,593,2493,388,1115,1342,518,140,726,35,631,201,undefined,-1,53,1445,310,100,undefined,119,269,181,64,53,1032,2948,44,1709,191,91,573,171,440,79,undefined,356,342,758,578,-1,374,1194,185,692,177,820,1372,663,422,183,302,34,576,199,81,undefined,undefined,undefined
18/12/20,17,2419,1674,925,2443,2156,1753,170,416,260,79,114,326,-1,597,-1,1090,407,289,658,420,687,2680,365,1241,1540,413,141,691,33,681,291,undefined,-1,73,1922,363,189,undefined,92,232,272,51,48,1039,2997,48,1528,211,104,607,179,433,105,undefined,416,362,857,614,-1,408,1482,189,827,184,870,1351,728,414,245,386,82,669,299,79,undefined,undefined,undefined
18/12/20,18,2466,1526,975,2273,2250,1581,150,362,134,112,121,392,-1,474,-1,759,347,133,915,656,807,2249,260,1004,1467,372,136,681,55,703,373,undefined,-1,75,1993,296,192,undefined,105,263,171,41,27,1062,2822,65,1344,232,110,582,150,495,61,undefined,417,283,744,595,-1,420,1478,165,751,97,863,1359,570,278,128,393,51,675,204,73,undefined,undefined,undefined
18/12/20,19,2218,1361,1093,2077,2237,1338,158,295,142,99,117,497,-1,470,-1,624,303,120,1041,786,857,1822,245,694,1276,382,165,628,65,913,405,undefined,-1,61,2195,246,308,undefined,67,193,117,27,16,1179,2517,53,1237,234,107,562,130,552,49,undefined,468,188,498,500,-1,375,1335,142,757,78,924,1228,570,249,79,334,36,588,142,56,undefined,undefined,undefined
18/12/20,20,2060,1464,1178,2207,2572,1366,119,233,133,76,130,455,-1,549,-1,583,203,126,1007,659,854,1847,156,516,1021,372,108,621,26,957,588,undefined,-1,49,2214,308,323,undefined,49,217,101,27,18,1246,2551,30,944,147,106,572,101,557,40,undefined,373,142,424,392,-1,283,1308,162,709,55,1146,1452,559,200,124,301,32,615,192,49,undefined,undefined,undefined
18/12/20,21,1880,921,1167,2690,2781,1292,86,193,80,76,83,320,-1,539,-1,316,170,92,966,761,808,1770,140,419,875,344,106,580,25,1012,751,undefined,-1,26,2009,274,328,undefined,46,113,81,12,10,1156,3145,29,1031,166,80,437,103,566,32,undefined,331,134,385,202,-1,317,1217,163,640,53,1268,1515,401,2,52,284,12,618,115,57,undefined,undefined,undefined
18/12/20,22,1354,601,964,1621,2371,1142,53,89,80,64,113,257,-1,571,-1,265,168,74,767,626,682,1484,82,387,772,225,73,579,24,895,627,undefined,-1,42,1684,316,293,undefined,51,130,67,10,18,911,2227,20,723,97,62,322,75,441,30,undefined,287,79,319,143,-1,193,1004,139,490,32,997,1021,50,0,2,288,14,576,141,41,undefined,undefined,undefined
18/12/20,23,524,210,578,920,1575,1143,34,76,48,50,61,133,-1,450,-1,179,169,68,542,472,652,1033,97,311,636,229,71,399,18,741,494,undefined,-1,16,1320,342,188,undefined,62,106,62,13,12,564,1428,9,491,97,110,119,60,544,20,undefined,198,87,302,132,-1,156,772,154,425,14,537,692,-1,-1,-1,61,29,426,76,10,undefined,undefined,undefined
19/12/20,0,254,166,387,560,976,760,25,42,23,12,14,84,-1,279,-1,118,82,40,317,249,445,687,71,193,618,120,35,184,23,455,254,undefined,-1,19,823,279,88,undefined,29,66,27,4,3,395,963,13,324,48,70,69,56,426,17,undefined,133,32,201,64,-1,76,404,96,246,11,376,400,-1,-1,-1,18,11,178,46,19,undefined,undefined,undefined
19/12/20,1,174,90,206,328,514,559,21,16,14,12,4,31,-1,238,-1,71,40,16,235,180,386,546,62,163,299,122,30,91,17,358,124,undefined,-1,14,446,198,42,undefined,7,40,13,8,6,253,615,10,166,42,75,23,31,269,7,undefined,68,30,194,54,-1,45,242,86,8,9,195,230,-1,-1,-1,5,11,91,61,-1,undefined,undefined,undefined
19/12/20,2,51,59,112,219,211,231,9,10,9,10,6,19,-1,114,-1,31,23,16,104,150,234,451,48,93,141,90,17,80,10,241,26,undefined,-1,7,161,176,22,undefined,11,15,11,2,-1,144,473,1,135,21,66,2,20,98,6,undefined,64,4,75,32,-1,34,238,63,-1,-1,125,128,-1,-1,-1,-1,2,19,41,-1,undefined,undefined,undefined
19/12/20,3,53,49,109,131,141,100,10,6,6,6,7,20,-1,58,-1,51,30,11,71,51,142,266,43,69,98,55,12,48,2,214,10,undefined,-1,2,42,122,10,undefined,3,2,10,3,-1,79,249,-1,121,22,39,15,20,160,5,undefined,38,7,63,41,-1,14,147,43,-1,1,60,62,-1,-1,-1,-1,2,14,29,-1,undefined,undefined,undefined
19/12/20,4,25,11,54,50,83,79,9,1,3,4,3,9,-1,48,-1,11,11,4,45,52,67,224,26,64,56,54,8,48,5,124,10,undefined,-1,-1,59,33,11,undefined,5,8,2,2,2,45,130,4,55,16,27,5,8,45,1,undefined,40,9,37,3,-1,8,89,36,-1,-1,37,20,-1,-1,-1,-1,7,13,51,-1,undefined,undefined,undefined
19/12/20,5,27,19,41,82,78,87,6,9,10,2,2,10,-1,40,-1,21,21,11,36,8,48,133,15,67,80,64,12,47,-1,89,22,undefined,-1,4,51,25,20,undefined,9,11,5,2,2,52,185,1,55,21,17,7,9,13,6,undefined,29,13,30,28,-1,4,102,26,13,6,62,29,6,0,0,-1,4,17,17,7,undefined,undefined,undefined
19/12/20,6,36,31,44,70,126,146,45,29,17,32,9,37,-1,64,-1,31,64,10,19,19,37,155,34,136,182,97,33,96,9,38,12,undefined,-1,17,134,15,11,undefined,24,26,29,6,4,32,192,3,91,66,61,15,37,19,15,undefined,22,27,76,33,-1,22,115,47,30,23,64,21,45,10,10,-1,1,23,23,25,undefined,undefined,undefined
19/12/20,7,126,60,55,149,206,254,90,79,39,11,34,77,-1,102,-1,73,57,16,33,40,38,327,53,223,228,200,107,175,14,56,26,undefined,-1,18,225,9,9,undefined,43,33,16,10,5,80,277,13,117,114,89,40,76,46,25,undefined,42,26,115,50,-1,37,144,23,51,41,69,52,74,67,38,22,6,26,22,56,undefined,undefined,undefined
19/12/20,8,251,151,86,316,312,348,124,129,34,34,28,120,-1,159,-1,168,111,43,36,32,72,536,55,299,368,316,137,232,17,66,48,undefined,-1,23,392,33,37,undefined,18,48,36,30,18,143,444,23,227,190,90,103,121,80,37,undefined,52,65,196,97,-1,64,280,36,106,39,97,118,111,117,95,78,8,76,28,34,undefined,undefined,undefined
19/12/20,9,599,515,182,694,649,587,173,208,27,47,57,150,-1,251,-1,321,151,72,137,75,106,917,88,329,459,509,209,429,16,196,55,undefined,-1,29,610,110,85,undefined,21,80,41,20,14,256,970,23,480,318,115,316,135,173,49,undefined,144,95,319,182,-1,137,485,81,233,71,194,252,267,205,132,143,44,134,42,41,undefined,undefined,undefined
19/12/20,10,1228,1163,298,1340,1230,782,127,219,30,57,97,289,-1,377,-1,696,199,104,274,173,229,1196,110,584,755,798,268,847,14,281,117,undefined,-1,49,865,67,114,undefined,39,119,95,75,20,538,1635,31,858,436,189,502,190,245,75,undefined,236,177,531,308,-1,198,803,116,347,50,419,493,461,274,201,242,10,204,75,33,undefined,undefined,undefined
19/12/20,11,1974,1753,552,1978,1775,1146,162,284,54,72,84,252,-1,451,-1,1207,208,131,445,234,377,1686,186,530,1031,879,275,1121,20,461,254,undefined,-1,65,1261,95,130,undefined,45,149,85,59,31,733,2331,29,1255,456,286,665,241,371,40,undefined,250,173,594,352,-1,319,1005,129,526,52,571,789,645,335,288,329,14,297,66,58,undefined,undefined,undefined
19/12/20,12,2242,2121,873,2553,2225,1193,171,246,59,72,115,344,-1,388,-1,1249,262,141,659,392,551,1899,157,527,1236,1056,281,1161,19,521,292,undefined,-1,67,1374,157,153,undefined,57,175,92,59,17,1064,2741,33,1508,544,328,849,212,407,60,undefined,407,207,583,415,-1,306,1140,123,649,79,755,1034,622,416,300,349,18,358,42,58,undefined,undefined,undefined
19/12/20,13,2895,2381,999,2745,2235,1410,159,236,42,49,73,258,-1,495,-1,1447,210,149,955,421,633,2121,188,521,1396,1100,276,1325,72,595,239,undefined,-1,43,1505,101,168,undefined,57,213,112,90,33,1231,2853,28,1705,570,307,850,210,505,61,undefined,481,146,478,391,-1,389,1272,167,670,56,829,1297,659,396,326,288,15,407,77,53,undefined,undefined,undefined
19/12/20,14,2713,2620,1100,3007,2666,1475,151,264,74,50,83,335,-1,561,-1,1460,269,182,836,400,736,1996,175,615,1607,969,301,1664,82,664,299,undefined,-1,56,1702,144,135,undefined,76,181,76,77,32,1441,2995,35,1794,496,335,808,280,526,70,undefined,449,174,557,553,-1,369,1441,219,758,80,1079,1539,698,408,360,247,7,462,101,95,undefined,undefined,undefined
19/12/20,15,2916,2808,1008,2834,2748,1573,182,289,90,67,102,337,-1,568,-1,1529,219,124,819,400,614,2211,206,614,1743,858,216,1690,50,653,327,undefined,-1,39,1884,142,172,undefined,44,173,52,80,27,1370,3045,34,1800,448,223,825,182,534,33,undefined,409,198,517,486,-1,356,1493,200,806,74,1066,1463,735,543,393,199,8,432,144,84,undefined,undefined,undefined
19/12/20,16,2789,2559,1034,2586,2643,1675,189,288,67,69,97,371,-1,582,-1,1150,254,100,776,346,683,2402,191,626,1556,582,189,1381,59,567,339,undefined,-1,55,1826,156,202,undefined,43,130,58,58,21,1271,2864,39,1733,331,185,771,134,476,45,undefined,333,156,463,556,-1,376,1343,206,709,62,946,1536,640,392,292,166,14,495,166,46,undefined,undefined,undefined
19/12/20,17,2146,2093,1010,2320,2487,1401,213,274,77,86,82,272,-1,609,-1,765,249,104,823,468,627,1993,171,568,1470,312,123,843,29,617,353,undefined,-1,41,1921,126,156,undefined,32,165,48,61,21,1173,2596,27,1371,205,109,588,108,465,41,undefined,375,206,456,540,-1,272,1304,134,699,63,986,1411,521,376,246,164,85,568,128,45,undefined,undefined,undefined
19/12/20,18,1652,1594,1104,2144,2243,1307,137,266,67,57,97,349,-1,544,-1,525,183,75,1051,637,702,1704,144,454,1313,324,90,632,51,680,468,undefined,-1,42,1961,114,209,undefined,78,144,37,39,11,944,2304,29,1146,179,82,521,121,445,37,undefined,367,221,438,482,-1,284,1363,183,612,34,857,1196,495,252,144,244,50,601,100,49,undefined,undefined,undefined
19/12/20,19,1320,1551,973,2091,2683,1193,137,193,72,39,107,370,-1,589,-1,404,203,55,1018,616,711,1584,119,392,1168,327,91,524,28,784,681,undefined,-1,48,2541,151,384,undefined,40,153,62,52,15,1221,2602,30,1036,161,84,547,140,435,44,undefined,414,129,330,450,-1,301,1204,242,634,33,1200,1167,557,278,109,192,56,757,92,48,undefined,undefined,undefined
19/12/20,20,1488,1739,1028,2616,2874,1237,108,202,71,56,145,435,-1,570,-1,394,191,64,1030,635,835,1596,99,445,942,317,106,531,102,785,739,undefined,-1,52,2685,207,389,undefined,19,128,55,36,15,1416,2924,32,1064,141,118,534,68,474,25,undefined,363,104,329,347,-1,235,1301,177,635,43,1587,1390,519,156,101,215,15,998,279,48,undefined,undefined,undefined
19/12/20,21,2106,1625,1139,3570,3674,1239,92,170,47,50,136,316,-1,666,-1,428,147,46,883,609,754,1647,96,468,876,318,115,648,102,811,823,undefined,-1,38,2550,280,511,undefined,55,103,46,21,5,1856,3529,12,1010,164,77,517,81,476,21,undefined,371,76,255,197,-1,260,1044,166,695,22,2005,1580,356,3,48,296,9,945,169,32,undefined,undefined,undefined
19/12/20,22,1447,810,1003,2337,2956,1174,57,90,22,27,99,294,-1,603,-1,269,154,48,772,1218,797,1582,136,388,798,251,70,629,86,846,756,undefined,-1,37,2095,301,348,undefined,35,106,42,9,6,1136,2896,22,708,94,97,318,69,483,19,undefined,263,89,298,131,-1,176,892,192,557,13,1264,1297,177,0,22,44,20,818,101,10,undefined,undefined,undefined
19/12/20,23,625,230,592,942,1742,854,44,64,56,39,35,135,-1,405,-1,212,64,33,506,973,611,1158,96,265,564,169,38,335,63,668,531,undefined,-1,38,1333,411,254,undefined,36,82,25,8,9,517,1500,9,550,73,90,115,76,446,16,undefined,196,87,226,109,-1,106,668,102,398,15,474,579,4,0,1,32,26,433,154,9,undefined,undefined,undefined
20/12/20,0,247,179,377,508,993,639,40,36,31,5,20,43,-1,340,-1,148,71,19,325,689,498,890,98,220,462,143,38,189,20,478,342,undefined,-1,23,877,385,123,undefined,17,48,10,3,5,306,760,6,316,54,45,56,39,339,17,undefined,159,43,237,87,-1,92,404,100,331,3,271,352,-1,-1,-1,15,7,189,260,2,undefined,undefined,undefined
20/12/20,1,172,81,228,334,418,405,12,13,15,7,9,31,-1,233,-1,69,25,8,214,531,394,697,54,133,249,122,10,93,17,439,159,undefined,-1,17,343,235,38,undefined,14,39,13,-1,5,177,611,10,294,19,48,27,22,281,8,undefined,100,9,110,49,-1,49,306,65,134,7,182,201,-1,-1,-1,-1,1,67,119,1,undefined,undefined,undefined
20/12/20,2,105,47,149,226,236,231,8,6,18,2,4,14,-1,176,-1,51,32,10,116,212,288,425,51,117,185,86,20,92,14,298,20,undefined,-1,6,148,210,5,undefined,7,18,2,1,3,161,399,2,323,26,31,4,18,156,6,undefined,78,16,99,34,-1,28,190,41,5,-1,136,146,-1,-1,-1,-1,10,51,46,-1,undefined,undefined,undefined
20/12/20,3,87,59,152,173,141,179,9,4,9,7,2,10,-1,104,-1,19,28,4,64,101,236,324,49,73,127,71,12,92,8,292,16,undefined,-1,2,35,146,3,undefined,5,10,10,1,1,105,296,2,107,18,38,9,11,183,5,undefined,58,8,58,30,-1,30,158,55,-1,1,92,129,-1,-1,-1,-1,19,20,93,-1,undefined,undefined,undefined
20/12/20,4,25,24,72,68,62,93,8,10,5,2,4,6,-1,92,-1,14,22,2,53,150,102,259,11,54,55,65,6,48,2,175,19,undefined,-1,3,27,34,12,undefined,2,14,9,1,-1,38,98,2,52,12,29,5,4,88,-1,undefined,33,6,103,16,-1,40,135,24,3,6,32,67,-1,-1,-1,-1,1,23,117,-1,undefined,undefined,undefined
20/12/20,5,26,15,34,93,89,86,11,6,4,1,-1,4,-1,47,-1,31,9,5,19,41,62,170,14,54,45,52,6,65,2,129,18,undefined,-1,2,31,22,12,undefined,8,7,8,1,1,67,192,2,61,19,18,18,10,23,7,undefined,13,29,35,7,-1,14,69,28,12,5,44,47,4,1,0,-1,7,12,17,2,undefined,undefined,undefined
20/12/20,6,28,25,49,108,107,117,34,32,26,3,7,25,-1,65,-1,35,22,4,20,24,40,229,29,85,214,64,18,107,10,53,11,undefined,-1,12,74,14,3,undefined,21,4,4,5,1,54,209,-1,99,40,43,10,13,20,1,undefined,18,12,61,29,-1,20,86,39,28,15,31,49,19,6,8,-1,3,18,35,10,undefined,undefined,undefined
20/12/20,7,129,29,57,149,153,182,90,59,24,4,26,86,-1,109,-1,42,21,23,24,15,33,304,42,163,239,146,34,150,7,66,13,undefined,-1,15,217,23,7,undefined,20,18,11,3,6,47,265,9,92,51,43,36,26,42,5,undefined,34,35,98,41,-1,31,109,12,30,21,47,46,54,32,12,-1,2,38,20,13,undefined,undefined,undefined
20/12/20,8,381,152,96,288,332,263,141,117,24,18,57,116,-1,105,-1,75,73,17,48,22,61,481,73,218,415,246,72,269,32,78,69,undefined,-1,7,372,30,16,undefined,11,29,14,9,10,106,464,14,233,119,71,73,40,71,11,undefined,54,67,107,87,-1,73,216,41,64,27,108,107,139,94,59,15,18,54,22,18,undefined,undefined,undefined
20/12/20,9,659,450,111,561,688,466,187,204,37,25,75,187,-1,191,-1,249,97,33,99,83,102,755,118,301,545,513,193,450,21,134,81,undefined,-1,35,695,68,47,undefined,16,63,23,27,21,222,725,17,486,262,138,181,116,116,22,undefined,92,74,196,153,-1,135,413,62,152,35,276,210,230,154,108,119,22,168,49,30,undefined,undefined,undefined
20/12/20,10,1400,1061,279,1241,1357,805,177,259,52,38,97,268,-1,417,-1,581,225,69,242,123,197,1222,134,417,772,722,243,942,28,255,155,undefined,-1,25,1108,44,100,undefined,22,100,33,37,17,416,1572,40,706,379,246,437,175,200,14,undefined,215,158,308,254,-1,208,645,50,302,59,409,399,375,239,222,191,11,253,79,42,undefined,undefined,undefined
20/12/20,11,1962,1660,484,1868,1926,1043,195,241,52,39,139,353,-1,462,-1,1017,215,87,423,229,366,1514,164,465,1087,909,288,1172,28,373,258,undefined,-1,45,1441,76,131,undefined,15,128,40,47,27,670,2224,25,994,447,280,683,196,298,22,undefined,274,156,393,312,-1,254,872,93,435,44,552,668,474,258,292,237,8,375,127,32,undefined,undefined,undefined
20/12/20,12,2305,2135,764,2345,2394,1153,206,295,80,42,133,372,-1,499,-1,1065,172,89,803,421,555,1794,167,469,1198,984,327,1548,54,517,268,undefined,-1,42,1648,114,126,undefined,29,166,41,42,28,999,2638,39,1220,536,327,760,205,433,27,undefined,349,147,431,448,-1,319,1004,122,596,71,808,991,539,241,357,222,14,476,142,39,undefined,undefined,undefined
20/12/20,13,2692,2485,973,2543,2677,1293,136,320,76,44,188,384,-1,526,-1,1139,167,77,894,551,634,2004,160,480,1448,1040,308,1652,31,635,305,undefined,-1,45,1950,96,171,undefined,34,187,46,36,25,1210,2895,51,1457,562,375,715,203,493,33,undefined,403,147,392,371,-1,337,1266,158,716,56,980,1220,625,299,436,252,4,425,184,41,undefined,undefined,undefined
20/12/20,14,3188,2751,1008,2769,2977,1501,208,378,50,52,220,440,-1,669,-1,1249,220,117,798,324,700,2148,136,506,1743,836,261,1733,82,639,411,undefined,-1,53,2193,83,221,undefined,53,150,55,47,29,1309,2967,37,1616,491,294,806,206,496,31,undefined,378,140,407,500,-1,334,1307,150,680,56,1039,1480,609,386,406,252,8,518,136,62,undefined,undefined,undefined
20/12/20,15,3136,2866,1015,2724,2970,1563,222,332,53,45,201,470,-1,719,-1,1320,206,85,847,331,634,2132,208,563,1603,812,250,1862,117,616,449,undefined,-1,61,2327,138,236,undefined,41,163,52,50,33,1442,2894,50,1789,484,236,804,218,459,50,undefined,342,140,462,556,-1,346,1504,144,792,38,1116,1508,611,425,383,240,11,481,178,48,undefined,undefined,undefined
20/12/20,16,2892,2469,1010,2385,2781,1515,201,326,42,48,180,412,-1,564,-1,972,217,69,747,305,584,2319,157,496,1657,538,168,1598,72,572,419,undefined,-1,50,2138,108,172,undefined,27,131,44,42,11,1288,2644,37,1623,373,157,628,170,410,51,undefined,298,176,466,527,-1,350,1176,142,578,71,1009,1524,522,356,258,208,20,526,120,37,undefined,undefined,undefined
20/12/20,17,2339,2111,965,2150,2530,1419,199,277,73,34,159,398,-1,640,-1,613,157,56,879,376,684,2145,155,547,1584,352,116,956,42,535,443,undefined,-1,55,2046,104,201,undefined,28,123,55,51,20,1034,2219,40,1392,188,91,584,158,456,37,undefined,343,151,386,525,-1,307,1262,128,579,51,929,1318,418,294,112,192,66,419,89,58,undefined,undefined,undefined
20/12/20,18,2107,1508,1035,1839,2239,1159,160,268,36,67,195,473,-1,558,-1,354,101,46,894,413,540,1806,97,475,1346,329,104,612,76,601,499,undefined,-1,42,1736,96,187,undefined,34,122,37,43,23,836,1995,30,1098,137,91,464,110,361,27,undefined,294,135,334,458,-1,334,1182,153,458,38,784,1139,369,229,84,239,34,490,59,35,undefined,undefined,undefined
20/12/20,19,1660,1386,849,1734,2332,1080,105,195,28,51,173,500,-1,521,-1,155,97,44,845,459,629,1396,126,337,1034,305,91,557,59,627,658,undefined,-1,41,2032,90,224,undefined,24,107,44,31,24,890,2191,20,938,112,93,433,81,406,21,undefined,290,111,255,391,-1,295,971,129,495,35,870,924,378,237,43,247,11,513,78,39,undefined,undefined,undefined
20/12/20,20,1387,1316,855,2021,2718,1048,114,178,44,42,151,425,-1,677,-1,111,88,27,876,451,622,1551,109,281,783,259,89,524,35,581,571,undefined,-1,49,1969,66,245,undefined,30,102,36,29,4,1022,2383,27,743,109,86,394,94,370,25,undefined,255,86,246,319,-1,242,1040,119,429,47,1176,952,301,98,30,200,8,554,71,30,undefined,undefined,undefined
20/12/20,21,1561,998,831,2709,3039,885,31,132,47,33,84,287,-1,463,-1,204,68,26,641,403,497,1239,106,256,651,215,67,679,51,578,628,undefined,-1,33,1611,62,304,undefined,12,96,36,10,8,1185,2867,18,697,94,79,298,83,279,32,undefined,252,82,249,158,-1,258,896,118,327,29,1382,1404,134,2,34,212,12,601,52,18,undefined,undefined,undefined
20/12/20,22,1085,517,574,1600,2120,643,23,67,24,18,51,150,-1,293,-1,148,56,17,502,296,358,1133,84,236,440,166,47,617,31,532,546,undefined,-1,22,1102,66,222,undefined,28,99,28,7,6,687,2039,21,496,70,100,145,63,201,25,undefined,133,54,149,123,-1,134,648,83,168,25,804,861,53,0,8,9,15,477,27,4,undefined,undefined,undefined
20/12/20,23,234,103,289,455,850,496,12,36,12,16,16,55,-1,279,-1,49,27,16,202,91,226,673,38,163,230,149,42,252,13,279,254,undefined,-1,16,544,36,84,undefined,9,37,18,3,2,211,817,8,229,55,75,31,56,112,10,undefined,88,21,96,66,-1,67,411,55,9,3,248,297,1,0,0,-1,3,141,16,1,undefined,undefined,undefined
21/12/20,0,73,42,103,171,305,182,8,6,6,4,8,41,-1,85,-1,37,6,3,143,50,134,263,32,68,151,80,21,113,7,220,94,undefined,-1,4,141,12,26,undefined,7,18,10,2,4,77,227,4,109,22,64,1,23,48,6,undefined,25,8,43,46,-1,42,232,40,15,1,55,135,-1,-1,-1,3,20,35,13,-1,undefined,undefined,undefined
21/12/20,1,34,37,77,85,105,97,1,1,4,2,3,23,-1,29,-1,7,10,12,76,19,90,140,12,16,36,57,8,42,6,128,34,undefined,-1,2,34,3,24,undefined,-1,5,5,3,2,27,121,3,82,15,41,-1,16,18,3,undefined,27,5,25,25,-1,23,164,33,-1,2,32,50,-1,-1,-1,7,-1,30,7,-1,undefined,undefined,undefined
21/12/20,2,14,16,69,38,58,39,12,5,5,-1,7,14,-1,8,-1,11,6,6,36,28,34,77,10,26,38,34,5,32,7,110,8,undefined,-1,3,39,5,1,undefined,1,8,1,-1,-1,14,84,2,49,6,42,2,6,16,-1,undefined,8,4,25,16,-1,5,90,31,-1,2,19,24,-1,-1,-1,6,-1,7,17,-1,undefined,undefined,undefined
21/12/20,3,17,14,20,30,46,23,10,-1,2,2,3,13,-1,10,-1,13,10,1,25,9,42,90,20,17,46,33,3,41,1,62,13,undefined,-1,-1,16,11,6,undefined,2,-1,2,1,1,14,59,-1,41,11,22,1,6,8,1,undefined,11,2,28,6,-1,1,50,16,-1,1,14,9,-1,-1,-1,-1,2,10,7,-1,undefined,undefined,undefined
21/12/20,4,15,6,23,34,75,24,5,2,2,-1,3,7,-1,19,-1,2,5,-1,49,9,21,47,7,12,16,34,2,74,4,57,3,undefined,-1,1,11,4,8,undefined,-1,6,5,1,-1,19,62,2,23,4,30,6,1,13,1,undefined,7,9,21,13,-1,7,46,10,-1,3,3,23,-1,-1,-1,-1,-1,3,7,-1,undefined,undefined,undefined
21/12/20,5,15,9,23,57,87,119,21,22,31,2,6,15,-1,56,-1,15,30,9,18,33,21,131,28,90,76,38,7,96,7,45,24,undefined,-1,7,37,20,7,undefined,-1,8,12,1,3,15,137,3,56,12,29,12,20,21,7,undefined,13,27,64,12,-1,29,77,20,5,7,38,24,9,2,4,-1,3,17,16,12,undefined,undefined,undefined
21/12/20,6,95,48,43,114,222,256,57,72,86,32,19,77,-1,107,-1,66,83,33,28,12,38,342,91,247,192,64,15,186,13,48,39,undefined,-1,25,220,39,14,undefined,31,29,57,13,15,53,333,14,101,27,31,25,97,19,40,undefined,66,72,147,48,-1,34,211,42,34,43,108,46,59,48,37,15,24,49,39,49,undefined,undefined,undefined
21/12/20,7,207,101,78,227,351,396,121,120,109,30,37,106,-1,168,-1,113,191,142,32,21,60,521,138,495,313,108,21,285,10,39,46,undefined,-1,15,364,67,19,undefined,39,94,31,12,8,87,427,17,208,38,27,54,114,76,21,undefined,40,136,263,88,-1,61,212,41,193,114,111,86,136,93,80,48,53,76,67,39,undefined,undefined,undefined
21/12/20,8,311,224,101,411,558,602,137,162,200,32,47,165,-1,249,-1,307,377,300,69,32,72,957,204,793,442,168,52,424,16,79,86,undefined,-1,58,469,144,36,undefined,99,132,43,20,19,177,876,31,397,87,49,142,57,117,20,undefined,93,156,449,173,-1,120,314,40,331,141,201,132,265,172,172,72,33,147,107,41,undefined,undefined,undefined
21/12/20,9,708,513,175,831,675,577,117,138,151,58,34,120,-1,235,-1,574,335,266,114,83,133,925,165,720,460,291,70,395,10,142,98,undefined,-1,54,490,201,77,undefined,118,127,51,23,22,281,1278,34,513,105,99,285,112,152,42,undefined,142,134,401,202,-1,153,523,98,497,114,284,277,363,274,201,163,60,152,107,32,undefined,undefined,undefined
21/12/20,10,1205,1237,300,1566,1230,790,113,204,126,55,42,177,-1,338,-1,912,316,291,211,130,183,1173,167,693,542,448,108,706,12,220,156,undefined,-1,46,683,185,120,undefined,101,183,57,37,19,507,2058,52,820,161,152,448,189,252,67,undefined,262,174,448,285,-1,222,674,95,517,157,423,440,441,301,269,200,47,261,108,38,undefined,undefined,undefined
21/12/20,11,1840,1778,580,2274,1751,915,174,239,107,36,65,198,-1,458,-1,1253,457,338,422,279,349,1595,222,713,792,480,114,991,28,380,186,undefined,-1,68,982,219,125,undefined,104,222,82,46,32,801,2690,53,1157,183,165,701,229,371,42,undefined,239,177,493,367,-1,293,828,133,704,166,601,688,698,413,391,243,136,384,122,46,undefined,undefined,undefined
21/12/20,12,2098,2277,852,2686,2319,1226,141,278,164,80,56,262,-1,485,-1,1450,463,281,698,374,650,1855,270,807,991,586,165,1211,32,580,289,undefined,-1,58,1221,316,161,undefined,218,261,78,55,32,1065,3123,63,1506,232,156,868,174,418,62,undefined,387,236,533,487,-1,322,1140,170,823,158,752,1039,799,609,492,316,74,420,166,61,undefined,undefined,undefined
21/12/20,13,2558,2517,984,3023,2224,1098,114,248,148,47,94,253,-1,447,-1,1452,432,233,720,400,695,1955,230,799,1124,622,137,1376,50,595,327,undefined,-1,86,1168,288,223,undefined,185,242,101,58,51,1191,3217,61,1735,228,143,891,282,532,56,undefined,467,229,598,512,-1,326,1227,172,977,153,801,1188,796,568,519,322,21,380,163,74,undefined,undefined,undefined
21/12/20,14,2491,2396,950,2932,2355,1270,124,244,161,41,60,274,-1,505,-1,1532,351,311,659,338,654,2048,248,865,1221,536,122,1142,63,586,316,undefined,-1,74,1210,224,191,undefined,113,201,132,61,42,1228,3196,74,1698,203,140,893,213,459,51,undefined,400,221,541,550,-1,323,1213,174,838,156,931,1405,701,428,399,248,10,402,132,49,undefined,undefined,undefined
21/12/20,15,2428,2078,928,2829,2016,1355,118,270,145,51,89,271,-1,493,-1,1374,345,316,636,273,614,2103,183,872,1237,477,102,954,35,494,263,undefined,-1,69,1149,227,159,undefined,137,171,87,48,42,1094,2909,55,1649,164,114,807,162,448,60,undefined,328,246,646,510,-1,358,1195,151,779,143,782,1395,637,431,371,241,12,320,161,55,undefined,undefined,undefined
21/12/20,16,2523,1847,896,2485,1800,1271,157,295,202,48,60,262,-1,512,-1,1196,273,317,610,264,678,2080,197,1047,1119,385,119,877,103,501,242,undefined,-1,70,1058,213,124,undefined,78,177,74,38,23,988,2715,31,1591,144,87,531,136,402,46,undefined,364,183,644,542,-1,301,1122,144,579,139,694,1319,600,353,297,218,12,376,160,60,undefined,undefined,undefined
21/12/20,17,2087,1529,902,2205,1708,1309,128,262,209,32,59,261,-1,431,-1,808,304,341,629,323,650,2079,202,1090,1154,324,104,698,58,518,208,undefined,-1,61,1120,195,157,undefined,47,170,82,32,34,860,2487,34,1356,158,105,528,141,385,74,undefined,362,195,632,599,-1,333,1236,133,590,141,669,1207,548,304,208,213,34,376,176,68,undefined,undefined,undefined
21/12/20,18,1772,1104,477,1737,1068,1151,75,157,88,31,15,75,-1,322,-1,446,169,148,635,309,441,1567,127,798,673,259,88,358,42,517,288,undefined,-1,32,903,107,173,undefined,88,182,127,35,20,488,1971,62,787,120,64,501,132,356,86,undefined,314,136,377,485,-1,370,1124,155,430,56,289,799,326,85,78,196,45,209,81,33,undefined,undefined,undefined
21/12/20,19,1362,852,547,1229,981,666,53,101,49,49,22,146,-1,359,-1,315,103,79,605,317,454,1239,94,457,548,245,90,188,23,499,346,undefined,-1,16,867,89,177,undefined,45,136,78,19,25,478,1396,22,849,121,56,387,108,311,77,undefined,268,103,272,557,-1,347,946,127,356,48,417,807,299,125,69,156,8,186,57,24,undefined,undefined,undefined
21/12/20,20,1206,775,577,1239,1194,647,46,77,43,23,62,224,-1,298,-1,101,119,36,567,370,463,1098,90,324,421,221,53,295,38,369,415,undefined,-1,45,874,85,207,undefined,17,99,59,13,10,485,1448,37,704,89,51,365,78,265,62,undefined,209,105,201,312,-1,208,878,127,296,38,480,718,214,76,25,237,7,335,66,26,undefined,undefined,undefined
21/12/20,21,1176,571,446,1354,1407,593,30,41,26,12,26,116,-1,303,-1,119,123,29,536,256,342,898,79,280,243,141,38,258,50,411,342,undefined,-1,14,715,72,210,undefined,13,81,33,17,8,531,1540,18,470,50,29,219,49,181,29,undefined,158,54,185,113,-1,138,734,111,243,24,450,791,113,2,17,183,2,245,62,-1,undefined,undefined,undefined
21/12/20,22,493,182,226,686,757,505,7,34,32,23,11,74,-1,161,-1,99,64,27,335,128,249,685,55,223,187,167,48,183,10,283,249,undefined,-1,10,407,39,127,undefined,11,84,24,8,5,232,1008,18,300,56,60,139,43,125,11,undefined,95,44,143,61,-1,122,464,95,108,19,182,406,26,0,0,187,2,201,39,-1,undefined,undefined,undefined
21/12/20,23,121,103,145,304,385,298,16,8,18,10,10,58,-1,133,-1,15,32,14,192,83,143,431,53,156,70,87,10,106,19,156,147,undefined,-1,3,234,26,64,undefined,12,36,17,3,5,90,479,10,183,28,30,68,26,33,3,undefined,47,17,75,52,-1,78,386,63,100,2,95,134,-1,-1,-1,6,16,97,32,-1,undefined,undefined,undefined
22/12/20,0,33,50,32,77,123,116,2,1,12,1,5,11,-1,41,-1,59,1,-1,94,36,84,210,19,60,88,44,6,34,4,68,62,undefined,-1,2,89,17,13,undefined,9,19,7,4,4,46,117,2,75,19,17,9,7,17,4,undefined,18,7,57,18,-1,20,139,34,41,3,44,42,-1,-1,-1,8,1,17,9,-1,undefined,undefined,undefined
22/12/20,1,17,22,19,51,51,57,5,1,1,-1,3,7,-1,16,-1,21,1,1,57,12,33,114,4,30,20,38,4,17,8,44,21,undefined,-1,-1,31,14,5,undefined,6,9,2,2,-1,20,91,3,24,9,24,6,24,5,2,undefined,5,2,27,12,-1,17,78,32,35,1,30,42,-1,-1,-1,15,2,8,8,-1,undefined,undefined,undefined
22/12/20,2,12,5,8,20,27,8,9,-1,1,2,-1,2,-1,6,-1,8,9,5,26,5,18,40,5,31,9,31,3,24,-1,23,7,undefined,-1,-1,4,4,6,undefined,-1,3,-1,-1,1,4,27,-1,23,14,13,3,8,6,-1,undefined,7,5,29,5,-1,3,52,14,7,-1,2,6,-1,-1,-1,4,10,-1,3,-1,undefined,undefined,undefined
22/12/20,3,10,9,5,13,34,20,5,-1,3,3,-1,2,-1,7,-1,2,5,-1,10,5,20,53,8,21,21,28,2,33,1,16,14,undefined,-1,-1,21,6,2,undefined,-1,2,-1,-1,1,7,53,-1,30,8,10,4,2,1,-1,undefined,-1,1,16,2,-1,8,37,13,16,-1,1,22,-1,-1,-1,-1,3,4,3,-1,undefined,undefined,undefined
22/12/20,4,20,7,3,17,58,27,12,2,-1,2,-1,1,-1,20,-1,3,4,2,32,2,24,60,3,15,23,40,2,43,-1,15,13,undefined,-1,-1,15,1,8,undefined,2,1,2,-1,-1,7,36,2,39,15,6,2,2,8,2,undefined,1,4,21,9,-1,8,26,7,16,1,4,13,-1,-1,-1,-1,-1,1,8,-1,undefined,undefined,undefined
22/12/20,5,14,12,13,48,65,89,7,17,19,1,2,5,-1,41,-1,15,26,14,22,11,33,123,12,92,58,70,17,57,4,12,14,undefined,-1,1,33,10,3,undefined,2,11,9,2,3,26,109,5,63,26,23,5,7,6,10,undefined,10,18,40,9,-1,11,69,22,11,6,22,19,0,0,1,-1,1,17,7,2,undefined,undefined,undefined
22/12/20,6,76,40,9,110,141,207,32,35,62,15,4,16,-1,93,-1,81,78,33,25,14,41,260,59,291,160,75,29,98,18,39,30,undefined,-1,3,111,35,6,undefined,28,36,11,6,3,47,322,11,86,38,34,19,15,14,54,undefined,13,49,101,31,-1,24,102,21,34,12,62,29,23,18,24,7,9,46,20,11,undefined,undefined,undefined
22/12/20,7,168,73,31,212,272,366,32,78,101,37,6,52,-1,127,-1,114,176,127,38,11,42,511,107,527,206,165,70,141,24,65,49,undefined,-1,29,224,53,25,undefined,44,72,26,8,3,89,461,14,176,92,37,54,31,75,24,undefined,31,91,264,68,-1,49,169,27,264,94,90,43,120,71,77,34,30,68,48,29,undefined,undefined,undefined
22/12/20,8,330,207,86,407,425,508,100,117,175,40,20,50,-1,172,-1,306,364,302,70,50,89,761,193,686,345,285,134,265,7,86,99,undefined,-1,58,349,155,39,undefined,108,94,41,22,13,168,837,43,380,204,70,126,84,112,32,undefined,88,161,388,124,-1,119,294,54,295,113,185,145,305,196,169,102,40,129,94,44,undefined,undefined,undefined
22/12/20,9,646,510,156,798,599,506,86,123,132,37,24,83,-1,170,-1,519,323,272,131,68,144,863,135,574,318,364,146,361,20,159,133,undefined,-1,53,350,192,90,undefined,133,127,48,34,14,291,1093,46,491,242,122,317,95,170,43,undefined,141,113,350,190,-1,164,433,75,325,127,246,255,397,240,191,109,79,187,87,30,undefined,undefined,undefined
22/12/20,10,1060,876,277,1310,919,669,68,125,117,52,30,105,-1,302,-1,845,291,282,220,72,257,1167,137,811,479,530,187,575,14,235,129,undefined,-1,52,563,184,79,undefined,99,196,58,25,26,389,1635,49,756,288,179,450,149,250,32,undefined,190,151,515,221,-1,197,713,87,442,111,334,398,473,293,220,209,30,182,107,37,undefined,undefined,undefined
22/12/20,11,1581,1616,462,1987,1286,830,51,161,168,58,57,159,-1,338,-1,1346,333,281,360,218,301,1395,169,907,638,645,225,916,33,275,224,undefined,-1,66,736,229,144,undefined,112,256,61,25,19,595,2256,44,1035,390,175,651,118,331,35,undefined,254,197,567,288,-1,232,735,120,556,125,429,566,489,378,300,170,56,256,148,39,undefined,undefined,undefined
22/12/20,12,2227,1911,725,2464,1524,1021,61,193,167,97,40,168,-1,323,-1,1618,427,275,555,357,484,1649,242,823,879,908,263,926,32,494,225,undefined,-1,66,909,253,185,undefined,218,289,109,35,40,828,2542,61,1274,429,233,821,221,449,37,undefined,426,354,675,420,-1,280,1011,173,855,105,539,780,652,431,398,300,72,367,251,54,undefined,undefined,undefined
22/12/20,13,2505,2180,751,2661,1567,929,79,178,153,55,38,204,-1,324,-1,1653,362,259,696,347,574,1699,242,787,897,886,237,1097,24,545,290,undefined,-1,70,888,268,193,undefined,189,231,75,45,36,897,2898,42,1391,413,180,796,213,535,16,undefined,448,232,545,388,-1,274,1016,157,908,111,559,961,758,468,421,335,16,271,172,48,undefined,undefined,undefined
22/12/20,14,2374,2111,857,2825,1721,1035,82,232,158,63,36,210,-1,351,-1,1499,305,255,696,326,510,1719,187,745,1099,825,222,1024,25,481,266,undefined,-1,62,947,178,187,undefined,145,217,65,36,31,998,2885,51,1484,437,232,785,201,462,23,undefined,421,218,593,503,-1,265,1150,180,696,129,719,1180,649,404,338,264,19,351,160,43,undefined,undefined,undefined
22/12/20,15,2323,2090,686,2524,1302,1148,53,199,126,36,13,108,-1,378,-1,1376,291,256,642,295,407,1739,195,995,989,466,149,888,27,438,264,undefined,-1,32,772,256,157,undefined,103,199,57,34,22,875,2664,36,1335,307,125,610,157,431,25,undefined,306,198,546,345,-1,246,1085,157,669,88,517,1095,564,274,316,181,11,266,163,49,undefined,undefined,undefined
22/12/20,16,2119,1699,384,2153,1052,1000,52,153,133,42,2,50,-1,266,-1,1035,270,254,464,213,418,1653,174,1129,815,303,126,683,15,511,201,undefined,-1,11,594,175,127,undefined,109,172,46,30,9,572,2221,39,1050,208,57,612,119,330,28,undefined,272,234,502,266,-1,211,891,161,578,126,325,899,379,211,188,162,23,247,146,47,undefined,undefined,undefined
22/12/20,17,1910,1248,366,1743,899,1122,59,131,126,33,3,39,-1,269,-1,723,267,254,570,233,374,1705,182,1175,668,193,104,432,31,452,152,undefined,-1,13,660,183,118,undefined,81,231,37,35,10,583,2041,25,938,167,33,495,103,325,30,undefined,305,149,494,251,-1,180,895,134,470,60,329,764,340,138,126,142,53,220,157,43,undefined,undefined,undefined
22/12/20,18,1536,890,370,1359,688,866,36,107,70,55,6,47,-1,236,-1,487,161,117,627,230,404,1346,147,768,629,178,83,222,4,537,189,undefined,-1,14,650,104,92,undefined,64,181,31,20,5,463,1637,27,744,116,49,491,92,298,14,undefined,301,108,320,204,-1,157,920,123,436,8,267,738,237,94,71,161,41,204,126,24,undefined,undefined,undefined
22/12/20,19,1387,769,445,1131,689,609,43,68,50,40,20,110,-1,210,-1,224,145,63,578,355,426,1171,118,457,403,242,67,183,14,491,248,undefined,-1,14,746,105,120,undefined,51,143,28,25,17,430,1214,27,714,79,81,473,91,315,19,undefined,230,103,223,318,-1,164,851,137,325,27,382,740,305,119,53,189,34,167,69,26,undefined,undefined,undefined
22/12/20,20,1110,611,602,1026,825,564,23,84,37,43,18,98,-1,317,-1,144,139,33,658,329,424,1076,98,299,395,236,64,186,23,425,240,undefined,-1,31,642,120,170,undefined,32,118,21,16,11,506,1232,23,689,85,45,376,79,267,14,undefined,213,91,250,223,-1,147,810,133,296,24,464,819,250,88,34,205,17,168,58,17,undefined,undefined,undefined
22/12/20,21,843,495,494,1201,1079,545,26,39,35,38,46,151,-1,258,-1,112,70,30,532,278,377,866,76,322,318,189,68,185,42,383,261,undefined,-1,28,694,45,161,undefined,11,83,23,17,14,419,1434,18,531,104,46,197,61,246,14,undefined,200,65,244,113,-1,137,800,95,217,16,443,845,77,1,17,208,8,206,57,2,undefined,undefined,undefined
22/12/20,22,534,179,487,659,797,599,28,15,59,18,24,87,-1,198,-1,81,67,36,371,274,330,742,77,265,281,191,41,141,13,349,202,undefined,-1,21,568,49,111,undefined,38,64,21,14,10,327,868,10,358,79,54,166,39,162,11,undefined,132,49,169,96,-1,158,571,68,203,16,264,510,7,0,0,119,12,207,58,-1,undefined,undefined,undefined
22/12/20,23,123,79,229,269,491,374,11,18,22,17,15,33,-1,173,-1,55,77,19,162,129,215,404,51,181,143,109,22,130,12,204,118,undefined,-1,19,312,59,32,undefined,17,57,16,9,7,212,574,10,177,27,42,60,32,97,20,undefined,50,27,178,61,-1,70,330,42,145,11,186,208,-1,-1,-1,10,4,138,19,-1,undefined,undefined,undefined
23/12/20,0,79,37,83,140,245,179,4,12,11,1,9,23,-1,56,-1,11,20,12,114,53,120,300,17,79,109,98,15,62,12,153,32,undefined,-1,4,187,40,9,undefined,10,23,7,-1,2,89,259,10,110,24,71,10,10,33,3,undefined,25,12,81,29,-1,48,191,53,80,5,64,110,-1,-1,-1,18,5,34,11,-1,undefined,undefined,undefined
23/12/20,1,33,36,56,56,93,71,2,6,16,1,8,23,-1,39,-1,6,23,-1,51,82,76,135,22,49,87,76,16,42,8,61,24,undefined,-1,2,61,17,10,undefined,-1,10,9,2,2,32,131,1,89,11,55,9,12,10,9,undefined,29,8,39,24,-1,13,134,45,75,6,21,33,-1,-1,-1,12,10,12,15,-1,undefined,undefined,undefined
23/12/20,2,18,25,20,48,52,32,13,2,4,6,-1,7,-1,18,-1,10,9,3,61,28,60,76,16,34,32,35,10,23,8,43,21,undefined,-1,3,17,8,5,undefined,2,10,2,2,2,17,66,4,43,11,28,2,6,34,-1,undefined,13,4,49,15,-1,25,75,13,34,2,12,39,-1,-1,-1,16,4,5,8,-1,undefined,undefined,undefined
23/12/20,3,14,11,15,26,51,25,4,2,1,2,1,3,-1,11,-1,1,6,1,42,11,30,62,16,10,23,49,1,30,7,46,12,undefined,-1,-1,27,8,8,undefined,-1,4,2,-1,1,23,48,3,19,9,27,6,18,12,6,undefined,3,3,26,1,-1,12,71,19,35,-1,13,22,-1,-1,-1,-1,-1,8,1,-1,undefined,undefined,undefined
23/12/20,4,11,15,28,22,70,62,11,1,4,4,-1,5,-1,25,-1,6,5,2,21,11,20,55,9,17,34,54,9,68,1,16,14,undefined,-1,4,23,8,14,undefined,1,3,2,-1,-1,10,60,4,29,14,16,7,5,17,-1,undefined,15,5,30,8,-1,7,48,35,29,2,10,17,-1,-1,-1,-1,3,17,6,-1,undefined,undefined,undefined
23/12/20,5,22,11,23,42,75,95,20,18,19,6,5,9,-1,44,-1,13,26,11,16,19,24,107,21,76,60,69,8,50,6,25,12,undefined,-1,4,48,20,6,undefined,2,11,7,-1,1,29,129,5,45,32,24,3,10,9,3,undefined,17,17,53,7,-1,19,72,7,15,11,16,14,1,1,0,-1,8,10,13,4,undefined,undefined,undefined
23/12/20,6,84,25,36,127,165,222,48,60,50,20,10,36,-1,109,-1,68,95,32,16,4,18,238,53,210,230,143,44,98,23,22,35,undefined,-1,23,182,46,8,undefined,39,28,19,4,1,42,267,7,88,84,56,21,26,18,3,undefined,18,50,114,38,-1,26,133,17,33,28,34,41,48,38,22,8,34,29,11,11,undefined,undefined,undefined
23/12/20,7,165,99,72,217,275,355,118,104,99,25,21,99,-1,144,-1,121,153,108,35,13,42,570,107,440,287,183,79,209,19,42,54,undefined,-1,36,263,66,17,undefined,52,74,25,16,4,87,407,14,240,138,60,61,38,88,8,undefined,23,128,238,74,-1,53,228,23,81,74,86,76,108,68,77,39,30,61,44,20,undefined,undefined,undefined
23/12/20,8,386,237,72,467,455,468,151,168,171,51,30,142,-1,199,-1,273,311,213,71,41,84,842,181,647,402,297,132,311,16,87,80,undefined,-1,35,361,150,33,undefined,91,118,26,24,19,147,793,27,393,215,104,134,59,128,4,undefined,71,163,375,129,-1,94,316,32,167,88,164,121,239,143,127,91,59,125,88,32,undefined,undefined,undefined
23/12/20,9,654,554,214,845,612,656,158,185,103,49,45,129,-1,239,-1,595,268,239,99,87,139,1004,142,620,476,482,183,319,26,186,109,undefined,-1,53,504,178,76,undefined,101,148,27,18,15,257,1115,27,540,226,133,408,123,163,3,undefined,135,122,374,175,-1,153,498,84,241,79,272,273,358,175,221,215,79,170,78,39,undefined,undefined,undefined
23/12/20,10,1156,1178,324,1657,1206,821,124,204,93,57,30,136,-1,382,-1,958,308,251,226,159,243,1397,142,625,611,664,216,738,42,237,178,undefined,-1,37,801,189,100,undefined,99,136,50,36,19,551,1944,43,934,348,216,548,151,254,19,undefined,225,170,461,280,-1,188,733,136,403,83,355,543,444,292,288,260,40,247,70,46,undefined,undefined,undefined
23/12/20,11,1837,1967,588,2450,1686,1098,150,241,124,52,72,201,-1,472,-1,1384,317,244,439,253,370,1773,171,693,839,822,266,990,60,389,228,undefined,-1,50,1247,241,128,undefined,121,199,63,58,20,868,2697,36,1334,463,235,836,202,403,32,undefined,294,140,491,392,-1,251,926,178,532,122,707,782,613,415,406,238,47,380,122,50,undefined,undefined,undefined
23/12/20,12,2226,2495,1006,2996,2064,1312,175,302,153,66,77,291,-1,497,-1,1521,409,269,743,479,583,1922,214,862,1027,971,213,1246,64,554,287,undefined,-1,28,1292,225,188,undefined,147,263,92,93,12,1139,3183,44,1575,413,290,948,203,491,35,undefined,393,219,615,498,-1,355,1154,137,757,142,840,1091,788,552,412,347,100,413,168,66,undefined,undefined,undefined
23/12/20,13,2546,2408,1072,3244,2171,1282,168,281,153,49,66,274,-1,550,-1,1632,350,208,828,424,650,2098,241,867,1166,961,251,1476,105,589,280,undefined,-1,36,1332,252,277,undefined,172,161,66,48,20,1251,3416,33,1798,445,339,1048,238,562,26,undefined,471,216,538,486,-1,376,1357,193,852,136,845,1296,704,504,493,389,32,409,170,61,undefined,undefined,undefined
23/12/20,14,2400,2613,1203,3178,2265,1391,191,255,150,60,97,314,-1,483,-1,1389,311,196,742,342,611,2061,230,857,1352,812,224,1430,118,568,285,undefined,-1,49,1485,198,155,undefined,112,197,65,62,13,1234,3337,43,1687,453,234,1037,213,503,30,undefined,482,214,585,569,-1,376,1295,185,826,114,881,1546,727,487,439,260,20,454,154,65,undefined,undefined,undefined
23/12/20,15,2363,2603,1186,3038,2245,1507,176,309,154,62,67,279,-1,590,-1,1506,281,248,710,406,647,2284,197,929,1329,695,232,1272,84,577,264,undefined,-1,33,1381,219,160,undefined,107,185,79,44,11,1235,3308,38,1844,364,196,881,192,454,12,undefined,402,204,551,535,-1,298,1394,192,723,99,931,1667,680,492,380,258,107,392,160,62,undefined,undefined,undefined
23/12/20,16,2292,2321,1090,2964,2125,1529,187,272,168,37,78,286,-1,521,-1,1405,291,213,620,357,610,2363,222,945,1445,467,140,1001,58,589,277,undefined,-1,36,1569,187,135,undefined,81,189,53,73,31,1296,3053,42,1715,217,112,815,116,496,33,undefined,418,230,653,615,-1,331,1371,197,687,87,947,1546,709,380,325,275,11,442,166,49,undefined,undefined,undefined
23/12/20,17,2146,2197,1109,2606,2069,1536,196,297,158,51,95,276,-1,594,-1,1039,240,241,787,359,696,2266,213,904,1462,382,143,852,181,625,302,undefined,-1,62,1598,181,155,undefined,66,162,123,71,26,1240,2971,40,1616,207,119,786,133,421,113,undefined,400,204,622,614,-1,390,1430,169,597,119,975,1579,640,315,268,243,59,564,153,67,undefined,undefined,undefined
23/12/20,18,1938,1942,1140,2405,2082,1447,162,257,130,72,111,367,-1,657,-1,788,206,123,835,408,708,1834,218,598,1223,381,116,576,67,652,384,undefined,-1,39,1935,140,176,undefined,85,132,108,56,16,1010,2738,30,1246,212,111,675,119,405,95,undefined,411,211,519,681,-1,428,1345,152,638,91,810,1426,529,233,167,382,37,583,128,46,undefined,undefined,undefined
23/12/20,19,1729,1986,1151,2377,2217,1254,189,252,95,54,135,456,-1,581,-1,542,186,62,954,529,628,1697,122,477,1017,342,133,426,154,697,380,undefined,-1,51,1985,125,196,undefined,51,117,39,31,7,1130,2753,25,1215,187,142,611,105,444,34,undefined,352,191,295,448,-1,285,1350,166,638,53,1217,1323,591,263,71,305,38,649,108,52,undefined,undefined,undefined
23/12/20,20,1557,2277,1170,2636,2562,1150,124,207,52,48,134,452,-1,713,-1,306,198,55,818,520,660,1647,120,352,981,321,60,499,332,657,422,undefined,-1,46,1995,99,289,undefined,46,113,33,15,6,1445,2912,29,1212,146,110,539,90,361,34,undefined,305,138,271,374,-1,283,1279,170,605,51,1574,1459,452,166,76,301,20,786,85,33,undefined,undefined,undefined
23/12/20,21,1574,1761,1223,3597,3234,1085,118,156,44,36,84,291,-1,610,-1,397,141,52,865,405,648,1676,106,338,674,271,82,516,189,606,557,undefined,-1,43,1904,80,251,undefined,12,83,34,2,2,1880,3715,9,1034,123,80,272,79,330,15,undefined,301,98,260,123,-1,328,931,133,552,52,2033,2030,381,2,56,241,4,901,67,21,undefined,undefined,undefined
23/12/20,22,1573,837,938,2384,2348,960,62,82,62,20,63,246,-1,425,-1,229,130,66,521,257,456,1348,80,284,463,226,79,452,135,480,491,undefined,-1,49,1406,84,170,undefined,33,73,28,11,3,1065,2755,17,628,91,83,195,49,241,22,undefined,188,88,190,112,-1,213,841,129,347,7,1252,1171,98,0,11,183,16,756,56,25,undefined,undefined,undefined
23/12/20,23,463,203,418,869,1210,633,48,40,21,13,17,84,-1,334,-1,104,46,32,293,162,289,777,63,193,210,163,34,243,45,361,287,undefined,-1,21,676,64,84,undefined,25,54,18,7,2,397,1184,2,280,44,61,91,45,168,24,undefined,79,56,163,56,-1,104,487,83,228,10,340,404,-1,-1,-1,124,26,296,30,16,undefined,undefined,undefined
24/12/20,0,182,69,176,274,567,331,23,21,20,18,10,29,-1,147,-1,17,63,20,150,80,175,356,33,92,200,101,19,107,24,176,125,undefined,-1,15,345,15,58,undefined,1,25,10,2,2,113,521,8,174,23,77,8,23,71,11,undefined,45,11,67,33,-1,70,350,55,160,5,85,160,-1,-1,-1,57,6,89,17,13,undefined,undefined,undefined
24/12/20,1,40,26,156,110,233,73,11,15,16,8,2,30,-1,41,-1,21,13,7,87,45,140,168,42,59,107,96,14,33,14,126,60,undefined,-1,1,91,10,33,undefined,3,16,6,1,1,56,192,-1,57,41,40,5,45,31,8,undefined,15,18,60,34,-1,44,221,52,99,3,35,71,-1,-1,-1,23,6,24,17,2,undefined,undefined,undefined
24/12/20,2,17,64,51,58,94,60,9,9,3,6,2,15,-1,31,-1,11,7,4,60,26,65,95,18,32,74,63,13,32,9,87,26,undefined,-1,1,33,8,15,undefined,-1,9,2,1,-1,26,113,2,48,13,67,9,29,31,19,undefined,15,2,38,11,-1,21,89,17,69,3,29,59,-1,-1,-1,29,3,6,3,-1,undefined,undefined,undefined
24/12/20,3,27,24,24,38,88,62,3,5,1,-1,3,4,-1,20,-1,14,13,-1,25,28,101,174,22,21,33,57,13,53,2,37,4,undefined,-1,3,36,23,7,undefined,4,8,2,1,1,38,54,6,54,18,28,2,6,11,8,undefined,11,7,35,10,-1,18,76,14,50,-1,21,31,-1,-1,-1,-1,5,7,11,1,undefined,undefined,undefined
24/12/20,4,21,10,38,19,85,28,9,-1,4,-1,3,4,-1,28,-1,6,10,-1,28,16,25,65,33,18,68,55,10,52,-1,16,12,undefined,-1,3,15,1,21,undefined,2,2,3,-1,1,20,63,-1,54,52,19,6,11,15,1,undefined,2,10,25,3,-1,31,63,15,19,4,23,24,-1,-1,-1,-1,6,9,6,3,undefined,undefined,undefined
24/12/20,5,7,10,26,43,64,78,30,18,21,6,6,14,-1,42,-1,10,17,3,7,10,35,85,16,81,70,156,88,67,8,14,17,undefined,-1,8,25,19,9,undefined,6,15,7,-1,1,11,120,1,54,149,55,10,20,13,-1,undefined,3,8,43,11,-1,18,60,13,18,8,21,20,0,0,4,-1,2,11,11,7,undefined,undefined,undefined
24/12/20,6,106,25,48,103,149,163,50,41,37,12,9,49,-1,77,-1,47,44,19,22,8,26,245,47,179,210,228,327,101,11,20,28,undefined,-1,9,155,24,8,undefined,50,23,26,2,3,37,200,2,99,354,110,29,37,19,3,undefined,22,27,95,29,-1,20,99,17,35,30,29,22,45,39,40,5,50,35,15,9,undefined,undefined,undefined
24/12/20,7,179,96,59,156,167,270,89,87,74,27,24,66,-1,125,-1,80,109,59,49,14,51,407,107,317,260,381,415,103,24,32,38,undefined,-1,13,266,32,22,undefined,26,46,16,2,6,57,270,13,218,435,119,52,63,73,3,undefined,24,67,174,53,-1,59,233,35,76,56,63,58,127,72,93,46,45,48,24,18,undefined,undefined,undefined
24/12/20,8,390,237,88,395,283,369,64,111,87,45,26,74,-1,151,-1,225,158,110,55,27,69,586,182,478,324,477,417,181,11,66,85,undefined,-1,17,267,82,41,undefined,38,71,22,10,8,140,521,22,356,487,167,245,128,89,6,undefined,59,90,222,86,-1,68,312,31,134,62,108,109,197,125,142,93,96,57,40,19,undefined,undefined,undefined
24/12/20,9,722,585,193,768,455,543,99,149,58,67,29,116,-1,211,-1,514,153,139,124,78,145,907,82,415,391,538,239,299,21,173,95,undefined,-1,29,361,115,69,undefined,62,121,26,9,6,262,900,15,553,377,210,409,125,171,13,undefined,118,114,292,183,-1,127,466,57,227,43,192,259,258,218,162,140,169,87,53,24,undefined,undefined,undefined
24/12/20,10,1126,1051,271,1292,790,733,83,183,66,64,45,144,-1,353,-1,782,179,140,250,103,258,1152,108,445,500,781,284,510,24,229,151,undefined,-1,18,649,135,110,undefined,67,138,35,8,15,419,1368,17,824,539,235,525,175,224,12,undefined,214,148,340,248,-1,210,664,69,342,63,247,479,409,292,181,238,80,176,74,20,undefined,undefined,undefined
24/12/20,11,1405,1543,482,1768,1214,882,137,188,91,60,43,165,-1,368,-1,983,198,167,396,147,316,1308,152,553,694,976,291,798,26,309,175,undefined,-1,40,873,160,100,undefined,80,123,28,26,7,648,2001,17,1175,541,321,653,186,329,19,undefined,275,140,427,339,-1,286,878,128,466,63,445,759,498,365,298,268,70,180,65,30,undefined,undefined,undefined
24/12/20,12,1973,1910,715,2160,1421,988,117,303,74,52,54,205,-1,419,-1,1075,232,166,661,314,460,1729,145,589,818,1027,289,985,92,415,243,undefined,-1,32,945,140,150,undefined,98,162,32,28,12,750,2208,31,1485,554,337,886,189,394,20,undefined,306,158,475,401,-1,306,1207,129,580,90,491,948,562,300,321,312,68,223,98,45,undefined,undefined,undefined
24/12/20,13,2418,2079,719,2480,1787,1094,122,247,70,51,78,231,-1,382,-1,1132,235,130,691,350,623,2020,155,642,981,1076,256,1236,64,511,285,undefined,-1,52,1011,125,174,undefined,80,150,42,23,12,901,2675,17,1542,552,283,883,184,472,17,undefined,361,164,500,337,-1,336,1327,138,642,71,600,1130,492,362,183,361,23,230,91,42,undefined,undefined,undefined
24/12/20,14,2617,2155,885,2400,1738,1201,167,289,132,29,85,250,-1,503,-1,1199,248,152,735,250,627,2063,160,531,1261,947,268,1246,67,494,213,undefined,-1,58,1209,130,143,undefined,81,156,53,31,19,988,2512,31,1648,524,293,781,215,445,30,undefined,402,149,499,511,-1,282,1331,138,618,72,713,1369,525,388,140,416,19,213,118,41,undefined,undefined,undefined
24/12/20,15,2787,2292,865,2389,1692,1263,132,260,82,53,49,215,-1,512,-1,1138,205,168,617,283,635,2149,163,562,1331,660,148,1141,47,524,225,undefined,-1,48,1221,120,131,undefined,68,140,30,36,27,981,2491,29,1721,382,207,686,177,440,21,undefined,325,170,475,478,-1,316,1398,168,584,48,789,1426,636,348,279,404,33,242,98,36,undefined,undefined,undefined
24/12/20,16,2561,2139,888,2306,1635,1299,154,233,81,60,80,233,-1,444,-1,885,143,113,622,216,580,2341,149,644,1335,434,106,978,116,418,265,undefined,-1,43,1173,106,127,undefined,60,105,47,52,27,938,2450,37,1570,225,131,596,164,461,34,undefined,345,163,473,527,-1,309,1286,150,559,69,591,1379,563,311,264,245,19,298,57,34,undefined,undefined,undefined
24/12/20,17,2063,1738,803,1951,1621,1059,115,209,86,86,88,250,-1,469,-1,518,129,71,699,328,549,2241,119,598,1197,314,71,622,50,452,195,undefined,-1,28,1268,107,126,undefined,37,108,47,36,15,780,2195,29,1466,147,103,449,121,379,37,undefined,290,178,448,531,-1,264,1354,179,473,42,602,1280,457,295,175,195,47,318,53,58,undefined,undefined,undefined
24/12/20,18,2031,1280,894,1911,1536,1034,148,159,58,46,89,267,-1,354,-1,338,112,43,755,381,560,1812,132,455,492,311,101,402,157,526,256,undefined,-1,19,1301,101,196,undefined,22,113,59,21,9,856,2180,32,1041,137,78,240,107,341,51,undefined,337,151,430,518,-1,302,1281,139,494,29,789,1117,425,250,86,156,37,511,100,39,undefined,undefined,undefined
24/12/20,19,1817,946,1099,1857,1814,971,138,101,73,50,97,302,-1,457,-1,361,116,34,732,438,534,1660,100,379,360,307,72,364,202,525,323,undefined,-1,44,1613,74,221,undefined,44,110,28,17,8,1031,2495,19,983,121,87,215,119,325,21,undefined,283,97,358,426,-1,298,1240,160,332,17,1013,1089,398,230,41,139,11,689,61,36,undefined,undefined,undefined
24/12/20,20,2050,1156,961,2376,2706,1143,156,91,38,51,93,280,-1,597,-1,299,113,33,732,317,581,1519,129,314,433,304,68,495,221,517,496,undefined,-1,23,1895,60,290,undefined,24,82,41,7,9,1377,2931,22,845,106,109,153,114,321,29,undefined,299,108,245,289,-1,200,1146,147,368,37,1665,1161,364,138,61,195,11,783,75,31,undefined,undefined,undefined
24/12/20,21,1943,1222,1019,3516,3356,1146,72,83,36,34,70,276,-1,630,-1,384,122,46,784,494,536,1598,98,285,351,196,49,616,317,504,416,undefined,-1,31,2059,111,263,undefined,10,64,22,10,2,1969,3920,17,855,177,72,96,72,279,12,undefined,256,78,265,114,-1,362,991,132,460,31,2012,1918,253,1,25,272,4,1094,70,17,undefined,undefined,undefined
24/12/20,22,1030,696,975,2569,3132,1068,80,71,39,16,39,186,-1,565,-1,205,60,22,665,626,513,1377,71,266,351,168,69,664,374,430,404,undefined,-1,31,1983,75,183,undefined,12,81,28,3,3,1251,3343,14,534,120,86,115,70,263,16,undefined,200,64,191,85,-1,194,840,113,349,12,1451,1285,66,0,7,133,2,867,59,22,undefined,undefined,undefined
24/12/20,23,414,337,591,1205,2041,852,110,20,22,12,33,125,-1,494,-1,126,49,19,363,585,344,938,63,169,299,155,54,470,103,287,210,undefined,-1,32,1179,52,108,undefined,18,38,3,1,-1,627,1959,9,340,70,62,51,49,135,15,undefined,127,46,150,66,-1,116,514,97,243,15,763,530,-1,-1,-1,35,18,388,43,17,undefined,undefined,undefined
25/12/20,0,148,94,215,464,1126,507,33,20,20,8,24,73,-1,242,-1,80,22,10,224,403,307,535,36,112,161,119,29,222,81,150,104,undefined,-1,9,498,29,35,undefined,4,15,18,-1,2,200,925,6,216,43,62,23,13,44,24,undefined,72,38,68,42,-1,59,339,56,153,4,260,172,-1,-1,-1,18,2,251,31,17,undefined,undefined,undefined
25/12/20,1,92,62,127,166,413,197,16,4,12,11,6,19,-1,106,-1,18,61,7,141,70,255,367,52,41,112,116,28,154,32,160,63,undefined,-1,11,177,30,22,undefined,5,23,7,-1,1,144,406,1,180,51,63,3,20,39,15,undefined,51,20,41,23,-1,65,273,59,104,3,160,148,-1,-1,-1,-1,319,100,25,4,undefined,undefined,undefined
25/12/20,2,33,32,93,102,163,162,16,6,7,4,3,6,-1,91,-1,25,10,1,148,92,116,254,12,36,109,69,2,74,16,93,9,undefined,-1,-1,85,14,6,undefined,-1,7,2,-1,1,68,174,9,89,16,31,8,20,39,11,undefined,43,5,44,12,-1,19,180,48,80,2,56,64,-1,-1,-1,-1,194,46,13,-1,undefined,undefined,undefined
25/12/20,3,27,38,100,73,125,78,4,4,5,3,5,10,-1,79,-1,16,1,2,97,72,69,209,8,16,42,57,13,43,3,54,9,undefined,-1,2,55,25,6,undefined,2,5,3,-1,-1,47,113,1,102,7,22,4,14,30,5,undefined,56,5,28,15,-1,23,188,65,80,-1,45,60,-1,-1,-1,-1,12,7,6,1,undefined,undefined,undefined
25/12/20,4,53,12,37,43,69,55,8,2,12,4,6,9,-1,29,-1,15,4,4,58,82,107,145,4,16,46,61,7,33,7,37,13,undefined,-1,5,19,6,4,undefined,3,3,7,-1,2,15,104,1,62,10,14,5,3,24,4,undefined,15,8,21,7,-1,11,81,11,21,2,18,16,-1,-1,-1,-1,15,2,2,-1,undefined,undefined,undefined
25/12/20,5,10,9,27,41,80,38,8,19,10,7,4,14,-1,11,-1,18,7,3,9,34,27,77,15,30,41,28,5,27,1,27,16,undefined,-1,1,34,4,11,undefined,3,2,1,-1,-1,24,87,1,18,3,23,14,6,7,3,undefined,7,9,31,8,-1,16,46,20,14,2,10,17,0,0,4,-1,-1,11,9,2,undefined,undefined,undefined
25/12/20,6,23,18,15,46,71,51,19,16,12,9,8,18,-1,18,-1,31,17,-1,14,15,27,63,12,81,129,45,4,76,7,20,4,undefined,-1,4,59,12,3,undefined,17,5,6,3,2,23,93,1,51,5,27,6,11,10,3,undefined,11,15,38,11,-1,18,65,8,19,6,24,16,13,2,3,-1,6,18,14,4,undefined,undefined,undefined
25/12/20,7,43,40,41,70,121,109,56,35,13,1,16,54,-1,41,-1,12,22,6,13,27,22,105,27,129,104,48,6,61,9,16,13,undefined,-1,11,124,12,14,undefined,12,6,8,6,6,35,141,6,75,10,25,11,11,15,3,undefined,12,29,50,14,-1,12,58,6,17,8,34,12,44,9,3,-1,18,36,12,8,undefined,undefined,undefined
25/12/20,8,49,57,49,109,155,170,73,64,28,8,27,112,-1,78,-1,28,50,17,18,42,44,111,30,144,206,82,18,74,15,26,36,undefined,-1,13,202,15,22,undefined,8,13,15,5,7,64,235,7,106,26,29,19,25,13,2,undefined,25,56,54,45,-1,31,95,11,37,14,48,70,54,20,14,-1,125,33,19,9,undefined,undefined,undefined
25/12/20,9,138,100,109,231,346,321,124,75,14,7,33,238,-1,104,-1,35,62,11,48,50,43,252,33,226,253,136,35,130,23,61,28,undefined,-1,20,312,32,50,undefined,6,37,14,4,8,118,369,7,176,38,52,53,17,27,6,undefined,53,47,100,76,-1,43,208,25,53,21,135,79,84,43,25,-1,14,68,38,20,undefined,undefined,undefined
25/12/20,10,347,188,233,326,366,328,91,103,50,19,41,224,-1,128,-1,86,74,21,125,109,131,403,78,312,251,189,29,124,52,111,43,undefined,-1,16,413,30,36,undefined,9,49,22,8,6,184,541,10,299,49,88,36,50,63,9,undefined,79,96,196,134,-1,76,332,61,90,21,197,147,144,50,26,-1,60,107,54,16,undefined,undefined,undefined
25/12/20,11,670,307,391,646,893,498,129,110,55,40,47,205,-1,218,-1,111,67,35,351,225,219,676,59,405,316,211,43,267,55,148,54,undefined,-1,14,913,66,58,undefined,7,69,10,13,9,403,974,13,376,88,68,62,81,102,17,undefined,122,104,208,130,-1,101,439,103,132,16,382,194,201,66,29,-1,564,134,61,28,undefined,undefined,undefined
25/12/20,12,996,346,605,844,1003,677,123,112,33,45,53,180,-1,246,-1,137,91,39,670,387,359,833,63,398,248,306,58,296,85,234,69,undefined,-1,19,925,46,90,undefined,14,83,16,20,14,519,1067,14,469,82,119,42,69,121,6,undefined,157,70,186,188,-1,89,517,69,188,23,446,353,198,50,46,-1,333,185,50,25,undefined,undefined,undefined
25/12/20,13,1103,460,741,1030,1147,789,133,114,34,23,58,171,-1,323,-1,191,71,30,697,365,509,899,65,342,392,273,49,324,86,252,122,undefined,-1,43,1169,42,61,undefined,14,106,19,21,3,697,1299,20,537,80,76,27,105,186,9,undefined,175,73,256,169,-1,113,678,85,214,14,569,483,230,65,33,-1,107,209,48,24,undefined,undefined,undefined
25/12/20,14,1237,540,771,1079,1383,833,114,92,46,41,71,216,-1,396,-1,162,59,26,617,252,468,957,74,348,519,230,49,401,133,272,95,undefined,-1,22,1365,46,89,undefined,81,72,38,34,11,718,1400,9,599,82,87,40,106,161,20,undefined,201,91,236,218,-1,149,708,89,239,23,673,498,243,114,55,-1,62,164,49,35,undefined,undefined,undefined
25/12/20,15,1075,568,905,1251,1604,909,156,94,40,34,108,281,-1,471,-1,161,64,27,641,222,460,1037,67,390,597,207,40,385,134,316,99,undefined,-1,31,1628,36,69,undefined,16,99,22,26,11,760,1683,12,784,76,94,31,86,156,9,undefined,188,84,241,247,-1,135,819,111,228,20,738,597,226,79,34,-1,20,203,51,12,undefined,undefined,undefined
25/12/20,16,1098,500,894,1292,1651,993,225,108,34,49,111,272,-1,545,-1,177,90,38,525,240,429,1328,84,414,567,197,54,465,295,302,119,undefined,-1,23,1544,51,52,undefined,16,57,39,37,9,738,1710,23,693,68,79,45,70,155,6,undefined,128,129,293,300,-1,151,841,97,226,27,633,536,249,71,25,-1,19,266,41,24,undefined,undefined,undefined
25/12/20,17,1090,512,852,1226,1553,963,218,140,51,44,95,377,-1,589,-1,189,86,23,617,305,458,1136,75,466,474,230,43,365,254,241,110,undefined,-1,20,1375,53,54,undefined,12,50,39,28,12,688,1606,37,630,87,98,68,86,153,24,undefined,121,101,280,248,-1,150,810,111,275,13,624,494,209,68,35,-1,37,222,55,21,undefined,undefined,undefined
25/12/20,18,1059,407,928,1207,1796,926,195,99,35,43,100,398,-1,538,-1,177,54,21,702,331,541,1159,86,433,436,253,60,404,362,290,130,undefined,-1,13,1330,61,102,undefined,19,65,46,25,6,657,1848,15,719,81,129,63,100,225,27,undefined,211,150,310,292,-1,186,907,113,200,17,642,584,208,75,30,-1,16,277,68,18,undefined,undefined,undefined
25/12/20,19,1256,613,940,1496,1971,845,227,166,35,33,85,453,-1,597,-1,209,59,18,780,326,529,1200,100,377,390,252,38,438,229,305,186,undefined,-1,16,1688,86,171,undefined,16,62,49,18,5,877,2143,30,570,68,106,51,92,194,36,undefined,199,110,252,309,-1,228,958,128,285,25,914,736,242,65,35,-1,1,393,103,14,undefined,undefined,undefined
25/12/20,20,1124,700,987,1775,2482,1084,152,120,33,55,104,592,-1,774,-1,187,64,18,750,360,486,1195,115,330,415,236,46,401,379,330,265,undefined,-1,25,2103,93,172,undefined,22,40,25,15,7,1019,2589,20,600,67,96,48,73,210,20,undefined,258,105,325,235,-1,176,841,139,265,20,1181,773,254,71,44,-1,6,573,139,22,undefined,undefined,undefined
25/12/20,21,1174,768,1234,3231,3333,1131,114,115,47,19,106,365,-1,869,-1,395,91,22,796,382,562,1298,120,343,360,245,61,740,467,320,193,undefined,-1,47,1906,66,141,undefined,14,55,21,4,5,1496,3529,30,678,101,98,49,78,155,14,undefined,264,100,257,77,-1,199,948,110,357,23,1603,1617,242,1,10,-1,3,729,147,34,undefined,undefined,undefined
25/12/20,22,962,485,983,2712,3266,961,66,60,25,35,58,224,-1,793,-1,288,34,17,641,639,429,1277,90,281,354,188,39,696,428,359,201,undefined,-1,42,1651,128,122,undefined,13,53,22,3,3,1278,3294,9,607,52,79,23,59,236,18,undefined,224,84,249,87,-1,144,740,137,276,6,1362,1448,120,1,9,-1,2,713,134,29,undefined,undefined,undefined
25/12/20,23,400,218,564,1201,1906,766,30,36,11,6,41,131,-1,472,-1,124,13,3,428,259,272,930,43,252,276,105,23,441,161,249,83,undefined,-1,26,995,107,110,undefined,11,27,3,5,2,583,1885,14,367,39,26,13,48,170,8,undefined,79,34,185,54,-1,136,490,94,186,9,707,515,7,0,0,-1,19,359,107,11,undefined,undefined,undefined
26/12/20,0,157,81,223,354,880,400,18,27,13,5,7,41,-1,223,-1,32,8,10,138,180,200,440,54,133,120,80,17,248,98,188,55,undefined,-1,26,442,54,43,undefined,4,7,7,-1,2,190,649,7,244,25,37,3,20,73,4,undefined,73,19,131,25,-1,50,247,57,84,7,219,213,-1,-1,-1,-1,8,161,33,6,undefined,undefined,undefined
26/12/20,1,46,34,91,196,356,199,5,9,12,1,10,22,-1,152,-1,41,10,-1,93,79,109,317,40,72,58,56,8,64,16,94,27,undefined,-1,4,175,53,9,undefined,5,15,13,3,4,72,420,2,103,12,36,5,17,39,2,undefined,50,8,64,22,-1,24,185,41,63,4,63,93,-1,-1,-1,-1,-1,33,44,-1,undefined,undefined,undefined
26/12/20,2,32,24,44,69,165,123,3,8,8,4,6,15,-1,84,-1,21,8,1,67,39,72,268,16,36,44,56,1,79,12,40,12,undefined,-1,-1,88,37,5,undefined,5,-1,5,1,-1,48,152,3,90,7,46,1,12,32,6,undefined,39,8,58,7,-1,18,103,23,16,-1,35,52,-1,-1,-1,-1,-1,9,49,-1,undefined,undefined,undefined
26/12/20,3,13,14,28,22,77,81,1,3,5,8,-1,9,-1,37,-1,16,5,1,31,71,39,187,12,42,46,36,4,60,2,36,2,undefined,-1,1,53,35,4,undefined,-1,1,1,2,1,25,51,-1,32,3,13,2,6,23,-1,undefined,29,-1,18,7,-1,17,56,42,25,1,12,45,-1,-1,-1,-1,-1,11,68,-1,undefined,undefined,undefined
26/12/20,4,42,12,44,46,39,43,21,-1,1,2,31,-1,-1,38,-1,9,4,2,53,102,26,122,11,22,48,24,2,21,-1,54,5,undefined,-1,2,13,53,1,undefined,-1,5,1,-1,1,51,88,-1,38,1,15,2,6,7,2,undefined,23,6,32,8,-1,13,68,24,17,1,24,37,-1,-1,-1,-1,3,-1,5,-1,undefined,undefined,undefined
26/12/20,5,169,20,36,56,51,74,8,13,4,2,2,8,-1,46,-1,23,7,2,20,26,40,105,22,38,77,21,1,40,7,10,9,undefined,-1,-1,33,7,13,undefined,1,4,2,-1,-1,34,130,1,91,4,26,13,9,28,1,undefined,24,8,37,6,-1,23,88,27,26,2,21,25,2,3,0,-1,1,15,8,1,undefined,undefined,undefined
26/12/20,6,284,67,75,122,91,145,33,77,39,3,7,27,-1,68,-1,34,26,8,26,17,36,150,36,114,395,33,8,92,11,42,12,undefined,-1,11,107,5,11,undefined,16,3,-1,-1,-1,35,190,1,233,16,29,8,8,47,1,undefined,30,30,67,22,-1,23,97,13,41,10,32,56,14,14,13,-1,15,15,20,3,undefined,undefined,undefined
26/12/20,7,482,157,99,269,141,219,69,140,29,12,21,62,-1,116,-1,50,47,8,58,24,35,364,41,155,674,47,19,95,19,76,16,undefined,-1,17,168,17,19,undefined,13,17,7,9,8,62,219,3,249,28,24,23,23,91,5,undefined,37,42,89,49,-1,48,210,24,76,9,54,97,58,66,38,33,6,43,13,9,undefined,undefined,undefined
26/12/20,8,806,424,107,546,291,318,131,229,36,13,55,144,-1,160,-1,197,61,15,100,50,87,619,73,267,938,106,26,155,21,123,41,undefined,-1,14,310,22,21,undefined,12,32,15,22,14,129,527,4,387,66,52,43,24,143,7,undefined,69,34,162,67,-1,65,283,35,132,15,111,240,132,128,81,26,34,78,35,12,undefined,undefined,undefined
26/12/20,9,1426,902,318,991,566,458,566,295,55,25,46,155,-1,271,-1,406,132,37,236,46,133,885,93,353,1543,254,48,290,20,227,79,undefined,-1,33,573,39,59,undefined,26,57,16,20,17,280,1041,6,717,106,85,102,64,202,7,undefined,145,100,264,187,-1,144,495,61,233,25,198,520,220,142,146,84,47,130,34,47,undefined,undefined,undefined
26/12/20,10,1942,1657,574,1703,916,796,457,510,73,36,55,241,-1,442,-1,762,135,54,369,152,234,1373,113,529,2243,366,92,521,49,308,87,undefined,-1,48,734,66,90,undefined,31,54,16,25,18,519,1595,8,1234,144,120,231,112,305,8,undefined,238,173,447,244,-1,179,823,93,426,40,366,780,329,188,180,110,21,172,85,61,undefined,undefined,undefined
26/12/20,11,2652,2348,879,2345,1266,1035,207,523,121,32,80,238,-1,469,-1,1103,187,61,646,287,400,1695,105,544,2889,460,105,822,87,421,90,undefined,-1,28,1000,61,91,undefined,32,97,16,19,12,813,2114,9,1637,205,131,273,120,370,11,undefined,312,137,507,331,-1,297,995,92,518,50,527,1141,426,236,217,163,14,164,100,26,undefined,undefined,undefined
26/12/20,12,3090,2793,1279,2838,1613,1160,264,594,112,38,93,260,-1,512,-1,1242,183,79,1088,405,538,1983,179,579,3312,567,128,886,81,560,149,undefined,-1,42,1203,83,129,undefined,51,125,21,28,17,1258,2524,15,1903,239,143,302,154,475,12,undefined,449,162,486,420,-1,268,1230,117,754,47,764,1623,516,266,346,245,18,232,166,36,undefined,undefined,undefined
26/12/20,13,3402,3235,1639,3213,2061,1314,236,690,110,26,140,354,-1,575,-1,1331,183,79,1311,488,827,2359,114,555,3729,600,121,1220,93,647,219,undefined,-1,47,1492,78,163,undefined,49,122,27,33,22,1400,3044,19,2212,258,152,381,134,557,27,undefined,467,143,528,286,-1,250,1330,165,886,38,833,1885,563,307,375,112,58,265,98,39,undefined,undefined,undefined
26/12/20,14,3598,3515,1702,3290,2110,1467,268,556,105,25,116,334,-1,562,-1,1449,228,69,1205,405,804,2294,174,592,3660,496,138,1139,106,681,227,undefined,-1,38,1726,73,168,undefined,38,161,35,30,19,1658,2913,21,2554,231,138,400,155,551,34,undefined,475,154,582,482,-1,287,1355,135,914,33,989,2142,669,404,428,119,51,334,159,35,undefined,undefined,undefined
26/12/20,15,3337,3370,1693,3209,2052,1369,320,528,94,39,135,307,-1,552,-1,1483,184,80,1193,314,829,2261,170,621,3441,417,130,1222,63,628,279,undefined,-1,40,1747,128,153,undefined,35,133,36,39,21,1506,2766,23,2374,198,87,311,124,593,26,undefined,453,178,543,502,-1,274,1251,177,796,23,842,2156,575,341,323,120,11,277,149,18,undefined,undefined,undefined
26/12/20,16,3373,2773,1497,2942,2028,1338,292,520,118,40,65,313,-1,550,-1,1066,145,51,1101,222,704,2217,153,569,3234,391,98,1109,137,562,257,undefined,-1,53,1558,94,131,undefined,20,122,37,27,12,1247,2700,19,2223,178,99,322,97,471,29,undefined,367,156,579,467,-1,276,1271,143,682,23,742,1945,524,375,273,160,25,250,109,31,undefined,undefined,undefined
26/12/20,17,3216,2120,1308,2363,1954,1282,264,656,102,60,107,341,-1,514,-1,766,128,49,1040,246,667,2258,155,592,2691,284,69,857,105,603,330,undefined,-1,56,1538,83,129,undefined,38,92,24,25,14,1063,2155,23,1915,110,75,298,89,406,25,undefined,354,176,503,546,-1,290,1327,154,533,40,734,1813,456,296,183,87,55,271,72,44,undefined,undefined,undefined
26/12/20,18,2714,1726,1201,2090,1793,1299,1224,461,80,59,107,332,-1,468,-1,503,142,66,1200,353,696,1868,214,629,2487,319,87,551,71,687,384,undefined,-1,121,1793,101,169,undefined,62,131,29,24,16,979,2148,18,1606,117,105,244,109,436,19,undefined,393,145,519,482,-1,304,1324,194,551,23,717,1676,362,245,67,126,58,326,90,95,undefined,undefined,undefined
26/12/20,19,2712,1461,1109,1756,1545,1156,171,354,77,61,145,542,-1,532,-1,371,105,43,1028,499,832,1613,109,506,2066,316,81,558,106,779,491,undefined,-1,39,1788,152,327,undefined,29,101,28,24,19,867,1924,10,1305,117,102,253,103,450,40,undefined,360,150,413,384,-1,231,1214,153,529,26,650,1485,384,122,53,157,19,291,135,22,undefined,undefined,undefined
26/12/20,20,2298,1009,1017,1546,1937,1142,160,299,83,38,211,550,-1,508,-1,206,117,35,1134,505,698,1487,119,466,1863,325,73,457,179,725,616,undefined,-1,15,2168,92,394,undefined,29,115,39,16,14,750,1852,25,1125,114,118,208,96,480,23,undefined,359,118,325,369,-1,238,1218,141,505,26,661,1500,326,90,28,120,36,315,186,50,undefined,undefined,undefined
26/12/20,21,2126,866,1034,2159,2386,1051,99,225,79,37,174,495,-1,623,-1,229,95,32,1026,529,740,1648,135,391,1414,262,65,585,167,725,868,undefined,-1,29,2245,182,396,undefined,20,62,44,10,15,860,2187,14,1053,81,66,237,90,386,21,undefined,326,139,330,155,-1,236,1138,212,471,32,721,1482,305,6,59,236,14,345,364,28,undefined,undefined,undefined
26/12/20,22,1042,496,801,1486,1886,954,109,94,38,21,88,311,-1,606,-1,134,98,31,686,940,629,1349,119,390,545,198,40,487,115,693,938,undefined,-1,15,1803,193,292,undefined,17,88,17,4,7,650,1732,9,791,56,117,148,89,396,19,undefined,216,66,250,123,-1,188,1009,165,354,15,636,1037,143,3,18,-1,24,319,191,-1,undefined,undefined,undefined
26/12/20,23,511,180,494,657,1332,639,39,30,15,25,54,153,-1,343,-1,99,40,11,497,711,489,855,69,254,344,159,24,310,38,556,680,undefined,-1,5,959,327,240,undefined,18,49,17,7,6,350,905,23,499,38,60,80,47,332,14,undefined,171,35,165,72,-1,108,571,123,257,3,350,523,38,2,6,-1,109,285,155,-1,undefined,undefined,undefined
27/12/20,0,244,145,222,347,661,491,37,27,5,14,15,87,-1,232,-1,96,24,13,236,564,392,507,39,155,211,101,22,103,35,422,284,undefined,-1,-1,463,351,69,undefined,14,22,15,2,4,221,556,6,288,38,48,50,28,275,8,undefined,162,32,146,36,-1,61,333,59,203,12,188,277,-1,-1,-1,-1,36,126,353,-1,undefined,undefined,undefined
27/12/20,1,131,49,150,155,334,266,23,15,7,7,16,39,-1,155,-1,39,20,10,168,418,328,413,63,104,139,117,9,83,12,272,128,undefined,-1,-1,238,185,30,undefined,6,4,6,1,-1,89,392,7,160,11,54,10,17,213,1,undefined,53,18,95,33,-1,52,194,37,99,4,80,150,-1,-1,-1,-1,17,62,101,-1,undefined,undefined,undefined
27/12/20,2,35,43,72,114,155,183,13,13,11,10,8,31,-1,128,-1,25,3,1,65,162,148,300,30,53,85,76,4,51,19,168,14,undefined,-1,3,97,214,14,undefined,2,6,-1,-1,1,113,261,1,106,21,41,12,3,79,7,undefined,60,11,86,27,-1,34,152,37,83,2,87,107,-1,-1,-1,-1,8,27,61,-1,undefined,undefined,undefined
27/12/20,3,112,26,140,85,142,135,1,8,5,16,4,16,-1,118,-1,24,23,3,94,47,123,222,32,60,64,51,6,52,7,169,7,undefined,-1,1,51,206,10,undefined,-1,4,4,1,-1,67,163,-1,105,12,34,5,17,113,4,undefined,32,6,45,20,-1,30,125,22,47,2,67,165,-1,-1,-1,-1,9,17,46,4,undefined,undefined,undefined
27/12/20,4,26,19,61,93,56,83,9,6,7,10,2,8,-1,72,-1,31,7,2,42,46,66,179,23,44,56,31,4,28,5,81,14,undefined,-1,2,47,35,10,undefined,7,1,3,-1,-1,46,153,-1,79,12,27,11,8,41,6,undefined,49,3,40,16,-1,14,104,34,40,1,32,35,-1,-1,-1,-1,13,28,148,-1,undefined,undefined,undefined
27/12/20,5,21,8,45,54,63,113,19,11,8,10,3,22,-1,72,-1,8,11,7,31,15,34,139,22,48,54,27,3,39,4,41,9,undefined,-1,5,51,18,11,undefined,1,5,2,-1,1,56,158,1,73,10,19,1,17,42,2,undefined,18,7,49,8,-1,14,62,16,34,-1,36,18,0,1,0,-1,16,14,15,5,undefined,undefined,undefined
27/12/20,6,15,37,47,104,97,103,47,18,24,6,13,37,-1,75,-1,41,13,7,18,29,51,152,21,85,177,55,6,86,19,67,9,undefined,-1,17,86,21,1,undefined,16,1,9,8,8,56,206,3,80,22,28,8,6,26,2,undefined,43,14,52,27,-1,14,99,20,20,9,48,43,24,6,1,4,11,50,15,5,undefined,undefined,undefined
27/12/20,7,48,29,45,90,177,137,95,48,26,11,29,69,-1,70,-1,43,32,12,27,16,22,227,57,188,243,99,18,92,12,28,13,undefined,-1,12,211,16,12,undefined,14,22,18,13,10,48,170,2,129,40,28,15,19,39,5,undefined,26,31,82,25,-1,24,103,22,35,14,47,33,47,23,11,20,1,40,20,15,undefined,undefined,undefined
27/12/20,8,174,71,88,225,244,266,135,129,33,41,36,103,-1,108,-1,61,72,15,43,41,38,492,51,168,408,215,52,138,17,45,23,undefined,-1,17,376,14,17,undefined,6,14,7,11,2,77,319,9,221,93,72,41,51,40,2,undefined,18,43,97,70,-1,56,194,14,56,17,55,75,99,78,54,19,47,33,37,19,undefined,undefined,undefined
27/12/20,9,555,297,126,479,530,440,455,220,53,12,42,161,-1,229,-1,173,86,42,105,51,89,699,107,332,721,408,132,265,42,142,57,undefined,-1,67,636,46,35,undefined,6,64,22,24,13,173,653,6,352,200,137,130,77,96,11,undefined,66,109,213,156,-1,133,412,50,166,27,160,184,200,160,106,60,7,94,41,50,undefined,undefined,undefined
27/12/20,10,1108,758,295,887,877,731,573,257,71,31,61,207,-1,308,-1,489,135,54,275,122,191,1117,83,482,901,602,138,662,43,250,99,undefined,-1,70,784,48,74,undefined,22,101,24,14,15,270,1231,22,749,311,196,263,91,197,6,undefined,134,167,315,255,-1,169,586,61,315,45,249,384,349,209,193,90,9,131,91,52,undefined,undefined,undefined
27/12/20,11,1742,1230,458,1419,1383,804,174,298,51,24,81,243,-1,313,-1,571,142,57,449,272,335,1246,96,487,1254,846,192,946,35,336,129,undefined,-1,59,999,96,111,undefined,15,112,27,11,9,447,1558,22,948,419,267,336,181,268,9,undefined,254,114,391,278,-1,212,824,129,461,39,414,586,401,311,244,115,21,164,128,28,undefined,undefined,undefined
27/12/20,12,2313,1497,743,1839,1764,945,212,312,53,27,111,277,-1,346,-1,782,162,46,719,426,464,1262,94,465,1428,998,229,1188,37,449,197,undefined,-1,64,1307,105,123,undefined,28,133,46,29,31,682,2003,18,1228,451,332,492,166,380,17,undefined,349,116,423,348,-1,260,1069,87,527,53,475,890,455,374,220,132,8,231,95,34,undefined,undefined,undefined
27/12/20,13,2757,1737,807,2077,1948,1032,200,259,57,47,159,376,-1,387,-1,850,147,67,883,556,616,1446,85,444,1712,943,229,1305,59,570,330,undefined,-1,54,1503,85,149,undefined,37,153,40,23,24,822,2051,9,1367,455,340,615,195,402,18,undefined,350,114,368,421,-1,379,1135,123,578,33,523,1119,489,375,288,144,11,213,60,29,undefined,undefined,undefined
27/12/20,14,2763,1894,951,2081,2130,1154,241,316,70,27,154,327,-1,435,-1,960,187,78,932,401,626,1750,97,520,2003,852,195,1424,164,673,368,undefined,-1,65,1785,95,190,undefined,48,142,40,29,15,976,2130,13,1451,415,301,618,161,475,25,undefined,363,109,423,427,-1,299,1236,113,538,46,568,1305,578,393,296,152,18,272,103,57,undefined,undefined,undefined
27/12/20,15,2783,1869,885,2087,1920,1323,313,265,76,30,72,213,-1,461,-1,891,157,47,829,336,636,1720,116,516,2100,686,118,1161,49,574,328,undefined,-1,56,1500,77,166,undefined,35,133,27,20,18,852,2132,18,1320,344,182,543,185,434,20,undefined,297,114,470,397,-1,302,1145,152,630,30,480,1268,526,302,220,109,12,259,66,47,undefined,undefined,undefined
27/12/20,16,2652,1641,894,1919,1707,1025,173,305,46,29,114,269,-1,374,-1,743,123,51,743,242,578,1626,106,455,1815,404,100,922,41,538,451,undefined,-1,42,1430,68,148,undefined,19,108,29,6,16,828,1886,26,1409,241,107,500,112,356,18,undefined,356,117,396,410,-1,276,1110,142,500,40,433,1368,389,273,160,113,42,267,99,43,undefined,undefined,undefined
27/12/20,17,2133,1174,813,1624,1794,1147,307,268,36,44,124,398,-1,426,-1,439,133,58,774,349,548,1559,131,486,1612,353,82,711,58,593,405,undefined,-1,59,1744,102,170,undefined,39,151,46,29,18,683,1639,29,1237,130,104,445,151,377,26,undefined,253,148,381,418,-1,255,1123,140,436,45,550,1126,372,212,90,147,84,324,72,48,undefined,undefined,undefined
27/12/20,18,1169,710,587,1195,1184,960,593,176,28,52,5,88,-1,328,-1,184,121,52,755,418,519,1250,116,523,1227,203,64,285,41,561,371,undefined,-1,18,1171,82,245,undefined,25,123,29,20,5,396,1292,19,722,80,57,329,68,260,22,undefined,308,100,321,323,-1,178,939,146,407,27,299,820,345,123,62,114,92,256,65,61,undefined,undefined,undefined
27/12/20,19,814,433,501,788,633,592,24,74,32,32,3,49,-1,237,-1,115,65,20,732,364,424,894,80,384,605,183,63,135,36,544,474,undefined,-1,4,767,72,206,undefined,39,134,19,9,11,364,812,15,552,84,57,333,57,255,32,undefined,192,73,182,204,-1,128,816,96,271,8,180,630,259,75,35,162,81,142,101,4,undefined,undefined,undefined
27/12/20,20,503,226,398,665,529,489,23,42,22,41,9,58,-1,202,-1,148,77,36,630,307,417,712,101,343,279,198,36,115,14,494,419,undefined,-1,14,539,51,275,undefined,17,81,10,6,7,336,646,5,453,55,52,298,50,188,13,undefined,197,39,200,107,-1,151,584,101,208,16,177,502,146,9,15,132,50,96,65,12,undefined,undefined,undefined
27/12/20,21,313,146,242,537,567,391,15,14,18,16,5,29,-1,166,-1,115,27,9,430,227,340,579,73,275,171,129,52,131,14,448,419,undefined,-1,7,423,56,219,undefined,5,81,10,8,5,296,675,12,333,52,56,208,57,167,10,undefined,173,48,152,42,-1,114,636,111,162,11,127,404,19,0,0,110,25,49,46,-1,undefined,undefined,undefined
27/12/20,22,114,55,119,254,240,320,3,10,3,17,4,22,-1,120,-1,65,29,5,283,138,248,392,59,219,229,114,26,66,1,329,257,undefined,-1,3,315,37,99,undefined,21,62,11,6,4,157,389,13,191,34,48,103,61,100,16,undefined,94,44,123,28,-1,54,369,85,140,6,100,227,2,0,0,-1,19,58,90,-1,undefined,undefined,undefined
27/12/20,23,83,48,177,191,295,310,13,5,6,20,1,22,-1,162,-1,48,34,15,175,51,185,349,30,135,152,95,16,67,11,194,177,undefined,-1,6,232,50,76,undefined,14,16,9,1,1,97,287,4,148,23,46,43,27,168,6,undefined,46,20,152,34,-1,56,319,39,76,8,89,146,-1,-1,-1,6,8,37,57,-1,undefined,undefined,undefined
28/12/20,0,34,36,84,98,150,163,11,10,9,4,8,18,-1,85,-1,22,21,2,87,86,158,231,32,69,122,80,28,50,17,150,95,undefined,-1,7,88,24,45,undefined,3,10,1,2,-1,40,141,8,104,26,45,6,26,44,3,undefined,26,12,71,25,-1,51,201,35,50,7,19,80,-1,-1,-1,-1,7,25,44,-1,undefined,undefined,undefined
28/12/20,1,44,34,111,74,103,174,15,6,2,3,7,16,-1,51,-1,19,8,3,61,34,157,118,18,52,60,55,14,23,7,109,23,undefined,-1,5,100,27,21,undefined,2,7,3,1,1,37,93,4,72,14,37,-1,25,43,5,undefined,20,2,58,14,-1,27,137,27,51,1,33,60,-1,-1,-1,-1,7,16,23,-1,undefined,undefined,undefined
28/12/20,2,14,8,31,26,55,42,-1,3,7,1,8,14,-1,32,-1,8,2,5,41,14,59,84,15,40,40,38,5,18,6,54,15,undefined,-1,2,50,16,3,undefined,1,6,2,-1,-1,19,106,5,40,3,24,1,8,27,3,undefined,11,7,53,8,-1,25,96,27,31,3,18,25,-1,-1,-1,-1,9,10,19,-1,undefined,undefined,undefined
28/12/20,3,10,9,53,37,56,27,3,-1,4,-1,-1,7,-1,22,-1,7,8,2,29,7,35,64,8,20,39,43,3,52,1,30,5,undefined,-1,-1,11,3,6,undefined,-1,-1,1,1,1,16,89,-1,45,8,17,-1,18,24,2,undefined,8,4,38,5,-1,22,83,26,10,-1,18,28,-1,-1,-1,-1,5,4,15,-1,undefined,undefined,undefined
28/12/20,4,6,7,26,20,51,36,11,-1,7,-1,1,5,-1,23,-1,11,17,-1,43,36,36,46,14,31,26,41,5,37,1,17,9,undefined,-1,3,15,12,8,undefined,-1,3,2,1,1,3,82,1,24,2,22,8,1,15,-1,undefined,13,7,39,5,-1,6,55,18,7,3,6,24,-1,-1,-1,-1,-1,6,23,-1,undefined,undefined,undefined
28/12/20,5,9,10,18,23,72,65,12,2,9,1,2,10,-1,67,-1,17,8,5,16,7,40,54,20,55,33,19,2,55,1,31,9,undefined,-1,4,25,1,11,undefined,-1,4,1,-1,2,32,90,4,33,3,10,9,1,18,-1,undefined,6,8,48,3,-1,5,61,17,14,1,15,12,1,0,0,-1,4,9,54,2,undefined,undefined,undefined
28/12/20,6,34,21,20,66,89,75,22,30,15,14,9,26,-1,24,-1,33,22,6,19,19,32,102,29,115,156,38,7,81,10,25,4,undefined,-1,11,96,23,6,undefined,13,5,4,-1,-1,27,159,1,70,10,26,4,9,12,1,undefined,10,22,70,36,-1,7,81,15,13,3,21,18,21,12,9,-1,22,19,18,5,undefined,undefined,undefined
28/12/20,7,69,50,28,94,140,267,76,72,22,9,11,51,-1,69,-1,27,56,11,15,19,37,194,34,161,206,51,13,63,11,25,25,undefined,-1,21,222,12,11,undefined,14,46,4,6,5,41,181,6,68,25,26,23,22,17,4,undefined,26,25,95,37,-1,22,107,15,26,14,30,35,61,27,17,-1,30,35,14,13,undefined,undefined,undefined
28/12/20,8,200,90,80,171,342,315,123,121,27,17,42,111,-1,106,-1,114,75,30,42,40,36,394,42,185,334,133,35,153,20,48,42,undefined,-1,13,360,33,40,undefined,11,39,16,13,13,97,325,12,225,49,43,59,33,49,5,undefined,35,51,136,61,-1,56,214,22,74,23,93,71,123,63,74,27,29,55,18,15,undefined,undefined,undefined
28/12/20,9,535,296,131,536,724,476,508,182,46,37,57,182,-1,254,-1,309,140,58,112,75,110,762,101,352,685,212,52,347,37,188,71,undefined,-1,19,747,61,54,undefined,24,91,15,28,19,212,867,11,486,74,49,135,54,134,7,undefined,64,70,175,119,-1,100,393,49,166,35,147,179,313,165,139,112,57,94,29,34,undefined,undefined,undefined
28/12/20,10,953,801,305,1026,1253,816,568,244,52,34,51,203,-1,382,-1,498,186,42,229,104,240,1113,127,411,977,272,84,803,61,247,88,undefined,-1,27,905,53,103,undefined,26,107,19,15,11,318,1326,14,724,148,73,341,82,268,11,undefined,189,196,323,245,-1,165,615,73,310,37,230,346,430,288,232,145,17,187,58,48,undefined,undefined,undefined
28/12/20,11,1943,1444,561,1711,1785,1110,281,347,80,34,87,282,-1,451,-1,801,196,71,599,331,350,1607,195,573,1559,401,91,1315,35,336,161,undefined,-1,54,1427,88,117,undefined,29,133,36,58,16,632,2030,20,1066,145,94,491,131,291,9,undefined,243,158,495,302,-1,217,755,93,492,51,443,685,541,327,372,202,42,216,87,31,undefined,undefined,undefined
28/12/20,12,2583,1895,836,2240,2485,1238,343,349,92,49,109,358,-1,518,-1,1086,216,68,953,617,569,1877,149,513,1892,522,134,1841,149,581,276,undefined,-1,14,1741,84,194,undefined,38,183,35,35,15,943,2538,18,1370,178,110,510,139,345,18,undefined,397,208,527,406,-1,284,951,115,639,64,722,1101,661,324,371,187,48,323,119,43,undefined,undefined,undefined
28/12/20,13,3147,2236,1183,2565,2804,1533,278,384,84,55,112,432,-1,522,-1,1071,238,76,1206,696,813,2204,177,523,2182,573,149,2397,245,705,315,undefined,-1,36,2059,90,256,undefined,48,150,33,33,19,1197,2764,37,1678,237,179,577,159,500,12,undefined,405,229,428,410,-1,291,1166,150,708,48,845,1333,770,451,444,142,27,383,105,64,undefined,undefined,undefined
28/12/20,14,2845,2384,1214,2784,2896,1536,303,415,86,40,138,405,-1,634,-1,1248,214,96,1063,457,768,2139,203,579,2478,399,122,2133,280,723,418,undefined,-1,43,2120,54,245,undefined,38,168,42,54,17,1301,3071,26,1772,186,163,675,138,496,34,undefined,413,139,392,493,-1,332,1239,154,822,44,915,1684,839,507,430,168,19,406,98,62,undefined,undefined,undefined
28/12/20,15,3138,2456,1204,2605,2568,1659,368,438,76,37,124,444,-1,666,-1,1216,191,77,931,472,735,2258,197,587,2528,446,131,1648,277,612,392,undefined,-1,40,2019,81,194,undefined,43,165,45,42,17,1164,2802,33,1855,192,150,599,199,545,34,undefined,367,154,480,574,-1,356,1352,122,822,42,818,1736,755,466,405,154,32,329,112,60,undefined,undefined,undefined
28/12/20,16,2613,1988,1250,2377,2231,1638,370,351,74,31,173,389,-1,627,-1,864,180,72,799,317,629,2366,194,582,2274,366,99,1309,240,683,405,undefined,-1,27,1898,86,173,undefined,55,138,43,47,20,1049,2619,15,1713,139,123,559,118,486,25,undefined,378,142,466,496,-1,299,1259,129,660,41,776,1528,546,427,347,144,21,406,74,34,undefined,undefined,undefined
28/12/20,17,2336,1319,1073,1992,2003,1502,478,284,56,32,177,393,-1,518,-1,564,173,85,811,381,619,2139,165,585,1797,380,113,820,158,565,296,undefined,-1,29,1715,138,183,undefined,24,142,56,60,15,921,2208,25,1374,155,127,473,111,402,29,undefined,292,153,485,550,-1,317,1371,165,558,52,586,1374,420,242,179,168,64,333,72,47,undefined,undefined,undefined
28/12/20,18,1632,806,1191,1631,1822,1234,921,277,85,74,185,406,-1,535,-1,289,182,57,904,490,796,1797,145,556,1672,319,95,542,140,585,477,undefined,-1,41,1889,109,316,undefined,37,169,65,46,19,690,1897,38,1308,123,108,386,148,426,40,undefined,392,206,481,525,-1,349,1419,126,433,51,516,1281,352,243,145,131,87,350,74,80,undefined,undefined,undefined
28/12/20,19,1139,607,1000,1289,1719,1137,143,219,69,52,144,367,-1,500,-1,210,172,53,933,592,760,1454,140,365,1030,372,58,342,70,638,451,undefined,-1,16,1744,115,313,undefined,46,131,32,42,6,680,1604,32,931,90,87,384,112,320,18,undefined,344,104,310,385,-1,236,1207,151,450,32,522,1042,269,251,148,173,55,291,55,34,undefined,undefined,undefined
28/12/20,20,585,327,760,936,1520,863,123,122,38,30,114,371,-1,416,-1,142,116,42,776,504,633,1036,106,357,502,270,52,304,99,626,487,undefined,-1,18,1252,64,392,undefined,14,145,32,22,16,649,1301,27,605,81,125,377,115,274,28,undefined,296,118,269,270,-1,198,995,109,346,36,503,805,307,145,79,182,12,264,63,21,undefined,undefined,undefined
28/12/20,21,450,247,783,1051,1370,726,77,89,49,31,100,248,-1,301,-1,117,77,32,703,395,526,985,94,273,307,237,42,339,85,472,595,undefined,-1,15,1262,66,391,undefined,17,78,43,9,5,493,1229,25,473,79,88,279,88,197,26,undefined,205,97,165,125,-1,154,930,98,308,22,476,771,149,1,34,148,21,259,64,8,undefined,undefined,undefined
28/12/20,22,272,138,444,691,877,549,41,50,16,15,59,149,-1,276,-1,109,101,21,366,250,423,644,68,249,247,132,36,221,27,342,366,undefined,-1,18,739,40,271,undefined,21,65,21,8,4,272,797,17,322,44,88,164,44,155,15,undefined,126,82,155,54,-1,131,645,114,191,11,197,441,35,0,15,6,2,126,45,8,undefined,undefined,undefined
28/12/20,23,140,44,238,301,549,414,12,22,7,17,16,82,-1,194,-1,33,49,12,171,124,246,325,59,170,198,124,22,116,15,209,235,undefined,-1,8,338,30,119,undefined,4,34,7,-1,2,123,441,12,168,35,56,65,39,106,12,undefined,51,26,114,44,-1,77,394,47,101,9,111,172,-1,-1,-1,10,6,90,35,-1,undefined,undefined,undefined
29/12/20,0,73,31,88,100,218,207,10,12,8,5,13,24,-1,101,-1,13,18,9,98,46,153,241,20,67,107,62,14,104,15,108,119,undefined,-1,1,204,12,52,undefined,3,16,12,2,3,43,189,7,127,25,41,18,16,29,11,undefined,20,18,71,37,-1,47,211,40,52,5,28,77,-1,-1,-1,7,21,18,9,-1,undefined,undefined,undefined
29/12/20,1,64,27,76,59,92,90,4,7,4,2,14,19,-1,38,-1,28,16,-1,47,12,109,172,17,9,51,78,4,32,7,38,14,undefined,-1,1,72,5,13,undefined,-1,7,2,-1,1,28,87,1,91,8,37,6,27,21,3,undefined,16,5,40,19,-1,36,182,41,79,1,13,34,-1,-1,-1,1,1,21,11,-1,undefined,undefined,undefined
29/12/20,2,17,10,24,27,56,27,6,2,1,1,2,8,-1,17,-1,11,4,-1,45,22,28,65,11,22,60,47,2,27,-1,31,14,undefined,-1,-1,38,9,8,undefined,-1,1,1,2,1,14,50,-1,54,11,29,1,8,14,1,undefined,16,1,24,13,-1,7,91,26,23,2,8,26,-1,-1,-1,-1,6,6,5,-1,undefined,undefined,undefined
29/12/20,3,6,14,25,18,50,29,1,3,1,3,3,9,-1,13,-1,19,4,2,23,25,18,76,11,15,30,22,2,34,-1,33,3,undefined,-1,-1,43,5,8,undefined,-1,1,1,-1,1,14,13,-1,23,10,15,1,2,11,2,undefined,12,2,20,8,-1,2,73,19,19,2,9,15,-1,-1,-1,-1,3,7,6,-1,undefined,undefined,undefined
29/12/20,4,7,18,18,18,42,37,8,1,5,-1,2,17,-1,20,-1,5,9,7,40,28,15,37,7,29,14,30,6,56,1,21,12,undefined,-1,4,11,5,1,undefined,-1,-1,3,-1,-1,6,62,-1,32,7,14,4,3,6,5,undefined,2,7,29,4,-1,4,30,15,19,1,9,20,-1,-1,-1,-1,10,3,8,-1,undefined,undefined,undefined
29/12/20,5,14,12,20,37,62,82,16,8,13,3,1,8,-1,34,-1,15,18,7,14,15,32,78,12,63,47,48,5,67,2,15,22,undefined,-1,3,34,10,19,undefined,1,6,3,-1,2,15,83,2,43,14,22,14,7,9,1,undefined,8,15,46,2,-1,8,60,13,7,4,12,16,0,0,1,-1,5,9,12,3,undefined,undefined,undefined
29/12/20,6,52,17,27,91,129,140,74,32,32,9,9,20,-1,59,-1,41,52,17,25,10,23,208,46,152,161,85,15,92,5,26,18,undefined,-1,9,123,35,5,undefined,12,15,5,4,4,29,185,4,103,45,45,13,17,21,-1,undefined,18,30,76,19,-1,14,82,10,23,20,28,36,64,25,37,4,1,25,12,12,undefined,undefined,undefined
29/12/20,7,71,56,54,138,206,263,95,89,64,19,18,62,-1,112,-1,72,109,45,35,23,38,336,77,290,282,165,37,106,9,34,26,undefined,-1,26,228,33,16,undefined,26,46,9,8,5,50,277,12,151,65,69,21,34,28,3,undefined,30,65,140,46,-1,25,153,29,46,48,57,49,68,51,31,33,8,34,35,11,undefined,undefined,undefined
29/12/20,8,181,148,93,313,369,341,141,130,61,31,29,118,-1,176,-1,158,149,77,58,44,58,625,99,419,296,211,80,236,16,95,44,undefined,-1,42,417,57,26,undefined,29,58,23,6,6,126,560,18,342,123,66,83,53,63,5,undefined,45,101,207,76,-1,74,227,39,99,43,115,104,163,114,108,71,62,70,51,27,undefined,undefined,undefined
29/12/20,9,534,363,189,641,688,565,333,184,77,37,52,149,-1,247,-1,418,185,111,144,63,130,1012,122,454,570,413,111,403,16,141,85,undefined,-1,59,680,91,65,undefined,23,91,33,29,16,267,973,21,531,227,130,166,88,122,8,undefined,98,125,327,144,-1,127,440,41,238,51,195,230,294,160,147,117,63,143,51,26,undefined,undefined,undefined
29/12/20,10,1043,718,335,1169,1310,837,333,248,46,85,81,262,-1,342,-1,621,187,152,208,132,197,1205,185,558,866,599,143,881,37,230,136,undefined,-1,37,963,86,128,undefined,48,119,48,34,28,327,1651,15,866,297,183,290,101,214,9,undefined,193,176,395,235,-1,164,641,91,346,78,326,400,504,281,261,172,47,165,74,42,undefined,undefined,undefined
29/12/20,11,2020,1342,565,1844,1910,1159,311,370,77,61,92,323,-1,517,-1,1045,253,195,435,281,392,1676,184,576,1167,820,247,1191,65,348,228,undefined,-1,79,1304,154,131,undefined,54,173,41,48,22,694,2382,28,1039,437,304,456,190,302,19,undefined,205,187,473,292,-1,256,839,85,491,59,467,688,568,250,344,211,59,267,80,45,undefined,undefined,undefined
29/12/20,12,2424,1750,974,2283,2441,1306,264,349,93,83,128,316,-1,514,-1,1130,316,126,778,423,516,1955,199,600,1533,993,273,1751,176,528,309,undefined,-1,77,1745,170,208,undefined,81,159,63,33,17,916,2888,46,1560,490,333,477,194,405,23,undefined,395,175,518,414,-1,256,1168,168,626,80,688,895,643,294,291,238,84,301,119,60,undefined,undefined,undefined
29/12/20,13,2833,2026,1060,2926,2726,1401,251,335,90,56,168,390,-1,490,-1,1276,345,122,846,498,648,2235,246,611,1735,1132,260,2165,153,601,388,undefined,-1,53,1992,126,220,undefined,82,169,56,49,39,1160,3325,44,1675,554,280,521,179,528,23,undefined,447,204,499,369,-1,327,1227,188,818,69,867,1115,688,346,425,238,36,435,135,66,undefined,undefined,undefined
29/12/20,14,3131,2156,963,2850,2820,1507,361,352,92,53,147,441,-1,523,-1,1416,301,125,930,338,654,2346,231,636,2118,829,198,2028,247,571,372,undefined,-1,63,1903,94,240,undefined,79,205,66,47,23,1200,3197,40,1744,495,281,592,187,506,31,undefined,394,198,480,415,-1,335,1260,193,733,55,950,1366,687,391,407,223,31,459,116,68,undefined,undefined,undefined
29/12/20,15,3014,2297,1126,2943,2838,1645,1094,334,103,51,121,477,-1,603,-1,1301,296,140,827,352,675,2435,245,764,2030,671,190,1902,232,657,273,undefined,-1,111,2146,135,219,undefined,52,176,42,42,24,1260,3368,35,1916,414,227,535,153,519,32,undefined,366,221,626,492,-1,370,1388,137,806,50,908,1579,797,473,362,241,18,460,138,67,undefined,undefined,undefined
29/12/20,16,2815,1818,1101,2544,2490,1644,304,345,117,68,196,383,-1,616,-1,1030,244,106,760,221,646,2583,191,709,1873,419,131,1476,153,578,329,undefined,-1,80,1940,145,164,undefined,61,135,35,50,32,1242,2749,39,1737,204,117,415,174,505,20,undefined,352,204,536,544,-1,352,1282,200,712,70,804,1520,723,408,192,184,41,315,121,69,undefined,undefined,undefined
29/12/20,17,2406,1467,1013,2131,2234,1359,240,277,112,60,185,446,-1,563,-1,674,221,119,822,298,659,2303,219,837,1440,395,86,1034,127,569,349,undefined,-1,88,1762,153,169,undefined,45,139,58,49,43,912,2396,30,1446,140,109,439,119,430,39,undefined,331,225,558,465,-1,300,1250,152,607,82,732,1392,566,297,102,161,88,337,119,52,undefined,undefined,undefined
29/12/20,18,2023,962,1020,1622,1721,1205,221,277,88,61,179,473,-1,519,-1,429,194,76,885,393,789,1788,164,615,1215,333,107,517,144,572,402,undefined,-1,68,1686,95,199,undefined,44,153,52,56,27,810,1867,33,1066,137,103,356,124,386,22,undefined,316,178,442,507,-1,283,1297,164,465,63,529,1127,392,247,36,177,102,274,81,47,undefined,undefined,undefined
29/12/20,19,1431,600,952,1260,1591,1041,181,222,63,43,137,457,-1,438,-1,235,197,41,882,436,789,1612,127,381,727,346,112,385,111,613,507,undefined,-1,64,1683,122,302,undefined,27,178,26,20,12,688,1551,26,846,121,84,448,100,358,9,undefined,309,121,328,397,-1,273,1178,138,392,46,573,1068,407,175,48,242,44,273,98,27,undefined,undefined,undefined
29/12/20,20,872,419,789,1102,1408,919,147,190,49,55,151,420,-1,381,-1,228,169,55,744,424,682,1395,159,346,623,292,90,348,45,488,592,undefined,-1,42,1701,73,367,undefined,23,125,66,24,17,776,1419,22,675,99,107,447,107,332,27,undefined,299,97,251,368,-1,226,1062,131,383,48,536,959,408,141,79,205,11,246,68,37,undefined,undefined,undefined
29/12/20,21,709,282,717,1179,1633,774,95,114,42,50,115,348,-1,391,-1,144,116,31,751,335,554,1187,94,307,440,234,99,335,59,547,582,undefined,-1,38,1363,83,301,undefined,14,109,38,7,13,659,1380,30,530,125,105,291,99,242,27,undefined,215,97,270,104,-1,131,884,137,309,33,492,981,245,3,28,275,8,238,65,17,undefined,undefined,undefined
29/12/20,22,251,111,462,676,977,705,55,46,55,35,70,219,-1,317,-1,106,98,35,483,238,370,903,85,242,317,164,51,279,79,388,368,undefined,-1,31,812,89,234,undefined,11,54,21,6,6,367,851,15,347,75,66,191,125,156,26,undefined,119,61,176,100,-1,127,595,94,287,18,315,532,80,0,11,113,14,186,53,21,undefined,undefined,undefined
29/12/20,23,147,95,259,335,608,515,33,28,24,3,32,129,-1,240,-1,71,49,16,254,102,254,554,70,173,165,108,28,174,17,250,169,undefined,-1,13,525,28,102,undefined,14,32,6,3,6,189,514,7,199,50,66,59,37,120,8,undefined,67,26,136,61,-1,115,434,53,162,9,156,221,1,0,0,3,6,90,26,3,undefined,undefined,undefined
30/12/20,0,75,59,123,145,300,258,33,19,14,4,9,42,-1,118,-1,29,40,5,144,59,107,294,23,76,169,77,20,76,13,121,87,undefined,-1,7,185,12,68,undefined,2,24,10,-1,1,92,205,2,131,20,54,14,38,30,5,undefined,27,17,74,25,-1,37,219,61,90,4,55,81,-1,-1,-1,15,19,40,20,-1,undefined,undefined,undefined
30/12/20,1,33,40,69,42,113,88,15,1,10,4,10,23,-1,41,-1,13,21,3,82,55,95,127,16,16,96,69,4,49,9,79,20,undefined,-1,2,74,11,11,undefined,-1,10,2,3,4,40,90,5,73,4,49,4,3,22,1,undefined,25,6,56,18,-1,19,112,26,63,3,26,40,-1,-1,-1,9,3,15,5,-1,undefined,undefined,undefined
30/12/20,2,27,14,37,27,59,63,9,4,9,1,4,24,-1,26,-1,7,10,1,44,31,62,69,25,23,35,55,7,20,4,24,4,undefined,-1,-1,40,7,4,undefined,1,9,5,-1,-1,6,95,3,42,6,51,1,3,23,3,undefined,9,15,60,13,-1,21,90,29,31,2,11,29,-1,-1,-1,3,5,9,9,-1,undefined,undefined,undefined
30/12/20,3,3,16,19,15,88,49,4,4,1,-1,1,12,-1,21,-1,11,6,1,27,25,35,76,8,22,40,28,6,57,-1,21,1,undefined,-1,1,24,7,1,undefined,-1,3,1,-1,1,4,31,1,37,4,33,5,10,5,1,undefined,10,3,42,3,-1,6,43,18,13,1,5,21,-1,-1,-1,-1,-1,8,2,-1,undefined,undefined,undefined
30/12/20,4,21,10,14,25,81,29,13,-1,1,-1,4,10,-1,17,-1,5,18,-1,13,19,15,66,15,15,29,41,3,55,3,26,17,undefined,-1,3,19,2,9,undefined,-1,3,3,-1,-1,9,77,2,49,4,19,6,12,12,1,undefined,10,3,15,2,-1,9,39,5,24,2,5,26,-1,-1,-1,-1,3,2,5,-1,undefined,undefined,undefined
30/12/20,5,16,9,18,34,79,69,6,18,12,2,5,11,-1,26,-1,11,13,2,5,7,27,100,18,78,44,17,3,53,1,20,19,undefined,-1,2,45,11,5,undefined,6,8,3,-1,2,12,76,-1,41,11,8,8,7,12,-1,undefined,11,19,54,5,-1,9,65,5,7,4,11,18,1,0,2,-1,15,12,12,3,undefined,undefined,undefined
30/12/20,6,53,19,29,88,128,170,71,37,41,3,12,33,-1,74,-1,46,54,16,27,20,14,188,50,152,196,37,7,104,9,19,16,undefined,-1,5,150,37,3,undefined,19,23,13,5,3,38,189,5,89,15,45,23,32,12,1,undefined,12,23,79,27,-1,12,107,15,22,20,40,34,34,24,22,2,9,32,8,2,undefined,undefined,undefined
30/12/20,7,79,45,51,148,182,281,82,84,64,14,24,68,-1,112,-1,92,86,41,13,20,34,437,83,292,264,95,14,109,15,28,22,undefined,-1,16,258,35,13,undefined,24,48,7,6,4,57,307,6,146,46,34,28,33,38,14,undefined,22,71,151,42,-1,29,150,17,59,48,58,41,101,37,35,32,10,42,22,13,undefined,undefined,undefined
30/12/20,8,199,115,88,297,336,353,164,127,38,31,47,167,-1,150,-1,173,168,84,48,33,47,549,95,390,328,165,63,210,17,72,43,undefined,-1,21,409,72,22,undefined,26,80,19,14,13,105,506,22,239,81,42,84,45,48,7,undefined,53,91,210,82,-1,66,240,31,94,37,103,96,136,96,90,57,74,78,47,25,undefined,undefined,undefined
30/12/20,9,521,289,163,763,608,478,156,194,69,50,41,173,-1,222,-1,340,177,123,134,50,137,793,99,478,547,253,65,387,38,149,114,undefined,-1,33,557,79,84,undefined,18,88,29,18,22,212,987,20,552,131,61,173,72,158,8,undefined,90,77,276,176,-1,121,427,58,184,64,204,204,333,151,185,101,66,142,52,25,undefined,undefined,undefined
30/12/20,10,1023,696,295,1153,1227,709,175,284,68,39,78,287,-1,287,-1,683,210,105,284,128,195,1291,187,486,872,357,92,903,47,266,146,undefined,-1,30,940,112,112,undefined,29,115,40,28,16,423,1531,22,785,149,107,296,85,234,20,undefined,165,150,427,228,-1,168,625,91,328,74,317,382,445,260,236,162,55,159,52,30,undefined,undefined,undefined
30/12/20,11,1809,1245,517,1726,1641,1065,202,307,86,58,105,297,-1,407,-1,961,266,141,474,227,301,1548,159,650,1222,440,106,1195,85,290,204,undefined,-1,61,1219,131,123,undefined,55,180,32,36,20,612,2124,38,1143,233,149,424,151,304,20,undefined,251,160,499,276,-1,200,814,112,523,62,504,643,559,322,320,246,116,250,94,54,undefined,undefined,undefined
30/12/20,12,2238,1676,798,2245,2217,1092,253,307,80,59,120,318,-1,391,-1,1165,238,159,814,391,522,1786,202,644,1356,591,136,1459,65,504,286,undefined,-1,53,1523,150,191,undefined,78,163,48,54,39,883,2682,22,1357,254,171,475,178,422,22,undefined,402,214,500,396,-1,264,1031,162,650,75,619,1093,674,370,428,225,163,361,106,52,undefined,undefined,undefined
30/12/20,13,2665,1965,924,2637,2495,1238,235,298,118,35,117,315,-1,529,-1,1304,298,158,850,422,598,2220,191,615,1627,566,117,1743,85,575,313,undefined,-1,17,1603,131,241,undefined,71,214,60,50,31,1103,3056,24,1587,268,157,639,209,566,37,undefined,381,173,537,380,-1,313,1220,124,730,88,816,1213,698,380,406,214,104,354,144,60,undefined,undefined,undefined
30/12/20,14,2937,2091,1048,2556,2690,1472,239,347,82,54,141,388,-1,574,-1,1257,255,142,841,406,636,2281,196,672,1854,497,150,1964,197,580,380,undefined,-1,43,1793,123,219,undefined,56,197,50,72,19,1208,3095,40,1621,249,139,586,179,532,45,undefined,385,201,583,483,-1,339,1203,154,775,82,873,1453,722,422,436,212,29,351,120,33,undefined,undefined,undefined
30/12/20,15,2939,1941,1054,2548,2509,1528,244,356,98,47,122,370,-1,577,-1,1206,237,118,730,300,605,2211,170,657,1744,457,97,1559,129,507,351,undefined,-1,59,1509,146,197,undefined,76,134,71,54,33,1084,2935,43,1735,200,102,611,124,472,38,undefined,353,206,524,546,-1,352,1342,160,752,78,793,1455,782,382,415,208,12,303,97,62,undefined,undefined,undefined
30/12/20,16,2466,1715,1009,2401,2257,1394,203,320,104,47,82,322,-1,526,-1,986,225,151,700,292,592,2275,222,685,1681,397,107,1219,142,589,277,undefined,-1,52,1425,148,144,undefined,36,137,55,44,19,1063,2607,37,1623,184,90,498,187,466,40,undefined,316,177,508,518,-1,303,1298,175,570,57,744,1506,688,365,294,192,34,303,115,61,undefined,undefined,undefined
30/12/20,17,2184,1292,1036,2010,2134,1372,228,276,92,81,112,380,-1,521,-1,618,247,115,677,269,583,2198,204,772,1417,393,144,952,63,537,264,undefined,-1,48,1436,104,162,undefined,50,127,95,51,21,935,2227,34,1584,199,142,441,122,419,107,undefined,328,207,495,593,-1,359,1289,151,539,72,656,1367,562,256,243,178,91,302,105,54,undefined,undefined,undefined
30/12/20,18,1703,860,847,1566,1659,1086,205,236,72,38,168,548,-1,516,-1,372,164,73,783,338,582,1688,181,601,1181,346,100,522,86,525,366,undefined,-1,30,1534,87,320,undefined,42,155,56,45,15,759,1752,32,1177,207,104,447,149,363,58,undefined,396,159,436,508,-1,322,1264,217,394,48,565,1247,485,233,90,158,124,286,87,52,undefined,undefined,undefined
30/12/20,19,1107,626,967,1326,1494,1014,127,191,55,45,184,561,-1,441,-1,239,209,41,778,418,715,1456,176,420,563,320,80,405,87,523,416,undefined,-1,30,1460,107,396,undefined,45,122,48,34,15,692,1603,36,827,127,105,442,104,360,23,undefined,335,117,349,427,-1,283,1137,143,384,44,474,955,428,227,65,216,45,244,62,32,undefined,undefined,undefined
30/12/20,20,677,316,764,1048,1388,982,131,161,51,45,181,538,-1,446,-1,214,110,43,697,364,675,1194,121,357,545,318,64,315,71,551,545,undefined,-1,43,1510,81,395,undefined,44,115,47,45,15,660,1367,25,597,111,125,429,89,384,25,undefined,244,83,244,380,-1,224,1017,116,370,50,543,939,398,164,58,166,5,253,55,43,undefined,undefined,undefined
30/12/20,21,454,227,672,1228,1394,770,50,102,30,29,148,380,-1,297,-1,176,128,34,723,372,530,1166,127,338,431,230,72,316,55,536,647,undefined,-1,12,1439,81,331,undefined,13,109,41,18,10,572,1365,25,503,126,73,241,78,241,13,undefined,230,79,206,147,-1,228,931,148,349,22,438,1028,197,3,42,277,3,250,55,11,undefined,undefined,undefined
30/12/20,22,292,142,414,632,1150,688,26,60,63,32,78,227,-1,263,-1,91,93,36,441,267,320,881,83,268,372,203,40,270,26,336,468,undefined,-1,28,993,81,271,undefined,15,72,33,15,8,347,946,11,356,67,64,142,52,162,11,undefined,125,63,185,61,-1,137,714,121,231,22,297,499,90,0,12,103,16,149,28,8,undefined,undefined,undefined
30/12/20,23,115,77,292,354,585,420,37,36,18,8,35,114,-1,245,-1,86,48,16,233,107,239,437,64,184,253,128,22,157,25,246,294,undefined,-1,7,473,36,112,undefined,29,71,6,1,3,192,537,9,237,45,85,54,33,119,6,undefined,68,22,126,62,-1,91,439,82,200,11,161,290,-1,-1,-1,13,15,72,16,3,undefined,undefined,undefined
31/12/20,0,85,36,93,140,256,227,18,26,14,1,6,26,-1,88,-1,31,23,13,112,37,128,228,43,79,161,101,14,78,5,132,91,undefined,-1,6,236,17,52,undefined,5,32,8,-1,5,109,214,10,151,30,65,16,21,59,5,undefined,31,23,71,40,-1,32,263,60,154,15,93,97,-1,-1,-1,10,3,23,20,-1,undefined,undefined,undefined
31/12/20,1,32,46,67,64,99,89,14,12,6,-1,13,26,-1,41,-1,25,43,3,82,25,68,148,29,42,55,67,8,19,5,80,18,undefined,-1,3,68,13,41,undefined,3,11,2,1,3,37,110,1,76,16,60,6,19,29,3,undefined,29,6,77,17,-1,31,141,16,57,2,28,94,-1,-1,-1,1,9,8,14,1,undefined,undefined,undefined
31/12/20,2,22,36,40,38,47,95,22,7,2,-1,9,7,-1,29,-1,12,11,-1,46,15,55,132,13,30,53,48,5,29,2,25,9,undefined,-1,1,46,5,20,undefined,-1,3,5,-1,-1,11,64,3,31,5,46,4,12,22,7,undefined,13,12,50,9,-1,40,81,20,70,4,13,48,-1,-1,-1,-1,2,1,10,-1,undefined,undefined,undefined
31/12/20,3,23,186,37,17,59,32,4,4,2,-1,9,15,-1,18,-1,9,27,1,47,9,54,53,8,23,41,56,3,34,2,42,8,undefined,-1,2,28,5,8,undefined,3,2,-1,-1,-1,14,60,2,18,8,40,8,9,13,2,undefined,11,6,19,7,-1,14,47,20,30,-1,7,13,-1,-1,-1,-1,2,3,11,-1,undefined,undefined,undefined
31/12/20,4,21,7,19,17,45,51,17,2,1,1,-1,10,-1,21,-1,11,8,2,41,6,20,45,12,18,42,54,2,35,-1,31,10,undefined,-1,1,21,-1,14,undefined,-1,-1,2,-1,-1,10,46,1,26,35,26,10,7,15,3,undefined,6,8,15,2,-1,10,51,13,26,4,9,14,-1,-1,-1,-1,4,-1,6,4,undefined,undefined,undefined
31/12/20,5,11,13,13,39,89,69,15,5,14,4,4,14,-1,39,-1,17,17,5,15,18,24,90,29,71,48,65,7,51,2,18,28,undefined,-1,1,52,16,12,undefined,-1,5,3,-1,1,16,83,1,44,15,13,9,11,9,2,undefined,7,15,46,5,-1,10,54,12,24,8,20,23,-1,-1,-1,-1,1,19,9,2,undefined,undefined,undefined
31/12/20,6,50,18,25,69,127,156,35,27,38,11,7,16,-1,67,-1,41,43,17,17,5,18,134,34,140,159,94,30,86,1,17,137,undefined,-1,7,124,44,13,undefined,15,17,19,2,3,19,153,4,72,55,40,3,15,16,2,undefined,11,20,81,19,-1,15,82,8,21,10,31,47,13,15,10,5,12,32,19,8,undefined,undefined,undefined
31/12/20,7,62,40,55,104,203,251,78,71,65,19,21,56,-1,107,-1,80,69,38,29,20,24,312,63,302,218,154,53,86,15,24,290,undefined,-1,20,216,29,52,undefined,15,53,7,1,2,49,229,10,139,107,53,28,17,30,3,undefined,21,43,122,45,-1,33,159,28,40,44,49,40,67,54,42,40,45,38,15,17,undefined,undefined,undefined
31/12/20,8,151,89,72,219,288,334,81,102,40,30,39,107,-1,131,-1,125,112,65,34,17,29,484,98,342,302,299,109,177,15,52,368,undefined,-1,9,365,56,100,undefined,21,58,17,3,3,92,448,6,216,215,85,90,58,49,2,undefined,55,59,183,81,-1,56,203,49,85,44,94,93,104,84,60,58,47,53,46,17,undefined,undefined,undefined
31/12/20,9,484,295,115,529,493,502,96,145,48,40,53,115,-1,198,-1,255,169,93,117,69,83,713,83,358,480,445,135,262,39,120,319,undefined,-1,24,555,99,145,undefined,34,72,23,10,12,194,755,10,425,281,156,144,79,116,11,undefined,99,79,266,118,-1,112,386,44,166,53,137,197,218,182,125,86,55,78,45,21,undefined,undefined,undefined
31/12/20,10,821,508,191,771,866,616,126,214,81,47,53,166,-1,248,-1,491,142,74,194,122,179,1038,108,452,591,664,179,547,8,183,213,undefined,-1,32,701,120,144,undefined,40,107,42,5,14,290,1016,17,618,351,214,270,98,215,14,undefined,167,284,385,236,-1,187,603,67,302,47,219,260,357,215,230,151,23,115,80,28,undefined,undefined,undefined
31/12/20,11,1333,889,435,1278,1290,828,125,315,70,43,71,251,-1,305,-1,741,166,113,356,172,284,1235,134,463,746,907,245,734,-1,314,189,undefined,-1,44,1023,110,134,undefined,34,104,26,9,21,452,1560,17,887,491,281,430,170,305,10,undefined,257,156,361,304,-1,201,858,104,383,76,289,553,462,312,243,205,33,153,71,29,undefined,undefined,undefined
31/12/20,12,1585,1139,596,1559,1525,848,143,265,73,31,61,265,-1,333,-1,833,215,88,495,275,461,1304,166,491,886,990,251,935,-1,393,180,undefined,-1,46,1064,127,167,undefined,69,161,38,17,19,602,1902,35,1080,588,321,487,139,401,18,undefined,386,188,430,377,-1,245,1036,122,547,76,383,759,596,363,157,232,37,191,78,61,undefined,undefined,undefined
31/12/20,13,1812,1310,727,1810,1634,1021,160,259,78,28,50,262,-1,381,-1,864,191,104,594,374,562,1681,146,582,1107,1065,239,838,-1,467,145,undefined,-1,35,1221,167,209,undefined,57,165,55,13,19,819,2085,20,1195,438,332,490,217,415,16,undefined,346,165,489,465,-1,310,1159,193,666,63,421,909,557,393,161,252,18,160,91,40,undefined,undefined,undefined
31/12/20,14,1931,1304,818,1869,1701,1126,257,301,134,26,68,236,-1,398,-1,836,168,88,600,321,630,1611,221,649,1207,864,203,932,-1,529,230,undefined,-1,40,1121,140,213,undefined,47,172,31,25,10,764,2156,25,1356,406,244,460,167,495,22,undefined,339,136,457,435,-1,320,1294,132,614,49,517,1062,542,373,240,220,11,205,93,51,undefined,undefined,undefined
31/12/20,15,1838,1419,819,1878,1618,1115,193,245,114,56,79,279,-1,385,-1,789,222,96,657,252,563,1865,161,737,1120,672,154,768,11,494,201,undefined,-1,36,1164,141,187,undefined,42,210,26,28,11,794,2223,28,1502,400,182,408,131,449,37,undefined,292,181,442,481,-1,283,1433,140,600,55,551,1171,529,364,176,229,49,235,76,44,undefined,undefined,undefined
31/12/20,16,1715,1227,716,1880,1673,1189,151,293,76,41,122,372,-1,467,-1,661,166,90,546,255,601,1756,207,656,1302,395,98,741,20,510,165,undefined,-1,29,1336,121,168,undefined,37,211,38,35,20,793,2055,26,1371,165,128,381,110,505,30,undefined,288,181,492,499,-1,305,1407,142,594,52,521,1130,469,324,176,260,28,209,67,40,undefined,undefined,undefined
31/12/20,17,1281,1027,902,1591,1650,1174,161,250,95,63,119,466,-1,451,-1,404,165,78,652,386,659,1684,256,676,1021,383,74,492,18,519,213,undefined,-1,36,1486,128,173,undefined,44,154,54,32,7,755,1973,34,1188,135,104,305,97,433,20,undefined,276,210,458,454,-1,319,1486,162,589,50,534,1099,499,272,139,238,119,284,93,48,undefined,undefined,undefined
31/12/20,18,988,618,927,1354,1746,1235,89,215,88,68,155,424,-1,497,-1,299,110,35,760,451,688,1708,213,639,774,322,64,397,21,517,248,undefined,-1,31,1603,152,245,undefined,37,145,46,21,9,590,1892,37,1075,94,67,189,96,347,13,undefined,305,192,459,448,-1,299,1450,181,498,24,528,1029,446,229,69,211,48,317,77,42,undefined,undefined,undefined
31/12/20,19,1116,537,855,1446,2259,1257,126,155,72,85,254,676,-1,469,-1,293,116,52,873,580,723,1717,170,527,601,333,48,392,7,637,442,undefined,-1,57,2124,191,289,undefined,25,186,16,2,10,931,2114,29,937,122,94,253,105,446,15,undefined,299,169,386,389,-1,275,1352,189,486,24,751,993,440,184,53,248,94,392,72,45,undefined,undefined,undefined
31/12/20,20,847,460,919,1341,2892,1305,241,211,93,115,357,1033,-1,600,-1,318,123,61,861,675,664,1835,246,486,1013,273,56,506,19,708,530,undefined,-1,82,2496,244,396,undefined,43,169,21,4,9,937,2220,20,857,98,88,297,103,592,23,undefined,336,155,373,309,-1,191,1351,195,504,30,865,1036,404,134,61,281,20,611,71,62,undefined,undefined,undefined
31/12/20,21,705,376,1004,1704,3114,1386,258,131,37,110,425,1127,-1,564,-1,309,161,70,1012,986,751,2032,203,474,862,299,70,556,20,595,568,undefined,-1,92,2899,163,439,undefined,19,111,20,11,13,1099,2457,26,789,130,79,219,85,429,17,undefined,337,166,388,130,-1,211,1237,199,512,13,997,1232,207,0,18,253,9,477,115,34,undefined,undefined,undefined
31/12/20,22,711,405,1036,1932,3765,1401,191,130,100,93,414,1200,-1,715,-1,276,139,56,889,876,670,1972,236,425,863,274,82,684,2,574,536,undefined,-1,55,3278,172,378,undefined,20,126,16,10,5,1179,2820,15,776,128,100,226,78,504,12,undefined,292,97,372,123,-1,227,1250,159,536,14,1051,1186,26,0,0,104,5,567,153,-1,undefined,undefined,undefined
31/12/20,23,444,231,785,1353,3728,1402,226,111,54,59,419,1056,-1,632,-1,170,98,59,633,760,586,1719,137,331,1083,203,50,587,21,533,314,undefined,-1,87,3420,240,263,undefined,23,96,13,10,6,927,2593,10,709,100,72,109,98,386,18,undefined,251,77,313,85,-1,198,813,134,437,16,951,833,-1,-1,-1,7,22,561,153,-1,undefined,undefined,undefined

==> Figures/Australia/big/December_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path,Flinders St (South),Elizabeth St - Flinders St (East) - New footpath,Macaulay Rd (North),Queensberry St - Errol St (South)
01/12/2021,0,97,59,269,137,176,133,8,14,9,na,11,52,na,114,na,25,38,5,132,29,133,na,13,124,94,81,12,53,15,90,31,undefined,na,na,80,13,8,undefined,16,18,13,3,6,na,250,11,113,20,57,14,19,43,60,undefined,32,17,75,30,na,48,236,64,198,2,190,147,39,0,5,17,22,36,19,na,1,na,3,88,undefined,undefined,undefined
01/12/2021,1,70,19,128,63,76,51,5,11,2,na,6,13,na,56,na,29,7,4,61,24,88,na,8,45,42,72,19,30,12,58,23,undefined,na,na,34,7,20,undefined,27,25,20,3,9,na,129,2,59,24,71,9,16,40,26,undefined,12,na,35,16,na,21,197,38,15,2,208,43,16,0,0,22,9,na,18,na,1,na,2,37,undefined,undefined,undefined
01/12/2021,2,11,16,77,30,22,19,12,4,5,na,1,4,na,23,na,19,8,1,53,5,46,na,34,21,22,63,3,14,4,26,5,undefined,na,na,56,5,5,undefined,21,9,12,na,na,na,66,4,29,15,43,5,19,7,9,undefined,15,2,29,5,na,22,80,22,na,3,231,28,9,0,0,18,5,na,9,na,1,na,1,17,undefined,undefined,undefined
01/12/2021,3,15,17,35,23,38,18,4,na,4,1,2,5,na,6,na,7,6,7,30,11,39,na,5,9,25,23,4,35,6,12,4,undefined,na,na,29,2,3,undefined,70,8,5,na,na,na,39,1,38,6,14,2,14,11,12,undefined,10,4,17,8,na,7,63,18,na,3,110,17,5,0,9,11,2,na,7,na,na,na,1,39,undefined,undefined,undefined
01/12/2021,4,10,2,48,25,45,33,20,29,6,1,na,6,na,21,na,5,9,1,31,3,15,na,9,29,25,17,2,47,2,25,7,undefined,na,na,27,2,9,undefined,4,4,1,na,na,na,63,4,37,9,10,9,4,4,6,undefined,8,3,16,8,na,13,57,17,na,3,147,28,6,0,1,17,2,3,9,na,1,na,na,21,undefined,undefined,undefined
01/12/2021,5,21,13,35,59,67,100,31,41,22,na,10,25,na,56,na,15,38,15,19,10,29,na,26,108,138,40,13,63,19,20,11,undefined,na,na,100,14,7,undefined,18,26,7,5,3,na,175,6,90,14,28,7,9,17,8,undefined,10,47,76,20,na,26,105,17,na,11,22,24,26,5,13,11,23,27,14,21,6,26,6,39,undefined,undefined,undefined
01/12/2021,6,123,53,117,156,242,408,136,111,118,4,31,91,na,122,na,88,157,57,19,20,41,na,107,326,401,114,18,251,50,34,17,undefined,na,na,546,65,8,undefined,25,64,54,18,18,na,379,13,157,31,77,16,82,52,18,undefined,37,130,194,75,na,59,324,60,na,75,63,51,101,70,24,17,6,79,35,104,27,82,33,148,undefined,undefined,undefined
01/12/2021,7,185,144,208,362,448,639,265,203,419,17,64,210,na,285,na,169,393,239,48,27,93,na,207,676,640,138,58,493,107,75,66,undefined,na,na,841,110,24,undefined,84,120,54,26,36,na,772,28,253,77,66,71,51,67,30,undefined,94,381,444,150,na,152,366,51,na,149,134,179,195,127,96,82,17,195,136,75,57,172,70,258,undefined,undefined,undefined
01/12/2021,8,487,281,354,695,741,1399,279,279,944,8,44,250,na,442,na,438,846,697,70,58,150,na,446,1343,690,198,82,818,128,139,114,undefined,na,na,1556,288,56,undefined,142,340,111,59,71,na,1487,63,546,126,47,120,72,222,91,undefined,208,732,763,266,na,261,596,105,na,305,400,351,447,270,143,164,41,389,337,112,175,273,58,541,undefined,undefined,undefined
01/12/2021,9,672,480,382,804,517,739,158,177,395,11,39,131,na,233,na,600,541,407,115,84,191,na,276,792,525,270,93,461,101,144,84,undefined,na,na,988,242,92,undefined,156,247,117,114,107,na,1382,76,676,128,83,159,61,193,54,undefined,214,383,508,262,na,271,544,117,na,305,328,374,401,293,135,168,119,240,210,60,119,169,51,419,undefined,undefined,undefined
01/12/2021,10,912,655,571,1255,586,583,121,129,179,10,17,102,na,207,na,686,421,324,211,158,248,na,203,630,559,329,105,649,190,220,78,undefined,na,na,981,200,64,undefined,79,257,112,207,71,na,1744,43,615,126,120,193,100,196,109,undefined,215,449,458,310,na,277,623,206,na,152,402,585,456,272,124,200,69,346,143,79,91,68,49,476,undefined,undefined,undefined
01/12/2021,11,1330,948,947,1711,761,683,107,145,246,na,32,129,na,261,na,869,480,250,250,196,369,na,243,618,617,313,106,636,244,304,129,undefined,na,na,1048,216,96,undefined,160,238,118,139,38,na,2145,61,854,131,66,314,128,208,72,undefined,231,304,444,353,na,235,674,182,na,174,455,826,367,294,120,233,73,305,131,82,108,121,61,453,undefined,undefined,undefined
01/12/2021,12,1684,1020,1110,1917,803,948,117,195,427,2,33,156,na,220,na,1203,810,333,490,333,521,na,418,842,803,557,133,627,278,477,125,undefined,na,na,1504,429,125,undefined,328,503,125,149,54,na,2370,87,1087,180,131,333,161,397,111,undefined,343,597,544,364,na,343,940,184,na,201,626,982,610,447,174,252,128,294,273,74,116,139,62,545,undefined,undefined,undefined
01/12/2021,13,1904,1109,1191,1981,763,903,103,178,329,3,24,119,na,280,na,1145,785,346,537,223,506,na,354,775,901,372,162,511,218,401,183,undefined,na,na,1269,364,145,undefined,230,487,125,142,49,na,2397,72,1136,189,97,318,187,452,135,undefined,537,650,574,440,na,325,1065,194,na,176,454,1013,563,291,187,313,39,193,211,71,105,106,64,566,undefined,undefined,undefined
01/12/2021,14,1514,909,991,1666,630,848,95,135,247,6,35,173,na,204,na,959,481,298,416,234,382,na,250,742,885,184,145,459,147,332,128,undefined,na,na,1060,266,108,undefined,109,284,100,120,23,na,1957,49,1017,157,112,292,113,404,95,undefined,371,343,471,371,na,283,915,149,na,145,459,991,538,266,133,235,19,259,172,108,72,146,57,486,undefined,undefined,undefined
01/12/2021,15,1381,848,1032,1543,816,1035,83,149,297,3,32,156,na,283,na,764,471,301,403,280,420,na,241,918,855,252,84,597,108,368,127,undefined,na,na,1098,255,85,undefined,78,236,87,244,52,na,1887,43,939,116,58,272,98,313,89,undefined,295,279,470,381,na,296,934,164,na,212,622,946,429,234,62,210,14,193,201,99,132,115,83,574,undefined,undefined,undefined
01/12/2021,16,1064,635,763,1221,503,1013,58,72,483,3,9,25,na,186,na,518,312,340,253,166,273,na,554,1458,565,128,87,439,55,307,96,undefined,na,na,907,173,56,undefined,234,283,93,185,53,na,1648,48,509,130,64,234,88,207,75,undefined,266,349,544,194,na,184,785,148,na,62,200,448,258,29,23,158,21,113,127,57,33,22,24,399,undefined,undefined,undefined
01/12/2021,17,1285,693,998,1456,802,1586,154,225,877,2,12,124,na,493,na,539,557,531,354,250,434,na,513,1831,967,244,174,783,99,329,123,undefined,na,na,1559,299,78,undefined,127,333,162,139,62,na,2173,107,822,236,71,296,107,312,104,undefined,323,639,846,348,na,287,1203,193,na,101,534,749,421,118,58,266,101,473,360,79,70,133,94,637,undefined,undefined,undefined
01/12/2021,18,1250,441,999,1195,746,1116,140,166,378,4,35,233,na,375,na,419,395,273,452,368,455,na,304,1097,906,286,146,576,121,417,196,undefined,na,na,1467,212,151,undefined,129,326,59,65,39,na,1759,31,817,182,76,269,123,261,94,undefined,324,331,543,400,na,264,1078,168,na,35,510,908,353,151,47,247,83,450,166,60,67,231,112,508,undefined,undefined,undefined
01/12/2021,19,843,283,1088,989,527,674,77,153,233,10,76,299,na,329,na,253,225,99,569,318,466,na,99,581,557,382,123,404,144,403,251,undefined,na,na,1261,158,149,undefined,49,186,60,18,43,na,1230,50,718,166,95,272,115,243,152,undefined,327,183,312,484,na,266,978,142,na,67,441,970,277,156,35,315,45,340,124,41,70,312,84,381,undefined,undefined,undefined
01/12/2021,20,726,216,1123,887,766,487,92,174,78,14,103,327,na,539,na,188,177,88,509,343,453,na,97,416,542,321,94,324,166,386,343,undefined,na,na,962,120,146,undefined,39,165,51,16,33,na,1210,46,506,153,119,251,103,206,224,undefined,223,160,299,248,na,241,850,121,na,41,482,968,302,69,52,267,35,273,108,26,55,262,17,330,undefined,undefined,undefined
01/12/2021,21,643,142,940,782,746,469,60,88,60,7,94,281,na,550,na,75,195,84,455,398,491,na,83,346,529,300,99,366,150,378,379,undefined,na,na,950,95,163,undefined,29,142,66,16,41,na,1184,25,453,133,83,226,104,169,90,undefined,222,144,188,98,na,203,743,112,na,34,704,671,193,17,28,187,5,386,62,39,21,124,11,328,undefined,undefined,undefined
01/12/2021,22,350,101,690,554,579,387,43,55,103,1,71,158,na,397,na,71,184,102,276,257,314,na,59,304,297,216,55,312,104,239,211,undefined,na,na,632,74,117,undefined,25,213,29,10,35,na,903,15,350,66,60,137,54,137,58,undefined,149,56,175,84,na,163,590,102,na,9,360,509,131,6,15,165,29,159,57,3,12,81,3,285,undefined,undefined,undefined
01/12/2021,23,136,69,458,213,349,248,17,23,31,na,21,107,na,309,na,28,49,37,177,64,229,na,47,231,140,151,18,119,25,182,104,undefined,na,na,330,29,50,undefined,26,55,22,7,10,na,395,10,169,37,55,58,54,51,48,undefined,67,38,136,55,na,84,291,73,na,5,157,158,55,1,11,44,16,121,24,na,2,33,6,198,undefined,undefined,undefined
02/12/2021,0,66,33,198,112,161,130,8,8,17,na,2,11,na,103,na,12,37,11,100,38,138,na,12,69,69,89,7,53,18,83,28,undefined,na,na,169,14,24,undefined,4,32,11,4,7,na,137,6,95,20,51,8,12,40,29,undefined,40,14,69,20,na,50,218,77,na,14,45,77,26,0,0,12,15,64,13,na,na,13,3,90,undefined,undefined,undefined
02/12/2021,1,67,16,108,65,69,39,3,5,10,na,2,13,na,35,na,13,7,2,47,18,67,na,9,29,39,79,17,24,9,48,7,undefined,na,na,40,8,12,undefined,na,22,na,na,na,na,111,na,70,16,49,3,12,22,19,undefined,12,2,47,11,na,21,118,26,na,2,23,53,7,1,1,4,22,na,4,na,na,4,na,24,undefined,undefined,undefined
02/12/2021,2,20,7,92,49,36,26,na,6,6,na,na,3,na,12,na,10,22,4,32,10,34,na,43,19,32,39,3,18,na,27,25,undefined,na,na,15,7,2,undefined,3,15,1,1,1,na,71,1,46,4,40,6,3,17,7,undefined,18,4,64,19,na,17,56,24,na,2,9,31,9,0,0,1,25,1,4,na,na,3,na,33,undefined,undefined,undefined
02/12/2021,3,4,45,47,22,45,33,1,1,2,na,na,3,na,16,na,15,2,6,11,8,43,na,12,36,8,46,3,36,2,17,9,undefined,na,na,33,na,3,undefined,3,10,4,na,na,na,50,2,27,3,40,3,6,13,4,undefined,7,4,10,8,na,9,50,11,na,1,14,23,6,1,5,na,9,5,5,na,1,2,2,19,undefined,undefined,undefined
02/12/2021,4,19,7,19,34,53,29,4,3,4,na,1,4,na,20,na,8,8,1,7,3,14,na,4,13,39,24,12,56,3,15,6,undefined,na,na,30,8,15,undefined,na,4,2,na,na,na,52,2,36,6,11,10,14,8,6,undefined,5,6,15,4,na,21,51,17,na,1,7,29,3,0,0,3,6,5,9,na,1,3,4,13,undefined,undefined,undefined
02/12/2021,5,16,12,49,68,81,99,27,33,30,1,5,16,na,53,na,21,45,23,13,12,41,na,16,90,110,62,11,97,20,17,13,undefined,na,na,99,12,8,undefined,8,28,12,1,2,na,243,7,62,19,41,6,19,8,7,undefined,14,53,70,44,na,24,108,20,na,7,20,22,17,6,11,8,23,35,9,19,6,17,1,48,undefined,undefined,undefined
02/12/2021,6,131,53,111,150,222,404,146,126,126,4,24,73,na,141,na,91,175,62,25,28,45,na,93,254,380,160,36,176,74,41,34,undefined,na,na,567,63,7,undefined,32,66,42,26,16,na,412,17,158,43,90,15,81,41,14,undefined,32,157,223,62,na,82,341,54,na,63,69,64,114,64,26,20,40,93,40,107,27,89,29,150,undefined,undefined,undefined
02/12/2021,7,220,126,199,331,456,684,247,206,460,13,49,190,na,327,na,208,373,291,37,37,97,na,305,619,519,199,89,475,115,86,60,undefined,na,na,872,119,24,undefined,88,121,59,47,29,na,728,32,319,123,87,57,52,93,34,undefined,72,429,366,125,na,149,366,51,na,179,158,191,219,135,82,103,22,210,118,49,48,173,50,294,undefined,undefined,undefined
02/12/2021,8,434,286,365,663,681,1507,267,271,819,17,51,199,na,444,na,481,947,606,77,97,188,na,673,1372,705,285,145,758,154,160,101,undefined,na,na,1678,291,74,undefined,252,345,120,126,60,na,1493,46,604,201,86,127,89,236,87,undefined,188,806,866,281,na,305,581,77,na,367,407,356,487,298,185,198,44,410,350,81,128,244,67,641,undefined,undefined,undefined
02/12/2021,9,659,475,446,900,524,795,135,171,461,21,83,227,na,252,na,631,536,400,101,107,231,na,349,818,577,362,191,604,122,204,103,undefined,na,na,964,260,65,undefined,272,238,123,121,71,na,1447,49,630,215,94,206,120,219,55,undefined,185,518,561,217,na,243,657,104,na,264,336,475,467,267,162,167,78,323,220,52,141,263,61,503,undefined,undefined,undefined
02/12/2021,10,961,674,605,1103,464,656,91,181,216,3,32,152,na,239,na,724,433,291,239,156,303,na,389,722,553,460,173,359,205,266,99,undefined,na,na,811,216,116,undefined,209,191,144,129,52,na,1508,47,692,268,186,210,98,173,56,undefined,177,400,488,295,na,264,695,110,na,170,354,657,498,234,140,210,57,330,163,63,102,163,56,457,undefined,undefined,undefined
02/12/2021,11,1489,924,809,1528,635,780,78,176,260,13,42,178,na,261,na,984,525,297,313,170,438,na,384,668,681,523,199,495,178,316,93,undefined,na,na,1012,225,99,undefined,128,227,134,166,69,na,1852,69,840,223,183,318,135,267,62,undefined,232,348,551,304,na,245,678,101,na,201,420,818,527,301,148,209,59,323,175,53,83,143,73,526,undefined,undefined,undefined
02/12/2021,12,1964,1174,1103,1788,840,1083,95,208,416,6,30,198,na,264,na,1201,746,354,461,250,570,na,458,922,786,711,219,580,188,441,178,undefined,na,na,1636,418,157,undefined,315,374,163,152,76,na,2117,77,1016,283,220,363,218,387,83,undefined,395,659,623,335,na,358,1105,171,na,167,482,934,668,395,183,335,77,265,280,79,111,190,65,578,undefined,undefined,undefined
02/12/2021,13,1899,1114,1300,1842,653,997,187,169,323,24,38,211,na,207,na,1045,740,346,450,189,529,na,383,860,916,559,222,498,182,381,144,undefined,na,na,1488,376,170,undefined,267,342,202,219,102,na,2142,76,1125,351,243,310,184,399,93,undefined,446,493,621,384,na,300,1010,167,na,130,470,969,742,339,172,313,44,241,304,64,108,206,57,534,undefined,undefined,undefined
02/12/2021,14,1506,962,1048,1700,739,955,74,163,257,13,17,156,na,275,na,756,451,264,452,198,493,na,270,783,826,274,135,490,187,380,151,undefined,na,na,1277,288,142,undefined,200,244,105,141,57,na,1999,57,940,163,125,339,134,359,101,undefined,351,292,479,399,na,297,888,176,na,156,401,993,524,386,124,227,29,271,172,87,96,135,100,476,undefined,undefined,undefined
02/12/2021,15,1287,913,1131,1658,797,1051,76,168,304,11,36,165,na,306,na,737,444,289,450,204,400,na,248,898,956,155,108,561,131,357,144,undefined,na,na,1263,241,151,undefined,121,223,107,179,38,na,1924,40,884,197,126,341,127,306,123,undefined,290,389,573,456,na,455,923,138,na,307,474,971,549,330,112,204,28,275,176,75,125,155,92,548,undefined,undefined,undefined
02/12/2021,16,1108,852,1108,1607,924,1558,128,264,556,8,38,147,na,441,na,688,394,410,393,174,445,na,321,1327,1060,167,108,647,174,391,138,undefined,na,na,1395,267,122,undefined,118,275,138,224,72,na,2074,58,939,202,103,287,128,298,129,undefined,370,498,740,562,na,562,1045,164,na,212,412,925,471,155,79,256,44,350,272,91,93,118,72,661,undefined,undefined,undefined
02/12/2021,17,1418,795,1132,1579,969,1748,133,267,768,12,23,134,na,453,na,732,581,386,399,305,488,na,619,1698,1046,261,140,650,141,383,135,undefined,na,na,1959,338,105,undefined,138,308,126,152,50,na,2242,70,968,172,75,311,115,338,116,undefined,421,665,753,488,na,442,1180,156,na,52,573,1053,548,198,76,205,73,494,324,152,57,146,95,732,undefined,undefined,undefined
02/12/2021,18,1378,683,1193,1452,830,1174,126,204,345,10,52,199,na,354,na,538,449,296,498,418,561,na,310,1072,921,260,106,476,124,514,187,undefined,na,na,1714,219,154,undefined,110,313,94,101,37,na,1996,46,923,131,113,405,95,283,171,undefined,358,322,587,638,na,419,1299,248,na,82,541,1062,445,204,74,300,60,387,157,78,81,186,94,560,undefined,undefined,undefined
02/12/2021,19,1041,488,1163,1030,516,727,62,143,122,11,41,213,na,220,na,281,236,109,605,341,560,na,220,530,512,264,103,295,102,431,194,undefined,na,na,1113,145,147,undefined,49,187,65,74,35,na,1187,22,733,144,106,319,84,269,212,undefined,310,210,284,520,na,282,1104,141,na,41,360,969,294,181,57,286,59,263,125,33,55,219,56,440,undefined,undefined,undefined
02/12/2021,20,735,377,1132,962,595,636,46,104,97,3,36,121,na,319,na,235,187,99,537,399,504,na,155,425,404,234,63,242,165,439,248,undefined,na,na,944,133,172,undefined,40,118,40,60,14,na,1080,21,591,106,92,299,109,297,121,undefined,282,128,246,253,na,220,887,132,na,42,453,843,207,49,49,213,11,265,134,23,39,140,17,387,undefined,undefined,undefined
02/12/2021,21,415,189,1009,851,575,649,37,65,52,7,14,85,na,204,na,167,192,79,486,363,531,na,138,413,360,170,70,242,69,406,205,undefined,na,na,41,93,147,undefined,30,158,33,88,78,na,1199,28,469,110,70,238,77,203,64,undefined,265,100,201,152,na,170,735,110,na,18,504,578,205,9,18,169,20,236,93,10,15,54,4,343,undefined,undefined,undefined
02/12/2021,22,206,140,663,470,337,470,7,20,47,4,6,17,na,138,na,126,177,91,333,255,407,na,71,433,246,117,55,162,29,385,157,undefined,na,na,na,75,83,undefined,34,325,19,14,2,na,794,14,238,79,82,96,65,101,41,undefined,165,67,145,83,na,90,512,124,na,24,189,184,91,3,8,139,33,264,103,na,5,12,3,275,undefined,undefined,undefined
02/12/2021,23,117,56,425,250,241,335,14,20,29,na,1,16,na,140,na,93,115,47,224,139,223,na,51,256,253,86,35,108,46,184,69,undefined,na,na,na,64,65,undefined,21,56,13,6,1,na,413,14,154,48,70,43,18,77,39,undefined,66,87,98,47,na,61,326,68,na,5,145,171,42,1,10,26,30,171,51,na,8,4,5,154,na,undefined,undefined
03/12/2021,0,87,30,207,99,207,128,2,5,14,na,3,14,na,56,na,43,45,19,81,84,169,na,20,108,77,84,22,70,12,147,31,undefined,na,na,na,19,26,undefined,4,21,14,6,5,na,201,11,104,22,43,9,16,78,30,undefined,33,34,84,14,na,31,222,53,na,4,65,70,35,1,1,2,13,77,50,na,na,8,2,97,na,undefined,undefined
03/12/2021,1,56,25,139,67,58,52,3,8,6,na,3,15,na,16,na,10,14,12,59,37,126,na,10,61,78,60,15,32,11,89,23,undefined,na,na,na,18,9,undefined,na,16,9,3,na,na,141,3,80,25,50,9,13,14,10,undefined,17,4,41,9,na,33,181,29,na,2,42,55,6,0,0,5,55,41,7,na,na,4,3,36,na,undefined,undefined
03/12/2021,2,43,18,116,40,50,29,1,2,5,na,1,7,na,17,na,13,8,49,28,28,81,na,14,34,21,52,10,32,9,58,14,undefined,na,na,na,14,5,undefined,na,47,1,na,2,na,77,2,52,8,32,5,5,11,9,undefined,8,3,49,6,na,25,103,16,na,1,22,29,8,0,1,na,53,20,3,na,1,4,3,39,na,undefined,undefined
03/12/2021,3,21,20,117,59,59,55,na,2,5,na,2,8,na,40,na,28,10,4,27,27,82,na,36,23,26,73,8,44,7,32,2,undefined,na,na,na,4,3,undefined,na,6,6,2,3,na,92,2,36,6,28,2,4,20,14,undefined,7,4,26,8,na,17,88,20,na,1,13,7,6,3,3,1,22,52,11,na,1,na,1,45,na,undefined,undefined
03/12/2021,4,21,9,71,36,56,34,19,5,4,na,na,1,na,17,na,12,11,na,15,12,12,na,4,36,26,26,5,54,4,22,10,undefined,na,na,na,8,9,undefined,na,na,5,1,1,na,86,1,41,6,26,3,4,7,4,undefined,4,3,23,4,na,22,61,7,na,1,9,22,5,0,1,na,13,31,4,na,2,na,1,18,na,undefined,undefined
03/12/2021,5,30,15,36,41,88,92,11,26,21,na,5,16,na,37,na,16,48,21,14,15,41,na,28,116,114,56,10,88,14,15,7,undefined,na,na,92,9,9,undefined,5,17,6,5,2,na,159,5,58,23,37,3,10,10,7,undefined,5,37,76,23,na,30,104,11,na,12,14,25,22,11,14,10,12,59,20,11,3,15,8,62,na,undefined,undefined
03/12/2021,6,82,56,110,134,205,380,126,88,92,4,13,71,na,130,na,76,170,47,23,17,62,na,77,288,340,164,40,220,72,39,20,undefined,na,na,508,43,7,undefined,21,56,47,21,16,na,458,18,167,52,99,18,73,30,16,undefined,38,156,184,61,na,83,322,48,na,58,59,60,88,70,23,23,28,90,50,94,24,67,26,145,na,undefined,undefined
03/12/2021,7,156,118,166,317,485,634,200,207,392,3,53,174,na,282,na,182,344,200,32,36,90,na,200,675,538,207,104,543,121,69,54,undefined,na,na,783,128,34,undefined,66,136,69,31,32,na,722,32,264,121,86,55,56,92,26,undefined,96,387,381,143,na,185,345,39,na,148,176,162,208,114,92,73,51,195,135,49,57,174,52,254,na,undefined,undefined
03/12/2021,8,415,294,266,686,614,1394,248,248,881,18,53,198,na,426,na,383,751,553,77,46,182,na,509,1197,645,298,150,719,135,129,103,undefined,na,na,1473,253,68,undefined,151,306,125,80,62,na,1519,69,542,207,87,102,118,227,72,undefined,184,775,763,214,na,367,543,100,na,272,351,392,487,266,180,165,64,365,315,73,148,228,81,637,na,undefined,undefined
03/12/2021,9,760,414,389,804,502,814,281,199,387,8,96,164,na,282,na,543,507,347,127,73,194,na,306,736,598,357,173,525,153,160,80,undefined,na,na,1004,209,78,undefined,138,203,100,148,60,na,1438,46,622,190,137,210,87,202,65,undefined,213,444,550,201,na,375,638,134,na,225,330,428,430,273,167,168,130,249,215,47,144,179,54,414,na,undefined,undefined
03/12/2021,10,1105,806,607,1333,657,747,265,223,213,9,64,168,na,334,na,784,525,327,185,119,320,na,262,599,735,509,192,599,290,224,116,undefined,na,na,1227,232,88,undefined,104,230,132,130,61,na,1812,35,730,222,195,333,107,180,68,undefined,201,282,497,273,na,457,739,200,na,209,568,709,452,260,165,209,144,347,165,51,142,179,80,482,na,undefined,undefined
03/12/2021,11,1611,1172,911,1773,972,956,205,276,273,8,54,213,na,362,na,1133,538,299,339,193,489,na,324,742,1000,565,239,653,262,287,121,undefined,na,na,1505,288,105,undefined,111,258,139,142,62,na,2172,48,1012,282,257,338,181,296,88,undefined,311,336,590,317,na,570,900,225,na,196,664,927,474,270,195,224,111,513,206,65,136,185,98,662,210,undefined,undefined
03/12/2021,12,1961,1399,1220,2188,1138,1308,238,256,409,2,63,297,na,356,na,1378,833,342,511,397,554,na,502,950,1269,836,232,881,349,498,193,undefined,na,na,2375,420,165,undefined,332,348,189,129,67,na,2608,83,1258,319,257,439,199,412,76,undefined,435,544,649,584,na,549,1113,209,na,260,622,1081,681,314,270,339,98,565,351,81,161,246,87,782,1607,undefined,undefined
03/12/2021,13,2100,1556,1434,2402,1031,1350,328,353,381,19,80,291,na,397,na,1223,674,299,556,366,650,na,429,939,1388,668,272,789,360,443,200,undefined,na,na,2371,364,138,undefined,226,307,154,170,84,na,2805,98,1372,373,214,521,198,468,131,undefined,457,565,664,605,na,350,1157,255,na,236,720,1201,684,315,249,293,116,449,290,64,113,201,123,699,1308,undefined,undefined
03/12/2021,14,2148,1350,1437,2273,1000,1208,285,252,323,10,57,232,na,441,na,1243,497,289,561,339,601,na,335,822,1311,431,190,787,492,416,163,undefined,na,na,1820,263,168,undefined,150,239,102,135,77,na,2550,73,1363,277,186,491,197,410,131,undefined,363,371,636,539,na,395,1049,262,na,210,783,1152,640,336,199,250,47,571,244,86,107,196,126,732,1440,undefined,undefined
03/12/2021,15,2183,1349,1312,2070,1130,1420,136,234,331,8,61,209,na,401,na,1015,405,254,542,294,660,na,325,985,1339,380,160,830,420,457,156,undefined,na,na,2014,282,127,undefined,106,289,150,155,98,na,2504,50,1297,269,155,414,165,408,164,undefined,336,404,676,539,na,355,1225,200,na,243,690,1169,538,359,203,331,38,458,308,133,208,200,105,799,1530,undefined,undefined
03/12/2021,16,2153,1345,1547,2173,1125,1774,203,303,557,9,61,273,na,543,na,969,457,351,546,313,703,na,405,1257,1478,347,121,806,306,493,194,undefined,na,na,2292,280,105,undefined,125,304,155,223,114,na,2538,50,1514,185,142,465,169,489,151,undefined,370,515,847,620,na,398,1276,222,na,212,811,1404,582,297,209,339,46,608,359,76,162,226,111,830,1630,undefined,undefined
03/12/2021,17,2403,1381,1743,2546,1658,2379,243,392,640,6,63,362,na,718,na,994,655,430,705,430,934,na,583,1542,2145,344,174,1039,408,674,222,undefined,na,na,3406,395,143,undefined,155,328,150,213,91,na,3223,84,1630,235,111,522,155,503,273,undefined,532,728,1003,707,na,421,1497,229,na,238,1045,1489,697,330,175,299,123,768,404,99,137,383,148,1033,1959,undefined,undefined
03/12/2021,18,1960,1111,1893,2310,1544,1985,230,346,350,3,84,344,na,633,na,732,478,223,895,613,805,na,381,1185,2016,392,184,791,487,758,241,undefined,na,na,3377,305,232,undefined,109,316,101,134,40,na,3166,33,1398,243,167,472,139,527,193,undefined,478,641,800,807,na,420,1623,256,na,139,1033,1661,592,339,158,309,131,822,245,79,128,446,113,1060,1606,undefined,undefined
03/12/2021,19,1809,952,1819,1981,1300,1601,121,261,195,5,104,455,na,575,na,609,331,147,1094,785,904,na,296,805,1624,420,137,551,432,751,339,undefined,na,na,2897,263,245,undefined,101,279,89,102,21,na,2434,58,1259,188,155,459,125,542,211,undefined,415,311,537,715,na,346,1517,224,na,98,969,1540,566,288,97,354,70,581,200,59,111,359,78,826,1538,undefined,undefined
03/12/2021,20,1817,1047,1866,1889,1156,1412,65,169,119,2,106,425,na,464,na,478,270,114,998,896,914,na,215,562,1391,343,127,373,432,787,409,undefined,na,na,2637,233,385,undefined,59,186,43,66,16,na,2328,27,1067,172,144,454,101,608,204,undefined,357,182,436,550,na,309,1390,254,na,72,1088,1421,478,102,85,244,48,647,179,35,42,313,43,634,1254,undefined,undefined
03/12/2021,21,1510,547,2071,2169,1531,1277,78,108,98,6,115,355,na,535,na,333,213,66,878,762,997,na,193,618,1120,340,121,436,503,956,440,undefined,na,na,na,281,396,undefined,65,170,72,39,16,na,2543,34,864,168,159,361,105,495,89,undefined,420,234,431,173,na,320,1323,372,na,79,1359,1487,424,22,61,238,6,737,194,16,36,146,25,691,1220,undefined,undefined
03/12/2021,22,898,353,1709,1687,1388,1224,57,69,98,10,71,298,na,484,na,336,228,129,798,664,890,na,180,510,995,246,81,510,423,971,426,undefined,na,na,na,401,338,undefined,65,287,36,25,27,na,2106,22,667,117,115,294,76,471,90,undefined,364,206,345,215,na,233,1231,268,na,59,1226,955,271,16,52,127,33,695,164,na,9,120,19,773,1183,undefined,undefined
03/12/2021,23,507,182,1221,1016,959,953,43,46,74,14,40,174,na,383,na,210,114,77,565,484,783,na,118,429,773,212,84,348,213,782,373,undefined,na,na,na,387,179,undefined,45,159,22,14,9,na,1470,19,440,125,99,124,26,407,51,undefined,263,182,306,134,na,172,843,146,na,42,528,584,237,19,37,138,58,404,116,na,5,80,11,563,815,undefined,undefined
04/12/2021,0,194,148,866,840,517,655,24,31,56,8,26,67,na,257,na,58,78,30,417,313,521,na,70,280,334,143,50,136,48,485,190,undefined,na,na,5,307,99,undefined,16,43,16,10,3,na,896,10,320,66,66,68,40,241,30,undefined,150,78,137,95,na,76,457,110,na,21,268,414,121,6,12,23,36,248,62,na,8,37,2,386,394,undefined,undefined
04/12/2021,1,173,71,639,500,249,385,12,17,18,1,8,25,na,151,na,66,32,11,250,194,486,na,41,171,345,116,28,83,34,409,65,undefined,na,na,na,315,20,undefined,9,66,8,1,na,na,566,12,236,35,48,23,17,221,22,undefined,153,41,129,63,na,58,313,101,na,10,209,233,63,5,9,7,14,29,37,na,1,12,3,321,376,undefined,undefined
04/12/2021,2,87,55,298,231,126,181,9,7,26,na,5,11,na,84,na,30,34,12,125,92,319,na,38,101,164,88,8,51,26,390,17,undefined,na,na,26,277,9,undefined,1,23,12,3,3,na,393,11,145,17,48,6,17,150,27,undefined,62,26,98,40,na,62,301,102,na,9,116,123,63,2,6,5,13,30,29,1,1,17,1,146,216,undefined,undefined
04/12/2021,3,67,39,260,136,95,120,1,2,13,1,1,9,na,59,na,28,20,8,66,74,239,na,45,108,115,57,5,58,11,267,11,undefined,na,na,na,82,11,undefined,1,13,11,4,2,na,194,na,128,18,42,4,6,127,30,undefined,71,11,67,36,na,55,176,89,na,4,66,68,25,0,1,1,7,2,16,na,na,5,7,136,191,undefined,undefined
04/12/2021,4,32,18,213,59,52,68,12,1,na,1,2,1,na,48,na,13,19,8,28,13,80,na,13,87,52,53,6,35,3,133,10,undefined,na,na,na,25,10,undefined,3,6,2,na,1,na,223,2,61,16,31,1,15,44,6,undefined,41,15,29,23,na,35,91,57,na,na,27,35,14,1,1,na,1,na,16,na,2,na,na,76,85,undefined,undefined
04/12/2021,5,24,17,105,49,65,75,17,10,11,na,4,13,na,60,na,26,25,10,13,26,67,na,6,80,104,60,10,58,16,66,9,undefined,na,na,65,29,15,undefined,3,12,6,5,3,na,199,4,53,29,43,10,18,12,5,undefined,49,21,42,30,na,17,98,33,na,4,19,26,21,2,6,3,3,17,12,5,4,11,2,65,85,undefined,undefined
04/12/2021,6,43,21,101,90,99,124,61,22,39,na,14,45,na,56,na,52,62,13,19,23,73,na,24,148,173,108,31,62,38,61,15,undefined,na,na,184,17,11,undefined,17,24,17,5,11,na,230,9,108,49,69,12,36,17,8,undefined,31,37,56,36,na,29,189,56,na,23,49,26,66,27,4,11,7,15,24,20,6,33,13,92,153,undefined,undefined
04/12/2021,7,110,79,105,156,149,260,94,55,34,4,23,82,na,101,na,57,86,18,29,19,56,na,49,172,250,187,83,141,81,80,26,undefined,na,na,360,29,20,undefined,26,29,20,6,10,na,309,18,116,109,97,39,66,32,27,undefined,50,47,124,67,na,70,181,53,na,47,74,75,111,74,36,49,9,63,27,66,31,77,40,155,253,undefined,undefined
04/12/2021,8,332,159,185,371,242,374,155,96,34,4,28,96,na,188,na,165,127,19,41,40,84,na,96,270,430,281,151,248,132,93,40,undefined,na,na,631,74,36,undefined,40,54,44,12,13,na,600,18,254,173,125,61,61,52,40,undefined,81,117,195,130,na,121,336,65,na,51,125,160,178,166,73,93,18,114,48,34,81,93,67,220,432,undefined,undefined
04/12/2021,9,740,477,341,800,433,681,206,157,52,12,51,201,na,261,na,437,162,84,160,76,179,na,153,407,715,486,291,564,214,153,66,undefined,na,na,986,103,71,undefined,53,70,42,56,28,na,1173,16,616,304,163,249,112,126,50,undefined,220,148,314,196,na,226,589,136,na,72,234,303,447,221,145,207,38,202,58,32,165,190,91,327,738,undefined,undefined
04/12/2021,10,1295,1031,605,1381,750,890,167,240,82,11,86,286,na,370,na,809,271,130,281,214,342,na,196,640,1007,765,363,759,304,322,120,undefined,na,na,1454,115,119,undefined,188,165,70,68,11,na,1997,43,936,410,248,438,159,204,81,undefined,283,187,520,303,na,316,818,209,na,94,478,644,528,253,262,266,25,336,112,77,135,270,162,521,995,undefined,undefined
04/12/2021,11,2007,1715,1042,2215,1149,1154,166,282,93,10,118,322,na,438,na,1102,467,155,480,363,568,na,267,680,1417,977,440,1080,522,462,195,undefined,na,na,2111,190,164,undefined,137,455,87,113,41,na,2708,55,1368,456,326,511,203,315,119,undefined,397,271,623,438,na,353,1117,286,na,90,782,1079,571,404,336,371,24,562,209,286,144,304,132,769,1322,undefined,undefined
04/12/2021,12,2453,1987,1427,2543,1441,1381,215,287,96,12,95,383,na,480,na,1155,617,216,730,541,751,na,250,876,1701,990,439,1286,676,548,235,undefined,na,na,2298,151,182,undefined,128,599,42,130,35,na,3067,40,1617,550,358,580,216,372,88,undefined,468,247,598,438,na,438,1245,295,na,55,992,1326,605,339,368,325,20,669,229,329,129,364,133,955,1538,undefined,undefined
04/12/2021,13,2274,2225,1783,2816,1601,1504,230,331,72,15,124,388,na,488,na,1277,701,183,778,541,889,na,229,699,2028,1025,393,1277,674,569,202,undefined,na,na,2631,156,181,undefined,157,602,80,142,24,na,3179,45,1659,555,394,564,226,453,121,undefined,473,229,545,667,na,403,1493,366,na,100,1337,1577,569,423,341,297,25,769,196,149,156,353,127,1049,1890,undefined,undefined
04/12/2021,14,2959,2538,2030,3228,1872,1568,208,294,109,8,119,439,na,574,na,1359,517,225,820,566,862,na,316,712,2027,856,326,1747,876,529,282,undefined,na,na,2668,198,170,undefined,114,432,88,135,27,na,3486,20,1956,452,324,617,269,453,151,undefined,473,255,608,774,na,460,1449,315,na,70,1328,1813,672,402,217,293,28,819,228,334,91,337,114,1037,1944,undefined,undefined
04/12/2021,15,2302,2270,2302,3272,2058,2167,295,308,192,15,139,420,na,641,na,1338,453,168,774,570,998,na,359,882,2306,652,313,2189,1261,654,281,undefined,na,na,3251,245,184,undefined,205,263,87,92,36,na,3639,46,1854,413,250,638,176,475,197,undefined,509,256,656,947,na,545,1394,360,na,67,2158,2249,1205,484,347,245,21,1091,285,244,97,384,107,1312,2698,undefined,undefined
04/12/2021,16,1939,2077,2296,3144,2128,1920,233,267,105,6,138,449,na,696,na,1208,386,131,734,525,966,na,335,1021,1981,458,155,2217,1244,638,286,undefined,na,na,3698,178,212,undefined,141,367,51,85,20,na,3480,39,1664,293,205,573,179,457,184,undefined,493,288,590,950,na,549,1518,326,na,66,2046,2270,760,395,274,232,32,816,260,221,80,518,98,1258,2328,undefined,undefined
04/12/2021,17,1928,1803,1772,2463,1704,1817,155,288,120,22,168,545,na,620,na,797,390,127,894,691,976,na,299,757,2055,394,182,1003,935,819,315,undefined,na,na,3546,203,251,undefined,204,210,73,94,25,na,2969,39,1320,206,144,482,151,471,233,undefined,448,262,492,748,na,425,1531,404,na,67,1174,1717,578,338,182,262,100,867,149,104,57,544,96,1065,1767,undefined,undefined
04/12/2021,18,1800,1306,1850,2046,1606,1600,176,208,119,15,122,500,na,608,na,528,290,107,966,813,940,na,205,674,1902,366,133,688,827,759,338,undefined,na,na,3670,199,365,undefined,105,275,53,71,13,na,2703,59,1204,199,119,550,122,471,197,undefined,449,290,504,702,na,349,1419,296,na,52,1057,1440,613,305,82,284,109,832,127,100,57,402,99,984,1498,undefined,undefined
04/12/2021,19,1832,1098,1907,2174,1486,1447,215,172,88,42,149,428,na,602,na,514,266,83,1051,876,937,na,189,476,1493,361,152,577,712,799,477,undefined,na,na,3781,270,419,undefined,127,207,77,65,10,na,2751,25,1227,170,98,588,107,452,156,undefined,502,187,346,618,na,342,1342,368,na,48,1290,1539,490,284,125,288,33,779,149,75,84,364,56,985,1451,undefined,undefined
04/12/2021,20,1605,977,2225,2357,1623,1231,393,146,63,16,168,423,na,533,na,383,241,80,1054,758,859,na,160,500,1423,322,117,468,727,813,677,undefined,na,na,3449,276,564,undefined,82,175,35,39,11,na,2690,30,982,197,106,590,100,538,225,undefined,443,186,346,438,na,331,1267,314,na,30,1513,1399,503,130,98,205,29,877,111,45,43,336,46,866,1327,undefined,undefined
04/12/2021,21,1220,730,1893,2716,1735,1237,609,104,39,4,166,370,na,568,na,403,179,56,1094,806,899,na,186,416,1208,241,77,403,1536,913,623,undefined,na,na,43,245,514,undefined,44,113,37,10,7,na,2891,21,778,119,78,452,114,563,75,undefined,444,172,368,148,na,319,1123,287,na,34,1932,1205,352,18,69,212,25,1380,185,2,22,271,135,1702,1313,undefined,undefined
04/12/2021,22,894,442,1763,1726,1484,1090,169,348,48,5,318,1025,na,566,na,368,206,66,832,826,915,na,131,564,1279,225,94,567,510,1074,633,undefined,na,na,18,312,412,undefined,40,339,33,10,2,na,2347,18,804,111,77,303,99,421,69,undefined,333,128,279,159,na,211,1005,243,na,22,1400,956,291,8,33,145,9,928,153,na,15,995,620,958,1081,undefined,undefined
04/12/2021,23,435,253,1344,986,1081,942,62,839,76,24,234,646,na,500,na,233,105,82,595,455,695,na,119,478,1559,213,58,452,367,835,399,undefined,na,na,na,298,298,undefined,19,77,13,6,1,na,1494,17,519,76,96,189,70,436,44,undefined,271,554,419,134,na,149,912,235,na,12,608,709,186,5,12,207,34,550,142,na,11,740,241,654,821,undefined,undefined
05/12/2021,0,286,150,1125,599,709,612,18,38,52,8,25,110,na,307,na,170,83,41,421,311,637,na,70,415,617,146,46,301,139,661,216,undefined,na,na,na,280,120,undefined,22,75,20,3,na,na,1013,8,391,63,99,64,64,396,49,undefined,152,177,249,92,na,102,492,147,na,10,375,437,138,7,7,19,16,233,121,na,4,47,13,474,515,undefined,undefined
05/12/2021,1,143,118,702,475,382,348,15,21,26,6,2,23,na,152,na,100,48,18,286,307,477,na,74,215,319,137,43,155,99,460,71,undefined,na,na,6,250,38,undefined,7,48,15,3,2,na,707,5,298,41,84,12,38,285,27,undefined,202,24,157,38,na,73,395,105,na,10,222,203,85,1,9,20,25,54,151,na,9,6,na,379,446,undefined,undefined
05/12/2021,2,91,84,438,250,166,193,17,14,35,3,3,19,na,114,na,55,17,7,163,130,360,na,53,178,202,112,36,97,36,327,36,undefined,na,na,na,317,9,undefined,6,28,8,2,3,na,400,4,146,46,54,13,15,214,15,undefined,165,19,129,34,na,55,209,97,na,7,161,152,35,0,8,13,na,39,131,na,na,19,7,263,287,undefined,undefined
05/12/2021,3,66,92,478,213,119,127,17,11,14,2,2,15,na,98,na,39,11,11,78,78,275,na,21,157,144,93,27,46,7,378,20,undefined,na,na,2,130,29,undefined,2,25,3,na,na,na,266,6,100,39,53,4,22,176,19,undefined,122,10,46,57,na,58,175,111,na,7,92,111,38,1,4,3,1,13,142,na,1,2,3,180,176,undefined,undefined
05/12/2021,4,40,36,223,93,73,95,3,2,10,1,na,5,na,77,na,22,17,6,48,72,118,na,30,90,66,99,12,30,6,194,13,undefined,na,na,na,50,13,undefined,1,12,3,na,1,na,138,1,77,11,32,13,16,74,9,undefined,80,12,38,16,na,34,145,68,na,2,41,46,21,0,11,3,4,8,39,na,na,3,2,91,184,undefined,undefined
05/12/2021,5,33,20,147,86,52,64,5,6,6,na,1,8,na,49,na,26,21,3,22,23,107,na,18,58,63,72,22,72,12,125,10,undefined,na,na,41,39,10,undefined,3,9,1,1,1,na,153,4,88,19,40,5,16,32,8,undefined,65,10,41,36,na,24,140,35,na,3,42,25,26,1,2,5,5,15,21,4,1,18,3,96,115,undefined,undefined
05/12/2021,6,24,26,123,129,84,83,41,23,18,2,10,29,na,49,na,59,30,24,20,13,78,na,41,119,164,82,17,111,52,59,23,undefined,na,na,125,22,14,undefined,9,11,12,4,4,na,243,6,117,19,57,14,8,18,13,undefined,26,26,68,35,na,38,103,67,na,18,42,67,24,8,0,8,4,27,29,10,4,33,15,90,148,undefined,undefined
05/12/2021,7,132,79,146,186,132,172,120,50,29,1,30,85,na,76,na,48,46,13,20,29,84,na,37,160,252,149,35,178,81,74,39,undefined,na,na,358,33,16,undefined,23,22,16,7,7,na,286,6,148,51,62,38,38,40,22,undefined,36,37,87,64,na,48,168,48,na,21,78,64,107,41,23,22,3,62,32,19,9,63,63,119,214,undefined,undefined
05/12/2021,8,417,166,201,424,224,347,238,114,56,2,48,137,na,202,na,92,89,40,43,53,98,na,72,243,570,228,103,503,148,129,49,undefined,na,na,683,70,21,undefined,17,56,13,18,13,na,496,24,229,135,129,62,51,52,24,undefined,49,87,150,97,na,90,273,50,na,42,145,136,172,132,94,58,6,146,42,19,46,100,87,208,376,undefined,undefined
05/12/2021,9,810,481,354,731,480,593,344,167,62,4,74,328,na,259,na,297,121,55,124,87,227,na,153,419,919,504,224,685,270,202,101,undefined,na,na,1295,74,67,undefined,88,78,31,35,29,na,1055,19,551,247,164,204,100,97,42,undefined,187,168,288,177,na,195,532,111,na,48,344,245,353,169,206,113,3,243,89,57,74,256,115,345,725,undefined,undefined
05/12/2021,10,1201,1142,635,1434,776,1026,653,274,69,17,105,465,na,432,na,636,251,62,278,198,336,na,212,537,1289,808,362,994,488,259,124,undefined,na,na,2015,135,80,undefined,118,120,39,55,22,na,1839,19,941,403,244,362,154,207,69,undefined,282,249,394,284,na,281,779,171,na,71,600,579,492,263,255,181,10,384,109,69,133,326,157,575,1082,undefined,undefined
05/12/2021,11,1584,1767,1161,2045,1086,1223,379,258,82,20,146,545,na,477,na,933,223,98,512,333,556,na,197,576,1519,930,443,1313,621,384,227,undefined,na,na,2261,125,137,undefined,72,123,50,78,42,na,2498,38,1220,549,363,564,224,300,92,undefined,355,211,495,435,na,314,961,208,na,56,833,872,499,376,312,219,19,593,174,73,91,360,140,795,1327,undefined,undefined
05/12/2021,12,2212,1904,1363,2383,1381,1388,292,304,86,11,147,527,na,493,na,1076,214,83,790,548,652,na,187,591,1957,1124,444,1652,590,482,236,undefined,na,na,2710,104,172,undefined,73,217,57,61,32,na,2879,43,1421,597,497,597,170,394,113,undefined,445,203,433,546,na,380,1200,228,na,67,934,1238,591,317,270,284,20,657,126,47,84,323,114,844,1613,undefined,undefined
05/12/2021,13,2596,1985,1643,2631,1549,1322,258,326,54,5,187,555,na,525,na,1165,223,124,930,597,719,na,167,556,2082,1020,415,1678,702,577,290,undefined,na,na,2881,84,199,undefined,138,324,59,75,47,na,2943,59,1660,532,461,611,188,454,105,undefined,445,195,473,555,na,420,1354,180,na,74,1138,1512,565,353,330,233,25,686,107,57,91,399,145,852,1507,undefined,undefined
05/12/2021,14,2509,2218,1892,2642,1719,1525,658,279,68,16,146,586,na,547,na,1228,269,135,859,460,780,na,161,635,2142,721,348,1637,764,607,297,undefined,na,na,3133,87,218,undefined,94,139,55,87,34,na,3030,51,1597,459,359,628,253,450,99,undefined,401,233,452,545,na,370,1272,221,na,87,1310,1712,552,338,261,278,46,656,94,51,88,345,140,851,1750,undefined,undefined
05/12/2021,15,2684,2336,1888,2814,1771,1460,911,269,80,5,214,617,na,533,na,1089,287,90,837,558,711,na,185,685,2087,644,273,1552,758,664,268,undefined,na,na,3468,120,180,undefined,152,232,70,103,50,na,3149,45,1495,388,309,702,197,441,157,undefined,331,182,450,574,na,340,1308,170,na,57,1168,1779,525,312,239,247,67,640,153,66,60,394,124,974,1608,undefined,undefined
05/12/2021,16,2566,1860,1741,2525,1550,1375,312,292,99,10,161,530,na,556,na,862,233,105,764,368,660,na,175,613,2063,485,191,1435,752,591,298,undefined,na,na,3007,121,223,undefined,69,208,70,76,45,na,2856,39,1479,347,172,588,161,389,147,undefined,372,230,450,510,na,334,1248,220,na,73,1176,1678,456,256,193,223,37,592,112,44,70,397,125,798,1567,undefined,undefined
05/12/2021,17,2401,1440,1840,2006,1453,1355,322,237,88,11,160,538,na,568,na,620,299,90,787,530,792,na,140,638,1861,367,128,854,629,507,332,undefined,na,na,3061,109,170,undefined,90,167,83,76,41,na,2502,24,1200,208,154,495,121,389,174,undefined,352,219,435,663,na,347,1266,213,na,65,1083,1730,407,219,79,351,145,571,103,79,68,418,80,803,1396,undefined,undefined
05/12/2021,18,1977,911,1517,1702,1201,1117,355,188,75,6,174,567,na,553,na,291,230,100,820,602,803,na,147,605,1567,337,119,541,596,620,390,undefined,na,na,2766,119,234,undefined,84,199,54,28,14,na,2053,27,1039,156,124,541,117,315,212,undefined,332,238,379,533,na,329,1182,161,na,51,718,1211,386,202,66,405,133,476,97,66,57,360,87,655,1266,undefined,undefined
05/12/2021,19,1637,595,1627,1598,1063,956,161,207,73,9,130,589,na,448,na,249,200,51,831,442,636,na,130,469,1061,396,104,403,628,553,420,undefined,na,na,2447,100,311,undefined,94,156,37,27,13,na,2014,33,823,180,114,461,106,294,141,undefined,338,126,314,476,na,283,942,185,na,50,781,1262,347,142,67,367,73,373,114,35,55,348,64,641,1015,undefined,undefined
05/12/2021,20,1265,609,1442,1611,1114,879,203,174,43,9,140,541,na,336,na,218,182,52,745,429,549,na,116,443,813,313,97,471,503,569,457,undefined,na,na,2326,74,310,undefined,39,121,38,24,6,na,1852,17,686,148,107,361,70,275,177,undefined,279,159,275,333,na,270,804,175,na,31,1022,1105,282,77,23,210,71,437,133,23,31,405,44,592,983,undefined,undefined
05/12/2021,21,954,375,1212,1678,1209,790,339,148,60,19,102,457,na,494,na,211,86,39,701,403,568,na,122,525,721,284,101,432,456,553,504,undefined,na,na,1,73,303,undefined,73,92,19,6,11,na,2101,21,587,138,60,265,96,212,76,undefined,189,142,346,89,na,243,689,225,na,34,951,838,219,6,32,128,51,526,169,1,18,272,24,605,931,undefined,undefined
05/12/2021,22,519,159,942,981,819,532,25,61,29,4,44,160,na,281,na,105,113,35,394,230,358,na,80,378,545,281,61,317,329,406,370,undefined,na,na,na,36,185,undefined,21,238,25,5,5,na,1337,14,331,100,64,153,62,144,78,undefined,150,65,215,22,na,177,635,156,na,28,495,580,100,4,9,173,23,403,129,na,16,104,8,395,635,undefined,undefined
05/12/2021,23,158,89,490,442,317,355,12,13,20,3,10,75,na,169,na,72,31,20,203,92,286,na,37,207,206,134,41,107,108,273,176,undefined,na,na,na,48,99,undefined,8,44,10,6,5,na,541,na,219,50,78,47,35,83,32,undefined,75,22,144,13,na,80,400,126,na,21,231,239,77,4,13,16,20,94,97,na,9,44,3,226,377,undefined,undefined
06/12/2021,0,86,28,367,206,123,108,8,12,4,na,4,29,na,64,na,24,19,7,110,69,180,na,25,89,86,90,13,64,31,159,36,undefined,na,na,17,16,35,undefined,3,11,9,2,1,na,181,3,119,25,65,5,23,27,33,undefined,60,13,54,15,na,54,197,58,na,4,66,109,26,1,1,4,30,67,69,na,1,28,3,111,127,undefined,undefined
06/12/2021,1,38,13,156,68,71,56,12,9,10,1,6,13,na,27,na,5,5,6,82,30,75,na,9,39,86,79,21,44,19,120,9,undefined,na,na,na,7,8,undefined,3,10,15,3,3,na,89,1,63,20,75,1,16,39,14,undefined,30,16,63,7,na,41,125,34,na,2,41,60,9,0,1,2,38,na,88,na,na,15,4,84,93,undefined,undefined
06/12/2021,2,17,13,106,44,32,34,4,2,8,na,4,11,na,13,na,11,5,2,38,19,56,na,5,34,42,69,11,20,11,81,10,undefined,na,na,na,10,9,undefined,na,4,5,1,na,na,59,2,43,12,55,5,21,15,7,undefined,26,9,75,11,na,32,93,32,na,1,17,35,5,0,3,2,2,na,113,na,na,6,1,40,36,undefined,undefined
06/12/2021,3,17,4,88,40,62,15,2,5,4,na,3,6,na,12,na,32,17,5,13,18,73,na,39,33,23,25,4,36,10,90,4,undefined,na,na,na,na,2,undefined,na,2,3,1,1,na,38,na,36,7,27,2,7,9,4,undefined,5,16,35,11,na,17,54,21,na,1,13,18,11,0,0,na,2,1,23,na,na,5,1,38,72,undefined,undefined
06/12/2021,4,13,12,48,26,48,41,2,1,5,na,na,5,na,36,na,2,25,1,7,13,28,na,9,13,59,23,6,51,5,70,8,undefined,na,na,na,6,1,undefined,na,8,3,na,na,na,69,1,38,4,20,2,2,20,5,undefined,5,5,28,8,na,6,61,11,na,na,10,24,6,4,14,1,6,2,11,na,2,na,na,31,48,undefined,undefined
06/12/2021,5,23,21,63,51,77,107,16,15,26,1,4,18,na,53,na,14,36,9,12,8,28,na,20,118,116,27,10,84,27,19,10,undefined,na,na,78,11,9,undefined,6,23,6,3,3,na,126,5,59,9,16,10,15,15,8,undefined,6,39,50,13,na,24,83,9,na,13,28,23,25,8,10,3,7,25,17,4,3,15,3,49,80,undefined,undefined
06/12/2021,6,86,44,114,131,207,264,102,88,101,1,25,80,na,114,na,69,147,45,19,9,54,na,82,283,282,69,20,235,45,48,8,undefined,na,na,332,30,5,undefined,42,41,26,8,7,na,309,12,132,24,38,9,40,31,10,undefined,17,117,183,57,na,54,158,21,na,54,56,50,67,47,37,13,5,72,27,34,23,74,20,121,250,undefined,undefined
06/12/2021,7,235,98,156,272,440,618,228,163,370,16,46,173,na,245,na,198,353,193,44,34,86,na,178,573,514,133,56,408,112,80,39,undefined,na,na,693,86,22,undefined,72,99,68,28,31,na,548,25,248,78,34,50,39,79,40,undefined,89,291,351,158,na,126,361,54,na,146,143,138,160,100,70,80,15,148,108,40,64,131,37,258,461,undefined,undefined
06/12/2021,8,422,210,308,669,508,1023,321,229,569,9,43,213,na,350,na,471,659,357,61,54,159,na,357,1027,646,205,89,657,152,143,59,undefined,na,na,1267,269,72,undefined,155,258,123,104,71,na,1596,30,445,124,45,112,80,222,67,undefined,152,498,717,186,na,239,449,121,na,277,353,308,328,196,144,168,79,348,270,92,134,205,68,734,885,undefined,undefined
06/12/2021,9,860,381,431,780,591,837,131,176,428,10,33,116,na,262,na,593,577,386,94,75,205,na,305,804,533,222,75,581,144,151,65,undefined,na,na,1077,237,88,undefined,144,217,109,138,49,na,1386,69,644,124,49,160,93,217,58,undefined,208,382,568,292,na,264,659,144,na,254,341,445,377,183,148,191,168,272,206,72,127,158,36,410,725,undefined,undefined
06/12/2021,10,1110,651,607,1269,570,675,101,171,212,11,36,170,na,290,na,834,435,266,217,128,259,na,201,724,666,254,91,608,183,193,67,undefined,na,na,945,158,105,undefined,107,186,110,136,67,na,1581,47,771,118,70,225,103,198,54,undefined,219,280,446,280,na,297,617,235,na,178,381,553,339,172,156,186,167,260,134,39,99,171,37,441,821,undefined,undefined
06/12/2021,11,1596,1140,945,1796,753,770,89,161,173,7,27,116,na,406,na,998,393,239,292,187,356,na,263,643,735,344,116,629,319,269,123,undefined,na,na,1152,217,93,undefined,115,232,99,147,58,na,2055,60,934,168,76,329,110,265,100,undefined,247,276,474,364,na,267,811,234,na,191,542,708,447,231,220,239,117,262,192,40,120,123,38,506,950,undefined,undefined
06/12/2021,12,2045,1354,1223,2197,871,1036,101,234,365,18,49,185,na,335,na,1233,830,334,522,291,532,na,375,808,1001,550,130,920,425,414,184,undefined,na,na,1679,364,137,undefined,341,396,116,151,84,na,2367,89,1306,196,129,442,162,387,110,undefined,400,419,569,480,na,318,1050,335,na,190,537,1100,569,462,190,379,136,305,231,57,109,171,52,621,1299,undefined,undefined
06/12/2021,13,2272,1449,1364,2319,906,1056,162,217,306,15,53,168,na,329,na,1293,776,325,557,255,569,na,419,845,1240,421,117,923,382,459,241,undefined,na,na,1641,339,187,undefined,167,217,147,177,76,na,2429,110,1328,165,170,422,145,533,108,undefined,432,381,566,487,na,357,1036,293,na,188,695,1231,630,406,250,306,91,323,235,49,128,177,58,597,1401,undefined,undefined
06/12/2021,14,1986,1129,1356,2040,868,898,80,197,268,10,22,135,na,242,na,1015,446,259,525,191,475,na,187,839,1059,245,118,749,269,399,130,undefined,na,na,1302,276,100,undefined,197,153,110,139,61,na,2359,66,1203,136,102,344,144,392,91,undefined,310,280,510,509,na,306,915,268,na,136,477,1125,470,343,216,212,27,235,169,51,105,141,59,654,1171,undefined,undefined
06/12/2021,15,1601,1097,1252,1938,929,869,106,200,278,14,23,162,na,268,na,839,363,269,445,192,410,na,234,880,1025,244,92,662,313,302,118,undefined,na,na,1116,211,118,undefined,182,179,114,144,59,na,2199,53,1170,143,128,359,117,330,114,undefined,328,306,548,581,na,288,962,273,na,208,530,1118,453,254,179,286,18,223,151,52,154,192,81,565,1279,undefined,undefined
06/12/2021,16,1693,983,1305,1701,898,1120,151,235,514,3,30,158,na,336,na,638,389,335,395,173,486,na,288,1100,1031,308,114,796,260,330,70,undefined,na,na,1255,210,86,undefined,92,195,117,143,59,na,2085,72,1091,184,102,316,127,312,147,undefined,297,358,671,570,na,290,1081,190,na,233,517,1187,406,212,166,242,31,303,212,63,105,162,105,608,1414,undefined,undefined
06/12/2021,17,1753,870,1403,1735,1281,1796,300,266,754,12,66,260,na,529,na,688,571,499,503,218,615,na,426,1572,1183,406,250,1092,422,379,97,undefined,na,na,2008,394,113,undefined,115,213,157,203,75,na,2458,69,1218,336,128,356,138,360,213,undefined,457,485,787,737,na,421,1385,243,na,232,738,1293,540,245,136,287,74,489,338,75,124,279,188,806,1843,undefined,undefined
06/12/2021,18,1661,714,1502,1620,1206,1326,263,241,308,9,87,289,na,379,na,393,339,258,609,325,604,na,293,996,1028,479,237,994,476,402,176,undefined,na,na,2000,191,155,undefined,75,191,103,112,36,na,2163,62,1071,328,187,438,140,318,221,undefined,355,306,518,682,na,397,1378,234,na,157,593,1355,418,216,42,323,86,342,166,52,111,312,132,760,1373,undefined,undefined
06/12/2021,19,1204,427,1432,1157,941,774,188,180,120,3,113,373,na,660,na,229,194,96,681,314,555,na,188,522,644,443,147,502,409,368,239,undefined,na,na,1476,114,230,undefined,54,135,83,105,46,na,1422,41,742,262,154,389,146,253,191,undefined,306,211,262,578,na,298,1201,168,na,86,442,1055,299,191,56,255,101,368,62,49,78,378,73,480,1011,undefined,undefined
06/12/2021,20,867,366,1225,1331,1106,712,148,201,60,6,147,474,na,761,na,189,122,60,615,315,570,na,118,376,578,469,167,584,401,363,325,undefined,na,na,1260,93,267,undefined,34,104,65,36,25,na,1462,21,662,226,149,381,115,226,213,undefined,299,163,261,416,na,270,946,120,na,61,613,978,251,85,53,219,31,332,75,35,45,419,41,480,763,undefined,undefined
06/12/2021,21,847,241,1170,1292,1094,566,64,144,57,3,112,322,na,668,na,189,152,59,492,267,511,na,104,426,472,305,91,702,405,312,366,undefined,na,na,1,86,215,undefined,26,77,49,12,24,na,1664,12,534,130,91,279,93,168,112,undefined,207,128,235,181,na,224,927,146,na,43,681,776,210,9,28,145,20,387,84,30,28,266,8,458,699,undefined,undefined
06/12/2021,22,418,148,763,708,839,417,32,41,67,1,48,163,na,468,na,107,81,34,334,179,379,na,63,303,286,220,35,388,341,252,148,undefined,na,na,na,57,168,undefined,20,69,35,5,16,na,920,13,374,62,83,154,51,131,58,undefined,171,67,180,57,na,127,649,178,na,25,307,484,117,3,11,79,25,212,47,10,5,91,na,361,567,undefined,undefined
06/12/2021,23,137,77,479,402,364,275,22,22,18,na,21,56,na,329,na,28,60,18,201,69,190,na,35,156,133,130,24,118,83,143,55,undefined,na,na,na,21,86,undefined,8,28,16,2,2,na,464,5,183,38,61,71,16,61,67,undefined,60,42,119,25,na,76,349,108,na,15,160,231,44,1,4,21,21,72,20,na,2,44,1,222,269,undefined,undefined
07/12/2021,0,48,60,294,144,186,91,15,7,6,1,3,26,na,103,na,16,5,9,114,33,88,na,43,73,70,80,34,43,34,92,23,undefined,na,na,na,7,45,undefined,3,12,11,2,3,na,180,5,101,43,43,11,8,19,25,undefined,33,12,53,10,na,59,226,83,na,14,49,103,27,1,4,3,18,41,11,na,4,26,5,88,116,undefined,undefined
07/12/2021,1,40,29,154,60,53,55,3,7,4,na,2,13,na,46,na,13,8,2,77,17,64,na,4,33,39,46,4,46,19,38,9,undefined,na,na,na,10,22,undefined,na,6,5,1,2,na,92,10,86,18,79,3,9,26,20,undefined,33,11,32,13,na,28,117,45,na,4,34,58,12,1,1,4,9,11,11,na,na,7,1,31,67,undefined,undefined
07/12/2021,2,16,20,79,35,21,24,3,na,8,na,na,2,na,26,na,5,18,5,61,7,43,na,10,44,10,38,7,10,6,31,3,undefined,na,na,na,5,7,undefined,na,7,1,1,1,na,57,2,51,6,31,5,5,10,4,undefined,19,1,42,2,na,17,91,24,na,na,15,17,15,0,1,3,1,22,8,na,na,2,1,42,58,undefined,undefined
07/12/2021,3,5,9,39,25,28,18,1,na,4,na,1,5,na,13,na,13,14,3,26,5,23,na,21,24,9,31,3,20,7,23,15,undefined,na,na,na,3,4,undefined,na,2,2,3,1,na,39,na,42,6,20,2,8,6,13,undefined,2,1,13,1,na,7,42,15,na,3,2,12,3,0,0,2,7,24,2,na,na,2,1,21,36,undefined,undefined
07/12/2021,4,13,9,48,25,48,34,5,na,1,3,2,2,na,25,na,4,1,2,6,20,12,na,3,25,23,15,3,46,3,19,14,undefined,na,na,na,3,15,undefined,na,1,3,na,1,na,52,1,33,6,9,7,4,13,5,undefined,13,7,15,6,na,6,52,9,na,2,7,20,2,0,5,na,5,7,4,na,1,6,na,30,29,undefined,undefined
07/12/2021,5,13,14,35,48,81,99,17,24,29,1,5,22,na,53,na,11,48,12,11,22,26,na,29,104,97,55,15,65,34,13,15,undefined,na,na,87,23,14,undefined,5,13,7,4,3,na,176,11,59,26,33,7,17,20,12,undefined,12,39,66,12,na,16,106,14,na,10,12,24,29,5,8,10,4,28,14,15,4,19,4,48,74,undefined,undefined
07/12/2021,6,82,34,122,161,229,418,101,90,137,5,33,64,na,142,na,78,160,70,29,20,41,na,111,296,290,139,34,167,61,36,24,undefined,na,na,521,35,7,undefined,27,54,37,15,8,na,421,18,142,54,68,16,86,29,15,undefined,29,146,196,75,na,76,315,91,na,56,68,63,95,71,29,25,33,80,53,111,13,80,16,161,288,undefined,undefined
07/12/2021,7,153,124,175,328,450,691,237,189,544,12,30,130,na,280,na,205,377,279,40,45,97,na,274,701,568,184,83,370,99,63,42,undefined,na,na,824,127,14,undefined,87,130,71,16,7,na,692,24,281,107,80,66,57,86,29,undefined,84,386,479,178,na,158,398,48,na,181,174,158,211,122,91,61,51,177,178,58,48,133,43,311,561,undefined,undefined
07/12/2021,8,414,301,312,659,659,1562,294,246,1128,8,54,158,na,506,na,498,907,675,56,86,154,na,600,1256,765,293,130,640,132,126,71,undefined,na,na,1554,269,48,undefined,182,316,117,42,21,na,1473,59,639,176,82,119,100,233,52,undefined,191,674,847,291,na,294,597,72,na,334,379,349,410,259,209,143,40,396,405,93,140,195,78,640,1103,undefined,undefined
07/12/2021,9,619,413,402,851,534,737,135,134,499,12,21,102,na,234,na,624,526,351,118,108,239,na,287,751,534,324,136,526,137,138,63,undefined,na,na,837,233,70,undefined,148,254,145,68,30,na,1382,63,650,173,69,171,103,215,45,undefined,211,438,535,254,na,231,554,127,na,264,315,347,428,277,147,166,111,223,222,60,85,111,40,372,825,undefined,undefined
07/12/2021,10,811,706,516,1263,436,574,122,135,234,4,19,85,na,200,na,724,433,282,164,81,246,na,205,712,473,391,164,441,111,199,117,undefined,na,na,808,198,94,undefined,127,245,110,76,37,na,1483,42,756,205,91,274,90,211,54,undefined,204,308,417,294,na,220,635,114,na,126,388,448,439,244,175,153,74,250,161,39,89,80,34,415,760,undefined,undefined
07/12/2021,11,1111,1014,767,1464,617,639,94,133,252,9,4,52,na,197,na,1020,415,210,293,156,338,na,175,776,533,461,172,527,156,290,54,undefined,na,na,736,215,82,undefined,94,309,86,135,29,na,1890,38,695,201,106,279,97,250,38,undefined,285,228,493,269,na,277,771,133,na,12,312,449,297,243,127,172,114,243,183,78,74,47,14,510,796,undefined,undefined
07/12/2021,12,1430,1215,1006,1829,726,750,46,182,397,6,22,41,na,147,na,1329,613,249,471,266,521,na,316,977,668,540,218,647,139,422,107,undefined,na,na,946,319,114,undefined,268,433,120,143,36,na,2167,110,753,324,144,313,141,378,93,undefined,390,435,536,355,na,259,796,206,na,5,262,496,411,315,179,265,172,220,279,55,72,64,30,594,975,undefined,undefined
07/12/2021,13,1667,1238,1236,1961,637,836,71,129,363,7,11,91,na,203,na,1320,606,220,448,291,516,na,319,803,774,717,208,616,225,409,118,undefined,na,na,1068,401,96,undefined,263,275,125,103,55,na,2074,96,1086,250,176,370,147,457,98,undefined,461,486,573,509,na,255,1045,203,na,3,471,920,652,471,269,268,46,274,234,77,93,74,24,565,1127,undefined,undefined
07/12/2021,14,1609,1028,1219,2042,687,934,73,165,462,9,16,132,na,301,na,1076,448,286,440,239,488,na,350,823,937,502,159,584,178,349,124,undefined,na,na,1125,310,97,undefined,153,232,101,71,61,na,2306,65,1126,254,146,312,153,390,74,undefined,310,350,489,561,na,317,945,205,na,26,557,935,541,324,199,223,16,331,208,83,92,130,40,579,1260,undefined,undefined
07/12/2021,15,1476,994,1277,1864,762,1079,86,176,427,9,23,146,na,333,na,995,424,315,377,269,486,na,268,957,970,329,90,689,240,333,120,undefined,na,na,1216,262,88,undefined,117,186,132,41,58,na,2058,58,1206,199,100,384,123,345,95,undefined,327,400,624,554,na,310,945,204,na,207,539,1057,553,283,160,238,21,327,251,68,99,161,73,654,1277,undefined,undefined
07/12/2021,16,1385,1015,1178,1844,891,1367,144,204,695,19,27,154,na,447,na,821,446,354,386,228,480,na,319,1322,1055,346,115,741,279,349,92,undefined,na,na,1436,229,103,undefined,100,205,112,43,63,na,2233,47,1168,158,112,355,151,290,106,undefined,345,592,785,588,na,318,1112,217,na,254,544,1083,507,219,146,297,78,408,247,75,101,169,88,719,1553,undefined,undefined
07/12/2021,17,1678,1052,1428,2018,1278,1981,260,378,985,26,64,265,na,645,na,1044,691,644,516,329,645,na,476,1792,1260,378,122,1002,384,441,130,undefined,na,na,2214,354,118,undefined,139,244,155,68,56,na,2752,78,1331,185,74,324,170,398,182,undefined,439,893,936,716,na,466,1553,218,na,236,927,1297,586,299,184,274,168,678,412,113,112,306,142,1000,1804,undefined,undefined
07/12/2021,18,1490,788,1478,1723,940,1320,204,225,381,3,77,372,na,481,na,489,433,275,607,571,718,na,302,1107,921,331,117,677,465,420,183,undefined,na,na,1897,228,152,undefined,137,216,103,36,30,na,2451,56,1108,181,122,377,106,349,180,undefined,390,1534,607,689,na,426,1471,249,na,153,752,1260,517,297,69,305,130,632,204,87,86,382,126,870,1485,undefined,undefined
07/12/2021,19,951,390,1406,1394,687,786,120,144,161,13,69,266,na,278,na,266,233,141,652,556,675,na,196,572,554,361,94,431,294,479,202,undefined,na,na,1400,136,151,undefined,55,152,70,27,29,na,1629,27,788,135,87,335,91,321,144,undefined,266,744,280,509,na,395,1204,164,na,65,560,985,269,222,63,302,39,413,119,38,71,277,61,479,1028,undefined,undefined
07/12/2021,20,776,292,1301,1488,629,618,97,112,82,5,77,269,na,246,na,256,201,61,596,426,573,na,136,475,449,342,90,460,264,402,184,undefined,na,na,1204,92,213,undefined,54,131,66,16,21,na,1535,15,597,116,88,318,91,234,102,undefined,288,273,280,327,na,212,933,136,na,61,578,854,262,118,54,227,47,412,124,32,32,293,37,427,682,undefined,undefined
07/12/2021,21,527,169,955,1187,787,642,57,63,74,3,59,214,na,244,na,189,205,73,433,314,552,na,138,453,437,271,93,532,311,309,307,undefined,na,na,52,74,156,undefined,30,132,41,12,18,na,1482,18,441,129,89,222,70,154,53,undefined,205,374,246,88,na,201,865,136,na,54,753,562,183,10,18,178,28,323,79,23,27,195,10,370,623,undefined,undefined
07/12/2021,22,322,100,880,687,651,529,32,39,57,5,25,175,na,208,na,120,157,50,349,260,376,na,68,401,281,204,69,414,199,263,115,undefined,na,na,na,72,107,undefined,25,93,37,15,9,na,1075,17,315,80,117,127,47,82,35,undefined,146,1479,255,57,na,133,704,192,na,26,369,371,99,8,18,117,16,356,64,21,11,190,15,380,563,undefined,undefined
07/12/2021,23,137,67,413,354,251,332,14,8,35,1,15,54,na,163,na,61,69,26,144,188,221,na,41,212,169,155,25,121,44,132,56,undefined,na,na,na,37,62,undefined,20,36,17,7,4,na,433,5,178,24,107,44,45,44,38,undefined,43,218,177,22,na,97,414,84,na,16,196,191,37,3,7,73,5,153,28,10,6,42,11,184,327,undefined,undefined
08/12/2021,0,65,43,276,514,100,127,5,3,8,1,12,32,na,46,na,56,27,48,78,38,138,na,19,90,58,83,10,55,20,113,27,undefined,na,na,1,7,27,undefined,6,23,9,8,4,na,238,6,115,15,72,12,19,21,14,undefined,39,20,95,10,na,46,225,72,na,5,85,98,40,5,6,10,3,59,16,3,1,32,6,82,153,undefined,undefined
08/12/2021,1,38,18,131,70,39,47,3,3,3,na,4,8,na,19,na,26,7,29,42,16,64,na,14,39,41,63,20,32,5,55,4,undefined,na,na,na,2,4,undefined,2,9,4,4,na,na,102,3,63,14,45,2,26,16,5,undefined,44,9,41,3,na,18,160,36,na,2,20,36,24,0,2,4,9,4,11,na,4,3,3,38,34,undefined,undefined
08/12/2021,2,28,15,77,41,30,36,3,2,3,na,na,4,na,7,na,9,8,6,40,10,36,na,12,35,31,29,4,26,2,26,9,undefined,na,na,na,7,6,undefined,na,5,5,3,2,na,53,na,40,10,39,4,6,8,6,undefined,11,14,31,4,na,8,86,22,na,7,10,20,9,5,13,2,6,7,9,na,2,3,na,21,62,undefined,undefined
08/12/2021,3,6,20,35,24,27,44,3,na,na,na,3,5,na,30,na,18,7,2,13,9,28,na,16,16,27,26,4,34,6,12,6,undefined,na,na,na,10,3,undefined,na,6,3,na,na,na,47,1,32,14,26,1,2,13,3,undefined,1,8,18,4,na,9,55,14,na,1,6,7,7,2,2,na,2,7,4,na,1,2,na,20,23,undefined,undefined
08/12/2021,4,6,2,50,18,46,38,6,na,5,na,1,4,na,22,na,8,29,3,30,11,20,na,na,14,16,36,1,46,1,24,6,undefined,na,na,na,1,8,undefined,na,5,2,na,1,na,63,5,28,6,26,8,13,8,2,undefined,3,6,21,6,na,11,74,10,na,1,8,16,4,1,0,1,14,4,6,na,4,2,1,30,48,undefined,undefined
08/12/2021,5,17,12,59,69,94,117,19,20,20,na,5,19,na,52,na,21,61,17,6,5,25,na,24,139,122,36,10,87,31,20,9,undefined,na,na,88,17,7,undefined,6,20,8,3,5,na,217,7,53,17,15,8,21,17,5,undefined,7,38,71,20,na,16,132,23,na,19,17,25,22,8,10,12,8,42,11,15,5,16,7,44,77,undefined,undefined
08/12/2021,6,121,38,126,159,200,405,127,73,108,1,10,35,na,160,na,112,166,65,25,23,40,na,100,388,309,112,25,213,73,34,22,undefined,na,na,512,38,9,undefined,27,56,47,21,9,na,403,23,141,53,60,19,75,33,11,undefined,46,171,229,79,na,78,361,80,na,60,62,59,110,62,20,12,32,94,40,106,9,64,29,150,281,undefined,undefined
08/12/2021,7,222,152,204,363,389,786,209,200,492,7,39,157,na,334,na,239,372,288,38,29,144,na,262,700,549,139,50,478,125,86,46,undefined,na,na,906,110,24,undefined,75,125,74,57,30,na,784,45,319,84,51,57,55,101,38,undefined,95,482,482,143,na,157,422,43,na,152,161,182,247,126,97,84,31,221,164,78,56,131,30,292,571,undefined,undefined
08/12/2021,8,421,246,377,680,646,1623,324,279,1006,11,47,201,na,495,na,448,898,696,79,63,148,na,624,1443,739,236,74,752,156,132,81,undefined,na,na,1672,315,61,undefined,175,330,103,92,65,na,1507,74,620,128,89,95,105,242,80,undefined,215,957,955,288,na,273,630,104,na,288,387,350,435,246,194,174,50,529,390,73,155,203,54,696,1165,undefined,undefined
08/12/2021,9,688,474,542,1026,575,832,102,179,444,3,28,133,na,329,na,651,568,383,144,135,211,na,285,867,600,246,111,611,199,158,77,undefined,na,na,996,286,78,undefined,155,234,147,121,52,na,1750,37,595,147,114,181,78,214,73,undefined,199,578,658,334,na,318,606,184,na,290,349,462,392,293,201,169,115,590,202,58,123,128,56,470,909,undefined,undefined
08/12/2021,10,1092,748,631,1472,561,618,105,144,212,10,61,225,na,279,na,890,528,342,207,148,318,na,250,672,727,338,115,601,184,233,90,undefined,na,na,842,300,123,undefined,140,234,110,123,40,na,1802,43,832,185,117,282,128,276,80,undefined,244,385,574,385,na,271,746,278,na,145,511,556,487,315,192,187,56,416,212,105,115,145,66,497,860,undefined,undefined
08/12/2021,11,1343,1222,1046,1992,819,878,133,232,750,7,15,123,na,345,na,1065,516,287,319,258,516,na,236,853,791,365,104,806,265,343,119,undefined,na,na,1366,295,145,undefined,176,302,108,125,33,na,2386,67,991,172,149,330,92,305,43,undefined,293,478,567,479,na,278,787,300,na,24,534,736,482,338,212,187,126,486,193,77,72,109,70,600,1132,undefined,undefined
08/12/2021,12,1966,1506,1539,2452,1073,1227,210,310,477,13,41,174,na,338,na,1465,944,384,526,546,598,na,541,850,1174,706,153,1101,443,463,158,undefined,na,na,2088,500,127,undefined,326,565,194,180,67,na,2812,79,1415,291,315,461,224,429,107,undefined,435,802,688,626,na,341,1051,280,na,14,860,1198,687,438,258,277,149,505,371,163,105,191,55,754,1466,undefined,undefined
08/12/2021,13,2257,1708,1480,2548,922,1110,155,267,392,14,48,213,na,387,na,1490,761,330,529,364,776,na,458,831,1068,521,138,1130,445,522,177,undefined,na,na,1892,402,188,undefined,282,458,138,183,60,na,2887,127,1439,242,191,542,180,597,106,undefined,563,735,652,647,na,332,1163,339,na,7,699,1230,659,310,253,338,59,470,308,95,141,212,74,650,1456,undefined,undefined
08/12/2021,14,2030,1438,1365,2267,1092,1180,112,239,341,12,26,247,na,360,na,1212,614,347,512,291,672,na,372,859,1181,299,110,1080,365,434,149,undefined,na,na,1539,315,146,undefined,164,350,170,149,75,na,2759,65,1329,188,99,507,146,467,109,undefined,317,527,612,609,na,343,980,204,na,24,704,1272,570,353,186,232,42,555,237,137,101,202,64,717,1319,undefined,undefined
08/12/2021,15,2115,1318,1497,2252,1164,1252,140,230,357,5,26,166,na,373,na,1088,495,317,531,408,698,na,300,1069,1236,291,122,1226,319,440,141,undefined,na,na,1592,270,144,undefined,153,352,134,163,68,na,2620,40,1424,198,94,441,117,375,169,undefined,348,514,610,676,na,380,1123,277,na,5,885,1300,532,314,187,260,15,461,212,99,145,212,86,733,1430,undefined,undefined
08/12/2021,16,2011,1216,1428,2193,1091,1365,184,275,735,13,35,216,na,414,na,993,487,424,483,384,602,na,341,1351,1183,336,136,1064,344,428,126,undefined,na,na,1791,273,105,undefined,151,349,194,145,48,na,2787,61,1310,214,128,442,145,350,196,undefined,394,705,825,636,na,369,1244,231,na,7,750,1391,545,210,154,260,20,551,249,115,146,204,80,712,1464,undefined,undefined
08/12/2021,17,2298,1191,1659,2372,1540,2396,283,438,911,16,51,270,na,756,na,947,701,591,597,479,816,na,598,1807,1620,382,158,1293,505,498,165,undefined,na,na,2779,384,133,undefined,191,344,153,148,71,na,3233,67,1567,259,135,413,155,446,182,undefined,475,928,975,757,na,431,1474,218,na,221,1083,1475,710,163,268,372,85,864,384,113,141,293,104,943,1948,undefined,undefined
08/12/2021,18,1832,908,1664,1849,1338,1618,248,276,374,3,48,272,na,550,na,580,500,328,768,595,882,na,393,1098,1208,386,158,1303,633,575,222,undefined,na,na,2346,266,174,undefined,133,387,135,119,46,na,2609,51,1261,314,162,528,130,451,260,undefined,486,561,650,700,na,440,1530,218,na,162,979,1425,595,129,96,355,114,652,245,81,131,330,93,868,1549,undefined,undefined
08/12/2021,19,1128,403,1537,1552,809,1013,209,180,182,6,73,314,na,339,na,245,303,122,760,526,682,na,203,602,667,435,139,558,478,493,231,undefined,na,na,1828,159,202,undefined,65,228,86,72,24,na,1766,28,903,284,202,385,128,296,236,undefined,339,266,356,607,na,304,1342,183,na,92,662,1167,276,116,52,271,35,500,177,41,52,331,59,606,1070,undefined,undefined
08/12/2021,20,741,323,1469,1602,710,905,99,125,97,2,82,319,na,291,na,283,197,88,562,414,564,na,175,524,610,395,119,344,374,487,226,undefined,na,na,1569,133,203,undefined,53,124,70,47,22,na,1552,27,620,242,167,349,135,269,149,undefined,267,129,284,448,na,280,1143,170,na,70,638,891,197,32,49,231,21,439,125,43,44,314,42,470,887,undefined,undefined
08/12/2021,21,653,261,1191,1288,791,759,89,58,72,6,31,194,na,255,na,211,224,102,526,364,488,na,104,438,414,240,97,444,192,409,216,undefined,na,na,1208,124,250,undefined,94,138,55,28,14,na,1593,24,537,199,106,260,105,198,51,undefined,194,95,257,119,na,236,906,215,na,59,1055,703,114,3,46,151,16,440,91,18,5,172,16,493,691,undefined,undefined
08/12/2021,22,343,159,1037,830,842,756,58,32,58,1,29,99,na,208,na,140,193,132,435,275,479,na,67,439,426,230,76,789,376,364,148,undefined,na,na,1033,78,148,undefined,25,238,36,18,9,na,1340,26,326,140,91,163,49,157,54,undefined,174,74,191,96,na,155,728,199,na,17,492,506,45,4,12,128,22,390,72,29,13,69,9,474,653,undefined,undefined
08/12/2021,23,129,76,522,535,257,433,21,14,30,1,5,39,na,154,na,106,84,51,160,115,221,na,45,258,147,136,23,80,57,244,73,undefined,na,na,429,119,55,undefined,17,72,11,9,8,na,568,8,170,40,97,42,37,73,25,undefined,74,46,120,57,na,65,402,124,na,8,180,166,34,2,15,17,50,129,74,na,na,20,6,221,306,undefined,undefined
09/12/2021,0,67,28,244,113,124,114,5,3,13,na,na,6,na,61,na,31,33,13,107,34,129,na,12,112,45,104,16,45,10,99,22,undefined,na,na,105,29,19,undefined,16,23,4,3,2,na,250,5,96,29,50,10,20,30,52,undefined,34,27,52,24,na,34,193,81,na,4,53,66,5,0,2,4,11,26,20,na,na,23,4,67,123,undefined,undefined
09/12/2021,1,36,21,160,58,31,27,2,na,10,na,2,7,na,19,na,27,11,4,40,22,75,na,6,58,38,48,6,14,2,76,21,undefined,na,na,34,8,3,undefined,2,18,3,3,3,na,108,1,60,19,65,4,12,15,10,undefined,27,10,58,6,na,44,136,46,na,1,18,39,10,0,0,2,16,7,11,na,na,8,na,37,56,undefined,undefined
09/12/2021,2,16,125,100,28,18,14,5,na,2,na,na,2,na,7,na,8,4,4,35,2,46,na,23,26,21,42,11,15,2,22,10,undefined,na,na,23,3,4,undefined,5,5,1,1,1,na,51,3,14,13,33,3,8,8,7,undefined,8,5,53,9,na,13,36,17,na,3,13,16,7,1,4,5,3,14,6,na,na,2,na,17,29,undefined,undefined
09/12/2021,3,5,6,48,15,30,10,6,na,1,na,na,1,na,5,na,10,8,1,21,6,22,na,15,20,25,31,13,33,1,16,3,undefined,na,na,24,1,1,undefined,1,1,2,na,na,na,50,4,25,6,20,1,6,8,4,undefined,9,2,9,5,na,14,50,12,na,na,11,8,4,1,5,2,14,3,2,na,1,3,1,13,31,undefined,undefined
09/12/2021,4,13,5,33,31,49,22,7,na,1,na,na,2,na,18,na,9,4,na,19,4,17,na,2,26,24,30,7,45,6,19,21,undefined,na,na,24,1,11,undefined,na,5,na,2,na,na,72,1,27,4,14,16,5,2,4,undefined,7,na,10,2,na,18,20,17,na,2,5,21,1,0,2,3,4,19,3,na,na,2,na,14,27,undefined,undefined
09/12/2021,5,8,13,42,46,89,114,10,12,30,1,4,12,na,44,na,5,42,9,6,10,25,na,25,142,95,39,12,80,13,18,17,undefined,na,na,82,16,7,undefined,6,33,8,2,3,na,198,6,69,33,18,5,22,9,8,undefined,14,26,71,18,na,17,105,14,na,9,16,21,11,1,9,5,3,25,14,7,3,11,3,44,80,undefined,undefined
09/12/2021,6,112,36,137,140,205,374,73,48,115,2,15,49,na,139,na,86,157,68,24,18,48,na,101,424,274,129,31,163,64,33,19,undefined,na,na,413,44,na,undefined,36,57,40,20,14,na,406,19,114,40,83,11,71,35,13,undefined,36,169,218,92,na,69,336,71,na,60,60,61,98,20,24,16,13,59,37,94,20,72,23,141,254,undefined,undefined
09/12/2021,7,159,123,161,345,369,658,186,167,493,6,22,123,na,268,na,205,402,232,48,30,132,na,252,756,437,188,93,386,115,75,55,undefined,na,na,746,106,na,undefined,81,129,55,40,32,na,820,31,320,101,63,53,50,91,38,undefined,82,505,454,164,na,163,410,42,na,144,184,172,233,88,94,72,72,213,150,68,39,112,29,243,599,undefined,undefined
09/12/2021,8,409,313,327,656,662,1682,255,250,1130,8,31,192,na,475,na,453,959,605,76,68,241,na,601,1399,691,313,118,675,147,149,93,undefined,na,na,1753,272,na,undefined,179,366,140,97,73,na,1556,64,560,188,73,124,102,223,79,undefined,202,898,782,253,na,286,622,123,na,305,416,336,470,108,208,140,29,484,414,74,136,192,57,658,1150,undefined,undefined
09/12/2021,9,645,414,426,957,517,793,141,197,523,13,29,115,na,250,na,638,511,440,136,75,263,na,314,849,476,371,136,545,199,187,87,undefined,na,na,1086,271,68,undefined,150,251,157,114,76,na,1515,55,726,214,115,200,109,217,55,undefined,216,650,586,275,na,246,620,139,na,243,399,418,438,131,185,170,64,336,207,62,101,149,44,498,847,undefined,undefined
09/12/2021,10,1065,740,599,1394,571,618,73,137,246,6,35,91,na,253,na,736,435,310,179,129,259,na,196,722,499,504,138,522,161,209,89,undefined,na,na,858,239,89,undefined,160,223,116,75,56,na,1834,42,662,249,148,244,150,243,51,undefined,215,492,544,305,na,302,795,149,na,111,378,481,458,129,175,173,26,291,145,49,100,108,37,507,814,undefined,undefined
09/12/2021,11,1489,1113,831,1721,798,1010,69,146,265,8,12,73,na,229,na,1127,431,239,289,241,486,na,235,844,753,511,160,618,177,333,124,undefined,na,na,1099,284,89,undefined,151,301,126,85,57,na,2093,68,869,260,169,325,117,239,65,undefined,286,479,620,426,na,276,815,174,na,2,499,809,478,157,231,202,39,370,232,42,92,109,43,613,1084,undefined,undefined
09/12/2021,12,1849,1458,1455,2281,1034,1346,80,276,493,14,30,195,na,423,na,1438,804,323,470,390,609,na,439,854,1028,778,170,816,372,475,159,undefined,na,na,1912,545,185,undefined,337,443,157,88,53,na,2682,71,1266,308,245,361,196,473,74,undefined,394,823,741,553,na,314,1033,210,na,9,719,1055,770,263,339,278,62,431,367,242,131,220,60,852,1507,undefined,undefined
09/12/2021,13,2001,1613,1505,2489,951,1200,92,181,413,21,26,170,na,391,na,1420,759,299,525,379,701,na,293,870,988,765,204,786,263,529,156,undefined,na,na,1744,462,136,undefined,294,349,161,79,53,na,2731,80,1387,308,202,405,197,501,92,undefined,488,663,734,543,na,340,1136,214,na,11,727,1230,791,260,289,313,9,838,324,65,127,151,47,731,1468,undefined,undefined
09/12/2021,14,1917,1349,1326,2075,992,1054,100,166,263,4,38,174,na,407,na,1112,496,311,495,329,587,na,305,886,1044,511,165,829,280,442,106,undefined,na,na,1586,326,120,undefined,155,271,165,54,45,na,2557,37,1273,244,136,379,184,417,67,undefined,352,517,607,520,na,313,1070,232,na,23,641,1160,592,176,266,235,21,359,270,94,106,144,44,685,1495,undefined,undefined
09/12/2021,15,1722,1211,1312,2096,1052,1265,136,205,396,26,38,155,na,500,na,1088,594,388,474,296,533,na,282,954,1109,439,140,845,239,443,131,undefined,na,na,1483,286,132,undefined,162,285,142,59,52,na,2491,55,1277,259,119,307,117,374,102,undefined,350,634,726,569,na,298,1045,187,na,9,622,1201,519,115,215,271,37,373,223,78,135,174,65,739,1517,undefined,undefined
09/12/2021,16,1701,1201,1276,2032,1020,1537,124,263,701,7,36,252,na,471,na,1000,606,583,473,411,637,na,328,1315,1314,375,111,898,362,519,126,undefined,na,na,1752,371,163,undefined,123,261,122,49,54,na,2539,57,1344,171,83,288,113,369,125,undefined,341,717,871,623,na,346,1101,222,370,14,717,1244,507,137,155,255,42,551,276,82,112,192,73,774,1615,undefined,undefined
09/12/2021,17,1907,1290,1588,2338,1644,2235,232,308,816,28,58,309,na,684,na,1028,740,674,587,513,718,na,546,1694,1548,394,161,1209,682,605,139,undefined,na,na,2839,422,161,undefined,151,336,164,91,44,na,3018,50,1456,216,97,319,130,509,189,undefined,456,967,958,811,na,400,1531,249,648,69,998,1473,679,161,189,283,63,859,440,139,113,300,132,1005,1936,undefined,undefined
09/12/2021,18,1883,1094,1521,2047,1394,1728,193,237,366,13,66,297,na,459,na,670,508,437,733,658,776,na,266,1185,1203,338,154,1022,744,572,165,undefined,na,na,2489,303,147,undefined,115,369,117,44,30,na,2633,35,1210,196,110,328,128,452,144,undefined,431,638,615,582,na,402,1493,231,622,138,892,1413,551,127,102,254,110,650,244,104,111,316,105,843,1552,undefined,undefined
09/12/2021,19,1517,737,1321,1586,927,1049,116,108,166,6,52,277,na,381,na,374,282,165,671,637,715,na,185,686,716,342,96,746,615,555,195,undefined,na,na,1580,163,203,undefined,53,264,54,13,18,na,1756,39,950,166,98,364,109,414,142,undefined,400,295,362,609,na,333,1146,138,482,53,529,1218,376,80,69,236,64,403,139,52,60,219,73,562,1216,undefined,undefined
09/12/2021,20,1332,608,1406,1567,754,910,83,120,98,2,49,239,na,296,na,307,225,104,681,503,582,na,137,601,660,296,98,381,365,512,235,undefined,na,na,1479,175,221,undefined,74,168,48,11,14,na,1619,22,773,150,58,405,67,262,124,undefined,317,155,280,375,na,227,1084,172,468,38,678,1053,304,39,56,233,25,452,112,34,21,237,36,504,874,undefined,undefined
09/12/2021,21,957,306,1275,1776,1005,916,58,61,68,6,57,207,na,333,na,250,203,103,649,533,651,na,137,478,627,251,78,529,221,448,250,undefined,na,na,1616,157,212,undefined,41,160,46,6,9,na,2137,23,649,103,77,274,64,265,72,undefined,264,119,275,168,na,184,953,202,454,50,1048,875,256,8,31,145,21,445,111,30,31,136,11,533,803,undefined,undefined
09/12/2021,22,605,203,1102,1146,1129,806,30,39,75,6,37,131,na,287,na,194,234,103,502,336,510,na,93,420,463,222,75,1190,551,466,207,undefined,na,na,1216,147,146,undefined,34,269,34,9,4,na,1479,14,460,107,92,166,49,167,52,undefined,177,132,279,134,na,159,821,199,366,29,542,473,172,1,18,121,15,392,96,25,13,98,6,449,693,undefined,undefined
09/12/2021,23,237,67,623,948,1052,527,21,31,36,1,11,80,na,215,na,136,124,76,228,178,414,na,79,273,388,147,44,899,800,381,89,undefined,na,na,858,72,81,undefined,26,79,16,12,9,na,1148,12,255,64,63,57,34,115,35,undefined,76,51,199,59,na,83,490,132,215,19,294,214,88,1,10,22,43,514,42,6,12,52,3,415,513,undefined,undefined
10/12/2021,0,102,48,358,304,366,221,5,6,12,na,12,25,na,61,na,57,49,15,127,104,299,na,62,139,150,91,29,112,30,204,44,undefined,na,na,364,48,35,undefined,14,51,12,6,3,na,412,14,161,33,57,19,22,107,22,undefined,43,17,112,53,na,72,244,117,110,8,164,113,41,0,6,12,37,66,23,na,1,23,4,162,182,undefined,undefined
10/12/2021,1,56,30,243,275,138,74,8,3,16,na,3,10,na,21,na,53,15,9,81,55,181,na,39,87,75,57,14,49,20,119,15,undefined,na,na,108,12,10,undefined,2,32,9,2,na,na,202,na,113,16,41,10,17,32,16,undefined,24,8,51,21,na,42,174,74,92,12,42,63,29,1,5,4,8,33,15,na,1,11,1,76,99,undefined,undefined
10/12/2021,2,77,239,108,287,43,61,13,1,3,na,na,na,na,14,na,14,6,5,49,34,78,na,13,45,45,44,5,21,9,73,6,undefined,na,na,70,26,5,undefined,1,12,2,na,na,na,163,6,63,10,35,7,12,18,6,undefined,12,12,67,16,na,13,86,36,70,17,30,36,9,0,0,1,5,29,14,1,na,7,4,65,82,undefined,undefined
10/12/2021,3,34,25,112,37,31,59,4,3,4,na,5,14,na,14,na,24,6,6,36,48,62,na,49,44,43,43,6,37,7,54,5,undefined,na,na,61,9,1,undefined,7,4,8,3,1,na,75,na,29,10,18,2,10,9,12,undefined,7,6,28,16,na,14,72,34,53,1,22,31,6,2,5,na,5,8,15,na,na,7,na,48,70,undefined,undefined
10/12/2021,4,16,15,72,52,52,36,12,1,4,na,2,6,na,17,na,15,18,3,12,20,34,na,14,25,32,28,2,45,8,28,12,undefined,na,na,37,8,12,undefined,na,5,3,1,1,na,90,na,34,8,13,8,3,4,9,undefined,14,6,21,9,na,13,43,25,18,14,18,24,8,0,1,1,7,10,na,na,1,8,na,25,33,undefined,undefined
10/12/2021,5,20,15,45,49,76,99,18,17,39,na,4,15,na,43,na,4,63,18,15,15,20,na,30,125,94,54,9,73,17,12,25,undefined,na,na,96,11,7,undefined,6,28,6,4,3,na,203,6,54,16,25,10,24,13,11,undefined,11,26,75,23,na,20,102,35,31,28,23,29,27,0,8,9,7,40,12,13,5,26,5,56,83,undefined,undefined
10/12/2021,6,99,39,110,122,182,359,93,83,118,4,19,70,na,117,na,89,171,64,21,26,64,na,122,334,295,158,35,150,73,44,31,undefined,na,na,442,43,na,undefined,34,58,49,23,10,na,446,19,147,55,107,15,82,46,11,undefined,39,151,227,64,na,59,294,70,123,59,61,60,89,22,28,24,21,138,40,108,21,77,22,123,244,undefined,undefined
10/12/2021,7,195,114,180,323,363,598,171,163,356,7,33,146,na,286,na,170,364,247,29,36,86,na,270,671,471,219,92,351,98,91,47,undefined,na,na,745,153,na,undefined,78,114,57,41,30,na,711,33,266,119,75,49,52,96,28,undefined,97,337,447,101,na,136,334,52,294,168,161,146,200,57,81,88,33,181,121,64,72,110,46,207,503,undefined,undefined
10/12/2021,8,494,294,251,725,510,1196,250,249,701,15,49,202,na,373,na,469,773,470,75,85,168,na,492,1094,587,327,148,597,121,133,92,undefined,na,na,1273,366,na,undefined,150,294,105,51,30,na,1419,62,538,153,104,107,89,206,56,undefined,187,700,780,191,na,268,531,106,403,271,383,305,325,114,178,160,62,381,270,83,175,186,83,575,911,undefined,undefined
10/12/2021,9,737,455,437,1011,572,897,191,186,517,8,30,146,na,290,na,645,603,385,105,119,198,na,379,1008,571,455,162,468,129,233,64,undefined,na,na,1124,298,na,undefined,143,301,112,90,42,na,1532,65,717,314,139,163,108,233,44,undefined,246,661,842,235,na,249,593,173,480,207,387,441,506,128,179,205,271,462,227,61,117,179,66,501,824,undefined,undefined
10/12/2021,10,1042,759,662,1519,764,756,135,188,302,1,34,135,na,309,na,872,582,315,173,152,339,na,251,827,725,501,171,654,149,256,83,undefined,na,na,1227,278,na,undefined,125,220,111,50,39,na,2029,55,802,226,172,271,148,211,44,undefined,245,472,643,314,na,376,725,292,528,173,482,610,478,135,292,189,80,409,192,57,104,144,51,465,906,undefined,undefined
10/12/2021,11,1479,1303,1007,2207,917,1113,93,259,329,7,40,177,na,410,na,1152,708,345,365,275,422,na,355,929,995,673,236,767,346,358,100,undefined,na,na,1476,355,na,undefined,206,283,120,110,48,na,2672,59,1156,320,188,388,147,353,81,undefined,368,549,652,422,na,330,843,291,746,187,690,761,551,164,299,188,116,543,240,83,128,147,66,673,1182,undefined,undefined
10/12/2021,12,1846,1811,1436,2399,1372,1672,123,415,585,24,67,324,na,508,na,1562,832,384,535,487,784,na,584,1108,1475,871,224,1072,476,644,152,undefined,na,na,2722,500,na,undefined,414,419,183,146,54,na,2982,82,1549,344,271,609,193,522,79,undefined,440,841,842,566,na,373,1174,320,932,274,953,1129,705,217,306,303,119,689,409,128,120,311,119,1001,1542,undefined,undefined
10/12/2021,13,2039,1697,1504,2585,1263,1446,129,288,435,16,55,280,na,418,na,1501,764,333,648,467,805,na,432,954,1450,840,274,1022,404,592,150,undefined,na,na,2406,480,na,undefined,246,296,220,203,38,na,3093,83,1482,370,306,510,192,524,103,undefined,476,734,786,619,na,362,1164,319,923,244,911,1310,758,198,283,310,66,659,254,98,121,228,60,734,1529,undefined,undefined
10/12/2021,14,1856,1713,1570,2469,1097,1410,118,269,358,16,30,305,na,431,na,1412,512,318,622,474,659,na,375,1019,1461,560,185,874,441,545,134,undefined,na,na,2236,405,na,undefined,179,345,168,145,26,na,2880,59,1467,298,208,553,178,472,109,undefined,402,531,716,585,na,329,1166,253,1043,153,821,1290,621,187,273,241,27,467,375,131,92,213,78,751,1508,undefined,undefined
10/12/2021,15,1953,1605,1600,2565,1354,1552,135,245,480,6,40,217,na,500,na,1294,481,368,584,466,653,na,388,1142,1555,517,158,1026,450,514,141,undefined,na,na,2440,403,41,undefined,183,288,158,138,46,na,2924,48,1399,287,191,442,203,581,107,undefined,357,643,800,634,na,387,1210,247,847,228,884,1396,594,178,319,228,22,577,315,132,177,222,107,933,1667,undefined,undefined
10/12/2021,16,1867,1531,1545,2635,1558,1895,189,353,658,15,52,251,na,611,na,1210,500,372,552,459,689,na,502,1424,1857,407,150,1097,532,531,140,undefined,na,na,2699,333,119,undefined,135,324,135,111,34,na,3157,54,1460,244,139,468,166,445,149,undefined,402,693,930,580,na,371,1367,241,875,233,994,1405,636,163,266,279,40,709,324,133,128,230,108,869,1623,undefined,undefined
10/12/2021,17,2410,1466,1863,2737,2007,2463,279,458,678,25,46,317,na,740,na,1151,630,479,715,570,886,na,613,1637,2097,458,167,1347,593,695,190,undefined,na,na,3673,535,142,undefined,185,384,156,93,61,na,3505,73,1487,248,162,470,176,637,230,undefined,504,942,1192,743,na,478,1514,277,862,240,1242,1695,642,328,242,228,141,1127,408,153,151,289,101,1068,1906,undefined,undefined
10/12/2021,18,2364,1263,1909,2518,2051,2225,438,329,379,10,76,474,na,739,na,1016,483,262,931,762,1018,na,377,1217,2111,440,157,1567,669,832,274,undefined,na,na,3829,447,211,undefined,149,348,108,38,21,na,3221,48,1414,248,115,481,138,652,186,undefined,558,668,876,729,na,449,1558,301,854,128,1169,1622,546,309,177,317,101,985,270,132,88,479,77,1101,1805,undefined,undefined
10/12/2021,19,2046,1195,1935,2191,1797,1811,320,254,187,14,79,410,na,650,na,995,357,193,1019,949,1078,na,300,849,1694,437,139,1441,564,883,384,undefined,na,na,3543,378,336,undefined,94,336,49,28,23,na,2769,52,1447,195,121,557,119,557,191,undefined,548,410,618,704,na,389,1585,267,717,101,1143,1426,558,252,110,347,44,906,191,116,93,343,90,875,1726,undefined,undefined
10/12/2021,20,2209,1266,2048,2021,1611,1506,160,241,113,2,103,407,na,565,na,515,304,102,1068,995,1087,na,189,681,1598,438,118,909,514,1020,418,undefined,na,na,3224,294,396,undefined,62,213,53,13,19,na,2659,39,1133,195,127,653,127,658,166,undefined,453,291,476,495,na,340,1450,280,725,79,1244,1521,479,197,111,225,36,791,208,68,36,309,53,861,1509,undefined,undefined
10/12/2021,21,1912,937,2105,2533,2084,1433,182,99,143,3,81,387,na,577,na,432,215,128,1065,934,1145,na,221,697,1370,268,108,1556,486,1116,467,undefined,na,na,3294,323,397,undefined,61,226,47,16,14,na,3075,22,1012,164,95,454,103,587,111,undefined,476,246,475,173,na,344,1453,327,769,63,1591,1404,443,25,65,224,33,932,187,43,25,245,32,925,1384,undefined,undefined
10/12/2021,22,1345,525,1870,2170,2143,1348,280,99,125,13,79,246,na,552,na,500,253,139,874,700,1106,na,232,631,1204,344,92,1662,835,1048,457,undefined,na,na,3011,347,350,undefined,65,294,49,12,7,na,2763,58,871,131,149,312,89,567,99,undefined,406,191,494,167,na,242,1190,360,728,35,1644,942,396,30,55,129,26,888,188,60,9,192,12,942,1276,undefined,undefined
10/12/2021,23,666,308,1380,1361,1413,1161,235,71,91,28,34,215,na,540,na,256,349,139,645,546,863,na,166,553,860,192,79,699,433,775,367,undefined,na,na,2261,442,231,undefined,46,160,25,7,11,na,1874,12,602,95,74,210,68,415,79,undefined,300,180,423,115,na,166,917,217,611,20,802,739,260,13,34,146,56,601,144,56,11,133,14,883,821,undefined,undefined
11/12/2021,0,329,159,838,762,742,771,37,25,37,na,14,116,na,322,na,148,115,56,358,313,763,na,74,319,468,156,41,244,133,649,167,undefined,na,na,1175,297,102,undefined,26,76,18,6,3,na,1040,15,398,81,78,85,39,362,43,undefined,138,77,232,65,na,112,477,167,447,17,408,443,119,9,14,32,49,341,91,58,30,45,9,557,445,undefined,undefined
11/12/2021,1,222,95,736,609,388,369,30,10,17,2,3,36,na,173,na,126,64,34,222,220,443,na,67,209,322,167,36,107,95,528,77,undefined,na,na,587,212,49,undefined,14,57,9,8,3,na,664,7,238,52,56,46,30,268,46,undefined,88,36,151,53,na,75,381,115,347,30,199,208,77,4,10,34,25,128,70,20,2,36,5,367,352,undefined,undefined
11/12/2021,2,96,78,387,365,159,178,10,4,35,na,10,16,na,98,na,45,18,6,141,124,347,na,53,133,121,117,22,77,38,309,18,undefined,na,na,182,177,19,undefined,2,19,6,3,3,na,342,3,114,26,46,11,14,145,11,undefined,116,17,110,22,na,51,226,83,191,13,135,99,44,2,9,3,34,57,53,8,na,13,2,168,248,undefined,undefined
11/12/2021,3,61,63,326,462,83,108,7,2,9,na,na,10,na,73,na,50,27,19,91,127,325,na,34,91,100,85,14,59,25,247,16,undefined,na,na,91,135,4,undefined,3,16,4,1,1,na,311,1,135,26,27,3,12,163,9,undefined,60,12,61,31,na,20,143,37,194,6,93,81,28,1,1,na,15,28,51,10,2,6,1,143,164,undefined,undefined
11/12/2021,4,49,13,202,98,63,71,16,1,6,na,2,5,na,48,na,25,19,9,24,28,73,na,12,48,117,52,5,38,7,101,7,undefined,na,na,63,16,1,undefined,3,7,6,na,1,na,160,na,88,12,26,4,10,25,19,undefined,69,17,50,17,na,33,77,47,71,11,41,44,18,0,0,3,18,27,41,3,na,9,1,88,109,undefined,undefined
11/12/2021,5,35,11,102,58,56,71,12,13,14,na,2,9,na,27,na,22,17,8,13,25,69,na,20,88,71,61,13,51,22,64,8,undefined,na,na,74,15,17,undefined,6,13,7,9,5,na,176,2,42,30,53,13,11,35,9,undefined,41,15,24,28,na,26,89,66,29,22,29,23,19,2,2,3,31,26,32,6,7,11,3,92,89,undefined,undefined
11/12/2021,6,67,16,90,103,125,136,38,25,24,na,4,23,na,55,na,52,70,18,20,21,83,na,40,165,248,123,42,73,37,58,14,undefined,na,na,192,35,na,undefined,22,19,15,17,14,na,239,3,77,48,61,4,31,15,8,undefined,24,27,74,48,na,37,135,70,110,37,68,39,75,15,8,8,9,34,32,40,7,28,18,97,128,undefined,undefined
11/12/2021,7,115,93,149,171,126,248,106,75,33,5,18,85,na,111,na,46,82,15,20,17,60,na,41,221,490,186,74,152,68,69,40,undefined,na,na,408,32,na,undefined,11,28,27,39,31,na,294,7,141,92,105,30,55,27,22,undefined,47,51,130,65,na,64,201,47,286,37,69,80,87,68,20,37,13,44,20,65,35,64,26,130,261,undefined,undefined
11/12/2021,8,426,218,177,425,293,401,164,149,56,5,29,125,na,233,na,168,155,47,47,33,108,na,103,313,954,326,153,317,132,96,34,undefined,na,na,710,81,na,undefined,29,75,38,34,28,na,615,12,334,178,132,97,80,67,30,undefined,89,92,203,101,na,108,345,76,285,84,na,175,160,147,75,97,17,173,62,31,74,138,54,219,424,undefined,undefined
11/12/2021,9,879,567,362,859,556,694,203,194,66,12,63,183,na,293,na,443,207,86,141,112,197,na,148,524,1489,525,237,703,198,228,73,undefined,na,na,1180,94,74,undefined,34,163,61,79,48,na,1236,26,668,271,170,280,124,146,99,undefined,196,155,351,237,na,199,624,137,425,66,232,360,430,257,182,180,28,258,67,71,132,153,104,324,727,undefined,undefined
11/12/2021,10,1455,1112,696,1520,825,1071,219,256,96,24,68,275,na,424,na,876,539,165,248,293,380,na,274,660,2326,762,314,985,302,424,108,undefined,na,na,1802,165,119,undefined,38,192,110,83,49,na,1943,30,1031,393,265,349,170,212,95,undefined,277,240,551,389,na,319,886,218,615,100,523,585,541,285,270,305,22,438,121,84,140,277,129,487,989,undefined,undefined
11/12/2021,11,1629,1830,1091,1959,1236,1368,254,349,110,11,86,298,na,604,na,1280,753,208,640,627,609,na,258,733,2737,978,343,1355,508,512,122,undefined,na,na,2172,199,157,undefined,60,328,109,144,71,na,2624,47,1510,549,268,402,189,309,114,undefined,405,233,562,479,na,333,1083,289,908,92,884,1043,664,479,350,337,70,549,137,138,143,303,98,797,1400,undefined,undefined
11/12/2021,12,2017,2097,1614,56,2430,1482,303,307,86,19,82,348,na,586,na,2038,840,186,942,870,929,na,248,821,2989,1042,322,2431,1002,772,208,undefined,na,na,2543,251,196,undefined,77,392,104,164,32,na,3379,45,1855,481,318,527,197,415,181,undefined,481,199,630,605,na,451,1301,278,1021,103,718,1918,840,705,474,311,102,870,184,133,158,269,97,1084,2042,undefined,undefined
11/12/2021,13,2390,2206,1987,2215,2249,1554,399,307,118,10,124,338,na,634,na,1735,746,341,1009,886,941,na,243,704,3320,1124,332,2224,992,707,156,undefined,na,na,3155,201,191,undefined,82,447,174,185,28,na,3684,37,1897,535,367,467,241,507,172,undefined,495,249,572,713,na,400,1526,298,1017,124,1683,1740,765,528,427,283,22,926,178,141,120,293,133,1079,1765,undefined,undefined
11/12/2021,14,2525,2446,1925,2941,1800,1616,479,350,165,21,133,382,na,680,na,1498,745,317,1069,910,994,na,313,837,3421,933,274,1595,804,814,170,undefined,na,na,3247,194,188,undefined,79,305,109,114,34,na,3394,61,2021,530,340,498,246,586,126,undefined,488,249,562,636,na,433,1458,350,1097,133,1480,1828,743,483,355,269,54,951,211,226,78,272,125,1025,1808,undefined,undefined
11/12/2021,15,2586,2467,1948,3099,2436,1874,1299,304,124,18,125,398,na,807,na,1379,585,231,1034,836,956,na,277,833,3274,831,233,2260,1927,917,213,undefined,na,na,3351,179,230,undefined,100,310,133,139,33,na,3372,52,1990,449,340,491,198,549,219,undefined,504,218,574,729,na,404,1429,273,1033,108,1535,2037,683,456,354,270,60,931,217,118,78,306,100,1069,1919,undefined,undefined
11/12/2021,16,2244,2508,1933,2992,2427,1797,2140,313,102,14,118,484,na,618,na,1430,422,204,887,543,939,na,307,864,3019,559,176,2071,2089,821,267,undefined,na,na,3819,205,210,undefined,89,339,88,68,27,na,3223,35,1852,337,182,463,192,500,160,undefined,464,239,616,726,na,425,1519,330,961,60,1699,1970,603,382,246,225,106,998,210,118,73,377,104,1059,1947,undefined,undefined
11/12/2021,17,2419,2181,1989,2745,2411,1962,1511,253,108,9,160,449,na,678,na,1045,414,167,993,807,1107,na,336,944,2992,420,150,1926,1718,903,276,undefined,na,na,4216,251,233,undefined,89,311,86,37,36,na,3163,47,1552,279,135,498,157,500,160,undefined,541,250,618,737,na,378,1485,306,880,63,1463,1803,650,304,192,265,159,1318,186,125,90,334,89,1059,1828,undefined,undefined
11/12/2021,18,2615,1847,1982,2584,2311,1799,491,325,138,24,122,495,na,674,na,864,396,161,1109,1072,1243,na,269,915,2844,455,145,1862,692,907,448,undefined,na,na,4478,238,333,undefined,88,318,68,7,14,na,3048,57,1465,214,117,572,186,575,260,undefined,575,235,559,772,na,328,1581,344,868,66,1591,1662,655,288,118,286,83,1252,149,124,62,436,65,1006,1681,undefined,undefined
11/12/2021,19,2431,1484,2246,2579,2242,1681,364,188,96,15,194,609,na,728,na,539,340,115,1230,1041,1227,na,246,667,1961,478,181,1389,839,1022,638,undefined,na,na,4712,280,541,undefined,103,300,90,15,20,na,3174,55,1440,222,127,609,144,666,262,undefined,573,181,429,702,na,403,1476,308,838,39,1718,1705,534,246,91,320,109,1248,141,93,54,426,53,1064,1562,undefined,undefined
11/12/2021,20,2129,1653,2257,2873,2486,1651,182,119,81,12,182,560,na,790,na,577,403,104,1109,966,1160,na,238,649,1782,390,113,844,806,934,623,undefined,na,na,4874,251,624,undefined,67,228,50,5,3,na,3329,22,1344,177,137,682,168,645,224,undefined,530,158,380,521,na,361,1306,299,982,40,2117,1714,670,147,89,273,25,1426,179,88,50,364,60,1146,1691,undefined,undefined
11/12/2021,21,2066,1384,2228,3356,2824,1591,91,144,69,4,132,513,na,802,na,544,175,100,1240,821,1262,na,184,545,1487,368,140,1714,971,1108,697,undefined,na,na,4493,294,740,undefined,31,150,31,10,5,na,3782,40,1097,217,93,506,103,616,136,undefined,500,190,468,206,na,334,1227,387,778,32,3030,1460,571,29,85,232,24,1873,237,6,29,266,20,1269,1610,undefined,undefined
11/12/2021,22,1491,798,1964,2527,2317,1385,77,118,72,17,65,291,na,549,na,462,274,135,1029,976,1185,na,148,557,1083,311,119,972,654,1078,698,undefined,na,na,3782,358,495,undefined,39,402,34,6,5,na,2713,43,842,179,100,362,93,588,99,undefined,278,114,329,196,na,220,1148,391,819,24,2156,1364,416,16,58,138,16,1410,221,na,20,184,22,1142,1276,undefined,undefined
11/12/2021,23,726,311,1457,1923,1481,1052,37,63,70,5,62,209,na,527,na,328,162,78,737,513,898,na,100,536,933,201,80,445,339,892,470,undefined,na,na,2306,376,310,undefined,38,124,27,4,3,na,1736,25,516,114,106,200,79,600,65,undefined,296,118,288,154,na,175,783,261,583,21,856,737,283,6,17,36,26,508,169,na,4,129,16,736,934,undefined,undefined
12/12/2021,0,370,163,1105,1126,732,706,20,20,17,na,17,107,na,294,na,176,78,53,540,302,722,na,103,286,540,146,46,229,133,532,218,undefined,na,na,1353,300,163,undefined,17,63,13,7,5,na,965,18,434,67,97,53,43,377,42,undefined,229,50,185,116,na,97,581,207,441,9,385,488,108,6,17,14,33,287,109,na,6,74,11,480,494,undefined,undefined
12/12/2021,1,142,91,728,807,341,346,19,14,19,na,7,37,na,147,na,108,64,29,287,223,544,na,78,194,401,128,30,118,53,381,60,undefined,na,na,584,228,82,undefined,9,72,12,1,1,na,646,14,211,47,91,29,21,291,30,undefined,189,34,148,77,na,69,343,152,295,9,191,327,86,7,5,13,49,118,113,na,1,31,5,303,386,undefined,undefined
12/12/2021,2,112,88,499,535,185,219,10,5,13,na,2,24,na,138,na,80,47,24,147,111,409,na,75,166,199,98,12,74,50,371,17,undefined,na,na,270,258,14,undefined,5,39,3,3,1,na,363,2,156,29,81,13,11,170,25,undefined,185,34,114,48,na,43,299,81,237,2,140,243,57,8,6,4,6,95,126,na,1,16,na,230,255,undefined,undefined
12/12/2021,3,75,78,585,543,128,133,5,2,15,1,5,22,na,84,na,65,27,11,118,113,415,na,43,130,111,102,22,92,24,343,18,undefined,na,na,478,217,14,undefined,na,22,3,4,4,na,325,4,155,31,52,14,15,190,24,undefined,98,9,122,53,na,47,220,99,323,1,103,124,45,2,4,5,15,44,200,na,2,15,8,250,310,undefined,undefined
12/12/2021,4,67,29,279,312,93,79,92,2,20,na,2,14,na,77,na,32,24,5,60,64,195,na,26,134,121,45,12,69,40,140,11,undefined,na,na,168,45,4,undefined,na,16,5,na,na,na,221,1,83,22,35,6,15,93,19,undefined,54,na,46,22,na,31,145,92,107,na,80,66,29,1,1,2,8,28,30,na,na,7,1,192,171,undefined,undefined
12/12/2021,5,37,30,186,299,132,103,534,10,15,na,1,10,na,107,na,36,46,5,38,23,82,na,32,67,189,56,8,199,111,102,20,undefined,na,na,248,33,18,undefined,1,18,3,1,na,na,285,3,99,11,31,5,12,40,14,undefined,45,na,41,26,na,53,119,45,38,1,97,77,22,3,3,2,2,70,23,52,2,5,8,269,179,undefined,undefined
12/12/2021,6,51,52,127,208,352,121,666,22,32,1,6,33,na,77,na,101,73,20,18,16,63,na,33,102,186,68,17,922,197,67,163,undefined,na,na,391,42,na,undefined,6,31,6,5,4,na,391,3,138,30,47,13,23,19,13,undefined,19,na,44,50,na,56,108,40,88,7,108,97,66,23,15,17,2,423,33,177,4,23,13,341,270,undefined,undefined
12/12/2021,7,167,69,166,287,765,200,471,86,37,na,24,101,na,102,na,60,76,22,30,14,54,na,48,170,417,144,50,2131,68,61,242,undefined,na,na,414,28,na,undefined,21,33,21,13,11,na,601,13,200,72,50,26,26,35,20,undefined,48,na,130,71,na,51,182,59,202,23,152,106,154,66,30,23,25,744,34,42,14,75,34,198,288,undefined,undefined
12/12/2021,8,410,175,230,467,748,373,3801,111,47,9,45,150,na,220,na,134,116,38,35,50,108,na,101,255,900,246,90,1368,4480,99,266,undefined,na,na,826,58,na,undefined,20,67,23,18,11,na,779,10,269,155,96,71,64,61,26,undefined,60,na,157,134,na,122,286,92,306,23,221,170,172,113,86,49,18,174,54,101,49,106,64,314,398,undefined,undefined
12/12/2021,9,774,501,390,876,1136,703,2694,213,69,6,59,297,na,344,na,343,212,50,109,67,182,na,212,422,1507,511,166,1587,2737,247,305,undefined,na,na,1502,63,na,undefined,28,106,25,28,21,na,1590,28,573,238,193,225,125,133,46,undefined,159,na,273,199,na,230,541,158,343,46,411,364,336,165,201,123,13,394,72,191,88,241,119,438,719,undefined,undefined
12/12/2021,10,1253,1273,648,1617,1475,1112,636,304,85,7,86,519,na,417,na,716,363,95,294,215,354,na,231,717,2342,778,283,1418,352,341,257,undefined,na,na,2507,116,na,undefined,35,163,38,63,25,na,2130,36,1014,437,325,397,184,295,60,undefined,287,na,464,325,na,275,830,216,608,61,690,654,539,271,292,220,8,884,152,256,101,360,136,707,1123,undefined,undefined
12/12/2021,11,1855,1790,1106,2224,1673,1462,961,332,109,24,114,576,na,614,na,1132,336,148,528,371,528,na,270,671,3008,1013,422,1538,656,521,390,undefined,na,na,3042,152,na,undefined,74,334,34,60,30,na,2766,51,1338,516,337,581,242,382,83,undefined,351,na,566,369,na,311,1137,207,842,65,932,1073,610,270,391,209,22,840,197,213,135,362,138,892,1399,undefined,undefined
12/12/2021,12,2737,1975,1784,2847,2328,1856,514,403,69,8,110,467,na,751,na,1327,421,170,1000,661,724,na,296,858,3210,1145,379,2296,1013,714,317,undefined,na,na,3515,142,na,undefined,75,652,48,70,40,na,3236,46,1636,582,449,640,249,499,119,undefined,489,na,597,457,na,415,1288,325,1218,72,1176,1700,532,261,347,257,27,703,212,203,71,335,116,961,1673,undefined,undefined
12/12/2021,13,3107,2110,1887,2929,2033,1779,240,368,103,12,109,557,na,553,na,1359,386,124,1092,579,783,na,230,804,3499,975,410,2034,655,734,349,undefined,na,na,3526,126,na,undefined,63,803,88,87,52,na,3216,47,1836,502,416,653,246,484,141,undefined,560,na,524,504,na,378,1358,302,1050,74,1112,1621,532,325,343,262,25,732,190,107,79,329,106,961,1766,undefined,undefined
12/12/2021,14,3101,2391,1963,3002,2139,1626,170,403,100,7,83,439,na,689,na,1398,302,151,936,366,765,na,252,857,3560,823,335,1975,699,682,284,undefined,na,na,3669,136,na,undefined,74,651,56,117,67,na,3205,52,1784,436,331,774,239,500,163,undefined,467,na,569,598,na,338,1295,302,919,66,1300,1816,561,364,273,258,20,788,191,127,90,322,114,894,1583,undefined,undefined
12/12/2021,15,3204,2447,1931,3000,2322,1830,399,347,64,5,90,314,na,627,na,1176,323,147,952,361,813,na,229,825,2999,752,267,2075,608,701,332,undefined,na,na,3395,163,77,undefined,64,774,83,108,68,na,3274,36,1533,432,286,667,222,524,151,undefined,444,na,521,558,na,428,1299,258,967,72,1065,1929,511,338,239,252,41,669,148,145,91,285,104,890,1751,undefined,undefined
12/12/2021,16,2923,1907,1853,2521,2161,1556,205,314,105,9,86,396,na,559,na,1063,224,91,838,270,769,na,173,777,2938,528,201,2507,616,605,333,undefined,na,na,3332,119,189,undefined,69,290,94,108,68,na,2886,60,1416,367,202,508,162,394,149,undefined,438,na,513,540,na,348,1268,281,650,68,1006,1568,460,328,184,231,159,638,115,114,89,248,93,914,1460,undefined,undefined
12/12/2021,17,2769,1573,1923,2277,1892,1464,142,253,76,8,110,293,na,539,na,676,295,103,900,401,686,na,222,857,2462,380,158,1320,536,702,347,undefined,na,na,3200,161,178,undefined,52,205,73,70,49,na,2472,50,1470,228,175,674,157,389,194,undefined,450,na,522,568,na,408,1209,237,559,43,1200,1709,462,230,109,248,221,594,92,70,80,275,85,725,1326,undefined,undefined
12/12/2021,18,2436,990,1795,1711,1459,1216,187,249,106,12,126,446,na,495,na,422,242,82,945,499,813,na,142,708,1899,348,113,872,461,655,415,undefined,na,na,3090,127,249,undefined,52,203,54,48,22,na,2114,47,1171,154,113,554,113,370,170,undefined,382,na,391,572,na,335,1305,215,469,54,843,1585,369,206,52,350,230,594,71,71,81,304,82,739,1289,undefined,undefined
12/12/2021,19,1865,877,1667,1643,1609,1165,205,194,63,2,119,463,na,475,na,310,225,55,900,456,703,na,167,575,1236,390,118,1213,675,639,476,undefined,na,na,3030,112,374,undefined,27,207,43,18,11,na,2087,29,996,182,113,396,128,389,183,undefined,384,na,285,491,na,305,1212,202,440,39,1051,1302,376,185,58,347,96,673,87,61,54,342,51,715,1251,undefined,undefined
12/12/2021,20,1826,851,1625,1870,1657,999,210,159,36,8,226,583,na,539,na,312,158,47,861,550,667,na,134,503,993,334,73,835,783,643,563,undefined,na,na,3279,92,391,undefined,25,143,39,9,17,na,2408,35,824,125,109,430,81,402,185,undefined,324,na,289,345,na,244,1134,161,400,36,1355,1268,293,121,43,243,17,749,107,57,43,415,37,698,1284,undefined,undefined
12/12/2021,21,1488,682,1481,2260,1902,857,132,109,54,6,132,415,na,527,na,302,143,40,806,447,722,na,139,467,829,248,85,763,665,546,538,undefined,na,na,2749,79,353,undefined,19,108,49,11,10,na,2910,25,634,124,133,323,124,285,119,undefined,259,na,213,229,na,285,1058,213,490,24,1584,1143,242,13,41,215,22,1047,52,3,10,345,24,698,991,undefined,undefined
12/12/2021,22,723,287,1405,1377,1249,660,36,61,35,na,104,302,na,234,na,150,153,46,615,339,521,na,71,364,515,243,76,525,413,440,428,undefined,na,na,1623,83,199,undefined,20,261,39,5,13,na,1775,19,499,128,123,171,59,230,82,undefined,214,na,200,173,na,182,847,167,285,18,824,756,164,1,24,141,40,651,56,na,9,184,27,526,696,undefined,undefined
12/12/2021,23,259,101,731,610,599,428,46,36,13,4,37,132,na,185,na,97,66,17,263,289,406,na,65,212,243,187,37,180,162,328,167,undefined,na,na,719,33,122,undefined,13,28,12,na,6,na,713,17,225,62,86,70,66,101,54,undefined,110,na,141,88,na,107,508,124,202,7,220,345,79,8,6,15,31,327,10,na,5,84,5,305,402,undefined,undefined
13/12/2021,0,69,66,376,327,319,211,23,16,13,1,20,56,na,88,na,33,31,11,154,339,217,na,25,97,113,86,24,114,52,191,40,undefined,na,na,398,33,47,undefined,4,19,8,3,4,na,329,na,151,34,69,13,24,51,29,undefined,43,na,74,65,na,79,291,106,126,9,65,198,20,2,6,13,12,57,3,na,5,53,8,155,212,undefined,undefined
13/12/2021,1,52,25,225,78,58,55,12,3,7,na,4,13,na,20,na,21,11,2,82,133,92,na,8,53,74,60,15,40,17,105,26,undefined,na,na,82,1,5,undefined,na,6,7,4,3,na,112,1,61,19,50,9,18,49,10,undefined,14,na,44,54,na,59,204,36,81,6,14,84,12,1,3,8,12,8,13,na,1,16,na,36,73,undefined,undefined
13/12/2021,2,36,13,140,40,49,47,6,na,3,na,5,23,na,30,na,10,2,5,56,54,91,na,25,42,34,68,10,24,4,152,4,undefined,na,na,54,10,1,undefined,na,11,8,na,4,na,57,2,79,21,53,3,26,23,17,undefined,15,na,80,9,na,33,184,41,63,6,13,58,7,3,5,6,6,6,18,na,1,13,6,52,63,undefined,undefined
13/12/2021,3,14,8,90,31,36,15,4,na,5,na,5,6,na,7,na,11,16,5,23,76,55,na,8,57,37,38,6,25,6,82,3,undefined,na,na,29,4,1,undefined,1,1,2,na,na,na,45,na,41,17,32,na,13,14,4,undefined,8,na,20,8,na,13,71,16,30,na,16,25,3,0,1,na,1,1,2,na,na,6,2,34,20,undefined,undefined
13/12/2021,4,23,11,88,46,64,32,4,4,2,na,2,7,na,7,na,14,6,5,35,273,89,na,5,27,40,43,6,64,6,60,4,undefined,na,na,14,4,11,undefined,4,3,4,na,2,na,70,1,37,10,32,8,8,11,6,undefined,5,na,17,10,na,15,49,12,28,1,11,25,15,0,5,7,31,15,8,na,na,7,na,18,45,undefined,undefined
13/12/2021,5,27,11,74,59,72,112,20,26,24,2,9,25,na,64,na,21,55,14,14,99,76,na,19,100,111,32,10,85,26,60,9,undefined,na,na,86,13,9,undefined,2,31,12,4,2,na,179,6,78,12,23,4,22,21,10,undefined,10,na,92,20,na,19,91,21,29,26,27,15,36,5,17,6,6,39,14,13,4,30,7,45,83,undefined,undefined
13/12/2021,6,119,41,140,150,228,367,121,64,106,na,22,98,na,114,na,77,191,74,27,22,82,na,91,393,316,114,20,225,80,78,14,undefined,na,na,444,26,na,undefined,35,49,37,9,8,na,408,14,156,29,72,15,98,25,21,undefined,29,na,227,76,na,69,280,64,98,54,56,75,105,75,23,23,16,174,39,108,21,73,24,97,241,undefined,undefined
13/12/2021,7,210,146,203,307,323,576,207,185,314,8,32,159,na,258,na,186,366,235,38,29,112,na,234,660,645,120,54,384,91,102,36,undefined,na,na,710,101,na,undefined,57,108,59,30,29,na,604,40,270,84,61,54,64,80,22,undefined,76,na,477,143,na,114,359,70,266,143,137,145,177,139,120,64,31,193,113,82,47,129,53,223,545,undefined,undefined
13/12/2021,8,441,284,349,582,636,1219,296,238,751,20,45,228,na,404,na,469,878,605,77,78,181,na,486,1160,668,202,74,660,123,126,75,undefined,na,na,1463,271,na,undefined,172,273,127,110,69,na,1341,53,504,106,88,104,87,262,69,undefined,191,na,769,236,na,260,576,99,347,284,372,335,352,216,255,183,48,444,322,156,135,231,72,422,936,undefined,undefined
13/12/2021,9,746,499,454,898,615,754,156,185,386,15,29,139,na,250,na,577,556,327,105,90,172,na,326,770,603,259,77,615,119,182,50,undefined,na,na,903,220,75,undefined,142,175,111,164,67,na,1370,53,610,140,89,225,79,186,44,undefined,199,na,579,259,na,247,561,117,451,259,344,373,436,205,183,191,131,284,188,89,146,135,43,363,842,undefined,undefined
13/12/2021,10,1180,864,582,1303,1068,705,79,149,170,6,25,101,na,206,na,792,526,313,174,110,294,na,266,737,638,326,80,1074,200,217,66,undefined,na,na,917,214,104,undefined,144,190,127,157,79,na,1840,30,815,147,118,338,104,193,40,undefined,209,na,459,404,na,296,652,203,569,184,324,495,465,122,156,175,124,214,132,192,129,121,39,425,854,undefined,undefined
13/12/2021,11,1688,1058,800,1704,827,813,59,165,207,9,38,128,na,256,na,1031,476,282,336,154,353,na,247,778,714,355,93,826,211,296,94,undefined,na,na,1027,258,127,undefined,162,238,122,173,90,na,2041,54,1027,156,115,398,127,292,55,undefined,274,na,575,387,na,293,796,149,610,161,449,648,393,206,180,212,220,220,161,62,112,120,59,500,974,undefined,undefined
13/12/2021,12,2026,1453,1256,2285,1549,1113,201,246,370,12,35,201,na,308,na,1379,696,314,532,253,569,na,382,885,893,507,117,1366,354,409,159,undefined,na,na,1660,391,164,undefined,333,394,129,176,103,na,2624,78,1176,162,126,452,173,337,61,undefined,422,na,634,525,na,421,1009,212,900,212,568,977,569,381,242,313,126,273,209,97,151,188,72,629,1271,undefined,undefined
13/12/2021,13,2076,1434,1409,2363,999,1080,81,226,315,20,26,159,na,284,na,1181,772,306,565,234,548,na,323,859,1067,421,139,1097,312,385,158,undefined,na,na,1539,296,181,undefined,312,303,155,216,83,na,2349,85,1233,209,90,420,144,481,105,undefined,511,na,628,555,na,320,1065,243,758,199,469,1056,639,408,303,288,46,292,195,110,141,129,80,530,1243,undefined,undefined
13/12/2021,14,1749,1164,1250,1934,1245,1054,94,201,219,7,32,144,na,336,na,1061,497,208,509,191,478,na,231,857,1024,286,111,899,223,388,114,undefined,na,na,1269,294,118,undefined,181,194,145,181,86,na,2147,64,1238,172,74,385,116,373,90,undefined,347,na,521,492,na,294,948,218,684,205,466,986,474,347,159,227,53,321,154,118,114,134,58,589,1244,undefined,undefined
13/12/2021,15,1763,1120,1254,1953,1007,1048,137,198,308,8,16,167,na,349,na,857,461,302,459,226,476,na,235,1008,829,350,74,873,229,370,109,undefined,na,na,1207,240,120,undefined,116,173,93,170,57,na,2151,44,976,130,77,321,96,358,106,undefined,270,na,561,555,na,336,908,228,626,175,511,1059,390,243,137,245,17,282,143,88,140,169,84,558,1080,undefined,undefined
13/12/2021,16,1567,1018,1201,1714,1068,1137,133,200,476,18,28,162,na,349,na,788,449,348,452,181,420,na,294,1149,1026,318,103,762,225,352,112,undefined,na,na,1347,246,104,undefined,104,202,129,211,77,na,2081,33,1114,158,111,381,113,286,131,undefined,278,na,602,569,na,321,1056,195,492,221,519,1127,429,238,120,230,23,334,185,104,98,149,119,608,1271,undefined,undefined
13/12/2021,17,1592,993,1445,1800,1287,1894,265,266,688,14,76,262,na,542,na,751,501,474,532,206,543,na,441,1600,1100,381,146,1007,335,434,145,undefined,na,na,2205,315,140,undefined,120,235,157,217,71,na,2430,54,1143,295,130,365,149,430,184,undefined,368,na,803,471,na,414,1402,207,481,272,662,1243,475,278,158,302,113,503,289,110,104,275,187,764,1666,undefined,undefined
13/12/2021,18,1489,774,1467,1629,1322,1413,221,256,289,18,95,336,na,442,na,433,290,237,643,319,639,na,295,1035,1026,470,219,902,502,422,247,undefined,na,na,2387,205,194,undefined,83,137,94,150,29,na,2070,44,1160,411,190,453,204,362,211,undefined,389,na,509,645,na,385,1417,233,450,127,575,1277,367,220,74,261,165,433,135,88,91,297,147,630,1358,undefined,undefined
13/12/2021,19,1126,480,1502,1254,1035,973,147,159,97,6,120,411,na,295,na,251,141,92,721,381,593,na,180,568,633,428,220,957,455,455,264,undefined,na,na,1890,104,256,undefined,52,133,64,81,19,na,1544,30,806,390,237,402,219,316,198,undefined,338,na,332,584,na,342,1186,201,374,95,550,1207,313,161,45,269,27,421,99,54,77,381,84,573,1133,undefined,undefined
13/12/2021,20,972,442,1399,1243,1011,841,100,163,51,8,60,270,na,240,na,166,164,72,606,335,507,na,91,447,331,277,149,398,309,374,281,undefined,na,na,1792,98,338,undefined,44,102,56,53,9,na,1458,24,692,251,231,401,144,208,197,undefined,252,na,243,392,na,217,880,181,308,67,689,837,279,91,35,204,15,460,77,18,57,278,46,496,929,undefined,undefined
13/12/2021,21,711,358,1164,1230,1255,771,76,58,41,11,68,282,na,272,na,143,127,44,518,248,368,na,92,378,296,223,130,806,305,349,335,undefined,na,na,1448,78,301,undefined,16,77,41,40,8,na,1668,13,483,181,165,276,102,151,99,undefined,219,na,206,183,na,181,793,167,343,59,903,728,195,12,20,168,9,513,54,10,18,206,17,464,728,undefined,undefined
13/12/2021,22,336,184,782,642,965,502,46,42,58,4,36,126,na,180,na,119,66,48,277,157,275,na,63,282,229,142,41,579,418,224,194,undefined,na,na,1101,53,185,undefined,18,58,41,32,6,na,1118,16,351,90,97,147,62,96,81,undefined,150,na,200,97,na,112,620,165,278,9,475,452,115,2,25,46,2,305,49,3,7,92,6,380,521,undefined,undefined
13/12/2021,23,111,83,494,300,361,353,30,12,31,na,13,71,na,165,na,63,59,17,175,64,200,na,39,212,120,97,23,115,80,157,70,undefined,na,na,441,30,105,undefined,14,19,11,5,3,na,485,5,170,29,61,54,30,66,39,undefined,77,na,112,83,na,69,323,88,129,9,146,227,47,7,3,15,16,116,14,na,2,25,4,225,272,undefined,undefined
14/12/2021,0,51,26,269,111,120,164,18,13,9,3,18,36,na,48,na,32,18,10,78,19,97,na,19,87,49,65,9,41,17,72,38,undefined,na,na,196,8,29,undefined,7,11,5,2,na,na,149,7,93,20,43,11,37,43,14,undefined,23,na,46,39,na,57,159,41,76,4,65,103,19,2,3,1,6,31,19,na,1,22,3,63,136,undefined,undefined
14/12/2021,1,28,30,121,56,75,31,12,2,6,na,2,18,na,14,na,15,10,1,43,14,96,na,7,51,26,60,12,26,27,63,9,undefined,na,na,56,6,16,undefined,4,5,4,na,na,na,142,2,53,12,55,2,10,24,21,undefined,22,na,63,24,na,22,110,26,41,5,24,45,14,0,0,9,na,13,35,na,na,12,1,34,122,undefined,undefined
14/12/2021,2,16,9,54,22,22,21,5,2,2,na,1,4,na,13,na,9,6,4,20,4,32,na,7,42,19,22,5,14,2,20,1,undefined,na,na,29,4,3,undefined,1,2,1,na,na,na,89,5,33,6,48,7,9,8,12,undefined,2,na,29,9,na,14,73,20,31,1,7,37,11,0,4,na,2,12,7,na,na,5,na,20,46,undefined,undefined
14/12/2021,3,11,8,17,19,32,36,3,1,7,na,2,6,na,16,na,9,8,3,11,1,29,na,23,27,32,27,1,33,6,7,3,undefined,na,na,15,2,1,undefined,4,2,3,na,na,na,38,na,47,5,14,na,21,9,4,undefined,8,na,19,3,na,7,44,11,26,3,24,16,0,0,4,na,na,6,9,na,na,7,2,14,38,undefined,undefined
14/12/2021,4,9,7,40,27,54,34,8,na,5,na,1,6,na,23,na,1,22,1,7,10,23,na,10,37,22,48,9,45,4,14,9,undefined,na,na,38,8,9,undefined,na,na,3,na,na,na,64,3,28,10,22,8,5,5,5,undefined,2,na,13,7,na,10,46,11,19,1,9,16,3,0,0,4,19,2,5,na,1,7,1,25,36,undefined,undefined
14/12/2021,5,21,9,42,57,85,114,37,20,26,1,8,24,na,58,na,18,48,14,12,4,43,na,24,120,92,55,8,80,15,11,8,undefined,na,na,108,19,5,undefined,2,20,11,10,3,na,240,10,89,14,28,11,13,11,10,undefined,12,na,73,15,na,16,99,35,29,24,22,23,32,6,7,12,5,38,10,15,4,24,6,56,94,undefined,undefined
14/12/2021,6,102,58,114,160,251,402,136,83,133,7,22,94,na,154,na,63,159,73,31,19,55,na,90,347,279,142,24,234,69,33,32,undefined,na,na,527,54,na,undefined,28,53,51,6,4,na,445,15,151,44,73,15,90,28,15,undefined,28,na,243,68,na,65,305,79,116,71,76,54,91,67,27,17,7,91,42,88,23,104,43,159,310,undefined,undefined
14/12/2021,7,191,144,197,376,406,701,263,212,485,8,39,157,na,284,na,210,401,267,29,30,105,na,255,776,606,163,88,554,106,89,63,undefined,na,na,854,123,na,undefined,64,136,54,21,24,na,805,31,301,115,67,56,49,102,30,undefined,76,na,472,164,na,156,365,88,381,138,207,146,249,130,55,93,43,197,177,104,57,155,67,282,568,undefined,undefined
14/12/2021,8,383,278,350,689,698,1595,313,300,1040,16,41,198,na,488,na,492,877,729,76,68,203,na,497,1531,770,325,110,706,135,116,71,undefined,na,na,1666,311,na,undefined,169,326,143,70,44,na,1553,58,585,159,108,154,79,244,90,undefined,203,na,900,306,na,309,668,121,416,324,414,362,454,242,159,142,63,355,453,90,148,236,101,640,1155,undefined,undefined
14/12/2021,9,621,451,431,897,547,835,188,200,525,10,37,164,na,295,na,643,588,378,116,81,201,na,276,929,761,369,130,522,144,155,94,undefined,na,na,987,247,93,undefined,154,233,129,82,36,na,1567,63,699,206,103,238,115,219,68,undefined,225,na,610,249,na,272,625,170,484,309,333,383,463,316,195,180,115,355,208,76,131,153,65,426,845,undefined,undefined
14/12/2021,10,980,798,636,1354,630,681,132,206,239,7,27,161,na,272,na,952,472,320,188,153,326,na,205,739,708,458,149,553,196,233,102,undefined,na,na,938,191,109,undefined,131,225,139,176,68,na,1842,56,810,208,90,360,109,184,79,undefined,212,na,562,375,na,318,722,189,545,272,384,523,547,320,182,220,107,393,199,57,127,131,57,478,904,undefined,undefined
14/12/2021,11,1569,1190,977,1888,899,875,205,220,317,8,85,253,na,361,na,1251,530,295,362,236,377,na,308,712,973,603,180,912,300,356,98,undefined,na,na,1195,273,112,undefined,199,296,158,198,61,na,2439,51,1080,258,195,446,175,292,105,undefined,255,na,541,477,na,315,911,170,648,258,491,764,474,323,219,197,90,359,234,73,131,248,109,562,1224,undefined,undefined
14/12/2021,12,2115,1628,1479,2546,1250,1285,155,338,471,18,62,283,na,413,na,1524,969,326,529,436,675,na,583,1012,1215,891,234,1018,378,516,191,undefined,na,na,2178,482,190,undefined,351,450,172,216,62,na,2775,113,1551,364,260,556,148,527,115,undefined,493,na,736,538,na,375,1196,232,938,387,715,1093,737,500,337,352,109,467,351,75,126,284,67,728,1548,undefined,undefined
14/12/2021,13,2411,1897,1533,2611,1073,1207,89,302,437,14,65,234,na,380,na,1696,847,361,603,376,747,na,458,947,1166,619,236,862,358,556,179,undefined,na,na,1949,351,171,undefined,392,321,202,185,82,na,2876,112,1702,425,233,551,178,630,155,undefined,499,na,684,616,na,415,1236,293,1094,280,790,1282,724,494,287,308,55,435,297,91,120,225,66,805,1528,undefined,undefined
14/12/2021,14,2273,1586,1517,2458,1129,1144,79,245,319,2,35,225,na,389,na,1427,569,356,563,272,654,na,347,954,1232,441,143,976,432,444,126,undefined,na,na,1686,337,157,undefined,213,281,171,219,86,na,2699,92,1570,283,189,440,195,460,117,undefined,461,na,592,574,na,382,1075,219,862,254,797,1267,575,417,251,230,30,446,266,132,148,168,165,704,1433,undefined,undefined
14/12/2021,15,2196,1454,1332,2493,1216,1353,73,251,387,8,32,239,na,430,na,1193,491,340,477,244,604,na,327,1015,1208,260,138,1037,355,479,144,undefined,na,na,1703,259,129,undefined,139,295,128,183,83,na,2687,59,1383,254,147,459,139,370,114,undefined,393,na,671,582,na,375,1160,198,842,294,653,1355,542,310,195,233,49,391,276,83,176,205,100,751,1472,undefined,undefined
14/12/2021,16,2025,1290,1493,2158,1201,1589,128,273,699,12,58,233,na,526,na,1070,508,444,504,248,523,na,429,1426,1163,258,121,882,381,347,131,undefined,na,na,1800,270,121,undefined,147,233,145,206,78,na,2585,51,1570,164,112,425,119,343,162,undefined,406,na,763,636,na,366,1238,207,545,263,701,1500,543,287,183,266,59,497,329,75,114,234,118,764,1596,undefined,undefined
14/12/2021,17,2145,1363,1622,2183,1540,2207,333,379,937,13,82,360,na,628,na,1014,682,587,524,344,739,na,601,1914,1357,353,154,1104,486,504,164,undefined,na,na,2655,342,127,undefined,162,308,169,182,73,na,3022,96,1602,225,142,488,123,426,219,undefined,437,na,1016,811,na,470,1554,222,654,293,1039,1507,703,340,221,321,76,716,401,111,112,315,188,1009,2082,undefined,undefined
14/12/2021,18,1930,927,1652,2005,1364,1661,288,319,371,16,92,408,na,525,na,678,395,294,732,472,799,na,313,1161,1179,355,140,1060,608,496,201,undefined,na,na,2529,243,176,undefined,144,217,106,131,38,na,2453,48,1196,216,119,597,146,387,237,undefined,394,na,606,739,na,391,1413,252,550,126,835,1380,466,285,107,297,84,587,258,92,116,419,132,878,1689,undefined,undefined
14/12/2021,19,1585,656,1686,1548,1068,1047,219,264,156,18,102,372,na,338,na,269,286,139,810,520,726,na,222,577,575,283,111,1020,501,462,259,undefined,na,na,2135,126,205,undefined,78,151,75,84,33,na,1830,38,897,151,95,504,125,339,212,undefined,373,na,353,573,na,388,1155,208,384,78,704,1091,343,155,70,358,67,534,165,40,70,347,79,600,1205,undefined,undefined
14/12/2021,20,1423,530,1415,1451,1042,973,229,204,80,3,122,434,na,343,na,296,213,88,631,473,633,na,102,509,503,289,107,439,442,388,310,undefined,na,na,2021,128,266,undefined,49,142,48,46,26,na,1890,43,899,167,95,408,107,257,198,undefined,281,na,260,413,na,250,1099,186,390,62,850,1147,333,108,80,272,29,470,140,46,72,338,38,554,1049,undefined,undefined
14/12/2021,21,1125,389,1269,1550,1544,895,128,93,94,14,81,345,na,373,na,226,217,92,583,376,588,na,141,473,479,226,92,1260,518,345,335,undefined,na,na,1994,134,243,undefined,28,141,76,50,21,na,2070,26,616,113,88,333,93,184,110,undefined,265,na,269,214,na,253,1048,178,375,54,1227,1025,237,13,48,218,38,589,131,25,30,266,18,541,921,undefined,undefined
14/12/2021,22,504,189,771,815,1028,715,48,78,82,6,73,201,na,210,na,174,183,111,443,236,457,na,77,357,380,187,73,659,447,288,174,undefined,na,na,1279,95,130,undefined,26,94,31,14,6,na,1443,13,391,105,75,178,93,132,47,undefined,188,na,201,176,na,157,817,159,242,34,635,651,142,15,24,142,3,412,55,31,19,146,9,516,674,undefined,undefined
14/12/2021,23,166,90,527,354,400,484,34,25,30,na,13,92,na,286,na,62,72,41,199,105,261,na,43,208,14,122,30,169,157,225,89,undefined,na,na,527,44,74,undefined,15,65,23,7,4,na,599,13,253,52,61,50,50,65,35,undefined,107,na,140,83,na,128,453,86,187,23,179,227,61,4,3,70,8,123,39,20,2,78,5,271,423,undefined,undefined
15/12/2021,0,77,51,310,142,181,182,22,15,11,1,12,21,na,57,na,29,23,6,99,37,173,na,22,115,17,73,25,62,24,107,19,undefined,na,na,220,16,10,undefined,2,12,13,2,1,na,232,5,120,32,76,11,17,29,30,undefined,45,na,48,50,na,56,235,45,122,12,81,110,34,1,4,16,37,45,12,8,na,17,2,111,139,undefined,undefined
15/12/2021,1,38,16,157,69,74,74,18,5,5,na,2,4,na,21,na,9,13,12,59,20,94,na,21,40,126,67,11,35,14,75,12,undefined,na,na,101,9,16,undefined,4,1,5,1,5,na,126,1,69,9,51,5,24,21,12,undefined,14,na,44,30,na,32,140,40,53,7,31,59,12,0,1,6,24,15,17,2,na,12,1,37,89,undefined,undefined
15/12/2021,2,18,19,89,35,36,50,6,na,3,na,1,2,na,52,na,9,9,1,31,11,33,na,7,33,42,74,3,17,6,26,21,undefined,na,na,34,3,4,undefined,2,1,2,na,1,na,120,1,22,12,28,3,6,11,14,undefined,11,na,38,12,na,22,74,24,31,3,20,40,21,3,18,1,13,9,4,na,2,7,1,46,76,undefined,undefined
15/12/2021,3,10,6,48,28,41,21,6,na,4,na,na,2,na,13,na,13,5,3,18,7,45,na,25,43,23,27,1,33,10,32,4,undefined,na,na,16,1,9,undefined,1,7,na,na,1,na,49,1,29,2,18,3,9,9,7,undefined,15,na,23,13,na,18,73,19,36,1,na,11,4,0,1,2,5,17,6,na,na,4,3,38,42,undefined,undefined
15/12/2021,4,16,3,43,26,65,37,8,1,3,na,1,1,na,20,na,7,9,2,14,8,15,na,5,19,43,29,2,67,8,19,12,undefined,na,na,28,2,8,undefined,na,1,3,na,na,na,56,4,24,6,5,9,3,1,5,undefined,4,na,19,11,na,25,49,12,27,2,9,17,6,0,4,2,12,17,2,na,1,2,na,18,34,undefined,undefined
15/12/2021,5,7,17,38,50,146,111,31,12,27,na,4,19,na,48,na,20,66,10,13,3,32,na,23,109,129,58,7,130,27,27,7,undefined,na,na,105,17,8,undefined,3,19,7,8,2,na,197,4,73,9,32,13,25,19,3,undefined,15,na,70,17,na,14,119,15,19,14,18,33,19,1,22,7,11,128,7,40,5,20,2,62,93,undefined,undefined
15/12/2021,6,106,58,122,158,601,354,139,80,122,4,16,77,na,183,na,88,158,37,28,18,50,na,108,324,282,118,27,481,75,27,14,undefined,na,na,535,56,na,undefined,28,56,34,14,4,na,421,27,124,40,85,12,76,37,17,undefined,42,na,241,70,na,67,265,92,128,68,63,60,68,62,26,8,9,402,48,89,17,70,31,263,284,undefined,undefined
15/12/2021,7,208,131,164,340,622,618,216,171,438,4,38,157,na,285,na,199,331,214,50,42,109,na,260,700,522,161,59,507,99,89,37,undefined,na,na,777,125,na,undefined,75,142,53,18,28,na,708,35,298,89,64,35,58,83,41,undefined,97,na,463,155,na,151,369,73,422,166,185,178,208,140,96,66,44,547,154,50,55,145,58,414,600,undefined,undefined
15/12/2021,8,377,314,317,677,1046,1470,449,278,1021,20,32,208,na,456,na,445,898,492,56,66,205,na,559,1257,747,258,104,864,133,142,56,undefined,na,na,1513,281,na,undefined,161,350,131,43,46,na,1489,55,557,135,70,115,91,210,55,undefined,206,na,872,226,na,271,614,123,470,262,410,410,407,242,190,142,48,671,336,97,138,212,74,799,1115,undefined,undefined
15/12/2021,9,742,424,441,856,1441,841,758,165,605,14,34,126,na,281,na,669,599,355,106,90,278,na,333,852,578,268,71,1629,148,215,79,undefined,na,na,1010,265,63,undefined,170,300,133,41,42,na,1661,60,544,141,81,214,100,211,46,undefined,252,na,619,269,na,305,630,182,512,269,321,491,459,274,144,174,102,736,189,118,120,172,43,819,910,undefined,undefined
15/12/2021,10,1089,874,608,1478,1109,626,94,199,406,44,18,315,na,240,na,873,498,340,196,145,328,na,249,921,602,343,93,1106,192,347,112,undefined,na,na,943,263,83,undefined,150,321,171,57,40,na,1920,42,727,187,117,363,122,192,65,undefined,250,na,591,358,na,349,762,190,601,182,436,556,505,379,160,193,67,860,239,80,126,346,147,681,964,undefined,undefined
15/12/2021,11,1573,1264,915,2079,1500,836,134,256,415,56,46,488,na,279,na,1289,556,332,363,256,425,na,294,873,855,401,124,1297,313,358,119,undefined,na,na,1344,328,101,undefined,154,306,217,52,58,na,2489,63,1099,207,121,446,128,373,92,undefined,321,na,692,416,na,274,866,214,692,2,696,737,525,422,242,250,51,841,330,58,105,432,200,820,1160,undefined,undefined
15/12/2021,12,1988,1701,1485,2618,1500,1334,134,278,520,37,38,308,na,347,na,1678,890,391,571,497,743,na,488,959,1175,752,159,1475,331,618,162,undefined,na,na,2165,482,156,undefined,409,530,259,82,67,na,2936,90,1467,260,198,546,219,498,135,undefined,489,42,848,653,na,304,963,181,959,6,935,1149,823,568,351,357,79,775,354,115,146,287,90,934,1520,undefined,undefined
15/12/2021,13,2143,1742,1578,2650,1382,1167,159,267,393,42,55,231,na,403,na,1680,747,338,601,458,713,na,351,989,1267,663,151,1353,373,499,171,undefined,na,na,1862,418,182,undefined,275,500,170,73,59,na,2960,80,1576,260,136,514,156,565,86,undefined,532,984,725,530,na,313,1181,245,1028,4,823,1282,682,501,290,295,65,707,260,100,139,210,84,889,1448,undefined,undefined
15/12/2021,14,2133,1447,1460,2431,1359,1174,152,294,384,13,62,753,na,330,na,1366,536,270,602,347,651,na,306,1044,1357,429,120,1195,356,550,179,undefined,na,na,1722,378,173,undefined,151,281,190,102,67,na,2895,68,1407,235,127,459,145,445,104,undefined,438,4662,1134,563,na,332,1103,231,814,1,795,1421,590,386,263,218,48,675,284,151,107,1122,352,811,1468,undefined,undefined
15/12/2021,15,2031,1585,1756,2647,1656,1365,148,356,438,26,71,757,na,472,na,1323,490,351,666,393,703,na,327,1110,1341,363,93,1480,361,566,128,undefined,na,na,1771,302,161,undefined,118,294,152,79,53,na,2962,58,1505,156,117,434,139,469,129,undefined,389,3346,1478,766,na,325,1204,221,875,17,1028,1513,593,348,200,288,38,706,345,107,205,983,206,939,1560,undefined,undefined
15/12/2021,16,2025,1384,1662,2352,1877,1618,213,328,630,7,70,405,na,521,na,1188,488,412,686,399,704,na,381,1419,1408,337,113,1510,417,552,141,undefined,na,na,2007,302,138,undefined,168,340,157,99,49,na,2929,80,1536,183,98,487,166,455,127,undefined,463,883,1076,671,na,375,1328,254,706,4,959,1581,628,340,198,281,31,845,319,129,178,353,154,1180,1654,undefined,undefined
15/12/2021,17,2128,1450,1880,2534,2117,2197,341,451,846,25,81,455,na,708,na,1058,747,556,739,519,764,na,507,1938,1692,427,147,1924,588,643,143,undefined,na,na,3193,385,169,undefined,192,391,210,97,40,na,3249,78,1763,278,162,582,199,508,201,undefined,488,827,1046,783,na,477,1567,283,823,139,1262,1755,713,290,220,313,88,1108,437,193,123,379,187,1396,2057,undefined,undefined
15/12/2021,18,1985,1296,1876,2467,1963,1686,505,300,375,12,95,440,na,578,na,689,542,319,865,666,913,na,342,1174,1487,502,153,1604,832,662,224,undefined,na,na,2597,251,226,undefined,136,312,117,43,34,na,3059,65,1392,286,201,519,156,444,179,undefined,446,429,708,836,na,464,1542,238,720,152,1465,1481,578,324,109,328,74,1289,214,147,92,364,148,1213,1799,undefined,undefined
15/12/2021,19,1459,640,1599,1547,1432,1118,268,177,164,18,115,377,na,388,na,378,382,141,861,615,653,na,154,677,913,415,197,1149,778,664,251,undefined,na,na,2075,186,303,undefined,59,252,78,25,22,na,1994,36,999,318,157,434,160,355,159,undefined,393,251,352,659,na,370,1281,179,464,65,768,1241,422,242,54,326,60,888,160,63,90,314,78,805,1300,undefined,undefined
15/12/2021,20,1342,583,1497,1370,1158,927,152,143,100,1,134,490,na,318,na,344,218,82,758,513,676,na,139,517,759,475,163,630,368,542,274,undefined,na,na,1860,135,293,undefined,51,126,50,16,18,na,1849,26,926,280,174,461,137,274,101,undefined,357,154,265,448,na,236,1077,192,432,46,830,1045,334,146,48,195,32,684,127,31,42,413,58,590,961,undefined,undefined
15/12/2021,21,1024,385,1358,1463,1446,998,155,95,85,9,76,290,na,363,na,223,218,100,649,468,569,na,139,579,772,351,119,783,301,543,274,undefined,na,na,1928,170,310,undefined,40,158,53,31,31,na,2139,26,652,200,143,387,108,256,111,undefined,302,184,296,175,na,232,1028,229,436,61,1117,894,265,15,32,181,1,644,111,53,23,240,8,650,910,undefined,undefined
15/12/2021,22,442,210,1205,883,1434,891,420,66,93,5,38,199,na,328,na,154,196,64,428,371,419,na,98,486,531,258,84,1337,900,447,215,undefined,na,na,1675,97,187,undefined,33,283,40,8,11,na,1552,14,424,133,88,198,72,167,79,undefined,209,65,238,161,na,168,785,151,374,18,618,561,140,5,12,149,11,579,76,62,29,129,15,571,786,undefined,undefined
15/12/2021,23,240,96,793,489,829,572,66,57,42,5,21,114,na,171,na,133,80,60,238,205,295,na,74,351,310,148,33,535,391,351,146,undefined,na,na,879,59,116,undefined,25,78,24,10,8,na,1053,12,302,55,72,53,32,119,67,undefined,126,65,151,67,na,70,543,122,258,29,319,247,61,0,5,47,15,297,46,26,7,85,8,398,521,undefined,undefined
16/12/2021,0,74,48,341,168,273,281,16,15,23,na,11,40,na,78,na,53,28,13,127,57,157,na,33,153,117,89,15,107,16,175,24,undefined,na,na,369,14,49,undefined,6,14,24,11,5,na,266,9,113,16,66,15,35,40,28,undefined,82,26,89,33,na,46,246,77,88,12,110,108,19,1,1,7,4,48,8,10,2,19,7,142,180,undefined,undefined
16/12/2021,1,48,24,179,103,113,110,7,9,14,1,5,15,na,33,na,22,20,11,58,21,87,na,26,73,62,90,5,62,19,94,19,undefined,na,na,147,6,13,undefined,4,25,7,3,na,na,182,1,77,14,67,1,17,19,20,undefined,33,9,47,18,na,70,175,34,64,9,54,79,8,0,1,4,2,23,10,na,3,12,2,76,93,undefined,undefined
16/12/2021,2,20,46,151,34,42,48,16,6,8,na,3,10,na,19,na,19,5,3,60,15,55,na,10,37,40,36,1,13,14,54,12,undefined,na,na,62,7,3,undefined,na,5,5,5,2,na,80,1,44,6,47,3,4,9,14,undefined,35,7,54,26,na,17,137,33,63,2,16,44,13,0,1,3,2,7,4,na,na,9,1,28,121,undefined,undefined
16/12/2021,3,34,17,121,41,73,44,6,2,3,1,13,37,na,23,na,27,9,7,15,21,30,na,34,33,32,39,5,55,17,29,5,undefined,na,na,47,2,3,undefined,1,6,4,1,1,na,49,na,61,10,33,3,16,8,15,undefined,31,9,23,19,na,21,137,54,38,17,10,32,12,1,5,3,5,16,18,na,3,30,2,43,65,undefined,undefined
16/12/2021,4,19,9,50,47,69,34,20,na,6,na,1,5,na,27,na,15,10,3,11,15,31,na,10,13,45,25,2,66,4,24,9,undefined,na,na,23,na,8,undefined,1,4,1,1,na,na,98,1,33,1,23,6,11,8,7,undefined,16,5,16,7,na,24,27,9,23,3,10,30,8,0,1,3,7,26,14,na,2,4,1,20,33,undefined,undefined
16/12/2021,5,13,14,58,52,206,122,40,10,32,3,6,21,na,50,na,16,39,16,9,7,39,na,29,128,105,77,11,285,19,16,5,undefined,na,na,116,13,6,undefined,7,13,11,3,4,na,226,8,68,20,29,5,30,12,9,undefined,9,53,70,19,na,19,111,24,38,19,20,29,24,7,4,10,4,107,18,16,5,23,8,84,87,undefined,undefined
16/12/2021,6,71,50,126,159,513,316,124,77,123,4,37,87,na,131,na,110,164,51,21,20,62,na,87,340,302,144,37,525,73,43,29,undefined,na,na,435,45,na,undefined,15,44,39,34,12,na,435,13,125,57,85,18,90,42,14,undefined,36,144,211,59,na,76,302,72,136,68,68,58,87,83,38,12,14,288,50,91,23,86,33,236,272,undefined,undefined
16/12/2021,7,220,169,181,380,635,635,229,181,429,12,32,148,na,268,na,231,348,203,36,27,218,na,234,763,496,192,94,718,108,108,69,undefined,na,na,739,104,na,undefined,81,140,102,80,31,na,818,26,293,125,69,53,51,89,38,undefined,83,394,465,148,na,128,366,60,423,116,165,157,223,137,107,79,54,473,139,61,57,144,48,391,585,undefined,undefined
16/12/2021,8,517,337,329,797,942,1575,319,254,951,12,47,214,na,476,na,494,824,507,79,83,276,na,520,1506,689,267,118,1088,134,163,71,undefined,na,na,1582,306,na,undefined,149,346,138,174,65,na,1637,64,512,183,90,102,84,202,78,undefined,190,703,796,227,na,298,584,83,483,233,419,422,441,228,231,121,31,990,339,84,123,209,62,827,1110,undefined,undefined
16/12/2021,9,707,439,421,935,901,861,166,181,437,20,35,151,na,312,na,642,591,424,104,105,354,na,295,859,577,443,125,1033,136,211,62,undefined,na,na,1169,240,77,undefined,159,274,160,243,57,na,1515,56,657,192,132,225,105,210,65,undefined,212,576,561,276,na,240,660,124,479,252,343,472,440,280,185,172,116,586,232,53,123,135,35,562,869,undefined,undefined
16/12/2021,10,1151,844,632,1386,961,783,158,195,288,7,93,212,na,306,na,890,486,341,208,184,356,na,273,785,635,414,154,1057,176,301,104,undefined,na,na,1118,267,108,undefined,313,184,130,256,61,na,1965,42,781,248,185,303,130,223,85,undefined,204,373,575,282,na,273,696,123,633,123,473,556,480,229,247,166,89,654,204,69,156,204,49,604,1028,undefined,undefined
16/12/2021,11,1930,1349,1008,2094,1356,1096,268,220,396,1,35,192,na,417,na,1313,567,376,303,272,529,na,293,756,846,604,214,1462,448,369,152,undefined,na,na,1646,314,133,undefined,382,309,140,253,80,na,2661,46,1157,348,225,438,152,286,102,undefined,274,444,593,448,na,292,938,157,701,11,557,860,448,225,250,227,80,779,223,79,129,155,74,863,1315,undefined,undefined
16/12/2021,12,2332,1797,1493,2594,1503,1539,355,415,440,3,74,296,na,483,na,1655,882,385,562,628,632,na,536,1038,1287,858,223,1411,441,619,234,undefined,na,na,2781,483,152,undefined,313,466,206,391,115,na,3091,114,1624,402,290,540,212,493,106,undefined,443,739,860,601,na,413,1186,237,1082,4,920,1298,731,398,279,329,174,886,348,114,195,231,86,987,1519,undefined,undefined
16/12/2021,13,2408,1748,1725,2727,1607,1380,412,303,416,7,49,349,na,441,na,1630,764,271,580,463,747,na,494,927,1382,721,237,1662,431,585,225,undefined,na,na,2439,432,193,undefined,277,357,206,322,107,na,3203,75,1765,430,244,556,235,528,107,undefined,556,594,731,525,na,319,1162,260,1023,30,811,1452,721,415,238,308,128,781,330,101,147,324,143,910,1589,undefined,undefined
16/12/2021,14,2229,1813,1619,2616,1491,1398,385,268,353,10,57,307,na,411,na,1481,538,304,593,370,661,na,381,915,1271,458,203,1472,394,572,166,undefined,na,na,2161,292,191,undefined,216,284,168,322,99,na,2920,67,1635,334,216,597,219,474,124,undefined,386,437,641,571,na,362,1219,212,1098,3,876,1275,588,350,282,244,37,581,288,97,120,271,85,920,1465,undefined,undefined
16/12/2021,15,2264,1578,1638,2670,2020,1464,382,281,372,21,50,225,na,478,na,1314,546,325,595,342,828,na,316,886,1469,351,165,1890,571,483,145,undefined,na,na,2203,264,163,undefined,147,253,156,271,96,na,3272,41,1669,339,138,531,135,470,126,undefined,321,420,670,663,na,339,1246,187,929,6,931,1411,643,320,225,269,36,763,234,106,181,190,105,1082,1638,undefined,undefined
16/12/2021,16,2231,1592,1794,2982,2295,1844,417,324,784,24,66,249,na,671,na,1498,555,477,523,312,724,na,666,1240,1523,352,144,1833,534,510,144,undefined,na,na,2770,366,153,undefined,141,313,181,265,86,na,3495,59,1838,245,118,439,180,475,179,undefined,388,534,869,741,na,404,1288,239,777,6,990,1661,616,317,199,261,32,1034,360,140,101,258,97,1294,1811,undefined,undefined
16/12/2021,17,2672,1663,1854,2822,2477,2529,522,392,1019,7,69,352,na,804,na,1428,754,681,687,423,947,na,769,1609,1679,408,181,1997,742,620,170,undefined,na,na,3896,441,196,undefined,192,366,215,294,112,na,3571,66,1881,254,147,429,176,483,228,undefined,526,695,1063,813,na,459,1601,274,977,185,1242,1727,659,438,250,282,76,1645,427,240,158,347,153,1471,2156,undefined,undefined
16/12/2021,18,2601,1402,1831,2489,2421,2008,648,327,467,16,80,386,na,680,na,949,538,326,859,627,917,na,437,1117,1545,412,144,2012,909,721,160,undefined,na,na,3474,319,156,undefined,117,323,192,260,57,na,3053,51,1595,212,117,527,130,477,214,undefined,446,485,669,714,na,444,1616,245,751,145,1132,1673,489,291,175,416,66,1397,269,138,123,318,88,1214,1780,undefined,undefined
16/12/2021,19,2281,1053,1870,1903,1802,1383,603,216,205,13,102,359,na,494,na,609,292,156,868,656,768,na,203,663,1023,388,125,1766,909,704,189,undefined,na,na,2852,184,214,undefined,96,244,89,99,43,na,2295,43,1202,192,133,455,121,440,264,undefined,391,202,459,680,na,370,1309,211,647,89,898,1417,441,185,71,318,65,1160,157,63,84,353,65,881,1372,undefined,undefined
16/12/2021,20,2095,1138,1664,1816,1491,1134,937,172,118,9,94,419,na,511,na,417,228,125,883,489,816,na,166,554,788,387,131,706,530,659,270,undefined,na,na,2359,187,240,undefined,59,149,63,50,21,na,2172,41,1082,168,121,453,110,365,212,undefined,404,221,374,563,na,317,1415,218,577,70,980,1247,492,137,57,171,46,841,126,56,62,333,47,725,1212,undefined,undefined
16/12/2021,21,1878,637,1739,2032,1811,1183,1038,141,110,4,72,341,na,531,na,305,236,109,853,541,799,na,142,572,811,246,117,1122,484,569,262,undefined,na,na,2534,145,272,undefined,38,171,45,28,25,na,2576,27,875,148,100,365,82,303,123,undefined,340,170,289,191,na,264,1120,278,583,44,1699,1079,363,12,59,188,14,809,132,37,19,238,24,795,1063,undefined,undefined
16/12/2021,22,986,296,1403,1199,1647,1066,334,63,115,1,56,186,na,393,na,219,224,112,514,441,619,na,112,623,649,227,59,1291,383,513,215,undefined,na,na,1983,124,179,undefined,31,251,43,3,12,na,1791,19,532,109,112,201,63,183,98,undefined,246,120,214,104,na,185,900,227,416,28,815,796,245,6,30,97,49,725,122,57,7,142,11,739,939,undefined,undefined
16/12/2021,23,333,141,1019,671,1238,721,50,48,66,2,20,108,na,241,na,118,124,70,349,235,492,na,76,359,394,157,57,989,999,472,94,undefined,na,na,1053,112,133,undefined,21,89,15,4,10,na,1237,14,313,82,99,90,30,122,52,undefined,147,75,176,81,na,109,559,118,272,11,405,415,83,2,8,73,12,510,56,35,7,64,7,502,528,undefined,undefined
17/12/2021,0,175,68,433,282,349,376,59,13,22,na,14,41,na,97,na,74,63,42,200,94,298,na,46,125,150,100,29,139,64,243,33,undefined,na,na,501,45,59,undefined,8,46,12,2,6,na,492,4,158,32,74,19,41,105,45,undefined,71,35,71,60,na,51,409,88,171,7,104,175,42,2,8,9,6,98,40,3,2,24,5,243,215,undefined,undefined
17/12/2021,1,85,56,295,183,125,110,30,11,6,na,8,36,na,47,na,75,19,12,141,159,242,na,18,48,165,89,25,68,27,188,4,undefined,na,na,160,44,14,undefined,4,22,12,3,2,na,237,6,165,27,54,5,37,47,31,undefined,24,14,50,39,na,32,286,83,143,14,53,64,21,1,5,9,2,56,19,1,na,38,5,147,201,undefined,undefined
17/12/2021,2,59,194,242,75,72,40,12,2,6,na,1,18,na,18,na,26,18,17,60,52,130,na,12,45,60,53,7,30,9,118,7,undefined,na,na,53,32,9,undefined,6,5,9,1,2,na,120,2,75,13,41,5,36,26,12,undefined,10,7,72,24,na,19,136,65,92,5,26,31,24,0,1,5,na,13,20,na,na,8,2,77,93,undefined,undefined
17/12/2021,3,34,23,160,74,77,52,1,na,4,na,1,7,na,26,na,38,9,3,30,38,116,na,45,39,34,53,8,65,9,77,9,undefined,na,na,45,12,5,undefined,3,7,2,na,1,na,93,na,48,14,16,1,20,14,7,undefined,17,8,18,19,na,22,62,11,79,3,22,43,15,1,8,6,na,21,15,na,2,8,1,29,59,undefined,undefined
17/12/2021,4,42,13,97,33,61,36,18,1,8,na,1,4,na,15,na,13,41,3,21,10,32,na,20,31,28,38,3,76,5,24,15,undefined,na,na,36,12,11,undefined,1,3,3,na,na,na,57,1,34,9,19,15,5,12,3,undefined,10,6,16,8,na,21,62,21,32,3,19,23,5,0,9,8,na,40,13,na,na,3,na,34,36,undefined,undefined
17/12/2021,5,24,20,58,62,224,95,23,22,35,1,6,17,na,51,na,17,56,11,12,10,29,na,38,107,120,61,14,228,21,14,8,undefined,na,na,109,14,11,undefined,3,14,13,8,8,na,211,8,70,24,39,7,31,15,9,undefined,11,35,91,25,na,18,122,58,39,18,15,27,15,1,16,3,4,94,20,14,5,12,7,69,95,undefined,undefined
17/12/2021,6,105,63,127,158,466,359,94,68,74,2,24,73,na,133,na,85,141,47,21,19,75,na,88,312,249,134,50,489,76,41,19,undefined,na,na,431,32,6,undefined,16,47,49,55,16,na,456,9,141,53,90,14,74,38,19,undefined,58,133,199,80,na,68,291,81,155,70,77,74,103,63,15,19,11,267,36,114,17,68,28,204,237,undefined,undefined
17/12/2021,7,198,148,186,344,559,570,180,159,311,5,22,140,na,266,na,202,294,168,35,42,175,na,212,571,471,190,76,531,70,120,54,undefined,na,na,673,112,17,undefined,63,84,54,93,38,na,650,26,273,127,93,40,69,80,26,undefined,95,323,396,114,na,133,338,69,278,130,162,139,223,126,92,66,42,542,134,51,62,137,37,354,550,undefined,undefined
17/12/2021,8,598,332,316,745,1003,1229,249,264,676,15,40,218,na,395,na,477,668,462,70,77,236,na,444,1143,663,287,142,1181,132,169,86,undefined,na,na,1363,262,61,undefined,169,264,109,167,71,na,1533,46,538,219,107,122,81,195,57,undefined,184,740,844,217,na,273,596,124,452,244,397,334,399,234,213,160,21,908,322,61,132,197,63,784,1093,undefined,undefined
17/12/2021,9,929,479,438,1071,944,890,152,187,370,20,47,170,na,304,na,665,506,356,135,106,258,na,316,788,577,425,125,1105,142,221,64,undefined,na,na,1128,274,96,undefined,138,233,126,245,75,na,1698,41,698,210,148,231,104,236,55,undefined,195,416,622,248,na,225,733,158,425,196,384,459,509,230,228,237,120,555,201,54,133,167,76,607,959,undefined,undefined
17/12/2021,10,1493,993,687,1563,1090,787,149,192,247,12,47,251,na,307,na,846,520,295,198,183,446,na,237,756,781,544,197,1137,219,328,104,undefined,na,na,1201,228,104,undefined,203,222,221,282,66,na,1964,35,876,232,201,464,119,222,87,undefined,249,303,554,375,na,311,758,173,587,233,506,598,445,204,193,201,123,464,237,58,109,172,70,649,987,undefined,undefined
17/12/2021,11,1884,1513,976,2052,1554,1103,331,229,302,8,35,188,na,325,na,1221,551,356,301,285,596,na,348,793,977,635,231,1540,336,441,150,undefined,na,na,1679,287,107,undefined,156,300,188,252,90,na,2520,35,1211,323,182,531,179,284,75,undefined,361,375,638,431,na,334,902,150,872,205,618,787,478,298,279,246,111,392,216,75,141,200,79,835,1304,undefined,undefined
17/12/2021,12,2245,1662,1346,2413,1875,1525,267,323,450,24,59,316,na,398,na,1399,835,396,497,450,593,na,520,1062,1398,818,242,1754,351,585,197,undefined,na,na,2497,453,163,undefined,333,431,162,329,111,na,2896,91,1574,366,268,621,186,452,86,undefined,442,557,821,484,na,399,1096,254,976,230,799,1082,609,293,231,322,151,634,347,112,173,274,112,1013,1466,undefined,undefined
17/12/2021,13,2665,1663,1496,2645,1640,1493,226,265,391,44,39,253,na,440,na,1452,688,331,563,427,647,na,392,937,1390,647,195,1743,314,557,203,undefined,na,na,2256,378,158,undefined,270,307,137,276,83,na,2988,72,1410,332,216,609,171,473,194,undefined,526,501,676,551,na,349,1167,256,1028,194,770,1159,569,421,283,365,62,599,309,118,159,221,88,857,1410,undefined,undefined
17/12/2021,14,2330,1602,1439,2490,1660,1379,232,242,356,25,37,272,na,460,na,1348,430,300,585,346,694,na,320,919,1315,484,196,1557,366,566,127,undefined,na,na,1948,322,137,undefined,207,269,205,378,87,na,2845,46,1337,249,186,551,171,497,169,undefined,380,311,679,609,na,302,1091,207,851,133,698,1184,591,352,217,219,43,621,234,116,120,211,84,833,1392,undefined,undefined
17/12/2021,15,2289,1386,1459,2490,1775,1527,249,278,407,10,24,215,na,436,na,1213,451,317,643,344,714,na,286,1114,1416,486,167,1434,391,551,131,undefined,na,na,2350,333,120,undefined,128,314,126,285,96,na,2817,68,1429,286,161,564,164,430,129,undefined,427,358,764,587,na,325,1221,224,826,176,672,1253,562,368,236,235,51,628,210,115,91,174,94,908,1405,undefined,undefined
17/12/2021,16,2231,1487,1492,2468,2058,1948,304,281,512,13,41,238,na,556,na,1159,453,386,686,369,677,na,385,1315,1636,364,133,1408,334,593,105,undefined,na,na,3017,332,122,undefined,141,299,146,212,99,na,2827,52,1395,182,110,432,131,538,173,undefined,433,407,827,628,na,333,1254,227,747,167,860,1329,579,332,215,280,24,879,271,101,126,215,110,1149,1565,na,na
17/12/2021,17,2435,1561,1752,2596,2511,2365,564,363,538,9,86,360,na,666,na,1084,519,411,765,473,885,na,448,1567,1912,419,151,1673,550,687,133,undefined,na,na,3768,519,162,undefined,142,298,138,163,76,na,3208,72,1425,223,107,506,116,573,183,undefined,454,644,1020,720,na,398,1362,282,835,162,1075,1545,622,295,222,269,87,1316,315,98,113,314,145,1310,1828,na,na
17/12/2021,18,2286,1402,2048,2524,2577,2192,723,271,299,20,122,484,na,655,na,947,446,211,928,674,853,na,414,1218,1963,409,149,2152,585,793,246,undefined,na,na,3957,423,265,undefined,133,303,106,123,56,na,3260,37,1380,208,144,549,95,586,182,undefined,506,399,762,738,na,377,1543,243,865,80,1271,1829,654,294,181,363,65,1096,228,111,142,391,121,1376,1786,na,na
17/12/2021,19,2433,1474,1898,2224,2320,1743,937,279,214,12,167,521,na,575,na,661,365,148,1086,764,1029,na,270,887,1730,443,111,1693,638,883,345,undefined,na,na,3903,320,337,undefined,111,291,62,54,27,na,2883,44,1407,182,129,489,111,577,136,undefined,509,268,625,707,na,331,1530,252,811,75,1313,1445,558,328,111,442,77,1167,185,78,113,358,81,1138,1497,na,na
17/12/2021,20,2231,1482,2035,2619,1920,1562,1415,194,122,19,188,663,na,621,na,493,288,116,1085,769,918,na,206,602,1686,530,148,1099,711,931,529,undefined,na,na,3804,290,396,undefined,91,164,75,38,21,na,3058,38,1357,213,96,592,77,578,171,undefined,492,208,466,540,na,326,1479,296,781,55,1615,1547,501,174,107,243,51,1207,192,65,68,366,63,1085,1476,na,na
17/12/2021,21,1951,1317,2222,3188,2714,1621,1769,186,122,na,152,582,na,830,na,476,266,132,1057,826,849,na,223,687,1519,407,120,1286,895,868,441,undefined,na,na,3863,323,456,undefined,30,199,65,27,28,na,3693,35,1176,189,96,452,96,530,122,undefined,369,194,388,557,na,304,1431,313,737,31,2005,1452,413,20,79,267,16,1209,216,60,34,374,34,1165,1527,na,na
17/12/2021,22,1612,756,1939,2299,2510,1643,962,142,120,5,146,541,na,769,na,395,294,179,978,711,958,na,156,623,1388,318,86,1449,819,945,566,undefined,na,na,4073,395,396,undefined,57,330,42,15,16,na,3405,37,835,128,95,295,96,573,112,undefined,374,171,412,485,na,285,1334,298,858,30,1876,1254,428,25,44,260,25,1322,171,61,19,309,33,1150,1361,na,na
17/12/2021,23,813,362,1471,1230,1429,1193,125,86,75,22,94,311,na,541,na,280,180,78,700,430,704,na,126,543,1058,237,71,554,393,794,428,undefined,na,na,2337,443,287,undefined,37,163,31,6,13,na,1748,13,672,133,99,168,83,509,43,undefined,276,136,405,452,na,203,884,245,584,23,737,805,244,13,12,132,14,695,153,55,14,180,35,858,920,na,na
18/12/2021,0,337,139,1114,796,933,757,98,49,60,na,28,143,na,350,na,128,98,54,390,331,605,na,92,351,510,182,45,281,170,594,174,undefined,na,na,1345,260,126,undefined,29,70,18,2,9,na,1185,20,391,73,102,99,43,371,34,undefined,145,99,273,227,na,76,545,224,407,7,431,505,108,2,13,33,18,332,128,29,8,86,18,521,562,na,na
18/12/2021,1,151,95,641,623,455,463,40,32,39,2,8,53,na,182,na,110,52,35,298,151,508,na,53,257,331,138,31,179,71,391,43,undefined,na,na,661,248,50,undefined,5,40,4,2,3,na,746,4,243,29,124,23,32,223,18,undefined,115,29,196,141,na,92,406,135,364,11,252,263,66,9,13,9,19,140,74,15,4,42,4,405,373,na,na
18/12/2021,2,115,70,481,294,200,225,29,15,16,2,4,12,na,112,na,84,26,19,200,116,425,na,46,128,156,118,18,101,56,287,7,undefined,na,na,317,196,13,undefined,2,22,8,1,4,na,451,2,198,23,70,7,47,127,12,undefined,77,21,138,81,na,64,285,79,188,2,128,147,41,4,11,6,14,50,66,7,2,23,2,262,276,na,na
18/12/2021,3,99,53,384,158,124,127,4,5,8,na,4,13,na,69,na,46,11,6,76,49,231,na,30,93,117,87,11,66,23,227,20,undefined,na,na,173,132,13,undefined,2,9,1,na,na,na,312,2,121,18,52,1,16,117,10,undefined,55,19,62,63,na,43,200,63,148,1,89,62,22,1,0,3,4,15,43,5,1,7,1,153,177,na,na
18/12/2021,4,54,29,154,134,85,124,10,4,13,na,2,12,na,98,na,28,15,5,21,22,101,na,39,51,113,88,8,34,12,103,24,undefined,na,na,84,34,9,undefined,1,7,5,2,3,na,164,na,75,14,28,8,15,29,9,undefined,65,15,40,36,na,25,161,65,56,2,40,36,14,0,3,2,6,11,11,5,2,13,2,113,158,na,na
18/12/2021,5,47,24,122,56,80,66,15,7,11,na,2,23,na,37,na,22,37,10,16,20,64,na,24,104,99,100,10,62,20,68,15,undefined,na,na,70,21,8,undefined,na,4,7,4,4,na,135,3,63,41,39,7,14,30,21,undefined,34,89,39,29,na,11,112,33,41,3,29,43,13,1,11,4,14,35,14,5,6,11,2,76,112,na,na
18/12/2021,6,62,38,90,108,118,142,53,26,33,na,10,36,na,69,na,45,72,17,20,13,44,na,32,149,141,103,45,73,35,58,9,undefined,na,na,228,10,na,undefined,9,35,19,9,9,na,252,8,107,50,45,8,29,28,26,undefined,25,36,89,32,na,29,183,95,115,16,36,51,59,19,9,11,8,47,31,34,5,42,20,101,141,na,na
18/12/2021,7,137,80,140,186,137,245,102,59,56,4,24,93,na,112,na,56,83,16,35,18,83,na,37,205,261,173,86,191,59,57,16,undefined,na,na,346,42,na,undefined,25,29,23,18,25,na,344,10,175,117,76,40,74,31,21,undefined,39,63,122,63,na,57,227,56,250,34,73,69,79,75,38,42,4,108,27,69,32,76,32,130,220,na,na
18/12/2021,8,412,197,184,469,224,413,112,131,39,11,33,128,na,177,na,198,107,37,58,37,148,na,58,225,390,279,133,348,94,158,29,undefined,na,na,574,55,5,undefined,37,59,44,35,35,na,605,18,319,165,97,133,64,69,35,undefined,155,83,201,128,na,119,347,59,307,75,110,179,153,132,89,97,10,144,34,21,64,105,58,194,388,na,na
18/12/2021,9,754,603,336,782,400,624,146,174,45,16,42,157,na,222,na,465,166,69,102,95,211,na,174,392,573,436,219,617,146,244,51,undefined,na,na,979,75,59,undefined,70,101,57,93,31,na,1102,26,613,342,166,331,98,169,38,undefined,157,143,288,151,na,207,621,164,463,72,289,388,331,268,188,225,25,223,67,32,150,146,89,335,689,na,na
18/12/2021,10,1277,1188,644,1491,641,872,174,210,76,6,56,237,na,343,na,902,225,100,247,191,371,na,136,635,875,769,289,857,255,327,70,undefined,na,na,1348,109,120,undefined,48,159,111,158,40,na,1980,27,998,350,281,472,202,326,50,undefined,328,201,442,259,na,310,897,193,621,99,485,566,520,298,237,319,17,267,108,60,203,201,96,573,986,na,na
18/12/2021,11,1887,1699,944,2183,1073,1145,274,253,89,5,39,212,na,426,na,1190,288,138,416,371,544,na,231,777,1149,832,358,960,376,463,139,undefined,na,na,1664,144,133,undefined,59,289,118,177,45,na,2401,30,1392,443,284,514,235,333,72,undefined,409,177,569,353,na,365,1129,226,918,68,674,1027,484,357,251,335,22,503,111,129,161,234,77,802,1355,na,na
18/12/2021,12,2248,1830,1349,2477,1541,1182,486,258,82,2,60,271,na,423,na,1287,341,176,674,512,680,na,232,715,1339,541,309,1303,562,643,141,undefined,na,na,2014,141,174,undefined,66,393,144,257,31,na,2650,47,1440,388,273,628,196,458,79,undefined,375,163,625,406,na,347,1238,219,1001,72,854,1097,505,353,376,308,16,659,155,142,201,255,92,651,1438,na,na
18/12/2021,13,2076,1960,1646,2928,2021,1425,491,205,83,17,61,262,na,465,na,1297,291,149,826,399,800,na,219,708,1466,567,265,1773,696,599,213,undefined,na,na,2241,155,170,undefined,81,398,122,183,17,na,3108,30,1582,470,318,659,232,578,147,undefined,550,235,533,647,na,380,1348,299,1214,53,1219,1530,556,398,355,214,13,580,191,84,169,241,73,932,1482,na,na
18/12/2021,14,2483,2100,1639,2611,1552,1317,568,214,88,11,77,296,na,521,na,1269,262,125,772,379,715,na,269,747,1725,611,289,1259,616,583,154,undefined,na,na,2188,203,155,undefined,71,201,88,122,13,na,2815,38,1610,506,296,657,227,490,131,undefined,587,232,512,616,na,345,1522,452,829,70,897,1223,541,323,297,266,13,602,192,109,140,237,77,908,1504,na,na
18/12/2021,15,2419,2214,1690,2826,2252,1461,707,269,86,5,93,286,na,500,na,1289,254,114,800,544,762,na,235,685,1906,429,206,1735,731,553,208,undefined,na,na,2566,173,132,undefined,209,211,121,204,33,na,3022,33,1616,420,265,643,207,476,161,undefined,529,196,497,588,na,374,1321,387,908,74,1009,1318,597,391,287,281,23,665,142,68,101,259,70,996,1770,na,na
18/12/2021,16,2523,2049,1744,2746,2511,1553,868,221,100,12,79,323,na,545,na,1042,263,123,694,353,843,na,244,687,1870,273,184,1777,865,584,227,undefined,na,na,2949,165,199,undefined,66,278,93,120,29,na,2905,38,1618,308,183,524,133,397,175,undefined,422,207,477,604,na,339,1420,325,857,56,1370,1379,599,354,264,265,32,890,114,71,103,213,66,940,1631,na,na
18/12/2021,17,2629,1716,1847,2496,2245,1756,1068,260,105,14,90,385,na,569,na,799,367,115,813,541,969,na,245,807,2077,259,148,1245,801,683,225,undefined,na,na,3974,201,183,undefined,76,206,83,97,25,na,2951,47,1496,246,101,518,206,385,116,undefined,403,258,546,637,na,340,1315,234,798,40,1127,1190,537,270,218,265,83,918,118,107,74,312,79,1045,1746,na,na
18/12/2021,18,2476,1820,1888,2316,2621,1746,1394,259,112,17,107,430,na,636,na,665,316,98,1040,723,986,na,213,652,2454,310,112,1536,714,782,372,undefined,na,na,4327,190,264,undefined,60,289,52,42,7,na,2964,45,1416,175,134,407,120,494,186,undefined,427,256,596,636,na,357,1303,290,870,50,1439,1243,616,290,91,376,62,855,161,63,84,330,64,1096,1678,na,na
18/12/2021,19,2265,1610,1901,2277,2587,1689,1720,204,109,17,179,567,na,706,na,580,291,116,1047,743,905,na,201,504,1996,330,106,1395,847,702,423,undefined,na,na,4406,222,369,undefined,70,213,41,28,9,na,2919,40,1297,200,98,529,140,521,200,undefined,435,190,380,570,na,335,1415,292,691,36,1775,1283,492,246,117,315,74,1020,153,84,59,379,69,1145,1493,na,na
18/12/2021,20,1659,1777,1950,2675,3179,1500,2446,181,75,5,196,709,na,912,na,433,282,58,1103,684,1065,na,174,592,1501,329,104,764,1064,862,604,undefined,na,na,4769,263,488,undefined,47,163,22,11,6,na,3170,48,1034,168,108,519,131,556,162,undefined,370,152,358,491,na,314,1379,308,797,37,2088,1186,622,159,130,262,26,1309,217,55,40,324,70,1188,1593,na,na
18/12/2021,21,1513,1604,1942,3757,3793,1734,2481,152,86,10,155,512,na,1076,na,680,217,97,982,881,1167,na,206,488,1291,300,90,1409,1357,890,609,undefined,na,na,4613,256,502,undefined,64,138,33,8,6,na,4426,18,1071,138,82,449,111,524,126,undefined,389,116,330,522,na,271,1126,347,820,33,3103,1236,597,37,96,217,10,1784,238,22,34,308,30,1603,1753,na,na
18/12/2021,22,1676,1054,1997,2942,3458,1888,1791,94,79,13,116,393,na,1079,na,485,269,96,860,602,1131,na,180,646,2147,257,79,1131,1120,904,713,undefined,na,na,4790,400,456,undefined,45,343,30,5,6,na,3971,19,912,131,101,358,96,579,109,undefined,333,126,326,489,na,235,1120,395,865,19,2538,1041,509,38,70,182,31,1594,178,85,16,241,8,1679,1943,na,na
18/12/2021,23,830,416,1633,1372,2018,1425,92,75,42,1,59,238,na,681,na,244,156,66,498,495,661,na,169,417,922,168,64,544,519,780,603,undefined,na,na,2973,437,314,undefined,39,102,29,3,6,na,2280,12,571,73,102,207,62,384,63,undefined,290,102,303,345,na,165,833,280,520,17,894,686,251,14,41,125,8,843,191,18,15,181,13,1038,1268,na,na
19/12/2021,0,361,163,1205,717,1057,880,25,49,35,2,10,72,na,363,na,165,56,29,384,319,502,na,57,305,506,142,35,322,197,609,208,undefined,na,na,1459,360,156,undefined,14,84,15,na,3,na,1078,11,358,66,110,59,25,332,26,undefined,233,51,200,231,na,82,547,150,445,9,407,459,158,14,3,23,7,386,132,12,10,94,4,665,620,na,na
19/12/2021,1,158,134,786,411,540,427,44,21,14,1,7,54,na,301,na,82,46,20,284,150,574,na,85,227,375,161,36,137,73,485,58,undefined,na,na,698,212,32,undefined,4,18,6,2,4,na,606,4,286,68,82,21,43,340,34,undefined,170,37,167,142,na,66,386,207,295,5,216,358,72,6,10,7,11,138,133,8,5,32,5,402,377,na,na
19/12/2021,2,145,98,428,240,188,259,17,10,29,na,15,25,na,132,na,87,35,13,172,132,297,na,45,145,201,92,19,78,28,304,10,undefined,na,na,310,208,41,undefined,5,9,5,2,3,na,388,2,214,31,56,7,19,179,13,undefined,159,24,141,96,na,57,283,165,205,4,136,212,60,2,4,6,5,53,115,8,1,25,7,249,282,na,na
19/12/2021,3,111,73,481,173,185,174,6,3,33,15,6,21,na,149,na,63,18,11,98,146,356,na,70,92,75,101,13,43,36,256,11,undefined,na,na,131,214,8,undefined,5,15,10,6,5,na,241,4,198,11,53,4,25,199,14,undefined,121,20,67,110,na,50,244,139,193,2,98,133,30,2,1,3,4,53,122,2,3,21,5,174,194,na,na
19/12/2021,4,49,32,279,128,86,128,30,1,10,na,na,5,na,69,na,39,20,3,67,40,152,na,34,91,104,56,13,45,14,224,9,undefined,na,na,114,36,5,undefined,1,5,2,na,1,na,178,1,92,23,18,10,6,89,7,undefined,90,8,53,39,na,33,196,132,71,5,31,63,29,0,5,10,na,11,15,2,1,3,2,129,131,na,na
19/12/2021,5,31,21,130,85,79,96,16,1,14,na,3,8,na,55,na,26,8,3,15,23,81,na,25,79,95,50,8,49,12,79,12,undefined,na,na,56,42,13,undefined,na,7,4,1,na,na,168,4,66,15,54,7,20,25,17,undefined,77,21,58,39,na,41,116,40,38,9,36,45,8,1,2,4,na,14,28,2,4,11,5,96,140,na,na
19/12/2021,6,45,29,89,131,97,107,21,23,21,na,8,24,na,62,na,45,33,14,20,23,66,na,33,108,129,77,15,109,24,71,5,undefined,na,na,131,22,na,undefined,4,6,3,3,4,na,241,1,132,27,29,6,19,17,20,undefined,17,40,73,40,na,32,142,38,112,13,25,47,27,9,3,5,2,17,34,10,2,27,11,87,115,na,na
19/12/2021,7,173,80,135,164,97,131,65,40,25,1,11,26,na,57,na,47,42,20,18,21,59,na,50,154,154,134,53,97,31,63,26,undefined,na,na,233,10,na,undefined,3,27,11,12,6,na,262,4,159,78,29,16,26,38,10,undefined,31,37,94,63,na,58,160,38,231,16,45,54,83,38,27,12,10,35,26,20,10,48,14,141,216,na,na
19/12/2021,8,430,232,158,282,191,295,72,75,31,1,22,88,na,135,na,86,68,23,42,23,134,na,98,235,317,261,83,226,76,110,44,undefined,na,na,511,42,na,undefined,22,35,24,33,18,na,410,14,261,135,77,72,54,72,19,undefined,119,82,187,90,na,102,310,71,317,38,121,117,124,83,64,40,na,82,51,9,45,79,27,153,307,na,na
19/12/2021,9,771,514,313,666,407,427,122,127,27,na,13,95,na,166,na,362,96,31,79,80,201,na,161,402,504,426,155,476,126,210,85,undefined,na,na,744,62,na,undefined,20,69,34,35,20,na,791,17,424,204,124,170,126,115,40,undefined,172,78,230,145,na,181,500,125,362,51,201,213,233,202,139,151,16,163,45,24,68,129,52,296,510,na,na
19/12/2021,10,1118,1077,599,1267,694,771,141,185,67,8,42,179,na,322,na,704,181,49,240,185,267,na,187,502,847,754,209,754,242,304,126,undefined,na,na,1142,78,na,undefined,46,97,57,65,40,na,1488,31,744,382,235,462,126,253,51,undefined,245,205,343,283,na,273,800,157,541,62,378,447,380,293,229,185,21,332,120,25,96,182,61,408,851,na,na
19/12/2021,11,1727,1568,994,1818,1250,953,470,223,56,13,71,263,na,352,na,1064,231,77,498,436,481,na,163,549,1109,850,289,1050,346,497,139,undefined,na,na,1624,121,na,undefined,48,160,82,74,35,na,1997,30,1119,476,295,600,199,352,83,undefined,390,171,459,319,na,289,1004,159,674,87,645,759,488,343,326,255,14,449,146,57,98,202,63,615,1058,na,na
19/12/2021,12,2227,1868,1189,2195,1423,1087,543,226,64,9,34,170,na,444,na,1183,246,94,737,624,676,na,145,570,1312,952,281,1068,364,551,203,undefined,na,na,1819,93,na,undefined,55,198,69,54,19,na,2399,38,1230,493,261,621,218,371,68,undefined,379,193,381,404,na,340,1097,181,815,65,684,869,453,318,268,254,10,437,100,48,78,159,39,693,1159,na,na
19/12/2021,13,2729,1892,1489,2319,1352,1044,267,160,66,8,28,171,na,370,na,1165,215,121,872,569,619,na,146,585,1371,901,305,1170,280,549,182,undefined,na,na,1498,140,na,undefined,40,317,72,65,45,na,2479,31,1406,453,331,682,179,389,82,undefined,449,170,451,429,na,315,1222,259,666,65,652,1177,486,384,265,236,18,409,92,31,68,133,31,660,1202,na,na
19/12/2021,14,2484,2014,1432,2348,1462,1211,474,157,63,6,30,144,na,392,na,1428,230,90,695,545,610,na,220,549,1365,710,258,1099,367,570,229,undefined,na,na,1699,125,na,undefined,50,132,69,51,38,na,2433,34,1360,341,259,635,223,389,84,undefined,385,105,401,439,na,285,1266,221,801,62,827,1250,468,297,259,241,16,461,100,47,43,136,28,683,1217,na,na
19/12/2021,15,2198,1979,1337,2328,1171,1110,337,162,41,4,24,171,na,384,na,1146,170,59,668,550,622,na,172,590,1349,583,183,962,342,526,200,undefined,na,na,1682,100,56,undefined,42,140,61,57,44,na,2246,20,1205,365,188,548,147,402,101,undefined,344,159,398,376,na,214,1146,168,805,60,625,1135,402,269,166,153,28,391,111,30,41,91,26,663,1232,na,na
19/12/2021,16,2351,1808,1573,2163,1227,1106,443,205,53,8,44,209,na,397,na,893,154,71,742,465,626,na,267,556,1263,407,141,993,381,523,220,undefined,na,na,1742,87,125,undefined,48,222,96,33,65,na,2263,27,1367,265,153,554,128,388,150,undefined,436,167,394,381,na,312,1163,202,562,42,715,1311,388,284,176,227,32,459,164,50,53,173,32,582,1248,na,na
19/12/2021,17,2465,1536,1599,1991,1541,1104,638,215,103,6,81,281,na,386,na,568,221,77,790,530,754,na,194,593,1278,327,94,818,488,595,260,undefined,na,na,1928,77,158,undefined,56,173,55,36,40,na,2166,38,1229,176,126,543,139,371,174,undefined,411,152,445,474,na,321,1206,191,607,35,978,1257,358,224,91,285,256,479,78,35,88,238,50,713,1342,na,na
19/12/2021,18,2028,1129,1523,1786,1389,989,693,225,63,5,60,254,na,432,na,345,223,54,896,638,745,na,128,563,1238,264,83,474,473,674,278,undefined,na,na,2486,120,225,undefined,38,234,49,15,13,na,1921,36,974,134,80,444,132,320,161,undefined,371,144,369,442,na,270,1177,155,640,35,681,1051,321,205,71,317,154,388,86,47,70,246,47,624,1164,na,na
19/12/2021,19,1854,980,1400,1600,1528,890,1151,154,55,10,81,356,na,365,na,179,172,44,850,518,685,na,150,476,991,275,69,442,572,642,362,undefined,na,na,2337,75,306,undefined,37,195,34,13,11,na,1843,27,868,145,72,386,110,318,203,undefined,368,129,337,464,na,273,1229,185,546,37,871,997,296,157,46,311,55,489,122,40,58,230,43,594,1047,na,na
19/12/2021,20,1611,967,1448,1747,1616,949,1454,147,50,4,138,426,na,532,na,205,166,39,813,570,788,na,96,407,894,215,58,368,580,513,348,undefined,na,na,2282,76,313,undefined,31,126,28,14,9,na,2195,25,757,115,93,336,70,303,161,undefined,338,140,223,372,na,290,1084,207,440,36,1057,875,338,134,50,210,40,651,78,23,21,272,32,645,1106,na,na
19/12/2021,21,1143,777,1334,2298,2113,904,1449,90,34,14,102,335,na,474,na,270,137,33,687,469,635,na,147,364,781,232,81,475,662,560,386,undefined,na,na,2171,67,282,undefined,29,97,19,17,7,na,2467,23,693,123,113,217,85,231,78,undefined,241,133,315,275,na,263,884,185,423,17,1445,797,208,14,27,219,49,971,134,32,8,247,22,625,948,na,na
19/12/2021,22,909,333,1077,1297,1489,681,585,41,21,na,47,192,na,284,na,127,119,37,458,309,448,na,102,314,420,192,47,324,602,438,269,undefined,na,na,1429,46,211,undefined,13,243,35,11,4,na,1783,10,480,76,85,125,64,158,64,undefined,180,63,228,227,na,117,793,216,276,19,874,500,154,10,17,120,13,654,128,na,12,122,8,492,852,na,na
19/12/2021,23,242,89,802,493,661,436,33,26,12,na,28,107,na,202,na,70,59,17,219,67,271,na,42,214,134,107,28,129,224,270,149,undefined,na,na,696,40,142,undefined,16,26,7,5,6,na,736,10,211,51,75,40,47,87,38,undefined,99,40,140,183,na,91,456,150,151,6,229,217,42,2,11,24,6,149,59,na,4,48,5,229,430,na,na
20/12/2021,0,110,39,364,203,286,209,21,11,4,2,12,40,na,76,na,28,19,11,141,44,190,na,27,96,116,72,20,75,66,210,39,undefined,na,na,281,10,40,undefined,3,16,14,5,2,na,267,9,159,27,46,7,19,50,23,undefined,49,31,72,73,na,47,295,88,73,6,62,131,23,4,4,10,3,77,56,na,2,26,9,160,171,na,na
20/12/2021,1,65,22,172,61,79,87,11,3,5,na,9,28,na,30,na,22,12,4,72,19,113,na,8,42,50,57,11,48,25,144,16,undefined,na,na,90,1,31,undefined,na,8,12,5,4,na,99,1,93,25,63,10,45,35,18,undefined,42,15,66,79,na,34,196,96,38,2,26,90,10,0,1,7,na,24,76,na,1,22,10,48,79,na,na
20/12/2021,2,20,7,124,37,42,29,na,1,na,na,na,8,na,17,na,19,6,7,35,12,46,na,11,25,40,42,3,18,3,96,1,undefined,na,na,43,1,2,undefined,1,2,3,1,na,na,37,7,45,4,36,4,5,12,8,undefined,6,2,55,29,na,20,81,65,18,3,14,46,7,0,2,3,7,8,88,na,1,2,2,26,51,na,na
20/12/2021,3,9,2,67,24,34,24,2,1,2,na,na,3,na,15,na,16,8,3,12,15,22,na,32,42,30,31,10,43,2,75,2,undefined,na,na,23,5,1,undefined,na,5,na,na,1,na,110,1,27,11,18,2,2,16,4,undefined,7,1,18,15,na,12,58,22,18,na,3,14,10,0,1,1,6,6,11,na,na,3,na,32,52,na,na
20/12/2021,4,11,7,57,32,66,50,14,na,1,na,1,3,na,28,na,4,12,3,19,13,29,na,4,32,55,20,1,48,6,64,8,undefined,na,na,31,2,5,undefined,na,5,2,na,na,na,116,na,17,2,14,na,2,13,4,undefined,8,6,11,13,na,11,44,9,26,1,12,27,2,0,0,3,na,25,7,na,1,2,1,24,54,na,na
20/12/2021,5,21,13,55,55,143,91,25,17,26,1,1,24,na,46,na,23,39,11,9,14,25,na,22,99,94,30,7,103,21,54,7,undefined,na,na,83,9,15,undefined,3,15,12,4,7,na,175,9,56,9,27,13,20,24,6,undefined,9,39,79,21,na,33,111,43,19,12,12,20,16,1,8,2,5,60,12,16,6,16,7,47,56,na,na
20/12/2021,6,77,48,113,128,340,288,86,58,59,2,28,90,na,105,na,49,128,56,37,19,69,na,75,279,286,84,16,187,56,51,14,undefined,na,na,382,37,na,undefined,15,36,38,19,6,na,360,14,141,25,76,8,97,25,13,undefined,24,115,169,51,na,64,257,93,114,32,61,55,91,50,13,20,3,102,32,89,17,70,19,155,221,na,na
20/12/2021,7,275,138,182,289,434,519,173,160,274,8,35,168,na,245,na,237,257,194,46,33,172,na,212,611,446,143,39,321,74,79,34,undefined,na,na,559,88,na,undefined,46,95,44,81,35,na,609,27,275,75,72,77,40,60,31,undefined,56,245,342,99,na,99,304,49,295,124,131,149,153,112,105,55,16,188,99,48,38,134,34,248,484,na,na
20/12/2021,8,532,295,277,660,691,1009,258,204,496,16,60,204,na,345,na,430,580,396,64,64,185,na,428,940,663,212,91,562,117,132,41,undefined,na,na,1260,188,na,undefined,114,183,107,163,81,na,1179,52,430,132,53,121,75,176,49,undefined,226,465,607,166,na,278,506,92,418,211,330,265,375,196,257,138,58,365,232,68,101,163,53,453,836,na,na
20/12/2021,9,872,508,322,883,707,671,127,166,259,10,35,169,na,312,na,625,460,288,115,96,267,na,249,717,599,257,50,544,161,192,79,undefined,na,na,1002,206,na,undefined,158,181,147,271,96,na,1471,68,618,131,71,269,88,171,53,undefined,209,264,458,177,na,202,579,140,395,177,340,440,408,237,224,142,86,280,140,55,121,123,48,408,882,na,na
20/12/2021,10,1312,1090,642,1482,926,755,185,184,227,9,49,200,na,366,na,1013,405,228,220,137,319,na,251,696,773,301,132,694,292,265,78,undefined,na,na,1215,211,55,undefined,196,179,125,233,72,na,1929,58,827,173,105,392,104,247,92,undefined,252,234,542,303,na,258,699,156,532,188,503,576,431,174,194,182,54,280,118,52,220,185,60,492,1020,na,na
20/12/2021,11,1722,1649,955,2180,1462,1009,367,244,246,9,71,215,na,380,na,1295,410,290,339,291,480,na,291,713,1132,407,104,1037,473,362,117,undefined,na,na,1811,231,126,undefined,161,209,98,207,77,na,2655,65,1156,153,104,548,151,299,93,undefined,267,275,504,360,na,279,883,208,602,172,697,874,476,220,286,265,231,403,163,45,150,200,70,728,1307,na,na
20/12/2021,12,2709,2165,1483,2827,1724,1434,500,306,350,13,89,333,na,517,na,1712,746,287,679,437,637,na,438,861,1439,629,199,1251,509,505,167,undefined,na,na,2158,357,200,undefined,286,326,124,271,75,na,3123,123,1588,279,170,707,158,468,87,undefined,390,431,646,479,na,320,1087,236,1007,203,896,1245,697,350,419,346,167,462,238,86,135,259,86,766,1568,na,na
20/12/2021,13,2937,2199,1699,3032,1790,1425,412,242,310,8,70,269,na,499,na,1761,651,278,715,375,739,na,410,867,1575,516,189,1293,466,529,212,undefined,na,na,2316,306,223,undefined,254,266,177,288,102,na,3434,67,1659,235,135,745,182,606,128,undefined,588,428,645,575,na,317,1188,263,942,219,954,1399,689,436,209,299,91,431,215,78,138,198,85,750,1940,na,na
20/12/2021,14,2765,1946,1616,2703,1760,1367,549,218,237,3,61,207,na,484,na,1435,438,276,665,288,698,na,219,783,1414,288,119,1283,513,584,151,undefined,na,na,2000,284,174,undefined,179,245,132,293,93,na,3197,66,1498,174,128,606,153,479,100,undefined,457,259,592,578,na,317,1160,232,872,188,876,1397,546,457,176,264,37,452,189,106,83,211,87,771,1764,na,na
20/12/2021,15,2660,1816,1489,2570,1613,1442,422,214,272,7,50,195,na,479,na,1240,384,259,635,182,652,na,270,849,1402,377,122,1154,406,501,143,undefined,na,na,1942,235,174,undefined,124,208,119,282,120,na,3001,48,1415,190,93,589,171,472,124,undefined,413,282,559,516,na,293,1044,218,819,158,716,1524,452,428,114,234,15,439,129,92,84,184,84,782,1833,na,na
20/12/2021,16,2499,1522,1654,2448,1665,1486,537,196,436,5,40,177,na,546,na,1172,356,337,515,187,639,na,317,1168,1526,379,147,1044,437,419,126,undefined,na,na,1969,248,164,undefined,102,193,139,254,114,na,2863,59,1558,189,83,477,151,366,129,undefined,336,295,648,613,na,330,1199,247,632,193,741,1469,549,364,131,281,39,443,176,89,103,162,92,772,1854,na,na
20/12/2021,17,2239,1505,1638,2383,1801,1876,735,285,490,10,55,272,na,646,na,969,466,417,636,227,678,na,411,1451,1566,516,194,893,382,428,204,undefined,na,na,2509,247,150,undefined,116,176,166,213,101,na,3029,52,1643,462,150,533,186,429,190,undefined,441,366,799,688,na,331,1450,264,538,207,846,1568,438,367,104,269,63,548,279,106,106,297,145,859,2122,na,na
20/12/2021,18,2212,1278,1583,2038,1753,1433,911,233,178,12,85,383,na,494,na,620,282,199,775,389,744,na,254,908,1397,597,195,662,480,481,173,undefined,na,na,2621,212,174,undefined,71,139,101,99,27,na,2512,57,1355,532,259,580,217,392,177,undefined,430,286,515,697,na,336,1566,234,439,96,756,1556,80,396,93,309,87,622,138,62,94,272,132,746,1689,na,na
20/12/2021,19,1944,1136,1627,1846,1724,1209,1337,236,110,4,107,438,na,398,na,369,171,100,866,447,787,na,196,531,1097,601,288,559,594,576,260,undefined,na,na,2533,132,233,undefined,47,126,76,65,13,na,2439,28,1049,518,250,424,221,373,173,undefined,401,180,332,603,na,321,1299,242,415,60,948,1423,81,360,71,316,83,646,115,52,63,335,61,716,1623,na,na
20/12/2021,20,1694,1356,1638,2025,1644,1075,1732,172,73,4,103,403,na,522,na,355,167,66,829,421,745,na,161,507,1049,462,226,486,800,445,302,undefined,na,na,2662,122,294,undefined,26,87,72,51,16,na,2691,29,956,388,279,454,154,337,169,undefined,361,160,278,497,na,298,1246,222,486,56,1458,1245,276,228,62,204,20,873,101,39,53,318,45,761,1235,na,na
20/12/2021,21,1394,1127,1523,2575,2165,1023,1721,120,63,8,100,373,na,563,na,357,139,62,801,228,589,na,99,469,694,390,141,572,829,453,337,undefined,na,na,2574,92,359,undefined,26,101,53,27,12,na,3025,23,769,206,185,284,107,275,100,undefined,252,169,235,372,na,179,1160,220,401,45,1942,1093,308,23,56,166,26,1247,117,31,23,241,17,828,1120,na,na
20/12/2021,22,936,424,1205,1470,1567,767,715,51,53,6,36,180,na,292,na,149,89,31,451,222,437,na,67,318,361,191,54,445,598,456,200,undefined,na,na,1839,74,249,undefined,25,111,39,8,7,na,2109,11,512,108,112,149,76,167,92,undefined,184,80,225,235,na,150,842,195,317,19,1049,607,146,10,21,119,7,863,123,18,11,151,10,553,876,na,na
20/12/2021,23,235,123,665,444,774,482,27,22,24,na,26,134,na,214,na,67,29,18,241,72,295,na,42,184,151,123,25,235,306,295,107,undefined,na,na,848,39,100,undefined,3,51,20,3,3,na,806,9,288,40,77,64,40,85,39,undefined,72,50,132,139,na,80,470,252,145,19,306,290,39,2,11,62,13,300,92,12,6,76,8,376,552,na,na
21/12/2021,0,80,74,328,154,306,198,16,11,18,na,17,43,na,85,na,19,31,5,118,20,150,na,25,134,93,85,19,93,44,129,30,undefined,na,na,255,9,48,undefined,7,12,22,5,13,na,285,7,137,25,67,15,25,30,32,undefined,27,11,74,72,na,58,340,126,82,7,54,86,13,0,8,9,22,61,60,3,1,32,11,124,194,na,na
21/12/2021,1,34,19,138,77,70,59,11,8,8,1,2,14,na,25,na,10,16,4,76,15,82,na,20,42,48,29,7,52,12,48,21,undefined,na,na,96,25,17,undefined,na,3,9,3,1,na,146,3,65,10,35,9,8,19,13,undefined,18,9,30,50,na,25,145,109,44,8,20,55,15,0,3,2,20,10,51,na,2,5,2,45,87,na,na
21/12/2021,2,16,24,54,38,48,49,2,na,7,na,2,7,na,10,na,8,1,7,34,8,45,na,4,23,13,49,4,21,15,21,11,undefined,na,na,50,6,6,undefined,1,2,3,1,na,na,66,2,38,12,49,5,16,6,4,undefined,14,17,48,23,na,16,80,75,40,4,15,26,6,2,5,1,14,11,28,na,na,10,2,34,65,na,na
21/12/2021,3,11,12,49,32,40,18,5,na,4,na,4,9,na,4,na,14,16,5,10,5,29,na,24,33,22,40,5,35,13,9,8,undefined,na,na,35,4,na,undefined,na,6,na,1,1,na,53,na,46,9,14,5,17,na,10,undefined,20,3,19,19,na,9,66,27,24,na,11,13,2,0,1,na,7,17,105,na,na,3,na,21,28,na,na
21/12/2021,4,19,8,27,23,76,33,5,5,10,na,5,8,na,23,na,5,17,na,29,4,16,na,8,34,15,18,5,48,3,20,5,undefined,na,na,20,na,6,undefined,na,6,2,1,1,na,76,1,17,5,10,5,5,7,6,undefined,13,6,14,14,na,16,40,18,13,1,14,32,4,0,11,na,1,13,9,na,1,3,2,10,42,na,na
21/12/2021,5,16,12,46,39,92,98,22,16,28,1,4,12,na,60,na,19,28,9,13,6,21,na,26,116,100,37,6,66,14,13,21,undefined,na,na,99,9,11,undefined,1,12,10,5,6,na,170,3,68,30,24,6,22,15,14,undefined,8,40,68,16,na,25,88,33,159,7,12,18,17,9,4,8,7,64,17,21,7,16,4,45,74,na,na
21/12/2021,6,87,70,102,148,247,355,85,54,99,1,21,56,na,142,na,56,146,58,25,17,110,na,80,298,283,138,25,166,71,41,14,undefined,na,na,449,42,12,undefined,21,45,28,8,3,na,410,15,147,67,81,19,88,32,20,undefined,31,127,175,49,na,46,238,62,236,49,65,57,89,69,19,17,40,58,37,92,13,61,23,149,249,na,na
21/12/2021,7,236,124,183,296,356,534,206,149,287,8,33,148,na,247,na,202,276,182,65,27,246,na,163,598,503,193,79,334,80,98,63,undefined,na,na,654,96,29,undefined,91,85,61,81,54,na,636,20,264,112,69,54,49,92,32,undefined,67,281,339,137,na,109,310,123,473,108,144,162,187,113,83,69,38,140,96,58,49,126,30,273,460,na,na
21/12/2021,8,559,269,317,634,628,1091,264,248,559,16,49,269,na,378,na,422,687,429,82,109,265,na,383,956,824,291,127,569,163,131,62,undefined,na,na,1196,232,33,undefined,261,197,116,169,84,na,1259,31,469,158,87,134,85,179,52,undefined,166,506,616,180,na,205,576,115,472,220,369,305,327,211,168,135,31,326,268,71,94,183,66,482,890,na,13
21/12/2021,9,793,519,394,915,619,715,158,186,327,3,26,166,na,239,na,650,494,366,115,114,270,na,279,690,621,481,128,570,160,238,65,undefined,na,na,951,216,79,undefined,215,199,135,221,58,na,1425,40,646,225,150,295,115,184,75,undefined,197,337,434,227,na,192,619,149,488,203,315,394,403,230,198,166,111,241,146,49,143,115,60,453,871,na,85
21/12/2021,10,1316,1050,658,1630,926,744,190,201,161,25,63,191,na,311,na,1009,442,270,201,168,313,na,260,701,671,555,200,607,261,306,87,undefined,na,na,1184,227,113,undefined,197,271,104,212,66,na,2020,33,883,308,226,487,185,221,78,undefined,277,277,515,311,na,278,791,188,524,144,548,614,447,193,165,200,148,282,152,59,154,156,66,506,950,135,108
21/12/2021,11,1863,1572,971,2265,1362,1110,388,254,232,6,54,231,na,430,na,1212,500,312,407,289,512,na,299,707,1203,691,196,928,412,441,129,undefined,na,na,1612,271,147,undefined,149,213,97,196,75,na,2464,60,1199,308,221,607,216,298,94,undefined,259,270,577,369,na,332,957,194,693,167,777,864,496,259,226,267,62,470,155,76,137,199,86,714,1279,180,117
21/12/2021,12,2504,2016,1529,2829,1857,1428,511,313,411,19,66,300,na,438,na,1604,734,391,615,404,648,na,502,920,1658,888,264,1296,458,568,229,undefined,na,na,2335,393,198,undefined,283,353,180,283,96,na,3108,100,1690,433,261,629,198,446,96,undefined,445,426,719,567,na,360,1045,192,886,224,968,1207,640,391,330,399,155,516,271,98,173,251,96,739,1492,254,132
21/12/2021,13,2628,2110,1727,2969,1756,1491,420,241,337,18,69,292,na,448,na,1649,642,260,713,353,691,na,376,923,1652,794,259,1322,543,535,260,undefined,na,na,2389,328,198,undefined,275,295,167,290,91,na,3147,71,1684,409,265,705,180,541,108,undefined,527,529,684,541,na,305,1262,228,979,168,923,1393,700,401,319,320,160,456,267,84,134,168,80,875,1643,201,143
21/12/2021,14,2724,2093,1668,2784,1715,1306,566,196,303,4,48,213,na,440,na,1582,475,291,675,262,681,na,309,874,1510,511,212,1263,564,546,180,undefined,na,na,2013,314,184,undefined,180,246,137,161,79,na,2992,54,1652,334,207,616,199,505,112,undefined,467,425,609,508,na,315,1253,242,838,125,768,1419,495,371,242,294,60,431,226,71,113,213,80,842,1397,146,134
21/12/2021,15,2677,1953,1700,2631,1679,1421,510,247,303,18,48,223,na,491,na,1400,437,287,628,289,696,na,277,888,1509,387,172,1189,420,430,166,undefined,na,na,1924,210,118,undefined,130,306,135,163,95,na,2912,56,1534,263,145,572,153,370,176,undefined,379,350,591,596,na,289,1095,215,868,141,700,1433,557,343,199,291,53,458,176,60,118,168,83,750,1531,160,124
21/12/2021,16,2592,1740,1608,2647,1893,1612,497,252,455,8,50,223,na,519,na,1304,371,403,592,227,753,na,301,1096,2022,342,111,1083,421,407,155,undefined,na,na,2183,251,140,undefined,146,219,156,162,99,na,2841,48,1721,183,125,588,132,387,178,undefined,345,474,684,584,na,277,1241,253,623,210,877,1477,591,299,189,262,62,582,196,68,107,198,87,911,1655,174,85
21/12/2021,17,2622,1653,1737,2631,1957,1973,842,307,552,11,76,305,na,643,na,1086,588,449,643,365,802,na,448,1371,1802,319,132,928,438,502,177,undefined,na,na,2870,302,103,undefined,128,244,138,156,81,na,3043,63,1681,203,96,572,103,465,242,undefined,429,502,873,675,na,342,1371,257,594,139,1032,1642,591,323,160,307,76,717,285,90,105,264,110,1019,1866,136,94
21/12/2021,18,2400,1510,1584,2255,1859,1593,1011,277,210,6,81,409,na,589,na,701,306,203,827,557,834,na,235,929,1499,315,158,737,540,575,210,undefined,na,na,2916,202,154,undefined,122,206,53,80,32,na,2732,52,1427,193,116,562,127,461,233,undefined,415,277,576,694,na,382,1383,295,671,101,907,1568,462,236,139,362,152,547,190,77,95,281,98,853,1625,163,89
21/12/2021,19,1988,1436,1600,1918,1680,1231,1464,249,97,10,87,358,na,466,na,496,271,99,921,455,750,na,163,552,1230,348,122,539,652,519,246,undefined,na,na,2753,160,242,undefined,44,139,59,82,24,na,2460,43,1061,169,130,462,174,403,192,undefined,408,195,354,588,na,350,1241,210,542,56,1018,1446,467,191,110,339,70,629,122,42,68,328,62,773,1196,107,94
21/12/2021,20,1842,1622,1502,2168,1842,1154,1730,187,72,20,113,363,na,660,na,342,225,104,802,512,701,na,151,463,1084,281,91,602,839,577,184,undefined,na,na,2543,164,258,undefined,46,162,65,46,12,na,2750,24,923,128,92,379,116,361,196,undefined,295,155,270,436,na,308,1113,259,537,42,1467,1242,396,158,72,205,37,854,91,30,53,351,42,753,1379,71,102
21/12/2021,21,1445,1330,1598,2801,2421,1139,1599,85,75,8,83,308,na,665,na,442,184,101,761,401,722,na,139,515,705,203,85,627,849,581,330,undefined,na,na,2542,113,209,undefined,34,116,32,24,8,na,3452,21,733,120,83,288,93,284,116,undefined,319,124,278,406,na,217,1048,178,438,36,2202,1129,431,29,83,242,16,1294,110,34,11,267,10,805,1247,38,40
21/12/2021,22,1105,514,1311,1562,1669,926,820,45,67,6,54,188,na,367,na,181,172,47,492,260,522,na,66,384,480,209,57,435,661,345,198,undefined,na,na,2055,64,153,undefined,32,95,23,12,4,na,2269,13,509,87,81,126,56,200,29,undefined,161,76,186,245,na,152,818,154,388,13,1217,629,202,9,25,111,17,804,61,18,10,142,5,682,972,15,11
21/12/2021,23,278,125,768,548,765,546,40,28,26,14,25,99,na,275,na,101,76,49,214,112,258,na,52,280,248,143,42,202,187,263,69,undefined,na,na,831,60,66,undefined,11,43,20,8,7,na,905,13,227,47,82,40,39,121,35,undefined,100,50,144,163,na,89,559,96,211,5,327,289,72,1,15,136,15,291,27,22,3,83,10,385,502,3,20
22/12/2021,0,79,47,342,179,269,222,18,6,18,na,6,53,na,88,na,33,17,14,152,59,155,na,34,129,99,82,9,64,59,151,17,undefined,na,na,208,14,22,undefined,12,14,7,7,3,na,268,13,147,27,89,9,21,41,31,undefined,33,26,57,63,na,51,301,61,91,10,93,100,26,0,1,19,9,86,10,3,3,61,5,168,214,3,8
22/12/2021,1,39,21,178,56,136,49,10,2,6,1,6,11,na,12,na,13,29,5,45,19,104,na,11,20,61,35,12,46,19,89,8,undefined,na,na,117,7,14,undefined,na,14,11,3,3,na,100,2,74,14,53,na,15,26,15,undefined,17,15,55,45,na,41,157,37,81,7,22,36,7,0,4,7,8,9,11,2,na,3,5,68,101,na,1
22/12/2021,2,22,19,115,37,65,63,5,1,8,na,8,6,na,28,na,8,23,4,25,19,24,na,11,30,31,36,5,23,11,29,11,undefined,na,na,50,4,6,undefined,1,5,5,1,1,na,84,4,46,15,38,5,3,8,6,undefined,12,22,27,22,na,14,90,34,40,1,21,19,6,0,1,1,1,7,9,na,1,1,2,33,53,1,2
22/12/2021,3,14,15,62,24,56,20,10,2,4,2,1,11,na,16,na,18,11,7,16,18,37,na,32,29,25,27,2,28,5,24,10,undefined,na,na,26,5,3,undefined,na,na,4,na,2,na,39,1,45,na,22,5,16,4,8,undefined,8,7,18,18,na,11,39,17,30,1,5,7,5,0,10,na,1,4,13,na,na,6,6,26,34,1,na
22/12/2021,4,9,6,47,20,62,28,3,2,4,1,2,5,na,14,na,2,22,na,20,14,15,na,7,21,31,26,5,43,7,13,6,undefined,na,na,25,1,10,undefined,na,2,4,na,1,na,46,3,31,13,30,6,1,10,8,undefined,12,2,14,15,na,8,50,19,9,2,16,22,7,0,11,na,10,6,9,na,2,9,2,20,47,1,na
22/12/2021,5,16,17,39,46,81,99,28,22,25,1,5,17,na,52,na,21,34,10,4,3,16,na,17,81,90,44,6,93,20,9,9,undefined,na,na,76,18,10,undefined,5,14,5,2,2,na,142,7,68,23,27,4,12,13,14,undefined,6,32,50,14,na,19,85,23,87,13,16,23,15,0,12,7,31,26,13,2,4,12,2,39,75,5,na
22/12/2021,6,77,62,111,135,195,220,72,52,87,na,23,61,na,95,na,53,119,35,33,21,68,na,77,289,263,87,23,110,39,25,25,undefined,na,na,261,44,na,undefined,23,46,32,8,10,na,363,10,135,58,54,18,58,28,20,undefined,35,94,193,48,na,34,170,46,174,58,57,54,77,55,22,9,19,62,33,15,12,43,22,124,250,23,na
22/12/2021,7,205,157,165,299,282,448,146,136,240,4,37,151,na,191,na,179,249,122,35,29,150,na,173,532,427,151,61,211,65,92,33,undefined,na,na,543,96,na,undefined,43,79,59,21,27,na,578,27,243,101,51,51,40,73,30,undefined,74,238,322,81,na,95,308,44,347,108,123,160,172,87,89,67,34,123,62,35,38,123,54,233,427,63,na
22/12/2021,8,410,276,255,647,518,1019,176,239,478,5,46,188,na,350,na,391,548,341,72,57,197,na,322,927,725,250,120,378,97,134,58,undefined,na,na,1108,166,na,undefined,103,186,92,36,53,na,1190,39,427,131,75,155,82,177,59,undefined,168,462,602,166,na,180,494,99,426,194,285,228,320,200,165,142,46,249,224,53,81,142,55,451,872,102,na
22/12/2021,9,667,510,408,967,594,742,139,151,278,11,36,178,na,302,na,596,429,287,90,124,210,na,253,677,721,321,142,457,151,218,91,undefined,na,na,1111,247,45,undefined,123,223,103,57,45,na,1412,51,576,151,144,364,94,172,69,undefined,176,349,530,182,na,188,539,148,539,170,355,383,404,296,216,176,88,231,129,41,110,147,38,395,776,141,na
22/12/2021,10,997,997,720,1508,844,787,238,190,199,18,46,208,na,338,na,921,411,290,179,177,309,na,224,688,815,415,147,576,221,258,84,undefined,na,na,1295,184,88,undefined,116,174,83,85,25,na,1790,54,845,180,173,514,119,271,80,undefined,320,233,522,287,na,245,699,154,619,148,544,596,451,302,195,229,58,311,128,47,124,132,62,565,980,170,54
22/12/2021,11,1977,1579,979,2289,1253,1077,423,235,242,10,89,251,na,444,na,1277,442,332,379,352,475,na,236,754,1091,506,218,838,434,350,102,undefined,na,na,1828,278,143,undefined,128,268,98,96,35,na,2482,42,1259,275,171,617,213,342,72,undefined,334,336,667,341,na,239,871,237,758,135,716,842,538,302,240,258,54,500,243,65,138,192,82,818,1267,163,94
22/12/2021,12,2091,2021,1454,2740,1779,1485,543,276,340,3,61,343,na,429,na,1669,642,324,632,603,621,na,381,923,1671,643,258,1084,496,549,198,undefined,na,na,2409,383,200,undefined,275,419,121,123,42,na,3146,51,1534,320,265,704,211,459,127,undefined,477,465,769,487,na,279,1069,238,1009,173,1123,1275,660,434,329,353,84,619,241,57,140,247,74,915,1431,215,173
22/12/2021,13,2014,2251,1562,2933,1656,1464,651,267,300,5,55,262,na,480,na,1563,550,295,673,543,676,na,329,915,1472,660,219,1061,552,549,217,undefined,na,na,2469,325,185,undefined,180,418,143,142,24,na,2946,54,1649,317,241,580,148,515,117,undefined,516,348,580,542,na,354,1147,289,882,176,941,1408,680,517,298,288,128,455,216,73,133,181,70,850,1817,198,128
22/12/2021,14,2038,1967,1578,2784,1617,1290,698,215,293,9,58,278,na,480,na,1496,405,253,634,414,700,na,262,870,1428,518,161,938,651,483,171,undefined,na,na,2178,288,187,undefined,163,251,97,98,50,na,2972,57,1788,277,208,656,195,451,106,undefined,422,316,586,512,na,293,1129,251,819,168,917,1511,558,413,275,295,33,594,175,73,122,202,98,848,1520,162,116
22/12/2021,15,2400,2116,1774,2948,1876,1466,707,233,267,12,91,285,na,536,na,1471,334,308,698,461,730,na,303,911,1494,403,148,1113,542,526,128,undefined,na,na,2330,228,140,undefined,105,255,110,116,53,na,3163,38,1658,272,171,632,144,502,167,undefined,383,369,630,570,na,306,1326,241,787,120,1252,1693,566,326,176,273,18,526,191,58,108,227,106,774,1604,146,109
22/12/2021,16,2533,2090,1714,2856,1854,1719,796,266,322,15,108,326,na,651,na,1261,437,372,601,438,812,na,337,1189,1796,549,160,1111,460,554,159,undefined,na,na,2428,219,107,undefined,113,270,112,122,96,na,3078,36,1983,235,144,596,152,487,200,undefined,395,637,716,597,na,356,1431,188,765,142,990,1560,612,375,197,277,25,653,250,75,122,218,115,926,1838,143,107
22/12/2021,17,2726,1866,1729,2603,1946,1950,872,300,439,9,86,395,na,731,na,1244,503,421,699,441,916,na,398,1479,2021,517,204,930,567,624,202,undefined,na,na,3099,292,156,undefined,167,241,160,142,72,na,3033,64,2040,281,154,622,170,508,250,undefined,463,883,896,636,na,321,1727,250,778,163,1103,1589,590,291,187,366,93,796,373,73,131,324,134,990,1937,177,147
22/12/2021,18,2679,1647,1765,2392,1904,1617,1038,210,259,2,95,452,na,612,na,760,305,209,850,581,828,na,280,1063,1568,431,159,651,512,625,269,undefined,na,na,3217,207,174,undefined,91,290,81,53,31,na,2819,51,1611,236,128,559,138,476,212,undefined,445,1869,733,585,na,386,1375,250,650,92,971,1619,489,236,163,419,102,657,237,67,87,420,115,898,1593,168,108
22/12/2021,19,2240,1583,1522,2230,1714,1274,1695,255,133,26,135,445,na,565,na,489,260,139,911,647,787,na,193,664,1384,390,151,544,707,662,321,undefined,na,na,2756,155,216,undefined,56,219,47,39,14,na,2491,36,1104,212,142,538,90,368,201,undefined,353,846,433,486,na,369,1317,256,500,75,1123,1557,424,222,89,228,35,684,146,43,85,465,66,794,1321,103,102
22/12/2021,20,1902,1619,1726,2348,2055,1189,2263,194,74,19,118,481,na,458,na,390,188,88,849,540,799,na,183,510,1126,345,105,657,751,675,294,undefined,na,na,2996,164,271,undefined,57,193,52,21,17,na,2839,37,953,188,144,499,90,410,187,undefined,323,315,295,426,na,269,1252,298,618,42,1507,1358,487,175,83,201,35,919,95,59,52,485,56,840,1366,68,76
22/12/2021,21,1784,1421,1664,2981,2889,1237,2013,121,74,5,75,297,na,637,na,358,178,73,834,501,746,na,120,564,823,233,85,687,1043,689,252,undefined,na,na,3015,152,325,undefined,46,124,61,14,9,na,3522,37,849,128,114,277,87,316,113,undefined,289,345,317,329,na,278,1008,307,506,23,2598,1218,366,17,68,336,52,1538,85,44,22,230,15,1002,1267,37,69
22/12/2021,22,1340,779,1370,1787,2111,1045,1173,100,84,5,41,392,na,499,na,238,221,73,644,399,656,na,133,528,540,239,67,468,733,593,212,undefined,na,na,2466,104,196,undefined,34,287,30,5,9,na,2634,12,709,90,116,190,70,253,62,undefined,268,2296,447,290,na,150,811,167,429,33,1354,751,195,16,29,91,14,1045,127,26,14,352,47,886,1130,17,11
22/12/2021,23,520,233,900,714,1105,660,39,54,42,6,40,122,na,380,na,117,82,44,300,226,438,na,85,327,319,163,31,213,265,491,103,undefined,na,na,1347,65,133,undefined,28,82,17,3,2,na,1188,19,387,66,95,49,37,196,38,undefined,141,178,272,155,na,132,530,152,317,14,525,413,76,2,8,33,11,423,70,17,8,77,7,414,566,28,na
23/12/2021,0,113,59,402,207,400,324,32,14,23,na,20,39,na,153,na,68,28,31,146,65,278,na,50,140,171,77,36,105,47,251,58,undefined,na,na,499,44,70,undefined,3,50,8,1,4,na,325,4,159,41,63,13,23,75,22,undefined,36,31,175,108,na,59,347,86,164,5,138,127,44,4,4,4,13,110,26,6,1,39,9,241,251,7,na
23/12/2021,1,44,38,200,118,144,92,10,7,12,na,2,20,na,71,na,28,27,3,75,44,166,na,21,60,81,91,6,61,37,147,19,undefined,na,na,111,9,27,undefined,2,11,8,na,4,na,134,1,96,22,72,8,11,54,21,undefined,37,20,81,120,na,49,196,73,63,13,78,90,8,1,2,7,31,30,39,na,2,12,3,145,167,1,na
23/12/2021,2,23,19,106,73,93,63,12,3,8,na,2,10,na,41,na,16,7,1,54,29,129,na,11,61,64,36,7,17,4,76,11,undefined,na,na,62,12,14,undefined,1,3,na,1,2,na,123,na,57,15,41,9,12,18,6,undefined,28,15,85,27,na,28,132,42,53,4,23,30,16,0,2,2,39,24,15,na,na,9,2,75,126,1,na
23/12/2021,3,18,68,76,45,60,47,8,1,5,1,3,4,na,18,na,19,27,3,26,24,91,na,46,27,48,31,2,39,7,40,8,undefined,na,na,56,10,4,undefined,1,5,1,na,na,na,81,2,64,8,43,2,7,18,10,undefined,13,11,23,31,na,6,71,54,65,4,25,23,3,0,1,2,2,8,9,na,na,3,na,66,62,1,na
23/12/2021,4,12,8,63,28,70,35,31,1,6,na,na,10,na,30,na,2,16,1,18,9,36,na,11,22,56,32,11,39,8,22,19,undefined,na,na,39,5,5,undefined,na,1,2,na,1,na,63,1,30,31,41,18,11,6,6,undefined,4,7,20,20,na,10,49,36,20,2,19,29,2,0,0,4,29,12,3,na,na,8,1,30,55,na,na
23/12/2021,5,20,10,29,61,67,95,19,7,26,1,3,10,na,56,na,25,29,9,8,17,35,na,17,93,99,61,18,63,10,22,8,undefined,na,na,66,20,10,undefined,4,12,5,3,1,na,142,6,69,47,29,4,17,7,12,undefined,9,26,55,15,na,9,95,33,180,7,20,31,11,4,4,8,41,21,11,3,6,7,na,59,86,4,na
23/12/2021,6,91,48,107,129,150,190,60,45,58,1,9,35,na,89,na,47,78,27,20,14,55,na,63,263,238,131,83,101,31,35,13,undefined,na,na,236,20,7,undefined,16,27,33,8,2,na,257,13,104,107,77,7,47,24,12,undefined,36,78,159,42,na,41,155,31,176,31,38,59,60,47,39,12,62,48,43,17,9,42,15,115,214,11,na
23/12/2021,7,235,113,144,328,250,376,120,140,182,2,35,109,na,157,na,186,202,110,40,23,140,na,123,404,367,236,185,204,68,76,30,undefined,na,na,455,66,22,undefined,34,67,36,16,23,na,529,31,256,155,93,52,68,60,24,undefined,76,216,274,107,na,92,328,60,288,100,109,129,149,89,83,64,61,84,73,32,37,105,45,213,423,55,na
23/12/2021,8,407,256,242,585,470,694,163,141,300,12,36,132,na,254,na,367,416,254,79,61,168,na,245,771,424,358,214,339,111,120,59,undefined,na,na,762,170,29,undefined,69,145,67,36,34,na,976,31,394,265,158,144,100,149,57,undefined,120,346,457,140,na,158,476,86,442,159,248,203,279,177,157,139,75,181,171,34,88,111,50,353,731,115,na
23/12/2021,9,727,584,381,1101,549,682,150,161,210,9,33,123,na,261,na,613,356,236,93,103,214,na,192,600,531,548,246,358,151,194,66,undefined,na,na,838,149,68,undefined,76,132,64,35,21,na,1294,27,594,339,166,297,120,182,59,undefined,160,271,431,208,na,194,575,142,501,111,288,362,358,227,193,188,117,191,137,32,119,119,52,349,788,143,na
23/12/2021,10,1220,1054,642,1609,712,863,204,184,160,12,67,210,na,320,na,926,343,217,239,159,343,na,162,656,683,680,309,542,258,262,101,undefined,na,na,1082,180,94,undefined,96,163,87,53,31,na,1721,40,955,400,226,444,155,234,76,undefined,236,207,449,278,na,226,847,184,634,121,471,570,367,271,195,268,118,224,114,40,93,169,60,521,990,195,na
23/12/2021,11,1905,1684,986,2210,1272,1033,464,204,163,12,68,201,na,418,na,1317,468,319,371,304,534,na,180,732,944,794,317,920,399,397,151,undefined,na,na,1647,218,141,undefined,118,239,80,85,47,na,2370,47,1286,475,352,544,186,391,88,undefined,318,221,521,464,na,325,971,157,789,144,681,908,468,297,210,299,42,359,140,45,111,151,68,698,1125,245,122
23/12/2021,12,2324,1879,1342,2710,1740,1234,591,262,237,14,68,278,na,390,na,1525,544,328,639,458,631,na,288,733,1315,892,321,1028,556,545,189,undefined,na,na,2179,322,201,undefined,207,352,130,138,73,na,2950,63,1655,451,367,689,157,445,82,undefined,388,348,609,535,na,321,1115,228,810,154,1027,1356,565,329,313,353,177,570,217,73,176,220,86,781,1441,257,152
23/12/2021,13,2564,2132,1565,2787,1709,1269,649,243,197,2,79,220,na,457,na,1500,472,292,706,435,680,na,266,875,1342,848,345,1048,572,503,184,undefined,na,na,2086,244,187,undefined,131,382,198,134,63,na,2966,49,1753,490,396,715,187,549,160,undefined,489,301,532,542,na,334,1239,232,930,179,930,1515,607,368,272,304,174,464,210,77,127,201,70,789,1550,227,160
23/12/2021,14,2675,2247,1711,2853,1770,1277,830,236,216,12,81,269,na,480,na,1499,386,249,670,313,749,na,263,851,1487,630,267,1190,642,537,177,undefined,na,na,2151,255,169,undefined,133,221,98,87,46,na,3010,43,1799,413,330,706,182,566,119,undefined,438,325,570,596,na,332,1346,242,980,146,982,1562,581,359,280,328,18,551,177,54,124,157,75,797,1612,198,121
23/12/2021,15,2923,2259,1743,2989,1973,1471,942,216,177,6,59,237,na,533,na,1448,372,274,714,463,847,na,235,854,1393,462,169,1333,711,547,196,undefined,na,na,2240,225,148,undefined,101,218,86,93,62,na,3225,58,1705,337,250,633,175,482,125,undefined,407,299,580,585,na,339,1276,195,933,110,1259,1836,517,317,191,270,18,499,163,55,117,221,95,803,1648,193,96
23/12/2021,16,2794,2114,1693,2868,2012,1557,954,274,277,7,71,287,na,566,na,1271,393,293,664,413,802,na,272,931,1526,394,110,1030,684,531,215,undefined,na,na,2552,214,127,undefined,90,276,105,124,83,na,2966,39,1727,182,204,626,117,401,132,undefined,430,332,648,589,na,359,1404,218,765,144,1105,1743,475,267,146,359,73,603,149,73,136,205,88,859,1745,192,126
23/12/2021,17,2958,2055,1807,2682,1915,1674,1099,293,251,29,86,262,na,628,na,1093,365,257,763,482,830,na,323,1119,1604,358,151,960,672,589,186,undefined,na,na,2800,248,110,undefined,104,254,108,163,73,na,3037,27,1717,252,138,579,139,464,178,undefined,389,415,681,709,na,335,1374,160,743,124,1170,1753,444,209,186,314,188,713,208,69,114,254,88,891,1705,156,105
23/12/2021,18,2700,1722,1888,2282,1982,1471,1395,227,154,8,125,298,na,619,na,711,262,158,885,683,944,na,203,810,1367,330,115,619,589,711,235,undefined,na,na,2762,178,202,undefined,67,251,49,51,31,na,2543,42,1486,185,109,407,118,382,195,undefined,479,290,554,617,na,351,1530,234,661,86,1204,1723,410,240,131,288,102,628,129,76,59,252,60,833,1500,139,96
23/12/2021,19,2571,1850,1721,2358,1883,1262,2067,201,102,17,95,372,na,518,na,534,235,103,836,544,874,na,164,689,1276,372,133,595,767,604,326,undefined,na,na,3125,158,248,undefined,59,184,32,30,16,na,2638,21,1318,180,153,472,96,444,227,undefined,411,228,498,553,na,319,1257,229,688,46,1203,1623,349,165,75,225,97,847,187,56,70,350,59,789,1473,90,95
23/12/2021,20,2265,2317,1730,2585,2383,1230,2536,133,66,6,99,388,na,717,na,423,194,91,851,556,830,na,164,534,1139,281,114,677,1130,667,293,undefined,na,na,3326,143,207,undefined,25,129,41,20,6,na,2987,40,1138,163,81,437,100,454,196,undefined,374,142,371,429,na,279,1318,213,613,23,1779,1520,425,157,97,232,15,1161,109,42,49,311,47,1027,1271,78,86
23/12/2021,21,2161,1782,1772,3451,3456,1509,2538,121,67,3,82,313,na,801,na,513,193,60,907,528,886,na,150,552,983,273,81,982,1083,703,363,undefined,na,na,3484,172,249,undefined,24,131,47,11,17,na,3973,18,1090,145,81,301,81,348,94,undefined,362,154,276,384,na,251,1154,204,628,28,3002,1541,464,37,124,158,17,2049,137,48,9,245,5,1237,1567,34,39
23/12/2021,22,1502,906,1645,2168,2744,1265,1288,58,60,na,75,194,na,644,na,314,182,76,721,475,741,na,113,555,660,194,66,789,1060,622,297,undefined,na,na,2861,141,191,undefined,32,246,29,11,4,na,2942,15,792,109,81,169,77,252,42,undefined,240,130,258,309,na,205,1032,167,463,15,1767,1048,250,16,29,79,40,1636,102,39,11,145,9,1017,1445,12,19
23/12/2021,23,821,385,1090,805,1307,684,54,32,31,3,12,78,na,342,na,105,78,50,413,288,431,na,65,309,330,119,34,324,418,500,135,undefined,na,na,1440,112,119,undefined,16,62,10,2,7,na,1447,6,468,53,73,62,30,171,35,undefined,158,40,268,167,na,114,614,107,283,6,639,440,108,4,7,14,23,706,35,17,5,71,2,578,745,16,9
24/12/2021,0,272,97,469,297,553,290,39,22,31,na,24,74,na,159,na,54,41,11,223,161,363,na,49,160,115,119,29,129,146,371,55,undefined,na,na,533,59,42,undefined,2,28,9,2,na,na,444,9,248,41,54,13,30,129,33,undefined,54,39,155,98,na,63,380,135,163,7,126,172,48,4,8,12,7,182,24,5,1,54,5,221,326,1,9
24/12/2021,1,70,49,304,134,210,115,20,5,12,3,2,17,na,51,na,43,5,12,88,82,243,na,33,97,76,64,20,63,27,228,18,undefined,na,na,277,36,41,undefined,3,18,6,na,1,na,168,1,127,25,59,9,14,56,24,undefined,46,14,62,102,na,61,237,82,101,8,95,101,21,3,5,12,11,54,19,4,2,18,2,124,104,na,6
24/12/2021,2,40,24,200,65,69,75,11,4,9,na,1,17,na,32,na,21,10,6,49,114,178,na,20,50,61,66,8,33,14,88,9,undefined,na,na,90,19,10,undefined,na,1,6,2,na,na,84,4,73,13,39,13,10,20,8,undefined,33,12,92,41,na,18,132,46,56,2,23,47,15,3,12,4,3,16,10,4,na,4,na,60,84,na,na
24/12/2021,3,63,31,107,56,93,33,8,na,6,na,2,9,na,19,na,18,9,6,37,65,157,na,59,43,60,28,10,49,14,85,2,undefined,na,na,65,16,8,undefined,4,2,4,4,2,na,72,4,63,23,44,2,22,19,11,undefined,21,11,26,26,na,19,99,56,60,na,27,23,4,1,0,2,3,5,9,na,na,6,2,56,116,na,2
24/12/2021,4,37,18,77,67,58,65,6,1,15,na,2,8,na,37,na,9,16,1,17,69,69,na,8,54,55,84,27,59,13,48,12,undefined,na,na,40,23,16,undefined,1,3,3,na,na,na,100,na,60,51,38,10,21,17,8,undefined,21,16,29,25,na,16,70,35,46,2,34,19,7,0,1,2,15,9,16,2,na,5,1,41,87,na,na
24/12/2021,5,21,15,75,45,88,95,20,8,15,na,5,12,na,49,na,15,15,10,10,18,44,na,25,88,103,155,88,79,8,21,14,undefined,na,na,77,20,7,undefined,6,2,8,6,7,na,111,4,76,137,45,10,24,18,17,undefined,21,32,46,23,na,21,115,40,54,9,19,37,12,1,6,8,22,20,12,6,4,7,2,40,72,5,5
24/12/2021,6,125,50,102,111,126,204,47,44,37,9,13,47,na,83,na,40,70,26,20,21,62,na,36,195,209,264,276,104,30,36,19,undefined,na,na,202,18,10,undefined,6,42,32,7,4,na,225,9,139,216,110,16,57,10,9,undefined,25,66,123,40,na,46,131,17,136,22,44,49,49,30,21,24,17,42,14,23,10,48,13,88,209,7,14
24/12/2021,7,281,120,183,237,202,295,109,107,112,1,53,93,na,151,na,100,118,69,43,29,159,na,81,342,226,358,277,146,62,83,35,undefined,na,na,366,102,18,undefined,24,83,34,39,28,na,344,18,213,322,149,53,62,46,19,undefined,47,125,169,82,na,73,252,53,281,73,85,127,123,92,56,85,38,72,37,24,20,80,24,152,312,52,29
24/12/2021,8,492,290,230,479,426,513,135,115,115,3,70,165,na,199,na,249,203,137,61,57,154,na,114,440,394,368,240,242,79,179,59,undefined,na,na,647,91,30,undefined,58,87,35,65,52,na,697,17,380,313,171,213,115,106,24,undefined,99,185,270,111,na,114,367,76,427,91,169,207,215,138,95,162,48,84,66,29,68,113,50,197,559,93,68
24/12/2021,9,855,539,371,859,428,555,158,170,81,1,51,183,na,256,na,503,219,143,125,78,260,na,116,473,524,550,252,280,129,231,84,undefined,na,na,847,97,95,undefined,31,103,38,68,42,na,937,17,656,391,210,331,124,168,44,undefined,142,139,307,178,na,157,605,91,420,85,228,398,365,172,155,252,165,101,76,26,113,139,62,218,699,181,87
24/12/2021,10,1194,1024,688,1410,773,702,196,198,95,11,35,207,na,312,na,860,221,191,245,160,341,na,126,556,650,743,312,538,279,257,89,undefined,na,na,1027,135,116,undefined,48,98,56,60,54,na,1484,17,947,440,292,522,129,245,64,undefined,250,201,354,284,na,235,843,126,540,89,378,686,358,175,186,335,133,252,76,33,116,151,98,412,999,228,106
24/12/2021,11,1983,1445,863,1861,973,893,428,235,118,5,79,224,na,355,na,1114,305,194,446,267,407,na,175,634,860,834,327,720,385,356,118,undefined,na,na,1392,184,111,undefined,95,149,61,80,36,na,1908,17,1214,410,358,644,188,312,89,undefined,301,160,417,319,na,261,925,146,600,88,567,941,412,217,159,378,57,302,84,38,149,172,70,518,1152,281,123
24/12/2021,12,2334,1733,1233,2156,1141,967,493,255,148,6,56,214,na,383,na,1067,306,208,588,344,511,na,236,686,1030,942,318,823,452,414,234,undefined,na,na,1458,168,186,undefined,118,189,61,118,82,na,2242,29,1443,480,358,669,204,393,90,undefined,355,237,535,400,na,319,1266,222,771,106,751,1253,469,262,149,413,132,365,98,36,142,194,86,569,1185,220,143
24/12/2021,13,2523,1798,1332,2330,1386,1023,594,213,109,6,70,234,na,359,na,1149,215,182,688,284,529,na,203,732,1107,891,282,838,384,433,165,undefined,na,na,1555,124,171,undefined,95,132,78,86,53,na,2340,33,1542,451,357,669,205,414,115,undefined,373,204,474,419,na,313,1224,210,742,93,659,1369,495,292,239,491,85,311,126,37,128,130,84,516,1351,227,141
24/12/2021,14,2676,1742,1459,2444,1356,1190,663,206,108,3,46,221,na,405,na,1161,279,161,659,212,658,na,172,667,1291,722,243,904,418,373,153,undefined,na,na,1714,159,148,undefined,73,137,89,98,45,na,2483,29,1511,459,276,658,187,407,125,undefined,384,188,480,423,na,359,1254,287,790,68,686,1425,458,295,229,345,9,318,91,53,81,153,79,566,1341,194,125
24/12/2021,15,2822,1742,1455,2447,1484,1243,678,213,141,9,42,186,na,436,na,1140,265,186,694,284,768,na,178,711,1316,488,116,916,497,435,137,undefined,na,na,1821,126,112,undefined,99,148,51,87,48,na,2557,22,1454,291,166,603,161,393,123,undefined,369,202,523,547,na,265,1272,262,718,79,854,1493,464,309,168,344,10,314,103,49,94,158,77,615,1484,183,119
24/12/2021,16,2696,1794,1450,2218,1444,1174,708,235,121,11,49,193,na,338,na,902,197,153,695,139,690,na,153,656,1138,339,87,848,488,441,126,undefined,na,na,1837,151,132,undefined,55,92,63,73,54,na,2369,31,1462,179,110,518,101,375,94,undefined,337,177,492,521,na,319,1295,234,540,91,640,1615,440,282,160,275,54,352,81,40,111,127,67,540,1350,170,109
24/12/2021,17,2637,1437,1597,1908,1578,1108,816,216,102,9,63,245,na,382,na,565,151,96,713,253,715,na,139,657,1246,279,86,690,533,433,157,undefined,na,na,1930,106,105,undefined,51,128,55,71,52,na,2097,45,1649,154,86,367,106,361,136,undefined,362,167,471,526,na,292,1388,211,474,64,712,1750,329,211,100,261,215,401,82,34,57,168,49,601,1473,95,82
24/12/2021,18,2588,1201,1494,1635,1578,1056,741,167,96,4,53,287,na,392,na,290,125,64,790,244,616,na,136,669,970,290,78,522,700,499,168,undefined,na,na,2527,109,121,undefined,54,125,47,20,15,na,2044,29,1378,158,87,251,125,317,141,undefined,342,148,459,498,na,312,1296,208,416,24,849,1495,316,196,69,249,92,456,109,35,50,190,50,625,1162,121,71
24/12/2021,19,2368,1260,1626,1747,2072,1080,1079,109,56,3,98,377,na,429,na,276,142,46,813,422,706,na,139,533,676,290,51,609,843,530,294,undefined,na,na,3038,105,223,undefined,33,148,41,24,12,na,2270,14,1132,89,121,302,88,284,134,undefined,370,119,371,445,na,344,1283,220,478,13,1524,1460,350,135,82,229,37,588,87,52,43,256,44,760,1246,74,58
24/12/2021,20,2066,1414,1634,2264,2850,1226,1072,159,62,11,151,519,na,708,na,378,133,56,774,411,765,na,133,469,675,279,89,657,967,528,287,undefined,na,na,4010,102,302,undefined,37,94,31,15,10,na,2971,22,801,107,75,215,96,304,153,undefined,336,145,304,374,na,313,1099,182,527,26,2146,1288,336,107,57,204,23,1273,114,28,30,318,64,1007,1451,36,40
24/12/2021,21,1949,1536,1610,3488,3956,1688,876,149,40,11,158,514,na,998,na,493,146,45,769,415,697,na,138,465,664,240,85,927,1315,532,402,undefined,na,na,3807,132,353,undefined,18,98,47,16,25,na,4004,16,775,118,108,109,56,265,86,undefined,321,143,310,315,na,285,1179,229,571,13,2968,1291,356,20,66,141,14,1626,91,11,26,259,21,1422,1723,10,16
24/12/2021,22,1561,870,1614,2480,3567,1672,264,97,38,5,96,317,na,856,na,337,123,33,701,333,706,na,102,394,447,254,57,1041,1121,493,312,undefined,na,na,3759,151,320,undefined,43,99,36,7,8,na,3528,6,772,111,107,71,83,259,59,undefined,379,75,278,316,na,213,1134,210,455,10,2248,904,188,23,26,95,16,1563,83,na,3,198,10,1567,1757,10,17
24/12/2021,23,822,348,1110,1381,2852,1236,119,35,24,na,48,164,na,679,na,208,74,31,534,176,441,na,75,277,407,145,55,1004,996,364,199,undefined,na,na,2742,139,156,undefined,12,46,15,1,6,na,2550,3,463,68,82,43,81,205,53,undefined,257,61,229,239,na,113,799,168,307,15,1191,577,125,4,14,21,25,1007,95,na,2,75,5,1006,1048,na,14
25/12/2021,0,326,175,611,600,1259,733,68,36,17,na,13,72,na,450,na,81,38,21,314,112,305,na,47,154,174,89,23,297,300,243,90,undefined,na,na,1308,88,106,undefined,5,15,13,1,6,na,1201,2,289,41,54,16,31,116,32,undefined,128,63,162,149,na,64,437,99,205,5,382,252,76,4,7,7,20,403,53,na,2,84,7,620,501,2,2
25/12/2021,1,122,85,336,210,451,325,30,13,9,na,6,24,na,202,na,77,51,6,196,61,250,na,33,119,157,91,18,113,80,147,50,undefined,na,na,450,55,43,undefined,2,6,2,na,na,na,437,6,289,23,53,5,25,72,31,undefined,170,24,73,77,na,60,323,101,150,8,142,166,19,1,6,7,4,136,42,na,na,17,3,250,367,na,2
25/12/2021,2,66,33,214,177,253,185,13,10,6,na,4,20,na,78,na,22,25,6,94,60,141,na,6,74,48,63,15,83,43,79,19,undefined,na,na,183,28,8,undefined,1,15,3,na,2,na,281,1,153,13,62,8,19,31,9,undefined,150,11,48,52,na,54,209,79,65,2,77,89,14,1,1,2,7,36,8,na,1,10,2,226,243,1,1
25/12/2021,3,42,26,186,110,142,118,15,1,8,na,4,12,na,85,na,14,1,4,142,87,178,na,17,82,66,42,5,41,55,82,9,undefined,na,na,137,15,1,undefined,na,2,4,na,3,na,159,3,113,14,37,7,19,44,10,undefined,131,6,44,26,na,25,164,56,48,4,48,82,9,0,1,2,5,22,18,na,na,4,na,147,184,na,na
25/12/2021,4,16,23,88,51,88,98,6,1,6,3,1,10,na,60,na,9,3,na,37,27,85,na,2,35,24,24,5,19,6,44,6,undefined,na,na,50,19,5,undefined,na,4,1,na,na,na,95,na,48,8,20,4,8,18,9,undefined,77,6,29,35,na,9,105,26,23,na,9,28,4,2,1,2,na,14,7,na,na,9,na,80,103,1,na
25/12/2021,5,21,11,32,42,53,40,14,3,7,na,2,5,na,41,na,19,7,7,17,31,47,na,15,51,77,79,4,38,18,14,12,undefined,na,na,54,20,8,undefined,na,1,4,1,2,na,102,2,59,10,49,8,3,16,18,undefined,43,12,41,6,na,21,55,22,30,2,20,30,5,0,0,5,3,17,10,na,3,9,1,30,41,1,3
25/12/2021,6,35,15,44,63,63,65,18,18,9,na,11,24,na,37,na,18,25,8,8,17,45,na,14,127,107,39,2,23,16,39,5,undefined,na,na,87,14,4,undefined,2,8,3,na,2,na,104,1,65,14,28,4,15,15,8,undefined,24,11,33,10,na,22,66,35,26,8,17,32,9,7,1,9,7,7,18,7,3,21,12,53,84,4,1
25/12/2021,7,62,45,63,87,72,116,34,40,14,na,17,51,na,56,na,24,49,17,37,24,61,na,28,171,155,53,13,57,28,41,9,undefined,na,na,210,12,21,undefined,5,18,28,10,19,na,178,11,100,28,29,16,11,19,41,undefined,14,35,62,25,na,22,109,32,38,27,33,40,28,23,15,27,53,29,19,7,7,52,20,68,101,11,15
25/12/2021,8,75,45,96,143,116,160,73,59,16,3,24,66,na,70,na,43,62,16,21,14,60,na,30,203,164,80,28,44,72,44,13,undefined,na,na,283,30,14,undefined,9,34,45,13,29,na,240,7,120,34,29,16,21,27,71,undefined,31,52,68,53,na,37,160,28,45,48,81,56,36,18,3,12,83,33,33,9,12,66,29,85,156,42,13
25/12/2021,9,166,101,207,253,230,240,77,79,37,2,21,108,na,90,na,76,76,24,42,30,103,na,66,290,231,102,28,108,108,67,28,undefined,na,na,446,46,36,undefined,11,36,30,13,18,na,490,9,201,51,57,27,29,36,20,undefined,74,105,140,69,na,67,272,68,113,47,182,113,89,32,28,34,438,54,56,17,21,110,36,112,210,38,16
25/12/2021,10,288,190,489,434,323,315,88,107,60,8,39,202,na,141,na,131,88,31,155,110,168,na,67,359,304,208,51,138,144,100,27,undefined,na,na,690,37,38,undefined,4,73,28,13,17,na,579,9,303,84,109,30,45,71,22,undefined,109,134,152,135,na,85,407,105,153,26,198,224,125,42,36,57,1109,99,87,20,30,178,52,178,371,38,36
25/12/2021,11,393,341,638,675,755,576,80,112,46,10,62,184,na,205,na,136,106,36,264,256,285,na,83,403,334,215,72,316,189,178,40,undefined,na,na,1259,63,64,undefined,10,81,40,37,15,na,1019,20,396,112,131,34,30,150,55,undefined,170,109,232,158,na,92,567,84,194,35,409,281,155,91,49,49,689,143,111,31,25,147,64,314,503,56,29
25/12/2021,12,583,293,1049,861,825,571,136,134,40,4,55,168,na,217,na,195,143,30,554,311,370,na,82,346,373,299,70,354,256,205,50,undefined,na,na,1410,49,96,undefined,14,99,41,52,15,na,1167,22,528,135,123,36,85,174,96,undefined,191,139,228,223,na,176,653,157,193,33,414,419,169,87,43,53,424,180,86,25,23,137,57,335,614,29,13
25/12/2021,13,714,382,1223,917,965,678,180,132,44,10,40,174,na,221,na,220,66,28,643,318,456,na,67,354,416,263,42,264,381,213,83,undefined,na,na,1461,47,109,undefined,21,78,40,61,30,na,1341,12,521,90,147,32,127,161,81,undefined,248,98,258,207,na,135,772,179,257,37,524,483,153,42,48,48,65,246,62,22,16,182,33,424,649,42,27
25/12/2021,14,963,380,1221,1026,1038,668,199,91,21,5,83,167,na,368,na,243,94,21,566,256,450,na,104,319,619,243,62,355,400,246,94,undefined,na,na,1638,39,70,undefined,10,86,68,124,62,na,1360,12,586,82,87,43,73,181,136,undefined,205,100,189,243,na,145,816,160,192,58,516,587,170,64,42,22,28,231,74,11,13,155,63,398,722,32,16
25/12/2021,15,928,410,1180,1099,1342,895,203,146,37,7,97,299,na,364,na,188,103,25,529,203,425,na,86,392,499,163,35,523,427,212,57,undefined,na,na,2127,62,45,undefined,8,55,43,88,55,na,1624,12,592,58,123,30,83,188,69,undefined,205,102,254,273,na,135,716,140,241,44,595,591,157,59,34,30,10,248,69,27,21,185,57,460,784,19,25
25/12/2021,16,892,370,1329,1215,1435,934,238,154,38,18,122,326,na,315,na,216,97,45,457,118,394,na,85,415,494,194,53,492,393,217,84,undefined,na,na,1885,84,72,undefined,21,76,39,52,48,na,1651,26,767,98,169,51,90,177,117,undefined,175,144,238,255,na,165,848,191,187,35,666,627,196,88,35,45,26,311,33,25,12,248,41,453,843,22,14
25/12/2021,17,814,392,1215,1061,1335,877,275,141,48,6,102,434,na,432,na,143,67,33,550,258,469,na,136,414,541,200,37,429,531,234,91,undefined,na,na,2049,77,78,undefined,3,76,37,37,23,na,1670,19,776,48,133,28,92,144,99,undefined,208,153,298,268,na,166,852,157,192,25,586,497,139,75,36,46,74,249,64,29,23,292,57,527,851,17,22
25/12/2021,18,702,361,1315,1140,1624,904,245,137,49,na,129,478,na,428,na,135,66,25,664,286,448,na,83,425,459,199,49,449,562,243,97,undefined,na,na,2153,90,132,undefined,8,64,20,18,9,na,1757,16,640,73,86,49,86,126,127,undefined,186,137,255,226,na,143,954,260,219,35,654,546,158,86,35,40,99,254,49,20,24,264,55,565,929,24,23
25/12/2021,19,708,495,1438,1333,2066,962,290,140,44,3,131,440,na,572,na,176,54,17,729,392,502,na,96,444,373,220,51,420,775,343,98,undefined,na,na,2571,98,175,undefined,9,58,42,30,7,na,2119,15,674,82,108,20,81,168,153,undefined,288,140,271,281,na,189,970,194,223,20,1006,665,210,80,42,43,36,546,55,29,13,302,62,775,1119,16,17
25/12/2021,20,918,657,1391,1753,2699,1063,338,106,52,6,105,375,na,844,na,267,80,32,803,329,514,na,118,383,428,182,68,522,971,338,137,undefined,na,na,2826,121,226,undefined,6,34,29,8,3,na,2638,16,644,87,79,38,89,198,130,undefined,272,120,306,280,na,247,1087,169,237,20,1509,788,206,63,33,43,27,949,123,14,15,269,34,783,1115,26,15
25/12/2021,21,753,479,1275,2367,3374,1267,208,71,32,7,78,277,na,882,na,380,59,14,670,248,540,na,114,381,410,212,63,567,932,356,117,undefined,na,na,2804,122,170,undefined,13,35,22,2,3,na,3222,11,560,64,104,20,67,173,71,undefined,221,107,247,263,na,169,914,254,231,12,2021,734,192,9,39,11,37,1515,57,9,8,214,10,1191,1355,10,15
25/12/2021,22,495,354,1177,1770,2700,1046,108,61,54,na,61,169,na,681,na,248,42,11,511,130,428,na,126,326,338,163,53,465,801,317,136,undefined,na,na,2383,113,201,undefined,5,34,13,2,3,na,2424,7,457,62,75,21,53,159,56,undefined,157,105,233,247,na,163,768,211,235,7,1338,475,99,3,34,9,17,1225,76,na,1,170,19,926,1012,4,8
25/12/2021,23,151,149,711,819,1646,844,54,30,17,na,21,117,na,533,na,157,22,20,304,99,235,na,49,277,205,132,19,223,422,236,111,undefined,na,na,1517,76,132,undefined,5,19,6,3,4,na,1515,4,296,43,59,21,29,89,21,undefined,142,75,177,162,na,78,492,181,160,6,609,295,58,6,19,16,18,520,50,na,5,81,17,600,734,1,4
26/12/2021,0,76,51,322,269,719,411,21,2,26,1,8,36,na,295,na,61,14,10,121,85,128,na,27,136,166,103,20,145,121,113,56,undefined,na,na,588,53,65,undefined,1,16,2,2,na,na,508,8,209,34,49,6,23,76,17,undefined,55,28,98,109,na,66,331,108,80,1,160,120,26,2,2,2,7,211,48,na,2,23,na,319,318,1,na
26/12/2021,1,56,22,169,142,273,182,10,6,12,na,9,26,na,117,na,3,13,4,62,49,92,na,34,69,75,69,11,100,44,100,24,undefined,na,na,238,14,23,undefined,1,4,4,1,1,na,241,4,122,14,50,2,26,39,14,undefined,56,4,58,62,na,36,219,86,43,2,80,90,13,0,3,5,10,239,34,na,na,13,8,218,294,na,1
26/12/2021,2,18,15,102,61,109,141,14,1,9,na,3,8,na,70,na,13,7,3,44,18,70,na,14,69,52,37,8,60,10,45,12,undefined,na,na,112,40,12,undefined,na,6,9,1,2,na,93,2,73,12,49,7,16,22,10,undefined,41,3,58,26,na,29,88,68,37,3,23,18,6,0,1,4,18,116,25,na,1,12,na,116,186,na,2
26/12/2021,3,21,8,103,58,89,61,3,2,7,na,1,12,na,42,na,3,4,1,39,66,70,na,13,35,31,31,4,51,18,18,6,undefined,na,na,67,32,4,undefined,1,3,1,2,na,na,82,1,56,4,12,2,4,23,13,undefined,47,5,33,41,na,9,79,56,40,2,25,29,4,0,1,1,14,241,28,na,na,6,2,93,109,na,5
26/12/2021,4,25,17,35,46,77,60,10,na,3,na,na,3,na,34,na,8,8,2,41,49,41,na,20,21,72,21,2,53,2,27,2,undefined,na,na,44,29,6,undefined,1,8,4,2,3,na,78,na,30,7,28,na,na,10,2,undefined,44,9,19,16,na,9,72,27,25,1,28,21,8,1,2,1,2,109,16,na,na,3,na,57,101,na,na
26/12/2021,5,120,21,38,79,70,51,13,10,17,na,3,15,na,42,na,25,11,7,26,9,52,na,29,59,88,41,4,47,8,22,18,undefined,na,na,48,45,18,undefined,1,9,2,na,1,na,126,na,125,3,16,15,23,34,5,undefined,30,13,40,19,na,27,81,30,137,1,15,33,10,2,7,na,3,101,26,2,na,7,1,75,85,2,na
26/12/2021,6,171,57,70,188,110,103,40,43,27,1,12,37,na,54,na,30,42,14,29,15,56,na,27,84,284,47,7,78,18,40,10,undefined,na,na,125,24,2,undefined,2,6,6,6,2,na,258,1,253,13,31,6,18,73,18,undefined,27,20,56,20,na,28,105,20,215,10,46,58,22,13,11,13,22,49,22,12,6,36,6,74,128,7,4
26/12/2021,7,327,164,197,303,149,180,85,111,39,2,11,45,na,97,na,61,68,12,43,23,120,na,49,206,577,86,20,91,32,72,10,undefined,na,na,247,38,22,undefined,5,27,18,9,10,na,308,1,257,27,36,7,18,74,9,undefined,72,29,113,66,na,80,223,55,358,18,86,107,70,46,46,22,10,68,40,12,10,69,41,143,262,11,9
26/12/2021,8,647,391,280,657,402,368,346,162,58,na,26,77,na,173,na,213,84,25,70,32,152,na,89,369,710,116,42,135,101,121,31,undefined,na,na,516,64,27,undefined,13,43,13,11,13,na,741,9,452,56,36,30,35,112,14,undefined,130,69,234,99,na,116,405,52,385,40,139,227,156,109,86,26,16,124,55,31,30,89,38,229,527,51,22
26/12/2021,9,1015,726,458,1004,620,574,1488,240,58,2,20,114,na,328,na,370,161,44,152,77,189,na,154,496,1196,201,69,247,243,213,37,undefined,na,na,993,90,53,undefined,22,69,32,13,7,na,1207,12,648,108,63,93,68,143,43,undefined,126,118,304,164,na,152,590,102,392,47,252,465,231,222,143,89,24,144,67,161,48,142,64,562,799,78,27
26/12/2021,10,1557,1250,699,1477,671,612,683,314,66,na,32,146,na,348,na,663,135,47,292,120,311,na,107,494,1804,386,61,353,210,234,37,undefined,na,na,961,92,65,undefined,51,72,24,16,11,na,1326,6,951,187,142,142,108,241,35,undefined,233,145,429,252,na,184,780,131,482,42,363,795,248,236,166,128,20,176,125,125,62,141,53,438,851,115,40
26/12/2021,11,1869,1698,1242,2248,837,908,293,389,53,6,64,228,na,409,na,999,174,48,625,366,452,na,137,566,2204,426,98,499,323,404,56,undefined,na,na,1370,77,107,undefined,22,113,39,25,14,na,2052,11,1327,193,141,210,121,319,55,undefined,315,121,452,300,na,253,995,162,654,37,528,1328,396,337,235,202,24,265,172,44,43,160,71,469,1161,129,48
26/12/2021,12,2139,2222,1819,2758,1144,1042,225,427,92,1,51,204,na,382,na,1227,222,82,934,593,762,na,191,577,2839,441,111,709,385,529,49,undefined,na,na,1663,122,111,undefined,64,180,33,47,13,na,2428,8,1619,183,145,255,165,437,70,undefined,442,160,565,387,na,239,1163,184,794,57,787,1686,466,325,259,212,47,311,119,42,59,159,58,599,1305,87,59
26/12/2021,13,2384,2348,2176,2892,1369,1245,312,459,65,7,50,219,na,486,na,1202,228,89,1136,627,807,na,411,648,3405,521,117,752,430,624,100,undefined,na,na,1876,96,141,undefined,33,313,52,74,18,na,2635,20,1904,206,180,288,184,485,86,undefined,455,203,514,438,na,296,1424,181,778,46,815,2094,483,334,277,168,81,336,142,45,35,181,67,675,1588,71,46
26/12/2021,14,2429,2740,2290,3078,1694,1373,286,502,61,18,70,236,na,556,na,1300,200,50,1061,474,946,na,181,688,3547,385,110,932,490,611,136,undefined,na,na,2189,111,134,undefined,36,79,46,61,13,na,2769,30,2088,259,152,267,133,500,85,undefined,426,197,520,501,na,311,1494,216,928,42,913,2216,517,391,285,174,41,441,130,27,33,220,69,662,1619,52,46
26/12/2021,15,2306,2657,2343,3082,1602,1341,496,529,76,2,72,234,na,577,na,1322,172,63,1002,469,861,na,193,661,3371,297,114,875,525,686,170,undefined,na,na,2116,120,183,undefined,42,158,50,66,16,na,2643,26,2046,133,134,277,130,367,157,undefined,341,199,502,505,na,328,1497,259,1004,44,1087,2407,467,329,192,150,33,491,179,63,31,189,61,697,1723,74,39
26/12/2021,16,2265,2747,2161,2871,1515,1321,449,435,87,7,71,260,na,456,na,1031,159,70,903,387,851,na,182,677,3008,279,72,819,502,593,148,undefined,na,na,2186,107,154,undefined,41,168,66,75,17,na,2599,25,1917,134,101,237,102,478,94,undefined,373,181,469,500,na,323,1304,234,709,37,907,2307,492,344,177,142,23,421,162,43,52,218,49,729,1654,83,38
26/12/2021,17,2120,2023,2239,2410,1490,1248,805,427,84,8,84,267,na,531,na,701,190,59,1010,496,857,na,207,676,2646,235,101,588,523,667,165,undefined,na,na,2426,114,144,undefined,34,123,59,62,7,na,2254,28,1842,119,96,182,124,372,137,undefined,339,202,499,470,na,296,1570,201,608,44,844,1950,420,295,129,180,86,465,121,63,29,298,60,709,1464,65,45
26/12/2021,18,1899,1537,1928,2033,1659,1275,2834,343,64,3,93,291,na,638,na,463,249,97,1031,622,967,na,231,700,2229,313,98,502,596,672,247,undefined,na,na,2763,160,237,undefined,30,222,31,22,5,na,2241,20,1621,136,90,179,134,434,125,undefined,373,202,526,441,na,281,1525,233,437,33,810,1848,397,223,70,185,85,706,97,229,26,187,37,939,1606,62,54
26/12/2021,19,1808,1188,1889,1879,1525,1173,572,252,55,15,67,347,na,609,na,287,125,65,1042,656,907,na,244,655,2138,301,82,378,543,779,339,undefined,na,na,2961,134,411,undefined,32,176,32,29,8,na,2145,21,1217,137,94,113,113,453,173,undefined,404,307,566,467,na,284,1506,249,503,30,616,1496,451,181,65,120,20,520,190,64,22,257,56,795,1514,41,34
26/12/2021,20,1399,882,1721,1427,1587,1045,118,203,71,6,57,256,na,495,na,246,89,58,1101,637,801,na,165,563,1574,306,61,286,429,529,303,undefined,na,na,2708,128,426,undefined,8,86,52,10,5,na,1761,21,950,84,120,135,98,394,91,undefined,401,580,418,387,na,253,1378,189,433,27,789,1366,264,69,46,118,24,539,168,33,29,266,52,504,1159,44,29
26/12/2021,21,1092,520,1642,1565,1637,1057,94,116,58,1,55,203,na,408,na,234,111,48,995,591,839,na,122,493,1129,257,49,370,381,697,291,undefined,na,na,2230,107,318,undefined,14,60,43,6,2,na,1994,10,846,86,76,114,109,286,81,undefined,283,307,340,326,na,189,1395,358,399,17,978,953,265,21,33,91,3,552,172,11,10,153,13,280,1267,16,22
26/12/2021,22,770,331,1418,925,1229,794,208,56,33,9,37,146,na,384,na,116,105,36,736,344,567,na,93,382,482,161,40,254,274,531,299,undefined,na,na,1690,95,243,undefined,7,288,22,5,7,na,1347,7,576,64,120,68,93,239,42,undefined,220,172,308,209,na,139,955,241,243,10,462,502,145,9,16,26,na,300,81,1,6,88,20,325,731,5,3
26/12/2021,23,363,97,742,413,710,601,23,25,17,1,29,80,na,260,na,45,45,15,302,125,423,na,72,234,235,126,14,168,116,310,144,undefined,na,na,1020,69,155,undefined,9,33,8,5,2,na,664,9,314,35,106,17,47,104,51,undefined,72,210,200,143,na,99,524,149,166,3,223,270,59,6,1,8,1,199,85,na,1,66,10,193,532,5,2
27/12/2021,0,99,61,474,188,330,320,13,25,19,1,12,87,na,155,na,41,19,3,138,50,203,na,74,161,109,92,20,104,49,203,50,undefined,na,na,450,29,58,undefined,8,7,11,1,2,na,325,5,136,28,61,27,36,72,32,undefined,59,530,200,92,na,66,298,120,70,2,113,128,33,2,2,8,8,86,62,na,na,112,14,90,214,2,na
27/12/2021,1,46,35,188,76,105,121,8,3,6,1,12,33,na,58,na,15,13,9,47,32,160,na,30,67,95,82,15,36,29,119,16,undefined,na,na,105,31,13,undefined,3,na,9,4,1,na,140,3,97,22,30,5,17,43,19,undefined,31,13,90,57,na,35,206,70,61,5,33,84,15,1,1,3,1,179,41,na,2,23,4,64,152,na,4
27/12/2021,2,36,27,172,87,69,66,4,5,4,na,6,8,na,39,na,29,4,3,50,21,93,na,20,52,47,39,6,23,10,64,16,undefined,na,na,85,26,19,undefined,3,3,1,1,1,na,119,na,71,15,47,3,7,12,17,undefined,13,7,59,47,na,34,93,36,57,1,15,58,8,3,3,na,4,79,16,na,na,5,na,36,99,na,1
27/12/2021,3,29,14,100,40,47,72,5,5,6,na,1,4,na,19,na,22,17,3,31,100,75,na,15,30,35,31,8,27,2,26,1,undefined,na,na,63,16,7,undefined,na,2,1,1,2,na,57,na,36,8,27,1,14,21,13,undefined,10,13,34,24,na,22,95,33,36,na,14,33,14,0,3,1,1,35,19,na,na,5,na,52,116,na,na
27/12/2021,4,28,7,55,21,25,66,17,na,2,na,na,8,na,60,na,12,9,3,11,28,58,na,9,46,45,37,3,19,11,12,10,undefined,na,na,24,24,5,undefined,na,2,1,na,na,na,56,na,50,8,12,na,8,25,3,undefined,14,7,26,20,na,13,61,36,33,1,8,19,1,1,0,2,1,100,8,na,na,8,2,16,58,1,na
27/12/2021,5,16,35,37,46,53,75,18,14,11,2,1,5,na,49,na,28,11,6,6,13,34,na,21,45,83,28,3,47,4,14,5,undefined,na,na,49,10,12,undefined,na,9,1,1,1,na,77,1,46,10,36,11,20,15,4,undefined,7,6,45,14,na,16,66,17,55,2,15,17,15,2,14,6,na,44,14,2,na,13,2,38,37,2,4
27/12/2021,6,65,64,79,80,84,92,43,21,14,4,12,29,na,59,na,21,33,8,16,29,54,na,31,103,140,35,8,42,16,24,9,undefined,na,na,145,14,2,undefined,4,20,4,1,2,na,112,4,60,10,32,2,17,12,10,undefined,23,20,70,25,na,24,95,16,228,7,32,44,16,16,15,8,7,22,22,8,3,32,13,50,88,5,13
27/12/2021,7,73,57,98,130,133,179,107,51,16,na,23,53,na,76,na,42,59,13,36,17,138,na,29,169,216,68,12,78,56,42,15,undefined,na,na,263,19,22,undefined,22,18,22,26,17,na,202,8,129,33,34,14,22,27,23,undefined,32,40,74,61,na,51,182,40,301,23,51,76,63,34,41,15,9,47,22,22,9,45,26,107,272,30,6
27/12/2021,8,228,150,207,301,251,291,178,72,47,3,32,131,na,138,na,115,89,26,38,43,109,na,78,291,381,104,22,139,76,84,34,undefined,na,na,446,52,41,undefined,16,50,32,37,27,na,450,12,212,49,30,51,26,71,26,undefined,101,67,172,84,na,108,265,59,410,36,114,137,149,104,92,36,9,99,39,29,40,98,43,164,427,47,20
27/12/2021,9,520,338,394,676,633,577,1107,189,58,8,48,165,na,290,na,317,119,47,130,77,235,na,156,543,744,194,44,326,166,150,55,undefined,na,na,1097,82,59,undefined,21,101,37,24,24,na,1027,8,467,73,72,95,49,110,41,undefined,144,173,269,157,na,188,565,112,513,42,241,333,379,202,266,157,16,188,69,80,42,173,65,389,876,99,37
27/12/2021,10,1190,772,609,1144,988,768,1212,290,72,11,62,260,na,399,na,645,188,66,262,142,285,na,193,575,1177,321,68,646,335,246,96,undefined,na,na,1354,113,105,undefined,34,102,28,63,42,na,1537,24,813,122,104,246,103,228,49,undefined,244,250,412,228,na,229,728,147,553,53,496,501,438,303,345,183,23,218,85,86,73,294,122,552,990,143,78
27/12/2021,11,1935,1263,972,1729,1324,1033,491,359,73,2,102,376,na,418,na,829,235,103,565,389,505,na,207,561,1841,349,89,942,506,392,145,undefined,na,na,1982,119,104,undefined,34,108,48,91,40,na,2048,19,1119,162,107,371,106,312,65,undefined,285,190,465,284,na,230,892,151,602,67,481,941,509,420,342,218,39,381,95,57,84,216,112,616,1265,124,74
27/12/2021,12,2481,1593,1492,2262,1868,1098,308,342,80,6,109,363,na,409,na,1186,221,62,778,583,648,na,155,617,2304,493,111,1391,708,482,217,undefined,na,na,2446,140,215,undefined,25,113,57,63,36,na,2611,15,1339,203,159,506,145,401,72,undefined,344,147,521,372,na,278,1095,154,668,71,794,1251,636,413,412,193,34,516,119,42,54,282,136,711,1464,154,97
27/12/2021,13,2648,1756,1869,2650,2086,1356,365,362,93,14,80,320,na,497,na,1215,200,86,1036,613,753,na,173,614,2608,465,125,1534,669,556,243,undefined,na,na,2980,124,268,undefined,49,125,55,94,44,na,2861,24,1741,150,147,485,113,518,102,undefined,387,188,532,411,na,291,1284,205,793,74,880,1616,661,473,439,228,19,624,110,56,47,245,138,737,1667,98,66
27/12/2021,14,2883,2095,1991,2727,2335,1630,295,433,76,1,95,365,na,533,na,1258,239,64,975,503,812,na,218,668,2658,378,98,1617,795,607,272,undefined,na,na,3180,152,277,undefined,48,119,58,103,54,na,2993,31,1770,160,166,410,128,518,84,undefined,402,188,514,486,na,337,1318,246,961,66,1010,1781,652,463,345,177,22,595,105,37,37,254,105,756,1736,75,30
27/12/2021,15,2819,2029,1907,2854,2373,1615,454,404,82,29,98,371,na,582,na,1210,227,88,821,340,841,na,188,613,2708,319,89,1780,817,565,194,undefined,na,na,3040,153,240,undefined,47,118,65,103,51,na,2874,17,1768,147,157,410,127,431,101,undefined,350,193,581,470,na,292,1208,188,884,44,989,1785,549,376,319,193,33,644,133,48,51,292,110,824,1761,82,na
27/12/2021,16,2618,1990,1869,2478,2133,1398,531,357,111,2,128,386,na,496,na,1016,163,148,884,313,902,na,222,684,2513,369,95,1388,668,583,196,undefined,na,na,2858,159,197,undefined,49,96,44,56,33,na,2816,30,1608,143,145,409,88,402,148,undefined,323,166,502,444,na,284,1242,166,656,48,828,1902,499,374,260,169,119,596,86,39,46,292,76,759,1564,76,na
27/12/2021,17,2265,1353,1804,2130,1972,1423,753,329,98,11,133,449,na,505,na,654,264,101,870,397,820,na,157,630,2111,351,104,969,761,534,202,undefined,na,na,2996,157,197,undefined,51,108,54,65,32,na,2251,44,1536,144,155,350,130,389,155,undefined,388,251,580,495,na,292,1329,188,545,46,753,1689,450,282,157,193,134,535,90,59,45,329,78,752,1577,71,na
27/12/2021,18,2184,985,1907,1819,1774,1372,2131,296,83,4,126,455,na,518,na,346,244,66,1072,547,893,na,183,789,1996,347,74,605,665,732,351,undefined,na,na,3439,128,369,undefined,45,98,49,20,4,na,2181,23,1407,113,134,402,123,403,137,undefined,461,198,483,444,na,311,1400,238,392,33,545,1605,431,197,78,190,117,591,79,100,55,353,70,824,1466,75,na
27/12/2021,19,1588,625,1897,1706,2091,1362,606,205,99,14,100,436,na,499,na,248,266,56,1191,970,1318,na,224,698,1662,369,93,443,747,834,556,undefined,na,na,4086,171,718,undefined,72,139,46,19,6,na,2167,17,1105,139,129,418,118,487,176,undefined,406,183,513,429,na,340,1227,237,444,30,912,1560,501,209,94,188,60,674,101,72,34,401,68,831,1599,68,na
27/12/2021,20,945,354,1813,1276,1978,1132,169,159,63,8,155,456,na,619,na,226,214,77,1141,759,958,na,174,472,955,319,65,472,390,682,553,undefined,na,na,3405,136,764,undefined,34,85,38,2,8,na,1819,32,819,72,94,396,85,398,129,undefined,396,160,344,355,na,209,1302,196,394,35,868,1221,433,179,76,167,36,502,89,50,25,355,69,621,1286,32,na
27/12/2021,21,662,305,1451,1355,1880,1062,94,90,49,4,110,335,na,482,na,204,169,40,841,535,880,na,139,429,739,223,74,432,271,661,510,undefined,na,na,2813,121,587,undefined,14,76,45,4,4,na,1573,19,551,82,92,289,73,254,99,undefined,302,110,334,330,na,212,1173,230,367,25,682,921,294,22,33,118,24,536,53,3,17,219,25,333,1082,13,na
27/12/2021,22,323,149,1123,823,1215,736,32,63,35,na,54,212,na,325,na,120,52,14,558,300,572,na,111,317,399,166,40,238,210,433,419,undefined,na,na,1761,125,389,undefined,22,42,23,4,4,na,1141,9,408,68,83,169,67,140,63,undefined,179,71,245,210,na,141,711,179,253,13,505,633,154,5,21,60,15,417,51,na,2,95,10,293,601,6,na
27/12/2021,23,138,95,667,363,508,607,9,46,25,na,29,123,na,210,na,124,71,24,288,142,325,na,75,248,259,122,22,168,91,320,153,undefined,na,na,939,53,220,undefined,12,24,13,2,4,na,602,3,197,38,71,62,37,67,49,undefined,103,67,156,115,na,104,481,132,180,10,165,288,68,1,2,4,10,145,30,na,2,73,2,160,407,1,na
28/12/2021,0,80,53,382,173,333,249,13,15,20,2,21,54,na,117,na,46,18,4,142,65,154,na,27,116,147,90,12,105,23,188,78,undefined,na,na,515,56,59,undefined,4,12,7,2,2,na,247,5,126,21,65,15,52,60,20,undefined,53,24,97,107,na,41,265,110,104,2,65,103,16,0,1,9,10,73,11,na,2,60,8,116,211,2,na
28/12/2021,1,42,37,174,87,111,101,8,9,5,na,4,11,na,42,na,31,14,11,57,9,122,na,32,69,97,50,4,41,12,123,21,undefined,na,na,129,20,24,undefined,1,10,5,1,2,na,115,na,87,9,48,7,22,21,14,undefined,16,7,36,31,na,24,176,64,55,3,34,64,20,0,6,2,8,125,10,na,na,21,11,58,130,na,na
28/12/2021,2,22,15,151,63,56,52,4,3,7,na,2,16,na,20,na,28,8,na,42,11,99,na,22,46,26,36,9,25,6,40,14,undefined,na,na,54,14,8,undefined,na,1,4,1,2,na,93,na,55,19,44,4,9,13,11,undefined,11,4,41,22,na,16,93,28,57,2,11,34,8,0,7,2,3,109,6,na,na,13,1,36,123,na,na
28/12/2021,3,17,21,58,33,46,39,4,3,5,na,5,7,na,16,na,16,13,na,22,3,47,na,37,16,32,24,5,34,7,15,9,undefined,na,na,33,28,4,undefined,na,4,2,2,1,na,51,1,38,5,46,na,5,15,7,undefined,8,4,6,10,na,3,54,23,45,2,9,21,11,5,0,1,2,93,5,na,1,7,na,17,48,na,na
28/12/2021,4,6,15,41,33,48,42,12,3,na,na,5,6,na,24,na,na,17,1,22,8,25,na,9,41,31,27,5,43,6,13,8,undefined,na,na,19,2,na,undefined,1,na,na,na,na,na,38,4,37,9,12,4,14,4,6,undefined,8,5,15,4,na,7,37,18,35,1,14,15,2,1,2,3,7,173,5,na,na,3,na,16,44,na,na
28/12/2021,5,16,8,26,39,80,47,16,9,13,na,1,11,na,27,na,23,9,6,7,9,50,na,15,67,84,23,na,49,4,25,13,undefined,na,na,53,10,23,undefined,1,7,2,2,1,na,101,2,40,4,31,17,3,15,13,undefined,11,20,23,5,na,13,35,8,117,4,8,17,13,7,16,7,4,39,12,1,2,9,3,36,37,na,na
28/12/2021,6,50,34,44,68,81,110,22,27,13,na,10,37,na,48,na,25,39,6,20,8,48,na,24,116,128,52,8,76,29,39,12,undefined,na,na,123,25,5,undefined,2,13,6,2,2,na,129,2,72,13,31,5,51,21,13,undefined,26,19,52,22,na,26,77,11,182,15,29,33,20,3,5,10,12,23,22,8,3,30,14,70,107,5,na
28/12/2021,7,111,63,116,140,120,204,108,55,25,3,30,87,na,91,na,39,66,18,19,28,79,na,36,144,193,85,27,92,66,45,42,undefined,na,na,297,22,20,undefined,14,33,11,27,12,na,229,10,121,35,33,11,43,26,13,undefined,42,44,91,36,na,38,186,27,313,32,58,65,76,37,14,22,7,42,23,22,6,84,23,102,245,23,na
28/12/2021,8,253,124,166,353,327,333,165,106,33,3,48,163,na,108,na,126,85,30,51,35,145,na,84,265,345,176,41,178,132,80,46,undefined,na,na,588,55,29,undefined,30,56,33,53,41,na,551,13,217,82,47,71,34,49,25,undefined,82,118,143,76,na,105,325,50,323,45,113,124,177,127,111,58,5,124,38,26,43,129,49,163,390,56,na
28/12/2021,9,549,405,370,714,771,560,1301,218,62,8,57,227,na,276,na,373,279,66,129,56,205,na,159,550,775,282,62,488,308,196,74,undefined,na,na,1311,95,82,undefined,25,114,47,60,41,na,1144,23,543,129,89,121,71,105,53,undefined,151,123,293,157,na,168,567,113,502,58,353,331,365,203,270,154,39,240,67,81,103,203,87,497,857,109,na
28/12/2021,10,1118,834,666,1312,1235,860,1215,344,66,4,95,323,na,416,na,642,200,70,264,184,304,na,219,655,1163,381,132,855,402,313,79,undefined,na,na,1559,111,99,undefined,33,117,41,62,29,na,1654,22,825,225,151,286,97,255,68,undefined,223,266,424,203,na,245,765,171,644,53,472,573,480,185,262,171,11,343,126,79,73,305,138,583,1058,151,na
28/12/2021,11,1985,1464,1232,2158,1764,1132,403,335,92,7,88,293,na,415,na,1091,249,81,593,231,531,na,193,592,1793,527,163,1352,629,372,102,undefined,na,na,2260,110,147,undefined,52,89,60,118,52,na,2542,32,1264,265,157,426,169,335,77,undefined,268,177,501,322,na,275,972,184,715,64,787,992,489,304,312,232,19,505,109,71,68,228,120,697,1199,138,na
28/12/2021,12,2568,1875,1727,2810,3054,1900,4067,367,99,6,121,429,na,573,na,1248,443,129,858,515,627,na,239,759,2438,664,192,1912,928,557,253,undefined,na,na,4517,194,278,undefined,59,154,63,82,52,na,3257,37,1499,305,187,459,141,449,96,undefined,384,224,501,434,na,300,1193,199,875,83,1100,1288,642,342,354,261,36,1357,144,253,66,313,174,1236,1816,161,na
28/12/2021,13,2866,2269,2163,3234,3356,2238,1074,461,79,24,114,393,na,737,na,1405,330,149,1110,777,915,na,271,757,3223,611,175,2290,960,717,301,undefined,na,na,4933,180,372,undefined,71,258,47,67,49,na,3618,22,1819,296,182,487,172,577,99,undefined,469,279,783,381,na,333,1332,221,1138,49,1437,1724,692,443,469,198,54,1146,175,96,64,291,133,1193,2091,142,na
28/12/2021,14,3195,2148,2169,3025,3131,1887,634,377,89,3,122,456,na,692,na,1388,287,95,948,524,1014,na,250,823,3093,416,164,2358,905,753,337,undefined,na,na,4279,209,257,undefined,58,187,68,84,59,na,3449,17,1859,266,153,564,164,471,99,undefined,432,189,759,510,na,324,1309,238,1008,61,1057,1891,742,397,402,252,28,973,167,59,55,341,151,1049,1951,110,na
28/12/2021,15,2992,2156,2059,2938,3003,1880,488,396,96,8,110,450,na,621,na,1221,231,82,958,386,808,na,201,853,2920,354,138,2081,844,669,256,undefined,na,na,3843,158,256,undefined,57,140,74,107,54,na,3184,32,1730,198,136,532,149,439,92,undefined,406,183,628,509,na,322,1294,239,892,62,997,1984,724,406,349,244,15,849,178,65,30,334,125,968,1919,103,na
28/12/2021,16,2739,1815,1899,2447,2644,1895,370,367,91,21,110,395,na,747,na,924,261,75,716,330,835,na,243,741,2484,405,120,1532,705,523,288,undefined,na,na,3338,141,201,undefined,48,124,85,89,57,na,2695,28,1619,195,97,506,172,446,109,undefined,406,171,581,482,na,329,1222,232,557,94,881,1910,618,331,250,194,45,764,115,53,56,295,92,931,1697,78,na
28/12/2021,17,2355,1333,1875,2182,2230,1507,287,325,99,23,131,458,na,614,na,663,287,70,864,398,830,na,243,605,2115,299,78,952,658,605,243,undefined,na,na,3262,159,218,undefined,76,110,50,87,41,na,2484,30,1392,113,140,413,87,399,136,undefined,458,284,519,484,na,310,1297,176,582,58,986,1608,678,295,186,231,132,644,103,52,60,373,87,731,1629,75,na
28/12/2021,18,1879,794,1742,1599,1879,1283,222,263,91,7,100,406,na,474,na,337,202,56,1076,623,934,na,192,704,1905,368,103,537,513,706,295,undefined,na,na,3061,162,333,undefined,79,103,66,44,24,na,1976,33,1352,143,121,406,131,408,175,undefined,474,178,491,437,na,297,1389,214,409,28,757,1659,381,210,95,230,77,596,101,37,33,317,91,684,1383,67,na
28/12/2021,19,1429,511,1702,1418,1840,1141,208,258,78,20,126,518,na,511,na,215,205,51,990,633,921,na,166,555,1378,388,61,451,549,814,436,undefined,na,na,3107,111,451,undefined,54,84,36,40,18,na,1803,16,1172,90,132,371,101,392,172,undefined,479,196,379,387,na,262,1366,209,445,46,706,1424,444,219,81,195,44,313,97,20,22,389,68,568,1283,73,na
28/12/2021,20,942,367,1632,1189,1757,1040,130,171,79,2,142,568,na,486,na,192,230,50,926,476,804,na,135,469,789,293,74,492,432,664,466,undefined,na,na,2938,120,512,undefined,54,117,45,34,22,na,1705,26,763,89,97,364,83,442,161,undefined,383,151,309,381,na,205,1226,199,324,43,734,1165,394,171,57,165,6,439,76,31,36,404,47,513,1103,40,na
28/12/2021,21,627,218,1387,1269,1492,957,73,100,61,5,110,345,na,501,na,234,199,68,723,515,728,na,175,426,661,250,57,379,350,629,408,undefined,na,na,2291,88,497,undefined,36,89,23,8,11,na,1574,24,552,93,73,256,94,313,96,undefined,306,135,298,331,na,225,1183,206,302,26,999,980,280,19,55,118,10,350,51,11,25,189,11,334,888,16,na
28/12/2021,22,329,192,1050,667,1010,715,11,68,37,9,58,266,na,274,na,94,98,19,602,251,471,na,114,294,478,165,51,271,203,499,278,undefined,na,na,1524,60,324,undefined,8,69,17,8,4,na,1032,12,291,82,59,184,46,194,74,undefined,155,70,203,230,na,132,807,207,278,16,434,530,159,10,8,31,3,203,32,na,8,96,13,225,615,5,na
28/12/2021,23,118,48,676,321,490,491,11,54,24,na,26,84,na,218,na,87,68,17,282,124,303,na,62,184,261,117,25,171,78,244,126,undefined,na,na,877,47,129,undefined,3,31,14,2,6,na,531,6,227,43,74,48,48,145,65,undefined,86,39,163,167,na,86,510,102,113,12,161,303,51,0,2,5,6,100,21,na,2,27,5,131,354,4,na
29/12/2021,0,82,43,390,149,163,120,10,14,12,3,23,70,na,89,na,34,22,5,188,65,280,na,42,114,118,71,19,84,15,156,31,undefined,na,na,244,28,32,undefined,2,15,10,2,3,na,224,2,119,34,47,13,15,47,35,undefined,61,34,86,93,na,40,274,77,105,3,74,138,29,1,0,6,7,35,18,na,2,50,8,61,156,1,na
29/12/2021,1,21,20,152,56,76,85,15,na,8,na,9,18,na,62,na,25,18,5,63,38,122,na,12,61,50,60,21,21,9,78,13,undefined,na,na,107,4,13,undefined,3,3,5,2,2,na,123,na,74,26,62,7,28,22,8,undefined,18,17,74,55,na,50,135,74,33,5,28,73,7,2,0,2,6,24,11,na,na,16,6,23,120,na,na
29/12/2021,2,33,25,100,35,81,26,1,1,8,na,7,22,na,32,na,13,6,3,29,17,38,na,31,32,52,30,1,22,5,37,28,undefined,na,na,71,1,3,undefined,2,3,8,3,3,na,74,5,60,9,34,3,7,10,4,undefined,11,8,34,27,na,16,70,43,37,3,20,31,16,1,4,1,3,13,1,na,na,6,3,32,59,na,na
29/12/2021,3,11,19,74,31,28,26,na,2,8,na,3,7,na,6,na,21,3,5,12,14,43,na,7,23,16,16,5,31,na,23,2,undefined,na,na,19,1,4,undefined,na,3,2,na,1,na,61,1,31,6,20,2,4,10,8,undefined,na,12,14,14,na,11,45,31,17,na,9,20,4,0,0,2,6,1,6,na,1,8,1,8,25,na,na
29/12/2021,4,9,7,33,8,50,34,5,3,4,na,2,7,na,15,na,10,5,1,12,2,17,na,5,34,43,38,2,66,3,16,8,undefined,na,na,16,1,9,undefined,na,1,1,na,na,na,42,1,33,5,15,9,6,9,9,undefined,3,2,14,11,na,4,44,7,17,1,3,8,8,1,2,na,1,7,8,na,2,3,1,21,39,1,na
29/12/2021,5,15,14,38,26,65,56,13,11,24,1,2,15,na,27,na,12,24,7,5,13,35,na,12,80,81,19,7,56,7,12,6,undefined,na,na,63,15,8,undefined,2,8,1,na,na,na,98,4,38,8,29,3,10,7,20,undefined,10,27,38,10,na,16,63,9,26,4,18,21,18,2,8,5,11,17,7,2,1,9,3,31,45,2,na
29/12/2021,6,50,32,69,88,121,163,53,27,34,na,26,42,na,78,na,28,80,16,25,24,31,na,46,165,147,50,17,90,30,26,11,undefined,na,na,183,26,4,undefined,12,40,8,4,2,na,191,7,93,18,38,10,21,14,25,undefined,23,50,93,22,na,37,106,20,103,21,35,31,39,17,11,9,34,31,26,13,9,36,17,60,129,7,na
29/12/2021,7,132,78,139,179,196,263,115,66,73,5,26,93,na,119,na,92,114,46,47,34,109,na,65,239,297,99,25,180,67,69,20,undefined,na,na,344,52,13,undefined,70,37,26,32,25,na,318,13,136,48,62,33,33,34,20,undefined,52,102,149,82,na,54,225,41,354,59,59,117,83,49,69,30,36,91,41,21,15,74,47,149,342,43,na
29/12/2021,8,246,173,245,361,340,426,185,114,96,5,47,162,na,148,na,217,153,85,35,70,113,na,120,396,366,173,62,274,100,112,52,undefined,na,na,626,97,40,undefined,36,88,36,59,44,na,608,27,295,86,83,52,54,61,42,undefined,90,155,186,111,na,103,355,55,348,65,149,196,211,109,82,71,55,86,76,40,34,139,63,222,502,80,na
29/12/2021,9,666,462,379,786,650,595,120,209,79,10,63,243,na,223,na,461,238,124,111,83,176,na,185,468,663,238,59,498,156,199,62,undefined,na,na,1127,137,118,undefined,53,132,54,84,49,na,1145,18,593,95,84,182,86,128,62,undefined,138,192,321,145,na,177,540,137,460,80,280,349,404,288,230,138,150,261,61,44,98,218,77,308,809,138,na
29/12/2021,10,1205,797,671,1325,1122,852,157,279,91,11,73,283,na,283,na,847,284,175,223,178,380,na,225,551,969,381,100,806,282,306,110,undefined,na,na,1486,128,111,undefined,77,168,47,86,55,na,1650,16,964,196,105,277,118,217,48,undefined,265,279,420,239,na,243,867,188,588,72,408,608,541,226,289,207,134,329,103,69,126,274,114,480,1131,204,na
29/12/2021,11,1998,1393,1053,2132,1735,1005,229,315,105,8,96,360,na,338,na,1224,347,207,492,272,535,na,242,625,1229,434,137,1477,460,406,160,undefined,na,na,1919,195,136,undefined,61,172,61,90,47,na,2479,23,1283,282,141,359,137,349,103,undefined,281,215,510,317,na,274,831,189,736,71,827,875,581,330,338,234,62,496,115,56,84,289,139,659,1301,189,na
29/12/2021,12,2300,1512,1596,2403,2109,1268,230,296,118,12,65,254,na,443,na,1283,396,191,736,362,664,na,277,707,1584,546,154,1728,633,536,259,undefined,na,na,2699,175,195,undefined,107,245,68,109,53,na,2796,29,1602,246,153,466,180,447,87,undefined,427,246,554,390,na,319,1123,249,828,83,1044,1157,605,332,305,300,105,663,123,80,127,220,137,776,1633,169,na
29/12/2021,13,2644,1958,1620,2730,2113,1357,217,315,95,16,106,330,na,436,na,1271,338,210,802,501,750,na,217,709,1703,468,149,1836,617,618,255,undefined,na,na,2729,122,281,undefined,101,406,69,91,67,na,2838,30,1791,269,176,453,150,513,66,undefined,452,232,523,376,na,252,1126,270,1008,90,937,1419,566,365,380,244,53,584,138,62,74,238,110,673,1645,147,na
29/12/2021,14,2666,1766,1787,2676,2309,1344,234,299,116,14,95,340,na,466,na,1233,333,186,769,314,753,na,261,746,1844,363,144,1937,681,644,251,undefined,na,na,2867,158,218,undefined,68,151,97,126,76,na,2908,39,1761,225,154,462,168,515,110,undefined,381,267,612,497,na,284,1269,288,914,68,1016,1597,602,374,301,199,8,593,117,74,104,286,145,862,1666,128,na
29/12/2021,15,2817,1832,1804,2618,2528,1439,208,215,95,7,118,355,na,524,na,1229,252,149,810,307,740,na,250,791,1631,282,143,1889,615,531,177,undefined,na,na,2678,161,168,undefined,95,192,76,94,68,na,2812,38,1702,192,115,394,121,490,88,undefined,394,263,583,539,na,320,1208,243,882,73,1177,1608,705,356,292,198,20,671,148,61,106,272,145,923,1677,104,na
29/12/2021,16,2570,1559,1728,2421,2079,1482,244,293,152,15,105,371,na,438,na,1004,371,182,671,256,790,na,259,893,1638,337,130,1498,535,531,216,undefined,na,na,2845,151,152,undefined,64,260,99,120,61,na,2602,40,1672,162,98,399,113,403,128,undefined,380,434,601,495,na,353,1251,260,720,78,908,1567,583,375,245,257,25,562,167,52,89,318,141,751,1667,143,na
29/12/2021,17,2179,1235,1589,1997,1723,1339,220,278,177,9,163,531,na,441,na,686,305,169,763,427,876,na,252,854,1504,362,122,1050,531,532,239,undefined,na,na,2886,149,236,undefined,216,184,45,63,37,na,2360,41,1345,169,102,370,119,381,128,undefined,353,775,640,491,na,352,1286,231,519,70,776,1557,520,275,146,288,66,491,164,74,69,429,88,654,1440,123,na
29/12/2021,18,1848,916,1639,1735,1380,1156,152,213,135,19,134,642,na,422,na,374,248,113,876,517,790,na,179,826,1220,380,115,582,398,550,348,undefined,na,na,2748,116,306,undefined,71,208,45,37,18,na,2021,38,1146,169,135,315,133,338,184,undefined,386,1823,589,532,na,323,1375,210,454,58,784,1331,406,190,114,269,35,469,123,53,46,562,100,574,1257,92,na
29/12/2021,19,1252,462,1717,1331,1202,1039,141,165,114,8,167,503,na,380,na,229,197,51,914,465,752,na,157,538,898,342,124,411,428,707,379,undefined,na,na,2647,130,483,undefined,52,238,38,26,16,na,1565,36,1003,190,118,305,137,384,220,undefined,374,680,362,473,na,327,1174,239,425,28,600,1347,455,163,126,212,12,352,101,40,42,332,110,577,1162,63,na
29/12/2021,20,890,271,1488,1127,1313,978,99,179,41,9,139,520,na,408,na,229,197,85,940,361,726,na,178,443,753,290,100,427,351,636,381,undefined,na,na,2613,98,540,undefined,36,144,51,29,15,na,1426,32,834,135,103,334,95,315,189,undefined,303,261,290,352,na,237,1089,239,332,48,719,1122,374,149,47,136,10,396,73,39,38,371,73,469,963,66,na
29/12/2021,21,637,207,1433,1167,1456,831,59,134,62,17,158,509,na,438,na,205,185,71,763,387,594,na,188,458,698,259,70,394,305,604,390,undefined,na,na,2442,110,459,undefined,16,140,41,22,11,na,1609,16,531,126,83,209,110,272,106,undefined,227,412,352,337,na,223,927,176,345,36,864,886,329,25,72,129,31,340,64,25,15,383,24,236,759,22,na
29/12/2021,22,416,185,1158,724,972,762,44,79,85,2,108,503,na,326,na,149,182,72,493,330,549,na,147,464,436,212,61,363,143,420,363,undefined,na,na,1779,73,295,undefined,25,305,26,9,7,na,1152,12,439,74,92,197,62,186,57,undefined,163,2302,477,210,na,183,833,213,300,15,457,561,158,16,29,59,14,271,140,3,10,468,58,194,797,8,na
29/12/2021,23,196,70,524,375,555,447,19,24,25,2,35,116,na,262,na,58,67,27,240,123,297,na,98,268,256,137,27,210,72,333,153,undefined,na,na,859,68,138,undefined,6,57,9,1,3,na,598,9,208,44,82,36,36,134,61,undefined,98,106,213,158,na,99,470,137,170,5,234,262,91,9,17,11,1,163,58,na,10,93,10,127,416,3,na
30/12/2021,0,62,55,388,147,227,198,5,6,12,na,17,55,na,60,na,37,17,17,95,57,179,na,59,98,122,128,9,110,38,140,32,undefined,na,na,310,24,43,undefined,3,30,5,na,1,na,252,3,125,26,42,10,15,38,27,undefined,46,27,104,112,na,56,290,97,67,6,100,119,41,2,4,7,9,80,22,na,na,33,4,82,150,na,na
30/12/2021,1,21,63,190,39,77,93,2,5,19,1,12,25,na,33,na,22,8,4,76,40,136,na,47,50,56,45,9,23,2,79,12,undefined,na,na,116,8,12,undefined,na,15,12,1,2,na,105,2,78,17,42,5,17,21,22,undefined,18,8,35,37,na,28,170,51,140,na,41,53,20,0,3,4,3,15,12,na,2,13,na,23,123,na,na
30/12/2021,2,26,13,134,36,32,31,3,7,19,1,2,3,na,11,na,8,7,1,36,6,41,na,33,27,45,39,7,13,4,30,13,undefined,na,na,29,8,8,undefined,na,3,2,na,na,na,49,na,27,13,38,6,6,20,9,undefined,5,12,73,35,na,22,90,30,16,3,10,35,8,2,8,1,8,2,4,na,na,7,2,20,63,na,na
30/12/2021,3,20,10,32,22,32,30,5,1,4,na,5,11,na,12,na,9,3,3,15,11,32,na,28,19,26,35,na,22,na,14,8,undefined,na,na,35,2,5,undefined,na,1,3,na,na,na,45,na,42,6,32,7,5,2,9,undefined,4,7,17,11,na,14,55,26,19,na,8,15,6,0,1,1,na,13,14,na,na,8,1,11,34,1,na
30/12/2021,4,6,6,27,20,36,36,6,3,8,na,2,4,na,21,na,2,11,4,6,4,9,na,11,28,29,32,8,36,6,10,9,undefined,na,na,24,3,8,undefined,1,1,1,na,1,na,91,1,29,8,21,9,3,4,8,undefined,4,10,21,7,na,18,38,17,12,na,11,27,4,0,0,1,5,23,3,na,2,2,na,7,46,na,na
30/12/2021,5,14,18,33,30,69,68,13,16,19,na,na,4,na,43,na,15,17,8,7,10,24,na,26,52,93,28,3,65,3,18,3,undefined,na,na,48,11,6,undefined,3,4,3,na,1,na,175,2,24,24,21,6,12,9,17,undefined,3,24,35,9,na,15,60,30,33,1,26,19,16,7,21,8,18,9,5,4,3,4,2,27,56,4,na
30/12/2021,6,43,33,71,97,97,161,36,39,39,1,14,44,na,74,na,36,78,20,18,8,28,na,48,188,171,80,27,64,28,29,17,undefined,na,na,190,30,5,undefined,7,21,9,3,4,na,163,2,114,30,61,7,23,13,12,undefined,19,56,75,24,na,30,113,56,123,21,25,42,44,14,10,6,8,26,21,15,15,25,25,71,135,9,na
30/12/2021,7,115,92,116,180,157,247,84,74,77,3,27,95,na,114,na,82,96,32,26,29,78,na,69,317,235,133,59,110,58,68,21,undefined,na,na,336,44,14,undefined,26,50,32,7,21,na,243,9,157,70,57,22,36,43,21,undefined,38,104,146,45,na,52,209,84,345,64,57,94,82,72,56,45,44,45,42,21,17,68,37,115,312,36,na
30/12/2021,8,185,145,213,354,273,338,138,145,80,na,54,159,na,152,na,194,149,82,62,52,117,na,107,407,326,231,113,215,101,91,26,undefined,na,na,605,84,40,undefined,36,79,50,18,42,na,582,14,258,176,101,45,58,63,23,undefined,76,169,243,101,na,105,371,65,381,79,139,169,165,98,75,91,54,109,65,27,25,133,84,192,446,83,na
30/12/2021,9,540,383,426,667,590,504,144,146,85,10,77,203,na,207,na,428,229,119,84,96,211,na,179,437,547,524,205,462,161,227,68,undefined,na,na,874,114,86,undefined,36,91,34,86,44,na,970,25,540,302,180,165,85,134,58,undefined,129,195,314,156,na,206,571,128,412,77,272,340,292,181,115,119,142,172,94,41,74,159,81,277,630,133,na
30/12/2021,10,1010,760,616,1188,1029,737,136,241,96,7,122,299,na,281,na,662,231,129,182,125,321,na,230,598,850,730,235,786,231,299,95,undefined,na,na,1225,106,109,undefined,43,122,41,60,47,na,1529,17,837,365,292,265,151,207,49,undefined,221,246,373,205,na,196,816,168,598,113,380,568,423,178,182,198,89,240,109,55,138,300,145,495,1002,166,na
30/12/2021,11,1687,1196,980,1701,1491,921,139,260,109,7,109,291,na,312,na,998,217,149,378,204,431,na,241,738,1069,923,245,1218,325,455,115,undefined,na,na,1631,165,144,undefined,33,118,40,65,52,na,1942,22,1205,396,380,327,176,255,73,undefined,291,167,467,315,na,293,1045,217,693,76,662,936,465,256,197,235,57,371,147,30,91,220,80,664,1201,168,na
30/12/2021,12,1987,1364,1218,1997,1628,1082,112,229,123,7,81,250,na,303,na,1156,276,155,631,302,520,na,170,756,1048,1058,265,1489,406,444,187,undefined,na,na,1764,193,150,undefined,86,214,58,68,43,na,2176,40,1275,466,371,363,197,428,67,undefined,428,218,514,346,na,335,1219,244,730,69,557,1116,442,334,264,268,144,394,107,43,73,168,92,709,1277,159,na
30/12/2021,13,2129,1397,1348,2140,1725,1099,101,142,108,16,78,267,na,337,na,1144,234,108,712,308,563,na,191,674,1132,964,234,1475,553,469,168,undefined,na,na,2093,116,210,undefined,77,172,79,104,63,na,2332,19,1333,421,339,362,182,454,78,undefined,400,219,505,367,na,358,1296,222,817,77,634,1131,467,326,231,238,48,415,151,34,60,152,90,737,1440,102,na
30/12/2021,14,2274,1299,1408,2258,1852,1133,72,168,97,16,91,280,na,315,na,1086,208,134,764,258,651,na,196,738,1269,679,179,1318,502,436,166,undefined,na,na,2044,173,200,undefined,63,145,46,79,58,na,2454,22,1338,316,262,304,190,398,61,undefined,438,179,469,511,na,270,1196,240,735,66,515,1336,409,345,274,202,11,381,104,69,56,161,90,731,1326,108,na
30/12/2021,15,2239,1361,1396,2056,1809,1160,123,187,124,3,44,237,na,311,na,967,187,129,629,194,596,na,186,749,1181,449,117,1416,477,449,125,undefined,na,na,1890,153,154,undefined,82,119,74,92,56,na,2237,28,1172,234,150,312,178,408,83,undefined,350,188,499,456,na,237,1058,246,644,69,548,1246,423,311,220,207,16,279,101,45,53,145,137,667,1276,97,na
30/12/2021,16,2042,1101,1251,1892,1634,1148,95,198,133,6,57,212,na,310,na,752,174,124,612,127,637,na,172,823,1134,356,73,1118,315,419,160,undefined,na,na,1752,143,113,undefined,51,129,60,82,43,na,1994,23,1187,127,98,306,122,301,103,undefined,344,214,515,389,na,229,1131,208,470,74,559,1207,490,295,183,228,14,303,94,40,39,130,99,600,1213,91,na
30/12/2021,17,1919,1103,1380,1625,1461,1102,89,201,149,14,89,248,na,287,na,553,216,132,659,213,643,na,200,853,981,336,90,816,263,486,158,undefined,na,na,1957,164,126,undefined,54,166,59,70,52,na,1943,37,1111,147,71,236,114,288,192,undefined,400,446,538,389,na,253,1202,269,460,56,495,1342,423,217,137,240,36,312,118,44,58,184,68,609,1299,125,na
30/12/2021,18,1611,734,1285,1392,1276,946,102,152,99,10,71,317,na,326,na,355,174,125,699,252,701,na,176,671,985,344,86,667,205,550,212,undefined,na,na,1943,143,202,undefined,67,229,29,29,19,na,1497,28,909,123,85,314,132,303,155,undefined,392,305,480,402,na,262,1150,226,337,36,624,1251,346,220,78,236,39,249,77,52,58,212,68,427,1148,93,na
30/12/2021,19,1389,587,1422,1133,1261,900,114,112,56,13,89,394,na,316,na,291,188,69,695,341,674,na,173,506,923,318,97,643,284,463,253,undefined,na,na,2226,133,278,undefined,34,227,45,23,9,na,1406,24,831,144,79,284,96,313,135,undefined,362,202,342,442,na,310,1175,166,347,27,519,1277,370,176,58,182,13,258,74,55,44,257,51,452,1018,53,na
30/12/2021,20,1144,496,1297,1155,1402,966,170,177,61,21,163,571,na,366,na,191,172,53,727,337,712,na,160,387,855,297,84,392,334,527,384,undefined,na,na,2649,133,361,undefined,53,142,49,26,16,na,1352,26,778,126,92,303,108,300,160,undefined,318,157,276,344,na,249,1094,189,333,24,641,1065,323,151,71,212,14,280,90,43,23,370,86,463,1013,40,na
30/12/2021,21,697,334,1336,1092,1736,887,117,166,59,11,174,574,na,388,na,251,185,64,707,336,742,na,106,478,852,311,63,582,339,607,553,undefined,na,na,2564,167,444,undefined,53,113,51,12,19,na,1669,10,603,90,87,196,99,239,94,undefined,310,118,302,341,na,196,1123,177,377,22,808,928,255,37,66,225,14,319,59,47,14,400,18,355,927,21,na
30/12/2021,22,458,202,1162,916,2961,817,75,135,65,5,144,426,na,407,na,175,147,73,635,377,592,na,128,438,622,235,40,2056,1314,572,586,undefined,na,na,2245,105,315,undefined,24,216,18,5,3,na,1732,5,467,64,71,179,81,187,64,undefined,211,65,271,270,na,160,888,236,355,12,503,661,209,14,34,86,5,422,64,na,14,247,17,466,1002,23,na
30/12/2021,23,195,113,922,424,838,570,18,55,39,4,62,236,na,268,na,94,56,17,349,430,498,na,86,325,283,159,52,234,119,395,274,undefined,na,na,1035,56,185,undefined,7,44,33,6,17,na,704,7,299,46,73,69,52,129,60,undefined,111,49,168,171,na,145,508,177,195,7,320,367,91,4,14,24,17,175,29,na,3,129,8,173,527,6,na
31/12/2021,0,118,66,446,190,302,257,19,29,17,2,13,75,na,82,na,51,54,16,165,142,211,na,64,142,158,109,17,160,64,195,91,undefined,na,na,522,20,127,undefined,4,14,10,1,5,na,338,3,191,22,38,12,26,95,34,undefined,68,23,72,115,na,49,279,63,122,6,134,160,50,2,2,4,6,45,13,na,2,46,8,65,184,3,na
31/12/2021,1,37,37,206,82,121,87,11,13,4,8,12,43,na,50,na,31,8,5,95,60,93,na,26,43,103,52,16,63,31,111,26,undefined,na,na,178,19,8,undefined,2,3,8,1,2,na,117,11,99,19,36,9,20,31,5,undefined,16,11,68,84,na,48,236,53,50,6,43,68,17,0,0,1,5,31,11,na,3,32,11,37,133,1,na
31/12/2021,2,41,13,124,61,85,51,7,12,7,na,2,17,na,25,na,27,16,5,51,35,97,na,29,39,36,29,2,35,10,50,11,undefined,na,na,113,7,7,undefined,2,na,2,na,na,na,80,na,48,7,42,na,15,9,15,undefined,18,14,42,31,na,11,107,42,32,2,24,29,12,2,0,3,2,9,5,na,na,8,7,19,122,na,na
31/12/2021,3,36,21,78,42,56,44,3,9,7,na,10,38,na,20,na,14,19,7,32,60,42,na,22,22,27,45,4,40,12,40,11,undefined,na,na,59,3,2,undefined,1,3,4,na,na,na,66,3,34,9,41,6,18,13,4,undefined,18,6,14,19,na,20,85,34,35,2,8,22,17,0,2,5,na,15,2,na,1,14,5,28,59,na,na
31/12/2021,4,17,6,74,46,54,35,10,7,2,na,2,23,na,17,na,8,8,3,19,22,25,na,9,26,49,40,2,64,13,26,38,undefined,na,na,33,3,12,undefined,1,8,4,na,1,na,55,na,45,15,18,7,2,11,1,undefined,10,2,19,7,na,11,78,35,35,na,11,24,5,0,4,2,2,9,5,na,2,14,2,18,70,2,na
31/12/2021,5,11,14,30,36,65,89,13,15,20,na,2,6,na,32,na,14,17,5,11,7,49,na,13,75,96,44,6,71,12,29,21,undefined,na,na,74,13,6,undefined,1,9,1,na,na,na,97,na,65,23,34,4,11,8,14,undefined,8,20,38,8,na,17,81,9,70,10,15,27,14,3,9,5,1,20,10,3,2,8,6,33,77,3,na
31/12/2021,6,49,34,81,99,136,145,48,34,35,3,4,70,na,61,na,26,72,16,20,7,44,na,44,145,182,81,34,97,30,26,3,undefined,na,na,209,15,1,undefined,14,20,6,3,na,na,193,4,84,38,55,9,25,17,14,undefined,20,40,78,20,na,29,112,26,95,11,42,39,29,22,20,6,22,43,13,22,8,38,20,70,140,6,na
31/12/2021,7,109,62,111,145,176,240,94,81,64,8,25,110,na,96,na,70,91,33,28,21,153,na,70,282,281,190,66,82,52,57,20,undefined,na,na,385,57,17,undefined,26,29,25,28,22,na,293,6,157,99,70,25,35,30,19,undefined,39,97,132,66,na,74,180,39,245,58,62,93,95,44,31,61,21,51,28,17,15,88,40,148,299,60,na
31/12/2021,8,158,179,196,358,265,339,160,148,84,2,35,147,na,125,na,223,157,63,52,52,83,na,89,320,360,280,158,208,93,96,27,undefined,na,na,560,53,42,undefined,39,68,42,58,36,na,529,17,278,184,128,69,57,57,33,undefined,90,153,186,102,na,107,320,103,294,64,130,164,160,127,51,110,60,66,47,27,35,140,59,159,459,112,na
31/12/2021,9,498,521,360,636,470,445,144,144,63,11,27,148,na,170,na,357,199,80,76,91,183,na,194,407,500,475,183,317,117,175,31,undefined,na,na,874,84,73,undefined,29,76,33,46,36,na,894,24,541,269,232,147,90,133,41,undefined,127,113,258,171,na,202,571,123,367,59,174,360,346,158,127,214,87,119,81,28,80,142,75,245,711,109,na
31/12/2021,10,912,728,545,929,756,667,103,196,77,12,31,191,na,203,na,511,180,93,194,149,304,na,186,538,661,618,252,543,120,330,65,undefined,na,na,1039,134,152,undefined,35,127,34,41,18,na,1071,22,778,327,321,220,115,212,37,undefined,156,183,377,244,na,262,748,134,491,45,284,614,412,109,137,248,59,147,92,48,80,153,80,352,901,124,na
31/12/2021,11,1349,1074,687,1359,919,711,93,188,76,4,38,149,na,191,na,812,192,95,304,187,305,na,183,573,622,677,213,677,147,387,97,undefined,na,na,1058,106,125,undefined,55,113,37,36,22,na,1498,24,868,275,241,234,135,262,59,undefined,254,140,427,219,na,221,989,200,515,42,373,760,371,179,127,306,45,150,95,26,55,92,69,357,1035,140,na
31/12/2021,12,1597,1009,891,1430,1045,792,44,130,115,8,27,133,na,184,na,799,175,103,494,184,366,na,242,774,642,605,191,862,230,360,128,undefined,na,na,1187,106,160,undefined,104,117,29,38,29,na,1687,17,1046,263,232,276,145,259,48,undefined,369,172,426,287,na,209,1087,251,479,56,470,858,297,130,208,278,85,162,88,39,62,114,109,412,1075,133,na
31/12/2021,13,1514,977,982,1505,1264,861,116,105,97,na,7,132,na,169,na,664,133,90,625,145,424,na,212,685,709,524,215,1114,209,352,123,undefined,na,na,1253,87,194,undefined,68,121,34,30,20,na,1650,16,957,231,220,298,115,250,91,undefined,325,235,436,273,na,215,1144,244,477,44,276,965,290,180,166,328,81,141,75,37,59,76,46,443,1122,137,na
31/12/2021,14,1586,1004,1025,1469,919,831,66,91,102,7,35,160,na,226,na,629,146,118,634,126,448,na,195,739,757,425,134,528,209,338,125,undefined,na,na,1141,148,154,undefined,70,139,39,45,26,na,1529,12,868,247,180,283,169,256,127,undefined,353,218,452,353,na,198,1050,277,520,39,266,942,309,237,153,248,10,157,53,44,36,45,41,457,1021,65,na
31/12/2021,15,1608,940,1042,1542,1175,793,59,99,104,10,26,142,na,200,na,647,183,112,620,107,517,na,205,702,741,433,119,618,255,357,86,undefined,na,na,1332,138,95,undefined,61,120,49,57,41,na,1822,19,1000,218,122,234,143,243,72,undefined,313,235,422,453,na,197,1285,254,582,29,477,900,405,259,137,248,16,180,50,46,41,81,47,410,991,75,na
31/12/2021,16,1361,787,1075,1379,1715,892,61,89,124,7,36,197,na,226,na,467,120,92,569,130,558,na,201,710,688,209,98,1071,497,309,82,undefined,na,na,1396,148,101,undefined,71,114,35,36,23,na,1674,25,871,127,60,201,103,246,65,undefined,277,200,434,405,na,196,1076,191,353,37,283,862,349,240,91,285,23,165,53,38,21,125,47,475,1097,70,na
31/12/2021,17,1231,580,1011,1168,1493,923,94,102,102,3,48,340,na,168,na,278,152,64,521,159,507,na,199,767,713,204,63,671,510,313,81,undefined,na,na,1573,150,100,undefined,79,159,19,14,13,na,1531,34,779,113,54,171,107,230,67,undefined,313,309,415,413,na,207,1308,266,329,32,299,998,320,157,76,201,67,178,57,59,33,184,41,521,937,87,na
31/12/2021,18,949,414,1115,1063,1533,938,848,153,114,17,42,172,na,271,na,214,143,65,581,264,541,na,182,765,848,206,82,600,563,429,116,undefined,na,na,1761,152,227,undefined,74,219,21,15,6,na,1496,25,843,99,103,211,96,259,123,undefined,298,309,408,379,na,214,1260,244,358,14,370,918,287,143,41,202,48,241,85,59,33,111,26,634,1066,92,na
31/12/2021,19,904,459,1404,1252,2313,1274,169,243,225,34,65,306,na,391,na,216,217,97,667,449,584,na,239,692,914,120,82,864,662,516,150,undefined,na,na,3004,207,243,undefined,47,247,31,21,2,na,2005,17,828,112,103,188,62,346,175,undefined,318,433,433,454,na,239,1281,263,434,15,639,1020,269,107,43,209,26,481,102,55,35,254,46,940,1278,53,na
31/12/2021,20,666,309,1451,1433,3143,1442,289,294,206,20,247,752,na,485,na,216,268,80,762,598,660,na,301,629,1395,118,60,1201,1648,520,200,undefined,na,na,3762,226,333,undefined,80,203,30,15,1,na,2708,25,775,84,110,161,113,406,174,undefined,336,537,292,396,na,266,1289,258,392,19,937,1059,326,96,41,231,34,665,99,90,33,579,72,1210,1426,44,na
31/12/2021,21,592,272,1623,1687,3946,1408,504,440,239,46,511,1128,na,593,na,244,395,114,723,783,645,na,371,687,1730,178,74,1170,2524,555,213,undefined,na,na,4119,222,313,undefined,61,197,52,30,2,na,2901,25,752,112,141,149,128,435,117,undefined,336,879,462,420,na,288,1185,230,529,28,1186,899,223,15,41,152,26,898,155,43,53,883,208,943,1661,35,na
31/12/2021,22,668,333,2005,2129,5315,1939,492,318,272,na,842,1874,na,950,na,297,300,107,761,597,769,na,311,705,2166,192,91,1685,3016,515,311,undefined,na,na,5188,259,376,undefined,31,299,33,11,1,na,3836,9,726,167,112,119,142,442,72,undefined,331,780,445,366,na,281,1318,367,593,10,1434,975,275,16,50,93,22,976,331,na,15,1532,225,949,1902,30,na
31/12/2021,23,366,217,1345,1455,5078,2151,712,429,401,21,913,1848,na,1267,na,191,269,109,547,412,665,na,262,555,2491,187,104,1421,3370,397,171,undefined,na,na,4585,272,221,undefined,19,177,17,16,3,na,3459,10,745,121,172,66,214,328,56,undefined,200,1118,337,299,na,263,878,271,401,7,1765,723,188,12,19,34,8,1329,345,2,34,1363,207,1309,1699,12,na


==> Figures/Australia/big/February_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street
01/02/2019,0,99,65,194,146,116,251,-1,12,28,3,14,27,-1,103,96,62,25,17,157,147,243,-1,44,110,31,167,28,56,59,201,72,undefined,12,10,187,83,7,114,12,23,75,5,5,-1,-1,3,169,36,65,19,24,67,16,-1,49,50,114,undefined
01/02/2019,1,56,53,86,102,28,82,-1,2,13,2,5,13,-1,34,40,46,17,18,62,101,201,-1,34,49,18,94,13,41,24,112,42,undefined,1,7,68,38,12,58,4,10,43,2,1,-1,-1,-1,75,20,35,15,20,46,1,-1,25,22,58,undefined
01/02/2019,2,43,26,45,37,24,72,-1,4,10,1,4,8,-1,25,27,15,8,4,51,57,133,-1,23,27,27,45,9,32,11,78,22,undefined,4,8,34,36,13,44,4,12,62,-1,-1,-1,-1,-1,54,16,36,4,19,16,6,-1,21,16,44,undefined
01/02/2019,3,27,30,26,35,17,72,-1,2,7,-1,-1,3,-1,31,25,18,6,2,18,58,122,-1,27,38,21,35,3,48,8,65,10,undefined,4,1,19,33,9,20,2,10,36,-1,-1,-1,-1,-1,61,6,30,-1,9,15,3,-1,17,9,20,undefined
01/02/2019,4,23,21,32,34,12,52,-1,2,6,4,-1,1,-1,33,16,6,12,2,10,25,66,-1,28,36,14,33,7,85,6,17,26,undefined,5,4,35,13,6,18,5,5,82,4,5,-1,-1,3,54,10,41,8,5,15,7,-1,13,22,18,undefined
01/02/2019,5,28,33,50,99,21,238,-1,44,96,14,4,17,-1,114,23,45,73,26,17,30,43,-1,54,321,179,82,11,114,45,32,5,undefined,23,15,129,32,14,112,27,46,58,9,3,-1,-1,6,89,18,38,9,17,27,3,-1,18,89,112,undefined
01/02/2019,6,131,70,110,235,71,910,-1,149,583,67,46,89,-1,272,86,153,229,169,51,35,98,-1,263,984,286,148,39,401,332,52,24,undefined,93,29,703,80,17,341,127,104,116,35,26,-1,-1,22,208,45,48,22,48,54,43,-1,39,511,341,undefined
01/02/2019,7,390,215,208,454,193,1769,-1,446,2000,297,50,213,-1,642,283,455,784,736,93,94,167,-1,691,2115,664,338,99,930,855,144,67,undefined,227,144,1194,268,44,1177,310,225,162,63,59,-1,-1,53,633,139,117,66,51,181,59,-1,143,1868,1177,undefined
01/02/2019,8,806,570,446,978,344,3918,-1,566,3625,581,103,372,-1,1462,527,763,2107,1727,230,172,402,-1,1415,4049,815,586,188,1571,1468,300,138,undefined,617,210,2271,666,110,2127,857,636,378,205,135,-1,-1,156,1107,277,127,163,117,582,142,-1,413,4079,2127,undefined
01/02/2019,9,988,681,139,1071,267,2143,-1,291,2175,470,34,262,-1,791,527,983,1264,989,240,191,425,-1,870,2756,500,602,143,917,909,265,148,undefined,503,148,1399,559,118,1496,797,525,578,209,107,-1,1,174,986,252,164,191,122,491,149,-1,375,2835,1496,undefined
01/02/2019,10,1498,1208,-1,1493,388,1338,-1,169,863,226,75,382,-1,487,738,1035,861,564,347,372,500,-1,600,1853,447,820,153,848,982,453,186,undefined,220,151,1119,495,150,1022,582,492,598,191,117,-1,-1,141,1076,348,208,264,147,449,123,-1,415,1138,1022,undefined
01/02/2019,11,2040,1758,-1,2219,629,1375,-1,295,783,296,40,294,-1,446,875,1345,821,442,627,460,776,-1,657,1648,588,1025,198,999,1193,575,213,undefined,206,116,1435,504,177,1246,545,517,463,218,147,-1,-1,118,1455,505,277,323,203,561,132,-1,550,1120,1246,undefined
01/02/2019,12,3156,2889,-1,2989,830,2506,-1,694,1725,521,123,398,-1,699,1366,2161,1756,605,1130,824,1563,-1,1431,2641,857,1655,258,1302,1505,1132,294,undefined,337,267,2834,1123,253,1799,1370,857,446,315,150,-1,-1,261,2369,586,551,424,338,966,187,-1,805,2306,1799,undefined
01/02/2019,13,3762,3147,-1,3364,934,2467,-1,534,1517,524,242,623,-1,685,1723,2098,1687,733,1149,781,1588,-1,1158,2612,948,1777,282,1546,1784,1041,339,undefined,346,391,2832,1213,335,1843,1383,928,492,388,183,-1,-1,268,2419,638,529,409,317,938,219,-1,880,2127,1843,undefined
01/02/2019,14,3012,2443,-1,2987,868,2242,-1,291,1036,279,69,288,-1,645,1377,1744,926,535,986,466,1103,-1,667,2204,890,1076,256,1355,1608,711,269,undefined,244,276,2120,690,224,1296,714,516,345,251,153,-1,-1,157,1794,496,339,436,241,746,163,-1,650,1065,1296,undefined
01/02/2019,15,2898,2245,-1,2899,810,2545,-1,261,1437,271,73,298,-1,686,1278,1480,700,544,893,463,995,-1,597,2389,844,883,258,1556,1666,808,339,undefined,270,234,2030,453,172,1326,539,442,331,248,121,-1,-1,136,1842,487,278,402,186,699,190,-1,521,1208,1326,undefined
01/02/2019,16,3095,2402,-1,3039,1089,3371,-1,436,2932,577,82,334,-1,1048,1435,1511,897,1024,921,448,1026,-1,771,3680,1173,918,225,1754,1849,714,308,undefined,416,250,2076,654,233,1988,524,452,286,243,169,-1,-1,139,2171,481,213,445,199,770,198,-1,620,2613,1988,undefined
01/02/2019,17,3714,2631,-1,3545,1815,5557,-1,699,3413,714,118,469,-1,1681,1926,1709,1279,1547,1094,671,1357,-1,1175,4530,1551,718,247,2656,2596,1098,453,undefined,502,447,3801,926,265,2558,597,722,287,276,175,-1,-1,143,2661,438,140,536,219,934,307,-1,817,3262,2558,undefined
01/02/2019,18,3340,2040,-1,3335,1880,3508,-1,467,1524,315,142,417,-1,1145,1818,1168,772,731,1472,996,1583,-1,576,2677,1545,695,263,2609,2557,1285,483,undefined,347,394,3652,592,238,1436,390,500,176,128,102,-1,-1,83,2131,426,148,666,208,823,175,-1,689,1303,1436,undefined
01/02/2019,19,2416,1660,-1,2588,1566,2332,-1,254,559,124,110,484,-1,782,1396,858,434,366,1569,1040,1475,-1,351,1615,1135,563,192,2369,2052,1211,604,undefined,259,283,3064,391,289,814,217,425,164,104,68,-1,-1,47,1548,292,146,655,176,753,142,-1,575,624,814,undefined
01/02/2019,20,2150,1176,-1,2749,1265,1960,-1,278,281,107,142,554,-1,608,1341,520,331,204,1499,1224,1304,-1,198,1015,989,567,159,1072,1390,1127,767,undefined,148,220,2201,399,292,699,142,259,101,41,40,-1,-1,45,1261,214,130,599,146,658,132,-1,437,353,699,undefined
01/02/2019,21,1268,617,-1,1883,1131,1753,-1,190,213,82,158,457,-1,659,1087,397,244,125,1212,1031,1260,-1,205,975,911,524,143,1229,1380,1051,808,undefined,109,145,2278,444,326,573,120,206,106,29,50,-1,-1,38,1190,206,126,492,160,627,108,-1,400,297,573,undefined
01/02/2019,22,715,366,-1,1530,972,1722,-1,158,143,63,109,331,-1,645,768,311,175,142,853,884,957,-1,220,835,831,408,130,2177,1614,1078,592,undefined,133,195,2109,423,225,528,123,406,53,10,36,-1,-1,38,666,199,95,422,124,556,93,-1,331,202,528,undefined
01/02/2019,23,444,278,-1,1616,1023,1339,-1,102,94,24,51,159,-1,591,534,291,181,125,772,728,1125,-1,160,756,368,311,117,723,1100,847,460,undefined,279,512,2419,407,169,384,75,156,27,14,10,-1,-1,13,567,140,81,207,96,431,76,-1,160,173,384,undefined
02/02/2019,0,309,160,-1,832,537,871,-1,49,31,30,40,112,-1,281,311,146,75,66,405,348,762,-1,96,327,211,206,51,247,335,712,220,undefined,33,60,677,303,69,262,38,78,18,6,12,-1,-1,8,385,61,106,53,76,411,37,-1,148,86,262,undefined
02/02/2019,1,171,112,-1,455,253,579,-1,19,33,6,25,56,-1,165,290,111,26,28,350,234,464,-1,52,175,180,126,47,77,171,372,112,undefined,18,24,413,291,29,160,29,18,13,2,3,-1,-1,8,222,54,66,26,58,220,13,-1,67,47,160,undefined
02/02/2019,2,96,98,-1,301,222,364,-1,9,19,-1,3,26,-1,128,132,53,14,22,192,159,392,-1,56,90,48,95,14,85,98,293,50,undefined,4,12,137,159,21,106,17,12,8,2,-1,-1,-1,-1,205,20,65,4,23,127,11,-1,54,25,106,undefined
02/02/2019,3,85,59,-1,208,150,245,-1,9,17,3,1,9,-1,89,68,37,14,10,127,107,351,-1,30,66,44,79,17,52,46,208,16,undefined,5,11,74,181,12,108,15,17,20,12,7,-1,-1,-1,124,24,50,5,12,83,11,-1,22,11,108,undefined
02/02/2019,4,45,27,-1,99,66,135,-1,8,6,1,-1,3,-1,76,38,38,23,5,45,81,169,-1,11,49,20,78,9,51,48,101,18,undefined,12,10,75,97,10,28,5,8,7,1,1,-1,-1,1,85,15,36,14,4,41,2,-1,19,12,28,undefined
02/02/2019,5,34,24,-1,106,31,117,-1,17,33,7,2,12,-1,66,23,31,17,7,25,43,127,-1,20,114,47,70,17,52,50,82,19,undefined,27,18,79,23,11,56,11,25,9,2,2,-1,-1,3,66,20,24,8,17,26,1,-1,13,35,56,undefined
02/02/2019,6,70,34,-1,132,46,219,-1,48,67,8,21,46,-1,101,43,62,56,20,24,44,128,-1,33,318,73,117,35,80,89,66,19,undefined,35,40,239,22,5,128,20,40,31,8,10,-1,-1,5,70,61,48,12,30,35,3,-1,17,67,128,undefined
02/02/2019,7,149,112,-1,194,65,403,-1,95,58,28,35,75,-1,152,121,118,87,32,57,93,79,-1,96,460,185,289,75,136,175,74,31,undefined,42,40,491,63,24,237,35,52,49,19,20,-1,-1,17,181,134,89,37,65,41,39,-1,46,95,237,undefined
02/02/2019,8,301,206,-1,404,105,514,-1,172,100,64,45,133,-1,209,154,247,119,61,85,59,116,-1,141,671,248,427,160,249,322,104,79,undefined,67,47,784,81,53,404,97,97,65,45,19,-1,-1,30,254,231,171,84,183,148,46,-1,142,299,404,undefined
02/02/2019,9,673,560,-1,835,233,989,-1,235,146,79,69,261,-1,383,250,483,179,105,132,183,250,-1,246,1046,517,775,237,516,690,223,102,undefined,113,97,1205,137,106,507,163,128,122,83,60,-1,-1,30,499,433,255,235,235,312,67,-1,226,310,507,undefined
02/02/2019,10,1332,1137,-1,1445,502,1231,-1,249,181,100,79,300,-1,409,526,882,205,130,297,308,337,-1,292,1235,759,1172,356,757,1060,362,198,undefined,84,179,1528,228,133,803,201,152,255,87,72,-1,-1,56,984,618,444,362,177,413,62,-1,399,306,803,undefined
02/02/2019,11,2249,1773,-1,2020,781,1567,-1,235,189,77,77,294,-1,472,744,1175,258,196,657,366,611,-1,287,1413,780,1497,388,1377,1554,508,253,undefined,88,98,2063,233,177,856,200,195,234,74,52,-1,-1,46,1352,807,453,426,267,509,98,-1,483,283,856,undefined
02/02/2019,12,2947,2021,-1,2478,1123,1764,-1,249,167,106,74,336,-1,373,1031,1257,263,190,1158,566,737,-1,240,1326,944,1733,442,2211,1876,653,408,undefined,58,110,2224,188,317,845,151,285,200,93,79,-1,-1,65,1484,780,502,520,279,642,110,-1,511,301,845,undefined
02/02/2019,13,3045,2168,-1,2598,1043,1815,-1,213,169,99,113,298,-1,425,1252,1283,319,180,1364,554,907,-1,258,1336,1105,1549,384,1919,1827,732,531,undefined,118,120,2174,206,274,821,208,478,272,120,61,-1,-1,60,1547,702,404,536,325,716,134,-1,664,297,821,undefined
02/02/2019,14,3043,2293,-1,2727,1029,2084,-1,232,149,69,65,270,-1,477,1105,1232,216,184,1299,338,904,-1,244,1505,1032,1272,341,1745,1737,667,663,undefined,160,124,2264,218,253,766,186,194,198,74,50,-1,-1,67,1401,558,343,598,311,594,132,-1,507,269,766,undefined
02/02/2019,15,3004,2307,-1,2876,1029,2054,-1,210,159,86,88,222,-1,522,1127,1234,312,153,1144,427,967,-1,277,1480,1037,973,217,1700,1640,663,653,undefined,148,209,2306,213,229,773,150,284,187,148,89,-1,-1,41,1259,507,253,599,264,598,121,-1,466,288,773,undefined
02/02/2019,16,2800,2104,-1,2585,1171,2190,-1,195,155,73,88,182,-1,547,1166,1090,272,134,1102,377,939,-1,220,1358,959,628,159,2530,1834,705,575,undefined,132,267,2557,223,177,833,186,274,135,104,63,-1,-1,40,1275,300,90,537,221,497,136,-1,410,386,833,undefined
02/02/2019,17,2636,1674,-1,2482,1541,2221,-1,157,145,94,201,380,-1,541,1175,865,341,149,1229,513,888,-1,247,1288,914,573,166,1646,1586,748,654,undefined,182,225,2881,244,226,782,215,280,127,121,72,-1,-1,59,1201,235,93,545,156,654,120,-1,456,328,782,undefined
02/02/2019,18,2264,1311,-1,2165,1359,2094,-1,161,185,133,241,492,-1,551,1166,542,376,131,1225,682,932,-1,252,1258,958,531,133,1555,1580,841,994,undefined,145,283,2571,239,239,736,207,339,81,71,45,-1,-1,55,1198,204,124,673,171,501,107,-1,466,239,736,undefined
02/02/2019,19,1907,984,-1,1893,1479,1850,-1,166,122,103,289,736,-1,637,1306,452,288,144,1430,833,1071,-1,162,1013,706,524,121,1986,1580,854,1353,undefined,88,217,2564,191,475,493,172,288,112,50,35,-1,-1,49,1166,180,115,903,134,526,104,-1,442,237,493,undefined
02/02/2019,20,1291,668,-1,1523,1551,1875,-1,159,121,77,260,887,-1,804,1157,412,290,74,1275,1048,1005,-1,181,833,759,544,115,566,1280,968,1514,undefined,87,160,2639,231,574,531,85,169,70,48,35,-1,-1,38,927,160,113,834,163,568,88,-1,396,206,531,undefined
02/02/2019,21,803,377,-1,1290,1445,1799,-1,201,116,69,266,848,-1,915,1033,305,171,90,1135,884,1020,-1,158,741,810,477,110,834,1094,935,1686,undefined,58,113,2828,281,597,447,126,201,94,29,14,-1,-1,24,889,154,114,741,112,479,91,-1,401,211,447,undefined
02/02/2019,22,650,365,-1,1282,1346,1761,-1,127,89,51,206,637,-1,705,805,294,177,98,949,777,846,-1,185,907,647,325,94,1305,1517,862,1529,undefined,109,370,3306,267,557,455,82,413,147,27,15,-1,-1,25,631,148,129,630,131,550,51,-1,281,216,455,undefined
02/02/2019,23,372,306,-1,1155,1153,1421,-1,81,71,67,88,342,-1,549,530,316,171,102,629,880,827,-1,206,718,487,280,83,718,1139,1009,863,undefined,130,307,2874,386,292,470,110,177,166,11,14,-1,-1,19,541,130,100,305,72,557,23,-1,228,177,470,undefined
03/02/2019,0,269,214,-1,672,701,963,-1,36,44,40,57,154,-1,414,281,162,78,39,426,473,643,-1,105,465,401,176,30,205,375,692,381,undefined,30,55,1060,243,103,222,57,97,103,4,5,-1,-1,6,383,38,75,89,38,485,28,-1,126,93,222,undefined
03/02/2019,1,191,142,-1,414,264,543,-1,24,30,18,14,66,-1,274,200,139,37,27,310,217,551,-1,83,257,208,138,25,58,141,503,207,undefined,16,22,545,268,39,154,19,45,42,2,4,-1,-1,6,254,33,79,26,48,336,15,-1,106,43,154,undefined
03/02/2019,2,130,102,-1,330,110,397,-1,17,33,9,4,31,-1,154,120,52,25,14,260,127,424,-1,55,148,74,93,19,84,110,333,53,undefined,10,18,264,121,15,133,11,23,3,2,2,-1,-1,5,208,19,39,6,80,172,15,-1,45,36,133,undefined
03/02/2019,3,90,86,-1,214,87,258,-1,7,30,14,-1,12,-1,130,97,70,11,2,130,149,343,-1,22,133,79,98,10,57,69,323,17,undefined,9,11,112,119,18,64,8,13,9,1,4,-1,-1,2,160,24,50,5,25,201,10,-1,43,20,64,undefined
03/02/2019,4,57,69,-1,138,57,196,-1,1,14,5,-1,6,-1,101,60,25,15,1,71,127,223,-1,23,101,40,76,8,34,41,165,33,undefined,11,14,71,49,8,51,19,14,6,3,5,-1,-1,1,123,18,29,9,15,58,8,-1,24,32,51,undefined
03/02/2019,5,29,32,-1,125,50,219,-1,10,10,6,2,10,-1,148,39,34,25,8,45,49,97,-1,38,118,35,66,9,85,37,241,7,undefined,11,12,83,21,8,52,6,17,4,6,3,-1,-1,-1,99,12,23,10,9,44,1,-1,12,19,52,undefined
03/02/2019,6,33,34,-1,154,52,193,-1,37,32,8,12,34,-1,107,46,29,28,19,18,33,70,-1,57,160,73,99,28,76,80,94,18,undefined,17,16,162,20,8,87,17,23,12,4,5,-1,-1,1,90,45,44,13,8,29,3,-1,24,39,87,undefined
03/02/2019,7,78,62,-1,192,63,305,-1,89,47,29,40,110,-1,145,95,77,53,20,70,91,94,-1,78,356,158,170,32,206,161,96,19,undefined,43,33,417,47,20,168,21,37,21,12,8,-1,-1,12,180,73,55,33,49,41,26,-1,53,58,168,undefined
03/02/2019,8,157,141,-1,315,112,416,-1,115,84,51,41,211,-1,164,116,138,82,48,124,46,120,-1,153,585,260,365,79,340,263,107,49,undefined,50,37,756,85,38,307,100,53,37,23,23,-1,-1,22,222,151,116,68,91,106,50,-1,103,120,307,undefined
03/02/2019,9,464,468,-1,608,241,795,-1,160,112,62,89,270,-1,212,257,245,155,71,118,197,231,-1,226,844,450,760,172,705,551,231,125,undefined,65,40,1144,143,98,412,129,76,102,48,34,-1,-1,29,515,288,236,137,155,212,63,-1,148,157,412,undefined
03/02/2019,10,1020,912,-1,1048,381,1238,-1,161,119,71,64,336,-1,328,440,628,213,78,260,395,356,-1,233,1058,618,1120,252,1207,970,455,178,undefined,86,98,1620,117,131,615,110,150,251,52,41,-1,-1,45,768,428,460,271,167,327,68,-1,335,261,615,undefined
03/02/2019,11,1587,1226,-1,1372,657,1383,-1,145,122,66,76,288,-1,352,648,728,191,94,669,400,582,-1,226,989,648,1357,329,1579,1120,442,203,undefined,93,63,1701,150,113,606,143,139,191,79,55,-1,-1,52,844,560,355,311,264,391,60,-1,371,191,606,undefined
03/02/2019,12,2065,1420,-1,1865,884,1381,-1,187,146,85,63,236,-1,286,844,950,215,97,1181,511,700,-1,199,1109,786,1407,349,2646,1707,554,314,undefined,74,111,2058,124,213,541,120,171,105,78,58,-1,-1,52,1045,629,363,444,283,468,85,-1,448,235,541,undefined
03/02/2019,13,2096,1415,-1,1881,750,1267,-1,149,119,71,59,203,-1,288,919,743,135,89,1288,441,759,-1,160,1107,788,1399,330,2121,1499,624,303,undefined,69,96,1881,107,189,591,87,145,79,95,59,-1,-1,59,981,585,366,400,319,517,82,-1,543,185,591,undefined
03/02/2019,14,2321,1478,-1,2112,783,1425,-1,163,112,52,54,182,-1,388,920,900,171,85,1202,404,850,-1,178,1113,767,1212,193,2394,1510,593,335,undefined,94,125,1954,147,168,624,115,117,113,107,68,-1,-1,52,872,482,265,494,205,472,135,-1,419,196,624,undefined
03/02/2019,15,2129,1519,-1,2133,661,1402,-1,173,121,49,55,202,-1,383,973,761,221,85,1118,338,825,-1,212,973,766,856,157,1589,1465,587,420,undefined,86,147,1639,128,148,567,135,138,86,79,46,-1,-1,33,960,457,226,406,211,465,84,-1,367,191,567,undefined
03/02/2019,16,1834,1489,-1,1919,742,1622,-1,195,118,70,105,288,-1,462,1075,735,183,79,919,309,804,-1,168,1055,919,424,113,2078,1630,589,295,undefined,95,91,2026,113,85,604,100,143,153,83,26,-1,-1,66,1037,322,163,394,111,416,95,-1,360,215,604,undefined
03/02/2019,17,1843,1200,-1,1685,874,1542,-1,175,102,78,128,300,-1,421,1175,504,178,91,1015,498,917,-1,168,1020,743,393,100,1709,1348,726,375,undefined,59,76,1821,127,123,602,95,133,218,88,8,-1,-1,67,1109,185,123,392,220,491,134,-1,358,213,602,undefined
03/02/2019,18,1567,823,-1,1444,814,1435,-1,171,146,95,228,494,-1,498,1038,357,148,87,1114,767,916,-1,156,946,865,352,127,736,1064,600,463,undefined,57,57,1922,157,194,486,87,144,206,78,15,-1,-1,61,1126,237,119,484,145,358,160,-1,357,223,486,undefined
03/02/2019,19,1059,544,-1,1421,836,1279,-1,153,94,44,202,520,-1,478,1111,267,189,83,1160,767,1082,-1,164,799,533,371,113,565,1024,683,715,undefined,86,56,1884,136,237,457,102,158,174,62,19,-1,-1,28,1116,179,140,388,162,358,99,-1,389,188,457,undefined
03/02/2019,20,638,390,-1,1246,837,1307,-1,128,82,39,217,628,-1,510,940,317,162,71,974,841,985,-1,181,760,541,376,86,476,971,702,733,undefined,54,62,2264,126,253,394,57,101,101,43,24,-1,-1,33,756,146,133,454,140,364,108,-1,266,160,394,undefined
03/02/2019,21,487,274,-1,757,757,1214,-1,105,70,57,186,500,-1,401,730,189,147,52,858,553,785,-1,154,629,391,378,94,383,770,632,599,undefined,27,41,1736,72,205,370,71,88,93,32,14,-1,-1,43,617,116,138,277,84,279,67,-1,231,207,370,undefined
03/02/2019,22,266,177,-1,519,469,848,-1,53,54,51,114,292,-1,366,387,137,109,58,446,341,506,-1,127,479,256,237,70,173,382,402,403,undefined,26,46,947,50,86,285,61,56,64,22,10,-1,-1,11,426,93,70,115,89,206,38,-1,158,182,285,undefined
03/02/2019,23,146,94,-1,269,313,563,-1,33,43,18,29,109,-1,251,227,61,31,14,241,172,389,-1,56,266,102,153,45,85,196,323,134,undefined,10,16,399,47,37,217,45,30,31,10,6,-1,-1,15,246,48,76,55,52,142,16,-1,69,102,217,undefined
04/02/2019,0,99,46,-1,127,156,264,-1,32,25,10,14,29,-1,89,96,46,27,5,143,99,228,-1,54,133,40,145,17,65,104,203,75,undefined,3,9,202,11,23,119,16,21,35,4,4,-1,-1,7,133,26,67,21,34,49,1,-1,71,42,119,undefined
04/02/2019,1,30,32,-1,81,25,70,-1,12,5,8,7,22,-1,23,34,30,15,3,55,70,104,-1,22,52,33,94,11,35,48,144,31,undefined,3,1,95,5,8,54,4,13,11,1,2,-1,-1,4,43,21,36,6,22,40,2,-1,20,38,54,undefined
04/02/2019,2,31,13,-1,30,19,47,-1,4,5,-1,1,8,-1,11,36,10,10,10,44,56,71,-1,14,18,25,52,4,20,27,65,10,undefined,2,3,25,7,7,38,6,7,6,-1,1,-1,-1,-1,51,9,48,1,17,15,4,-1,4,30,38,undefined
04/02/2019,3,23,9,-1,22,18,15,-1,8,3,1,5,4,-1,3,13,11,6,2,25,25,49,-1,6,16,60,27,3,46,19,57,9,undefined,-1,2,17,9,1,7,3,8,13,-1,-1,-1,-1,-1,53,2,25,2,25,15,-1,-1,10,5,7,undefined
04/02/2019,4,4,16,-1,33,19,48,-1,7,8,3,2,6,-1,31,24,3,9,8,17,16,30,-1,2,29,49,27,7,56,30,31,6,undefined,4,3,20,5,5,16,12,11,10,-1,1,-1,-1,2,25,6,30,4,6,18,2,-1,9,10,16,undefined
04/02/2019,5,28,27,-1,101,33,235,-1,47,119,23,4,23,-1,107,33,41,34,25,17,27,45,-1,56,303,64,49,7,103,94,68,24,undefined,16,15,179,26,14,113,40,26,14,6,2,-1,-1,3,95,12,17,8,27,24,9,-1,6,93,113,undefined
04/02/2019,6,100,98,-1,197,69,930,-1,155,640,83,35,99,-1,278,106,152,193,196,59,32,99,-1,301,1017,254,129,13,342,350,69,50,undefined,68,45,891,73,11,507,94,100,64,25,29,-1,-1,24,194,21,34,23,34,51,24,-1,57,434,507,undefined
04/02/2019,7,412,250,-1,521,157,1708,-1,458,2130,280,59,238,-1,688,322,473,778,835,125,109,171,-1,496,2518,693,214,87,708,890,125,92,undefined,264,86,1446,261,36,1725,360,298,131,30,53,-1,-1,60,501,153,51,80,72,195,70,-1,154,1642,1725,undefined
04/02/2019,8,731,636,-1,936,365,4069,-1,607,4269,515,110,462,-1,1488,703,919,2224,1851,231,141,357,-1,1063,4535,946,534,168,1288,1545,369,121,undefined,436,184,2719,761,99,3124,868,711,405,122,128,-1,-1,153,1146,243,109,153,158,769,178,-1,486,3724,3124,undefined
04/02/2019,9,831,740,-1,1075,296,2049,-1,313,2615,401,59,296,-1,788,705,865,1366,1020,198,195,387,-1,931,3109,706,473,128,766,893,286,130,undefined,348,180,1444,572,112,1958,734,545,339,135,103,-1,-1,148,951,192,77,172,112,539,203,-1,408,2350,1958,undefined
04/02/2019,10,1206,943,-1,1455,304,1223,-1,185,913,227,48,211,-1,406,690,1309,804,539,421,319,562,-1,576,1756,585,640,94,703,777,364,164,undefined,169,175,1102,545,122,1089,467,539,327,65,79,-1,-1,99,979,224,118,251,159,488,140,-1,458,969,1089,undefined
04/02/2019,11,1548,1500,-1,1979,453,1266,-1,228,741,169,88,263,-1,372,913,1309,737,461,711,458,805,-1,619,1836,553,616,94,884,1036,512,186,undefined,195,109,1485,550,164,1026,473,446,485,188,63,-1,-1,133,1309,250,145,368,155,530,185,-1,450,814,1026,undefined
04/02/2019,12,2341,2750,-1,3027,658,2018,-1,631,1520,402,125,534,-1,547,1486,2010,1810,648,1202,959,1609,-1,1150,2390,954,1062,185,1216,1397,1001,323,undefined,305,167,2495,1097,322,1566,1167,823,519,284,92,-1,-1,235,2053,311,260,390,266,940,232,-1,862,1973,1566,undefined
04/02/2019,13,2320,2936,-1,3260,646,2084,-1,505,1298,375,137,493,-1,627,1577,2062,1628,675,1209,831,1547,-1,987,2342,907,1028,182,1234,1638,1042,311,undefined,346,136,2430,959,333,1582,1169,836,600,353,87,-1,-1,273,2004,366,202,450,252,1063,239,-1,897,1510,1582,undefined
04/02/2019,14,2100,2182,-1,2693,707,1942,-1,314,923,232,100,325,-1,698,1415,1581,879,547,1133,654,1193,-1,605,2039,1098,694,183,1270,1574,784,240,undefined,274,67,1952,698,216,1191,520,578,422,294,54,-1,-1,149,1672,302,150,443,226,923,194,-1,606,939,1191,undefined
04/02/2019,15,1797,2116,-1,2803,685,2257,-1,281,1364,324,74,342,-1,767,1510,1425,797,498,1085,610,1061,-1,606,2395,1085,597,178,1385,1619,757,242,undefined,248,47,1754,580,210,1383,350,478,429,266,64,-1,-1,143,1755,292,140,392,149,794,191,-1,577,1096,1383,undefined
04/02/2019,16,1822,2076,-1,2830,726,2967,-1,429,2879,538,83,370,-1,1056,1578,1314,842,1069,1149,577,1159,-1,880,3697,1191,610,180,1617,1752,781,221,undefined,449,79,2116,557,193,1889,438,468,505,659,289,-1,-1,143,1851,267,134,366,147,719,240,-1,593,2223,1889,undefined
04/02/2019,17,2092,1967,-1,2993,940,5233,-1,713,3932,607,132,516,-1,1980,1932,1300,1410,1963,1317,991,1349,-1,1249,5015,1519,635,230,2255,2396,914,349,undefined,618,133,3733,758,228,2717,706,488,512,469,135,-1,-1,133,2273,330,124,484,174,836,311,-1,833,3055,2717,undefined
04/02/2019,18,1624,1307,-1,2323,1030,2836,-1,437,1571,279,134,503,-1,1057,1517,715,681,796,1608,1534,1413,-1,591,2674,1035,627,197,1303,1602,1039,388,undefined,241,81,2795,399,198,1388,386,304,254,174,90,-1,-1,81,1669,245,90,548,157,579,185,-1,534,1095,1388,undefined
04/02/2019,19,1107,634,-1,1761,1022,1739,-1,202,494,111,84,355,-1,640,1241,467,334,240,1559,1348,1277,-1,352,1297,478,469,134,1502,1500,969,466,undefined,114,51,2579,198,150,723,178,198,190,143,90,-1,-1,63,1125,188,74,438,150,407,144,-1,374,382,723,undefined
04/02/2019,20,618,436,-1,1314,800,1516,-1,157,171,81,179,458,-1,608,965,282,284,106,1428,1349,1129,-1,219,917,396,420,82,381,649,801,386,undefined,79,42,2440,206,234,431,134,172,112,43,36,-1,-1,54,887,123,89,401,112,339,101,-1,349,230,431,undefined
04/02/2019,21,457,322,-1,882,773,1464,-1,101,124,48,118,296,-1,562,737,328,175,83,1225,1127,784,-1,183,803,362,353,134,322,487,677,379,undefined,48,49,1736,163,146,466,116,96,97,29,28,-1,-1,40,682,176,79,321,123,292,75,-1,235,116,466,undefined
04/02/2019,22,371,185,-1,609,468,970,-1,51,106,49,95,248,-1,333,510,175,84,55,919,915,565,-1,188,525,244,256,63,1257,601,510,197,undefined,29,30,1145,71,109,340,73,95,100,15,13,-1,-1,21,481,114,72,204,84,168,68,-1,136,119,340,undefined
04/02/2019,23,149,83,-1,249,244,553,-1,24,45,24,50,116,-1,241,238,101,72,36,458,377,371,-1,45,323,132,165,40,94,120,325,75,undefined,14,12,390,31,44,188,48,76,79,2,10,-1,-1,8,284,45,68,66,55,103,23,-1,54,56,188,undefined
05/02/2019,0,77,80,-1,123,103,198,-1,12,24,13,51,95,-1,98,128,40,13,11,313,137,274,-1,40,132,67,109,14,51,55,172,48,undefined,9,4,134,20,17,92,13,31,73,2,2,-1,-1,17,151,31,46,18,44,45,2,-1,45,26,92,undefined
05/02/2019,1,48,72,-1,63,35,97,-1,11,9,5,6,15,-1,28,67,45,21,9,103,85,133,-1,14,20,47,69,15,14,41,97,20,undefined,3,-1,61,18,8,68,10,8,36,3,5,-1,-1,2,89,16,37,8,25,23,-1,-1,28,14,68,undefined
05/02/2019,2,20,27,-1,30,25,30,-1,6,8,-1,3,3,-1,13,32,31,6,8,59,54,56,-1,19,25,34,45,12,16,17,93,7,undefined,3,4,32,7,2,46,8,9,52,-1,1,-1,-1,4,41,14,16,5,11,38,-1,-1,28,6,46,undefined
05/02/2019,3,17,14,-1,21,16,48,-1,2,2,1,3,4,-1,7,12,19,5,5,22,32,55,-1,3,33,29,34,4,31,12,73,9,undefined,6,4,16,2,2,9,6,7,74,-1,-1,-1,-1,7,52,6,16,3,4,24,1,-1,15,5,9,undefined
05/02/2019,4,13,52,-1,35,20,60,-1,4,8,1,3,9,-1,45,13,4,15,3,40,72,43,-1,5,30,22,26,4,70,15,39,18,undefined,4,4,35,10,7,17,8,5,76,1,3,-1,-1,4,45,10,15,8,21,6,7,-1,7,6,17,undefined
05/02/2019,5,45,45,-1,108,33,268,-1,55,122,23,6,21,-1,121,66,29,75,41,15,53,51,-1,73,287,67,78,15,97,57,33,17,undefined,20,23,188,29,7,118,39,28,47,4,4,-1,-1,3,75,17,20,33,12,22,6,-1,8,86,118,undefined
05/02/2019,6,110,85,-1,205,85,920,-1,159,728,87,30,96,-1,291,92,169,204,150,60,24,88,-1,324,1092,270,179,32,311,381,43,39,undefined,95,73,927,83,10,404,114,114,76,36,35,-1,-1,21,207,52,44,27,48,47,24,-1,51,394,404,undefined
05/02/2019,7,331,258,-1,464,195,1936,-1,447,2379,312,43,237,-1,786,348,447,904,803,133,91,183,-1,736,2306,660,316,84,699,891,140,70,undefined,227,129,1459,257,52,1300,384,277,144,67,79,-1,-1,56,582,206,73,80,77,210,88,-1,180,1571,1300,undefined
05/02/2019,8,854,633,-1,1020,344,4217,-1,613,4579,658,99,408,-1,1486,723,936,2218,1843,187,169,333,-1,1450,4379,956,678,198,1275,1510,451,120,undefined,511,281,2631,760,124,2448,815,782,327,213,192,-1,-1,128,1130,335,168,135,138,743,151,-1,442,3528,2448,undefined
05/02/2019,9,877,643,-1,1051,351,2140,-1,328,2689,497,52,255,-1,775,649,1237,1394,1028,194,159,353,-1,922,2681,585,713,181,787,836,259,126,undefined,425,195,1504,566,98,1621,730,580,427,228,110,-1,-1,149,941,293,163,186,142,519,271,-1,430,2213,1621,undefined
05/02/2019,10,1161,984,-1,1404,403,1312,-1,177,1014,293,26,184,-1,479,679,1152,776,509,418,291,468,-1,524,1616,507,842,166,729,981,345,110,undefined,262,261,1357,530,128,1102,545,596,226,108,111,-1,-1,105,1077,409,249,235,174,468,86,-1,417,1045,1102,undefined
05/02/2019,11,1791,1508,-1,2116,530,1403,-1,251,861,262,57,219,-1,533,821,1356,804,435,807,607,783,-1,539,1634,564,1132,208,946,1126,532,174,undefined,175,187,1620,521,174,1103,454,443,348,112,123,-1,-1,131,1408,419,275,321,251,556,120,-1,464,833,1103,undefined
05/02/2019,12,2733,2774,-1,3225,664,2078,-1,626,1663,452,135,465,-1,665,1367,2111,1716,660,1429,1198,1503,-1,981,2511,975,1746,313,1324,1484,1043,243,undefined,312,363,2928,1076,280,1627,1214,932,547,156,148,-1,-1,208,2057,644,456,473,286,1067,265,-1,890,1900,1627,undefined
05/02/2019,13,3017,2871,-1,3477,765,2246,-1,484,1477,331,168,483,-1,720,1395,2144,1647,645,1466,1249,1520,-1,1032,2583,1013,1629,344,1293,1756,1001,302,undefined,271,323,2937,988,337,1672,1227,885,537,190,163,-1,-1,233,2131,812,492,437,276,999,236,-1,906,1603,1672,undefined
05/02/2019,14,2433,2150,-1,3011,833,1954,-1,245,972,227,62,253,-1,614,1402,1634,958,534,1298,852,1342,-1,617,2132,921,1139,210,1377,1626,758,260,undefined,214,273,2098,659,191,1150,543,510,436,275,333,-1,-1,117,1658,517,246,406,253,867,223,-1,638,1085,1150,undefined
05/02/2019,15,2940,2183,-1,2968,793,2287,-1,258,1429,302,67,241,-1,738,1514,1472,739,575,1389,493,1173,-1,546,2687,1099,724,191,1541,1504,816,210,undefined,266,279,2058,581,196,1326,381,510,394,127,153,-1,-1,121,1720,427,159,340,174,657,226,-1,549,1261,1326,undefined
05/02/2019,16,3011,2108,-1,2851,874,3372,-1,457,3257,648,101,231,-1,1165,1535,1528,827,1138,1137,428,1138,-1,842,3968,1164,743,161,1704,1959,836,282,undefined,481,293,2617,608,168,2044,492,480,480,224,266,-1,-1,154,1913,312,139,381,157,685,343,-1,559,2619,2044,undefined
05/02/2019,17,3438,2028,-1,3224,1290,5272,-1,763,4187,908,101,426,-1,1926,1973,1471,1353,1930,1312,658,1298,-1,1482,5049,1436,761,234,2732,2744,923,349,undefined,711,467,3840,840,208,2644,745,552,511,270,327,-1,-1,250,2532,315,159,476,236,936,390,-1,774,3885,2644,undefined
05/02/2019,18,2720,1483,-1,2626,1199,3143,-1,472,1883,384,130,497,-1,1238,1674,954,798,829,1601,1061,1467,-1,765,2935,1198,692,198,1926,2196,901,376,undefined,356,437,3237,492,182,1378,519,416,313,291,216,-1,-1,102,1662,285,124,512,227,610,307,-1,635,1503,1378,undefined
05/02/2019,19,1652,855,-1,1859,1013,1873,-1,281,612,165,151,404,-1,738,1281,439,346,293,1459,1290,1242,-1,320,1559,655,538,145,1888,1854,952,438,undefined,190,236,2448,293,221,652,190,215,205,124,145,-1,-1,67,1384,196,112,510,171,497,222,-1,426,562,652,undefined
05/02/2019,20,996,548,-1,1498,875,1691,-1,206,239,93,368,701,-1,612,1230,420,246,140,1402,1506,1158,-1,210,1004,601,504,115,732,798,917,546,undefined,114,133,2320,228,224,546,124,149,135,200,90,-1,-1,47,1038,153,119,392,143,542,194,-1,461,300,546,undefined
05/02/2019,21,748,346,-1,883,777,1336,-1,136,200,80,161,507,-1,593,899,390,167,140,1211,1079,885,-1,212,895,467,414,92,944,749,762,928,undefined,78,129,1945,205,248,459,118,165,85,58,53,-1,-1,55,839,181,105,397,82,356,119,-1,265,237,459,undefined
05/02/2019,22,389,197,-1,495,675,1206,-1,86,117,58,81,259,-1,492,510,244,176,108,695,700,641,-1,142,546,320,324,82,1488,911,530,354,undefined,147,271,1645,111,157,416,97,123,202,40,37,-1,-1,31,512,98,86,209,104,229,74,-1,148,174,416,undefined
05/02/2019,23,243,129,-1,430,379,687,-1,40,75,19,48,112,-1,310,251,106,41,57,389,407,528,-1,100,335,211,205,35,237,235,362,155,undefined,72,107,1023,68,43,268,48,62,22,11,8,-1,-1,13,337,43,62,66,87,136,73,-1,73,83,268,undefined
06/02/2019,0,89,49,-1,146,116,304,-1,15,26,10,13,40,-1,90,113,66,29,18,203,155,245,-1,47,183,69,130,24,87,73,227,37,undefined,21,38,242,23,11,116,25,28,22,2,2,-1,-1,5,170,39,69,16,36,77,12,-1,62,42,116,undefined
06/02/2019,1,48,35,-1,84,39,129,-1,6,20,6,6,10,-1,33,44,10,23,9,59,65,167,-1,25,33,54,75,8,21,35,111,50,undefined,4,6,109,19,6,62,18,13,8,-1,1,-1,-1,2,84,22,37,7,29,46,1,-1,33,19,62,undefined
06/02/2019,2,31,17,-1,31,35,35,-1,5,13,2,-1,6,-1,19,31,15,5,3,41,52,95,-1,7,37,22,68,-1,37,23,76,9,undefined,2,7,50,8,5,25,6,2,-1,-1,-1,-1,-1,3,46,3,25,3,12,28,-1,-1,8,5,25,undefined
06/02/2019,3,15,18,-1,21,11,52,-1,4,3,6,1,6,-1,16,13,12,17,6,26,37,52,-1,11,20,12,43,3,42,5,38,6,undefined,5,1,22,3,8,25,7,3,1,-1,-1,-1,-1,2,35,4,28,3,6,15,2,-1,7,10,25,undefined
06/02/2019,4,11,20,-1,32,27,46,-1,6,15,3,-1,6,-1,38,13,11,3,2,17,16,40,-1,18,36,71,42,12,79,15,25,15,undefined,7,5,49,13,15,25,17,7,11,2,3,-1,-1,3,43,16,15,13,8,4,8,-1,13,15,25,undefined
06/02/2019,5,37,20,-1,85,34,267,-1,55,124,27,11,23,-1,94,27,42,78,42,26,41,46,-1,60,325,78,63,10,96,58,32,6,undefined,19,38,180,27,2,95,21,26,6,5,2,-1,-1,5,97,17,39,7,7,17,11,-1,13,109,95,undefined
06/02/2019,6,124,90,-1,218,88,934,-1,167,676,67,45,117,-1,326,82,141,240,177,40,33,117,-1,299,1118,347,119,27,404,371,63,36,undefined,97,77,993,96,7,356,97,95,48,31,23,-1,-1,16,231,46,47,26,50,57,39,-1,45,418,356,undefined
06/02/2019,7,371,232,-1,505,175,1835,-1,437,2297,330,72,276,-1,741,326,453,820,826,110,110,221,-1,829,2526,662,284,97,823,960,140,84,undefined,271,169,1593,289,66,1219,390,291,141,108,58,-1,-1,56,627,148,72,68,72,251,118,-1,170,1687,1219,undefined
06/02/2019,8,874,708,-1,1030,352,3998,-1,574,4242,622,88,361,-1,1434,733,889,2159,1828,231,147,384,-1,1591,4729,953,593,164,1513,1678,474,137,undefined,622,307,3174,729,107,2328,835,725,335,300,150,-1,-1,163,1172,286,75,162,138,755,223,-1,450,4201,2328,undefined
06/02/2019,9,1070,765,-1,1035,302,2104,-1,288,2364,489,35,231,-1,722,668,936,1500,982,255,209,346,-1,927,2960,554,528,136,908,961,332,141,undefined,430,207,1774,573,129,1686,788,561,403,298,210,-1,-1,135,1010,264,104,195,188,550,185,-1,451,2801,1686,undefined
06/02/2019,10,1336,1212,-1,1490,439,1254,-1,184,867,239,31,169,-1,439,805,1054,809,565,384,317,496,-1,642,1864,483,590,165,875,1029,355,133,undefined,294,217,1294,547,135,1008,583,516,317,170,115,-1,-1,128,1122,324,145,279,200,407,109,-1,427,1216,1008,undefined
06/02/2019,11,1956,1520,-1,2097,604,1393,-1,270,804,269,37,241,-1,399,795,1304,711,458,623,346,700,-1,667,1859,569,716,166,1432,1401,584,166,undefined,248,126,1587,510,196,1124,474,534,445,222,117,-1,-1,121,1315,342,145,275,190,574,172,-1,588,1006,1124,undefined
06/02/2019,12,3163,2689,-1,3007,789,2095,-1,567,1694,525,79,295,-1,585,1404,2104,1698,642,1269,756,1311,-1,1160,2553,753,1151,199,2215,1710,998,270,undefined,382,351,2568,1161,325,1700,1241,1005,476,356,136,-1,-1,261,1990,433,191,463,310,909,236,-1,796,2224,1700,undefined
06/02/2019,13,3260,2854,-1,3304,694,2172,-1,499,1510,422,72,296,-1,537,1458,2124,1723,699,1199,663,1296,-1,1099,2653,804,1012,182,1435,1619,962,308,undefined,356,315,2290,892,326,1759,1190,1032,528,436,243,-1,-1,242,2057,359,177,401,257,931,251,-1,952,1936,1759,undefined
06/02/2019,14,2403,2072,-1,2802,682,1901,-1,237,1028,281,59,189,-1,457,1250,1603,960,546,1061,436,949,-1,595,2183,650,644,136,1334,1246,557,230,undefined,242,249,1624,724,219,1246,564,558,328,287,119,-1,-1,112,1510,296,129,350,199,691,168,-1,681,1034,1246,undefined
06/02/2019,15,2698,1711,-1,2703,642,2196,-1,215,1462,343,19,117,-1,636,1213,1329,723,629,1082,356,826,-1,588,2644,749,672,164,2333,1702,649,181,undefined,299,235,1521,582,187,1332,391,560,374,301,155,-1,-1,139,1480,331,108,299,185,563,216,-1,518,1342,1332,undefined
06/02/2019,16,2418,1815,-1,2860,739,2951,-1,384,3123,647,45,199,-1,988,1383,1429,877,1116,912,431,842,-1,832,3796,1063,812,177,1687,1718,630,253,undefined,465,235,1933,530,176,1987,503,520,465,527,215,-1,-1,160,1602,431,175,357,189,685,249,-1,547,2807,1987,undefined
06/02/2019,17,2561,2051,-1,3147,1048,5065,-1,694,4109,830,94,452,-1,1915,1932,1482,1386,1805,1043,711,1044,-1,1327,5020,1412,957,277,2400,2485,915,296,undefined,652,347,3207,787,213,2522,699,623,484,457,79,-1,-1,164,2194,1090,363,416,254,828,446,-1,760,3901,2522,undefined
06/02/2019,18,2259,1426,-1,2330,948,3050,-1,366,1799,367,134,498,-1,1097,1628,892,723,788,1255,966,1119,-1,602,2717,985,1179,261,1425,1775,1038,341,undefined,344,336,2672,531,293,1392,405,418,223,235,20,-1,-1,75,1872,1094,562,524,341,671,241,-1,563,1527,1392,undefined
06/02/2019,19,1095,616,-1,1559,588,1534,-1,129,505,132,40,186,-1,459,948,502,331,267,884,1124,818,-1,269,1435,300,858,239,1187,851,818,265,undefined,116,103,1464,324,172,598,189,253,482,248,177,-1,-1,54,1057,1370,404,391,247,447,268,-1,381,464,598,undefined
06/02/2019,20,499,341,-1,932,299,980,-1,64,194,70,15,55,-1,235,602,295,197,154,565,953,650,-1,1283,885,138,626,226,269,241,706,241,undefined,61,52,717,206,106,349,83,128,577,37,32,-1,-1,36,556,871,247,291,196,293,64,-1,392,146,349,undefined
06/02/2019,21,350,210,-1,607,182,780,-1,32,87,77,5,54,-1,177,448,263,121,99,539,416,415,-1,85,741,108,515,123,437,169,509,288,undefined,86,29,622,171,104,359,59,164,117,29,24,-1,-1,19,486,539,211,246,145,244,69,-1,208,71,359,undefined
06/02/2019,22,336,186,-1,499,230,810,-1,49,135,68,30,105,-1,217,319,138,141,92,444,436,537,-1,18,547,156,410,142,601,300,422,143,undefined,73,157,733,106,80,296,90,283,27,8,59,-1,-1,25,394,287,140,187,92,182,59,-1,115,103,296,undefined
06/02/2019,23,165,108,-1,357,274,452,-1,35,60,32,22,80,-1,206,152,102,73,64,170,166,342,-1,10,301,100,257,53,149,288,343,89,undefined,65,174,810,67,23,206,47,45,19,6,13,-1,-1,11,250,76,124,69,85,115,17,-1,88,62,206,undefined
07/02/2019,0,93,32,-1,138,56,209,-1,8,20,7,6,18,-1,107,60,44,23,13,125,106,242,-1,7,132,43,95,24,76,73,217,44,undefined,4,6,193,23,22,100,11,18,31,4,4,-1,-1,15,134,26,60,14,32,47,18,-1,39,52,100,undefined
07/02/2019,1,54,28,-1,55,48,103,-1,3,13,9,7,14,-1,28,42,19,8,10,73,39,103,-1,14,28,43,59,9,17,31,95,25,undefined,4,10,71,12,10,46,-1,11,5,1,1,-1,-1,3,97,11,25,10,17,47,-1,-1,11,26,46,undefined
07/02/2019,2,27,12,-1,49,11,28,-1,1,5,1,1,6,-1,8,24,14,19,9,72,56,92,-1,4,27,18,44,8,16,19,54,13,undefined,11,8,31,9,4,27,3,7,8,2,3,-1,-1,1,32,12,22,5,16,17,1,-1,9,11,27,undefined
07/02/2019,3,18,16,-1,34,20,40,-1,1,4,2,1,4,-1,14,28,17,9,4,24,17,79,-1,16,31,23,38,2,38,12,60,9,undefined,-1,3,11,13,3,9,6,8,3,2,2,-1,-1,-1,21,8,44,3,11,11,2,-1,1,25,9,undefined
07/02/2019,4,10,25,-1,28,10,78,-1,2,7,3,-1,3,-1,42,11,11,9,4,21,17,35,-1,6,31,10,40,11,52,8,37,11,undefined,7,7,36,8,8,23,2,11,17,3,5,-1,-1,4,38,13,15,9,6,7,5,-1,8,19,23,undefined
07/02/2019,5,31,33,-1,92,30,252,-1,46,107,22,8,28,-1,112,21,36,68,36,13,19,43,-1,35,284,64,92,12,97,69,22,8,undefined,16,28,184,28,10,88,27,23,8,6,4,-1,-1,4,61,15,33,8,20,17,3,-1,14,50,88,undefined
07/02/2019,6,128,89,-1,208,75,959,-1,144,662,93,45,107,-1,320,98,150,262,198,47,32,80,-1,226,1096,243,158,35,330,413,76,34,undefined,84,62,956,84,17,333,105,99,64,41,33,-1,-1,21,223,67,54,27,38,60,43,-1,60,378,333,undefined
07/02/2019,7,426,257,-1,487,169,1796,-1,378,2324,355,62,236,-1,722,301,552,880,837,119,109,166,-1,704,2501,619,324,83,773,998,159,65,undefined,239,144,1579,285,40,1190,356,301,102,80,48,-1,-1,49,555,164,93,83,72,219,120,-1,135,1545,1190,undefined
07/02/2019,8,836,562,-1,1144,313,3911,-1,564,4543,653,102,378,-1,1401,732,915,2122,1886,249,156,354,-1,1407,4568,992,633,175,1640,1767,445,120,undefined,662,319,2923,759,107,2363,853,715,332,298,217,-1,-1,150,1154,286,157,155,137,711,337,-1,451,3249,2363,undefined
07/02/2019,9,934,674,-1,1068,339,2317,68,275,2784,522,28,274,-1,775,687,877,1509,1032,228,255,353,-1,886,2841,569,1290,226,963,983,374,136,undefined,409,219,1771,568,134,1600,736,558,345,390,320,-1,-1,256,1076,378,264,222,199,534,271,-1,435,2461,1600,undefined
07/02/2019,10,1232,1125,-1,1473,362,1427,33,189,982,307,28,170,-1,427,656,1097,883,578,439,306,458,-1,554,1770,537,1013,164,790,915,404,126,undefined,244,168,1353,567,151,1013,553,533,308,174,93,-1,-1,131,1180,402,267,236,166,464,110,-1,393,1209,1013,undefined
07/02/2019,11,1982,1594,-1,1924,538,1334,172,244,893,246,52,197,-1,462,979,1358,890,462,703,395,707,-1,634,1745,599,1153,223,1015,1128,481,161,undefined,196,89,1399,599,182,1207,477,574,361,263,139,-1,-1,121,1435,562,321,316,204,516,142,-1,520,1069,1207,undefined
07/02/2019,12,3119,2639,-1,2989,765,2264,191,594,1769,538,439,369,-1,579,1552,2140,1845,631,1253,739,1566,-1,1184,2627,853,1766,316,1274,1336,1014,296,undefined,346,284,2631,1090,354,1648,1310,915,471,354,162,-1,-1,263,2121,669,460,370,320,908,234,-1,765,2336,1648,undefined
07/02/2019,13,3418,2840,-1,3335,775,2383,-1,482,1637,407,114,312,-1,604,1487,2152,1748,730,1249,657,1498,-1,1067,2545,924,1548,298,1391,1604,945,335,undefined,334,270,2770,981,322,1752,1241,902,538,490,281,-1,-1,220,2245,575,451,438,340,980,233,-1,914,1877,1752,undefined
07/02/2019,14,2656,2037,-1,2908,790,2079,-1,266,1048,295,666,218,-1,663,1193,1635,1032,575,1238,466,1025,-1,661,1920,822,1124,239,1421,1615,693,263,undefined,300,260,1892,789,220,1166,643,578,363,305,163,-1,-1,115,1628,443,178,413,289,728,198,-1,662,1120,1166,undefined
07/02/2019,15,2804,1899,-1,2820,932,2418,362,221,1470,315,39,120,-1,646,1337,1436,795,583,1101,370,947,-1,559,2534,910,654,202,1531,1654,643,247,undefined,310,246,1809,550,222,1404,509,504,431,394,269,-1,-1,125,1510,405,131,344,223,656,270,-1,549,1176,1404,undefined
07/02/2019,16,2758,2017,-1,3048,951,3177,503,380,3202,667,55,221,-1,1021,1574,1432,839,1095,1087,455,902,-1,819,3827,1038,670,218,1632,1948,657,246,undefined,472,315,2027,661,159,2023,546,432,427,591,305,-1,-1,123,1942,390,116,364,190,698,236,-1,634,2704,2023,undefined
07/02/2019,17,3173,2125,-1,3306,1533,5274,601,646,4396,890,109,475,-1,1890,1949,1561,1384,1880,1145,601,1163,-1,1452,4929,1574,754,248,2691,3107,924,369,undefined,649,426,3791,836,282,2638,708,613,601,590,226,-1,-1,221,2527,338,132,474,183,877,396,-1,889,3660,2638,undefined
07/02/2019,18,2697,1684,-1,2841,1507,3340,-1,512,1865,366,175,564,-1,1116,1626,1140,802,872,1279,888,1227,-1,693,2893,1281,616,214,2047,2800,997,556,undefined,319,226,3239,537,201,1452,475,514,395,394,180,-1,-1,78,2217,279,145,593,179,773,198,-1,597,1479,1452,undefined
07/02/2019,19,1844,1184,-1,1978,1136,1892,-1,297,633,158,160,546,-1,741,1381,644,373,317,1359,972,1069,-1,337,1546,659,534,168,1844,2256,903,476,undefined,116,185,2679,300,227,772,204,299,234,185,63,-1,-1,77,1391,264,135,513,221,682,204,-1,449,546,772,undefined
07/02/2019,20,1591,853,-1,1737,927,1717,-1,266,332,88,172,620,-1,634,1282,462,386,178,1257,1058,939,-1,252,1113,566,476,116,717,886,894,600,undefined,81,133,2248,276,307,594,136,233,126,97,55,-1,-1,52,1103,228,103,561,158,609,129,-1,400,278,594,undefined
07/02/2019,21,989,387,-1,1254,845,1439,-1,148,221,83,146,469,-1,493,962,396,204,126,1057,752,898,-1,195,975,506,409,99,806,801,758,559,undefined,55,113,2102,258,198,510,98,198,84,50,36,-1,-1,39,1081,153,98,426,117,477,119,-1,342,153,510,undefined
07/02/2019,22,421,281,-1,886,771,1123,-1,136,137,56,84,331,-1,490,519,282,186,109,504,618,766,-1,178,721,427,280,78,1555,1365,535,403,undefined,75,116,1819,209,128,351,101,333,100,45,96,-1,-1,27,572,128,84,255,89,353,94,-1,181,100,351,undefined
07/02/2019,23,265,110,-1,443,365,763,-1,120,73,16,38,143,-1,265,254,168,86,57,310,252,490,-1,82,365,221,183,29,939,1202,446,175,undefined,35,53,972,164,49,260,33,55,173,33,111,-1,-1,24,362,50,78,95,70,208,32,-1,90,49,260,undefined
08/02/2019,0,103,108,-1,279,231,323,-1,14,23,14,11,37,-1,154,80,87,41,32,193,139,245,-1,48,209,72,135,19,118,122,288,78,undefined,15,19,308,66,15,129,16,30,54,4,5,-1,-1,7,215,40,59,16,47,142,28,-1,62,18,129,undefined
08/02/2019,1,71,66,-1,139,64,142,-1,10,22,4,3,16,-1,48,75,51,15,11,129,82,151,-1,50,61,65,106,17,54,67,179,43,undefined,3,9,95,34,16,47,3,11,4,1,3,-1,-1,3,100,30,62,6,20,61,11,-1,32,9,47,undefined
08/02/2019,2,69,42,-1,105,48,78,-1,4,12,5,1,2,-1,21,61,29,15,16,48,84,161,-1,23,51,22,83,11,32,41,133,11,undefined,8,2,62,13,7,79,13,2,38,3,8,-1,-1,-1,78,21,53,12,22,22,2,-1,20,12,79,undefined
08/02/2019,3,43,17,-1,50,17,47,-1,6,8,1,2,7,-1,12,14,19,8,10,30,83,126,-1,17,47,19,62,4,32,18,64,5,undefined,5,11,26,32,9,26,5,6,43,-1,5,-1,-1,-1,87,5,35,-1,17,12,2,-1,18,7,26,undefined
08/02/2019,4,18,21,-1,46,8,81,-1,2,9,2,2,6,-1,52,13,8,17,8,16,79,91,-1,22,52,25,53,18,56,11,56,13,undefined,5,4,55,19,6,14,7,5,126,1,3,-1,-1,1,46,12,25,7,6,18,5,-1,25,12,14,undefined
08/02/2019,5,30,25,-1,76,29,288,-1,48,110,19,3,17,-1,120,28,46,65,37,17,49,55,-1,45,302,74,83,16,92,77,29,19,undefined,13,22,176,25,13,96,19,26,44,11,5,-1,-1,5,68,18,17,11,25,15,9,-1,15,52,96,undefined
08/02/2019,6,99,75,-1,230,85,899,-1,142,583,75,27,88,-1,295,81,297,233,186,44,45,106,-1,279,1023,245,148,48,280,356,69,23,undefined,95,56,871,79,13,338,92,83,78,14,29,-1,-1,18,217,75,51,31,48,50,38,-1,51,285,338,undefined
08/02/2019,7,366,219,-1,500,168,1796,-1,393,2030,264,64,227,-1,657,316,453,899,768,150,142,149,-1,747,2375,612,340,101,668,950,142,66,undefined,201,131,1542,253,48,1189,381,233,134,34,45,-1,-1,34,538,178,85,65,93,203,71,-1,149,1301,1189,undefined
08/02/2019,8,866,587,-1,965,361,3886,-1,525,4144,527,79,402,-1,1441,650,885,2050,1735,248,145,323,-1,1337,4136,1025,564,200,1182,1425,490,155,undefined,534,298,2943,676,122,2150,807,644,421,164,139,-1,-1,158,1048,264,133,190,180,588,203,-1,394,3027,2150,undefined
08/02/2019,9,908,796,-1,1144,332,2210,-1,285,2787,433,41,210,-1,736,645,860,1367,1023,224,178,357,-1,917,3120,707,690,149,802,989,285,155,undefined,423,231,1617,601,110,1599,837,532,282,170,254,-1,-1,145,971,303,162,210,220,491,168,-1,370,2379,1599,undefined
08/02/2019,10,1240,1163,-1,1440,390,1336,-1,189,887,231,46,217,-1,496,756,1010,780,573,462,328,536,-1,664,1924,773,906,191,907,1053,390,137,undefined,177,195,1335,537,161,1202,623,516,301,81,72,-1,-1,129,1031,363,214,232,192,406,158,-1,369,1314,1202,undefined
08/02/2019,11,1773,1637,-1,2217,723,1427,-1,196,807,213,73,261,-1,634,953,1381,836,420,694,540,866,-1,654,1759,937,1165,233,1021,1376,510,192,undefined,216,203,1437,595,159,1253,616,478,418,222,151,-1,-1,149,1495,524,340,395,216,604,166,-1,494,1114,1253,undefined
08/02/2019,12,3090,2826,-1,3210,928,2251,-1,621,1754,485,109,463,-1,732,1502,2108,1689,611,1399,1067,1633,-1,1316,2665,1032,1756,309,1519,1576,1160,298,undefined,357,283,2865,1076,320,1757,1257,890,501,322,117,-1,-1,315,2080,749,513,440,325,958,284,-1,823,2251,1757,undefined
08/02/2019,13,3328,3142,-1,3521,982,2510,-1,567,1660,382,157,531,-1,784,1537,2055,1639,735,1300,924,1661,-1,1282,2812,1250,1638,268,1573,1813,1163,409,undefined,421,318,3038,1198,296,1831,1283,830,569,436,177,-1,-1,245,2190,650,491,527,324,985,296,-1,951,1992,1831,undefined
08/02/2019,14,3064,2266,-1,3023,1005,2363,-1,308,1083,340,79,310,-1,745,1331,1746,995,567,1094,476,1139,-1,785,2057,1068,1109,248,1698,1770,738,340,undefined,300,267,2278,737,254,1256,632,549,505,352,166,-1,-1,144,1904,540,260,405,261,833,268,-1,561,1204,1256,undefined
08/02/2019,15,2921,2214,-1,2985,1130,2769,-1,267,1515,276,68,328,-1,822,1389,1603,783,571,1107,541,1146,-1,697,2678,1219,963,191,1881,1883,656,273,undefined,289,270,2218,565,208,1416,427,431,472,422,254,-1,-1,126,1872,501,252,384,236,702,248,-1,577,1376,1416,undefined
08/02/2019,16,3342,2365,-1,3331,1202,3496,-1,472,2991,620,60,334,-1,1242,1684,1508,889,959,1196,485,1289,-1,918,3640,1524,911,226,1953,2098,822,315,undefined,418,348,2567,626,198,1963,562,512,413,293,183,-1,-1,118,2066,438,225,402,311,757,262,-1,641,2754,1963,undefined
08/02/2019,17,3883,2693,-1,3820,1899,5258,-1,700,3585,719,166,541,-1,1898,2186,1766,1389,1560,1367,903,1460,-1,1246,4550,1869,879,258,2896,3334,1072,317,undefined,597,458,3699,880,216,2523,644,614,429,374,230,-1,-1,151,2794,412,174,604,210,1037,316,-1,765,3104,2523,undefined
08/02/2019,18,3481,2028,-1,3209,1841,3518,-1,572,1511,348,143,630,-1,1250,1949,1287,804,764,1518,1249,1651,-1,617,2674,1624,676,265,2624,3151,1248,484,undefined,308,250,3117,597,294,1535,485,504,247,172,100,-1,-1,98,2255,376,162,717,276,867,215,-1,627,1362,1535,undefined
08/02/2019,19,2595,1532,-1,2586,1619,2492,-1,456,544,185,167,501,-1,895,1610,841,449,308,1694,1658,1506,-1,342,1509,1235,604,196,2886,2487,1275,654,undefined,171,159,3037,442,295,921,260,327,170,72,59,-1,-1,64,1703,343,155,688,194,751,180,-1,500,665,921,undefined
08/02/2019,20,2027,1185,-1,2194,1473,2279,-1,294,271,119,176,578,-1,892,1503,646,402,183,1641,1566,1486,-1,275,1188,1322,479,172,1256,1614,1272,889,undefined,117,168,3059,364,365,725,161,258,119,49,57,-1,-1,44,1362,208,136,681,168,774,152,-1,554,390,725,undefined
08/02/2019,21,1367,597,-1,1909,1400,2072,-1,209,225,112,142,461,-1,742,1224,408,261,127,1343,1208,1359,-1,215,1148,1058,478,144,2024,2332,1179,775,undefined,101,131,2780,430,356,577,181,210,123,20,37,-1,-1,39,1229,168,124,524,141,750,136,-1,423,228,577,undefined
08/02/2019,22,668,383,-1,1508,985,2111,-1,162,188,73,110,315,-1,880,896,452,218,173,1184,1116,1136,-1,217,895,802,371,92,2583,2322,1161,682,undefined,125,143,2602,579,285,500,196,461,126,19,22,-1,-1,44,826,148,116,434,108,535,104,-1,274,214,500,undefined
08/02/2019,23,437,242,-1,1019,794,1329,-1,212,89,39,56,238,-1,495,611,298,126,92,813,723,1037,-1,158,596,409,267,78,492,738,912,413,undefined,57,83,1209,430,123,363,59,109,143,9,17,-1,-1,17,578,115,93,216,84,542,72,-1,202,159,363,undefined
09/02/2019,0,172,162,-1,907,547,809,-1,39,43,23,22,109,-1,320,313,123,66,60,533,473,662,-1,109,374,165,165,46,223,340,560,200,undefined,32,30,635,395,72,232,43,82,130,2,5,-1,-1,9,334,82,50,57,63,383,23,-1,135,73,232,undefined
09/02/2019,1,125,128,-1,491,205,403,-1,53,25,16,19,42,-1,211,182,91,40,22,263,184,419,-1,70,165,86,124,39,96,164,434,96,undefined,21,25,331,304,36,165,25,29,273,4,2,-1,-1,1,231,45,56,30,36,260,13,-1,63,33,165,undefined
09/02/2019,2,79,92,-1,242,73,213,-1,2,19,13,4,12,-1,114,101,47,15,23,201,108,391,-1,54,58,73,106,23,54,71,317,32,undefined,17,20,164,282,12,93,10,8,14,4,4,-1,-1,-1,227,17,36,6,30,141,8,-1,71,29,93,undefined
09/02/2019,3,92,94,-1,163,44,196,-1,3,19,18,4,8,-1,85,66,34,23,7,99,94,253,-1,26,54,29,89,14,77,58,222,48,undefined,7,4,117,170,19,87,7,20,9,1,1,-1,-1,-1,102,26,34,5,16,72,4,-1,32,20,87,undefined
09/02/2019,4,38,49,-1,100,52,118,-1,5,4,-1,-1,2,-1,114,30,26,28,8,58,79,163,-1,31,53,15,71,12,49,35,156,9,undefined,13,6,43,107,12,36,13,18,6,-1,2,-1,-1,7,78,15,26,6,16,23,5,-1,16,8,36,undefined
09/02/2019,5,54,22,-1,71,30,153,-1,22,23,9,1,6,-1,87,39,20,30,7,25,42,97,-1,37,101,30,85,8,49,34,124,14,undefined,13,11,97,27,9,40,13,21,43,1,2,-1,-1,6,106,11,29,10,12,19,6,-1,21,46,40,undefined
09/02/2019,6,61,42,-1,117,45,295,-1,43,56,6,38,46,-1,133,39,64,52,25,29,33,111,-1,77,250,109,127,37,69,84,71,18,undefined,20,20,243,18,10,105,18,33,44,8,7,-1,-1,3,109,65,56,14,14,25,20,-1,9,49,105,undefined
09/02/2019,7,116,79,-1,247,77,382,-1,89,68,25,18,59,-1,173,116,226,91,34,68,113,96,-1,109,488,180,223,64,119,162,73,28,undefined,46,59,537,60,19,234,45,40,50,3,6,-1,-1,20,196,126,92,57,51,59,36,-1,47,100,234,undefined
09/02/2019,8,309,211,-1,391,110,540,-1,130,114,97,34,130,-1,250,190,299,123,81,163,102,134,-1,126,642,305,470,141,253,377,183,75,undefined,84,100,686,97,62,345,100,72,65,23,32,-1,-1,36,337,279,154,114,113,154,48,-1,162,213,345,undefined
09/02/2019,9,733,574,-1,831,193,853,-1,102,143,53,19,115,-1,253,215,535,199,76,146,104,237,-1,568,1038,483,634,302,460,559,275,89,undefined,102,69,779,119,102,410,140,141,86,45,42,-1,-1,54,637,394,165,258,130,336,102,-1,272,151,410,undefined
09/02/2019,10,1182,998,-1,1316,323,1110,-1,127,119,86,15,79,-1,321,387,803,149,127,369,245,357,-1,1303,1242,765,763,304,729,835,433,123,undefined,71,92,904,142,131,594,144,224,452,29,24,-1,-1,45,758,433,241,317,143,324,72,-1,503,131,594,undefined
09/02/2019,11,1937,1582,-1,1916,462,1469,-1,172,167,97,60,245,-1,509,686,1004,202,144,641,548,555,-1,204,1367,1223,1201,309,1321,1363,593,159,undefined,93,109,1575,207,167,781,192,225,417,64,36,-1,-1,67,1283,614,359,488,309,488,87,-1,500,335,781,undefined
09/02/2019,12,2525,1910,-1,2648,1006,1766,-1,161,184,124,80,297,-1,697,1038,1226,254,138,1030,781,804,-1,240,1312,1628,1536,362,2054,2002,835,294,undefined,107,117,2188,278,248,815,158,293,441,59,72,-1,-1,55,1565,723,519,550,277,606,164,-1,586,657,815,undefined
09/02/2019,13,2817,2232,-1,2806,1000,1990,-1,216,254,129,68,273,-1,841,1326,1447,306,200,1376,924,1195,-1,281,1474,1589,1730,436,3358,2213,894,257,undefined,132,151,2371,182,209,841,166,416,725,88,82,-1,-1,53,1767,720,614,662,336,813,131,-1,682,1148,841,undefined
09/02/2019,14,3197,2397,-1,3054,1099,2270,-1,281,251,134,105,493,-1,926,1395,1323,324,180,1430,851,1150,-1,367,1498,1743,1512,355,2290,2024,829,324,undefined,110,157,2379,256,320,947,165,194,506,118,94,-1,-1,67,1782,803,451,589,274,729,122,-1,603,2098,947,undefined
09/02/2019,15,3087,2654,-1,3256,1233,2311,-1,333,312,134,139,769,-1,1006,1597,1348,407,222,1446,764,1378,-1,277,1466,1921,1286,355,2494,2529,949,343,undefined,98,144,2537,228,217,915,174,261,417,69,56,-1,-1,53,2014,697,424,690,215,723,143,-1,560,4182,915,undefined
09/02/2019,16,3136,2585,-1,3252,1305,2601,-1,264,164,76,126,373,-1,1030,1719,1356,341,195,1366,802,1208,-1,282,1514,1889,736,205,3419,2948,857,388,undefined,140,190,3123,284,210,777,212,247,517,60,64,-1,-1,43,1802,422,207,538,199,677,111,-1,466,739,777,undefined
09/02/2019,17,2920,2257,-1,2915,1466,2417,-1,275,175,107,108,463,-1,1059,1679,961,302,171,1513,1056,1194,-1,514,1336,1822,591,212,2220,2557,939,500,undefined,127,168,3372,188,300,780,238,220,408,84,78,-1,-1,60,1724,327,165,607,169,716,144,-1,519,580,780,undefined
09/02/2019,18,2308,1512,-1,2390,1758,2478,-1,271,257,100,178,592,-1,1129,1445,741,382,138,1413,1468,1380,-1,706,1267,1724,563,165,1928,2012,1147,610,undefined,151,160,3581,263,350,801,199,322,205,51,59,-1,-1,55,1604,283,115,651,195,640,147,-1,446,2107,801,undefined
09/02/2019,19,2008,914,-1,2119,1642,2229,-1,298,237,210,270,1314,-1,964,1401,669,269,125,1566,1551,1526,-1,547,1437,1258,556,133,2371,2002,1286,722,undefined,129,132,3703,223,434,1244,174,283,118,24,27,-1,-1,34,1539,194,112,754,124,613,191,-1,448,4177,1244,undefined
09/02/2019,20,1171,615,-1,1781,1627,2199,-1,194,144,147,209,905,-1,1047,1208,444,283,88,1364,1372,1499,-1,271,924,1487,466,102,691,1128,1124,830,undefined,98,129,3733,268,510,608,105,194,188,21,23,-1,-1,31,1172,179,99,747,148,564,110,-1,359,448,608,undefined
09/02/2019,21,745,344,-1,1380,1443,2017,-1,170,127,120,177,672,-1,844,982,372,204,74,1260,1241,1227,-1,359,772,1065,392,94,1297,1200,1048,881,undefined,85,103,3270,232,410,522,139,183,232,9,11,-1,-1,26,885,153,97,548,96,557,97,-1,296,279,522,undefined
09/02/2019,22,661,344,-1,1419,1198,2262,-1,185,129,121,97,338,-1,1578,734,372,192,91,1046,1073,1153,-1,288,879,1086,333,108,1928,1416,1172,696,undefined,137,152,3312,411,346,489,129,470,91,15,10,-1,-1,31,746,126,82,447,87,567,82,-1,245,259,489,undefined
09/02/2019,23,419,276,-1,951,929,1494,-1,84,96,86,61,219,-1,804,487,221,137,91,734,802,939,-1,209,677,413,259,62,576,737,940,401,undefined,70,132,1722,375,215,323,58,166,79,23,23,-1,-1,23,580,82,93,151,87,494,73,-1,170,180,323,undefined
10/02/2019,0,317,196,-1,821,489,776,-1,36,47,41,34,122,-1,452,280,137,66,43,397,367,744,-1,109,404,317,175,45,185,287,672,256,undefined,47,59,734,437,70,239,50,85,30,15,10,-1,-1,14,431,58,76,55,52,341,35,-1,136,78,239,undefined
10/02/2019,1,267,126,-1,631,246,520,-1,7,37,35,11,59,-1,242,243,186,34,46,267,269,714,-1,147,231,177,136,26,97,176,579,98,undefined,36,37,391,327,22,129,29,40,5,5,5,-1,-1,4,279,28,89,27,71,318,21,-1,86,64,129,undefined
10/02/2019,2,109,101,-1,342,134,411,-1,10,28,12,7,35,-1,203,126,149,29,30,183,212,551,-1,54,124,58,112,20,72,101,414,47,undefined,27,29,182,189,7,58,27,38,1,1,1,-1,-1,1,165,23,57,6,23,207,29,-1,58,38,58,undefined
10/02/2019,3,100,87,-1,203,142,340,-1,9,26,30,1,8,-1,142,82,81,36,11,141,158,385,-1,58,105,52,88,17,58,116,351,14,undefined,6,10,110,159,13,91,10,27,20,2,1,-1,-1,1,170,22,40,3,14,221,16,-1,44,43,91,undefined
10/02/2019,4,89,49,-1,94,103,157,-1,5,10,12,6,9,-1,112,46,69,19,3,37,139,311,-1,31,84,36,70,9,37,56,153,39,undefined,12,8,131,66,5,43,5,14,7,-1,1,-1,-1,-1,93,12,29,11,9,49,8,-1,22,18,43,undefined
10/02/2019,5,40,34,-1,88,37,133,-1,3,27,2,2,5,-1,90,34,43,13,11,26,39,195,-1,31,104,37,75,6,94,55,181,10,undefined,14,17,95,21,12,38,18,15,6,4,3,-1,-1,2,84,17,16,6,12,45,4,-1,23,19,38,undefined
10/02/2019,6,53,33,-1,94,52,158,-1,26,32,10,19,32,-1,116,46,49,29,13,30,50,130,-1,41,131,46,77,17,129,88,76,11,undefined,29,15,161,17,6,67,58,20,13,3,2,-1,-1,2,133,30,47,10,14,47,9,-1,23,32,67,undefined
10/02/2019,7,70,61,-1,135,81,286,-1,93,54,28,33,80,-1,149,81,113,39,19,62,96,109,-1,77,387,140,191,30,264,164,71,21,undefined,40,30,442,46,14,142,28,33,22,15,13,-1,-1,2,138,119,53,33,57,55,28,-1,54,67,142,undefined
10/02/2019,8,199,124,-1,261,116,551,-1,114,80,55,49,231,-1,250,230,208,124,46,108,127,195,-1,100,674,324,369,63,391,311,218,43,undefined,95,80,837,65,35,247,76,59,46,25,20,-1,-1,20,335,157,104,68,66,123,61,-1,180,127,247,undefined
10/02/2019,9,657,446,-1,648,384,897,-1,210,117,75,70,240,-1,381,404,582,202,69,339,425,455,-1,206,983,604,692,181,785,727,319,106,undefined,115,114,1559,138,87,443,195,113,246,50,45,-1,-1,30,679,289,244,126,166,264,135,-1,260,170,443,undefined
10/02/2019,10,1383,997,-1,1071,670,1556,-1,240,133,78,84,419,-1,738,696,1034,223,121,849,1299,935,-1,260,1236,1094,1070,262,1239,1453,555,213,undefined,140,224,2314,218,102,784,183,230,194,28,37,-1,-1,64,1100,545,359,304,237,441,108,-1,385,279,784,undefined
10/02/2019,11,2148,1462,-1,1702,997,2084,-1,278,126,92,118,552,-1,927,1157,1298,345,151,1693,1709,1822,-1,248,1349,1489,1367,357,1636,1977,1351,258,undefined,160,150,2539,206,199,796,156,230,159,57,45,-1,-1,57,1372,757,437,374,272,606,104,-1,556,275,796,undefined
10/02/2019,12,3206,1900,-1,3117,1509,2396,-1,309,131,98,120,585,-1,1005,1465,1584,358,157,1700,1850,2561,-1,318,1487,1797,1714,491,2337,2467,2444,365,undefined,129,208,3325,202,310,802,133,375,178,107,64,-1,-1,71,2204,922,616,512,358,609,128,-1,787,310,802,undefined
10/02/2019,13,3564,2277,-1,3185,1667,2573,-1,277,128,123,187,643,-1,1159,1829,1736,324,146,1998,1629,2923,-1,304,1442,1916,1801,417,2743,3171,2082,398,undefined,218,299,3678,174,318,775,115,504,218,133,74,-1,-1,74,2165,912,646,717,364,850,96,-1,770,313,775,undefined
10/02/2019,14,3700,2339,-1,3241,1789,2674,-1,349,151,76,200,654,-1,1256,1974,1390,355,159,1628,920,2722,-1,287,1357,1905,1596,432,3459,3388,1639,508,undefined,213,312,3789,236,340,660,130,262,142,127,77,-1,-1,78,2007,697,517,659,325,820,169,-1,671,290,660,undefined
10/02/2019,15,3674,2307,-1,3257,1629,2622,-1,293,156,64,230,635,-1,1303,1960,1289,320,160,1523,921,2789,-1,288,1595,1722,1306,342,2716,2918,2011,718,undefined,134,269,3467,207,353,714,141,292,171,159,94,-1,-1,71,1933,739,403,718,258,665,175,-1,590,295,714,undefined
10/02/2019,16,3401,2110,-1,3308,1798,2628,-1,268,109,58,215,495,-1,1211,1810,996,318,151,1506,1149,2195,-1,315,1321,1711,895,310,2936,2800,1216,613,undefined,258,554,3126,187,194,689,113,275,130,85,82,-1,-1,57,1757,743,244,707,263,654,139,-1,552,221,689,undefined
10/02/2019,17,2911,1681,-1,2837,1456,2385,-1,281,156,83,226,619,-1,1171,1745,820,310,160,1405,740,2200,-1,275,1485,1255,599,175,2759,3006,1067,732,undefined,221,345,3474,212,273,706,166,221,145,62,71,-1,-1,101,1807,326,148,608,164,716,161,-1,609,319,706,undefined
10/02/2019,18,2385,1248,-1,2243,1390,2017,-1,229,174,74,171,590,-1,943,1490,552,271,102,1319,791,1980,-1,297,1238,1218,491,174,1247,1997,1026,574,undefined,189,291,2869,174,235,698,191,288,99,53,72,-1,-1,69,1431,198,145,639,238,538,146,-1,528,320,698,undefined
10/02/2019,19,1596,645,-1,1738,1247,1745,-1,148,97,60,172,556,-1,902,1257,366,184,94,1179,871,1822,-1,232,924,616,487,125,1100,1542,845,716,undefined,123,364,3068,201,311,527,104,195,97,21,30,-1,-1,58,1303,179,123,459,200,511,170,-1,495,173,527,undefined
10/02/2019,20,971,431,-1,1239,993,1442,-1,170,126,74,220,642,-1,752,998,383,231,63,1100,978,1642,-1,189,813,667,477,125,624,1083,842,817,undefined,92,181,2512,141,310,524,51,112,57,15,36,-1,-1,52,790,171,130,486,118,441,151,-1,408,170,524,undefined
10/02/2019,21,673,262,-1,966,847,1289,-1,102,124,56,159,449,-1,672,810,321,132,48,861,777,1287,-1,203,909,472,471,113,518,696,882,547,undefined,76,98,1824,97,203,427,107,130,56,14,22,-1,-1,42,753,154,104,346,125,353,112,-1,284,167,427,undefined
10/02/2019,22,390,193,-1,735,642,1020,-1,59,79,36,51,264,-1,577,498,191,134,58,525,452,843,-1,193,721,292,300,74,514,612,574,387,undefined,86,124,1247,95,151,406,77,312,36,12,18,-1,-1,27,641,109,85,124,51,243,82,-1,177,138,406,undefined
10/02/2019,23,197,122,-1,431,262,598,-1,27,61,17,22,163,-1,328,210,98,37,34,252,227,501,-1,79,466,184,222,43,141,185,404,167,undefined,19,33,501,48,45,268,30,32,16,7,8,-1,-1,3,290,74,76,35,56,137,39,-1,85,114,268,undefined
11/02/2019,0,90,42,-1,262,125,310,-1,10,32,18,8,25,-1,134,95,58,25,22,94,119,286,-1,78,182,87,146,32,61,105,266,62,undefined,13,19,251,34,22,112,26,34,20,10,9,-1,-1,3,128,37,74,19,42,74,36,-1,66,44,112,undefined
11/02/2019,1,90,22,-1,76,57,67,-1,5,23,3,9,18,-1,30,36,16,15,8,92,71,134,-1,28,54,49,82,19,46,50,187,22,undefined,8,13,107,15,9,44,11,11,9,2,2,-1,-1,1,58,15,43,4,25,49,13,-1,12,26,44,undefined
11/02/2019,2,29,20,-1,48,35,47,-1,4,10,11,-1,5,-1,21,40,31,14,9,46,26,137,-1,15,40,29,60,13,30,32,129,7,undefined,8,22,35,3,1,36,5,8,7,1,2,-1,-1,1,56,7,34,2,15,32,11,-1,11,12,36,undefined
11/02/2019,3,11,21,-1,24,6,9,-1,2,7,3,-1,6,-1,5,26,2,10,2,17,26,71,-1,10,19,12,31,5,51,23,136,12,undefined,4,1,23,8,8,25,1,17,3,-1,-1,-1,-1,1,34,6,13,14,11,13,5,-1,12,12,25,undefined
11/02/2019,4,13,17,-1,35,11,59,-1,3,5,-1,10,18,-1,52,18,-1,19,5,14,34,62,-1,5,38,34,27,6,58,25,54,7,undefined,6,8,24,15,5,27,8,11,12,5,2,-1,-1,3,43,5,17,-1,5,10,12,-1,6,10,27,undefined
11/02/2019,5,63,34,-1,90,27,179,-1,44,107,32,3,21,-1,86,22,28,66,34,12,7,69,-1,69,270,89,47,11,123,78,57,14,undefined,19,24,106,27,13,101,46,17,11,6,8,-1,-1,5,78,12,24,11,14,10,11,-1,12,91,101,undefined
11/02/2019,6,135,74,-1,175,78,643,-1,156,578,73,27,108,-1,276,74,130,219,174,38,49,119,-1,254,850,263,94,17,332,308,88,25,undefined,79,50,598,75,10,326,84,81,45,18,17,-1,-1,21,232,33,34,30,21,47,22,-1,39,538,326,undefined
11/02/2019,7,390,233,-1,529,172,1760,-1,487,2308,347,68,211,-1,697,336,443,821,759,108,128,190,-1,717,2405,590,245,87,809,845,131,89,undefined,267,129,1388,267,63,1227,401,219,146,92,62,-1,-1,47,572,130,56,48,106,221,122,-1,110,2158,1227,undefined
11/02/2019,8,924,562,-1,1071,342,4201,-1,626,4717,579,110,423,-1,1574,729,942,2219,1938,169,186,413,-1,1534,4857,977,502,169,1567,1582,413,132,undefined,690,306,2811,783,128,2389,776,821,325,319,160,-1,-1,177,1169,272,75,170,193,720,196,-1,445,4773,2389,undefined
11/02/2019,9,885,766,-1,1106,321,2311,-1,325,2748,486,47,283,-1,747,672,899,1431,972,183,205,375,-1,856,2982,508,460,134,1086,1000,271,156,undefined,417,235,1646,545,137,1447,727,532,356,396,179,-1,-1,223,1015,229,85,200,144,531,205,-1,378,2778,1447,undefined
11/02/2019,10,1442,1237,-1,1416,434,1281,-1,211,951,253,38,165,-1,422,740,1104,832,527,426,268,562,-1,649,1879,484,515,114,1439,1865,414,167,undefined,307,231,1411,522,170,1122,428,522,431,225,117,-1,-1,127,1171,284,93,256,141,500,156,-1,386,1123,1122,undefined
11/02/2019,11,2053,1571,-1,2242,636,1579,-1,246,750,268,59,173,-1,487,1034,1373,795,432,738,423,803,-1,697,1738,682,683,144,1360,1440,634,208,undefined,187,217,1603,535,216,1104,475,450,553,279,120,-1,-1,157,1476,354,154,362,188,559,155,-1,526,1022,1104,undefined
11/02/2019,12,3275,2872,-1,3531,936,2431,-1,703,1667,407,146,437,-1,717,1528,2077,1885,648,1171,833,1621,-1,1185,2775,1025,1011,182,2200,2346,1083,333,undefined,391,441,2825,1105,336,1686,1214,826,493,336,181,-1,-1,285,2079,358,264,451,228,977,291,-1,793,2442,1686,undefined
11/02/2019,13,3324,2936,-1,3536,863,2249,-1,584,1396,398,132,442,-1,631,1723,2258,1782,746,1261,906,1534,-1,1103,2503,909,956,170,1985,2114,989,354,undefined,440,428,2708,978,337,1667,1208,806,594,440,192,-1,-1,363,2365,314,241,510,273,980,319,-1,910,2054,1667,undefined
11/02/2019,14,2424,2124,-1,2859,688,1760,-1,255,836,240,75,249,-1,585,1412,1649,955,502,968,587,1076,-1,602,2183,855,675,184,1689,1937,745,323,undefined,293,246,1692,625,250,1083,553,522,391,281,136,-1,-1,160,1892,261,158,426,225,804,202,-1,642,1204,1083,undefined
11/02/2019,15,2285,1864,-1,2716,789,2103,-1,283,1419,343,55,228,-1,748,1471,1421,776,580,942,410,860,-1,554,2389,994,578,147,1490,1765,634,286,undefined,299,275,1599,574,245,1354,436,394,404,282,114,-1,-1,144,1849,266,146,408,181,774,233,-1,476,1359,1354,undefined
11/02/2019,16,2158,1884,-1,2727,674,2931,-1,458,3168,579,76,290,-1,1084,1563,1306,827,1054,875,413,890,-1,762,3656,1058,546,168,1630,1802,725,314,undefined,405,242,1985,582,204,1934,486,402,442,372,145,-1,-1,162,1889,269,125,369,187,666,280,-1,590,2725,1934,undefined
11/02/2019,17,2613,2014,-1,3048,1122,4828,-1,753,4326,716,116,563,-1,1914,1972,1336,1427,1978,1094,620,1175,-1,1251,5037,1432,672,222,2448,2674,907,396,undefined,648,360,3060,782,243,2626,664,565,433,381,111,-1,-1,209,2349,300,137,478,203,808,308,-1,801,4066,2626,undefined
11/02/2019,18,2140,1387,-1,2263,1009,2703,-1,441,1752,267,109,452,-1,1044,1673,794,795,857,1087,719,1078,-1,557,2653,1050,625,183,1568,1768,833,399,undefined,290,235,2457,420,289,1362,376,279,271,177,90,-1,-1,114,1677,259,98,524,164,613,232,-1,604,1550,1362,undefined
11/02/2019,19,1460,805,-1,1645,803,1698,-1,256,516,139,136,454,-1,616,1154,503,282,240,1103,791,1005,-1,304,1372,581,487,141,1079,962,738,441,undefined,114,131,1860,259,204,658,128,125,173,49,91,-1,-1,73,1254,187,100,451,181,414,143,-1,384,636,658,undefined
11/02/2019,20,781,391,-1,1150,735,1285,-1,177,298,118,194,558,-1,467,1031,359,315,147,962,827,964,-1,245,842,508,433,94,469,555,644,462,undefined,121,119,1583,184,220,482,93,154,136,41,64,-1,-1,56,979,141,97,477,126,369,135,-1,337,253,482,undefined
11/02/2019,21,588,269,-1,929,659,1261,-1,99,169,101,127,450,-1,436,771,358,235,103,808,562,747,-1,189,779,387,412,100,1429,718,568,329,undefined,85,74,1449,213,181,503,93,116,89,42,71,-1,-1,27,770,127,116,377,93,321,91,-1,263,247,503,undefined
11/02/2019,22,301,124,-1,539,395,863,-1,62,115,36,95,264,-1,306,356,157,123,53,439,359,510,-1,130,522,252,216,65,280,239,364,227,undefined,40,85,861,70,117,295,76,74,71,38,30,-1,-1,31,438,107,87,201,70,218,65,-1,143,121,295,-1
11/02/2019,23,167,75,-1,319,205,471,-1,28,50,23,22,106,-1,202,211,78,92,36,239,146,358,-1,75,259,100,155,33,166,109,297,161,undefined,33,34,323,42,54,181,35,29,28,7,9,-1,-1,20,199,50,81,77,46,98,49,-1,88,56,181,-1
12/02/2019,0,70,40,-1,97,93,196,-1,9,22,8,14,30,-1,96,76,39,37,13,120,79,167,-1,38,146,65,114,18,55,52,144,24,undefined,15,19,144,19,24,110,22,14,22,2,7,-1,-1,7,145,28,60,15,39,59,30,-1,50,21,110,-1
12/02/2019,1,35,37,-1,60,63,79,-1,8,9,1,7,15,-1,30,38,23,15,8,82,31,115,-1,31,20,55,66,10,23,22,125,11,undefined,9,10,83,7,6,65,9,16,9,1,2,-1,-1,8,55,13,48,2,21,23,16,-1,23,12,65,-1
12/02/2019,2,22,23,-1,28,27,43,-1,2,3,2,6,10,-1,16,28,5,12,7,42,36,68,-1,9,19,29,59,6,30,11,53,18,undefined,6,8,45,5,8,43,3,8,6,-1,-1,-1,-1,-1,39,8,43,5,21,22,3,-1,15,3,43,-1
12/02/2019,3,27,11,-1,23,14,29,-1,1,7,2,2,4,-1,9,15,10,4,2,24,40,31,-1,9,25,23,34,2,37,15,44,11,undefined,6,4,33,8,7,31,2,6,49,2,-1,-1,-1,-1,32,3,16,3,10,1,2,-1,10,8,31,-1
12/02/2019,4,13,21,-1,33,18,49,-1,9,11,1,-1,3,-1,31,22,5,12,3,16,8,35,-1,6,25,29,41,6,66,16,37,12,undefined,8,5,33,6,14,24,15,7,71,1,2,-1,-1,4,46,8,13,10,20,6,11,-1,4,6,24,-1
12/02/2019,5,44,38,-1,121,33,268,-1,55,127,24,6,21,-1,117,27,43,66,43,13,12,54,-1,44,308,66,86,14,119,83,32,14,undefined,21,28,226,29,12,119,32,26,66,6,8,-1,-1,8,92,17,22,13,52,27,5,-1,11,125,119,-1
12/02/2019,6,133,70,-1,231,103,953,-1,151,734,96,31,109,-1,319,123,162,228,209,47,24,100,-1,275,1204,255,145,36,378,370,59,34,undefined,106,68,889,81,8,355,113,125,144,39,25,-1,-1,30,215,71,58,35,70,73,37,-1,63,614,355,-1
12/02/2019,7,416,266,-1,577,191,1932,-1,504,2403,388,74,264,-1,760,-1,450,835,810,116,156,186,-1,789,2462,690,314,114,859,932,146,90,undefined,291,205,1641,264,52,1222,425,258,187,90,46,-1,-1,69,530,156,129,107,60,193,110,-1,156,2316,1222,-1
12/02/2019,8,993,658,-1,1091,390,4290,-1,586,4895,719,83,392,-1,1515,845,1053,2247,1959,244,145,375,-1,1755,4809,943,599,200,1533,1643,372,152,undefined,642,290,2777,877,130,2413,831,772,459,259,158,-1,-1,234,1212,342,153,153,166,740,187,-1,450,5182,2413,-1
12/02/2019,9,862,751,-1,1151,287,2080,-1,279,2640,530,31,192,-1,693,525,917,1354,986,219,149,350,-1,849,2878,465,700,163,923,905,294,155,undefined,353,225,1491,560,110,1525,751,563,383,189,92,-1,-1,192,1071,372,197,170,131,541,166,-1,380,2875,1525,-1
12/02/2019,10,1134,1036,-1,1578,356,1234,-1,150,914,288,21,99,-1,369,566,1229,760,511,427,201,467,-1,516,1607,337,773,219,822,914,355,169,undefined,212,131,925,524,161,1018,537,578,645,122,71,-1,-1,126,953,385,177,239,214,407,111,-1,400,1126,1018,-1
12/02/2019,11,1316,1306,-1,1549,254,1066,-1,113,598,292,6,22,-1,201,620,1151,746,394,539,238,564,-1,430,1569,246,723,226,773,783,473,240,undefined,169,73,669,394,127,873,429,596,915,115,58,-1,-1,122,889,386,141,245,156,404,143,-1,497,703,873,-1
12/02/2019,12,2376,2200,-1,2404,338,1461,-1,276,1427,403,34,147,-1,294,1002,1701,1435,554,1026,468,1036,-1,930,2434,471,1169,236,1055,1008,787,275,undefined,269,179,1354,859,256,1306,1084,913,674,185,131,-1,-1,271,1466,482,247,372,236,828,203,-1,748,1544,1306,-1
12/02/2019,13,2509,2477,-1,2655,534,1792,-1,389,1417,496,58,215,-1,475,1416,2098,1496,670,1126,529,1295,-1,793,2446,672,1346,243,1290,1293,971,351,undefined,312,313,1968,892,208,1592,1101,839,796,266,175,-1,-1,289,1911,514,371,360,271,926,255,-1,802,1696,1592,98
12/02/2019,14,2142,2002,-1,2617,509,1700,-1,195,946,269,62,220,-1,537,1259,1582,870,478,959,481,973,-1,508,1992,741,1035,175,1317,1265,676,289,undefined,224,211,1585,703,160,1182,530,495,716,178,133,-1,-1,175,1562,538,322,310,242,839,173,-1,650,1107,1182,1354
12/02/2019,15,2023,1915,-1,2625,516,1984,-1,225,1477,258,54,176,-1,664,1358,1374,737,545,887,503,1042,-1,625,2517,886,698,156,1288,1335,641,305,undefined,210,167,1688,593,143,1241,424,409,663,238,127,-1,-1,128,1761,398,184,298,174,690,195,-1,594,1281,1241,1568
12/02/2019,16,2472,2022,-1,2855,698,2899,-1,405,3257,633,64,232,-1,940,1561,1426,863,1138,941,501,1059,-1,783,3914,1028,645,212,1815,1880,746,284,undefined,402,174,2135,641,174,2069,449,429,537,206,183,-1,-1,171,1938,308,169,335,148,742,246,-1,601,2818,2069,1497
12/02/2019,17,3272,2171,-1,3335,1175,4864,-1,714,4322,694,90,432,-1,1967,1909,1508,1375,1937,1030,637,1356,-1,1190,5197,1388,716,227,2869,2737,878,367,undefined,713,427,3665,839,214,2649,731,587,588,187,261,-1,-1,226,2287,356,122,421,206,895,322,-1,886,4234,2649,1985
12/02/2019,18,2662,1459,-1,2486,970,2843,-1,489,1796,305,110,422,-1,1138,1620,934,767,813,1237,853,1181,-1,627,2775,1033,624,199,1761,1839,864,355,undefined,374,240,2794,512,211,1347,413,333,581,131,164,-1,-1,95,1748,251,148,471,210,680,253,-1,667,1571,1347,1318
12/02/2019,19,1710,783,-1,1747,756,1604,-1,246,569,200,69,310,-1,526,1303,481,355,272,1124,934,1213,-1,317,1442,483,519,147,740,916,830,360,undefined,167,147,1943,252,169,645,192,245,367,104,102,-1,-1,82,1365,194,114,388,190,546,194,-1,462,610,645,1082
12/02/2019,20,871,464,-1,1106,536,1322,-1,154,261,114,108,351,-1,456,994,390,226,185,985,673,963,-1,239,993,353,393,100,635,586,670,454,undefined,123,108,1658,250,139,466,94,168,480,66,58,-1,-1,47,893,134,100,288,120,441,142,-1,319,290,466,757
12/02/2019,21,526,326,-1,936,412,1085,-1,101,136,89,78,281,-1,397,759,305,176,82,767,647,749,-1,216,712,290,320,93,1184,513,480,311,undefined,103,84,1527,190,101,413,104,151,122,50,48,-1,-1,47,660,140,86,268,134,328,109,-1,223,177,413,508
12/02/2019,22,292,188,-1,490,279,852,-1,58,118,60,66,192,-1,340,346,176,126,73,408,411,577,-1,125,487,208,243,88,252,212,409,198,undefined,66,48,861,74,72,283,93,92,53,42,17,-1,-1,24,332,101,96,145,61,197,77,-1,162,129,283,244
12/02/2019,23,201,81,-1,239,190,489,-1,23,39,15,15,84,-1,215,163,74,48,45,184,220,375,-1,58,306,107,170,32,122,118,252,101,undefined,36,68,436,32,33,177,33,31,48,6,3,-1,-1,13,232,32,89,52,38,93,20,-1,57,59,177,159
13/02/2019,0,85,53,-1,121,88,171,-1,6,28,6,5,20,-1,75,48,63,30,16,103,65,154,-1,58,121,58,87,22,56,43,152,41,undefined,22,13,152,22,36,73,31,15,24,6,4,-1,-1,13,127,24,65,16,38,43,15,-1,27,19,73,90
13/02/2019,1,49,23,-1,65,34,136,-1,7,12,4,1,8,-1,22,52,13,20,2,61,34,105,-1,25,60,20,47,7,28,20,98,22,undefined,4,2,67,12,16,54,12,3,14,-1,-1,-1,-1,1,55,4,43,2,12,17,12,-1,7,6,54,51
13/02/2019,2,32,17,-1,23,11,416,-1,11,4,-1,-1,2,-1,11,18,8,14,3,35,36,63,-1,9,54,60,38,7,16,12,58,12,undefined,2,1,29,9,2,47,5,3,6,4,4,-1,-1,2,23,3,17,7,17,28,6,-1,14,8,47,34
13/02/2019,3,6,5,-1,27,3,70,-1,7,25,-1,1,4,-1,9,10,9,13,4,21,14,38,-1,10,21,21,56,3,39,12,51,6,undefined,6,1,41,10,1,11,5,7,1,-1,-1,-1,-1,-1,26,4,13,-1,11,12,2,-1,17,3,11,53
13/02/2019,4,13,19,-1,21,8,60,-1,3,17,8,1,2,-1,37,12,9,20,3,15,19,36,-1,8,38,20,35,2,75,7,20,12,undefined,6,4,20,5,12,14,7,8,51,1,2,-1,-1,2,19,6,23,15,9,4,6,-1,10,6,14,52
13/02/2019,5,38,21,-1,76,26,249,-1,53,120,22,8,25,-1,103,25,30,72,41,10,12,62,-1,58,282,100,47,10,134,60,32,8,undefined,14,26,223,32,2,151,39,18,57,8,6,-1,-1,3,87,17,30,6,6,20,3,-1,12,93,151,51
13/02/2019,6,124,87,-1,198,70,953,-1,160,657,89,28,113,-1,318,102,143,261,159,49,15,135,-1,248,1164,301,114,29,411,361,64,25,undefined,164,48,947,81,13,377,91,81,166,35,25,-1,-1,22,228,53,27,26,75,55,32,-1,42,561,377,174
13/02/2019,7,371,292,-1,510,185,1779,-1,463,2360,341,72,213,-1,692,329,460,888,792,129,125,198,-1,812,2382,661,242,115,877,893,149,64,undefined,282,140,1645,303,71,1306,361,278,251,95,51,-1,-1,56,565,163,92,101,81,196,91,-1,143,2032,1306,406
13/02/2019,8,1031,577,-1,1048,404,3963,-1,588,4190,702,101,396,-1,1491,703,943,2122,1846,200,194,397,-1,1552,4573,1031,487,173,1810,1691,431,144,undefined,623,299,3110,814,107,2636,825,736,494,310,193,-1,-1,191,1179,261,94,171,153,716,201,-1,425,4551,2636,1099
13/02/2019,9,1045,661,-1,1064,350,2222,-1,323,2594,531,50,300,-1,744,736,945,1558,1023,241,190,445,-1,965,2890,597,508,128,1227,950,341,155,undefined,426,183,1875,579,108,1788,718,553,628,357,190,-1,-1,226,1036,232,122,223,207,519,189,-1,431,2763,1788,1280
13/02/2019,10,1400,1071,-1,1330,472,1255,-1,196,909,246,40,216,-1,469,707,1106,838,544,360,293,528,-1,630,1835,509,652,168,999,1094,497,175,undefined,235,191,1366,518,144,1085,542,527,580,209,102,-1,-1,151,1189,291,114,231,203,483,119,-1,423,1202,1085,1316
13/02/2019,11,2081,1585,-1,2208,710,1434,-1,245,853,258,66,260,-1,514,934,1408,830,500,615,504,928,-1,618,1944,641,732,181,1966,1806,610,201,undefined,211,129,2005,542,174,1190,590,621,603,272,115,-1,-1,198,1476,441,184,312,211,544,173,-1,563,934,1190,1133
13/02/2019,12,3491,3031,-1,3186,787,2311,-1,619,1841,476,133,437,-1,660,1602,2191,1797,687,976,1007,1706,-1,1195,2672,1000,1241,269,2756,2111,983,318,undefined,368,324,3326,1049,275,1748,1204,922,693,404,174,-1,-1,368,2140,504,278,409,330,928,301,-1,780,2207,1748,2267
13/02/2019,13,3440,3147,-1,3632,734,2253,-1,567,1491,425,135,374,-1,632,1711,2303,1712,716,1012,1045,1528,-1,1114,2599,919,1111,234,1566,1988,1062,423,undefined,373,362,3150,1000,282,1792,1104,1093,616,416,161,-1,-1,348,2441,378,228,394,328,1027,266,-1,928,1926,1792,2168
13/02/2019,14,2977,2425,-1,3062,807,1959,-1,296,965,312,90,318,-1,623,1579,1778,977,543,914,684,1111,-1,743,2069,849,645,201,1581,1570,767,287,undefined,292,247,1963,762,230,1208,645,512,478,261,150,-1,-1,216,1922,359,170,377,201,857,232,-1,631,1126,1208,1757
13/02/2019,15,2901,2362,-1,2868,773,2152,-1,255,1386,334,37,230,-1,768,1562,1547,855,655,945,562,1090,-1,729,2553,1032,700,214,2913,2368,731,284,undefined,280,212,2125,596,196,1360,492,557,529,317,136,-1,-1,237,1842,376,223,307,190,683,279,-1,547,1407,1360,1640
13/02/2019,16,3007,2223,-1,3200,797,3047,-1,451,3072,621,78,277,-1,1088,1738,1582,889,1143,914,541,1146,-1,898,3933,1281,780,247,1925,1903,721,327,undefined,419,268,2419,716,193,1951,601,579,497,314,213,-1,-1,177,2174,538,234,349,208,772,270,-1,596,2642,1951,1404
13/02/2019,17,3399,2238,-1,3674,1285,5222,-1,733,4118,858,74,445,-1,2043,2183,1647,1401,1876,1080,667,1281,-1,1279,5080,1858,1101,369,3128,3040,993,434,undefined,573,389,3999,892,231,2690,761,627,628,373,234,-1,-1,193,2808,1208,418,480,298,983,363,-1,855,3899,2690,1912
13/02/2019,18,3004,1648,-1,2986,1357,3230,-1,503,1737,326,102,472,-1,1095,1852,1019,916,912,1307,922,1413,-1,704,3000,1618,1267,345,2366,3151,970,412,undefined,308,284,3571,480,221,1334,389,480,243,172,162,-1,-1,141,1852,1471,485,536,291,783,236,-1,626,1583,1334,1440
13/02/2019,19,1689,830,-1,1774,1078,1801,-1,216,624,125,128,390,-1,644,1279,571,385,300,1196,781,1127,-1,307,1479,971,1125,300,1951,2511,819,416,undefined,117,147,2229,287,194,730,170,262,248,102,102,-1,-1,73,1422,1526,453,462,351,575,181,-1,473,613,730,942
13/02/2019,20,1019,447,-1,1402,758,1434,-1,159,303,118,150,525,-1,600,1013,370,274,170,979,741,951,-1,202,1040,501,1181,283,639,1037,691,378,undefined,86,105,1868,265,196,527,123,206,157,50,63,-1,-1,63,1043,1225,498,444,296,464,159,-1,411,370,527,722
13/02/2019,21,650,284,-1,1036,542,1321,-1,137,132,82,334,309,-1,376,793,299,255,101,736,528,716,-1,228,926,431,748,233,652,531,566,403,undefined,104,91,1619,232,165,388,112,146,127,44,62,-1,-1,62,773,1013,305,367,226,400,137,-1,281,243,388,571
13/02/2019,22,410,233,-1,716,543,1146,-1,97,162,45,136,246,-1,602,442,195,200,124,512,411,599,-1,159,756,1406,548,145,1433,909,482,257,undefined,88,122,1546,129,88,354,154,335,93,31,43,-1,-1,27,487,442,187,207,124,207,98,-1,179,135,354,394
13/02/2019,23,189,96,-1,468,392,771,-1,39,57,26,20,82,-1,298,202,95,86,61,266,190,489,-1,104,344,163,196,52,1561,1838,318,109,undefined,40,88,728,90,38,215,44,42,36,18,17,-1,-1,15,308,98,113,74,84,168,40,-1,106,90,215,165
14/02/2019,0,59,39,-1,148,115,221,-1,14,29,9,13,30,-1,78,103,41,37,19,121,56,310,-1,59,124,88,122,35,143,76,218,42,undefined,23,18,242,37,15,109,19,14,24,4,7,-1,-1,8,119,40,69,20,36,68,23,-1,47,28,109,108
14/02/2019,1,56,31,-1,83,29,88,-1,3,10,6,1,5,-1,20,48,24,32,9,96,64,143,-1,6,46,45,85,9,53,24,158,13,undefined,5,9,49,23,16,52,11,10,2,2,4,-1,-1,5,88,23,48,10,39,36,14,-1,29,18,52,50
14/02/2019,2,10,26,-1,44,17,100,-1,2,6,3,2,6,-1,15,43,22,22,4,52,42,87,-1,12,37,27,63,12,25,15,74,3,undefined,18,7,32,4,2,18,2,6,18,-1,-1,-1,-1,-1,37,12,25,3,11,30,6,-1,6,8,18,50
14/02/2019,3,10,12,-1,24,12,35,-1,3,3,1,-1,3,-1,9,25,18,9,3,17,9,55,-1,9,11,14,48,4,41,7,62,16,undefined,5,3,25,13,2,27,12,5,8,-1,-1,-1,-1,1,27,11,9,3,15,8,2,-1,9,9,27,32
14/02/2019,4,15,20,-1,27,16,70,-1,3,6,-1,1,4,-1,40,8,15,18,4,9,24,41,-1,7,21,18,32,11,73,2,50,3,undefined,6,3,35,6,2,15,16,15,8,-1,1,-1,-1,2,36,10,14,4,7,16,6,-1,14,5,15,24
14/02/2019,5,21,22,-1,76,31,255,-1,61,111,20,3,27,-1,116,23,37,66,36,17,6,45,-1,39,307,85,92,8,107,43,33,20,undefined,15,22,172,27,4,112,43,19,11,7,4,-1,-1,5,65,7,34,9,28,20,14,-1,11,92,112,61
14/02/2019,6,144,77,-1,212,73,957,-1,138,624,74,28,105,-1,300,80,246,242,198,29,27,140,-1,265,1036,237,152,41,412,344,79,31,undefined,88,87,945,96,7,344,85,100,40,21,25,-1,-1,23,209,62,37,19,48,57,27,-1,47,540,344,209
14/02/2019,7,391,220,-1,526,179,1864,-1,490,2310,344,76,224,-1,723,335,405,904,749,145,114,196,-1,797,2568,670,291,89,863,885,182,75,undefined,267,171,1651,269,45,1190,346,251,99,80,50,-1,-1,62,571,174,89,66,86,181,80,-1,147,2046,1190,444
14/02/2019,8,909,644,-1,1224,347,3936,-1,570,4758,672,86,369,-1,1519,825,1045,2265,1823,288,180,385,99,1552,4651,1187,591,188,1397,1488,367,130,undefined,631,303,3242,809,102,2412,770,774,291,263,139,-1,-1,183,1057,286,167,199,179,669,145,-1,411,4700,2412,1399
14/02/2019,9,1010,749,-1,1180,301,2343,-1,308,2974,532,41,305,-1,780,656,984,1504,1092,205,157,335,1994,1008,3108,645,760,163,987,947,330,144,undefined,531,224,2234,548,138,1613,759,632,354,229,132,-1,-1,238,1049,310,194,231,149,596,182,-1,404,2838,1613,1211
14/02/2019,10,1458,1167,-1,1826,318,1344,-1,221,1047,310,61,241,-1,469,826,1191,922,607,430,268,579,1994,556,1832,633,912,244,1001,1043,393,121,undefined,275,182,1626,532,151,1029,558,553,426,181,116,-1,-1,130,1158,486,276,282,174,486,135,-1,480,1215,1029,1222
14/02/2019,11,1985,1720,-1,2309,547,1481,-1,246,930,253,46,186,-1,571,1070,1526,976,482,622,490,793,2223,655,1800,697,1101,253,1029,1207,546,236,undefined,261,178,1643,548,193,1171,670,547,468,223,109,-1,-1,128,1408,574,384,341,221,551,181,-1,489,1122,1171,1387
14/02/2019,12,3518,2983,-1,3359,697,2397,-1,651,1762,571,100,441,-1,784,1741,2172,2140,723,1246,899,1520,3289,1180,2700,986,1906,350,1493,1650,1074,408,undefined,460,345,2669,1115,334,1827,1337,932,681,337,150,-1,-1,322,2290,864,637,446,327,954,233,-1,915,2620,1827,2009
14/02/2019,13,3846,3515,-1,3787,828,2405,-1,616,1653,576,140,429,-1,689,1864,2591,1921,929,1215,903,1397,3803,1206,2783,1006,1834,360,1635,1862,1094,590,undefined,445,436,2718,1118,405,1875,1257,931,614,382,219,-1,-1,438,2561,777,625,481,493,1115,370,-1,1013,2258,1875,2018
14/02/2019,14,3280,2612,-1,3162,844,2217,-1,303,1113,377,103,274,-1,689,1580,1893,1093,701,1189,603,1156,3309,704,2247,1113,1147,221,1621,1772,807,325,undefined,315,316,2185,800,253,1303,761,561,468,345,140,-1,-1,211,2004,670,371,368,259,929,358,-1,696,1328,1303,1644
14/02/2019,15,3393,2397,-1,3134,856,2351,-1,282,1662,328,108,268,-1,798,1636,1695,868,655,1032,600,1203,3439,676,2824,1164,745,275,1870,1925,816,319,undefined,317,253,2401,658,156,1441,495,536,401,273,153,-1,-1,203,2007,561,201,395,259,782,263,-1,607,1408,1441,2018
14/02/2019,16,3524,2389,-1,3312,881,3290,-1,445,3210,608,92,322,-1,1125,1713,1587,990,1237,1110,513,1168,4419,1000,3899,1257,777,214,1881,2049,685,303,undefined,393,283,2739,654,175,2069,541,496,348,297,196,-1,-1,163,2177,301,207,368,202,739,282,-1,646,2725,2069,1620
14/02/2019,17,4148,2525,-1,3741,1444,5737,-1,787,4182,948,122,476,-1,2040,2260,1854,1474,2083,1253,689,1469,5409,1483,5145,1700,824,260,2462,2837,997,493,undefined,620,430,4237,894,246,3006,698,681,426,277,266,-1,-1,261,2739,377,141,576,211,958,364,-1,921,3904,3006,1823
14/02/2019,18,3604,2014,-1,3281,1464,3309,-1,507,1804,339,122,569,-1,1147,1997,1198,990,807,1421,923,1579,3845,718,3027,1405,758,260,1881,2435,1179,492,undefined,381,325,3830,530,235,1643,450,552,284,170,168,-1,-1,116,2138,383,125,565,171,825,269,-1,682,1458,1643,1393
14/02/2019,19,2699,1247,-1,2259,1315,2063,-1,300,715,116,167,549,-1,710,1537,665,426,348,1455,1093,1410,2811,341,1622,771,590,170,2038,2580,1047,757,undefined,190,312,3252,357,367,764,248,352,178,104,156,-1,-1,66,1482,252,113,628,173,716,157,-1,530,605,764,1028
14/02/2019,20,2128,1019,-1,1883,1318,1542,-1,164,312,97,188,616,-1,659,1364,536,323,187,1315,1011,1207,2344,278,1358,688,464,203,702,2434,1010,824,undefined,127,223,2969,291,398,559,161,252,116,44,57,-1,-1,59,1157,216,112,729,150,605,137,-1,480,310,559,765
14/02/2019,21,1167,499,-1,1413,830,1537,-1,177,165,62,179,460,-1,556,1128,390,228,105,1053,817,936,2349,243,1042,582,406,135,742,829,882,815,undefined,122,135,2253,269,393,443,97,264,117,27,42,-1,-1,48,1083,177,77,511,132,508,130,-1,313,299,443,646
14/02/2019,22,584,309,-1,955,709,1182,-1,107,143,75,88,290,-1,399,548,277,199,134,723,552,823,1658,150,734,507,302,98,1167,917,631,534,undefined,94,163,1856,214,185,368,147,382,62,14,20,-1,-1,30,568,136,99,303,84,341,81,-1,196,179,368,411
14/02/2019,23,343,140,-1,677,549,896,-1,47,58,28,46,150,-1,384,335,200,86,73,441,705,667,1280,91,498,272,220,71,1581,2009,466,280,undefined,52,96,1222,169,98,261,73,108,46,31,34,-1,-1,20,389,94,102,75,56,180,62,-1,126,89,261,246
15/02/2019,0,193,109,-1,381,277,488,-1,23,36,11,14,28,-1,211,148,118,42,16,235,392,397,483,70,208,92,121,28,166,107,297,93,undefined,28,35,375,82,27,168,17,45,44,4,9,-1,-1,7,210,41,86,24,37,106,28,-1,80,46,168,143
15/02/2019,1,100,58,-1,188,63,218,-1,11,11,10,7,26,-1,39,87,51,17,10,143,130,288,241,42,95,43,93,23,34,38,188,20,undefined,9,15,128,70,8,85,14,20,21,4,3,-1,-1,5,136,32,42,6,28,53,34,-1,30,26,85,107
15/02/2019,2,37,40,-1,86,40,145,-1,3,4,2,2,9,-1,63,63,49,17,8,79,102,118,184,40,47,25,65,9,15,17,134,12,undefined,7,13,41,18,7,46,3,7,8,1,1,-1,-1,-1,119,11,18,7,6,42,23,-1,21,11,46,66
15/02/2019,3,59,24,-1,58,20,75,-1,2,16,14,2,4,-1,20,29,19,12,4,42,52,180,116,26,46,33,51,6,37,17,94,7,undefined,4,7,65,23,6,25,1,7,9,3,3,-1,-1,-1,79,16,20,2,9,26,11,-1,32,12,25,77
15/02/2019,4,30,21,-1,52,20,85,-1,7,13,1,-1,2,-1,41,22,16,7,6,33,29,66,106,18,41,14,45,15,56,12,48,10,undefined,4,11,50,18,5,20,18,6,12,2,2,-1,-1,3,75,11,18,6,16,9,9,-1,7,16,20,56
15/02/2019,5,25,27,-1,69,37,244,-1,55,122,19,9,19,-1,111,33,22,73,38,22,15,89,168,56,312,109,92,10,102,45,25,16,undefined,13,26,198,30,8,111,36,20,10,5,8,-1,-1,1,111,12,25,9,15,15,8,-1,11,83,111,59
15/02/2019,6,128,84,-1,212,70,874,-1,155,648,77,36,79,-1,274,82,151,240,172,44,29,91,742,192,1130,245,163,34,319,334,68,28,undefined,79,52,891,74,11,350,106,88,59,26,23,-1,-1,18,180,54,47,25,50,44,42,-1,57,531,350,181
15/02/2019,7,378,245,-1,449,158,1683,-1,397,2160,291,58,205,-1,629,258,411,800,701,103,117,182,1309,652,2223,661,334,85,609,824,188,66,undefined,211,148,1414,212,58,1148,359,239,127,42,38,-1,-1,50,482,156,131,91,69,171,68,-1,120,1875,1148,426
15/02/2019,8,883,649,-1,1054,355,3793,-1,566,4337,573,64,378,-1,1468,745,803,2091,1836,209,159,290,2829,1390,4652,1219,723,166,1329,1365,318,123,undefined,493,246,2841,661,99,2284,747,633,381,183,139,-1,-1,157,1086,259,134,174,175,631,214,-1,403,4239,2284,1306
15/02/2019,9,1019,773,-1,1159,329,2066,-1,307,2663,467,43,250,-1,748,712,975,1324,1018,211,208,414,1923,917,3204,546,652,170,960,838,233,135,undefined,431,265,1723,578,110,1502,836,572,406,254,146,-1,-1,211,1046,291,168,196,248,470,131,-1,425,2850,1502,940
15/02/2019,10,1188,1279,-1,1514,299,1351,-1,182,1028,335,54,219,-1,473,753,1126,908,515,420,294,561,1900,480,1748,525,868,174,865,670,331,170,undefined,233,215,1399,503,174,1227,638,546,370,154,66,-1,-1,182,1095,399,237,259,233,395,127,-1,471,1343,1227,1007
15/02/2019,11,1687,1835,-1,2301,471,1598,-1,227,878,248,54,252,-1,506,932,1369,913,504,642,461,828,2357,752,1774,693,1162,242,1218,920,548,291,undefined,204,187,1751,579,190,1218,665,522,605,239,93,-1,-1,148,1480,471,354,387,233,513,217,-1,531,1172,1218,1218
15/02/2019,12,3535,3155,-1,3392,793,2557,-1,658,1937,578,127,539,-1,776,1523,2184,1697,702,1231,882,1735,3370,1278,2941,1206,1817,350,1514,964,1117,438,undefined,396,354,3367,1078,331,1950,1383,943,629,319,130,-1,-1,350,2275,764,531,508,346,890,281,-1,833,2840,1950,1880
15/02/2019,13,3703,3338,-1,3578,791,2571,-1,562,1706,610,179,562,-1,763,1707,2262,1671,774,1220,1001,1618,3482,1175,2665,1146,1737,286,1686,1258,1109,386,undefined,402,390,3187,1284,364,1885,1381,925,632,413,215,-1,2,391,2359,678,574,536,332,1048,350,-1,944,2349,1885,1730
15/02/2019,14,2990,2337,-1,3069,841,2215,-1,288,1131,306,92,335,-1,591,1473,1659,955,611,1099,604,998,3124,678,2205,1087,1168,273,1717,1326,743,299,undefined,322,291,2474,742,235,1300,707,602,481,312,138,-1,-1,178,1991,536,343,388,273,847,322,-1,605,1327,1300,1554
15/02/2019,15,3067,2287,-1,2927,826,2601,-1,295,1617,288,64,305,-1,793,1543,1512,784,606,959,489,988,3173,669,2674,1282,973,272,1778,1392,734,264,undefined,319,242,2414,621,163,1512,455,487,489,320,180,-1,-1,167,1931,520,327,409,231,726,319,-1,595,1310,1512,1570
15/02/2019,16,3077,2503,-1,3342,1203,3380,-1,493,3325,489,88,425,-1,1156,1892,1594,846,1134,1017,531,1080,3698,882,3875,1429,976,294,1812,1999,785,312,undefined,445,274,2650,672,208,2141,551,543,422,337,134,-1,-1,182,2100,482,263,379,229,715,287,-1,600,2832,2141,1444
15/02/2019,17,3805,2704,-1,3754,1656,5054,-1,646,3546,579,113,602,-1,1670,2201,1670,1342,1502,1223,727,1338,4141,1162,4588,1776,832,214,2567,2607,1212,362,undefined,569,433,4061,918,237,2566,734,676,446,331,167,-1,-1,181,2529,394,191,505,214,878,351,-1,778,3832,2566,1601
15/02/2019,18,3457,2054,-1,3279,1872,3589,-1,475,1616,237,165,694,-1,1052,1914,1234,735,663,1403,1002,1535,3659,653,2765,1488,692,198,2756,2393,1165,521,undefined,291,288,3715,690,231,1735,486,492,251,245,137,-1,-1,154,1965,322,146,634,191,910,266,-1,704,3233,1735,1157
15/02/2019,19,2546,1454,-1,2514,1918,2530,-1,299,672,168,182,782,-1,801,1574,742,401,311,1573,1162,1388,2945,346,1658,1403,563,163,2733,2552,1126,740,undefined,137,183,3504,466,351,1147,320,437,234,173,120,-1,-1,62,1539,260,173,670,204,818,200,-1,492,3357,1147,1046
15/02/2019,20,2059,1131,-1,2293,1657,2092,-1,246,347,137,189,570,-1,668,1528,536,345,184,1493,1221,1402,2596,232,1082,1144,555,179,1087,2712,1158,816,undefined,118,148,2868,306,360,687,212,241,149,75,53,-1,-1,58,1448,202,162,652,185,771,155,-1,430,663,687,699
15/02/2019,21,1349,642,-1,1992,1251,1907,-1,165,223,93,175,481,-1,672,1306,432,274,119,1249,999,1300,2488,267,1090,863,495,144,1291,1345,1154,829,undefined,69,127,2326,344,327,599,151,214,123,36,27,-1,-1,68,1260,198,144,475,130,756,157,-1,416,561,599,688
15/02/2019,22,804,395,-1,1719,1078,1550,-1,116,180,114,104,356,-1,630,900,357,272,155,1023,1173,1097,1911,222,889,715,393,111,1974,1610,989,710,undefined,128,164,2471,513,251,532,225,365,54,39,30,-1,-1,32,779,158,116,325,98,493,106,-1,339,1511,532,471
15/02/2019,23,507,315,-1,1605,985,1345,-1,107,146,109,72,371,-1,521,570,271,138,105,704,896,859,1889,277,884,457,299,93,1737,3036,823,415,undefined,90,119,1870,537,156,829,90,126,32,10,15,-1,-1,26,566,104,117,176,88,493,58,-1,171,2854,829,285
16/02/2019,0,264,179,-1,881,490,764,-1,50,39,35,19,66,-1,387,270,132,76,49,469,362,665,1110,109,436,253,210,36,277,363,670,271,undefined,88,74,838,349,38,315,38,56,13,5,6,-1,-1,9,335,51,125,57,48,340,36,-1,163,104,315,173
16/02/2019,1,209,122,-1,647,189,368,-1,32,33,28,24,37,-1,229,185,90,43,31,290,248,512,667,66,185,196,127,26,73,144,440,154,undefined,28,29,347,349,23,164,32,24,6,6,3,-1,-1,14,218,37,67,22,45,239,28,-1,92,55,164,117
16/02/2019,2,112,109,-1,1008,108,279,-1,10,28,11,6,9,-1,157,133,57,25,19,145,167,355,445,68,103,84,94,21,60,63,296,70,undefined,19,13,183,297,14,89,5,18,11,3,2,-1,-1,1,172,29,70,21,28,134,12,-1,49,22,89,102
16/02/2019,3,102,74,-1,460,45,119,-1,3,14,2,1,2,-1,101,80,36,19,11,105,115,255,329,35,62,60,79,27,54,69,250,18,undefined,9,13,77,241,6,65,11,11,5,-1,-1,-1,-1,1,154,32,61,7,13,111,13,-1,47,33,65,79
16/02/2019,4,36,45,-1,442,66,121,-1,3,5,6,2,4,-1,94,44,33,23,11,66,66,165,211,21,44,14,69,6,42,56,97,11,undefined,4,9,54,185,2,33,4,13,4,-1,1,-1,-1,3,86,6,23,4,17,39,7,-1,24,17,33,51
16/02/2019,5,33,31,-1,78,35,126,-1,17,21,5,1,9,-1,75,31,22,31,24,26,41,131,183,29,149,50,65,10,48,44,57,24,undefined,13,16,90,34,1,45,12,18,9,1,1,-1,-1,5,86,22,37,15,14,12,6,-1,11,17,45,31
16/02/2019,6,50,38,-1,82,36,269,-1,49,61,12,10,42,-1,128,29,29,59,23,41,31,89,211,44,274,112,134,32,66,87,69,29,undefined,56,52,293,23,8,101,25,40,8,1,5,-1,-1,4,93,58,49,20,30,23,5,-1,19,35,101,49
16/02/2019,7,107,61,-1,174,89,382,-1,112,83,45,39,89,-1,176,88,89,87,49,40,41,77,453,33,596,255,257,59,93,192,58,34,undefined,120,54,480,44,14,255,45,46,37,8,8,-1,-1,6,148,95,95,25,47,63,14,-1,43,98,255,127
16/02/2019,8,316,255,-1,373,117,583,-1,138,134,79,32,136,-1,220,175,223,147,69,138,55,125,857,74,798,695,485,123,275,383,138,69,undefined,83,93,761,94,73,359,108,107,60,12,22,-1,-1,35,326,261,160,96,103,137,43,-1,159,208,359,225
16/02/2019,9,708,540,-1,810,213,900,-1,162,181,83,39,194,-1,361,284,522,261,107,190,175,249,1325,121,1281,597,801,220,486,592,273,113,undefined,173,124,1122,129,115,614,224,171,133,54,53,-1,-1,66,636,395,227,228,171,367,80,-1,262,214,614,422
16/02/2019,10,1327,1159,-1,1317,476,1210,-1,275,226,96,62,366,-1,430,586,859,278,143,428,293,376,1654,146,1480,758,1209,349,960,1152,368,212,undefined,118,139,1540,179,159,727,230,210,307,62,70,-1,-1,72,1045,575,406,384,254,409,102,-1,391,328,727,509
16/02/2019,11,2330,1843,-1,2137,654,1499,-1,322,243,178,123,437,-1,508,1033,1094,355,192,718,511,677,2348,180,1624,1020,1577,419,1362,1500,533,265,undefined,171,195,1934,248,233,979,182,236,317,94,49,-1,-1,64,1507,775,608,502,317,578,125,-1,476,381,979,772
16/02/2019,12,3032,2230,-1,2676,857,1813,-1,281,195,120,149,416,-1,591,1308,1200,341,201,1354,702,919,2574,138,1616,1136,1876,519,1873,1863,774,278,undefined,114,205,2126,330,234,968,185,329,261,95,69,-1,-1,106,1848,920,691,515,329,573,133,-1,581,325,968,825
16/02/2019,13,3301,2623,-1,3083,1276,1979,-1,301,199,107,146,432,-1,664,1528,1439,364,254,1463,705,1215,3174,227,1436,1448,1832,500,2719,2309,894,333,undefined,126,234,2629,196,241,844,145,533,310,168,95,-1,-1,114,2107,972,626,604,387,813,177,-1,709,356,844,916
16/02/2019,14,3424,2861,-1,3326,1253,2125,-1,309,202,126,165,524,-1,740,1599,1479,335,177,1424,607,1046,3169,292,1418,1709,1587,425,2052,2219,792,466,undefined,222,227,2691,246,276,791,173,272,269,157,114,-1,-1,70,2131,825,501,508,341,736,228,-1,565,359,791,911
16/02/2019,15,3629,2986,-1,3289,1271,2362,-1,340,236,115,213,601,-1,805,1675,1372,380,242,1312,633,1174,3060,291,1571,1835,1288,321,2019,2316,831,354,undefined,199,252,3055,261,230,858,143,284,213,156,83,-1,-1,53,2065,727,384,535,306,697,253,-1,568,372,858,1063
16/02/2019,16,3651,2712,-1,3221,1332,2338,-1,302,208,128,203,562,-1,738,1616,1431,386,195,1249,649,1119,3423,300,1573,1936,779,254,2610,2616,857,417,undefined,237,270,3065,245,246,883,179,359,176,142,81,-1,-1,71,1864,438,209,577,213,685,160,-1,495,348,883,951
16/02/2019,17,3195,2241,-1,3094,1507,2473,-1,320,239,97,196,628,-1,810,1740,977,410,213,1446,765,1198,3169,257,1562,1738,627,222,2171,3151,1031,525,undefined,157,309,3339,222,264,981,177,291,213,120,77,-1,-1,94,1590,303,163,637,180,835,206,-1,524,351,981,984
16/02/2019,18,2653,1604,-1,2445,1505,2123,-1,249,198,113,166,591,-1,837,1745,641,408,205,1500,1066,1390,2554,286,1405,1654,605,193,2057,2978,965,592,undefined,183,296,3692,255,328,848,253,392,164,106,59,-1,-1,61,1488,271,144,735,217,543,217,-1,488,431,848,863
16/02/2019,19,2052,793,-1,2044,1463,2021,-1,225,131,86,180,747,-1,701,1455,521,273,182,1552,1164,1261,2376,194,1087,1164,547,129,2236,2214,1131,843,undefined,133,332,3653,221,520,665,175,342,133,64,41,-1,-1,57,1505,221,190,859,217,752,119,-1,489,286,665,786
16/02/2019,20,1289,566,-1,2096,1280,1763,-1,168,128,81,187,754,-1,698,1439,457,300,131,1378,1120,1129,2221,233,812,979,532,123,999,1808,953,1207,undefined,95,193,4203,273,597,531,128,242,151,51,31,-1,-1,43,1177,180,134,792,134,567,133,-1,456,209,531,663
16/02/2019,21,911,436,-1,1926,1216,1815,-1,641,126,84,223,599,-1,632,1112,393,181,85,1155,910,1167,2119,206,818,1428,458,103,2499,3249,1036,1086,undefined,77,190,3363,246,556,430,180,253,104,24,34,-1,-1,49,980,162,130,731,182,587,133,-1,433,220,430,607
16/02/2019,22,596,374,-1,1514,1036,1700,-1,130,113,115,284,1051,-1,664,896,372,232,139,1051,904,1053,1732,184,882,961,305,143,1746,1750,944,939,undefined,112,372,3110,329,402,409,167,400,85,20,23,-1,-1,32,724,155,104,591,122,576,72,-1,322,193,409,397
16/02/2019,23,363,336,-1,1668,931,1337,-1,74,96,47,88,319,-1,574,578,321,158,107,712,747,841,1534,203,755,563,294,92,440,899,930,697,undefined,109,287,2571,385,180,399,75,192,57,14,17,-1,-1,20,541,101,129,313,95,480,82,-1,252,146,399,331
17/02/2019,0,240,181,-1,731,640,957,-1,51,34,61,38,142,-1,402,315,163,96,44,554,450,824,1029,156,512,372,196,51,200,300,639,306,undefined,82,73,892,411,59,317,91,94,19,4,11,-1,-1,7,420,70,84,74,72,401,31,-1,169,92,317,201
17/02/2019,1,159,129,-1,532,288,648,-1,26,21,27,43,73,-1,262,174,147,42,45,382,307,678,786,118,296,156,210,37,91,178,520,166,undefined,40,46,523,322,35,150,41,31,17,4,7,-1,-1,11,267,52,102,42,39,284,24,-1,95,40,150,135
17/02/2019,2,178,70,-1,341,142,485,-1,14,26,34,32,58,-1,262,105,51,18,32,299,206,533,578,68,148,97,118,39,65,117,374,44,undefined,19,11,306,231,11,84,38,29,11,9,3,-1,-1,6,204,32,51,15,22,212,19,-1,42,28,84,67
17/02/2019,3,147,83,-1,260,101,291,-1,11,30,20,5,22,-1,144,72,41,9,14,193,173,404,515,58,133,105,96,18,71,74,284,25,undefined,25,6,101,156,12,105,20,6,7,-1,2,-1,-1,2,167,24,64,13,32,188,8,-1,76,33,105,55
17/02/2019,4,42,59,-1,117,95,289,-1,4,17,1,5,11,-1,172,56,31,31,8,64,124,244,408,40,94,36,83,11,37,59,171,34,undefined,8,14,91,78,5,55,24,4,3,2,2,-1,-1,1,130,17,44,10,17,64,5,-1,30,13,55,49
17/02/2019,5,32,34,-1,93,38,211,-1,3,22,2,3,10,-1,116,46,17,18,13,38,42,154,285,32,79,26,82,12,52,48,159,4,undefined,13,11,53,22,6,47,5,12,2,2,1,-1,-1,-1,82,20,36,7,11,23,16,-1,19,18,47,49
17/02/2019,6,57,34,-1,153,53,215,-1,24,28,14,22,55,-1,115,51,30,28,13,35,33,95,297,66,170,90,67,19,127,63,120,27,undefined,39,22,174,14,8,73,11,25,4,3,1,-1,-1,1,104,26,34,6,57,41,17,-1,22,14,73,25
17/02/2019,7,76,55,-1,193,83,312,-1,87,60,39,34,74,-1,138,48,94,56,33,59,86,71,500,83,277,188,203,24,213,172,106,129,undefined,61,36,360,41,38,164,23,30,17,10,15,-1,-1,7,189,60,66,22,21,56,24,-1,71,94,164,62
17/02/2019,8,169,141,-1,349,116,598,-1,148,116,54,36,196,-1,231,117,177,159,58,77,69,107,769,105,610,557,302,73,392,322,123,191,undefined,77,69,861,76,84,202,69,83,40,40,35,-1,-1,13,315,160,91,70,67,141,42,-1,114,183,202,162
17/02/2019,9,670,489,-1,651,241,923,-1,206,132,119,93,335,-1,323,243,405,168,96,156,126,218,1271,198,853,582,788,177,789,685,236,247,undefined,72,93,1295,126,163,381,145,137,116,98,62,-1,-1,42,644,285,309,137,146,251,83,-1,214,158,381,277
17/02/2019,10,1260,943,-1,1095,510,1344,-1,246,139,122,93,536,-1,493,541,722,268,155,348,328,377,1784,301,1221,879,1136,347,1353,1291,359,356,undefined,127,131,2042,156,206,652,150,170,177,105,64,-1,-1,62,1083,614,422,325,223,368,99,-1,336,479,652,449
17/02/2019,11,2108,1535,-1,1840,782,1598,-1,283,179,110,126,565,-1,443,795,943,324,151,780,485,728,2143,307,1157,1081,1638,405,1929,1690,526,423,undefined,102,175,2462,174,243,695,145,197,167,104,73,-1,-1,56,1282,816,571,431,285,544,116,-1,454,589,695,569
17/02/2019,12,2644,1965,-1,2494,1137,1942,-1,267,220,168,194,775,-1,572,1150,1143,297,185,1262,828,877,2567,252,1307,1155,1908,453,2140,2035,744,350,undefined,96,188,2732,186,307,886,85,274,265,164,93,-1,-1,91,1818,1029,698,480,329,556,137,-1,550,1688,886,667
17/02/2019,13,2820,2225,-1,2730,936,1972,-1,386,219,150,245,1111,-1,580,1449,1178,375,180,1340,878,990,2674,283,1486,1516,1903,464,2473,2366,899,486,undefined,110,162,2526,167,269,1075,81,478,321,187,87,-1,-1,100,1975,1046,748,598,343,726,186,-1,594,5867,1075,808
17/02/2019,14,2828,2252,-1,2725,1132,2158,-1,308,260,104,283,1180,-1,732,1613,1135,298,173,1224,673,1033,2689,289,1478,1576,1739,423,2834,2488,844,470,undefined,152,193,2995,192,235,1081,114,227,186,136,52,-1,-1,63,1849,905,597,659,368,619,183,-1,497,8128,1081,761
17/02/2019,15,2839,2344,-1,2654,946,2056,-1,253,195,55,204,723,-1,769,1526,1161,280,174,1158,556,1097,2524,272,1328,1369,1419,345,2038,2307,765,512,undefined,104,136,2629,184,243,793,97,200,216,178,70,-1,-1,82,1801,892,426,660,304,616,175,-1,553,1070,793,867
17/02/2019,16,2577,2110,-1,2682,962,1962,-1,248,169,95,191,633,-1,748,1554,930,216,120,1097,475,1017,2478,273,1204,1217,1020,246,2124,2104,783,567,undefined,109,142,2373,165,194,747,78,263,171,142,76,-1,-1,101,1606,571,295,577,240,594,170,-1,391,783,747,861
17/02/2019,17,2280,1631,-1,2214,843,1817,-1,219,142,65,181,555,-1,625,1494,627,300,139,1193,650,904,2320,204,1255,1149,601,160,2241,2062,767,595,undefined,105,201,2600,184,196,780,110,232,168,134,42,-1,-1,75,1557,264,118,625,180,701,175,-1,472,1238,780,819
17/02/2019,18,1878,1059,-1,1754,826,1753,-1,382,281,127,255,1356,-1,639,1391,534,282,114,1143,775,950,2026,263,1599,1068,559,143,899,1341,793,618,undefined,102,143,2284,167,283,1508,137,289,149,99,46,-1,-1,94,1310,242,158,482,213,473,166,-1,474,8129,1508,738
17/02/2019,19,1361,622,-1,1513,948,1435,-1,187,139,89,198,777,-1,478,1124,301,200,101,1156,853,841,2118,212,979,685,532,135,1295,1513,793,722,undefined,46,104,2303,177,271,797,59,252,268,124,41,-1,-1,57,1177,181,150,439,156,495,130,-1,373,2359,797,727
17/02/2019,20,774,444,-1,1234,787,1296,-1,171,135,109,215,796,-1,591,1058,302,169,86,1071,647,823,2044,220,700,535,480,112,823,1762,719,736,undefined,36,98,1957,130,285,506,78,157,152,33,24,-1,-1,70,842,151,107,392,147,357,88,-1,368,319,506,565
17/02/2019,21,516,295,-1,1026,636,1324,-1,102,103,64,172,568,-1,484,737,225,135,54,821,558,720,1779,162,632,401,390,80,626,1370,571,635,undefined,37,57,1692,145,234,442,70,117,116,15,66,-1,-1,39,693,102,92,318,155,310,107,-1,241,169,442,457
17/02/2019,22,388,186,-1,693,493,939,-1,75,66,48,72,287,-1,307,463,130,91,51,495,326,557,1524,106,399,255,290,49,1227,1415,442,301,undefined,66,77,1034,87,136,311,48,374,75,19,24,-1,-1,25,470,84,80,152,93,206,81,-1,160,117,311,308
17/02/2019,23,149,96,-1,388,242,609,-1,49,52,28,32,115,-1,293,216,83,62,41,192,142,363,1026,72,279,159,196,37,311,575,306,155,undefined,35,28,470,40,55,206,29,37,49,10,14,-1,-1,10,330,54,64,69,63,212,54,-1,72,132,206,210
18/02/2019,0,96,44,-1,173,143,278,-1,33,38,19,12,52,-1,102,81,35,26,18,102,87,215,329,40,120,57,95,25,107,195,189,76,undefined,15,13,184,23,10,83,27,19,21,3,7,-1,-1,10,147,31,48,64,40,71,19,-1,29,44,83,93
18/02/2019,1,80,33,-1,89,42,128,-1,7,8,5,-1,21,-1,21,48,27,13,6,73,43,154,179,18,40,57,91,9,44,54,121,53,undefined,5,5,96,12,20,40,6,16,106,-1,-1,-1,-1,5,90,9,32,3,41,37,20,-1,21,30,40,125
18/02/2019,2,36,18,-1,37,23,100,-1,3,7,5,-1,8,-1,9,35,8,6,10,38,31,80,99,6,31,25,50,10,24,24,89,15,undefined,7,5,31,10,4,38,2,3,39,-1,-1,-1,-1,3,51,14,33,22,8,35,4,-1,19,6,38,40
18/02/2019,3,30,20,-1,24,33,16,-1,5,1,1,-1,9,-1,7,21,10,4,1,29,30,51,118,11,12,14,42,9,47,32,46,3,undefined,1,6,26,9,2,19,11,8,7,-1,-1,-1,-1,2,28,9,20,-1,13,16,6,-1,5,21,19,30
18/02/2019,4,17,15,-1,35,23,44,-1,1,9,2,-1,2,-1,25,12,6,12,4,8,16,35,85,-1,33,37,28,5,58,30,40,21,undefined,6,5,29,9,6,33,4,4,25,-1,2,-1,-1,-1,40,7,15,12,16,8,3,-1,3,12,33,35
18/02/2019,5,49,30,-1,91,36,255,-1,53,132,22,-1,17,-1,112,30,42,76,40,18,25,51,172,55,288,67,42,7,92,76,36,18,undefined,19,28,155,30,6,118,27,17,16,3,4,-1,-1,4,78,11,12,5,16,15,5,-1,15,111,118,68
18/02/2019,6,126,75,-1,223,77,927,-1,159,649,93,-1,108,-1,314,93,138,251,167,38,18,84,734,233,1094,264,100,22,369,370,64,31,undefined,75,58,887,81,9,376,81,80,63,29,28,-1,-1,13,218,33,36,36,37,55,38,-1,53,546,376,230
18/02/2019,7,375,221,-1,510,147,1676,-1,429,2285,319,-1,213,-1,632,347,391,835,831,142,78,184,1410,727,2406,711,211,67,692,922,140,64,undefined,247,130,1370,255,63,1272,308,252,202,82,54,-1,-1,58,566,101,49,66,62,182,132,-1,127,2132,1272,489
18/02/2019,8,854,561,-1,933,308,4086,-1,635,4481,609,-1,413,-1,1526,741,909,2158,1876,219,184,322,3006,1516,4587,1027,430,136,1583,1676,363,137,undefined,547,323,2786,743,80,2320,819,727,531,168,136,-1,-1,158,1162,237,98,140,184,707,171,-1,402,4562,2320,1349
18/02/2019,9,946,599,-1,1016,332,2164,-1,296,2841,476,-1,234,-1,818,672,872,1403,1072,258,145,378,2083,927,3167,554,519,130,1001,1027,276,165,undefined,386,193,1498,576,98,1722,841,514,520,104,116,-1,-1,245,998,211,94,172,161,534,229,-1,347,2985,1722,1094
18/02/2019,10,1161,1075,-1,1474,202,1077,-1,162,947,225,-1,173,-1,366,723,1087,871,556,408,193,513,1816,469,1813,474,617,127,690,787,378,203,undefined,146,181,1211,542,144,1157,607,497,601,119,132,-1,-1,142,1032,260,136,303,159,550,162,-1,169,1404,1157,1206
18/02/2019,11,1722,1522,-1,2066,368,1301,-1,237,703,222,-1,256,-1,433,915,1356,862,463,689,293,686,1984,472,1622,631,659,118,1031,1278,593,228,undefined,153,182,1517,553,162,1173,520,478,830,126,165,-1,-1,158,1359,248,140,296,180,774,256,-1,107,1039,1173,1486
18/02/2019,12,2884,2837,-1,3177,653,2052,-1,651,1685,384,-1,453,-1,638,1523,2065,1756,565,1197,670,1294,2839,1036,2444,970,1108,195,1311,1772,1069,369,undefined,267,348,2641,1129,343,1695,1198,850,810,218,154,-1,-1,286,2185,371,226,491,280,1390,340,-1,120,2336,1695,1994
18/02/2019,13,3141,3032,-1,3411,733,2097,-1,529,1476,353,-1,437,-1,752,1688,2105,1746,718,1164,726,1368,3185,881,2476,963,1056,162,1533,1757,1054,555,undefined,352,402,2550,956,369,1656,1270,806,979,451,228,-1,-1,438,2288,338,182,477,275,1413,321,-1,169,1972,1656,1785
18/02/2019,14,2739,2175,-1,3008,714,1853,-1,253,992,270,-1,254,-1,554,1549,1681,931,530,978,491,1085,2850,555,1916,896,764,161,1411,1563,667,302,undefined,251,240,1804,712,205,1192,612,520,618,291,143,-1,-1,182,1816,357,159,447,211,1062,303,-1,126,1093,1192,1708
18/02/2019,15,2986,1966,-1,2700,690,2165,-1,258,1426,299,-1,183,-1,671,1581,1470,824,600,985,420,1010,3118,554,2536,982,664,237,1807,1624,664,309,undefined,203,233,1768,542,215,1380,482,446,732,326,232,-1,-1,221,1846,374,182,415,176,804,384,-1,460,1396,1380,1682
18/02/2019,16,2858,2092,-1,2819,799,2973,-1,412,3115,603,-1,239,-1,1050,1726,1292,806,1068,940,377,1006,3914,829,3836,1320,639,263,1729,1765,716,293,undefined,338,200,2151,620,156,1960,442,391,580,251,204,-1,-1,168,2133,378,149,384,186,688,333,-1,594,2683,1960,1860
18/02/2019,17,3177,2137,-1,3125,1066,4970,-1,765,4256,922,4,503,-1,1907,2115,1419,1526,2013,1055,577,1254,5101,1255,5069,1537,807,273,2521,2666,818,378,undefined,743,439,3527,807,218,2642,676,601,525,235,191,-1,-1,221,2724,333,114,504,242,920,360,-1,820,4113,2642,1988
18/02/2019,18,2538,1589,-1,2338,959,2881,-1,490,1718,358,-1,461,-1,1043,1771,771,771,795,1228,689,1233,3851,650,2765,1431,734,233,1675,1905,858,479,undefined,268,190,2749,442,239,1370,354,283,377,130,101,-1,-1,112,2072,300,136,562,188,573,243,-1,576,1534,1370,1353
18/02/2019,19,1461,693,-1,1749,813,1681,-1,226,547,142,-1,452,-1,556,1313,441,352,295,1061,660,1048,2618,335,1407,442,584,168,1145,1307,816,424,undefined,116,99,2073,241,250,664,135,191,291,92,65,-1,-1,93,1372,226,116,483,188,497,213,-1,420,582,664,1057
18/02/2019,20,831,427,-1,1282,638,1225,-1,175,259,79,-1,396,-1,459,1084,367,221,130,884,582,948,2022,248,911,368,523,113,591,513,688,456,undefined,114,110,1527,230,206,445,96,146,195,61,58,-1,-1,61,945,178,109,455,142,389,126,-1,302,318,445,693
18/02/2019,21,547,306,-1,960,639,1302,-1,118,129,71,-1,324,-1,440,699,297,173,73,716,523,717,1553,180,814,435,423,95,682,459,507,394,undefined,88,78,1357,203,161,432,73,132,143,28,34,-1,-1,39,674,126,90,332,116,302,137,-1,222,242,432,553
18/02/2019,22,354,222,-1,484,334,834,-1,47,95,55,-1,195,-1,293,467,121,116,57,369,287,554,1269,133,560,170,292,58,883,413,386,210,undefined,46,53,899,80,102,329,101,112,131,41,24,-1,-1,36,419,91,83,180,72,176,80,-1,136,127,329,309
18/02/2019,23,160,71,-1,260,143,583,-1,26,52,16,-1,59,-1,204,187,72,35,26,201,179,280,734,69,270,108,155,43,106,93,244,110,undefined,20,34,301,57,51,194,34,35,117,17,8,-1,-1,10,278,37,51,91,57,97,43,-1,72,75,194,197
19/02/2019,0,85,39,-1,133,83,191,-1,21,11,6,-1,21,-1,74,95,39,20,9,87,75,202,251,49,127,31,108,18,73,44,164,44,undefined,17,25,186,38,16,84,12,22,96,9,6,-1,-1,9,118,31,58,12,50,34,19,-1,37,27,84,97
19/02/2019,1,39,30,-1,60,58,106,-1,5,3,4,-1,15,-1,41,43,32,11,8,78,46,106,173,20,44,27,52,13,34,20,115,41,undefined,10,17,39,15,10,71,3,12,30,-1,-1,-1,-1,2,54,13,40,11,50,31,10,-1,30,11,71,45
19/02/2019,2,17,12,-1,30,18,74,-1,3,7,3,-1,5,-1,14,38,7,16,8,26,30,47,89,8,18,34,54,3,14,8,36,6,undefined,3,2,22,2,-1,38,7,2,3,1,1,-1,-1,2,37,10,37,1,12,20,2,-1,12,8,38,32
19/02/2019,3,12,18,-1,32,9,36,-1,1,2,4,-1,2,-1,8,8,10,8,-1,21,19,51,58,4,24,14,45,5,59,5,38,9,undefined,1,1,27,14,6,15,4,1,8,2,1,-1,-1,-1,40,5,11,5,14,9,5,-1,8,7,15,42
19/02/2019,4,4,6,-1,30,15,57,-1,5,8,2,-1,4,-1,40,8,6,7,2,17,41,41,70,-1,33,32,32,10,63,11,31,7,undefined,11,1,56,1,3,16,6,8,55,1,3,-1,-1,4,34,14,13,5,87,3,7,-1,13,10,16,37
19/02/2019,5,44,27,-1,86,32,258,-1,65,122,27,-1,24,-1,123,37,19,70,46,13,25,40,220,32,311,73,69,16,118,69,31,22,undefined,29,28,231,27,7,106,41,24,16,8,6,-1,-1,-1,140,17,12,12,30,23,14,-1,16,116,106,141
19/02/2019,6,107,73,-1,269,93,935,-1,167,704,115,-1,111,-1,317,116,199,263,210,51,20,107,899,300,1188,291,141,47,424,363,72,29,undefined,108,69,942,67,12,359,136,95,59,44,33,-1,-1,19,271,71,39,26,28,61,39,-1,46,605,359,425
19/02/2019,7,409,243,-1,549,187,1900,-1,441,2437,377,-1,284,-1,730,343,553,938,874,136,186,193,1720,840,2559,732,319,107,895,887,173,78,undefined,280,152,1612,290,63,1194,391,291,219,97,56,-1,-1,81,680,177,99,88,77,221,105,-1,157,2159,1194,466
19/02/2019,8,974,608,-1,1080,372,3899,-1,646,4729,649,-1,425,-1,1514,784,971,2199,1882,220,165,433,2993,1764,4859,1225,608,189,1593,1584,348,137,undefined,672,319,3013,824,82,2404,846,805,365,349,208,-1,-1,199,1313,324,142,161,135,713,182,-1,432,4868,2404,1491
19/02/2019,9,1026,742,-1,1214,309,2275,-1,335,2707,537,-1,268,-1,832,675,1054,1460,1106,240,186,381,2202,951,3022,545,741,162,1049,1075,281,138,undefined,494,228,1810,623,118,1628,671,596,595,385,195,-1,-1,307,1096,342,164,234,168,641,230,-1,316,3040,1628,977
19/02/2019,10,1074,1055,-1,1557,474,1261,-1,198,930,280,-1,202,-1,409,722,1085,908,604,398,178,561,1815,580,1668,456,878,200,876,908,325,180,undefined,258,136,1342,569,129,1050,470,603,576,207,132,-1,-1,154,1077,469,229,282,192,590,229,-1,104,1183,1050,992
19/02/2019,11,1809,1413,-1,2049,598,1359,-1,293,826,303,-1,192,-1,480,919,1268,865,480,655,344,830,2360,614,1601,551,1200,269,1030,1130,527,251,undefined,250,176,1516,610,190,1130,477,519,776,406,170,-1,-1,181,1345,578,354,293,326,781,263,-1,118,995,1130,1271
19/02/2019,12,2979,2794,-1,3257,759,2154,-1,730,1722,458,-1,449,-1,629,1519,2054,1806,723,1236,686,1616,3039,1155,2495,976,1678,299,1665,1782,1032,396,undefined,426,347,2792,1143,295,1638,1225,881,835,617,232,-1,-1,307,2046,736,488,422,322,1214,306,-1,163,2365,1638,1861
19/02/2019,13,3298,2964,-1,3286,727,2135,-1,579,1445,371,-1,517,-1,713,1731,2033,1775,743,1162,793,1582,3287,1147,2394,914,1768,310,1351,1784,1001,350,undefined,397,320,2698,1023,294,1718,1092,884,993,622,216,-1,-1,425,2204,794,550,446,328,1292,412,-1,176,1837,1718,1747
19/02/2019,14,2326,2223,-1,2775,612,1970,-1,253,1002,243,-1,352,-1,677,1532,1662,990,585,1012,542,1082,2861,633,2015,818,1152,242,1437,1638,674,275,undefined,331,180,1895,786,217,1284,515,555,773,478,118,-1,-1,134,1812,609,324,351,237,910,358,-1,622,1274,1284,1511
19/02/2019,15,2499,2253,-1,2920,553,2116,-1,267,1462,356,-1,241,-1,704,1677,1498,785,558,934,384,1052,2943,629,2409,998,729,223,1424,1529,707,243,undefined,314,150,1842,587,176,1370,452,412,766,540,114,-1,-1,200,1955,481,209,321,208,803,439,-1,545,1320,1370,1358
19/02/2019,16,2333,2176,-1,2815,798,3058,-1,436,3261,661,-1,280,-1,1108,1873,1418,907,1178,859,418,1050,4031,895,3958,1383,679,206,1777,1815,665,283,undefined,475,179,2209,619,159,2059,537,477,580,385,99,-1,-1,176,1954,316,175,354,222,668,315,-1,606,2917,2059,1373
19/02/2019,17,3220,2237,-1,3354,1157,4999,-1,784,4417,842,-1,452,-1,1889,2275,1470,1452,1888,1143,613,1455,4954,1343,5153,1678,750,252,2985,2740,881,293,undefined,647,384,3724,898,211,2600,690,627,648,382,219,-1,-1,274,2441,374,128,418,231,924,447,-1,795,3935,2600,1681
19/02/2019,18,2705,1505,-1,2648,926,2821,-1,488,1775,392,-1,480,-1,1089,1773,905,846,840,1271,754,1368,3642,677,2891,1266,684,263,1951,1826,941,361,undefined,264,212,2923,542,202,1440,461,336,373,186,150,-1,-1,99,1875,309,112,469,188,622,246,-1,589,1599,1440,1132
19/02/2019,19,1641,646,-1,1761,604,1743,-1,262,638,143,-1,462,-1,650,1382,561,437,280,1193,923,1168,2516,284,1452,532,566,175,628,860,812,426,undefined,128,109,2118,298,214,753,219,214,328,104,105,-1,-1,110,1307,248,121,445,196,476,226,-1,479,662,753,1051
19/02/2019,20,940,407,-1,1345,644,1425,-1,164,290,93,-1,384,-1,514,1046,381,293,150,1034,789,1063,2092,239,941,507,493,126,581,600,694,458,undefined,88,93,1811,216,201,535,121,170,182,72,71,-1,-1,57,901,184,108,380,150,414,149,-1,343,339,535,914
19/02/2019,21,644,322,-1,1026,415,1174,-1,136,151,60,-1,365,-1,431,753,305,200,85,787,707,757,1928,189,772,365,488,120,1198,711,557,280,undefined,73,65,1495,229,182,467,85,116,161,42,64,-1,-1,49,719,160,110,305,136,337,152,-1,244,163,467,858
19/02/2019,22,381,190,-1,637,354,925,-1,92,132,52,-1,226,-1,289,365,199,116,52,425,428,504,1332,127,494,292,254,89,373,254,434,231,undefined,63,58,828,100,87,383,139,92,89,27,43,-1,-1,31,453,105,96,156,84,172,64,-1,159,130,383,437
19/02/2019,23,154,76,-1,332,168,508,-1,30,54,11,-1,64,-1,244,184,87,64,44,236,203,305,671,60,244,169,202,50,123,122,200,115,undefined,44,63,444,73,23,204,23,37,39,15,10,-1,-1,22,299,48,59,37,88,98,58,-1,79,57,204,277
20/02/2019,0,86,46,-1,148,73,178,-1,11,13,9,-1,36,-1,93,77,41,20,11,119,94,170,276,55,147,77,98,25,45,31,141,44,undefined,18,15,178,16,8,95,19,21,35,3,1,-1,-1,2,128,16,50,10,21,72,22,-1,35,13,95,151
20/02/2019,1,50,21,-1,45,28,72,-1,1,17,3,-1,18,-1,30,44,21,9,5,71,62,168,87,35,43,40,64,20,31,24,110,25,undefined,3,6,101,7,9,51,2,5,7,1,2,-1,-1,3,51,24,37,4,28,14,7,-1,24,15,51,126
20/02/2019,2,34,18,-1,26,12,29,-1,8,5,3,-1,23,-1,15,17,9,8,2,43,30,80,96,23,31,42,36,7,25,7,98,18,undefined,1,3,24,10,2,23,-1,3,8,2,3,-1,-1,7,33,11,47,5,18,14,6,-1,23,7,23,66
20/02/2019,3,22,18,-1,34,2,29,-1,1,3,3,-1,-1,-1,11,26,25,8,-1,28,42,51,62,13,25,25,47,3,44,5,20,8,undefined,-1,1,9,9,2,13,6,9,8,-1,2,-1,-1,1,40,4,10,2,5,17,-1,-1,4,2,13,70
20/02/2019,4,11,17,-1,32,22,58,-1,6,10,7,-1,9,-1,34,16,25,9,4,52,14,37,63,16,31,38,35,9,65,12,20,15,undefined,15,3,37,6,3,15,3,13,15,1,2,-1,-1,-1,16,16,29,18,5,4,11,-1,3,13,15,62
20/02/2019,5,49,21,-1,95,21,240,-1,65,125,20,-1,24,-1,120,32,38,75,41,19,33,50,185,59,275,79,39,7,118,57,30,9,undefined,18,28,200,21,6,94,24,23,27,15,10,-1,-1,6,85,10,13,3,12,16,8,-1,19,112,94,72
20/02/2019,6,118,97,-1,244,87,933,-1,169,649,88,-1,101,-1,311,77,230,238,196,48,21,113,788,256,1082,292,108,25,348,325,72,34,undefined,105,62,1002,81,17,330,86,138,56,37,27,-1,-1,24,243,43,40,25,50,58,37,-1,62,557,330,313
20/02/2019,7,390,247,-1,537,201,1790,-1,452,2298,386,-1,228,-1,736,316,970,886,843,106,105,199,1456,789,2587,788,240,97,780,866,113,92,undefined,262,149,1609,315,44,1292,354,279,149,74,64,-1,-1,81,661,136,54,78,60,245,97,-1,130,2099,1292,388
20/02/2019,8,818,639,-1,1061,392,3923,-1,616,4439,673,-1,420,-1,1498,746,939,1991,1799,194,164,396,2939,1523,4370,1299,554,183,1472,1654,362,141,undefined,592,481,3012,869,122,2474,794,781,377,240,121,-1,-1,166,1087,266,80,199,165,697,195,-1,405,4408,2474,925
20/02/2019,9,938,693,-1,1200,327,2236,-1,312,2619,429,-1,215,-1,730,788,1035,1368,1045,197,160,367,2170,883,3126,628,491,140,878,970,310,153,undefined,415,228,1593,623,110,1610,741,608,470,214,142,-1,-1,257,969,272,104,202,175,615,195,-1,304,2684,1610,1067
20/02/2019,10,1336,997,-1,1543,544,1252,-1,231,1014,287,-1,193,-1,498,790,1293,775,805,371,270,508,1714,552,1892,567,652,161,958,1127,358,215,undefined,192,200,1375,548,147,1193,527,589,482,156,120,-1,-1,188,1117,345,106,240,221,648,165,-1,145,1208,1193,1314
20/02/2019,11,1783,1615,-1,2145,696,1366,-1,231,814,232,-1,360,-1,515,973,1508,877,475,689,503,747,2086,559,1780,748,768,167,1631,1703,525,235,undefined,169,163,1657,526,183,1230,550,554,575,183,125,-1,-1,206,1396,363,160,339,213,761,216,-1,124,994,1230,975
20/02/2019,12,3232,2795,-1,3275,844,2107,-1,646,1711,496,-1,490,-1,797,1713,2155,1810,657,1278,855,1435,3458,1170,2468,1034,1235,205,2612,2052,937,291,undefined,419,349,3000,1145,297,1701,1162,1032,743,453,213,-1,-1,314,2009,450,339,446,333,1199,300,-1,168,2243,1701,1289
20/02/2019,13,3564,3091,-1,3442,787,2215,-1,597,1487,494,-1,411,-1,631,1824,2197,1668,728,1181,898,1387,3568,1107,2770,1067,1164,260,1393,1767,1027,374,undefined,422,420,2784,1058,348,1816,1117,1025,1012,467,255,-1,-1,339,2215,477,303,415,348,1423,456,-1,162,1936,1816,1655
20/02/2019,14,2900,2267,-1,3048,755,1956,-1,295,941,313,-1,270,-1,558,1552,1735,1025,516,1094,532,1025,3287,670,2064,991,842,209,1597,1780,728,315,undefined,265,267,1867,716,210,1308,643,583,713,446,200,-1,-1,402,1879,426,214,435,241,1125,341,-1,120,1197,1308,1461
20/02/2019,15,3142,2235,-1,3130,652,2291,-1,261,1450,311,-1,234,-1,777,1816,1454,792,582,993,424,1113,3196,620,2409,1063,834,219,2942,2174,639,295,undefined,268,269,1981,656,181,1521,477,478,740,413,260,-1,-1,189,1888,485,190,367,280,736,427,-1,500,1304,1521,1272
20/02/2019,16,3032,2149,-1,3119,792,3121,-1,420,3179,636,-1,267,-1,1017,1952,1355,881,1112,978,447,1146,4076,847,3803,1316,842,286,1887,1988,700,315,undefined,367,292,2253,718,161,2098,492,521,544,318,238,-1,-1,165,2066,564,193,411,237,712,300,-1,623,2669,2098,1296
20/02/2019,17,3469,2158,-1,3270,1144,4971,-1,754,4228,819,-1,476,-1,1842,2217,1456,1431,1699,1204,565,1315,5265,1245,5031,1654,1188,356,2527,3150,904,363,undefined,577,437,3408,914,202,2625,739,665,560,396,260,-1,-1,189,2794,1233,381,551,358,946,392,-1,860,3926,2625,1344
20/02/2019,18,2889,1592,-1,2616,995,3173,-1,468,1791,299,-1,484,-1,1201,1811,951,827,832,1327,744,1277,3783,711,2751,1250,1367,406,1926,2880,954,424,undefined,304,247,2990,488,223,1504,392,507,350,163,183,-1,-1,149,2052,1794,507,478,324,713,257,-1,692,1590,1504,1097
20/02/2019,19,1739,775,-1,1775,790,1932,-1,290,633,156,-1,501,-1,636,1461,522,451,406,1153,789,1191,2745,338,1472,590,1284,419,1748,1789,827,408,undefined,178,144,2402,363,247,760,190,277,215,74,101,-1,-1,93,1480,1772,576,462,447,512,202,-1,467,564,760,898
20/02/2019,20,997,492,-1,1451,651,1403,-1,215,301,91,-1,477,-1,476,1123,450,279,200,1002,649,1094,2207,239,1061,517,1338,376,846,931,690,468,undefined,116,118,1864,269,183,486,124,197,183,55,88,-1,-1,62,1013,1487,622,439,316,449,184,-1,362,278,486,1003
20/02/2019,21,657,364,-1,1130,581,1269,-1,132,180,69,-1,471,-1,448,885,311,247,131,702,530,798,1780,197,809,385,1037,295,791,739,577,542,undefined,83,105,1581,216,228,467,117,167,215,41,87,-1,-1,60,767,1086,421,356,232,358,169,-1,270,280,467,918
20/02/2019,22,384,360,-1,812,403,1088,-1,71,116,42,-1,202,-1,334,516,236,166,100,519,493,593,1731,179,579,280,673,186,1879,1838,492,327,undefined,90,102,1387,158,120,312,66,246,123,28,38,-1,-1,27,537,631,258,199,149,232,193,-1,173,211,312,512
20/02/2019,23,153,144,-1,370,203,584,-1,42,61,19,-1,79,-1,236,241,83,61,46,249,182,396,800,90,357,165,243,110,206,182,295,171,undefined,39,56,439,89,45,197,36,47,199,19,12,-1,-1,29,264,131,93,58,64,129,67,-1,99,72,197,290
21/02/2019,0,107,50,-1,158,117,219,-1,13,27,5,-1,17,-1,75,85,35,29,9,130,82,248,378,56,170,52,141,29,88,42,198,65,undefined,11,20,231,46,22,87,10,35,87,6,9,-1,-1,13,154,27,56,31,53,60,40,-1,56,27,87,182
21/02/2019,1,38,32,-1,82,44,85,-1,4,15,1,-1,16,-1,16,60,23,14,10,94,80,110,201,15,34,25,84,20,39,24,186,40,undefined,10,8,114,13,15,67,4,15,35,1,1,-1,-1,7,84,16,50,9,27,42,22,-1,29,16,67,138
21/02/2019,2,20,30,-1,54,16,58,-1,3,12,1,-1,6,-1,9,32,15,6,6,44,33,73,131,10,42,44,49,11,26,25,61,10,undefined,3,3,61,13,4,45,3,7,28,1,3,-1,-1,2,59,17,28,4,27,27,2,-1,10,10,45,39
21/02/2019,3,34,9,-1,45,10,19,-1,3,1,-1,-1,6,-1,12,14,21,10,1,15,37,51,60,10,18,10,45,2,30,5,47,3,undefined,2,1,37,6,5,19,2,3,7,2,-1,-1,-1,3,36,11,20,1,21,4,10,-1,16,5,19,87
21/02/2019,4,9,24,-1,56,5,63,-1,3,12,1,-1,3,-1,39,20,5,16,6,28,32,47,66,11,17,31,35,11,58,12,54,19,undefined,9,5,22,5,9,24,7,14,14,1,1,-1,-1,2,45,15,6,11,7,6,4,-1,9,7,24,45
21/02/2019,5,54,32,-1,80,27,242,-1,59,133,20,-1,28,-1,111,29,45,59,36,18,28,87,188,44,296,90,75,13,96,62,54,4,undefined,12,21,207,26,2,118,24,23,17,7,4,-1,-1,11,79,16,14,3,18,12,6,-1,13,97,118,101
21/02/2019,6,138,87,-1,268,79,920,-1,165,619,90,-1,98,-1,282,82,149,223,205,53,27,116,838,218,1080,293,148,49,377,356,90,34,undefined,105,59,891,82,10,374,85,105,64,30,23,-1,-1,16,229,65,41,25,31,62,31,-1,61,509,374,293
21/02/2019,7,346,250,-1,519,173,1784,-1,473,2320,375,-1,255,-1,719,332,456,839,842,110,109,183,1441,744,2385,783,329,111,691,829,187,84,undefined,253,142,1464,288,50,1217,349,280,146,95,59,-1,-1,72,581,181,78,80,88,191,95,-1,142,2147,1217,448
21/02/2019,8,918,603,-1,1097,339,4042,-1,577,4556,663,-1,516,-1,1498,714,936,2222,1800,239,198,390,2935,1489,4528,1084,610,181,1356,1627,428,165,undefined,553,300,2946,759,105,2456,846,746,387,262,129,-1,-1,150,1148,293,138,188,131,693,169,-1,437,4850,2456,1112
21/02/2019,9,979,781,-1,1194,289,2115,-1,303,2882,506,-1,277,-1,761,657,1029,1496,1101,298,210,352,2088,836,3035,554,774,176,1161,1111,328,152,undefined,414,266,1561,629,118,1717,732,585,440,281,187,-1,-1,256,1066,335,157,238,212,643,208,-1,283,2833,1717,878
21/02/2019,10,1281,1041,-1,1517,373,1369,-1,204,1111,296,-1,218,-1,517,708,1098,819,534,365,221,473,1664,536,1774,448,945,183,1106,1075,392,181,undefined,194,204,1243,575,131,1251,473,525,432,184,143,-1,-1,138,1088,436,253,253,229,669,216,-1,104,1305,1251,1088
21/02/2019,11,2043,1681,-1,2071,486,1408,-1,205,847,284,-1,261,-1,730,1020,1417,888,440,562,380,679,2026,613,1695,680,1228,256,1075,1241,541,232,undefined,165,147,1388,611,176,1233,478,565,590,187,175,-1,-1,174,1380,584,390,313,271,724,205,-1,82,1147,1233,1299
21/02/2019,12,2749,2751,-1,3258,592,2142,-1,649,1695,380,-1,526,-1,687,1605,2276,1760,671,1151,760,1480,2885,1079,2603,952,1770,314,1792,1717,1058,350,undefined,300,283,2715,1133,283,1795,1216,887,811,316,150,-1,-1,273,2216,789,752,391,376,1246,276,-1,121,2310,1795,1514
21/02/2019,13,2658,3113,-1,3591,758,2265,-1,535,1527,415,-1,429,-1,818,1642,2205,1700,723,1061,803,1460,2941,1200,2680,934,1772,286,1978,1871,1134,418,undefined,372,319,2912,1083,316,1833,1337,911,974,452,151,-1,-1,442,2444,761,588,423,401,1323,405,-1,130,2019,1833,1619
21/02/2019,14,2266,2321,-1,3100,707,1979,-1,297,1063,341,-1,350,-1,634,1605,1809,968,514,949,480,1104,2575,741,2085,932,1226,276,2180,1944,794,352,undefined,288,169,2010,711,196,1192,660,601,776,317,117,-1,-1,214,2002,660,378,374,312,1084,281,-1,120,1217,1192,1422
21/02/2019,15,2927,2511,-1,3067,797,2314,-1,295,1521,351,-1,266,-1,779,1802,1714,803,637,896,463,1141,3415,692,2621,1116,926,268,2041,1896,743,251,undefined,309,209,1910,605,220,1473,507,522,714,251,243,-1,-1,172,2011,508,213,367,249,829,355,-1,541,1421,1473,1237
21/02/2019,16,3126,2365,-1,3100,706,3015,-1,433,3055,656,-1,294,-1,971,1859,1465,899,1133,1013,509,1280,4084,926,3966,1223,742,239,2052,2059,739,257,undefined,401,232,2379,602,167,2027,534,466,558,177,228,-1,-1,153,2265,391,180,385,236,732,324,-1,632,2649,2027,1232
21/02/2019,17,3822,2356,-1,3570,1092,5089,-1,727,4158,828,-1,474,-1,1909,2317,1627,1359,1799,1106,618,1521,5286,1316,5064,1764,779,324,2448,2788,924,446,undefined,634,419,3918,878,257,2706,684,696,527,267,325,-1,2,224,2789,408,193,448,248,972,401,-1,839,3892,2706,1737
21/02/2019,18,3204,1776,-1,2914,1038,3129,-1,524,1914,366,-1,502,-1,1172,2033,1082,853,833,1386,840,1261,3839,759,2980,1394,773,279,1859,2271,1009,361,undefined,340,292,3121,502,199,1579,490,486,284,160,180,-1,-1,112,2115,350,172,503,214,744,248,-1,643,1554,1579,1188
21/02/2019,19,2339,1194,-1,2121,846,1884,-1,243,623,157,-1,432,-1,717,1456,654,438,355,1277,840,1206,2686,344,1526,699,660,154,1939,1436,858,461,undefined,206,171,2443,349,216,891,238,335,251,123,161,-1,-1,91,1391,233,141,456,203,562,201,-1,447,617,891,918
21/02/2019,20,1786,938,-1,1919,729,1674,-1,161,334,90,-1,476,-1,607,1360,406,399,199,1189,830,1024,2311,304,1246,546,601,156,641,808,874,545,undefined,124,130,2070,281,248,600,156,205,164,116,90,-1,-1,70,1184,211,147,431,164,517,200,-1,421,420,600,1320
21/02/2019,21,990,431,-1,1789,692,1394,-1,138,165,61,-1,311,-1,460,986,337,209,99,953,681,860,2071,216,976,466,505,146,535,503,768,435,undefined,144,123,1584,267,201,444,113,167,151,92,80,-1,-1,53,950,185,117,318,162,452,153,-1,309,225,444,831
21/02/2019,22,438,265,-1,1017,498,1091,-1,72,137,51,-1,199,-1,368,575,251,177,101,653,579,668,1614,178,740,372,374,105,1245,572,552,343,undefined,102,111,1206,223,117,422,93,314,104,35,31,-1,-1,24,567,120,111,191,105,226,98,-1,164,208,422,666
21/02/2019,23,201,97,-1,837,323,678,-1,46,55,23,-1,84,-1,244,264,190,92,34,325,664,552,1025,99,411,203,234,65,163,124,400,163,undefined,82,48,684,137,48,284,79,70,35,29,20,-1,-1,24,355,76,104,67,60,166,56,-1,90,78,284,328
22/02/2019,0,122,90,-1,352,108,311,-1,10,14,11,-1,49,-1,125,116,96,70,16,285,255,353,467,67,258,79,147,17,91,46,286,63,undefined,25,23,277,83,20,154,7,23,39,6,6,-1,-1,5,216,34,60,24,48,124,29,-1,57,39,154,171
22/02/2019,1,85,47,-1,127,37,95,-1,6,13,3,-1,24,-1,32,50,37,11,12,136,106,193,164,42,47,54,102,19,32,42,206,27,undefined,12,19,96,50,11,76,15,7,21,4,4,-1,-1,5,106,17,40,6,14,61,6,-1,31,15,76,217
22/02/2019,2,70,23,-1,60,18,92,-1,-1,11,3,-1,8,-1,34,35,49,15,13,85,92,202,188,32,51,16,77,2,23,27,154,6,undefined,8,4,41,24,2,41,2,5,12,6,1,-1,-1,2,95,5,39,4,26,47,10,-1,17,13,41,289
22/02/2019,3,51,30,-1,57,6,51,-1,7,8,3,-1,5,-1,7,30,22,9,9,50,115,153,153,27,26,15,43,9,36,25,92,2,undefined,2,10,54,27,9,15,2,7,6,1,-1,-1,-1,1,62,9,19,2,16,29,14,-1,17,14,15,89
22/02/2019,4,32,16,-1,46,24,74,-1,7,14,1,-1,7,-1,43,18,18,9,6,21,54,95,131,15,47,39,52,9,63,14,72,10,undefined,8,9,54,31,1,33,14,7,13,4,3,-1,-1,1,80,11,9,3,7,16,6,-1,11,20,33,146
22/02/2019,5,32,31,-1,96,26,237,-1,58,124,21,-1,24,-1,101,25,40,76,30,16,19,41,185,53,311,91,87,12,82,44,32,26,undefined,17,27,193,31,13,100,25,29,30,7,6,-1,-1,3,98,17,26,10,15,18,3,-1,21,82,100,97
22/02/2019,6,133,68,-1,215,76,879,-1,145,596,91,-1,78,-1,294,82,139,212,191,76,24,94,788,272,1133,258,155,41,290,302,65,39,undefined,73,52,935,90,15,370,109,88,60,28,22,-1,-1,25,228,63,51,44,44,73,41,-1,60,536,370,552
22/02/2019,7,334,263,-1,493,159,1792,-1,425,2090,1,-1,211,-1,625,327,433,830,743,128,92,227,1390,702,2259,641,295,126,666,902,156,80,undefined,216,127,1601,224,54,1159,389,251,159,78,54,-1,-1,77,528,166,98,87,61,194,77,-1,126,1854,1159,425
22/02/2019,8,951,676,-1,1026,306,3957,-1,593,4365,-1,-1,435,-1,1410,686,930,2159,1860,197,194,349,2660,1394,4431,979,704,155,1215,1300,370,175,undefined,559,297,2662,660,138,2235,795,718,372,266,125,-1,-1,151,1104,300,162,239,150,662,189,-1,393,4360,2235,1207
22/02/2019,9,1137,862,-1,1252,333,2262,-1,293,2702,422,-1,259,-1,803,667,1026,1384,1084,195,186,396,2181,831,3010,788,804,200,921,918,283,195,undefined,497,389,1764,668,141,1637,760,588,513,313,144,-1,-1,226,1082,396,166,322,164,543,240,-1,241,2891,1637,870
22/02/2019,10,1655,1281,-1,1734,429,1352,-1,213,999,291,-1,226,-1,603,711,1241,818,538,380,301,535,2109,612,1874,634,898,215,965,1007,385,216,undefined,264,223,1645,563,188,1166,509,559,528,337,140,-1,-1,145,1180,428,299,327,200,614,196,-1,158,1272,1166,1093
22/02/2019,11,2437,1933,-1,2208,580,1501,-1,278,877,283,-1,269,-1,751,1038,1359,989,517,699,412,850,2330,690,1836,804,1183,292,1135,1327,609,258,undefined,214,217,1898,607,191,1228,629,646,956,576,154,-1,1,185,1690,517,367,402,283,699,259,-1,84,1184,1228,1117
22/02/2019,12,3648,3151,-1,3419,896,2608,-1,659,1903,583,-1,502,-1,774,1697,2190,1824,703,1262,913,1694,3286,1319,2751,1194,1867,404,1430,1733,1083,398,undefined,412,355,3367,1083,274,2112,1262,1039,1001,624,167,-1,-1,365,2409,892,624,465,383,1293,296,-1,121,2496,2112,1500
22/02/2019,13,3865,3563,-1,3561,912,2778,-1,614,1632,517,-1,543,-1,688,1898,2271,1767,725,1224,824,1798,3592,1299,2699,1152,1770,350,1754,1895,1126,367,undefined,405,384,3247,1335,351,2036,1218,941,1119,671,236,-1,-1,384,2566,771,520,482,342,1426,474,-1,189,2125,2036,1487
22/02/2019,14,3291,2675,-1,3205,930,2349,-1,296,1117,305,-1,350,-1,744,1738,1776,1064,587,1132,549,1220,3112,771,2314,1264,1369,302,1644,1818,798,336,undefined,288,315,2247,741,272,1447,581,628,779,569,177,-1,-1,202,2226,635,388,444,293,997,371,-1,266,1200,1447,1357
22/02/2019,15,3614,2595,-1,3239,633,2638,-1,341,1488,328,-1,290,-1,898,1775,1705,782,600,1058,469,1096,3522,680,2668,1266,1247,291,1713,1747,781,368,undefined,297,324,2348,731,218,1534,390,630,719,526,221,-1,-1,204,2214,624,310,377,260,755,437,-1,534,1425,1534,1444
22/02/2019,16,3632,2748,-1,3501,1083,3765,-1,563,3168,612,-1,383,-1,1240,1967,1571,912,1114,1214,564,1191,4380,993,4030,1466,1079,288,1954,1879,860,297,undefined,444,436,2781,723,235,2212,548,638,657,391,234,-1,-1,201,2564,502,244,427,244,752,354,-1,642,3151,2212,1252
22/02/2019,17,4428,3073,-1,3921,1617,5287,-1,716,3641,702,-1,525,-1,1820,2457,1761,1315,1604,1425,688,1546,5104,1162,4931,1860,882,290,2877,2752,1150,382,undefined,543,469,3971,1011,261,2680,716,742,488,376,250,-1,-1,211,2940,442,209,632,233,1112,402,-1,860,4422,2680,1291
22/02/2019,18,3729,2338,-1,3356,1535,3588,-1,494,1569,288,-1,839,-1,1149,2057,1218,798,772,1612,979,1654,3694,688,3111,1612,800,251,2927,2466,1176,546,undefined,357,379,3946,609,252,1826,419,519,255,207,147,-1,-1,103,2272,359,186,688,220,949,256,-1,682,6056,1826,1115
22/02/2019,19,2854,1474,-1,2584,1380,2459,-1,290,634,176,-1,698,-1,812,1815,836,502,298,1602,1303,1479,2872,372,1757,1287,698,191,3086,2029,1202,737,undefined,191,273,3193,444,411,1097,257,382,229,112,71,-1,-1,79,1693,303,145,732,172,832,205,-1,527,3863,1097,852
22/02/2019,20,2315,1149,-1,2280,1151,2243,-1,233,349,135,-1,630,-1,726,1525,567,351,178,1563,1309,1410,2410,237,1335,1218,663,205,1225,1364,1135,800,undefined,139,163,2925,396,396,932,188,252,169,78,66,-1,-1,68,1434,311,214,720,192,727,155,-1,487,2045,932,1071
22/02/2019,21,1407,682,-1,2171,977,1965,-1,207,231,127,-1,481,-1,719,1321,470,243,115,1291,1091,1371,2560,316,1281,1019,645,144,1110,1106,1052,838,undefined,124,118,2383,428,372,879,122,247,108,28,42,-1,-1,45,1316,200,157,570,142,721,156,-1,497,2593,879,1046
22/02/2019,22,736,368,-1,1780,934,1860,-1,148,190,159,-1,571,-1,652,973,413,256,171,1155,907,1116,1865,295,1306,737,402,132,2412,1794,1055,704,undefined,121,230,2280,551,261,1056,114,394,83,12,27,-1,-1,28,784,166,107,400,110,597,110,-1,303,4572,1056,720
22/02/2019,23,480,401,-1,1387,834,1305,-1,87,117,73,-1,201,-1,589,604,271,186,121,771,790,1041,1577,219,804,398,349,73,371,885,925,422,undefined,118,271,1653,598,128,612,107,157,68,9,10,-1,-1,27,724,116,141,176,83,490,84,-1,246,459,612,432
23/02/2019,0,285,253,-1,1009,422,835,-1,47,40,31,-1,55,-1,422,311,215,70,63,518,440,843,958,77,439,162,229,71,154,250,731,227,undefined,29,33,575,451,63,319,45,55,47,4,6,-1,-1,12,464,84,136,69,57,408,35,-1,166,94,319,256
23/02/2019,1,206,134,-1,498,152,433,-1,20,22,11,-1,25,-1,182,160,83,57,24,385,259,624,732,129,168,155,172,39,65,109,464,102,undefined,30,27,286,418,27,121,32,28,43,-1,1,-1,-1,8,277,53,84,23,35,228,12,-1,97,54,121,211
23/02/2019,2,131,133,-1,294,81,315,-1,7,24,14,-1,18,-1,153,141,58,25,12,250,202,430,461,47,91,89,110,13,61,54,321,34,undefined,15,28,161,400,20,146,13,28,11,9,12,-1,-1,2,176,33,55,7,16,154,26,-1,68,30,146,194
23/02/2019,3,102,59,-1,215,41,260,-1,6,15,14,-1,13,-1,101,108,30,20,7,219,211,381,387,21,117,40,94,13,61,73,230,26,undefined,16,9,123,196,16,49,6,16,18,1,-1,-1,-1,1,194,22,51,5,19,103,11,-1,53,58,49,192
23/02/2019,4,50,42,-1,112,41,125,-1,10,19,5,-1,13,-1,87,47,29,19,12,71,125,295,203,36,77,60,78,6,31,39,134,17,undefined,6,12,47,100,7,28,11,5,23,6,5,-1,-1,8,107,11,25,13,20,59,10,-1,18,14,28,106
23/02/2019,5,33,12,-1,86,57,136,-1,22,19,7,-1,5,-1,84,39,31,53,7,35,61,169,208,52,115,56,80,26,42,39,89,10,undefined,14,23,85,17,10,49,11,18,19,1,1,-1,-1,2,111,24,29,1,14,27,6,-1,20,19,49,82
23/02/2019,6,63,33,-1,141,44,270,-1,43,52,19,-1,42,-1,113,41,61,45,31,75,26,101,298,48,271,103,127,34,65,92,74,27,undefined,37,69,217,39,9,133,49,29,26,7,8,-1,-1,6,91,65,53,21,19,26,11,-1,36,41,133,128
23/02/2019,7,114,115,-1,248,116,389,-1,104,49,33,-1,106,-1,174,103,184,99,29,108,92,90,508,74,592,228,281,63,105,151,64,54,undefined,65,99,595,45,22,229,57,46,29,18,15,-1,-1,8,225,123,90,51,65,50,30,-1,80,69,229,92
23/02/2019,8,305,243,-1,472,128,584,-1,161,109,50,-1,145,-1,219,210,5,122,80,122,82,105,960,126,898,453,470,133,314,400,82,85,undefined,133,126,746,141,57,344,101,155,90,27,33,-1,-1,55,336,240,157,82,115,128,44,-1,148,171,344,345
23/02/2019,9,790,623,-1,951,237,1004,-1,179,152,79,-1,285,-1,433,296,2,164,96,214,167,265,1647,190,1293,623,751,205,625,678,89,105,undefined,101,135,1312,176,101,544,157,157,162,88,77,-1,-1,47,837,415,283,240,144,382,93,-1,275,174,544,388
23/02/2019,10,1649,1405,-1,1764,419,1241,-1,335,166,106,-1,361,-1,461,589,800,228,140,442,307,471,1928,294,1475,978,1285,357,840,1036,120,231,undefined,126,140,1756,187,170,815,158,304,321,108,80,-1,-1,97,1245,665,461,427,231,470,149,-1,491,359,815,461
23/02/2019,11,2662,2134,-1,2408,679,1677,-1,259,176,102,-1,432,-1,608,933,255,270,150,753,510,767,2501,319,1422,1255,1473,477,1230,1623,164,201,undefined,129,190,2031,263,157,861,186,398,436,104,80,-1,-1,76,1726,919,560,455,313,636,165,-1,583,334,861,634
23/02/2019,12,3262,2393,-1,2943,893,1973,-1,269,167,83,-1,444,-1,724,1432,189,321,173,1246,734,977,3086,256,1774,1459,1773,510,1926,2042,171,287,undefined,149,193,2571,320,250,777,225,422,341,139,81,-1,-1,75,2087,909,613,528,286,774,171,-1,661,328,777,974
23/02/2019,13,3604,2724,-1,3411,1035,2056,-1,308,160,91,-1,433,-1,754,1782,236,329,163,1495,784,1190,3534,108,1649,1578,1976,452,2771,2399,288,286,undefined,179,218,2778,325,264,950,159,262,273,169,106,-1,-1,131,2457,942,627,605,385,907,233,-1,923,345,950,706
23/02/2019,14,3686,2944,-1,3679,1126,2383,-1,316,199,107,-1,477,-1,899,1907,1272,320,198,1494,793,1328,3630,213,1823,1712,1923,401,1936,2317,428,396,undefined,158,228,2650,295,291,933,168,327,291,200,106,-1,-1,86,2580,869,509,624,358,836,240,-1,741,313,933,722
23/02/2019,15,3961,2954,-1,3756,1268,2349,-1,303,214,130,-1,470,-1,822,2075,1646,361,211,1393,677,1343,3543,319,1763,1987,1315,402,2076,2482,471,526,undefined,162,243,2760,313,233,926,169,306,226,195,148,-1,-1,94,2506,727,401,750,284,835,271,-1,720,436,926,802
23/02/2019,16,3902,2899,-1,3564,1394,2563,-1,348,212,91,-1,562,-1,846,2204,1288,292,165,1331,657,1267,3688,312,1592,1809,964,297,2858,2374,490,452,undefined,152,213,2911,327,199,956,220,685,163,139,116,-1,-1,81,2269,501,250,609,210,826,230,-1,646,585,956,792
23/02/2019,17,3431,2238,-1,3171,1600,2678,-1,338,202,156,-1,688,-1,952,2192,1100,454,189,1503,713,1335,3424,356,1595,2042,927,253,1952,2332,587,524,undefined,184,232,3042,272,218,1044,227,376,189,120,126,-1,-1,89,1979,356,279,637,188,889,218,-1,812,1144,1044,854
23/02/2019,18,2871,1613,-1,2777,1786,2350,-1,303,269,142,-1,1330,-1,715,1993,655,388,154,1542,941,1525,2764,284,1701,1631,744,271,1911,1988,755,628,undefined,167,231,3243,274,309,1246,235,539,134,62,61,-1,-1,100,1707,388,154,731,197,793,191,-1,732,3071,1246,808
23/02/2019,19,2289,1071,-1,2437,1575,2220,-1,310,220,224,-1,1524,-1,773,1945,600,358,104,1807,1137,1647,2804,290,1444,1046,640,229,2457,1876,891,818,undefined,184,224,3606,252,460,1145,204,228,143,34,73,-1,-1,85,1769,291,207,865,193,907,236,-1,754,6124,1145,780
23/02/2019,20,1468,737,-1,2144,1392,1829,-1,176,138,108,-1,957,-1,677,1850,456,341,124,1715,1311,1695,2515,201,1057,1199,683,165,650,1228,1145,1022,undefined,141,159,3175,301,693,573,146,204,124,17,60,-1,-1,63,1333,258,191,796,205,719,158,-1,641,861,573,1067
23/02/2019,21,1125,514,-1,1875,1016,1731,-1,173,106,137,-1,807,-1,786,1415,535,219,132,1438,1114,1422,2258,241,867,852,557,147,792,1119,1101,1054,undefined,102,143,2788,332,560,594,132,644,95,28,45,-1,-1,58,1163,217,146,569,217,765,184,-1,512,2373,594,1057
23/02/2019,22,1125,498,-1,1607,1009,1860,-1,253,212,242,-1,1229,-1,738,1192,373,206,138,1315,1091,1497,2146,400,1556,1196,485,108,2143,1717,992,1122,undefined,149,168,2981,454,447,1322,158,335,74,15,26,-1,-1,25,1022,168,129,494,145,834,118,-1,570,2778,1322,855
23/02/2019,23,681,334,-1,1511,884,1505,-1,105,66,77,-1,343,-1,724,886,336,169,105,1072,1362,1533,2044,254,1003,813,461,103,493,762,868,722,undefined,111,112,1891,501,226,599,102,276,54,18,23,-1,-1,25,813,135,169,207,117,813,95,-1,458,370,599,568
24/02/2019,0,437,257,-1,876,583,1048,-1,45,44,54,-1,179,-1,550,450,284,57,56,699,1015,1142,1339,211,526,391,271,56,271,342,335,436,undefined,63,70,1108,424,89,411,84,143,26,11,16,-1,-1,31,553,89,121,76,44,583,55,-1,244,125,411,336
24/02/2019,1,262,216,-1,682,201,556,-1,20,33,35,-1,54,-1,310,276,190,52,39,415,602,1074,829,110,313,174,172,32,160,210,259,191,undefined,33,52,469,267,47,260,49,78,25,9,13,-1,-1,4,243,30,106,29,48,413,42,-1,108,51,260,191
24/02/2019,2,200,120,-1,357,144,314,-1,8,45,7,-1,26,-1,213,158,85,21,22,275,249,636,742,109,172,98,128,31,58,103,176,114,undefined,12,25,305,281,23,137,34,70,6,4,4,-1,-1,12,210,44,62,14,30,239,15,-1,53,30,137,178
24/02/2019,3,112,102,-1,294,124,237,-1,3,32,21,-1,28,-1,136,105,67,10,14,153,230,544,612,84,160,62,102,16,52,93,110,21,undefined,5,11,194,220,13,98,13,17,4,2,2,-1,-1,1,216,19,52,8,22,270,11,-1,63,37,98,121
24/02/2019,4,58,37,-1,125,55,212,-1,8,23,2,-1,13,-1,193,90,40,16,12,101,119,293,392,46,102,45,81,6,42,63,57,31,undefined,18,24,104,49,11,50,6,19,11,4,2,-1,-1,1,96,13,47,18,31,83,22,-1,43,12,50,143
24/02/2019,5,63,42,-1,132,30,124,-1,7,20,7,-1,11,-1,84,49,23,32,10,40,109,237,279,32,107,25,63,13,75,47,115,19,undefined,14,17,104,32,13,71,12,11,1,-1,-1,-1,-1,1,100,25,32,5,12,74,8,-1,16,28,71,87
24/02/2019,6,59,34,-1,142,56,218,-1,27,37,10,-1,32,-1,153,61,44,23,14,30,36,174,337,50,197,84,84,15,156,97,58,9,undefined,30,21,188,22,4,68,8,7,8,3,4,-1,-1,5,103,31,32,17,13,39,17,-1,22,41,68,53
24/02/2019,7,96,74,-1,192,62,254,-1,89,84,22,-1,88,-1,143,98,81,74,25,49,40,91,477,68,453,178,200,32,238,150,31,32,undefined,44,36,396,53,8,189,28,32,18,9,9,-1,-1,8,240,95,62,34,68,46,15,-1,64,52,189,48
24/02/2019,8,192,183,-1,365,158,570,-1,160,110,46,-1,200,-1,262,146,162,137,41,108,72,129,891,121,737,420,346,81,374,333,34,66,undefined,61,85,845,69,29,308,76,44,39,40,32,-1,-1,8,274,190,107,70,54,128,60,-1,144,112,308,137
24/02/2019,9,682,447,-1,757,360,802,-1,187,103,92,-1,329,-1,364,259,379,155,116,150,173,289,1365,236,1038,720,798,182,864,734,41,99,undefined,75,129,1229,138,83,504,147,122,151,72,49,-1,-1,47,671,384,325,144,128,264,70,-1,253,160,504,223
24/02/2019,10,1476,1278,-1,1434,467,1436,-1,269,133,103,-1,474,-1,502,622,700,242,125,408,318,483,2006,331,1318,1044,1098,292,1284,1182,131,210,undefined,134,167,1867,184,175,682,129,196,279,122,90,-1,-1,52,1140,602,375,350,285,407,121,-1,396,331,682,398
24/02/2019,11,2328,1869,-1,2117,926,1643,-1,302,155,108,-1,576,-1,565,840,972,250,116,844,483,697,2486,269,1390,1199,1514,393,1873,1873,154,301,undefined,118,196,2179,224,184,804,176,166,240,132,87,-1,-1,66,1543,856,572,441,339,635,154,-1,558,273,804,481
24/02/2019,12,3014,2291,-1,2880,1209,2023,-1,254,173,90,-1,498,-1,644,1352,1297,289,115,1350,649,1079,3046,294,1519,1329,1731,466,2053,2258,274,295,undefined,151,286,2404,351,237,882,176,197,225,134,76,-1,-1,64,1901,995,615,534,350,631,99,-1,661,300,882,742
24/02/2019,13,3476,2532,-1,3521,1277,2100,-1,292,132,78,-1,555,-1,582,1724,1417,267,156,1646,796,1238,3301,343,1615,1489,1827,441,2317,2547,426,377,undefined,161,274,2601,326,273,956,149,231,330,167,79,-1,-1,94,2080,853,578,584,397,823,165,-1,778,313,956,571
24/02/2019,14,3891,2583,-1,3875,1394,2252,-1,299,150,81,-1,574,-1,682,1732,1332,233,168,1679,830,1285,3395,292,1485,1490,1703,371,2867,2793,579,533,undefined,211,356,2918,266,225,974,160,203,254,231,170,-1,-1,71,1965,728,383,640,447,800,239,-1,692,280,974,553
24/02/2019,15,3829,2497,-1,3767,1287,2417,-1,245,168,75,-1,512,-1,710,1912,1374,382,154,1650,555,1232,3491,304,1689,1370,1439,311,2416,2725,518,604,undefined,201,382,2801,250,225,889,139,223,186,163,117,-1,-1,55,1925,746,298,656,362,738,208,-1,759,288,889,947
24/02/2019,16,3550,2036,-1,3622,1398,2297,-1,241,161,69,-1,353,-1,748,1865,1230,275,172,1490,670,1350,3634,286,1906,1260,974,240,2800,2646,536,629,undefined,202,474,2894,215,162,922,180,192,146,111,72,-1,-1,70,1702,655,260,552,320,771,231,-1,363,230,922,803
24/02/2019,17,2950,1585,-1,2789,1147,2192,-1,201,191,95,-1,501,-1,772,1717,829,281,185,1256,621,1131,3325,302,1531,1002,734,205,2204,2166,458,560,undefined,194,417,2752,230,155,847,192,221,182,79,79,-1,-1,82,1774,305,124,466,217,777,185,-1,639,230,847,742
24/02/2019,18,2315,1113,-1,2274,1088,1857,-1,220,171,49,-1,538,-1,800,1643,624,294,148,1437,604,1132,2354,221,1329,844,747,182,953,1609,515,670,undefined,258,376,2471,192,195,717,181,163,197,39,89,-1,-1,89,1368,252,143,579,247,640,136,-1,592,326,717,838
24/02/2019,19,1603,677,-1,1728,1005,1451,-1,139,105,63,-1,571,-1,598,1629,318,232,77,1323,738,1039,2288,183,905,578,660,159,783,1302,487,734,undefined,300,250,2498,156,253,556,144,220,196,24,72,-1,-1,47,1420,210,134,535,233,535,166,-1,575,245,556,694
24/02/2019,20,961,471,-1,1372,909,1340,-1,150,89,81,-1,702,-1,513,1325,309,207,51,1102,564,868,2020,205,787,559,540,110,1665,2080,378,722,undefined,115,128,2064,160,296,480,85,103,123,19,52,-1,-1,36,911,174,107,481,148,497,143,-1,419,242,480,916
24/02/2019,21,680,326,-1,1118,701,1309,-1,104,87,56,-1,480,-1,480,1062,272,138,73,844,566,783,1896,168,722,362,453,86,1383,1878,249,576,undefined,74,98,1689,93,326,415,43,88,69,13,31,-1,-1,28,728,137,115,246,148,377,114,-1,340,178,415,757
24/02/2019,22,369,181,-1,1016,682,1175,-1,65,73,47,-1,286,-1,511,629,184,272,78,609,363,767,1890,141,548,278,350,65,2076,3384,213,369,undefined,513,1353,1655,95,148,345,87,119,53,6,20,-1,-1,32,529,89,115,212,107,254,80,-1,271,121,345,609
24/02/2019,23,351,265,-1,1338,775,1041,-1,50,127,32,-1,185,-1,556,362,453,544,176,483,287,881,1988,294,951,285,372,68,1016,2357,240,205,undefined,587,1347,2717,173,50,390,62,221,43,19,22,-1,-1,18,644,96,116,55,87,236,54,-1,169,168,390,444
25/02/2019,0,148,98,-1,343,250,385,-1,28,34,14,-1,79,-1,148,151,78,44,44,239,141,579,610,92,313,95,198,30,204,387,198,76,undefined,52,97,403,32,17,150,14,51,34,15,10,-1,-1,14,237,52,105,21,88,98,57,-1,78,88,150,273
25/02/2019,1,64,57,-1,125,63,173,-1,11,24,29,-1,39,-1,46,95,60,16,11,140,65,298,369,61,107,58,128,16,41,105,180,52,undefined,18,34,225,22,7,93,10,29,14,4,5,-1,-1,2,120,23,88,8,54,60,17,-1,44,30,93,108
25/02/2019,2,41,20,-1,55,32,95,-1,9,12,4,-1,18,-1,47,45,16,11,7,82,46,138,176,33,54,63,114,4,22,43,136,12,undefined,3,8,61,9,2,69,6,10,5,1,2,-1,-1,3,79,11,54,10,28,72,3,-1,18,27,69,131
25/02/2019,3,49,20,-1,50,21,60,-1,5,14,2,-1,8,-1,35,43,22,10,5,41,33,107,127,82,53,25,81,11,55,44,82,2,undefined,14,10,55,26,6,34,16,41,3,1,-1,-1,-1,1,84,17,25,3,33,16,3,-1,12,7,34,59
25/02/2019,4,13,7,-1,50,24,79,-1,5,9,2,-1,14,-1,56,34,14,10,12,24,24,59,61,23,44,65,38,7,61,38,50,20,undefined,10,18,46,8,22,29,10,7,10,2,1,-1,-1,-1,55,7,15,20,11,6,11,-1,13,13,29,104
25/02/2019,5,67,28,-1,76,27,217,-1,47,96,25,-1,29,-1,119,37,26,69,30,23,32,53,200,43,227,83,53,14,103,77,86,15,undefined,28,12,125,21,5,74,32,20,10,5,7,-1,-1,2,89,20,24,8,22,28,9,-1,11,86,74,71
25/02/2019,6,127,99,-1,192,78,647,-1,156,567,99,-1,107,-1,269,87,88,227,168,43,25,85,715,234,870,289,95,21,295,283,67,42,undefined,84,63,521,82,12,344,83,73,35,38,26,-1,-1,21,194,33,33,28,35,53,19,-1,40,535,344,252
25/02/2019,7,411,246,-1,519,176,1649,-1,436,2271,323,-1,222,-1,674,321,403,798,783,86,104,209,1526,702,2334,720,212,83,814,888,117,66,undefined,278,141,1362,231,53,1093,331,238,165,128,84,-1,-1,90,516,116,63,87,72,217,140,-1,135,1985,1093,488
25/02/2019,8,919,619,-1,997,327,4047,-1,657,4466,633,-1,437,-1,1507,676,849,2211,1861,197,219,388,3222,1615,4856,1090,512,168,1594,1561,399,131,undefined,600,303,2742,727,114,2346,733,819,384,310,155,-1,-1,202,1400,273,94,163,167,706,190,-1,379,4768,2346,1342
25/02/2019,9,1071,817,-1,1238,307,2238,-1,368,2992,510,-1,263,-1,791,736,978,1385,1057,172,224,357,2246,1058,3277,598,578,131,1009,988,302,111,undefined,432,241,1693,565,115,1619,770,588,645,446,170,-1,-1,229,1170,277,124,227,128,542,224,-1,444,3224,1619,1168
25/02/2019,10,1563,1571,-1,1669,394,1254,-1,190,1017,292,-1,188,-1,387,839,1067,891,606,361,294,485,2277,759,2177,535,624,143,976,1082,418,201,undefined,239,211,1495,518,175,1190,466,559,715,376,169,-1,-1,118,1207,265,124,315,183,513,259,-1,449,1374,1190,1575
25/02/2019,11,2194,1850,-1,2192,499,1431,-1,221,846,290,-1,233,-1,401,1015,1375,784,440,779,347,661,2548,650,1939,634,726,154,985,1093,549,191,undefined,221,224,1740,468,287,1192,509,485,835,434,166,-1,-1,84,1395,262,133,325,209,750,262,-1,77,1141,1192,2244
25/02/2019,12,3461,2846,-1,3163,819,2232,-1,576,1690,524,-1,348,-1,652,1546,2060,1854,700,1313,533,1377,3581,1177,2704,942,1062,191,1148,1373,1056,326,undefined,346,358,2686,1021,360,1712,1232,897,1066,792,333,-1,-1,236,2196,395,215,431,289,891,397,-1,783,2530,1712,1802
25/02/2019,13,3780,2853,-1,3283,773,2104,-1,441,1437,489,-1,317,-1,598,1938,2144,1816,777,1359,568,1435,3448,1087,2700,866,1010,169,1283,1636,979,419,undefined,415,381,2570,970,338,1743,1184,888,1062,636,245,-1,-1,259,2181,310,243,521,318,946,385,-1,887,1987,1743,1653
25/02/2019,14,3012,2062,-1,2917,631,1740,-1,248,846,308,-1,154,-1,468,1508,1585,935,549,1092,424,994,3052,668,2302,759,650,151,1374,1404,666,304,undefined,272,270,1574,685,254,1254,525,550,912,684,239,-1,-1,145,1692,247,114,414,245,735,389,-1,702,1090,1254,1383
25/02/2019,15,3171,1856,-1,2982,714,1940,-1,209,1416,371,-1,158,-1,568,1678,1392,706,589,1108,354,850,2913,594,2542,832,570,172,1358,1437,618,314,undefined,309,228,1617,558,184,1367,436,544,775,616,302,-1,-1,134,1570,264,83,429,213,629,373,-1,585,1438,1367,1318
25/02/2019,16,2902,1886,-1,2838,767,2871,-1,432,3054,622,-1,203,-1,929,1793,1264,841,1138,1073,310,900,3825,783,4011,1030,733,220,1996,1617,705,316,undefined,405,217,2104,503,147,1927,472,501,590,526,329,-1,-1,171,1847,295,102,413,220,627,398,-1,648,3148,1927,1335
25/02/2019,17,3213,1895,-1,3178,1093,4973,-1,748,4165,905,-1,393,-1,1910,2073,1303,1346,1877,1109,393,1082,5053,1350,5163,1446,853,459,2755,2200,798,401,undefined,574,367,3596,841,199,2659,671,532,518,468,346,-1,-1,230,1899,514,196,528,206,778,399,-1,803,4465,2659,1444
25/02/2019,18,2493,1422,-1,2363,873,2739,-1,441,1814,309,-1,477,-1,990,1848,855,775,866,1154,469,1113,3596,555,2805,1126,784,421,1388,1657,819,403,undefined,231,242,2447,436,180,1389,402,292,289,217,207,-1,-1,127,1593,503,86,625,210,622,207,-1,537,1663,1389,1201
25/02/2019,19,1659,711,-1,1830,656,1809,-1,224,579,71,-1,467,-1,512,1437,502,317,301,1148,660,949,2550,360,1457,479,639,244,892,775,774,438,undefined,127,133,1933,251,175,773,179,222,172,94,80,-1,-1,84,1280,294,120,508,182,547,136,-1,427,607,773,1308
25/02/2019,20,956,456,-1,1296,671,1431,-1,179,318,96,-1,597,-1,493,1219,455,281,168,1036,596,950,2015,188,937,505,588,143,622,586,735,600,undefined,82,113,1943,216,228,615,132,133,179,71,65,-1,-1,78,922,198,137,457,124,439,161,-1,368,343,615,1105
25/02/2019,21,583,285,-1,1038,607,1178,-1,116,138,62,-1,391,-1,452,883,309,165,84,768,498,714,1888,149,801,475,511,121,1228,523,513,459,undefined,92,100,1532,190,197,447,84,132,123,28,82,-1,-1,49,730,169,110,310,108,373,114,-1,285,201,447,906
25/02/2019,22,407,200,-1,665,371,874,-1,92,138,43,-1,293,-1,332,593,186,116,73,462,276,484,1326,98,511,320,291,69,409,236,429,243,undefined,46,67,829,88,130,314,88,67,94,26,63,-1,-1,22,463,99,97,229,121,227,61,-1,174,186,314,569
25/02/2019,23,196,78,-1,312,220,587,-1,26,51,34,-1,127,-1,288,176,51,74,48,202,132,319,943,62,322,165,198,39,418,145,256,114,undefined,48,39,441,57,54,198,61,31,87,23,67,-1,-1,21,289,55,75,89,69,138,47,-1,80,96,198,276
26/02/2019,0,135,43,-1,141,123,245,-1,18,34,38,-1,44,-1,93,85,39,39,12,101,90,185,318,52,139,84,147,20,45,44,182,57,undefined,17,11,158,27,23,150,16,17,25,12,14,-1,-1,13,135,25,95,12,44,69,45,-1,34,57,150,196
26/02/2019,1,89,35,-1,41,33,63,-1,9,17,33,-1,14,-1,23,77,23,15,10,55,33,142,156,15,47,52,94,5,27,28,123,25,undefined,9,15,92,11,17,80,10,22,20,-1,-1,-1,-1,1,86,10,54,18,34,41,19,-1,23,69,80,89
26/02/2019,2,43,19,-1,48,20,40,-1,7,4,3,-1,9,-1,20,13,16,14,11,41,39,62,123,11,25,33,69,11,25,23,73,24,undefined,4,1,42,5,14,44,7,2,6,6,-1,-1,-1,2,30,9,46,11,31,48,1,-1,4,18,44,48
26/02/2019,3,20,13,-1,28,3,51,-1,1,2,2,-1,7,-1,15,28,17,9,1,24,54,47,88,10,24,26,49,1,28,14,40,5,undefined,3,3,27,8,3,15,8,4,9,1,-1,-1,-1,3,45,7,36,4,6,14,3,-1,20,9,15,45
26/02/2019,4,21,11,-1,29,9,69,-1,2,4,4,-1,7,-1,51,18,10,6,3,11,12,57,79,5,23,6,30,3,76,26,25,17,undefined,3,9,53,5,14,27,18,6,20,-1,1,-1,-1,2,29,12,6,15,20,9,8,-1,13,11,27,31
26/02/2019,5,32,23,-1,104,30,266,-1,68,129,22,-1,32,-1,123,30,48,76,45,16,39,44,215,58,312,85,82,17,153,76,26,19,undefined,16,42,220,24,12,113,31,15,16,13,8,-1,-1,5,86,14,28,4,17,18,8,-1,13,110,113,98
26/02/2019,6,125,78,-1,278,72,1040,-1,176,505,102,-1,105,-1,312,103,227,208,160,50,23,115,973,268,1071,350,138,41,365,323,78,31,undefined,95,66,1059,96,22,377,96,104,40,32,22,-1,-1,16,277,77,46,22,46,64,28,-1,61,448,377,425
26/02/2019,7,440,283,-1,626,169,1921,-1,495,2091,367,-1,248,-1,753,356,474,809,698,102,98,236,1820,850,2537,743,302,101,835,867,141,88,undefined,329,214,1660,289,72,1234,420,341,136,129,57,-1,-1,81,584,186,93,116,65,203,92,-1,169,2040,1234,433
26/02/2019,8,1042,661,369,1064,366,4476,-1,717,4496,636,-1,438,-1,1537,818,925,2323,1955,172,178,383,3186,1681,4791,1368,659,196,1570,1646,397,135,undefined,655,252,3086,780,103,2450,778,905,460,381,170,-1,-1,233,1242,347,144,142,164,811,263,-1,423,4992,2450,1890
26/02/2019,9,984,826,730,1188,284,2252,-1,349,3028,445,-1,286,-1,840,765,954,1445,999,183,145,375,2130,935,3079,592,816,168,928,1027,329,129,undefined,353,135,1978,681,112,1720,798,543,615,347,172,-1,-1,291,1050,354,236,190,174,656,223,-1,451,3333,1720,1175
26/02/2019,10,1297,1079,1024,1622,324,1198,-1,196,945,213,-1,193,-1,430,864,1209,887,621,378,217,497,1684,567,1771,359,1001,234,758,861,353,180,undefined,187,83,1305,541,131,1160,558,558,895,190,141,-1,-1,134,1091,469,252,270,244,398,318,-1,416,1211,1160,1466
26/02/2019,11,1673,1456,1358,2078,501,1370,-1,300,720,163,-1,279,-1,412,1079,1282,823,503,549,514,752,1966,597,1601,608,1237,201,1009,1189,613,229,undefined,338,88,1545,535,190,1066,586,536,1284,632,209,-1,-1,154,1424,577,353,314,241,614,302,-1,572,1049,1066,2066
26/02/2019,12,3036,2762,2083,3099,613,2138,-1,669,1546,371,-1,463,-1,659,1601,2239,1749,686,1117,758,1276,2992,1178,2569,860,1807,305,1356,1520,977,337,undefined,353,176,2768,1139,308,1675,1331,942,1163,717,207,-1,-1,240,2142,828,518,436,439,1006,352,-1,801,2429,1675,2062
26/02/2019,13,3311,3066,2135,3469,648,2227,-1,563,1115,445,-1,462,-1,607,1848,2252,1831,708,1172,788,1344,3285,1177,2703,1013,1777,265,1464,1637,968,378,undefined,415,226,2964,1056,341,1746,1243,817,1360,840,218,-1,-1,287,2386,713,591,406,380,1011,430,-1,896,2047,1746,1870
26/02/2019,14,3043,2290,2209,2976,664,1947,-1,285,1107,284,-1,276,-1,538,1798,1740,891,581,1021,529,941,2837,639,2269,1173,1207,269,1363,1418,755,305,undefined,259,179,1921,720,215,1283,538,481,1024,668,242,-1,-1,184,1776,591,337,407,283,845,451,-1,663,1202,1283,1657
26/02/2019,15,2851,2207,2139,3064,757,2281,-1,232,1546,350,-1,243,-1,771,1962,1466,827,600,884,468,856,3255,649,2736,1057,764,219,1371,1538,672,298,undefined,316,204,1788,583,225,1391,464,472,965,686,304,-1,-1,229,1949,514,168,389,245,797,482,-1,638,1397,1391,1621
26/02/2019,16,3004,2110,2239,3063,863,3180,-1,448,2948,635,-1,354,-1,1124,2037,1384,867,1091,933,462,972,4169,874,4064,1206,737,224,1788,1831,783,260,undefined,445,283,2310,651,157,2039,636,536,675,541,196,-1,-1,196,2048,346,161,383,199,810,434,-1,683,2848,2039,1668
26/02/2019,17,3492,2336,2458,3313,1153,5226,-1,762,4107,912,-1,515,-1,1945,2226,1459,1513,1913,1123,560,1332,5394,1407,5052,1746,821,261,2554,2628,904,355,undefined,549,383,3777,847,175,2708,805,597,687,523,220,-1,-1,236,2607,376,119,530,227,839,552,-1,835,4227,2708,1859
26/02/2019,18,2804,1749,2356,2622,1109,3255,-1,525,1849,416,-1,445,-1,1230,1977,960,863,885,1257,812,1409,3776,703,3097,1356,723,264,1640,1949,886,353,undefined,291,212,3048,497,212,1519,394,362,389,271,155,-1,-1,140,2020,351,160,604,185,655,327,-1,636,1746,1519,1334
26/02/2019,19,1632,720,2173,1815,921,2029,-1,277,564,141,-1,467,-1,649,1543,511,388,333,1169,709,1012,2831,400,1465,578,628,186,833,1186,880,481,undefined,217,189,2381,311,263,735,180,227,336,246,154,-1,-1,117,1357,250,160,593,229,543,251,-1,455,752,735,1269
26/02/2019,20,916,420,1851,1328,704,1532,-1,201,263,94,-1,490,-1,516,1215,375,266,149,921,573,949,2115,247,1011,436,533,163,711,810,721,433,undefined,148,99,1739,287,237,578,125,172,195,92,86,-1,-1,71,922,213,178,530,208,439,182,-1,342,359,578,1203
26/02/2019,21,515,293,1413,999,620,1330,-1,103,111,81,-1,357,-1,491,874,291,201,93,700,474,794,1875,198,759,545,460,135,969,722,557,391,undefined,78,79,1681,227,213,456,103,106,151,93,115,-1,-1,59,766,189,121,315,120,407,131,-1,255,209,456,1102
26/02/2019,22,279,175,813,518,373,957,-1,64,98,34,-1,214,-1,397,424,123,98,82,457,361,506,1371,170,537,256,303,93,442,459,403,278,undefined,61,117,1025,119,106,330,69,84,212,87,108,-1,-1,21,456,113,128,185,77,202,104,-1,171,121,330,557
26/02/2019,23,172,97,503,408,303,665,-1,52,57,20,-1,93,-1,269,215,125,89,71,248,198,390,1052,101,398,123,274,57,256,456,295,100,undefined,68,188,663,61,47,291,68,47,37,23,32,-1,-1,13,315,83,81,63,83,132,40,-1,77,125,291,340
27/02/2019,0,65,62,268,145,98,312,-1,17,27,3,-1,20,-1,107,60,38,18,19,161,101,234,477,55,154,42,132,23,54,76,193,23,undefined,16,11,174,45,6,92,13,15,54,21,23,-1,-1,13,181,35,73,29,23,57,32,-1,43,26,92,178
27/02/2019,1,46,29,126,66,41,87,-1,7,11,12,-1,14,-1,29,57,16,9,8,108,68,126,144,27,26,27,83,13,32,32,150,15,undefined,6,6,92,11,13,63,2,5,9,5,5,-1,-1,1,88,20,39,6,30,35,14,-1,28,10,63,121
27/02/2019,2,25,19,69,29,17,72,-1,4,9,1,-1,4,-1,37,28,9,15,3,48,51,65,152,12,13,25,58,4,14,19,86,14,undefined,8,3,42,12,4,34,7,2,27,2,-1,-1,-1,2,32,3,27,2,19,42,2,-1,14,5,34,99
27/02/2019,3,20,12,40,30,21,71,-1,3,3,4,-1,-1,-1,12,14,17,5,2,39,27,56,100,25,16,11,43,2,39,16,56,4,undefined,1,4,22,9,11,19,5,3,25,1,-1,-1,-1,-1,49,6,34,1,14,7,-1,-1,4,5,19,67
27/02/2019,4,12,8,41,39,7,58,-1,4,5,6,-1,5,-1,50,10,6,10,2,41,37,65,101,15,19,47,21,5,75,30,42,17,undefined,7,7,17,4,11,11,2,17,22,2,1,-1,-1,1,34,9,23,25,9,10,7,-1,4,15,11,45
27/02/2019,5,30,29,97,113,49,276,-1,58,103,21,-1,20,-1,122,33,30,74,47,25,45,36,232,74,228,100,59,13,153,95,60,4,undefined,18,32,255,23,5,100,28,26,16,10,8,-1,-1,8,89,18,36,12,14,20,7,-1,26,105,100,68
27/02/2019,6,132,96,186,252,86,1017,-1,174,638,93,-1,94,-1,321,79,208,246,190,39,21,117,951,337,1203,331,122,37,389,331,74,48,undefined,99,69,1063,100,7,397,93,110,48,35,22,-1,-1,15,233,68,52,31,31,49,43,-1,48,553,397,350
27/02/2019,7,415,255,317,506,167,2063,-1,458,2411,383,-1,277,-1,729,343,429,854,832,78,138,202,1721,847,2628,752,222,103,899,949,169,88,undefined,290,165,1796,269,55,1243,399,311,124,87,64,-1,-1,74,567,157,59,76,68,181,103,-1,134,2246,1243,457
27/02/2019,8,948,665,714,1097,322,3918,-1,669,4407,669,-1,395,-1,1503,654,946,2175,1750,156,246,420,3055,1612,4744,981,564,185,1720,1545,381,152,undefined,645,288,2892,785,107,2460,932,831,392,375,160,-1,-1,165,1161,287,144,167,155,754,235,-1,451,4817,2460,1077
27/02/2019,9,1112,764,640,1179,334,2205,-1,315,2597,488,-1,258,-1,795,776,940,1449,1123,190,198,363,2119,961,3229,540,514,121,1088,973,361,168,undefined,432,235,1729,626,127,1696,851,596,600,773,207,-1,-1,197,998,261,122,229,156,570,321,-1,441,2808,1696,2237
27/02/2019,10,1544,1142,801,1657,417,1253,-1,200,903,267,-1,214,-1,466,849,1153,928,557,323,239,525,1915,698,2148,862,632,176,897,934,433,188,undefined,216,200,1228,622,149,1157,677,565,510,368,194,-1,-1,120,1074,322,188,261,199,477,223,-1,441,1336,1157,1336
27/02/2019,11,2057,1624,1553,2141,552,1425,-1,256,840,277,-1,206,-1,518,1046,1408,882,520,518,457,840,2214,623,1856,594,767,201,1273,1337,587,255,undefined,288,224,1482,560,207,1183,563,660,696,455,244,-1,-1,172,1375,375,229,312,248,601,324,-1,451,1034,1183,1882
27/02/2019,12,3302,2866,2431,3115,787,2238,-1,660,1827,491,-1,416,-1,645,1682,2288,1925,761,1171,749,1455,3382,1264,2734,812,1239,278,1685,1674,1028,324,undefined,441,366,2689,1164,317,1827,1363,1143,1000,614,249,-1,-1,294,2088,462,306,402,371,889,383,-1,768,2484,1827,1936
27/02/2019,13,3741,2987,2616,3459,742,2313,-1,544,1458,483,-1,373,-1,648,1932,2209,1841,824,1159,672,1397,3494,1128,2738,912,1197,249,1440,1704,1019,377,undefined,485,478,2789,1129,318,1823,1289,1048,1105,826,228,-1,2,308,2222,451,229,503,292,1116,502,-1,970,1968,1823,1654
27/02/2019,14,3163,2157,2293,2939,745,2003,-1,285,983,343,-1,205,-1,598,1646,1751,1023,642,965,440,1010,3166,658,2287,857,821,189,1367,1526,707,321,undefined,297,272,1815,850,228,1296,661,587,938,638,247,-1,-1,183,1874,314,145,428,257,798,464,-1,678,1122,1296,1537
27/02/2019,15,3561,2129,2433,2948,892,2309,-1,257,1531,365,-1,191,-1,669,1887,1432,746,640,1083,410,948,3118,628,2600,876,913,263,2037,1814,684,272,undefined,293,236,1690,659,172,1467,512,577,911,676,362,-1,-1,150,1757,467,187,385,220,608,521,-1,571,1430,1467,1568
27/02/2019,16,3199,1920,2498,3028,935,3241,-1,415,3033,623,-1,247,-1,997,2074,1424,833,1082,1106,391,1032,4005,815,4265,1082,989,273,1873,1759,694,261,undefined,447,333,2079,672,146,1996,570,622,667,499,277,-1,-1,156,1928,497,185,393,271,757,472,-1,643,2657,1996,1557
27/02/2019,17,3677,2281,2830,3451,1493,5269,-1,710,4021,770,-1,481,-1,1896,2324,1546,1385,1841,1164,549,1261,4798,1313,4967,1571,1177,343,2468,2469,863,382,undefined,544,491,3514,898,161,2564,713,561,676,463,362,-1,-1,181,2381,1310,352,507,331,904,445,-1,814,4453,2564,1647
27/02/2019,18,2823,1791,2731,2719,1354,3291,-1,538,1843,202,-1,530,-1,1153,2107,1008,739,876,1379,646,1250,3482,792,2935,1524,1225,378,1952,2111,996,384,undefined,341,338,3112,548,195,1551,397,484,347,202,202,-1,-1,156,1819,1594,458,477,350,650,329,-1,630,1663,1551,1322
27/02/2019,19,1775,808,2514,2013,1053,2094,-1,249,637,213,-1,469,-1,722,1678,542,394,305,1105,649,1017,2783,375,1555,1230,1470,439,1850,1475,878,482,undefined,204,226,2610,284,261,878,195,289,209,92,188,-1,-1,77,1350,1790,638,455,327,558,248,-1,504,658,878,1169
27/02/2019,20,1173,474,2388,2081,983,1790,-1,193,300,119,-1,628,-1,555,1347,388,249,191,1020,545,861,2466,267,1153,569,1276,473,640,874,786,474,undefined,220,206,1971,266,257,590,144,217,226,40,93,-1,-1,72,1070,1668,622,387,421,467,264,-1,424,342,590,1434
27/02/2019,21,787,384,1906,1523,810,1424,-1,159,163,89,-1,427,-1,535,1012,296,187,86,837,462,740,2100,224,818,514,1080,350,650,787,660,514,undefined,85,84,1662,245,225,483,92,169,208,40,97,-1,-1,53,806,1185,532,336,279,388,212,-1,274,180,483,1172
27/02/2019,22,547,210,1212,1111,600,1177,-1,112,151,49,-1,283,-1,586,682,227,155,107,647,449,652,1803,221,719,1144,641,205,1154,949,547,329,undefined,101,117,1358,127,122,418,109,330,128,42,58,-1,-1,39,563,577,212,243,151,217,131,-1,150,188,418,543
27/02/2019,23,240,130,676,511,413,729,-1,56,71,49,-1,153,-1,343,287,113,70,68,280,216,458,1259,94,407,208,292,66,171,380,398,154,undefined,80,124,673,84,44,215,49,87,98,38,42,-1,-1,34,326,106,128,87,76,136,86,-1,117,81,215,404
28/02/2019,0,107,74,379,199,170,292,-1,23,21,4,-1,45,-1,110,115,60,38,17,183,101,254,427,47,144,102,148,33,97,109,166,53,undefined,42,27,197,68,16,99,16,36,77,22,23,-1,-1,11,165,46,122,21,34,67,60,-1,66,43,99,238
28/02/2019,1,73,37,167,84,67,123,-1,4,21,4,-1,31,-1,33,62,28,29,5,83,36,118,186,30,45,46,148,23,33,58,159,42,undefined,6,5,101,21,31,62,9,7,57,33,40,-1,-1,4,83,25,111,18,24,38,31,-1,37,15,62,178
28/02/2019,2,45,15,99,51,16,76,-1,9,2,4,-1,13,-1,11,42,15,18,18,72,29,86,147,27,26,20,99,11,22,21,100,8,undefined,3,14,34,3,6,59,2,3,22,13,9,-1,-1,2,44,37,57,11,27,20,29,-1,7,4,59,71
28/02/2019,3,34,8,63,35,13,25,-1,3,5,4,-1,4,-1,10,30,23,4,4,55,38,91,93,10,32,11,59,7,53,9,67,10,undefined,1,4,27,10,4,27,-1,10,11,3,4,-1,-1,-1,43,12,30,10,16,27,10,-1,14,10,27,57
28/02/2019,4,21,4,63,31,12,51,-1,3,7,1,-1,4,-1,40,15,6,7,4,15,24,30,61,5,27,31,44,14,71,42,30,22,undefined,7,10,33,5,15,18,9,5,11,1,-1,-1,-1,-1,43,11,17,16,13,7,12,-1,8,10,18,55
28/02/2019,5,53,28,87,93,37,234,-1,72,118,22,-1,31,-1,122,36,42,92,34,106,27,59,154,46,312,92,90,15,112,97,31,9,undefined,22,36,164,32,5,94,31,21,25,15,10,-1,-1,6,81,15,18,6,19,8,11,-1,18,112,94,85
28/02/2019,6,115,90,197,251,65,1013,-1,176,654,106,-1,121,-1,280,99,166,263,212,52,22,138,837,296,1184,335,156,40,358,321,78,38,undefined,98,99,957,84,11,350,96,126,66,38,21,-1,-1,28,232,70,54,44,31,57,30,-1,61,542,350,457
28/02/2019,7,405,231,390,539,209,1895,-1,405,2368,366,-1,251,-1,722,325,495,883,833,81,88,201,1663,808,2593,811,335,102,829,988,156,107,undefined,257,160,1504,253,53,1248,304,300,135,93,72,-1,-1,62,583,194,82,94,71,180,89,-1,150,2105,1248,558
28/02/2019,8,934,619,758,1086,393,4124,-1,620,4600,665,-1,397,-1,1433,779,964,2164,1872,194,193,364,3042,1666,4684,1219,828,205,1643,1651,370,127,undefined,612,299,2593,803,92,2351,784,794,396,431,140,-1,-1,170,1201,298,163,167,131,759,213,-1,394,4774,2351,1416
28/02/2019,9,1029,795,691,1174,409,2336,-1,304,3070,531,-1,224,-1,725,678,907,1432,1048,152,191,395,2336,1041,3424,812,798,198,1022,989,340,198,undefined,414,214,1788,625,153,1674,709,660,552,538,222,-1,-1,208,1044,352,228,236,148,637,217,-1,425,3327,1674,1422
28/02/2019,10,1422,1130,1034,1523,334,1310,-1,173,1127,338,-1,235,-1,340,736,1048,872,591,393,267,502,1996,584,1870,508,852,283,902,908,349,218,undefined,213,194,1150,555,164,1286,519,584,599,428,190,-1,-1,105,1050,483,202,288,189,451,226,-1,431,1346,1286,2436
28/02/2019,11,1983,1437,1319,1863,538,1352,-1,255,821,277,-1,149,-1,399,1040,1357,816,555,699,251,657,2346,566,1869,649,1096,253,970,977,544,249,undefined,222,217,1358,513,205,1160,557,586,857,499,225,-1,-1,116,1387,477,320,319,200,485,256,-1,436,1212,1160,2493
28/02/2019,12,3244,2635,2274,2925,681,2034,-1,482,1670,471,-1,240,-1,478,1656,2108,1885,700,1225,455,1347,3202,1053,2679,919,1723,284,1409,1318,901,265,undefined,350,332,2286,1097,317,1740,1277,851,883,637,196,-1,-1,317,2087,592,413,403,344,819,329,-1,719,2423,1740,2099
28/02/2019,13,3412,2568,2261,3081,695,2087,-1,369,1484,443,-1,273,-1,466,2042,2064,1695,695,1238,434,1240,3433,944,2742,741,1441,200,1367,1261,919,291,undefined,316,415,2242,1062,322,1706,1365,775,1008,795,188,-1,-1,309,2185,504,439,470,338,856,438,-1,853,1970,1706,1615
28/02/2019,14,3015,1919,2245,2740,684,2024,-1,213,1074,328,-1,121,-1,427,1589,1669,959,550,1108,360,976,3022,640,2470,573,887,211,1165,1067,647,252,undefined,271,256,1610,732,189,1291,700,548,850,713,181,-1,-1,146,1473,445,203,411,268,737,411,-1,661,1229,1291,1646
28/02/2019,15,2965,1804,2246,2934,786,2074,-1,214,1414,317,-1,118,-1,513,1642,1431,716,594,1103,340,814,2959,468,2614,767,689,160,1260,1045,583,284,undefined,246,236,1560,640,174,1450,468,483,895,749,225,-1,-1,248,1488,306,102,305,219,608,456,-1,553,1464,1450,1545
28/02/2019,16,2943,1794,2309,2811,852,3039,-1,384,2971,618,-1,140,-1,903,2049,1475,824,1163,1014,285,834,3803,827,3847,1022,676,187,1632,1312,632,258,undefined,358,272,1819,621,131,2003,583,393,660,557,260,-1,-1,170,1700,262,138,312,200,640,434,-1,583,2957,2003,1900
28/02/2019,17,3378,2142,2633,3219,1333,4940,-1,591,3976,818,-1,367,-1,1792,2215,1424,1287,1805,1088,486,1069,4661,1269,4929,1630,714,260,2698,2265,877,361,undefined,429,429,3204,799,173,2830,651,596,547,374,208,-1,-1,180,2168,310,116,483,248,858,485,-1,789,4267,2830,1717
28/02/2019,18,2883,1774,2656,2876,1423,3242,-1,369,1809,347,-1,435,-1,1096,1932,1081,833,861,1312,712,1185,3337,720,2907,954,710,372,2399,2021,992,425,undefined,279,354,3284,559,226,1529,516,436,375,254,89,-1,-1,170,1757,346,147,647,205,729,260,-1,673,1910,1529,1588
28/02/2019,19,2092,1267,2349,2080,988,1930,-1,232,641,80,-1,464,-1,649,1584,606,462,308,1285,700,951,2329,361,1461,518,637,232,2243,1444,1014,436,undefined,220,279,2323,296,201,887,232,300,327,124,63,-1,-1,100,1332,273,155,511,210,567,163,-1,502,611,887,1177
28/02/2019,20,1673,828,2112,1526,1013,1750,-1,142,321,122,-1,617,-1,578,1373,432,290,230,1165,626,838,2168,260,1123,414,507,196,546,872,840,615,undefined,138,168,1947,271,265,594,132,186,188,69,34,-1,-1,68,1212,222,126,576,171,563,112,-1,447,443,594,1521
28/02/2019,21,1044,451,2012,1340,821,1551,-1,119,158,77,-1,449,-1,548,1059,419,213,139,974,531,746,1971,208,924,435,452,151,1180,1012,716,653,undefined,110,142,1693,305,237,542,105,189,167,24,29,-1,-1,70,988,203,129,467,172,516,114,-1,315,182,542,1018
28/02/2019,22,467,252,1467,1076,724,1350,-1,90,134,57,-1,322,-1,440,647,327,215,172,674,422,646,1770,148,772,297,342,81,1536,1127,584,441,undefined,109,261,1282,201,141,414,119,356,149,23,28,-1,-1,50,654,105,115,331,100,327,86,-1,220,174,414,551
28/02/2019,23,267,166,856,767,644,894,-1,48,88,31,-1,107,-1,398,410,165,96,59,433,532,555,1347,83,428,248,279,73,355,661,448,298,undefined,119,271,1108,117,60,282,109,65,55,4,18,-1,-1,27,411,83,101,88,84,200,68,-1,112,79,282,427


==> Figures/Australia/big/February_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St
01/02/2020,0,230,148,824,644,880,802,194,29,35,28,25,78,-1,1,278,210,-1,57,298,219,462,709,66,304,412,182,41,154,257,491,190,undefined,-1,79,683,307,75,undefined,55,75,24,10,5,396,10,369,54,52,61,58,262,29,undefined,115,34,206,3,-1,86,388,89,-1,16
01/02/2020,1,136,102,523,414,398,472,20,8,22,6,8,34,-1,3,228,76,-1,15,229,123,318,452,44,183,433,138,35,64,32,423,49,undefined,-1,25,248,275,15,undefined,18,30,10,2,1,272,4,224,38,55,28,21,211,7,undefined,75,26,110,13,-1,47,291,43,-1,12
01/02/2020,2,91,81,266,241,205,176,14,5,12,-1,3,14,-1,4,112,44,-1,6,87,85,209,329,35,76,241,98,25,81,45,308,33,undefined,-1,15,88,241,15,undefined,18,10,4,2,1,199,2,172,29,41,8,15,144,19,undefined,40,15,92,8,-1,44,163,28,-1,3
01/02/2020,3,50,55,211,164,124,143,10,2,13,4,7,12,-1,1,69,37,-1,7,82,72,166,224,17,49,96,90,17,43,23,266,19,undefined,-1,5,45,176,16,undefined,4,11,6,2,1,114,3,120,16,34,12,20,137,19,undefined,38,14,45,4,-1,53,159,17,-1,5
01/02/2020,4,57,42,114,91,88,110,19,8,18,4,3,13,-1,1,39,22,-1,5,26,28,126,155,12,47,76,50,5,30,14,150,10,undefined,-1,4,41,10,17,undefined,5,8,1,-1,1,67,1,75,12,28,8,17,23,4,undefined,22,6,34,-1,-1,25,94,26,-1,1
01/02/2020,5,40,75,83,89,81,137,13,19,11,2,1,7,-1,2,21,28,-1,12,19,36,130,135,21,86,91,76,14,56,11,77,16,undefined,-1,10,76,14,6,undefined,8,21,6,-1,1,48,2,73,36,13,17,16,24,5,undefined,23,17,33,1,-1,41,93,20,-1,2
01/02/2020,6,64,34,82,102,115,225,41,33,75,7,4,28,-1,1,36,40,-1,30,29,37,62,225,40,233,125,103,30,53,34,94,19,undefined,-1,33,174,20,-1,undefined,25,35,8,4,3,77,5,95,61,34,16,51,21,14,undefined,21,27,76,7,-1,41,110,41,-1,19
01/02/2020,7,94,69,160,143,201,373,75,58,82,35,22,91,-1,3,78,79,-1,38,58,49,102,352,57,378,216,203,50,106,60,124,44,undefined,-1,52,387,34,-1,undefined,30,46,8,7,9,153,12,141,111,46,41,57,26,35,undefined,85,54,169,29,-1,55,178,18,-1,39
01/02/2020,8,297,167,276,290,344,479,86,77,99,90,29,117,-1,9,145,211,-1,80,125,70,94,738,103,668,346,358,166,199,104,175,101,undefined,-1,67,532,90,-1,undefined,89,102,29,19,15,195,25,306,238,70,90,80,161,33,undefined,157,197,290,66,-1,133,278,36,-1,49
01/02/2020,9,526,465,419,709,743,859,254,118,132,70,49,162,-1,9,282,559,-1,111,151,121,173,1141,151,864,765,640,210,322,164,287,73,undefined,-1,94,734,159,-1,undefined,107,135,33,66,72,358,27,686,380,157,264,155,200,33,undefined,226,236,402,80,-1,213,548,75,-1,65
01/02/2020,10,1123,937,674,1236,980,1054,394,153,193,77,50,211,-1,12,505,823,-1,115,267,231,257,1462,245,1214,1210,990,282,612,313,395,280,undefined,-1,113,966,206,-1,undefined,165,229,43,33,24,615,40,963,539,257,358,232,256,63,undefined,339,241,680,127,-1,313,839,171,-1,80
01/02/2020,11,1787,1545,810,1756,1396,1150,379,164,145,86,31,173,-1,1,613,1142,-1,108,434,311,355,1740,220,980,1226,1091,337,1002,210,458,212,undefined,-1,123,939,157,-1,undefined,136,258,49,39,30,683,44,952,584,322,456,277,338,94,undefined,486,198,678,54,-1,336,998,231,-1,82
01/02/2020,12,2182,1761,1303,2033,1827,1314,448,173,120,59,28,204,-1,11,904,1311,-1,137,684,431,556,1830,216,1099,1498,1111,397,1365,308,695,221,undefined,-1,143,1375,193,-1,undefined,132,371,93,122,73,901,45,1241,720,224,617,224,455,85,undefined,463,216,760,55,-1,417,1070,242,-1,67
01/02/2020,13,2246,1856,1398,2125,2102,1317,475,111,139,76,22,153,-1,12,1083,1321,-1,202,762,469,648,1984,289,1021,1508,1216,380,2067,347,725,246,undefined,-1,127,1305,211,-1,undefined,129,559,83,76,35,1061,44,1456,615,299,593,237,582,84,undefined,529,304,601,116,-1,417,1094,226,-1,73
01/02/2020,14,2054,1851,1168,2023,1430,1453,373,150,204,54,7,48,-1,16,913,1208,-1,145,689,329,550,2118,230,1208,1482,909,361,1085,133,675,180,undefined,-1,109,925,159,-1,undefined,89,307,116,91,46,785,51,1130,554,204,582,201,456,79,undefined,520,162,544,39,-1,297,1194,222,-1,49
01/02/2020,15,2033,1624,1232,1803,1467,1366,322,143,92,60,3,26,-1,7,1110,1176,-1,151,749,255,527,2218,213,1117,1158,773,267,1211,308,692,192,undefined,-1,105,900,147,140,undefined,96,270,105,65,26,1042,38,1201,524,144,599,149,414,75,undefined,489,106,490,24,-1,336,1136,184,-1,71
01/02/2020,16,1818,1526,1136,1744,1927,1353,507,118,110,112,11,64,-1,6,1085,1051,-1,132,699,357,568,2026,241,1077,1207,576,171,1920,177,661,242,undefined,-1,108,1072,163,139,undefined,103,385,95,49,22,791,38,1126,425,95,476,143,450,73,undefined,392,257,526,54,-1,310,1145,169,-1,41
01/02/2020,17,1771,1266,1259,1839,1461,1267,967,120,88,108,9,79,-1,11,1086,794,-1,117,784,469,623,2032,254,1221,1242,380,141,1029,203,796,239,undefined,-1,151,1307,185,210,undefined,121,309,55,47,27,915,38,1103,252,54,474,121,583,96,undefined,443,180,552,42,-1,333,1117,192,-1,54
01/02/2020,18,1421,898,1474,1535,1487,1210,1019,141,134,96,21,118,-1,8,865,540,-1,125,917,663,717,1899,188,897,1066,411,119,945,222,810,453,undefined,-1,163,1595,203,272,undefined,128,343,53,29,20,857,38,1117,184,92,531,132,453,86,undefined,428,170,618,75,-1,312,1149,189,-1,66
01/02/2020,19,1098,567,1804,1438,1728,1162,350,78,75,85,15,71,-1,11,985,459,-1,80,911,710,749,1679,158,697,519,458,118,1760,295,789,499,undefined,-1,92,1521,199,325,undefined,135,319,55,37,19,872,41,1005,177,79,635,148,461,88,undefined,347,121,473,58,-1,295,1271,228,-1,42
01/02/2020,20,573,421,1577,1331,936,900,85,67,58,67,13,122,-1,8,749,353,-1,77,788,598,698,1344,177,642,490,333,128,442,121,740,501,undefined,-1,75,1049,196,332,undefined,99,178,45,22,14,670,26,726,173,70,504,134,387,97,undefined,301,89,385,18,-1,284,1114,169,-1,48
01/02/2020,21,429,299,1269,1597,929,858,37,64,59,67,38,150,-1,7,606,250,-1,66,726,458,535,1326,156,543,577,313,94,267,128,727,564,undefined,-1,57,912,303,300,undefined,74,143,29,15,11,645,34,558,130,62,470,80,442,58,undefined,228,84,365,11,-1,238,771,156,-1,29
01/02/2020,22,347,257,1306,1034,1806,1092,203,44,46,82,23,123,-1,6,532,296,-1,110,690,678,743,1281,191,602,537,266,95,1226,303,889,442,undefined,-1,219,1394,423,200,undefined,74,431,21,11,7,533,32,470,135,57,306,64,414,54,undefined,209,63,316,4,-1,152,749,134,-1,16
01/02/2020,23,358,223,1050,1287,1078,792,59,37,43,44,12,85,-1,4,406,320,-1,63,462,806,635,971,135,569,486,241,53,461,204,883,301,undefined,-1,115,859,427,113,undefined,120,132,24,16,9,467,10,500,65,77,122,74,496,39,undefined,186,95,322,11,-1,119,552,87,-1,25
02/02/2020,0,165,136,759,543,638,608,83,17,23,32,11,81,-1,5,357,164,-1,50,287,450,525,640,84,317,365,157,54,187,101,607,165,undefined,-1,79,505,324,50,undefined,105,59,10,3,4,318,15,332,54,65,50,33,390,17,undefined,138,49,192,2,-1,90,389,80,-1,7
02/02/2020,1,140,122,395,481,218,365,30,4,14,4,2,8,-1,5,146,83,-1,12,209,187,414,418,59,154,215,87,21,84,9,584,73,undefined,-1,25,220,294,44,undefined,24,53,14,3,4,251,2,196,24,51,27,33,318,22,undefined,62,24,119,-1,-1,45,252,54,-1,7
02/02/2020,2,112,79,255,339,161,248,23,2,21,6,-1,3,-1,2,88,72,-1,7,82,88,353,474,40,126,153,112,20,63,10,347,20,undefined,-1,7,146,262,12,undefined,6,20,24,2,2,174,1,164,28,37,10,16,181,7,undefined,53,27,147,-1,-1,37,286,46,-1,5
02/02/2020,3,117,79,218,159,86,212,14,4,7,2,6,8,-1,1,95,46,-1,11,89,79,328,331,31,114,138,77,20,57,17,292,22,undefined,-1,6,66,235,15,undefined,8,20,9,2,1,157,-1,153,23,45,6,51,196,10,undefined,25,14,77,1,-1,38,195,24,-1,4
02/02/2020,4,62,51,133,87,82,107,6,2,16,6,1,4,-1,1,29,37,-1,6,52,62,221,268,21,71,72,54,10,24,14,198,12,undefined,-1,18,32,78,15,undefined,4,16,3,1,1,70,-1,96,12,20,9,22,86,3,undefined,22,12,83,3,-1,12,125,17,-1,3
02/02/2020,5,44,34,96,119,87,120,21,4,16,2,-1,3,-1,4,52,32,-1,12,36,45,176,281,28,93,96,71,14,57,11,293,8,undefined,-1,11,49,16,2,undefined,4,28,5,1,1,81,-1,86,38,27,5,25,53,10,undefined,12,9,49,-1,-1,24,106,12,-1,1
02/02/2020,6,28,32,80,153,107,183,34,13,37,11,4,24,-1,2,38,32,-1,9,21,65,101,248,34,178,109,99,17,139,26,144,8,undefined,-1,25,115,17,7,undefined,12,17,1,2,2,79,4,95,35,28,6,22,26,9,undefined,22,21,73,2,-1,22,95,15,-1,12
02/02/2020,7,56,39,110,133,190,248,66,70,64,14,18,47,-1,1,48,77,-1,19,29,47,90,356,40,349,225,160,49,177,79,119,15,undefined,-1,41,236,18,14,undefined,21,23,18,13,10,84,12,166,82,50,30,44,30,10,undefined,69,49,157,9,-1,37,159,17,-1,30
02/02/2020,8,172,137,200,245,290,460,103,88,69,49,31,119,-1,8,148,198,-1,37,91,89,126,582,96,546,502,333,76,295,117,201,48,undefined,-1,40,518,60,27,undefined,43,92,34,22,21,203,16,260,167,81,62,52,87,28,undefined,116,92,200,26,-1,134,281,24,-1,27
02/02/2020,9,540,324,341,551,797,819,171,205,92,43,77,258,-1,7,266,338,-1,95,172,279,368,1105,184,746,983,678,172,682,214,365,88,undefined,-1,71,784,111,81,undefined,106,148,54,55,55,424,28,537,364,180,159,130,121,49,undefined,181,123,367,70,-1,251,503,59,-1,56
02/02/2020,10,1183,772,750,1168,1306,1238,321,239,133,65,104,406,-1,17,615,786,-1,107,351,681,704,1537,275,1145,1502,1197,266,1243,346,504,113,undefined,-1,136,1243,174,108,undefined,113,197,134,91,55,721,51,959,577,317,414,242,294,80,undefined,328,234,666,130,-1,281,736,110,-1,92
02/02/2020,11,2030,1431,1029,1805,2103,1581,566,329,126,98,158,545,-1,12,896,1002,-1,157,897,1180,1032,1999,365,995,1763,1384,440,1765,578,771,203,undefined,-1,122,1754,169,127,undefined,144,241,286,104,75,990,53,1358,843,428,461,278,351,106,undefined,414,223,592,147,-1,404,942,179,-1,118
02/02/2020,12,2316,1795,1632,2348,2751,1827,882,289,123,73,124,452,-1,18,1231,1314,-1,177,1083,1058,1196,2336,300,1130,2325,1541,489,2318,752,1073,198,undefined,-1,199,1845,195,224,undefined,124,293,228,106,58,1534,67,1736,865,562,516,302,522,136,undefined,490,231,665,199,-1,548,1097,201,-1,135
02/02/2020,13,2494,1926,1864,2499,2795,2002,1406,289,109,31,139,563,-1,17,1482,1350,-1,160,1264,816,1510,2482,222,1055,2638,1585,422,1922,884,1203,279,undefined,-1,165,1835,160,266,undefined,91,389,355,116,52,1464,80,1686,925,534,685,271,610,169,undefined,473,228,615,219,-1,629,1275,233,-1,116
02/02/2020,14,2612,1995,1807,2573,2891,2113,1718,335,128,61,119,509,-1,14,1530,1379,-1,127,1017,608,1405,2685,242,1157,2712,1480,402,1910,803,1072,383,undefined,-1,231,1869,169,291,undefined,98,210,185,97,66,1644,41,1825,762,445,700,366,522,127,undefined,490,257,593,206,-1,546,1312,230,-1,107
02/02/2020,15,2494,1949,1981,2646,2935,2081,1683,284,121,48,172,540,-1,14,1681,1311,-1,128,794,602,1347,2543,278,1257,2648,1264,335,2252,938,1085,444,undefined,-1,185,1979,180,292,undefined,95,233,314,101,63,1694,61,1659,733,302,676,299,505,114,undefined,371,221,600,201,-1,452,1374,195,-1,100
02/02/2020,16,2299,1759,1865,2385,2668,2034,1765,253,99,63,112,423,-1,14,1648,1172,-1,153,854,715,1297,2636,236,1268,2152,804,213,1866,839,946,446,undefined,-1,188,1962,176,251,undefined,100,318,231,80,68,1576,72,1543,604,209,719,267,485,86,undefined,453,186,580,184,-1,446,1213,226,-1,81
02/02/2020,17,2206,1349,1738,2033,2627,1768,1809,242,125,56,91,419,-1,24,1524,825,-1,95,781,384,1087,2643,212,1102,1873,558,159,1955,737,853,492,undefined,-1,186,1783,141,217,undefined,74,239,222,63,116,1405,69,1301,258,111,555,184,488,84,undefined,423,214,694,179,-1,483,1156,157,-1,98
02/02/2020,18,1530,853,1665,1598,1981,1458,2293,179,140,58,93,408,-1,9,1200,490,-1,142,745,436,1035,2120,205,859,1582,532,143,652,573,777,524,undefined,-1,152,1583,128,256,undefined,87,298,221,41,35,1204,49,1188,244,138,546,141,376,104,undefined,419,166,482,167,-1,441,1106,197,-1,73
02/02/2020,19,949,571,1556,1380,1674,1137,1361,139,98,60,82,371,-1,17,1026,304,-1,80,682,443,913,1992,167,642,1038,462,142,435,491,723,525,undefined,-1,116,1344,138,237,undefined,52,218,170,47,17,1024,46,1060,232,97,482,188,342,64,undefined,341,137,403,128,-1,342,1166,165,-1,60
02/02/2020,20,543,322,1347,1177,1616,1127,390,125,106,39,111,352,-1,18,752,332,-1,49,576,411,737,1649,131,646,961,353,124,843,378,660,401,undefined,-1,113,1226,110,179,undefined,49,103,111,26,19,959,29,675,139,130,436,154,255,76,undefined,295,121,363,73,-1,301,920,161,-1,55
02/02/2020,21,371,224,1096,880,1214,1063,506,76,75,29,69,316,-1,2,608,199,-1,46,507,336,612,1561,142,568,745,303,128,384,223,500,374,undefined,-1,81,866,103,189,undefined,36,87,41,16,11,635,22,556,133,105,269,98,234,57,undefined,186,107,301,-1,-1,227,873,144,-1,50
02/02/2020,22,283,123,719,496,719,751,338,63,42,24,32,116,-1,4,400,143,-1,35,291,220,437,1184,116,447,624,253,78,236,122,436,232,undefined,-1,46,435,56,104,undefined,29,282,27,8,7,346,18,407,103,82,93,68,130,33,undefined,154,87,260,1,-1,151,709,76,-1,32
02/02/2020,23,120,88,409,659,496,537,665,28,29,12,11,65,-1,3,129,66,-1,37,152,112,305,711,64,222,432,152,37,155,101,256,88,undefined,-1,40,286,34,47,undefined,26,39,78,7,4,200,13,201,67,54,54,49,98,22,undefined,54,48,137,-1,-1,70,362,60,-1,13
03/02/2020,0,96,61,366,451,732,351,2152,19,19,5,12,48,-1,5,77,220,-1,23,120,69,297,685,53,161,209,153,40,194,209,212,50,undefined,-1,199,763,57,23,undefined,50,23,20,4,4,151,10,224,42,58,16,20,74,8,undefined,41,43,105,-1,-1,35,226,41,-1,11
03/02/2020,1,37,31,158,114,179,77,495,8,12,2,2,22,-1,-1,44,30,-1,10,75,24,145,254,18,34,94,56,29,69,44,155,17,undefined,-1,30,105,23,10,undefined,20,15,40,-1,-1,50,2,101,18,39,3,20,50,2,undefined,29,20,59,-1,-1,28,171,36,-1,7
03/02/2020,2,33,28,94,57,78,48,68,1,-1,3,2,5,-1,2,30,9,-1,10,43,19,74,129,14,14,57,35,6,52,24,103,14,undefined,-1,3,29,11,8,undefined,5,5,28,-1,1,35,1,70,4,36,6,12,45,9,undefined,8,5,23,-1,-1,10,94,12,-1,-1
03/02/2020,3,32,10,45,40,66,21,47,1,3,-1,1,-1,-1,-1,14,12,-1,-1,9,25,72,99,12,35,65,29,5,45,2,80,4,undefined,-1,2,13,3,3,undefined,9,8,21,4,1,26,-1,30,6,14,9,18,15,8,undefined,6,8,22,-1,-1,13,49,18,-1,4
03/02/2020,4,12,13,29,29,85,59,136,3,13,8,2,6,-1,-1,18,7,-1,8,11,19,34,57,6,29,25,37,4,80,4,60,7,undefined,-1,4,15,3,10,undefined,6,10,32,1,1,24,1,20,4,20,5,5,8,2,undefined,5,12,25,-1,-1,10,48,4,-1,3
03/02/2020,5,31,27,73,90,136,233,104,40,89,27,6,21,-1,2,33,48,-1,38,15,17,47,165,67,325,100,29,17,120,24,57,17,undefined,-1,29,94,19,13,undefined,16,24,19,4,2,32,8,93,17,25,8,15,22,12,undefined,15,100,99,-1,-1,28,98,25,-1,15
03/02/2020,6,134,89,171,203,418,873,175,108,583,87,16,69,-1,4,68,121,-1,166,40,39,52,649,256,1008,372,84,28,345,69,114,41,undefined,-1,53,487,81,7,undefined,83,106,111,23,15,157,19,201,29,32,19,37,39,57,undefined,81,524,426,18,-1,97,277,43,-1,76
03/02/2020,7,354,276,316,486,1062,1808,431,362,2187,394,65,236,-1,18,295,382,-1,772,88,105,174,1465,666,2401,1025,203,87,1071,185,305,44,undefined,-1,147,934,197,32,undefined,309,341,117,82,45,457,58,542,109,44,74,104,169,61,undefined,214,2155,1222,97,-1,259,577,62,-1,242
03/02/2020,8,797,616,570,1000,1913,4159,608,531,3875,733,93,310,-1,30,582,934,-1,1744,190,231,365,2628,1390,4298,1656,399,165,1633,252,497,82,undefined,-1,295,2046,628,107,undefined,725,888,438,245,63,878,201,1021,246,53,128,124,517,172,undefined,461,4511,2248,164,-1,589,1047,112,-1,495
03/02/2020,9,669,645,577,996,1213,2313,238,289,2445,543,36,145,-1,10,553,942,-1,998,145,168,311,1884,791,2832,1150,417,114,900,123,430,96,undefined,-1,225,1008,549,152,undefined,659,605,343,211,57,674,176,960,204,73,210,129,398,159,undefined,495,2880,1478,179,-1,570,978,123,-1,419
03/02/2020,10,1007,908,776,1377,955,1186,273,167,804,311,33,157,-1,9,657,1153,-1,484,288,286,362,1732,541,1826,941,453,116,701,180,388,106,undefined,-1,209,751,579,167,undefined,514,522,439,173,81,749,143,981,224,84,242,170,405,123,undefined,441,1059,904,241,-1,575,786,154,-1,308
03/02/2020,11,1430,1300,1106,1851,1381,1372,2434,214,533,216,29,128,-1,15,822,1353,-1,382,442,276,518,2005,491,1427,940,522,137,984,281,487,141,undefined,-1,148,930,543,195,undefined,464,490,447,183,54,855,135,1268,237,97,294,185,382,126,undefined,610,833,953,255,-1,534,839,158,-1,409
03/02/2020,12,2548,2407,1586,2716,1799,2019,174,632,1273,451,99,380,-1,14,1356,2201,-1,575,728,605,1039,3173,1061,2221,1504,945,173,1246,388,844,214,undefined,-1,328,2137,966,253,undefined,1228,830,579,246,104,1812,254,1899,330,210,454,237,819,210,undefined,836,2168,1447,316,-1,763,1184,220,-1,389
03/02/2020,13,2957,2707,1725,2876,1855,2007,168,542,1141,391,87,272,-1,22,1373,2249,-1,646,793,619,1065,3156,984,2132,1627,853,154,1378,516,828,280,undefined,-1,300,1906,894,329,undefined,1192,794,666,302,133,1970,282,1996,333,199,472,254,871,207,undefined,839,1728,1427,197,-1,757,1260,237,-1,457
03/02/2020,14,2328,2081,1594,2513,1799,1886,171,250,814,283,30,168,-1,10,1413,1802,-1,556,685,442,797,2959,527,1992,1628,574,130,1268,450,701,206,undefined,-1,170,1374,661,202,undefined,617,552,464,284,150,1577,141,1888,253,164,372,159,765,233,undefined,629,949,1069,186,-1,686,1182,213,-1,349
03/02/2020,15,2063,1856,1682,2548,1997,2152,223,255,1203,327,41,210,-1,18,1502,1470,-1,557,719,329,727,2898,579,2527,1744,537,170,1234,512,743,223,undefined,-1,178,1226,461,207,undefined,475,437,380,302,122,1427,126,1699,287,123,452,189,602,214,undefined,595,1258,1193,314,-1,868,1253,213,-1,398
03/02/2020,16,2342,1773,1609,2544,2370,3120,341,433,2951,767,66,245,-1,27,1593,1398,-1,1075,594,335,856,3924,797,3882,1869,555,149,2045,551,701,186,undefined,-1,217,1644,515,195,undefined,589,473,446,553,400,1432,160,1879,234,113,412,212,648,242,undefined,608,2830,1875,330,-1,729,1535,211,-1,470
03/02/2020,17,2748,1881,1929,2809,3235,5028,737,684,3824,955,98,393,-1,41,1672,1467,-1,1826,729,460,1000,5202,1220,5099,2440,730,257,2665,726,845,338,undefined,-1,333,2341,674,249,undefined,586,658,445,354,187,1855,187,2158,365,119,501,219,798,312,undefined,811,3870,2538,382,-1,872,1863,228,-1,536
03/02/2020,18,2096,1320,1702,2019,2018,2652,416,401,1578,362,71,367,-1,29,1502,883,-1,817,749,504,928,3718,620,2562,1543,572,184,1533,534,807,334,undefined,-1,176,1543,385,238,undefined,280,406,230,223,121,1408,122,1529,271,145,496,159,567,121,undefined,558,1479,1355,248,-1,620,1515,231,-1,391
03/02/2020,19,1065,557,1642,1364,1306,1514,134,154,464,155,60,266,-1,15,956,476,-1,245,711,414,758,2573,299,1271,669,387,160,567,308,553,325,undefined,-1,78,1003,217,239,undefined,143,192,157,122,36,897,83,1126,182,93,481,140,482,107,undefined,370,476,628,210,-1,403,1102,173,-1,234
03/02/2020,20,699,361,1342,988,901,1162,69,111,197,71,141,343,-1,7,802,337,-1,128,661,409,649,1897,185,814,553,432,127,348,150,549,296,undefined,-1,64,794,216,199,undefined,83,141,115,81,37,816,46,726,136,87,425,146,281,100,undefined,334,295,424,90,-1,351,1095,152,-1,157
03/02/2020,21,441,222,1001,708,812,915,50,68,102,42,68,199,-1,10,532,247,-1,56,446,243,500,1493,134,720,296,305,103,389,82,449,292,undefined,-1,39,524,142,176,undefined,54,99,81,51,33,544,29,585,104,82,336,75,214,43,undefined,210,164,354,-1,-1,240,855,115,-1,106
03/02/2020,22,220,111,616,461,579,664,27,46,65,24,34,125,-1,6,369,105,-1,77,319,178,328,1022,100,421,263,235,55,312,45,319,146,undefined,-1,35,298,73,86,undefined,50,53,45,34,22,333,13,358,73,116,187,54,174,38,undefined,133,80,265,-1,-1,141,579,82,-1,62
03/02/2020,23,101,53,326,192,188,426,45,47,37,9,17,26,-1,4,120,69,-1,27,143,67,228,538,60,265,163,125,41,86,14,126,65,undefined,-1,12,164,33,50,undefined,27,43,35,18,8,189,25,202,37,44,54,45,54,15,undefined,59,43,144,-1,-1,54,300,53,-1,21
04/02/2020,0,50,24,186,108,93,141,6,10,3,4,6,15,-1,1,59,24,-1,4,52,30,148,161,23,115,72,89,16,43,10,154,24,undefined,-1,10,79,14,22,undefined,6,17,10,3,2,65,10,107,21,55,12,31,35,10,undefined,27,20,62,-1,-1,33,147,33,-1,17
04/02/2020,1,37,21,106,64,51,37,-1,5,10,4,9,11,-1,-1,22,14,-1,6,32,40,65,104,34,33,78,51,10,38,1,107,4,undefined,-1,2,29,3,5,undefined,15,8,5,2,1,33,-1,45,6,21,2,27,22,3,undefined,19,6,56,-1,-1,27,74,37,-1,-1
04/02/2020,2,13,17,62,30,35,38,11,2,4,6,-1,2,-1,-1,25,12,-1,4,39,26,44,90,8,29,28,58,2,26,-1,26,7,undefined,-1,1,23,8,1,undefined,-1,8,4,1,1,17,9,31,14,46,6,10,10,2,undefined,27,16,39,-1,-1,20,68,30,-1,2
04/02/2020,3,17,4,25,23,42,23,3,5,5,3,-1,-1,-1,-1,16,21,-1,1,9,15,26,77,6,18,25,42,3,46,1,36,6,undefined,-1,2,16,6,4,undefined,2,8,1,-1,1,22,1,33,10,24,4,10,13,1,undefined,11,1,16,-1,-1,6,53,8,-1,2
04/02/2020,4,10,11,35,22,59,35,6,5,9,2,1,1,-1,-1,8,9,-1,1,11,12,32,70,10,24,38,41,1,77,7,16,7,undefined,-1,2,14,4,9,undefined,12,18,4,-1,-1,20,4,33,9,22,6,4,8,4,undefined,11,5,26,-1,-1,21,26,5,-1,2
04/02/2020,5,32,24,101,89,142,261,35,56,104,20,4,32,-1,1,39,42,-1,35,14,12,32,159,75,329,137,57,16,190,29,72,15,undefined,-1,32,120,18,9,undefined,18,31,13,5,5,46,8,69,24,12,13,25,13,7,undefined,16,130,126,-1,-1,25,97,17,-1,18
04/02/2020,6,152,92,138,240,489,969,175,159,694,88,19,87,-1,5,83,128,-1,187,44,32,85,705,280,1065,439,151,31,458,69,106,47,undefined,-1,62,533,80,12,undefined,85,105,32,29,18,169,11,199,76,49,12,49,50,68,undefined,93,621,449,29,-1,101,343,46,-1,86
04/02/2020,7,396,311,344,538,1216,2043,479,417,2291,434,68,250,-1,18,321,446,-1,766,97,116,173,1701,773,2485,1080,270,105,1236,257,34,64,undefined,-1,170,1016,219,51,undefined,309,358,81,80,53,474,67,568,156,74,101,73,202,47,undefined,203,2233,1207,80,-1,275,597,56,-1,262
04/02/2020,8,964,603,562,1022,2044,4119,681,607,3458,689,118,435,-1,35,628,1001,-1,1726,187,201,411,2932,1314,4598,1736,595,235,2135,346,8,174,undefined,-1,331,1738,654,121,undefined,709,945,276,261,135,910,174,1065,336,101,136,130,534,174,undefined,522,4687,2643,187,-1,673,1061,134,-1,538
04/02/2020,9,933,715,657,1078,1334,2316,304,335,2327,670,57,273,-1,13,549,972,-1,1059,196,154,403,2302,922,2962,1058,645,187,1289,193,5,129,undefined,-1,227,1119,598,118,undefined,661,670,307,422,192,753,187,1006,314,148,186,181,461,183,undefined,486,3061,1655,237,-1,665,974,155,-1,621
04/02/2020,10,1193,944,864,1323,1083,1130,243,153,803,315,45,161,-1,17,721,1115,-1,522,318,211,428,1810,657,1624,773,806,157,758,320,12,147,undefined,-1,206,914,716,133,undefined,527,633,298,203,102,842,140,956,339,216,233,245,337,122,undefined,441,1088,951,211,-1,684,808,156,-1,354
04/02/2020,11,1826,1408,1073,1802,1276,1240,139,301,712,234,55,175,-1,11,826,1365,-1,460,493,287,590,2076,653,1503,930,1055,285,837,289,17,147,undefined,-1,170,977,592,165,undefined,483,579,485,227,113,991,172,1285,478,288,298,222,407,134,undefined,508,884,1000,207,-1,619,918,150,-1,490
04/02/2020,12,3009,2518,1838,2626,1856,2222,247,860,1262,495,130,450,-1,14,1395,2399,-1,592,834,571,1203,3276,1274,2270,1655,1573,336,1385,471,21,229,undefined,-1,411,2295,1022,294,undefined,1348,968,435,316,174,1839,285,1952,675,481,348,321,925,245,undefined,757,2278,1451,262,-1,899,1442,237,-1,552
04/02/2020,13,3156,2872,1882,2927,1997,2351,259,679,1279,431,98,394,-1,16,1596,2359,-1,653,878,636,1157,3382,1141,2377,1761,1468,321,1294,521,23,281,undefined,-1,421,2227,960,270,undefined,1241,902,639,371,173,2015,272,2126,674,418,399,326,1008,294,undefined,829,1887,1587,178,-1,862,1442,274,-1,583
04/02/2020,14,2345,2073,1701,2505,1904,1926,228,323,831,314,42,267,-1,25,1324,1700,-1,549,719,358,753,2973,653,1890,1480,979,268,1197,442,38,208,undefined,-1,270,1485,790,236,undefined,661,565,331,417,327,1479,159,1713,511,273,386,236,812,216,undefined,653,1027,1089,175,-1,779,1207,207,-1,350
04/02/2020,15,2518,1899,1614,2407,1993,2275,305,297,1384,346,49,229,-1,12,1484,1551,-1,633,730,391,765,3003,594,2660,1628,769,182,1545,484,33,199,undefined,-1,203,1340,530,201,undefined,450,571,346,299,135,1453,126,1789,483,242,343,210,639,267,undefined,566,1449,1272,284,-1,763,1430,190,-1,420
04/02/2020,16,2591,1833,1751,2690,2397,3221,306,495,2979,806,65,281,-1,24,1543,1429,-1,1174,729,412,791,3858,846,3976,1672,643,177,1710,542,27,213,undefined,-1,232,1488,555,155,undefined,580,507,308,360,152,1609,157,1798,330,140,388,176,672,215,undefined,653,2948,1964,344,-1,730,1573,210,-1,547
04/02/2020,17,2966,1947,2047,2850,3442,5256,606,812,4156,943,132,449,-1,31,1861,1619,-1,1898,842,537,960,5036,1327,5196,2416,705,246,2528,796,50,274,undefined,-1,400,2366,755,216,undefined,568,788,372,391,172,1947,190,2172,366,129,411,210,848,260,undefined,773,3974,2570,357,-1,826,2037,286,-1,666
04/02/2020,18,2257,1273,1988,2200,2163,2963,457,500,1681,391,117,393,-1,11,1466,883,-1,838,896,691,875,3790,681,2713,1815,560,196,1340,671,52,287,undefined,-1,248,1866,509,203,undefined,275,433,274,221,129,1337,100,1642,262,140,503,190,591,177,undefined,505,1526,1302,215,-1,625,1619,257,-1,332
04/02/2020,19,1284,629,1782,1509,1383,1589,149,235,547,158,71,327,-1,9,1077,490,-1,285,855,998,810,2559,322,1455,831,451,191,700,340,88,258,undefined,-1,93,1272,242,192,undefined,122,215,194,147,54,936,63,1051,221,91,438,163,447,107,undefined,394,507,684,163,-1,509,1218,187,-1,156
04/02/2020,20,787,378,1406,1083,1163,1367,87,185,259,85,85,265,-1,15,784,392,-1,149,736,601,705,2079,210,1071,579,443,132,481,200,69,544,undefined,-1,71,958,245,274,undefined,91,198,131,72,50,746,75,796,183,83,443,96,344,123,undefined,396,242,456,57,-1,404,998,168,-1,87
04/02/2020,21,449,239,1159,801,1023,1122,48,103,117,47,71,222,-1,6,651,325,-1,81,548,383,594,1555,146,727,567,363,112,522,133,58,297,undefined,-1,63,730,179,149,undefined,50,128,98,56,21,597,34,503,142,110,336,118,301,90,undefined,235,148,375,-1,-1,315,827,119,-1,66
04/02/2020,22,248,158,747,500,571,721,16,40,88,40,41,135,-1,5,352,137,-1,79,345,358,422,1192,105,492,345,234,64,210,55,237,178,undefined,-1,47,336,111,72,undefined,47,114,35,17,18,457,18,369,73,72,155,63,168,46,undefined,145,86,277,-1,-1,103,546,106,-1,39
04/02/2020,23,120,57,307,221,324,502,15,41,37,9,24,46,-1,4,139,82,-1,40,162,125,292,705,49,271,136,144,31,124,39,183,65,undefined,-1,13,176,40,41,undefined,22,45,29,6,8,199,14,212,53,68,44,65,84,25,undefined,83,41,177,-1,-1,77,386,51,-1,20
05/02/2020,0,51,36,181,98,120,158,3,12,20,5,5,14,-1,4,55,52,-1,16,76,62,119,193,38,107,85,76,12,53,10,134,33,undefined,-1,6,86,25,13,undefined,14,12,20,7,2,71,11,101,18,55,16,14,50,12,undefined,30,19,88,-1,-1,27,194,32,-1,26
05/02/2020,1,30,9,93,57,36,45,8,9,3,3,9,10,-1,-1,46,16,-1,9,109,31,91,103,38,46,89,60,10,27,-1,70,13,undefined,-1,6,25,9,14,undefined,3,14,4,2,2,27,-1,77,13,38,2,10,20,5,undefined,30,4,42,-1,-1,25,103,33,-1,9
05/02/2020,2,10,9,55,27,32,53,1,2,3,2,-1,4,-1,-1,23,34,-1,4,31,30,30,100,10,15,30,50,5,20,3,107,8,undefined,-1,2,11,8,-1,undefined,-1,7,5,-1,2,27,2,43,5,45,3,14,6,2,undefined,10,7,42,-1,-1,12,98,12,-1,4
05/02/2020,3,21,13,34,18,54,38,9,2,3,4,-1,3,-1,-1,11,12,-1,3,9,22,51,108,11,18,42,27,5,50,2,28,6,undefined,-1,3,18,5,3,undefined,5,5,2,-1,-1,12,-1,40,4,27,1,6,22,1,undefined,8,1,11,-1,-1,12,46,10,-1,1
05/02/2020,4,7,11,28,28,67,49,4,2,10,5,3,6,-1,-1,13,13,-1,5,12,17,36,92,12,22,43,28,4,65,-1,6,8,undefined,-1,10,21,8,10,undefined,4,4,3,1,2,27,2,26,2,21,15,3,10,3,undefined,5,11,27,-1,-1,22,28,19,-1,1
05/02/2020,5,26,18,95,78,130,250,56,61,106,20,6,14,-1,4,25,33,-1,47,8,26,44,188,69,319,154,31,10,138,23,8,10,undefined,-1,23,-1,13,7,undefined,13,30,12,4,2,46,12,68,7,28,4,8,18,9,undefined,12,98,120,-1,-1,35,100,24,-1,15
05/02/2020,6,152,85,153,216,459,989,153,156,602,100,19,77,-1,8,67,112,-1,166,41,34,107,880,263,1022,528,110,39,489,72,16,25,undefined,-1,58,-1,85,8,undefined,59,109,50,23,13,138,25,197,51,43,29,44,55,61,undefined,88,546,381,16,-1,104,343,51,-1,82
05/02/2020,7,403,275,287,552,1176,2038,423,445,2185,429,94,267,-1,16,294,467,-1,806,91,118,227,1597,814,2483,1314,259,108,1208,289,15,51,undefined,-1,168,999,216,39,undefined,278,358,88,81,45,482,51,606,152,43,66,91,190,67,undefined,190,2187,1234,75,-1,251,609,48,-1,303
05/02/2020,8,1027,608,620,1045,2122,4142,682,623,3802,772,103,415,-1,30,677,966,-1,1623,135,174,391,2998,1650,4609,2028,487,200,2115,302,18,145,undefined,-1,330,2019,682,131,undefined,703,923,316,301,134,846,232,1031,284,75,172,134,575,207,undefined,519,4841,2471,222,-1,637,1106,113,-1,587
05/02/2020,9,912,608,560,1027,1248,2252,323,320,2250,595,59,221,-1,14,587,968,-1,932,168,176,348,2017,911,2935,1189,512,140,1147,161,13,117,undefined,-1,189,978,545,140,undefined,733,634,282,287,132,691,185,832,244,108,202,144,393,108,undefined,432,2895,1511,229,-1,559,813,148,-1,521
05/02/2020,10,1148,886,759,1591,1237,1251,170,160,723,271,61,173,-1,3,680,1097,-1,559,335,191,378,1849,509,1798,829,495,176,1071,209,19,121,undefined,-1,166,765,457,141,undefined,459,513,276,178,89,800,143,894,255,90,273,145,339,156,undefined,379,1043,1030,195,-1,516,723,143,-1,376
05/02/2020,11,1682,1390,1025,2120,1921,1268,168,215,699,303,48,205,-1,12,852,1523,-1,519,449,324,573,2192,711,1718,1033,608,140,1630,288,29,163,undefined,-1,164,1059,532,173,undefined,542,569,382,201,97,1018,130,1258,354,129,303,162,421,206,undefined,524,900,1075,232,-1,657,942,148,-1,376
05/02/2020,12,2783,2616,1720,2904,2098,2105,258,712,1345,455,124,406,-1,9,1479,2421,-1,637,932,576,1206,3053,1224,2392,1543,1080,262,2245,469,118,234,undefined,-1,384,2243,1066,271,undefined,1229,995,480,335,215,1842,260,1953,390,242,451,248,872,260,undefined,878,2254,1670,359,-1,934,1350,224,-1,433
05/02/2020,13,3073,2829,1801,3111,1876,2210,277,618,1186,441,107,359,-1,13,1535,2500,-1,686,878,644,1205,3416,1114,2382,1956,1053,250,1469,514,71,252,undefined,-1,366,2119,1036,266,undefined,1265,1090,522,334,177,2064,265,2175,446,209,408,263,940,233,undefined,920,1801,1685,297,-1,875,1387,275,-1,532
05/02/2020,14,2412,2087,1663,2724,1843,2430,186,266,854,328,72,252,-1,14,1412,1778,-1,607,740,357,739,3181,752,2387,1400,690,222,1274,435,67,223,undefined,-1,249,1408,773,197,undefined,582,598,323,285,191,1584,157,1859,368,176,458,185,750,177,undefined,599,970,1289,135,-1,724,1109,228,-1,353
05/02/2020,15,2510,1907,1557,2627,2856,2728,229,263,1340,394,60,257,-1,18,1393,1588,-1,575,696,345,761,3185,656,2679,1659,572,233,2635,497,102,197,undefined,-1,273,1470,560,203,undefined,478,555,394,228,111,1537,150,1733,413,148,357,197,601,217,undefined,530,1237,1297,292,-1,781,1340,186,-1,499
05/02/2020,16,2566,1954,1804,2730,2702,3160,275,417,2824,764,44,265,-1,23,1656,1524,-1,1195,753,403,878,3953,941,4015,1926,681,223,2079,655,294,169,undefined,-1,238,1690,579,157,undefined,540,642,509,368,238,1602,187,1959,460,175,321,228,590,217,undefined,629,2829,2112,330,-1,715,1487,203,-1,559
05/02/2020,17,3236,1977,2249,3169,3619,5222,589,634,3943,873,107,405,-1,35,1856,1568,-1,1878,816,534,1045,5356,1386,5197,2651,969,276,2781,877,279,276,undefined,-1,362,2681,778,194,undefined,613,785,405,355,210,2097,205,2160,1068,314,514,307,841,309,undefined,733,3644,2503,410,-1,900,1973,245,-1,762
05/02/2020,18,2475,1317,2064,2461,2479,2929,444,405,1648,383,111,362,-1,28,1465,1056,-1,844,921,801,1074,3649,688,2774,1982,1045,294,1757,914,100,334,undefined,-1,193,2092,484,225,undefined,295,574,226,221,124,1532,136,1562,1404,445,631,378,607,153,undefined,520,1466,1432,227,-1,641,1557,230,-1,272
05/02/2020,19,1306,555,1769,1460,1478,1740,187,196,617,121,110,352,-1,20,1080,471,-1,320,836,834,893,2393,341,1410,791,991,287,1432,505,158,352,undefined,-1,121,1355,282,182,undefined,169,304,309,180,177,1094,74,1201,1218,336,546,294,466,254,undefined,380,480,681,139,-1,487,1212,198,-1,232
05/02/2020,20,809,420,1394,1256,1210,1455,116,146,270,90,175,382,-1,8,899,383,-1,145,651,858,663,1964,242,1011,679,1119,286,585,308,228,350,undefined,-1,80,1104,253,168,undefined,124,180,137,72,38,900,49,859,1031,358,368,200,399,62,undefined,334,268,546,46,-1,397,1020,156,-1,126
05/02/2020,21,546,254,1168,911,1123,1179,44,139,141,63,41,253,-1,6,561,313,-1,90,551,369,578,1647,188,744,550,1093,190,711,381,143,415,undefined,-1,49,804,179,224,undefined,77,136,92,45,33,600,42,606,706,290,338,190,282,69,undefined,241,197,447,1,-1,262,883,133,-1,67
05/02/2020,22,357,171,864,602,1658,832,26,56,106,42,38,164,-1,4,381,220,-1,116,393,401,618,1341,147,543,358,688,162,1226,481,132,177,undefined,-1,54,634,101,98,undefined,67,324,37,26,24,536,22,429,368,146,190,136,146,56,undefined,176,114,323,-1,-1,181,636,98,-1,44
05/02/2020,23,151,162,443,351,397,503,17,32,46,15,20,71,-1,4,170,114,-1,30,228,149,308,787,54,301,175,306,73,183,65,116,90,undefined,-1,34,207,53,61,undefined,23,49,21,12,9,256,8,213,91,68,32,49,113,31,undefined,70,60,256,-1,-1,86,373,69,-1,12
06/02/2020,0,47,56,256,134,146,198,7,8,16,1,7,14,-1,2,81,57,-1,16,98,87,229,255,39,121,95,161,17,65,31,112,35,undefined,-1,3,95,22,17,undefined,16,29,9,8,6,125,7,125,35,53,14,26,46,9,undefined,32,15,110,-1,-1,27,178,27,-1,6
06/02/2020,1,54,38,103,80,46,63,6,9,13,4,2,8,-1,1,41,34,-1,5,56,21,121,189,26,37,47,122,15,25,8,150,24,undefined,-1,5,35,15,13,undefined,4,11,1,1,-1,57,1,41,4,86,7,13,33,11,undefined,20,4,51,-1,-1,18,98,22,-1,3
06/02/2020,2,30,33,81,34,50,48,4,-1,5,5,1,5,-1,-1,31,11,-1,12,46,35,70,119,12,24,43,103,1,34,6,80,5,undefined,-1,10,37,7,5,undefined,3,1,4,3,2,42,-1,63,12,67,5,9,11,5,undefined,9,8,26,-1,-1,19,90,15,-1,1
06/02/2020,3,12,10,56,41,37,27,3,3,3,1,4,6,-1,-1,18,16,-1,3,27,23,53,93,6,9,45,66,5,34,3,32,5,undefined,-1,2,20,4,9,undefined,1,3,1,-1,-1,26,2,45,6,42,11,24,8,1,undefined,10,2,23,-1,-1,7,47,15,-1,8
06/02/2020,4,15,11,38,32,56,49,13,5,7,1,1,7,-1,4,17,12,-1,2,13,13,41,75,10,17,56,42,9,59,3,41,10,undefined,-1,10,15,5,15,undefined,5,4,3,-1,-1,31,1,34,14,30,5,11,3,4,undefined,12,2,23,-1,-1,23,40,8,-1,4
06/02/2020,5,34,22,67,69,182,263,35,41,123,21,8,40,-1,2,37,29,-1,45,18,9,68,178,67,346,126,47,11,151,24,32,13,undefined,-1,37,139,14,6,undefined,21,25,14,4,3,58,14,56,28,22,4,23,22,8,undefined,12,86,112,-1,-1,56,87,18,-1,6
06/02/2020,6,135,88,157,197,439,980,152,146,673,99,20,93,-1,6,92,134,-1,168,41,31,119,825,306,1051,502,139,31,457,82,27,45,undefined,-1,56,631,92,21,undefined,106,115,43,33,16,161,22,209,67,44,16,56,56,57,undefined,85,568,434,18,-1,111,372,33,-1,79
06/02/2020,7,381,264,318,531,1192,1882,370,352,2166,391,75,265,-1,20,300,483,-1,748,96,124,176,1521,803,2537,1212,271,86,1165,258,13,72,undefined,-1,140,1146,219,53,undefined,315,351,75,66,37,504,57,492,144,54,85,59,147,72,undefined,189,2072,1174,60,-1,249,568,60,-1,242
06/02/2020,8,901,671,623,1029,1972,4462,621,542,3932,764,104,425,-1,29,642,968,-1,1707,207,214,410,3002,1552,4507,2251,521,170,2040,348,14,163,undefined,-1,322,2213,690,135,undefined,759,903,282,240,118,968,282,1081,267,66,170,145,482,209,undefined,509,4706,2354,257,-1,619,1118,108,-1,527
06/02/2020,9,971,699,582,1058,1248,2277,211,326,2423,584,49,266,-1,6,608,912,-1,1078,213,177,336,2095,975,2870,1316,647,136,1169,163,20,121,undefined,-1,255,1175,651,111,undefined,621,663,265,307,151,720,217,1014,294,114,227,162,384,202,undefined,433,2956,1569,392,-1,644,934,144,-1,572
06/02/2020,10,1237,974,832,1492,1189,1331,91,208,800,286,52,205,-1,10,676,1108,-1,592,320,255,404,1888,589,1675,893,802,192,822,189,62,139,undefined,-1,197,895,538,140,undefined,552,582,204,178,82,865,153,1032,417,133,209,152,371,108,undefined,444,1117,1088,221,-1,695,812,160,-1,405
06/02/2020,11,1832,1405,1015,1945,1407,1421,133,240,797,304,53,188,-1,7,841,1512,-1,525,515,268,590,2314,727,1608,1042,994,213,1045,258,53,189,undefined,-1,185,1102,616,174,undefined,562,577,288,191,97,1153,123,1350,473,185,309,219,465,154,undefined,591,1075,1065,248,-1,668,909,158,-1,355
06/02/2020,12,3135,2700,1674,2871,1845,2497,175,708,1467,574,107,340,-1,21,1348,2443,-1,690,1017,615,1167,3173,1262,2302,1843,1530,274,1396,409,79,265,undefined,-1,436,2223,1074,273,undefined,1283,910,380,294,143,2092,296,2034,593,315,377,284,825,232,undefined,794,2351,1580,387,-1,1152,1403,213,-1,513
06/02/2020,13,3233,2779,1730,3124,1890,2369,186,583,1455,469,118,382,-1,6,1546,2621,-1,733,1002,615,1116,3493,1441,2493,1838,1455,275,1380,470,67,240,undefined,-1,389,2307,1066,344,undefined,1362,963,509,419,200,2111,268,2209,652,331,440,265,941,306,undefined,798,2001,1652,302,-1,1041,1427,260,-1,507
06/02/2020,14,2474,1960,1518,2620,1733,1989,137,244,1018,314,62,202,-1,9,1412,1936,-1,555,828,373,659,2972,752,2006,1568,1073,290,1314,385,86,215,undefined,-1,248,1313,796,192,undefined,688,552,457,303,241,1528,151,1709,505,184,326,229,724,350,undefined,669,1236,1198,242,-1,891,1182,230,-1,357
06/02/2020,15,2541,1789,1737,2595,2049,2304,152,250,1455,391,44,184,-1,23,1488,1597,-1,625,732,325,717,3011,670,2549,1618,809,228,1398,423,55,248,undefined,-1,247,1369,632,161,undefined,501,573,382,317,142,1535,135,1720,456,163,320,194,694,212,undefined,577,1378,1385,318,-1,835,1298,207,-1,453
06/02/2020,16,2585,1950,1778,2620,2419,3365,310,406,2943,798,55,210,-1,29,1532,1432,-1,1144,731,313,752,3837,858,3903,1977,669,196,1721,438,138,229,undefined,-1,254,1630,543,180,undefined,667,544,486,501,277,1503,162,1919,289,108,373,183,642,311,undefined,599,2807,1994,367,-1,936,1581,213,-1,507
06/02/2020,17,2989,2053,2201,3007,3495,5321,585,636,4000,818,125,442,-1,34,1837,1546,-1,1791,895,545,1004,4399,1321,5203,2897,745,240,2385,700,322,297,undefined,-1,385,2732,711,239,undefined,675,798,375,435,137,2036,207,2190,345,109,521,200,851,268,undefined,746,3683,2625,348,-1,812,1972,306,-1,600
06/02/2020,18,2429,1424,1942,2302,2503,3000,611,403,1605,286,124,392,-1,16,1512,1027,-1,897,950,595,857,3080,652,2735,2221,622,213,1558,626,196,281,undefined,-1,235,2171,469,242,undefined,342,557,153,246,107,1439,99,1641,272,130,649,179,649,143,undefined,594,1312,1416,263,-1,628,1485,226,-1,290
06/02/2020,19,1675,901,1615,1604,1633,1760,466,213,586,111,93,345,-1,23,1072,582,-1,319,846,508,643,2472,322,1370,880,439,123,1253,358,115,315,undefined,-1,122,1313,324,234,undefined,180,310,137,134,74,1094,57,1167,165,85,734,137,473,111,undefined,401,499,740,160,-1,427,1226,170,-1,114
06/02/2020,20,1211,579,1514,1187,1375,1313,126,147,258,76,124,371,-1,6,952,428,-1,197,716,446,612,2061,233,1054,656,778,109,510,253,249,365,undefined,-1,103,1056,240,225,undefined,79,246,254,168,144,858,71,996,157,103,552,128,467,102,undefined,372,300,447,55,-1,353,1077,170,-1,99
06/02/2020,21,659,360,1287,914,1216,1147,130,93,130,59,66,278,-1,6,672,307,-1,95,601,403,524,1705,160,865,636,711,98,555,174,232,386,undefined,-1,59,1006,206,197,undefined,92,139,88,58,47,745,65,767,121,97,395,83,311,76,undefined,270,196,471,3,-1,277,941,143,-1,52
06/02/2020,22,341,198,850,658,1345,845,133,55,100,46,47,172,-1,5,441,227,-1,105,449,361,463,1375,146,663,428,470,73,736,190,109,298,undefined,-1,89,692,146,112,undefined,72,329,39,60,78,706,15,405,95,74,229,73,183,35,undefined,151,111,355,13,-1,191,610,90,-1,37
06/02/2020,23,173,118,435,268,562,535,447,22,63,13,31,67,-1,6,187,99,-1,53,263,176,371,957,105,385,251,372,44,205,83,90,125,undefined,-1,69,402,107,35,undefined,44,60,188,76,151,358,15,270,65,58,92,30,143,39,undefined,70,55,226,19,-1,96,421,75,-1,14
07/02/2020,0,129,78,293,195,187,236,17,12,13,8,12,28,-1,3,91,61,-1,18,130,144,247,382,59,130,134,174,30,57,20,116,46,undefined,-1,19,180,64,25,undefined,15,24,13,10,10,190,6,156,37,49,20,27,104,11,undefined,53,34,136,4,-1,53,179,47,-1,18
07/02/2020,1,75,68,227,135,67,118,11,8,14,6,2,23,-1,-1,41,63,-1,13,108,59,208,271,31,52,117,152,11,46,31,131,12,undefined,-1,2,71,39,12,undefined,5,21,6,5,5,97,4,118,12,64,8,42,55,28,undefined,24,10,97,3,-1,34,201,40,-1,2
07/02/2020,2,68,35,122,74,66,44,2,1,11,1,5,9,-1,-1,59,51,-1,6,49,49,164,187,20,38,53,129,17,32,10,87,21,undefined,-1,2,43,35,12,undefined,9,4,6,-1,2,41,-1,69,21,56,4,12,28,8,undefined,23,9,42,3,-1,19,115,31,-1,2
07/02/2020,3,51,19,105,40,80,42,6,2,7,4,2,8,-1,-1,24,23,-1,4,47,41,110,113,21,12,42,84,8,52,4,40,12,undefined,-1,10,20,16,17,undefined,3,10,3,2,-1,42,-1,73,15,28,7,10,18,1,undefined,18,15,37,3,-1,16,79,24,-1,4
07/02/2020,4,34,15,64,34,64,76,11,3,11,1,-1,1,-1,3,16,35,-1,5,18,15,96,107,19,66,32,51,9,80,8,17,8,undefined,-1,8,40,12,7,undefined,8,10,7,3,3,23,6,52,10,19,3,15,13,4,undefined,12,5,18,19,-1,22,58,26,-1,5
07/02/2020,5,29,24,68,93,145,249,28,44,87,11,7,26,-1,2,34,46,-1,41,18,17,65,161,47,329,121,61,12,131,12,2,14,undefined,-1,18,158,18,1,undefined,26,20,30,2,1,53,8,79,40,19,23,19,21,11,undefined,14,75,108,6,-1,50,103,27,-1,14
07/02/2020,6,109,81,138,193,425,903,131,100,616,80,23,86,-1,4,87,96,-1,145,33,36,87,676,223,969,462,165,33,341,72,9,21,undefined,-1,66,666,76,-1,undefined,76,109,34,16,16,140,17,193,52,54,19,51,40,62,undefined,84,457,378,32,-1,98,312,40,-1,70
07/02/2020,7,355,233,276,563,1078,1726,309,288,1945,356,53,192,-1,22,262,359,-1,708,76,100,175,1351,654,2328,1060,273,96,920,210,11,79,undefined,-1,128,1108,209,-1,undefined,276,329,66,78,35,453,60,485,153,72,77,78,140,66,undefined,161,1744,1107,60,-1,231,524,42,-1,248
07/02/2020,8,854,629,578,1086,1974,4033,561,467,3916,670,104,340,-1,24,549,825,-1,1563,178,215,297,2542,1482,4424,1661,571,156,1653,302,10,162,undefined,-1,294,2126,565,-1,undefined,784,798,259,245,113,892,171,1092,244,88,175,99,424,145,undefined,422,4058,2262,195,-1,562,1028,87,-1,538
07/02/2020,9,895,720,662,863,1232,2113,229,264,2391,550,47,196,-1,10,508,907,-1,961,173,172,308,1928,771,2846,1241,638,129,1019,259,13,133,undefined,-1,235,1175,493,-1,undefined,723,609,293,198,85,757,192,1010,276,99,239,137,328,136,undefined,395,2624,1477,182,-1,485,894,131,-1,460
07/02/2020,10,1330,1037,833,1694,1068,1261,117,191,808,278,43,154,-1,19,707,1112,-1,570,321,213,389,1739,538,1728,910,703,196,734,195,16,155,undefined,-1,187,876,453,-1,undefined,541,497,202,163,89,906,134,1028,432,149,282,140,356,113,undefined,422,938,990,134,-1,633,745,134,-1,276
07/02/2020,11,1781,1354,1005,1853,1334,1336,127,250,829,247,44,204,-1,9,809,1279,-1,461,222,341,555,1908,565,1696,1123,1031,219,943,335,31,196,undefined,-1,180,1173,522,-1,undefined,509,524,345,238,191,998,158,1317,452,208,324,191,464,136,undefined,509,905,1187,173,-1,505,903,163,-1,404
07/02/2020,12,2839,2469,2013,2888,1881,2396,191,704,1615,491,98,377,-1,10,1293,2252,-1,599,395,725,1198,3182,1034,2653,1614,1570,286,1225,364,47,299,undefined,-1,353,2387,1026,-1,undefined,1433,972,388,246,166,1815,284,2095,604,327,431,252,904,236,undefined,768,2110,1809,256,-1,861,1356,221,-1,408
07/02/2020,13,3058,2780,1938,2988,1872,2342,188,581,1461,357,108,396,-1,11,1456,2496,-1,692,980,664,1322,3194,1177,2824,1605,1492,279,1370,544,63,318,undefined,-1,375,2229,1098,-1,undefined,1405,987,444,380,142,1879,267,2231,653,262,439,246,907,247,undefined,828,1841,1739,299,-1,830,1480,200,-1,485
07/02/2020,14,2213,1964,1557,2634,1843,2141,170,277,950,179,69,220,-1,22,1210,1672,-1,523,642,426,791,2511,621,2183,1547,1045,222,1322,404,64,267,undefined,-1,249,1622,620,-1,undefined,671,612,367,237,85,1484,128,1716,492,200,375,210,721,175,undefined,672,1003,1152,274,-1,676,1150,192,-1,329
07/02/2020,15,1953,1978,1709,2512,1997,2364,156,312,1327,309,43,186,-1,18,1455,1469,-1,570,713,424,744,2529,537,2503,1782,879,190,1321,398,309,259,undefined,-1,203,1641,540,140,undefined,410,471,406,302,94,1496,149,1835,494,232,364,230,646,254,undefined,530,1100,1355,253,-1,770,1427,208,-1,430
07/02/2020,16,2155,2025,1998,2858,2481,3487,283,455,2924,528,67,255,-1,597,1537,1663,-1,1080,695,421,909,3064,874,3496,2095,595,206,1677,474,872,296,undefined,-1,230,2023,556,182,undefined,494,593,371,293,64,1487,156,2116,288,171,451,200,674,199,undefined,543,2414,1894,327,-1,669,1635,233,-1,500
07/02/2020,17,2853,2213,2405,3250,3747,5010,475,576,3214,544,127,448,-1,1687,1931,1756,-1,1483,967,578,1006,3860,1127,3903,2817,680,244,2313,638,1066,363,undefined,-1,308,2995,806,280,undefined,590,720,394,326,70,2037,170,2282,348,126,638,208,887,217,undefined,755,2703,2380,419,-1,778,1858,265,-1,513
07/02/2020,18,2611,1736,2451,2781,3070,3136,569,303,1370,207,97,408,-1,1021,1558,1443,-1,700,1196,750,1025,3239,554,2318,2116,692,240,1974,527,1088,485,undefined,-1,208,2453,494,305,undefined,278,556,244,180,64,1711,102,1689,279,139,638,210,697,161,undefined,627,1071,1369,290,-1,637,1465,292,-1,287
07/02/2020,19,1913,1158,2003,2160,2734,2250,296,204,544,118,83,373,-1,709,1252,776,-1,271,1195,865,1082,2547,287,1420,1469,524,166,2124,552,982,620,undefined,-1,122,2262,379,364,undefined,226,388,175,145,62,1371,49,1351,200,137,648,173,657,109,undefined,532,455,859,228,-1,396,1351,190,-1,125
07/02/2020,20,1388,739,1970,1915,1977,1653,132,137,276,94,88,383,-1,551,1167,483,-1,189,1094,819,940,2084,246,1032,1278,449,159,789,336,925,654,undefined,-1,109,1818,431,461,undefined,117,291,114,75,41,1244,74,1136,187,120,740,140,635,98,undefined,460,314,562,67,-1,384,1342,212,-1,107
07/02/2020,21,967,515,2063,1904,2041,1651,474,124,194,77,103,305,-1,579,1008,431,-1,128,1106,779,806,2170,235,968,1110,480,147,774,259,883,734,undefined,-1,115,1692,400,421,undefined,60,202,102,53,36,1280,37,1011,168,113,598,97,527,94,undefined,342,207,523,2,-1,386,1153,188,-1,219
07/02/2020,22,636,348,1570,1302,2581,1629,209,87,151,45,71,204,-1,528,755,437,-1,194,934,623,876,2022,216,771,852,388,122,1746,353,1046,647,undefined,-1,165,1774,466,346,undefined,93,345,80,59,52,1086,34,755,144,66,447,97,488,106,undefined,259,137,478,2,-1,262,1030,151,-1,111
07/02/2020,23,424,254,1243,921,1157,1092,74,47,65,30,26,120,-1,365,486,383,-1,78,526,441,730,1444,145,444,570,250,77,336,171,717,375,undefined,-1,54,880,465,198,undefined,34,153,29,14,13,695,11,470,92,70,176,68,452,49,undefined,218,98,327,-1,-1,180,639,124,-1,11
08/02/2020,0,210,170,788,996,722,640,12,24,38,16,14,64,-1,303,287,142,-1,29,479,263,568,758,80,300,488,166,51,179,67,571,161,undefined,-1,34,409,425,71,undefined,35,65,7,7,6,435,2,352,64,51,44,34,372,22,undefined,104,59,245,1,-1,84,373,90,-1,9
08/02/2020,1,182,117,438,404,368,398,24,69,34,9,8,15,-1,187,202,93,-1,21,291,157,397,600,74,193,231,147,43,100,61,412,77,undefined,-1,25,199,339,44,undefined,18,60,13,6,1,249,1,232,44,91,15,42,177,24,undefined,64,27,136,-1,-1,66,283,58,-1,11
08/02/2020,2,93,110,255,254,194,250,14,5,19,8,2,16,-1,102,141,80,-1,9,91,87,309,515,21,108,209,112,14,87,24,318,37,undefined,-1,10,120,335,14,undefined,14,23,9,8,6,224,-1,141,24,56,8,20,151,15,undefined,41,22,106,1,-1,60,212,68,-1,5
08/02/2020,3,49,77,247,159,143,131,15,2,12,8,4,15,-1,87,64,31,-1,23,122,65,232,349,34,54,62,89,7,73,10,230,28,undefined,-1,9,42,223,12,undefined,14,28,7,9,8,142,-1,106,15,47,5,17,139,10,undefined,33,21,44,2,-1,39,137,30,-1,6
08/02/2020,4,83,44,102,102,103,112,5,2,7,2,2,9,-1,81,49,26,-1,6,46,27,142,214,14,33,111,76,18,36,10,171,22,undefined,-1,7,42,76,13,undefined,5,12,4,3,1,64,4,74,27,32,10,14,40,9,undefined,13,9,49,-1,-1,27,87,15,-1,2
08/02/2020,5,31,30,78,76,93,119,14,11,22,10,2,14,-1,60,26,28,-1,14,32,40,94,209,38,97,54,83,16,69,20,100,19,undefined,-1,8,55,23,-1,undefined,12,20,21,7,3,48,5,74,50,32,2,12,30,18,undefined,19,21,45,-1,-1,28,71,12,-1,5
08/02/2020,6,65,41,93,93,106,279,39,24,71,9,13,29,-1,95,27,33,-1,18,21,40,57,303,41,265,144,170,31,86,32,74,17,undefined,-1,33,171,14,-1,undefined,27,30,13,2,2,70,2,76,65,48,14,31,25,20,undefined,29,33,86,7,-1,31,139,49,-1,17
08/02/2020,7,133,67,167,176,211,431,96,81,93,40,17,67,-1,117,67,83,-1,41,45,47,90,454,60,394,259,188,70,139,75,116,67,undefined,-1,63,357,99,-1,undefined,74,67,56,15,14,128,17,154,105,71,48,47,42,29,undefined,80,92,209,27,-1,63,175,16,-1,49
08/02/2020,8,277,205,258,381,421,530,133,111,126,93,49,125,-1,221,179,242,-1,97,77,55,93,884,184,656,526,348,136,353,135,163,96,undefined,-1,51,530,98,-1,undefined,76,83,68,51,32,218,28,292,218,111,102,108,180,52,undefined,139,177,291,43,-1,143,295,42,-1,58
08/02/2020,9,715,449,446,707,711,898,125,152,148,83,41,211,-1,327,317,575,-1,111,141,142,156,1490,231,900,1124,691,223,552,184,234,88,undefined,-1,112,737,153,-1,undefined,111,105,93,66,46,406,42,652,408,264,244,180,162,68,undefined,247,164,491,89,-1,212,612,84,-1,72
08/02/2020,10,1336,1023,751,1286,1144,1211,142,212,169,63,66,239,-1,431,519,871,-1,192,234,231,324,1746,268,1121,2198,1095,384,734,335,380,278,undefined,-1,100,1057,189,-1,undefined,157,157,195,76,52,690,29,1011,557,394,382,250,339,94,undefined,345,230,675,117,-1,303,849,140,-1,94
08/02/2020,11,2020,1564,1046,1843,1828,1641,181,235,225,86,82,278,-1,532,764,1258,-1,223,485,297,458,2227,289,1340,2714,1326,409,1321,356,467,206,undefined,-1,122,1350,239,-1,undefined,131,223,276,103,55,893,68,1373,581,408,472,285,438,137,undefined,488,252,850,185,-1,388,1108,169,-1,94
08/02/2020,12,2565,1889,1528,2341,2314,1977,160,255,219,116,58,299,-1,568,998,1400,-1,192,838,402,621,2568,256,1463,3076,1431,425,1576,565,647,329,undefined,-1,129,1664,246,-1,undefined,142,308,195,103,50,1225,63,1594,699,419,573,285,516,106,undefined,536,233,823,183,-1,421,1270,210,-1,125
08/02/2020,13,2935,1910,1862,2611,2708,2026,180,239,157,91,95,276,-1,736,1166,1525,-1,227,1063,438,706,2808,188,1308,3271,1352,449,2637,584,748,371,undefined,-1,136,1768,208,-1,undefined,193,418,228,115,66,1349,77,1766,765,355,579,285,738,132,undefined,574,319,767,115,-1,523,1365,249,-1,89
08/02/2020,14,2846,2002,1911,2590,2403,2128,155,220,281,105,102,309,-1,665,1293,1342,-1,150,872,333,782,2912,221,1392,3330,1329,410,1560,519,681,415,undefined,-1,149,1785,199,-1,undefined,158,261,167,128,72,1353,56,1712,637,355,670,249,615,140,undefined,507,263,691,103,-1,395,1428,202,-1,119
08/02/2020,15,2990,2182,2010,2572,2552,2287,150,272,173,108,53,328,-1,723,1391,1270,-1,174,930,398,749,2782,270,1286,3213,1025,382,1691,609,727,443,undefined,-1,131,1814,162,166,undefined,122,280,161,101,44,1450,56,1569,599,281,626,261,533,115,undefined,522,259,656,186,-1,379,1472,247,-1,74
08/02/2020,16,2936,1897,1880,2464,3199,2117,294,221,140,98,71,276,-1,723,1449,1221,-1,187,912,339,666,2940,237,1402,2949,794,248,2706,700,668,389,undefined,-1,182,1847,223,182,undefined,109,338,166,84,58,1442,53,1543,423,210,619,205,522,89,undefined,416,189,746,200,-1,396,1329,215,-1,105
08/02/2020,17,2569,1535,1990,2368,2958,2173,203,212,157,75,79,297,-1,716,1535,1031,-1,174,879,451,722,3166,265,1284,2369,770,216,1924,875,716,486,undefined,-1,132,2043,251,230,undefined,83,297,177,82,49,1389,79,1490,311,111,502,174,641,96,undefined,455,279,677,220,-1,437,1480,242,-1,92
08/02/2020,18,2049,1144,2030,1943,2716,2151,140,190,208,98,168,525,-1,640,1315,724,-1,190,1033,460,844,2251,306,1016,1785,533,174,1661,943,772,625,undefined,-1,127,2045,205,272,undefined,119,330,133,41,47,1458,59,1367,234,120,704,124,515,92,undefined,419,291,702,196,-1,422,1341,163,-1,73
08/02/2020,19,1720,808,2241,1687,2907,1800,467,189,145,67,180,563,-1,552,1181,572,-1,135,1041,625,879,1990,214,845,1201,468,137,2830,843,882,971,undefined,-1,194,2256,236,446,undefined,141,335,123,31,19,1342,43,1231,165,88,791,160,510,93,undefined,413,149,560,155,-1,405,1284,185,-1,76
08/02/2020,20,1073,481,2041,1647,2471,1802,176,156,99,61,249,690,-1,683,1155,536,-1,115,954,727,901,1874,196,757,1266,490,130,909,628,773,1043,undefined,-1,136,1962,331,532,undefined,87,188,70,19,16,1204,65,886,200,122,806,117,429,86,undefined,412,184,474,61,-1,374,1223,157,-1,43
08/02/2020,21,722,368,1784,1388,2823,1595,79,119,89,47,153,593,-1,582,975,420,-1,91,929,683,860,1981,187,803,1113,371,125,2057,796,923,1085,undefined,-1,112,1994,321,523,undefined,75,203,108,37,20,1190,45,769,139,90,717,128,585,74,undefined,372,128,485,4,-1,303,1244,169,-1,54
08/02/2020,22,638,313,1717,1430,3213,1497,87,80,79,41,111,326,-1,614,738,446,-1,140,801,647,818,1705,170,737,953,325,103,2183,987,853,783,undefined,-1,117,1704,462,435,undefined,75,400,39,20,16,1108,23,686,137,84,586,108,586,62,undefined,283,122,483,2,-1,243,954,155,-1,32
08/02/2020,23,425,231,1296,960,1484,1328,73,95,84,40,43,194,-1,460,534,225,-1,73,600,496,740,1539,107,626,764,248,82,512,271,905,457,undefined,-1,97,975,457,208,undefined,88,103,34,17,8,624,19,461,89,98,229,74,549,46,undefined,235,94,387,3,-1,146,742,153,-1,21
09/02/2020,0,254,249,1023,820,876,788,16,25,31,13,30,133,-1,353,380,214,-1,61,374,329,799,957,110,349,488,189,49,196,101,561,229,undefined,-1,41,540,378,95,undefined,69,54,12,13,9,504,11,387,63,111,92,60,396,20,undefined,201,60,298,3,-1,106,443,124,-1,17
09/02/2020,1,225,138,623,439,458,507,20,28,31,13,7,33,-1,266,231,121,-1,25,295,287,546,758,90,243,391,167,51,131,54,490,108,undefined,-1,27,338,347,45,undefined,61,48,9,9,5,299,3,298,58,101,13,41,400,21,undefined,78,25,186,1,-1,64,327,60,-1,6
09/02/2020,2,132,136,399,302,219,371,5,4,22,6,8,27,-1,193,153,73,-1,18,149,212,505,630,76,128,318,100,18,81,31,384,67,undefined,-1,17,146,258,16,undefined,15,29,8,6,5,206,-1,155,24,63,14,28,218,27,undefined,49,30,131,-1,-1,48,212,50,-1,-1
09/02/2020,3,99,104,290,236,166,258,14,1,18,6,5,11,-1,176,140,73,-1,12,117,104,450,406,75,133,196,129,17,70,20,387,18,undefined,-1,29,70,230,11,undefined,2,17,14,3,2,201,1,157,18,60,5,27,189,16,undefined,79,17,97,2,-1,68,221,34,-1,-1
09/02/2020,4,51,60,163,110,117,119,3,6,14,5,1,8,-1,101,67,31,-1,5,71,82,208,245,36,87,165,114,13,72,32,256,31,undefined,-1,6,57,51,16,undefined,7,18,4,3,1,107,4,84,23,65,6,11,79,6,undefined,26,11,62,-1,-1,38,176,15,-1,2
09/02/2020,5,35,40,106,97,99,146,3,4,9,6,4,11,-1,95,47,38,-1,11,39,54,163,244,60,126,63,64,10,75,30,206,7,undefined,-1,9,38,35,9,undefined,5,19,9,2,1,64,1,80,28,32,7,22,50,6,undefined,18,15,50,-1,-1,40,60,12,-1,4
09/02/2020,6,65,31,108,118,127,194,33,23,37,10,4,26,-1,106,47,35,-1,2,35,30,65,279,37,133,140,85,20,118,15,111,12,undefined,-1,19,104,17,-1,undefined,7,9,13,5,-1,96,2,78,66,34,6,22,30,9,undefined,22,18,95,4,-1,29,76,14,-1,22
09/02/2020,7,79,40,97,153,194,294,82,80,49,29,34,95,-1,113,61,70,-1,16,29,45,73,382,53,310,240,123,42,245,44,168,24,undefined,-1,27,287,26,-1,undefined,34,27,34,11,8,98,6,131,86,47,25,25,56,24,undefined,63,94,164,15,-1,48,120,33,-1,33
09/02/2020,8,224,130,235,265,325,497,127,124,100,91,64,210,-1,227,121,133,-1,62,50,63,89,648,133,455,473,245,69,342,86,166,47,undefined,-1,50,529,56,-1,undefined,35,78,38,43,31,204,21,268,163,107,63,46,115,69,undefined,120,83,214,60,-1,101,248,45,-1,48
09/02/2020,9,479,353,390,602,538,817,170,179,100,70,75,275,-1,277,209,320,-1,104,118,87,136,1046,216,723,1060,648,203,632,208,215,86,undefined,-1,86,858,105,-1,undefined,81,102,72,45,24,353,25,535,348,183,144,120,101,56,undefined,177,112,430,92,-1,190,582,59,-1,64
09/02/2020,10,999,786,629,974,1156,1109,235,193,128,77,121,375,-1,406,515,666,-1,67,256,183,287,1662,289,1114,2112,1031,314,1115,261,353,158,undefined,-1,83,1293,149,-1,undefined,82,132,182,68,35,604,58,896,589,328,300,171,198,83,undefined,292,263,644,115,-1,309,759,138,-1,74
09/02/2020,11,1656,1224,985,1527,1860,1524,197,248,144,73,95,380,-1,516,777,769,-1,73,447,275,430,1962,266,1039,2813,1217,321,1777,390,480,211,undefined,-1,122,1601,170,-1,undefined,84,161,245,114,45,764,62,1020,644,428,350,201,316,130,undefined,349,249,656,131,-1,310,989,178,-1,112
09/02/2020,12,2218,1497,1559,1863,2245,1715,238,273,140,65,104,400,-1,560,1111,1109,-1,146,795,413,570,2237,296,1101,3335,1470,440,2327,539,620,318,undefined,-1,106,1860,156,-1,undefined,71,221,158,147,53,1132,59,1390,707,493,552,267,421,125,undefined,456,240,668,159,-1,430,1154,170,-1,92
09/02/2020,13,2318,1527,1650,2153,2401,1792,252,245,118,49,86,402,-1,634,1391,1045,-1,148,941,440,657,2601,237,1047,3361,1526,368,2098,584,714,332,undefined,-1,166,1914,143,-1,undefined,87,388,170,136,39,1141,100,1367,689,459,572,282,588,112,undefined,515,227,660,139,-1,418,1446,211,-1,92
09/02/2020,14,2310,1830,1974,2291,2490,1852,330,250,127,47,70,450,-1,685,1598,1023,-1,135,829,321,663,2182,240,1027,3212,1308,378,2183,687,711,440,undefined,-1,118,1967,170,-1,undefined,115,184,279,163,11,1358,71,1686,714,478,643,253,486,160,undefined,421,206,680,203,-1,435,1415,207,-1,101
09/02/2020,15,1984,1658,1697,2132,2576,1925,199,209,118,82,126,441,-1,722,1330,938,-1,105,733,306,655,2245,259,923,2842,1081,284,2342,667,649,567,undefined,-1,94,1979,180,144,undefined,87,171,329,96,13,1209,55,1437,647,345,714,187,447,147,undefined,376,195,550,191,-1,395,1348,207,-1,95
09/02/2020,16,1622,1527,1672,2042,2810,1732,177,218,126,80,99,401,-1,658,1267,845,-1,138,731,336,613,2223,204,928,2647,714,246,2300,574,596,422,undefined,-1,79,1663,160,219,undefined,63,266,294,102,6,1134,53,1195,493,189,560,155,435,142,undefined,377,287,635,185,-1,428,1264,148,-1,66
09/02/2020,17,1380,1229,1842,1757,2309,1744,364,212,124,50,82,268,-1,624,1289,607,-1,92,739,360,636,2072,215,941,3268,556,132,2250,499,547,478,undefined,-1,88,1685,161,187,undefined,62,191,334,121,6,1023,49,1220,229,166,582,143,456,126,undefined,418,204,641,184,-1,431,1330,167,-1,72
09/02/2020,18,1190,828,1577,1350,1375,1357,126,182,160,74,84,359,-1,504,1027,405,-1,103,822,468,694,1504,182,796,1719,467,135,758,309,604,549,undefined,-1,84,1423,152,251,undefined,59,252,237,59,6,1021,55,1031,167,98,476,112,384,82,undefined,419,237,613,180,-1,381,1217,171,-1,94
09/02/2020,19,777,432,1635,1033,1314,1162,100,168,107,48,102,390,-1,544,960,290,-1,82,752,484,628,1382,197,619,3278,469,139,577,247,558,695,undefined,-1,40,1361,106,222,undefined,44,191,211,30,2,824,33,986,159,137,424,160,353,75,undefined,335,161,514,130,-1,303,1079,158,-1,86
09/02/2020,20,504,313,1216,891,1729,1254,77,111,112,58,146,419,-1,513,715,274,-1,41,605,385,563,1341,176,560,1420,814,129,1067,228,554,605,undefined,-1,47,1289,160,236,undefined,54,93,135,12,4,755,29,709,145,105,393,148,285,48,undefined,323,168,504,37,-1,311,901,120,-1,56
09/02/2020,21,358,172,979,690,885,896,32,70,74,30,72,267,-1,341,549,207,-1,63,502,322,445,1221,164,579,624,657,73,335,73,430,457,undefined,-1,34,723,113,150,undefined,60,82,175,17,5,490,26,475,119,126,298,111,215,52,undefined,231,120,445,3,-1,214,680,115,-1,47
09/02/2020,22,225,129,663,398,517,763,35,59,76,24,51,128,-1,385,308,136,-1,43,340,196,382,1056,144,573,1324,543,69,182,65,433,248,undefined,-1,76,425,67,62,undefined,24,277,137,6,4,391,20,354,73,96,89,63,130,26,undefined,133,90,337,1,-1,118,571,115,-1,35
09/02/2020,23,159,84,359,250,392,488,25,26,25,13,28,91,-1,189,190,73,-1,23,208,92,235,840,68,280,283,276,57,114,53,348,121,undefined,-1,24,199,48,37,undefined,21,33,40,8,2,274,12,230,63,59,34,42,89,27,undefined,58,56,258,1,-1,83,352,64,-1,13
10/02/2020,0,66,63,199,120,178,218,11,13,14,5,13,29,-1,71,73,36,-1,7,122,35,181,233,41,130,128,203,26,70,40,228,58,undefined,-1,8,138,20,15,undefined,8,13,41,5,-1,108,3,123,30,82,9,42,40,15,undefined,38,22,131,-1,-1,42,181,56,-1,4
10/02/2020,1,39,25,89,45,57,74,3,2,6,-1,2,12,-1,18,51,18,-1,7,75,12,112,139,12,23,111,106,6,21,17,171,29,undefined,-1,8,40,8,14,undefined,6,10,25,1,1,44,1,77,8,37,4,24,31,10,undefined,39,8,62,-1,-1,28,92,26,-1,5
10/02/2020,2,23,20,55,27,55,40,1,9,6,1,4,8,-1,17,28,13,-1,4,32,12,55,101,12,31,87,69,7,30,12,91,15,undefined,-1,6,20,6,6,undefined,3,12,47,1,1,32,-1,55,16,41,2,11,32,6,undefined,14,8,31,-1,-1,12,114,24,-1,1
10/02/2020,3,13,3,40,33,60,39,-1,5,2,-1,-1,1,-1,13,12,18,-1,4,19,9,37,81,9,24,28,42,6,39,9,84,7,undefined,-1,3,13,-1,6,undefined,1,7,5,2,-1,30,-1,36,4,34,-1,4,17,-1,undefined,11,4,19,-1,-1,10,85,7,-1,-1
10/02/2020,4,7,11,39,35,82,78,4,6,6,2,3,3,-1,38,18,18,-1,3,8,11,24,54,2,17,41,26,3,68,-1,63,16,undefined,-1,8,24,5,5,undefined,7,8,8,-1,1,22,-1,27,2,14,4,14,3,-1,undefined,10,10,19,3,-1,17,47,10,-1,1
10/02/2020,5,19,23,65,79,117,162,23,42,87,24,2,12,-1,75,33,23,-1,34,15,38,62,144,31,236,97,30,10,94,9,102,10,undefined,-1,25,98,12,10,undefined,12,27,14,5,2,50,6,57,16,28,7,21,8,6,undefined,18,85,102,1,-1,38,96,7,-1,10
10/02/2020,6,86,69,142,160,357,602,82,103,499,104,18,77,-1,190,77,88,-1,149,31,20,57,615,219,713,347,91,22,288,50,91,29,undefined,-1,37,383,75,-1,undefined,59,100,33,25,15,96,19,173,34,17,24,25,41,15,undefined,35,533,371,10,-1,67,183,12,-1,68
10/02/2020,7,337,245,321,509,1094,1891,333,287,2225,398,49,210,-1,656,278,425,-1,669,89,88,143,1509,640,1964,878,218,73,975,176,228,116,undefined,-1,139,990,200,-1,undefined,261,323,92,85,32,461,54,504,112,40,61,72,168,71,undefined,141,2201,1150,99,-1,327,530,65,-1,234
10/02/2020,8,822,661,655,1083,1967,4287,586,498,4232,715,87,359,-1,1350,624,867,-1,1596,149,219,344,2740,1502,3827,1606,458,162,1649,267,545,167,undefined,-1,324,2086,665,-1,undefined,670,974,311,259,91,891,195,1060,232,66,148,124,553,190,undefined,441,4701,2420,277,-1,920,1123,120,-1,487
10/02/2020,9,848,659,680,1191,1328,2306,207,262,2790,573,63,215,-1,731,580,951,-1,852,201,157,273,2007,939,2311,903,431,123,1076,156,430,144,undefined,-1,241,1164,605,-1,undefined,616,583,256,258,104,764,295,962,173,65,219,115,411,159,undefined,417,3102,1667,311,-1,735,918,148,-1,573
10/02/2020,10,1047,875,825,1467,2033,1263,96,154,835,272,42,150,-1,387,635,1135,-1,458,287,180,376,1756,579,1767,656,468,101,1163,198,388,155,undefined,-1,210,925,516,-1,undefined,420,536,247,179,68,838,141,979,192,67,287,138,371,135,undefined,409,1031,977,282,-1,783,765,131,-1,328
10/02/2020,11,1508,1339,1159,1858,1461,1332,129,205,697,267,53,188,-1,405,829,1331,-1,358,496,237,471,2115,542,1645,892,542,112,1000,291,513,173,undefined,-1,214,1125,516,-1,undefined,388,471,335,161,88,1042,135,1197,254,93,289,168,480,150,undefined,445,859,1128,352,-1,910,902,132,-1,359
10/02/2020,12,2454,2581,1973,2820,2459,2217,280,601,1352,334,139,435,-1,676,1382,2283,-1,605,838,591,982,2950,988,2287,1402,989,150,1709,458,883,287,undefined,-1,440,2313,958,-1,undefined,1062,901,447,189,94,1878,256,1869,343,186,466,242,887,187,undefined,736,2420,1642,516,-1,1520,1274,212,-1,532
10/02/2020,13,2562,2682,1902,3094,2175,2223,254,508,1175,292,127,369,-1,594,1554,2294,-1,621,797,507,1064,2906,1010,2085,1426,909,177,1630,457,847,328,undefined,-1,436,2029,971,-1,undefined,1074,791,435,268,130,2047,323,2139,322,197,484,202,922,196,undefined,812,1799,1546,402,-1,1090,1377,203,-1,575
10/02/2020,14,2062,1893,1640,2560,2385,1745,126,207,761,240,51,198,-1,497,1444,1683,-1,484,790,312,729,2417,595,1879,1246,614,122,1614,344,579,272,undefined,-1,279,1219,610,-1,undefined,484,523,333,182,85,1480,147,1591,240,121,456,188,797,141,undefined,594,970,1113,369,-1,966,1090,216,-1,361
10/02/2020,15,1943,1634,1705,2473,1913,1957,152,240,1293,355,47,164,-1,612,1394,1418,-1,519,682,321,607,2641,511,2364,1419,535,134,1492,279,585,290,undefined,-1,278,1117,496,148,undefined,372,436,323,189,95,1424,138,1609,200,94,415,175,643,142,undefined,587,1238,1270,299,-1,959,1246,233,-1,525
10/02/2020,16,1994,1707,1796,2540,2284,3104,281,357,2890,696,48,235,-1,996,1984,1476,-1,1153,588,299,621,3046,766,3527,1480,564,223,1598,442,588,245,undefined,-1,313,1257,558,193,undefined,410,497,418,299,53,1489,174,1835,313,101,468,189,560,172,undefined,626,2762,1846,433,-1,1120,1606,229,-1,484
10/02/2020,17,2188,1613,1944,2645,3339,5115,562,617,4031,928,104,424,-1,1841,1784,1403,-1,1920,777,380,803,3943,1311,4314,2376,660,244,2493,625,819,331,undefined,-1,427,2321,654,207,undefined,635,667,402,252,102,1707,236,2087,304,123,519,251,799,207,undefined,690,3961,2531,434,-1,1050,1881,246,-1,612
10/02/2020,18,1721,1160,1726,2053,2197,2805,422,365,1598,403,128,450,-1,964,1540,813,-1,809,829,380,616,2762,613,2448,1606,559,206,1497,518,771,348,undefined,-1,261,1695,398,254,undefined,265,384,202,148,63,1266,119,1392,277,110,628,195,491,119,undefined,494,1290,1305,320,-1,770,1534,211,-1,290
10/02/2020,19,1133,594,1703,1422,1518,1537,183,210,485,152,130,466,-1,569,1099,432,-1,268,721,397,559,1986,330,1271,823,453,129,1116,353,682,372,undefined,-1,118,1160,198,263,undefined,146,193,116,75,30,965,66,1020,154,91,450,151,413,126,undefined,292,399,628,257,-1,449,1144,152,-1,199
10/02/2020,20,765,338,1323,999,1210,1242,138,121,192,81,134,452,-1,379,845,356,-1,134,657,400,646,1881,218,833,598,417,106,534,243,509,326,undefined,-1,101,910,177,209,undefined,72,168,91,54,24,803,59,713,138,98,392,106,366,132,undefined,297,271,465,66,-1,393,1059,166,-1,130
10/02/2020,21,487,256,1062,907,1592,1037,60,91,123,48,109,335,-1,312,673,271,-1,69,481,231,510,1749,157,774,512,392,96,1097,178,359,309,undefined,-1,73,1026,142,179,undefined,80,103,92,66,35,676,67,521,121,78,367,94,238,88,undefined,200,156,419,5,-1,307,840,134,-1,90
10/02/2020,22,296,141,660,450,705,807,47,37,96,54,67,205,-1,338,355,102,-1,55,306,196,273,1231,113,534,411,220,63,362,74,333,191,undefined,-1,34,485,65,107,undefined,42,96,62,43,21,438,30,323,82,63,212,63,120,39,undefined,114,110,315,4,-1,184,580,95,-1,67
10/02/2020,23,138,72,346,223,327,492,26,28,53,13,24,79,-1,188,159,47,-1,31,123,94,238,673,61,281,194,171,35,85,32,230,92,undefined,-1,31,234,41,61,undefined,38,54,24,17,9,256,13,224,48,57,52,46,58,32,undefined,72,41,194,5,-1,70,366,54,-1,30
11/02/2020,0,89,36,173,104,133,184,9,8,18,8,8,26,-1,71,71,37,-1,6,93,56,145,253,29,136,75,106,24,73,24,151,31,undefined,-1,4,83,20,11,undefined,19,15,18,10,2,108,7,120,30,73,10,41,33,11,undefined,24,17,92,1,-1,51,191,61,-1,8
11/02/2020,1,37,18,71,61,75,84,4,3,6,2,-1,9,-1,26,47,19,-1,6,43,28,95,143,21,26,46,66,13,32,23,99,7,undefined,-1,5,44,11,13,undefined,12,8,6,6,1,55,1,63,9,66,3,17,27,13,undefined,31,14,53,4,-1,27,107,28,-1,5
11/02/2020,2,18,17,85,21,27,65,-1,-1,4,2,1,6,-1,15,29,13,-1,6,20,19,55,81,33,18,30,40,5,21,10,66,9,undefined,-1,1,17,4,6,undefined,-1,6,4,1,1,33,-1,34,10,31,2,13,18,4,undefined,20,3,20,-1,-1,37,81,23,-1,8
11/02/2020,3,15,18,38,33,46,17,7,2,3,4,1,4,-1,3,16,12,-1,3,21,16,46,73,10,26,25,56,9,40,5,34,13,undefined,-1,7,10,13,-1,undefined,2,5,1,-1,-1,26,-1,49,9,29,5,13,18,2,undefined,7,1,15,-1,-1,11,72,9,-1,3
11/02/2020,4,8,16,37,25,70,46,8,5,12,5,6,9,-1,31,16,12,-1,5,6,3,20,51,2,23,42,34,13,57,3,19,12,undefined,-1,8,19,2,8,undefined,9,6,3,1,1,28,4,28,6,21,5,11,6,3,undefined,6,6,18,-1,-1,24,27,5,-1,1
11/02/2020,5,24,31,71,74,152,241,43,41,120,22,5,23,-1,99,25,32,-1,39,7,8,37,180,53,302,136,46,9,110,20,41,20,undefined,-1,47,166,17,9,undefined,15,31,19,3,1,44,7,57,16,11,7,12,12,11,undefined,21,95,102,4,-1,40,107,5,-1,14
11/02/2020,6,113,107,170,216,499,958,189,132,698,102,31,100,-1,286,76,125,-1,187,47,31,66,711,269,923,525,162,42,379,79,103,38,undefined,-1,98,1057,71,-1,undefined,78,96,42,22,8,152,15,223,58,62,20,51,51,65,undefined,88,581,443,25,-1,113,313,33,-1,75
11/02/2020,7,333,246,367,562,1177,2008,486,371,2247,378,89,270,-1,703,295,493,-1,762,83,86,156,1431,807,2065,1246,368,82,955,231,248,83,undefined,-1,183,2008,214,-1,undefined,327,384,95,76,41,533,61,567,146,62,105,79,190,76,undefined,282,2346,1361,108,-1,367,596,38,-1,263
11/02/2020,8,828,597,631,1101,2003,4248,681,513,4099,745,126,413,-1,1389,650,1009,-1,1605,154,188,304,2759,1524,3567,2010,1175,171,1679,308,525,147,undefined,-1,390,4012,706,-1,undefined,750,1072,301,205,94,930,208,1041,293,86,175,109,544,193,undefined,469,4767,2324,372,-1,1044,1050,117,-1,621
11/02/2020,9,841,673,664,1031,1228,2281,240,289,2902,557,51,235,-1,683,566,1099,-1,1001,158,168,320,1979,959,2560,982,1136,196,940,228,390,165,undefined,-1,278,2190,607,-1,undefined,674,691,289,302,111,787,276,897,397,98,203,159,389,153,undefined,441,3101,1694,298,-1,874,884,155,-1,573
11/02/2020,10,1045,894,807,1436,1034,1067,129,167,884,238,39,157,-1,397,713,1198,-1,475,302,227,397,1768,506,1409,647,1090,200,603,173,356,225,undefined,-1,248,1275,532,-1,undefined,483,582,278,122,68,794,142,905,391,129,268,177,323,95,undefined,423,1066,1022,267,-1,829,716,159,-1,371
11/02/2020,11,1398,1246,1132,1764,1278,1290,127,209,731,187,50,199,-1,409,1150,1283,-1,488,415,304,453,1930,510,1511,789,1005,246,875,263,510,192,undefined,-1,171,1589,531,71,undefined,529,579,273,142,67,957,170,1182,464,189,284,192,478,123,undefined,549,919,1068,406,-1,796,982,169,-1,366
11/02/2020,12,2492,2408,1886,2811,1667,2052,294,702,1325,403,141,478,-1,536,1434,2349,-1,630,843,525,1007,2710,1103,2293,1345,1508,329,1224,421,932,352,undefined,-1,429,3060,957,317,undefined,1391,859,474,352,70,1956,312,1888,601,341,393,255,933,221,undefined,838,2283,1702,544,-1,1415,1428,210,-1,496
11/02/2020,13,2892,2423,1905,3032,1725,2237,201,580,1311,385,84,354,-1,614,1499,2366,-1,729,864,450,1064,3172,1137,2251,1327,1461,297,1395,420,905,371,undefined,-1,457,2973,1030,297,undefined,1212,939,569,401,137,2061,311,2184,640,321,438,316,944,261,undefined,865,1790,1614,388,-1,1104,1520,257,-1,554
11/02/2020,14,2467,1855,1746,2677,1643,1828,168,226,953,327,58,198,-1,477,1282,1810,-1,546,792,319,649,2733,592,1910,1243,1049,245,1280,403,562,236,undefined,-1,291,2056,740,154,undefined,618,542,349,219,85,1519,187,1608,516,190,334,219,813,222,undefined,654,1029,1226,139,-1,1035,1152,226,-1,383
11/02/2020,15,2588,1732,1816,2616,1899,2190,149,259,1379,425,40,157,-1,609,1478,1482,-1,636,716,232,659,2877,571,2466,1429,715,202,1500,355,701,303,undefined,-1,241,2107,577,166,undefined,506,491,347,243,125,1388,148,1577,430,167,333,207,692,185,undefined,634,1355,1266,283,-1,1088,1272,235,-1,512
11/02/2020,16,2385,1648,1803,2602,2294,3239,273,382,2834,793,64,269,-1,995,1536,1524,-1,1180,700,284,736,3769,844,3776,1867,641,182,1703,463,613,275,undefined,-1,283,2866,586,114,undefined,650,553,511,305,135,1541,184,1726,300,85,356,177,585,191,undefined,605,2694,2039,404,-1,1054,1489,261,-1,551
11/02/2020,17,2762,1855,2212,3112,3491,5156,643,645,3931,967,115,408,-1,1905,1761,1568,-1,1764,740,438,873,5059,1314,4375,2484,686,208,2528,686,824,296,undefined,-1,494,4588,753,200,undefined,691,722,406,376,114,1820,248,1824,313,121,514,219,798,249,undefined,698,3753,2634,417,-1,972,1850,280,-1,650
11/02/2020,18,1863,1373,1901,2285,2251,2870,499,392,1677,442,114,400,-1,987,1467,929,-1,814,819,573,920,3845,716,2410,2020,542,181,1238,672,770,375,undefined,-1,298,3293,478,214,undefined,344,433,242,244,40,1449,103,1503,281,98,534,177,615,145,undefined,566,1475,1328,257,-1,732,1562,239,-1,308
11/02/2020,19,976,651,1865,1537,1507,1695,231,190,542,173,86,379,-1,511,1142,580,-1,272,816,461,664,2444,352,1396,850,472,167,845,363,607,358,undefined,-1,110,2110,258,209,undefined,164,271,232,191,39,1084,94,1010,229,103,433,161,485,104,undefined,368,455,685,169,-1,602,1168,215,-1,195
11/02/2020,20,667,430,1411,1087,1229,1302,117,142,240,88,112,344,-1,441,856,346,-1,144,744,384,511,1749,252,960,687,434,98,477,253,579,470,undefined,-1,70,1719,266,260,undefined,115,170,108,93,20,855,41,754,162,129,522,133,430,83,undefined,389,236,531,56,-1,433,1050,174,-1,97
11/02/2020,21,398,263,1143,945,1132,913,145,78,141,37,57,242,-1,307,615,300,-1,63,535,316,504,1309,174,727,532,325,-1,458,115,465,311,undefined,-1,62,1337,184,186,undefined,64,126,72,46,24,692,38,552,134,92,336,102,334,52,undefined,226,158,447,2,-1,279,885,131,-1,108
11/02/2020,22,243,156,769,533,842,757,93,66,97,25,35,136,-1,259,332,173,-1,79,313,195,339,1114,114,527,398,209,-1,378,97,383,263,undefined,-1,71,802,119,95,undefined,52,125,48,37,17,505,19,432,96,96,185,76,193,53,undefined,149,99,346,3,-1,157,633,91,-1,51
11/02/2020,23,145,74,439,255,304,497,15,27,44,16,15,52,-1,170,203,76,-1,39,179,159,235,681,75,277,171,134,-1,87,32,222,114,undefined,-1,43,425,38,32,undefined,40,45,32,11,7,235,4,240,64,88,45,52,98,22,undefined,61,54,227,2,-1,81,404,65,-1,21
12/02/2020,0,55,39,218,129,155,199,19,8,11,17,15,31,-1,51,90,45,-1,9,73,49,136,250,37,96,83,106,-1,48,12,127,45,undefined,-1,20,177,23,15,undefined,15,13,18,6,2,108,9,111,19,64,11,15,32,14,undefined,42,23,101,4,-1,52,178,52,-1,13
12/02/2020,1,48,22,134,43,71,66,15,8,11,3,1,2,-1,31,44,24,-1,7,55,41,63,144,6,21,63,50,-1,24,9,78,14,undefined,-1,4,63,6,4,undefined,8,10,25,-1,-1,53,2,44,19,41,5,16,22,3,undefined,15,10,63,3,-1,39,89,27,-1,7
12/02/2020,2,14,12,63,30,45,34,4,5,16,1,-1,4,-1,23,19,14,-1,1,18,16,65,82,7,19,41,53,-1,20,5,42,5,undefined,-1,2,37,11,4,undefined,2,21,32,-1,1,29,3,39,11,29,2,19,19,3,undefined,17,6,63,2,-1,23,98,23,-1,6
12/02/2020,3,20,19,56,25,36,27,8,2,4,2,4,4,-1,10,10,17,-1,8,18,16,51,68,12,10,40,39,-1,37,5,39,7,undefined,-1,4,15,6,4,undefined,4,12,6,3,1,37,-1,36,12,31,1,14,16,1,undefined,14,3,12,-1,-1,12,45,18,-1,-1
12/02/2020,4,17,1,42,31,73,72,6,8,17,3,-1,3,-1,32,16,16,-1,9,13,6,33,46,8,22,43,41,-1,56,6,20,6,undefined,-1,4,41,6,9,undefined,5,7,9,1,1,29,4,24,6,15,6,5,7,3,undefined,17,5,22,2,-1,9,34,12,-1,1
12/02/2020,5,29,25,80,63,149,256,39,50,124,25,5,19,-1,106,24,30,-1,32,9,6,41,152,59,315,134,43,-1,95,29,47,20,undefined,-1,29,225,22,6,undefined,24,24,18,5,2,34,10,70,7,36,7,13,15,7,undefined,23,106,118,1,-1,38,90,21,-1,15
12/02/2020,6,136,64,175,225,434,934,133,119,578,85,33,78,-1,272,106,160,-1,174,48,38,68,674,259,824,542,115,-1,317,79,89,40,undefined,-1,55,987,94,7,undefined,93,119,37,27,16,165,19,208,53,52,20,39,45,66,undefined,68,542,419,2,-1,97,330,62,-1,91
12/02/2020,7,338,234,365,537,1104,1918,382,313,2112,410,69,223,-1,644,246,439,-1,688,73,103,147,1407,739,1934,1183,233,-1,855,258,253,84,undefined,-1,178,1886,220,47,undefined,304,327,82,85,33,469,64,515,132,39,73,86,179,66,undefined,176,2093,1240,84,-1,360,593,87,-1,274
12/02/2020,8,920,643,674,1112,1911,3938,590,490,3878,725,72,301,-1,1274,571,929,-1,1534,166,208,301,2811,1410,3643,1983,498,-1,1487,301,470,163,undefined,-1,373,3768,654,125,undefined,708,889,288,257,122,868,223,1029,266,62,168,142,518,203,undefined,447,4305,2254,265,-1,922,1072,119,-1,519
12/02/2020,9,876,635,683,1138,1189,2321,233,257,2703,535,93,276,-1,753,660,971,-1,926,190,141,307,1879,918,2444,995,469,-1,945,198,413,131,undefined,-1,300,2100,550,96,undefined,658,627,301,341,194,729,236,992,270,101,199,95,433,164,undefined,464,3036,1667,240,-1,624,923,128,-1,451
12/02/2020,10,1200,886,892,1552,1112,1207,145,174,849,311,57,181,-1,383,857,1084,-1,466,264,218,371,1761,486,1834,744,484,-1,763,258,408,242,undefined,-1,210,1191,546,121,undefined,512,574,289,311,174,846,151,915,275,109,224,137,374,122,undefined,412,1033,1172,255,-1,759,736,192,-1,395
12/02/2020,11,1518,1360,1224,1980,1766,1233,147,170,737,225,47,169,-1,391,992,1408,-1,464,468,305,531,1884,543,1618,859,522,-1,1371,413,546,171,undefined,-1,219,1517,501,133,undefined,613,581,357,194,88,1074,173,1148,323,123,301,187,531,131,undefined,496,948,1081,328,-1,802,882,187,-1,378
12/02/2020,12,2577,2450,2012,2909,2256,2053,214,577,1452,409,123,399,-1,599,1490,2355,-1,666,873,716,1170,2853,1023,2230,1334,1038,-1,2289,446,1012,371,undefined,-1,443,2795,1110,336,undefined,1370,1007,477,427,121,1938,295,1939,441,232,506,276,944,223,undefined,792,2272,1732,467,-1,1405,1475,218,-1,463
12/02/2020,13,3086,2667,2232,3132,1809,2164,266,522,1212,383,111,406,-1,655,1598,2314,-1,763,955,541,1118,3175,1189,2416,1492,983,-1,1295,540,1020,404,undefined,-1,461,2930,1008,306,undefined,1239,1158,550,402,154,2089,282,2115,409,188,439,262,1033,288,undefined,780,1764,1652,399,-1,1103,1443,261,-1,572
12/02/2020,14,2687,2199,1772,2704,1652,1817,250,265,801,312,50,200,-1,504,1502,1731,-1,566,746,355,722,2820,656,2077,1339,630,67,1256,338,701,307,undefined,-1,281,2124,694,245,undefined,633,660,369,294,175,1705,135,1506,370,115,403,172,790,170,undefined,657,1147,1217,247,-1,1015,1197,193,-1,342
12/02/2020,15,2302,1844,1874,2599,2558,2146,195,230,1276,329,39,186,-1,623,1430,1593,-1,535,629,344,660,2769,686,2395,1561,629,187,2355,391,641,261,undefined,-1,273,2176,583,187,undefined,466,532,395,277,146,1509,225,1590,362,178,387,216,703,180,undefined,597,1262,1356,311,-1,1004,1341,189,-1,507
12/02/2020,16,2323,1871,1921,2698,2451,2988,265,337,3022,694,47,229,-1,938,1658,1469,-1,1170,705,425,785,3735,823,3713,1841,689,205,1876,422,675,278,undefined,-1,292,2837,540,183,undefined,622,623,410,345,128,1577,194,1700,501,138,418,207,623,236,undefined,660,2681,1957,402,-1,974,1685,240,-1,506
12/02/2020,17,3020,1869,2273,3111,3635,5165,572,589,3878,891,106,397,-1,1938,1945,1518,-1,1696,879,452,892,4455,1360,4287,2525,1096,314,2644,673,941,362,undefined,-1,489,4541,776,211,undefined,663,736,454,387,232,1833,212,2205,958,277,492,321,889,293,undefined,720,3625,2540,385,-1,1047,2059,291,-1,607
12/02/2020,18,2502,1389,1920,2523,2474,3004,387,368,1738,242,109,466,-1,1083,1726,939,-1,883,979,558,868,2984,704,2588,1949,1090,322,1997,549,934,362,undefined,-1,265,3095,539,188,undefined,321,576,212,214,183,1529,129,1618,1188,416,556,336,631,207,undefined,554,1364,1389,311,-1,815,1697,273,-1,283
12/02/2020,19,1442,611,1778,1560,1721,1707,217,191,665,92,125,413,-1,556,1195,488,-1,230,824,452,698,2322,338,1334,783,1136,338,1631,426,672,324,undefined,-1,142,2215,290,197,undefined,156,313,230,131,137,965,62,1251,1408,425,455,343,481,256,undefined,425,568,766,204,-1,609,1410,196,-1,227
12/02/2020,20,972,424,1642,1296,1364,1568,202,219,356,95,164,451,-1,549,958,380,-1,154,810,408,623,2147,189,928,817,1529,275,488,279,671,528,undefined,-1,108,1933,260,248,undefined,148,245,188,91,93,880,64,801,1145,375,497,325,457,114,undefined,315,279,523,65,-1,485,1279,172,-1,144
12/02/2020,21,594,278,1314,990,1401,1175,96,123,153,91,162,473,-1,377,809,336,-1,107,349,425,569,1882,173,903,622,1411,234,916,194,595,553,undefined,-1,98,1655,217,200,undefined,80,164,97,39,25,842,50,675,726,323,349,185,326,66,undefined,270,241,533,7,-1,386,1002,161,-1,120
12/02/2020,22,374,218,901,616,1262,980,57,83,112,46,55,201,-1,259,421,234,-1,82,527,311,399,1471,109,555,448,830,156,706,168,476,325,undefined,-1,101,1123,121,144,undefined,47,311,79,18,26,631,24,462,387,177,235,144,218,94,undefined,194,103,351,1,-1,232,676,138,-1,51
12/02/2020,23,205,104,505,255,677,587,27,40,62,27,26,105,-1,193,252,45,-1,27,220,144,368,828,57,343,224,377,65,278,75,264,94,undefined,-1,72,519,82,48,undefined,45,52,39,9,9,353,17,281,96,114,50,55,110,37,undefined,76,41,249,1,-1,135,466,91,-1,27
13/02/2020,0,78,51,288,177,153,277,61,8,15,8,14,23,-1,66,107,44,-1,7,233,53,272,303,50,127,103,131,36,49,33,205,30,undefined,-1,12,180,68,16,undefined,17,28,84,11,8,149,18,163,39,118,10,34,62,20,undefined,55,22,149,-1,-1,48,238,82,-1,11
13/02/2020,1,25,40,121,126,86,97,17,11,15,3,7,13,-1,26,61,21,-1,6,80,35,128,207,19,38,86,91,10,22,30,138,33,undefined,-1,10,83,22,17,undefined,2,9,45,-1,1,76,4,89,10,51,7,20,35,10,undefined,42,10,60,-1,-1,28,135,21,-1,3
13/02/2020,2,16,22,66,49,47,51,4,10,8,-1,1,3,-1,16,26,18,-1,2,32,25,72,130,21,25,41,52,8,34,7,73,17,undefined,-1,3,42,5,1,undefined,5,6,45,8,7,33,1,32,9,38,1,15,17,1,undefined,15,2,52,-1,-1,7,95,21,-1,8
13/02/2020,3,19,33,43,31,40,33,2,3,5,5,-1,4,-1,13,5,17,-1,1,20,21,59,93,12,12,26,44,8,43,4,52,8,undefined,-1,5,19,9,-1,undefined,20,2,8,1,1,23,1,52,13,36,8,10,21,-1,undefined,4,12,14,-1,-1,3,82,21,-1,-1
13/02/2020,4,16,12,32,45,84,33,21,5,10,2,2,4,-1,21,11,12,-1,4,7,13,56,50,6,30,40,41,2,59,4,52,9,undefined,-1,6,32,4,9,undefined,11,3,6,1,1,36,3,32,8,23,5,4,8,1,undefined,13,2,16,-1,-1,15,32,14,-1,2
13/02/2020,5,25,21,94,103,145,281,42,42,116,31,6,28,-1,106,30,31,-1,23,14,23,42,182,63,217,150,67,14,123,21,50,20,undefined,-1,22,217,23,8,undefined,28,23,13,1,-1,50,7,55,33,37,7,9,20,10,undefined,11,97,84,2,-1,28,99,14,-1,15
13/02/2020,6,110,67,170,191,449,986,152,119,659,109,29,118,-1,282,79,148,-1,165,49,30,63,822,279,895,545,141,32,426,66,96,49,undefined,-1,99,1086,94,16,undefined,89,100,38,34,23,149,11,192,67,55,16,42,39,60,undefined,81,521,445,21,-1,115,322,43,-1,81
13/02/2020,7,404,284,345,573,1196,1907,441,353,2211,403,79,248,-1,653,309,458,-1,683,79,103,164,1575,761,1869,1145,292,96,1143,249,283,85,undefined,-1,184,2084,232,48,undefined,320,355,101,90,50,501,58,487,155,57,68,67,167,78,undefined,191,2143,1256,76,-1,344,576,54,-1,243
13/02/2020,8,874,631,577,1020,1924,3849,648,481,3241,697,90,365,-1,1311,599,1008,-1,1337,138,181,337,2751,1514,3208,2032,578,183,1912,296,542,167,undefined,-1,400,3802,681,107,undefined,706,937,259,342,191,945,178,931,247,100,166,99,523,174,undefined,444,4126,2331,158,-1,920,965,126,-1,498
13/02/2020,9,929,714,675,1188,1386,2199,358,296,2285,595,55,252,-1,793,646,986,-1,942,139,159,265,2132,992,2284,1294,611,153,1103,203,429,123,undefined,-1,306,2165,545,121,undefined,748,725,207,254,112,877,250,1068,297,157,229,134,398,158,undefined,491,2914,1704,219,-1,782,863,93,-1,598
13/02/2020,10,1148,1047,838,1470,1144,1511,130,186,1025,335,44,165,-1,387,714,1194,-1,657,264,195,356,2091,658,1567,759,811,185,834,165,450,211,undefined,-1,236,1779,481,153,undefined,489,628,281,204,81,905,145,992,374,223,255,147,333,134,undefined,485,1365,1088,212,-1,807,808,149,-1,381
13/02/2020,11,1782,1254,1066,1938,1195,1430,146,238,819,285,52,159,-1,404,867,1478,-1,512,403,277,575,2116,693,1588,866,918,191,947,258,447,194,undefined,-1,216,1695,580,147,undefined,549,548,317,221,84,1006,116,1234,394,246,303,218,351,135,undefined,509,913,1137,244,-1,999,1003,220,-1,401
13/02/2020,12,3255,2563,1778,2825,1725,2294,200,622,1481,640,78,317,-1,628,1540,2424,-1,787,884,480,1086,3118,1262,2440,1365,1510,285,1398,313,854,301,undefined,-1,435,3255,1052,269,undefined,1406,976,449,364,143,1931,301,2064,509,418,399,312,896,255,undefined,854,2284,1791,313,-1,1359,1549,283,-1,517
13/02/2020,13,3370,2621,1842,3001,1876,2372,218,547,1337,522,57,243,-1,640,1478,2405,-1,736,932,459,950,3396,1159,2381,1364,1322,248,1306,357,805,335,undefined,-1,425,2984,960,331,undefined,1301,945,569,451,225,1996,364,2099,558,285,406,306,876,285,undefined,996,1815,1790,173,-1,1189,1472,287,-1,494
13/02/2020,14,2564,1787,1487,2521,1780,2045,103,213,996,310,21,136,-1,525,1179,1692,-1,548,704,222,668,3025,558,2107,1608,937,206,1257,293,601,253,undefined,-1,236,2274,730,204,undefined,646,633,268,296,130,1361,162,1626,445,226,360,219,775,228,undefined,702,1015,1179,150,-1,888,1187,229,-1,369
13/02/2020,15,2509,1676,1725,2657,1858,2328,114,241,1324,469,42,128,-1,591,1471,1536,-1,597,703,268,573,2760,555,2320,1527,709,157,1312,294,661,297,undefined,-1,270,2144,581,172,undefined,485,524,335,280,119,1382,103,1596,349,147,357,214,606,229,undefined,645,1233,1308,294,-1,957,1280,215,-1,440
13/02/2020,16,2686,1762,1818,2715,2246,3387,228,422,2963,741,54,149,-1,988,1586,1516,-1,1108,728,229,616,3693,857,3674,1723,627,143,1668,387,711,273,undefined,-1,312,2862,563,137,undefined,623,554,452,497,293,1426,178,1730,257,112,390,217,623,204,undefined,583,2528,2070,349,-1,1082,1655,247,-1,458
13/02/2020,17,3318,2037,2211,3271,3543,5086,559,595,3917,921,81,388,-1,1675,1840,1761,-1,1633,902,342,798,4895,1315,4262,2484,728,194,2543,490,953,311,undefined,-1,473,4600,785,170,undefined,654,750,380,411,188,1950,255,2000,271,105,479,214,815,216,undefined,746,3631,2751,380,-1,1008,1900,262,-1,576
13/02/2020,18,2657,1606,2058,2562,2885,3177,533,376,1692,443,98,406,-1,1002,1517,1230,-1,775,1028,507,741,3410,715,2492,1839,571,205,2144,615,769,322,undefined,-1,297,3360,516,170,undefined,373,541,247,293,94,1584,133,1589,260,111,479,152,680,124,undefined,508,1358,1512,250,-1,685,1505,236,-1,284
13/02/2020,19,1848,1047,1790,1909,2077,1894,293,193,594,146,95,415,-1,602,1176,649,-1,300,992,521,656,2160,294,1312,904,748,148,2052,413,826,490,undefined,-1,173,2300,324,177,undefined,207,341,121,208,77,1253,71,1304,194,131,530,151,541,92,undefined,418,505,762,156,-1,462,1263,196,-1,201
13/02/2020,20,1539,694,1564,1988,1569,1519,149,188,326,64,152,488,-1,548,1054,501,-1,170,808,490,616,1999,241,1057,901,1005,145,600,299,691,729,undefined,-1,114,2163,303,284,undefined,119,263,146,167,46,1067,37,1036,202,133,630,127,544,106,undefined,389,387,575,44,-1,479,1190,236,-1,132
13/02/2020,21,906,400,1466,1229,1472,1297,310,128,187,51,132,398,-1,427,821,361,-1,100,700,370,436,1784,180,843,695,846,48,848,262,580,553,undefined,-1,98,1914,238,220,undefined,97,186,80,34,20,935,36,909,140,145,467,124,456,99,undefined,302,169,575,7,-1,363,1080,178,-1,91
13/02/2020,22,454,215,1090,1198,1903,1150,85,51,118,20,65,225,-1,374,503,326,-1,109,547,333,495,1491,108,747,502,627,-1,1469,179,471,344,undefined,-1,93,1318,171,126,undefined,68,332,70,26,16,605,26,503,129,93,218,84,291,59,undefined,150,128,430,15,-1,222,788,125,-1,45
13/02/2020,23,217,123,598,466,620,736,66,37,70,31,38,119,-1,249,230,99,-1,51,280,153,313,1022,95,341,312,408,-1,248,93,299,199,undefined,-1,32,657,115,62,undefined,34,62,37,29,32,329,23,308,57,84,82,68,179,31,undefined,90,65,246,6,-1,112,434,61,-1,19
14/02/2020,0,107,67,343,182,265,297,36,18,27,8,12,31,-1,92,82,104,-1,39,163,83,215,435,60,162,172,232,-1,71,37,181,75,undefined,-1,13,237,76,38,undefined,23,20,18,9,9,102,7,181,45,79,26,15,49,23,undefined,23,23,114,6,-1,53,243,63,-1,11
14/02/2020,1,62,40,221,116,111,105,32,8,12,9,4,8,-1,28,59,43,-1,18,108,43,146,202,19,100,112,174,-1,78,31,191,35,undefined,-1,6,115,60,14,undefined,6,13,4,2,4,75,4,126,21,67,8,28,57,6,undefined,30,11,65,2,-1,27,155,34,-1,1
14/02/2020,2,68,40,94,79,57,79,26,4,12,3,4,6,-1,20,34,28,-1,15,47,34,104,157,26,46,67,160,-1,27,14,55,6,undefined,-1,7,56,38,14,undefined,1,10,6,1,-1,32,-1,87,25,89,5,18,23,4,undefined,20,11,55,-1,-1,34,126,28,-1,4
14/02/2020,3,40,85,94,52,43,50,42,5,3,1,2,4,-1,5,27,30,-1,4,30,63,98,113,8,17,41,71,-1,48,1,70,11,undefined,-1,4,46,21,14,undefined,5,7,5,-1,-1,49,4,65,3,26,9,25,25,2,undefined,20,4,18,1,-1,16,71,26,-1,1
14/02/2020,4,26,6,79,36,80,81,15,2,8,1,-1,4,-1,34,18,13,-1,4,22,32,103,124,11,39,40,52,-1,53,8,41,2,undefined,-1,5,48,25,8,undefined,2,8,-1,1,1,22,4,73,6,37,-1,35,15,2,undefined,14,7,16,-1,-1,30,79,10,-1,3
14/02/2020,5,27,32,88,85,161,255,37,34,115,19,5,22,-1,89,47,32,-1,38,6,6,60,176,50,320,123,75,-1,144,21,48,28,undefined,-1,25,203,20,13,undefined,28,22,20,3,1,58,5,75,39,43,7,22,18,9,undefined,23,85,121,1,-1,50,131,26,-1,15
14/02/2020,6,132,82,164,198,415,941,121,97,653,103,31,108,-1,274,88,179,-1,195,46,33,74,796,242,783,417,130,-1,435,69,93,40,undefined,-1,62,913,75,19,undefined,89,97,37,25,12,162,15,227,59,74,22,48,44,60,undefined,91,487,421,26,-1,129,342,41,-1,78
14/02/2020,7,411,225,335,529,1028,1853,297,257,1933,387,65,215,-1,617,265,434,-1,737,73,105,141,1618,714,1723,864,292,-1,1123,244,256,72,undefined,-1,133,1751,200,33,undefined,286,363,92,61,34,432,50,513,145,72,76,73,124,82,undefined,142,1906,1162,83,-1,301,632,49,125,236
14/02/2020,8,891,630,668,997,1916,4102,487,458,3673,657,84,330,-1,1291,621,917,-1,1728,153,194,301,2835,1468,3005,1551,589,-1,1952,266,488,174,undefined,-1,353,3800,570,122,undefined,697,856,292,290,122,926,193,1040,284,110,143,120,513,152,undefined,448,3957,2388,302,-1,851,1067,111,698,551
14/02/2020,9,973,834,745,1219,1229,2044,181,281,2360,524,42,230,-1,626,600,1052,-1,984,147,185,286,2124,989,2275,819,649,-1,998,177,460,126,undefined,-1,288,2129,554,153,undefined,748,571,370,369,117,877,244,966,326,159,188,156,354,210,undefined,423,2689,1517,232,-1,777,938,124,683,475
14/02/2020,10,1278,1086,810,1562,1089,1217,146,207,837,247,30,184,-1,349,731,1189,-1,583,262,206,381,1979,598,1830,733,756,-1,683,175,448,197,undefined,-1,203,1397,489,142,undefined,482,584,297,175,72,907,138,1185,339,317,249,179,402,101,undefined,490,996,1013,207,-1,798,975,174,836,491
14/02/2020,11,1688,1472,1223,2101,1404,1541,177,231,800,149,53,209,-1,437,965,1535,-1,529,460,309,588,2375,563,1964,967,1083,-1,878,215,641,253,undefined,-1,202,1799,499,171,undefined,619,520,319,150,50,1019,190,1382,396,265,333,200,510,107,undefined,483,939,1271,308,-1,730,1062,180,987,404
14/02/2020,12,2997,2570,1792,2959,1745,2443,156,643,1492,446,84,325,-1,535,1362,2334,-1,705,948,655,1132,3207,1164,2751,1436,1629,-1,1320,297,931,422,undefined,-1,346,3140,1029,331,undefined,1364,876,561,418,103,1915,299,2018,520,394,465,326,959,322,undefined,894,2216,1847,474,-1,1264,1528,226,1865,464
14/02/2020,13,3019,2699,1925,3478,1945,2531,201,570,1308,446,48,269,-1,547,1598,2519,-1,750,960,530,1079,2956,1091,2567,1343,1365,-1,1523,331,882,456,undefined,-1,329,3148,1115,319,undefined,1374,799,596,362,51,2474,322,2224,492,279,502,299,967,228,undefined,1003,1822,1781,372,-1,1067,1581,302,1921,492
14/02/2020,14,2159,2050,1691,2582,1802,2170,171,261,892,250,49,252,-1,525,1434,1717,-1,618,772,342,707,2077,624,2119,1314,951,-1,1403,336,627,253,undefined,-1,179,2296,588,242,undefined,671,478,547,295,33,1718,137,1710,432,223,424,232,730,198,undefined,642,1103,1144,303,-1,901,1329,211,1264,354
14/02/2020,15,2261,2122,1866,2793,2260,2429,157,297,1445,231,55,177,-1,699,1611,1557,-1,637,722,360,734,2571,655,2558,1475,685,-1,1663,294,724,240,undefined,-1,180,2641,519,204,undefined,433,447,659,354,64,1480,143,1827,419,150,388,222,740,250,undefined,535,1229,1352,270,-1,910,1491,244,1169,429
14/02/2020,16,2742,2132,1827,3060,2324,3620,201,461,2970,637,48,160,-1,1105,1653,1707,-1,1211,691,365,775,3218,873,3807,1709,595,-1,1587,255,821,204,undefined,-1,305,2931,623,170,undefined,522,663,287,215,61,1579,143,1718,286,146,493,129,717,168,undefined,610,2737,1881,124,-1,934,1570,234,1150,359
14/02/2020,17,3400,2229,2225,3292,3269,4469,367,466,3455,728,68,343,-1,1419,1901,1805,-1,1599,1013,578,959,4191,1287,3806,1969,714,-1,2150,366,1097,349,undefined,-1,388,4038,764,232,undefined,559,876,300,238,67,1990,217,2176,358,80,497,187,913,211,undefined,743,2889,2322,175,-1,882,1945,277,1532,363
14/02/2020,18,2806,1513,2468,2742,3061,2662,593,300,1156,315,80,435,-1,906,1692,1246,-1,600,1229,871,1025,3274,564,2117,1778,588,-1,2050,540,1119,574,undefined,-1,250,3290,516,335,undefined,280,590,146,149,33,1652,94,1633,254,117,653,148,729,125,undefined,631,1025,1337,188,-1,723,1859,315,1115,170
14/02/2020,19,2028,1123,1978,2103,2539,1823,409,180,368,202,54,219,-1,490,1217,754,-1,261,1276,884,796,2475,378,1224,1136,493,-1,2643,312,1075,661,undefined,-1,157,2713,382,520,undefined,184,444,61,86,25,1185,60,1239,216,86,794,143,597,118,undefined,503,393,783,65,-1,460,1483,217,841,101
14/02/2020,20,1619,843,1973,1920,1330,1374,111,137,190,119,35,151,-1,402,1220,605,-1,139,1196,839,829,2016,230,975,943,386,-1,684,163,979,790,undefined,-1,85,1939,343,541,undefined,108,336,63,104,44,1064,31,1028,191,95,821,99,531,83,undefined,396,191,530,10,-1,306,1372,282,649,65
14/02/2020,21,1029,473,2025,1590,1425,1259,176,94,160,93,39,199,-1,491,906,358,-1,110,957,677,766,2018,212,835,954,414,-1,864,131,996,885,undefined,-1,76,1816,299,443,undefined,143,242,61,60,30,1016,42,992,180,92,603,156,563,68,undefined,370,141,507,24,-1,330,1096,159,669,60
14/02/2020,22,663,303,1650,1502,3195,1272,75,79,130,73,64,302,-1,485,671,356,-1,108,839,1300,765,1834,246,771,778,331,-1,2566,587,892,751,undefined,-1,84,2451,584,378,undefined,99,362,33,42,24,949,24,690,139,96,458,95,535,61,undefined,304,158,524,18,-1,226,876,134,753,31
14/02/2020,23,479,220,1325,943,1176,992,939,65,62,51,48,182,-1,386,487,259,-1,80,533,603,681,1386,110,551,554,271,-1,513,192,728,455,undefined,-1,158,1406,391,206,undefined,65,133,38,26,15,697,24,548,111,69,162,96,502,67,undefined,204,89,370,14,-1,183,827,135,504,26
15/02/2020,0,247,164,749,565,582,652,35,17,61,27,37,107,-1,291,284,140,-1,43,372,311,624,839,106,322,335,180,-1,185,60,553,221,undefined,-1,45,685,299,117,undefined,38,58,31,20,14,393,9,399,60,88,83,59,377,41,undefined,109,91,238,10,-1,72,404,78,419,16
15/02/2020,1,146,135,466,402,316,446,16,12,20,6,9,49,-1,175,216,92,-1,18,229,218,469,572,44,142,250,134,-1,123,41,440,86,undefined,-1,20,368,306,40,undefined,23,46,14,23,15,289,2,206,38,57,29,18,276,22,undefined,84,23,138,6,-1,68,295,47,326,17
15/02/2020,2,117,114,301,204,184,203,9,10,11,7,10,21,-1,86,99,57,-1,8,182,173,353,378,36,102,180,98,-1,55,31,286,56,undefined,-1,17,183,240,30,undefined,18,36,23,14,12,186,5,167,22,41,12,36,116,17,undefined,46,25,128,1,-1,46,215,32,268,8
15/02/2020,3,64,72,206,172,90,141,21,4,21,6,2,10,-1,73,109,41,-1,1,70,94,258,332,27,72,120,79,-1,45,22,213,19,undefined,-1,6,107,181,20,undefined,8,30,12,4,2,117,2,174,21,61,12,31,126,10,undefined,29,14,66,2,-1,38,204,35,167,5
15/02/2020,4,63,46,87,77,53,104,9,-1,12,2,-1,-1,-1,60,45,7,-1,3,31,44,145,183,18,42,66,60,-1,27,5,148,38,undefined,-1,7,68,152,4,undefined,4,9,3,-1,-1,37,3,63,27,12,7,12,45,13,undefined,23,13,37,1,-1,32,120,25,112,3
15/02/2020,5,42,34,94,74,98,142,11,8,21,2,1,9,-1,54,28,24,-1,12,21,35,156,125,27,86,52,62,-1,60,5,110,25,undefined,-1,22,71,22,8,undefined,8,20,14,1,1,55,2,53,43,19,14,22,25,4,undefined,18,22,42,1,-1,34,86,28,52,7
15/02/2020,6,62,35,81,98,83,257,24,25,62,14,3,15,-1,69,37,36,-1,25,40,50,86,231,42,307,150,108,-1,58,22,107,14,undefined,-1,16,217,21,10,undefined,16,47,24,5,1,61,7,64,53,19,22,20,20,19,undefined,24,122,110,2,-1,39,147,47,53,20
15/02/2020,7,106,76,142,177,198,415,47,48,120,29,8,45,-1,116,75,91,-1,35,37,58,51,387,69,457,166,186,-1,99,43,112,33,undefined,-1,33,354,44,16,undefined,33,79,32,16,9,99,11,166,106,49,36,72,32,22,undefined,69,313,193,7,-1,65,208,23,83,38
15/02/2020,8,292,220,269,372,434,568,93,65,118,70,12,104,-1,216,200,291,-1,66,65,72,89,824,131,688,378,358,-1,296,82,164,102,undefined,-1,142,680,74,74,undefined,63,119,45,39,19,274,32,323,223,114,96,76,181,45,undefined,145,547,275,37,-1,143,328,52,175,75
15/02/2020,9,691,455,505,809,668,798,71,87,166,86,18,137,-1,245,298,525,-1,120,148,115,213,1226,141,851,512,633,-1,420,108,275,111,undefined,-1,59,950,120,89,undefined,144,144,69,50,35,460,41,595,370,179,258,156,204,55,undefined,215,604,470,64,-1,250,623,94,325,73
15/02/2020,10,1276,1029,655,1335,820,1047,66,126,147,94,25,98,-1,308,487,928,-1,121,248,174,258,1489,207,1205,868,911,-1,645,120,397,288,undefined,-1,52,1185,162,168,undefined,131,218,67,35,11,501,50,821,514,262,359,208,241,66,undefined,383,610,660,74,-1,329,777,194,510,57
15/02/2020,11,1841,1557,1018,1815,1265,1321,82,161,164,119,24,124,-1,414,745,1200,-1,211,475,284,462,2080,252,1222,1135,1166,-1,974,230,496,172,undefined,-1,70,1318,125,150,undefined,136,302,105,83,38,755,62,1194,517,361,474,232,412,76,undefined,455,695,798,85,-1,406,1040,180,745,80
15/02/2020,12,2360,1844,1333,2266,1837,1335,71,145,163,81,22,150,-1,330,913,1364,-1,151,765,439,504,2206,224,1238,1317,1210,-1,1552,246,650,273,undefined,-1,63,1495,223,192,undefined,94,404,131,92,25,933,88,1342,695,293,538,266,487,117,undefined,554,571,681,57,-1,389,1240,169,713,138
15/02/2020,13,2455,1983,1642,2698,2363,1400,51,146,112,55,6,79,-1,372,1165,1642,-1,213,1001,527,588,2363,259,1209,1409,1191,-1,2343,211,734,293,undefined,-1,77,1530,163,169,undefined,153,677,139,112,35,1155,59,1449,728,287,585,236,688,92,undefined,654,484,712,50,-1,486,1384,236,887,103
15/02/2020,14,2762,2187,1741,2354,1727,1609,59,189,305,67,19,138,-1,452,1237,1416,-1,196,973,476,569,2544,236,1111,1785,1136,-1,1371,185,707,268,undefined,-1,105,1630,166,190,undefined,142,238,109,117,35,1137,60,1510,582,328,595,250,535,118,undefined,530,430,731,97,-1,441,1444,258,843,105
15/02/2020,15,2808,2124,1770,2570,2110,1672,84,224,121,72,27,161,-1,572,1428,1324,-1,193,834,521,757,2581,273,1205,1884,1029,-1,1589,240,784,350,undefined,-1,127,1852,177,231,undefined,108,259,96,91,49,1169,71,1607,530,274,605,233,582,89,undefined,541,327,733,132,-1,444,1401,199,903,110
15/02/2020,16,2837,1902,1999,2613,2701,1729,160,203,143,75,42,179,-1,578,1575,1359,-1,153,798,600,805,2634,218,1350,1985,733,-1,2762,352,765,317,undefined,-1,142,2212,211,201,undefined,108,377,112,67,39,1312,57,1728,467,161,603,187,546,101,undefined,414,340,778,168,-1,470,1450,200,904,98
15/02/2020,17,2362,1609,2174,2319,2523,1859,152,162,157,118,74,315,-1,672,1660,1097,-1,168,967,617,904,2698,262,1225,1819,554,-1,1884,411,805,445,undefined,-1,131,2741,211,264,undefined,124,291,88,117,74,1389,66,1655,321,89,741,192,683,107,undefined,481,290,713,212,-1,506,1539,207,854,120
15/02/2020,18,1930,1114,2216,1839,2678,1733,427,222,173,99,92,314,-1,827,1363,547,-1,141,1162,838,810,2390,216,1083,1864,531,-1,2172,382,883,579,undefined,-1,183,2954,207,391,undefined,151,436,91,59,39,1184,78,1375,213,112,813,165,580,102,undefined,494,297,796,203,-1,430,1465,223,813,81
15/02/2020,19,1437,742,2218,1954,1960,1359,569,132,119,83,77,287,-1,460,1221,461,-1,120,1202,1031,931,2211,182,906,1108,519,-1,2003,293,991,637,undefined,-1,150,2570,255,484,undefined,122,336,71,77,38,1080,46,1230,188,116,823,173,564,91,undefined,531,151,596,110,-1,422,1390,207,635,62
15/02/2020,20,811,503,2349,1893,2421,1295,84,91,64,75,88,347,-1,502,1109,405,-1,73,1051,783,844,1789,203,635,1046,438,-1,1252,290,879,779,undefined,-1,71,2495,236,443,undefined,89,260,62,43,16,1138,58,911,163,77,771,126,558,84,undefined,387,146,504,24,-1,297,1306,208,600,66
15/02/2020,21,618,297,1914,1415,1856,1337,85,109,70,47,44,250,-1,537,983,398,-1,81,864,602,767,1679,221,633,869,402,-1,1020,188,919,844,undefined,-1,63,2083,361,469,undefined,102,220,49,73,34,947,48,744,134,95,624,98,541,73,undefined,347,123,509,10,-1,264,1109,167,523,46
15/02/2020,22,619,360,1330,1006,1928,1234,1019,75,124,61,64,172,-1,470,695,312,-1,94,743,667,845,1494,200,716,1094,345,-1,1434,270,892,656,undefined,-1,272,2180,485,319,undefined,80,440,43,45,24,732,22,598,127,82,391,105,564,58,undefined,292,170,403,6,-1,233,861,159,624,26
15/02/2020,23,370,217,1427,1239,932,952,55,33,33,60,14,88,-1,361,523,262,-1,44,660,627,712,1088,117,511,507,247,-1,229,94,869,346,undefined,-1,73,1316,467,190,undefined,60,112,29,37,10,515,18,559,78,81,142,78,567,42,undefined,193,118,371,25,-1,168,818,111,542,15
16/02/2020,0,260,153,856,711,516,729,19,26,36,23,5,31,-1,289,399,186,-1,28,384,266,688,774,83,313,502,183,-1,103,26,717,213,undefined,-1,21,703,369,77,undefined,50,68,9,8,6,332,11,301,66,65,52,26,440,49,undefined,117,67,209,1,-1,87,377,83,446,19
16/02/2020,1,200,119,506,425,402,477,8,16,19,6,2,18,-1,266,250,110,-1,28,213,215,577,610,49,164,328,176,-1,63,28,595,76,undefined,-1,13,452,348,28,undefined,24,43,8,7,2,290,12,368,57,90,14,31,257,32,undefined,71,22,180,1,-1,75,274,62,440,8
16/02/2020,2,138,113,380,318,214,236,10,11,17,8,-1,4,-1,133,162,89,-1,14,146,102,366,522,40,135,260,134,-1,59,9,329,39,undefined,-1,31,217,253,10,undefined,16,25,6,4,4,247,7,231,35,76,13,37,226,19,undefined,68,18,149,1,-1,43,298,50,294,4
16/02/2020,3,135,90,352,225,152,203,7,5,17,5,2,12,-1,176,138,50,-1,20,115,133,382,403,69,110,259,139,-1,48,16,341,16,undefined,-1,20,138,285,14,undefined,8,23,6,4,1,186,-1,180,28,34,4,11,212,8,undefined,81,30,114,2,-1,41,255,30,239,8
16/02/2020,4,58,30,148,154,97,135,7,4,6,4,-1,4,-1,104,50,32,-1,4,58,46,197,304,20,56,70,47,-1,44,8,213,18,undefined,-1,7,80,94,4,undefined,2,8,2,3,-1,99,1,91,22,33,7,13,77,2,undefined,28,13,80,-1,-1,29,141,41,93,1
16/02/2020,5,39,20,104,103,64,130,9,5,9,3,-1,4,-1,85,52,45,-1,5,37,47,199,215,32,55,90,57,-1,83,8,228,10,undefined,-1,14,88,15,13,undefined,6,14,4,-1,-1,60,-1,87,48,16,10,21,35,8,undefined,18,12,53,-1,-1,18,85,29,69,9
16/02/2020,6,34,23,85,143,116,182,32,23,35,11,12,27,-1,87,46,48,-1,10,34,17,67,322,29,174,137,68,-1,127,22,150,16,undefined,-1,24,152,11,5,undefined,12,13,14,12,4,101,1,99,37,29,8,16,29,3,undefined,16,25,101,5,-1,33,95,12,30,20
16/02/2020,7,102,58,95,156,189,265,69,73,51,19,18,69,-1,117,66,63,-1,29,20,37,98,375,41,292,247,159,-1,195,42,153,28,undefined,-1,37,374,31,10,undefined,50,31,26,28,17,101,5,151,97,57,28,32,39,18,undefined,64,40,146,17,-1,52,157,15,47,29
16/02/2020,8,146,114,227,258,324,537,125,115,104,39,64,174,-1,229,148,176,-1,42,72,63,128,639,92,509,429,373,-1,321,105,199,54,undefined,-1,64,711,85,35,undefined,44,54,28,23,16,206,22,271,152,105,44,50,114,17,undefined,113,96,222,40,-1,126,281,40,109,60
16/02/2020,9,573,395,457,548,601,784,181,160,89,43,56,214,-1,393,259,392,-1,69,134,127,198,1124,195,650,732,662,-1,610,164,250,129,undefined,-1,98,1107,103,64,undefined,72,111,52,58,38,365,19,604,426,202,194,137,134,53,undefined,181,132,331,77,-1,235,557,106,244,89
16/02/2020,10,1167,974,766,1164,1442,1253,275,268,127,82,121,388,-1,553,577,871,-1,112,309,210,309,1602,291,902,1246,1126,-1,1212,285,402,228,undefined,-1,113,1733,195,105,undefined,113,159,87,97,47,618,39,1058,620,355,354,197,284,56,undefined,324,227,559,112,-1,304,976,159,469,115
16/02/2020,11,1682,1382,1052,1757,2083,1545,308,285,139,59,125,480,-1,597,841,970,-1,148,522,425,465,1952,239,922,1774,1362,-1,1897,550,550,219,undefined,-1,147,2409,170,97,undefined,116,247,118,112,46,895,59,1126,732,391,401,285,379,76,undefined,405,265,650,154,-1,408,1055,257,631,114
16/02/2020,12,2504,1729,1712,2208,2605,1823,298,297,142,86,118,479,-1,607,1228,1422,-1,181,1082,612,683,2435,218,1016,2047,1628,-1,2443,649,777,339,undefined,-1,137,2562,232,237,undefined,101,340,113,142,78,1242,63,1473,875,477,584,312,635,104,undefined,451,255,765,184,-1,479,1262,269,730,107
16/02/2020,13,2772,1866,1878,2380,2555,1765,375,247,154,76,142,438,-1,546,1498,1220,-1,179,1150,583,745,2651,228,899,2012,1695,-1,1979,741,863,371,undefined,-1,189,2646,201,275,undefined,96,469,125,151,69,1387,75,1785,950,488,684,336,746,100,undefined,491,210,719,143,-1,619,1507,288,776,144
16/02/2020,14,2979,1754,2003,2448,2639,1956,451,277,143,79,97,473,-1,659,1488,1264,-1,122,1027,338,771,2730,222,882,2424,1649,-1,2258,651,730,473,undefined,-1,192,3183,195,336,undefined,92,238,153,184,136,1475,69,1853,806,418,690,353,664,136,undefined,531,220,729,123,-1,574,1534,275,774,116
16/02/2020,15,3011,1813,2061,2543,3394,2146,217,280,110,52,143,454,-1,699,1527,1188,-1,109,1074,432,847,2649,228,936,2412,1364,-1,3253,825,722,620,undefined,-1,174,3063,226,267,undefined,128,300,129,160,91,1461,69,1615,729,330,602,343,529,118,undefined,428,194,733,173,-1,538,1423,268,828,119
16/02/2020,16,2857,1678,1966,2366,2604,2001,288,277,132,50,94,381,-1,613,1589,1052,-1,99,964,352,747,2790,224,855,2120,968,-1,2116,689,702,689,undefined,-1,154,2763,154,208,undefined,59,365,149,79,62,1460,68,1495,610,246,571,252,520,82,undefined,444,166,697,207,-1,532,1270,282,744,127
16/02/2020,17,2580,1350,1920,2168,2476,1876,657,247,140,95,119,382,-1,696,1470,743,-1,126,917,429,731,2943,236,916,2064,580,-1,2124,723,714,648,undefined,-1,290,2996,153,290,undefined,72,250,210,101,72,1349,59,1407,283,172,581,181,531,119,undefined,444,213,718,204,-1,482,1321,229,655,113
16/02/2020,18,1941,1019,1841,1874,2001,1506,654,198,162,49,147,474,-1,511,1467,515,-1,123,992,456,768,2218,191,850,1718,572,-1,1181,580,645,702,undefined,-1,215,2578,130,226,undefined,72,330,180,71,52,1285,70,1283,256,113,590,200,451,109,undefined,399,195,550,184,-1,467,1357,190,602,81
16/02/2020,19,1308,542,1848,1266,1761,1341,779,171,93,21,146,551,-1,534,1004,372,-1,70,885,491,716,1956,160,612,1034,612,-1,703,422,696,727,undefined,-1,176,2506,142,268,undefined,70,237,100,44,26,1068,48,1077,237,117,465,188,375,127,undefined,373,142,392,144,-1,412,1232,171,502,87
16/02/2020,20,721,343,1550,1222,1900,1259,116,166,87,47,149,523,-1,467,1006,280,-1,67,825,526,609,1672,165,664,763,868,-1,1275,379,617,616,undefined,-1,89,2260,134,271,undefined,56,173,123,30,16,931,43,745,175,114,443,192,350,77,undefined,331,165,431,41,-1,295,999,172,482,85
16/02/2020,21,492,282,1233,869,1015,1031,80,101,93,45,101,315,-1,352,695,199,-1,52,565,326,488,1455,157,499,503,797,-1,449,203,546,437,undefined,-1,79,1580,68,302,undefined,47,133,89,33,18,712,34,593,168,80,306,104,246,60,undefined,228,129,368,-1,-1,275,902,173,357,54
16/02/2020,22,277,192,757,703,897,719,1239,76,43,27,44,155,-1,289,380,164,-1,36,422,244,343,1109,137,463,318,551,-1,391,346,388,341,undefined,-1,305,1323,65,118,undefined,35,270,51,18,10,459,22,355,108,120,127,81,174,36,undefined,157,108,342,-1,-1,155,682,109,265,39
16/02/2020,23,121,86,505,373,344,429,14,23,18,13,24,99,-1,181,167,83,-1,27,199,111,280,687,65,233,196,326,-1,97,46,321,106,undefined,-1,18,399,40,39,undefined,15,39,36,11,4,260,13,254,63,70,53,80,111,27,undefined,68,52,216,-1,-1,82,428,77,135,15
17/02/2020,0,57,45,224,164,172,163,9,8,16,4,5,16,-1,68,89,45,-1,7,80,34,239,281,21,70,110,103,-1,59,9,199,55,undefined,-1,12,226,21,12,undefined,29,27,21,7,7,112,17,157,34,79,14,27,44,15,undefined,38,19,100,-1,-1,32,171,40,50,13
17/02/2020,1,40,17,146,47,97,80,2,6,9,2,2,10,-1,31,46,28,-1,12,84,21,154,169,16,41,166,82,-1,26,39,173,6,undefined,-1,2,71,11,9,undefined,1,11,12,7,1,55,7,66,15,73,1,83,31,10,undefined,21,11,64,-1,-1,29,127,21,36,7
17/02/2020,2,21,15,73,18,45,38,2,5,11,3,4,3,-1,16,23,11,-1,3,61,24,82,72,32,36,64,34,-1,43,3,127,18,undefined,-1,-1,48,7,13,undefined,4,5,4,1,-1,42,-1,59,10,41,4,33,30,4,undefined,14,5,53,-1,-1,21,94,14,27,5
17/02/2020,3,8,10,49,15,38,29,2,2,3,-1,2,3,-1,21,21,13,-1,-1,22,13,50,101,8,18,42,29,-1,38,5,69,30,undefined,-1,2,34,5,3,undefined,1,6,4,4,-1,27,-1,124,4,23,-1,23,12,6,undefined,2,3,15,-1,-1,17,76,9,12,3
17/02/2020,4,23,17,46,23,83,48,8,5,10,4,1,1,-1,33,23,7,-1,4,14,14,54,71,14,24,52,23,-1,70,8,62,11,undefined,-1,14,31,5,9,undefined,18,8,5,2,1,19,2,44,4,24,6,6,5,1,undefined,15,6,28,-1,-1,13,40,12,23,1
17/02/2020,5,28,12,76,73,153,248,33,36,105,23,7,22,-1,94,46,38,-1,41,19,29,63,175,50,300,120,47,-1,142,14,43,28,undefined,-1,24,181,13,8,undefined,54,29,18,7,2,40,9,56,17,29,8,12,13,11,undefined,21,101,94,-1,-1,32,103,18,39,16
17/02/2020,6,111,84,153,177,410,971,126,115,691,97,23,81,-1,249,99,128,-1,186,46,32,74,789,279,962,476,90,-1,428,77,77,29,undefined,-1,59,954,88,7,undefined,59,85,49,25,9,164,14,223,36,37,19,42,35,51,undefined,82,574,442,6,-1,98,373,44,94,71
17/02/2020,7,355,245,339,523,1079,1925,449,360,2118,409,68,242,-1,626,308,462,-1,773,69,97,188,1548,710,1941,1257,272,-1,1133,214,177,84,undefined,-1,154,1894,219,54,undefined,318,290,106,98,48,473,57,460,123,50,73,79,183,74,undefined,149,2145,1173,113,-1,343,638,73,298,324
17/02/2020,8,970,610,697,1076,2100,4359,696,523,4004,768,127,440,-1,1545,680,875,-1,1849,127,194,330,3008,1584,3596,2073,1054,-1,2169,319,342,176,undefined,-1,483,4113,683,128,undefined,777,843,385,314,132,1000,150,1054,229,51,156,120,612,224,undefined,484,4774,2469,333,-1,999,1188,160,721,613
17/02/2020,9,996,680,648,1103,1415,2274,234,316,2693,592,65,265,-1,702,663,984,-1,934,124,200,314,2164,1149,2385,1008,908,-1,1277,234,351,153,undefined,-1,343,2215,552,127,undefined,724,577,347,292,119,814,254,975,206,102,203,109,453,211,undefined,446,3082,1755,199,-1,720,944,130,668,602
17/02/2020,10,1382,1174,1290,1845,1659,1295,139,162,1177,270,66,237,-1,438,1254,1399,-1,642,288,246,424,2181,945,1807,929,1460,-1,1438,357,396,182,undefined,-1,258,1539,532,171,undefined,465,522,516,204,108,1286,128,1256,336,103,287,133,438,436,undefined,425,1179,1179,369,-1,1123,979,167,982,442
17/02/2020,11,1890,1454,1513,2224,2080,1466,169,230,1044,242,69,237,-1,598,1296,1615,-1,602,485,274,544,2544,753,1621,1055,1572,-1,1677,435,482,250,undefined,-1,254,1693,525,212,undefined,474,546,701,293,138,1339,120,1648,288,131,275,182,557,551,undefined,633,982,1156,384,-1,1242,1032,240,1088,464
17/02/2020,12,3165,2741,2321,3313,2844,2537,304,787,1853,518,151,471,-1,853,1939,2673,-1,873,896,586,1206,3664,1378,2350,1616,2331,-1,2260,622,968,354,undefined,-1,553,3386,1108,343,undefined,1284,944,832,402,177,2519,260,2448,429,145,466,246,1086,543,undefined,928,2570,1920,354,-1,1714,1558,281,2351,576
17/02/2020,13,3462,2968,2409,3500,2528,2395,252,613,1695,524,110,407,-1,760,2005,2590,-1,926,975,639,1137,3944,1224,2236,1559,2374,-1,2076,644,1016,366,undefined,-1,631,3249,1026,359,undefined,1288,912,827,461,205,2556,354,2745,428,181,497,323,1148,659,undefined,1065,1966,1940,248,-1,1452,1663,304,2247,626
17/02/2020,14,2666,1947,2049,2901,2203,2015,198,266,1195,386,36,228,-1,615,1426,1831,-1,626,821,300,702,3278,730,2007,1344,1596,-1,1761,543,532,286,undefined,-1,357,2311,756,224,undefined,520,556,377,322,158,1697,139,1750,298,82,470,232,807,380,undefined,744,1063,1358,187,-1,1288,1263,229,1182,557
17/02/2020,15,2466,1552,1804,2480,1892,2202,172,253,1400,389,43,189,-1,656,1518,1429,-1,585,812,247,617,3014,602,2295,1695,1149,-1,1462,356,565,286,undefined,-1,317,2163,569,192,undefined,471,394,429,335,164,1550,130,1575,274,91,427,181,677,310,undefined,608,1338,1353,307,-1,1048,1167,208,981,442
17/02/2020,16,2691,1689,2019,2552,2432,3199,267,375,3118,852,76,290,-1,1090,1707,1390,-1,1123,775,307,658,3767,859,3688,2145,1261,-1,1794,520,517,265,undefined,-1,370,3018,577,151,undefined,585,408,506,334,183,1573,193,1761,260,96,413,224,673,253,undefined,641,2780,2074,349,-1,1108,1413,259,1176,511
17/02/2020,17,2933,1685,2196,2902,3201,5259,663,628,4226,1007,117,451,-1,1835,2032,1562,-1,1858,866,446,851,5004,1353,4290,2736,856,-1,2631,668,706,359,undefined,-1,509,4714,781,224,undefined,594,543,478,473,211,1889,255,2215,360,104,523,246,835,302,undefined,765,3859,2744,437,-1,1083,2047,254,1185,614
17/02/2020,18,2267,1155,2019,2305,2270,2767,485,403,1724,284,105,474,-1,1060,1643,866,-1,790,863,647,760,3294,634,2464,1916,685,-1,1426,506,666,344,undefined,-1,281,3074,453,209,undefined,292,334,200,221,135,1363,138,1575,331,144,612,207,536,175,undefined,583,1366,1417,247,-1,831,1565,262,788,325
17/02/2020,19,1403,650,1706,1481,1652,1669,260,244,501,113,103,369,-1,505,1273,482,-1,253,804,1104,579,2488,268,1271,913,502,-1,682,398,614,366,undefined,-1,137,2156,253,212,undefined,111,196,151,153,88,966,131,1165,230,131,540,153,467,137,undefined,439,483,712,187,-1,526,1272,233,537,164
17/02/2020,20,815,371,1520,1119,1475,1319,143,186,231,104,149,455,-1,464,1130,419,-1,131,700,363,577,2110,289,824,603,450,-1,698,229,584,453,undefined,-1,77,1832,206,268,undefined,75,160,125,87,58,930,77,908,203,87,453,120,395,107,undefined,313,248,508,45,-1,473,1284,190,355,110
17/02/2020,21,539,247,1196,825,1194,1025,97,110,121,51,98,327,-1,357,746,294,-1,64,580,388,484,1830,165,722,576,386,-1,591,164,456,399,undefined,-1,67,1484,156,232,undefined,77,103,100,43,37,611,60,611,157,120,334,128,280,112,undefined,248,166,512,-1,-1,438,1171,153,328,81
17/02/2020,22,341,152,730,424,593,829,47,65,85,36,84,213,-1,299,388,154,-1,82,387,248,331,1303,141,434,448,262,-1,232,130,336,214,undefined,-1,50,902,85,128,undefined,44,102,53,32,28,519,22,487,106,62,169,109,130,48,undefined,189,106,326,-1,-1,210,644,102,293,74
17/02/2020,23,163,64,465,213,349,435,14,24,39,10,19,67,-1,160,225,94,-1,43,165,78,198,710,81,281,236,155,-1,124,35,273,166,undefined,-1,22,445,45,74,undefined,25,26,30,24,12,209,9,273,46,98,54,73,68,29,undefined,93,65,211,-1,-1,104,464,65,106,17
18/02/2020,0,100,36,238,103,216,167,6,10,19,7,10,38,-1,52,85,38,-1,13,102,42,186,215,28,129,69,106,-1,49,25,201,42,undefined,-1,18,157,15,35,undefined,9,26,7,3,3,134,5,113,20,59,14,20,42,12,undefined,41,28,108,-1,-1,31,203,45,76,13
18/02/2020,1,41,28,122,53,202,108,6,7,12,3,4,11,-1,33,59,21,-1,10,67,35,108,219,14,46,107,75,-1,22,14,143,11,undefined,-1,4,90,9,12,undefined,10,14,9,2,1,106,1,90,17,52,1,19,18,9,undefined,26,10,65,-1,-1,39,178,34,42,11
18/02/2020,2,15,6,85,27,33,34,6,7,8,4,-1,11,-1,13,21,11,-1,3,27,15,54,84,12,23,33,65,-1,33,14,74,16,undefined,-1,5,34,7,14,undefined,1,7,8,1,1,27,-1,51,15,54,8,21,7,7,undefined,11,2,38,-1,-1,17,117,25,23,9
18/02/2020,3,17,11,82,37,59,18,-1,3,2,2,1,2,-1,7,15,14,-1,1,25,17,56,73,7,9,31,33,-1,39,7,119,4,undefined,-1,3,30,11,9,undefined,4,3,1,1,2,34,-1,26,3,30,1,4,12,3,undefined,23,3,16,-1,-1,18,95,8,25,-1
18/02/2020,4,14,29,34,32,83,57,14,3,10,6,2,7,-1,28,8,10,-1,3,16,11,28,49,9,30,31,53,-1,68,13,17,6,undefined,-1,5,50,3,8,undefined,5,7,4,2,2,20,3,34,3,18,6,14,2,6,undefined,9,6,17,-1,-1,14,66,9,10,4
18/02/2020,5,26,61,92,83,149,278,35,47,125,18,7,24,-1,99,21,37,-1,36,12,6,35,165,58,300,171,63,-1,119,22,27,14,undefined,-1,27,237,26,9,undefined,20,23,53,2,2,44,6,61,14,36,8,21,11,3,undefined,13,119,110,1,-1,39,109,14,37,12
18/02/2020,6,145,83,172,229,447,1053,126,111,745,114,22,70,-1,277,93,176,-1,206,39,25,72,716,282,894,506,158,-1,398,79,57,33,undefined,-1,61,1021,109,13,undefined,88,101,45,31,7,146,31,209,52,51,37,54,49,66,undefined,68,656,434,15,-1,96,369,47,93,81
18/02/2020,7,402,246,350,578,1122,2064,396,306,2370,426,54,210,-1,735,327,439,-1,789,63,93,154,1617,847,1852,1173,321,-1,1093,211,161,87,undefined,-1,188,1950,260,45,undefined,394,376,83,87,31,529,87,539,159,65,118,65,212,90,undefined,159,2476,1353,88,-1,415,612,58,329,259
18/02/2020,8,907,630,675,1087,2107,4378,547,454,4409,785,110,348,-1,1471,647,994,-1,1734,157,173,276,2841,1597,3551,2214,615,-1,1865,299,324,162,undefined,-1,402,4162,769,111,undefined,834,838,296,274,102,934,192,1028,280,81,167,148,581,198,undefined,461,4692,2351,339,-1,1173,1170,153,660,495
18/02/2020,9,970,674,701,1105,1288,2223,188,276,2815,616,38,224,-1,760,635,908,-1,873,146,149,219,2002,1014,2566,1019,630,-1,1114,183,253,199,undefined,-1,317,2074,638,121,undefined,724,526,295,372,122,714,244,969,315,89,320,146,444,149,undefined,383,3132,1812,275,-1,916,990,151,567,560
18/02/2020,10,1154,945,849,1389,1014,1138,128,147,856,293,19,121,-1,386,679,1187,-1,760,312,179,324,1740,520,1539,774,716,-1,716,170,249,201,undefined,-1,177,1137,516,106,undefined,437,629,247,238,103,745,146,821,419,151,259,184,339,149,undefined,462,945,945,186,-1,873,783,132,419,410
18/02/2020,11,1557,1244,1080,1819,1014,1121,88,143,664,244,24,92,-1,464,740,1280,-1,452,431,259,509,1956,532,1388,787,999,-1,711,164,430,169,undefined,-1,184,1142,524,143,undefined,495,523,381,232,106,906,140,1123,442,162,271,199,423,137,undefined,463,783,997,213,-1,926,875,174,763,396
18/02/2020,12,2566,2022,1762,2605,1452,1600,162,353,1223,408,37,172,-1,523,1217,1955,-1,543,707,539,934,2827,928,2075,1301,1422,-1,1152,188,757,291,undefined,-1,305,2132,932,265,undefined,93,975,443,378,132,1552,296,1615,620,255,421,238,781,218,undefined,768,1940,1383,233,-1,1313,1291,223,1648,404
18/02/2020,13,2319,2081,1319,2624,1275,1535,93,274,960,316,2,49,-1,313,1031,1849,-1,430,705,296,660,2477,655,2149,1068,925,-1,916,104,745,184,undefined,-1,143,1440,726,203,undefined,-1,983,428,367,88,1212,308,1288,570,126,325,175,658,270,undefined,791,923,1078,109,-1,926,1196,199,1221,293
18/02/2020,14,1944,1522,1292,2000,1172,1560,83,113,762,254,2,37,-1,381,1060,1427,-1,495,543,263,476,2304,490,1921,1020,758,-1,869,98,565,185,undefined,-1,132,1320,611,160,undefined,-1,627,343,254,67,912,177,1112,474,127,346,223,568,231,undefined,571,628,825,114,-1,966,1118,202,702,141
18/02/2020,15,2106,1527,1684,2314,1548,2033,115,167,1511,384,20,146,-1,655,1347,1428,-1,576,556,308,580,2812,464,2222,1298,740,-1,1206,171,451,224,undefined,-1,160,1812,530,170,undefined,-1,488,359,250,163,1227,155,1511,404,148,327,160,597,211,undefined,542,1260,1239,240,-1,968,1334,227,-1,512
18/02/2020,16,2313,1739,1912,2587,2159,3099,208,332,3241,727,39,227,-1,1085,1645,1453,-1,1146,646,332,645,3247,805,3569,1860,611,-1,1611,267,637,201,undefined,-1,310,2510,599,144,undefined,-1,472,399,361,168,1535,243,1765,274,99,370,159,726,217,undefined,607,2842,1994,381,-1,1166,1729,199,-1,545
18/02/2020,17,2913,1786,2080,2872,3185,4970,594,522,4133,768,80,396,-1,1963,1926,1443,-1,1698,803,530,876,4409,1324,4192,2303,773,-1,2443,505,846,283,undefined,-1,468,4195,797,245,undefined,-1,650,412,500,236,2026,248,2201,346,78,453,184,801,354,undefined,815,3896,2665,448,-1,1137,1984,279,-1,564
18/02/2020,18,2041,1256,1620,2146,1987,2729,472,340,1512,194,50,193,-1,856,1444,994,-1,842,894,492,645,3240,890,2853,1452,614,-1,1348,323,779,312,undefined,-1,297,2399,478,240,undefined,-1,376,341,254,122,1130,132,1171,420,82,452,146,506,219,undefined,633,1426,1259,143,-1,674,1627,194,-1,230
18/02/2020,19,1220,593,1702,1381,1097,1323,557,151,510,170,61,198,-1,464,1005,534,-1,235,708,393,577,2169,294,1271,673,506,-1,665,206,571,297,undefined,-1,160,1528,287,197,undefined,-1,178,152,250,137,827,73,1053,242,71,367,124,436,153,undefined,413,554,653,140,-1,528,1218,146,-1,153
18/02/2020,20,693,339,1358,971,1077,1071,122,122,242,117,73,298,-1,358,955,386,-1,130,620,434,549,1914,242,874,539,387,-1,598,138,555,361,undefined,-1,93,1306,280,209,undefined,-1,184,147,132,85,744,61,707,151,82,303,120,369,102,undefined,305,257,500,39,-1,473,1058,181,-1,115
18/02/2020,21,425,236,1057,727,776,925,44,62,145,59,21,104,-1,258,661,330,-1,81,533,355,483,1549,195,694,386,326,-1,442,62,476,266,undefined,-1,67,1030,199,143,undefined,-1,170,125,93,51,634,29,514,125,74,319,83,282,65,undefined,250,151,400,8,-1,314,869,129,-1,75
18/02/2020,22,296,139,713,395,863,644,666,37,76,38,10,67,-1,164,371,176,-1,76,316,159,344,1079,146,571,261,247,-1,534,69,376,163,undefined,-1,267,838,87,89,undefined,-1,103,156,39,21,366,24,337,104,59,175,61,171,39,undefined,156,103,297,5,-1,145,622,53,-1,53
18/02/2020,23,134,71,381,186,237,413,9,21,40,15,3,13,-1,146,144,92,-1,38,172,125,179,553,276,274,173,148,-1,108,10,293,105,undefined,-1,24,324,42,30,undefined,-1,35,296,27,12,185,15,181,49,57,52,51,70,49,undefined,103,35,168,3,-1,71,400,75,-1,26
19/02/2020,0,81,27,166,99,75,185,5,5,7,12,-1,2,-1,123,76,24,-1,18,88,50,118,210,170,103,43,83,-1,48,5,169,26,undefined,-1,3,138,22,17,undefined,24,21,234,8,2,70,9,104,30,35,11,24,27,12,undefined,36,16,82,-1,-1,36,193,28,-1,8
19/02/2020,1,36,33,91,33,29,56,9,3,4,-1,4,3,-1,11,49,26,-1,18,74,34,83,121,18,37,55,69,-1,9,3,103,21,undefined,-1,8,50,2,10,undefined,2,17,377,3,3,34,7,58,23,50,2,15,29,10,undefined,20,4,45,-1,-1,42,137,21,-1,4
19/02/2020,2,15,17,46,27,30,23,3,1,-1,-1,-1,1,-1,192,8,2,-1,16,71,14,30,64,61,12,25,27,-1,22,2,66,4,undefined,-1,2,13,4,2,undefined,43,8,323,2,1,9,2,48,2,17,1,9,3,6,undefined,18,3,46,-1,-1,11,85,10,-1,2
19/02/2020,3,15,14,45,25,43,15,7,-1,2,-1,-1,1,-1,248,15,16,-1,11,23,11,21,96,46,20,33,42,-1,37,-1,38,2,undefined,-1,2,14,6,5,undefined,4,3,292,-1,-1,16,1,34,-1,23,2,14,8,6,undefined,2,5,10,-1,-1,22,52,22,-1,1
19/02/2020,4,10,9,42,31,63,39,10,2,2,2,2,3,-1,297,7,5,-1,5,26,13,17,59,233,22,30,21,-1,65,1,15,14,undefined,-1,4,17,4,11,undefined,2,17,245,3,4,30,5,16,1,20,8,1,3,5,undefined,5,4,12,-1,-1,14,41,7,-1,3
19/02/2020,5,28,30,83,79,121,267,27,35,120,20,-1,7,-1,117,24,32,-1,45,16,7,45,140,61,338,110,19,-1,101,11,49,14,undefined,-1,20,182,16,9,undefined,14,33,201,5,3,26,5,67,20,4,5,13,14,11,undefined,16,82,141,-1,-1,29,104,18,-1,9
19/02/2020,6,147,99,166,252,356,1065,96,103,677,96,6,39,-1,226,87,152,-1,252,40,26,65,794,288,1085,429,86,-1,302,33,69,53,undefined,-1,50,956,77,16,undefined,50,133,126,22,7,158,23,197,46,33,22,44,35,75,undefined,110,544,418,5,-1,94,361,54,-1,51
19/02/2020,7,368,208,319,606,1017,2066,369,299,2274,427,28,182,-1,668,307,436,-1,660,71,73,122,1528,789,2164,1017,217,-1,840,199,145,90,undefined,-1,145,1857,234,69,undefined,333,332,104,79,31,519,67,425,114,30,85,76,183,82,undefined,159,2279,1215,58,-1,378,569,77,-1,256
19/02/2020,8,916,622,666,1232,1822,4285,434,490,4043,670,48,259,-1,1292,622,1012,-1,1638,173,145,282,3012,1579,3861,2204,432,-1,1591,207,314,211,undefined,-1,327,3739,805,137,undefined,794,978,239,265,89,915,175,850,316,60,123,137,562,198,undefined,449,4302,2391,135,-1,984,1156,109,-1,447
19/02/2020,9,980,796,671,1147,1197,2212,175,262,2897,533,14,122,-1,597,637,990,-1,1049,177,126,266,2122,992,2586,1084,420,-1,980,136,255,143,undefined,-1,218,1932,582,105,undefined,781,661,281,248,92,704,253,866,266,72,253,130,383,185,undefined,431,2744,1624,171,-1,843,1003,141,-1,490
19/02/2020,10,1091,868,703,1349,943,1104,65,119,738,320,2,30,-1,272,629,1060,-1,442,261,208,343,1667,452,1546,112,381,-1,742,75,339,241,undefined,-1,109,947,463,129,undefined,376,637,240,191,66,665,215,794,266,87,252,146,283,156,undefined,463,745,923,76,-1,648,734,116,47,318
19/02/2020,11,1584,1252,1064,1855,1558,1092,121,165,611,298,9,76,-1,361,769,1312,-1,399,405,239,491,1888,523,1467,-1,525,-1,1351,167,415,183,undefined,-1,125,1148,430,138,undefined,408,614,389,250,88,842,150,1092,331,71,269,186,393,137,undefined,477,881,1196,176,-1,789,842,147,725,319
19/02/2020,12,2868,2461,1848,2721,2162,1862,182,471,1397,503,62,246,-1,596,1520,2248,-1,613,803,695,1048,2915,1045,2284,-1,1082,-1,2366,400,906,343,undefined,-1,347,2574,951,336,undefined,1112,1071,567,278,150,1866,291,1775,416,187,429,258,853,224,undefined,758,2195,1752,333,-1,1372,1535,224,1932,450
19/02/2020,13,3171,2592,2016,3121,1879,1994,283,468,1205,534,90,329,-1,684,1567,2324,-1,661,990,628,1108,3320,1036,2117,-1,992,-1,1404,379,850,401,undefined,-1,338,2665,978,311,undefined,1041,1078,799,375,188,2029,276,2224,486,220,461,318,975,271,undefined,829,1767,1713,345,-1,1246,1555,257,1888,588
19/02/2020,14,2677,1902,1767,2762,1864,1946,173,240,951,328,37,168,-1,657,1585,1874,-1,498,835,381,777,2866,710,2095,-1,707,-1,1493,391,744,248,undefined,-1,269,2142,764,198,undefined,481,615,580,238,118,1578,228,1871,361,150,396,193,886,231,undefined,683,1010,1216,207,-1,1094,1353,209,1047,376
19/02/2020,15,2444,1973,1896,2726,2608,2273,176,245,1353,325,41,150,-1,739,1664,1568,-1,598,802,375,685,3000,695,2443,-1,768,176,2236,369,689,317,undefined,-1,244,2407,734,172,undefined,397,541,560,344,157,1556,135,1866,353,175,362,216,709,252,undefined,599,1208,1330,361,-1,1079,1482,255,-1,513
19/02/2020,16,2259,2000,1979,2833,2678,3204,297,345,3240,576,33,178,-1,1160,1769,1551,-1,1089,726,465,846,3261,818,3720,-1,823,278,1854,413,667,263,undefined,-1,335,3024,689,166,undefined,415,577,546,437,146,1607,202,2076,464,172,355,237,685,306,undefined,658,2871,2009,446,-1,1201,1768,189,-1,536
19/02/2020,17,2857,1941,2333,3345,3413,5141,601,529,4083,720,87,363,-1,2036,2125,1651,-1,1771,971,638,1072,4466,1283,4173,-1,1024,294,2521,573,865,401,undefined,-1,535,4506,895,259,undefined,662,645,524,410,185,2031,192,2359,949,292,497,283,824,299,undefined,772,3960,2800,498,-1,1182,2130,318,-1,590
19/02/2020,18,2330,1439,2242,2743,2341,3013,1122,314,1761,355,68,327,-1,1180,1716,1087,-1,807,1173,900,943,3568,696,2488,-1,1177,340,1851,602,891,356,undefined,-1,542,3714,574,257,undefined,308,533,394,267,140,1554,123,1878,1023,420,557,304,672,187,undefined,584,1473,1460,289,-1,844,1897,223,-1,294
19/02/2020,19,1361,671,2178,2164,1560,1743,1362,175,564,145,35,241,-1,595,1400,693,-1,298,970,1035,785,2582,310,1273,-1,974,268,1649,317,726,397,undefined,-1,430,2327,355,265,undefined,177,346,189,91,51,1121,108,1286,1070,384,438,321,561,124,undefined,467,455,812,193,-1,654,1538,226,-1,164
19/02/2020,20,733,350,1604,1923,876,1209,166,71,274,96,39,189,-1,349,990,409,-1,133,741,485,614,1991,228,838,-1,886,253,405,125,624,403,undefined,-1,115,1452,263,231,undefined,141,190,111,70,40,811,68,824,938,353,387,293,398,107,undefined,382,261,490,28,-1,461,1264,199,-1,124
19/02/2020,21,413,293,1283,1188,1026,916,79,56,146,49,12,93,-1,261,684,240,-1,97,543,408,525,1463,214,757,-1,649,200,928,108,573,324,undefined,-1,54,1216,180,169,undefined,108,159,134,43,34,682,44,598,658,193,344,207,299,100,undefined,261,101,361,3,-1,369,950,153,-1,62
19/02/2020,22,255,168,738,982,1043,696,115,29,94,38,1,45,-1,230,391,215,-1,70,399,293,344,1135,128,465,-1,506,154,650,55,444,209,undefined,-1,84,908,131,100,undefined,72,339,45,26,15,463,37,412,288,141,242,115,183,59,undefined,158,125,255,5,-1,201,653,133,-1,40
19/02/2020,23,150,138,490,1038,817,542,2425,45,54,19,3,26,-1,209,174,126,-1,69,210,138,274,853,138,309,-1,166,50,422,332,286,93,undefined,-1,731,1828,86,25,undefined,32,47,36,16,11,354,15,227,85,65,55,59,95,37,undefined,79,64,181,3,-1,123,450,66,-1,29
20/02/2020,0,93,76,271,137,132,178,18,9,17,14,1,12,-1,64,101,51,-1,14,112,58,160,349,28,132,-1,115,40,69,9,183,36,undefined,-1,23,220,26,44,undefined,27,24,15,8,5,109,12,159,45,79,18,24,55,18,undefined,46,13,101,1,-1,54,278,52,-1,6
20/02/2020,1,45,32,152,65,70,80,5,1,6,-1,1,3,-1,28,58,17,-1,7,62,30,109,151,23,34,-1,78,14,43,6,147,22,undefined,-1,1,35,7,2,undefined,9,17,11,10,6,62,3,92,16,61,5,35,32,15,undefined,35,5,49,1,-1,45,149,23,-1,10
20/02/2020,2,21,24,49,27,35,38,9,-1,3,2,3,2,-1,16,21,10,-1,5,34,27,40,102,7,21,-1,54,7,21,5,77,6,undefined,-1,2,34,3,5,undefined,6,3,5,3,3,14,2,41,15,37,6,6,5,6,undefined,21,2,22,-1,-1,16,130,21,-1,-1
20/02/2020,3,11,9,52,32,32,35,1,1,2,3,-1,6,-1,10,11,14,-1,1,13,16,37,89,7,16,-1,47,3,29,1,75,2,undefined,-1,2,17,5,3,undefined,3,6,15,-1,1,17,1,41,1,27,4,10,17,2,undefined,19,3,13,-1,-1,11,74,9,-1,2
20/02/2020,4,12,6,33,36,58,40,17,7,7,1,1,6,-1,18,17,14,-1,8,10,19,40,60,8,15,-1,33,4,52,2,33,12,undefined,-1,8,26,3,15,undefined,4,5,3,-1,1,30,-1,27,6,12,13,5,6,-1,undefined,8,6,19,-1,-1,20,41,1,-1,4
20/02/2020,5,23,12,74,83,138,285,36,46,125,28,11,19,-1,112,29,33,-1,40,12,7,27,143,53,315,-1,64,3,121,17,33,18,undefined,-1,15,192,16,7,undefined,16,20,7,3,1,19,4,69,34,12,3,14,8,5,undefined,19,88,111,-1,-1,24,109,9,-1,11
20/02/2020,6,116,67,166,221,346,1013,123,119,722,101,10,57,-1,252,83,163,-1,185,33,31,80,745,275,928,-1,127,42,312,71,79,42,undefined,-1,55,1033,97,16,undefined,71,83,40,25,11,143,16,209,69,50,28,39,43,65,undefined,77,586,450,14,-1,83,382,44,-1,91
20/02/2020,7,387,241,337,546,1095,1935,350,305,2381,434,49,181,-1,655,336,516,-1,801,101,86,149,1574,761,2135,-1,320,118,927,205,133,81,undefined,-1,152,1943,281,47,undefined,392,284,100,83,35,487,59,463,176,47,74,68,170,80,undefined,150,2276,1354,61,-1,307,618,103,234,269
20/02/2020,8,870,636,674,1148,1958,4265,635,483,4329,774,82,399,-1,1431,659,1043,-1,1759,174,180,290,2847,1622,3469,-1,601,207,1686,256,274,171,undefined,-1,356,3764,987,128,undefined,820,760,411,317,142,1035,122,989,305,114,182,115,579,242,undefined,549,4928,2504,358,-1,1005,1196,164,670,573
20/02/2020,9,944,810,661,1165,1380,2272,219,295,2915,602,38,235,-1,685,651,1086,-1,1089,220,166,294,1981,1149,2395,-1,700,160,1168,143,275,186,undefined,-1,303,2323,851,125,undefined,800,601,318,281,105,787,135,1053,337,168,253,135,504,188,undefined,454,3242,1764,297,-1,824,1029,142,726,553
20/02/2020,10,1404,1212,1261,1927,2616,1372,175,168,1260,343,54,244,-1,533,1170,1600,-1,642,438,220,416,1995,768,1617,-1,1103,290,2341,346,399,219,undefined,-1,256,1155,733,142,undefined,494,562,491,184,114,1225,79,1441,476,234,271,158,415,318,undefined,525,1179,1269,425,-1,1031,1191,217,1020,451
20/02/2020,11,1991,1792,1711,2397,2228,1539,194,215,1171,312,33,217,-1,596,1418,1725,-1,584,499,313,584,2404,864,1558,-1,1651,292,1910,433,516,268,undefined,-1,281,1869,670,193,undefined,517,581,572,206,121,1356,74,1823,472,372,310,204,588,512,undefined,665,1154,1349,422,-1,1344,1622,257,1124,567
20/02/2020,12,2865,2750,2542,3526,3324,2416,287,594,1925,485,118,466,-1,772,1994,2696,-1,822,986,670,1167,3539,1350,2358,-1,2153,368,2576,584,1032,376,undefined,-1,458,3244,1389,300,undefined,1265,943,839,322,182,2368,233,2693,658,501,443,316,1039,529,undefined,1001,2491,1951,560,-1,1655,2120,320,2312,750
20/02/2020,13,2876,3176,2616,3711,3153,2377,329,538,1662,387,94,406,-1,716,2121,2612,-1,848,970,618,1162,3474,1236,2212,-1,2057,356,2568,633,938,401,undefined,-1,419,3148,1126,332,undefined,1234,874,786,373,179,2531,191,2719,747,505,423,347,1035,587,undefined,991,2108,2014,576,-1,1650,2145,368,2091,608
20/02/2020,14,2220,2318,2263,3160,2615,2165,208,271,1212,278,76,290,-1,900,1704,2127,-1,692,786,386,886,3042,946,2016,-1,1440,375,2012,492,719,316,undefined,-1,325,2469,741,269,undefined,593,545,588,337,137,1886,132,2331,585,310,441,272,844,382,undefined,822,1215,1385,457,-1,1311,1697,267,-1,509
20/02/2020,15,1935,2113,2287,2919,2311,2440,216,252,1378,370,52,291,-1,809,1880,1628,-1,604,833,357,799,2991,701,2393,-1,928,257,1852,434,633,267,undefined,-1,233,2478,669,195,undefined,509,424,795,401,135,1748,150,1899,473,171,431,218,718,478,undefined,624,1484,1419,465,-1,1177,1539,285,-1,565
20/02/2020,16,2786,2238,2331,3047,2787,3399,322,413,3010,745,75,298,-1,1153,2177,1619,-1,1117,775,393,948,4111,951,3807,-1,781,238,2242,472,652,334,undefined,-1,361,3206,751,177,undefined,573,522,1041,459,297,1830,227,2127,360,164,377,215,666,793,undefined,671,3001,2062,753,-1,1902,1900,196,-1,677
20/02/2020,17,3428,2227,2706,3514,4392,5520,765,647,4334,892,115,478,-1,2012,2363,1816,-1,1779,952,615,1152,5253,1453,4335,-1,853,327,3515,856,956,442,undefined,-1,545,5045,910,244,undefined,663,733,1004,425,383,2360,179,2571,426,142,524,217,815,963,undefined,879,3912,2683,829,-1,2055,2248,289,-1,717
20/02/2020,18,2676,1690,2458,3079,3286,3360,1458,380,1871,415,118,483,-1,1243,1918,1365,-1,882,1086,778,1040,3508,876,2784,-1,727,255,2470,755,993,457,undefined,-1,510,3973,637,297,undefined,374,470,399,235,172,1844,121,1819,349,146,537,193,648,337,undefined,689,1499,1497,370,-1,1041,1824,280,-1,360
20/02/2020,19,1800,930,1917,1899,2023,1907,1631,205,598,151,98,392,-1,723,1420,621,-1,313,1079,668,774,2313,392,1566,-1,591,177,1872,404,754,478,undefined,-1,345,2593,383,286,undefined,197,344,159,122,66,1203,91,1327,271,140,528,191,555,162,undefined,435,602,896,199,-1,552,1408,167,-1,175
20/02/2020,20,1300,653,1717,1511,1250,1425,317,135,296,84,70,354,-1,474,1259,441,-1,168,840,533,701,2047,234,997,-1,499,164,501,256,721,571,undefined,-1,109,1649,269,258,undefined,125,241,161,80,70,1027,54,1066,210,100,478,126,497,129,undefined,401,307,601,17,-1,441,1349,194,35,189
20/02/2020,21,669,346,1470,1085,1158,1203,94,101,182,54,67,239,-1,407,916,403,-1,89,717,416,584,1839,169,837,-1,419,158,718,150,691,477,undefined,-1,105,1421,309,235,undefined,111,149,89,57,53,892,42,882,215,141,477,95,467,96,undefined,303,180,452,-1,-1,366,1108,152,-1,74
20/02/2020,22,374,212,996,602,1569,910,988,46,113,53,49,125,-1,284,510,279,-1,146,453,547,501,1388,156,607,-1,287,98,1263,176,542,256,undefined,-1,215,1333,158,157,undefined,90,357,45,47,26,789,35,523,124,123,240,89,273,69,undefined,184,131,314,-1,-1,236,866,138,-1,51
20/02/2020,23,179,131,528,370,900,658,1899,40,65,93,7,42,-1,269,268,121,-1,71,262,846,377,961,132,386,-1,159,60,370,207,419,149,undefined,-1,460,1809,121,61,undefined,49,84,26,16,8,436,15,301,75,84,77,40,163,31,undefined,122,63,209,-1,-1,118,492,59,-1,34
21/02/2020,0,112,83,359,188,206,238,35,20,19,18,6,24,-1,74,112,76,-1,34,159,274,302,305,88,159,-1,150,30,85,47,220,105,undefined,-1,28,259,64,19,undefined,14,22,17,7,5,203,4,204,30,88,17,37,63,35,undefined,43,29,138,-1,-1,44,267,59,-1,17
21/02/2020,1,66,38,144,113,120,102,6,3,18,4,3,7,-1,27,45,67,-1,10,68,94,206,198,14,44,-1,124,10,32,25,174,32,undefined,-1,4,155,46,14,undefined,13,18,18,12,4,99,5,109,10,58,5,16,29,20,undefined,42,18,79,-1,-1,29,170,35,-1,4
21/02/2020,2,22,33,102,49,53,66,8,5,18,2,1,3,-1,18,27,30,-1,11,43,50,168,164,14,43,-1,56,18,20,6,92,10,undefined,-1,9,55,36,6,undefined,6,4,17,4,5,67,4,77,18,45,8,11,28,12,undefined,23,14,64,-1,-1,22,140,29,-1,4
21/02/2020,3,51,32,107,50,59,50,9,-1,8,4,5,2,-1,28,28,20,-1,10,31,49,153,102,38,27,-1,64,8,33,8,104,19,undefined,-1,6,55,20,7,undefined,2,8,6,2,1,25,-1,88,3,48,5,14,25,6,undefined,10,6,26,-1,-1,15,120,11,-1,-1
21/02/2020,4,31,10,51,60,84,79,10,6,11,2,1,9,-1,50,23,17,-1,6,16,15,64,99,14,24,-1,53,3,57,5,63,20,undefined,-1,7,60,22,7,undefined,7,10,29,-1,-1,46,-1,45,7,36,6,5,22,1,undefined,5,12,28,-1,-1,26,49,4,-1,7
21/02/2020,5,33,19,101,109,147,254,33,40,111,23,4,15,-1,114,36,43,-1,27,20,13,35,162,50,294,-1,91,13,129,13,49,38,undefined,-1,17,177,29,14,undefined,13,24,44,4,7,39,6,59,40,21,12,15,20,6,undefined,29,93,122,1,-1,40,132,13,-1,15
21/02/2020,6,108,70,156,216,341,913,92,110,649,75,27,79,-1,233,63,114,-1,137,37,16,81,697,227,846,-1,152,35,320,73,58,45,undefined,-1,70,927,71,24,undefined,80,102,29,25,18,154,12,221,53,60,27,41,44,55,undefined,68,464,412,17,-1,102,364,51,-1,64
21/02/2020,7,409,249,320,546,1047,2038,289,318,2085,385,37,152,-1,599,236,395,-1,741,102,56,160,1505,708,2030,-1,291,106,903,165,135,85,undefined,-1,114,1828,262,44,undefined,310,312,70,79,33,415,67,547,174,72,71,84,164,89,undefined,178,1796,1227,35,-1,282,558,60,-1,221
21/02/2020,8,804,587,669,1096,1922,4157,428,468,3747,679,83,272,-1,1414,623,952,-1,1505,145,165,371,2772,1518,3299,-1,678,183,1799,260,233,161,undefined,-1,345,2659,607,170,undefined,830,796,247,210,81,1035,184,956,265,113,185,124,560,150,undefined,462,4202,2329,271,-1,896,1121,129,-1,512
21/02/2020,9,1091,757,670,1136,1256,2307,240,291,2704,523,52,257,-1,765,690,1133,-1,897,197,179,420,2018,976,2295,-1,744,180,1185,182,278,184,undefined,-1,394,1636,617,145,undefined,781,525,227,241,101,854,221,993,313,149,248,158,402,151,undefined,477,3018,1626,270,-1,804,1001,122,-1,603
21/02/2020,10,1296,1123,871,1614,1401,1311,204,158,896,256,33,181,-1,721,838,1256,-1,539,399,237,466,1920,627,1801,-1,897,187,991,191,358,144,undefined,-1,271,1478,534,125,undefined,645,560,368,280,93,1054,135,1190,428,256,261,218,364,157,undefined,495,1111,1087,284,-1,796,949,144,-1,362
21/02/2020,11,1780,1534,1217,2254,1641,1453,157,230,738,236,11,126,-1,667,1017,1533,-1,432,550,376,652,2160,550,1748,-1,1129,236,1233,316,554,221,undefined,-1,209,410,520,186,undefined,544,569,453,243,81,1144,159,1460,434,336,318,194,477,227,undefined,616,949,1281,249,-1,1000,1016,201,-1,516
21/02/2020,12,2978,2782,1969,3121,2027,2328,271,594,1526,560,101,363,-1,918,1467,2303,-1,661,916,825,1224,2933,1142,2582,-1,1736,273,1354,445,1013,355,undefined,-1,357,2988,1028,343,undefined,1410,1048,531,279,89,1964,311,2052,590,528,534,355,1053,261,undefined,859,2275,1862,365,-1,1441,1621,288,-1,574
21/02/2020,13,3260,2936,2067,3242,2119,2499,217,536,1246,443,95,313,-1,920,1772,2644,-1,574,977,674,1256,3056,985,2382,-1,1640,289,1395,527,1016,385,undefined,-1,304,1458,1224,350,undefined,1230,876,863,450,140,2065,365,2136,584,494,429,309,1053,251,undefined,858,1953,1801,389,-1,1099,1691,282,-1,511
21/02/2020,14,2804,2284,1802,2849,2050,2233,168,286,952,229,67,246,-1,658,1414,1861,922,532,916,463,970,2925,649,2014,-1,1381,255,1436,374,754,379,undefined,-1,310,2507,805,268,undefined,624,550,572,274,144,1643,179,1927,614,327,453,259,810,224,undefined,675,1030,1323,296,-1,951,1533,239,881,458
21/02/2020,15,2999,2222,2054,2897,2331,2998,227,334,1432,392,104,324,-1,904,1696,1781,752,588,771,458,917,3403,709,2439,-1,1153,261,1844,410,613,413,undefined,-1,270,2902,715,199,undefined,430,646,473,253,147,1674,131,2180,555,247,407,235,760,278,undefined,628,1339,1487,328,-1,1065,1749,310,1221,482
21/02/2020,16,3357,2345,2216,3230,2895,3829,330,484,2818,678,81,343,-1,1255,1830,1860,891,1103,925,465,1007,4219,1102,3472,-1,837,233,1977,551,773,253,undefined,-1,369,3462,687,202,undefined,540,655,458,269,166,1892,204,2417,390,181,476,222,745,264,undefined,686,2812,2126,358,-1,1118,1892,256,1429,526
21/02/2020,17,3996,2537,2725,3638,4125,5168,496,608,3471,777,101,500,-1,1810,2349,1941,1364,1432,1122,676,1302,4979,1182,3916,-1,857,279,2659,640,1057,426,undefined,-1,477,4852,942,257,undefined,595,720,388,268,195,2349,231,2718,420,140,598,249,1019,344,undefined,839,3344,2642,369,-1,1043,2165,319,1711,567
21/02/2020,18,3265,1996,2784,3172,3591,3421,360,484,1495,272,122,510,-1,1092,1988,1420,763,751,1600,1057,1310,3628,672,2442,-1,891,270,2699,640,1205,597,undefined,-1,330,4005,644,302,undefined,345,588,305,203,107,1991,91,2104,388,154,657,221,939,221,undefined,736,2361,1673,287,-1,880,1966,299,1411,308
21/02/2020,19,2515,1375,2471,2415,2981,2244,160,264,644,133,90,403,-1,705,1609,869,427,331,1452,1169,1273,2758,379,1632,-1,699,175,3230,527,1129,625,undefined,-1,126,3027,469,357,undefined,239,465,230,97,52,1698,74,1626,254,140,688,211,823,168,undefined,558,1031,1004,226,-1,628,1671,264,1102,178
21/02/2020,20,1893,989,2429,2246,1920,2045,153,213,304,89,92,314,-1,759,1499,621,349,199,1373,1176,1060,2508,257,1165,-1,655,50,990,335,1072,620,undefined,-1,118,2670,435,372,undefined,173,219,151,118,33,1403,53,1366,231,140,705,177,692,137,undefined,526,499,667,26,-1,532,1577,301,893,248
21/02/2020,21,1245,550,2603,1647,2616,1999,94,182,234,86,51,333,-1,614,1143,489,251,136,1227,922,1073,2122,225,1088,-1,536,-1,1955,303,1208,795,undefined,-1,111,2318,425,339,undefined,166,249,111,86,28,1409,48,1166,200,119,538,112,725,109,undefined,482,1672,682,-1,-1,464,1369,198,753,89
21/02/2020,22,683,368,1892,1366,2419,1577,64,86,150,77,62,200,-1,561,893,418,251,168,989,918,1000,1889,231,828,-1,419,-1,2172,202,1079,530,undefined,-1,106,2126,486,333,undefined,107,458,64,34,19,1180,27,896,181,100,412,73,530,87,undefined,296,538,642,-1,-1,310,1169,211,799,39
21/02/2020,23,459,232,1472,1097,1146,1024,45,46,83,43,14,112,-1,416,533,241,148,71,632,461,857,1286,207,619,-1,337,-1,473,123,903,370,undefined,-1,87,1250,401,169,undefined,66,144,24,27,22,701,23,583,88,126,152,74,455,39,undefined,270,113,422,-1,-1,178,822,122,569,27
22/02/2020,0,257,169,798,524,587,674,29,24,32,22,7,52,-1,275,293,136,59,44,349,241,602,783,75,268,-1,196,-1,182,53,572,179,undefined,-1,31,641,348,73,undefined,56,82,29,44,12,436,8,393,88,108,48,40,461,33,undefined,109,55,222,-1,-1,84,459,90,459,15
22/02/2020,1,162,119,511,309,281,372,11,14,27,14,12,19,-1,168,195,103,35,19,202,211,514,496,55,210,-1,174,-1,87,40,457,58,undefined,-1,13,374,250,20,undefined,18,37,22,15,13,298,8,289,58,81,12,18,200,47,undefined,66,24,122,-1,-1,57,348,102,297,7
22/02/2020,2,133,103,335,234,108,246,28,1,29,8,-1,8,-1,94,145,79,20,17,112,95,412,373,35,90,-1,131,-1,77,38,354,23,undefined,-1,16,187,346,8,undefined,13,7,15,14,11,221,11,162,41,55,13,17,135,7,undefined,56,34,104,-1,-1,47,222,73,257,8
22/02/2020,3,97,60,217,143,89,164,12,1,16,7,1,2,-1,97,66,44,17,11,98,85,307,413,36,76,-1,94,-1,55,7,338,17,undefined,-1,12,103,274,2,undefined,13,26,8,3,4,151,1,141,17,62,2,18,149,13,undefined,22,24,53,-1,-1,39,202,48,175,1
22/02/2020,4,38,58,97,84,80,96,15,3,14,8,3,6,-1,62,56,36,12,2,45,28,205,273,24,32,-1,64,-1,47,8,177,27,undefined,-1,6,35,56,7,undefined,11,15,1,-1,-1,49,7,81,9,41,-1,11,27,7,undefined,24,16,41,-1,-1,24,93,23,99,4
22/02/2020,5,27,25,105,86,97,125,14,11,41,4,3,7,-1,80,30,31,31,11,33,30,118,168,20,85,-1,80,-1,72,11,109,18,undefined,-1,19,95,15,16,undefined,14,17,16,3,3,58,5,63,52,32,17,11,27,8,undefined,12,14,39,-1,-1,18,72,28,61,7
22/02/2020,6,79,37,125,109,125,243,59,30,61,7,8,31,-1,82,49,34,57,32,28,27,80,320,46,273,-1,110,-1,84,47,95,28,undefined,-1,35,263,20,5,undefined,15,34,11,3,2,68,6,55,68,43,11,11,17,13,undefined,27,30,105,-1,-1,35,117,43,44,28
22/02/2020,7,135,77,159,157,246,389,121,89,93,25,22,70,-1,137,96,110,59,40,31,39,118,475,85,457,-1,206,-1,197,78,117,55,undefined,-1,44,487,58,17,undefined,46,45,47,30,27,148,16,163,96,76,35,46,50,82,undefined,70,52,209,21,-1,83,222,38,199,49
22/02/2020,8,315,211,270,418,466,565,153,140,123,77,39,138,-1,239,160,278,241,70,73,57,120,825,164,678,-1,407,-1,421,151,147,93,undefined,-1,67,767,125,83,undefined,88,117,75,49,33,265,59,330,205,125,118,91,184,121,undefined,120,146,318,52,-1,154,350,35,195,68
22/02/2020,9,780,580,453,739,772,903,175,168,155,60,55,186,-1,350,305,633,195,163,153,105,221,1269,221,999,-1,812,-1,686,216,202,116,undefined,-1,95,1181,175,84,undefined,128,183,88,112,72,440,50,662,451,207,213,152,224,100,undefined,270,182,542,108,-1,258,640,111,345,96
22/02/2020,10,1423,1084,787,1340,1307,1325,234,224,191,96,77,290,-1,479,619,917,237,167,310,236,375,1827,291,1155,-1,1171,-1,1106,396,397,222,undefined,-1,156,1713,203,144,undefined,182,232,378,111,56,686,61,1048,681,341,408,215,342,96,undefined,382,355,725,140,-1,336,917,159,573,109
22/02/2020,11,2288,1797,1197,1974,2000,1607,287,286,207,136,103,419,-1,572,899,1245,357,264,563,397,534,2242,348,1203,-1,1519,-1,1524,516,467,260,undefined,-1,162,2249,175,215,undefined,153,254,286,106,77,1061,85,1577,804,524,497,256,577,146,undefined,530,507,876,187,-1,480,1119,202,923,135
22/02/2020,12,2961,2108,1859,2551,2766,1803,317,283,219,89,108,418,-1,703,1333,1473,309,201,941,572,723,2690,347,1342,-1,1704,-1,2253,680,685,348,undefined,-1,178,2520,288,261,undefined,193,413,249,174,77,1317,72,1968,939,573,599,393,590,200,undefined,601,569,950,220,-1,509,1548,289,1043,361
22/02/2020,13,3361,2469,2336,2947,3337,1890,375,283,191,78,154,460,-1,713,1936,1612,391,328,1206,795,958,3007,267,1338,-1,1834,-1,3194,830,844,365,undefined,-1,200,2824,266,254,undefined,147,491,240,166,96,1640,82,2174,970,592,637,371,907,174,undefined,721,540,972,177,-1,668,1578,359,1192,147
22/02/2020,14,3629,2775,3087,3608,2932,2312,401,319,251,142,109,461,-1,809,2760,1642,372,236,1101,568,922,3236,266,1427,-1,1618,-1,1998,780,868,396,undefined,-1,177,3300,246,239,undefined,182,272,268,283,124,2177,72,2326,777,458,625,289,745,239,undefined,622,453,853,208,-1,678,1747,352,1292,129
22/02/2020,15,3869,2761,3404,3825,3361,2563,423,353,224,79,115,419,-1,816,2373,1913,512,437,1165,629,1045,3382,361,1508,-1,1338,-1,2661,1030,885,477,undefined,-1,280,3437,267,276,undefined,206,437,258,182,100,2480,60,2428,731,339,663,295,854,229,undefined,645,333,972,424,-1,753,1644,354,1482,166
22/02/2020,16,3922,2684,2478,3072,3839,2711,587,333,328,102,126,477,-1,886,2297,1650,544,414,1198,759,1055,3598,416,1616,-1,1010,-1,3032,1069,945,436,undefined,-1,262,3852,290,219,undefined,145,771,211,159,81,2127,88,2202,597,255,697,225,717,131,undefined,598,317,977,259,-1,614,1702,330,1565,126
22/02/2020,17,3386,2045,2536,2815,3844,2806,799,280,210,125,140,493,-1,889,1996,1219,505,240,1232,810,1158,3373,439,1311,-1,797,-1,2291,957,970,521,undefined,-1,393,4147,272,224,undefined,164,325,219,170,101,1966,62,2044,407,194,605,186,820,182,undefined,541,310,825,332,-1,682,1497,226,1081,133
22/02/2020,18,2580,1389,2517,2371,3433,2330,1359,274,279,74,176,511,-1,865,1712,805,336,206,1431,997,1113,2562,362,1363,-1,626,-1,2338,755,1068,543,undefined,-1,374,4057,288,308,undefined,174,436,202,113,93,1816,82,1634,320,127,723,166,638,155,undefined,585,267,830,226,-1,595,1609,249,911,75
22/02/2020,19,2076,740,2594,1808,3142,1817,1754,172,125,96,147,535,-1,695,1555,516,308,143,1391,950,1147,2399,239,894,-1,673,-1,3159,652,1081,778,undefined,-1,236,3500,277,467,undefined,165,346,85,42,36,1415,81,1562,258,136,817,181,701,150,undefined,539,187,609,149,-1,513,1541,232,676,62
22/02/2020,20,1131,556,2438,1521,2173,1724,591,148,140,96,164,607,-1,600,1430,428,351,120,1254,886,1003,2084,214,806,-1,558,-1,675,363,1142,993,undefined,-1,133,3097,307,516,undefined,118,233,87,44,39,1264,46,1121,174,144,761,146,560,100,undefined,441,216,536,28,-1,522,1445,229,682,63
22/02/2020,21,803,357,2019,1423,2566,1807,206,118,96,52,110,432,-1,851,1281,382,135,67,1072,778,1011,2089,271,817,-1,483,-1,1861,366,914,997,undefined,-1,91,2943,396,574,undefined,103,181,68,20,31,1185,44,890,212,161,709,152,583,107,undefined,419,148,461,-1,-1,405,1282,273,598,49
22/02/2020,22,604,299,1616,1224,2423,1328,128,107,97,83,76,334,-1,497,922,376,199,106,909,929,1022,1644,169,686,-1,439,-1,1938,218,948,797,undefined,-1,120,2589,383,420,undefined,62,410,62,34,23,948,35,730,135,116,523,119,590,100,undefined,315,121,519,-1,-1,324,1159,207,625,34
22/02/2020,23,511,295,1483,1357,2092,1206,4473,55,88,67,60,260,-1,568,651,342,224,118,610,996,944,1618,265,684,-1,309,-1,862,656,968,447,undefined,-1,638,3156,421,203,undefined,93,167,29,19,13,894,15,610,103,122,173,127,588,65,undefined,248,118,479,-1,-1,193,833,185,670,38
23/02/2020,0,357,245,1094,1096,1017,974,162,60,65,35,41,112,-1,412,441,238,133,59,376,587,933,991,124,409,-1,203,-1,284,176,763,254,undefined,-1,108,1232,384,77,undefined,79,123,11,9,9,513,11,396,53,119,53,56,539,27,undefined,150,48,292,-1,-1,154,427,132,590,6
23/02/2020,1,227,139,604,496,456,470,32,37,29,17,15,52,-1,239,260,118,59,31,357,248,715,750,116,168,-1,149,-1,155,110,644,98,undefined,-1,37,582,287,35,undefined,34,77,5,17,17,315,3,262,59,116,35,41,277,29,undefined,83,39,194,-1,-1,76,272,75,491,18
23/02/2020,2,153,144,411,307,212,338,22,2,20,11,7,21,-1,178,213,84,49,14,183,160,433,541,76,98,-1,147,-1,87,31,415,40,undefined,-1,20,263,263,23,undefined,13,40,5,6,6,218,5,223,20,113,17,22,233,11,undefined,62,15,125,-1,-1,68,267,56,287,6
23/02/2020,3,140,83,346,281,166,217,14,1,23,2,2,16,-1,137,139,112,14,5,140,98,435,503,66,98,-1,133,-1,87,36,333,16,undefined,-1,12,182,235,2,undefined,18,21,7,2,-1,180,9,183,16,68,6,42,177,9,undefined,89,21,104,-1,-1,31,234,70,233,2
23/02/2020,4,61,59,249,129,114,141,16,1,16,1,-1,7,-1,105,66,39,29,9,86,46,252,394,26,85,-1,97,-1,47,10,240,16,undefined,-1,7,112,60,14,undefined,6,9,6,2,1,97,3,98,17,60,9,24,33,32,undefined,76,15,59,-1,-1,11,154,21,118,4
23/02/2020,5,51,22,115,146,97,136,21,3,12,19,-1,9,-1,73,27,43,20,12,44,43,159,225,39,81,-1,74,-1,87,8,212,4,undefined,-1,11,76,20,6,undefined,13,13,3,5,1,95,-1,89,33,30,11,19,52,3,undefined,22,21,54,-1,-1,16,76,18,95,4
23/02/2020,6,41,33,75,150,112,187,39,13,45,6,5,17,-1,90,42,33,21,22,16,39,114,252,26,166,-1,98,-1,110,23,98,14,undefined,-1,17,165,16,8,undefined,16,18,9,6,2,99,-1,104,31,37,8,22,24,5,undefined,24,20,86,2,-1,17,86,25,40,17
23/02/2020,7,83,37,143,182,229,242,52,78,64,23,20,46,-1,122,63,104,43,19,45,35,81,441,120,297,-1,168,-1,187,81,114,36,undefined,-1,24,358,49,15,undefined,25,35,14,10,8,150,4,187,124,42,19,123,41,13,undefined,67,47,185,11,-1,52,178,29,50,33
23/02/2020,8,202,108,243,239,395,575,141,124,89,44,32,154,-1,254,142,177,107,67,64,49,79,669,121,530,-1,348,-1,448,98,146,52,undefined,-1,45,720,90,32,undefined,66,64,44,46,23,209,32,272,206,88,63,56,135,36,undefined,115,161,269,34,-1,116,322,37,133,43
23/02/2020,9,613,376,415,540,794,809,204,183,136,62,85,304,-1,397,281,424,176,117,153,118,212,1033,208,745,-1,750,-1,774,205,211,126,undefined,-1,80,1291,127,67,undefined,130,118,62,92,57,354,42,582,409,227,142,125,154,56,undefined,194,180,470,87,-1,263,614,69,278,89
23/02/2020,10,1295,993,743,1166,1373,1290,250,261,138,100,110,470,-1,510,631,865,231,162,301,215,319,1671,355,1006,-1,1139,-1,1396,412,352,157,undefined,-1,124,2002,190,106,undefined,147,225,116,133,104,692,53,1044,643,338,346,192,291,98,undefined,372,242,713,102,-1,362,943,165,555,97
23/02/2020,11,2089,1419,1128,1765,2228,1622,311,303,157,83,100,472,-1,515,894,1020,339,141,615,275,463,2379,272,950,-1,1316,10,2116,547,460,275,undefined,-1,169,2457,215,177,undefined,140,205,200,143,67,1119,72,1293,759,448,378,315,397,112,undefined,377,194,764,166,-1,439,1077,203,662,124
23/02/2020,12,2813,1622,1714,2470,2848,1874,262,306,156,103,104,438,-1,550,1250,1326,339,250,1102,406,637,2697,231,972,-1,1573,482,2678,822,710,397,undefined,-1,238,2881,179,255,undefined,110,299,351,131,54,1689,83,1627,868,506,557,337,541,84,undefined,536,353,741,184,-1,597,1391,217,755,130
23/02/2020,13,3063,1878,2053,2728,2706,2004,255,259,136,79,100,365,-1,582,1569,1250,250,165,1342,430,767,3010,216,878,-1,1733,358,2054,836,768,471,undefined,-1,207,2767,185,262,undefined,128,456,271,181,104,1727,73,1735,846,442,743,322,735,109,undefined,601,245,729,74,-1,654,1626,245,871,109
23/02/2020,14,3113,1925,1989,2659,2812,2128,324,283,176,92,75,316,-1,646,1509,1237,256,146,1115,323,718,3007,277,997,-1,1409,374,1892,924,681,587,undefined,-1,226,3046,160,286,undefined,75,271,244,172,113,1708,58,1656,664,362,858,294,628,129,undefined,541,205,703,144,-1,485,1545,264,789,75
23/02/2020,15,3019,1774,2081,2702,3034,2000,270,246,127,82,67,268,-1,677,1596,1222,257,125,915,429,679,2574,265,1076,-1,1324,395,2645,853,684,582,undefined,-1,172,2851,187,215,undefined,103,255,323,122,78,1802,70,1633,702,281,643,252,541,79,undefined,494,219,772,196,-1,543,1566,211,845,63
23/02/2020,16,2807,1711,1998,2497,2624,2051,258,233,117,56,96,281,-1,666,1608,1085,220,164,861,460,712,2751,303,1119,-1,843,235,2314,740,699,526,undefined,-1,197,2597,183,160,undefined,86,271,136,165,47,1599,78,1589,523,240,570,217,450,103,undefined,536,221,697,224,-1,532,1518,223,735,96
23/02/2020,17,2478,1476,2082,2290,2762,2001,544,232,153,55,99,419,-1,732,1698,761,259,151,962,489,825,2386,262,984,-1,610,151,2498,649,746,571,undefined,-1,221,2849,129,185,undefined,76,242,174,165,28,1376,69,1570,271,133,517,185,510,142,undefined,477,232,717,222,-1,682,1588,207,719,115
23/02/2020,18,1687,1025,1882,1635,2371,1584,1185,197,175,42,158,454,-1,635,1379,597,274,120,883,591,786,1961,239,923,-1,516,134,1363,551,659,540,undefined,-1,295,2528,142,292,undefined,72,281,156,91,21,1334,52,1302,182,132,545,181,460,112,undefined,468,179,619,253,-1,507,1642,160,661,113
23/02/2020,19,1296,490,1826,1411,1784,1214,1361,167,102,57,163,528,-1,513,1172,365,179,102,1066,537,702,2032,145,698,-1,507,154,1061,434,654,576,undefined,-1,181,2160,135,273,undefined,61,263,104,113,31,1100,60,1091,187,99,433,148,442,86,undefined,396,169,481,156,-1,395,1365,176,531,72
23/02/2020,20,671,381,1621,1045,1926,1128,368,141,115,70,180,495,-1,445,985,333,102,72,834,480,632,1803,164,653,-1,502,148,1445,393,575,725,undefined,-1,104,2136,120,352,undefined,66,149,111,70,22,912,50,802,143,139,455,151,347,84,undefined,349,131,439,9,-1,333,1298,183,452,60
23/02/2020,21,447,274,1335,922,1883,941,144,102,89,38,97,354,-1,374,796,274,146,75,600,314,537,1386,190,498,-1,407,81,1388,279,473,561,undefined,-1,97,1492,126,218,undefined,48,121,66,28,34,765,50,591,104,132,354,107,261,71,undefined,255,100,418,-1,-1,315,1144,163,362,33
23/02/2020,22,330,184,805,489,1284,698,896,60,72,20,55,186,-1,247,460,162,82,75,347,209,399,1260,135,384,-1,273,63,721,576,429,287,undefined,-1,163,946,101,122,undefined,29,280,40,8,11,445,20,415,101,95,226,81,171,52,undefined,165,79,331,-1,-1,196,826,98,272,26
23/02/2020,23,144,112,437,320,831,526,2249,38,39,19,26,86,-1,192,216,116,78,58,198,139,324,1106,89,265,-1,184,56,229,305,354,140,undefined,-1,311,1008,39,43,undefined,18,45,21,4,7,400,11,307,60,101,64,41,118,33,undefined,101,43,206,2,-1,79,444,89,210,20
24/02/2020,0,71,62,244,184,303,230,85,16,22,6,3,25,-1,101,126,36,38,25,126,76,313,458,57,197,-1,143,36,95,57,301,61,undefined,-1,13,302,18,10,undefined,13,36,29,4,5,162,7,161,45,91,23,34,83,21,undefined,46,27,124,-1,-1,65,317,48,117,7
24/02/2020,1,63,36,176,97,114,98,12,1,15,3,3,16,-1,24,67,34,26,5,85,32,138,242,34,61,-1,110,17,55,25,254,32,undefined,-1,14,144,16,21,undefined,7,8,9,2,1,88,13,115,22,77,7,27,52,10,undefined,39,11,56,1,-1,48,157,57,58,11
24/02/2020,2,30,27,76,47,80,36,11,2,8,-1,5,3,-1,17,31,26,3,15,44,21,102,98,20,35,-1,53,12,23,6,87,6,undefined,-1,5,61,6,7,undefined,21,9,12,2,1,29,7,57,12,54,-1,17,17,9,undefined,24,7,42,2,-1,14,100,19,26,-1
24/02/2020,3,35,26,84,20,55,38,3,2,6,3,3,2,-1,32,13,7,7,4,20,8,51,99,27,25,-1,42,8,42,7,104,-1,undefined,-1,-1,21,16,2,undefined,1,7,5,-1,-1,20,-1,40,4,28,2,21,14,6,undefined,6,14,34,1,-1,8,65,21,4,2
24/02/2020,4,11,11,46,29,72,39,10,6,9,2,2,1,-1,34,18,9,13,6,39,20,33,86,7,28,-1,41,3,58,6,40,12,undefined,-1,16,33,7,9,undefined,40,7,2,-1,-1,21,2,34,3,25,5,8,1,2,undefined,10,9,24,-1,-1,8,55,13,9,4
24/02/2020,5,28,20,56,88,134,181,44,40,97,30,7,21,-1,93,34,34,54,29,14,13,32,138,56,263,-1,46,16,114,26,68,19,undefined,-1,17,143,19,7,undefined,19,22,10,8,2,42,5,58,21,23,10,13,23,4,undefined,9,103,110,4,-1,25,83,10,39,17
24/02/2020,6,101,82,117,182,406,663,132,112,576,109,31,85,-1,234,84,127,205,148,35,25,74,606,280,684,-1,82,15,440,56,72,23,undefined,-1,41,628,101,6,undefined,57,75,24,17,11,167,9,172,31,102,15,30,33,17,undefined,33,562,363,9,-1,71,173,25,81,54
24/02/2020,7,353,241,330,490,1131,1943,387,335,2155,394,66,216,-1,697,303,442,882,764,71,86,184,1567,758,1931,-1,226,95,1062,194,130,107,undefined,-1,168,1892,265,40,undefined,324,314,113,89,33,517,49,490,126,40,71,82,164,76,undefined,128,2238,1263,94,-1,363,581,59,299,227
24/02/2020,8,892,650,683,1078,2148,4420,686,547,4036,741,104,405,-1,1512,695,910,2268,1823,138,160,343,2838,1581,3595,-1,497,142,2050,318,288,170,undefined,-1,418,4207,698,110,undefined,867,920,364,441,133,970,222,1004,225,53,147,129,537,226,undefined,471,4804,2377,337,-1,994,1212,119,669,624
24/02/2020,9,828,654,689,1224,1787,2334,253,291,2685,542,65,236,-1,710,655,939,1542,1020,163,166,260,2039,849,2556,-1,480,138,1525,225,269,145,undefined,-1,321,2181,621,124,undefined,725,648,494,505,137,783,201,904,211,92,241,100,434,199,undefined,418,3048,1626,305,-1,848,1036,133,593,428
24/02/2020,10,1289,1076,1017,1535,1197,1258,142,181,838,344,43,159,-1,471,842,1180,822,508,332,302,364,1847,600,1680,-1,554,123,999,219,369,256,undefined,-1,236,1343,533,174,undefined,512,629,819,748,332,896,190,957,275,90,314,134,392,245,undefined,437,1117,1003,329,-1,930,845,176,692,585
24/02/2020,11,1962,1472,1230,2115,1461,1325,163,233,702,282,46,256,-1,424,964,1454,840,458,518,334,498,2009,581,1513,-1,682,138,1545,326,507,226,undefined,-1,201,1451,523,185,undefined,508,621,639,566,167,1121,181,1192,265,112,340,170,476,220,undefined,455,917,945,286,-1,1040,975,200,861,492
24/02/2020,12,2564,2360,1757,2839,1638,1774,166,395,1090,370,28,118,-1,455,1385,2102,1573,599,747,401,922,2747,789,1971,-1,931,198,1285,278,778,330,undefined,-1,334,2004,899,367,undefined,1259,1032,1052,918,267,1576,313,1443,295,73,460,201,730,286,undefined,713,1519,1278,275,-1,1397,1268,272,1840,549
24/02/2020,13,2586,2181,1684,2832,1504,1535,158,332,1090,392,14,125,-1,431,1417,1883,1259,495,655,372,890,2755,785,2003,-1,781,161,1751,222,720,377,undefined,-1,234,1947,763,327,undefined,1140,828,873,769,208,1549,307,1515,332,105,531,212,818,286,undefined,717,1309,1324,213,-1,1244,1364,257,1321,587
24/02/2020,14,2452,1910,1783,2669,1659,1566,114,231,810,270,43,146,-1,492,1541,1683,813,466,692,399,712,2755,528,1775,-1,611,130,1461,262,591,267,undefined,-1,233,1748,635,261,undefined,609,609,741,653,214,1406,168,1603,274,80,495,176,773,256,undefined,677,934,1045,270,-1,1286,1288,205,-1,455
24/02/2020,15,2437,1747,2078,2745,2248,2123,245,240,1412,404,90,218,-1,779,1733,1502,786,551,782,392,705,3031,522,2181,-1,636,181,1788,328,660,283,undefined,-1,239,2008,583,254,undefined,450,462,812,698,230,1542,207,1827,293,126,416,163,654,302,undefined,640,1200,1281,367,-1,1235,1412,263,-1,524
24/02/2020,16,2487,1767,2172,2687,2300,3262,301,451,3163,748,60,233,-1,1159,1893,1355,784,1104,712,377,758,3443,790,3744,1092,653,187,1667,435,572,263,undefined,-1,291,2763,542,251,undefined,461,521,654,503,189,1444,195,2039,284,97,451,178,653,287,undefined,676,2842,1931,410,-1,1323,1775,231,-1,586
24/02/2020,17,2774,1613,2537,2872,3293,5060,619,549,4260,892,120,459,-1,1890,2139,1421,1338,1733,841,470,861,4535,1208,4176,2558,768,228,2387,524,788,373,undefined,-1,505,4108,757,272,undefined,666,519,513,513,381,1921,230,2294,327,116,602,221,862,384,undefined,783,3873,2733,564,-1,1423,2127,358,-1,611
24/02/2020,18,2159,1192,2119,2122,1900,2696,437,366,1671,452,99,366,-1,965,1734,866,714,745,910,571,765,3509,572,2410,1767,695,195,1326,452,782,361,undefined,-1,267,2751,439,303,undefined,370,328,242,204,156,1235,106,1746,266,126,559,183,644,221,undefined,554,1387,1389,447,-1,955,1667,306,-1,383
24/02/2020,19,1353,671,1930,1383,1207,1506,195,189,459,156,90,326,-1,463,1416,492,247,245,873,493,764,2462,308,1234,818,499,130,626,293,614,399,undefined,-1,118,1835,270,282,undefined,169,187,170,180,117,954,74,1258,211,105,455,160,458,178,undefined,407,436,615,267,-1,615,1424,244,-1,190
24/02/2020,20,707,410,1519,1064,1097,1229,143,125,214,97,102,345,-1,400,1090,360,221,129,784,370,582,1914,239,796,595,442,127,696,178,604,373,undefined,-1,89,1483,199,260,undefined,106,193,126,172,119,846,66,812,192,116,506,140,356,215,undefined,337,238,492,30,-1,507,1159,173,-1,130
24/02/2020,21,391,226,1098,797,819,792,53,54,100,52,12,78,-1,258,626,275,148,65,524,249,442,1420,183,639,337,322,93,390,68,441,280,undefined,-1,80,903,149,196,undefined,107,94,118,94,64,580,62,525,109,74,366,96,233,76,undefined,261,115,360,8,-1,348,855,184,-1,73
24/02/2020,22,201,147,630,391,417,536,19,28,56,57,7,35,-1,133,311,128,113,56,288,129,311,886,93,449,266,208,84,230,31,269,149,undefined,-1,57,537,69,110,undefined,42,90,74,146,79,291,32,318,105,64,195,61,120,61,undefined,108,88,239,5,-1,152,598,87,-1,57
24/02/2020,23,168,76,400,199,200,324,12,14,41,11,7,35,-1,129,169,85,50,28,137,71,205,650,51,275,125,154,23,99,30,173,71,undefined,-1,22,282,22,42,undefined,29,33,51,66,45,222,20,174,38,52,56,54,50,24,undefined,70,39,184,6,-1,95,398,48,-1,57
25/02/2020,0,46,39,239,94,123,133,3,12,8,1,8,23,-1,41,60,21,23,14,89,24,118,217,30,99,69,151,12,43,4,168,20,undefined,-1,6,112,21,9,undefined,8,22,16,23,16,71,6,122,17,62,10,18,30,15,undefined,21,13,87,4,-1,49,158,38,-1,14
25/02/2020,1,44,26,106,47,18,62,2,9,7,2,3,7,-1,18,27,29,36,5,49,28,69,132,23,45,117,96,5,19,14,91,18,undefined,-1,6,57,4,13,undefined,2,11,3,1,2,41,2,38,8,57,3,15,20,6,undefined,18,14,36,1,-1,37,133,42,-1,24
25/02/2020,2,12,8,67,21,22,26,3,2,3,2,1,2,-1,8,29,6,14,3,62,6,45,78,6,25,55,43,5,14,4,84,23,undefined,-1,4,26,1,6,undefined,4,4,14,10,6,11,-1,65,10,35,8,21,23,6,undefined,17,5,17,1,-1,27,87,15,-1,6
25/02/2020,3,5,4,53,17,38,25,10,-1,3,1,4,2,-1,9,33,19,11,7,13,12,48,62,8,17,44,32,5,22,1,34,8,undefined,-1,-1,19,8,7,undefined,4,9,3,-1,-1,20,3,22,7,25,2,8,12,1,undefined,12,4,16,1,-1,20,37,15,-1,4
25/02/2020,4,10,20,38,22,58,30,11,3,9,1,-1,-1,-1,23,16,7,18,6,21,16,26,80,12,13,31,23,6,62,6,27,14,undefined,-1,6,20,10,11,undefined,5,7,6,1,1,29,5,43,3,18,6,4,12,3,undefined,10,7,15,-1,-1,16,36,10,-1,1
25/02/2020,5,33,17,77,80,159,275,42,52,158,24,6,27,-1,90,44,34,57,31,15,16,43,157,57,294,123,60,10,113,23,44,22,undefined,-1,23,255,24,12,undefined,15,27,14,7,3,35,6,61,15,20,7,6,19,8,undefined,14,100,131,3,-1,34,113,16,-1,16
25/02/2020,6,128,86,173,228,439,970,144,125,690,90,20,92,-1,271,87,174,256,162,39,17,54,783,283,841,471,148,27,375,91,77,33,undefined,-1,63,1014,80,13,undefined,104,91,52,49,31,168,20,239,61,78,23,56,42,66,undefined,74,632,437,27,-1,105,308,49,-1,90
25/02/2020,7,450,264,349,523,1122,2166,449,374,2307,421,59,232,-1,733,351,448,890,765,104,86,166,1653,849,2033,1170,318,111,1017,226,126,63,undefined,-1,181,2060,286,43,undefined,423,336,79,89,51,546,43,509,194,83,104,78,201,74,undefined,167,2357,1279,81,-1,343,643,61,-1,240
25/02/2020,8,934,581,761,1162,2038,4420,683,507,4422,753,112,411,-1,1508,715,1070,2181,1646,152,180,351,2978,1638,3491,2110,684,173,1913,331,282,173,undefined,-1,466,2837,786,146,undefined,898,962,375,406,202,1080,228,1046,398,142,183,135,554,225,undefined,482,4961,2532,407,-1,1271,1277,135,-1,704
25/02/2020,9,939,595,716,1144,1450,2245,277,332,2876,580,77,284,-1,712,664,1032,1672,990,149,155,312,2000,982,2251,1020,712,162,1260,286,300,159,undefined,-1,366,1055,608,114,undefined,766,709,450,596,229,737,232,925,351,195,234,139,492,206,undefined,435,3153,1719,337,-1,880,1013,150,-1,534
25/02/2020,10,1083,934,894,1440,1137,1213,218,153,876,316,37,154,-1,603,796,1220,858,588,273,181,383,2057,627,1671,802,787,307,901,238,320,249,undefined,-1,262,387,539,168,undefined,460,630,622,500,215,806,186,917,450,188,278,197,388,157,undefined,380,1090,997,458,-1,1076,838,164,-1,417
25/02/2020,11,1569,1294,1342,1800,1354,1473,147,203,729,254,28,163,-1,425,1120,1345,904,435,448,335,542,2358,548,1645,910,1065,240,1012,288,523,253,undefined,-1,293,646,559,252,undefined,552,611,569,216,136,1076,145,1289,459,254,322,227,487,151,undefined,472,915,1265,552,-1,1231,1068,280,-1,412
25/02/2020,12,2771,2510,2328,2909,1755,2252,346,701,1415,495,108,388,-1,687,1843,2355,1642,627,791,583,1042,3367,1108,2229,1447,1730,312,1369,437,879,391,undefined,-1,457,2562,1169,509,undefined,1486,1082,966,408,247,2040,300,1867,704,407,475,312,981,288,undefined,837,2209,1720,751,-1,2078,1517,365,-1,583
25/02/2020,13,2824,2689,2135,3017,1840,2208,303,563,1260,479,135,414,-1,573,1902,2366,1659,632,893,646,914,3436,1023,2275,1557,1551,333,1235,449,877,406,undefined,-1,429,2795,1087,378,undefined,1360,999,869,394,209,2158,299,2160,701,307,584,327,981,221,undefined,857,1904,1689,670,-1,1736,1585,313,-1,615
25/02/2020,14,2415,1773,1938,2626,1785,1902,243,255,927,294,43,217,-1,526,1802,1741,904,568,694,445,762,3009,541,1968,1316,1212,232,1275,461,602,419,undefined,-1,273,1929,755,288,undefined,682,650,782,350,195,1494,202,1756,540,247,419,215,831,253,undefined,700,1012,1172,427,-1,1591,1364,306,-1,443
25/02/2020,15,2384,1736,1746,2458,1616,2061,122,199,1249,317,10,71,-1,513,1748,1389,652,605,559,297,577,2879,497,2470,1364,753,208,1041,201,570,331,undefined,-1,197,1812,542,226,undefined,382,602,657,333,111,1298,160,1291,424,96,358,191,630,271,undefined,552,1279,1204,223,-1,1269,1415,214,-1,465
25/02/2020,16,2178,1635,1784,2490,1986,3070,221,331,3210,710,33,151,-1,1005,1691,1318,848,1078,552,298,610,3123,898,3895,1941,605,205,1470,261,643,204,undefined,-1,273,2557,641,143,undefined,516,637,560,379,108,1320,198,1506,295,98,321,178,680,304,undefined,630,3066,1855,272,-1,1248,1733,266,-1,485
25/02/2020,17,2820,1875,2284,2937,3326,5043,555,548,4446,878,87,325,-1,1883,2135,1530,1411,1710,789,456,800,4211,1268,4258,2240,747,59,2640,484,822,312,undefined,-1,501,4219,879,193,undefined,647,644,578,462,215,1966,206,2127,331,78,429,178,785,388,undefined,774,3903,2724,457,-1,1283,2181,300,-1,730
25/02/2020,18,2183,1258,2043,2450,2235,2793,414,382,1778,358,101,376,-1,1029,1668,995,727,769,841,563,729,3100,644,2547,1597,697,-1,1567,483,688,366,undefined,-1,272,2871,557,217,undefined,358,463,255,236,161,1427,108,1619,303,121,467,196,653,204,undefined,626,1471,1440,434,-1,856,1781,276,-1,281
25/02/2020,19,1364,670,1899,1493,1152,1515,188,178,576,143,67,287,-1,466,1439,545,305,291,886,574,708,2301,324,1311,915,567,-1,543,176,587,348,undefined,-1,144,1860,333,229,undefined,197,255,169,159,111,1135,89,1244,234,99,396,174,489,163,undefined,403,591,775,213,-1,686,1536,217,-1,241
25/02/2020,20,776,367,1817,1374,1439,1180,151,144,312,98,80,307,-1,394,1143,476,181,173,717,431,659,2110,250,865,591,504,-1,978,184,599,401,undefined,-1,127,1532,271,228,undefined,81,151,181,275,222,920,79,861,235,101,372,121,412,160,undefined,365,270,520,45,-1,548,1251,199,-1,95
25/02/2020,21,500,289,1349,789,1166,1005,72,106,168,58,58,226,-1,317,771,348,108,88,507,349,541,1589,157,820,490,428,-1,647,165,464,308,undefined,-1,70,1276,182,180,undefined,89,137,102,100,57,673,56,642,123,102,266,100,398,276,undefined,290,157,415,-1,-1,408,1050,197,-1,78
25/02/2020,22,295,182,849,490,650,680,39,55,101,40,38,133,-1,227,475,151,-1,86,374,269,381,1169,132,490,419,293,-1,264,94,340,210,undefined,-1,71,749,89,125,undefined,55,172,71,92,70,426,37,417,117,103,231,96,204,95,undefined,202,106,292,-1,-1,230,687,121,-1,42
25/02/2020,23,139,117,459,236,414,472,22,19,35,17,21,40,-1,176,188,78,-1,44,168,115,255,691,65,237,171,186,-1,124,38,251,95,undefined,-1,51,483,59,31,undefined,54,45,51,81,61,254,20,265,95,92,69,42,109,49,undefined,90,65,167,-1,-1,118,441,80,-1,19
26/02/2020,0,94,57,257,105,145,168,8,9,16,6,7,22,-1,58,94,60,-1,15,87,42,146,212,36,114,82,146,-1,42,12,184,30,undefined,-1,8,144,41,22,undefined,11,13,18,13,7,93,13,142,24,77,8,54,41,25,undefined,40,35,73,-1,-1,50,239,55,-1,14
26/02/2020,1,36,34,145,70,78,66,5,2,9,1,1,11,-1,19,52,32,-1,6,61,37,131,111,23,36,73,114,-1,33,14,87,43,undefined,-1,14,64,18,15,undefined,1,9,26,12,6,50,-1,83,20,70,18,17,34,13,undefined,32,7,52,-1,-1,44,135,30,-1,10
26/02/2020,2,28,13,118,35,56,59,1,2,2,4,1,5,-1,15,33,8,-1,4,45,38,60,90,7,19,26,84,-1,25,12,80,12,undefined,-1,-1,47,16,6,undefined,4,6,20,4,5,36,1,46,9,52,-1,10,28,5,undefined,14,6,31,-1,-1,14,114,35,-1,6
26/02/2020,3,19,19,44,35,46,33,1,1,6,3,3,3,-1,31,12,20,-1,12,39,21,42,93,8,14,36,45,-1,30,3,48,12,undefined,-1,2,16,3,5,undefined,5,11,14,1,-1,15,3,42,9,30,4,18,16,7,undefined,10,9,31,-1,-1,4,49,8,-1,2
26/02/2020,4,8,7,32,26,67,44,11,4,7,5,4,10,-1,24,10,12,-1,2,13,13,42,67,8,19,52,31,-1,55,10,20,14,undefined,-1,3,29,11,7,undefined,1,20,14,1,1,22,5,21,3,16,6,8,5,5,undefined,8,10,15,-1,-1,19,36,5,-1,5
26/02/2020,5,24,30,76,75,164,299,43,49,137,25,8,28,-1,118,32,41,-1,39,19,30,35,200,51,320,145,38,-1,132,18,27,40,undefined,-1,14,246,16,12,undefined,19,26,26,3,3,42,6,68,13,17,11,17,8,9,undefined,14,107,115,-1,-1,34,121,20,-1,20
26/02/2020,6,126,81,174,232,442,982,165,117,712,103,27,94,-1,270,103,157,-1,205,41,26,67,784,301,785,494,108,-1,384,79,56,38,undefined,-1,55,963,81,8,undefined,80,80,78,28,18,182,24,214,46,41,21,51,31,59,undefined,77,618,441,3,-1,115,330,41,-1,66
26/02/2020,7,348,275,335,560,1185,2049,464,320,2090,407,80,245,-1,725,320,484,-1,812,62,99,157,1540,778,1837,1153,223,-1,1014,283,132,78,undefined,-1,213,2068,249,48,undefined,370,337,108,228,129,461,50,591,156,30,73,99,213,66,undefined,159,2277,1293,80,-1,340,601,69,-1,262
26/02/2020,8,899,584,708,1136,2032,4253,768,501,4194,742,121,407,-1,1458,706,1045,-1,1860,149,179,366,2982,1607,3231,2213,511,-1,1994,337,257,160,undefined,-1,417,3977,716,120,undefined,849,877,304,324,101,980,255,1104,226,52,192,129,521,187,undefined,488,4797,2467,344,-1,975,1173,142,-1,647
26/02/2020,9,882,824,810,1287,1318,2468,253,284,2658,533,52,209,-1,662,722,1014,859,1044,126,152,311,2113,951,2466,1031,474,-1,1097,194,268,132,undefined,-1,350,2218,543,120,undefined,870,657,520,559,236,773,229,867,247,77,211,102,459,207,undefined,364,2831,1732,435,-1,801,970,154,-1,519
26/02/2020,10,1094,1032,1005,1575,1282,1419,126,126,764,217,15,73,-1,350,914,1207,965,495,305,315,385,1836,527,1517,1636,492,-1,933,83,359,219,undefined,-1,166,1565,592,168,undefined,611,624,1162,580,221,802,220,927,291,69,244,153,348,423,undefined,414,776,1027,426,-1,1069,662,131,-1,639
26/02/2020,11,1568,1502,1399,2166,1521,1562,207,181,783,201,31,118,-1,586,1080,1491,944,477,384,435,563,2195,567,1621,754,673,-1,1172,256,512,187,undefined,-1,223,1718,530,137,undefined,624,578,921,525,262,1048,164,1388,359,89,276,165,441,333,undefined,460,920,1260,548,-1,1194,927,202,-1,536
26/02/2020,12,2843,2480,2196,2927,2357,2190,347,577,1471,519,71,306,-1,523,1926,2380,1763,718,777,799,1177,3107,1035,2319,1296,1198,-1,2155,727,991,301,undefined,-1,429,2821,1116,294,undefined,1431,977,1283,664,306,2087,333,2105,496,181,496,255,1060,465,undefined,772,2069,1604,807,-1,1603,1419,289,-1,763
26/02/2020,13,3220,2618,2162,3039,2299,2326,354,516,1215,502,83,317,-1,660,1839,2331,1646,663,773,695,1111,3494,913,2438,1483,1054,-1,1897,823,826,341,undefined,-1,433,3016,1056,289,undefined,1289,904,1103,886,340,2083,277,2227,426,160,438,315,982,607,undefined,825,1781,1592,576,-1,1325,1537,298,-1,751
26/02/2020,14,2479,2013,2002,2863,2502,2114,247,281,871,293,60,285,-1,622,1758,1854,1184,564,721,415,986,3175,658,2074,1827,732,-1,1842,1145,721,304,undefined,-1,268,2392,781,207,undefined,660,558,985,825,302,1561,263,1830,378,129,430,213,885,551,undefined,660,989,1247,332,-1,1114,1328,279,-1,618
26/02/2020,15,2943,2074,2235,2897,2479,2491,287,249,1244,329,55,224,-1,803,1927,1690,906,530,836,452,889,3396,713,2386,1765,696,-1,1941,874,639,292,undefined,-1,270,2550,649,194,undefined,493,495,1190,1060,377,1698,191,2064,372,112,375,211,729,667,undefined,622,1224,1358,537,-1,1259,1505,263,-1,705
26/02/2020,16,2856,2221,2274,3030,3210,3461,374,387,2515,750,83,292,-1,1116,2081,1677,986,1112,889,386,956,4279,988,3800,2269,885,-1,2379,934,699,381,undefined,-1,356,3186,682,185,undefined,689,583,786,530,232,1718,220,2420,531,206,392,255,694,591,undefined,735,2813,2112,474,-1,1099,1866,274,-1,775
26/02/2020,17,3345,2169,2563,3370,3941,5474,711,594,3935,825,123,424,-1,1994,2373,1687,1522,1717,996,557,1182,5395,1410,4180,3156,1133,-1,2786,902,842,381,undefined,-1,514,4828,868,257,undefined,683,660,575,493,327,2177,203,3008,1138,261,541,339,824,614,undefined,895,3696,2810,523,-1,1144,2274,355,-1,699
26/02/2020,18,2600,1485,2427,2699,3132,3068,449,395,1684,282,111,455,-1,1121,1988,1033,875,882,1035,721,1093,4009,684,2752,2323,1181,-1,2201,712,804,376,undefined,-1,254,3513,613,211,undefined,418,581,441,286,189,1695,158,2356,1412,398,532,310,718,343,undefined,654,1467,1503,326,-1,954,1907,312,-1,462
26/02/2020,19,1441,706,2143,1812,2187,1876,243,200,589,130,125,406,-1,623,1383,620,365,322,1002,599,921,2726,367,1309,1090,1137,-1,1721,396,726,371,undefined,-1,158,2261,312,301,undefined,245,388,272,179,126,1147,83,1530,1418,382,440,321,459,218,undefined,490,526,804,187,-1,720,1621,293,-1,307
26/02/2020,20,803,371,1560,1512,1396,1383,161,152,272,112,110,417,-1,459,1224,504,320,159,908,520,747,2076,285,947,599,1039,-1,994,262,672,442,undefined,-1,82,1687,272,217,undefined,123,228,207,160,78,952,62,951,1126,355,412,312,401,124,undefined,393,271,565,24,-1,513,1389,228,-1,144
26/02/2020,21,526,243,1397,1327,2218,1002,49,127,157,71,43,188,-1,383,801,349,164,88,710,420,628,1594,206,810,962,771,-1,1267,317,545,455,undefined,-1,81,1333,233,188,undefined,102,159,243,143,87,809,83,697,879,269,344,241,371,156,undefined,289,251,410,-1,-1,412,1097,199,-1,122
26/02/2020,22,336,159,1008,945,3179,881,54,50,120,30,35,112,-1,287,439,279,158,107,509,358,680,1439,163,521,329,454,-1,2608,1860,464,266,undefined,-1,105,1179,105,103,undefined,79,316,137,101,57,653,29,449,403,163,209,137,213,103,undefined,200,133,259,-1,-1,294,764,168,-1,78
26/02/2020,23,201,92,580,516,707,518,14,21,42,25,12,63,-1,159,228,123,71,33,232,102,359,1123,48,303,217,202,-1,362,210,297,136,undefined,-1,49,516,69,74,undefined,46,34,120,68,42,336,25,255,99,137,86,100,92,67,undefined,72,47,157,-1,-1,143,516,78,-1,35
27/02/2020,0,75,56,322,640,159,206,21,5,13,4,2,14,-1,68,107,55,37,21,115,46,226,269,57,103,96,123,-1,69,23,225,44,undefined,-1,13,155,38,17,undefined,45,14,93,54,29,141,18,131,35,75,31,38,33,17,undefined,39,25,101,-1,-1,57,241,58,-1,18
27/02/2020,1,50,29,126,61,131,77,5,10,9,4,3,4,-1,30,50,25,18,15,66,36,157,169,23,49,85,100,-1,19,18,196,26,undefined,-1,6,51,12,9,undefined,3,8,56,39,11,64,7,81,16,54,14,26,51,20,undefined,39,12,57,-1,-1,25,136,42,-1,8
27/02/2020,2,23,20,67,36,28,35,2,-1,3,1,1,4,-1,11,28,11,15,4,42,33,75,101,10,18,60,65,-1,31,8,93,9,undefined,-1,1,43,7,7,undefined,1,2,27,12,5,22,2,44,16,44,10,18,23,25,undefined,12,6,37,-1,-1,36,141,30,-1,10
27/02/2020,3,10,8,51,30,51,27,3,1,5,4,-1,-1,-1,13,12,13,6,4,29,30,57,135,17,28,51,53,-1,56,2,52,7,undefined,-1,7,15,3,6,undefined,5,8,14,14,9,28,2,28,9,30,1,14,16,2,undefined,11,3,20,-1,-1,19,53,19,-1,2
27/02/2020,4,29,18,33,38,63,40,9,4,6,-1,-1,5,-1,23,10,14,9,2,7,12,41,77,9,22,26,43,-1,69,9,59,30,undefined,-1,5,24,10,9,undefined,10,11,3,-1,-1,24,2,31,6,38,9,25,5,3,undefined,9,3,13,-1,-1,23,32,11,-1,9
27/02/2020,5,31,20,72,60,166,258,60,42,85,21,7,22,-1,103,24,39,80,32,16,25,50,239,56,273,140,62,-1,143,18,45,16,undefined,-1,17,202,30,7,undefined,19,17,18,5,2,28,4,56,22,17,3,21,16,5,undefined,10,91,117,-1,-1,24,117,27,-1,8
27/02/2020,6,124,77,171,184,399,924,147,117,616,79,35,106,-1,243,76,148,252,187,48,30,104,826,335,856,517,161,-1,472,71,63,36,undefined,-1,71,965,78,9,undefined,71,89,42,40,24,169,25,227,71,52,23,25,45,59,undefined,67,480,447,2,-1,106,378,38,-1,79
27/02/2020,7,369,250,331,504,1089,2030,492,350,2164,471,57,268,-1,677,292,469,988,750,92,86,206,1621,785,1971,1053,291,-1,1094,232,164,87,undefined,-1,152,1933,282,46,undefined,401,305,90,78,30,515,56,489,145,62,76,113,157,43,undefined,165,2203,1352,51,-1,301,545,59,-1,206
27/02/2020,8,886,584,699,1079,2046,4284,691,547,4273,771,101,408,-1,1485,705,1039,2571,1952,202,204,412,2883,1657,3438,1918,575,-1,2033,305,314,152,undefined,-1,429,3998,713,105,undefined,920,954,295,342,118,930,163,1038,300,100,156,121,560,190,undefined,477,4889,2616,379,-1,990,1195,130,-1,624
27/02/2020,9,924,666,695,1165,1542,2309,296,298,2639,614,65,238,-1,727,601,1019,1600,1070,170,152,330,1985,930,2338,969,941,-1,1329,157,285,141,undefined,-1,286,2203,617,85,undefined,758,632,319,375,178,752,180,1079,422,178,210,158,473,213,undefined,441,2863,1688,370,-1,753,1141,118,-1,477
27/02/2020,10,1196,1044,940,1473,1350,1311,183,173,864,317,43,176,-1,406,815,1141,1014,576,301,267,510,1979,586,1680,772,820,-1,1118,206,352,225,undefined,-1,265,1361,584,132,undefined,493,577,451,341,164,874,192,936,385,168,249,171,363,228,undefined,476,1109,1098,375,-1,895,817,167,-1,561
27/02/2020,11,1698,1386,1246,2010,1404,1401,158,224,725,278,46,229,-1,571,985,1410,905,466,464,350,583,2227,573,1522,890,1026,-1,962,277,463,212,undefined,-1,253,1583,563,156,undefined,671,536,512,245,170,1031,121,1330,495,237,316,199,482,276,undefined,465,1030,1197,439,-1,1109,1097,175,-1,432
27/02/2020,12,2720,2606,2036,2995,2009,2228,287,676,1387,391,126,427,-1,685,1537,2152,1791,683,948,634,1333,2902,1126,2308,1469,1630,-1,1674,353,950,322,undefined,-1,501,2983,1129,269,undefined,1474,1034,889,539,183,1763,277,2016,656,336,443,309,1001,474,undefined,881,2248,1765,598,-1,1380,1580,275,-1,599
27/02/2020,13,2767,2744,2203,3349,2050,2255,376,602,1210,365,130,466,-1,675,1851,2299,1826,761,878,653,1358,3139,944,2288,1645,1608,-1,1458,549,1031,406,undefined,-1,433,3015,1038,335,undefined,1381,886,1135,632,160,1972,274,2306,660,417,490,304,1066,548,undefined,982,1813,1755,513,-1,1321,1655,299,-1,656
27/02/2020,14,2156,1967,2019,2803,2144,2008,318,265,895,264,69,243,-1,634,1661,1825,1081,594,697,409,889,2672,623,2055,1435,1128,-1,1501,443,708,268,undefined,-1,282,2239,793,230,undefined,646,553,561,341,155,1569,191,1884,623,267,308,241,852,445,undefined,669,1131,1227,414,-1,1148,1564,271,-1,443
27/02/2020,15,2053,1970,2150,2851,2021,2209,270,225,1511,260,57,254,-1,712,1792,1573,827,581,804,398,740,3011,549,2550,1516,960,-1,1405,470,685,264,undefined,-1,356,2137,574,221,undefined,484,556,755,523,168,1608,146,1845,578,172,339,218,638,426,undefined,608,1318,1486,452,-1,1014,1466,244,-1,541
27/02/2020,16,2436,2009,2283,3022,2392,3317,351,416,3138,396,102,311,-1,1061,1988,1490,956,1082,713,501,961,3362,807,3714,2054,674,-1,1619,519,639,257,undefined,-1,328,2867,675,230,undefined,616,522,640,418,138,1729,168,2018,307,114,335,178,672,326,undefined,695,2716,2014,496,-1,1163,1887,243,-1,469
27/02/2020,17,3117,2174,2436,3488,3739,5180,697,616,4137,619,121,422,-1,1941,2323,1797,1698,1734,850,658,1191,4694,1290,4176,2866,815,-1,2624,662,909,344,undefined,-1,461,4356,890,243,undefined,733,688,558,387,193,2198,235,2382,323,102,422,213,872,426,undefined,842,3722,2708,498,-1,1152,2280,265,-1,719
27/02/2020,18,2614,1643,2447,2649,3077,3223,433,380,1942,391,113,451,-1,1194,1873,1093,960,821,1164,759,1074,3838,661,2634,1994,686,-1,2630,590,903,396,undefined,-1,300,3148,548,266,undefined,382,436,322,149,127,1743,144,2008,278,105,490,204,702,231,undefined,649,1499,1537,279,-1,817,1867,297,-1,316
27/02/2020,19,1891,997,1933,1799,2320,1768,189,203,560,159,96,403,-1,585,1494,666,368,371,998,680,903,2722,314,1369,959,592,-1,1753,377,845,379,undefined,-1,173,2162,315,210,undefined,139,347,224,137,95,1293,79,1405,207,87,478,170,573,205,undefined,498,514,834,229,-1,686,1547,201,-1,224
27/02/2020,20,1331,649,1825,1680,1889,1536,124,132,237,124,73,337,-1,487,1442,507,295,172,852,543,795,2164,218,1025,776,512,-1,1509,287,785,496,undefined,-1,98,1758,267,257,undefined,122,202,156,131,92,1084,60,1110,205,132,462,135,512,136,undefined,422,257,457,43,-1,623,1376,214,-1,128
27/02/2020,21,766,344,1700,1008,1418,1206,94,103,171,79,60,244,-1,443,930,431,257,133,775,467,695,1923,198,787,553,427,-1,898,170,648,342,undefined,-1,83,1474,222,219,undefined,71,161,104,85,54,965,64,872,167,122,376,111,387,94,undefined,275,142,423,-1,-1,389,1143,179,-1,84
27/02/2020,22,431,218,1024,573,2119,1043,58,58,133,63,47,196,-1,303,545,279,269,137,507,730,616,1630,177,632,414,316,-1,1106,151,490,265,undefined,-1,101,1157,144,121,undefined,84,312,60,54,32,898,34,543,104,94,288,106,185,98,undefined,197,166,322,-1,-1,257,809,130,-1,54
27/02/2020,23,198,127,633,319,625,638,36,23,79,23,17,49,-1,247,253,181,90,62,285,801,426,983,121,352,194,171,-1,257,81,343,118,undefined,-1,24,584,134,63,undefined,50,44,78,24,20,417,18,270,65,90,90,78,120,42,undefined,82,86,256,-1,-1,128,508,80,-1,26
28/02/2020,0,164,71,344,188,222,289,10,7,22,6,1,14,-1,98,123,80,57,27,193,395,253,461,64,164,108,161,-1,83,27,211,41,undefined,-1,18,230,72,31,undefined,39,28,25,98,83,186,13,241,40,88,37,26,77,26,undefined,47,28,101,-1,-1,59,383,60,-1,20
28/02/2020,1,61,61,215,109,80,121,6,5,23,-1,7,12,-1,46,106,54,45,21,77,79,236,226,42,71,65,118,-1,18,14,151,24,undefined,-1,9,109,58,12,undefined,23,13,171,20,11,111,5,116,11,61,10,25,42,26,undefined,27,11,61,-1,-1,53,238,65,-1,18
28/02/2020,2,49,34,130,62,44,60,5,1,9,2,2,3,-1,32,17,35,13,7,59,53,176,128,26,60,42,89,-1,23,15,86,8,undefined,-1,8,52,35,5,undefined,7,7,123,-1,-1,49,4,115,13,53,6,10,32,12,undefined,11,5,36,-1,-1,19,150,19,-1,8
28/02/2020,3,37,24,121,45,42,58,7,-1,8,2,3,6,-1,16,29,17,11,4,12,30,130,121,19,27,46,54,-1,36,11,75,13,undefined,-1,2,36,25,4,undefined,5,8,12,5,4,30,3,60,13,33,1,7,15,12,undefined,27,7,15,-1,-1,25,85,10,-1,6
28/02/2020,4,24,25,58,37,70,93,6,4,14,3,2,4,-1,48,35,6,9,3,9,54,84,129,19,24,49,79,-1,64,8,81,19,undefined,-1,11,66,17,5,undefined,5,8,19,3,1,36,2,71,12,46,11,7,17,6,undefined,8,6,29,-1,-1,18,69,23,-1,3
28/02/2020,5,38,31,98,79,159,232,49,48,125,25,4,19,-1,84,29,31,84,31,14,14,46,193,65,313,126,63,-1,126,20,49,25,undefined,-1,11,198,31,10,undefined,23,32,21,7,5,55,5,84,47,28,12,15,20,10,undefined,15,84,118,-1,-1,43,138,26,-1,11
28/02/2020,6,113,82,162,212,392,962,179,100,609,95,30,98,-1,253,81,216,245,164,39,23,98,772,267,902,453,148,-1,336,75,74,52,undefined,-1,61,933,114,12,undefined,78,85,67,27,14,188,14,206,65,65,23,39,36,60,undefined,77,476,403,-1,-1,122,383,37,-1,59
28/02/2020,7,307,214,315,502,990,1895,318,266,1997,431,59,215,-1,604,269,494,913,752,78,95,194,1427,700,1994,990,318,-1,864,183,139,64,undefined,-1,165,1734,258,51,undefined,367,279,106,59,23,465,54,491,140,81,66,78,138,52,undefined,132,1743,1324,69,-1,277,544,47,-1,208
28/02/2020,8,836,649,711,1058,1973,4228,585,444,3877,707,88,340,-1,1418,650,932,2295,1702,192,163,356,2721,1524,3371,1870,581,-1,1698,256,220,174,undefined,-1,388,3810,654,140,undefined,814,771,294,370,96,891,211,926,282,114,192,162,507,166,undefined,449,4044,2569,260,-1,888,1072,116,-1,556
28/02/2020,9,939,682,717,1134,1165,2243,356,290,2560,524,46,253,-1,704,658,1110,1534,1055,163,175,358,2192,993,2204,1082,652,-1,1039,192,288,142,undefined,-1,325,2232,598,133,undefined,835,618,322,388,102,821,145,963,416,109,240,124,419,129,undefined,413,2708,1734,242,-1,740,965,136,-1,467
28/02/2020,10,1357,994,894,1524,1128,1283,212,227,861,329,71,196,-1,506,714,1151,1088,623,317,285,405,1880,656,1627,858,778,-1,858,253,295,187,undefined,-1,219,1439,507,129,undefined,532,486,476,288,103,918,209,1108,470,190,292,138,416,203,undefined,411,1120,1048,276,-1,841,885,197,-1,511
28/02/2020,11,1874,1447,1323,2078,1537,1455,225,272,783,315,58,244,-1,586,1116,1489,916,471,535,324,672,2310,638,1556,1161,1112,-1,1249,389,524,215,undefined,-1,202,1810,556,160,undefined,554,533,509,457,174,1087,143,1422,573,263,345,187,501,194,undefined,430,1038,1349,352,-1,912,1053,218,-1,505
28/02/2020,12,3380,2672,2324,3024,2051,2428,303,767,2389,659,120,466,-1,760,1786,2397,1853,609,912,836,1450,3196,1314,2662,1735,1734,-1,1569,475,973,379,undefined,-1,438,3411,1156,343,undefined,1365,1000,802,566,164,1901,288,2305,734,451,467,312,1010,287,undefined,827,2446,1862,383,-1,1557,1764,258,-1,681
28/02/2020,13,3272,3220,2208,3270,2207,2660,316,609,1374,422,114,450,-1,763,1819,2464,1757,671,951,736,1491,3497,1137,2543,1884,1778,-1,1538,535,978,417,undefined,-1,432,3382,1136,311,undefined,1343,978,854,724,104,2232,258,2482,639,417,534,304,1075,304,undefined,894,2134,2021,403,-1,1219,1834,274,-1,590
28/02/2020,14,2648,2139,2032,2830,2325,2420,226,355,1001,275,98,388,-1,758,1614,1817,1047,561,800,502,904,3058,692,2122,1863,1196,-1,1456,426,702,310,undefined,-1,274,2752,680,225,undefined,706,633,530,539,77,1620,159,2017,622,303,469,240,869,296,undefined,645,1240,1456,342,-1,1086,1596,289,-1,405
28/02/2020,15,2433,2090,2164,2872,2217,2718,264,332,1427,306,59,297,-1,856,1969,1685,800,582,856,472,861,3117,631,2547,1961,1039,-1,1476,495,737,266,undefined,-1,230,2810,595,235,undefined,407,447,751,764,115,1663,168,2076,543,224,376,232,756,373,undefined,621,1639,1526,406,-1,1121,1727,304,659,461
28/02/2020,16,2731,2217,2260,3038,2742,3476,367,498,2861,486,100,419,-1,1247,2097,1662,970,1067,896,482,952,3619,1011,3692,2468,724,210,1844,543,839,291,undefined,-1,340,3310,714,219,undefined,493,556,478,537,113,1827,130,2220,321,145,389,198,748,298,undefined,666,3725,2394,434,-1,1188,1985,284,1331,432
28/02/2020,17,3203,2345,2732,3561,4204,4954,492,704,3426,582,136,714,-1,1715,2418,1771,1312,1420,1101,674,1243,4459,1187,4132,3101,830,273,2581,580,1115,302,undefined,-1,426,4740,955,259,undefined,598,678,514,519,130,2189,160,2770,372,129,544,219,970,340,undefined,879,7044,3272,461,-1,1081,2289,297,87,578
28/02/2020,18,3033,1936,2881,3067,3886,3576,289,423,1611,431,145,1017,-1,1123,2227,1317,760,692,1411,883,1242,3780,681,3136,2724,697,234,2947,563,1105,470,undefined,-1,210,3985,713,266,undefined,335,439,253,288,67,1951,101,2123,293,165,611,191,903,230,undefined,764,9379,2452,337,-1,938,2081,333,-1,278
28/02/2020,19,2212,1328,2520,2502,2632,2317,137,395,787,290,135,932,-1,760,1631,859,401,289,1304,899,1102,2916,503,2251,1992,592,199,2042,456,1106,595,undefined,-1,123,3036,490,289,undefined,175,363,172,119,49,1544,79,1609,265,123,669,193,855,209,undefined,579,11449,2037,199,-1,648,1813,285,-1,149
28/02/2020,20,1921,932,2393,2141,2459,1879,143,216,308,158,104,363,-1,582,1643,625,370,149,1260,944,1265,2646,274,1129,1515,555,175,1833,374,1200,668,undefined,-1,120,2603,526,375,undefined,115,278,250,155,46,1428,41,1286,217,105,630,135,755,261,undefined,490,1299,834,17,-1,567,1645,248,-1,129
28/02/2020,21,1248,557,2539,2103,2567,1727,79,153,202,114,79,356,-1,618,1424,450,270,116,1200,745,1231,2455,283,1156,1301,555,155,1902,366,1178,725,undefined,-1,71,2415,400,385,undefined,107,239,182,112,79,1353,62,1263,209,130,550,148,658,134,undefined,500,2001,833,-1,-1,510,1588,229,-1,111
28/02/2020,22,799,320,1881,1360,2940,1700,89,266,305,365,85,780,-1,554,1041,457,201,155,993,1078,1144,2076,336,1657,947,385,139,2366,236,1003,517,undefined,-1,105,2189,545,303,undefined,82,227,101,79,53,1163,19,918,185,153,410,105,535,126,undefined,403,14437,1738,-1,-1,389,1203,225,-1,71
28/02/2020,23,627,331,1547,1484,1970,1171,91,136,194,182,36,317,-1,472,577,373,137,103,844,1178,885,1607,257,1092,823,290,63,1485,201,898,374,undefined,-1,63,1353,507,132,undefined,83,146,145,142,44,711,21,572,85,112,158,110,607,149,undefined,272,1803,1298,-1,-1,272,800,126,-1,35
29/02/2020,0,271,162,900,708,765,738,26,37,84,69,38,97,-1,276,330,172,72,44,559,467,658,1018,94,386,480,166,44,429,63,589,157,undefined,-1,33,686,340,67,undefined,63,75,17,20,10,376,7,397,64,98,71,49,442,33,undefined,164,173,452,-1,-1,140,513,89,-1,19
29/02/2020,1,176,115,584,381,400,391,19,26,28,39,2,22,-1,198,267,118,48,24,315,241,640,637,62,164,317,145,31,182,54,406,130,undefined,-1,18,363,378,41,undefined,36,25,29,10,12,320,12,306,41,59,37,26,278,28,undefined,81,48,257,-1,-1,79,313,60,-1,12
29/02/2020,2,147,70,395,271,259,269,13,14,22,10,2,5,-1,112,204,74,48,14,191,171,445,421,55,100,226,134,21,140,14,352,56,undefined,-1,11,248,265,13,undefined,12,24,7,6,4,227,1,224,23,79,18,35,186,18,undefined,67,23,140,-1,-1,56,230,65,-1,12
29/02/2020,3,115,109,334,173,170,168,10,3,25,5,-1,17,-1,88,109,45,36,14,128,130,408,332,30,79,109,119,10,119,27,352,12,undefined,-1,13,141,189,5,undefined,2,5,10,8,4,150,-1,180,20,70,3,28,124,20,undefined,64,26,72,-1,-1,64,207,54,-1,9
29/02/2020,4,73,36,130,130,143,108,15,5,11,8,1,6,-1,72,65,25,26,4,77,62,231,206,31,84,73,73,11,89,14,199,25,undefined,-1,8,82,81,3,undefined,6,16,8,6,5,61,4,65,16,59,7,13,37,6,undefined,15,27,53,-1,-1,37,128,27,-1,1
29/02/2020,5,54,41,101,97,133,155,24,10,32,20,1,16,-1,78,44,27,36,15,78,45,174,174,31,107,65,76,10,115,11,90,20,undefined,-1,16,96,27,15,undefined,17,20,5,-1,-1,67,2,58,20,50,17,10,28,6,undefined,13,26,70,-1,-1,35,91,17,-1,9
29/02/2020,6,60,201,110,96,206,253,28,34,59,40,12,24,-1,102,63,40,65,27,23,39,94,298,39,256,205,138,35,192,27,82,26,undefined,-1,30,269,27,5,undefined,36,33,17,10,6,86,3,96,49,47,21,31,19,11,undefined,43,42,117,1,-1,48,138,33,-1,27
29/02/2020,7,99,75,112,164,449,397,76,89,82,22,23,73,-1,111,97,106,93,36,48,41,88,382,62,393,354,226,78,371,53,108,37,undefined,-1,58,433,37,10,undefined,50,51,38,13,8,155,5,146,120,68,41,56,50,36,undefined,61,74,216,12,-1,80,173,28,-1,47
29/02/2020,8,270,208,229,388,715,611,117,124,101,69,26,111,-1,239,161,223,123,86,90,64,122,862,187,694,480,356,150,714,110,147,74,undefined,-1,48,615,109,69,undefined,72,95,63,65,44,247,45,272,197,98,61,95,159,39,undefined,169,138,358,43,-1,127,334,54,-1,71
29/02/2020,9,632,595,483,843,1084,813,104,165,176,96,54,195,-1,382,331,593,170,140,182,126,198,1324,244,750,916,737,267,1003,178,84,91,undefined,-1,47,1073,176,85,undefined,142,137,103,74,41,467,52,651,372,197,238,155,251,73,undefined,217,195,442,103,-1,235,602,106,-1,105
29/02/2020,10,1309,1149,735,1387,1627,1165,143,242,165,140,60,296,-1,421,620,926,236,123,351,212,383,1816,266,1104,1097,1144,392,1453,288,132,187,undefined,-1,130,1497,249,159,undefined,202,170,175,102,63,705,63,1186,695,299,397,280,428,116,undefined,473,329,780,151,-1,342,945,190,-1,135
29/02/2020,11,2066,1695,1198,2131,2395,1408,177,244,156,127,88,350,-1,589,934,1276,342,219,579,362,618,2245,291,1329,1484,1510,516,1942,486,153,274,undefined,-1,124,2006,288,163,undefined,161,246,237,209,125,1116,66,1622,857,482,556,262,537,175,undefined,492,289,853,194,-1,440,1152,200,-1,136
29/02/2020,12,2784,2035,1826,2747,2885,1628,208,295,204,81,97,343,-1,538,1342,1602,298,220,1003,546,753,2681,326,1452,1875,1657,537,2429,566,229,383,undefined,-1,173,2166,270,240,undefined,145,400,257,157,54,1534,77,1991,975,504,581,280,670,164,undefined,572,294,969,226,-1,617,1486,322,-1,205
29/02/2020,13,3291,2280,2304,3062,3714,1896,246,330,202,113,118,457,-1,593,1841,1618,398,252,1240,780,866,3027,303,1330,2179,1835,600,3523,786,304,348,undefined,-1,207,2417,293,282,undefined,170,540,335,271,131,1908,101,2213,982,459,592,286,918,206,undefined,712,335,893,149,-1,672,1685,335,-1,177
29/02/2020,14,3366,2566,2371,3250,3015,2192,253,333,215,82,114,298,-1,695,2126,1550,360,229,1152,536,1007,3148,315,1326,2461,1649,454,2799,912,389,382,undefined,-1,229,2929,264,241,undefined,156,235,292,274,143,2028,76,2383,948,353,707,302,911,185,undefined,661,306,880,121,-1,612,1799,316,-1,166
29/02/2020,15,3725,2502,2390,3257,3853,2303,281,336,187,119,163,460,-1,705,2104,1610,345,210,1191,523,1028,3121,266,1285,2663,1348,381,3704,1046,392,428,undefined,-1,196,2943,274,254,undefined,129,267,186,187,135,1978,85,2337,777,333,791,323,824,170,undefined,751,468,870,229,-1,614,1610,341,244,149
29/02/2020,16,3986,2424,2608,3226,3688,2429,249,306,166,125,124,475,-1,810,2129,1435,318,252,1201,628,1160,3505,332,1464,2840,895,281,3108,889,447,396,undefined,-1,208,3374,251,184,undefined,123,344,228,167,115,1960,85,2217,545,217,705,235,707,134,undefined,690,601,870,237,-1,731,1643,304,1088,149
29/02/2020,17,3474,2093,2660,2976,4361,2365,230,337,194,97,154,552,-1,684,2360,1128,414,208,1240,711,1306,3376,362,1412,2290,600,213,3639,1400,341,504,undefined,-1,160,3373,266,192,undefined,150,295,232,192,132,2098,66,2164,329,136,636,260,969,141,undefined,633,768,858,226,-1,654,1709,297,1028,182
29/02/2020,18,2918,1458,2587,2478,4153,2166,209,278,223,102,169,766,-1,655,2053,786,410,200,1414,896,1314,2703,249,1357,2332,658,238,3446,1408,491,559,undefined,-1,210,3357,257,296,undefined,183,404,129,87,78,1967,89,1957,306,105,830,235,692,151,undefined,707,1928,949,224,-1,746,1800,340,970,85
29/02/2020,19,2424,903,2775,2023,3202,1862,161,177,143,103,177,713,-1,635,1934,592,392,116,1576,1075,1350,2473,248,1036,1344,625,153,2297,808,674,783,undefined,-1,166,3444,285,435,undefined,162,351,113,51,56,1579,79,1803,221,142,937,180,820,157,undefined,685,1982,799,161,-1,565,1780,312,837,83
29/02/2020,20,1255,544,2676,1738,3501,1669,122,172,123,108,156,604,-1,603,1673,492,335,106,1542,867,1208,2146,232,797,1292,619,188,2697,445,952,948,undefined,-1,145,3233,318,576,undefined,151,231,100,41,53,1484,56,1347,228,124,802,157,708,132,undefined,560,379,545,6,-1,532,1624,296,718,90
29/02/2020,21,842,420,2280,1549,2954,1725,93,156,97,175,176,790,-1,655,1410,404,209,104,1173,718,1155,2114,250,907,1143,535,147,1618,361,823,965,undefined,-1,119,2862,273,470,undefined,141,184,105,30,38,1386,55,1018,219,124,738,134,747,143,undefined,518,3489,946,-1,-1,469,1362,283,662,59
29/02/2020,22,767,391,2390,1573,3643,1510,49,86,66,71,86,266,-1,579,1199,503,250,107,1156,1010,1401,1998,222,766,981,427,142,2542,1839,651,847,undefined,-1,153,2549,505,373,undefined,84,421,57,16,20,1533,45,887,197,136,480,112,796,84,undefined,549,408,564,-1,-1,369,1201,204,760,36
29/02/2020,23,520,256,1870,984,2077,1323,59,65,87,48,37,154,-1,541,949,357,142,54,818,915,1079,1587,148,562,773,332,85,1425,242,502,630,undefined,-1,79,1801,551,216,undefined,72,133,23,24,24,945,24,733,137,103,233,97,766,67,undefined,465,139,392,-1,-1,231,890,180,591,21


==> Figures/Australia/big/February_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/02/2021,0,41,39,130,101,156,86,22,25,7,1,11,25,na,44,na,10,4,7,67,23,100,223,11,48,49,72,7,73,5,88,52,undefined,na,2,54,12,47,undefined,1,14,14,5,5,66,167,9,94,18,27,9,14,22,4,undefined,29,na,49,34,na,31,142,17,55,3,44,57,na,na,na,na,na,21,14,7,undefined,undefined,undefined
01/02/2021,1,25,7,79,43,55,67,10,5,na,6,8,27,na,17,na,13,5,1,52,13,49,97,20,34,56,43,3,46,1,93,15,undefined,na,4,29,5,9,undefined,1,1,9,4,3,22,86,4,54,13,39,5,20,13,6,undefined,10,na,39,19,na,18,102,22,20,4,12,33,na,na,na,na,1,4,5,12,undefined,undefined,undefined
01/02/2021,2,13,16,44,17,51,26,5,3,na,2,na,3,na,24,na,7,9,2,33,15,56,89,19,12,23,44,2,31,na,61,6,undefined,na,1,22,2,12,undefined,na,3,4,na,2,14,44,na,33,9,30,6,13,14,3,undefined,4,na,35,19,na,12,84,15,45,2,9,32,na,na,na,na,2,1,13,na,undefined,undefined,undefined
01/02/2021,3,23,5,29,11,50,20,2,3,2,5,2,4,na,5,na,18,8,1,15,7,29,103,6,6,9,24,6,40,na,31,1,undefined,na,3,12,2,3,undefined,2,7,5,2,1,11,80,1,25,9,19,na,na,11,1,undefined,4,na,12,7,na,7,71,28,22,6,7,12,na,na,na,na,1,1,5,4,undefined,undefined,undefined
01/02/2021,4,12,1,43,20,60,47,9,4,5,1,3,7,na,23,na,8,4,3,20,2,23,33,6,18,49,32,3,50,na,41,12,undefined,na,2,14,9,9,undefined,2,2,4,2,na,5,50,3,16,4,20,8,5,5,2,undefined,7,na,8,12,na,11,40,17,15,3,10,22,na,na,na,na,na,5,6,2,undefined,undefined,undefined
01/02/2021,5,35,9,31,67,84,126,56,15,37,2,3,15,na,54,na,28,35,15,6,16,25,126,22,100,93,35,10,54,2,39,8,undefined,na,15,63,20,9,undefined,2,14,16,1,1,14,145,3,72,9,15,14,17,14,3,undefined,13,na,76,15,na,23,82,17,18,14,25,22,na,na,na,4,na,25,18,12,undefined,undefined,undefined
01/02/2021,6,64,38,93,165,300,319,123,91,118,35,23,71,na,125,na,69,113,52,30,19,32,323,92,304,338,76,11,209,12,52,32,undefined,na,28,271,31,12,undefined,32,34,63,17,9,57,401,9,142,17,45,17,73,22,4,undefined,80,na,175,64,na,40,301,39,33,45,103,38,57,39,21,10,6,79,46,56,undefined,undefined,undefined
01/02/2021,7,131,88,77,330,623,603,256,185,382,40,43,146,na,245,na,157,277,192,32,30,56,659,186,645,568,128,41,487,13,51,46,undefined,na,43,460,100,14,undefined,75,102,107,48,35,111,663,24,214,67,39,68,93,84,22,undefined,61,na,403,142,na,102,297,52,101,115,123,90,194,119,103,38,24,113,115,53,undefined,undefined,undefined
01/02/2021,8,301,194,113,505,830,1114,352,260,786,81,48,220,na,318,na,404,642,502,78,61,140,1181,507,1230,710,230,65,695,11,127,100,undefined,na,71,740,294,50,undefined,194,272,204,115,66,252,1240,62,458,106,46,155,80,269,53,undefined,146,na,733,267,na,216,469,119,188,212,273,239,424,196,202,103,67,339,353,63,undefined,undefined,undefined
01/02/2021,9,435,281,183,641,620,652,183,178,397,83,39,155,na,254,na,465,425,332,100,63,150,951,243,769,574,258,49,483,9,162,95,undefined,na,53,409,225,80,undefined,165,172,197,87,31,233,1132,53,465,89,60,158,195,198,41,undefined,159,na,501,242,na,224,564,128,212,167,231,247,512,216,166,139,88,170,207,56,undefined,undefined,undefined
01/02/2021,10,594,381,273,801,730,456,124,144,150,64,40,126,na,182,na,583,333,217,181,93,220,948,200,491,402,364,70,557,13,197,93,undefined,na,69,366,193,87,undefined,113,230,221,66,42,279,1243,47,538,140,86,178,128,188,54,undefined,196,na,428,273,na,205,531,172,245,182,211,287,434,201,149,122,32,128,151,45,undefined,undefined,undefined
01/02/2021,11,856,525,336,1151,963,527,131,168,137,53,37,112,na,182,na,738,344,239,231,122,279,1080,204,521,407,387,74,759,5,271,106,undefined,na,54,386,201,117,undefined,92,188,213,56,44,403,1474,54,729,125,84,281,118,263,49,undefined,237,na,383,376,na,256,722,223,313,102,255,436,499,237,182,175,53,157,132,34,undefined,undefined,undefined
01/02/2021,12,1126,895,506,1560,1152,772,147,256,329,60,43,152,na,235,na,974,569,274,468,177,453,1316,341,676,567,548,99,970,5,382,151,undefined,na,77,798,436,153,undefined,331,301,403,70,68,554,1843,76,948,154,148,311,200,489,88,undefined,340,na,570,531,na,346,896,267,600,195,315,663,669,440,274,257,83,214,208,74,undefined,undefined,undefined
01/02/2021,13,1317,938,579,1756,1299,774,148,219,233,67,53,172,na,257,na,997,604,290,482,241,507,1454,341,700,618,603,134,1042,16,469,215,undefined,na,57,653,391,181,undefined,289,215,330,141,81,686,1936,84,1051,188,149,349,219,505,86,undefined,462,na,529,565,na,330,937,303,556,207,414,823,692,524,252,299,20,179,225,49,undefined,undefined,undefined
01/02/2021,14,1171,881,548,1525,1300,757,162,178,191,38,63,169,na,272,na,853,324,226,423,147,386,1286,204,705,678,459,91,978,27,413,150,undefined,na,39,538,278,137,undefined,154,214,237,91,62,518,1857,67,1101,146,116,286,142,375,70,undefined,337,na,456,514,na,306,971,165,470,130,330,834,551,303,223,200,11,145,201,52,undefined,undefined,undefined
01/02/2021,15,1150,849,499,1458,1365,884,203,199,270,36,26,197,na,262,na,721,283,231,308,160,405,1423,185,794,836,309,87,1013,21,350,143,undefined,na,39,586,221,142,undefined,116,137,117,103,23,543,1883,55,939,131,95,312,90,307,74,undefined,306,na,422,518,na,346,977,121,372,157,334,964,553,245,196,221,37,168,213,54,undefined,undefined,undefined
01/02/2021,16,1009,812,569,1431,1548,1062,191,235,530,39,37,171,na,385,na,582,322,306,409,173,420,1456,259,1054,829,346,98,973,26,280,138,undefined,na,32,640,214,134,undefined,94,193,126,136,29,581,1803,45,1005,149,80,263,140,312,56,undefined,270,na,605,526,na,344,1093,193,363,186,434,893,523,255,167,215,28,230,298,68,undefined,undefined,undefined
01/02/2021,17,1015,753,600,1414,1957,1481,374,351,723,48,63,237,na,513,na,544,452,477,520,205,468,1941,430,1450,1141,345,122,1246,32,306,177,undefined,na,45,1042,305,112,undefined,103,185,156,194,54,571,2038,66,974,164,109,255,162,342,71,undefined,356,na,714,571,na,351,1230,165,403,211,542,967,529,235,191,254,120,357,324,110,undefined,undefined,undefined
01/02/2021,18,848,478,598,1142,1596,973,273,308,306,52,61,274,na,307,na,312,219,230,506,264,499,1456,230,808,1097,323,107,904,34,352,197,undefined,na,27,921,181,133,undefined,38,120,74,81,29,424,1522,44,678,144,72,349,119,259,43,undefined,295,na,421,513,na,310,1139,199,286,122,359,815,366,198,66,196,81,192,119,35,undefined,undefined,undefined
01/02/2021,19,326,221,496,754,935,596,148,182,108,52,78,259,na,252,na,173,118,85,443,253,471,950,111,417,701,275,78,507,25,308,217,undefined,na,25,719,104,154,undefined,26,107,57,57,14,340,1014,18,537,96,88,278,71,202,43,undefined,218,na,251,375,na,227,872,159,289,76,268,661,313,89,46,188,60,141,66,34,undefined,undefined,undefined
01/02/2021,20,218,185,365,556,784,561,133,117,52,24,73,291,na,208,na,108,110,41,340,192,437,893,89,329,354,250,59,452,5,297,262,undefined,na,22,606,64,131,undefined,21,83,100,29,42,300,756,24,385,77,76,202,69,148,39,undefined,189,na,210,242,na,155,969,134,234,216,232,513,153,27,26,108,8,92,55,22,undefined,undefined,undefined
01/02/2021,21,227,130,288,469,975,434,82,64,50,24,55,199,na,157,na,93,86,26,381,151,294,694,72,335,188,185,60,437,3,237,398,undefined,na,12,462,86,190,undefined,27,47,35,19,21,328,732,16,263,89,63,205,61,122,17,undefined,149,na,245,124,na,134,630,89,270,35,268,412,na,na,na,87,4,99,101,13,undefined,undefined,undefined
01/02/2021,22,142,78,243,254,443,316,81,24,34,12,26,107,na,191,na,52,60,23,234,109,250,544,51,256,713,147,36,173,4,189,172,undefined,na,11,346,43,108,undefined,34,54,82,30,40,172,517,13,198,54,78,150,45,85,17,undefined,98,na,129,87,na,74,611,88,171,31,182,249,na,na,na,34,9,62,24,11,undefined,undefined,undefined
01/02/2021,23,91,50,121,154,211,272,61,19,19,11,12,38,na,94,na,20,37,5,102,74,177,343,30,133,133,88,15,62,1,147,87,undefined,na,10,100,30,50,undefined,13,11,11,1,4,104,284,10,118,32,69,18,41,34,10,undefined,54,na,95,54,na,41,276,77,125,196,81,120,na,na,na,22,1,31,28,4,undefined,undefined,undefined
02/02/2021,0,21,24,49,37,80,98,46,7,5,12,11,28,na,30,na,22,25,3,30,16,61,126,15,59,71,64,14,42,2,53,53,undefined,na,1,63,6,20,undefined,na,5,5,2,2,57,108,1,78,16,51,10,16,13,1,undefined,31,na,54,28,na,24,104,52,33,3,31,42,na,na,na,7,9,13,14,3,undefined,undefined,undefined
02/02/2021,1,16,22,39,35,48,21,3,1,4,2,4,14,na,17,na,12,16,2,35,11,36,46,10,27,37,39,5,22,na,27,49,undefined,na,6,50,15,11,undefined,na,4,na,na,1,12,67,na,31,9,30,2,8,17,4,undefined,8,na,25,14,na,15,84,23,35,1,12,28,na,na,na,19,2,7,7,1,undefined,undefined,undefined
02/02/2021,2,26,12,17,12,41,19,8,na,1,7,na,9,na,4,na,na,19,7,15,11,21,48,7,22,29,46,5,27,1,35,5,undefined,na,2,24,5,3,undefined,na,4,5,na,na,9,36,na,31,9,40,1,10,8,5,undefined,6,na,30,14,na,7,57,24,15,na,12,25,na,na,na,1,4,3,4,na,undefined,undefined,undefined
02/02/2021,3,10,14,20,17,35,145,1,2,2,3,1,8,na,9,na,12,7,3,26,3,12,51,20,22,26,25,7,34,na,23,2,undefined,na,na,8,11,4,undefined,na,1,1,2,na,15,37,1,23,8,26,3,1,6,na,undefined,5,na,11,3,na,6,31,20,29,na,10,20,na,na,na,1,na,5,2,2,undefined,undefined,undefined
02/02/2021,4,7,10,14,15,61,43,11,1,1,1,5,6,na,19,na,13,8,3,4,9,15,60,1,12,26,31,10,55,1,10,7,undefined,na,2,9,5,11,undefined,8,na,5,na,na,8,80,2,23,14,27,6,3,2,1,undefined,5,na,12,1,na,11,30,6,7,1,10,11,na,na,na,na,2,18,3,6,undefined,undefined,undefined
02/02/2021,5,30,16,17,61,116,108,49,17,32,7,6,27,na,54,na,9,33,18,9,11,25,125,18,108,97,64,9,60,6,9,7,undefined,na,13,66,8,11,undefined,3,19,14,4,2,22,176,4,51,30,13,10,19,10,2,undefined,13,na,75,14,na,31,102,19,22,12,28,33,na,na,na,11,2,24,21,12,undefined,undefined,undefined
02/02/2021,6,66,47,60,146,289,402,120,90,125,25,35,62,na,133,na,75,139,53,31,21,35,339,91,313,315,106,26,197,15,43,30,undefined,na,28,282,52,4,undefined,39,29,62,15,12,54,426,8,121,47,43,20,75,31,5,undefined,92,na,163,52,na,44,325,32,30,48,84,57,40,36,26,4,29,62,48,63,undefined,undefined,undefined
02/02/2021,7,135,112,83,291,676,669,310,204,434,62,37,149,na,282,na,185,309,232,34,20,90,621,247,734,485,269,57,520,13,72,46,undefined,na,37,466,126,16,undefined,69,131,100,79,52,151,689,33,217,91,60,51,114,97,38,undefined,66,na,470,163,na,102,266,43,100,139,136,113,204,96,115,52,33,173,100,70,undefined,undefined,undefined
02/02/2021,8,320,189,139,518,885,1285,398,280,863,74,41,185,na,409,na,395,711,536,116,49,151,1389,593,1308,763,531,92,776,17,96,92,undefined,na,63,787,264,66,undefined,168,319,214,149,76,255,1288,120,477,183,76,131,77,208,75,undefined,159,na,981,278,na,197,497,91,199,290,289,251,449,243,232,119,91,388,184,87,undefined,undefined,undefined
02/02/2021,9,450,304,164,722,711,757,275,175,476,68,28,114,na,280,na,512,415,341,120,69,161,1109,338,761,447,532,118,496,4,130,78,undefined,na,50,488,259,82,undefined,156,191,207,91,63,228,1212,122,472,196,91,168,201,215,53,undefined,158,na,615,220,na,202,430,108,240,223,257,332,513,249,234,127,143,193,170,70,undefined,undefined,undefined
02/02/2021,10,503,456,196,981,811,491,189,151,206,41,29,90,na,186,na,587,292,232,166,87,230,995,159,596,358,454,119,576,5,192,119,undefined,na,32,384,203,87,undefined,120,245,207,79,22,270,1259,69,553,183,101,200,156,179,39,undefined,208,na,444,261,na,225,562,123,287,167,188,306,466,241,183,136,48,178,137,62,undefined,undefined,undefined
02/02/2021,11,817,604,365,1294,954,532,120,180,144,65,42,120,na,195,na,791,357,287,225,138,335,1045,231,428,363,646,122,752,7,226,145,undefined,na,39,439,224,110,undefined,145,193,327,183,80,379,1423,62,724,266,176,245,153,256,128,undefined,244,na,443,393,na,254,673,113,360,158,242,495,543,281,240,158,58,168,121,53,undefined,undefined,undefined
02/02/2021,12,1131,1003,541,1649,1250,802,176,265,340,87,53,226,na,272,na,1081,613,279,413,248,500,1337,464,690,550,824,188,914,13,411,234,undefined,na,53,853,391,192,undefined,399,445,319,213,40,629,1958,103,986,314,195,415,205,485,73,undefined,392,na,583,474,na,306,846,176,686,196,358,673,705,466,314,331,115,214,251,76,undefined,undefined,undefined
02/02/2021,13,1173,1050,494,2010,1337,843,154,253,230,47,38,168,na,267,na,1230,553,339,478,252,515,1493,386,695,554,847,157,1022,15,402,240,undefined,na,37,674,415,199,undefined,340,301,405,163,27,680,2199,114,993,296,204,336,241,492,83,undefined,454,na,624,494,na,311,940,176,625,170,370,766,723,505,361,270,40,196,190,65,undefined,undefined,undefined
02/02/2021,14,1072,875,506,1678,1246,755,213,186,186,49,23,112,na,272,na,976,354,276,447,168,504,1265,222,865,579,656,215,976,15,328,192,undefined,na,33,461,271,148,undefined,148,203,247,169,53,584,1945,94,975,313,135,259,132,455,72,undefined,361,na,536,523,na,299,1014,161,443,234,331,742,579,331,244,212,15,188,150,59,undefined,undefined,undefined
02/02/2021,15,1233,875,615,1742,1234,865,243,185,276,45,29,152,na,356,na,869,346,266,350,143,464,1559,257,876,680,479,141,1028,22,328,169,undefined,na,36,573,270,146,undefined,133,211,246,179,86,554,1948,48,1079,273,96,277,143,385,70,undefined,275,na,543,463,na,324,1107,151,445,184,358,849,570,278,183,204,19,172,168,75,undefined,undefined,undefined
02/02/2021,16,1090,805,596,1601,1610,1139,420,237,638,57,44,152,na,384,na,730,388,337,355,150,454,1996,283,1129,813,357,132,1016,31,349,151,undefined,na,53,687,241,119,undefined,133,213,175,159,35,545,1931,49,932,175,78,271,147,327,65,undefined,293,na,744,531,na,301,1178,170,400,237,394,965,525,280,186,194,35,269,260,61,undefined,undefined,undefined
02/02/2021,17,1001,811,669,1608,2031,1595,706,333,876,56,56,246,na,570,na,632,505,533,455,218,536,2055,420,1655,1088,351,122,1347,24,365,134,undefined,na,68,1143,324,149,undefined,165,217,173,286,56,672,2285,59,1038,170,75,251,157,386,118,undefined,377,na,868,611,na,378,1290,204,443,236,571,1030,597,274,238,212,107,500,334,130,undefined,undefined,undefined
02/02/2021,18,702,471,647,1210,1531,1032,456,259,349,37,84,292,na,366,na,352,257,286,496,254,535,1508,301,897,709,373,132,880,40,354,228,undefined,na,48,871,203,110,undefined,76,162,114,124,27,507,1612,65,766,169,106,286,139,290,74,undefined,334,na,503,556,na,331,1284,220,329,130,379,825,431,218,78,252,75,299,135,59,undefined,undefined,undefined
02/02/2021,19,339,207,532,783,1016,625,210,163,93,47,83,298,na,243,na,168,151,105,512,282,412,1087,152,470,357,310,99,590,16,339,212,undefined,na,32,681,97,132,undefined,34,115,61,78,16,339,981,28,609,140,68,226,110,206,48,undefined,259,na,299,364,na,275,952,185,185,92,272,719,394,159,60,265,36,139,85,39,undefined,undefined,undefined
02/02/2021,20,291,169,418,631,916,576,140,140,59,53,71,277,na,330,na,116,119,49,399,234,408,901,99,315,270,230,82,465,15,354,269,undefined,na,36,538,83,142,undefined,42,137,39,30,10,346,970,21,394,93,85,288,76,159,35,undefined,239,na,210,326,na,189,779,160,242,52,264,626,177,36,28,153,7,99,94,20,undefined,undefined,undefined
02/02/2021,21,190,124,309,485,730,433,289,71,32,32,68,210,na,288,na,146,99,56,382,203,296,733,90,275,179,211,69,376,14,271,229,undefined,na,35,400,65,102,undefined,21,104,32,21,9,352,826,27,296,81,77,206,48,109,26,undefined,162,na,188,137,na,126,692,109,198,28,251,474,9,0,0,136,6,103,50,25,undefined,undefined,undefined
02/02/2021,22,143,69,222,370,550,370,350,65,40,4,33,108,na,274,na,68,86,32,269,206,239,654,55,282,207,178,68,163,15,192,203,undefined,na,61,316,48,100,undefined,29,32,28,14,5,190,680,16,235,78,77,124,40,123,17,undefined,94,na,143,74,na,79,445,91,145,22,159,239,1,0,0,110,6,102,33,34,undefined,undefined,undefined
02/02/2021,23,70,43,129,150,319,224,124,31,17,6,18,59,na,161,na,19,76,14,87,58,148,293,22,125,124,136,22,85,8,131,118,undefined,na,13,163,33,30,undefined,20,16,5,3,2,87,357,6,161,31,65,29,32,57,8,undefined,59,na,111,48,na,69,235,50,103,10,76,151,na,na,na,67,3,54,17,6,undefined,undefined,undefined
03/02/2021,0,34,20,54,71,114,94,73,5,11,1,3,35,na,50,na,20,26,3,69,23,66,111,9,76,94,67,11,32,1,61,31,undefined,na,3,111,12,15,undefined,3,20,10,3,4,66,154,3,93,18,57,4,13,24,5,undefined,31,na,63,24,na,20,166,36,67,7,45,42,na,na,na,11,1,15,19,9,undefined,undefined,undefined
03/02/2021,1,24,13,46,36,47,22,9,4,1,na,13,25,na,12,na,5,17,5,41,15,65,79,11,17,25,35,4,24,2,42,17,undefined,na,2,183,1,12,undefined,na,1,6,1,2,15,72,1,75,11,48,3,7,19,9,undefined,7,na,60,20,na,11,140,19,16,5,15,29,na,na,na,10,1,1,3,1,undefined,undefined,undefined
03/02/2021,2,10,16,30,16,33,37,8,1,na,na,5,11,na,5,na,1,23,3,27,7,17,50,14,17,6,46,5,16,2,29,7,undefined,na,na,10,8,3,undefined,na,10,2,na,na,5,26,2,38,4,36,2,1,6,2,undefined,13,na,40,8,na,18,67,24,27,na,9,29,na,na,na,1,8,4,2,na,undefined,undefined,undefined
03/02/2021,3,2,3,27,15,34,17,2,2,3,4,1,7,na,8,na,15,3,na,17,8,12,17,10,13,17,37,7,24,na,23,11,undefined,na,na,11,8,4,undefined,6,8,6,na,na,4,36,2,25,13,47,4,13,6,5,undefined,4,na,9,16,na,4,54,18,16,2,6,16,na,na,na,2,5,1,3,na,undefined,undefined,undefined
03/02/2021,4,11,9,14,21,52,29,7,1,1,na,na,4,na,16,na,10,2,4,9,7,29,42,5,13,28,30,7,54,na,14,8,undefined,na,1,12,2,6,undefined,1,na,3,4,na,29,33,3,22,15,25,5,10,2,3,undefined,3,na,25,8,na,11,25,2,20,3,4,9,na,na,na,2,4,5,9,3,undefined,undefined,undefined
03/02/2021,5,14,8,36,48,109,102,67,21,21,2,9,22,na,52,na,11,42,18,10,23,16,97,34,113,105,48,11,66,5,13,10,undefined,na,11,61,10,10,undefined,4,22,12,1,1,24,170,5,54,20,19,4,19,15,3,undefined,13,na,63,9,na,26,124,13,12,13,38,27,na,na,na,4,15,16,16,9,undefined,undefined,undefined
03/02/2021,6,112,40,77,132,326,411,140,100,113,30,20,76,na,161,na,84,126,62,25,24,47,372,104,334,378,89,21,246,16,31,43,undefined,na,19,274,43,4,undefined,30,31,61,17,9,72,417,22,140,30,31,9,53,25,15,undefined,95,na,174,67,na,39,310,47,35,46,72,55,44,22,37,10,12,71,59,60,undefined,undefined,undefined
03/02/2021,7,138,76,100,319,785,684,362,195,449,57,48,160,na,280,na,163,330,258,34,29,67,816,258,610,619,154,49,611,19,83,59,undefined,na,58,510,126,25,undefined,101,113,68,28,21,154,700,59,216,78,42,58,130,103,39,undefined,84,na,503,150,na,118,308,53,113,125,143,124,207,91,120,61,41,154,60,55,undefined,undefined,undefined
03/02/2021,8,382,187,176,526,969,1350,501,274,802,85,58,226,na,451,na,435,692,553,76,73,149,1486,639,1331,766,325,91,914,13,98,107,undefined,na,67,867,314,61,undefined,194,320,179,163,84,253,1289,119,489,128,46,150,82,303,79,undefined,101,na,1009,293,na,218,472,70,255,277,292,246,490,235,266,117,79,414,169,84,undefined,undefined,undefined
03/02/2021,9,496,329,170,665,815,748,336,210,376,80,46,154,na,271,na,533,455,315,131,78,146,1126,371,891,450,326,73,613,8,109,93,undefined,na,73,497,298,71,undefined,172,168,202,165,66,293,1238,87,518,134,83,178,148,270,56,undefined,59,na,575,204,na,207,534,114,210,393,231,300,542,230,198,151,95,208,167,77,undefined,undefined,undefined
03/02/2021,10,704,432,197,867,915,537,282,173,162,51,28,142,na,214,na,697,353,277,185,107,225,1050,218,630,408,422,72,722,14,168,138,undefined,na,61,505,226,90,undefined,133,258,193,159,66,333,1371,98,584,135,105,262,125,267,81,undefined,78,na,444,302,na,236,548,198,245,147,300,441,384,211,177,160,32,198,121,61,undefined,undefined,undefined
03/02/2021,11,1053,696,364,1364,1231,601,216,192,164,64,28,144,na,213,na,762,365,289,310,166,314,1119,287,540,473,574,87,897,8,252,148,undefined,na,71,621,236,104,undefined,142,213,361,323,82,412,1578,96,771,166,122,268,128,335,32,undefined,72,na,550,344,na,295,640,240,366,480,301,515,496,238,174,176,67,256,116,46,undefined,undefined,undefined
03/02/2021,12,1609,995,550,1944,1489,977,181,284,363,83,52,201,na,279,na,1121,662,311,497,269,553,1575,502,712,594,781,122,1154,10,431,209,undefined,na,113,1009,505,167,undefined,360,373,275,178,74,706,2089,126,1051,212,199,309,192,528,65,undefined,92,na,678,432,na,349,922,230,670,246,355,854,748,412,308,259,59,234,199,81,undefined,undefined,undefined
03/02/2021,13,1780,1251,627,2040,1517,1058,181,277,265,79,48,213,na,318,na,1198,666,330,471,290,525,1608,443,908,699,653,117,1088,17,428,205,undefined,na,140,1016,432,190,undefined,305,329,330,190,93,801,2143,106,1224,207,117,381,207,634,79,undefined,89,na,689,444,na,347,1029,332,654,469,441,932,758,469,267,238,28,247,204,71,undefined,undefined,undefined
03/02/2021,14,1710,972,562,1738,1691,938,187,199,194,82,40,175,na,297,na,920,380,262,489,216,433,1320,233,753,785,670,112,1229,39,376,206,undefined,na,97,744,344,149,undefined,149,232,253,139,68,652,2020,62,1022,186,84,360,128,540,94,undefined,82,na,572,452,na,385,950,178,453,314,408,908,666,390,280,189,12,214,161,94,undefined,undefined,undefined
03/02/2021,15,1679,830,656,1752,1571,1066,196,199,306,65,33,158,na,388,na,845,358,277,428,183,402,1557,260,903,900,415,103,1193,39,326,126,undefined,na,114,713,331,130,undefined,130,215,186,135,71,623,2228,61,1021,141,86,274,140,393,70,undefined,67,na,663,502,na,345,1060,180,445,456,361,888,636,308,225,231,11,205,128,68,undefined,undefined,undefined
03/02/2021,16,1632,820,651,1593,1678,1270,307,272,630,90,30,141,na,398,na,833,402,384,451,174,443,1830,267,1207,882,436,118,1186,20,332,155,undefined,na,102,801,275,98,undefined,100,214,157,253,189,623,2121,67,1140,196,80,293,136,452,84,undefined,100,na,774,507,na,348,1135,166,420,200,417,957,603,262,222,231,36,264,224,89,undefined,undefined,undefined
03/02/2021,17,1534,812,696,1595,2530,1698,669,454,824,100,66,256,na,579,na,691,521,559,479,194,627,2124,468,1641,1042,527,159,1819,38,359,159,undefined,na,199,1318,365,110,undefined,147,202,312,162,84,789,2370,77,1211,429,136,330,194,389,255,undefined,388,na,861,602,na,490,1403,204,555,274,669,1070,687,278,239,197,95,498,347,136,undefined,undefined,undefined
03/02/2021,18,1267,568,667,1353,1923,1243,531,415,345,44,63,334,na,417,na,417,297,285,503,277,583,1664,287,868,887,588,141,1183,39,389,271,undefined,na,138,1239,260,144,undefined,71,204,215,132,120,670,1889,56,913,461,195,290,150,310,188,undefined,332,na,454,526,na,380,1267,169,412,131,517,1006,492,222,80,337,69,326,181,77,undefined,undefined,undefined
03/02/2021,19,645,241,576,949,1371,815,267,234,123,44,128,440,na,240,na,221,199,107,562,238,517,1199,177,482,562,486,144,851,53,391,320,undefined,na,75,914,135,133,undefined,25,135,77,62,78,480,1380,48,632,276,153,312,142,267,47,undefined,266,na,276,357,na,331,931,142,288,65,434,790,418,196,68,259,24,230,139,38,undefined,undefined,undefined
03/02/2021,20,406,262,555,690,1345,604,252,233,55,36,177,541,na,243,na,156,165,58,499,265,497,1067,119,314,532,387,109,809,7,357,387,undefined,na,49,872,117,198,undefined,33,125,75,37,25,427,1141,35,474,216,141,331,130,234,37,undefined,231,na,229,304,na,280,877,127,262,69,268,678,261,103,57,208,17,187,94,31,undefined,undefined,undefined
03/02/2021,21,293,162,436,683,1111,594,267,161,50,21,96,253,na,220,na,155,119,57,442,206,384,971,103,376,398,329,112,664,11,352,538,undefined,na,70,771,91,220,undefined,31,132,34,20,17,365,1079,25,381,176,122,221,130,180,38,undefined,215,na,247,210,na,212,788,130,279,49,317,597,65,0,8,190,29,191,54,39,undefined,undefined,undefined
03/02/2021,22,156,74,327,392,688,469,400,103,54,15,47,147,na,175,na,95,132,75,302,107,276,662,64,302,323,209,58,347,5,239,298,undefined,na,104,442,50,148,undefined,38,69,30,9,14,287,855,14,242,109,116,129,79,108,25,undefined,146,na,181,100,na,131,600,118,145,19,372,332,11,0,0,82,31,200,35,46,undefined,undefined,undefined
03/02/2021,23,101,64,199,221,338,272,207,38,24,6,9,60,na,130,na,26,43,14,186,86,186,422,30,160,155,132,26,135,9,155,131,undefined,na,25,194,31,37,undefined,11,32,11,6,5,119,397,4,190,45,74,36,41,62,7,undefined,62,na,144,55,na,44,314,63,18,10,143,139,na,na,na,39,7,48,14,9,undefined,undefined,undefined
04/02/2021,0,39,34,125,77,176,137,143,12,8,7,12,20,na,51,na,16,8,4,61,27,114,145,37,58,92,76,14,55,5,74,50,undefined,na,18,121,29,17,undefined,7,7,13,2,5,53,196,8,73,16,49,5,46,27,11,undefined,10,na,81,44,na,26,183,42,96,5,59,87,na,na,na,18,7,24,11,3,undefined,undefined,undefined
04/02/2021,1,46,13,66,39,88,42,38,4,1,1,5,13,na,11,na,7,16,1,52,22,66,39,14,41,33,51,6,31,2,57,12,undefined,na,4,34,9,15,undefined,2,3,5,4,3,29,111,1,41,12,38,4,13,13,4,undefined,8,na,27,29,na,18,114,25,36,4,22,39,na,na,na,1,na,9,11,na,undefined,undefined,undefined
04/02/2021,2,13,16,41,33,59,52,7,2,1,1,8,9,na,20,na,12,12,6,39,8,33,69,6,13,40,41,6,46,na,45,9,undefined,na,2,30,8,7,undefined,na,3,17,12,12,8,64,na,47,15,45,1,17,16,1,undefined,19,na,36,13,na,20,52,16,36,na,4,25,na,na,na,12,10,3,6,3,undefined,undefined,undefined
04/02/2021,3,27,12,43,16,52,44,7,6,na,1,6,8,na,10,na,16,11,6,10,10,31,31,11,19,20,34,5,43,na,17,6,undefined,na,na,9,4,3,undefined,na,3,1,na,na,23,55,na,24,5,28,6,7,9,1,undefined,10,na,26,17,na,8,30,5,31,2,9,28,na,na,na,13,5,8,9,na,undefined,undefined,undefined
04/02/2021,4,14,8,26,15,65,28,10,1,4,na,6,7,na,22,na,10,14,3,12,10,25,42,8,17,41,44,8,65,2,5,4,undefined,na,4,13,4,6,undefined,na,na,4,1,na,22,78,na,28,18,30,5,2,4,2,undefined,na,na,23,6,na,10,40,6,26,1,17,7,na,na,na,5,na,25,10,5,undefined,undefined,undefined
04/02/2021,5,26,17,24,59,117,119,56,16,27,4,9,16,na,57,na,23,52,13,8,15,19,108,24,115,109,73,13,99,1,19,16,undefined,na,9,67,15,9,undefined,4,12,10,4,2,26,223,5,59,21,17,9,31,13,1,undefined,17,na,70,12,na,21,102,15,35,7,35,33,na,na,na,24,4,28,24,7,undefined,undefined,undefined
04/02/2021,6,87,49,75,116,297,355,145,92,127,19,23,70,na,139,na,57,123,55,15,17,40,315,96,297,369,102,19,211,15,36,20,undefined,na,22,275,51,5,undefined,34,37,57,8,6,51,360,10,142,37,47,14,65,27,11,undefined,98,na,171,79,na,48,320,42,35,60,57,43,46,34,21,26,22,76,50,55,undefined,undefined,undefined
04/02/2021,7,143,112,95,260,716,651,256,215,364,57,38,163,na,263,na,173,279,199,30,30,82,647,212,644,497,288,56,514,23,53,53,undefined,na,54,473,103,29,undefined,119,106,92,35,22,150,654,18,214,110,48,55,149,82,29,undefined,50,na,431,148,na,107,276,45,113,153,98,112,191,97,112,108,31,175,109,58,undefined,undefined,undefined
04/02/2021,8,309,172,174,526,912,1248,355,254,782,94,49,182,na,408,na,377,614,501,80,57,148,1192,513,1194,646,557,116,807,16,112,96,undefined,na,77,831,288,61,undefined,159,271,186,100,56,243,1238,63,501,182,60,114,84,235,63,undefined,158,na,778,277,na,202,427,70,200,300,262,223,409,221,256,218,37,331,344,68,undefined,undefined,undefined
04/02/2021,9,447,299,182,638,662,638,176,197,379,67,37,137,na,250,na,510,455,299,123,43,147,1015,270,706,425,568,115,570,7,167,121,undefined,na,78,470,242,74,undefined,151,179,180,103,43,222,1111,39,472,168,82,183,221,199,41,undefined,163,na,529,248,na,204,397,108,182,169,214,266,467,216,272,182,62,217,211,48,undefined,undefined,undefined
04/02/2021,10,634,480,245,837,894,620,142,144,182,52,34,98,na,201,na,672,346,237,176,116,203,1056,221,560,310,727,108,740,12,173,108,undefined,na,79,395,212,93,undefined,99,181,184,68,50,315,1329,81,602,189,150,228,140,218,42,undefined,173,na,453,230,na,225,418,123,234,179,192,347,416,218,190,140,43,220,135,43,undefined,undefined,undefined
04/02/2021,11,848,621,366,1156,1039,619,159,183,166,60,40,159,na,189,na,726,379,273,338,132,286,1068,206,572,463,807,190,765,12,277,112,undefined,na,64,540,296,124,undefined,107,175,232,57,98,385,1533,46,746,275,153,275,152,241,103,undefined,205,na,461,349,na,259,606,89,352,172,245,444,490,262,237,216,38,152,111,51,undefined,undefined,undefined
04/02/2021,12,1191,924,517,1575,1356,888,124,204,306,84,64,201,na,253,na,915,563,284,237,244,438,1405,323,736,519,1139,169,1039,1,392,208,undefined,na,105,849,396,171,undefined,290,317,283,72,48,611,1857,65,919,314,143,330,180,358,95,undefined,327,na,633,414,na,294,730,182,550,213,317,690,708,447,325,311,62,213,231,54,undefined,undefined,undefined
04/02/2021,13,1533,1042,597,1800,1412,966,122,231,297,64,31,162,na,275,na,1025,546,270,na,213,515,1524,292,793,539,1056,165,1069,na,423,207,undefined,na,96,868,396,167,undefined,276,228,323,158,63,717,1991,80,949,287,179,341,212,446,59,undefined,351,na,667,467,na,332,951,180,547,197,346,748,775,432,347,209,20,334,264,66,undefined,undefined,undefined
04/02/2021,14,1344,864,466,1529,1183,794,122,189,244,41,37,136,na,290,na,828,398,277,359,177,417,1381,196,706,664,658,130,886,5,358,146,undefined,na,86,683,235,131,undefined,169,179,272,172,62,579,1817,80,912,313,146,281,170,356,81,undefined,313,na,568,434,na,330,947,141,423,147,391,795,583,346,228,165,13,235,182,48,undefined,undefined,undefined
04/02/2021,15,1157,802,538,1477,1278,906,141,187,247,41,42,149,na,293,na,648,308,249,383,152,301,1549,196,925,696,478,92,898,1,348,172,undefined,na,65,670,217,129,undefined,103,172,266,132,40,564,1894,50,999,242,96,246,140,299,70,undefined,264,na,619,500,na,340,993,141,397,279,320,851,541,274,183,209,22,205,183,46,undefined,undefined,undefined
04/02/2021,16,1135,800,566,1469,1548,1147,186,214,441,46,44,138,na,377,na,660,303,292,372,132,358,1701,240,1095,796,337,111,871,1,325,246,undefined,na,62,749,213,115,undefined,86,196,222,147,27,580,1877,56,978,198,92,431,122,305,53,undefined,276,na,650,462,na,315,1078,167,387,178,412,884,561,247,197,172,28,257,260,79,undefined,undefined,undefined
04/02/2021,17,1197,783,622,1510,2215,1706,327,184,595,48,43,155,na,516,na,544,451,473,445,195,497,1924,377,1440,925,394,108,1376,6,348,175,undefined,na,104,1154,308,107,undefined,130,223,141,116,30,686,2256,48,1042,187,71,362,149,346,58,undefined,334,na,826,588,na,353,1223,166,434,216,550,934,629,267,216,231,87,383,300,77,undefined,undefined,undefined
04/02/2021,18,1035,618,686,1185,2180,1172,259,48,247,36,29,109,na,413,na,399,291,259,579,278,525,1615,250,801,703,362,84,1027,1,438,234,undefined,na,77,1058,217,155,undefined,60,188,70,80,29,526,1730,45,823,139,110,323,122,292,67,undefined,330,na,519,445,na,332,1065,177,365,120,368,851,492,211,116,228,66,335,128,58,undefined,undefined,undefined
04/02/2021,19,814,403,600,905,1294,780,194,209,113,40,108,408,na,264,na,186,172,96,530,438,452,1183,122,437,440,332,87,603,na,400,410,undefined,na,53,854,117,173,undefined,40,117,61,24,17,418,1254,35,646,116,80,363,102,263,46,undefined,279,na,262,465,na,274,1027,161,320,76,315,777,346,172,57,229,13,206,94,44,undefined,undefined,undefined
04/02/2021,20,666,332,506,755,1207,643,136,182,68,56,102,403,na,202,na,152,130,65,593,381,446,1013,91,330,427,282,101,673,na,408,435,undefined,na,42,850,124,185,undefined,12,119,61,19,20,457,1119,23,543,116,62,366,62,242,49,undefined,261,na,241,344,na,209,817,150,258,51,365,657,293,68,44,193,15,187,95,24,undefined,undefined,undefined
04/02/2021,21,370,172,418,641,1248,615,92,121,37,29,116,368,na,201,na,163,86,32,511,308,418,955,98,343,367,255,82,773,1,369,460,undefined,na,52,823,125,152,undefined,18,115,33,6,16,410,990,22,419,122,73,320,76,182,49,undefined,193,na,207,190,na,214,783,142,258,30,381,582,44,1,5,133,33,128,81,29,undefined,undefined,undefined
04/02/2021,22,174,101,324,450,1534,568,57,55,42,19,64,246,na,172,na,94,108,50,324,363,298,715,76,288,286,165,35,563,na,309,326,undefined,na,39,640,88,127,undefined,30,130,23,4,6,280,849,18,256,53,79,155,37,128,31,undefined,143,na,199,180,na,132,602,93,331,23,247,367,6,0,0,149,6,150,43,25,undefined,undefined,undefined
04/02/2021,23,108,86,261,210,435,339,30,29,25,8,16,80,na,124,na,48,35,13,188,138,192,374,30,189,185,132,19,127,1,184,164,undefined,na,11,207,99,63,undefined,13,32,22,3,1,158,438,9,175,28,41,39,27,86,17,undefined,73,na,104,81,na,77,430,42,179,7,126,181,na,na,na,15,13,63,27,5,undefined,undefined,undefined
05/02/2021,0,53,34,123,122,187,129,35,7,9,8,9,29,na,57,na,16,22,7,98,52,140,142,20,82,60,101,7,66,na,132,58,undefined,na,8,121,62,36,undefined,8,17,7,3,1,53,217,4,97,20,41,8,24,73,7,undefined,47,na,75,45,na,42,189,42,85,4,44,81,na,na,na,7,2,19,14,17,undefined,undefined,undefined
05/02/2021,1,52,35,74,64,83,27,3,6,6,3,4,13,na,14,na,20,24,4,65,89,89,87,25,54,53,64,13,34,1,120,13,undefined,na,9,35,24,8,undefined,8,9,5,1,2,68,141,1,64,15,49,8,18,29,5,undefined,16,na,55,37,na,12,121,33,62,8,38,65,na,na,na,13,1,15,10,na,undefined,undefined,undefined
05/02/2021,2,31,22,74,35,52,44,8,1,4,6,2,5,na,25,na,25,28,5,59,31,66,79,8,31,26,81,3,26,na,46,7,undefined,na,4,28,14,5,undefined,na,6,na,2,na,31,65,5,52,5,42,na,11,23,4,undefined,10,na,34,15,na,22,93,16,26,1,12,31,na,na,na,4,3,7,5,na,undefined,undefined,undefined
05/02/2021,3,22,20,36,27,62,25,2,5,1,1,na,4,na,3,na,12,11,1,49,67,32,64,18,17,30,47,2,44,na,29,2,undefined,na,1,39,16,3,undefined,1,6,6,1,na,29,145,1,27,6,20,3,8,14,4,undefined,7,na,23,13,na,19,69,10,19,na,13,20,na,na,na,2,1,7,na,na,undefined,undefined,undefined
05/02/2021,4,22,15,32,42,54,35,17,na,2,4,na,9,na,28,na,12,7,2,14,7,18,38,15,19,37,47,7,49,na,32,7,undefined,na,6,18,13,13,undefined,na,3,6,1,na,16,129,na,36,15,11,5,4,12,1,undefined,8,na,21,4,na,6,55,7,12,2,13,6,na,na,na,5,3,11,6,na,undefined,undefined,undefined
05/02/2021,5,19,8,36,63,103,99,38,12,27,5,1,18,na,46,na,11,43,9,15,24,22,91,32,110,65,71,7,63,na,23,11,undefined,na,13,63,19,7,undefined,2,22,7,2,1,23,255,3,48,12,21,12,27,10,3,undefined,9,na,56,10,na,25,120,13,3,9,20,33,na,na,na,4,8,16,19,7,undefined,undefined,undefined
05/02/2021,6,108,30,67,127,234,286,103,65,89,28,18,73,na,124,na,65,124,56,18,17,34,380,79,298,249,130,31,157,1,32,46,undefined,na,45,200,58,2,undefined,36,34,57,17,16,46,418,6,118,44,39,11,67,35,22,undefined,77,na,177,48,na,44,319,39,42,43,77,44,35,35,16,39,5,58,32,41,undefined,undefined,undefined
05/02/2021,7,108,74,91,236,581,501,183,160,183,50,28,113,na,189,na,147,190,187,45,19,55,626,205,587,302,281,63,387,4,53,43,undefined,na,46,396,106,24,undefined,80,91,73,31,16,114,602,21,198,104,52,61,152,101,27,undefined,66,na,394,139,na,92,271,55,74,102,78,97,163,113,117,82,40,109,106,45,undefined,undefined,undefined
05/02/2021,8,288,183,141,499,695,847,200,156,463,53,17,131,na,272,na,332,498,396,106,49,129,1086,343,1064,382,537,85,526,5,106,100,undefined,na,90,576,224,65,undefined,124,240,211,115,71,245,1044,56,431,147,79,155,89,199,53,undefined,145,na,681,241,na,170,411,83,150,196,191,224,457,192,244,128,37,248,207,49,undefined,undefined,undefined
05/02/2021,9,482,260,211,643,529,538,114,144,297,56,12,104,na,204,na,513,415,254,126,66,135,929,211,628,304,586,105,383,7,138,116,undefined,na,69,296,202,75,undefined,126,238,151,66,24,225,1127,52,416,173,110,205,195,182,33,undefined,140,na,501,184,na,231,444,132,202,145,158,257,413,227,189,156,75,174,166,49,undefined,undefined,undefined
05/02/2021,10,599,451,195,875,819,485,129,160,95,27,108,253,na,160,na,570,272,220,160,117,197,929,171,462,309,695,123,645,9,182,111,undefined,na,59,339,196,63,undefined,104,153,160,76,33,325,1150,35,513,188,124,235,134,176,35,undefined,222,na,410,218,na,194,520,206,252,148,246,362,425,250,192,137,23,188,109,42,undefined,undefined,undefined
05/02/2021,11,707,528,342,1070,927,553,111,167,132,54,41,125,na,253,na,593,308,217,311,137,244,982,136,555,336,797,112,650,na,228,122,undefined,na,84,438,192,114,undefined,120,175,175,31,36,423,1397,54,694,185,143,311,137,247,59,undefined,185,na,470,306,na,244,655,194,335,130,260,427,488,280,231,152,59,176,132,56,undefined,undefined,undefined
05/02/2021,12,990,783,432,1384,1229,666,91,192,279,44,35,120,na,201,na,889,469,289,356,212,378,1273,233,694,447,1072,104,810,1,319,185,undefined,na,77,601,345,125,undefined,263,222,263,109,20,539,1623,63,835,208,187,406,231,402,62,undefined,320,na,536,385,na,273,813,248,403,137,267,588,649,404,305,231,74,193,205,68,undefined,undefined,undefined
05/02/2021,13,1127,845,412,1504,979,666,101,125,245,43,17,89,na,182,na,870,369,191,416,194,445,1243,200,711,454,858,138,799,na,363,208,undefined,na,54,512,373,165,undefined,248,231,229,111,21,421,1543,54,828,235,156,356,188,409,44,undefined,384,na,491,356,na,254,779,294,438,124,217,548,499,316,218,210,13,164,198,58,undefined,undefined,undefined
05/02/2021,14,1007,757,346,1324,1093,659,87,131,196,53,9,176,na,202,na,700,258,173,318,130,369,1173,570,721,519,711,124,797,6,293,158,undefined,na,46,494,236,87,undefined,126,185,122,84,51,414,1511,62,677,212,92,320,144,312,53,undefined,261,na,450,344,na,225,800,151,407,60,270,na,438,277,200,143,37,167,176,39,undefined,undefined,undefined
05/02/2021,15,1217,800,517,1443,1139,840,146,149,195,40,24,122,na,297,na,672,307,216,383,203,385,1265,441,836,574,725,106,766,10,312,138,undefined,na,64,574,237,120,undefined,110,170,149,81,64,519,1601,34,858,227,145,293,149,312,74,undefined,257,na,544,450,na,292,937,104,400,172,314,na,523,292,194,241,20,182,161,56,undefined,undefined,undefined
05/02/2021,16,1274,740,606,1386,1223,1031,204,202,337,40,32,164,na,318,na,664,258,256,354,141,375,1537,343,988,674,658,67,784,9,376,144,undefined,na,65,656,231,77,undefined,80,159,133,56,37,585,1742,49,872,118,85,239,118,313,58,undefined,267,na,591,456,na,294,933,125,372,158,420,na,472,266,200,198,22,250,203,64,undefined,undefined,undefined
05/02/2021,17,975,769,622,1503,1917,1418,266,265,328,81,58,266,na,451,na,515,347,350,467,261,473,1533,263,1108,772,659,114,1210,8,489,184,undefined,na,19,1014,331,121,undefined,123,207,105,98,26,708,2109,64,937,139,102,315,98,415,73,undefined,387,na,640,586,na,360,1199,161,412,186,634,na,624,281,213,209,51,476,267,71,undefined,undefined,undefined
05/02/2021,18,1079,624,772,1415,1673,997,229,235,204,54,74,292,na,329,na,406,238,216,656,376,593,1280,227,773,747,379,115,912,21,611,304,undefined,na,17,927,213,138,undefined,85,185,157,93,12,670,1923,42,794,162,98,365,82,392,82,undefined,338,na,494,471,na,352,1171,170,428,89,596,na,521,238,112,250,50,527,154,62,undefined,undefined,undefined
05/02/2021,19,999,523,815,1155,1447,904,150,184,100,61,77,340,na,303,na,282,231,97,859,543,757,1145,127,475,619,380,96,701,35,709,353,undefined,na,26,1004,165,256,undefined,86,164,87,54,10,555,1479,45,785,136,79,471,117,323,58,undefined,352,na,339,413,na,263,1087,152,382,59,534,na,417,188,75,323,24,355,81,51,undefined,undefined,undefined
05/02/2021,20,619,355,890,1073,1594,823,152,167,61,48,101,312,na,297,na,150,197,68,792,730,664,1000,149,341,621,347,92,705,16,783,412,undefined,na,19,1127,168,299,undefined,43,156,54,19,12,584,1342,23,659,117,141,418,120,380,47,undefined,269,na,279,295,na,233,1072,169,455,48,432,na,275,60,63,191,22,273,85,40,undefined,undefined,undefined
05/02/2021,21,531,295,687,942,1389,852,154,101,40,41,59,255,na,263,na,247,121,52,760,544,785,1044,193,388,586,323,84,668,21,899,518,undefined,na,19,1162,252,316,undefined,57,172,56,20,8,617,1352,24,634,119,138,297,73,384,40,undefined,279,na,363,166,na,234,963,164,430,36,441,na,39,0,2,178,17,236,124,20,undefined,undefined,undefined
05/02/2021,22,362,172,626,767,1330,712,140,69,88,38,55,185,na,263,na,184,159,70,614,447,591,955,179,293,487,272,62,530,9,675,582,undefined,na,22,818,330,210,undefined,51,129,47,9,11,482,1282,12,467,104,96,205,70,323,44,undefined,190,na,293,146,na,179,813,147,437,19,579,na,3,0,0,143,20,247,144,20,undefined,undefined,undefined
05/02/2021,23,306,120,451,447,832,593,150,44,37,31,60,160,na,223,na,137,75,42,370,355,509,563,97,265,403,163,32,275,12,562,340,undefined,na,26,558,266,141,undefined,16,76,4,2,2,386,927,8,352,61,75,93,39,298,19,undefined,168,na,261,107,na,108,591,142,319,5,317,na,na,na,na,4,20,163,77,33,undefined,undefined,undefined
06/02/2021,0,190,88,282,311,497,445,72,25,17,23,25,62,na,207,na,73,34,12,241,305,368,333,82,135,198,131,24,131,5,414,176,undefined,na,14,362,251,79,undefined,7,50,10,5,2,240,668,2,220,37,95,46,22,245,21,undefined,107,na,151,58,na,64,303,61,150,11,191,na,na,na,na,na,16,64,57,8,undefined,undefined,undefined
06/02/2021,1,146,72,232,231,303,244,22,24,11,6,3,19,na,91,na,57,23,32,143,100,283,295,60,85,133,90,8,83,11,297,59,undefined,na,13,197,225,26,undefined,5,29,3,1,na,178,399,5,151,12,66,14,11,175,na,undefined,41,na,106,49,na,29,202,37,na,3,101,na,na,na,na,na,6,33,44,6,undefined,undefined,undefined
06/02/2021,2,86,56,198,155,142,132,12,7,2,7,6,26,na,87,na,17,24,7,97,60,177,147,34,61,75,98,15,72,2,299,11,undefined,na,10,70,157,13,undefined,3,13,5,5,2,134,281,1,102,13,62,8,7,143,10,undefined,50,na,80,43,na,35,161,43,na,3,57,na,na,na,na,na,10,15,41,4,undefined,undefined,undefined
06/02/2021,3,70,37,122,138,114,122,9,8,1,6,6,17,na,77,na,43,19,9,89,53,214,168,40,50,77,62,6,59,2,239,15,undefined,na,8,54,133,11,undefined,1,20,na,na,na,77,253,1,79,22,61,1,13,67,5,undefined,51,na,57,45,na,32,135,29,na,3,48,na,na,na,na,na,4,5,43,2,undefined,undefined,undefined
06/02/2021,4,42,14,111,91,65,90,27,5,na,3,na,6,na,30,na,34,29,4,40,25,77,110,17,78,85,82,10,32,1,114,12,undefined,na,4,35,11,11,undefined,1,3,4,1,1,53,113,1,64,19,56,2,5,50,8,undefined,56,na,53,11,na,14,99,35,na,4,33,na,na,na,na,na,na,12,44,7,undefined,undefined,undefined
06/02/2021,5,36,11,50,63,63,85,41,10,12,3,2,6,na,40,na,27,25,3,21,21,84,80,28,56,55,89,5,42,4,80,18,undefined,na,28,47,20,15,undefined,2,12,7,4,5,29,170,1,55,19,44,15,19,36,4,undefined,31,na,49,22,na,10,94,23,na,2,23,na,na,na,na,na,na,22,27,9,undefined,undefined,undefined
06/02/2021,6,32,16,38,87,126,97,77,41,16,14,11,46,na,37,na,38,31,10,7,38,44,165,34,105,224,108,22,78,6,68,16,undefined,na,39,105,18,5,undefined,23,15,29,9,6,38,200,3,41,48,49,9,25,15,4,undefined,18,na,70,29,na,13,105,42,na,15,37,na,17,5,4,7,2,15,20,10,undefined,undefined,undefined
06/02/2021,7,70,32,54,126,195,193,168,80,25,12,35,87,na,79,na,34,61,13,23,12,36,284,51,204,254,195,43,112,11,43,33,undefined,na,30,241,41,11,undefined,35,34,36,7,11,54,289,12,111,81,56,25,95,44,10,undefined,27,na,139,57,na,69,168,27,na,24,40,na,80,49,24,44,6,45,21,51,undefined,undefined,undefined
06/02/2021,8,220,100,96,304,364,327,213,138,35,32,40,137,na,150,na,123,125,48,49,34,77,581,75,281,361,381,90,178,16,72,57,undefined,na,27,347,56,46,undefined,23,58,33,29,17,107,550,8,193,143,85,73,139,57,16,undefined,64,na,237,106,na,89,240,50,na,27,78,na,156,112,69,64,2,73,42,22,undefined,undefined,undefined
06/02/2021,9,380,233,140,473,681,495,313,189,46,38,65,187,na,270,na,261,161,76,107,65,120,760,83,382,479,644,176,351,15,148,63,undefined,na,42,568,78,66,undefined,37,74,61,33,16,200,913,23,373,247,111,185,106,108,24,undefined,146,na,358,162,na,154,425,85,na,44,168,na,303,150,127,140,21,113,41,49,undefined,undefined,undefined
06/02/2021,10,736,534,278,948,1113,692,270,282,55,58,62,241,na,325,na,506,166,94,242,131,215,1068,118,455,680,989,265,644,8,189,97,undefined,na,35,774,101,104,undefined,41,103,87,24,10,302,1487,31,631,424,185,290,172,224,43,undefined,214,na,465,280,na,218,658,142,na,45,257,na,430,272,201,204,9,252,66,32,undefined,undefined,undefined
06/02/2021,11,1280,942,247,1446,1437,878,204,241,58,77,45,236,na,333,na,734,135,77,396,207,428,1197,153,552,782,1178,302,891,11,323,153,undefined,na,32,871,134,115,undefined,43,194,70,34,18,419,1944,28,786,478,200,435,230,330,65,undefined,273,na,477,340,na,272,852,137,na,48,338,na,503,243,274,251,8,288,85,34,undefined,undefined,undefined
06/02/2021,12,1635,1116,571,1954,1841,1050,212,253,64,49,41,247,na,410,na,818,204,104,611,237,510,1492,145,595,901,1337,341,1094,12,407,227,undefined,na,88,1102,132,134,undefined,42,173,106,35,21,720,2501,33,998,466,250,516,234,379,71,undefined,392,na,579,436,na,282,928,165,na,68,518,na,701,345,310,228,6,397,91,46,undefined,undefined,undefined
06/02/2021,13,2059,1308,806,2314,2272,1052,236,247,91,67,64,273,na,463,na,788,189,142,882,361,631,1651,155,667,1157,1528,283,1489,42,509,222,undefined,na,82,1199,124,144,undefined,47,191,135,75,19,898,2884,51,1342,506,279,430,225,399,78,undefined,485,na,545,546,na,360,1253,207,na,67,657,na,714,443,271,192,27,437,81,60,undefined,undefined,undefined
06/02/2021,14,2305,1489,990,2299,2241,1140,274,245,81,49,68,284,na,467,na,1039,170,123,869,306,816,1621,213,640,1228,1492,260,1712,42,612,291,undefined,na,110,1217,164,155,undefined,43,192,95,39,25,916,2740,26,1417,448,299,571,347,470,67,undefined,443,na,636,597,na,356,1306,198,na,66,636,na,689,430,285,202,15,425,80,87,undefined,undefined,undefined
06/02/2021,15,2177,1436,1060,2441,2387,1308,464,298,78,83,93,300,na,438,na,1050,240,99,888,355,693,1728,190,643,1354,1230,210,1571,39,559,287,undefined,na,143,1437,136,128,undefined,62,178,41,33,23,1102,2722,30,1294,414,224,462,225,459,91,undefined,321,na,626,738,na,368,1161,177,na,58,644,na,672,402,226,149,14,401,68,62,undefined,undefined,undefined
06/02/2021,16,2637,1334,957,2086,2563,1302,364,211,40,79,82,334,na,493,na,850,199,94,730,276,742,1789,162,632,1234,809,156,1601,21,587,326,undefined,na,126,1475,22,159,undefined,40,138,33,19,31,1091,2533,36,1244,349,149,471,183,401,54,undefined,417,na,489,614,na,321,1280,172,na,59,750,na,592,315,189,159,21,442,88,66,undefined,undefined,undefined
06/02/2021,17,2080,976,908,1815,2686,1258,364,228,49,70,106,371,na,451,na,549,211,101,871,418,818,1727,204,637,1232,429,130,1514,51,613,300,undefined,na,124,1635,na,184,undefined,35,197,43,14,31,924,2383,25,1166,217,66,427,134,438,57,undefined,325,na,472,579,na,355,1409,148,na,48,638,na,604,233,186,127,128,516,95,65,undefined,undefined,undefined
06/02/2021,18,1548,735,925,1650,2540,1177,274,264,85,54,159,487,na,457,na,301,242,78,956,605,812,1438,175,597,1098,450,140,1189,43,715,470,undefined,na,71,1817,na,275,undefined,57,187,44,14,18,749,2097,42,1099,204,120,519,138,428,40,undefined,383,na,440,585,na,334,1370,188,na,39,533,na,470,224,72,334,51,501,78,62,undefined,undefined,undefined
06/02/2021,19,1106,430,978,1368,2321,1130,204,199,71,52,154,566,na,444,na,244,205,56,956,744,821,1346,133,419,811,396,108,1002,53,837,673,undefined,na,85,1882,na,416,undefined,37,182,61,17,17,821,1992,28,797,145,129,632,111,515,72,undefined,398,na,338,441,na,314,1347,181,na,27,698,na,500,207,71,348,37,527,75,37,undefined,undefined,undefined
06/02/2021,20,827,341,961,1448,2493,1032,295,235,65,74,200,615,na,409,na,144,270,96,975,792,846,1190,172,399,818,372,107,960,53,891,853,undefined,na,70,2041,na,594,undefined,57,208,44,13,9,868,1963,33,828,144,113,674,121,420,73,undefined,388,na,323,352,na,285,1143,193,na,37,636,na,482,117,65,265,17,434,100,43,undefined,undefined,undefined
06/02/2021,21,465,260,908,1336,2383,1167,156,129,51,74,154,547,na,445,na,189,150,70,957,741,977,1202,168,502,788,347,74,1067,45,1020,979,undefined,na,51,1902,na,573,undefined,57,205,33,10,10,888,1803,22,612,109,86,536,112,423,59,undefined,338,na,379,221,na,306,1069,192,na,37,626,na,87,1,7,194,43,335,187,31,undefined,undefined,undefined
06/02/2021,22,397,256,826,1051,1834,992,155,108,50,62,100,336,na,399,na,255,152,66,751,1016,933,1146,116,443,791,221,80,484,35,919,876,undefined,na,68,1773,na,487,undefined,62,157,27,8,3,640,1469,15,535,107,86,442,90,451,32,undefined,341,na,300,167,na,201,1022,175,na,18,488,na,11,0,0,14,13,305,314,52,undefined,undefined,undefined
06/02/2021,23,330,215,756,864,1272,903,123,51,25,37,64,226,na,456,na,168,77,58,503,846,815,922,83,318,752,187,31,251,22,867,596,undefined,na,55,1138,na,303,undefined,44,110,20,13,10,482,1189,12,468,67,86,216,50,510,37,undefined,235,na,262,111,na,109,658,135,na,10,364,na,na,na,na,na,31,219,165,20,undefined,undefined,undefined
07/02/2021,0,248,146,368,472,770,685,79,25,16,25,19,122,na,265,na,108,71,43,322,502,589,517,88,244,419,153,33,221,15,569,286,undefined,na,30,612,na,109,undefined,7,84,12,3,na,336,806,1,319,42,71,33,47,395,19,undefined,130,na,156,112,na,73,420,100,na,11,237,na,na,na,na,na,7,147,138,9,undefined,undefined,undefined
07/02/2021,1,164,120,317,420,425,386,23,23,9,24,6,31,na,222,na,83,30,16,180,425,611,450,82,181,258,141,33,100,13,565,104,undefined,na,10,299,na,42,undefined,9,55,6,4,1,300,655,5,311,49,73,18,40,350,16,undefined,121,na,217,64,na,50,328,61,na,7,188,na,na,na,na,na,6,106,157,10,undefined,undefined,undefined
07/02/2021,2,106,68,203,263,255,268,22,6,11,9,2,21,na,182,na,60,21,5,145,134,371,323,55,110,178,92,12,67,15,410,24,undefined,na,9,156,na,22,undefined,1,26,3,5,3,174,458,6,152,12,46,6,13,219,14,undefined,67,na,139,36,na,43,254,55,na,7,122,na,na,na,na,na,na,52,145,11,undefined,undefined,undefined
07/02/2021,3,96,78,184,211,168,186,8,12,4,12,8,27,na,171,na,65,21,4,111,115,316,315,44,100,139,91,8,60,14,456,22,undefined,na,8,132,na,13,undefined,3,14,5,3,2,129,372,1,172,12,54,7,22,207,18,undefined,46,na,81,44,na,24,238,50,na,6,141,na,na,na,na,na,7,32,123,9,undefined,undefined,undefined
07/02/2021,4,61,30,96,110,106,134,22,14,7,1,2,11,na,106,na,44,17,3,88,108,184,226,37,65,71,52,15,30,10,210,38,undefined,na,4,36,na,15,undefined,11,15,9,2,1,109,191,na,118,25,30,11,5,95,1,undefined,54,na,52,39,na,28,140,33,na,1,74,na,na,na,na,na,2,12,74,2,undefined,undefined,undefined
07/02/2021,5,46,5,38,76,112,120,43,3,5,4,3,5,na,59,na,33,12,2,28,41,104,177,29,50,72,57,20,62,3,162,5,undefined,na,1,43,na,7,undefined,3,14,5,2,na,35,170,na,88,21,31,11,18,42,4,undefined,33,na,47,22,na,16,85,38,na,5,40,na,na,na,na,na,4,23,19,2,undefined,undefined,undefined
07/02/2021,6,23,14,61,121,91,110,103,24,18,8,1,16,na,61,na,38,11,4,17,36,73,176,26,104,197,62,10,54,7,85,8,undefined,na,6,92,na,3,undefined,19,5,4,3,3,67,206,2,106,23,32,12,15,34,4,undefined,30,na,50,17,na,20,84,21,na,8,47,na,6,2,3,na,na,30,19,8,undefined,undefined,undefined
07/02/2021,7,36,28,33,103,137,148,100,72,25,16,18,64,na,57,na,24,34,9,27,23,25,249,53,158,160,125,27,135,9,61,11,undefined,na,8,148,na,7,undefined,22,23,8,6,3,57,181,2,91,44,54,16,25,37,9,undefined,24,na,97,29,na,31,76,18,na,25,47,na,51,26,10,na,5,24,20,11,undefined,undefined,undefined
07/02/2021,8,126,65,41,166,222,210,145,61,22,12,21,77,na,100,na,58,42,7,22,30,49,344,77,243,216,183,52,162,1,65,32,undefined,na,7,204,na,32,undefined,22,42,15,12,7,63,333,9,125,68,78,41,54,37,4,undefined,40,na,128,62,na,73,163,29,na,22,54,na,82,41,29,17,9,44,26,12,undefined,undefined,undefined
07/02/2021,9,259,196,99,395,476,369,337,131,27,31,31,105,na,119,na,131,72,31,56,63,90,681,146,313,362,402,145,331,22,115,48,undefined,na,40,427,na,35,undefined,11,53,19,15,6,147,703,19,276,187,92,115,105,82,12,undefined,98,na,283,113,na,143,405,44,na,39,137,na,167,101,86,67,40,116,28,38,undefined,undefined,undefined
07/02/2021,10,543,418,179,706,888,530,266,153,31,48,33,150,na,212,na,316,100,52,148,81,190,828,111,422,533,642,208,714,18,209,106,undefined,na,58,595,na,77,undefined,18,88,24,22,10,217,1077,22,409,268,149,244,93,170,21,undefined,168,na,373,209,na,145,583,82,na,63,178,na,341,200,152,155,4,268,75,37,undefined,undefined,undefined
07/02/2021,11,941,700,345,1061,1257,687,205,229,35,43,45,214,na,299,na,523,132,95,379,238,358,963,170,413,636,926,299,1209,13,322,153,undefined,na,43,888,na,103,undefined,32,85,40,42,13,471,1591,23,711,411,297,362,153,295,35,undefined,250,na,459,325,na,257,840,129,na,39,347,na,437,235,208,174,24,354,107,40,undefined,undefined,undefined
07/02/2021,12,1105,878,590,1507,1735,840,220,220,53,41,88,308,na,281,na,690,195,76,582,344,563,1245,137,432,909,1018,330,1491,35,438,223,undefined,na,31,1092,na,149,undefined,46,116,36,40,10,520,1940,50,924,540,372,487,226,327,57,undefined,306,na,470,394,na,337,953,132,na,74,391,na,550,307,253,229,8,466,64,52,undefined,undefined,undefined
07/02/2021,13,1318,1113,738,1903,2080,880,585,252,51,40,92,336,na,372,na,765,141,80,783,484,651,1392,141,452,1075,1154,290,1586,72,614,261,undefined,na,18,1170,na,197,undefined,24,156,45,49,8,670,2301,34,1057,610,376,636,244,427,48,undefined,352,na,481,517,na,370,1123,182,na,71,509,na,597,362,300,204,11,596,59,28,undefined,undefined,undefined
07/02/2021,14,1378,1324,856,1938,2221,1051,460,283,57,22,79,289,na,382,na,765,212,83,773,374,654,1403,109,495,1252,1023,286,1715,47,533,320,undefined,na,36,1273,na,159,undefined,42,153,47,50,10,850,2380,35,1177,539,292,544,211,353,67,undefined,371,na,418,539,na,371,1301,147,na,65,602,na,604,386,259,187,11,535,80,52,undefined,undefined,undefined
07/02/2021,15,1492,1211,747,1929,2251,1025,366,266,55,49,87,270,na,416,na,756,172,106,732,325,729,1448,163,510,1174,797,232,1791,34,566,338,undefined,na,21,1326,na,194,undefined,35,91,69,54,15,776,2311,27,1106,478,249,607,158,350,43,undefined,304,na,381,482,na,318,1198,160,na,68,689,na,550,280,212,180,13,459,90,40,undefined,undefined,undefined
07/02/2021,16,1283,1068,679,1672,1865,1018,387,257,47,62,83,259,na,472,na,570,140,55,593,253,567,1521,172,508,1135,499,143,1558,43,424,395,undefined,na,18,1235,na,201,undefined,30,120,45,44,16,722,1935,35,1086,336,151,510,176,358,54,undefined,300,na,410,425,na,324,1049,135,na,48,557,na,472,215,204,194,26,373,107,50,undefined,undefined,undefined
07/02/2021,17,1046,739,769,1395,1796,959,277,262,51,44,59,316,na,387,na,381,156,104,614,224,619,1321,146,469,933,347,116,1262,30,432,333,undefined,na,17,1052,na,147,undefined,18,97,52,48,11,574,1659,22,909,189,114,439,135,311,42,undefined,268,na,326,453,na,301,1094,123,na,49,405,na,416,174,116,173,171,297,61,42,undefined,undefined,undefined
07/02/2021,18,619,431,650,1078,1549,722,251,225,63,48,84,389,na,339,na,204,97,156,704,335,599,1179,98,432,830,337,112,826,36,448,415,undefined,na,13,989,na,229,undefined,31,108,62,35,13,540,1415,28,635,132,139,379,120,299,52,undefined,294,na,308,384,na,214,996,138,na,46,515,na,320,154,65,197,62,236,42,30,undefined,undefined,undefined
07/02/2021,19,378,274,554,782,1095,608,155,142,38,33,95,363,na,274,na,129,95,56,657,310,477,1026,100,293,420,316,96,670,4,454,413,undefined,na,8,858,na,230,undefined,20,106,33,19,6,391,1019,20,551,129,96,322,115,249,27,undefined,242,na,263,364,na,211,880,91,na,37,313,na,263,156,31,152,45,227,66,32,undefined,undefined,undefined
07/02/2021,20,314,168,417,670,1024,541,102,105,22,27,68,379,na,228,na,152,63,144,606,176,496,783,95,280,342,234,72,553,17,445,457,undefined,na,21,677,na,205,undefined,15,88,41,7,6,370,1057,20,421,106,114,236,75,185,39,undefined,229,na,216,211,na,198,714,133,na,25,209,na,148,79,28,89,19,157,77,36,undefined,undefined,undefined
07/02/2021,21,205,99,392,529,780,482,81,104,23,19,81,220,na,190,na,96,42,19,451,138,419,661,108,269,303,257,78,427,7,294,392,undefined,na,12,566,na,298,undefined,10,71,37,8,5,269,704,14,307,88,117,220,92,135,37,undefined,167,na,154,172,na,134,629,102,na,27,189,na,5,0,0,82,3,188,35,18,undefined,undefined,undefined
07/02/2021,22,108,64,276,319,393,323,48,39,14,13,54,176,na,148,na,61,44,15,259,103,243,524,56,257,190,171,36,184,9,255,252,undefined,na,10,320,na,164,undefined,36,36,14,4,5,210,523,11,231,45,93,112,62,70,8,undefined,86,na,148,93,na,95,451,93,na,19,176,na,na,na,na,na,13,72,37,5,undefined,undefined,undefined
07/02/2021,23,45,40,195,185,273,211,34,16,10,7,7,66,na,108,na,36,33,15,148,32,131,295,27,165,135,131,19,72,8,221,135,undefined,na,10,176,na,32,undefined,10,19,10,2,na,90,350,na,139,24,82,22,35,65,13,undefined,50,na,108,57,na,42,275,56,na,3,74,na,na,na,na,na,1,37,21,10,undefined,undefined,undefined
08/02/2021,0,36,16,113,88,148,120,36,12,1,5,3,16,na,66,na,22,26,3,69,11,77,159,26,63,60,84,15,45,1,86,51,undefined,na,9,86,na,23,undefined,4,18,5,1,na,51,147,7,90,13,71,6,51,26,6,undefined,15,na,46,47,na,32,145,35,na,4,17,na,na,na,na,5,1,23,9,7,undefined,undefined,undefined
08/02/2021,1,23,18,55,40,49,17,2,6,2,2,9,7,na,5,na,18,19,2,60,24,72,50,3,21,20,79,13,31,1,62,11,undefined,na,9,11,na,6,undefined,1,5,6,1,1,15,100,na,29,11,60,3,11,8,3,undefined,9,na,47,15,na,26,117,23,na,3,12,na,na,na,na,2,na,5,4,4,undefined,undefined,undefined
08/02/2021,2,3,14,87,25,44,17,8,5,1,1,6,13,na,15,na,6,12,5,14,19,27,63,11,24,26,41,4,21,3,58,6,undefined,na,na,21,na,5,undefined,na,2,1,na,na,6,60,1,20,9,51,6,13,11,1,undefined,13,na,38,13,na,6,86,19,na,na,3,na,na,na,na,3,1,11,10,na,undefined,undefined,undefined
08/02/2021,3,7,2,34,11,35,52,1,3,3,1,1,3,na,9,na,7,10,1,29,8,31,35,16,15,20,29,1,25,na,27,8,undefined,na,1,13,na,na,undefined,na,4,1,1,1,7,35,na,32,3,16,2,11,1,3,undefined,3,na,30,4,na,5,79,20,na,1,3,na,na,na,na,2,na,9,4,1,undefined,undefined,undefined
08/02/2021,4,12,5,23,30,52,35,3,8,1,na,2,6,na,30,na,16,8,4,10,2,25,33,7,32,59,35,2,59,na,30,60,undefined,na,2,11,na,13,undefined,2,na,1,1,na,11,45,na,27,7,16,11,18,4,2,undefined,1,na,9,6,na,11,36,11,na,2,5,na,na,na,na,1,2,5,8,2,undefined,undefined,undefined
08/02/2021,5,18,10,13,29,81,105,57,19,22,4,2,7,na,44,na,7,28,12,5,16,29,79,27,89,77,33,6,58,1,40,3,undefined,na,5,62,na,1,undefined,8,17,19,2,2,19,114,2,52,15,30,4,9,20,8,undefined,8,na,56,6,na,12,85,7,na,6,16,na,na,na,na,4,1,22,11,5,undefined,undefined,undefined
08/02/2021,6,55,35,48,113,267,275,137,77,86,30,21,76,na,124,na,64,97,41,17,13,37,292,95,287,310,76,10,197,18,29,20,undefined,na,20,177,na,7,undefined,37,24,20,15,6,51,291,5,82,22,42,14,19,18,11,undefined,18,na,151,42,na,37,135,20,na,40,53,na,17,15,19,14,1,62,49,27,undefined,undefined,undefined
08/02/2021,7,106,65,105,242,638,510,276,161,317,43,37,153,na,193,na,125,265,203,17,16,47,624,190,628,509,132,39,414,11,50,46,undefined,na,30,443,na,27,undefined,68,103,48,31,8,143,582,19,190,59,29,49,41,99,24,undefined,66,na,391,134,na,100,256,41,na,130,120,na,181,91,149,58,67,136,109,40,undefined,undefined,undefined
08/02/2021,8,265,167,192,494,897,1062,425,256,635,88,60,213,na,354,na,363,617,463,71,53,115,1130,373,1115,754,206,74,653,5,118,62,undefined,na,53,720,na,82,undefined,130,293,124,89,40,231,1138,74,409,113,22,120,62,218,69,undefined,141,na,748,319,na,275,471,93,na,340,281,na,411,205,200,118,67,251,307,72,undefined,undefined,undefined
08/02/2021,9,363,212,218,657,671,744,308,188,319,72,38,129,na,240,na,458,378,277,142,64,159,986,248,718,627,230,57,388,6,168,106,undefined,na,71,376,na,108,undefined,149,171,120,103,40,256,1206,40,491,139,47,157,94,212,42,undefined,123,na,502,294,na,278,489,102,na,187,219,na,502,210,181,158,58,217,185,54,undefined,undefined,undefined
08/02/2021,10,504,414,226,847,876,554,486,126,166,68,26,91,na,213,na,555,352,213,173,96,211,860,159,463,393,293,53,565,4,201,96,undefined,na,56,387,na,100,undefined,108,239,109,62,26,339,1364,52,509,98,64,262,92,173,40,undefined,165,na,404,272,na,263,519,135,na,135,217,na,433,213,186,112,45,176,123,65,undefined,undefined,undefined
08/02/2021,11,749,569,350,1097,959,512,240,154,170,58,17,105,na,178,na,662,341,228,250,152,286,929,184,525,419,403,65,689,9,196,100,undefined,na,27,441,na,96,undefined,107,145,143,64,35,454,1441,63,634,136,99,279,91,222,62,undefined,187,na,422,315,na,338,614,175,na,168,300,na,413,260,155,140,57,204,142,45,undefined,undefined,undefined
08/02/2021,12,1125,835,552,1493,1214,677,176,222,246,51,43,160,na,246,na,897,538,249,418,227,452,1364,266,664,505,542,84,856,14,364,142,undefined,na,49,732,na,164,undefined,281,303,209,119,40,608,1691,65,869,171,115,286,154,403,75,undefined,310,na,496,530,na,442,897,275,na,164,373,na,663,441,243,249,78,216,191,54,undefined,undefined,undefined
08/02/2021,13,1128,929,662,1651,1307,716,232,183,215,54,26,144,na,259,na,882,562,252,475,225,541,1398,304,676,558,509,113,938,11,326,153,undefined,na,35,621,na,178,undefined,235,220,183,121,32,611,1712,87,944,162,132,363,122,400,81,undefined,378,na,502,523,na,392,948,284,na,213,391,na,697,461,313,252,8,184,213,70,undefined,undefined,undefined
08/02/2021,14,946,776,539,1502,1359,836,303,188,191,46,34,138,na,307,na,795,310,232,391,166,388,1266,212,737,905,377,84,951,16,356,158,undefined,na,19,655,na,137,undefined,147,230,147,126,26,626,1794,86,993,124,99,306,118,388,107,undefined,298,na,428,473,na,305,942,162,na,185,431,na,531,311,219,197,22,271,161,37,undefined,undefined,undefined
08/02/2021,15,1031,817,544,1465,1318,849,296,175,224,55,40,154,na,323,na,564,301,230,486,158,410,1492,246,834,782,418,97,964,10,304,130,undefined,na,22,559,na,151,undefined,99,162,134,128,38,593,1804,52,936,164,99,303,106,334,75,undefined,310,na,471,482,na,468,1024,136,na,255,372,na,533,273,209,230,25,227,173,54,undefined,undefined,undefined
08/02/2021,16,915,768,620,1467,1676,1009,425,234,488,42,49,189,na,402,na,653,292,327,433,145,477,1572,256,1122,920,339,98,968,15,334,121,undefined,na,50,651,na,141,undefined,85,177,162,162,38,519,1924,76,930,134,101,285,83,303,65,undefined,241,na,601,518,na,335,1015,119,na,222,380,na,537,227,175,190,38,249,275,60,undefined,undefined,undefined
08/02/2021,17,866,724,655,1503,2207,1338,880,309,473,87,52,234,na,509,na,565,378,458,473,172,524,1838,368,1333,996,376,117,1401,24,354,132,undefined,na,46,1000,na,114,undefined,91,186,152,208,38,570,2136,60,985,173,99,305,118,358,85,undefined,356,na,685,640,na,396,1297,161,na,198,535,na,612,244,237,183,112,402,300,96,undefined,undefined,undefined
08/02/2021,18,624,466,561,1131,1749,1033,815,241,211,48,77,260,na,367,na,243,224,226,455,208,550,1486,204,789,759,323,118,865,40,379,170,undefined,na,56,808,na,157,undefined,59,114,84,88,24,506,1615,43,696,150,112,267,106,283,52,undefined,294,na,411,537,na,298,1221,175,na,170,371,na,464,202,97,222,83,253,125,71,undefined,undefined,undefined
08/02/2021,19,320,229,499,745,1140,663,364,196,62,49,82,291,na,268,na,179,133,69,533,161,481,1086,131,471,471,254,82,579,21,337,197,undefined,na,33,640,na,130,undefined,30,90,57,65,15,343,1014,34,536,101,105,244,93,213,41,undefined,210,na,248,345,na,253,949,132,na,79,313,na,321,133,54,174,22,174,70,49,undefined,undefined,undefined
08/02/2021,20,240,176,432,621,908,532,250,148,54,47,82,267,na,213,na,115,82,54,486,103,399,971,100,308,344,223,77,546,10,284,232,undefined,na,23,585,na,177,undefined,28,67,62,20,12,332,917,28,345,96,64,387,67,194,29,undefined,206,na,157,220,na,186,745,115,na,52,202,na,196,55,31,156,16,125,65,20,undefined,undefined,undefined
08/02/2021,21,183,98,375,539,1321,486,279,78,42,23,65,204,na,190,na,86,37,34,389,131,380,917,81,321,259,172,54,592,17,253,206,undefined,na,30,492,na,138,undefined,15,51,40,24,14,297,966,5,314,86,62,151,43,139,31,undefined,145,na,213,124,na,148,625,97,na,44,260,na,5,0,0,84,12,100,47,39,undefined,undefined,undefined
08/02/2021,22,102,73,278,303,524,382,875,43,32,8,51,140,na,152,na,71,81,22,272,92,278,952,65,268,224,111,32,198,8,213,155,undefined,na,62,319,na,131,undefined,26,35,13,3,na,205,664,7,220,44,62,116,37,71,10,undefined,84,na,135,74,na,86,451,65,na,33,133,na,2,0,0,40,9,111,24,29,undefined,undefined,undefined
08/02/2021,23,57,38,105,160,227,221,133,19,15,8,16,35,na,106,na,28,29,10,113,58,175,554,29,154,133,92,25,84,3,144,66,undefined,na,14,166,na,45,undefined,29,15,5,2,1,89,332,4,129,41,85,42,30,23,13,undefined,21,na,106,51,na,48,250,68,na,9,73,na,na,na,na,2,6,50,17,6,undefined,undefined,undefined
09/02/2021,0,48,21,69,64,132,86,63,3,7,3,14,16,na,34,na,29,11,1,68,21,124,175,33,70,48,56,13,66,na,96,40,undefined,na,11,96,na,13,undefined,3,10,6,5,na,47,170,2,78,19,64,17,18,17,6,undefined,14,na,74,38,na,25,130,42,na,6,32,na,na,na,na,na,1,16,14,7,undefined,undefined,undefined
09/02/2021,1,22,12,30,34,76,39,110,1,6,2,2,8,na,17,na,11,19,3,28,25,81,71,3,23,28,46,5,39,4,37,2,undefined,na,9,27,na,5,undefined,1,5,6,2,2,22,69,2,50,11,34,1,18,9,12,undefined,9,na,32,12,na,15,67,26,na,2,15,na,na,na,na,na,na,16,2,9,undefined,undefined,undefined
09/02/2021,2,13,11,32,10,17,61,9,2,3,4,1,13,na,9,na,3,3,4,26,53,40,17,9,13,43,18,4,10,na,20,4,undefined,na,3,33,na,12,undefined,na,na,10,5,5,4,35,1,26,6,29,6,15,7,11,undefined,8,na,37,17,na,2,43,10,na,1,7,na,na,na,na,na,na,10,3,3,undefined,undefined,undefined
09/02/2021,3,17,7,16,11,38,14,12,2,1,na,1,3,na,5,na,14,1,1,24,21,36,25,6,20,21,39,6,36,na,13,1,undefined,na,1,4,na,12,undefined,na,2,1,na,na,16,22,na,30,10,6,5,9,3,12,undefined,5,na,15,3,na,7,67,27,na,na,11,na,na,na,na,na,na,14,8,2,undefined,undefined,undefined
09/02/2021,4,8,7,16,22,50,31,4,1,1,na,1,7,na,15,na,3,50,3,7,18,36,37,9,35,20,21,7,49,1,16,5,undefined,na,3,14,na,8,undefined,na,4,2,1,na,11,32,na,25,9,31,6,10,8,na,undefined,4,na,12,4,na,7,34,5,na,1,6,na,na,na,na,4,2,4,8,1,undefined,undefined,undefined
09/02/2021,5,15,10,19,61,93,114,72,25,31,4,6,15,na,51,na,21,66,17,19,16,25,116,24,156,84,64,11,82,3,16,6,undefined,na,12,64,na,6,undefined,10,23,11,3,2,17,188,5,88,20,17,3,17,13,10,undefined,18,na,72,11,na,20,106,21,na,11,19,na,na,na,na,12,na,19,14,8,undefined,undefined,undefined
09/02/2021,6,74,38,65,175,315,332,154,97,116,21,31,76,na,147,na,63,121,47,23,16,40,368,87,328,329,128,33,274,14,32,25,undefined,na,31,284,na,7,undefined,41,36,57,27,14,69,441,11,100,35,41,28,67,28,18,undefined,89,na,191,64,na,41,312,46,na,54,64,na,44,30,25,13,29,64,54,75,undefined,undefined,undefined
09/02/2021,7,147,81,88,285,677,608,302,206,336,48,33,149,na,265,na,174,275,215,40,24,66,584,231,654,524,328,65,547,14,66,65,undefined,na,56,161,na,22,undefined,77,114,104,41,21,148,676,26,220,89,92,48,139,140,22,undefined,66,na,459,188,na,119,284,43,na,177,121,na,177,96,109,65,66,164,114,61,undefined,undefined,undefined
09/02/2021,8,350,198,174,579,931,1194,425,285,604,76,55,224,na,413,na,409,558,479,73,65,152,1227,479,1176,669,580,95,869,10,117,84,undefined,na,62,na,na,78,undefined,157,341,187,114,78,274,1227,90,436,157,93,141,107,251,61,undefined,159,na,975,329,na,280,467,89,na,297,263,na,383,198,244,118,58,306,187,75,undefined,undefined,undefined
09/02/2021,9,473,306,213,644,726,640,263,208,326,72,41,140,na,262,na,524,398,372,129,84,150,996,295,779,439,648,114,561,11,115,85,undefined,na,42,163,na,73,undefined,164,209,170,130,66,333,1314,78,478,158,114,195,264,184,43,undefined,181,na,580,340,na,259,463,105,na,211,288,na,474,228,191,183,123,228,177,53,undefined,undefined,undefined
09/02/2021,10,721,457,243,847,963,535,442,184,173,57,36,142,na,472,na,604,342,275,218,107,230,1098,186,561,419,749,116,746,8,136,92,undefined,na,64,499,na,69,undefined,92,313,183,109,54,337,1345,68,544,228,152,160,123,188,68,undefined,214,na,407,281,na,230,493,83,na,179,243,na,415,238,160,119,48,168,182,53,undefined,undefined,undefined
09/02/2021,11,960,650,357,1177,946,593,401,163,171,54,48,145,na,522,na,775,355,276,275,176,282,1027,194,535,446,847,121,673,9,212,113,undefined,na,49,517,na,99,undefined,123,181,193,103,43,437,1484,80,637,309,152,260,125,202,78,undefined,252,na,419,350,na,304,578,107,na,212,279,na,443,232,176,200,69,190,164,51,undefined,undefined,undefined
09/02/2021,12,1522,1027,540,1618,1268,752,264,217,323,108,59,231,na,440,na,1051,637,274,488,223,528,1405,374,658,660,1280,215,852,14,445,142,undefined,na,115,161,na,155,undefined,330,353,301,140,89,663,1928,119,1010,319,233,282,224,459,113,undefined,423,na,517,578,na,492,742,152,na,214,435,na,698,393,301,247,97,174,314,84,undefined,undefined,undefined
09/02/2021,13,1608,1091,na,1689,1360,847,242,205,289,99,59,203,na,271,na,1127,648,304,575,240,591,1527,341,751,736,1235,201,990,19,436,149,undefined,na,133,na,na,184,undefined,261,289,284,161,90,750,2056,90,1098,403,243,312,267,482,107,undefined,439,na,577,525,na,405,903,196,na,258,478,na,738,406,319,280,56,202,272,63,undefined,undefined,undefined
09/02/2021,14,1496,895,na,1694,1361,759,237,180,213,56,29,176,na,286,na,912,373,265,506,167,458,1288,220,675,692,1094,171,1032,14,322,159,undefined,na,90,na,na,121,undefined,176,175,201,145,77,694,2003,98,947,315,144,281,175,353,94,undefined,346,na,451,454,na,409,929,159,na,160,407,na,539,294,244,198,26,193,146,64,undefined,undefined,undefined
09/02/2021,15,1500,786,na,1567,1360,874,237,185,280,50,34,135,na,299,na,795,346,257,519,171,412,1540,242,890,665,755,134,1157,18,304,162,undefined,na,79,na,na,144,undefined,114,211,170,135,81,632,1958,42,1018,229,107,261,143,345,102,undefined,289,na,492,507,na,340,941,172,na,229,394,na,551,282,171,214,8,197,196,65,undefined,undefined,undefined
09/02/2021,16,1691,776,na,1564,1679,1131,416,231,534,57,39,166,na,355,na,785,317,323,424,148,413,1729,312,1136,775,447,101,1141,28,324,177,undefined,na,109,na,na,94,undefined,82,239,160,166,98,620,2049,87,1062,178,79,273,135,336,106,undefined,308,na,695,610,na,417,1156,165,na,233,379,na,563,269,171,194,24,227,307,56,undefined,undefined,undefined
09/02/2021,17,1603,799,na,1541,2180,1583,940,370,636,92,66,276,na,524,na,612,537,507,502,174,585,2028,413,1462,1092,416,146,1682,11,363,204,undefined,na,175,na,na,137,undefined,109,203,192,172,102,712,2282,108,1065,185,109,307,224,356,116,undefined,336,na,715,650,na,406,1267,179,na,240,620,na,616,254,198,207,89,395,325,117,undefined,undefined,undefined
09/02/2021,18,1183,544,na,1286,1843,1092,996,319,282,45,89,370,na,409,na,364,340,268,628,260,621,1659,266,886,793,334,159,1243,30,416,247,undefined,na,154,na,na,117,undefined,89,125,104,88,78,546,1870,53,818,152,82,289,138,300,83,undefined,328,na,443,527,na,448,1171,172,na,114,432,na,489,196,75,298,79,303,121,115,undefined,undefined,undefined
09/02/2021,19,587,268,na,960,1490,754,433,230,114,29,93,304,na,246,na,211,173,98,558,234,485,1179,138,443,480,325,121,900,19,424,285,undefined,na,92,na,na,143,undefined,34,101,78,72,71,463,1370,39,620,156,84,246,93,261,81,undefined,249,na,294,535,na,268,976,170,na,81,387,na,338,156,50,296,17,220,87,61,undefined,undefined,undefined
09/02/2021,20,406,202,na,670,1190,651,427,189,62,66,122,443,na,273,na,166,200,59,535,194,453,1048,90,359,401,308,88,697,27,353,314,undefined,na,62,na,na,175,undefined,24,121,61,35,24,404,1051,43,526,110,99,320,69,189,48,undefined,256,na,199,252,na,223,930,141,na,60,258,na,242,59,42,180,21,179,61,32,undefined,undefined,undefined
09/02/2021,21,222,137,na,577,961,619,317,108,40,36,102,311,na,225,na,96,108,48,556,152,374,855,77,396,332,224,77,482,13,316,356,undefined,na,54,na,30,156,undefined,25,85,47,13,20,348,930,19,378,108,94,241,64,137,47,undefined,177,na,201,199,na,186,750,144,na,55,242,na,33,0,2,171,3,131,69,22,undefined,undefined,undefined
09/02/2021,22,186,106,na,358,618,430,822,62,39,11,80,215,na,189,na,109,105,34,350,98,291,676,74,303,255,223,43,293,16,227,234,undefined,na,107,na,58,98,undefined,35,54,18,6,2,203,711,11,271,63,95,119,41,75,17,undefined,97,na,183,130,na,90,576,94,na,30,163,na,12,0,3,124,7,103,24,31,undefined,undefined,undefined
09/02/2021,23,85,59,na,161,281,232,217,42,7,8,25,77,na,109,na,11,34,10,146,69,206,308,31,179,158,136,27,120,7,140,121,undefined,na,41,na,26,40,undefined,13,22,27,13,7,101,346,6,130,30,84,31,47,53,16,undefined,59,na,120,51,na,54,278,66,na,8,96,na,na,na,na,na,3,53,20,23,undefined,undefined,undefined
10/02/2021,0,43,26,na,73,141,107,72,15,8,5,16,59,na,48,na,17,10,5,59,31,120,105,26,82,70,93,15,62,7,77,42,undefined,na,12,na,24,11,undefined,na,14,6,4,4,59,175,2,75,12,49,15,19,25,7,undefined,25,na,74,35,na,45,181,41,na,2,53,na,na,na,na,3,7,20,11,6,undefined,undefined,undefined
10/02/2021,1,29,8,na,45,52,40,22,7,5,3,14,33,na,28,na,19,5,1,48,60,62,64,9,39,33,52,5,31,6,34,18,undefined,na,4,na,10,3,undefined,5,10,18,9,23,21,86,4,45,8,47,4,9,14,22,undefined,10,na,47,23,na,18,97,21,na,2,6,na,na,na,na,4,na,8,7,5,undefined,undefined,undefined
10/02/2021,2,28,22,na,22,36,23,8,3,7,4,2,6,na,15,na,5,12,3,29,9,31,35,12,31,16,62,2,40,2,46,3,undefined,na,1,na,6,3,undefined,4,4,20,10,5,4,55,na,20,6,31,na,8,15,14,undefined,14,na,46,18,na,15,49,38,na,1,4,na,na,na,na,6,na,8,3,na,undefined,undefined,undefined
10/02/2021,3,12,22,na,12,38,31,1355,1,5,4,2,5,na,10,na,15,10,na,3,12,14,44,37,20,48,26,1,43,na,8,2,undefined,na,1,na,5,1,undefined,8,1,na,na,na,11,45,na,33,6,34,1,2,2,1,undefined,5,na,26,3,na,12,67,21,na,1,8,na,na,na,na,na,1,7,9,2,undefined,undefined,undefined
10/02/2021,4,18,11,na,38,48,33,7,2,4,3,1,2,na,28,na,10,12,2,12,9,37,25,3,26,25,32,3,73,na,10,9,undefined,na,4,na,5,7,undefined,8,1,11,4,4,15,73,5,21,6,33,6,4,8,6,undefined,1,na,14,7,na,7,35,18,na,1,7,na,na,na,na,na,8,7,5,3,undefined,undefined,undefined
10/02/2021,5,16,10,na,43,118,140,52,19,29,2,5,20,na,55,na,8,38,6,7,15,48,115,41,112,105,38,9,66,3,15,7,undefined,na,6,na,17,9,undefined,7,20,11,2,1,30,176,na,53,11,24,7,19,10,4,undefined,18,na,71,8,na,24,101,7,na,9,21,na,na,na,na,na,14,23,19,8,undefined,undefined,undefined
10/02/2021,6,77,39,na,174,293,376,173,96,114,32,15,54,na,156,na,77,135,46,25,25,45,341,116,333,405,131,17,252,18,44,20,undefined,na,22,na,46,7,undefined,40,42,69,16,8,56,390,8,142,33,62,14,75,34,20,undefined,80,na,197,67,na,65,343,48,na,47,64,na,36,21,31,16,9,65,59,50,undefined,undefined,undefined
10/02/2021,7,166,116,na,298,751,640,262,207,325,70,45,147,na,271,na,143,290,204,33,24,92,654,216,619,582,277,34,580,7,57,42,undefined,na,61,na,109,42,undefined,77,82,95,40,29,145,623,23,229,71,50,53,124,112,31,undefined,77,na,473,171,na,113,279,55,na,139,119,na,179,88,99,95,102,152,102,41,undefined,undefined,undefined
10/02/2021,8,357,188,na,498,875,1152,435,272,660,73,66,219,na,390,na,398,610,485,80,47,161,1305,500,1100,693,378,75,685,5,117,77,undefined,na,74,na,297,57,undefined,146,327,159,83,28,235,1219,83,483,129,42,128,107,233,64,undefined,159,na,953,302,na,255,437,74,na,268,307,na,444,207,289,169,29,316,189,50,undefined,undefined,undefined
10/02/2021,9,600,292,na,720,746,656,332,192,281,127,40,142,na,247,na,549,398,371,82,89,192,1032,269,704,531,263,98,605,8,131,73,undefined,na,99,na,269,78,undefined,129,214,206,127,62,292,1362,78,534,160,54,169,238,171,55,undefined,164,na,558,316,na,237,537,130,na,197,289,na,593,205,219,169,106,257,244,77,undefined,undefined,undefined
10/02/2021,10,863,466,na,777,990,552,429,152,151,94,28,111,na,332,na,663,313,257,197,166,216,1036,193,533,460,382,83,634,6,204,82,undefined,na,76,na,197,69,undefined,109,205,209,142,57,384,1517,61,618,172,85,225,125,191,79,undefined,168,na,543,355,na,301,529,197,na,180,321,na,485,210,193,203,31,184,108,43,undefined,undefined,undefined
10/02/2021,11,1248,665,417,1274,1089,565,320,152,146,79,36,142,na,224,na,838,367,288,317,168,357,1224,243,553,503,668,98,788,9,232,118,undefined,na,120,na,205,93,undefined,131,205,220,117,97,492,1648,100,799,140,111,253,137,244,70,undefined,242,na,543,380,na,303,633,245,na,161,408,na,467,227,208,216,53,324,124,79,undefined,undefined,undefined
10/02/2021,12,1493,933,518,1641,1215,890,227,223,327,122,29,171,na,280,na,1053,593,314,527,201,507,1523,356,758,563,956,136,853,19,451,192,undefined,na,111,na,445,152,undefined,333,386,295,181,149,721,2028,76,927,160,171,284,255,420,116,undefined,388,na,601,458,na,462,844,261,na,212,389,na,709,429,315,301,55,281,273,70,undefined,undefined,undefined
10/02/2021,13,1651,956,595,1775,1276,958,197,205,293,105,39,150,na,289,na,1098,562,304,641,212,547,1618,384,761,651,864,120,1049,11,404,141,undefined,na,148,na,380,167,undefined,297,305,276,263,180,697,2156,100,1081,212,81,297,250,450,71,undefined,423,na,631,416,na,414,875,285,na,204,396,na,770,386,284,258,13,231,210,66,undefined,undefined,undefined
10/02/2021,14,1439,777,534,1540,1185,829,167,157,192,54,21,118,na,221,na,875,347,270,547,150,419,1423,199,727,663,719,85,892,7,341,156,undefined,na,89,na,299,112,undefined,159,269,323,177,62,578,1952,83,831,158,86,305,153,345,199,undefined,291,na,535,458,na,289,877,196,na,155,357,na,557,284,214,183,5,426,150,66,undefined,undefined,undefined
10/02/2021,15,1401,815,579,1563,1390,917,205,146,242,52,20,128,na,301,na,829,328,266,514,154,416,1585,193,967,671,521,85,1014,18,317,162,undefined,na,105,na,275,110,undefined,118,199,184,158,78,557,2005,70,902,178,109,232,132,338,116,undefined,255,na,562,477,na,278,959,203,na,200,352,na,770,308,209,187,19,185,160,88,undefined,undefined,undefined
10/02/2021,16,1503,774,558,1504,1266,1096,383,194,543,71,39,133,na,353,na,720,323,336,500,124,422,1695,233,1237,767,430,89,954,24,271,161,undefined,na,115,na,284,77,undefined,105,187,212,242,150,562,1902,90,996,155,76,247,160,281,123,undefined,268,na,710,556,na,382,1109,180,na,239,390,na,569,269,162,175,24,223,230,83,undefined,undefined,undefined
10/02/2021,17,1524,769,659,1524,2209,1621,693,360,715,84,43,218,na,508,na,679,452,453,563,204,507,1967,440,1552,982,450,157,1631,23,384,191,undefined,na,164,na,252,103,undefined,102,229,161,169,87,681,2301,67,956,225,199,265,198,361,93,undefined,376,na,811,612,na,398,1357,174,na,207,581,na,695,286,222,167,96,415,314,106,undefined,undefined,undefined
10/02/2021,18,1158,487,685,1310,2033,1201,1194,331,223,61,91,346,na,355,na,388,270,229,700,183,514,1660,272,919,775,461,174,1145,44,387,295,undefined,na,203,na,165,125,undefined,76,152,97,88,59,649,1912,61,756,365,153,255,122,279,59,undefined,310,na,511,527,na,334,1368,158,na,116,416,na,460,240,90,281,82,324,141,110,undefined,undefined,undefined
10/02/2021,19,629,263,664,869,1387,833,453,209,109,43,182,552,na,289,na,228,185,65,625,209,591,1257,144,494,519,410,138,771,25,377,314,undefined,na,80,na,113,157,undefined,46,87,245,148,171,401,1207,37,666,260,154,286,119,268,223,undefined,285,na,299,536,na,288,1086,154,na,56,338,na,356,176,79,219,26,196,98,58,undefined,undefined,undefined
10/02/2021,20,407,206,528,705,1216,711,323,278,66,48,135,470,na,256,na,150,149,58,665,127,508,1084,106,437,513,406,122,723,31,395,481,undefined,na,55,na,122,227,undefined,36,134,53,29,37,356,1131,16,534,228,167,325,115,242,59,undefined,254,na,239,291,na,228,927,158,na,61,284,na,262,64,56,164,14,195,83,23,undefined,undefined,undefined
10/02/2021,21,303,152,469,638,1585,581,286,96,46,57,226,441,na,189,na,167,112,48,531,135,527,953,95,431,407,293,104,855,21,330,501,undefined,na,62,na,75,273,undefined,24,98,49,10,27,392,1191,15,351,199,110,309,135,157,74,undefined,170,na,251,231,na,225,883,151,na,39,290,na,157,0,23,170,5,191,68,53,undefined,undefined,undefined
10/02/2021,22,225,94,338,379,721,483,327,79,43,25,85,226,na,187,na,114,80,32,303,56,367,711,79,326,296,227,69,288,17,220,328,undefined,na,62,na,49,147,undefined,33,72,34,6,7,276,776,15,267,97,100,158,80,118,40,undefined,133,na,185,143,na,99,579,85,na,24,221,na,51,0,6,56,6,120,42,38,undefined,undefined,undefined
10/02/2021,23,151,56,205,246,500,298,844,30,10,11,32,100,na,112,na,47,45,16,167,60,274,473,47,227,183,123,29,167,12,157,130,undefined,na,182,na,53,65,undefined,18,35,15,3,4,137,689,6,173,49,90,56,46,88,16,undefined,48,na,118,74,na,81,291,75,na,16,115,na,na,na,na,4,na,119,24,43,undefined,undefined,undefined
11/02/2021,0,46,32,140,90,260,136,150,6,10,3,12,32,na,44,na,28,31,7,101,18,163,146,40,98,86,68,4,112,5,131,38,undefined,na,41,na,12,31,undefined,7,9,5,na,7,62,194,6,94,5,41,11,20,31,10,undefined,31,na,76,78,na,38,231,52,na,11,52,na,na,na,na,na,10,28,13,6,undefined,undefined,undefined
11/02/2021,1,42,28,100,50,64,36,24,10,4,5,5,22,na,19,na,14,6,3,82,29,116,80,29,31,43,59,12,58,4,65,19,undefined,na,7,na,9,7,undefined,na,3,6,3,1,31,81,3,45,15,43,7,19,16,9,undefined,10,na,38,33,na,34,135,36,na,3,24,na,na,na,na,3,2,16,6,3,undefined,undefined,undefined
11/02/2021,2,11,11,67,27,42,30,4,5,1,6,4,10,na,2,na,9,6,4,36,22,50,35,9,18,45,50,7,38,1,31,4,undefined,na,na,na,4,3,undefined,na,7,2,na,na,18,51,na,39,3,39,2,13,11,6,undefined,6,na,32,33,na,15,67,18,na,na,16,na,na,na,na,3,na,18,2,na,undefined,undefined,undefined
11/02/2021,3,29,8,28,9,34,46,6,2,na,2,8,11,na,16,na,8,5,1,10,4,35,28,11,30,16,50,7,38,na,10,2,undefined,na,2,na,6,1,undefined,2,2,1,na,na,8,36,2,32,10,36,1,13,5,1,undefined,1,na,14,9,na,8,51,16,na,3,8,na,na,na,na,4,2,9,9,na,undefined,undefined,undefined
11/02/2021,4,5,7,49,28,52,36,7,na,1,1,5,5,na,27,na,17,10,2,19,7,18,35,2,32,45,34,6,61,na,16,9,undefined,na,1,na,3,6,undefined,2,1,6,na,na,18,38,na,29,7,11,11,9,5,10,undefined,5,na,7,21,na,17,56,10,na,2,11,na,na,na,na,8,1,9,7,3,undefined,undefined,undefined
11/02/2021,5,22,18,30,36,82,110,55,22,36,4,4,18,na,48,na,9,44,15,9,19,31,114,29,115,115,66,9,65,1,19,12,undefined,na,15,na,12,7,undefined,9,12,20,1,1,17,157,3,63,20,15,2,23,12,16,undefined,12,na,64,23,na,20,124,23,na,9,19,na,na,na,na,21,3,29,20,19,undefined,undefined,undefined
11/02/2021,6,75,37,87,171,285,360,118,93,98,32,26,86,na,159,na,71,112,55,21,22,62,352,109,309,349,140,23,235,11,38,29,undefined,na,32,na,56,6,undefined,29,52,56,18,16,42,436,11,162,32,44,10,71,20,26,undefined,93,na,188,64,na,53,286,49,na,46,64,na,45,28,22,26,14,72,63,71,undefined,undefined,undefined
11/02/2021,7,141,112,84,297,687,572,267,191,329,56,49,182,na,219,na,146,292,207,29,18,82,637,227,544,497,296,68,541,22,64,44,undefined,na,49,na,128,28,undefined,66,117,110,31,22,126,616,33,219,86,65,60,137,98,27,undefined,69,na,402,132,na,108,270,46,na,134,109,na,184,108,92,52,20,165,137,61,undefined,undefined,undefined
11/02/2021,8,365,171,180,571,826,1092,373,234,591,77,50,211,na,368,na,371,572,517,93,71,131,1259,530,1117,614,642,124,755,14,106,108,undefined,na,103,na,281,83,undefined,101,285,163,105,33,240,1215,97,427,221,75,104,145,193,65,undefined,171,na,751,326,na,275,410,76,na,264,261,na,429,203,270,136,34,361,352,58,undefined,undefined,undefined
11/02/2021,9,430,299,208,734,702,654,297,155,321,83,35,127,na,262,na,511,396,378,89,72,153,1181,306,729,447,714,117,583,3,143,96,undefined,na,109,na,253,83,undefined,125,152,158,110,na,279,1229,56,487,255,115,160,243,207,57,undefined,188,na,602,293,na,249,484,105,na,182,324,na,516,230,222,142,81,228,257,43,undefined,undefined,undefined
11/02/2021,10,685,532,186,837,816,627,357,120,138,82,25,125,na,227,na,651,312,289,229,149,234,1147,204,585,371,940,124,604,4,235,76,undefined,na,130,na,239,100,undefined,136,186,162,120,na,318,1316,52,515,239,158,190,137,217,45,undefined,191,na,420,261,na,321,573,104,na,181,276,na,504,192,155,158,33,250,213,48,undefined,undefined,undefined
11/02/2021,11,961,662,303,1138,899,633,281,145,153,49,17,88,na,230,na,670,358,241,351,185,405,1154,190,558,411,1039,132,640,7,248,88,undefined,na,58,na,239,137,undefined,121,208,231,105,na,453,1464,88,706,297,152,222,203,238,55,undefined,226,na,468,370,na,312,617,108,na,136,237,na,445,266,176,191,28,200,238,48,undefined,undefined,undefined
11/02/2021,12,1185,923,446,1439,1017,803,180,174,270,93,38,160,na,248,na,971,504,282,491,226,558,1385,399,717,583,1282,182,696,9,370,124,undefined,na,97,na,436,167,undefined,363,326,275,146,na,522,1766,106,877,328,202,294,239,326,84,undefined,360,na,528,578,na,485,928,146,na,190,299,na,706,443,287,264,44,269,273,54,undefined,undefined,undefined
11/02/2021,13,1546,945,502,1572,1079,820,184,166,245,57,25,125,na,294,na,929,513,279,528,212,561,1473,286,728,609,1158,147,765,8,399,137,undefined,na,70,na,424,136,undefined,259,241,229,122,na,617,1850,72,1024,283,157,274,243,453,68,undefined,389,na,570,397,na,457,989,147,na,165,356,na,785,449,318,264,31,230,270,49,undefined,undefined,undefined
11/02/2021,14,1077,777,418,1432,1102,766,148,148,208,38,26,107,na,222,na,819,345,264,540,217,493,1380,206,715,590,886,143,758,14,339,131,undefined,na,54,na,260,122,undefined,156,188,262,141,na,531,1717,84,815,229,128,258,150,368,76,undefined,277,na,520,403,na,366,1003,147,na,147,299,na,561,333,250,201,40,212,193,50,undefined,undefined,undefined
11/02/2021,15,957,734,482,1434,1175,865,227,140,276,48,27,119,na,292,na,667,300,257,449,206,459,1527,196,972,689,620,91,864,12,307,169,undefined,na,70,na,227,139,undefined,117,179,249,182,na,545,1754,43,909,187,120,236,103,365,98,undefined,268,na,473,420,na,376,1066,138,na,196,301,na,537,266,189,177,30,213,218,75,undefined,undefined,undefined
11/02/2021,16,1076,779,541,1399,1358,1049,396,170,497,36,31,133,na,380,na,632,301,322,488,199,444,1631,264,1182,674,340,102,832,26,348,153,undefined,na,65,na,249,97,undefined,101,172,150,121,na,569,1856,74,989,152,62,227,106,322,61,undefined,284,na,591,491,na,403,1200,137,na,206,382,na,539,247,193,148,37,270,267,58,undefined,undefined,undefined
11/02/2021,17,1144,815,599,1604,2139,1632,676,255,532,48,55,206,na,520,na,526,438,440,683,329,489,1872,331,1517,938,396,126,1339,27,386,197,undefined,na,119,na,326,141,undefined,117,230,130,138,na,672,2283,64,1001,154,81,309,124,347,94,undefined,356,na,775,586,na,376,1372,166,na,192,537,na,592,274,211,203,71,463,328,96,undefined,undefined,undefined
11/02/2021,18,905,587,583,1339,1783,1134,956,205,234,34,76,274,na,396,na,352,244,254,806,469,541,1637,241,883,713,299,87,857,54,427,221,undefined,na,148,na,220,151,undefined,60,159,105,93,na,524,1759,59,832,146,81,322,85,320,49,undefined,315,na,483,509,na,323,1123,160,na,116,447,na,444,209,127,232,56,498,140,89,undefined,undefined,undefined
11/02/2021,19,809,363,595,1164,1242,806,855,178,74,28,84,395,na,281,na,237,189,94,1030,427,495,1100,92,438,475,229,80,678,17,505,331,undefined,na,83,na,109,153,undefined,45,114,62,23,na,442,1259,26,675,120,64,303,88,259,36,undefined,288,na,289,446,na,327,1126,158,na,71,329,na,371,138,67,285,27,324,54,71,undefined,undefined,undefined
11/02/2021,20,579,233,477,994,1339,672,338,141,68,41,91,297,na,283,na,192,146,60,1024,516,527,1019,73,367,392,214,63,597,36,448,481,undefined,na,52,na,100,187,undefined,33,134,238,10,na,502,1279,19,555,99,36,443,57,241,30,undefined,241,na,224,232,na,227,846,119,na,50,347,na,295,23,37,235,30,390,49,35,undefined,undefined,undefined
11/02/2021,21,358,161,396,822,1039,581,170,68,34,33,38,172,na,218,na,149,148,53,752,514,484,852,70,414,373,154,74,473,9,448,435,undefined,na,64,na,104,175,undefined,19,106,59,5,na,364,1052,12,378,95,55,289,42,180,18,undefined,168,na,193,185,na,198,815,140,na,37,248,na,44,0,2,139,3,208,57,23,undefined,undefined,undefined
11/02/2021,22,247,107,307,579,649,489,311,41,48,29,26,108,na,169,na,93,137,46,598,392,392,638,60,270,304,133,36,200,18,279,279,undefined,na,84,na,75,122,undefined,19,89,22,4,na,275,749,12,372,49,58,151,61,116,19,undefined,124,na,167,133,na,111,718,89,na,25,208,na,7,1,1,120,4,136,47,18,undefined,undefined,undefined
11/02/2021,23,94,52,215,238,328,335,749,24,17,13,1,18,na,120,na,55,58,16,347,179,246,326,36,161,148,118,37,56,7,202,150,undefined,na,39,na,59,50,undefined,11,51,193,148,na,131,368,7,293,39,70,78,47,93,15,undefined,68,na,117,74,na,86,411,85,na,8,111,na,na,na,na,2,2,97,34,na,undefined,undefined,undefined
12/02/2021,0,57,52,98,186,247,122,352,9,9,4,4,18,na,63,na,45,22,9,171,87,160,148,23,103,86,81,23,49,9,188,45,undefined,na,24,na,35,18,undefined,14,14,17,8,na,93,344,14,107,31,31,15,21,34,10,undefined,32,na,55,41,na,29,203,79,na,5,43,na,na,na,na,na,2,61,12,na,undefined,undefined,undefined
12/02/2021,1,38,32,52,80,61,47,32,na,3,4,na,4,na,5,na,14,7,6,59,40,126,95,9,39,20,43,11,21,4,82,29,undefined,na,2,na,19,14,undefined,7,11,3,1,na,26,84,3,56,14,29,3,15,16,8,undefined,18,na,31,19,na,14,112,52,na,1,18,na,na,na,na,4,na,11,7,na,undefined,undefined,undefined
12/02/2021,2,22,21,47,34,56,49,6,2,2,na,2,4,na,8,na,9,10,3,42,42,45,87,9,28,22,35,6,14,2,37,13,undefined,na,na,na,19,4,undefined,na,5,8,na,na,16,61,1,33,12,17,2,29,10,14,undefined,14,na,38,17,na,13,84,19,na,na,16,na,na,na,na,8,5,6,5,na,undefined,undefined,undefined
12/02/2021,3,31,11,40,28,51,44,7,na,2,2,na,5,na,9,na,18,3,na,48,20,36,47,10,26,15,36,8,42,na,28,5,undefined,na,na,na,22,3,undefined,na,na,5,1,na,20,63,na,40,6,35,1,11,13,na,undefined,35,na,12,19,na,26,82,40,na,6,9,na,na,na,na,2,2,2,7,na,undefined,undefined,undefined
12/02/2021,4,15,21,39,24,62,32,12,3,4,8,na,na,na,24,na,11,7,6,54,3,32,41,5,13,51,26,4,48,na,27,10,undefined,na,1,na,14,9,undefined,na,3,3,1,na,23,44,1,52,7,6,5,11,6,15,undefined,10,na,20,13,na,25,85,23,na,2,6,na,na,na,na,na,2,5,6,na,undefined,undefined,undefined
12/02/2021,5,16,9,27,52,113,119,50,18,30,12,1,18,na,54,na,20,42,16,3,24,18,109,27,101,98,69,11,61,4,13,11,undefined,na,11,na,13,14,undefined,11,21,15,1,na,18,175,2,45,25,21,13,23,12,5,undefined,16,na,49,18,na,25,104,31,na,10,14,na,na,na,na,1,3,29,19,na,undefined,undefined,undefined
12/02/2021,6,64,42,66,126,264,329,104,91,90,19,15,59,na,140,na,66,110,58,21,30,40,315,77,315,299,114,30,189,9,42,30,undefined,na,23,na,50,9,undefined,44,32,74,24,na,46,389,5,103,46,51,19,83,20,27,undefined,70,na,168,73,na,57,300,49,na,47,66,na,15,15,8,15,13,53,51,37,undefined,undefined,undefined
12/02/2021,7,103,86,107,245,613,652,211,162,209,51,28,127,na,220,na,170,244,176,30,18,83,504,182,576,440,312,72,391,8,50,29,undefined,na,42,na,97,25,undefined,76,95,106,28,na,108,594,21,145,98,53,52,132,96,27,undefined,57,na,360,151,na,96,247,62,na,105,106,na,166,108,93,46,81,116,101,40,undefined,undefined,undefined
12/02/2021,8,215,143,180,462,735,1168,309,197,490,78,36,179,na,340,na,321,548,435,63,41,120,1092,375,1030,575,652,117,528,10,80,74,undefined,na,46,na,275,51,undefined,126,201,143,56,na,245,1040,79,415,163,83,106,96,175,50,undefined,134,na,682,246,na,230,418,104,na,274,231,na,349,180,228,117,35,320,251,57,undefined,undefined,undefined
12/02/2021,9,349,309,208,755,687,692,341,129,267,69,19,123,na,247,na,505,395,258,116,66,159,959,205,571,414,585,121,368,7,137,87,undefined,na,49,na,222,85,undefined,138,185,162,40,na,245,1166,48,452,201,100,174,193,153,49,undefined,139,na,464,271,na,215,402,94,na,171,266,na,451,227,224,124,85,219,162,50,undefined,undefined,undefined
12/02/2021,10,567,510,270,912,917,692,447,136,133,77,38,133,na,331,na,557,321,231,211,118,247,913,226,537,390,738,167,635,18,162,88,undefined,na,38,na,178,136,undefined,122,166,161,36,na,314,1295,41,560,258,152,220,113,166,38,undefined,185,na,445,286,na,241,562,173,na,182,236,na,492,271,216,187,31,190,164,73,undefined,undefined,undefined
12/02/2021,11,788,688,392,1244,1031,729,391,152,141,54,43,140,na,222,na,717,385,274,413,274,338,1023,205,534,465,864,154,750,12,249,110,undefined,na,54,na,227,136,undefined,114,222,181,83,na,497,1596,72,764,299,177,341,131,212,48,undefined,237,na,447,446,na,410,656,223,na,156,377,na,526,344,267,158,48,242,183,60,undefined,undefined,undefined
12/02/2021,12,1202,971,549,1602,1377,952,339,200,241,84,38,188,na,336,na,990,525,255,626,420,604,1344,314,731,699,1086,176,995,13,415,176,undefined,na,59,na,340,205,undefined,292,314,253,101,na,716,2011,71,927,357,211,416,219,311,33,undefined,368,na,515,471,na,583,894,231,na,163,440,na,693,440,336,238,68,349,217,70,undefined,undefined,undefined
12/02/2021,13,1501,1016,596,1938,1408,978,186,194,249,85,36,166,na,389,na,918,487,305,695,407,621,1442,245,763,675,1104,173,1218,8,399,187,undefined,na,47,na,413,162,undefined,210,248,193,243,na,716,2194,75,1069,324,189,348,228,388,69,undefined,432,na,503,484,na,345,949,270,na,202,424,na,738,399,325,272,38,332,209,54,undefined,undefined,undefined
12/02/2021,14,1687,936,619,1663,1483,1065,300,191,225,86,32,171,na,355,na,903,370,292,652,252,689,1492,238,838,771,978,139,1190,11,409,201,undefined,na,105,na,242,157,undefined,117,224,235,199,na,724,1987,69,1026,262,148,386,198,436,102,undefined,435,na,552,503,na,405,1174,205,na,154,494,na,629,305,230,252,20,417,247,71,undefined,undefined,undefined
12/02/2021,15,1616,913,643,1773,1527,1127,429,202,257,67,30,157,na,424,na,860,340,274,703,301,670,1773,253,1019,825,521,132,1185,22,414,224,undefined,na,110,na,276,146,undefined,117,172,184,112,na,648,2152,49,1046,296,165,370,259,338,58,undefined,311,na,621,547,na,428,1182,170,na,180,445,na,630,331,208,251,20,294,203,91,undefined,undefined,undefined
12/02/2021,16,1820,946,687,1852,1631,1273,456,241,330,78,31,186,na,371,na,888,323,356,684,240,619,1792,307,1193,920,458,122,1009,34,378,197,undefined,na,124,na,272,112,undefined,108,194,133,95,na,776,2335,71,1070,214,115,362,154,387,86,undefined,324,na,689,599,na,400,1277,154,na,167,427,na,736,323,255,264,34,339,252,64,undefined,undefined,undefined
12/02/2021,17,1795,871,841,1770,2195,1640,826,295,382,80,59,292,na,518,na,675,396,321,868,323,753,1936,357,1255,1049,407,129,1329,26,491,224,undefined,na,173,na,260,162,undefined,104,192,101,72,na,780,2375,56,1041,189,94,399,167,435,68,undefined,365,na,792,642,na,418,1420,185,na,171,631,na,669,274,226,289,74,487,276,93,undefined,undefined,undefined
12/02/2021,18,1647,644,811,1521,2059,1322,839,261,175,51,102,338,na,417,na,508,252,170,985,493,767,1500,238,785,1017,333,118,911,74,452,266,undefined,na,117,na,210,167,undefined,74,245,93,69,na,627,1971,54,912,200,125,390,157,357,64,undefined,292,na,537,551,na,350,1347,208,na,104,562,na,531,223,147,368,36,462,160,133,undefined,undefined,undefined
12/02/2021,19,1230,499,767,1272,1715,1120,721,227,92,34,112,352,na,476,na,318,176,103,1162,627,717,1208,177,526,870,310,95,796,93,593,395,undefined,na,90,na,168,227,undefined,59,149,61,43,na,605,1604,32,699,164,81,534,111,364,60,undefined,347,na,341,493,na,338,1131,183,na,44,418,na,484,172,89,319,28,470,104,72,undefined,undefined,undefined
12/02/2021,20,936,402,772,1084,1728,950,347,186,78,55,133,356,na,354,na,267,692,102,1082,670,712,1216,114,377,661,293,66,676,28,588,615,undefined,na,37,na,130,379,undefined,46,197,67,22,na,542,1449,33,702,115,95,524,124,305,45,undefined,321,na,290,314,na,223,1155,168,na,55,414,na,299,74,41,246,11,395,84,60,undefined,undefined,undefined
12/02/2021,21,571,261,645,1004,1568,824,203,146,48,47,149,323,na,331,na,192,203,74,951,583,706,1042,128,360,687,223,70,625,37,646,749,undefined,na,43,na,111,503,undefined,33,180,39,17,na,592,1278,32,604,96,91,421,111,315,60,undefined,276,na,285,192,na,177,959,174,na,32,446,na,26,0,0,241,11,224,109,67,undefined,undefined,undefined
12/02/2021,22,311,144,681,744,1874,868,484,81,63,54,107,229,na,329,na,153,165,64,850,483,571,942,73,363,709,269,78,624,24,649,716,undefined,na,87,na,116,406,undefined,46,140,27,6,na,534,1255,22,343,98,96,357,76,211,37,undefined,172,na,212,182,na,167,882,113,na,26,397,na,1,0,0,137,1,340,74,63,undefined,undefined,undefined
12/02/2021,23,227,125,425,473,1057,758,711,79,34,16,40,168,na,197,na,124,85,71,348,254,468,793,70,324,501,194,41,329,20,400,348,undefined,na,113,na,71,184,undefined,26,77,23,13,na,305,1023,7,340,84,76,131,74,221,27,undefined,120,na,199,120,na,111,641,126,na,19,307,na,na,na,na,6,4,262,76,67,undefined,undefined,undefined
13/02/2021,0,61,49,131,148,216,220,150,31,7,14,8,39,na,86,na,32,29,8,94,58,119,204,25,101,153,107,36,83,10,127,78,undefined,na,21,na,14,21,undefined,3,50,21,10,na,120,315,2,117,82,83,25,21,37,20,undefined,44,na,77,35,na,48,225,63,na,10,100,na,na,na,na,na,2,69,12,16,undefined,undefined,undefined
13/02/2021,1,26,13,44,48,51,47,30,2,6,10,2,9,na,26,na,18,10,1,20,15,25,69,10,51,30,46,11,37,6,20,15,undefined,na,3,na,4,1,undefined,1,7,1,3,na,30,177,1,45,15,57,3,24,5,3,undefined,5,na,33,11,na,12,83,27,na,na,18,na,na,na,na,na,na,10,10,2,undefined,undefined,undefined
13/02/2021,2,8,4,40,25,43,42,17,1,4,na,na,1,na,8,na,11,10,2,12,10,24,54,3,23,13,28,2,35,na,13,9,undefined,na,na,na,3,7,undefined,na,17,1,4,na,17,69,2,15,4,38,2,19,7,3,undefined,7,na,14,10,na,12,33,13,na,2,8,na,na,na,na,na,5,6,9,na,undefined,undefined,undefined
13/02/2021,3,3,10,22,17,49,37,1,2,5,1,na,6,na,2,na,9,3,1,4,3,9,25,7,14,6,46,7,44,na,3,2,undefined,na,na,na,2,5,undefined,na,3,4,1,na,8,45,na,12,8,40,na,10,4,1,undefined,2,na,11,6,na,14,33,16,na,na,6,na,na,na,na,na,1,4,4,1,undefined,undefined,undefined
13/02/2021,4,3,3,23,14,28,14,8,6,1,4,1,2,na,4,na,1,11,2,6,5,11,30,8,10,6,19,2,21,na,15,12,undefined,na,na,na,2,15,undefined,na,na,na,na,na,8,38,2,6,3,19,8,5,4,12,undefined,4,na,14,5,na,3,40,23,na,3,10,na,na,na,na,na,na,5,3,1,undefined,undefined,undefined
13/02/2021,5,9,8,9,21,39,39,22,7,1,1,1,7,na,15,na,17,10,4,5,7,15,32,4,34,49,30,4,52,7,6,8,undefined,na,1,na,2,2,undefined,3,13,2,na,na,16,86,2,19,27,25,6,10,9,1,undefined,3,na,18,3,na,9,37,15,na,1,7,na,na,na,na,1,na,14,5,1,undefined,undefined,undefined
13/02/2021,6,11,5,8,42,74,73,41,13,10,17,3,19,na,26,na,28,27,2,6,10,15,83,27,74,143,60,13,41,6,14,6,undefined,na,15,na,13,2,undefined,28,13,3,3,na,22,130,na,51,22,41,3,9,3,12,undefined,3,na,29,7,na,17,54,31,na,13,40,na,6,0,0,na,na,15,13,6,undefined,undefined,undefined
13/02/2021,7,21,28,12,34,85,91,59,45,14,6,13,38,na,33,na,13,26,4,8,2,15,168,14,74,127,96,24,41,21,17,17,undefined,na,14,na,10,11,undefined,19,14,6,5,na,23,95,3,38,48,43,10,25,6,na,undefined,4,na,39,33,na,22,73,13,na,7,10,na,32,32,10,24,na,9,4,9,undefined,undefined,undefined
13/02/2021,8,58,39,21,81,121,103,108,81,5,9,30,81,na,40,na,23,34,10,18,9,26,189,19,88,197,197,70,74,14,27,15,undefined,na,7,na,23,21,undefined,8,18,14,7,na,47,204,8,73,74,90,29,32,11,6,undefined,14,na,49,39,na,26,102,21,na,23,30,na,57,48,16,46,6,42,16,7,undefined,undefined,undefined
13/02/2021,9,56,66,41,122,244,118,160,119,14,19,42,164,na,54,na,33,51,17,34,29,32,297,23,107,247,241,61,139,19,44,35,undefined,na,11,na,31,32,undefined,13,22,18,15,na,61,243,7,97,97,143,68,63,20,6,undefined,33,na,75,60,na,54,173,32,na,48,35,na,86,67,26,120,51,48,27,20,undefined,undefined,undefined
13/02/2021,10,92,86,92,200,279,167,177,183,17,28,57,180,na,77,na,60,69,36,72,34,106,385,31,142,260,402,161,154,25,54,37,undefined,na,17,na,32,48,undefined,6,40,22,10,na,75,294,28,155,157,163,106,58,38,11,undefined,63,na,89,119,na,83,234,43,na,39,46,na,142,86,22,200,8,66,25,22,undefined,undefined,undefined
13/02/2021,11,124,103,82,218,281,258,217,220,20,34,51,203,na,101,na,104,90,45,108,51,128,546,49,163,356,501,177,184,8,84,55,undefined,na,14,na,27,82,undefined,13,28,37,38,na,97,303,25,190,229,203,124,57,39,19,undefined,71,na,90,141,na,113,341,72,na,48,56,na,154,64,35,218,3,67,23,19,undefined,undefined,undefined
13/02/2021,12,128,125,99,285,376,241,213,200,18,35,57,238,na,115,na,107,71,32,99,71,185,560,63,193,393,600,198,169,19,107,67,undefined,na,10,na,31,85,undefined,5,45,26,20,na,121,374,29,241,236,239,132,78,59,18,undefined,74,na,110,169,na,95,423,80,na,47,74,na,130,72,33,196,11,49,22,26,undefined,undefined,undefined
13/02/2021,13,141,127,129,333,356,247,216,169,31,29,48,174,na,108,na,101,63,23,102,37,175,618,43,175,365,518,169,193,11,101,62,undefined,na,16,na,37,68,undefined,14,63,29,21,na,143,380,17,230,231,234,108,86,57,33,undefined,69,na,95,183,na,135,471,72,na,31,76,na,148,99,34,202,3,53,36,17,undefined,undefined,undefined
13/02/2021,14,166,110,136,330,322,267,214,208,28,26,48,196,na,115,na,102,83,42,141,48,167,579,57,214,468,450,106,165,13,86,63,undefined,na,23,na,33,52,undefined,31,35,26,27,na,114,363,8,199,208,172,90,87,58,23,undefined,65,na,143,162,na,119,553,75,na,44,79,na,144,84,34,181,5,48,32,28,undefined,undefined,undefined
13/02/2021,15,167,110,140,301,352,324,226,234,23,29,53,247,na,132,na,70,72,31,181,38,186,691,60,241,442,340,109,199,9,99,61,undefined,na,29,na,37,61,undefined,22,57,31,28,na,124,401,20,214,215,179,84,71,55,35,undefined,63,na,128,194,na,115,543,97,na,54,85,na,133,56,25,160,13,52,26,32,undefined,undefined,undefined
13/02/2021,16,159,112,193,284,348,286,249,258,23,35,98,292,na,94,na,69,56,24,127,56,204,758,38,197,465,209,66,201,27,88,59,undefined,na,23,na,37,41,undefined,10,53,32,21,na,122,375,19,234,134,112,102,49,88,30,undefined,66,na,127,187,na,118,556,74,na,50,69,na,118,46,24,164,21,37,21,20,undefined,undefined,undefined
13/02/2021,17,170,107,155,291,450,271,275,276,36,39,95,313,na,125,na,49,54,25,118,51,232,640,60,186,432,150,43,263,21,66,78,undefined,na,31,na,33,46,undefined,14,61,41,26,na,116,366,26,171,76,72,91,60,56,18,undefined,79,na,136,225,na,120,428,78,na,46,91,na,127,48,20,136,88,73,22,22,undefined,undefined,undefined
13/02/2021,18,116,69,147,221,384,239,218,275,16,33,100,324,na,96,na,69,43,15,138,43,146,542,66,172,392,188,63,208,19,88,67,undefined,na,22,na,34,54,undefined,8,51,26,9,na,138,338,18,172,73,97,85,66,44,29,undefined,75,na,111,204,na,105,477,73,na,38,87,na,92,44,12,200,46,82,16,29,undefined,undefined,undefined
13/02/2021,19,125,54,208,192,301,215,151,217,31,25,107,340,na,94,na,39,46,3,144,49,155,590,52,172,342,135,38,153,4,68,74,undefined,na,16,na,16,46,undefined,3,33,41,7,na,87,263,24,156,77,69,53,64,69,25,undefined,76,na,97,163,na,89,408,63,na,37,42,na,83,44,10,154,13,64,21,10,undefined,undefined,undefined
13/02/2021,20,80,56,139,134,233,206,99,194,28,28,93,345,na,67,na,10,16,7,89,38,104,526,38,133,266,106,29,131,8,64,38,undefined,na,5,na,21,48,undefined,9,15,39,13,na,70,202,24,141,37,86,63,40,44,19,undefined,65,na,80,80,na,73,355,72,na,43,50,na,68,26,8,152,5,40,19,7,undefined,undefined,undefined
13/02/2021,21,52,28,151,109,176,156,74,78,13,13,85,224,na,48,na,26,7,5,94,20,63,434,45,107,188,97,35,79,10,37,39,undefined,na,9,na,29,32,undefined,7,11,29,8,na,57,211,7,81,42,105,24,33,26,23,undefined,39,na,66,45,na,47,279,55,na,19,28,na,29,0,12,76,2,14,9,6,undefined,undefined,undefined
13/02/2021,22,28,17,94,78,99,75,32,41,13,10,36,125,na,35,na,31,15,2,52,16,37,266,13,126,141,83,11,43,4,26,40,undefined,na,3,na,16,15,undefined,23,5,15,4,na,23,105,6,63,37,96,11,22,11,5,undefined,18,na,46,37,na,25,155,37,na,6,14,na,na,na,na,2,3,10,14,1,undefined,undefined,undefined
13/02/2021,23,23,7,99,55,66,51,48,28,4,6,20,54,na,12,na,4,6,2,25,6,33,140,15,56,64,67,10,21,na,12,17,undefined,na,3,na,15,3,undefined,8,4,7,3,na,11,80,3,32,40,63,4,15,12,6,undefined,18,na,44,9,na,12,89,24,na,9,22,na,na,na,na,na,2,8,10,1,undefined,undefined,undefined
14/02/2021,0,10,7,37,21,38,16,51,3,na,5,8,26,na,14,na,5,5,2,17,2,22,34,5,29,53,48,14,30,na,10,10,undefined,na,2,na,4,1,undefined,2,5,3,2,na,8,42,3,18,10,59,1,7,18,2,undefined,4,na,10,14,na,7,51,12,na,1,10,na,na,na,na,na,2,6,4,na,undefined,undefined,undefined
14/02/2021,1,5,3,34,7,18,18,30,3,na,9,4,7,na,5,na,3,3,2,16,7,29,25,6,31,7,31,2,22,na,1,1,undefined,na,na,na,5,na,undefined,na,2,2,2,na,12,36,na,16,3,42,na,15,6,4,undefined,7,na,16,5,na,3,39,24,na,2,7,na,na,na,na,na,1,3,1,1,undefined,undefined,undefined
14/02/2021,2,6,1,41,5,21,15,4,1,1,2,na,2,na,2,na,1,3,1,1,7,7,22,2,11,24,39,7,19,na,6,4,undefined,na,na,na,2,2,undefined,na,na,na,na,na,na,16,2,7,5,55,2,5,3,1,undefined,na,na,1,6,na,5,11,7,na,na,na,na,na,na,na,na,na,2,3,na,undefined,undefined,undefined
14/02/2021,3,6,3,9,10,30,8,8,na,1,1,4,6,na,1,na,7,6,2,3,6,7,23,na,5,31,20,1,42,na,6,na,undefined,na,na,na,1,na,undefined,na,3,1,1,na,2,23,na,11,1,13,na,5,2,na,undefined,2,na,3,3,na,3,18,10,na,na,na,na,na,na,na,na,6,2,1,na,undefined,undefined,undefined
14/02/2021,4,11,3,1,14,18,7,5,6,na,2,na,na,na,5,na,1,4,na,2,6,11,33,12,18,21,12,na,24,na,3,10,undefined,na,1,na,2,5,undefined,na,2,na,na,na,8,35,na,5,4,8,4,1,1,1,undefined,na,na,13,2,na,3,9,8,na,1,6,na,na,na,na,na,1,4,2,na,undefined,undefined,undefined
14/02/2021,5,3,2,6,30,41,20,14,1,5,1,1,8,na,10,na,22,2,6,7,7,15,55,8,25,44,27,5,50,na,6,na,undefined,na,2,na,4,13,undefined,3,8,1,na,na,8,81,na,34,7,24,5,2,12,1,undefined,1,na,8,2,na,6,12,4,na,1,11,na,na,na,na,na,na,10,6,3,undefined,undefined,undefined
14/02/2021,6,6,8,7,62,63,47,39,15,11,8,3,19,na,28,na,33,10,2,7,8,18,60,10,39,151,47,7,52,3,15,7,undefined,na,4,na,9,1,undefined,22,10,5,2,na,31,135,1,28,11,27,9,8,9,5,undefined,8,na,28,9,na,3,37,7,na,8,24,na,3,1,0,na,2,34,7,9,undefined,undefined,undefined
14/02/2021,7,13,13,20,62,88,68,78,48,9,9,18,44,na,33,na,15,28,2,6,7,20,133,15,89,139,74,12,62,5,26,18,undefined,na,4,na,8,8,undefined,12,10,4,4,na,23,126,2,51,20,37,18,13,7,6,undefined,11,na,34,20,na,21,39,9,na,11,16,na,18,7,1,8,na,24,13,10,undefined,undefined,undefined
14/02/2021,8,31,50,22,76,152,103,101,104,8,8,39,93,na,64,na,22,39,16,16,9,38,153,26,100,259,113,27,84,15,13,19,undefined,na,20,na,16,14,undefined,7,23,13,12,na,42,142,5,71,61,57,36,20,9,6,undefined,17,na,47,31,na,32,89,12,na,19,26,na,51,39,14,14,2,45,12,21,undefined,undefined,undefined
14/02/2021,9,81,79,44,131,292,135,248,160,9,16,52,177,na,85,na,50,68,22,29,35,57,251,22,100,349,257,87,169,16,39,31,undefined,na,30,na,20,40,undefined,16,34,19,17,na,52,251,13,107,100,135,83,40,17,19,undefined,19,na,59,67,na,68,169,35,na,53,54,na,72,65,26,133,33,55,18,17,undefined,undefined,undefined
14/02/2021,10,100,73,71,202,382,159,291,280,31,22,81,211,na,97,na,68,84,19,65,49,92,439,37,140,472,431,167,183,27,53,52,undefined,na,20,na,38,52,undefined,5,62,29,23,na,83,293,30,159,177,172,110,73,30,11,undefined,41,na,124,106,na,86,272,52,na,52,66,na,89,63,26,173,5,60,11,23,undefined,undefined,undefined
14/02/2021,11,148,138,101,329,443,242,344,320,32,21,103,303,na,109,na,98,83,56,104,69,157,432,44,198,603,536,182,204,41,77,80,undefined,na,38,na,42,64,undefined,14,61,36,31,na,147,342,28,224,237,210,120,70,75,15,undefined,66,na,112,187,na,135,397,70,na,49,99,na,148,84,36,198,4,83,17,35,undefined,undefined,undefined
14/02/2021,12,175,141,188,330,429,315,347,316,23,21,92,291,na,140,na,83,90,32,136,57,188,657,82,180,593,701,216,223,22,113,67,undefined,na,23,na,43,81,undefined,6,62,28,32,na,185,450,26,253,311,272,115,82,59,30,undefined,55,na,128,227,na,132,493,88,na,67,88,na,172,95,36,207,4,105,25,28,undefined,undefined,undefined
14/02/2021,13,158,137,185,327,460,257,261,301,48,22,88,286,na,143,na,97,59,32,192,52,210,589,73,213,480,740,189,238,23,116,70,undefined,na,22,na,29,54,undefined,5,61,41,45,na,168,532,26,240,260,253,147,85,70,26,undefined,91,na,159,222,na,151,536,129,na,56,102,na,163,70,34,183,1,88,28,31,undefined,undefined,undefined
14/02/2021,14,149,146,161,386,478,270,321,286,27,24,111,307,na,143,na,109,90,18,176,63,182,666,71,198,628,579,150,238,19,112,70,undefined,na,36,na,39,58,undefined,22,52,34,51,na,175,472,14,230,308,201,138,101,79,20,undefined,93,na,138,209,na,144,584,117,na,44,96,na,157,94,31,169,6,63,32,33,undefined,undefined,undefined
14/02/2021,15,184,170,238,376,453,264,310,271,23,36,118,327,na,124,na,94,60,16,176,71,245,738,80,239,560,474,141,306,41,97,62,undefined,na,37,na,48,69,undefined,26,75,36,33,na,176,472,24,234,250,175,122,100,62,37,undefined,96,na,129,278,na,152,617,122,na,63,121,na,134,75,24,163,10,70,33,32,undefined,undefined,undefined
14/02/2021,16,206,137,192,359,530,248,341,305,42,42,109,298,na,124,na,75,62,29,192,56,257,738,68,199,542,237,105,254,14,107,72,undefined,na,41,na,57,69,undefined,10,62,37,20,na,168,498,23,248,216,99,117,71,88,34,undefined,83,na,151,255,na,140,599,110,na,48,125,na,130,71,19,189,18,71,23,37,undefined,undefined,undefined
14/02/2021,17,213,104,181,305,492,310,308,325,42,54,90,320,na,149,na,61,61,13,139,62,188,637,79,175,484,207,87,221,11,102,66,undefined,na,32,na,28,56,undefined,9,50,39,17,na,148,446,26,220,106,82,118,66,75,30,undefined,97,na,131,199,na,137,582,90,na,49,106,na,127,79,20,192,93,67,23,27,undefined,undefined,undefined
14/02/2021,18,125,116,122,277,383,228,208,313,35,28,67,309,na,105,na,64,44,4,129,64,175,558,59,174,436,159,61,187,22,93,81,undefined,na,19,na,27,38,undefined,16,45,44,18,na,129,328,32,195,75,74,88,86,63,35,undefined,72,na,139,196,na,133,504,107,na,40,74,na,87,56,18,206,33,42,43,12,undefined,undefined,undefined
14/02/2021,19,122,73,169,211,327,211,178,226,28,20,121,351,na,89,na,44,61,15,110,53,105,515,62,184,344,133,40,144,9,90,71,undefined,na,16,na,19,38,undefined,14,28,38,15,na,97,278,13,154,58,102,78,80,67,28,undefined,98,na,125,179,na,107,425,105,na,37,61,na,97,41,19,161,17,45,32,23,undefined,undefined,undefined
14/02/2021,20,100,66,125,188,310,180,108,196,26,33,110,278,na,70,na,25,19,14,82,34,92,431,46,182,272,142,44,160,9,79,60,undefined,na,13,na,21,45,undefined,7,21,28,13,na,72,325,4,136,62,96,81,45,57,20,undefined,78,na,87,88,na,64,412,124,na,40,39,na,59,15,18,132,3,28,27,9,undefined,undefined,undefined
14/02/2021,21,60,45,106,106,153,138,65,71,15,10,91,200,na,49,na,30,21,10,67,20,87,351,30,100,162,122,31,107,5,58,52,undefined,na,9,na,16,33,undefined,8,15,32,9,na,51,160,5,111,36,74,44,38,30,11,undefined,38,na,76,32,na,60,271,94,na,15,26,na,12,0,1,76,2,21,15,7,undefined,undefined,undefined
14/02/2021,22,55,23,99,79,84,59,30,35,15,1,37,119,na,24,na,36,27,7,41,9,34,225,22,115,130,62,11,45,4,30,41,undefined,na,2,na,11,9,undefined,24,8,6,4,na,32,106,2,81,17,53,13,25,9,13,undefined,14,na,30,29,na,28,200,69,na,4,14,na,na,na,na,3,12,4,24,2,undefined,undefined,undefined
14/02/2021,23,21,14,51,31,54,49,20,24,2,2,13,35,na,6,na,7,14,2,26,4,14,122,7,54,59,36,14,40,na,17,26,undefined,na,na,na,6,7,undefined,9,6,4,2,na,13,75,9,48,14,64,10,10,3,10,undefined,12,na,37,8,na,8,120,32,na,7,4,na,na,na,na,na,na,12,9,3,undefined,undefined,undefined
15/02/2021,0,20,8,47,25,34,23,49,7,1,na,14,21,na,15,na,6,4,2,16,4,14,41,3,48,45,39,6,31,1,13,12,undefined,na,1,na,2,2,undefined,1,2,11,7,na,13,47,2,27,5,62,na,16,6,2,undefined,7,na,9,15,na,5,56,28,na,na,5,na,na,na,na,na,2,3,6,2,undefined,undefined,undefined
15/02/2021,1,6,7,55,11,19,4,26,1,1,na,na,9,na,3,na,1,2,1,13,7,10,30,3,31,11,31,8,35,na,5,17,undefined,na,1,na,1,1,undefined,1,3,4,6,na,4,23,na,12,2,54,4,5,3,1,undefined,4,na,8,5,na,5,38,14,na,na,1,na,na,na,na,na,na,5,5,1,undefined,undefined,undefined
15/02/2021,2,1,4,6,6,18,17,16,na,na,na,4,4,na,3,na,4,5,1,2,6,6,34,2,10,3,18,3,23,1,6,2,undefined,na,na,na,na,2,undefined,na,na,na,na,na,2,24,1,6,6,37,2,12,8,3,undefined,4,na,19,3,na,7,23,9,na,1,1,na,na,na,na,2,na,3,5,1,undefined,undefined,undefined
15/02/2021,3,7,6,11,6,33,31,1,1,5,na,na,5,na,2,na,1,1,1,2,8,10,25,12,26,7,22,4,37,2,3,2,undefined,na,na,na,7,2,undefined,1,2,3,na,na,4,17,1,4,4,33,na,4,2,3,undefined,na,na,5,4,na,4,31,11,na,na,2,na,na,na,na,na,na,5,3,na,undefined,undefined,undefined
15/02/2021,4,6,9,6,14,46,9,5,na,na,na,na,1,na,5,na,6,6,5,9,7,5,27,2,21,14,32,6,44,na,8,14,undefined,na,1,na,1,10,undefined,na,na,7,2,na,6,14,na,21,10,25,9,1,3,3,undefined,2,na,13,10,na,11,26,3,na,7,5,na,na,na,na,na,na,4,5,5,undefined,undefined,undefined
15/02/2021,5,13,5,7,24,65,60,31,10,13,3,5,12,na,28,na,13,10,7,6,3,17,58,12,75,74,34,6,52,na,10,2,undefined,na,4,na,19,na,undefined,4,9,19,3,na,20,88,2,10,9,18,2,8,4,1,undefined,2,na,26,6,na,7,56,16,na,12,13,na,na,na,na,na,na,8,9,2,undefined,undefined,undefined
15/02/2021,6,44,14,17,59,130,114,83,53,29,12,17,49,na,53,na,42,51,15,10,11,9,171,39,146,199,39,10,86,9,9,19,undefined,na,4,na,29,5,undefined,30,13,15,10,na,21,203,4,68,4,54,7,13,12,8,undefined,14,na,76,21,na,24,83,46,na,42,36,na,10,13,3,5,10,44,15,12,undefined,undefined,undefined
15/02/2021,7,53,39,30,122,223,199,125,128,61,25,33,129,na,88,na,62,99,49,11,14,32,311,59,225,296,79,19,142,14,20,28,undefined,na,18,na,41,13,undefined,18,55,25,21,na,51,237,11,85,30,7,35,32,30,10,undefined,28,na,144,77,na,41,144,34,na,71,38,na,70,44,33,52,35,42,42,28,undefined,undefined,undefined
15/02/2021,8,73,70,49,164,241,192,123,107,78,44,59,138,na,87,na,104,147,86,25,31,46,386,86,295,299,96,23,147,13,53,31,undefined,na,34,na,49,23,undefined,25,75,23,19,na,69,332,18,130,36,22,67,38,35,12,undefined,39,na,194,102,na,77,200,31,na,84,55,na,116,76,48,76,12,71,43,22,undefined,undefined,undefined
15/02/2021,9,96,86,54,167,217,162,139,118,47,52,30,87,na,83,na,77,115,78,36,37,116,296,31,190,348,81,32,129,5,82,37,undefined,na,30,na,53,41,undefined,34,70,35,16,na,65,380,19,170,48,36,56,26,24,9,undefined,42,na,118,110,na,73,205,60,na,80,64,na,100,82,46,90,66,56,27,23,undefined,undefined,undefined
15/02/2021,10,98,94,83,266,281,141,100,129,21,28,42,109,na,56,na,134,90,64,76,29,86,393,51,177,249,124,40,145,14,69,44,undefined,na,35,na,38,45,undefined,33,68,26,15,na,109,294,15,203,38,47,91,39,48,20,undefined,52,na,93,103,na,81,251,107,na,79,54,na,134,100,34,166,20,41,29,20,undefined,undefined,undefined
15/02/2021,11,156,127,97,275,266,156,132,167,33,36,40,123,na,66,na,147,120,70,77,34,130,448,70,182,222,153,62,171,6,76,65,undefined,na,40,na,60,73,undefined,24,72,21,30,na,108,294,13,183,56,113,80,46,51,26,undefined,68,na,128,146,na,96,350,118,na,61,57,na,119,82,45,206,45,42,31,25,undefined,undefined,undefined
15/02/2021,12,187,136,132,298,282,204,125,173,38,28,58,202,na,88,na,162,157,52,125,50,178,565,101,209,321,204,52,183,17,86,80,undefined,na,48,na,67,79,undefined,65,93,20,23,na,123,387,25,279,78,83,118,55,75,17,undefined,67,na,165,209,na,106,470,241,na,79,83,na,144,104,45,226,68,56,36,26,undefined,undefined,undefined
15/02/2021,13,222,150,140,364,300,242,154,168,67,37,59,187,na,91,na,177,155,61,158,46,164,677,107,244,309,209,78,213,11,119,80,undefined,na,48,na,69,81,undefined,50,68,30,31,na,143,483,35,289,78,63,118,57,91,18,undefined,110,na,150,179,na,113,504,246,na,82,85,na,169,123,46,218,79,53,56,23,undefined,undefined,undefined
15/02/2021,14,241,152,129,388,303,244,122,153,64,31,47,161,na,76,na,158,107,81,165,48,199,682,89,268,358,172,50,180,13,121,64,undefined,na,51,na,53,59,undefined,59,55,15,28,na,123,476,28,303,66,65,105,56,67,22,undefined,87,na,151,198,na,130,459,177,na,56,65,na,150,89,33,174,4,49,49,21,undefined,undefined,undefined
15/02/2021,15,227,148,185,360,359,273,169,198,83,23,44,143,na,97,na,155,96,64,172,76,179,814,76,365,470,179,38,240,16,91,53,undefined,na,56,na,59,46,undefined,43,74,27,31,na,123,455,15,370,64,70,106,56,71,21,undefined,85,na,167,192,na,104,480,96,na,70,90,na,145,64,28,132,7,60,45,28,undefined,undefined,undefined
15/02/2021,16,195,134,157,305,353,375,196,178,79,39,47,163,na,100,na,122,91,79,131,42,201,822,93,425,392,165,64,276,19,97,42,undefined,na,67,na,70,53,undefined,30,51,26,30,na,156,487,25,322,91,64,124,70,49,36,undefined,92,na,219,201,na,124,525,119,na,78,84,na,159,75,19,120,18,62,49,33,undefined,undefined,undefined
15/02/2021,17,261,112,174,302,443,343,232,254,103,38,130,338,na,163,na,87,125,95,124,51,211,866,130,378,485,205,65,328,30,81,52,undefined,na,61,na,75,54,undefined,24,79,55,44,na,166,473,17,326,80,71,94,85,53,30,undefined,115,na,253,257,na,152,601,127,na,102,111,na,205,61,25,175,62,82,54,40,undefined,undefined,undefined
15/02/2021,18,200,100,195,328,535,295,335,330,54,31,164,438,na,132,na,94,64,38,148,51,188,816,89,292,637,169,72,289,40,85,60,undefined,na,57,na,44,58,undefined,21,77,54,42,na,136,478,41,299,74,89,71,85,78,43,undefined,81,na,197,236,na,115,592,155,na,71,85,na,116,68,17,241,60,97,38,35,undefined,undefined,undefined
15/02/2021,19,146,102,149,265,416,256,248,344,42,26,152,527,na,106,na,85,62,15,150,32,163,683,89,211,529,180,59,223,24,94,50,undefined,na,51,na,51,34,undefined,4,43,35,30,na,122,419,25,246,71,114,72,90,60,36,undefined,68,na,130,195,na,113,503,144,na,68,96,na,96,56,14,152,22,34,36,28,undefined,undefined,undefined
15/02/2021,20,127,69,169,204,330,236,160,291,30,27,192,508,na,109,na,37,38,28,98,22,116,593,72,155,386,147,51,183,13,87,62,undefined,na,33,na,37,73,undefined,11,34,30,20,na,86,316,13,161,62,83,89,38,47,23,undefined,67,na,121,106,na,95,445,130,na,45,69,na,56,14,12,121,10,21,19,16,undefined,undefined,undefined
15/02/2021,21,62,37,109,124,229,207,101,133,26,35,116,334,na,69,na,23,26,5,67,14,87,383,50,194,236,88,20,110,16,62,58,undefined,na,21,na,21,49,undefined,2,22,16,2,na,64,237,11,122,32,107,42,32,23,11,undefined,61,na,106,37,na,97,322,107,na,34,35,na,33,0,2,101,3,31,26,8,undefined,undefined,undefined
15/02/2021,22,39,31,65,115,107,87,52,56,46,11,65,149,na,30,na,34,32,13,43,16,56,231,22,149,167,64,18,75,na,33,30,undefined,na,7,na,16,27,undefined,21,7,14,2,na,34,201,3,97,20,57,16,21,14,14,undefined,34,na,65,27,na,56,172,63,na,12,23,na,27,0,6,39,na,20,21,9,undefined,undefined,undefined
15/02/2021,23,34,21,40,52,54,71,34,22,11,6,26,59,na,22,na,16,5,15,31,7,20,178,15,75,86,59,7,34,na,23,30,undefined,na,1,na,11,13,undefined,13,3,2,na,na,18,109,5,49,14,60,10,26,13,7,undefined,15,na,25,11,na,36,165,50,na,2,16,na,na,na,na,na,3,12,16,3,undefined,undefined,undefined
16/02/2021,0,5,13,14,26,32,12,16,3,5,na,7,21,na,9,na,8,8,3,22,27,21,49,8,30,33,33,5,35,na,14,8,undefined,na,6,na,2,4,undefined,1,2,6,1,na,9,51,2,25,5,39,3,7,5,7,undefined,11,na,21,12,na,12,107,21,na,1,4,na,na,na,na,na,1,4,8,na,undefined,undefined,undefined
16/02/2021,1,9,2,13,9,25,11,3,2,1,1,1,9,na,4,na,2,9,4,17,4,15,20,2,23,13,27,1,19,1,4,8,undefined,na,2,na,1,1,undefined,na,na,3,1,na,1,32,2,13,6,19,2,7,5,5,undefined,2,na,5,17,na,3,61,25,na,2,1,na,na,na,na,na,2,5,5,na,undefined,undefined,undefined
16/02/2021,2,2,2,6,1,16,2,6,1,1,1,4,5,na,2,na,na,5,2,9,3,11,18,11,24,36,36,4,24,na,8,4,undefined,na,1,na,1,1,undefined,na,9,2,2,na,11,29,na,16,4,21,2,7,4,1,undefined,na,na,8,6,na,1,35,29,na,2,2,na,na,na,na,4,na,4,6,na,undefined,undefined,undefined
16/02/2021,3,1,7,8,9,32,14,na,na,3,na,2,2,na,2,na,19,1,na,1,6,10,24,10,7,7,28,2,39,na,7,na,undefined,na,na,na,5,1,undefined,na,1,1,1,na,11,1,na,12,4,11,3,2,4,na,undefined,7,na,10,6,na,3,16,6,na,na,4,na,na,na,na,na,na,5,6,1,undefined,undefined,undefined
16/02/2021,4,9,6,6,11,50,7,4,na,na,na,na,2,na,2,na,8,5,6,3,na,14,37,1,21,11,30,5,52,na,4,6,undefined,na,1,na,2,5,undefined,na,na,4,na,na,7,33,na,30,1,18,4,na,3,2,undefined,2,na,10,2,na,7,14,10,na,na,4,na,na,na,na,na,3,8,4,4,undefined,undefined,undefined
16/02/2021,5,3,8,11,32,67,39,29,17,11,4,1,10,na,27,na,2,5,6,6,5,24,51,11,61,63,52,5,53,5,9,5,undefined,na,3,na,11,7,undefined,1,20,13,2,na,26,128,2,13,11,24,7,6,17,2,undefined,17,na,38,10,na,10,57,21,na,8,13,na,na,na,na,2,9,11,13,na,undefined,undefined,undefined
16/02/2021,6,43,20,31,65,143,117,84,67,41,12,16,48,na,57,na,45,65,17,28,6,14,155,40,147,237,69,16,106,20,9,21,undefined,na,18,na,33,6,undefined,29,12,16,7,na,31,202,2,77,17,35,8,20,9,1,undefined,12,na,68,33,na,22,105,27,na,40,36,na,12,6,10,14,9,30,21,12,undefined,undefined,undefined
16/02/2021,7,66,54,29,127,237,184,166,150,81,24,52,144,na,98,na,50,96,64,18,7,34,247,61,237,328,118,32,171,17,34,16,undefined,na,29,na,48,17,undefined,32,50,33,24,na,52,252,19,86,36,36,26,27,31,9,undefined,18,na,154,82,na,46,158,43,na,92,52,na,85,35,32,86,53,54,36,29,undefined,undefined,undefined
16/02/2021,8,85,52,48,176,262,206,137,149,81,51,48,160,na,101,na,97,168,95,33,32,75,435,111,317,322,166,39,203,10,56,46,undefined,na,39,na,60,35,undefined,32,66,40,35,na,94,332,25,144,48,47,85,39,32,13,undefined,42,na,197,101,na,73,201,35,na,134,68,na,126,100,48,90,23,67,55,22,undefined,undefined,undefined
16/02/2021,9,99,85,52,162,219,194,131,122,34,38,37,135,na,87,na,125,104,78,32,27,39,434,58,222,245,196,58,146,15,61,46,undefined,na,27,na,61,52,undefined,26,46,38,33,na,72,306,8,130,52,81,82,34,28,15,undefined,32,na,145,98,na,75,173,60,na,89,45,na,121,83,37,136,81,57,44,17,undefined,undefined,undefined
16/02/2021,10,120,102,81,197,234,174,107,129,33,39,53,135,na,65,na,138,86,63,74,30,86,468,72,185,243,254,89,166,10,50,36,undefined,na,25,na,48,57,undefined,25,59,31,21,na,80,349,21,210,81,93,87,40,56,17,undefined,49,na,115,123,na,94,262,48,na,85,66,na,95,79,46,148,35,36,30,18,undefined,undefined,undefined
16/02/2021,11,181,125,96,273,251,213,133,141,29,17,30,123,na,80,na,160,102,76,60,54,102,525,71,196,202,290,86,144,8,73,55,undefined,na,31,na,59,41,undefined,20,76,41,24,na,113,388,8,230,107,109,97,34,77,12,undefined,71,na,100,138,na,113,309,69,na,73,68,na,120,93,33,167,44,40,39,16,undefined,undefined,undefined
16/02/2021,12,168,141,167,353,288,231,98,148,43,30,57,158,na,80,na,171,143,67,111,45,126,638,63,247,240,383,111,182,21,112,91,undefined,na,44,na,82,80,undefined,69,82,32,37,na,145,376,22,274,98,147,120,47,63,31,undefined,95,na,135,161,na,131,416,111,na,102,76,na,205,125,55,220,50,38,51,24,undefined,undefined,undefined
16/02/2021,13,210,166,na,319,265,235,94,127,61,48,44,158,na,55,na,188,137,85,122,40,132,648,68,209,269,415,84,172,13,81,84,undefined,na,43,na,108,86,undefined,42,62,28,22,na,163,436,15,307,91,118,113,59,80,17,undefined,89,na,165,177,na,132,480,127,na,77,67,na,184,99,38,225,7,38,43,30,undefined,undefined,undefined
16/02/2021,14,219,127,na,338,211,193,103,116,35,39,35,118,na,59,na,156,103,59,166,47,169,663,80,279,286,295,54,132,6,90,103,undefined,na,46,na,50,65,undefined,37,53,36,24,na,114,435,22,227,89,91,98,55,85,12,undefined,83,na,162,204,na,116,451,102,na,76,74,na,146,83,30,131,31,17,36,11,undefined,undefined,undefined
16/02/2021,15,233,114,na,335,282,225,126,131,51,36,26,89,na,65,na,153,82,64,126,40,177,699,70,314,261,187,35,189,10,107,55,undefined,na,37,na,69,55,undefined,42,46,35,24,na,128,390,17,262,87,93,77,71,69,21,undefined,102,na,153,202,na,102,519,114,na,54,69,na,154,88,28,182,7,40,42,16,undefined,undefined,undefined
16/02/2021,16,214,109,na,297,345,338,156,177,80,29,33,110,na,93,na,138,64,72,154,34,159,804,97,383,371,174,49,242,20,84,42,undefined,na,37,na,62,50,undefined,21,46,34,9,na,133,442,20,307,79,60,83,54,65,12,undefined,98,na,166,184,na,129,541,105,na,114,88,na,154,62,21,151,13,42,43,24,undefined,undefined,undefined
16/02/2021,17,229,128,na,298,480,387,237,241,95,29,78,219,na,184,na,105,146,91,111,41,200,919,111,404,462,175,61,285,19,96,45,undefined,na,69,na,67,35,undefined,12,73,52,32,na,138,511,32,294,56,57,79,56,104,27,undefined,101,na,256,241,na,145,583,169,na,110,112,na,168,89,25,199,56,78,51,37,undefined,undefined,undefined
16/02/2021,18,218,109,na,313,518,336,294,317,74,32,145,411,na,149,na,72,60,46,142,52,165,788,91,288,583,205,64,265,16,98,61,undefined,na,44,na,47,65,undefined,11,71,50,30,na,123,524,26,267,107,85,79,67,82,33,undefined,91,na,197,233,na,114,645,160,na,92,115,na,130,72,19,183,64,73,55,23,undefined,undefined,undefined
16/02/2021,19,130,86,na,258,384,281,238,317,39,26,169,503,na,108,na,74,59,19,114,44,124,762,58,223,512,198,47,167,11,82,63,undefined,na,37,na,39,60,undefined,7,38,35,14,6,103,393,23,241,71,79,103,62,57,28,undefined,105,na,133,219,na,136,527,145,na,73,79,na,112,69,17,172,10,46,42,12,undefined,undefined,undefined
16/02/2021,20,116,66,na,227,389,268,133,349,48,25,216,539,na,106,na,68,55,29,108,41,98,534,41,178,470,178,43,183,7,77,77,undefined,na,22,na,47,55,undefined,13,28,28,7,8,99,378,29,176,56,108,166,81,53,19,undefined,60,na,126,121,na,146,498,135,na,61,69,na,42,19,4,176,2,34,23,13,undefined,undefined,undefined
16/02/2021,21,107,46,na,137,217,175,91,173,19,26,133,390,na,72,na,39,56,14,85,19,72,385,36,181,339,126,22,106,7,46,55,undefined,na,15,na,19,42,undefined,4,28,34,2,9,80,252,10,125,31,92,88,38,29,17,undefined,57,na,97,42,na,112,400,135,na,38,59,na,4,0,11,81,3,36,25,na,undefined,undefined,undefined
16/02/2021,22,46,40,na,90,112,103,50,62,36,6,57,156,na,41,na,37,36,10,42,15,58,303,14,120,212,87,12,80,4,25,33,undefined,na,8,na,23,16,undefined,28,11,11,4,4,43,136,4,94,27,65,31,11,17,7,undefined,28,na,77,17,na,60,248,78,na,8,20,na,na,na,na,34,na,22,32,6,undefined,undefined,undefined
16/02/2021,23,25,14,na,37,64,67,38,14,12,1,26,64,na,17,na,11,11,3,16,8,18,158,21,68,85,34,7,24,3,20,18,undefined,na,8,na,12,7,undefined,8,2,6,1,1,13,85,7,56,7,61,7,19,5,12,undefined,17,na,36,15,na,22,154,68,na,3,15,na,na,na,na,1,4,6,10,4,undefined,undefined,undefined
17/02/2021,0,13,7,na,35,43,21,27,13,6,7,6,23,na,10,na,11,14,5,7,6,15,59,8,47,59,34,9,42,na,9,11,undefined,na,5,na,1,2,undefined,na,3,12,2,2,22,71,6,31,8,48,13,19,8,7,undefined,12,na,22,14,na,15,94,38,na,3,14,na,na,na,na,2,8,14,7,na,undefined,undefined,undefined
17/02/2021,1,11,8,na,10,42,7,45,8,1,1,na,6,na,4,na,4,5,na,9,3,19,25,3,19,30,28,4,29,2,12,9,undefined,na,1,na,7,3,undefined,3,1,2,1,na,2,23,8,19,8,38,4,10,3,2,undefined,3,na,15,7,na,10,58,18,na,na,4,na,na,na,na,na,1,4,10,na,undefined,undefined,undefined
17/02/2021,2,14,7,na,14,28,22,9,6,na,na,2,8,na,3,na,5,7,na,7,5,21,44,8,26,15,31,7,13,na,5,3,undefined,na,na,na,1,2,undefined,na,2,na,na,na,3,38,na,12,7,42,3,8,7,8,undefined,9,na,14,5,na,14,38,23,na,3,3,na,na,na,na,5,na,6,3,na,undefined,undefined,undefined
17/02/2021,3,7,20,na,6,39,2,2,5,1,1,5,10,na,2,na,6,4,1,1,5,11,25,8,15,16,27,4,32,1,8,na,undefined,na,4,na,6,3,undefined,na,2,2,2,na,9,27,na,18,13,21,1,11,4,2,undefined,1,na,10,15,na,19,30,18,na,1,2,na,na,na,na,1,2,4,4,na,undefined,undefined,undefined
17/02/2021,4,6,5,na,20,48,18,3,1,1,3,na,4,na,3,na,8,8,3,na,3,19,26,3,30,18,26,4,64,2,6,5,undefined,na,1,na,1,8,undefined,2,na,11,na,na,15,55,2,19,3,22,5,8,3,1,undefined,1,na,9,14,na,10,27,11,na,1,4,na,na,na,na,1,na,na,5,5,undefined,undefined,undefined
17/02/2021,5,9,8,na,33,62,53,28,18,16,5,5,12,na,23,na,6,21,4,2,6,26,51,12,49,57,28,5,32,2,9,8,undefined,na,4,na,11,9,undefined,1,13,18,3,na,21,123,2,18,8,14,7,10,7,3,undefined,7,na,38,9,na,11,48,5,na,12,18,na,na,na,na,na,18,12,14,na,undefined,undefined,undefined
17/02/2021,6,36,19,na,57,133,127,84,74,39,11,26,58,na,60,na,60,51,22,12,4,29,168,52,137,242,58,12,121,14,23,9,undefined,na,13,na,16,7,undefined,41,28,20,6,3,28,242,8,60,19,28,6,18,11,4,undefined,10,na,83,20,na,31,112,27,na,47,39,na,16,5,6,7,1,42,15,11,undefined,undefined,undefined
17/02/2021,7,67,76,na,120,225,199,163,143,78,24,53,156,na,110,na,36,120,64,14,8,37,295,60,214,344,76,22,194,23,28,22,undefined,na,38,na,37,17,undefined,38,60,37,24,12,68,256,18,92,26,24,37,26,28,22,undefined,21,na,150,68,na,48,166,37,na,90,37,na,87,51,33,37,37,56,43,30,undefined,undefined,undefined
17/02/2021,8,116,61,na,165,292,207,187,141,70,49,67,205,na,118,na,94,143,97,17,26,46,491,90,270,361,143,44,214,17,39,42,undefined,na,47,na,75,25,undefined,41,65,43,35,16,67,405,15,160,61,27,61,31,37,19,undefined,47,na,197,73,na,53,217,107,na,108,68,na,127,93,56,92,34,71,38,34,undefined,undefined,undefined
17/02/2021,9,95,75,na,185,231,174,183,144,33,42,43,142,na,94,na,133,110,64,15,38,55,361,55,208,247,153,31,149,3,70,28,undefined,na,36,na,56,43,undefined,37,72,38,26,25,106,311,22,191,52,33,88,35,40,35,undefined,34,na,147,99,na,49,225,76,na,85,82,na,142,69,35,129,60,103,44,25,undefined,undefined,undefined
17/02/2021,10,132,112,na,196,228,147,104,129,46,27,27,129,na,54,na,126,88,66,55,34,64,431,71,178,218,178,32,135,11,43,40,undefined,na,34,na,74,75,undefined,33,68,47,31,11,107,357,10,198,61,46,92,57,35,26,undefined,32,na,121,122,na,79,268,120,na,92,78,na,108,75,17,144,22,85,32,16,undefined,undefined,undefined
17/02/2021,11,182,128,na,308,247,158,105,110,44,29,44,123,na,51,na,145,72,49,110,31,103,548,75,214,207,197,47,139,10,75,54,undefined,na,33,na,69,76,undefined,27,55,23,23,18,101,389,15,264,71,82,57,48,54,11,undefined,65,na,116,137,na,86,343,177,na,63,56,na,151,97,38,174,43,62,28,7,undefined,undefined,undefined
17/02/2021,12,217,102,na,318,278,233,101,118,42,57,26,128,na,92,na,182,158,80,140,57,127,711,82,264,272,249,35,144,10,97,75,undefined,na,36,na,65,73,undefined,79,71,30,26,16,154,457,19,258,60,90,112,76,53,23,undefined,84,na,133,165,na,128,449,228,na,109,81,na,137,120,41,237,59,67,45,27,undefined,undefined,undefined
17/02/2021,13,222,154,na,381,227,238,81,113,56,28,37,141,na,65,na,191,158,65,152,40,128,651,108,309,239,224,38,142,11,86,68,undefined,na,55,na,77,72,undefined,71,81,52,37,13,152,459,18,287,79,87,128,70,67,23,undefined,84,na,167,154,na,100,476,246,na,99,80,na,201,125,53,157,11,50,51,36,undefined,undefined,undefined
17/02/2021,14,231,108,na,370,234,213,81,111,62,16,28,109,na,68,na,176,81,52,139,28,156,631,76,283,231,198,58,129,3,69,68,undefined,na,24,na,59,50,undefined,52,52,45,29,20,116,444,19,251,86,61,112,70,80,26,undefined,75,na,138,165,na,104,397,136,na,77,51,na,108,77,33,143,3,69,28,10,undefined,undefined,undefined
17/02/2021,15,197,102,na,332,302,261,122,109,50,26,34,93,na,68,na,140,83,57,139,37,169,694,66,327,255,139,22,164,12,90,49,undefined,na,43,na,75,53,undefined,38,52,43,37,17,129,417,25,253,38,44,83,63,81,26,undefined,94,na,157,196,na,95,450,110,na,68,87,na,140,97,24,128,16,44,33,23,undefined,undefined,undefined
17/02/2021,16,195,109,na,329,296,289,159,139,102,36,29,96,na,74,na,124,88,80,138,22,164,823,77,365,317,166,40,230,14,89,62,undefined,na,41,na,60,49,undefined,35,44,29,23,16,116,469,17,257,59,78,102,58,58,20,undefined,102,na,175,233,na,120,534,123,na,102,85,na,152,59,16,121,13,46,60,23,undefined,undefined,undefined
17/02/2021,17,260,130,na,350,539,371,201,252,98,28,52,227,na,134,na,97,130,66,129,45,187,816,121,428,435,217,80,296,16,86,70,undefined,na,51,na,76,51,undefined,26,78,50,39,18,138,612,21,317,104,68,111,67,61,28,undefined,94,na,257,260,na,151,576,97,na,94,122,na,201,59,14,155,36,152,49,39,undefined,undefined,undefined
17/02/2021,18,196,84,na,339,502,353,268,240,54,25,88,297,na,136,na,97,69,57,162,62,147,823,100,346,445,185,70,279,26,111,67,undefined,na,53,na,45,33,undefined,6,62,53,42,19,125,456,44,266,81,87,87,70,92,21,undefined,106,na,221,241,na,116,613,106,na,86,97,na,152,62,22,252,5,99,45,21,undefined,undefined,undefined
17/02/2021,19,153,125,na,286,448,277,242,291,47,19,129,424,na,120,na,75,73,19,148,40,120,750,80,197,510,182,63,214,24,87,75,undefined,na,40,na,46,63,undefined,10,48,40,39,10,115,443,26,236,78,112,126,82,62,31,undefined,88,na,149,238,na,125,538,148,na,83,97,na,119,66,19,184,14,84,33,26,undefined,undefined,undefined
17/02/2021,20,167,89,na,210,352,275,144,307,32,38,186,534,na,102,na,60,38,28,122,30,148,577,73,177,484,159,61,191,14,89,56,undefined,na,42,na,46,51,undefined,18,58,44,18,15,98,384,34,210,75,133,87,55,49,38,undefined,80,na,121,117,na,168,538,146,na,52,68,na,62,23,14,189,4,28,34,18,undefined,undefined,undefined
17/02/2021,21,81,56,na,169,244,177,89,147,19,30,124,330,na,76,na,63,54,19,99,31,82,473,62,198,335,107,31,146,5,72,51,undefined,na,22,na,26,35,undefined,6,24,32,na,8,51,273,20,153,53,106,61,31,38,28,undefined,68,na,126,58,na,126,403,99,na,38,39,na,15,0,1,109,7,40,33,18,undefined,undefined,undefined
17/02/2021,22,56,32,na,92,169,141,33,65,33,15,50,189,na,42,na,55,58,12,48,11,55,331,30,161,196,91,25,60,2,28,46,undefined,na,15,na,12,15,undefined,25,15,13,1,3,43,170,9,105,18,105,14,19,24,15,undefined,26,na,74,31,na,68,277,72,na,8,27,na,9,0,1,47,5,17,18,7,undefined,undefined,undefined
17/02/2021,23,58,16,na,70,102,78,29,27,12,15,35,76,na,38,na,20,13,6,37,8,30,166,10,78,124,76,8,36,2,28,37,undefined,na,6,na,11,13,undefined,14,7,6,1,3,25,153,3,89,9,85,13,7,10,9,undefined,22,na,41,17,na,33,193,58,na,7,21,na,na,na,na,na,na,7,15,4,undefined,undefined,undefined
18/02/2021,0,23,16,na,28,52,38,57,19,3,na,12,33,na,19,na,13,2,2,25,24,32,66,16,33,34,56,10,35,1,19,23,undefined,na,5,na,5,19,undefined,1,6,8,1,na,24,67,2,64,11,55,6,14,17,10,undefined,28,na,29,18,na,29,109,69,na,3,16,na,na,na,na,5,4,15,10,6,undefined,undefined,undefined
18/02/2021,1,24,14,na,22,29,8,32,3,9,1,8,24,na,5,na,5,9,2,25,17,14,43,8,30,29,44,6,31,2,35,13,undefined,na,3,na,4,4,undefined,6,3,4,1,1,6,60,1,22,8,39,5,8,4,5,undefined,5,na,22,12,na,15,111,37,na,2,5,na,na,na,na,4,2,7,8,1,undefined,undefined,undefined
18/02/2021,2,19,6,na,18,39,42,16,7,na,3,6,11,na,13,na,2,20,4,7,6,18,43,7,20,8,38,na,31,na,22,1,undefined,na,2,na,3,6,undefined,na,na,1,na,na,7,35,na,40,1,23,1,4,6,3,undefined,12,na,17,10,na,9,64,16,na,2,6,na,na,na,na,5,2,2,6,na,undefined,undefined,undefined
18/02/2021,3,15,19,na,11,51,22,6,5,1,2,2,2,na,7,na,11,16,2,3,10,14,30,7,15,11,35,4,38,na,5,4,undefined,na,3,na,3,na,undefined,2,1,1,na,na,16,35,na,37,7,37,6,na,3,1,undefined,3,na,22,7,na,2,43,18,na,na,8,na,na,na,na,na,4,6,11,na,undefined,undefined,undefined
18/02/2021,4,29,4,na,23,48,22,8,3,1,3,2,7,na,11,na,5,8,2,5,6,13,16,7,13,24,24,4,52,na,11,10,undefined,na,2,na,1,7,undefined,1,8,1,1,1,25,45,na,20,7,14,14,6,6,1,undefined,1,na,19,7,na,5,37,22,na,2,7,na,na,na,na,na,3,5,8,7,undefined,undefined,undefined
18/02/2021,5,21,24,na,45,96,88,52,44,30,10,9,23,na,35,na,14,32,14,8,12,23,116,28,95,109,62,8,78,2,29,5,undefined,na,9,na,15,7,undefined,4,16,27,6,3,15,172,2,54,25,31,5,19,9,5,undefined,11,na,69,12,na,25,96,25,na,15,20,na,na,na,na,12,6,26,13,21,undefined,undefined,undefined
18/02/2021,6,111,26,na,124,279,308,131,84,79,27,29,71,na,140,na,64,109,53,26,27,46,321,89,315,354,123,25,235,20,24,28,undefined,na,32,na,34,7,undefined,41,47,64,22,17,37,343,13,131,24,51,11,74,17,19,undefined,77,na,183,46,na,49,296,48,na,49,62,na,24,19,10,10,9,54,43,51,undefined,undefined,undefined
18/02/2021,7,135,113,na,227,612,508,269,190,212,55,49,191,na,221,na,128,246,163,30,25,73,584,172,500,491,256,49,479,19,64,35,undefined,na,60,na,82,30,undefined,70,90,98,36,26,106,585,27,203,89,41,44,146,91,36,undefined,51,na,352,144,na,107,276,42,na,152,85,na,187,94,91,59,12,117,76,58,undefined,undefined,undefined
18/02/2021,8,271,162,na,441,743,842,333,214,356,69,48,216,na,291,na,344,457,362,56,71,89,1079,353,899,630,462,96,737,17,96,85,undefined,na,86,na,219,71,undefined,111,242,128,90,45,203,1044,57,402,136,89,138,68,173,55,undefined,118,na,693,202,na,238,418,95,na,244,213,na,346,149,211,106,32,220,150,72,undefined,undefined,undefined
18/02/2021,9,453,241,na,558,593,487,222,189,184,51,31,127,na,198,na,507,318,257,75,63,110,1022,192,585,393,528,76,473,10,102,87,undefined,na,68,na,213,112,undefined,129,143,152,105,44,231,1142,60,457,176,83,179,216,173,33,undefined,122,na,468,209,na,203,460,104,na,210,203,na,339,170,150,141,87,152,159,32,undefined,undefined,undefined
18/02/2021,10,688,444,na,689,552,432,163,124,117,33,28,102,na,168,na,561,287,185,145,109,159,983,143,546,377,563,95,410,5,156,60,undefined,na,53,na,175,86,undefined,104,174,121,70,40,311,1193,51,568,168,135,213,117,173,40,undefined,149,na,393,216,na,256,466,99,na,177,202,na,373,189,131,128,29,116,141,26,undefined,undefined,undefined
18/02/2021,11,969,520,na,1115,622,495,143,150,103,56,29,129,na,166,na,649,321,223,247,110,221,998,155,551,372,675,134,406,39,199,107,undefined,na,78,na,172,130,undefined,97,157,140,88,36,426,1343,44,693,178,112,238,170,209,76,undefined,240,na,397,312,na,253,648,108,na,141,293,na,357,205,131,180,56,129,76,33,undefined,undefined,undefined
18/02/2021,12,1194,784,na,1306,854,618,150,159,180,91,22,105,na,193,na,905,506,212,407,160,388,1350,285,662,445,913,166,558,1,253,128,undefined,na,141,na,288,185,undefined,239,244,219,109,48,533,1575,28,895,195,155,281,234,294,57,undefined,316,na,446,351,na,352,884,151,na,183,297,na,540,411,244,267,54,115,149,66,undefined,undefined,undefined
18/02/2021,13,1462,907,na,1543,795,789,182,143,147,80,30,111,na,200,na,930,462,256,416,200,440,1335,286,677,550,843,159,526,5,269,147,undefined,na,106,na,357,160,undefined,200,213,231,113,51,605,1698,69,943,218,157,278,257,363,107,undefined,344,na,504,369,na,332,902,182,na,186,276,na,584,336,232,241,18,128,163,36,undefined,undefined,undefined
18/02/2021,14,1302,694,na,1337,825,578,128,115,123,50,23,117,na,203,na,756,297,205,430,105,364,1195,163,668,506,627,105,534,4,271,148,undefined,na,71,na,217,141,undefined,148,182,177,94,57,500,1512,41,769,190,133,289,148,331,66,undefined,288,na,520,366,na,284,859,167,na,123,282,na,443,259,176,167,9,147,102,41,undefined,undefined,undefined
18/02/2021,15,1383,656,na,1329,866,703,195,138,143,39,28,111,na,238,na,631,279,199,459,112,341,1410,136,781,582,490,107,653,1,234,146,undefined,na,99,na,207,112,undefined,88,130,218,122,66,471,1491,35,835,170,98,245,172,273,90,undefined,256,na,465,406,na,250,943,171,na,175,282,na,379,217,149,210,25,154,117,55,undefined,undefined,undefined
18/02/2021,16,1401,631,na,1248,1128,897,264,181,309,66,25,104,na,262,na,565,264,258,363,106,374,1615,165,886,599,298,88,717,4,227,142,undefined,na,81,na,224,73,undefined,76,155,116,129,44,465,1525,44,903,127,39,247,136,256,54,undefined,259,na,540,470,na,320,1004,146,na,169,338,na,458,210,156,165,35,203,144,65,undefined,undefined,undefined
18/02/2021,17,1411,678,na,1338,1341,1290,342,245,396,46,48,190,na,386,na,584,363,346,475,130,388,1688,276,1302,793,345,103,863,na,343,206,undefined,na,105,na,268,140,undefined,73,186,134,121,77,522,1863,41,786,147,70,241,184,300,76,undefined,331,na,618,573,na,320,1108,157,na,219,500,na,562,206,198,207,108,309,244,85,undefined,undefined,undefined
18/02/2021,18,1187,621,na,1180,1401,953,617,226,162,68,68,250,na,343,na,360,232,218,565,201,440,1458,212,729,750,329,92,615,6,335,191,undefined,na,120,na,191,78,undefined,61,131,81,86,24,507,1568,46,714,142,92,318,105,321,59,undefined,313,na,440,491,na,308,1188,170,na,119,337,na,433,188,87,313,61,292,122,75,undefined,undefined,undefined
18/02/2021,19,968,400,na,926,944,691,363,200,64,37,110,340,na,239,na,225,137,66,509,219,399,1078,133,466,510,292,112,329,6,335,293,undefined,na,76,na,105,151,undefined,28,120,78,60,19,395,1142,40,613,135,90,354,76,284,48,undefined,319,na,256,408,na,304,960,115,na,88,268,na,291,155,46,221,33,202,54,41,undefined,undefined,undefined
18/02/2021,20,586,331,na,703,954,608,319,244,65,41,167,492,na,198,na,182,109,62,508,228,373,910,111,298,594,259,89,324,3,377,393,undefined,na,67,na,97,165,undefined,23,145,57,26,15,404,997,41,540,113,124,350,106,240,48,undefined,231,na,258,150,na,367,959,135,na,68,285,na,199,42,28,188,6,229,67,31,undefined,undefined,undefined
18/02/2021,21,353,144,na,541,832,576,351,162,52,42,124,361,na,176,na,87,76,36,455,251,322,828,98,350,637,245,56,364,2,322,428,undefined,na,62,na,95,200,undefined,19,116,51,16,8,319,925,23,366,90,96,245,85,155,47,undefined,176,na,212,114,na,293,795,154,na,43,251,na,35,0,2,126,8,141,54,25,undefined,undefined,undefined
18/02/2021,22,176,91,na,425,709,510,557,91,48,28,86,251,na,220,na,91,91,33,296,545,306,728,47,280,443,160,57,266,na,261,421,undefined,na,81,na,86,170,undefined,54,87,37,1,7,217,799,13,295,69,66,151,31,99,26,undefined,146,na,199,80,na,158,620,111,na,23,192,na,5,0,0,119,10,170,35,25,undefined,undefined,undefined
18/02/2021,23,103,45,na,208,338,358,139,26,24,18,53,116,na,157,na,35,39,14,183,123,244,365,34,165,232,140,24,120,1,203,255,undefined,na,39,na,67,126,undefined,19,41,12,1,2,147,450,8,204,26,60,57,21,62,30,undefined,80,na,118,38,na,116,388,74,na,6,86,na,na,na,na,3,3,72,19,14,undefined,undefined,undefined
19/02/2021,0,81,38,na,118,185,127,49,17,3,3,15,34,na,50,na,43,13,10,117,79,119,102,17,73,82,83,13,59,na,122,94,undefined,na,20,na,28,39,undefined,4,14,10,3,na,82,224,4,118,14,68,4,22,46,17,undefined,38,na,62,37,na,50,199,51,na,6,43,na,na,na,na,12,6,27,14,11,undefined,undefined,undefined
19/02/2021,1,40,18,na,56,56,38,5,2,4,4,3,13,na,13,na,13,13,3,70,54,103,116,10,38,51,76,13,41,na,80,28,undefined,na,3,na,27,18,undefined,2,7,5,1,3,46,130,3,56,17,54,9,16,21,14,undefined,19,na,36,32,na,33,143,40,na,3,37,na,na,na,na,7,3,5,15,na,undefined,undefined,undefined
19/02/2021,2,22,26,na,23,68,34,9,5,3,4,2,12,na,8,na,16,16,3,42,20,76,74,17,31,17,52,7,41,na,45,18,undefined,na,4,na,6,8,undefined,7,3,3,1,na,29,50,3,33,16,32,3,9,12,2,undefined,9,na,40,18,na,16,104,39,na,3,13,na,na,na,na,3,na,7,8,1,undefined,undefined,undefined
19/02/2021,3,13,11,na,31,44,19,2,3,2,6,2,9,na,6,na,11,5,4,16,18,43,47,22,17,18,49,14,41,1,27,3,undefined,na,1,na,24,2,undefined,1,5,2,na,na,14,53,na,43,19,27,8,8,7,1,undefined,19,na,13,30,na,19,74,15,na,1,11,na,na,na,na,na,na,3,4,3,undefined,undefined,undefined
19/02/2021,4,14,7,na,31,48,48,9,4,2,na,na,7,na,22,na,14,8,3,32,20,30,28,4,30,22,22,3,52,na,36,8,undefined,na,6,na,7,5,undefined,na,na,6,2,2,8,73,na,37,12,19,1,8,16,3,undefined,5,na,29,15,na,13,55,8,na,1,8,na,na,na,na,na,1,8,5,5,undefined,undefined,undefined
19/02/2021,5,23,9,na,65,114,127,52,27,30,12,3,22,na,58,na,16,42,11,10,8,34,97,29,93,87,65,8,77,1,17,13,undefined,na,14,na,11,20,undefined,5,19,22,1,2,26,202,5,58,13,19,17,23,15,2,undefined,13,na,61,18,na,23,106,17,na,13,10,na,na,na,na,7,na,15,9,11,undefined,undefined,undefined
19/02/2021,6,92,33,na,146,261,331,96,68,73,22,22,63,na,129,na,69,102,27,23,24,69,289,101,328,308,127,23,198,na,42,35,undefined,na,31,na,43,9,undefined,49,37,61,20,10,40,355,6,115,34,45,14,85,28,25,undefined,75,na,157,42,na,41,281,48,na,41,69,na,17,15,9,16,2,53,22,60,undefined,undefined,undefined
19/02/2021,7,124,108,na,248,662,493,192,172,198,53,34,154,na,222,na,119,234,159,22,31,63,535,161,548,450,269,61,447,na,52,44,undefined,na,37,na,84,27,undefined,41,74,109,30,21,92,520,18,180,85,48,45,150,103,45,undefined,56,na,347,140,na,94,255,45,na,103,104,na,169,88,78,44,24,87,57,57,undefined,undefined,undefined
19/02/2021,8,257,137,na,438,823,878,223,215,303,69,47,182,na,262,na,316,434,342,69,82,117,1047,292,990,578,523,115,669,na,69,73,undefined,na,59,na,214,66,undefined,122,187,149,100,44,186,1046,60,378,146,77,122,76,168,68,undefined,127,na,703,192,na,184,423,65,na,323,219,na,322,202,197,131,78,262,141,54,undefined,undefined,undefined
19/02/2021,9,498,259,na,568,610,572,174,155,185,70,31,116,na,244,na,455,297,238,74,121,106,1005,221,679,444,558,122,495,na,99,72,undefined,na,40,na,200,81,undefined,115,147,199,137,41,257,1133,43,457,144,119,149,231,163,64,undefined,127,21,498,200,na,182,483,110,na,204,193,na,397,194,182,133,57,157,139,48,undefined,undefined,undefined
19/02/2021,10,628,498,na,701,628,561,174,187,107,69,27,84,na,197,na,572,266,231,140,136,166,1066,137,573,329,622,92,435,na,133,56,undefined,na,42,na,220,91,undefined,112,150,180,92,43,301,1177,50,611,180,114,163,151,191,55,undefined,182,147,446,226,na,200,545,186,na,175,203,na,335,204,132,193,39,146,98,29,undefined,undefined,undefined
19/02/2021,11,1027,629,na,1022,731,551,188,157,105,56,27,116,na,173,na,654,302,235,253,144,248,1074,188,515,349,775,103,548,na,208,104,undefined,na,73,na,198,99,undefined,110,141,193,92,64,396,1249,51,690,184,191,222,142,204,63,undefined,269,279,427,291,na,235,616,200,na,158,247,na,347,212,162,184,52,151,79,30,undefined,undefined,undefined
19/02/2021,12,1314,881,na,1338,950,837,119,176,189,91,18,101,na,203,na,891,477,182,391,299,426,1348,287,660,487,992,175,608,na,270,174,undefined,na,74,na,331,161,undefined,245,222,279,145,43,531,1579,65,857,265,193,270,231,300,62,undefined,332,203,555,352,na,260,862,287,na,229,330,na,634,406,300,238,62,217,199,45,undefined,undefined,undefined
19/02/2021,13,1444,867,na,1413,900,784,147,159,157,100,21,115,na,232,na,966,394,207,402,231,398,1434,253,694,507,810,161,688,na,283,174,undefined,na,77,na,364,137,undefined,238,224,263,154,45,525,1783,47,992,218,134,270,235,340,56,undefined,314,265,563,305,na,262,921,343,na,233,253,na,624,396,250,192,12,146,203,38,undefined,undefined,undefined
19/02/2021,14,1333,769,na,1348,942,774,117,145,133,80,24,90,na,205,na,768,270,198,456,146,309,1293,161,718,559,615,92,673,na,265,118,undefined,na,60,na,241,108,undefined,129,208,189,160,53,511,1685,46,741,185,128,293,190,329,71,undefined,317,186,452,355,na,235,880,169,na,134,292,na,518,266,183,184,7,233,137,51,undefined,undefined,undefined
19/02/2021,15,1313,668,na,1395,1019,855,177,129,164,71,20,102,na,269,na,650,243,219,452,111,362,1381,196,865,593,286,117,724,na,279,154,undefined,na,72,na,235,102,undefined,83,167,151,136,59,447,1684,42,760,173,95,251,197,252,82,undefined,262,233,548,454,na,271,1000,135,na,196,254,na,484,230,197,198,9,159,148,72,undefined,undefined,undefined
19/02/2021,16,1384,698,na,1428,1473,1007,236,162,270,64,24,117,na,276,na,660,261,223,437,136,325,1556,215,1014,737,262,93,862,na,292,129,undefined,na,92,na,265,88,undefined,94,132,134,117,57,465,1847,42,740,132,58,274,109,252,49,undefined,295,252,613,481,na,290,984,150,na,194,280,na,495,254,188,176,21,241,141,42,undefined,undefined,undefined
19/02/2021,17,1516,719,na,1506,1680,1518,352,268,331,77,35,195,na,408,na,577,353,321,503,205,446,1756,281,1258,858,306,134,958,na,421,188,undefined,na,138,na,289,101,undefined,94,249,90,115,57,576,2096,42,836,141,119,285,100,368,59,undefined,353,185,762,524,na,310,1109,163,na,164,419,na,593,263,247,161,76,369,223,84,undefined,undefined,undefined
19/02/2021,18,1388,637,na,1524,1856,1302,469,266,182,62,57,275,na,321,na,412,296,201,751,300,447,1523,198,798,901,313,112,651,na,442,366,undefined,na,148,na,219,114,undefined,67,165,97,84,19,603,1974,45,846,175,88,429,136,347,55,undefined,367,191,523,519,na,347,1123,181,na,91,432,na,473,189,142,259,69,380,114,63,undefined,undefined,undefined
19/02/2021,19,1296,546,na,1266,1715,1150,484,186,71,35,77,350,na,386,na,296,252,89,843,497,515,1244,144,449,1070,303,91,549,na,615,419,undefined,na,92,na,187,185,undefined,74,184,55,47,8,645,1741,33,874,145,77,546,155,445,49,undefined,344,150,359,517,na,335,1205,119,na,79,428,na,397,180,94,260,27,350,89,65,undefined,undefined,undefined
19/02/2021,20,929,452,na,1035,1604,944,303,239,62,50,141,481,na,317,na,201,214,67,846,459,703,1183,139,421,1268,327,116,427,2,691,631,undefined,na,82,na,173,315,undefined,76,190,50,28,5,602,1444,26,758,139,135,492,127,395,45,undefined,315,159,301,286,na,282,1135,144,na,47,427,na,336,67,74,192,18,361,89,40,undefined,undefined,undefined
19/02/2021,21,638,242,na,1063,1644,960,244,208,70,49,166,455,na,323,na,187,132,46,817,458,638,1164,108,420,1222,262,76,467,1,760,882,undefined,na,67,na,154,410,undefined,38,121,47,11,8,618,1546,33,673,127,98,443,112,354,55,undefined,330,153,321,186,na,274,1036,161,na,28,471,na,208,1,20,203,4,293,136,26,undefined,undefined,undefined
19/02/2021,22,373,179,na,836,2134,1020,1131,120,74,32,114,316,na,415,na,217,138,49,552,399,542,1080,108,412,1024,223,47,692,na,717,813,undefined,na,193,na,209,371,undefined,57,170,32,6,6,569,1455,18,507,80,101,358,50,315,36,undefined,213,102,261,163,na,187,944,147,na,31,416,na,21,0,1,154,19,378,161,65,undefined,undefined,undefined
19/02/2021,23,257,132,na,584,1188,829,273,83,36,20,92,202,na,341,na,122,81,31,341,263,408,694,69,304,835,154,52,296,na,700,538,undefined,na,43,na,211,181,undefined,19,109,31,8,6,362,948,10,305,69,123,193,51,252,48,undefined,155,35,217,126,na,160,513,103,na,19,287,na,na,na,na,42,21,217,66,25,na,undefined,undefined
20/02/2021,0,109,72,na,306,738,489,100,30,13,12,26,97,na,200,na,73,56,29,261,188,330,321,40,174,390,130,27,155,1,365,205,undefined,na,36,na,150,94,undefined,6,56,16,1,3,247,628,11,245,46,71,103,54,175,8,undefined,94,22,167,90,na,85,337,82,na,6,219,na,na,na,na,19,21,131,45,19,na,undefined,undefined
20/02/2021,1,122,45,na,285,323,259,29,23,11,3,16,44,na,135,na,40,36,17,137,118,319,245,31,138,142,100,20,90,na,331,101,undefined,na,29,na,120,29,undefined,8,32,7,1,1,186,464,4,196,29,43,22,24,148,20,undefined,51,29,82,50,na,41,216,63,na,10,116,na,na,na,na,6,11,88,46,14,na,undefined,undefined
20/02/2021,2,93,54,na,162,204,130,19,39,7,7,9,36,na,84,na,62,18,17,100,76,309,165,16,86,148,76,11,82,na,199,9,undefined,na,13,na,101,5,undefined,2,18,7,2,2,107,308,na,131,20,46,6,4,109,11,undefined,62,6,115,36,na,34,155,21,na,4,60,na,na,na,na,na,2,22,50,12,na,undefined,undefined
20/02/2021,3,43,58,na,141,122,84,17,1,2,3,4,11,na,56,na,14,15,1,54,55,197,150,14,51,50,74,9,74,na,194,25,undefined,na,5,na,53,14,undefined,1,15,2,2,na,80,254,4,89,14,44,3,8,41,11,undefined,48,5,51,24,na,26,131,34,na,1,47,na,na,na,na,na,1,8,27,5,na,undefined,undefined
20/02/2021,4,36,15,na,65,63,104,4,8,4,5,1,6,na,50,na,31,9,3,23,24,85,87,16,33,41,57,19,32,na,92,41,undefined,na,10,na,18,19,undefined,na,3,na,na,na,36,90,2,61,17,24,18,17,14,3,undefined,23,16,34,8,na,17,86,20,na,3,44,na,na,na,na,na,4,8,55,8,na,undefined,undefined
20/02/2021,5,15,8,na,74,83,62,31,5,12,7,2,7,na,41,na,28,28,4,24,21,68,81,28,53,114,62,5,49,na,74,9,undefined,na,14,na,17,16,undefined,5,14,8,2,1,40,206,1,47,28,32,2,7,20,10,undefined,40,18,49,19,na,22,70,18,na,2,21,na,na,na,na,5,1,17,8,8,na,undefined,undefined
20/02/2021,6,30,16,na,70,109,111,61,30,12,6,8,31,na,63,na,43,42,4,15,27,60,112,25,145,203,103,26,91,na,49,13,undefined,na,5,na,22,2,undefined,48,21,34,3,2,33,161,1,58,44,49,13,39,27,6,undefined,32,35,69,20,na,14,111,34,na,11,40,na,6,2,18,12,1,44,19,23,na,undefined,undefined
20/02/2021,7,49,52,na,102,226,247,166,97,16,25,26,87,na,121,na,48,51,13,18,37,24,232,34,209,336,193,46,112,2,43,38,undefined,na,3,na,18,11,undefined,24,29,32,5,3,44,232,8,97,91,72,36,50,43,7,undefined,28,62,90,49,na,42,181,26,na,22,41,na,65,52,20,34,1,52,14,67,na,undefined,undefined
20/02/2021,8,171,91,na,284,334,298,164,154,20,48,48,152,na,146,na,169,108,50,38,27,64,478,79,294,347,345,85,172,na,46,45,undefined,na,7,na,41,47,undefined,23,41,44,8,6,126,528,23,180,128,83,86,126,45,9,undefined,54,93,192,71,na,83,262,37,na,51,79,na,132,115,60,69,44,69,34,28,na,undefined,undefined
20/02/2021,9,355,288,na,780,586,501,199,159,22,63,64,191,na,246,na,326,149,82,100,59,122,751,89,443,575,631,153,288,na,131,87,undefined,na,21,na,79,84,undefined,33,82,59,13,9,208,964,17,425,197,135,191,82,128,23,undefined,110,186,333,155,na,143,427,61,na,60,180,na,293,188,123,130,17,146,24,36,na,undefined,undefined
20/02/2021,10,815,507,na,1015,1122,678,222,257,33,71,71,234,na,277,na,473,163,98,199,126,247,943,95,487,688,902,221,586,na,187,103,undefined,na,24,na,106,82,undefined,33,123,96,20,6,343,1382,32,608,272,162,262,216,212,26,undefined,214,154,447,231,na,239,581,123,na,48,253,na,461,255,222,268,15,203,53,18,na,undefined,undefined
20/02/2021,11,1262,870,na,1401,1260,750,191,228,33,52,52,182,na,309,na,713,194,112,346,173,309,1093,143,578,763,1064,274,774,na,299,117,undefined,na,20,na,110,119,undefined,48,134,82,21,12,422,1712,36,792,423,196,379,278,279,47,undefined,268,195,477,343,na,279,804,130,na,57,321,na,489,272,225,262,5,283,73,42,na,undefined,undefined
20/02/2021,12,1421,1064,na,1829,1746,920,187,247,31,51,64,268,na,364,na,788,219,104,581,294,439,1245,118,573,974,1134,211,1117,na,330,135,undefined,na,28,na,197,111,undefined,49,147,142,26,7,647,2193,29,920,413,248,488,210,320,60,undefined,335,149,538,513,na,394,835,136,na,87,456,na,596,349,291,168,14,370,85,33,63,undefined,undefined
20/02/2021,13,1622,1221,na,2109,2275,1013,224,247,25,34,63,242,na,340,na,906,166,114,791,424,604,1489,167,576,1098,1218,246,1249,10,440,156,undefined,na,23,na,136,180,undefined,76,128,136,32,7,801,2468,39,1147,408,205,510,297,376,141,undefined,409,170,525,569,na,376,1140,197,na,60,599,na,598,424,349,240,10,414,95,43,93,undefined,undefined
20/02/2021,14,2093,1431,na,2202,2052,1115,355,277,52,57,60,250,na,413,na,999,180,114,698,300,534,1545,151,575,1293,1023,279,1290,21,466,204,undefined,na,32,na,155,148,undefined,76,136,86,36,17,884,2534,18,1238,379,204,436,321,447,53,undefined,374,228,549,529,na,326,1300,190,na,45,569,na,671,337,326,153,18,452,138,87,89,undefined,undefined
20/02/2021,15,2252,1370,na,2148,2034,1192,357,247,44,87,69,334,na,427,na,942,229,121,712,319,659,1538,161,694,1305,690,152,1227,5,517,206,undefined,na,27,na,139,154,undefined,57,126,59,33,29,848,2455,29,1183,340,244,415,149,383,35,undefined,379,178,516,539,na,331,1197,163,na,61,645,na,637,346,275,181,14,460,124,52,96,undefined,undefined
20/02/2021,16,2275,1290,na,2046,2096,1199,428,224,45,41,98,354,na,414,na,712,195,121,723,280,699,1530,170,601,1279,419,130,1036,na,490,250,undefined,na,39,na,143,108,undefined,53,151,44,15,16,920,2320,21,1061,219,130,461,126,346,34,undefined,340,289,445,505,na,375,1170,187,na,34,621,na,562,323,254,161,29,499,134,60,73,undefined,undefined
20/02/2021,17,1835,969,na,1881,2995,1146,502,300,39,108,107,423,na,439,na,526,232,63,799,338,658,1394,179,613,1464,363,106,1475,5,629,383,undefined,na,28,na,171,170,undefined,41,161,67,15,11,835,2559,38,1045,145,96,512,129,330,59,undefined,348,687,477,461,na,327,1266,166,na,75,668,na,534,259,154,181,79,527,100,51,83,undefined,undefined
20/02/2021,18,1545,703,na,1614,2190,1279,696,287,86,100,96,413,na,498,na,340,268,71,954,443,831,1299,214,593,1395,367,133,693,28,657,364,undefined,na,27,na,163,220,undefined,53,161,40,10,9,841,2192,26,920,144,114,506,175,399,53,undefined,324,325,463,550,na,302,1430,184,na,63,710,na,566,231,111,256,55,570,94,100,108,undefined,undefined
20/02/2021,19,1047,469,na,1441,2094,1183,694,256,52,60,106,516,na,547,na,253,229,68,1011,672,869,1276,123,455,1530,307,132,597,14,917,631,undefined,na,28,na,144,399,undefined,41,227,49,20,7,759,2019,33,975,166,69,570,132,429,57,undefined,412,685,367,454,na,289,1223,171,na,48,564,na,520,241,48,326,39,453,128,57,95,undefined,undefined
20/02/2021,20,677,271,na,1399,2115,1191,354,229,39,61,138,533,na,572,na,185,215,63,1011,726,885,1163,152,479,1395,334,92,493,34,876,900,undefined,na,36,na,196,629,undefined,48,156,42,8,4,810,1741,34,819,144,95,589,59,510,84,undefined,347,362,407,317,na,221,1160,204,na,37,621,na,290,29,49,237,49,542,127,32,52,undefined,undefined
20/02/2021,21,577,242,na,1311,1917,1019,730,168,29,74,137,475,na,496,na,237,138,55,867,671,820,1101,145,508,1287,260,75,383,19,898,989,undefined,na,42,na,263,624,undefined,51,168,41,6,3,730,1843,28,699,128,70,419,84,518,56,undefined,349,145,484,235,na,244,1038,165,na,32,530,na,6,0,0,130,8,395,298,40,16,undefined,undefined
20/02/2021,22,433,199,na,1126,1671,908,472,112,36,31,82,286,na,430,na,196,184,44,743,815,826,1002,122,454,1322,224,87,424,16,888,938,undefined,na,29,na,356,459,undefined,62,132,26,12,8,643,1599,15,534,91,80,392,79,440,62,undefined,244,86,397,207,na,181,951,123,na,13,494,na,16,0,1,6,8,352,345,36,7,undefined,undefined
20/02/2021,23,222,183,na,778,1410,898,498,72,30,23,52,161,na,336,na,197,111,61,493,679,695,745,126,370,963,201,45,252,14,758,690,undefined,na,46,na,364,289,undefined,38,112,35,22,11,478,1238,19,369,60,61,188,70,426,20,undefined,165,32,265,110,na,100,578,113,na,5,350,na,na,na,na,na,28,294,178,42,11,undefined,undefined
21/02/2021,0,224,134,na,635,866,674,145,40,11,16,29,106,na,243,na,146,97,35,302,440,552,451,86,219,479,134,24,150,2,655,361,undefined,na,20,na,347,134,undefined,10,52,18,3,2,285,837,4,271,36,61,66,51,412,13,undefined,107,25,185,80,na,132,405,99,na,2,281,na,na,na,na,na,12,149,154,19,6,undefined,undefined
21/02/2021,1,134,114,na,380,584,488,43,22,19,9,8,43,na,242,na,128,25,12,239,235,553,537,78,162,380,139,28,95,10,549,109,undefined,na,21,na,302,47,undefined,5,21,10,7,5,301,722,8,259,50,77,26,22,364,21,undefined,128,24,192,50,na,46,312,60,na,15,249,na,na,na,na,na,1,73,184,21,2,undefined,undefined
21/02/2021,2,68,64,na,190,244,239,15,5,12,13,12,25,na,202,na,89,11,29,138,141,350,344,51,104,173,104,12,64,1,339,19,undefined,na,19,na,256,15,undefined,8,15,10,3,2,148,407,2,194,17,68,1,19,193,11,undefined,86,19,164,50,na,64,225,39,na,3,128,na,na,na,na,na,4,42,129,2,7,undefined,undefined
21/02/2021,3,63,81,na,217,184,183,15,6,10,17,2,16,na,185,na,82,21,8,114,108,401,370,68,97,64,80,12,45,5,381,25,undefined,na,3,na,202,11,undefined,3,17,3,2,2,152,374,1,164,15,54,6,10,129,5,undefined,103,7,102,31,na,42,184,44,na,4,108,na,na,na,na,na,na,38,132,13,3,undefined,undefined
21/02/2021,4,66,26,na,118,115,103,21,3,3,7,5,11,na,65,na,27,20,2,83,40,158,238,33,68,123,50,7,37,1,174,20,undefined,na,4,na,59,14,undefined,na,10,1,1,na,45,230,na,82,6,16,16,22,86,1,undefined,46,9,65,24,na,16,84,28,na,2,29,na,na,na,na,na,na,14,57,3,1,undefined,undefined
21/02/2021,5,15,20,na,89,81,77,32,2,7,4,4,13,na,55,na,24,10,5,45,16,113,132,49,68,85,32,8,39,na,140,20,undefined,na,2,na,17,8,undefined,1,5,5,1,1,42,199,2,69,11,18,3,9,35,9,undefined,54,4,45,15,na,27,88,32,na,4,27,na,na,na,na,na,na,39,29,2,na,undefined,undefined
21/02/2021,6,35,5,na,122,114,94,90,21,10,2,7,30,na,58,na,51,18,3,19,17,68,138,33,101,183,56,18,103,na,84,10,undefined,na,6,na,21,13,undefined,26,3,6,2,na,50,229,2,51,34,21,6,24,20,7,undefined,22,35,91,16,na,40,62,15,na,9,33,na,na,na,na,3,1,39,14,10,5,undefined,undefined
21/02/2021,7,35,38,na,97,131,119,124,82,24,9,29,176,na,71,na,33,34,8,22,13,40,212,32,156,235,94,24,91,na,76,30,undefined,na,2,na,27,13,undefined,20,15,13,17,9,57,223,1,87,35,39,21,21,23,8,undefined,19,54,100,50,na,42,111,17,na,20,43,na,50,21,18,1,1,28,18,6,4,undefined,undefined
21/02/2021,8,112,56,na,156,277,290,141,142,19,34,39,441,na,128,na,70,66,14,16,40,46,358,61,215,325,186,50,201,na,76,31,undefined,na,12,na,41,37,undefined,15,30,18,15,8,64,337,10,139,91,65,46,46,30,7,undefined,57,99,123,80,na,73,192,28,na,22,46,na,119,65,33,11,9,53,13,18,25,undefined,undefined
21/02/2021,9,266,141,na,387,486,425,219,204,33,39,77,664,na,199,na,147,135,43,67,37,101,595,93,361,633,342,102,271,6,111,63,undefined,na,14,na,62,52,undefined,21,58,19,19,15,168,653,14,300,178,119,138,107,94,16,undefined,83,156,263,123,na,110,374,59,na,31,137,na,244,98,85,89,30,93,32,26,85,undefined,undefined
21/02/2021,10,632,416,na,712,911,614,247,254,47,47,81,1276,na,270,na,335,144,34,181,130,229,811,126,409,658,598,157,708,1,139,89,undefined,na,32,na,86,79,undefined,27,73,40,42,17,296,1084,21,493,273,174,255,159,160,25,undefined,182,201,301,238,na,167,555,81,na,62,246,na,379,212,201,123,7,200,77,33,123,undefined,undefined
21/02/2021,11,1009,717,na,1253,1518,827,346,313,52,29,109,1181,na,371,na,572,158,42,360,236,347,1027,126,476,1064,741,226,1060,16,362,137,undefined,na,44,na,88,99,undefined,37,132,44,33,34,444,1613,22,689,384,263,360,204,304,53,undefined,287,188,482,324,na,283,715,94,na,51,359,na,446,278,207,193,4,267,85,32,110,undefined,undefined
21/02/2021,12,1262,995,na,1638,1738,890,404,317,54,28,104,1502,na,350,na,683,226,49,689,416,550,1201,133,461,1205,915,261,1188,13,443,210,undefined,na,45,na,98,157,undefined,24,155,56,45,22,702,2117,35,1008,465,291,434,177,387,53,undefined,346,150,436,414,na,311,993,133,na,54,521,na,570,364,309,187,17,425,52,41,122,undefined,undefined
21/02/2021,13,1542,1125,na,1920,2064,997,420,274,55,42,91,1762,na,429,na,747,202,72,921,485,638,1325,135,437,1345,940,314,1276,16,480,250,undefined,na,16,na,100,196,undefined,31,138,163,39,18,813,2421,53,1096,492,316,690,221,361,64,undefined,360,188,401,527,na,417,1123,173,na,86,573,na,699,398,259,200,14,451,62,70,84,undefined,undefined
21/02/2021,14,1663,1216,na,1854,2213,1094,566,318,48,24,107,1583,na,545,na,820,179,70,856,371,650,1517,155,500,1642,847,289,1438,29,544,232,undefined,na,22,na,112,170,undefined,75,130,100,70,28,803,2507,36,1171,411,263,596,228,401,52,undefined,365,164,373,509,na,372,1263,153,na,69,630,na,574,394,265,200,16,445,67,97,108,undefined,undefined
21/02/2021,15,1658,1297,na,2021,2063,1073,478,334,45,36,93,666,na,471,na,698,124,51,756,320,633,1529,127,541,1548,688,209,1176,67,519,326,undefined,na,25,na,118,221,undefined,42,104,82,49,11,859,2280,26,1202,374,231,584,187,350,58,undefined,260,148,415,520,na,377,1301,126,na,46,616,na,588,323,253,156,26,486,66,48,85,undefined,undefined
21/02/2021,16,1503,988,na,1680,1972,997,500,280,46,45,75,267,na,449,na,586,156,68,601,289,590,1417,98,515,1509,416,146,1089,90,472,298,undefined,na,21,na,116,171,undefined,23,126,62,47,20,701,2124,24,1006,277,160,470,122,342,58,undefined,253,233,409,510,na,282,1039,144,na,55,558,na,473,268,167,168,21,442,86,41,65,undefined,undefined
21/02/2021,17,1089,779,na,1444,1696,834,584,227,54,36,64,327,na,403,na,347,96,64,631,265,467,1219,83,522,1193,283,119,739,102,474,304,undefined,na,26,na,66,121,undefined,30,118,54,49,18,601,1788,30,880,156,118,402,105,308,55,undefined,301,142,335,453,na,297,1063,139,na,53,478,na,421,259,101,166,165,418,44,53,78,undefined,undefined
21/02/2021,18,716,394,na,985,1229,871,876,240,48,47,99,337,na,394,na,163,87,39,695,324,539,1112,116,394,956,298,76,463,40,512,379,undefined,na,42,na,89,220,undefined,26,102,91,31,18,382,1394,18,669,107,75,421,116,317,30,undefined,279,115,278,365,na,258,961,160,na,30,285,na,322,162,52,203,51,320,49,63,52,undefined,undefined
21/02/2021,19,335,255,na,913,975,550,572,169,27,47,109,363,na,245,na,144,83,23,600,290,475,926,105,354,664,293,93,297,17,466,491,undefined,na,14,na,70,227,undefined,24,106,122,30,15,419,1158,11,527,136,128,437,113,282,41,undefined,256,95,225,318,na,228,1009,143,na,39,316,na,243,136,35,168,44,215,62,49,73,undefined,undefined
21/02/2021,20,235,124,na,606,813,601,254,119,13,23,111,338,na,226,na,102,67,43,518,285,461,764,84,263,583,236,62,269,26,419,449,undefined,na,15,na,47,296,undefined,13,72,53,17,12,394,1028,21,357,78,111,387,79,189,27,undefined,235,52,194,225,na,186,712,134,na,19,276,na,53,19,11,111,3,184,49,14,28,undefined,undefined
21/02/2021,21,178,104,na,491,668,439,352,67,28,35,56,232,na,228,na,58,29,28,400,210,326,661,69,207,494,189,42,206,20,401,429,undefined,na,9,na,33,201,undefined,8,62,35,17,15,250,737,17,315,57,82,233,53,148,54,undefined,165,49,146,148,na,149,679,88,na,17,199,na,na,na,na,89,3,207,47,18,7,undefined,undefined
21/02/2021,22,115,90,na,381,1111,447,1108,48,17,19,48,146,na,208,na,65,56,21,228,148,240,628,63,221,405,153,39,345,48,266,284,undefined,na,48,na,35,103,undefined,23,65,63,33,23,210,745,12,293,52,95,112,30,89,22,undefined,67,41,154,99,na,94,564,123,na,15,127,na,na,na,na,4,22,199,38,24,8,undefined,undefined
21/02/2021,23,92,45,na,184,324,309,262,18,10,11,24,81,na,144,na,48,27,5,153,37,178,386,23,117,175,124,16,98,8,135,150,undefined,na,15,na,11,64,undefined,24,18,31,9,9,103,349,12,150,25,73,63,43,38,13,undefined,52,20,85,63,na,37,290,81,na,10,85,na,na,na,na,na,17,64,18,9,na,undefined,undefined
22/02/2021,0,36,34,na,95,169,144,100,13,10,4,9,21,na,58,na,21,5,4,81,15,129,108,21,74,73,66,14,47,1,102,51,undefined,na,4,na,9,7,undefined,1,6,13,11,4,43,195,4,94,28,49,11,30,17,10,undefined,15,14,58,30,na,32,160,33,na,7,26,na,na,na,na,na,1,34,11,4,3,undefined,undefined
22/02/2021,1,29,11,na,52,95,45,23,5,2,4,3,17,na,24,na,9,5,8,49,27,69,35,10,22,32,46,5,25,1,86,13,undefined,na,5,na,9,13,undefined,1,6,9,6,2,30,69,2,43,8,34,5,15,17,5,undefined,10,1,36,23,na,29,85,24,na,5,17,na,na,na,na,na,1,16,1,1,2,undefined,undefined
22/02/2021,2,22,16,na,32,49,25,8,2,1,1,2,8,na,12,na,8,10,2,16,23,38,34,28,19,19,32,10,31,na,55,5,undefined,na,2,na,1,4,undefined,na,1,4,3,2,10,67,na,25,6,29,1,2,14,7,undefined,5,6,36,15,na,21,44,10,na,2,2,na,na,na,na,na,3,18,3,na,na,undefined,undefined
22/02/2021,3,11,57,na,20,37,31,6,na,2,1,2,16,na,20,na,12,17,1,26,23,45,50,15,10,41,33,3,32,2,53,1,undefined,na,2,na,13,na,undefined,na,2,2,na,na,12,12,na,30,3,18,1,7,3,1,undefined,3,4,12,14,na,7,48,12,na,1,6,na,na,na,na,na,na,5,8,na,2,undefined,undefined
22/02/2021,4,15,14,na,31,48,35,31,2,1,2,3,7,na,21,na,9,6,3,18,2,32,49,4,22,15,21,5,46,na,49,10,undefined,na,2,na,4,13,undefined,14,7,4,na,2,16,36,2,28,14,21,12,8,2,8,undefined,5,28,19,8,na,11,36,15,na,2,9,na,na,na,na,3,na,na,4,4,2,undefined,undefined
22/02/2021,5,10,13,na,55,97,123,37,20,17,2,6,20,na,58,na,11,37,12,6,8,25,83,25,88,114,28,10,64,3,31,5,undefined,na,1,na,17,3,undefined,7,13,18,11,4,25,141,3,47,14,20,3,4,14,8,undefined,9,78,58,5,na,13,58,7,na,10,18,na,na,na,na,3,1,11,10,6,2,undefined,undefined
22/02/2021,6,65,39,na,110,250,242,90,73,76,19,19,72,na,111,na,79,97,34,23,10,25,261,87,251,306,37,14,211,3,69,17,undefined,na,24,na,43,5,undefined,47,21,30,12,9,46,265,1,96,19,13,14,13,12,13,undefined,23,202,153,37,na,32,134,15,na,na,63,na,15,8,3,22,2,49,36,24,15,undefined,undefined
22/02/2021,7,154,98,na,227,686,543,222,172,264,43,31,119,na,230,na,168,245,183,33,23,65,548,194,612,472,103,54,516,2,55,44,undefined,na,22,na,88,26,undefined,66,105,62,37,14,121,473,13,180,69,40,47,36,98,30,undefined,59,390,404,163,na,127,268,71,na,na,110,na,146,72,130,50,30,99,113,45,61,undefined,undefined
22/02/2021,8,294,187,na,426,981,1004,264,236,495,105,54,200,na,329,na,312,535,421,46,57,119,1138,440,1212,616,201,78,963,8,110,107,undefined,na,48,na,217,75,undefined,140,251,120,114,43,238,1082,54,420,105,42,105,81,221,81,undefined,130,267,830,259,na,243,481,87,na,na,265,na,472,200,328,111,55,277,306,59,158,undefined,undefined
22/02/2021,9,456,279,na,664,708,649,151,158,261,74,30,126,na,221,na,420,402,326,127,72,193,1033,227,707,475,215,71,565,5,171,103,undefined,na,19,na,287,69,undefined,146,180,135,105,24,268,1229,63,438,123,54,182,88,188,66,undefined,171,191,569,228,na,291,495,79,na,158,228,na,525,218,361,131,90,201,196,35,103,undefined,undefined
22/02/2021,10,529,384,na,861,697,427,76,143,146,70,30,94,na,232,na,557,356,238,189,93,221,813,137,464,350,273,57,516,na,162,74,undefined,na,41,na,197,71,undefined,223,229,210,119,51,275,1250,53,485,84,60,195,95,188,64,undefined,156,169,400,306,na,321,552,194,na,201,233,na,406,267,432,148,33,213,119,38,100,undefined,undefined
22/02/2021,11,923,622,na,1155,909,594,93,174,107,72,47,127,na,247,na,658,383,248,284,188,249,1047,207,452,444,328,64,662,na,201,106,undefined,na,28,na,219,122,undefined,130,180,207,235,88,347,1448,26,656,125,98,272,97,201,84,undefined,214,340,384,369,na,280,666,214,na,226,284,na,479,260,301,189,51,160,119,46,85,undefined,undefined
22/02/2021,12,1336,831,na,1510,1097,764,146,259,241,78,54,209,na,309,na,922,508,262,454,215,449,1367,303,705,591,549,91,812,na,354,206,undefined,na,55,na,402,133,undefined,311,334,277,293,100,607,1715,76,846,240,181,372,141,278,103,undefined,302,305,539,482,na,475,874,260,na,234,454,na,648,401,460,240,107,292,253,47,122,undefined,undefined
22/02/2021,13,1356,953,na,1665,1335,748,105,214,199,58,46,192,na,254,na,1029,550,300,493,190,468,1474,296,683,693,508,90,980,na,327,201,undefined,na,96,na,399,194,undefined,257,259,264,260,101,760,1842,94,1046,182,155,407,137,453,110,undefined,422,214,571,405,na,423,939,287,na,270,365,na,735,402,414,273,17,237,203,54,111,undefined,undefined
22/02/2021,14,1317,828,na,1527,1171,708,101,195,153,40,42,148,na,216,na,848,372,242,442,190,421,1290,203,858,658,327,86,938,na,314,158,undefined,na,59,na,298,161,undefined,211,185,158,140,55,574,1852,85,903,152,105,350,106,369,105,undefined,302,192,481,419,na,336,860,148,na,154,399,na,571,264,374,177,14,217,168,61,94,undefined,undefined
22/02/2021,15,1175,737,na,1542,1291,793,139,200,193,38,32,120,na,306,na,779,329,267,391,156,398,1384,188,836,730,229,125,901,na,280,142,undefined,na,21,na,252,141,undefined,109,154,194,267,37,532,1754,55,950,198,119,269,112,283,117,undefined,279,266,464,516,na,405,1003,152,na,201,353,na,551,269,318,243,17,189,173,46,161,undefined,undefined
22/02/2021,16,989,670,na,1435,1604,966,195,194,373,54,26,129,na,294,na,578,310,299,395,160,410,1558,241,1153,738,267,94,935,na,280,126,undefined,na,39,na,264,93,undefined,87,159,147,210,37,557,1728,36,1004,136,99,255,123,320,94,undefined,315,407,594,597,na,354,990,138,na,199,349,na,482,229,329,193,58,217,277,44,96,undefined,undefined
22/02/2021,17,901,702,na,1395,1711,1319,358,309,497,52,64,218,na,440,na,505,367,394,374,167,472,1709,315,1401,967,307,138,1039,na,367,127,undefined,na,45,na,273,128,undefined,113,146,154,278,56,597,1953,54,946,185,113,298,105,296,92,undefined,315,221,716,569,na,342,1211,190,na,212,508,na,583,235,342,208,139,282,343,74,118,undefined,undefined
22/02/2021,18,722,464,na,1002,1392,897,298,237,176,43,43,216,na,287,na,294,223,236,471,222,393,1596,225,807,682,286,111,524,1,287,148,undefined,na,29,na,136,137,undefined,56,119,99,211,24,410,1308,37,660,139,84,314,95,248,66,undefined,300,149,417,457,na,292,1115,191,na,126,326,na,393,165,97,216,88,223,138,53,103,undefined,undefined
22/02/2021,19,377,231,na,708,755,604,151,161,67,40,56,213,na,231,na,173,89,93,475,205,415,987,114,398,374,236,74,286,na,318,175,undefined,na,13,na,115,140,undefined,39,77,98,132,33,306,918,35,517,115,109,252,65,186,54,undefined,221,112,251,400,na,281,884,123,na,102,236,na,275,136,60,224,31,124,71,23,64,undefined,undefined
22/02/2021,20,229,157,na,518,638,468,81,129,41,46,63,226,na,183,na,104,82,44,408,188,354,888,89,340,255,178,38,260,na,259,191,undefined,na,13,na,61,119,undefined,24,55,46,45,19,272,767,32,462,72,73,268,96,137,49,undefined,205,73,218,211,na,180,723,129,na,47,236,na,101,19,23,137,4,97,156,16,22,undefined,undefined
22/02/2021,21,209,111,na,486,891,370,103,58,24,28,47,166,na,142,na,155,55,23,329,181,353,597,63,247,188,166,61,291,na,224,158,undefined,na,31,na,43,95,undefined,27,45,59,40,26,223,797,13,289,67,104,204,46,103,34,undefined,129,50,178,143,na,181,595,111,na,34,194,na,3,0,0,121,3,80,304,26,9,undefined,undefined
22/02/2021,22,93,72,na,259,357,298,25,34,47,14,37,86,na,107,na,79,49,22,154,208,248,467,51,273,191,128,23,147,na,169,119,undefined,na,5,na,37,80,undefined,45,45,61,44,44,148,418,13,156,49,53,125,32,52,36,undefined,91,12,161,82,na,104,431,75,na,19,175,na,na,na,na,75,12,54,102,12,11,undefined,undefined
22/02/2021,23,61,33,na,127,191,164,8,15,22,8,19,52,na,96,na,21,30,13,88,82,132,244,22,118,102,83,9,71,na,112,88,undefined,na,1,na,21,72,undefined,19,8,24,29,33,74,191,5,107,11,50,35,22,36,33,undefined,35,14,64,60,na,51,285,55,na,7,64,na,na,na,na,17,2,30,65,5,2,undefined,undefined
23/02/2021,0,18,21,na,48,149,84,10,9,2,5,na,17,na,34,na,19,28,4,95,79,55,60,27,38,44,49,7,34,na,49,43,undefined,na,na,na,10,26,undefined,na,12,18,9,6,36,98,8,62,15,40,20,20,14,17,undefined,14,1,62,46,na,17,122,19,na,2,25,na,na,na,na,10,4,5,134,5,1,undefined,undefined
23/02/2021,1,16,21,na,32,83,17,10,3,7,6,2,5,na,12,na,8,28,1,51,52,69,25,7,24,41,51,2,22,na,32,15,undefined,na,1,na,11,15,undefined,2,2,10,6,7,18,38,2,37,4,30,17,5,7,7,undefined,15,3,41,9,na,16,99,30,na,4,8,na,na,na,na,33,1,7,162,2,na,undefined,undefined
23/02/2021,2,27,21,na,32,45,29,2,1,1,na,4,6,na,15,na,6,9,7,29,18,34,36,7,19,11,39,8,26,na,30,6,undefined,na,3,na,na,2,undefined,na,4,2,na,na,25,65,1,24,5,30,6,3,10,21,undefined,23,na,54,15,na,11,49,22,na,8,21,na,na,na,na,10,na,4,45,2,1,undefined,undefined
23/02/2021,3,27,25,na,13,46,32,6,2,2,9,1,1,na,6,na,19,34,5,18,11,31,42,27,11,13,17,5,38,na,25,1,undefined,na,na,na,11,5,undefined,na,9,4,5,4,15,32,na,28,3,5,1,2,3,5,undefined,6,4,18,7,na,9,34,14,na,na,7,na,na,na,na,3,na,17,5,2,na,undefined,undefined
23/02/2021,4,5,9,na,28,59,42,8,2,1,na,2,4,na,26,na,12,9,1,10,12,27,42,4,23,30,35,na,44,na,18,12,undefined,na,na,na,2,6,undefined,na,na,2,na,na,21,58,1,21,9,13,13,10,6,5,undefined,3,45,8,15,na,13,37,19,na,1,13,na,na,na,na,37,4,5,9,5,1,undefined,undefined
23/02/2021,5,19,14,na,57,114,97,25,22,27,5,2,10,na,34,na,22,37,16,8,18,35,125,26,153,90,63,14,81,na,26,5,undefined,na,9,na,13,8,undefined,8,26,30,7,4,27,173,3,52,20,15,1,17,14,18,undefined,20,168,61,11,na,24,86,28,na,11,28,na,na,na,na,16,na,14,24,na,1,undefined,undefined
23/02/2021,6,78,37,na,134,288,382,93,78,100,28,12,57,na,133,na,74,123,57,32,9,40,339,125,330,283,103,28,219,1,32,23,undefined,na,19,na,55,11,undefined,66,42,55,18,11,67,359,8,133,37,33,16,65,19,30,undefined,82,290,195,48,na,34,291,44,na,39,55,na,6,8,13,6,11,60,57,57,13,undefined,undefined
23/02/2021,7,127,71,na,275,677,595,253,205,349,67,25,123,na,249,na,149,240,208,33,27,57,685,229,699,474,267,51,538,2,59,50,undefined,na,39,na,128,28,undefined,94,107,159,119,59,125,670,25,197,69,38,36,148,105,45,undefined,90,460,424,149,na,135,269,51,na,120,119,na,171,94,129,55,25,129,125,82,65,undefined,undefined
23/02/2021,8,376,197,na,525,1104,1106,317,264,621,74,45,216,na,387,na,426,573,509,61,69,130,1281,528,1243,700,522,108,1029,6,129,120,undefined,na,68,na,318,101,undefined,147,329,218,134,82,236,1215,69,529,156,66,126,115,228,154,undefined,145,291,909,320,na,341,473,80,na,321,245,na,447,216,229,116,52,312,427,88,155,undefined,undefined
23/02/2021,9,408,259,na,665,777,618,165,155,256,58,23,83,na,230,na,461,386,330,104,99,179,1028,235,766,373,544,108,626,na,152,84,undefined,na,48,na,240,72,undefined,131,223,209,155,64,231,1220,59,417,159,85,194,165,194,62,undefined,191,167,567,347,na,276,534,91,na,250,219,na,512,207,211,149,78,143,230,53,89,undefined,undefined
23/02/2021,10,558,404,na,880,766,456,68,135,118,63,14,78,na,164,na,601,363,246,172,107,194,831,177,625,289,617,107,605,na,197,119,undefined,na,25,na,214,94,undefined,94,277,201,107,53,326,1255,68,439,208,99,240,206,183,165,undefined,206,209,414,315,na,288,516,104,na,168,253,na,342,194,133,124,71,164,124,42,57,undefined,undefined
23/02/2021,11,958,568,na,1148,888,500,78,167,127,72,23,141,na,185,na,731,371,252,299,170,298,948,187,488,391,761,142,671,6,226,120,undefined,na,68,na,206,77,undefined,120,208,250,228,74,450,1457,45,715,185,114,237,111,251,80,undefined,216,381,632,389,na,337,605,99,na,167,287,na,530,217,112,160,72,152,147,59,94,undefined,undefined
23/02/2021,12,1306,944,na,1535,1034,816,132,244,215,68,50,163,na,264,na,993,630,263,387,276,557,1382,341,673,498,1068,184,876,75,351,212,undefined,na,73,na,419,150,undefined,257,394,358,265,61,612,1808,82,1023,257,214,351,270,339,131,undefined,359,421,641,522,na,492,821,145,na,239,348,na,709,414,269,222,143,206,266,65,151,undefined,undefined
23/02/2021,13,1420,976,na,1699,1236,854,120,233,170,78,22,150,na,283,na,970,603,286,403,197,421,1448,322,649,594,1107,161,953,115,441,178,undefined,na,106,na,438,171,undefined,260,312,352,236,75,730,1963,82,1180,259,213,410,239,455,162,undefined,410,280,755,659,na,437,886,176,na,291,471,na,723,452,249,222,32,250,237,76,108,undefined,undefined
23/02/2021,14,1380,860,na,1477,1112,869,99,210,147,55,39,130,na,226,na,912,359,247,423,178,421,1291,218,757,659,876,136,905,129,309,127,undefined,na,62,na,270,119,undefined,170,259,269,210,97,640,1773,80,950,253,168,273,178,347,125,undefined,349,307,527,462,na,358,874,146,na,179,421,na,581,295,228,196,12,205,205,61,105,undefined,undefined
23/02/2021,15,1478,850,na,1508,1243,871,114,197,225,76,41,161,na,299,na,754,337,265,377,202,427,1357,187,842,629,677,129,1089,87,285,141,undefined,na,92,na,238,142,undefined,150,146,320,205,97,597,1780,53,1045,248,116,263,188,378,134,undefined,281,341,563,527,na,406,924,128,na,246,461,na,582,302,191,185,24,205,192,70,177,undefined,undefined
23/02/2021,16,1365,754,na,1599,1518,1155,202,236,404,67,34,171,na,402,na,655,350,348,437,145,443,1664,281,1183,746,756,135,1145,134,316,128,undefined,na,50,na,252,112,undefined,83,210,315,295,135,572,1963,55,1015,174,140,264,152,281,107,undefined,278,395,834,555,na,403,988,126,na,247,364,na,569,273,168,226,24,250,282,77,140,undefined,undefined
23/02/2021,17,1432,771,na,1540,1681,1642,355,480,543,67,65,246,na,572,na,593,442,458,477,217,545,2030,453,1614,1043,478,146,1258,159,372,137,undefined,na,115,na,298,136,undefined,90,229,221,237,100,696,2127,64,1089,172,112,266,184,328,106,undefined,359,290,831,593,na,417,1252,177,na,246,600,na,614,241,208,233,101,421,372,109,140,undefined,undefined
23/02/2021,18,1008,482,na,1162,1316,1056,345,330,234,45,73,355,na,344,na,375,278,263,556,295,590,1527,239,915,831,367,126,768,133,349,189,undefined,na,78,na,181,107,undefined,82,183,102,108,64,474,1630,53,804,190,129,263,139,265,92,undefined,316,180,484,506,na,332,1104,149,na,163,408,na,465,191,69,357,56,299,147,93,119,undefined,undefined
23/02/2021,19,531,273,na,807,821,737,208,208,94,46,73,317,na,237,na,184,167,79,513,631,438,1111,142,451,414,302,111,409,105,347,190,undefined,na,34,na,100,114,undefined,34,121,81,102,61,406,1051,34,597,152,146,248,114,191,61,undefined,259,147,272,330,na,270,959,120,na,52,270,na,297,136,45,319,86,183,90,32,75,undefined,undefined
23/02/2021,20,368,179,na,614,693,587,98,201,41,51,66,243,na,182,na,151,130,58,504,265,358,904,95,384,271,277,72,344,52,312,219,undefined,na,38,na,69,140,undefined,33,84,160,72,103,332,900,30,418,117,109,235,103,135,115,undefined,178,85,230,240,na,231,787,127,na,52,246,na,69,21,13,189,41,141,195,24,50,undefined,undefined
23/02/2021,21,235,102,na,422,545,488,136,56,28,41,33,142,na,163,na,92,79,44,351,185,338,726,63,315,237,161,56,240,31,292,217,undefined,na,27,na,44,124,undefined,17,57,20,36,45,212,698,13,263,97,80,153,61,97,45,undefined,146,67,177,137,na,122,623,114,na,27,185,na,na,na,na,132,9,81,245,16,15,undefined,undefined
23/02/2021,22,90,83,na,306,439,352,25,48,38,19,31,120,na,122,na,80,84,30,262,144,229,499,30,210,225,173,40,204,27,173,130,undefined,na,24,na,36,90,undefined,41,121,47,45,23,167,482,2,229,58,98,119,38,50,28,undefined,105,51,140,118,na,68,491,78,na,14,151,na,na,na,na,102,7,91,115,8,11,undefined,undefined
23/02/2021,23,82,29,na,122,195,268,13,18,12,3,19,77,na,74,na,27,50,18,131,109,137,284,28,132,155,86,16,93,13,152,99,undefined,na,12,na,11,39,undefined,13,33,13,13,3,90,249,6,163,21,52,31,31,44,31,undefined,62,20,82,34,na,51,259,58,na,16,66,na,na,na,na,18,2,49,140,3,3,undefined,undefined
24/02/2021,0,28,34,na,49,73,82,14,3,13,5,19,31,na,33,na,18,14,4,68,57,80,93,15,61,72,77,19,40,9,97,30,undefined,na,5,na,20,10,undefined,19,12,12,4,11,22,110,8,106,28,75,22,26,25,16,undefined,32,4,54,30,na,27,151,40,na,5,22,na,na,na,na,13,3,18,95,8,na,undefined,undefined
24/02/2021,1,33,13,na,30,52,43,7,1,3,na,6,25,na,21,na,9,5,2,29,37,61,37,4,26,37,62,3,19,3,45,12,undefined,na,1,na,4,8,undefined,na,5,7,2,2,42,56,2,38,4,36,4,9,13,10,undefined,13,6,48,18,na,16,103,19,na,5,9,na,na,na,na,12,3,3,121,1,na,undefined,undefined
24/02/2021,2,14,14,na,23,35,17,8,3,2,3,9,14,na,16,na,3,11,2,24,20,47,61,4,24,20,66,2,36,1,8,7,undefined,na,3,na,3,1,undefined,na,2,10,5,2,12,26,na,50,3,26,7,9,10,13,undefined,11,6,35,61,na,11,58,33,na,2,3,na,na,na,na,9,7,6,36,1,1,undefined,undefined
24/02/2021,3,15,6,na,18,32,16,na,na,1,5,5,10,na,3,na,5,14,1,6,14,26,29,7,32,14,32,1,26,6,14,5,undefined,na,2,na,7,2,undefined,na,3,1,na,na,11,50,1,30,6,30,8,6,3,6,undefined,11,3,14,10,na,10,49,8,na,1,5,na,na,na,na,2,3,12,8,na,1,undefined,undefined
24/02/2021,4,14,5,na,23,56,36,17,2,4,1,5,8,na,18,na,14,6,1,13,10,36,34,9,27,29,28,3,50,3,8,8,undefined,na,1,na,5,10,undefined,na,2,4,na,na,9,36,4,32,6,12,7,1,9,6,undefined,1,37,8,6,na,7,30,9,na,1,3,na,na,na,na,21,na,4,10,4,na,undefined,undefined
24/02/2021,5,16,17,na,52,125,113,24,22,26,11,10,18,na,50,na,14,51,12,14,13,18,100,25,128,94,21,5,82,5,18,14,undefined,na,7,na,12,7,undefined,5,15,27,3,4,25,173,5,45,7,12,10,17,10,14,undefined,10,135,64,10,na,22,121,11,na,11,17,na,na,na,na,18,30,22,15,19,3,undefined,undefined
24/02/2021,6,91,38,na,137,290,348,108,89,97,24,19,75,na,134,na,72,131,63,30,38,49,326,90,291,369,103,13,221,25,41,25,undefined,na,25,na,39,5,undefined,60,47,65,19,12,51,392,6,154,21,33,18,73,32,13,undefined,79,253,178,58,na,56,310,39,na,46,62,na,3,5,5,50,10,67,44,71,27,undefined,undefined
24/02/2021,7,131,108,na,256,735,584,211,186,314,56,40,142,na,256,na,171,278,214,42,22,66,667,255,691,533,245,28,545,55,60,42,undefined,na,48,na,95,28,undefined,97,114,89,33,19,94,645,17,216,69,49,46,141,104,31,undefined,67,560,442,141,na,122,269,55,na,134,113,na,182,85,109,66,17,134,93,42,65,undefined,undefined
24/02/2021,8,324,194,na,511,958,1190,294,247,657,74,59,199,na,397,na,387,622,511,64,58,146,1263,400,1263,698,463,82,917,76,103,67,undefined,na,92,na,314,72,undefined,186,292,157,105,54,230,1229,64,469,138,43,142,100,216,79,undefined,144,308,1053,262,na,307,441,90,na,327,274,na,430,224,248,118,75,344,219,71,152,undefined,undefined
24/02/2021,9,473,284,na,676,817,638,175,169,262,89,59,153,na,267,na,515,404,331,110,71,146,1028,212,887,431,452,74,784,93,129,90,undefined,na,55,na,278,90,undefined,121,192,211,113,48,236,1195,63,467,167,60,160,229,174,55,undefined,172,234,595,259,na,299,492,121,na,226,241,na,593,267,211,141,101,216,240,47,129,undefined,undefined
24/02/2021,10,713,439,na,921,856,491,115,269,141,51,58,159,na,198,na,579,339,249,199,88,203,973,218,752,374,488,81,794,103,158,97,undefined,na,67,na,208,99,undefined,103,232,343,222,72,390,1342,82,551,165,67,247,139,196,111,undefined,227,230,501,324,na,279,455,208,na,170,301,na,457,204,176,170,35,251,143,57,128,undefined,undefined
24/02/2021,11,1090,670,na,1140,1016,564,150,157,124,71,47,121,na,218,na,689,365,284,300,222,336,1082,231,588,506,611,108,827,89,276,126,undefined,na,82,na,231,130,undefined,145,189,380,306,99,461,1677,61,728,155,106,236,163,256,172,undefined,203,395,577,373,na,354,587,232,na,181,332,na,587,258,191,183,31,209,161,44,121,undefined,undefined
24/02/2021,12,1387,978,na,1690,1272,869,124,217,297,93,45,217,na,265,na,1033,651,305,447,282,512,1596,395,695,665,907,130,994,225,410,227,undefined,na,96,na,463,186,undefined,308,390,584,381,85,674,2024,92,856,187,132,422,263,352,239,undefined,445,322,667,617,na,503,805,306,na,263,410,na,818,419,332,291,79,331,239,93,127,undefined,undefined
24/02/2021,13,1589,1127,na,1898,1336,883,131,186,214,69,32,196,na,269,na,1081,679,265,518,255,538,1524,334,747,767,921,167,1065,144,371,198,undefined,na,113,na,440,152,undefined,314,345,412,386,138,770,2304,79,1093,207,175,360,288,476,157,undefined,468,270,764,482,na,379,1014,296,na,268,459,na,915,465,336,277,34,256,278,62,136,undefined,undefined
24/02/2021,14,1392,850,na,1666,1301,864,99,170,169,74,25,172,na,264,na,928,427,280,487,218,435,1316,213,718,704,664,111,1025,122,347,132,undefined,na,91,na,331,130,undefined,195,263,281,252,84,762,2147,83,1004,192,116,289,190,416,125,undefined,323,269,533,472,na,378,813,161,na,194,565,na,685,333,261,208,18,309,198,64,127,undefined,undefined
24/02/2021,15,1571,841,na,1603,1510,938,130,213,242,69,34,171,na,308,na,715,371,296,399,212,432,1528,198,903,752,538,119,1176,164,375,141,undefined,na,63,na,298,124,undefined,142,192,419,409,150,614,1932,63,1020,181,94,309,190,366,166,undefined,330,294,568,515,na,387,1040,152,na,308,430,na,764,274,171,221,11,291,192,65,181,undefined,undefined
24/02/2021,16,1468,832,na,1510,1342,1081,181,235,404,69,53,184,na,372,na,683,319,318,427,203,430,1713,258,1202,879,432,117,1096,108,314,132,undefined,na,89,na,241,100,undefined,85,189,223,291,107,611,1938,54,1028,143,78,345,152,302,116,undefined,353,385,827,572,na,416,1104,159,na,250,420,na,683,239,198,220,19,296,256,66,137,undefined,undefined
24/02/2021,17,1619,761,na,1601,1683,1607,378,376,562,80,78,265,na,604,na,590,412,483,472,235,489,1933,452,1580,1075,412,179,1095,137,351,167,undefined,na,128,na,309,124,undefined,103,227,183,258,100,673,2300,53,1094,249,107,332,172,352,134,undefined,331,268,737,711,na,466,1298,193,na,237,556,na,680,275,202,282,81,416,329,85,134,undefined,undefined
24/02/2021,18,1156,499,na,1471,1429,1038,340,342,226,41,74,344,na,404,na,395,318,263,606,424,590,1711,243,880,979,394,175,789,176,396,202,undefined,na,109,na,173,124,undefined,93,182,150,193,87,522,1927,60,899,318,133,388,121,300,128,undefined,296,191,527,570,na,365,1210,173,na,149,459,na,550,241,83,377,44,351,192,73,131,undefined,undefined
24/02/2021,19,620,327,na,880,882,744,155,268,113,60,115,382,na,217,na,214,181,105,486,647,457,1245,138,456,650,465,137,376,99,431,254,undefined,na,50,na,121,157,undefined,59,169,96,97,53,482,1264,25,585,351,181,349,128,226,71,undefined,242,139,324,465,na,300,1016,141,na,201,267,na,385,175,51,277,46,219,122,45,82,undefined,undefined
24/02/2021,20,404,175,na,698,829,754,124,222,65,45,118,364,na,227,na,96,192,51,492,393,429,925,135,368,574,400,120,427,117,349,261,undefined,na,43,na,143,205,undefined,22,132,101,59,21,406,1062,35,433,340,156,352,115,199,62,undefined,235,96,212,288,na,214,882,156,na,112,302,na,60,24,17,207,11,200,146,26,37,undefined,undefined
24/02/2021,21,218,125,na,544,631,601,140,103,46,30,97,264,na,217,na,89,110,48,333,326,360,793,99,307,459,227,120,314,54,300,312,undefined,na,48,na,95,151,undefined,31,83,132,41,34,319,909,14,334,204,107,245,77,178,55,undefined,174,63,231,185,na,175,707,133,na,121,215,na,na,na,na,153,4,136,257,27,19,undefined,undefined
24/02/2021,22,154,93,na,330,415,426,30,43,46,24,46,159,na,154,na,49,83,43,154,251,294,593,56,230,359,148,47,199,26,223,204,undefined,na,32,na,78,134,undefined,38,145,86,31,31,219,628,17,237,74,64,144,58,108,71,undefined,107,19,158,132,na,103,512,76,na,20,176,na,na,na,na,133,14,99,136,13,15,undefined,undefined
24/02/2021,23,132,52,na,176,241,293,18,38,18,12,18,74,na,110,na,37,31,20,102,141,197,336,29,144,148,90,22,63,28,158,119,undefined,na,8,na,41,47,undefined,12,21,58,23,18,86,338,8,118,37,40,43,20,47,22,undefined,48,3,132,71,na,84,324,69,na,13,96,na,na,na,na,23,na,58,92,10,3,undefined,undefined
25/02/2021,0,51,43,na,76,84,104,6,17,8,1,9,30,na,23,na,37,22,9,36,103,100,95,22,75,66,56,11,39,2,96,25,undefined,na,4,na,30,23,undefined,9,8,76,36,25,51,155,13,67,10,55,14,19,48,11,undefined,28,2,79,38,na,28,134,41,na,12,43,na,na,na,na,5,5,20,64,6,1,undefined,undefined
25/02/2021,1,20,18,na,42,40,42,4,8,1,4,9,9,na,14,na,13,10,5,32,30,57,50,16,58,40,81,16,33,4,44,24,undefined,na,6,na,15,26,undefined,na,6,51,30,14,18,75,2,42,14,27,19,18,33,22,undefined,9,2,53,31,na,28,95,39,na,15,8,na,na,na,na,16,4,5,93,2,3,undefined,undefined
25/02/2021,2,20,13,na,13,33,18,6,1,3,1,4,8,na,9,na,10,13,2,22,23,59,106,7,41,18,44,8,27,3,31,6,undefined,na,7,na,4,6,undefined,3,7,8,7,9,11,38,2,30,16,32,1,10,35,14,undefined,19,na,59,14,na,13,59,36,na,4,23,na,na,na,na,11,2,21,88,1,na,undefined,undefined
25/02/2021,3,13,27,na,23,41,23,na,3,1,1,na,1,na,4,na,6,4,na,9,21,28,39,11,28,16,27,8,37,na,19,1,undefined,na,na,na,8,3,undefined,2,na,8,1,2,17,56,1,14,5,15,7,2,11,5,undefined,7,na,14,23,na,12,52,15,na,3,5,na,na,na,na,2,na,7,17,na,2,undefined,undefined
25/02/2021,4,11,2,na,13,56,37,16,5,3,3,na,4,na,18,na,4,20,7,10,6,12,24,5,15,33,25,1,55,4,7,2,undefined,na,2,na,2,1,undefined,2,3,3,na,na,5,46,na,36,10,13,1,5,7,7,undefined,7,5,23,21,na,6,47,11,na,1,5,na,na,na,na,10,na,5,14,5,na,undefined,undefined
25/02/2021,5,17,8,na,51,110,121,23,18,32,13,6,19,na,63,na,17,40,14,5,21,30,114,25,113,96,79,6,63,5,24,13,undefined,na,14,na,12,14,undefined,7,9,22,7,5,15,163,4,37,21,40,16,26,9,5,undefined,13,35,60,16,na,23,117,10,na,9,15,na,na,na,na,15,na,33,15,19,3,undefined,undefined
25/02/2021,6,83,35,na,211,329,338,107,77,85,18,20,85,na,129,na,73,123,44,29,22,70,320,117,354,376,112,25,268,38,33,24,undefined,na,22,na,56,10,undefined,63,55,71,20,19,44,382,4,112,29,46,15,62,22,16,undefined,90,120,188,53,na,36,288,44,na,57,64,na,0,0,1,13,8,74,55,58,20,undefined,undefined
25/02/2021,7,136,121,na,442,668,633,238,202,243,49,41,135,na,261,na,158,241,195,34,34,64,614,224,643,501,301,56,615,49,56,32,undefined,na,34,na,126,32,undefined,97,108,110,23,27,124,604,19,200,108,46,60,136,88,28,undefined,91,245,412,141,na,106,254,53,na,153,116,na,196,103,96,84,27,163,78,72,54,undefined,undefined
25/02/2021,8,287,200,na,550,1029,1270,313,228,666,107,59,193,na,380,na,406,694,522,86,73,168,1264,501,1226,846,510,112,1030,75,102,100,undefined,na,68,na,277,79,undefined,140,359,179,126,79,290,1317,9,458,139,56,143,102,221,78,undefined,152,517,1123,268,na,304,413,81,na,281,311,na,462,229,245,na,71,387,215,61,149,undefined,undefined
25/02/2021,9,522,278,na,701,701,690,194,163,303,68,45,160,na,273,na,528,431,324,138,101,163,991,311,897,443,556,95,751,81,127,79,undefined,na,75,na,232,84,undefined,158,230,200,205,53,231,1303,32,509,206,108,190,196,249,63,undefined,179,368,722,296,na,247,443,93,na,200,225,na,615,272,254,na,96,202,230,78,127,undefined,undefined
25/02/2021,10,738,435,na,849,881,504,86,252,161,75,90,242,na,206,na,656,422,267,292,143,268,1017,250,605,344,701,149,863,110,242,114,undefined,na,69,na,246,90,undefined,97,193,196,129,53,449,1466,19,606,187,172,169,149,224,80,undefined,209,307,515,435,na,342,607,109,na,181,378,na,495,228,207,na,33,210,204,48,112,undefined,undefined
25/02/2021,11,1143,650,na,1311,969,572,100,201,146,70,39,110,na,306,na,706,439,319,359,167,346,1137,249,598,433,844,139,765,111,301,134,undefined,na,137,na,270,109,undefined,130,211,255,184,58,463,2017,12,811,270,179,263,136,246,112,undefined,227,214,639,586,na,483,664,161,na,208,405,na,602,268,189,na,99,380,175,73,114,undefined,undefined
25/02/2021,12,1486,983,na,1724,1207,839,140,235,242,103,68,182,na,228,na,1028,643,357,485,240,564,1536,399,734,689,1104,220,975,260,345,214,undefined,na,145,na,541,167,undefined,303,339,417,368,134,717,2117,21,1041,343,216,335,219,432,109,undefined,390,437,630,670,na,577,935,182,na,265,499,na,806,440,317,na,63,405,286,66,146,undefined,undefined
25/02/2021,13,1750,1075,na,1890,1296,947,116,215,237,103,53,209,na,281,na,1082,689,308,470,268,516,1467,370,790,797,1096,176,1073,226,382,167,undefined,na,128,na,510,187,undefined,277,307,483,413,186,748,2391,25,1146,297,155,374,260,507,141,undefined,341,415,874,630,na,577,900,191,na,263,521,na,694,461,295,na,10,336,320,70,132,undefined,undefined
25/02/2021,14,1700,906,na,1754,1250,809,99,214,217,70,38,147,na,272,na,1013,409,281,443,190,413,1459,252,719,662,917,144,1115,124,313,128,undefined,na,83,na,311,150,undefined,193,268,317,236,117,655,2212,28,929,234,142,350,173,385,124,undefined,341,317,620,633,na,570,957,179,na,159,423,na,557,353,221,na,36,328,158,57,78,undefined,undefined
25/02/2021,15,1635,826,na,1551,1372,995,116,208,240,52,23,145,na,353,na,799,335,261,391,156,411,1605,215,887,777,766,153,1028,149,335,115,undefined,na,99,na,251,153,undefined,99,219,428,328,176,598,1975,20,1062,207,111,301,217,318,133,undefined,284,364,591,668,na,576,1025,172,na,310,441,na,630,315,217,na,33,225,212,66,178,undefined,undefined
25/02/2021,16,1698,834,na,1624,1553,1057,160,224,436,44,44,201,na,373,na,724,345,321,365,154,427,1616,273,1168,929,370,129,997,153,311,108,undefined,na,116,na,274,91,undefined,101,222,327,280,106,633,2198,45,1126,167,79,341,140,350,107,undefined,326,374,771,636,na,535,1180,168,na,230,441,na,563,274,192,na,27,337,271,60,132,undefined,undefined
25/02/2021,17,1533,833,na,1693,1793,1627,360,368,584,69,85,289,na,617,na,612,451,465,491,235,438,2143,409,1568,1077,381,140,990,172,336,152,undefined,na,127,na,333,144,undefined,136,244,309,365,159,716,2306,61,1089,180,101,326,159,339,115,undefined,405,507,863,661,na,443,1345,195,na,248,605,na,665,332,252,na,124,493,325,84,132,undefined,undefined
25/02/2021,18,1215,594,na,1369,1476,1158,279,265,244,89,97,304,na,431,na,369,278,275,613,335,471,1638,255,900,950,323,119,618,154,429,138,undefined,na,106,na,209,169,undefined,95,238,250,190,58,607,1911,46,1011,169,107,386,102,333,96,undefined,387,394,562,623,na,352,1247,197,na,146,469,na,441,287,145,na,70,356,166,58,138,undefined,undefined
25/02/2021,19,773,447,na,910,893,761,149,157,106,68,95,336,na,277,na,183,203,94,489,426,462,1148,184,527,614,270,76,359,81,414,223,undefined,na,55,na,130,153,undefined,36,179,96,63,25,462,1182,30,693,134,100,305,126,329,127,undefined,304,184,340,458,na,288,1038,134,na,82,310,na,283,174,32,26,25,227,84,47,69,undefined,undefined
25/02/2021,20,449,289,na,762,822,644,96,116,35,72,33,143,na,198,na,154,250,66,473,285,415,929,119,453,526,258,70,283,75,389,230,undefined,na,18,na,86,171,undefined,36,110,55,71,26,408,1059,20,471,99,65,340,91,242,83,undefined,222,162,301,248,na,233,957,129,na,58,288,na,27,3,1,150,13,204,148,29,60,undefined,undefined
25/02/2021,21,203,152,na,574,513,585,91,47,38,34,41,68,na,158,na,165,122,27,370,368,393,694,76,364,274,158,53,229,20,292,257,undefined,na,18,na,64,120,undefined,16,81,35,18,9,280,730,21,388,81,40,206,61,163,54,undefined,196,68,244,130,na,138,650,145,na,23,163,na,na,na,na,115,8,103,181,3,8,undefined,undefined
25/02/2021,22,145,77,na,340,421,428,64,43,40,48,16,69,na,146,na,75,83,55,215,715,296,571,57,296,209,123,40,132,40,259,167,undefined,na,23,na,64,57,undefined,29,182,98,35,37,230,598,8,189,52,68,168,31,81,41,undefined,96,45,158,122,na,95,518,87,na,14,152,na,na,na,na,106,7,90,111,9,13,undefined,undefined
25/02/2021,23,88,36,na,200,258,279,15,15,15,23,22,48,na,126,na,41,48,19,144,244,171,318,31,169,176,116,28,77,13,193,112,undefined,na,10,na,59,58,undefined,11,26,45,32,37,125,327,8,187,35,52,51,23,64,48,undefined,83,32,117,65,na,54,298,56,na,13,102,na,na,na,na,26,6,62,93,5,2,undefined,undefined
26/02/2021,0,56,43,na,101,96,105,11,4,11,7,12,25,na,40,na,49,9,12,105,353,125,119,21,86,63,83,13,45,na,119,33,undefined,na,6,na,27,8,undefined,8,9,10,17,13,83,158,4,71,18,55,25,12,74,25,undefined,27,10,70,34,na,36,133,36,na,15,42,na,na,na,na,29,5,17,89,8,2,undefined,undefined
26/02/2021,1,49,27,na,54,95,67,8,4,1,3,2,4,na,16,na,14,5,5,58,113,108,98,6,51,23,71,7,33,1,98,10,undefined,na,8,na,36,13,undefined,na,8,11,3,4,45,90,3,91,19,58,9,31,44,17,undefined,34,18,42,22,na,15,130,35,na,7,24,na,na,na,na,42,7,12,76,4,1,undefined,undefined
26/02/2021,2,49,19,na,51,57,33,5,3,3,6,na,10,na,12,na,20,17,2,39,36,123,68,23,45,33,50,4,39,3,68,5,undefined,na,4,na,6,5,undefined,na,4,9,5,4,30,93,2,56,9,33,3,15,34,13,undefined,21,1,52,22,na,5,73,27,na,6,26,na,na,na,na,13,4,20,30,na,2,undefined,undefined
26/02/2021,3,71,9,na,8,64,28,6,5,na,3,1,4,na,6,na,15,14,1,15,108,94,27,18,35,28,55,4,47,6,64,6,undefined,na,4,na,12,6,undefined,1,5,3,1,1,22,32,6,29,8,47,2,2,25,4,undefined,23,8,20,6,na,9,77,36,na,9,12,na,na,na,na,26,1,20,12,1,na,undefined,undefined
26/02/2021,4,24,18,na,25,51,39,15,2,6,na,1,3,na,30,na,7,6,4,8,19,36,57,5,23,48,41,5,53,6,15,4,undefined,na,4,na,9,12,undefined,na,4,3,2,3,15,41,1,45,5,14,5,5,3,15,undefined,13,6,28,19,na,22,58,9,na,na,10,na,na,na,na,30,2,8,6,6,1,undefined,undefined
26/02/2021,5,9,10,na,71,102,114,35,25,31,8,6,22,na,51,na,18,39,11,7,25,36,98,33,112,83,60,13,73,12,20,8,undefined,na,15,na,20,1,undefined,10,22,16,6,4,20,189,3,58,30,18,6,20,11,5,undefined,11,39,82,11,na,24,108,17,na,10,29,na,na,na,na,26,na,19,22,14,3,undefined,undefined
26/02/2021,6,103,32,na,139,241,336,90,74,89,21,18,72,na,125,na,74,113,59,14,17,77,312,96,339,303,122,29,174,19,35,19,undefined,na,23,na,55,14,undefined,41,41,82,23,13,44,420,3,135,35,42,13,75,25,16,undefined,90,137,205,51,na,48,281,40,na,53,62,na,0,0,3,15,6,85,33,70,17,undefined,undefined
26/02/2021,7,118,114,na,220,596,557,182,170,249,65,31,116,na,239,na,155,223,132,29,16,77,595,222,582,446,333,57,384,37,50,39,undefined,na,62,na,78,21,undefined,60,76,84,30,21,108,566,18,203,95,58,49,149,97,37,undefined,80,268,441,143,na,123,287,56,na,112,128,na,172,123,94,33,42,147,90,58,59,undefined,undefined
26/02/2021,8,263,170,na,453,734,1013,222,205,546,69,50,188,na,331,na,305,663,420,77,54,123,1208,389,1183,552,540,102,616,49,90,79,undefined,na,61,na,226,70,undefined,111,233,184,99,41,226,1099,17,436,138,54,111,129,252,74,undefined,91,411,952,238,na,253,394,73,na,328,281,na,401,209,216,na,82,279,136,50,154,undefined,undefined
26/02/2021,9,465,263,na,741,656,702,153,157,291,80,35,144,na,260,na,485,452,261,75,75,134,1027,196,797,406,551,93,435,64,130,104,undefined,na,77,na,235,79,undefined,116,182,153,115,62,250,1150,12,436,195,109,212,222,226,61,undefined,42,317,602,278,na,254,503,138,na,209,207,na,571,255,180,na,75,186,152,55,126,undefined,undefined
26/02/2021,10,617,473,na,991,845,613,127,148,148,82,42,130,na,288,na,620,340,223,143,122,226,1063,156,553,358,708,115,660,103,200,86,undefined,na,59,na,185,93,undefined,110,196,229,103,61,385,1458,28,574,156,139,234,141,260,70,undefined,65,270,554,314,na,305,597,201,na,189,273,na,467,316,244,na,53,261,129,46,104,undefined,undefined
26/02/2021,11,944,680,na,1156,904,654,100,132,143,42,25,120,na,248,na,749,327,245,277,197,342,1088,199,586,445,827,126,768,80,244,97,undefined,na,68,na,208,123,undefined,133,194,218,94,83,393,1524,15,678,176,169,385,113,329,105,undefined,81,253,652,429,na,328,600,232,na,192,295,na,511,277,213,na,35,185,130,52,92,undefined,undefined
26/02/2021,12,1224,873,na,1605,1243,889,140,231,276,73,40,171,na,316,na,992,580,292,459,289,552,1545,335,771,561,1125,193,908,147,376,144,undefined,na,85,na,396,198,undefined,263,308,347,170,70,640,2015,12,933,252,222,368,198,439,138,undefined,210,312,750,558,na,480,884,279,na,209,422,na,779,474,318,na,70,298,246,63,121,undefined,undefined
26/02/2021,13,1250,1040,na,1751,1308,903,124,196,249,81,66,237,na,296,na,976,589,280,563,288,545,1450,340,833,711,1126,204,997,148,430,130,undefined,na,61,na,445,164,undefined,265,298,322,182,70,832,2161,10,1045,318,255,457,239,524,103,undefined,374,364,722,591,na,440,1007,287,na,281,545,na,779,478,314,na,18,272,267,71,143,undefined,undefined
26/02/2021,14,1646,966,na,1692,1493,883,276,190,211,49,45,204,na,324,na,895,410,263,429,246,547,1390,222,752,812,923,177,1276,144,410,162,undefined,na,100,na,283,151,undefined,169,218,354,206,97,644,2075,4,990,267,187,336,150,443,128,undefined,345,350,670,535,na,366,1026,148,na,180,499,na,617,337,232,na,17,357,167,58,89,undefined,undefined
26/02/2021,15,1685,878,na,1810,1412,1088,198,195,215,65,48,197,na,393,na,780,385,266,448,245,594,1582,220,966,832,508,164,1196,162,418,189,undefined,na,77,na,262,151,undefined,137,217,302,268,144,685,2092,13,1144,305,125,345,197,312,144,undefined,347,328,617,575,na,449,1158,184,na,262,505,na,622,307,203,na,24,305,158,93,199,undefined,undefined
26/02/2021,16,1774,1027,na,1868,1626,1244,161,270,318,73,38,191,na,423,na,750,357,338,473,192,666,1819,316,1098,915,417,229,1122,171,412,135,undefined,na,102,na,252,95,undefined,108,211,240,209,135,624,2387,41,1122,298,69,340,112,342,135,undefined,298,435,775,608,na,427,1104,156,na,250,529,na,581,259,211,na,34,412,232,57,134,undefined,undefined
26/02/2021,17,2019,1018,na,2006,2252,2050,300,335,422,103,58,277,na,612,na,766,474,387,626,344,750,2074,397,1460,1301,373,148,1488,226,525,189,undefined,na,149,na,365,148,undefined,110,240,171,114,84,866,2761,55,1223,190,104,318,102,447,156,undefined,444,479,866,685,na,403,1450,198,na,231,721,na,730,300,247,na,92,593,344,82,165,undefined,undefined
26/02/2021,18,1701,806,na,1853,1988,1668,444,268,215,74,80,314,na,477,na,486,331,238,892,537,883,1703,279,880,1369,372,146,967,347,670,297,undefined,na,96,na,235,172,undefined,111,291,124,91,91,858,2350,47,1049,172,107,460,110,437,106,undefined,379,320,651,625,na,394,1452,208,na,124,679,na,601,275,154,na,82,668,209,92,107,undefined,undefined
26/02/2021,19,1443,586,na,1531,1914,1291,269,231,130,49,95,397,na,469,na,409,288,131,1037,829,807,1392,190,552,1276,392,121,953,385,743,300,undefined,na,53,na,221,218,undefined,78,282,92,63,48,766,1920,39,880,225,78,522,95,426,84,undefined,389,189,432,522,na,305,1341,159,na,82,576,na,477,230,117,na,92,495,126,62,121,undefined,undefined
26/02/2021,20,1037,425,na,1397,1653,1091,106,188,58,75,113,357,na,355,na,281,240,82,1054,835,842,1271,193,471,1106,326,113,629,253,884,473,undefined,na,56,na,176,338,undefined,53,192,84,43,37,720,1733,17,802,176,96,430,125,516,79,undefined,305,185,298,298,na,287,1286,215,na,38,527,na,192,18,43,248,41,368,119,39,47,undefined,undefined
26/02/2021,21,726,276,na,1165,1497,1129,130,136,59,94,93,271,na,389,na,235,126,55,894,738,919,1188,132,437,1034,285,127,733,157,849,591,undefined,na,47,na,175,393,undefined,53,160,115,90,59,658,1584,14,736,176,67,421,127,409,85,undefined,277,207,366,265,na,276,1097,177,na,42,396,na,5,0,2,187,26,278,151,38,35,undefined,undefined
26/02/2021,22,375,174,na,855,1194,881,531,137,71,56,37,195,na,313,na,183,167,82,682,781,686,1037,146,416,920,217,66,499,230,699,545,undefined,na,83,na,347,313,undefined,66,322,62,35,20,507,1298,24,528,90,102,284,86,322,44,undefined,232,122,341,186,na,155,926,211,na,21,417,na,1,0,0,201,22,291,184,37,15,undefined,undefined
26/02/2021,23,226,147,na,837,1193,754,50,41,48,16,12,121,na,243,na,142,109,61,427,507,560,700,98,306,609,160,65,604,696,611,306,undefined,na,38,na,266,164,undefined,42,105,78,35,27,412,1285,5,377,84,78,143,57,314,37,undefined,137,77,223,116,na,124,642,112,na,21,278,na,na,na,na,27,13,252,89,21,10,undefined,undefined
27/02/2021,0,176,96,na,520,556,493,26,29,18,9,13,75,na,180,na,88,73,21,226,243,444,415,51,200,243,113,17,125,66,427,154,undefined,na,27,na,245,55,undefined,9,65,24,19,15,280,779,6,175,31,79,82,53,240,23,undefined,84,46,154,93,na,65,314,67,na,7,181,na,na,na,na,19,10,162,66,25,3,undefined,undefined
27/02/2021,1,122,60,na,355,245,297,18,14,17,15,3,25,na,97,na,82,45,18,177,212,340,283,44,124,144,80,33,84,10,308,82,undefined,na,20,na,152,28,undefined,1,41,9,14,14,167,429,4,160,38,46,12,16,178,16,undefined,56,19,129,40,na,50,247,59,na,6,126,na,na,na,na,17,4,51,70,14,1,undefined,undefined
27/02/2021,2,62,80,na,204,134,154,17,9,8,2,3,8,na,78,na,25,44,8,102,253,307,178,69,77,104,89,16,64,12,244,30,undefined,na,14,na,138,14,undefined,9,20,11,10,4,137,345,4,147,21,57,13,19,115,23,undefined,67,13,75,31,na,50,193,43,na,7,74,na,na,na,na,4,3,32,162,10,1,undefined,undefined
27/02/2021,3,56,35,na,102,102,121,3,2,5,6,2,2,na,56,na,22,8,7,89,140,239,169,26,67,65,67,23,58,9,205,12,undefined,na,1,na,74,11,undefined,na,11,5,2,2,87,230,na,88,26,54,6,10,102,6,undefined,52,6,71,30,na,29,146,39,na,2,54,na,na,na,na,1,6,33,24,2,1,undefined,undefined
27/02/2021,4,30,19,na,62,91,69,20,3,na,2,2,4,na,52,na,9,19,na,26,14,111,85,16,51,65,48,7,46,5,99,10,undefined,na,6,na,20,4,undefined,na,3,5,3,1,41,144,2,60,9,34,6,7,28,19,undefined,53,6,34,19,na,25,108,52,na,1,30,na,na,na,na,9,na,22,24,7,na,undefined,undefined
27/02/2021,5,22,15,na,74,59,90,11,10,15,9,1,20,na,42,na,35,46,10,30,37,51,72,22,64,50,94,4,44,9,57,6,undefined,na,4,na,19,17,undefined,3,9,5,6,5,45,215,1,42,15,32,11,19,12,9,undefined,37,15,42,14,na,23,79,48,na,na,31,na,na,na,na,7,1,17,11,8,5,undefined,undefined
27/02/2021,6,52,26,na,74,114,118,53,20,28,15,12,31,na,49,na,50,50,11,13,18,70,116,35,110,149,106,14,93,29,50,8,undefined,na,12,na,21,3,undefined,24,26,52,10,10,23,149,3,66,31,58,11,35,19,12,undefined,34,22,71,11,na,26,125,43,na,15,40,na,1,0,0,15,4,30,16,22,7,undefined,undefined
27/02/2021,7,63,33,na,94,166,197,106,102,31,21,14,63,na,95,na,73,67,13,19,17,34,211,37,192,264,165,51,102,35,44,17,undefined,na,27,na,30,18,undefined,17,20,29,12,9,29,237,10,97,89,63,25,57,35,7,undefined,78,23,117,56,na,46,153,28,na,29,37,na,63,31,17,9,6,46,23,70,17,undefined,undefined
27/02/2021,8,198,67,na,234,258,300,147,116,31,48,43,129,na,159,na,154,121,28,39,23,62,438,67,238,330,294,91,162,70,42,37,undefined,na,21,na,62,40,undefined,22,42,34,14,13,114,433,16,226,147,79,73,155,53,20,undefined,62,82,212,98,na,65,264,50,na,41,89,na,144,82,52,na,5,60,28,14,67,undefined,undefined
27/02/2021,9,372,252,na,517,570,465,178,173,47,58,46,200,na,225,na,263,135,74,72,52,126,665,110,332,507,399,151,287,104,123,80,undefined,na,28,na,70,91,undefined,38,66,80,44,29,160,809,16,370,196,106,180,132,123,44,undefined,121,112,360,195,na,127,451,93,na,83,174,na,302,151,107,na,43,163,39,26,105,undefined,undefined
27/02/2021,10,805,501,na,947,841,673,196,268,70,100,49,244,na,282,na,457,235,88,214,122,235,906,130,509,786,741,200,679,142,187,101,undefined,na,45,na,92,95,undefined,42,81,103,56,39,305,1304,29,672,347,198,314,213,224,52,undefined,233,206,438,284,na,191,753,124,na,74,269,na,534,276,232,na,14,216,76,34,150,undefined,undefined
27/02/2021,11,1445,861,na,1477,1358,893,182,299,78,55,85,287,na,436,na,781,259,160,396,290,359,1114,114,565,828,954,223,1012,184,282,128,undefined,na,82,na,98,121,undefined,43,151,118,52,47,527,1768,38,1001,421,300,447,237,316,96,undefined,340,190,692,417,na,243,1027,152,na,99,388,na,590,315,283,na,36,254,76,40,182,undefined,undefined
27/02/2021,12,1887,1167,na,1987,1655,964,372,288,63,67,94,286,na,454,na,956,248,152,578,386,553,1388,118,519,1044,983,312,1269,271,490,150,undefined,na,77,na,188,139,undefined,59,192,129,74,61,781,2483,27,1143,469,252,556,167,418,77,undefined,374,221,658,523,na,258,1177,163,na,101,537,na,719,427,289,na,25,405,101,50,148,undefined,undefined
27/02/2021,13,2070,1370,na,2192,1885,1066,224,257,55,69,88,269,na,402,na,918,275,152,808,490,703,1459,129,545,1339,926,296,1311,308,559,216,undefined,na,59,na,148,193,undefined,38,356,104,69,34,943,2648,21,1259,528,240,494,169,467,87,undefined,477,240,605,659,na,280,1290,171,na,65,609,na,725,442,337,na,28,458,76,68,108,undefined,undefined
27/02/2021,14,2302,1633,na,2437,2028,1281,191,260,70,65,101,356,na,495,na,1026,281,169,773,390,741,1687,156,561,1603,836,276,1527,387,523,222,undefined,na,46,na,142,165,undefined,65,164,109,55,46,1011,2883,34,1497,420,301,501,296,474,72,undefined,427,252,588,734,na,293,1349,190,na,72,746,na,673,425,323,na,23,517,145,100,85,undefined,undefined
27/02/2021,15,2255,1521,na,2400,2078,1255,228,288,96,57,87,330,na,507,na,1066,298,136,788,512,712,1755,182,661,1729,717,214,1422,378,575,250,undefined,na,52,na,152,166,undefined,47,195,77,54,30,1019,2935,27,1563,451,213,452,250,453,75,undefined,424,273,516,719,na,287,1336,188,na,66,724,na,679,437,297,na,21,551,138,58,82,undefined,undefined
27/02/2021,16,2348,1386,na,2184,2220,1265,746,291,82,50,125,364,na,550,na,895,255,169,745,420,848,1791,205,699,1647,480,170,1398,389,561,208,undefined,na,77,na,169,134,undefined,60,259,82,61,32,1074,2725,30,1479,295,119,407,176,437,69,undefined,386,321,578,696,na,374,1139,130,na,51,777,na,762,363,283,na,29,634,141,66,111,undefined,undefined
27/02/2021,17,2127,1169,na,1944,2169,1290,287,282,55,92,119,452,na,488,na,591,331,107,789,543,768,1755,191,613,1595,398,120,1344,398,718,293,undefined,na,82,na,141,202,undefined,52,219,63,53,34,904,2391,25,1265,181,66,497,135,481,58,undefined,447,592,518,529,na,343,1321,168,na,44,663,na,596,287,186,na,100,640,131,88,77,undefined,undefined
27/02/2021,18,1722,750,na,1603,1726,1246,394,305,101,117,112,687,na,521,na,361,287,85,953,709,834,1442,188,751,1590,404,132,715,407,749,380,undefined,na,87,na,152,279,undefined,54,325,43,21,22,909,2048,33,1012,186,84,582,116,477,93,undefined,359,1763,565,555,na,331,1372,184,na,40,712,na,509,234,72,na,60,672,155,80,99,undefined,undefined
27/02/2021,19,1205,432,na,1394,2006,1053,249,245,83,114,137,437,na,531,na,215,301,72,1061,988,1006,1365,153,445,1264,359,99,867,364,961,584,undefined,na,86,na,132,392,undefined,51,279,45,25,38,740,2076,30,966,179,104,585,101,476,86,undefined,413,589,499,560,na,283,1379,197,na,41,581,na,566,232,72,na,75,502,96,81,88,undefined,undefined
27/02/2021,20,752,301,na,1327,1899,1085,114,195,50,85,171,506,na,498,na,262,253,70,1027,915,852,1242,178,378,1061,300,83,724,258,961,777,undefined,na,64,na,222,526,undefined,57,196,52,31,30,874,1784,31,792,165,103,623,79,544,52,undefined,386,257,349,243,na,282,1225,188,na,31,617,na,204,20,35,159,28,500,124,45,52,undefined,undefined
27/02/2021,21,589,330,na,1079,1745,951,61,185,83,232,149,559,na,417,na,217,180,63,922,703,890,1179,190,492,1149,255,93,609,165,879,814,undefined,na,67,na,249,533,undefined,53,174,43,35,25,839,1589,25,647,138,78,520,79,536,82,undefined,421,2095,650,227,na,268,1160,169,na,37,640,na,15,0,1,301,31,346,347,53,31,undefined,undefined
27/02/2021,22,499,193,na,1223,1482,888,691,83,68,79,94,279,na,389,na,263,175,67,800,1120,950,1128,194,388,986,245,84,535,249,1118,822,undefined,na,126,na,273,501,undefined,51,473,41,31,19,669,1592,17,695,122,79,347,86,536,47,undefined,271,171,388,156,na,213,939,126,na,27,506,na,9,0,3,161,16,341,335,77,15,undefined,undefined
27/02/2021,23,296,180,na,1225,1409,803,40,67,40,36,45,182,na,387,na,140,114,52,570,854,825,671,120,345,949,183,29,544,394,831,561,undefined,na,53,na,259,242,undefined,40,152,20,26,6,403,1164,7,482,53,121,229,72,502,31,undefined,231,85,248,110,na,110,616,104,na,16,309,na,na,na,na,29,13,282,162,35,6,undefined,undefined
28/02/2021,0,222,98,na,772,769,709,18,31,16,23,11,71,na,307,na,161,64,34,409,630,506,525,122,229,426,106,20,172,68,652,258,undefined,na,24,na,262,108,undefined,25,68,19,30,14,357,817,4,304,40,101,68,41,466,23,undefined,111,32,221,118,na,74,421,66,na,10,303,na,na,na,na,6,10,202,175,16,5,undefined,undefined
28/02/2021,1,177,85,na,640,336,385,17,12,17,18,11,34,na,216,na,115,42,19,252,247,465,397,101,163,295,127,26,102,38,490,82,undefined,na,10,na,193,28,undefined,8,49,10,16,9,291,624,4,237,31,31,36,29,336,11,undefined,124,22,148,94,na,65,300,47,na,8,186,na,na,na,na,10,10,91,120,11,2,undefined,undefined
28/02/2021,2,101,62,na,759,262,254,33,6,8,11,4,11,na,141,na,91,30,6,96,96,348,404,73,137,204,100,14,62,16,362,17,undefined,na,8,na,194,24,undefined,10,26,5,6,2,193,519,3,201,19,78,30,14,211,12,undefined,84,48,174,51,na,53,229,47,na,3,168,na,na,na,na,6,1,32,128,9,1,undefined,undefined
28/02/2021,3,107,65,na,504,137,186,22,3,20,24,1,3,na,124,na,61,24,12,153,103,348,311,99,117,124,97,19,64,11,424,7,undefined,na,8,na,127,13,undefined,1,14,13,1,1,154,384,1,149,16,51,10,25,218,12,undefined,79,17,113,44,na,41,164,35,na,4,122,na,na,na,na,15,9,45,157,4,na,undefined,undefined
28/02/2021,4,64,33,na,321,83,99,7,3,5,2,na,4,na,88,na,27,20,2,48,45,134,226,57,96,54,105,9,39,8,198,10,undefined,na,4,na,47,7,undefined,2,2,2,2,1,44,205,4,89,11,30,3,13,91,2,undefined,57,12,33,21,na,16,124,18,na,5,29,na,na,na,na,5,8,6,102,5,1,undefined,undefined
28/02/2021,5,22,17,na,286,82,90,14,6,2,3,5,8,na,56,na,29,13,3,35,26,60,110,26,58,69,41,7,80,8,171,9,undefined,na,4,na,26,12,undefined,2,13,6,2,1,30,151,1,77,14,17,13,7,48,3,undefined,50,16,53,12,na,17,83,25,na,4,47,na,na,na,na,4,4,16,20,6,1,undefined,undefined
28/02/2021,6,28,17,na,133,112,79,38,18,14,10,5,14,na,46,na,53,21,9,12,33,47,162,30,92,123,54,13,90,15,91,8,undefined,na,5,na,13,5,undefined,27,6,5,7,4,56,256,2,96,30,39,8,14,19,7,undefined,27,22,56,11,na,34,82,19,na,23,44,na,na,na,na,2,3,43,20,8,na,undefined,undefined
28/02/2021,7,44,47,na,96,129,139,56,80,24,10,26,63,na,74,na,31,50,10,22,17,50,223,45,153,202,109,27,143,40,48,15,undefined,na,12,na,21,11,undefined,14,20,7,8,6,55,225,4,92,41,29,19,26,23,2,undefined,34,25,62,46,na,38,105,22,na,17,49,na,57,20,13,3,na,47,19,24,11,undefined,undefined
28/02/2021,8,111,64,na,166,249,322,164,109,28,36,54,146,na,123,na,70,70,14,28,34,51,413,51,231,359,227,75,227,64,104,40,undefined,na,22,na,52,26,undefined,21,49,15,31,13,74,349,17,222,108,85,69,47,43,25,undefined,40,71,149,65,na,87,203,36,na,16,97,na,128,54,43,na,6,53,19,24,22,undefined,undefined
28/02/2021,9,352,154,na,368,481,448,226,239,54,54,69,256,na,198,na,142,114,53,69,66,110,587,126,338,553,409,165,493,134,125,61,undefined,na,49,na,65,59,undefined,24,85,31,66,30,187,677,26,306,223,110,122,95,85,25,undefined,101,128,199,196,na,134,370,44,na,50,150,na,267,114,113,na,44,128,44,29,80,undefined,undefined
28/02/2021,10,881,458,na,762,1009,683,360,319,64,52,100,407,na,285,na,359,183,59,166,117,243,913,141,419,927,615,221,1079,219,221,122,undefined,na,66,na,80,68,undefined,23,118,64,106,55,348,1176,50,590,315,260,249,133,173,58,undefined,202,209,325,316,na,180,659,84,na,69,330,na,365,187,125,na,20,239,87,40,106,undefined,undefined
28/02/2021,11,1417,817,na,1172,1489,894,484,417,83,57,126,400,na,422,na,601,284,76,467,251,349,1114,133,452,1218,856,316,1382,330,390,164,undefined,na,144,na,104,82,undefined,19,133,70,142,72,493,1715,60,951,497,299,405,196,301,88,undefined,321,222,433,467,na,207,912,104,na,97,399,na,509,241,203,na,21,455,96,90,144,undefined,undefined
28/02/2021,12,2016,1072,na,1723,1854,1044,326,346,65,56,110,439,na,364,na,745,246,103,850,312,536,1404,149,534,1340,997,291,1506,357,488,340,undefined,na,105,na,114,191,undefined,39,199,69,149,46,713,2231,58,1069,497,301,461,205,365,82,undefined,397,255,410,514,na,277,1154,138,na,88,476,na,647,297,250,na,24,441,94,65,96,undefined,undefined
28/02/2021,13,2266,1151,na,1916,2102,1012,363,327,49,49,150,512,na,391,na,850,229,94,979,463,710,1407,141,488,1621,1069,289,1684,444,615,297,undefined,na,145,na,108,234,undefined,26,380,79,117,57,881,2509,58,1210,550,399,490,225,307,64,undefined,507,184,416,554,na,416,1209,190,na,86,597,na,584,458,262,na,50,491,76,78,76,undefined,undefined
28/02/2021,14,2519,1235,na,2107,2217,1235,741,361,68,68,141,494,na,441,na,840,225,98,845,335,608,1569,141,460,1743,979,284,1838,498,532,410,undefined,na,138,na,113,225,undefined,51,159,98,114,65,934,2463,40,1341,492,227,536,242,444,98,undefined,462,185,468,566,na,318,1316,174,na,76,564,na,559,367,282,na,19,516,81,56,80,undefined,undefined
28/02/2021,15,2408,1330,na,2083,2146,1265,279,299,60,55,161,456,na,430,na,843,186,61,798,253,520,1589,143,506,1761,832,201,1818,403,507,501,undefined,na,113,na,122,205,undefined,37,179,82,163,91,904,2372,35,1175,366,219,544,211,363,81,undefined,344,195,412,628,na,345,1106,145,na,70,565,na,563,396,174,na,29,387,95,41,112,undefined,undefined
28/02/2021,16,2358,1150,na,1737,1694,1256,298,294,39,39,127,419,na,431,na,549,193,69,679,269,624,1475,132,490,1566,434,142,1548,385,463,372,undefined,na,129,na,91,196,undefined,122,234,59,93,71,665,2129,23,1103,294,121,380,141,350,87,undefined,430,188,351,530,na,352,1153,201,na,54,495,na,519,244,178,na,42,375,98,71,98,undefined,undefined
28/02/2021,17,1669,741,na,1414,1672,1130,216,279,31,36,109,421,na,436,na,379,156,87,752,359,637,1275,116,515,1509,389,109,1021,289,538,427,undefined,na,85,na,90,154,undefined,36,192,61,89,59,668,1796,26,920,195,103,416,119,330,78,undefined,321,225,416,499,na,374,1067,158,na,63,469,na,400,185,96,na,144,362,50,54,78,undefined,undefined
28/02/2021,18,1087,430,na,977,1162,890,211,214,51,79,162,442,na,356,na,206,131,41,753,414,601,1238,107,487,1163,342,135,567,215,483,453,undefined,na,100,na,84,183,undefined,25,246,69,47,55,540,1336,40,750,166,113,430,109,268,66,undefined,393,162,364,445,na,320,1014,140,na,59,392,na,347,140,72,na,54,289,78,48,66,undefined,undefined
28/02/2021,19,589,250,na,802,929,746,136,187,40,73,134,422,na,323,na,180,107,46,672,407,611,1057,71,337,938,254,77,354,188,454,622,undefined,na,79,na,97,267,undefined,24,156,91,42,56,489,1101,25,586,107,122,378,105,264,72,undefined,332,135,271,422,na,262,924,99,na,68,396,na,293,144,67,na,58,212,133,48,87,undefined,undefined
28/02/2021,20,435,193,na,649,997,631,97,181,24,33,157,439,na,292,na,139,95,53,565,301,502,912,82,278,808,286,70,417,110,452,535,undefined,na,63,na,85,319,undefined,20,88,93,16,48,430,942,18,503,116,79,388,80,232,93,undefined,285,125,240,251,na,253,789,112,na,58,297,na,44,3,0,180,20,163,127,32,26,undefined,undefined
28/02/2021,21,274,149,na,464,671,536,56,73,33,38,121,279,na,161,na,117,53,24,500,166,399,707,85,244,548,187,77,261,118,426,429,undefined,na,19,na,35,263,undefined,10,90,59,27,37,417,796,12,295,87,74,242,54,218,58,undefined,208,124,189,186,na,189,684,109,na,38,289,na,2,0,0,102,7,86,130,21,25,undefined,undefined
28/02/2021,22,166,66,na,244,451,374,29,58,18,21,69,165,na,187,na,57,71,30,273,229,273,525,60,190,321,171,56,134,24,310,387,undefined,na,24,na,30,150,undefined,7,290,53,27,34,208,478,4,276,53,60,133,47,69,22,undefined,112,54,148,125,na,136,532,79,na,20,160,na,na,na,na,26,9,64,58,23,4,undefined,undefined
28/02/2021,23,108,70,na,139,268,263,25,12,13,14,26,89,na,122,na,19,24,12,114,94,227,332,22,152,194,128,18,94,23,262,187,undefined,na,14,na,36,50,undefined,7,25,11,10,10,107,281,4,142,38,50,29,34,47,7,undefined,47,36,123,71,na,65,306,62,na,17,101,na,na,na,na,7,19,37,90,8,3,undefined,undefined


==> Figures/Australia/big/January_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North)
01/01/2019,0,918,770,-1,3025,531,3284,2733,762,1830,1217,1339,4003,-1,701,1548,1441,769,440,633,494,1745,-1,577,1867,3658,637,137,2800,1360,759,192,undefined,617,802,2802,775,125,1286,207,539,16,10,20,2836,-1,23,1650,194,301,141,446,573,61,-1,373,-1,1286
01/01/2019,1,995,635,-1,3077,3854,2751,1086,336,656,470,352,1518,-1,2172,1494,750,246,192,908,361,1722,-1,416,1838,2122,719,165,1746,1896,1154,141,undefined,248,374,6096,607,78,934,99,153,49,4,12,2271,-1,26,1387,203,186,94,156,545,84,-1,290,-1,934
01/01/2019,2,416,262,-1,1927,2234,2553,571,138,240,202,100,363,-1,2217,878,259,83,70,469,304,1113,-1,222,896,774,370,72,940,731,671,54,undefined,67,98,2711,370,29,451,60,50,21,9,10,1328,-1,2,779,101,131,29,90,329,57,-1,145,-1,451
01/01/2019,3,382,194,-1,998,1045,1769,208,95,111,116,29,137,-1,1358,309,213,43,30,289,208,786,-1,133,686,797,256,34,466,288,474,29,undefined,56,59,1347,141,29,340,21,27,8,7,9,671,-1,8,588,73,64,15,48,251,23,-1,106,-1,340
01/01/2019,4,165,106,-1,472,483,911,83,25,29,31,5,60,-1,766,133,79,43,8,155,149,405,-1,87,346,258,197,23,109,134,321,28,undefined,18,10,544,96,9,160,15,4,4,-1,1,240,-1,-1,355,36,75,14,53,85,14,-1,49,-1,160
01/01/2019,5,117,53,-1,209,267,506,46,30,30,17,1,29,-1,469,110,56,35,11,93,65,249,-1,50,284,88,130,15,64,63,279,18,undefined,20,16,283,46,13,104,31,14,3,-1,3,141,-1,7,212,31,38,6,51,50,20,-1,49,-1,104
01/01/2019,6,48,55,-1,131,214,360,48,16,45,27,10,22,-1,244,42,21,47,22,44,51,117,-1,82,285,91,103,9,57,69,82,7,undefined,29,17,246,22,7,100,17,13,5,-1,-1,82,-1,4,113,17,25,13,30,39,8,-1,28,-1,100
01/01/2019,7,47,51,-1,153,169,260,49,32,38,9,11,42,-1,147,50,83,32,24,73,72,76,-1,70,292,86,96,16,84,70,60,14,undefined,21,19,292,16,8,129,31,22,10,7,5,100,-1,4,123,20,42,12,32,31,16,-1,27,-1,129
01/01/2019,8,86,87,-1,207,235,352,65,56,60,15,19,90,-1,159,83,73,68,33,113,25,99,-1,70,377,134,163,17,124,83,86,36,undefined,18,17,446,29,18,182,46,23,34,4,2,127,-1,5,175,44,29,21,33,56,25,-1,48,-1,182
01/01/2019,9,253,258,-1,388,433,508,116,124,88,28,39,181,-1,182,128,219,97,44,82,98,131,-1,127,567,295,260,40,268,170,133,64,undefined,54,54,893,54,29,319,116,65,158,18,19,219,-1,12,363,93,64,69,76,101,45,-1,106,-1,319
01/01/2019,10,956,689,-1,955,885,815,225,154,109,92,59,365,-1,361,284,427,166,79,302,368,294,-1,208,963,522,399,67,536,282,287,119,undefined,84,99,1472,100,127,497,112,81,320,19,15,527,-1,25,714,142,153,132,75,209,27,-1,174,-1,497
01/01/2019,11,1542,1141,-1,1369,1589,1272,291,193,105,79,136,432,-1,525,473,575,228,99,471,446,530,-1,193,1135,862,490,79,1132,562,372,225,undefined,92,94,2326,129,129,603,176,126,212,36,31,770,-1,25,1000,187,165,267,103,302,50,-1,300,-1,603
01/01/2019,12,2084,1634,-1,1887,2029,1514,354,250,133,75,162,614,-1,484,702,728,225,114,952,656,634,-1,241,926,1130,512,131,1427,710,522,277,undefined,104,105,2706,148,237,618,100,150,106,42,22,1016,-1,39,1142,264,153,365,115,315,63,-1,363,-1,618
01/01/2019,13,2324,1723,-1,2198,2286,1664,465,277,116,66,187,544,-1,548,815,728,248,86,1240,746,802,-1,194,939,1220,487,147,1608,986,548,360,undefined,120,83,3100,78,264,657,85,161,104,45,18,1146,-1,29,1282,239,111,514,128,338,53,-1,394,-1,657
01/01/2019,14,2677,1831,-1,2343,2517,1714,452,299,124,36,169,470,-1,629,968,818,194,124,1214,472,802,-1,183,922,1457,416,97,1927,1076,689,501,undefined,82,92,3212,115,218,635,61,153,133,37,23,1210,-1,25,1185,186,109,498,113,412,80,-1,468,-1,635
01/01/2019,15,2658,2057,-1,2430,2741,1844,482,287,119,59,200,426,-1,666,1063,832,260,128,1207,368,861,-1,186,964,1491,442,89,1752,1056,665,514,undefined,100,113,3470,124,240,635,135,167,71,39,25,1377,-1,40,1376,166,116,551,111,441,146,-1,379,-1,635
01/01/2019,16,2819,1989,-1,2348,2504,1771,620,280,123,86,168,454,-1,634,1042,652,233,111,1128,313,882,-1,202,1120,1285,388,86,1590,1077,682,422,undefined,100,130,3153,96,199,679,101,129,109,44,21,1338,-1,26,1315,150,116,430,111,398,61,-1,383,-1,679
01/01/2019,17,2587,1727,-1,2239,2462,1870,975,258,134,85,142,481,-1,818,1084,649,194,120,1090,452,963,-1,203,1107,1222,425,115,1244,1200,752,452,undefined,106,146,4259,116,212,614,101,167,115,30,28,1233,-1,27,1474,171,100,394,117,374,66,-1,359,-1,614
01/01/2019,18,2095,994,-1,1829,2020,1648,1600,211,220,78,186,544,-1,703,997,433,167,89,1260,659,1150,-1,217,1066,1102,473,106,731,885,761,545,undefined,130,99,5485,126,316,600,144,110,113,49,31,1147,-1,21,1742,172,104,388,172,420,79,-1,399,-1,600
01/01/2019,19,1365,605,-1,1500,1850,1411,374,155,102,103,196,690,-1,661,1011,371,147,56,1079,740,1209,-1,144,795,475,488,112,637,598,788,646,undefined,63,95,3205,109,417,544,82,117,98,42,19,1192,-1,23,1091,172,76,435,96,396,77,-1,350,-1,544
01/01/2019,20,954,450,-1,1283,1612,1247,202,124,81,48,213,675,-1,537,912,397,123,40,1035,670,1047,-1,175,665,546,419,69,493,502,709,763,undefined,45,64,3062,139,407,560,127,91,55,34,26,1031,-1,18,844,85,158,310,132,305,62,-1,272,-1,560
01/01/2019,21,801,321,7359,992,1567,1230,219,147,78,51,172,502,-1,479,592,276,82,47,919,536,976,-1,165,499,459,386,72,471,344,585,746,undefined,36,53,2723,112,372,444,62,106,39,21,20,887,-1,23,673,82,88,243,99,258,52,-1,283,-1,444
01/01/2019,22,411,222,26969,826,1526,1110,2211,73,78,35,101,300,-1,551,343,221,100,49,550,386,649,-1,149,540,220,277,54,601,773,495,553,undefined,148,157,2249,106,183,371,67,96,35,11,10,501,-1,24,456,82,90,149,88,183,48,-1,158,-1,371
01/01/2019,23,165,103,1847,451,617,773,237,42,66,22,48,147,-1,418,184,118,80,25,340,205,435,-1,96,468,163,191,46,116,159,337,270,undefined,39,31,1074,55,97,264,32,33,69,6,4,270,-1,11,264,47,84,58,66,105,22,-1,106,-1,264
02/01/2019,0,86,43,-1,196,322,279,35,20,44,35,12,52,-1,122,61,44,38,9,147,105,258,-1,51,224,62,145,14,77,46,183,83,undefined,12,17,318,21,17,169,15,18,57,-1,1,99,-1,7,144,23,71,25,43,81,3,-1,73,-1,169
02/01/2019,1,41,32,-1,82,72,87,25,18,57,72,7,46,-1,60,46,37,16,17,90,72,163,-1,39,109,54,86,16,41,18,113,69,undefined,4,4,82,11,17,129,22,13,33,-1,1,49,-1,3,80,10,41,6,40,22,11,-1,18,-1,129
02/01/2019,2,52,18,-1,41,62,63,9,1,3,8,1,3,-1,26,24,11,16,8,44,40,72,-1,11,52,26,43,1,45,9,45,21,undefined,4,7,44,18,5,56,5,5,25,1,4,20,-1,1,47,4,31,4,15,27,15,-1,10,-1,56
02/01/2019,3,18,16,-1,20,83,43,19,3,11,4,1,14,-1,15,17,15,15,7,31,22,65,-1,26,23,6,64,2,67,9,38,11,undefined,5,6,34,6,7,28,6,5,4,-1,-1,21,-1,1,44,6,22,-1,8,19,8,-1,12,-1,28
02/01/2019,4,10,19,-1,31,92,51,27,1,11,5,1,3,-1,35,10,7,13,3,17,34,44,-1,17,35,22,42,2,91,20,22,11,undefined,6,5,24,19,10,30,10,5,16,-1,2,20,-1,3,29,21,13,12,6,12,3,-1,5,-1,30
02/01/2019,5,31,15,-1,84,269,102,40,22,42,2,1,11,-1,57,18,23,42,15,12,28,30,-1,32,128,39,34,6,288,31,18,10,undefined,7,10,78,15,3,53,12,14,16,1,5,40,-1,8,43,25,14,4,12,8,3,-1,15,-1,53
02/01/2019,6,70,63,-1,130,491,332,96,74,266,41,20,51,-1,144,41,66,96,63,9,17,58,-1,136,501,130,65,20,474,72,26,9,undefined,42,22,319,41,2,231,43,50,28,8,12,100,-1,13,97,31,31,9,25,32,18,-1,27,-1,231
02/01/2019,7,181,147,-1,320,1354,753,259,193,916,161,25,150,-1,279,149,261,330,269,83,78,101,-1,361,1290,353,137,35,1316,193,123,32,undefined,104,80,847,99,28,613,168,145,64,18,19,297,-1,18,309,88,35,30,32,127,37,-1,89,-1,613
02/01/2019,8,501,358,-1,653,2354,1592,408,293,1918,235,42,208,-1,587,305,419,900,684,141,101,169,-1,670,2158,493,340,81,2348,366,311,81,undefined,283,178,1709,275,63,1132,386,404,211,55,46,590,-1,76,581,178,54,89,90,276,136,-1,187,-1,1132
02/01/2019,9,760,663,-1,845,1688,1072,242,207,1246,158,40,202,-1,409,379,607,625,445,141,132,226,-1,452,1744,464,399,102,1534,361,244,109,undefined,186,156,1436,311,95,828,427,362,209,49,57,559,-1,72,720,170,73,151,117,256,127,-1,243,-1,828
02/01/2019,10,1332,1170,-1,1581,2117,1033,228,182,500,114,47,294,-1,494,438,1089,525,318,296,285,351,-1,435,1524,597,593,137,1798,438,321,119,undefined,154,118,1608,284,127,802,325,310,336,59,47,772,-1,70,1082,262,134,308,109,343,99,-1,314,-1,802
02/01/2019,11,2067,2075,-1,2333,3041,1376,375,289,389,121,81,360,-1,571,771,1358,524,283,570,594,645,-1,463,1330,836,719,122,2856,688,580,194,undefined,173,72,2218,307,192,905,291,406,376,131,43,1193,-1,72,1351,356,209,389,195,556,118,-1,371,-1,905
02/01/2019,12,3215,3211,-1,3251,3619,1868,463,476,858,204,158,546,-1,695,1118,1847,970,392,1232,844,1173,-1,673,1784,1102,1001,181,4133,1003,1004,274,undefined,250,130,3285,494,285,1220,614,560,388,212,88,1863,-1,134,2000,511,262,690,259,786,174,-1,635,-1,1220
02/01/2019,13,3672,3196,-1,3580,3588,2040,460,452,816,174,165,585,-1,657,1384,2088,966,448,1217,942,1401,-1,696,1812,1338,1020,246,2966,1195,1014,429,undefined,280,211,3490,406,345,1227,603,557,410,238,97,2191,-1,129,2341,518,248,669,284,897,166,-1,669,-1,1227
02/01/2019,14,3445,2968,-1,3514,3497,2029,535,329,537,109,186,528,-1,706,1416,1719,637,313,1170,640,1142,-1,494,1510,1475,693,191,3521,1150,791,383,undefined,184,172,3510,297,283,937,280,312,283,168,69,1920,-1,65,2082,368,195,601,209,802,129,-1,557,-1,937
02/01/2019,15,3589,2905,-1,3549,4347,2067,485,304,797,174,111,416,-1,764,1430,1655,513,358,1098,570,1230,-1,423,1706,1422,689,187,4252,1233,809,436,undefined,219,179,3521,284,277,1011,273,342,214,117,74,1899,-1,72,2020,455,231,553,247,833,136,-1,450,-1,1011
02/01/2019,16,3392,2696,-1,3345,4228,2630,513,410,1689,323,133,440,-1,944,1617,1555,549,595,1243,422,1402,-1,533,2435,1453,808,216,3276,1219,855,427,undefined,262,234,3678,293,173,1327,277,330,354,201,96,1989,-1,92,2306,588,244,545,262,639,204,-1,460,-1,1327
02/01/2019,17,3363,2516,-1,3045,4580,2998,645,463,1618,359,123,487,-1,1123,1666,1277,664,731,1150,588,1320,-1,640,2671,1461,1019,224,3374,1372,944,418,undefined,339,247,4232,353,216,1616,389,401,220,195,93,1845,-1,82,2355,1144,337,561,234,711,182,-1,515,-1,1616
02/01/2019,18,2783,1726,-1,2435,3290,1909,422,306,539,199,147,451,-1,763,1444,750,346,304,1238,760,1258,-1,314,1611,1063,1128,276,2441,908,919,506,undefined,162,165,3210,215,308,866,206,237,162,108,56,1533,-1,51,1803,1576,446,520,316,568,155,-1,422,-1,866
02/01/2019,19,1993,904,-1,1832,2474,1491,271,160,241,98,167,601,-1,561,1221,504,227,115,1162,783,1243,-1,239,947,505,1263,318,1740,646,866,584,undefined,111,104,3109,142,324,629,207,174,130,71,40,1286,-1,45,1555,1555,614,547,281,543,98,-1,331,-1,629
02/01/2019,20,1343,549,-1,1433,1954,1291,219,128,163,75,201,664,-1,475,896,378,227,98,1122,754,1059,-1,150,619,468,1135,305,870,394,680,757,undefined,84,117,3033,148,319,422,92,117,105,36,38,1043,-1,52,1122,1291,525,427,291,413,79,-1,343,-1,422
02/01/2019,21,873,384,-1,1069,1879,1361,122,140,99,67,144,440,-1,494,748,281,161,89,898,714,929,-1,136,650,481,898,253,1153,283,598,699,undefined,82,101,2542,109,283,413,112,116,72,23,29,897,-1,39,776,1040,416,330,245,355,85,-1,228,-1,413
02/01/2019,22,500,170,-1,753,1625,1081,99,109,125,32,87,261,-1,419,440,209,89,50,552,473,642,-1,147,579,227,675,131,809,190,464,521,undefined,102,66,1664,111,187,364,48,119,48,11,14,642,-1,15,489,493,303,257,170,227,44,-1,173,-1,364
02/01/2019,23,200,101,-1,414,763,611,52,37,38,14,30,139,-1,283,237,127,67,40,385,192,545,-1,87,351,105,210,63,351,94,274,286,undefined,57,38,781,52,52,227,26,50,23,4,3,308,-1,16,300,172,88,68,82,128,37,-1,104,-1,227
03/01/2019,0,88,53,-1,196,322,304,72,26,21,5,24,42,-1,134,88,54,26,14,168,95,289,-1,32,163,54,112,28,189,35,259,100,undefined,29,7,320,27,25,111,15,35,23,2,6,110,-1,4,155,31,57,36,43,48,13,-1,35,-1,111
03/01/2019,1,72,41,-1,75,95,102,37,9,13,4,10,21,-1,26,60,22,14,8,105,81,214,-1,28,47,37,129,14,48,36,141,72,undefined,1,10,154,19,12,61,2,7,7,1,1,72,-1,-1,83,11,48,12,49,40,7,-1,26,-1,61
03/01/2019,2,25,17,-1,52,54,50,26,13,7,2,3,13,-1,20,29,13,10,5,42,61,133,-1,19,34,33,88,9,57,9,85,7,undefined,8,8,43,5,6,38,3,14,11,3,4,31,-1,3,53,19,40,4,23,37,3,-1,17,-1,38
03/01/2019,3,31,12,-1,28,69,47,11,3,12,3,4,9,-1,16,34,10,6,3,29,9,43,-1,8,14,10,41,8,78,6,39,1,undefined,5,3,28,9,3,18,16,12,5,1,1,18,-1,-1,30,8,16,1,9,10,3,-1,3,-1,18
03/01/2019,4,5,15,-1,36,75,42,13,6,4,4,3,8,-1,19,20,12,12,7,17,21,32,-1,3,20,6,23,3,80,4,23,7,undefined,6,3,34,7,8,31,7,14,8,3,2,19,-1,3,29,7,39,5,10,3,2,-1,10,-1,31
03/01/2019,5,17,19,-1,47,261,137,39,19,49,7,-1,21,-1,60,30,12,35,21,10,34,48,-1,24,163,57,47,10,252,34,45,10,undefined,7,17,95,12,8,85,33,17,14,3,2,25,-1,5,53,12,31,9,16,12,5,-1,2,-1,85
03/01/2019,6,97,69,-1,156,561,329,120,85,298,45,12,73,-1,154,49,93,120,86,17,41,58,-1,124,541,141,110,33,486,81,49,18,undefined,42,35,344,52,4,233,50,61,67,10,13,97,-1,12,165,64,41,20,23,41,9,-1,25,-1,233
03/01/2019,7,225,171,-1,367,1390,831,300,241,1014,192,28,175,-1,288,175,329,386,286,61,71,109,-1,369,1251,383,239,72,1450,211,111,58,undefined,114,97,924,102,37,692,184,165,68,28,23,308,-1,25,315,120,87,48,32,109,42,-1,75,-1,692
03/01/2019,8,579,362,-1,648,2251,1726,457,309,2135,239,45,219,-1,630,329,489,914,723,147,135,195,-1,670,2211,496,416,124,2247,395,324,76,undefined,319,199,1786,298,73,1128,405,420,144,80,36,579,-1,67,587,196,112,119,59,299,71,-1,244,-1,1128
03/01/2019,9,928,694,-1,992,1747,1219,298,237,1265,198,29,227,-1,516,368,669,710,438,189,149,248,-1,477,1657,447,653,127,1527,280,206,87,undefined,263,167,1455,294,104,980,386,430,123,105,58,632,-1,68,746,257,180,217,113,290,80,-1,288,-1,980
03/01/2019,10,1341,1129,-1,1434,2120,1168,289,224,482,108,77,308,-1,474,489,939,582,321,320,286,407,-1,387,1337,535,900,191,1833,394,363,154,undefined,155,168,1676,293,124,854,372,425,162,85,82,747,-1,82,994,380,323,248,178,339,77,-1,323,-1,854
03/01/2019,11,2312,1854,-1,2114,2717,1544,363,281,488,159,85,306,-1,615,788,1395,449,337,546,407,567,-1,429,1403,747,1215,322,2476,584,492,194,undefined,153,170,2163,314,196,948,322,337,185,139,40,1135,-1,72,1448,604,411,374,256,520,187,-1,397,-1,948
03/01/2019,12,3443,3002,-1,3101,3372,2042,429,526,955,289,96,331,-1,615,1173,1877,1215,403,1184,747,1092,-1,756,1917,1050,1795,365,3261,877,970,317,undefined,247,149,3288,552,341,1208,598,616,210,214,124,1814,-1,117,2098,972,685,522,299,709,161,-1,620,-1,1208
03/01/2019,13,3563,3228,-1,3435,3229,2119,455,407,891,189,135,453,-1,627,1412,1938,1107,510,1142,693,1113,-1,649,1827,1116,1866,352,2852,918,989,341,undefined,291,181,3392,446,416,1082,585,600,285,222,130,2140,-1,142,2138,810,675,631,315,754,164,-1,709,-1,1082
03/01/2019,14,3483,2891,-1,3360,3375,1999,396,249,535,142,100,356,-1,598,1263,1657,623,335,1062,468,1115,-1,434,1503,1151,1076,234,3024,944,793,423,undefined,209,184,3136,308,250,924,291,380,172,131,77,1780,-1,79,1960,663,458,595,219,697,126,-1,553,-1,924
03/01/2019,15,3347,2724,-1,3321,3558,2076,405,302,826,201,106,357,-1,608,1292,1627,531,378,1078,365,1108,-1,463,1701,1199,883,191,3406,898,679,348,undefined,215,218,3209,311,225,1051,266,354,188,137,73,1652,-1,62,1776,485,203,531,205,638,148,-1,480,-1,1051
03/01/2019,16,3294,2693,-1,3184,4241,2450,415,344,1819,354,115,297,-1,791,1350,1471,576,592,1097,339,1090,-1,560,2594,1307,657,153,2962,1029,712,335,undefined,281,243,3473,332,212,1445,341,373,194,167,101,1662,-1,104,1958,340,130,436,182,643,155,-1,447,-1,1445
03/01/2019,17,3396,2378,-1,3017,4536,3043,632,420,1742,425,163,410,-1,1089,1484,1276,769,834,1126,472,1197,-1,664,2948,1312,676,184,3590,1142,845,328,undefined,356,319,3787,419,178,1612,351,484,218,187,136,1857,-1,124,2090,285,107,456,149,686,188,-1,505,-1,1612
03/01/2019,18,2853,1817,-1,2520,3301,2116,462,271,644,218,179,405,-1,750,1346,817,422,340,1290,589,1296,-1,337,1505,1031,506,150,2605,824,867,443,undefined,168,161,3323,241,260,1004,216,301,117,86,73,1410,-1,53,1723,243,113,530,149,615,146,-1,485,-1,1004
03/01/2019,19,2358,1231,-1,1881,2408,1432,361,170,248,120,139,493,-1,443,1217,470,339,135,1127,609,1155,-1,243,1042,509,461,130,1857,692,942,716,undefined,117,156,2955,181,329,691,173,216,86,87,52,1276,-1,30,1261,172,112,519,109,533,125,-1,390,-1,691
03/01/2019,20,1815,985,-1,1567,2049,1403,254,196,175,84,212,643,-1,527,1078,384,262,119,1141,792,1146,-1,202,774,495,479,102,835,580,792,891,undefined,83,111,3125,163,330,510,114,151,93,42,29,1200,-1,24,1194,174,138,584,98,552,86,-1,350,-1,510
03/01/2019,21,1261,426,-1,1352,1995,1488,143,135,124,74,146,526,-1,561,889,330,175,79,1032,660,1027,-1,198,706,481,438,115,1329,437,832,945,undefined,91,115,2912,160,377,406,145,184,54,23,22,1201,-1,27,905,177,95,408,84,463,64,-1,277,-1,406
03/01/2019,22,643,231,-1,934,2140,1093,107,134,117,48,91,320,-1,444,482,251,133,93,692,466,769,-1,159,618,343,344,86,1253,312,555,679,undefined,60,101,2055,160,326,406,87,139,30,5,15,721,-1,20,540,146,93,279,73,278,79,-1,192,-1,406
03/01/2019,23,294,110,-1,482,978,714,50,53,56,20,36,132,-1,287,282,125,69,42,387,369,468,-1,82,421,172,217,45,564,184,406,344,undefined,54,35,1019,86,98,248,34,83,24,3,3,459,-1,12,323,61,79,84,69,228,35,-1,109,-1,248
04/01/2019,0,112,80,-1,198,373,339,22,27,27,26,12,53,-1,128,98,72,28,25,210,183,285,-1,64,196,70,174,24,199,59,201,132,undefined,27,34,384,44,40,144,22,31,16,2,1,127,-1,9,241,46,55,16,44,129,18,-1,55,-1,144
04/01/2019,1,121,52,-1,103,134,121,18,10,19,19,9,33,-1,48,80,39,16,7,141,135,189,-1,30,41,59,105,15,42,27,170,59,undefined,17,13,150,36,8,77,3,12,11,1,1,82,-1,1,102,30,46,10,31,39,13,-1,36,-1,77
04/01/2019,2,29,19,-1,52,59,82,21,4,8,-1,2,8,-1,27,44,20,13,15,63,72,206,-1,27,38,46,54,14,75,19,97,8,undefined,8,5,58,27,9,58,-1,9,2,1,1,46,-1,1,67,12,25,3,16,30,2,-1,21,-1,58
04/01/2019,3,24,24,-1,59,88,66,7,1,10,1,-1,13,-1,30,34,23,19,2,30,108,91,-1,11,41,4,52,11,60,10,61,9,undefined,1,3,84,33,4,38,10,8,-1,-1,-1,41,-1,4,56,13,25,8,17,26,9,-1,9,-1,38
04/01/2019,4,80,26,-1,46,111,32,11,2,6,2,4,7,-1,21,26,9,5,5,30,33,65,-1,22,40,15,45,5,90,3,27,9,undefined,9,9,62,9,8,21,5,7,7,1,1,26,-1,4,38,11,16,4,5,5,2,-1,9,-1,21
04/01/2019,5,63,33,-1,80,250,134,48,17,65,5,-1,11,-1,66,28,16,40,18,11,73,40,-1,27,175,77,43,5,267,28,25,13,undefined,20,16,108,17,11,84,4,25,11,1,1,37,-1,4,73,15,30,9,7,16,3,-1,11,-1,84
04/01/2019,6,122,85,-1,145,523,335,100,71,236,62,15,84,-1,134,47,80,112,80,19,43,57,-1,108,499,159,114,38,552,84,38,25,undefined,65,34,406,50,7,213,64,107,25,16,20,101,-1,17,133,50,34,30,22,40,20,-1,23,-1,213
04/01/2019,7,201,162,-1,342,1175,764,192,201,915,184,33,134,-1,268,144,242,346,253,81,85,132,-1,339,1214,306,238,61,1368,216,130,42,undefined,139,113,955,164,22,633,175,188,65,38,28,314,-1,34,270,119,117,50,36,118,41,-1,67,-1,633
04/01/2019,8,532,442,-1,609,1976,1668,290,262,1621,264,31,188,-1,493,304,526,850,639,114,134,202,-1,630,2174,423,457,122,2206,322,267,67,undefined,289,170,1734,292,85,1002,349,405,137,97,39,598,-1,67,588,200,163,120,98,270,73,-1,174,-1,1002
04/01/2019,9,766,710,-1,841,1472,1098,207,155,969,178,20,160,-1,324,347,730,596,415,149,195,236,-1,489,1627,389,593,142,1323,241,252,107,undefined,366,150,1330,259,111,818,399,384,387,93,46,662,-1,75,822,275,219,170,126,278,52,-1,244,-1,818
04/01/2019,10,1144,1186,-1,1225,1436,1046,133,128,340,130,19,98,-1,236,460,874,477,273,208,285,434,-1,395,1352,495,757,184,1328,198,371,99,undefined,238,142,1451,274,130,669,313,316,508,91,51,684,-1,69,990,270,334,258,93,368,51,-1,275,-1,669
04/01/2019,11,1610,1452,-1,1604,1692,1131,111,103,387,109,17,95,-1,283,570,998,441,236,436,308,535,-1,389,1314,462,897,178,1531,253,426,144,undefined,201,109,1490,242,154,792,298,357,371,75,38,827,-1,56,1111,339,282,290,128,417,24,-1,348,-1,792
04/01/2019,12,2343,1919,-1,1914,1879,1416,142,184,727,183,21,102,-1,303,759,1367,954,326,783,326,837,-1,462,1763,576,958,159,1886,265,540,183,undefined,488,148,1840,372,177,938,563,437,382,132,52,1227,-1,77,1386,337,279,380,168,504,53,-1,470,-1,938
04/01/2019,13,2392,1948,-1,2133,1851,1184,137,155,623,126,15,87,-1,228,874,1274,800,245,996,274,779,-1,393,1573,566,870,148,1839,292,506,202,undefined,361,116,1626,425,150,904,489,421,614,120,37,1140,-1,53,1226,310,185,417,169,452,67,-1,432,-1,904
04/01/2019,14,2048,1500,-1,1925,1924,1212,78,113,467,95,11,59,-1,272,631,995,388,193,842,143,637,-1,309,1368,588,769,93,1861,270,410,201,undefined,205,82,1577,285,101,770,299,255,474,117,53,993,-1,42,1004,226,199,298,175,429,65,-1,337,-1,770
04/01/2019,15,1957,1461,-1,1806,1979,1270,73,139,750,151,7,57,-1,300,613,956,408,338,730,137,606,-1,328,1426,552,580,106,1779,238,395,213,undefined,190,110,1560,255,85,874,215,292,348,98,49,777,-1,73,1054,264,123,391,120,436,51,-1,278,-1,874
04/01/2019,16,1308,1642,-1,1801,2477,1874,192,244,1286,304,60,178,-1,620,945,953,425,509,589,305,671,-1,513,1833,880,524,124,2198,400,528,213,undefined,286,105,2109,278,154,1275,300,289,474,112,59,1007,-1,72,1372,334,132,344,103,440,91,-1,342,-1,1275
04/01/2019,17,1489,1802,756,2088,3640,2475,355,287,1046,349,48,275,-1,854,1198,1152,594,571,757,497,947,-1,546,2136,1009,512,147,2879,656,672,285,undefined,322,94,3054,315,186,1387,304,376,441,147,83,1287,-1,80,1788,224,97,431,134,550,133,-1,409,-1,1387
04/01/2019,18,1463,1496,904,2116,2988,1707,235,205,375,175,87,347,-1,603,1174,720,343,221,1034,610,1046,-1,296,1203,892,507,120,2506,471,776,420,undefined,174,42,2674,255,255,769,231,216,265,86,57,1203,-1,53,1242,201,105,491,150,464,115,-1,454,-1,769
04/01/2019,19,1329,1168,1112,1875,2582,1465,174,169,181,108,113,489,-1,493,999,598,235,147,1095,729,1036,-1,220,883,797,469,124,2161,520,903,536,undefined,96,28,2869,184,278,597,257,146,240,73,37,1150,-1,44,1116,213,134,479,121,520,113,-1,391,-1,597
04/01/2019,20,1272,1033,969,1845,2037,1377,176,139,111,93,123,414,-1,526,1106,493,299,99,1025,721,1022,-1,213,737,795,409,115,1107,369,827,598,undefined,95,14,2858,154,340,488,118,203,170,70,28,1173,-1,37,1085,134,148,544,95,602,83,-1,322,-1,488
04/01/2019,21,937,472,1002,1751,2110,1342,106,118,102,64,105,344,-1,524,843,337,179,80,1034,695,856,-1,173,714,676,372,113,1386,270,833,620,undefined,60,33,2747,198,336,437,104,142,164,35,18,1116,-1,20,943,154,106,441,83,549,87,-1,343,-1,437
04/01/2019,22,516,285,833,1407,2423,1191,74,93,101,52,57,268,-1,442,694,262,124,84,723,744,823,-1,184,637,363,336,89,1586,241,823,622,undefined,60,34,2110,247,245,460,80,149,105,21,8,803,-1,26,601,111,102,396,111,421,59,-1,239,-1,460
04/01/2019,23,303,221,517,772,1202,866,57,34,52,33,29,103,-1,331,338,143,99,29,474,404,565,-1,97,496,201,194,58,498,116,590,351,undefined,38,29,1085,224,63,268,75,66,147,8,16,414,-1,14,358,98,96,119,79,333,47,-1,148,-1,268
05/01/2019,0,130,112,296,360,479,419,23,26,27,14,4,25,-1,185,151,62,49,7,243,252,441,-1,76,202,107,148,45,179,38,415,172,undefined,27,22,474,190,37,205,38,82,85,5,4,252,-1,15,301,50,47,30,34,257,13,-1,72,-1,205
05/01/2019,1,131,73,223,253,289,264,25,5,20,8,2,20,-1,128,150,49,26,12,195,252,385,-1,40,100,90,114,19,103,48,321,84,undefined,7,23,251,166,30,112,15,28,45,5,7,220,-1,1,195,25,44,12,39,152,7,-1,54,-1,112
05/01/2019,2,66,43,147,216,167,168,9,4,14,9,1,7,-1,88,58,28,16,10,120,89,194,-1,29,72,32,87,14,66,16,298,24,undefined,5,6,127,115,11,95,15,12,34,1,1,141,-1,7,123,25,56,10,24,126,8,-1,36,-1,95
05/01/2019,3,40,27,93,162,183,135,19,3,5,2,-1,2,-1,50,58,34,25,8,79,93,203,-1,19,61,16,73,13,78,16,188,20,undefined,10,3,75,139,5,23,8,11,28,-1,2,115,-1,-1,84,17,34,8,18,50,4,-1,22,-1,23
05/01/2019,4,26,33,58,66,132,92,26,4,9,2,-1,5,-1,57,36,12,24,6,60,60,93,-1,13,71,15,49,9,43,14,116,16,undefined,5,3,50,67,3,28,3,11,22,-1,1,53,-1,-1,67,8,17,5,11,15,4,-1,3,-1,28
05/01/2019,5,26,23,30,63,135,78,12,7,10,1,4,8,-1,45,28,25,31,9,21,115,62,-1,25,86,28,50,9,122,21,60,23,undefined,7,10,71,17,14,43,8,14,35,2,1,55,-1,-1,58,14,32,9,6,20,4,-1,5,-1,43
05/01/2019,6,41,99,30,66,223,189,56,21,36,4,18,30,-1,84,16,26,42,23,14,34,64,-1,41,173,46,96,21,181,39,49,16,undefined,23,8,162,21,4,107,15,27,54,1,3,71,-1,4,64,57,47,15,20,23,9,-1,9,-1,107
05/01/2019,7,111,77,141,194,346,259,142,65,40,18,16,61,-1,93,80,84,51,24,57,79,91,-1,70,327,131,195,49,362,101,63,13,undefined,34,20,399,36,9,191,34,42,60,4,6,129,-1,13,105,104,59,29,36,53,26,-1,31,-1,191
05/01/2019,8,285,197,164,335,657,464,125,92,78,53,26,86,-1,178,153,211,125,48,70,64,86,-1,111,484,158,361,109,488,173,87,34,undefined,44,20,657,77,49,221,114,64,101,10,13,232,-1,14,267,136,142,64,52,140,22,-1,62,-1,221
05/01/2019,9,596,440,258,665,1021,747,160,124,110,54,25,120,-1,257,231,392,158,69,132,132,199,-1,177,742,300,691,162,813,215,226,57,undefined,76,62,997,104,78,357,169,125,85,15,21,350,-1,34,534,282,204,205,156,271,54,-1,188,-1,357
05/01/2019,10,1247,988,446,1337,1762,1045,322,183,107,66,44,232,-1,476,446,707,210,114,362,222,305,-1,208,1016,533,1039,282,1432,496,301,96,undefined,109,66,1537,148,93,660,151,159,109,19,22,574,-1,42,977,441,354,332,228,367,55,-1,223,-1,660
05/01/2019,11,1931,1653,624,1941,2380,1224,275,141,102,56,71,213,-1,455,642,1122,337,129,551,467,563,-1,208,1140,563,1296,420,2022,586,483,131,undefined,103,103,1795,114,151,694,144,245,100,41,42,887,-1,51,1225,622,405,380,209,433,69,-1,341,-1,694
05/01/2019,12,2732,2145,749,2349,2577,1333,223,197,108,53,45,212,-1,369,761,1225,177,113,852,617,705,-1,201,986,690,1583,418,2639,491,683,182,undefined,80,89,1811,132,154,655,150,212,111,66,39,965,-1,47,1379,887,488,544,223,649,63,-1,501,-1,655
05/01/2019,13,2969,2288,1116,2698,3341,1380,286,174,118,64,55,337,-1,532,1199,1343,215,189,1132,866,939,-1,154,1091,1047,1640,429,3543,805,799,245,undefined,74,133,2353,179,234,729,142,211,72,69,56,1474,-1,50,1694,835,594,601,302,758,102,-1,471,-1,729
05/01/2019,14,3121,2686,1370,2912,3361,1688,417,195,131,61,87,379,-1,617,1344,1321,299,136,1144,664,1118,-1,237,1066,1375,1652,430,3118,1025,819,378,undefined,72,135,2793,179,293,707,179,186,145,51,46,1630,-1,54,2015,828,609,647,247,794,98,-1,432,-1,707
05/01/2019,15,3346,2810,1483,3166,3379,1868,460,224,109,62,118,429,-1,779,1524,1457,303,171,1139,600,1193,-1,294,1131,1226,1362,304,3125,1075,852,447,undefined,112,147,3111,185,276,735,148,189,149,71,70,1945,-1,48,2055,771,530,660,296,749,107,-1,412,-1,735
05/01/2019,16,3426,2884,1347,2946,3982,1977,578,215,148,79,186,494,-1,665,1428,1249,380,159,1202,535,1192,-1,284,1224,1579,772,237,3779,1384,874,433,undefined,121,163,3701,203,310,781,139,189,121,63,60,1873,-1,67,2044,469,271,663,169,672,106,-1,429,-1,781
05/01/2019,17,3258,2445,1351,2895,3713,1865,517,254,162,84,173,563,-1,642,1390,1073,325,160,1149,618,1320,-1,272,1251,1553,573,185,2874,1280,830,543,undefined,127,207,3869,202,258,751,114,212,120,83,59,1783,-1,52,1930,314,165,673,124,739,117,-1,376,-1,751
05/01/2019,18,2829,1680,1337,2325,3357,1847,447,217,181,110,174,555,-1,779,1317,689,304,106,1328,852,1255,-1,199,1001,1366,592,168,2379,948,991,714,undefined,137,166,3848,170,303,690,152,226,85,38,40,1459,-1,49,1677,261,150,733,147,572,118,-1,449,-1,690
05/01/2019,19,2177,1157,1466,2015,2694,1628,334,192,121,73,159,592,-1,587,1278,438,284,66,1360,988,1338,-1,186,811,807,588,160,2255,773,998,761,undefined,140,193,3780,163,483,519,243,210,75,26,44,1436,-1,36,1654,206,99,741,126,605,72,-1,417,-1,519
05/01/2019,20,1380,701,1336,1625,2442,1533,264,158,79,46,201,658,-1,547,984,403,235,85,1258,888,1304,-1,213,721,729,492,133,1199,562,984,881,undefined,143,135,3563,201,611,457,119,172,59,37,26,1459,-1,38,1075,185,136,669,124,506,72,-1,389,-1,457
05/01/2019,21,757,387,1163,1334,2068,1507,185,110,108,64,129,511,-1,713,866,311,181,91,1008,871,1128,-1,169,574,841,428,109,1059,376,895,893,undefined,86,143,3165,126,546,421,115,217,80,19,24,1174,-1,22,722,154,121,587,85,453,84,-1,262,-1,421
05/01/2019,22,651,303,945,1125,2269,1317,155,82,83,52,88,379,-1,611,672,248,151,59,834,778,926,-1,177,620,586,330,115,1400,372,996,894,undefined,69,113,2755,250,411,402,102,166,33,10,12,850,-1,17,646,138,97,456,81,438,65,-1,266,-1,402
05/01/2019,23,335,203,627,702,1359,1000,69,59,81,40,52,180,-1,423,337,190,77,58,504,736,700,-1,110,518,365,244,66,555,177,726,560,undefined,59,78,1540,317,218,305,74,131,38,13,12,561,-1,14,504,80,94,173,74,465,42,-1,174,-1,305
06/01/2019,0,239,129,472,480,713,559,67,31,26,17,12,100,-1,269,194,127,63,41,351,350,458,-1,96,263,179,137,28,267,98,579,302,undefined,19,35,859,281,73,189,27,58,9,5,3,299,-1,12,319,53,81,61,43,344,26,-1,103,-1,189
06/01/2019,1,127,105,230,336,354,345,17,10,20,21,5,32,-1,150,128,76,26,11,233,181,536,-1,38,125,101,128,27,114,36,424,124,undefined,13,24,342,219,44,103,34,28,21,-1,1,227,-1,4,234,58,60,8,36,229,13,-1,37,-1,103
06/01/2019,2,100,80,175,243,252,191,29,7,20,18,10,17,-1,104,185,59,21,19,132,127,321,-1,37,91,60,76,24,229,34,268,57,undefined,7,14,169,198,19,79,18,23,38,4,2,159,-1,2,158,21,39,4,26,183,8,-1,34,-1,79
06/01/2019,3,80,41,201,192,213,171,12,2,14,11,1,5,-1,114,77,52,15,3,101,131,294,-1,29,67,27,93,14,129,19,235,22,undefined,5,12,87,89,8,53,23,5,24,1,-1,121,-1,3,160,17,48,-1,20,105,21,-1,26,-1,53
06/01/2019,4,32,27,76,118,185,160,18,2,18,5,-1,9,-1,122,32,21,26,4,42,78,151,-1,30,75,24,57,4,105,17,98,9,undefined,7,4,87,42,7,44,25,10,4,3,-1,53,-1,1,109,14,34,12,6,34,2,-1,10,-1,44
06/01/2019,5,36,30,39,98,142,145,21,5,13,5,1,5,-1,87,29,44,17,7,34,74,128,-1,27,79,22,36,6,132,21,207,18,undefined,14,10,79,29,5,58,7,7,7,2,4,62,-1,2,78,13,37,4,8,36,1,-1,7,-1,58
06/01/2019,6,29,40,44,145,209,158,49,24,26,7,14,23,-1,107,49,42,30,22,15,73,50,-1,42,181,47,72,26,196,38,88,9,undefined,41,27,163,14,9,102,18,14,15,2,2,74,-1,2,140,26,41,25,17,42,22,-1,13,-1,102
06/01/2019,7,81,59,100,172,307,272,141,62,47,19,18,61,-1,95,59,77,40,19,26,50,77,-1,63,291,97,151,33,472,98,59,17,undefined,36,17,409,18,11,138,23,24,26,8,5,120,-1,10,177,82,41,24,44,47,18,-1,50,-1,138
06/01/2019,8,156,126,157,272,506,432,158,97,76,35,26,124,-1,205,125,117,81,37,71,37,69,-1,75,423,197,269,69,787,160,114,42,undefined,48,23,660,45,29,221,94,51,199,30,36,213,-1,18,270,112,81,55,51,100,32,-1,60,-1,221
06/01/2019,9,463,401,249,619,994,731,255,172,85,48,43,204,-1,303,228,286,127,72,141,125,200,-1,174,568,421,602,141,1226,264,177,113,undefined,89,63,1301,86,39,364,102,91,317,36,23,333,-1,28,545,302,229,123,103,224,53,-1,150,-1,364
06/01/2019,10,1182,827,454,1178,1559,965,407,188,104,75,77,312,-1,412,416,605,197,108,255,296,348,-1,209,950,634,934,293,1909,516,279,126,undefined,104,89,1770,122,72,609,174,152,395,55,31,653,-1,46,905,522,383,316,210,324,75,-1,252,-1,609
06/01/2019,11,1823,1490,669,1754,2612,1337,410,260,106,84,112,463,-1,547,594,788,235,144,547,438,597,-1,247,1025,854,1239,337,2604,719,525,207,undefined,107,104,2398,100,110,622,153,148,267,76,36,855,-1,38,1092,658,572,447,236,375,73,-1,311,-1,622
06/01/2019,12,2453,1967,1027,2479,3122,1470,547,286,123,119,138,488,-1,585,959,1008,256,121,1034,781,758,-1,188,961,1009,1533,458,2988,1100,686,243,undefined,86,94,2842,155,200,615,144,190,261,93,48,1405,-1,46,1498,931,767,545,283,520,110,-1,442,-1,615
06/01/2019,13,2918,2169,1159,2561,3463,1655,636,270,100,63,201,654,-1,584,1244,1116,217,102,1079,613,871,-1,248,959,1193,1700,365,3308,1189,776,340,undefined,125,81,3350,88,238,555,106,170,217,92,66,1472,-1,53,1676,852,742,652,252,573,109,-1,494,-1,555
06/01/2019,14,3029,2548,1275,2870,3821,1945,763,311,110,62,235,625,-1,763,1218,1119,235,117,1102,664,942,-1,233,931,1364,1411,382,3794,1482,807,432,undefined,112,117,3680,141,274,664,104,169,226,90,77,1820,-1,55,1832,784,683,685,272,613,102,-1,429,-1,664
06/01/2019,15,3189,2390,1364,3015,3660,2136,690,271,125,89,211,644,-1,767,1333,1224,307,106,1031,564,1065,-1,244,1035,1602,1353,354,3314,1384,721,637,undefined,88,165,3891,154,269,671,112,185,204,102,67,1729,-1,50,1671,879,473,670,317,619,116,-1,368,-1,671
06/01/2019,16,2982,2290,1192,2660,3296,1940,778,268,105,62,142,568,-1,721,1259,980,236,96,1090,496,975,-1,205,1016,1794,861,234,3188,1350,709,532,undefined,110,193,3790,139,261,662,102,154,126,65,62,1587,-1,57,1608,689,334,575,202,584,107,-1,430,-1,662
06/01/2019,17,2643,1932,1177,2457,3281,1738,520,239,149,64,132,550,-1,611,1419,650,217,119,1004,478,1026,-1,185,1081,1376,532,150,3068,1332,766,606,undefined,77,145,3343,147,216,643,100,117,122,86,59,1434,-1,56,1491,297,160,523,173,624,111,-1,376,-1,643
06/01/2019,18,2220,1361,-1,1967,2214,1630,530,237,152,100,207,581,-1,558,1149,491,188,91,1025,549,1073,-1,217,996,1102,498,132,1513,829,730,668,undefined,85,142,3069,124,283,534,98,131,91,41,31,1303,-1,52,1235,177,113,493,153,441,105,-1,358,-1,534
06/01/2019,19,1575,681,-1,1627,2111,1337,509,162,118,82,192,540,-1,465,1127,379,184,56,1130,661,993,-1,192,721,508,406,132,1146,877,785,714,undefined,87,151,2970,149,347,422,124,119,79,60,77,1252,-1,50,1320,171,115,599,142,456,99,-1,397,-1,422
06/01/2019,20,1020,472,-1,1341,1766,1159,313,132,101,67,148,617,-1,505,890,362,205,70,1002,625,916,-1,147,642,519,525,106,947,532,678,698,undefined,72,100,2584,120,302,417,60,131,50,17,27,1147,-1,39,896,149,151,595,160,374,74,-1,268,-1,417
06/01/2019,21,525,301,-1,1028,1555,1203,125,106,104,57,166,458,-1,446,647,194,105,37,681,499,719,-1,187,674,321,420,72,772,329,566,600,undefined,59,62,2110,101,227,400,90,128,90,18,25,787,-1,36,561,105,101,390,125,296,41,-1,188,-1,400
06/01/2019,22,244,194,-1,614,906,835,78,65,96,39,64,223,-1,339,434,142,58,48,432,274,506,-1,169,409,200,238,53,459,169,388,411,undefined,30,38,1246,73,147,293,47,57,76,12,9,501,-1,15,441,100,86,152,46,184,48,-1,151,-1,293
06/01/2019,23,135,75,-1,287,509,535,103,39,43,19,26,92,-1,254,177,96,41,27,226,123,358,-1,75,289,102,224,39,219,68,317,190,undefined,13,16,509,31,60,216,44,30,63,4,8,246,-1,10,287,55,76,33,43,73,22,-1,59,-1,216
07/01/2019,0,56,47,-1,136,198,207,20,9,15,6,8,45,-1,82,69,34,30,17,151,59,181,-1,30,138,46,143,13,110,61,174,48,undefined,9,7,221,16,15,77,17,16,36,1,2,92,-1,5,138,18,47,12,21,47,16,-1,45,-1,77
07/01/2019,1,35,12,-1,63,72,69,29,5,24,7,8,26,-1,33,50,16,6,3,49,31,122,-1,23,49,15,78,10,33,38,137,17,undefined,5,5,88,12,12,62,12,13,22,1,2,60,-1,6,56,26,52,11,21,31,5,-1,34,-1,62
07/01/2019,2,31,20,-1,32,44,49,1,2,14,2,5,10,-1,28,23,7,13,3,20,45,48,-1,5,32,37,76,10,30,3,88,6,undefined,6,-1,29,7,5,32,2,4,29,1,2,15,-1,2,24,10,32,3,16,24,4,-1,13,-1,32
07/01/2019,3,2,11,-1,24,50,71,3,1,-1,3,1,9,-1,10,15,15,7,6,22,14,31,-1,19,10,13,34,4,51,6,64,6,undefined,1,-1,25,4,2,13,2,6,22,-1,-1,18,-1,-1,31,5,17,2,3,11,2,-1,9,-1,13
07/01/2019,4,15,20,-1,25,90,43,8,6,10,2,-1,4,-1,21,15,5,6,9,18,36,44,-1,12,32,8,24,6,97,9,28,7,undefined,5,7,31,5,9,32,8,6,24,1,3,14,-1,5,27,8,23,5,14,8,4,-1,7,-1,32
07/01/2019,5,20,19,-1,94,260,162,53,32,76,11,6,14,-1,85,18,47,51,30,10,21,38,-1,39,203,51,53,8,228,25,30,11,undefined,12,19,125,22,7,77,25,16,15,3,2,49,-1,8,70,11,18,8,26,10,5,-1,3,-1,77
07/01/2019,6,119,61,-1,177,532,469,174,122,423,55,24,89,-1,211,84,174,177,111,37,19,73,-1,194,675,223,75,29,554,113,53,17,undefined,63,44,500,78,9,304,80,71,47,17,17,128,-1,24,161,38,45,28,31,61,22,-1,31,-1,304
07/01/2019,7,293,233,-1,484,1356,1327,132,349,1780,262,44,199,-1,591,244,349,576,483,96,76,162,-1,615,1985,574,190,64,1442,299,119,58,undefined,145,133,1442,238,45,1037,228,233,103,45,42,431,-1,48,450,112,55,68,53,184,67,-1,119,-1,1037
07/01/2019,8,841,541,-1,970,2785,3196,-1,559,3715,361,62,345,-1,1292,574,770,1631,1312,208,160,309,-1,1245,3850,784,418,141,3108,530,305,108,undefined,391,293,3150,684,81,2321,780,585,329,148,102,888,-1,116,891,205,98,115,91,560,122,-1,303,-1,2321
07/01/2019,9,849,797,-1,1215,2022,1566,-1,230,1688,239,29,207,-1,626,548,813,916,624,129,186,311,-1,688,2263,431,448,104,2026,322,246,113,undefined,363,302,1717,484,107,1286,612,478,371,199,106,771,-1,150,766,179,72,228,116,450,171,-1,294,-1,1286
07/01/2019,10,1406,1162,-1,1683,1751,1076,-1,198,613,190,39,196,-1,437,624,1098,588,356,304,205,474,-1,457,1601,509,497,111,1594,367,372,139,undefined,177,198,1589,378,129,896,398,422,385,195,107,903,-1,75,998,262,147,348,113,418,131,-1,344,-1,896
07/01/2019,11,2110,1768,-1,2242,2193,1374,-1,240,537,170,62,245,-1,478,799,1386,561,362,543,417,725,-1,525,1500,702,646,143,1900,594,515,170,undefined,194,196,2130,401,148,954,362,455,497,223,86,1177,-1,111,1294,329,150,456,158,470,113,-1,328,-1,954
07/01/2019,12,3510,3168,-1,3334,2643,2243,-1,833,1413,383,155,544,-1,750,1330,2079,1674,551,1155,623,1469,-1,1271,2518,1109,1027,200,2343,871,1040,327,undefined,301,284,3594,929,410,1508,977,710,449,333,122,2091,-1,268,2240,387,310,539,254,893,164,-1,688,-1,1508
07/01/2019,13,3771,3446,-1,3829,3159,2303,-1,573,1187,295,184,490,-1,762,1583,2141,1546,638,1173,749,1370,-1,1128,2336,1267,985,177,2618,1083,938,429,undefined,343,218,3683,725,353,1504,975,712,530,331,159,2382,-1,321,2349,390,255,710,285,962,237,-1,726,-1,1504
07/01/2019,14,3138,2952,-1,3347,2902,1838,-1,277,656,156,129,406,-1,587,1366,1729,758,413,952,532,958,-1,591,1704,1102,514,144,2590,851,699,359,undefined,241,196,2978,515,254,1015,413,420,346,219,108,1840,-1,131,1842,291,168,673,180,775,201,-1,530,-1,1015
07/01/2019,15,2877,2493,-1,3133,3339,2015,-1,277,1082,296,104,402,-1,717,1384,1484,637,485,887,423,966,-1,567,2050,1115,552,150,2948,1016,691,329,undefined,238,209,2817,482,284,1074,304,352,365,237,119,1587,-1,120,1726,292,122,565,172,653,190,-1,445,-1,1074
07/01/2019,16,2809,2497,-1,3175,3600,2758,-1,455,2522,563,96,394,-1,1048,1514,1415,611,852,933,433,909,-1,797,3358,1286,555,175,3056,1023,687,325,undefined,371,234,3308,511,218,1689,453,373,438,278,147,1746,-1,136,1988,322,129,514,159,722,225,-1,500,-1,1689
07/01/2019,17,3331,2339,-1,3339,4737,4242,-1,737,3458,778,163,660,-1,1813,1885,1490,1092,1470,1042,482,1201,-1,1167,4748,1519,710,238,4149,1346,848,362,undefined,485,336,4454,640,310,2482,618,553,423,338,234,2182,-1,156,2517,351,153,645,179,850,314,-1,736,-1,2482
07/01/2019,18,2566,1640,-1,2323,2809,2266,-1,439,1090,354,153,733,-1,871,1448,836,561,467,1028,576,1107,-1,546,2493,1036,567,185,2324,873,749,432,undefined,186,210,3205,308,268,1330,263,278,184,207,153,1509,-1,66,1809,276,85,745,151,646,164,-1,542,-1,1330
07/01/2019,19,1439,799,-1,1882,1930,1603,-1,204,344,129,164,551,-1,572,1128,528,267,181,958,557,1008,-1,234,1247,487,503,104,1223,532,750,509,undefined,66,108,2610,235,314,614,130,147,106,119,118,1201,-1,46,1156,193,93,603,125,487,120,-1,399,-1,614
07/01/2019,20,968,499,-1,1313,1521,1251,-1,131,164,74,154,578,-1,469,836,328,279,126,809,466,822,-1,179,834,383,424,93,707,370,636,676,undefined,71,75,2270,182,413,427,120,164,86,77,56,1061,-1,38,839,146,117,523,97,408,69,-1,289,-1,427
07/01/2019,21,513,316,-1,1015,1576,1159,-1,122,99,45,143,379,-1,415,707,329,151,56,600,422,707,-1,174,708,281,389,90,825,219,534,529,undefined,64,77,2127,168,246,416,106,109,87,93,89,702,-1,32,664,100,97,446,89,345,81,-1,206,-1,416
07/01/2019,22,380,165,-1,566,986,870,-1,104,110,83,91,472,-1,347,419,146,88,75,385,241,488,-1,164,826,290,244,58,526,176,338,356,undefined,39,66,1246,62,163,642,62,87,85,46,55,468,-1,15,411,82,84,286,54,228,52,-1,116,-1,642
07/01/2019,23,121,82,-1,275,473,518,-1,44,45,35,27,105,-1,243,181,85,88,16,220,128,302,-1,75,313,98,185,44,273,59,313,159,undefined,20,34,486,35,91,269,29,49,30,17,22,236,-1,11,197,66,56,79,32,103,19,-1,77,-1,269
08/01/2019,0,60,44,-1,131,203,263,-1,7,31,24,13,26,-1,92,106,31,26,2,111,57,206,-1,42,143,36,135,27,75,38,174,86,undefined,23,21,231,9,26,148,27,16,20,4,3,84,-1,12,119,29,55,21,67,37,12,-1,34,-1,148
08/01/2019,1,22,28,-1,67,83,79,-1,6,7,5,3,13,-1,34,58,25,17,7,63,36,109,-1,19,40,48,76,11,28,22,102,27,undefined,9,9,62,5,19,52,4,8,6,-1,-1,29,-1,2,91,13,37,4,25,26,7,-1,23,-1,52
08/01/2019,2,18,13,-1,43,50,42,-1,3,1,1,2,18,-1,18,29,5,2,5,35,16,74,-1,13,43,22,39,3,15,5,43,8,undefined,8,5,33,2,10,50,3,7,11,-1,-1,23,-1,2,47,6,36,2,16,21,8,-1,12,-1,50
08/01/2019,3,13,8,-1,36,49,26,-1,-1,3,6,1,9,-1,11,23,9,5,2,25,35,83,-1,16,17,11,38,1,48,8,56,18,undefined,2,-1,24,6,5,22,5,7,4,1,1,31,-1,-1,21,11,28,3,3,8,1,-1,6,-1,22
08/01/2019,4,8,18,-1,43,76,42,-1,5,9,1,2,9,-1,21,16,10,17,5,18,20,26,-1,2,34,51,16,3,67,3,11,10,undefined,10,3,46,3,6,16,4,7,10,1,1,14,-1,1,31,5,11,5,13,12,2,-1,6,-1,16
08/01/2019,5,10,23,-1,85,213,160,-1,48,85,14,5,15,-1,78,20,28,27,27,17,8,33,-1,30,182,52,77,9,206,25,17,11,undefined,8,24,133,16,12,65,29,18,9,1,2,40,-1,12,85,13,24,13,9,10,6,-1,4,-1,65
08/01/2019,6,122,68,-1,194,542,497,-1,145,476,55,24,94,-1,229,75,123,168,115,41,37,88,-1,215,663,219,111,36,540,106,51,23,undefined,72,61,564,78,6,326,76,78,31,10,23,138,-1,12,186,39,48,29,35,50,18,-1,30,-1,326
08/01/2019,7,281,296,-1,455,1264,1396,-1,401,1803,259,68,217,-1,585,277,382,613,532,92,84,83,-1,605,1915,576,271,74,1462,296,108,46,undefined,200,150,1670,217,42,984,282,218,68,19,33,443,-1,51,446,174,81,77,41,192,48,-1,115,-1,984
08/01/2019,8,815,612,-1,975,2754,3478,-1,584,3508,358,81,399,-1,1295,570,811,1539,1209,147,157,266,-1,1197,3600,819,529,164,2899,619,362,108,undefined,461,317,3634,669,80,2229,726,565,232,119,110,962,-1,112,930,261,152,142,133,536,132,-1,308,-1,2229
08/01/2019,9,888,661,-1,1079,1934,1780,-1,289,2050,280,49,250,-1,656,565,854,1046,659,165,140,235,-1,692,2414,513,654,161,1912,358,264,86,undefined,328,270,2056,503,86,1314,579,468,253,121,98,797,-1,152,835,336,199,223,139,421,146,-1,287,-1,1314
08/01/2019,10,1238,1193,-1,1555,1894,1075,-1,171,674,199,46,224,-1,436,575,918,679,371,265,205,372,-1,465,1547,493,967,234,1681,354,339,115,undefined,272,118,1638,401,116,937,368,429,247,133,69,849,-1,106,1001,396,346,310,140,404,94,-1,299,-1,937
08/01/2019,11,1973,1712,345,2047,2267,1433,-1,248,693,214,46,256,-1,540,613,1287,575,369,435,404,630,-1,521,1491,671,1332,242,2074,537,468,166,undefined,187,131,1908,439,201,1040,378,437,353,203,84,1133,-1,118,1278,597,449,376,249,465,172,-1,389,-1,1040
08/01/2019,12,3476,3188,1332,3355,2786,2175,-1,727,1439,454,177,554,-1,708,1368,2173,1565,544,1211,654,1272,-1,1113,2496,961,1743,313,2590,842,917,251,undefined,326,241,3701,978,299,1458,1043,773,372,290,129,2118,-1,197,2313,749,611,547,302,830,170,-1,617,774,1458
08/01/2019,13,3848,3552,1486,3729,3028,2220,-1,611,1324,327,182,532,-1,607,1582,2244,1550,613,1100,692,1330,-1,1057,2374,1106,1736,371,2655,999,997,317,undefined,352,363,3940,683,364,1499,1081,762,426,339,151,2428,-1,270,2311,752,646,601,270,970,215,-1,749,1527,1499
08/01/2019,14,3468,2575,1237,3102,2955,1959,-1,304,746,171,100,337,-1,613,1211,1766,795,438,1044,464,1008,-1,536,1788,1076,880,215,2665,865,672,346,undefined,254,255,2961,541,224,1067,460,438,282,215,111,1788,-1,147,1933,624,322,389,202,796,158,-1,469,756,1067
08/01/2019,15,2872,2440,1253,3161,3426,2125,520,256,1146,267,92,342,-1,674,1237,1473,654,405,929,417,1062,-1,459,2106,1031,643,153,3232,871,650,296,undefined,225,248,2936,468,177,1150,341,393,394,195,98,1582,-1,115,1873,411,190,470,201,721,181,-1,506,932,1150
08/01/2019,16,2910,2325,1244,3034,3555,2811,623,433,2566,646,85,320,-1,1000,1399,1394,693,863,924,400,1081,-1,728,3273,1159,598,176,3020,1073,739,322,undefined,355,229,3483,468,133,1760,446,287,349,245,105,1774,1,120,2108,314,165,386,157,783,191,-1,516,2182,1760
08/01/2019,17,3299,2147,1586,3302,4826,4413,1005,748,3428,750,122,481,-1,1917,1853,1347,1102,1365,1026,538,1227,-1,1159,4481,1575,624,245,4248,1438,795,345,undefined,456,372,5068,683,187,2373,608,572,402,298,176,2123,-1,165,2584,395,141,480,150,946,307,-1,686,3109,2373
08/01/2019,18,2483,1635,1445,2524,3202,2462,702,413,1093,330,121,487,-1,993,1396,781,520,554,1128,805,1209,-1,490,2184,1134,675,172,2890,882,745,450,undefined,220,191,3830,348,232,1184,338,298,70,172,80,1539,-1,85,1757,253,102,568,169,614,148,-1,500,950,1184
08/01/2019,19,1493,821,1273,1862,2105,1586,405,230,368,134,159,487,-1,544,1233,445,281,162,1101,896,1221,-1,279,1148,538,517,133,1208,612,802,509,undefined,105,127,2742,208,246,563,184,199,-1,107,61,1233,-1,71,1351,177,130,547,140,531,125,-1,415,357,563
08/01/2019,20,914,522,1096,1372,1833,1209,355,165,163,91,179,557,-1,517,824,387,229,104,796,1364,1013,-1,201,790,542,459,127,1262,434,612,674,undefined,111,99,2535,161,312,485,136,152,-1,72,58,1043,-1,59,917,204,96,482,108,520,124,-1,280,226,485
08/01/2019,21,534,321,932,1056,1931,1225,195,100,130,64,170,423,-1,454,606,340,191,85,608,469,790,-1,174,700,388,386,98,1242,329,613,506,undefined,54,91,2313,191,220,374,93,130,-1,35,25,839,-1,33,688,110,90,392,80,388,82,-1,248,130,374
08/01/2019,22,389,182,566,673,1059,932,94,80,101,39,37,198,-1,331,389,165,107,66,432,521,627,-1,87,487,222,246,64,434,145,473,355,undefined,33,68,1334,79,137,336,40,84,-1,17,25,529,-1,24,448,88,115,264,77,233,57,-1,133,91,336
08/01/2019,23,127,102,303,344,646,553,67,24,41,22,17,71,-1,242,183,89,48,39,258,246,383,-1,73,258,157,204,40,281,76,297,183,undefined,25,32,623,39,51,176,57,48,-1,3,11,236,-1,8,228,60,75,52,31,128,33,-1,65,44,176
09/01/2019,0,49,28,172,138,265,228,25,9,28,2,12,36,-1,104,81,49,8,11,124,100,199,-1,55,124,38,136,18,95,41,214,62,undefined,8,11,258,19,19,95,16,30,-1,2,4,110,-1,6,161,23,64,23,29,62,11,-1,66,27,95
09/01/2019,1,34,30,81,61,89,130,21,3,20,4,1,7,-1,37,45,14,20,8,62,43,130,-1,24,41,30,74,6,23,10,125,28,undefined,4,6,100,10,7,63,28,10,-1,2,3,41,-1,1,67,9,35,6,18,24,9,-1,35,12,63
09/01/2019,2,21,21,31,34,55,41,-1,1,11,3,-1,5,-1,17,29,9,19,3,46,55,98,-1,22,39,39,75,3,27,7,81,3,undefined,7,2,54,9,10,36,18,12,-1,-1,1,31,-1,2,43,5,26,2,20,23,7,-1,14,7,36
09/01/2019,3,14,11,8,20,59,32,-1,1,2,2,1,2,-1,5,21,2,11,2,23,11,26,-1,3,17,14,36,2,36,2,39,3,undefined,20,-1,14,3,9,29,14,5,-1,-1,1,13,-1,3,28,2,20,7,5,11,2,-1,5,5,29
09/01/2019,4,19,15,16,38,80,44,-1,5,14,8,-1,-1,-1,20,17,16,7,3,28,32,39,-1,7,30,37,38,6,91,12,27,4,undefined,4,3,29,1,4,23,25,3,-1,2,3,25,-1,3,28,6,22,11,11,10,10,-1,8,8,23
09/01/2019,5,22,22,41,76,242,210,-1,38,86,12,4,10,-1,92,37,39,56,32,13,27,47,-1,34,258,60,37,7,233,34,26,15,undefined,15,30,151,21,8,69,26,20,-1,3,2,38,-1,5,64,11,26,12,20,29,6,-1,14,61,69
09/01/2019,6,107,71,116,187,605,584,-1,131,491,72,21,80,-1,218,53,131,167,109,41,23,107,-1,215,757,253,109,22,694,105,36,23,undefined,69,72,643,52,10,290,114,86,-1,18,23,136,-1,23,196,51,50,22,45,51,27,-1,52,357,290
09/01/2019,7,303,239,192,429,1190,1322,-1,381,1677,288,54,178,-1,532,265,364,638,543,65,64,117,-1,621,1855,577,224,81,1383,271,151,51,undefined,211,125,1559,225,43,964,267,246,-1,49,41,398,-1,65,486,109,70,115,54,193,60,-1,133,1455,964
09/01/2019,8,861,602,411,968,2669,3384,593,540,3404,396,92,388,-1,1296,577,803,1599,1199,189,139,352,-1,1213,3686,785,430,153,2972,537,367,91,undefined,492,289,3408,623,75,2248,692,610,-1,158,116,946,-1,145,963,254,73,158,103,552,115,-1,369,3480,2248
09/01/2019,9,840,750,430,1165,2175,1755,407,265,1748,116,38,232,-1,682,555,848,1048,717,188,152,264,-1,748,2379,508,441,107,2126,284,266,97,undefined,371,246,2123,482,101,1415,621,505,-1,170,111,805,-1,175,918,213,108,181,134,450,92,-1,333,2132,1415
09/01/2019,10,1224,1257,593,1616,2138,1231,507,215,668,-1,27,179,-1,500,556,1202,625,456,363,228,446,-1,444,1685,593,576,157,1995,419,489,104,undefined,213,151,1861,458,121,1027,451,396,-1,160,64,857,-1,124,1102,300,108,211,169,444,48,-1,422,887,1027
09/01/2019,11,2084,1868,790,2386,3057,1555,598,260,598,163,61,279,-1,576,796,1497,723,385,567,428,649,-1,570,1619,757,711,203,2934,680,558,157,undefined,212,185,2363,427,163,1030,438,496,-1,187,94,1249,-1,138,1355,395,153,346,261,476,39,-1,443,773,1030
09/01/2019,12,3524,3428,1453,3570,3816,2398,755,763,1329,475,149,654,-1,803,1335,2187,1511,559,1091,882,1194,-1,1103,2437,1119,1178,264,4319,1137,1093,266,undefined,410,254,3929,1057,311,1630,1030,799,-1,297,133,2310,-1,291,2187,507,300,545,239,825,90,-1,740,1992,1630
09/01/2019,13,3712,3626,1502,3647,3268,2446,921,618,1273,312,206,641,-1,765,1608,2300,1506,602,1080,775,1350,-1,1233,2471,1178,1106,278,3028,1177,1100,345,undefined,368,276,4005,691,334,1548,908,744,-1,317,152,2389,-1,320,2324,530,299,582,309,1077,161,-1,847,1651,1548
09/01/2019,14,3206,2745,1395,3398,3227,2041,808,256,814,177,125,429,-1,601,1420,1826,694,442,995,570,1093,-1,741,1876,1107,566,194,3150,1123,699,257,undefined,226,256,3094,620,277,1121,421,401,-1,262,113,2024,-1,142,1999,420,182,413,162,844,132,-1,581,894,1121
09/01/2019,15,2966,2613,1398,3204,4585,2283,766,262,1156,249,130,430,-1,721,1366,1613,643,443,890,623,1122,-1,646,2366,1221,675,200,4701,1119,750,271,undefined,227,238,3217,444,233,1214,333,423,-1,220,119,1744,2,116,1975,396,206,413,160,728,185,-1,486,1034,1214
09/01/2019,16,3024,2625,1435,3253,3958,2949,852,409,2570,521,131,423,-1,1024,1552,1436,729,858,941,544,1082,-1,758,3246,1443,782,246,3394,1113,726,317,undefined,377,311,3887,500,184,1873,416,405,-1,279,129,2039,-1,152,2265,557,252,404,167,766,253,-1,561,2013,1873
09/01/2019,17,3519,2455,1660,3419,4820,4590,1383,689,3364,737,155,560,-1,1814,1956,1529,1130,1252,1129,746,1388,-1,1255,4432,1656,1130,320,4323,1406,872,355,undefined,565,436,5461,706,272,2325,636,518,-1,343,244,2257,-1,146,2690,1394,457,515,239,948,300,-1,717,3065,2325
09/01/2019,18,2601,1746,1454,2768,3462,2720,1690,422,1211,340,99,523,-1,1080,1535,880,612,514,1094,1002,1313,-1,588,2331,1264,1357,367,2941,1036,855,369,undefined,289,281,4047,378,221,1253,323,299,-1,151,113,1787,-1,77,2033,1788,651,518,322,666,188,-1,536,1121,1253
09/01/2019,19,1674,812,1319,1849,2117,1683,678,267,415,121,86,387,-1,559,1267,575,247,183,1103,1123,1155,-1,283,1194,817,1419,433,1951,630,806,439,undefined,111,148,2767,258,206,594,157,202,-1,86,45,1325,-1,56,1563,1839,662,457,421,564,119,-1,392,363,594
09/01/2019,20,889,502,1130,1343,1646,1420,415,142,148,89,166,649,-1,479,915,406,180,89,945,1027,951,-1,202,852,428,1264,378,1093,407,673,502,undefined,91,104,2396,222,238,447,121,145,-1,64,38,1018,-1,31,1047,1548,693,466,308,431,91,-1,282,234,447
09/01/2019,21,563,305,945,1026,1523,1256,265,197,96,62,110,327,-1,417,734,379,130,65,760,534,790,-1,177,665,388,974,286,1081,279,635,489,undefined,63,72,1987,178,200,427,106,166,-1,49,50,747,-1,19,709,999,592,322,251,343,98,-1,215,169,427
09/01/2019,22,371,236,601,710,1636,1059,1460,100,106,39,80,207,-1,506,462,214,110,65,502,509,661,-1,181,704,935,756,202,943,273,494,307,undefined,143,158,1753,91,155,357,65,151,-1,32,28,634,-1,25,483,596,453,230,166,193,55,-1,172,118,357
09/01/2019,23,211,109,371,344,653,630,109,28,66,19,29,98,-1,320,177,121,41,57,195,269,414,-1,63,346,134,216,58,370,110,347,208,undefined,40,43,634,50,52,279,41,81,-1,9,8,322,-1,11,266,130,97,73,48,157,25,-1,83,55,279
10/01/2019,0,72,48,156,114,255,267,30,24,16,19,6,34,-1,89,105,59,16,17,114,120,220,-1,46,153,46,118,26,136,46,220,73,undefined,6,15,292,40,27,94,15,23,-1,4,5,156,-1,12,120,31,69,23,47,49,11,-1,46,37,94
10/01/2019,1,36,39,101,99,88,86,-1,13,18,1,3,9,-1,35,65,24,6,7,37,45,120,-1,15,62,30,79,17,32,32,148,23,undefined,3,8,100,11,6,55,23,21,-1,-1,1,84,-1,1,73,24,54,7,21,43,26,-1,16,12,55
10/01/2019,2,26,23,48,56,53,36,-1,7,5,2,6,14,-1,13,23,8,5,7,22,39,62,-1,11,10,24,76,9,29,25,77,1,undefined,5,6,35,14,3,63,14,5,-1,1,-1,23,-1,1,58,11,40,2,14,27,3,-1,14,6,63
10/01/2019,3,15,13,28,38,56,25,-1,2,7,3,8,7,-1,10,33,20,3,3,11,32,62,-1,10,6,10,48,6,63,4,42,6,undefined,12,1,28,6,5,24,10,12,-1,1,1,32,-1,1,42,8,52,4,15,25,2,-1,4,4,24
10/01/2019,4,11,19,25,31,63,40,-1,6,2,3,1,4,-1,24,16,17,12,5,19,41,35,-1,7,30,8,23,7,79,8,40,12,undefined,4,5,25,6,10,35,5,7,-1,1,1,44,-1,2,38,5,17,9,10,2,6,-1,13,4,35
10/01/2019,5,23,21,49,69,213,183,-1,48,65,14,2,11,-1,84,28,19,45,31,12,24,50,-1,37,222,59,66,11,262,40,54,5,undefined,19,26,146,19,11,71,32,12,-1,2,2,40,-1,5,66,17,21,9,13,24,17,-1,3,68,71
10/01/2019,6,128,73,110,231,568,646,-1,144,534,66,17,66,-1,240,54,109,167,126,26,56,83,-1,201,829,236,142,40,787,119,51,12,undefined,104,73,756,70,7,317,86,99,13,26,23,148,-1,20,218,70,53,39,35,51,17,-1,43,397,317
10/01/2019,7,329,242,170,444,1249,1338,-1,389,1679,268,58,232,-1,551,246,392,598,497,69,65,113,-1,612,1956,536,293,100,1318,288,95,59,undefined,188,155,1523,235,51,970,267,207,82,35,29,442,-1,55,483,133,96,74,76,168,52,-1,136,1369,970
10/01/2019,8,755,570,377,999,2809,3549,-1,564,3753,392,71,391,-1,1304,554,865,1662,1188,214,142,216,-1,1324,3706,809,582,156,2917,514,302,98,undefined,437,317,3463,644,100,2056,727,602,208,114,106,903,-1,120,979,280,163,133,126,527,76,-1,339,3532,2056
10/01/2019,9,949,727,414,1158,1957,1805,-1,284,1880,347,35,270,-1,648,515,881,1065,750,216,192,289,-1,795,2471,455,1073,163,2085,332,241,97,undefined,393,274,2085,474,108,1413,602,483,326,180,123,851,-1,187,874,303,239,196,147,410,105,-1,304,2222,1413
10/01/2019,10,1490,1146,523,1629,2063,1289,-1,200,702,210,44,260,-1,531,593,1128,689,397,324,274,377,-1,499,1762,532,1241,167,1983,436,332,111,undefined,240,192,1778,487,141,1039,414,438,361,168,89,858,-1,110,1086,383,260,273,153,548,53,-1,304,969,1039
10/01/2019,11,2045,1813,766,2309,2473,1419,-1,251,692,209,62,256,-1,481,790,1442,697,375,513,402,585,-1,576,1634,671,1472,234,2342,648,522,175,undefined,228,193,2314,485,176,1144,365,508,437,216,120,1061,-1,119,1331,637,360,405,230,489,86,-1,441,830,1144
10/01/2019,12,3195,3076,1347,3525,2895,2307,-1,757,1437,502,164,640,-1,718,1282,2186,1471,564,1021,758,1205,-1,1103,2475,1160,1729,343,2805,987,1117,341,undefined,341,186,3763,1022,330,1591,1133,853,438,330,109,2152,-1,222,2296,743,635,505,275,932,116,-1,727,2041,1591
10/01/2019,13,3419,3370,1530,3642,3074,2389,-1,598,1243,381,211,670,-1,802,1453,2337,1585,633,1116,684,1294,-1,1007,2498,1158,1612,341,2631,1022,1014,305,undefined,358,225,3995,816,382,1680,1002,811,558,339,146,2387,-1,279,2498,757,551,529,275,1088,186,-1,805,1724,1680
10/01/2019,14,2976,2698,1381,3318,3023,2043,-1,303,803,220,123,389,-1,688,1385,1844,792,445,971,496,989,-1,595,1847,999,996,251,2810,912,722,297,undefined,239,206,3187,576,256,1163,451,432,357,201,102,1877,-1,111,2122,599,371,584,260,791,103,-1,548,855,1163
10/01/2019,15,2685,2684,1311,3300,3545,2211,-1,286,1098,290,80,379,-1,809,1434,1501,682,460,861,474,938,-1,591,2280,997,807,179,3174,930,673,259,undefined,239,217,3131,432,221,1242,384,399,368,228,91,1693,-1,112,1783,528,288,417,180,751,186,-1,425,1030,1242
10/01/2019,16,2577,2270,1343,3119,3519,2886,-1,457,2414,536,80,425,-1,1036,1475,1485,720,855,862,467,949,-1,733,3328,1207,627,200,3049,979,651,336,undefined,364,187,3578,530,182,1879,452,418,329,229,89,1755,-1,104,1995,352,230,389,145,638,190,-1,538,2029,1879
10/01/2019,17,2951,2503,1583,3566,4667,4326,-1,683,3374,711,140,585,-1,1780,1795,1585,1155,1333,1044,631,1217,-1,1095,4404,1472,746,230,3828,1404,892,359,undefined,493,267,5192,756,274,2361,608,555,446,350,189,2102,-1,141,2491,356,170,565,164,864,304,-1,772,3092,2361
10/01/2019,18,2325,1674,1375,2683,3431,2604,-1,385,1266,279,145,562,-1,1093,1435,936,580,500,1146,799,1053,-1,529,2280,1119,589,196,2868,828,999,421,undefined,228,188,3863,430,222,1336,356,324,207,160,87,1678,-1,72,1765,285,164,605,150,660,141,-1,612,1056,1336
10/01/2019,19,1874,1218,1235,1975,2151,1575,-1,223,441,169,90,367,-1,577,1123,588,272,186,1088,693,1061,-1,274,1303,503,484,166,1949,654,864,474,undefined,93,82,2863,284,256,634,138,228,185,123,60,1217,-1,48,1327,203,106,484,113,610,122,-1,427,368,634
10/01/2019,20,1596,899,1018,1564,1786,1306,-1,167,202,75,102,402,-1,458,988,404,250,147,941,646,893,-1,199,867,518,496,155,1023,440,647,569,undefined,73,114,2532,181,219,508,111,167,131,119,81,1183,-1,45,1136,193,125,503,117,493,87,-1,363,241,508
10/01/2019,21,961,416,1093,1249,1720,1390,-1,122,151,84,143,444,-1,512,750,377,136,81,838,651,885,-1,162,808,503,426,95,1345,331,693,640,undefined,64,85,2138,226,225,398,67,173,120,60,55,926,-1,31,945,153,114,396,104,459,99,-1,307,180,398
10/01/2019,22,400,255,594,617,1612,1025,-1,81,106,36,77,189,-1,439,481,195,120,70,490,406,634,-1,168,653,259,277,88,1057,169,543,368,undefined,61,78,1471,136,134,371,69,112,83,21,17,729,-1,29,511,115,67,293,56,247,54,-1,198,101,371
10/01/2019,23,178,118,308,343,652,639,-1,25,61,13,35,122,-1,225,217,146,64,48,299,345,458,-1,69,363,173,199,75,423,100,388,162,undefined,35,31,604,103,55,256,50,58,71,2,3,415,-1,22,304,105,69,82,37,186,31,-1,98,55,256
11/01/2019,0,107,79,195,187,309,263,-1,14,25,9,8,43,-1,101,112,82,31,16,146,116,312,-1,43,174,54,144,24,194,52,246,62,undefined,16,16,304,75,29,125,26,19,52,5,6,185,-1,13,165,39,77,33,18,92,11,-1,38,21,125
11/01/2019,1,48,46,107,93,102,69,-1,13,12,3,2,13,-1,34,84,49,13,14,83,97,201,-1,37,58,34,68,33,41,31,219,32,undefined,5,5,128,51,16,57,4,10,35,-1,2,135,-1,3,100,38,52,6,15,30,11,-1,27,10,57
11/01/2019,2,42,25,47,79,81,83,-1,3,10,-1,3,17,-1,23,45,45,13,2,52,58,151,-1,39,54,28,48,10,35,20,100,6,undefined,10,13,60,25,7,60,6,5,17,-1,-1,52,-1,-1,57,9,30,3,10,38,6,-1,28,12,60
11/01/2019,3,30,25,34,37,73,30,-1,2,8,-1,3,13,-1,16,19,22,7,7,31,54,108,-1,25,49,8,35,8,72,6,39,4,undefined,2,7,41,20,-1,25,2,13,6,2,1,36,-1,-1,29,18,40,1,6,11,1,-1,12,11,25
11/01/2019,4,49,20,25,37,78,59,-1,3,5,5,3,10,-1,44,16,9,16,5,13,45,91,-1,20,49,16,38,9,116,13,52,7,undefined,5,6,30,15,6,35,11,8,11,1,2,28,-1,5,40,17,21,8,2,11,4,-1,4,12,35
11/01/2019,5,33,26,54,95,219,197,-1,40,79,13,3,23,-1,95,32,31,35,22,15,48,61,-1,38,242,79,96,9,294,32,25,18,undefined,14,27,155,25,9,75,24,19,5,2,1,47,-1,8,74,13,24,12,15,12,5,-1,11,55,75
11/01/2019,6,119,74,108,206,530,644,-1,143,447,69,36,73,-1,235,68,170,177,140,40,31,78,-1,230,810,192,138,32,691,129,38,26,undefined,82,64,673,77,4,297,99,97,39,34,26,147,-1,7,163,80,62,21,47,62,30,-1,39,354,297
11/01/2019,7,397,229,181,470,1235,1306,-1,312,1461,292,55,249,-1,540,193,404,493,362,76,83,164,-1,592,1723,482,308,84,1531,309,113,60,undefined,186,155,1428,221,38,939,248,194,76,39,38,423,-1,46,415,134,95,71,43,153,36,-1,125,1176,939
11/01/2019,8,858,523,377,1074,2655,3471,-1,506,2869,429,71,350,-1,1255,544,791,1391,1000,211,168,319,-1,1199,3496,768,614,137,3089,534,261,100,undefined,437,286,3343,642,106,2008,733,577,231,175,102,1068,-1,116,887,275,106,141,123,453,66,-1,299,3051,2008
11/01/2019,9,1018,743,402,1122,1869,1813,-1,271,1833,363,26,235,-1,649,521,803,997,680,227,159,305,-1,759,2308,476,632,169,1853,340,263,70,undefined,362,262,2096,542,109,1284,743,449,318,178,104,802,-1,164,876,301,142,215,106,388,52,-1,318,2028,1284
11/01/2019,10,1442,1129,573,1592,1919,1259,-1,149,695,222,51,230,-1,488,540,1201,630,470,310,209,531,-1,557,1588,638,853,208,1753,382,377,112,undefined,242,239,1800,432,137,963,514,447,303,108,68,986,-1,133,1129,344,273,261,122,412,76,-1,351,802,963
11/01/2019,11,2081,1683,696,2155,2288,1458,-1,264,713,220,81,326,-1,453,769,1329,680,348,539,397,629,-1,612,1570,711,1069,214,2172,598,577,169,undefined,184,209,2113,451,231,1107,426,488,252,148,72,1160,-1,105,1310,434,368,420,239,510,65,-1,434,776,1107
11/01/2019,12,3603,2983,1223,3220,2905,2429,-1,692,1650,489,111,402,-1,666,1218,2146,1613,628,1175,671,1385,-1,1144,2460,957,1620,304,2797,787,1028,290,undefined,346,224,3764,912,307,1816,1281,822,301,245,126,2131,-1,256,2167,665,557,526,274,830,115,-1,717,1828,1816
11/01/2019,13,3810,3163,1289,3423,2725,2413,-1,586,1355,400,110,455,-1,570,1403,2228,1573,615,1248,599,1303,-1,1148,2545,996,1883,298,2595,911,956,342,undefined,296,291,3634,849,299,1797,1117,804,505,314,150,2233,-1,254,2342,622,479,451,298,884,179,-1,838,1524,1797
11/01/2019,14,3146,2479,1181,3116,2876,1910,-1,265,859,189,75,321,-1,546,1075,1638,768,404,983,401,943,-1,585,1959,963,947,220,2728,880,668,268,undefined,272,221,2854,533,256,1153,499,503,250,177,75,1770,-1,126,1802,459,329,467,195,654,131,-1,621,855,1153
11/01/2019,15,2967,2230,1141,2940,3043,2203,515,280,1219,219,85,272,-1,629,1113,1423,645,451,948,338,967,-1,574,2260,1035,995,193,3118,808,610,247,undefined,253,280,2878,536,207,1309,493,438,234,208,105,1614,-1,116,1538,473,260,515,215,543,139,-1,479,935,1309
11/01/2019,16,3231,2284,1194,3122,3420,3205,750,451,2627,521,85,250,-1,987,1207,1483,666,839,967,335,1055,-1,779,3387,1292,861,169,2968,921,735,263,undefined,387,314,3499,580,168,1961,598,520,220,204,135,1793,-1,107,1896,465,186,424,179,694,157,-1,498,1847,1961
11/01/2019,17,3891,2554,1641,3676,4302,4594,1135,621,2665,611,93,439,-1,1500,1761,1694,972,1042,1191,458,1519,-1,1101,4030,1398,677,244,4273,1289,1035,481,undefined,370,410,5136,774,207,2433,714,628,318,242,160,2303,-1,170,2447,413,153,641,219,882,273,-1,741,2266,2433
11/01/2019,18,3331,1842,1593,3132,4058,3029,773,345,1004,304,176,385,-1,915,1489,1152,499,437,1425,753,1399,-1,459,2348,1462,701,214,3817,1318,1114,568,undefined,209,337,4268,491,220,1270,348,385,182,167,123,1928,-1,90,1762,316,114,733,169,768,230,-1,614,821,1270
11/01/2019,19,2730,1447,1371,2357,3386,2318,583,264,409,125,131,462,-1,653,1414,816,317,183,1463,978,1255,-1,261,1408,1137,554,155,2857,1099,1103,807,undefined,137,168,3914,342,301,865,194,250,191,84,68,1663,-1,52,1424,194,120,724,160,699,127,-1,494,415,865
11/01/2019,20,2142,1295,1333,2200,2828,1925,528,229,216,100,181,633,-1,606,1335,615,250,127,1337,994,1150,-1,207,1118,962,491,139,1815,1090,1031,1064,undefined,139,187,3912,326,449,628,177,233,144,65,49,1727,-1,35,1335,196,127,773,99,642,120,-1,427,256,628
11/01/2019,21,1476,663,1387,1845,3029,1827,500,197,178,93,238,753,-1,663,1139,376,287,116,1285,983,1295,-1,193,877,922,485,156,1970,1012,937,1045,undefined,123,200,3734,320,434,508,146,183,81,39,59,1651,-1,41,1234,216,154,679,93,702,126,-1,399,232,508
11/01/2019,22,797,337,1139,1290,3059,1850,337,130,149,60,134,431,-1,686,749,396,174,133,1029,762,1021,-1,157,742,934,407,110,2241,751,794,960,undefined,110,215,3229,376,371,491,142,213,65,16,31,1187,-1,36,818,150,112,464,89,496,84,-1,286,173,491
11/01/2019,23,435,261,844,895,1599,1228,136,76,71,23,98,267,-1,501,449,185,125,77,661,512,744,-1,116,542,401,274,77,950,263,577,587,undefined,49,88,1737,362,172,382,75,114,34,6,16,759,-1,31,555,100,131,239,56,442,49,-1,188,93,382
12/01/2019,0,244,174,575,602,961,777,130,38,33,13,48,84,-1,293,305,204,63,46,458,399,611,-1,79,333,240,199,34,431,182,489,321,undefined,41,51,1062,310,72,221,27,64,23,6,5,476,-1,13,333,64,106,69,44,261,14,-1,162,41,221
12/01/2019,1,192,161,329,430,498,377,33,18,16,5,14,34,-1,180,206,94,59,23,328,231,515,-1,44,200,110,142,28,225,100,370,98,undefined,36,50,477,294,33,162,32,47,7,1,6,422,-1,14,235,37,78,18,20,232,23,-1,92,29,162
12/01/2019,2,121,92,185,198,253,245,20,5,26,3,5,30,-1,131,120,66,21,18,244,114,371,-1,40,145,32,118,29,152,66,240,29,undefined,8,27,234,308,13,107,10,22,8,2,6,186,-1,5,152,28,36,5,27,112,19,-1,40,18,107
12/01/2019,3,74,52,144,153,168,170,19,7,15,1,2,11,-1,98,85,45,6,9,148,123,235,-1,18,87,27,80,16,115,26,203,31,undefined,5,11,146,170,11,58,21,17,5,-1,-1,118,-1,5,131,21,30,9,36,87,17,-1,58,9,58
12/01/2019,4,63,38,70,95,149,146,11,7,12,-1,1,2,-1,85,59,24,10,5,62,47,168,-1,26,52,33,76,7,96,36,124,30,undefined,8,12,85,116,1,33,1,17,7,1,2,92,-1,2,107,14,33,9,15,56,9,-1,24,5,33
12/01/2019,5,23,24,55,73,156,110,20,20,22,9,2,20,-1,85,18,40,35,7,37,66,82,-1,12,105,22,78,7,169,46,48,3,undefined,14,21,75,25,15,48,4,19,7,2,2,62,-1,2,54,16,39,11,5,16,4,-1,16,24,48
12/01/2019,6,62,36,72,95,214,175,84,39,37,11,6,33,-1,98,44,41,70,17,15,36,65,-1,30,225,83,119,33,221,58,86,33,undefined,27,27,209,14,1,99,12,24,26,5,11,53,-1,10,93,46,56,19,24,26,11,-1,20,46,99
12/01/2019,7,83,79,124,157,366,338,187,88,53,23,26,93,-1,121,97,169,83,42,78,79,71,-1,58,455,130,200,47,369,122,67,32,undefined,56,46,466,34,13,168,46,49,18,11,15,157,-1,13,182,109,58,52,39,52,21,-1,36,76,168
12/01/2019,8,305,168,196,384,588,480,264,134,81,49,28,134,-1,184,128,236,130,59,57,48,115,-1,86,554,229,375,103,599,189,58,61,undefined,91,65,782,85,50,268,72,69,86,12,19,236,-1,25,286,157,143,112,69,168,30,-1,70,111,268
12/01/2019,9,619,500,256,808,955,809,458,237,125,52,34,199,-1,298,277,510,188,93,129,120,204,-1,168,871,354,660,174,937,328,173,70,undefined,104,119,1151,170,72,458,186,130,222,70,67,481,-1,28,603,317,217,198,123,298,70,-1,167,152,458
12/01/2019,10,1146,1080,464,1447,1705,1122,472,216,137,89,68,333,-1,428,449,853,182,145,293,272,396,-1,213,1173,626,1065,308,1473,416,236,106,undefined,175,174,1595,163,111,658,196,153,324,54,32,783,-1,55,976,534,366,310,265,424,71,-1,332,206,658
12/01/2019,11,2030,1749,682,1975,2281,1376,519,232,139,95,109,342,-1,544,707,1125,268,151,492,462,631,-1,231,1211,875,1335,357,1990,710,378,152,undefined,81,142,2174,257,150,810,148,180,347,64,34,1210,-1,56,1412,696,546,554,253,440,112,-1,403,189,810
12/01/2019,12,2453,2205,998,2671,2961,1615,790,226,129,73,102,390,-1,563,1163,1274,278,172,1080,661,795,-1,220,1332,959,1534,377,2845,1041,497,215,undefined,110,133,2901,173,220,846,153,208,350,70,50,1572,-1,69,1800,896,608,559,345,619,87,-1,505,237,846
12/01/2019,13,2669,2364,1320,2960,3237,1643,936,244,88,71,150,420,-1,555,1365,1294,285,203,1190,702,1011,-1,170,1165,1022,1539,412,3432,1298,571,257,undefined,147,78,3059,177,221,710,147,178,274,103,49,1692,-1,74,1856,901,626,600,322,608,123,-1,502,192,710
12/01/2019,14,2980,2654,1517,3397,3306,1928,1021,241,122,73,119,425,-1,716,1485,1461,284,161,1127,611,1052,-1,244,1300,1318,1310,335,2929,1420,627,288,undefined,146,129,3020,183,234,713,123,257,261,137,59,1855,-1,62,2087,857,560,606,277,664,133,-1,454,195,713
12/01/2019,15,2968,2688,1551,3182,3434,1989,986,265,127,76,154,521,-1,749,1425,1389,295,156,1110,515,1030,-1,258,1314,1205,1116,294,3095,1575,597,290,undefined,163,176,3304,261,235,860,134,191,281,134,81,1826,-1,64,1793,657,402,636,230,687,103,-1,429,191,860
12/01/2019,16,2726,2550,1300,3065,3602,1970,979,258,119,56,129,465,-1,678,1371,1241,292,148,1007,546,1051,-1,279,1378,1330,640,181,3247,1674,624,366,undefined,188,157,3526,207,178,737,117,190,267,102,58,1954,-1,78,1883,415,246,495,176,633,116,-1,423,209,737
12/01/2019,17,2501,2123,1428,2858,3553,1961,929,224,131,102,184,582,-1,711,1469,942,321,153,1048,592,1132,-1,260,1331,1169,603,190,2600,1716,761,390,undefined,180,187,4055,177,179,818,149,232,181,113,48,1823,-1,58,1816,282,192,540,166,686,154,-1,440,271,818
12/01/2019,18,2275,1477,1360,2506,3216,1745,667,224,132,122,167,479,-1,607,1346,726,315,134,1231,805,1183,-1,250,1228,1214,525,189,2549,1350,910,595,undefined,118,163,3969,183,338,751,174,232,160,48,25,1735,-1,60,1630,285,126,547,116,576,89,-1,410,247,751
12/01/2019,19,1958,960,1436,2151,2743,1627,669,191,110,102,172,526,-1,625,1277,446,258,101,1268,965,1353,-1,205,869,785,453,207,2122,1403,955,751,undefined,121,168,3853,226,380,579,144,218,115,58,40,1580,-1,41,1434,240,150,625,130,588,116,-1,361,161,579
12/01/2019,20,1138,587,1370,1797,2648,1519,339,185,95,78,198,637,-1,533,1104,404,294,101,1261,853,1151,-1,175,710,852,450,139,1448,1084,875,1027,undefined,102,132,4111,286,558,422,101,232,100,45,36,1453,-1,47,1103,205,145,623,168,592,97,-1,359,191,422
12/01/2019,21,702,394,1172,1458,2504,1463,238,130,65,66,187,571,-1,540,870,362,223,74,942,830,1164,-1,187,649,691,409,111,1777,843,843,863,undefined,99,112,3640,223,431,398,123,195,120,31,18,1257,-1,20,810,129,138,581,97,590,94,-1,303,188,398
12/01/2019,22,610,351,942,1385,2500,1522,745,82,64,59,99,263,-1,610,724,298,171,82,724,768,1078,-1,179,730,483,347,121,1671,725,857,792,undefined,89,176,3132,302,314,411,114,210,84,17,19,1117,-1,24,593,168,153,447,91,467,67,-1,296,112,411
12/01/2019,23,431,257,706,956,1621,1011,132,55,38,40,75,194,-1,386,467,212,116,68,569,734,779,-1,140,591,415,265,66,905,440,754,535,undefined,49,66,1741,348,165,345,79,112,45,8,8,726,-1,11,479,109,109,138,80,488,42,-1,206,86,345
13/01/2019,0,238,178,471,689,889,633,88,21,28,26,29,57,-1,328,244,144,46,27,388,347,651,-1,101,347,151,223,38,391,89,482,182,undefined,42,24,998,372,51,244,38,73,35,5,1,342,-1,8,365,52,58,40,45,421,23,-1,133,46,244
13/01/2019,1,136,142,334,480,438,503,59,25,15,4,6,41,-1,208,219,92,37,21,268,258,525,-1,75,165,207,137,32,228,65,388,123,undefined,9,18,496,320,28,221,13,49,48,1,2,343,-1,7,230,40,66,17,27,302,23,-1,80,30,221
13/01/2019,2,94,91,197,249,272,269,45,6,9,5,5,15,-1,146,112,62,13,15,161,218,379,-1,39,96,84,97,21,173,47,232,36,undefined,16,16,179,257,24,112,11,30,39,2,1,144,-1,2,165,29,50,4,34,162,18,-1,54,25,112
13/01/2019,3,109,77,201,219,199,267,5,4,12,8,2,16,-1,138,83,42,17,11,124,146,350,-1,49,121,54,82,21,173,29,250,33,undefined,17,22,139,150,12,46,12,25,23,2,3,160,-1,1,151,24,64,5,10,121,8,-1,36,19,46
13/01/2019,4,60,44,58,118,141,142,-1,5,8,2,3,5,-1,86,50,61,24,12,37,78,200,-1,13,63,41,70,13,105,20,139,13,undefined,10,11,86,76,9,53,15,10,16,1,-1,78,-1,5,98,11,69,11,14,50,11,-1,26,11,53
13/01/2019,5,34,32,58,92,140,154,-1,6,9,9,7,18,-1,85,34,23,14,9,49,44,103,-1,30,61,30,70,5,124,23,203,2,undefined,13,5,89,25,2,35,4,35,23,-1,1,64,-1,3,71,19,22,5,13,45,5,-1,10,6,35
13/01/2019,6,36,33,55,137,200,199,-1,23,25,9,6,32,-1,95,53,38,46,42,19,43,109,-1,28,153,68,99,26,315,62,95,19,undefined,37,26,153,17,10,85,23,57,13,3,2,102,-1,2,115,37,39,19,8,31,8,-1,21,14,85
13/01/2019,7,94,88,83,183,296,225,-1,76,54,24,35,72,-1,116,54,84,60,53,72,75,95,-1,48,316,147,175,47,452,116,129,20,undefined,50,39,430,38,11,152,33,130,46,5,8,141,-1,6,181,67,74,22,37,58,17,-1,57,36,152
13/01/2019,8,250,126,157,342,507,433,-1,141,81,36,43,179,-1,195,133,158,90,48,124,70,128,-1,109,500,250,305,75,705,147,98,43,undefined,76,44,783,68,28,259,55,197,141,16,18,210,-1,23,302,178,97,56,48,142,19,-1,113,80,259
13/01/2019,9,590,391,278,614,917,710,-1,175,77,78,50,310,-1,278,259,359,126,84,123,168,223,-1,219,782,407,627,175,1104,319,134,78,undefined,146,92,1369,131,72,472,119,228,285,48,42,388,-1,27,536,279,281,111,100,233,53,-1,154,97,472
13/01/2019,10,1161,925,457,1187,1591,1013,-1,232,107,85,81,501,-1,413,464,659,212,85,341,344,412,-1,199,1070,648,916,317,1744,520,229,127,undefined,112,116,1958,138,100,602,115,426,375,63,49,690,-1,46,889,465,413,243,180,325,76,-1,314,203,602
13/01/2019,11,1893,1451,700,1732,2165,1290,-1,246,100,68,109,683,-1,492,630,900,236,95,545,526,498,-1,206,1019,908,1259,344,2343,815,271,192,undefined,100,160,2443,159,163,727,135,355,272,64,57,973,-1,44,1155,658,565,394,275,407,83,-1,374,160,727
13/01/2019,12,2532,1765,969,2229,2836,1484,-1,257,116,84,186,953,-1,514,967,945,304,136,1067,813,747,-1,209,1069,1019,1478,364,2868,1047,530,395,undefined,111,113,2825,141,242,703,114,338,157,96,72,1393,-1,69,1555,819,543,416,291,508,119,-1,448,246,703
13/01/2019,13,2708,1988,1155,2562,3097,1532,-1,282,115,59,152,928,-1,544,1118,1144,291,105,1188,638,832,-1,209,991,1171,1582,396,3149,1350,635,394,undefined,148,139,3080,138,233,660,70,451,224,107,64,1498,-1,82,1704,756,641,516,294,597,98,-1,431,172,660
13/01/2019,14,2935,2241,1196,2811,3352,1800,-1,273,108,79,219,802,-1,580,1213,1106,259,100,1198,483,864,-1,190,1097,1334,1194,330,3522,1409,648,409,undefined,147,183,3327,168,236,758,108,416,248,101,60,1475,-1,82,1595,723,507,511,351,539,159,-1,389,175,758
13/01/2019,15,3100,2281,1275,2762,3199,1844,-1,317,137,70,165,719,-1,662,1180,1165,286,135,1211,451,882,-1,235,1143,1369,1042,289,2863,1385,592,487,undefined,121,185,3166,177,249,740,93,367,153,91,64,1609,-1,56,1530,671,364,557,276,517,133,-1,410,172,740
13/01/2019,16,2820,2116,1141,2648,3042,1728,-1,206,128,82,170,475,-1,598,1147,975,223,130,1114,333,986,-1,248,1170,1174,870,264,2840,1343,583,476,undefined,117,188,3247,183,210,740,95,259,103,91,70,1475,-1,69,1574,549,233,530,231,522,120,-1,415,175,740
13/01/2019,17,2573,1574,1261,2439,3381,1809,-1,200,124,114,158,465,-1,565,1227,689,251,147,1039,349,840,-1,178,1187,1102,574,144,3064,1246,555,524,undefined,87,236,3283,175,179,716,123,198,185,93,65,1393,-1,76,1404,267,145,436,129,560,137,-1,423,187,716
13/01/2019,18,2204,1092,1143,1884,2437,1477,-1,220,168,84,206,396,-1,486,1121,562,177,68,1033,388,897,-1,187,1029,931,528,147,1474,958,575,767,undefined,71,155,3083,221,207,589,122,189,153,85,82,1164,-1,68,1396,236,157,456,159,402,108,-1,391,173,589
13/01/2019,19,1459,779,1208,1632,2022,1312,-1,185,92,63,158,578,-1,431,978,354,197,73,1032,611,934,-1,180,865,506,482,127,1206,920,634,899,undefined,96,158,2784,184,370,523,118,128,85,46,55,1154,-1,54,1136,210,96,537,139,500,105,-1,293,150,523
13/01/2019,20,956,499,1062,1423,2166,1299,-1,148,76,66,214,693,-1,460,930,356,159,77,892,641,864,-1,173,778,540,442,96,957,859,575,936,undefined,84,165,3298,180,342,488,95,153,46,33,27,1185,-1,32,778,153,134,490,120,320,80,-1,268,145,488
13/01/2019,21,624,321,911,1067,1882,1135,-1,160,83,75,207,664,-1,432,677,260,129,43,762,543,770,-1,171,569,519,374,88,905,624,485,892,undefined,98,162,2846,129,401,386,83,96,52,17,20,986,-1,33,700,126,118,333,96,280,80,-1,181,102,386
13/01/2019,22,339,175,602,622,1481,1054,-1,79,87,43,114,287,-1,430,422,172,77,35,449,330,625,-1,119,722,312,294,79,779,393,442,618,undefined,44,95,1780,68,200,360,123,57,41,12,26,784,-1,13,494,124,109,190,87,225,66,-1,140,94,360
13/01/2019,23,281,103,342,331,699,550,-1,33,40,17,33,139,-1,251,244,91,55,32,234,236,346,-1,96,443,201,220,65,406,132,393,362,undefined,24,25,769,57,86,242,58,48,27,2,12,345,-1,14,287,78,87,75,62,120,39,-1,89,49,242
14/01/2019,0,107,36,151,130,286,260,-1,21,23,5,15,44,-1,125,56,50,21,12,106,97,191,-1,49,229,99,132,28,170,58,235,100,undefined,20,15,349,35,43,130,18,24,21,8,10,123,-1,5,149,33,78,19,29,61,17,-1,50,39,130
14/01/2019,1,52,28,58,52,89,90,-1,10,19,4,5,21,-1,37,59,25,19,6,84,51,176,-1,21,43,77,82,15,65,24,163,30,undefined,7,10,111,8,20,50,7,11,-1,-1,1,66,-1,5,96,22,44,2,27,41,13,-1,47,27,50
14/01/2019,2,13,14,47,26,59,32,-1,2,11,2,5,13,-1,18,28,11,11,1,39,33,125,-1,9,24,46,72,11,37,16,127,14,undefined,8,4,45,6,6,62,1,1,3,1,1,31,-1,1,48,11,24,11,9,39,4,-1,11,18,62
14/01/2019,3,13,9,32,22,49,20,-1,5,5,3,-1,3,-1,13,21,13,4,1,19,28,56,-1,14,39,10,32,4,26,8,58,6,undefined,1,2,34,7,1,15,1,2,2,2,1,15,-1,2,19,4,23,1,15,11,1,-1,6,2,15
14/01/2019,4,10,21,24,27,77,59,-1,1,12,5,-1,3,-1,47,22,4,14,9,24,43,63,-1,9,18,64,30,1,50,2,76,17,undefined,9,6,33,15,7,28,6,12,16,2,3,20,-1,5,46,4,12,8,5,16,5,-1,3,4,28
14/01/2019,5,37,24,42,94,132,222,-1,48,102,19,5,19,-1,84,31,45,56,48,3,19,52,-1,49,277,95,46,9,138,38,57,12,undefined,25,45,150,19,13,102,21,25,6,3,4,71,-1,6,72,7,20,8,14,14,14,-1,15,78,102
14/01/2019,6,120,76,113,196,382,782,-1,134,547,85,31,100,-1,223,83,160,232,166,24,27,78,-1,216,933,249,105,22,426,126,98,21,undefined,68,51,891,67,12,360,78,99,36,23,32,147,-1,16,217,36,46,25,23,58,35,-1,46,407,360
14/01/2019,7,381,246,246,493,979,1600,-1,387,2024,315,82,245,-1,630,307,426,779,690,83,71,183,-1,724,2106,674,214,75,1084,308,136,46,undefined,249,117,1781,252,46,1096,330,211,144,76,71,409,-1,52,515,113,51,59,68,210,96,-1,117,1709,1096
14/01/2019,8,917,624,466,1033,1784,3990,-1,605,3670,494,98,363,-1,1494,648,846,1977,1725,175,202,361,-1,1388,3894,935,425,135,1826,496,308,122,undefined,563,193,3979,785,106,2508,812,664,323,337,169,996,-1,115,1117,223,74,159,110,659,150,-1,413,3886,2508
14/01/2019,9,901,875,474,1230,926,1976,-1,260,2111,391,53,263,-1,745,608,994,1232,895,141,243,328,-1,835,2786,598,467,119,1000,752,291,101,undefined,503,230,2530,578,115,1447,739,494,347,193,107,883,-1,170,1023,204,84,239,107,501,159,-1,384,2172,1447
14/01/2019,10,1172,1267,550,1597,430,1261,-1,159,647,211,54,166,-1,424,661,1191,795,514,272,224,430,-1,600,1700,695,514,113,848,1289,381,104,undefined,375,284,1966,530,141,1009,499,387,349,155,86,1052,-1,104,1161,191,91,285,120,486,107,-1,410,949,1009
14/01/2019,11,1785,1657,678,2076,680,1341,-1,213,644,200,51,179,-1,400,667,1409,697,363,442,252,600,-1,589,1585,652,550,112,1036,1291,522,170,undefined,207,211,1964,465,171,1021,409,434,244,179,90,1110,-1,134,1223,218,92,330,128,467,109,-1,423,702,1021
14/01/2019,12,3266,2795,1124,3009,702,2035,-1,535,1479,393,101,318,-1,581,1239,2095,1499,636,930,428,1152,-1,1115,2509,928,891,181,1310,1545,921,280,undefined,286,289,3120,974,272,1571,1255,671,316,200,89,2097,-1,315,2000,281,123,445,307,883,129,-1,721,2009,1571
14/01/2019,13,3476,2935,1153,3223,827,2181,-1,435,1291,351,102,262,-1,520,1287,2147,1539,596,1009,504,1212,-1,1019,2483,869,918,128,1427,1620,796,324,undefined,306,222,3029,667,328,1573,1052,738,425,270,108,2071,-1,228,2098,247,148,510,257,879,152,-1,863,1488,1573
14/01/2019,14,2673,1993,1027,2735,684,1607,-1,172,751,204,39,158,-1,432,1012,1504,804,433,862,351,914,-1,508,1735,719,442,103,1291,712,614,235,undefined,223,165,2141,562,185,1118,425,488,262,220,127,1477,-1,78,1513,212,73,471,158,742,129,-1,573,779,1118
14/01/2019,15,2633,1856,1065,2638,673,1914,-1,179,1264,334,57,171,-1,505,969,1261,625,470,746,216,730,-1,459,2139,745,416,142,1395,756,580,193,undefined,267,184,2214,534,156,1232,360,392,330,261,130,1244,-1,108,1431,245,103,400,138,560,201,-1,516,992,1232
14/01/2019,16,2443,1806,1070,2641,721,2727,-1,374,2912,405,56,207,-1,871,1086,1249,637,1021,761,193,791,-1,720,3470,919,450,147,1533,766,564,253,undefined,392,232,2811,456,119,1795,448,306,363,372,148,1416,-1,125,1581,179,107,447,125,505,184,-1,485,2271,1795
14/01/2019,17,2939,1871,1359,2991,1121,4523,-1,676,3922,728,132,321,-1,1783,1716,1319,1338,1790,1024,337,968,-1,1303,4788,1395,603,236,2424,1242,735,362,undefined,722,445,4727,764,170,2588,689,544,384,382,223,1818,-1,182,2305,296,94,563,180,745,303,-1,740,3240,2588
14/01/2019,18,2199,1334,1328,2426,1027,2608,-1,362,1307,362,115,309,-1,987,1440,876,772,747,996,376,934,-1,639,2550,1001,577,222,1353,1035,675,472,undefined,358,343,3476,395,182,1225,314,383,191,193,100,1469,-1,112,1839,256,107,569,167,521,172,-1,543,1144,1225
14/01/2019,19,1325,723,1215,1790,903,1585,-1,183,449,155,102,403,-1,595,1097,517,278,235,974,537,922,-1,305,1219,525,487,152,713,672,654,478,undefined,131,206,2486,206,186,638,140,151,121,145,50,1198,-1,43,1228,182,112,454,109,451,131,-1,364,397,638
14/01/2019,20,741,462,1048,1424,809,1289,-1,176,164,86,182,544,-1,503,878,351,250,117,750,683,806,-1,155,786,483,470,101,467,555,88,648,undefined,58,135,2363,169,248,529,76,148,146,86,35,1055,-1,51,797,138,75,575,106,341,96,-1,265,220,529
14/01/2019,21,482,301,778,909,842,1112,-1,137,121,83,167,563,-1,459,689,302,180,102,684,452,781,-1,141,760,551,370,80,512,511,17,545,undefined,58,99,2074,203,250,437,102,99,116,58,40,900,-1,43,606,134,101,442,95,304,84,-1,192,179,437
14/01/2019,22,327,221,555,631,702,980,-1,67,118,57,85,245,-1,393,478,227,140,58,420,393,627,-1,107,513,311,271,85,301,526,19,485,undefined,154,290,1670,91,188,272,65,152,52,44,47,673,-1,27,422,124,71,249,87,206,53,-1,157,122,272
14/01/2019,23,158,135,394,501,720,692,-1,42,69,19,28,106,-1,364,204,197,91,73,242,202,443,-1,57,359,228,212,59,245,614,61,206,undefined,164,389,1809,80,55,195,38,68,20,7,10,565,-1,16,255,79,55,61,34,100,26,-1,79,62,195
15/01/2019,0,68,84,200,190,188,278,-1,18,38,9,13,64,-1,113,120,60,49,27,99,79,272,-1,67,224,95,194,34,105,131,69,50,undefined,22,25,442,40,26,137,25,12,22,5,1,221,-1,5,175,36,60,19,26,82,18,-1,49,37,137
15/01/2019,1,40,32,79,68,45,72,-1,13,23,2,4,5,-1,24,50,35,15,17,75,55,129,-1,17,38,43,91,16,38,54,107,26,undefined,6,11,83,14,8,54,18,13,3,-1,2,74,-1,4,74,13,42,5,17,26,10,-1,25,8,54
15/01/2019,2,21,9,44,35,23,35,-1,2,2,6,8,17,-1,12,24,18,10,4,52,27,72,-1,16,39,57,58,7,47,31,90,8,undefined,1,4,37,16,2,44,1,1,6,1,1,44,-1,-1,43,12,17,5,28,16,5,-1,11,9,44
15/01/2019,3,13,22,24,18,14,41,-1,2,4,3,2,1,-1,12,11,10,3,-1,28,28,61,-1,9,29,13,54,4,38,6,48,-1,undefined,2,3,25,8,7,8,1,2,1,-1,-1,18,-1,-1,34,4,10,1,12,5,1,-1,9,2,8
15/01/2019,4,7,8,13,26,41,53,-1,2,4,2,-1,6,-1,24,16,6,11,5,6,35,45,-1,7,32,20,31,4,58,9,42,9,undefined,7,9,46,8,8,22,6,9,11,1,3,28,-1,4,29,3,17,6,14,8,10,-1,5,8,22
15/01/2019,5,32,32,50,73,37,225,-1,59,118,17,2,18,-1,105,32,32,77,39,25,14,40,-1,39,242,61,76,14,128,63,20,19,undefined,25,29,169,18,10,87,49,16,11,1,5,36,-1,9,95,18,24,9,19,8,16,-1,8,80,87
15/01/2019,6,4,71,145,199,88,839,-1,172,598,74,27,132,-1,272,88,170,204,150,34,31,106,-1,238,935,222,142,47,469,191,88,25,undefined,94,62,995,76,8,358,108,117,40,20,33,180,-1,16,210,73,42,47,34,51,20,-1,66,452,358
15/01/2019,7,165,275,199,511,169,1801,-1,421,2056,319,71,262,-1,674,278,460,763,735,115,95,156,-1,680,2265,623,334,85,993,446,129,71,undefined,237,165,1969,257,55,1120,339,238,98,60,45,446,-1,48,545,166,95,65,73,229,76,-1,136,1637,1120
15/01/2019,8,908,668,461,981,351,3973,-1,587,3764,563,80,407,-1,1363,668,901,2002,1724,195,144,295,-1,1497,4102,881,637,142,1792,659,383,102,undefined,608,242,4138,693,152,2411,774,649,267,295,149,999,-1,143,1145,274,139,193,108,635,151,-1,394,3988,2411
15/01/2019,9,880,859,392,1181,494,2112,-1,287,2157,370,36,217,-1,728,608,1097,1212,820,150,231,332,-1,910,2762,549,684,157,912,1123,285,95,undefined,425,189,2554,615,132,1574,714,481,265,183,85,913,-1,159,1122,335,187,205,140,436,123,-1,376,2145,1574
15/01/2019,10,1242,1300,523,1634,488,1474,-1,173,688,236,14,113,-1,523,615,1115,827,450,246,246,449,-1,610,1691,564,818,178,871,1262,413,176,undefined,341,250,2304,506,141,1014,466,366,251,152,72,1109,-1,85,1191,343,266,251,149,488,65,-1,456,907,1014
15/01/2019,11,1662,1720,680,1998,583,1423,-1,207,690,210,47,188,-1,476,727,1238,661,407,389,368,606,-1,536,1627,643,1019,161,1006,1266,286,155,undefined,214,175,1933,442,152,1147,477,413,285,154,63,1069,-1,116,1324,398,258,317,228,475,97,-1,476,824,1147
15/01/2019,12,2718,2756,1158,2969,675,1994,-1,498,1566,428,109,324,-1,525,1200,2010,1588,575,921,559,1108,-1,1103,2470,840,1526,268,1290,1590,889,240,undefined,450,223,3167,957,273,1609,1195,710,373,255,91,1966,-1,246,2054,468,392,361,253,787,159,-1,664,1942,1609
15/01/2019,13,2728,2970,1152,3203,718,2103,-1,422,1252,348,88,319,-1,490,1270,2118,1522,657,923,537,1236,-1,1003,2325,898,1417,232,1330,1746,839,311,undefined,399,169,3212,793,255,1557,1118,755,406,258,61,2198,-1,203,2003,524,446,446,251,920,207,-1,818,1488,1557
15/01/2019,14,1945,2032,1105,2589,615,1638,-1,212,707,205,62,186,-1,510,1097,1518,845,423,706,415,966,-1,534,1732,832,743,187,1294,1585,610,224,undefined,226,61,2218,522,176,1110,455,464,299,176,44,1490,-1,107,1560,455,217,369,192,728,154,-1,571,846,1110
15/01/2019,15,1798,1979,1092,2560,732,2070,-1,230,1156,318,60,262,-1,665,1215,1312,663,524,762,415,854,-1,485,2189,986,527,142,1262,1584,597,258,undefined,325,70,2476,472,159,1183,414,342,300,208,63,1463,-1,89,1572,328,121,380,131,688,174,-1,443,1023,1183
15/01/2019,16,1948,1949,1087,2731,834,2889,-1,384,2612,565,61,298,-1,1018,1305,1278,695,1029,727,381,812,-1,753,3408,1131,574,146,1561,1895,586,227,undefined,454,122,3288,629,155,1861,460,350,293,358,58,1739,-1,116,1747,244,127,338,140,644,174,-1,520,2227,1861
15/01/2019,17,2165,2104,1426,3031,1348,4768,-1,699,3463,809,114,486,-1,1824,1884,1321,1209,1760,913,497,1079,-1,1312,4939,1531,551,195,2644,2803,870,282,undefined,650,127,5109,801,207,2503,684,553,408,381,145,1931,-1,155,2103,293,111,496,174,818,325,-1,741,3320,2503
15/01/2019,18,1680,1544,1349,2497,1114,2672,-1,437,1370,313,179,638,-1,1094,1362,809,603,762,1008,624,971,-1,534,2418,1294,573,181,1618,1984,832,421,undefined,362,101,3756,481,236,1292,323,316,233,186,80,1471,-1,99,1662,265,116,464,149,618,195,-1,608,1146,1292
15/01/2019,19,1395,737,1190,1813,926,1614,-1,210,461,151,140,448,-1,573,1164,470,297,262,1071,530,1039,-1,280,1348,724,496,163,615,1265,868,674,undefined,150,126,2965,252,240,686,196,205,138,161,50,1191,-1,59,1190,202,106,462,124,540,134,-1,347,412,686
15/01/2019,20,890,441,1053,1335,874,1323,-1,164,214,102,170,598,-1,443,925,353,161,94,915,642,879,-1,191,803,647,470,121,610,747,140,730,undefined,108,147,2624,186,263,484,148,190,96,88,59,1111,-1,33,865,161,95,442,92,473,120,-1,276,270,484
15/01/2019,21,619,295,883,1074,914,1306,-1,147,152,65,176,487,-1,459,760,326,211,87,722,495,715,-1,145,819,590,346,120,1231,748,66,655,undefined,88,144,2543,210,238,386,102,119,118,84,52,975,-1,43,625,169,92,354,90,426,87,-1,237,156,386
15/01/2019,22,374,179,610,722,823,1122,-1,124,117,40,84,315,-1,389,494,218,127,77,501,493,657,-1,136,635,499,312,107,444,702,83,370,undefined,119,171,2319,138,132,362,117,173,48,34,15,775,-1,24,481,125,98,250,63,251,63,-1,191,120,362
15/01/2019,23,241,111,343,374,468,710,-1,36,61,16,45,138,-1,284,211,165,72,64,301,241,339,-1,77,355,225,257,28,220,476,130,264,undefined,68,105,1306,93,73,232,46,52,26,7,9,489,-1,12,297,58,96,68,53,124,26,-1,83,60,232
16/01/2019,0,95,50,192,156,212,312,-1,27,40,7,29,70,-1,128,137,49,39,9,132,90,237,-1,52,144,214,143,25,129,120,215,83,undefined,19,27,397,36,8,107,17,20,22,4,5,150,-1,13,140,27,67,23,36,51,14,-1,33,14,107
16/01/2019,1,42,30,93,105,35,77,-1,9,16,10,6,15,-1,23,51,22,20,7,88,61,94,-1,23,43,56,100,13,62,48,160,43,undefined,13,10,101,21,15,47,5,9,7,1,1,93,-1,2,62,18,42,5,23,37,18,-1,22,3,47
16/01/2019,2,21,20,51,37,16,49,-1,1,5,1,1,8,-1,21,42,2,11,7,32,30,79,-1,13,18,126,77,12,41,88,84,5,undefined,10,14,79,16,4,50,2,8,12,2,3,59,-1,2,51,12,39,5,20,24,8,-1,12,12,50
16/01/2019,3,28,12,23,35,18,41,-1,4,5,2,1,7,-1,16,19,15,9,1,20,31,61,-1,15,8,29,49,3,31,6,36,6,undefined,2,6,50,7,2,20,7,8,7,-1,-1,29,-1,-1,36,6,29,7,11,9,2,-1,4,8,20
16/01/2019,4,12,26,31,36,17,50,-1,2,11,5,1,4,-1,30,16,12,11,4,17,12,41,-1,2,36,30,25,5,51,9,23,23,undefined,5,6,48,6,10,38,6,10,15,-1,1,33,-1,3,59,7,11,11,3,9,3,-1,4,11,38
16/01/2019,5,23,25,46,67,38,227,-1,56,119,23,1,22,-1,94,20,34,69,37,13,32,30,-1,45,273,106,72,11,92,82,31,16,undefined,12,22,181,18,12,95,28,23,23,3,1,56,-1,9,94,13,23,11,7,17,10,-1,15,74,95
16/01/2019,6,119,75,113,240,92,830,-1,178,573,84,25,99,-1,266,83,131,211,144,25,25,84,-1,224,974,299,112,31,378,345,53,31,undefined,90,44,917,77,9,381,81,101,105,17,23,190,-1,17,225,57,32,28,45,56,22,-1,45,453,381
16/01/2019,7,353,250,201,517,150,1717,-1,423,2108,327,63,238,-1,666,271,513,780,716,71,72,154,-1,763,2154,737,241,71,777,929,130,64,undefined,230,120,1882,259,44,1116,349,225,106,35,55,361,-1,58,574,119,38,74,52,238,63,-1,146,1639,1116
16/01/2019,8,850,578,417,925,388,3834,-1,607,3509,499,95,433,-1,1373,626,879,1881,1660,129,201,309,-1,1298,4057,854,466,177,1410,1660,311,130,undefined,545,115,4089,704,133,2394,757,665,368,192,159,-1,-1,140,1093,291,70,177,132,638,147,-1,403,3951,2394
16/01/2019,9,899,907,444,1233,387,2079,330,283,2136,408,43,237,-1,759,636,973,1217,854,161,253,349,-1,896,2656,656,540,132,862,1197,376,123,undefined,460,156,2610,657,139,1556,705,514,433,200,122,-1,-1,154,1046,235,88,221,134,505,126,-1,402,2170,1556
16/01/2019,10,1370,1392,614,1755,504,1375,3049,207,713,226,45,191,-1,552,684,1293,789,480,275,319,527,-1,544,1845,632,639,168,1143,1686,439,152,undefined,327,218,2224,542,146,1114,457,455,291,153,78,-1,-1,138,1194,311,170,248,145,465,80,-1,386,926,1114
16/01/2019,11,1941,1761,764,2453,800,1537,2275,250,767,249,78,248,-1,552,844,1537,720,449,550,436,648,-1,640,1745,670,675,194,1949,2018,570,177,undefined,248,195,2422,519,197,1162,468,483,418,163,70,-1,-1,136,1452,408,133,288,185,494,36,-1,447,914,1162
16/01/2019,12,2996,3267,1327,3466,933,2230,1682,669,1504,438,156,489,-1,646,1290,2253,1693,685,1085,737,1331,-1,1050,2556,1113,989,218,2901,2499,1076,290,undefined,402,204,3754,1004,324,1749,1084,867,431,273,98,-1,-1,284,2211,409,204,517,234,939,17,-1,767,2070,1749
16/01/2019,13,2872,3158,1455,3467,985,2276,1360,572,1234,419,175,543,-1,598,1472,2346,1682,638,1050,637,1397,-1,1121,2438,1086,992,218,1613,2287,936,360,undefined,353,138,3899,875,347,1736,1066,762,604,363,89,-1,-1,291,2303,397,215,515,230,999,223,-1,839,1609,1736
16/01/2019,14,2221,2399,1234,2996,914,1971,1283,313,774,241,80,257,-1,574,1334,1730,890,503,765,481,1068,-1,558,1963,1041,663,170,1609,2263,667,280,undefined,302,62,2735,690,239,1210,483,450,455,266,58,-1,-1,136,1804,395,135,431,176,877,118,-1,603,929,1210
16/01/2019,15,2065,2298,1197,3032,831,2257,1631,278,1164,272,87,271,-1,756,1336,1518,722,507,745,615,932,-1,547,2234,1153,710,193,2695,2669,651,263,undefined,282,59,3090,537,228,1278,428,407,440,249,62,-1,-1,110,1730,405,148,434,177,779,178,-1,513,1063,1278
16/01/2019,16,2183,2401,1332,3116,999,3114,1979,402,2661,479,71,317,-1,1075,1447,1425,728,1040,835,444,919,-1,723,3494,1265,755,243,1724,2339,770,255,undefined,435,127,3457,618,208,1858,471,404,340,396,83,-1,-1,128,1997,549,194,348,212,705,216,-1,568,2181,1858
16/01/2019,17,2685,2276,1547,3368,1564,4940,4237,750,3447,649,102,583,-1,1974,1778,1509,1251,1732,844,657,1182,-1,1184,4906,1691,963,304,2352,3379,901,366,undefined,654,213,5531,772,247,2653,728,632,417,350,112,-1,-1,157,2428,1066,394,462,252,945,370,-1,776,3221,2653
16/01/2019,18,2040,1592,1473,2703,1318,2939,4142,461,1411,256,102,567,-1,1191,1363,924,716,689,1063,821,1173,-1,592,2466,1320,1423,323,1604,2638,884,408,undefined,378,218,4375,388,263,1431,360,454,238,204,87,-1,-1,76,1986,1604,588,608,306,671,193,-1,584,1180,1431
16/01/2019,19,1324,831,1288,1934,1005,1813,2109,273,476,148,152,541,-1,593,1187,580,311,267,1059,741,1005,-1,271,1360,757,1389,369,998,1638,516,573,undefined,158,141,3092,257,282,663,194,275,126,108,70,-1,-1,51,1334,1582,581,625,376,534,138,-1,417,403,663
16/01/2019,20,830,439,1096,1288,838,1464,1738,220,224,94,158,519,-1,513,996,421,295,145,925,677,826,-1,219,850,635,1172,320,488,794,63,762,undefined,81,188,2590,265,318,502,115,146,130,53,57,-1,2,43,958,1245,525,567,270,440,86,-1,307,244,502
16/01/2019,21,594,358,867,988,643,1246,1452,143,153,81,163,543,-1,442,768,356,165,81,738,535,667,-1,154,795,517,902,242,810,649,47,625,undefined,73,136,2111,234,259,368,99,169,129,39,39,-1,-1,42,696,921,350,361,212,357,108,-1,258,163,368
16/01/2019,22,418,214,657,691,555,892,1290,86,129,41,103,293,-1,348,467,218,157,81,489,418,526,-1,144,497,376,676,202,518,563,57,455,undefined,89,126,1711,142,138,326,82,290,67,23,48,-1,-1,30,432,559,242,243,176,259,72,-1,167,114,326
16/01/2019,23,187,160,382,511,538,720,3092,51,70,26,19,103,-1,352,234,184,113,68,282,249,431,-1,89,366,184,225,56,618,1082,293,217,undefined,101,292,1565,119,55,221,57,68,22,3,5,-1,-1,8,231,130,76,75,39,157,29,-1,112,57,221
17/01/2019,0,103,74,233,196,221,288,654,13,26,13,13,45,-1,99,83,67,41,10,153,87,246,-1,64,169,75,129,26,120,197,260,74,undefined,24,71,497,63,20,126,17,31,31,5,4,-1,-1,12,187,36,60,9,39,70,22,-1,67,37,126
17/01/2019,1,54,41,97,108,53,112,86,8,17,7,17,34,-1,47,51,47,25,13,74,57,164,-1,25,50,43,113,19,67,131,175,32,undefined,15,16,169,33,15,58,-1,16,3,-1,3,-1,-1,2,95,24,31,12,31,51,15,-1,29,13,58
17/01/2019,2,36,16,59,70,34,124,26,2,6,-1,-1,8,-1,22,22,15,11,4,55,56,84,-1,10,33,17,61,4,18,42,89,4,undefined,5,6,49,13,19,54,10,5,5,-1,1,-1,-1,2,52,21,13,4,17,32,9,-1,9,4,54
17/01/2019,3,13,30,28,27,14,38,25,2,5,1,5,7,-1,13,23,12,4,4,24,30,41,-1,21,13,27,47,8,35,19,46,8,undefined,2,4,38,25,11,12,2,10,8,3,1,-1,-1,7,19,7,23,4,6,8,7,-1,17,3,12
17/01/2019,4,15,7,20,25,16,44,17,5,6,8,2,6,-1,27,14,8,13,10,2,13,40,-1,7,25,30,31,5,60,8,28,10,undefined,1,1,32,3,7,21,15,5,12,-1,2,-1,-1,7,34,2,13,4,10,7,2,-1,11,6,21
17/01/2019,5,23,30,49,87,20,208,67,62,110,12,4,29,-1,87,22,34,69,37,14,27,51,-1,41,270,67,76,12,81,55,33,21,undefined,14,32,153,28,15,84,32,24,9,5,4,-1,-1,8,72,28,22,15,3,17,14,-1,15,63,84
17/01/2019,6,135,70,147,229,87,815,167,165,584,76,19,86,-1,267,103,159,208,180,30,29,64,-1,215,967,235,164,51,310,383,62,21,undefined,78,53,935,73,6,341,88,93,49,21,28,-1,-1,32,218,74,54,18,38,50,36,-1,44,447,341
17/01/2019,7,294,246,234,516,166,1672,525,373,2140,352,52,248,-1,631,287,428,803,716,80,74,139,-1,675,2316,609,309,85,630,950,140,64,undefined,231,125,1860,238,38,1148,311,232,89,47,40,-1,-1,51,507,164,54,74,52,215,67,-1,130,1703,1148
17/01/2019,8,872,644,495,1020,364,3834,948,549,4424,583,103,426,-1,1478,624,882,2007,1692,188,157,262,-1,1322,4024,851,623,154,1257,1688,391,132,undefined,509,263,3832,696,128,2241,768,671,243,133,133,-1,-1,116,1104,249,147,172,123,618,141,-1,360,4103,2241
17/01/2019,9,939,785,528,1270,397,2178,1521,309,2469,382,36,283,-1,802,584,975,1311,951,175,195,350,-1,878,2693,569,746,135,959,1221,260,156,undefined,369,224,2521,548,118,1491,737,521,242,93,97,-1,-1,180,1064,282,174,199,151,463,136,-1,390,2256,1491
17/01/2019,10,1352,1284,582,1903,487,1441,3086,198,891,306,34,223,-1,579,573,1267,757,570,300,193,480,-1,556,1811,665,917,174,997,1551,422,195,undefined,262,233,2280,565,178,1221,511,481,220,74,71,-1,-1,96,1158,372,203,241,176,451,80,-1,437,1070,1221
17/01/2019,11,1848,1732,820,2232,582,1656,2046,255,797,243,50,298,-1,540,801,1431,868,430,551,371,586,-1,492,1652,864,1119,227,1282,1831,544,187,undefined,146,204,2322,510,179,1300,473,525,301,45,91,-1,1,121,1517,486,263,338,218,548,148,-1,530,853,1300
17/01/2019,12,3081,3153,1399,3287,792,2324,1613,636,1839,422,117,484,-1,711,1364,2320,1582,602,952,619,1276,-1,1078,2476,1074,1622,286,1432,2033,1045,341,undefined,195,292,3555,1037,326,1646,1151,867,391,64,99,-1,-1,243,2262,667,413,456,292,951,119,-1,777,2411,1646
17/01/2019,13,2978,3201,1425,3363,883,2432,1205,524,1623,364,127,507,-1,754,1411,2234,1523,665,987,701,1376,-1,940,2483,1129,1653,299,1689,2199,997,394,undefined,258,338,3727,934,331,1724,1122,796,483,132,141,-1,-1,256,2382,598,461,488,277,984,180,-1,908,2087,1724
17/01/2019,14,2068,2510,1186,2984,738,1950,1339,249,915,227,75,333,-1,522,1207,1705,870,529,777,497,1026,-1,539,1917,1023,1032,219,1528,1992,716,356,undefined,202,232,2715,663,286,1218,579,462,294,133,112,-1,-1,106,1814,524,235,481,187,764,151,-1,585,1208,1218
17/01/2019,15,2310,2342,1050,3037,825,2378,1457,260,1314,299,51,206,-1,722,1250,1502,644,536,678,391,866,-1,558,2312,1064,767,155,1401,1777,684,299,undefined,200,186,2761,545,216,1345,430,383,295,87,76,-1,-1,106,1603,347,139,418,184,726,137,-1,472,1349,1345
17/01/2019,16,2512,2198,1219,2953,899,3185,1836,408,2889,505,66,351,-1,1039,1357,1473,738,1045,714,426,903,-1,769,3513,1213,594,194,1504,2068,726,291,undefined,353,263,3298,613,253,1907,496,402,278,82,102,-1,-1,94,1867,298,123,434,173,702,114,-1,510,2797,1907
17/01/2019,17,3096,2338,1440,3136,1370,5094,3210,698,3980,695,118,473,-1,1977,1886,1512,1233,1676,922,541,1073,-1,1131,4613,1547,712,205,2091,2737,924,418,undefined,536,426,5249,787,310,2638,704,547,397,82,213,-1,-1,155,2374,292,117,493,204,887,188,-1,797,3778,2638
17/01/2019,18,2553,1718,1439,2744,1206,3008,3403,403,1709,329,154,515,-1,1013,1302,938,671,728,1014,819,1044,-1,623,2735,1199,634,179,1788,2343,936,473,undefined,301,319,4089,458,297,1319,366,434,178,39,90,-1,-1,82,1632,278,108,585,140,715,110,-1,543,1475,1319
17/01/2019,19,1728,1142,1169,1921,942,1706,2032,194,532,187,115,509,-1,577,998,558,365,252,997,667,958,-1,282,1321,752,530,97,1400,1669,804,546,undefined,147,167,2870,301,330,812,152,330,112,39,84,-1,-1,39,1280,159,104,597,146,584,103,-1,371,553,812
17/01/2019,20,1368,934,1207,1618,928,1545,3101,192,242,112,135,522,-1,499,959,369,240,150,946,643,807,-1,228,973,679,483,131,553,1019,779,703,undefined,125,156,2908,196,277,467,116,166,117,17,55,-1,-1,35,1154,160,75,513,147,511,92,-1,319,299,467
17/01/2019,21,890,384,1117,1201,896,1481,2262,158,175,68,172,552,-1,438,804,351,197,131,821,705,762,-1,186,872,645,461,102,715,938,586,659,undefined,87,135,2767,217,271,482,98,147,94,11,23,-1,-1,36,862,166,71,385,88,386,81,-1,269,238,482
17/01/2019,22,462,212,749,755,725,1224,1158,91,143,45,77,295,-1,412,532,249,164,114,620,470,620,-1,157,676,511,357,98,1095,685,606,443,undefined,101,144,2033,176,160,304,100,284,58,13,29,-1,-1,27,498,139,84,271,102,222,57,-1,172,136,304
17/01/2019,23,221,79,370,407,447,761,807,49,74,15,53,140,-1,329,237,179,61,49,290,262,424,-1,81,378,494,235,34,230,294,372,305,undefined,74,110,935,148,62,223,42,95,33,10,22,-1,-1,14,309,45,97,61,51,162,45,-1,116,54,223
18/01/2019,0,120,83,219,216,336,401,1281,21,38,8,15,45,-1,155,123,83,54,45,166,157,248,-1,52,187,233,138,24,133,252,221,76,undefined,81,148,628,83,17,131,33,38,19,4,3,-1,-1,9,165,49,59,37,32,71,18,-1,63,39,131
18/01/2019,1,109,65,163,234,190,157,1395,11,29,10,15,31,-1,50,130,78,52,21,55,84,178,-1,51,87,170,168,21,105,373,181,34,undefined,70,105,621,74,8,59,11,22,11,2,4,-1,-1,3,143,34,59,9,31,59,20,-1,38,30,59
18/01/2019,2,36,30,62,84,46,65,86,3,14,7,2,13,-1,16,60,26,8,13,38,72,197,-1,27,45,128,75,6,34,32,108,13,undefined,9,10,76,34,4,57,9,8,43,1,3,-1,-1,2,70,12,32,5,17,35,7,-1,21,16,57
18/01/2019,3,28,25,30,52,18,48,101,5,6,2,1,5,-1,22,24,43,13,6,18,59,92,-1,38,26,68,68,11,48,34,67,1,undefined,9,8,46,24,1,30,10,7,5,1,1,-1,-1,1,53,22,22,6,3,11,3,-1,7,10,30
18/01/2019,4,14,21,47,51,26,52,43,2,7,6,-1,4,-1,36,22,14,12,13,13,31,46,-1,29,40,54,40,7,58,26,51,12,undefined,2,7,49,21,6,13,8,7,13,2,2,-1,-1,4,45,12,18,9,29,15,6,-1,5,10,13
18/01/2019,5,33,29,52,101,43,255,49,38,106,14,1,21,-1,105,21,46,59,30,26,29,40,-1,42,281,83,91,16,97,55,31,14,undefined,24,34,184,27,10,83,30,27,13,7,2,-1,-1,8,100,18,51,5,13,16,12,-1,13,60,83
18/01/2019,6,118,65,129,231,75,794,190,118,523,76,24,89,-1,253,93,176,221,158,32,27,84,-1,225,893,321,182,35,298,369,58,34,undefined,71,61,875,86,9,362,83,103,48,24,21,-1,1,25,230,53,45,32,40,63,17,-1,48,473,362
18/01/2019,7,343,254,205,488,151,1589,407,337,2008,306,68,257,-1,582,279,461,728,694,114,72,148,-1,670,2126,1535,311,91,654,880,127,69,undefined,225,120,1715,229,58,1104,328,218,93,55,45,-1,-1,43,503,142,99,71,66,190,66,-1,130,1795,1104
18/01/2019,8,879,603,474,1028,384,3855,838,480,3873,543,74,364,-1,1373,583,912,1856,1650,175,135,306,-1,1289,3863,832,621,185,1163,1625,293,101,undefined,534,236,3948,611,118,2164,783,571,209,179,118,-1,-1,124,1072,277,124,152,131,566,116,-1,377,3998,2164
18/01/2019,9,998,982,476,1319,345,2057,1446,298,2322,354,60,254,-1,787,577,1160,1233,891,197,159,343,-1,875,2637,602,755,137,907,1225,295,138,undefined,362,250,2511,514,160,1502,778,522,218,106,92,-1,-1,170,1166,260,172,180,166,451,94,-1,399,2592,1502
18/01/2019,10,1581,1494,555,1902,450,1417,3091,206,825,251,36,154,-1,526,577,1275,812,444,279,220,450,-1,533,1855,603,937,179,1006,1325,391,130,undefined,287,250,2052,514,173,1093,498,422,205,66,59,-1,-1,113,1192,312,208,284,151,449,94,-1,476,1015,1093
18/01/2019,11,2165,2084,671,2391,737,1615,2133,185,756,244,38,168,-1,510,687,1459,719,364,481,374,593,-1,531,1732,712,1109,235,1351,1532,536,168,undefined,247,196,2012,466,218,1222,404,430,270,101,58,-1,-1,108,1329,395,275,342,180,529,123,-1,533,1050,1222
18/01/2019,12,3429,3120,1243,3344,773,2243,2090,563,1719,543,96,359,-1,733,1256,2091,1397,568,972,769,1408,-1,1061,2563,997,1603,241,1491,1936,1068,285,undefined,339,300,3335,930,368,1894,1258,911,344,192,85,-1,-1,228,2217,576,427,465,265,979,171,-1,854,2450,1894
18/01/2019,13,3656,3344,1256,3665,733,2165,1981,495,1514,518,120,378,-1,661,1320,2528,1390,615,966,788,1480,-1,1039,2478,1065,1704,221,1785,2019,1015,422,undefined,335,373,3202,1133,360,1794,1082,796,439,282,156,-1,-1,203,2150,553,461,543,290,998,150,-1,845,2008,1794
18/01/2019,14,3138,2592,1217,3091,712,2028,1646,300,1012,261,73,278,-1,686,1283,1727,725,438,867,624,1071,-1,618,1878,989,1173,225,1614,2020,710,270,undefined,250,250,2662,658,189,1283,486,493,280,174,95,-1,-1,120,1733,553,304,481,217,764,127,-1,627,1102,1283
18/01/2019,15,2744,2471,1262,3055,822,2393,1892,269,1374,318,69,232,-1,783,1258,1581,709,520,795,538,913,-1,569,2334,1141,1013,212,1535,2088,687,313,undefined,259,209,3086,600,248,1465,409,387,248,110,143,-1,-1,143,1848,437,310,453,246,701,150,-1,556,1253,1465
18/01/2019,16,2802,2391,1349,3080,1133,3341,2400,461,2892,555,90,372,-1,1199,1426,1511,751,952,840,502,974,-1,738,3514,1341,883,263,1598,2295,809,258,undefined,447,364,3737,631,274,2207,499,459,314,139,114,-1,-1,120,2054,454,196,419,162,650,128,-1,579,2516,2207
18/01/2019,17,3675,2622,1682,3655,1843,4694,3724,627,3332,591,105,468,-1,1722,1833,1734,1274,1466,1088,739,1257,-1,983,4209,1623,799,292,2597,3301,1139,325,undefined,641,395,5457,825,289,2571,621,768,308,139,145,-1,-1,109,2379,418,156,558,207,972,228,-1,814,2761,2571
18/01/2019,18,2798,1955,1576,3041,1879,2921,5298,371,1313,232,135,535,-1,1022,1568,1113,763,639,1303,1053,1305,-1,476,2365,1327,747,182,2398,3268,1204,449,undefined,360,315,4852,546,247,1397,375,599,214,108,101,-1,-1,45,1914,285,166,578,182,871,165,-1,614,1073,1397
18/01/2019,19,2235,1431,1493,2476,1367,2123,2764,223,421,147,115,479,-1,678,1258,715,433,261,1396,1313,1230,-1,290,1369,1045,612,205,1957,3427,1213,681,undefined,147,111,3516,379,420,870,210,364,150,43,51,-1,-1,50,1374,241,175,626,138,726,88,-1,483,443,870
18/01/2019,20,1893,1111,1311,2086,1483,1649,2135,182,255,139,140,541,-1,678,1199,511,325,165,1280,1265,1206,-1,218,1059,1013,513,134,1135,3038,977,749,undefined,157,125,3108,362,451,731,180,235,138,50,49,-1,-1,46,1357,182,117,652,171,695,105,-1,388,371,731
18/01/2019,21,1154,534,1439,1896,1371,1811,2082,159,182,106,100,475,-1,598,1094,445,223,133,1153,1006,1097,-1,252,908,907,469,113,1336,1786,1160,912,undefined,169,162,3205,321,347,583,141,199,91,33,25,-1,-1,28,1009,170,109,558,96,714,123,-1,377,252,583
18/01/2019,22,642,372,1141,1545,1499,1884,4751,104,184,82,134,289,-1,700,790,487,253,175,997,971,1000,-1,257,878,713,388,109,1726,1507,1072,699,undefined,445,547,3615,415,280,589,133,497,100,29,26,-1,-1,30,783,164,89,409,82,577,42,-1,291,252,589
18/01/2019,23,378,327,1044,1304,1170,1613,2515,72,116,73,74,246,-1,555,548,397,210,138,698,630,922,-1,180,649,401,318,97,2286,2116,908,520,undefined,264,403,2928,450,152,503,85,199,37,7,6,-1,-1,14,529,136,103,171,76,575,46,-1,171,184,503
19/01/2019,0,243,161,501,620,671,948,425,37,58,30,29,110,-1,347,293,175,86,62,396,332,645,-1,111,305,201,205,67,338,294,585,202,undefined,65,113,977,273,63,300,31,50,24,14,7,-1,-1,7,413,83,88,67,48,318,35,-1,124,92,300
19/01/2019,1,151,95,372,506,335,560,863,15,17,21,12,52,-1,209,207,134,37,22,280,236,573,-1,55,177,96,155,42,148,234,427,98,undefined,55,86,556,239,38,119,34,31,12,7,5,-1,-1,8,248,45,62,20,24,213,18,-1,102,54,119
19/01/2019,2,125,85,264,267,183,376,43,5,16,11,-1,10,-1,153,123,47,22,15,152,155,328,-1,41,76,61,122,18,68,60,339,48,undefined,9,17,251,292,16,78,9,24,20,6,6,-1,-1,5,185,37,42,10,21,159,14,-1,62,45,78
19/01/2019,3,70,82,243,180,150,195,27,8,18,14,1,10,-1,106,77,51,21,13,107,91,308,-1,21,53,95,86,14,79,16,269,13,undefined,6,7,77,177,10,61,16,15,37,2,3,-1,-1,2,143,22,29,7,14,101,12,-1,27,26,61
19/01/2019,4,46,19,89,105,54,141,25,12,16,8,4,9,-1,110,34,25,21,5,54,74,200,-1,8,110,775,91,8,35,30,138,11,undefined,9,9,63,97,14,33,15,11,50,1,-1,-1,-1,1,119,10,20,9,17,40,3,-1,20,10,33
19/01/2019,5,53,17,50,74,26,107,61,17,25,7,6,13,-1,63,25,36,40,7,24,49,145,-1,32,138,788,64,19,47,23,94,7,undefined,12,11,102,23,15,45,9,15,22,4,2,-1,-1,5,67,14,31,10,17,21,12,-1,20,35,45
19/01/2019,6,44,44,81,104,36,247,73,52,68,15,8,37,-1,109,58,52,47,27,12,44,74,-1,51,231,391,144,29,80,66,59,10,undefined,33,32,227,30,11,87,15,36,41,5,8,-1,-1,14,94,65,48,13,38,31,10,-1,22,40,87
19/01/2019,7,173,118,155,212,89,400,241,100,52,24,33,91,-1,129,100,131,90,38,57,28,97,-1,85,464,369,293,63,131,227,55,45,undefined,60,35,610,62,17,175,44,55,35,16,15,-1,-1,22,222,108,99,53,70,47,27,-1,55,80,175
19/01/2019,8,370,223,233,442,129,597,523,135,109,64,36,166,-1,229,165,247,143,97,97,118,153,-1,131,716,341,487,140,296,376,138,66,undefined,85,42,1089,129,56,378,99,67,183,23,19,-1,-1,23,404,220,170,92,105,185,43,-1,169,179,378
19/01/2019,9,826,653,405,957,266,1011,1590,257,145,95,76,309,-1,450,374,684,247,138,192,137,239,-1,245,1044,716,926,265,659,634,292,89,undefined,183,113,1879,203,114,778,202,192,184,66,45,-1,-1,36,883,388,288,209,158,374,54,-1,258,244,778
19/01/2019,10,1544,1593,631,1847,513,1476,3773,304,165,154,94,451,-1,645,553,1119,285,198,365,287,466,-1,307,1304,879,1176,378,1113,1191,411,155,undefined,315,272,2838,230,163,800,245,232,359,47,39,-1,-1,53,1341,643,437,366,201,463,95,-1,418,341,800
19/01/2019,11,2314,2289,885,2348,795,1725,3233,331,187,142,129,470,-1,754,826,1239,322,194,696,488,702,-1,296,1238,1099,1554,401,1681,1290,550,225,undefined,285,251,3080,261,199,990,175,282,305,78,58,-1,-1,86,1606,898,572,480,279,541,91,-1,476,360,990
19/01/2019,12,2842,2569,1221,2924,939,1893,2542,316,162,121,159,514,-1,638,1046,1486,369,232,1114,688,803,-1,243,1266,1304,1713,404,2134,1471,731,303,undefined,248,177,3321,261,238,873,254,285,220,107,84,-1,-1,64,1823,860,682,650,286,714,110,-1,555,352,873
19/01/2019,13,3221,2694,1468,3094,1163,2003,2507,299,188,78,134,539,-1,661,1408,1402,295,214,1220,955,1038,-1,264,1209,1531,1732,411,2972,1695,893,362,undefined,176,116,3352,265,254,878,184,280,210,104,60,-1,-1,79,1912,857,702,562,364,835,115,-1,572,316,878
19/01/2019,14,3291,3014,1471,3257,1207,2222,2604,312,161,76,207,570,-1,831,1439,1408,321,184,1140,647,1023,-1,245,1271,1691,1301,415,2347,1771,877,526,undefined,204,230,3933,255,261,856,167,337,231,116,83,-1,-1,96,1955,871,453,488,306,676,152,-1,495,414,856
19/01/2019,15,3481,2999,1495,3220,1496,2423,2823,352,195,136,169,567,-1,804,1424,1375,385,211,1120,542,1074,-1,293,1308,1803,1049,302,2350,1802,841,569,undefined,198,239,3837,283,279,877,119,222,158,117,92,-1,-1,68,1938,721,360,663,230,719,148,-1,537,716,877
19/01/2019,16,3246,2679,1517,3324,1601,2335,3415,327,190,180,218,877,-1,879,1483,1241,289,194,1142,545,1115,-1,319,1415,1810,786,218,2706,1973,850,555,undefined,193,221,4235,248,261,1005,153,214,194,93,57,-1,-1,58,1958,449,251,669,214,696,130,-1,470,1817,1005
19/01/2019,17,3054,2289,1419,3012,1579,2492,4284,344,261,224,303,1283,-1,860,1518,964,356,175,1108,699,1135,-1,375,1750,1738,641,194,2171,1905,865,469,undefined,204,310,4649,274,219,1252,169,294,151,116,90,-1,-1,66,1801,323,180,647,180,775,105,-1,419,4899,1252
19/01/2019,18,2391,1618,1505,2418,1612,2306,5150,361,287,224,246,1284,-1,842,1387,702,362,147,1213,882,1158,-1,284,1598,1664,652,176,2072,1781,989,773,undefined,287,359,4559,251,315,1142,155,306,151,66,49,-1,-1,59,1702,243,290,621,169,654,205,-1,461,7264,1142
19/01/2019,19,1868,1020,1605,2149,1727,1949,3418,211,143,103,208,679,-1,763,1225,519,325,108,1324,993,1311,-1,164,1040,1138,566,141,1848,1460,1167,886,undefined,149,211,4762,234,466,665,159,336,96,42,27,-1,-1,55,1477,287,111,809,166,604,118,-1,503,1026,665
19/01/2019,20,1194,644,1551,1801,1482,1870,2931,178,99,55,173,694,-1,778,1002,419,271,103,1257,1041,1127,-1,203,813,1051,500,158,868,1139,1130,1122,undefined,132,179,4538,245,622,470,142,250,75,32,29,-1,-1,34,1083,198,190,804,161,571,100,-1,357,787,470
19/01/2019,21,758,391,1342,1587,1499,1772,2558,122,117,112,212,625,-1,653,941,381,232,81,1124,968,1206,-1,244,822,928,500,164,987,902,1026,1131,undefined,109,179,4014,272,520,623,114,157,127,20,29,-1,-1,38,843,219,123,733,124,619,106,-1,327,2931,623
19/01/2019,22,766,450,1165,1405,1217,1789,1684,266,224,168,174,1083,-1,591,762,400,198,138,1051,983,1024,-1,350,1321,925,377,89,1246,709,997,1060,undefined,133,169,3438,313,454,1340,151,436,78,13,18,-1,-1,24,762,110,88,558,99,535,91,-1,255,3194,1340
19/01/2019,23,394,257,821,1369,1061,1259,1494,70,110,70,75,232,-1,521,500,307,140,70,746,957,908,-1,156,742,475,227,83,443,418,962,728,undefined,91,132,2185,417,191,483,83,178,41,7,12,-1,-1,9,557,86,87,225,62,507,55,-1,216,274,483
20/01/2019,0,240,165,597,929,725,973,1775,32,59,51,39,139,-1,390,283,229,77,71,394,362,611,-1,99,395,281,213,55,208,418,637,387,undefined,93,113,1479,421,105,269,54,90,44,2,5,-1,-1,21,472,54,57,97,62,493,27,-1,150,94,269
20/01/2019,1,142,102,411,720,248,570,-1,20,29,16,13,59,-1,273,197,96,30,22,288,291,714,-1,65,197,216,152,40,149,163,468,189,undefined,23,40,716,317,33,165,24,50,17,4,7,-1,-1,2,224,48,83,18,44,303,8,-1,104,59,165
20/01/2019,2,115,81,219,378,158,347,-1,15,31,19,8,23,-1,216,126,90,23,7,170,194,448,-1,43,173,76,87,23,77,73,354,66,undefined,22,14,355,195,19,112,7,37,6,2,1,-1,-1,6,162,30,64,16,28,206,8,-1,69,50,112
20/01/2019,3,77,70,190,221,123,258,-1,6,21,18,4,14,-1,172,66,72,25,25,142,109,355,-1,53,161,60,75,6,61,51,242,21,undefined,16,5,181,272,24,90,13,26,20,3,5,-1,-1,2,171,10,42,13,21,123,14,-1,38,46,90
20/01/2019,4,45,33,64,103,93,179,-1,6,25,9,-1,5,-1,107,52,34,29,9,101,123,210,-1,25,117,51,62,5,41,20,112,35,undefined,1,2,92,75,19,32,5,10,2,3,3,-1,-1,-1,113,11,25,19,17,64,2,-1,17,24,32
20/01/2019,5,38,35,66,116,28,126,-1,4,13,7,1,10,-1,97,32,15,22,5,22,52,167,-1,27,107,46,49,7,56,37,194,6,undefined,8,17,86,37,8,47,9,8,3,-1,-1,-1,-1,31,78,6,17,2,7,39,12,-1,9,10,47
20/01/2019,6,55,26,74,163,58,185,-1,26,34,9,9,41,-1,113,62,43,43,15,23,55,102,-1,54,164,73,77,34,63,62,128,9,undefined,12,16,188,23,5,69,23,25,17,1,1,-1,-1,5,105,46,42,17,24,34,30,-1,16,29,69
20/01/2019,7,76,71,121,187,66,246,-1,102,47,19,45,96,-1,135,53,77,54,28,41,69,74,-1,53,302,176,193,48,217,190,67,19,undefined,42,47,486,45,15,141,36,30,34,6,9,-1,-1,10,203,85,74,21,28,60,14,-1,56,43,141
20/01/2019,8,185,131,160,319,138,478,-1,124,75,49,41,174,-1,218,130,179,131,40,56,52,100,-1,110,497,565,365,86,358,375,121,55,undefined,83,41,989,110,30,239,82,49,126,20,20,-1,-1,15,324,190,111,80,59,163,34,-1,118,119,239
20/01/2019,9,580,457,362,742,228,947,-1,185,123,58,71,338,-1,366,312,405,216,63,151,155,278,-1,209,818,1207,771,183,815,621,226,88,undefined,160,97,1845,172,91,498,149,135,216,41,35,-1,-1,34,763,344,266,156,164,278,57,-1,262,197,498
20/01/2019,10,1197,1139,581,1420,499,1311,-1,268,131,100,132,462,-1,538,539,788,271,128,327,335,397,-1,303,1212,1499,1065,248,1653,1692,429,160,undefined,304,183,2879,206,101,816,159,215,295,98,66,-1,-1,33,1220,605,386,273,156,385,104,-1,398,283,816
20/01/2019,11,1722,1644,756,2022,670,1580,-1,255,135,79,133,660,-1,675,741,1013,313,153,582,488,625,-1,263,1056,1352,1407,356,2140,2713,472,312,undefined,180,167,3150,199,150,780,165,194,226,68,42,-1,-1,46,1183,786,616,396,272,437,92,-1,471,279,780
20/01/2019,12,2278,2022,1137,2441,1027,1780,-1,292,128,59,191,680,-1,638,1032,1191,314,168,1062,756,897,-1,226,1006,1427,1754,418,2389,3485,665,378,undefined,181,105,3606,177,288,708,171,211,282,122,56,-1,1,68,1585,874,753,481,339,550,80,-1,480,299,708
20/01/2019,13,2365,2241,1279,2715,1037,1920,-1,265,125,55,168,643,-1,727,1169,1152,268,143,1113,702,1020,-1,248,1048,1521,1708,421,2791,4703,880,430,undefined,203,99,3570,163,269,682,101,215,235,133,80,-1,-1,79,1782,933,712,581,347,700,131,-1,549,224,682
20/01/2019,14,2764,2379,1353,2840,1130,1959,-1,311,137,73,227,727,-1,716,1450,1204,245,145,1284,629,1030,-1,242,1125,1554,1327,393,3162,5414,790,687,undefined,122,169,3792,200,295,673,98,199,202,96,49,-1,-1,57,1807,790,565,613,312,639,114,-1,459,211,673
20/01/2019,15,3001,2353,1413,2909,1265,2108,-1,274,155,55,253,636,-1,807,1337,1334,363,162,1232,561,1011,-1,238,1138,1684,1300,277,2698,4878,814,763,undefined,178,249,4134,224,297,692,111,223,216,105,93,-1,-1,85,1749,796,417,604,286,639,109,-1,407,273,692
20/01/2019,16,2910,2107,1295,2923,1211,2081,-1,271,143,62,178,620,-1,720,1405,1132,251,177,1132,431,1098,-1,267,1131,1712,899,207,2662,5109,831,762,undefined,191,298,3975,237,218,639,118,206,161,115,103,-1,-1,53,1705,720,267,636,205,613,123,-1,436,272,639
20/01/2019,17,2610,1533,1331,2561,1253,1982,-1,291,140,77,185,515,-1,652,1278,805,252,142,952,446,1100,-1,243,1122,1462,607,190,2737,4410,718,826,undefined,145,332,4152,211,227,612,160,164,143,105,82,-1,-1,92,1520,294,154,506,168,558,176,-1,404,262,612
20/01/2019,18,2060,1145,1315,2223,1254,1545,-1,216,169,94,170,547,-1,616,1169,586,301,125,1145,656,1044,-1,233,1065,1313,531,154,1437,3959,738,572,undefined,200,313,4078,188,244,666,95,193,97,54,42,-1,-1,64,1337,210,127,533,176,403,104,-1,439,236,666
20/01/2019,19,1309,645,1290,1783,1031,1572,-1,172,102,64,170,554,-1,595,1100,424,227,89,1073,610,912,-1,226,817,751,474,166,1060,3390,790,741,undefined,135,267,3556,149,315,524,94,135,76,25,38,-1,-1,53,1214,225,104,533,127,401,112,-1,326,206,524
20/01/2019,20,829,444,1064,1441,1027,1302,-1,166,95,73,181,640,-1,537,799,341,206,79,1017,718,957,-1,172,689,688,430,113,781,3271,723,856,undefined,88,180,3006,136,316,386,109,187,82,31,34,-1,-1,42,766,147,147,454,121,386,108,-1,285,158,386
20/01/2019,21,520,327,916,1265,825,1204,-1,135,119,58,138,469,-1,497,711,271,183,72,759,591,837,-1,211,639,589,380,131,1766,3748,647,726,undefined,86,167,2578,114,309,369,79,132,88,19,55,-1,-1,34,673,171,105,373,113,395,105,-1,251,137,369
20/01/2019,22,366,356,725,1129,615,991,-1,88,62,41,112,282,-1,311,446,248,111,114,508,398,800,-1,121,469,411,324,87,597,2302,552,460,undefined,64,83,1698,98,131,330,41,60,58,14,25,-1,-1,33,506,107,74,256,91,173,63,-1,152,134,330
20/01/2019,23,196,133,443,564,518,681,-1,37,52,16,38,125,-1,298,182,165,90,44,320,117,448,-1,83,321,163,193,42,255,666,462,253,undefined,87,157,1160,59,77,217,32,52,48,2,9,-1,-1,12,293,53,100,70,54,138,42,-1,72,62,217
21/01/2019,0,100,60,165,309,172,295,-1,9,30,11,15,36,-1,139,97,73,43,15,127,82,335,-1,50,137,113,154,22,120,268,275,64,undefined,51,54,643,74,25,109,36,21,21,2,3,-1,-1,6,188,30,89,35,33,83,9,-1,52,52,109
21/01/2019,1,68,43,102,129,39,133,-1,12,9,7,4,18,-1,46,46,20,21,9,82,52,186,-1,16,37,76,62,17,57,68,235,35,undefined,20,24,174,15,15,54,15,7,18,-1,1,-1,-1,2,75,28,66,11,14,57,22,-1,18,15,54
21/01/2019,2,32,30,52,56,19,46,-1,6,10,3,2,5,-1,9,38,14,19,7,36,18,88,-1,14,19,39,56,7,44,70,106,5,undefined,16,7,107,6,3,37,6,11,15,5,3,-1,-1,-1,40,10,27,-1,15,31,5,-1,13,24,37
21/01/2019,3,20,21,28,29,30,31,-1,2,9,4,2,16,-1,6,19,21,4,3,20,14,81,-1,19,19,17,48,-1,29,12,78,15,undefined,9,10,36,5,4,25,6,7,5,-1,-1,-1,-1,-1,24,4,20,4,11,10,3,-1,8,12,25
21/01/2019,4,11,60,40,30,23,61,-1,9,9,1,2,8,-1,44,12,11,5,5,22,22,38,-1,2,41,28,17,6,51,2,51,23,undefined,4,4,24,8,15,31,15,9,25,1,2,-1,-1,5,32,2,10,7,8,10,5,-1,4,12,31
21/01/2019,5,50,31,65,99,22,243,-1,36,125,14,2,16,-1,100,27,37,79,34,12,12,37,-1,75,282,58,65,10,93,65,37,10,undefined,21,28,196,22,5,102,34,22,19,5,5,-1,-1,9,68,14,21,1,15,9,15,-1,13,106,102
21/01/2019,6,98,82,112,208,62,877,-1,157,606,71,24,105,-1,256,91,164,209,170,31,27,98,-1,231,988,264,116,21,302,391,81,22,undefined,63,64,923,93,6,358,88,74,51,20,23,-1,-1,16,201,37,49,21,26,64,20,-1,75,476,358
21/01/2019,7,298,230,230,431,153,1739,-1,405,2157,295,67,241,-1,646,269,391,775,730,84,60,144,-1,674,2245,614,217,80,642,892,136,69,undefined,202,122,1743,254,39,1175,300,211,93,49,48,-1,-1,50,481,118,53,58,66,183,77,-1,158,1867,1175
21/01/2019,8,817,600,481,919,361,4062,-1,575,4524,500,90,442,-1,1520,641,871,2004,1755,159,162,302,-1,1333,4190,938,439,152,1184,1633,316,135,undefined,493,321,4019,793,110,2378,792,679,297,147,114,-1,-1,93,1064,234,63,134,116,673,151,-1,375,4411,2378
21/01/2019,9,914,722,450,1208,380,1984,-1,303,2382,369,52,244,-1,796,556,992,1240,987,169,188,313,-1,845,2930,612,511,106,854,1106,283,123,undefined,353,195,2392,589,100,1765,697,500,274,168,149,-1,-1,152,1010,194,95,198,170,448,160,-1,421,2615,1765
21/01/2019,10,1288,1276,625,1676,567,1509,-1,225,806,260,54,230,-1,548,680,1227,866,478,351,261,494,-1,589,1802,753,553,122,1146,1663,366,154,undefined,292,250,2248,563,148,1152,456,442,319,160,106,-1,-1,82,1202,260,122,292,264,463,131,-1,467,1206,1152
21/01/2019,11,2221,1913,850,2333,711,1664,-1,256,725,270,59,274,-1,571,839,1476,687,449,569,353,782,-1,609,1701,952,636,114,1440,1837,514,219,undefined,247,212,2425,513,195,1127,419,475,390,225,112,-1,2,103,1449,288,130,361,168,547,185,-1,540,953,1127
21/01/2019,12,3635,3371,1373,3606,962,2410,-1,764,1506,492,125,428,-1,722,1361,2325,1738,649,1098,701,1433,-1,1199,2642,1124,1006,175,1811,2191,1046,313,undefined,331,243,3858,1110,374,1645,1260,719,411,345,176,-1,-1,290,2315,304,188,533,210,991,150,-1,715,2460,1645
21/01/2019,13,3796,3252,1497,3743,1021,2468,-1,593,1326,378,181,466,-1,659,1586,2418,1656,694,1128,641,1419,-1,1251,2557,1253,1026,184,1830,2437,960,340,undefined,350,296,3875,905,386,1706,1400,766,525,410,170,-1,1,281,2251,356,192,647,259,1056,180,-1,990,1910,1706
21/01/2019,14,3148,2532,1378,3377,964,2028,-1,276,866,292,97,308,-1,652,1299,1816,872,480,998,424,976,-1,658,1882,1104,563,147,1761,2115,700,325,undefined,262,234,2763,614,218,1237,562,509,268,240,113,-1,-1,123,1791,294,102,647,226,760,166,-1,589,1125,1237
21/01/2019,15,2722,2206,1394,3084,902,2346,-1,260,1350,313,55,263,-1,745,1221,1487,785,558,963,332,905,-1,517,2244,1123,535,122,1707,2146,660,274,undefined,288,261,2690,528,212,1295,513,433,280,222,137,-1,-1,119,1624,227,125,526,163,690,226,-1,529,1269,1295
21/01/2019,16,2795,2141,1241,2959,958,3030,-1,409,2937,607,93,311,-1,1001,1413,1448,806,1050,899,323,887,-1,758,3732,1259,543,137,1610,2198,585,283,undefined,460,315,3294,517,177,1887,690,424,340,370,166,-1,-1,101,1773,234,89,466,145,651,228,-1,594,2667,1887
21/01/2019,17,3094,2149,1430,3439,1170,5248,-1,747,4129,853,148,458,-1,1954,1922,1611,1464,1788,1062,406,1236,-1,1381,5129,1682,758,232,2500,3071,801,350,undefined,630,493,5121,738,229,2727,769,506,397,349,265,-1,-1,164,2408,330,110,490,207,922,291,-1,742,3839,2727
21/01/2019,18,2386,1454,1383,2501,1100,2908,-1,416,1527,386,141,497,-1,1075,1453,842,730,791,1051,441,1135,-1,675,2733,1363,677,203,1440,2315,773,415,undefined,254,290,3876,446,192,1346,316,303,192,235,143,-1,-1,109,1614,321,85,639,174,584,181,-1,548,1489,1346
21/01/2019,19,1389,803,1236,1715,994,1669,-1,239,478,141,140,435,-1,560,1092,456,302,198,1018,549,939,-1,287,1256,667,526,146,1184,1711,652,531,undefined,119,134,2747,289,264,686,177,188,158,140,77,-1,-1,59,1078,197,90,474,126,514,127,-1,424,461,686
21/01/2019,20,838,471,1086,1219,795,1240,-1,157,226,102,134,554,-1,468,969,262,316,145,835,455,787,-1,167,891,628,426,94,483,853,634,566,undefined,82,97,2335,189,343,466,108,133,135,85,50,-1,-1,58,892,137,101,522,105,386,108,-1,325,355,466
21/01/2019,21,522,307,780,1008,855,1163,-1,126,156,67,164,469,-1,466,651,266,171,96,663,424,566,-1,170,670,504,389,79,396,678,510,449,undefined,86,93,2198,174,187,432,111,147,135,76,41,-1,-1,26,633,111,96,402,90,366,100,-1,217,154,432
21/01/2019,22,266,180,484,612,469,908,-1,71,104,29,76,265,-1,397,413,147,127,66,453,258,439,-1,170,487,351,296,67,601,462,362,299,undefined,27,76,1108,97,115,303,88,52,65,50,39,-1,-1,23,405,87,96,284,70,203,75,-1,122,99,303
21/01/2019,23,129,109,284,339,374,583,-1,18,44,9,37,112,-1,291,191,92,62,44,206,93,283,-1,60,290,141,177,47,469,237,184,133,undefined,36,86,831,49,60,226,42,43,36,11,13,-1,-1,18,236,50,80,70,54,105,41,-1,105,60,226
22/01/2019,0,69,63,163,219,198,341,-1,20,25,9,17,55,-1,106,101,56,36,28,101,91,188,-1,62,121,32,106,21,71,137,209,50,undefined,24,55,350,39,14,118,23,24,24,6,4,-1,-1,3,164,22,55,19,22,54,30,-1,28,32,118
22/01/2019,1,46,38,143,213,139,135,-1,6,14,2,11,26,-1,52,83,76,45,24,71,50,129,-1,19,70,57,65,10,71,223,182,20,undefined,69,100,372,39,12,60,17,11,21,4,3,-1,-1,4,122,18,42,8,11,65,9,-1,34,23,60
22/01/2019,2,21,17,48,32,9,63,-1,4,8,6,1,7,-1,20,39,4,10,3,38,35,79,-1,11,27,36,74,3,15,27,79,2,undefined,3,6,44,12,2,34,6,8,9,1,3,-1,-1,1,39,7,49,4,17,28,3,-1,7,14,34
22/01/2019,3,21,16,18,11,4,87,-1,-1,5,1,-1,3,-1,7,19,6,10,-1,31,27,37,-1,7,12,11,28,2,30,20,25,4,undefined,3,1,21,12,2,27,2,4,8,-1,1,-1,-1,1,34,5,15,1,4,4,2,-1,5,4,27
22/01/2019,4,15,23,17,43,17,77,-1,3,9,3,3,6,-1,30,18,7,16,4,15,17,49,-1,1,65,29,25,4,47,3,23,15,undefined,5,2,22,3,16,13,11,4,12,1,3,-1,-1,5,19,3,20,10,12,13,8,-1,6,9,13
22/01/2019,5,33,25,44,104,30,223,-1,56,135,16,4,16,-1,103,22,27,65,40,14,17,29,-1,44,253,63,91,19,83,79,22,9,undefined,24,24,226,19,5,98,31,21,12,5,3,-1,-1,8,81,14,20,5,23,16,10,-1,7,115,98
22/01/2019,6,88,76,112,195,60,910,-1,164,690,76,47,103,-1,285,101,138,210,147,38,25,90,-1,285,1061,255,141,40,288,426,58,18,undefined,65,44,1012,76,22,382,109,93,41,28,30,-1,-1,24,217,55,55,33,28,56,27,-1,33,613,382
22/01/2019,7,391,222,220,449,153,1908,-1,456,2211,298,77,254,-1,679,260,463,825,698,91,79,178,-1,703,2334,642,349,91,733,1023,133,65,undefined,232,153,2037,266,40,1148,323,229,106,33,53,-1,-1,46,526,174,84,94,47,197,78,-1,138,1957,1148
22/01/2019,8,849,601,496,1015,348,4063,-1,632,4168,545,109,414,-1,1532,598,959,2191,1759,183,142,339,-1,1398,4255,958,552,167,1471,1831,313,125,undefined,538,322,4199,888,105,2540,835,697,301,163,117,-1,-1,123,1122,292,105,152,136,614,100,-1,406,4706,2540
22/01/2019,9,896,857,473,1236,324,2215,-1,314,2228,430,39,236,-1,785,635,1287,1466,1019,192,183,382,-1,831,2739,604,725,183,897,1210,272,121,undefined,440,212,2461,596,119,1608,707,495,352,236,116,-1,-1,135,1000,328,169,175,173,538,159,-1,408,2746,1608
22/01/2019,10,1358,1290,616,1557,462,1365,-1,187,771,253,45,196,-1,439,671,1542,796,574,304,286,464,-1,491,1777,666,880,212,1005,1418,422,153,undefined,325,275,1878,613,154,1129,480,563,322,171,101,-1,-1,96,1218,411,214,281,158,459,82,-1,406,1157,1129
22/01/2019,11,2069,1793,842,2224,577,1570,-1,226,798,275,40,198,-1,473,818,1376,788,457,499,335,708,-1,390,1748,723,1087,217,1236,1722,603,184,undefined,236,243,2364,519,158,1153,430,513,454,216,100,-1,-1,99,1404,494,208,334,222,495,123,-1,516,1032,1153
22/01/2019,12,3274,3086,1324,3428,861,2320,-1,676,1611,556,144,482,-1,715,1348,2262,1754,702,1093,684,1425,-1,1059,2645,990,1588,306,1530,1986,966,315,undefined,443,258,3518,1147,370,1598,1235,831,430,298,152,-1,-1,285,2091,670,361,470,305,901,162,-1,774,2407,1598
22/01/2019,13,3746,3292,1380,3448,936,2459,-1,595,1385,427,125,444,-1,651,1393,2419,1724,683,1123,566,1412,-1,1087,2414,1105,1613,280,1607,2164,1039,370,undefined,375,261,3551,935,346,1716,1209,864,504,306,149,-1,-1,295,2179,673,450,539,305,885,219,-1,882,1947,1716
22/01/2019,14,2801,2427,1125,3028,835,1842,-1,263,918,222,101,276,-1,512,1199,1767,843,497,932,373,907,-1,577,1843,980,942,231,1585,1963,714,235,undefined,281,246,2578,656,198,1238,496,598,306,255,98,-1,-1,123,1689,579,229,413,216,775,172,-1,607,1011,1238
22/01/2019,15,2853,2215,1229,2965,827,2101,-1,235,1289,317,66,180,-1,722,1185,1466,713,594,911,376,789,-1,575,2370,994,550,215,1563,2064,620,301,undefined,275,253,2568,514,212,1295,421,427,343,271,124,-1,-1,117,1620,446,135,391,193,624,221,-1,571,1251,1295
22/01/2019,16,2832,2087,1273,3066,979,3234,-1,379,2951,628,105,291,-1,1041,1378,1451,839,1065,949,302,847,-1,798,3967,1109,639,209,1801,2384,644,289,undefined,463,343,3412,657,152,1944,461,440,329,262,140,-1,-1,145,1810,316,131,406,180,638,181,-1,604,2674,1944
22/01/2019,17,3115,2106,1606,3364,1554,5421,-1,755,3934,833,143,391,-1,1865,1819,1550,1482,1719,965,379,1189,-1,1381,5212,1565,653,222,2983,3665,911,374,undefined,649,504,5658,808,170,2722,772,643,403,406,297,-1,-1,191,2396,328,107,510,172,795,353,-1,796,3823,2722
22/01/2019,18,2578,1511,1422,2579,1442,3612,-1,515,1582,409,145,481,-1,1115,1424,980,822,761,971,491,1063,-1,655,2721,1262,660,200,2115,3189,834,391,undefined,290,335,4331,435,218,1446,343,458,306,253,182,-1,-1,104,1617,278,115,507,161,725,215,-1,533,1458,1446
22/01/2019,19,1519,726,1378,1912,1051,1878,-1,249,555,189,148,533,-1,633,1162,488,314,300,1056,516,912,-1,310,1267,662,557,167,1182,2881,750,521,undefined,115,204,3052,282,254,679,227,270,174,159,90,-1,-1,54,1171,206,119,447,146,449,181,-1,348,491,679
22/01/2019,20,968,482,1048,1367,831,1502,-1,210,252,91,153,584,-1,522,972,324,232,146,844,551,740,-1,259,894,626,421,151,717,1156,607,652,undefined,63,136,2534,211,279,466,89,158,132,79,34,-1,-1,41,857,203,125,549,118,496,134,-1,331,347,466
22/01/2019,21,587,294,944,1151,716,1279,-1,163,156,49,199,522,-1,424,725,323,175,123,742,452,683,-1,216,799,580,429,90,1296,705,569,643,undefined,82,123,2201,168,226,415,115,138,106,61,40,-1,-1,47,694,120,137,388,94,309,109,-1,250,209,415
22/01/2019,22,369,201,624,748,626,1127,-1,108,95,55,88,286,-1,428,500,213,142,93,474,358,475,-1,153,569,490,268,72,2046,2374,535,325,undefined,79,158,1892,102,208,343,65,321,59,57,49,-1,-1,35,397,96,133,268,86,211,62,-1,133,159,343
22/01/2019,23,210,117,371,587,596,762,-1,59,79,11,52,127,-1,351,227,153,127,78,258,198,428,-1,94,351,457,201,60,401,740,293,286,undefined,204,290,1641,94,47,233,60,81,29,4,5,-1,-1,15,362,79,88,101,39,156,53,-1,108,70,233
23/01/2019,0,106,58,198,189,213,315,-1,19,26,5,15,55,-1,86,143,59,38,20,167,90,280,-1,44,151,83,123,23,98,101,233,52,undefined,22,32,307,34,23,116,28,15,13,2,5,-1,-1,9,144,23,83,17,44,90,14,-1,51,26,116
23/01/2019,1,41,27,94,74,53,76,-1,8,12,11,13,30,-1,28,27,15,17,13,105,29,127,-1,21,15,32,52,16,36,42,101,18,undefined,8,10,106,24,28,52,10,9,9,-1,1,-1,-1,-1,67,24,53,12,11,45,8,-1,20,20,52
23/01/2019,2,29,15,40,37,24,77,-1,6,12,1,6,8,-1,27,34,8,11,10,45,28,59,-1,11,11,38,76,3,40,22,77,12,undefined,7,6,46,9,8,37,2,5,4,-1,1,-1,-1,-1,45,6,36,-1,36,23,1,-1,21,15,37
23/01/2019,3,16,11,28,24,21,29,-1,-1,6,1,2,7,-1,12,20,12,17,4,19,21,52,-1,20,8,25,47,3,29,4,36,13,undefined,4,4,19,4,11,13,2,10,2,1,1,-1,-1,-1,48,8,36,1,6,10,6,-1,10,3,13
23/01/2019,4,9,36,17,31,56,48,-1,4,7,4,3,8,-1,29,17,6,10,4,40,11,40,-1,7,38,34,29,12,51,13,26,16,undefined,4,5,38,3,14,21,14,7,20,1,1,-1,-1,9,42,8,12,12,7,5,2,-1,6,7,21
23/01/2019,5,34,31,55,81,22,257,-1,67,116,12,2,24,-1,122,35,138,56,40,30,29,48,-1,55,286,85,57,9,82,80,45,8,undefined,15,24,233,23,10,104,35,25,14,4,4,-1,-1,8,84,10,24,7,12,17,18,-1,13,83,104
23/01/2019,6,136,87,129,222,79,848,-1,159,659,59,28,112,-1,263,84,165,223,152,41,23,70,-1,252,1011,331,118,38,296,433,49,38,undefined,69,55,950,78,3,388,88,99,92,19,23,-1,-1,30,186,61,37,31,54,49,34,-1,64,452,388
23/01/2019,7,320,278,253,492,187,1744,-1,453,2073,277,66,252,-1,663,266,455,787,677,105,90,154,-1,680,2202,722,253,89,656,990,126,69,undefined,174,146,1868,282,59,1171,299,237,136,21,43,-1,-1,55,488,124,60,85,62,191,73,-1,118,1695,1171
23/01/2019,8,776,604,532,1042,352,4093,-1,607,4069,515,83,369,-1,1420,667,931,2117,1738,188,148,339,-1,1432,4332,968,444,193,1357,2185,295,119,undefined,437,279,4011,736,110,2484,795,713,343,249,137,-1,-1,125,1128,256,72,155,95,652,149,-1,408,4504,2484
23/01/2019,9,941,830,448,1359,355,2262,-1,337,2508,307,35,240,-1,729,631,1000,1328,990,206,163,349,-1,974,2958,569,520,123,869,1151,323,108,undefined,334,220,2495,531,111,1754,693,541,354,184,132,-1,-1,138,1047,242,85,192,113,501,150,-1,397,2705,1754
23/01/2019,10,1415,1348,643,1834,549,1660,-1,225,795,250,73,235,-1,557,790,1307,821,504,329,278,539,-1,616,1873,619,620,146,1164,1620,535,143,undefined,326,204,2226,554,166,1115,545,515,371,277,130,-1,-1,114,1156,342,105,258,178,498,117,-1,459,1097,1115
23/01/2019,11,2211,1927,953,2437,795,1749,-1,222,824,213,86,264,-1,551,821,1600,819,477,533,476,700,-1,798,1839,712,722,186,1835,2162,578,219,undefined,257,191,2389,576,168,1214,468,494,436,263,110,-1,-1,140,1396,410,177,367,187,551,153,-1,496,1066,1214
23/01/2019,12,3604,3277,1489,3544,1242,2484,-1,735,1586,503,139,470,-1,676,1552,2263,1756,700,1188,812,1451,-1,1307,2716,1163,1179,228,2953,2813,1168,310,undefined,374,235,4100,1086,357,1790,1236,852,460,311,170,-1,-1,297,2189,390,237,467,310,943,147,-1,800,2567,1790
23/01/2019,13,3868,3486,1711,3904,878,2406,-1,575,1395,433,187,493,-1,665,1680,2317,1655,729,1129,757,1407,-1,1307,2565,1321,959,210,1845,2547,1147,372,undefined,333,297,3994,981,355,1841,1116,815,578,522,205,-1,-1,276,2342,413,274,489,258,1051,239,-1,931,2053,1841
23/01/2019,14,3154,2710,1334,3383,873,2156,-1,291,897,244,113,301,-1,632,1414,1871,986,579,942,439,1007,-1,764,1992,1010,621,198,1907,2320,822,343,undefined,295,271,2906,691,254,1285,631,543,448,397,148,-1,-1,144,1777,391,163,449,183,816,192,-1,590,1100,1285
23/01/2019,15,2855,2215,1364,3343,1036,2302,-1,260,1360,344,84,242,-1,751,1266,1692,789,620,898,461,881,-1,724,2430,1038,556,226,2961,2710,662,289,undefined,353,271,3129,457,203,1330,477,488,369,406,156,-1,-1,145,1720,401,145,504,185,729,196,-1,564,1254,1330
23/01/2019,16,3086,2441,1388,3389,1137,3263,-1,501,3000,602,66,240,-1,997,1595,1625,862,1045,969,433,948,-1,849,3850,1352,786,240,1889,2826,706,348,undefined,464,323,3684,591,187,1937,470,497,400,391,171,-1,-1,159,1998,490,223,395,177,750,252,-1,637,2508,1937
23/01/2019,17,3368,2275,1567,3563,1639,5361,-1,721,3929,796,138,535,-1,1893,1977,1615,1384,1785,1080,551,1202,-1,1373,5014,1688,1092,300,2493,3976,928,369,undefined,561,437,5828,865,200,2675,681,649,394,378,229,-1,-1,198,2511,1143,304,471,238,936,304,-1,778,3733,2675
23/01/2019,18,2701,1617,1517,2734,1387,3203,-1,465,1611,405,143,498,-1,1229,1555,968,732,716,1151,671,1186,-1,624,2652,1282,1232,370,2011,3597,915,408,undefined,343,370,4320,501,212,1412,386,429,256,221,180,-1,-1,102,1973,1658,507,460,242,713,204,-1,623,1494,1412
23/01/2019,19,1727,807,1361,1966,1108,1859,-1,300,578,145,113,437,-1,550,1246,519,337,252,1019,608,1077,-1,340,1465,968,1323,402,1369,2958,744,497,undefined,203,208,3235,285,231,787,228,320,155,138,98,-1,-1,85,1293,1891,629,404,362,517,154,-1,483,519,787
23/01/2019,20,850,481,1225,1503,935,1441,-1,227,241,87,158,612,-1,551,936,479,252,136,974,605,906,-1,238,940,623,1202,334,617,1198,697,532,undefined,89,125,2679,254,228,516,101,177,140,105,82,-1,-1,54,990,1422,554,422,308,433,131,-1,321,311,516
23/01/2019,21,623,349,1010,1207,958,1422,-1,188,167,68,139,481,-1,485,752,416,187,120,748,523,774,-1,187,759,537,938,270,1134,941,602,520,undefined,111,172,2722,274,195,399,98,146,115,65,50,-1,-1,34,696,1015,467,376,217,381,134,-1,299,223,399
23/01/2019,22,366,229,639,881,699,1390,-1,92,157,43,106,282,-1,425,499,222,153,125,504,478,689,-1,163,678,459,596,178,1983,2321,529,344,undefined,86,271,2266,139,139,327,99,352,84,30,29,-1,-1,24,561,504,230,242,129,230,80,-1,155,173,327
23/01/2019,23,174,102,357,417,378,732,-1,54,71,21,54,135,-1,328,261,108,97,59,303,241,443,-1,99,375,219,243,66,414,378,369,171,undefined,50,80,967,96,84,190,66,75,32,10,11,-1,-1,12,293,112,90,69,56,141,31,-1,89,67,190
24/01/2019,0,93,82,215,237,270,376,-1,27,24,8,5,34,-1,161,110,84,47,23,117,104,271,-1,58,179,77,143,32,126,202,190,63,undefined,50,76,620,42,16,121,42,35,25,9,19,-1,-1,13,184,28,107,21,49,68,30,-1,44,28,121
24/01/2019,1,50,34,108,73,61,140,-1,7,25,2,8,22,-1,41,66,19,11,7,87,39,150,-1,23,56,63,111,19,44,72,156,39,undefined,4,8,125,12,15,37,13,11,7,-1,1,-1,-1,3,106,11,46,6,47,36,8,-1,33,4,37
24/01/2019,2,27,19,53,42,21,95,-1,5,7,2,3,10,-1,17,29,22,17,11,24,23,94,-1,16,28,32,60,2,29,46,63,4,undefined,4,1,37,10,5,51,20,17,2,-1,-1,-1,-1,2,35,6,28,2,17,28,3,-1,9,3,51
24/01/2019,3,15,16,36,43,5,38,-1,3,3,-1,-1,4,-1,12,13,14,5,3,36,23,74,-1,13,10,22,60,5,34,36,31,5,undefined,6,4,32,8,4,26,8,5,1,2,2,-1,-1,2,25,10,46,2,13,5,4,-1,11,4,26
24/01/2019,4,12,8,29,29,13,50,-1,4,7,4,4,4,-1,33,19,9,17,6,27,28,26,-1,6,33,17,42,9,75,15,31,14,undefined,5,3,31,4,6,21,4,8,13,-1,2,-1,-1,2,31,8,32,11,7,19,5,-1,10,5,21
24/01/2019,5,54,25,42,60,41,223,-1,55,119,27,6,22,-1,98,22,43,50,37,20,17,52,-1,44,300,97,64,11,126,73,26,5,undefined,15,26,200,27,10,115,30,14,9,4,4,-1,-1,7,76,12,30,3,16,21,21,-1,9,82,115
24/01/2019,6,121,158,132,233,74,886,-1,136,609,81,30,90,-1,264,67,150,206,159,32,24,115,-1,227,929,233,156,44,324,412,53,31,undefined,106,51,952,72,10,361,99,101,54,40,47,-1,-1,27,185,65,58,23,30,50,23,-1,40,426,361
24/01/2019,7,329,293,233,429,160,1836,-1,431,2243,337,58,271,-1,651,314,479,859,760,100,87,205,-1,773,2309,693,327,102,791,1040,124,95,undefined,259,161,2044,271,51,1125,371,250,76,44,40,-1,-1,52,548,159,76,91,58,233,86,-1,143,1855,1125
24/01/2019,8,922,630,528,961,392,3838,-1,564,3959,623,88,395,-1,1449,641,1021,2035,1798,193,183,349,-1,1530,4276,873,590,184,1531,1753,378,98,undefined,551,268,4035,745,124,2238,789,678,289,245,147,-1,1,114,1145,317,192,138,141,635,101,-1,390,4388,2238
24/01/2019,9,957,935,445,1127,348,2119,-1,279,2142,452,56,233,-1,628,626,945,1250,995,185,256,382,-1,929,2728,555,774,158,908,1106,325,106,undefined,404,221,2488,551,123,1542,698,485,345,279,105,-1,-1,162,1130,281,188,197,113,470,101,-1,458,2521,1542
24/01/2019,10,1328,1340,613,1643,475,1551,-1,225,831,227,23,197,-1,481,638,1228,781,509,290,318,462,-1,660,1939,610,830,195,908,1303,383,161,undefined,267,232,2203,500,149,1113,498,445,355,173,95,-1,-1,123,1214,337,305,282,162,474,60,-1,389,1141,1113
24/01/2019,11,2039,1839,781,2224,675,1579,-1,227,884,270,40,151,-1,432,809,1479,865,498,554,396,599,-1,649,1798,623,1100,216,1412,1588,503,167,undefined,248,223,2073,514,205,1166,429,488,339,164,100,-1,-1,102,1475,482,273,315,185,550,49,-1,508,1116,1166
24/01/2019,12,3230,3082,1153,3117,720,2190,-1,508,1671,460,95,312,-1,535,1153,2159,1607,609,983,494,1238,-1,1124,2563,848,1426,272,2129,1854,954,265,undefined,304,225,3271,1039,257,1637,1183,764,320,236,105,-1,-1,264,2126,569,435,402,283,786,53,-1,685,2292,1637
24/01/2019,13,3275,2957,1158,3279,747,2225,-1,376,1463,417,59,237,-1,513,1265,2174,1604,678,1131,443,1147,-1,967,2533,815,1295,219,1434,1508,931,336,undefined,268,294,3162,798,316,1583,1165,721,457,310,146,-1,-1,267,2082,476,326,381,271,825,84,-1,835,1859,1583
24/01/2019,14,2596,2046,1019,2730,628,1969,-1,178,944,244,29,107,-1,381,994,1632,853,480,996,246,835,-1,586,2153,654,778,187,1337,89,638,324,undefined,213,225,2345,617,174,1224,598,496,288,190,96,-1,-1,98,1323,378,249,363,222,647,124,-1,613,1074,1224
24/01/2019,15,2264,1856,1038,2486,596,2026,-1,202,1327,362,38,104,-1,511,876,1304,728,577,870,225,650,-1,527,2171,592,586,111,2119,-1,529,209,undefined,255,230,2159,506,158,1307,426,447,366,207,92,-1,-1,81,1241,274,123,343,173,561,132,-1,497,1359,1307
24/01/2019,16,2359,1655,992,2451,661,2822,-1,366,2877,673,27,101,-1,795,945,1350,691,1065,864,197,880,-1,763,3560,739,625,178,1339,-1,556,231,undefined,411,248,2729,574,126,1965,538,416,330,308,139,-1,-1,98,1409,258,143,298,179,590,124,-1,543,2748,1965
24/01/2019,17,2934,2016,1319,2913,977,4564,-1,559,3653,823,51,172,-1,1453,1468,1423,1165,1662,975,280,1000,-1,1384,4724,1029,709,210,2409,-1,810,231,undefined,488,370,4173,797,142,2583,666,563,448,334,200,-1,-1,195,2067,266,135,360,144,745,227,-1,757,3687,2583
24/01/2019,18,2310,1413,1276,2528,1073,2882,-1,353,1651,391,86,196,-1,862,1227,1050,659,806,1017,378,992,-1,686,2519,838,580,183,1848,-1,791,280,undefined,200,298,3213,451,165,1401,420,470,172,166,185,-1,-1,89,1603,257,67,413,117,619,132,-1,596,1520,1401
24/01/2019,19,1782,1008,1081,1732,754,1654,-1,160,595,132,50,265,-1,482,1066,533,358,260,933,363,772,-1,359,1308,452,406,143,1126,-1,657,466,undefined,143,139,2252,270,152,789,215,300,181,129,109,-1,-1,58,1034,203,67,424,100,487,89,-1,367,475,789
24/01/2019,20,1381,735,1064,1430,677,1334,-1,128,249,107,132,347,-1,425,856,387,200,124,850,569,743,-1,210,1057,456,430,125,670,-1,701,574,undefined,59,89,1827,166,222,552,120,167,124,88,54,-1,-1,44,964,242,76,374,103,433,85,-1,390,279,552
24/01/2019,21,822,430,1101,1283,902,1364,-1,128,152,71,182,458,-1,508,717,288,193,127,708,561,693,-1,207,882,602,382,102,994,-1,579,661,undefined,53,107,2126,232,203,445,109,169,99,62,33,-1,-1,51,901,136,122,383,117,458,66,-1,264,254,445
24/01/2019,22,524,243,837,899,851,1291,-1,101,165,54,85,361,-1,448,488,287,220,132,521,474,585,-1,157,733,434,321,82,691,-1,589,619,undefined,102,262,2349,192,140,382,113,429,53,44,35,-1,-1,22,534,124,111,242,66,300,60,-1,164,221,382
24/01/2019,23,243,109,459,452,470,769,-1,50,67,32,51,98,-1,349,250,137,84,84,342,675,483,-1,109,358,191,166,28,249,-1,419,363,undefined,54,101,913,118,50,224,48,74,15,15,6,-1,-1,4,358,32,77,72,72,166,17,-1,113,83,224
25/01/2019,0,97,60,195,236,250,337,-1,15,25,9,20,53,-1,101,126,81,48,14,173,300,284,-1,76,168,105,109,24,146,-1,286,92,undefined,24,31,471,85,30,120,30,48,30,2,6,-1,-1,6,178,43,38,20,19,104,16,-1,49,32,120
25/01/2019,1,65,30,136,111,76,115,-1,12,26,16,8,23,-1,41,72,40,30,10,119,135,194,-1,39,79,83,85,15,47,-1,168,53,undefined,5,11,508,42,10,89,5,8,6,3,1,-1,-1,9,129,21,44,8,24,59,8,-1,27,15,89
25/01/2019,2,49,50,63,79,39,64,-1,4,24,1,5,11,-1,27,69,22,19,8,39,103,137,-1,27,35,41,63,11,33,-1,133,14,undefined,7,11,186,21,14,69,2,9,7,1,3,-1,-1,-1,65,10,35,3,19,51,7,-1,15,17,69
25/01/2019,3,34,29,70,64,20,41,-1,7,8,-1,-1,2,-1,13,29,18,13,3,24,47,74,-1,19,51,19,60,11,59,14,70,9,undefined,-1,13,125,32,7,39,2,8,4,-1,4,-1,-1,1,72,23,14,1,9,11,5,-1,20,3,39
25/01/2019,4,7,21,43,32,13,80,-1,5,14,1,-1,4,-1,40,28,14,11,14,19,28,54,-1,18,63,20,48,4,59,32,85,10,undefined,4,10,50,25,9,15,14,5,25,-1,4,-1,-1,4,51,4,11,9,13,12,5,-1,1,16,15
25/01/2019,5,35,27,59,79,34,197,-1,42,100,14,5,23,-1,88,25,45,59,34,23,64,48,-1,52,270,64,76,15,105,84,28,20,undefined,15,31,183,23,15,94,17,22,62,5,4,-1,-1,5,74,16,24,11,11,18,12,-1,15,70,94
25/01/2019,6,125,75,125,205,80,738,-1,118,541,66,17,96,-1,211,73,192,185,134,31,26,76,-1,182,945,173,125,31,299,346,52,39,undefined,66,37,766,73,13,354,84,69,199,17,17,-1,-1,25,196,60,30,33,43,45,29,-1,35,457,354
25/01/2019,7,300,206,206,408,141,1656,-1,301,1824,261,54,150,-1,497,243,399,675,664,90,72,137,-1,517,2096,381,241,78,649,798,150,66,undefined,194,105,1315,211,30,1055,303,215,253,35,34,-1,-1,55,450,120,63,76,57,180,59,-1,89,1651,1055
25/01/2019,8,765,591,450,931,336,3669,-1,397,3105,418,48,289,-1,1036,568,714,1713,1548,168,170,262,-1,1023,3873,490,442,132,1132,1222,279,76,undefined,429,152,2535,601,101,1941,745,547,539,146,93,-1,-1,141,995,214,137,156,127,500,82,-1,336,3588,1941
25/01/2019,9,769,855,376,1000,325,1830,-1,198,1880,286,22,124,-1,477,485,847,970,790,175,201,283,-1,628,2475,343,501,103,721,875,298,71,undefined,284,115,1670,458,136,1354,655,367,690,164,63,-1,-1,125,821,210,202,172,109,439,75,-1,330,2182,1354
25/01/2019,10,1051,1183,399,1324,342,1150,-1,132,621,173,12,84,-1,278,499,887,633,387,212,353,399,-1,438,1427,410,636,139,904,916,428,93,undefined,179,148,1274,410,129,935,467,366,735,101,59,-1,-1,65,886,215,231,214,104,355,55,-1,322,769,935
25/01/2019,11,1450,1511,494,1596,502,1284,-1,118,648,187,7,68,-1,262,671,1121,589,339,507,213,435,-1,496,1399,429,760,138,2158,1188,372,135,undefined,119,107,1265,410,125,953,456,345,711,113,57,-1,-1,78,1149,255,177,220,128,394,57,-1,448,679,953
25/01/2019,12,2117,2003,683,2179,465,1476,-1,172,1158,347,26,100,-1,305,903,1541,1146,433,807,319,898,-1,660,2032,457,909,163,1227,970,637,197,undefined,181,129,1775,676,209,1318,1035,524,538,174,56,-1,-1,157,1435,273,205,357,207,537,100,-1,561,1610,1318
25/01/2019,13,1986,2111,721,2116,425,1567,-1,183,942,303,27,118,-1,298,869,1465,1090,432,869,290,919,-1,574,1954,494,906,91,1979,1206,530,203,undefined,207,130,1794,676,190,1238,904,485,516,177,63,-1,-1,146,1447,295,183,311,224,657,87,-1,594,1172,1238
25/01/2019,14,1345,1614,624,1765,530,1487,-1,141,850,205,55,170,-1,426,836,1063,721,390,642,316,709,-1,433,1287,668,728,81,2260,1484,520,171,undefined,210,142,1512,500,144,977,454,364,435,132,65,-1,-1,65,1340,243,176,280,124,515,88,-1,390,726,977
25/01/2019,15,1086,1705,657,2087,641,1849,-1,188,929,270,52,152,-1,585,845,1077,646,460,660,257,725,-1,586,1789,723,703,133,1255,1216,511,226,undefined,240,88,1458,452,146,1135,379,319,392,161,68,-1,-1,98,1313,246,98,297,168,444,147,-1,439,1015,1135
25/01/2019,16,1325,1747,670,2428,782,2920,-1,384,1395,499,74,207,-1,891,1174,1157,655,922,793,246,821,-1,714,2759,928,669,167,1870,1747,619,232,undefined,433,65,2221,550,140,1857,517,417,398,204,83,-1,-1,94,1828,299,114,369,123,522,146,-1,497,2116,1857
25/01/2019,17,1890,2157,1202,2924,1369,4127,-1,467,1615,529,115,345,-1,1286,1525,1359,965,1112,958,472,1200,-1,1002,3379,1189,596,173,2198,2182,800,293,undefined,447,47,3210,638,199,2232,510,526,418,226,106,-1,-1,133,2383,273,114,439,154,714,228,-1,689,2270,2232
25/01/2019,18,1648,1664,1437,2653,1380,2809,-1,348,767,281,154,475,-1,888,1431,993,599,540,1105,656,1111,-1,486,1903,1060,536,194,2195,2044,845,403,undefined,284,23,2652,464,193,1211,281,431,234,140,72,-1,-1,77,1863,294,136,509,136,562,168,-1,538,984,1211
25/01/2019,19,1292,1319,1336,2053,1152,2056,-1,222,283,171,177,605,-1,657,1336,605,361,225,1249,862,1140,-1,304,1207,1068,446,132,1737,1708,927,534,undefined,154,16,2483,332,241,782,179,317,219,105,50,-1,-1,45,1523,195,155,556,141,508,162,-1,443,474,782
25/01/2019,20,1158,948,1156,1837,1124,1788,-1,212,178,108,160,640,-1,669,1338,477,278,146,1142,786,1036,-1,227,915,1018,400,133,965,1491,818,796,undefined,114,10,2807,299,318,625,133,204,183,72,34,-1,-1,29,1469,177,132,562,148,535,142,-1,407,259,625
25/01/2019,21,994,654,1298,1810,1629,1979,-1,192,148,82,202,535,-1,819,1102,491,261,126,1122,757,1242,-1,231,778,1027,400,133,1290,1891,931,801,undefined,185,65,3582,373,358,578,147,193,126,78,38,-1,-1,37,1119,174,112,540,96,555,110,-1,394,222,578
25/01/2019,22,549,334,1045,1549,1243,1716,-1,128,128,46,135,346,-1,568,910,401,196,145,899,839,908,-1,206,763,761,367,110,1775,1649,971,731,undefined,95,59,2886,463,312,556,127,425,134,29,12,-1,-1,13,802,162,134,390,106,547,92,-1,283,164,556
25/01/2019,23,393,229,856,855,762,1209,-1,78,81,27,60,208,-1,497,462,201,210,105,639,508,734,-1,112,538,361,225,94,500,804,667,460,undefined,47,53,1326,384,147,376,69,164,53,11,10,-1,-1,18,524,119,129,242,38,453,65,-1,186,118,376
26/01/2019,0,229,142,541,661,599,825,-1,43,38,26,31,97,-1,278,291,149,55,41,348,448,570,-1,79,280,151,167,28,187,365,503,219,undefined,28,29,890,308,52,221,35,49,32,3,2,-1,-1,19,300,39,83,64,54,290,47,-1,92,52,221
26/01/2019,1,108,112,299,492,193,395,-1,16,9,3,7,39,-1,192,218,62,35,36,245,248,421,-1,69,118,90,151,25,45,149,377,101,undefined,8,12,361,296,24,149,19,43,37,1,4,-1,-1,4,180,34,71,16,21,166,16,-1,89,28,149
26/01/2019,2,63,67,166,261,95,258,-1,5,21,3,5,12,-1,129,76,58,29,17,136,152,252,-1,44,78,45,118,30,53,110,249,28,undefined,5,5,164,252,12,96,6,25,53,-1,2,-1,-1,1,180,39,56,5,20,166,10,-1,18,23,96
26/01/2019,3,90,42,199,199,60,151,-1,7,8,1,3,8,-1,83,82,21,14,17,136,131,217,-1,22,59,35,68,4,52,81,161,22,undefined,6,10,94,115,13,67,10,17,62,4,4,-1,-1,4,133,16,35,13,10,53,6,-1,35,15,67
26/01/2019,4,31,28,74,114,54,96,-1,3,7,1,4,11,-1,64,51,15,30,4,57,191,120,-1,19,78,29,57,7,26,66,115,14,undefined,8,6,57,77,10,34,15,6,58,-1,1,-1,-1,-1,96,15,33,4,10,36,2,-1,18,12,34
26/01/2019,5,31,35,66,112,28,122,-1,4,20,10,3,13,-1,70,32,32,27,11,30,72,103,-1,19,100,25,73,8,36,139,60,17,undefined,8,5,101,12,23,53,4,12,13,3,3,-1,-1,-1,53,13,38,19,8,27,4,-1,12,26,53
26/01/2019,6,54,21,57,93,89,182,-1,39,33,18,7,48,-1,102,45,35,33,10,30,77,53,-1,37,247,92,120,30,71,153,67,24,undefined,72,14,215,12,2,110,14,11,34,2,-1,-1,-1,10,86,44,46,20,12,34,10,-1,15,54,110
26/01/2019,7,88,72,103,271,84,327,-1,120,44,20,41,85,-1,134,89,126,60,22,52,48,43,-1,65,373,158,237,81,160,396,41,43,undefined,29,25,417,23,18,199,47,39,29,3,4,-1,-1,17,150,117,63,32,41,47,30,-1,53,57,199
26/01/2019,8,288,210,251,720,119,485,-1,146,74,52,22,118,-1,181,299,358,133,71,113,66,101,-1,134,571,243,452,152,570,889,120,72,undefined,38,21,805,74,65,387,70,95,86,6,6,-1,-1,55,314,205,157,75,80,120,40,-1,100,162,387
26/01/2019,9,670,695,562,1561,217,886,-1,166,141,73,55,223,-1,329,836,729,257,154,234,213,283,-1,217,954,432,733,206,979,1585,252,96,undefined,87,55,1262,135,101,563,126,182,196,27,30,-1,-1,50,688,345,242,209,125,304,80,-1,223,210,563
26/01/2019,10,1620,1203,1005,3419,432,1271,-1,254,132,122,95,355,-1,498,1399,1418,438,278,351,378,649,-1,288,1359,681,955,313,1808,1631,623,173,undefined,248,100,1731,179,140,822,138,959,308,69,35,-1,-1,62,1147,598,374,309,225,430,93,-1,408,273,822
26/01/2019,11,2350,1846,1438,4614,1501,1832,-1,216,154,77,103,378,-1,529,1922,1860,403,238,816,538,1240,-1,307,1304,916,1331,374,2261,2476,1209,264,undefined,129,173,2350,233,199,923,190,697,346,65,33,-1,-1,61,1735,819,492,370,256,630,64,-1,503,311,923
26/01/2019,12,2645,2354,1601,4097,972,2171,-1,242,143,100,90,379,-1,633,1955,1729,446,324,1359,870,1303,-1,320,1351,1038,1584,385,3608,4142,934,241,undefined,230,189,2819,237,224,901,157,518,254,97,59,-1,-1,97,2082,932,646,505,339,677,86,-1,579,326,901
26/01/2019,13,3383,2662,1873,4047,1096,2477,-1,248,182,77,135,507,-1,638,2039,1784,488,435,1456,856,1437,-1,281,1277,1352,1589,407,4740,3625,1010,345,undefined,245,595,2806,162,226,831,132,669,156,113,64,-1,-1,81,2215,876,596,569,286,760,106,-1,675,267,831
26/01/2019,14,3256,2464,1601,3504,1303,2194,-1,259,170,107,111,507,-1,695,1397,1421,527,298,1373,482,1176,-1,272,1407,1536,1244,356,2953,4209,824,301,undefined,140,648,2801,234,233,827,129,360,157,95,53,-1,-1,57,1714,736,382,491,325,644,152,-1,501,268,827
26/01/2019,15,3309,2509,1583,3380,1297,2288,-1,261,127,98,157,562,-1,748,1364,1422,374,197,1251,444,1067,-1,225,1382,1572,1015,274,2524,3616,699,478,undefined,195,454,2553,194,212,805,194,282,170,100,62,-1,-1,54,1607,650,309,598,317,630,149,-1,560,340,805
26/01/2019,16,3000,2140,1531,2925,1327,2282,-1,231,207,152,209,576,-1,689,1270,1116,339,186,1178,442,1005,-1,251,1302,1425,637,216,2946,3460,821,412,undefined,183,417,2763,134,214,772,174,371,113,114,94,-1,-1,75,1547,481,160,511,147,661,173,-1,423,378,772
26/01/2019,17,2852,2030,1430,2797,1485,2105,-1,274,225,169,368,945,-1,705,1407,855,361,202,1227,629,1213,-1,328,1367,1478,525,168,1949,2744,873,494,undefined,164,284,2771,185,191,792,180,288,118,78,37,-1,-1,109,1592,282,152,524,153,682,172,-1,473,503,792
26/01/2019,18,2357,1413,1449,2244,1292,1833,-1,378,303,241,697,2165,-1,684,1228,549,336,135,1246,754,1053,-1,273,1185,1523,470,120,1295,2146,921,720,undefined,146,201,2899,202,292,671,143,366,124,62,26,-1,-1,51,1535,203,139,483,149,489,124,-1,441,744,671
26/01/2019,19,1673,792,1606,1868,1340,1617,-1,315,288,198,973,3371,-1,616,1273,425,170,88,1335,833,1005,-1,307,1006,1303,441,161,1170,1930,862,851,undefined,110,110,2864,190,327,624,99,244,68,47,32,-1,-1,51,1511,198,154,587,156,551,112,-1,434,1018,624
26/01/2019,20,1032,527,1251,1544,1319,1444,-1,428,497,271,1380,3879,-1,539,1066,291,196,77,1230,744,963,-1,213,937,1341,458,92,631,1350,858,1087,undefined,70,79,2434,185,431,615,94,166,160,49,33,-1,-1,20,1026,182,158,596,146,528,85,-1,316,1485,615
26/01/2019,21,731,348,1150,1249,1280,1633,-1,619,822,1029,1363,3605,-1,698,935,349,179,76,1043,771,1129,-1,290,1199,1430,389,123,568,1311,872,955,undefined,60,73,2186,188,458,968,129,157,120,31,17,-1,-1,19,756,143,146,564,150,467,77,-1,308,3100,968
26/01/2019,22,541,349,1039,1407,1432,1730,-1,159,146,184,258,1047,-1,740,724,338,191,110,907,781,1009,-1,256,957,975,304,102,820,1555,874,1135,undefined,146,169,2586,291,374,627,84,457,140,23,15,-1,-1,19,768,156,97,466,107,442,92,-1,241,568,627
26/01/2019,23,308,224,894,922,807,1225,-1,69,87,84,92,358,-1,578,410,289,162,87,610,752,852,-1,130,745,385,279,93,257,862,795,669,undefined,77,100,1384,417,208,431,99,99,70,8,20,-1,-1,19,601,146,118,182,101,446,37,-1,207,210,431
27/01/2019,0,281,148,571,628,596,846,-1,33,55,34,43,161,-1,365,252,220,68,35,343,628,555,-1,120,350,239,198,36,126,363,652,340,undefined,68,78,718,442,80,245,66,66,66,6,8,-1,-1,17,367,48,98,52,59,375,34,-1,128,91,245
27/01/2019,1,135,169,416,423,230,552,-1,22,18,14,15,48,-1,222,200,102,20,13,278,263,462,-1,48,175,96,135,27,47,150,496,180,undefined,20,29,392,249,45,136,36,36,121,3,7,-1,-1,3,220,43,50,23,30,286,22,-1,78,28,136
27/01/2019,2,111,104,215,313,190,450,-1,14,27,7,7,19,-1,171,165,54,21,12,161,145,361,-1,48,133,87,82,18,40,138,327,82,undefined,12,22,175,201,21,78,11,15,115,1,4,-1,-1,1,193,20,49,20,20,166,9,-1,72,29,78
27/01/2019,3,55,66,212,225,197,354,-1,2,23,19,16,24,-1,151,71,51,8,9,132,109,364,-1,47,113,56,102,18,49,74,289,28,undefined,1,7,95,138,6,69,7,10,102,-1,3,-1,-1,2,145,28,48,6,16,162,6,-1,50,37,69
27/01/2019,4,45,63,71,131,68,183,-1,10,15,7,4,15,-1,119,50,40,20,3,51,93,259,-1,25,53,24,76,7,21,56,76,32,undefined,10,10,40,52,10,37,10,2,18,3,4,-1,-1,4,129,9,11,9,9,59,8,-1,29,14,37
27/01/2019,5,28,26,75,92,28,156,-1,8,14,6,5,10,-1,106,26,23,9,11,26,65,144,-1,33,92,29,51,12,47,46,210,6,undefined,11,11,48,16,12,46,5,8,16,1,2,-1,-1,1,78,19,13,7,16,28,7,-1,16,22,46
27/01/2019,6,27,109,42,136,40,195,-1,26,38,9,12,31,-1,129,38,21,24,16,36,59,94,-1,28,151,64,69,25,140,69,77,24,undefined,22,12,123,27,7,61,16,24,7,3,2,-1,-1,2,73,40,34,9,17,27,10,-1,26,22,61
27/01/2019,7,94,38,100,187,61,258,-1,75,49,34,37,64,-1,112,48,80,53,20,52,54,54,-1,58,255,99,138,40,176,180,77,18,undefined,39,22,408,27,9,145,13,32,72,10,12,-1,-1,13,178,64,41,34,19,64,26,-1,45,42,145
27/01/2019,8,150,111,181,266,109,447,-1,97,80,24,49,179,-1,205,146,140,77,78,63,63,91,-1,118,435,193,315,68,330,330,120,27,undefined,51,50,678,68,34,227,62,42,113,15,35,-1,-1,78,271,177,95,56,61,109,62,-1,99,93,227
27/01/2019,9,488,388,324,603,224,746,-1,166,106,48,44,256,-1,301,232,351,258,118,108,137,198,-1,183,698,410,645,164,748,741,232,81,undefined,78,93,1230,119,62,367,154,112,327,40,32,-1,-1,38,629,321,251,86,119,247,91,-1,198,166,367
27/01/2019,10,945,899,520,1064,412,1117,-1,228,101,80,82,466,-1,411,467,699,220,128,303,308,372,-1,221,913,741,986,271,1244,1334,357,150,undefined,97,69,1740,159,105,619,167,139,310,53,49,-1,-1,42,974,531,410,257,181,354,84,-1,360,327,619
27/01/2019,11,1894,1554,763,1800,762,1480,-1,288,146,73,155,645,-1,562,773,874,266,130,682,462,572,-1,233,980,1028,1318,362,1953,2125,482,248,undefined,109,97,2181,185,167,658,175,197,355,79,54,-1,-1,47,1311,817,541,360,260,471,80,-1,395,281,658
27/01/2019,12,2212,2022,1232,2280,1045,1722,-1,254,96,103,214,838,-1,623,986,1194,370,239,1057,781,1009,-1,265,959,1272,1614,348,2386,2534,734,373,undefined,104,71,2454,155,213,688,119,241,285,98,34,-1,-1,79,1695,906,782,455,297,596,100,-1,451,290,688
27/01/2019,13,2663,2080,1301,2652,1152,1875,-1,240,129,47,185,670,-1,693,1230,1198,301,171,1275,775,1072,-1,220,970,1457,1659,302,2414,2624,755,417,undefined,160,111,3084,128,268,711,155,200,193,118,55,-1,-1,79,1824,879,724,578,330,682,128,-1,534,269,711
27/01/2019,14,2814,2456,1447,2809,1218,2067,-1,320,109,39,166,678,-1,614,1207,1271,340,166,1333,615,1132,-1,207,1109,1724,1451,341,2995,70,817,478,undefined,196,181,2851,157,291,646,163,197,138,71,40,-1,-1,48,1890,773,543,576,312,661,101,-1,444,278,646
27/01/2019,15,3030,2291,1477,3031,1413,2099,-1,300,148,69,184,594,-1,706,1302,1278,338,171,1206,553,1010,-1,234,1151,1632,1247,302,2608,-1,742,591,undefined,166,219,2867,143,268,617,153,267,138,117,69,-1,-1,68,1668,706,400,548,265,626,140,-1,504,269,617
27/01/2019,16,2750,2338,1380,2750,1270,2104,-1,230,154,78,220,570,-1,611,1202,1093,265,147,1110,489,1130,-1,256,1056,1463,869,201,2260,-1,823,504,undefined,180,176,2987,155,209,613,156,222,100,80,49,-1,-1,106,1669,575,247,502,307,540,167,-1,401,269,613
27/01/2019,17,2021,1817,1366,2356,1148,1885,-1,271,203,74,212,624,-1,732,1398,732,253,131,1112,603,1121,-1,266,980,1497,522,146,2182,-1,778,590,undefined,191,141,2940,157,234,640,152,144,170,94,34,-1,-1,81,1633,246,151,465,173,602,112,-1,428,320,640
27/01/2019,18,1692,1119,1318,1955,1178,1727,-1,240,114,118,194,633,-1,765,1227,448,257,115,1565,543,1139,-1,225,847,1461,488,126,1064,-1,880,616,undefined,204,118,2648,165,300,572,95,171,190,61,24,-1,1,45,1506,192,135,502,173,485,109,-1,386,287,572
27/01/2019,19,1182,701,1312,1743,1044,1432,-1,124,122,86,211,661,-1,562,1114,408,205,85,1263,664,1106,-1,190,636,918,478,124,992,-1,813,683,undefined,108,94,2410,166,257,416,74,183,161,45,17,-1,-1,29,1137,175,89,493,156,502,101,-1,336,184,416
27/01/2019,20,728,431,1132,1312,1025,1190,-1,177,117,39,226,599,-1,635,929,277,189,68,1049,767,990,-1,164,652,834,402,110,506,-1,771,853,undefined,75,64,1933,158,323,391,75,156,151,36,13,-1,-1,37,729,143,121,458,101,364,81,-1,329,198,391
27/01/2019,21,539,341,945,1418,1004,1134,-1,127,87,41,144,458,-1,512,771,207,137,74,804,568,843,-1,148,567,755,322,113,616,-1,658,767,undefined,44,62,1691,183,306,410,54,103,103,26,23,-1,-1,33,679,150,128,334,77,307,82,-1,265,161,410
27/01/2019,22,399,299,959,1755,1242,1412,-1,129,65,50,106,306,-1,623,585,348,178,94,714,480,1006,-1,168,535,1073,375,78,499,-1,645,644,undefined,218,295,2587,212,166,371,64,84,94,13,14,-1,-1,23,595,117,101,197,87,305,62,-1,168,151,371
27/01/2019,23,216,218,647,1331,721,947,-1,57,66,49,60,211,-1,358,336,208,95,98,406,339,721,-1,126,476,428,268,57,277,-1,657,364,undefined,79,107,1433,168,121,295,81,72,34,8,10,-1,-1,17,521,71,99,77,52,310,22,-1,126,153,295
28/01/2019,0,136,119,347,531,333,553,-1,17,31,21,34,76,-1,221,165,67,83,18,190,210,465,-1,65,180,140,137,24,139,-1,372,140,undefined,27,33,478,140,36,146,61,44,27,-1,3,-1,-1,10,225,33,65,32,48,196,24,-1,104,73,146
28/01/2019,1,108,122,219,741,165,239,-1,11,27,18,9,14,-1,87,121,63,27,16,176,128,350,-1,35,97,118,99,26,105,-1,321,61,undefined,7,18,146,131,26,87,25,27,24,1,5,-1,-1,1,162,36,79,4,14,127,11,-1,51,29,87
28/01/2019,2,69,50,147,247,76,153,-1,24,23,14,7,9,-1,88,66,47,21,12,97,40,279,-1,23,50,62,64,11,45,-1,188,21,undefined,6,11,108,69,11,72,9,12,9,1,1,-1,-1,3,78,22,51,8,20,77,5,-1,33,33,72
28/01/2019,3,52,38,96,79,21,106,-1,2,18,20,2,18,-1,44,73,14,12,5,84,111,226,-1,20,51,20,42,4,48,24,141,12,undefined,3,5,53,104,6,55,3,20,-1,-1,-1,-1,-1,3,76,9,43,7,17,32,5,-1,34,44,55
28/01/2019,4,51,31,72,95,45,95,-1,1,5,2,2,11,-1,87,33,40,16,9,44,52,119,-1,6,31,59,52,8,63,23,135,11,undefined,6,5,45,41,7,46,8,11,1,1,1,-1,-1,1,58,4,27,18,8,41,2,-1,19,5,46
28/01/2019,5,18,15,67,57,31,119,-1,7,17,1,2,8,-1,80,39,12,18,8,19,59,97,-1,24,88,35,45,3,38,27,86,5,undefined,6,5,43,23,3,61,26,9,6,2,2,-1,-1,2,65,7,16,4,11,16,5,-1,21,19,61
28/01/2019,6,82,28,52,64,42,140,-1,24,41,11,28,36,-1,83,24,70,25,17,21,20,62,-1,26,186,61,59,10,106,65,75,10,undefined,17,10,135,14,5,74,26,21,14,1,2,-1,-1,4,78,21,31,13,17,27,5,-1,11,27,74
28/01/2019,7,107,42,105,158,79,279,-1,61,72,13,20,72,-1,113,53,70,74,27,63,67,75,-1,77,269,143,88,20,174,176,64,26,undefined,44,18,399,50,11,128,18,25,30,10,9,-1,-1,5,180,28,22,32,38,37,15,-1,25,53,128
28/01/2019,8,137,92,159,251,80,404,-1,131,82,26,29,149,-1,135,124,110,105,47,76,57,112,-1,104,626,198,193,34,229,253,71,47,undefined,45,18,665,58,29,251,79,50,141,26,19,-1,-1,23,228,57,37,66,48,61,23,-1,101,77,251
28/01/2019,9,483,405,290,532,172,637,-1,178,130,63,35,222,-1,264,202,311,133,80,136,126,159,-1,161,858,384,336,97,464,523,157,64,undefined,65,56,934,68,85,330,125,85,211,69,25,-1,-1,20,557,161,88,148,70,160,44,-1,148,124,330
28/01/2019,10,1151,890,513,1107,260,1005,-1,238,131,65,75,270,-1,347,461,590,172,125,311,297,309,-1,265,974,704,441,93,1024,742,341,124,undefined,94,114,1521,106,107,568,117,126,361,68,29,-1,-1,47,803,212,149,268,94,266,71,-1,265,243,568
28/01/2019,11,1943,1369,775,1649,521,1340,-1,258,161,48,77,276,-1,442,727,790,244,109,643,371,652,-1,213,1026,911,572,103,1357,935,484,233,undefined,88,122,1848,151,189,655,173,163,243,65,50,-1,-1,46,1172,285,126,387,108,341,54,-1,423,211,655
28/01/2019,12,2469,1669,1024,2073,771,1460,-1,275,132,72,76,255,-1,443,1047,948,269,129,1152,476,756,-1,211,943,975,606,107,1692,1082,612,288,undefined,123,120,2119,122,225,636,130,221,161,107,54,-1,-1,71,1317,225,164,543,128,386,89,-1,519,245,636
28/01/2019,13,2673,1819,1176,2312,906,1598,-1,268,168,68,68,238,-1,458,1068,914,239,138,1347,526,832,-1,219,1004,1140,661,172,2070,1175,756,348,undefined,86,143,2032,111,226,580,125,190,164,87,48,-1,-1,54,1271,285,128,592,147,504,85,-1,523,229,580
28/01/2019,14,2765,1855,1425,2543,862,1716,-1,267,133,50,105,323,-1,469,1091,1054,209,110,1277,340,807,-1,143,1092,1195,482,104,2079,1235,671,448,undefined,80,132,2102,137,216,629,120,227,234,112,77,-1,-1,63,1226,241,94,627,201,425,107,-1,499,227,629
28/01/2019,15,2817,1843,1434,2459,876,1772,-1,209,142,49,94,234,-1,514,1070,949,263,136,1209,218,791,-1,164,1082,1181,426,101,1794,1071,589,420,undefined,91,205,1993,124,190,593,116,216,87,70,49,-1,-1,63,1108,158,110,559,154,482,85,-1,445,233,593
28/01/2019,16,2566,1763,1227,2266,846,1606,-1,205,165,85,82,178,-1,427,1054,736,163,100,1095,169,748,-1,165,1013,832,498,97,1542,889,557,410,undefined,68,160,1525,135,137,603,82,126,196,72,60,-1,-1,65,1116,151,92,522,206,417,106,-1,355,157,603
28/01/2019,17,2314,1213,1282,1858,813,1395,-1,174,149,69,149,216,-1,415,1097,571,196,92,1043,197,808,-1,144,978,792,426,97,1185,854,600,405,undefined,72,151,1481,91,193,607,95,144,112,92,64,-1,-1,42,1178,167,88,455,154,334,108,-1,422,191,607
28/01/2019,18,1939,925,1482,1843,736,1483,-1,198,174,72,203,439,-1,493,1165,387,198,69,1139,330,845,-1,156,858,940,392,104,728,843,645,490,undefined,61,95,1577,146,195,583,100,92,106,72,34,-1,-1,70,1382,148,110,475,137,360,128,-1,400,211,583
28/01/2019,19,1330,462,1286,1512,762,1121,-1,164,116,59,152,521,-1,456,1052,323,112,67,1088,368,925,-1,112,777,478,471,93,527,626,646,578,undefined,57,103,1558,90,232,414,86,154,97,73,40,-1,-1,41,918,136,94,504,155,328,109,-1,298,156,414
28/01/2019,20,644,314,1087,1108,689,1128,-1,164,133,68,198,560,-1,436,856,224,112,44,805,527,843,-1,152,557,521,444,95,348,616,581,660,undefined,44,90,1275,104,243,386,71,106,71,53,27,-1,-1,44,648,155,97,395,98,337,65,-1,323,181,386
28/01/2019,21,463,240,941,892,690,1118,-1,132,119,45,226,560,-1,443,642,198,95,76,714,426,623,-1,134,591,474,304,89,320,456,550,739,undefined,50,64,1345,93,237,339,49,86,72,38,29,-1,-1,21,552,122,99,341,110,224,64,-1,209,146,339
28/01/2019,22,303,162,560,659,451,782,-1,66,53,21,111,295,-1,321,454,110,52,28,410,242,520,-1,108,362,344,254,62,165,246,437,433,undefined,18,42,713,59,152,256,26,49,44,14,15,-1,-1,25,294,85,113,157,75,152,67,-1,154,127,256
28/01/2019,23,138,83,304,351,225,580,-1,29,42,12,31,95,-1,267,165,66,43,23,228,133,329,-1,58,238,156,176,43,108,102,247,228,undefined,19,23,376,38,69,169,16,15,57,10,12,-1,-1,14,172,49,87,46,49,90,20,-1,65,52,169
29/01/2019,0,71,33,151,150,102,233,-1,16,29,9,20,31,-1,67,78,42,12,8,117,61,267,-1,56,136,94,97,26,65,65,183,38,undefined,7,11,162,21,14,149,37,8,60,4,4,-1,-1,6,108,35,62,12,47,53,13,-1,41,28,149
29/01/2019,1,34,19,52,68,46,56,-1,15,11,5,5,17,-1,20,40,23,23,3,89,50,129,-1,15,29,27,70,11,28,42,138,12,undefined,3,4,85,14,15,40,10,10,15,3,2,-1,-1,6,80,16,58,6,23,22,4,-1,19,18,40
29/01/2019,2,18,17,23,27,22,17,-1,3,7,1,1,9,-1,5,41,19,2,7,46,37,105,-1,10,23,17,46,7,28,24,56,6,undefined,6,2,43,6,1,33,-1,2,6,-1,2,-1,-1,4,42,8,36,3,17,17,2,-1,25,2,33
29/01/2019,3,9,8,30,20,6,37,-1,2,2,-1,6,8,-1,11,21,12,6,3,24,18,36,-1,8,18,33,46,6,31,4,34,11,undefined,-1,1,15,10,6,14,-1,5,1,-1,-1,-1,-1,1,34,8,30,4,8,11,3,-1,6,-1,14
29/01/2019,4,25,7,20,31,14,52,-1,4,10,-1,4,8,-1,24,13,27,9,4,22,23,47,-1,7,41,34,34,6,80,22,22,8,undefined,8,5,34,3,11,19,6,7,13,1,-1,-1,-1,4,54,8,24,5,17,2,5,-1,7,6,19
29/01/2019,5,64,27,48,92,26,171,-1,51,107,18,6,27,-1,93,47,41,54,27,27,19,90,-1,42,220,55,64,16,98,83,29,13,undefined,16,18,107,20,9,86,37,20,13,2,3,-1,-1,6,88,22,27,13,11,20,6,-1,12,67,86
29/01/2019,6,136,70,96,191,76,654,-1,138,573,78,19,117,-1,269,75,102,198,155,28,33,182,-1,226,785,241,113,34,364,407,60,23,undefined,80,37,560,66,13,356,95,87,53,15,20,-1,-1,19,175,46,59,16,44,49,16,-1,27,420,356
29/01/2019,7,406,226,260,452,190,1706,-1,419,2403,292,71,229,-1,684,307,367,823,774,101,100,297,-1,789,2355,635,287,100,915,905,134,77,undefined,258,118,1595,248,45,1169,396,151,129,60,44,-1,-1,61,559,156,84,85,73,218,66,-1,131,1987,1169
29/01/2019,8,867,587,509,992,330,4014,-1,616,4153,630,84,414,-1,1469,602,868,2158,1798,186,239,573,-1,1598,4228,1179,540,185,1512,1655,307,109,undefined,638,252,3073,734,93,2299,774,122,277,247,133,-1,-1,139,1098,319,135,127,127,690,120,-1,399,4466,2299
29/01/2019,9,933,634,460,1046,274,1907,-1,284,2205,428,45,270,-1,636,588,826,1236,940,183,214,481,-1,861,2630,514,604,150,907,1030,254,128,undefined,268,218,1305,564,97,1511,740,77,261,275,125,-1,-1,136,978,302,135,173,110,501,134,-1,397,2807,1511
29/01/2019,10,1251,1094,640,1532,363,1068,129,152,934,323,26,132,-1,321,684,1114,801,569,383,248,552,-1,663,1781,451,699,167,855,1061,322,166,undefined,137,140,987,488,155,1024,493,77,326,170,122,-1,-1,91,1038,373,294,261,137,511,88,-1,354,1173,1024
29/01/2019,11,1969,1435,747,1931,471,1318,255,191,824,218,36,163,-1,309,797,1368,693,481,590,303,696,-1,463,1624,612,915,210,964,1169,465,166,undefined,194,129,1175,497,162,1132,474,111,425,181,102,-1,-1,82,1221,393,310,322,168,627,98,-1,445,912,1132
29/01/2019,12,3056,2605,1199,3081,624,1921,266,497,1691,514,69,300,-1,475,1290,2073,1736,694,1097,532,1238,-1,1170,2584,819,1388,194,1280,1478,869,265,undefined,288,290,2336,950,293,1618,1292,179,476,260,123,-1,-1,238,1913,454,335,463,294,883,131,-1,827,2406,1618
29/01/2019,13,3528,2725,1273,3085,511,1962,231,361,1438,456,70,213,-1,445,1300,2139,1589,712,1160,415,1285,-1,1019,2493,767,1182,191,1303,1410,898,356,undefined,326,330,2180,821,288,1588,1197,348,555,336,182,-1,-1,250,2009,470,273,422,279,915,184,-1,892,1912,1588
29/01/2019,14,2714,1963,1169,2740,590,1749,231,192,838,245,39,120,-1,430,1066,1515,764,496,1006,284,1020,-1,481,1864,657,824,206,1127,1237,596,249,undefined,199,169,1398,617,200,1043,557,473,380,244,154,-1,-1,97,1457,396,235,380,167,693,154,-1,628,970,1043
29/01/2019,15,2407,1685,1171,2593,466,1926,217,184,1314,327,39,103,-1,523,992,1341,719,491,1056,251,771,-1,443,2131,679,534,144,1325,1300,545,223,undefined,240,197,1312,498,133,1237,378,391,439,256,122,-1,-1,88,1330,321,120,338,147,571,137,-1,517,1313,1237
29/01/2019,16,2380,1727,1279,2515,533,2633,288,380,2515,615,46,151,-1,856,1228,1124,840,1069,898,251,832,-1,708,3472,751,487,157,1643,1654,520,254,undefined,438,135,1510,545,159,1862,490,372,470,299,74,-1,-1,115,1517,232,110,271,152,614,197,-1,545,2665,1862
29/01/2019,17,2582,1792,1493,3075,849,4845,776,727,3344,884,99,312,-1,1667,1777,1217,1409,1796,867,364,993,-1,1200,4849,1219,562,220,2334,2621,774,302,undefined,625,152,2772,692,195,2425,651,486,429,367,130,-1,-1,167,2246,310,101,397,164,817,347,-1,762,3837,2425
29/01/2019,18,2193,1295,1244,2340,965,2838,605,403,1673,379,92,321,-1,999,1458,819,829,827,1072,439,909,-1,567,2570,981,474,230,1676,1896,698,286,undefined,299,155,2278,421,147,1402,341,371,266,206,78,-1,-1,108,1606,288,120,360,161,515,195,-1,539,1501,1402
29/01/2019,19,1387,584,1222,1605,732,1553,286,235,480,215,108,365,-1,578,1124,409,372,310,911,443,882,-1,283,1248,421,442,177,1169,1409,662,401,undefined,101,109,1600,212,137,613,165,219,179,190,44,-1,-1,76,1173,192,119,408,173,415,140,-1,399,552,613
29/01/2019,20,886,457,1095,1235,676,1276,216,173,253,94,150,479,-1,450,893,347,204,130,822,499,740,-1,227,786,425,443,107,604,818,579,523,undefined,79,83,1421,169,170,463,113,89,117,74,37,-1,-1,49,837,170,141,352,120,403,111,-1,303,278,463
29/01/2019,21,557,274,847,884,684,1220,133,120,148,69,130,417,-1,412,563,266,150,78,572,352,604,-1,163,673,308,352,84,838,597,490,395,undefined,52,101,1385,197,177,362,75,98,152,83,55,-1,-1,57,609,109,57,271,86,263,118,-1,221,189,362
29/01/2019,22,350,194,621,528,504,946,93,63,112,36,87,271,-1,325,416,151,117,72,416,335,468,-1,125,465,194,229,72,530,401,473,289,undefined,66,49,819,82,79,355,55,255,84,53,31,-1,-1,40,412,103,94,200,70,169,52,-1,137,147,355
29/01/2019,23,146,108,339,330,275,614,44,27,48,12,44,117,-1,250,167,54,53,39,266,115,289,-1,60,267,111,205,31,321,195,249,142,undefined,26,31,441,35,46,247,61,35,30,9,14,-1,-1,12,211,47,61,51,64,104,32,-1,100,70,247
30/01/2019,0,77,61,128,106,122,219,14,7,14,6,5,19,-1,90,82,30,13,6,154,84,197,-1,31,175,34,131,24,105,72,173,55,undefined,6,12,94,32,33,128,16,20,33,4,2,-1,-1,9,109,31,60,19,30,59,16,-1,42,41,128
30/01/2019,1,47,30,81,72,43,70,14,9,14,-1,5,10,-1,23,41,13,14,5,98,57,134,-1,34,100,34,73,13,29,22,121,15,undefined,3,9,30,13,10,41,9,6,4,1,-1,-1,-1,6,55,17,46,6,8,17,5,-1,38,12,41
30/01/2019,2,23,22,36,32,36,28,6,2,2,1,4,2,-1,55,28,5,6,6,52,23,49,-1,24,15,23,51,2,37,14,78,5,undefined,7,3,41,11,4,46,11,4,2,-1,1,-1,-1,2,38,3,47,4,20,9,2,-1,16,6,46
30/01/2019,3,15,4,16,15,60,39,7,6,3,1,2,4,-1,12,29,15,11,4,10,30,58,-1,14,18,16,36,1,35,31,41,1,undefined,8,7,20,8,3,21,7,6,1,1,-1,-1,-1,3,41,9,34,4,4,4,-1,-1,4,5,21
30/01/2019,4,13,25,20,29,13,32,9,5,10,1,2,4,-1,22,15,5,20,4,23,9,58,-1,8,42,74,31,9,51,12,29,16,undefined,7,6,20,4,7,18,9,10,16,1,2,-1,-1,3,25,13,23,11,8,15,13,-1,9,7,18
30/01/2019,5,61,22,39,91,30,247,-1,48,109,26,7,37,-1,105,28,50,59,35,22,38,42,-1,45,286,80,32,9,116,102,25,12,undefined,16,28,214,29,9,113,15,22,18,5,5,-1,-1,5,78,10,15,14,17,25,10,-1,10,79,113
30/01/2019,6,157,88,117,243,82,935,-1,158,631,75,40,101,-1,278,90,178,228,163,40,24,117,-1,238,981,265,98,25,418,452,69,37,undefined,94,58,962,79,15,349,96,32,55,20,30,-1,-1,27,201,46,43,42,41,67,29,-1,42,441,349
30/01/2019,7,389,217,217,480,168,1853,-1,484,2066,314,76,267,-1,678,311,415,778,770,99,82,213,-1,708,2101,633,251,69,908,980,142,63,undefined,265,140,1220,261,49,1140,385,14,130,63,51,-1,-1,54,490,118,37,66,46,205,68,-1,139,1578,1140
30/01/2019,8,868,613,459,989,308,3984,237,586,3828,589,112,394,-1,1365,658,954,2249,1830,156,162,351,-1,1485,3959,867,448,182,1604,1765,316,118,undefined,539,158,2493,810,110,2261,836,202,359,238,145,-1,-1,141,1142,277,84,135,108,683,203,-1,435,4191,2261
30/01/2019,9,783,718,490,1036,266,1988,-1,308,2241,431,42,195,-1,645,624,913,1280,917,126,231,331,-1,934,2535,483,456,135,838,1020,274,113,undefined,411,148,1554,519,119,1471,711,106,518,317,164,-1,-1,134,913,206,82,161,131,457,225,-1,344,2576,1471
30/01/2019,10,1200,1089,605,1407,333,1194,-1,182,911,241,12,93,-1,317,609,1067,788,522,-1,390,506,-1,612,1733,355,479,149,797,1013,396,122,undefined,203,168,1022,509,172,1024,460,142,368,254,235,-1,-1,115,959,274,106,202,158,445,88,-1,377,1176,1024
30/01/2019,11,1693,1426,659,1901,489,1489,-1,196,757,209,28,110,-1,362,756,1169,703,434,477,293,614,-1,510,1648,476,522,136,1269,1237,438,167,undefined,213,88,1104,467,170,1000,435,177,320,168,97,-1,-1,132,1212,249,109,267,163,445,109,-1,494,1009,1000
30/01/2019,12,2960,2451,995,2825,676,2244,-1,461,1600,475,59,186,-1,434,1244,1978,1546,614,1059,396,1145,-1,1053,2608,606,932,177,2153,1590,787,259,undefined,291,251,2185,992,327,1511,1253,199,378,266,128,-1,-1,244,1872,325,166,383,262,741,112,-1,731,2324,1511
30/01/2019,13,3146,2538,1145,2944,649,1934,-1,324,1425,423,56,200,-1,403,1143,2092,1549,617,1010,404,1130,-1,895,2399,555,818,188,1189,1439,804,288,undefined,307,338,1790,728,271,1600,1208,250,516,326,139,-1,-1,185,1721,426,168,413,314,820,141,-1,791,1869,1600
30/01/2019,14,2251,1752,1003,2484,552,1583,-1,162,908,272,39,110,-1,353,958,1454,813,470,822,267,790,-1,500,1802,567,482,140,1224,1149,481,242,undefined,191,160,1215,650,183,1108,548,490,451,230,116,-1,-1,111,1355,316,104,344,149,668,148,-1,556,1243,1108
30/01/2019,15,1978,1715,1053,2498,517,1815,-1,199,1290,302,36,122,-1,509,1090,1239,636,527,856,360,767,-1,480,2255,628,530,111,1875,1582,587,201,undefined,240,148,1251,508,146,1168,380,392,431,278,143,-1,-1,96,1349,314,134,325,170,638,156,-1,555,1211,1168
30/01/2019,16,2229,1795,1121,2617,635,2653,-1,402,2698,714,34,147,-1,812,1161,1165,678,1017,721,292,818,-1,666,3555,737,558,160,1475,1547,596,223,undefined,413,151,1602,576,148,1749,435,344,463,373,104,-1,-1,136,1549,332,233,328,193,587,179,-1,589,3071,1749
30/01/2019,17,2095,1763,805,2440,606,4302,-1,629,3761,750,40,234,-1,1496,1372,1245,1336,2062,652,413,856,-1,1187,5174,1009,666,239,1800,1559,675,180,undefined,646,197,2643,738,135,2515,686,630,337,360,164,-1,-1,134,1512,734,150,364,179,686,223,-1,714,4655,2515
30/01/2019,18,1766,1169,1076,2271,611,2400,-1,333,1705,367,63,412,-1,904,1420,920,653,773,827,497,900,-1,518,2792,693,935,234,1115,1107,771,272,undefined,230,137,1905,417,132,1455,341,370,202,128,101,-1,-1,99,1432,947,258,448,210,548,149,-1,459,3654,1455
30/01/2019,19,1083,586,1040,1348,433,1404,-1,168,566,170,109,361,-1,471,975,369,274,264,795,589,749,-1,258,1170,319,874,247,815,748,646,369,undefined,84,104,1255,240,173,782,169,256,156,53,110,-1,-1,56,1000,901,328,396,236,393,182,-1,292,1462,782
30/01/2019,20,683,383,1030,1104,458,1091,-1,120,244,89,82,359,-1,373,840,373,205,145,682,652,650,-1,212,820,247,816,203,294,420,548,433,undefined,66,98,1121,228,159,435,104,135,147,34,50,-1,-1,77,726,801,320,365,195,332,109,-1,253,535,435
30/01/2019,21,457,286,581,770,315,985,-1,76,106,93,43,178,-1,265,582,257,134,87,401,406,541,-1,171,711,207,717,145,630,294,503,304,undefined,63,57,997,163,167,372,61,122,144,22,29,-1,-1,26,543,538,277,251,142,237,99,-1,212,745,372
30/01/2019,22,368,175,394,481,241,772,-1,68,112,82,50,242,-1,249,337,148,104,55,309,366,418,-1,119,604,161,395,109,276,206,359,165,undefined,58,54,785,99,69,501,110,280,45,12,23,-1,-1,41,351,284,192,170,121,145,60,-1,131,2902,501
30/01/2019,23,125,85,310,264,163,466,-1,29,70,48,18,60,-1,158,190,86,36,37,204,282,319,-1,56,302,71,180,37,88,90,240,101,undefined,16,13,313,65,53,214,23,39,26,37,47,-1,-1,13,216,64,75,46,42,86,28,-1,63,332,214
31/01/2019,0,64,39,168,106,81,168,-1,11,28,12,7,17,-1,48,86,47,34,4,74,111,162,-1,49,141,55,127,21,55,64,194,39,undefined,20,6,156,24,16,112,19,14,27,3,3,-1,-1,4,128,32,52,7,22,35,19,-1,50,53,112
31/01/2019,1,59,23,77,57,27,98,-1,3,4,6,5,9,-1,41,41,19,19,6,64,42,99,-1,24,29,72,55,11,23,28,99,21,undefined,14,4,39,24,9,44,14,3,104,2,2,-1,-1,3,65,11,34,8,21,29,12,-1,17,11,44
31/01/2019,2,19,17,26,99,18,37,-1,2,8,8,1,5,-1,11,26,6,12,3,18,30,61,-1,12,18,10,48,4,28,12,71,6,undefined,2,-1,18,15,5,42,2,5,208,-1,1,-1,-1,-1,52,4,23,3,34,25,3,-1,11,20,42
31/01/2019,3,-1,11,20,29,19,44,-1,2,8,-1,-1,5,-1,7,4,13,8,4,12,14,34,-1,10,36,15,60,7,26,7,18,13,undefined,2,3,26,8,10,30,5,6,219,1,-1,-1,-1,-1,28,12,29,2,22,9,4,-1,8,10,30
31/01/2019,4,-1,15,22,38,12,47,-1,3,11,2,1,12,-1,24,5,10,8,10,9,32,17,-1,11,19,30,31,9,56,10,23,24,undefined,3,2,24,4,9,9,5,8,158,-1,2,-1,-1,3,25,9,25,6,3,7,7,-1,19,7,9
31/01/2019,5,-1,15,48,64,24,227,-1,52,86,21,3,18,-1,107,27,45,67,41,16,12,42,-1,57,265,50,65,9,94,57,19,8,undefined,16,27,143,20,12,100,19,18,264,1,2,-1,-1,6,72,16,28,9,11,24,47,-1,13,84,100
31/01/2019,6,-1,71,105,217,60,1005,-1,120,545,64,27,89,-1,253,107,128,214,159,30,20,97,-1,259,969,226,153,47,298,325,90,27,undefined,84,32,746,89,10,341,103,111,322,21,34,-1,-1,18,198,52,38,27,46,59,32,-1,38,534,341
31/01/2019,7,-1,208,224,458,137,1888,-1,385,1908,287,66,233,-1,677,300,399,820,753,105,95,196,-1,662,2173,543,313,107,801,887,146,93,undefined,249,80,1250,254,45,1225,292,50,313,39,39,-1,-1,57,526,145,90,64,60,213,64,-1,142,1950,1225
31/01/2019,8,-1,595,413,899,307,3964,-1,568,3260,528,86,411,-1,1407,643,833,2156,1764,168,184,342,-1,1573,3981,802,594,212,1629,1507,310,119,undefined,583,215,2202,709,95,2173,856,73,495,227,193,-1,-1,141,1070,298,145,159,96,666,115,-1,403,4524,2173
31/01/2019,9,-1,777,494,1035,293,2168,-1,319,2273,433,35,291,-1,754,612,937,1354,1020,174,181,365,-1,972,2816,452,679,146,1024,902,298,128,undefined,420,149,1359,540,115,1612,683,421,475,276,203,-1,-1,179,928,248,188,202,122,505,138,-1,378,2730,1612
31/01/2019,10,-1,1055,664,1381,381,1348,-1,165,950,281,49,213,-1,456,653,1132,859,516,299,277,425,-1,600,1596,434,827,197,896,981,345,186,undefined,223,139,1144,526,205,1085,482,458,636,177,100,-1,-1,121,1014,399,267,250,130,457,96,-1,383,1175,1085
31/01/2019,11,1316,1507,726,1931,530,1418,161,227,867,285,59,216,-1,446,836,1424,821,440,552,390,637,-1,593,1555,550,1070,262,1215,1166,496,198,undefined,179,109,1352,631,232,1157,462,475,647,267,121,-1,-1,126,1304,522,360,273,210,566,110,-1,437,1136,1157
31/01/2019,12,2766,2804,1216,3100,646,2322,392,636,1485,528,135,458,-1,646,1355,1968,1729,640,1091,723,1483,-1,1145,2429,879,1595,296,1393,1537,977,255,undefined,346,141,2621,989,286,1592,1239,861,537,317,147,-1,-1,202,2084,706,531,398,278,868,106,-1,813,2355,1592
31/01/2019,13,2978,2965,1377,3355,812,2421,258,545,1233,441,113,351,-1,692,1587,2115,1655,703,1139,778,1590,-1,1135,2383,867,1503,320,1508,1726,991,388,undefined,293,131,2699,854,326,1662,1330,851,621,358,140,-1,-1,247,2254,639,500,417,294,1038,167,-1,949,1990,1662
31/01/2019,14,2154,2351,1156,2948,796,2004,-1,213,840,298,67,250,-1,568,1253,1801,888,554,837,453,1105,-1,591,1955,746,1088,224,1355,1657,675,276,undefined,255,78,1733,633,231,1198,700,495,468,282,149,-1,-1,119,1823,468,324,401,228,816,201,-1,708,1171,1198
31/01/2019,15,2428,2180,1353,2861,756,2236,-1,259,1194,307,56,249,-1,726,1246,1427,757,589,873,516,968,-1,576,2178,892,686,211,1526,1665,636,260,undefined,319,112,1846,528,176,1243,451,461,497,323,115,-1,-1,115,1681,422,203,333,147,706,201,-1,515,1365,1243
31/01/2019,16,2374,2233,1208,2793,909,2927,-1,416,2413,613,64,222,-1,1024,1508,1335,734,963,814,398,950,-1,680,3479,1089,600,173,1644,1864,570,247,undefined,409,98,1940,572,153,1778,522,433,393,281,128,-1,-1,126,1974,316,189,362,181,663,226,-1,578,2718,1778
31/01/2019,17,2937,2430,1568,3166,1173,4828,-1,701,3480,891,66,414,-1,1716,1814,1463,1307,1848,901,574,1162,-1,1154,4777,1366,723,226,2348,2500,908,381,undefined,541,199,2784,782,191,2507,684,629,463,392,183,-1,-1,177,2592,356,162,420,203,896,277,-1,736,4008,2507
31/01/2019,18,2523,1756,1478,2577,1105,3123,-1,471,1528,439,93,386,-1,1120,1522,1032,769,828,1065,638,1126,-1,612,2698,1085,581,250,1960,2057,893,491,undefined,281,145,2459,480,236,1420,377,444,306,233,107,-1,-1,111,1975,338,147,523,215,680,216,-1,583,1726,1420
31/01/2019,19,1560,1009,1082,1648,798,1866,-1,215,468,183,63,348,-1,612,1056,536,337,295,1093,747,1010,-1,278,1347,410,464,158,1669,1398,761,495,undefined,106,83,1864,249,266,701,144,253,234,155,69,-1,-1,72,1294,212,146,524,123,508,149,-1,406,610,701
31/01/2019,20,1185,700,957,1439,708,1468,-1,128,227,122,75,345,-1,505,981,365,215,164,863,527,942,-1,272,922,410,417,138,436,667,650,542,undefined,74,58,1432,234,240,525,103,191,281,165,134,-1,-1,62,1085,168,115,447,128,407,110,-1,369,324,525
31/01/2019,21,726,395,927,1066,501,1276,-1,125,114,71,119,241,-1,360,719,317,138,120,749,499,763,-1,210,814,297,350,97,791,520,558,462,undefined,70,64,1250,239,197,456,66,174,146,45,35,-1,-1,62,822,126,104,337,99,383,72,-1,266,202,456
31/01/2019,22,324,203,583,702,496,979,-1,62,95,39,50,181,-1,296,449,211,130,81,442,358,618,-1,135,587,214,268,102,1444,759,452,310,undefined,56,50,1000,154,83,323,104,342,81,19,14,-1,-1,21,498,116,84,196,75,220,51,-1,169,159,323
31/01/2019,23,169,95,333,358,234,614,-1,35,54,29,24,65,-1,230,177,145,75,57,245,198,394,-1,80,323,151,171,37,187,121,317,187,undefined,26,17,409,99,50,203,12,47,63,7,7,-1,-1,30,232,52,55,55,76,124,36,-1,92,80,203


==> Figures/Australia/big/January_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St
01/01/2020,0,1012,725,3553,3120,998,2372,2944,778,1619,1194,1013,3692,-1,664,1578,1590,945,464,657,1014,2070,2439,724,1775,4276,545,218,2739,-1,984,224,undefined,-1,1414,1759,750,109,undefined,336,560,20,9,7,2678,7,2365,230,192,103,483,611,67,undefined,457,2440,1323,1,-1,467,1365,646,undefined,undefined
01/01/2020,1,886,752,4370,3426,2521,2036,412,267,388,276,219,1306,-1,1464,1856,956,262,243,906,965,2099,2291,486,1970,2973,733,123,1538,-1,1399,105,undefined,-1,457,4822,601,143,undefined,117,160,49,11,13,2672,16,2333,151,199,87,191,674,73,undefined,309,717,1052,-1,-1,554,1519,407,undefined,undefined
01/01/2020,2,359,286,1897,1585,1953,2347,156,100,110,90,87,470,-1,2308,888,299,92,51,608,234,1064,2012,260,875,1198,331,66,824,119,761,63,undefined,-1,110,1957,255,33,undefined,74,67,19,6,4,1400,9,830,93,136,25,60,431,58,undefined,171,162,502,-1,-1,189,756,124,undefined,undefined
01/01/2020,3,243,209,1161,796,943,1314,84,41,45,15,103,208,-1,1172,352,169,45,31,283,189,795,1279,124,595,727,280,69,247,145,618,52,undefined,-1,48,968,220,26,undefined,27,26,12,6,3,564,4,372,76,101,23,47,377,21,undefined,94,16,259,-1,-1,165,460,104,undefined,undefined
01/01/2020,4,175,74,555,431,468,730,64,16,56,15,7,28,-1,819,182,118,24,10,123,100,501,854,118,269,446,163,29,102,52,415,33,undefined,-1,7,305,119,37,undefined,31,19,16,6,2,263,5,260,51,92,10,40,115,37,undefined,39,14,141,-1,-1,69,335,77,undefined,undefined
01/01/2020,5,99,51,321,226,266,391,13,14,20,3,10,45,-1,325,78,49,18,17,59,56,339,500,57,241,296,101,12,121,23,305,42,undefined,-1,12,162,53,11,undefined,15,19,8,-1,1,153,1,199,16,38,14,42,59,23,undefined,30,17,81,3,-1,32,262,61,undefined,undefined
01/01/2020,6,48,39,245,105,230,322,51,19,28,8,9,44,-1,237,59,28,33,13,48,59,117,338,46,325,221,66,25,95,22,117,24,undefined,-1,16,192,28,7,undefined,23,14,12,8,6,65,7,126,30,75,8,44,16,12,undefined,24,18,84,9,-1,28,155,37,undefined,undefined
01/01/2020,7,100,59,195,169,157,277,64,47,37,14,22,42,-1,136,58,93,40,26,68,46,106,323,56,333,182,104,22,77,44,60,18,undefined,-1,25,237,30,15,undefined,9,17,7,3,2,96,2,152,22,57,24,40,32,15,undefined,31,24,128,8,-1,47,146,38,undefined,undefined
01/01/2020,8,160,83,202,180,250,372,96,78,52,34,43,126,-1,163,108,95,52,21,29,45,90,482,103,400,279,152,10,139,72,63,79,undefined,-1,17,412,56,34,undefined,41,40,8,6,4,127,4,252,31,50,30,42,25,10,undefined,49,40,180,17,-1,52,233,27,undefined,undefined
01/01/2020,9,443,277,328,509,435,571,152,118,87,47,66,287,-1,204,188,303,108,53,139,82,171,658,117,582,455,207,55,297,109,123,88,undefined,-1,74,857,87,37,undefined,62,84,13,13,11,226,16,347,69,56,56,47,98,24,undefined,92,47,337,36,-1,118,419,61,undefined,undefined
01/01/2020,10,1090,732,592,1012,941,1027,187,210,110,87,89,419,-1,394,341,604,159,91,307,285,372,1419,260,899,985,410,72,567,292,281,148,undefined,-1,92,1617,110,70,undefined,100,119,17,32,9,500,19,607,117,111,190,93,218,51,undefined,216,81,526,48,-1,199,652,82,undefined,undefined
01/01/2020,11,1699,1207,906,1630,1599,1461,260,261,108,74,130,531,-1,537,513,889,206,112,679,510,525,2003,265,1153,1561,520,75,1017,401,373,198,undefined,-1,98,2475,147,114,undefined,80,148,161,26,19,827,23,1105,184,183,311,154,304,60,undefined,322,113,639,86,-1,240,853,140,undefined,undefined
01/01/2020,12,2251,1696,1437,2126,2265,1764,316,328,110,87,149,618,-1,583,839,1031,287,119,1041,826,711,2232,266,979,2019,514,111,1399,558,589,270,undefined,-1,132,2928,132,243,undefined,102,251,108,25,14,1165,23,1161,178,149,349,151,309,69,undefined,414,101,650,65,-1,314,993,186,undefined,undefined
01/01/2020,13,2591,1852,1533,2383,2537,1842,307,325,109,64,177,601,-1,555,1005,1090,208,132,1217,857,773,2451,209,1029,2304,488,121,1990,713,670,394,undefined,-1,104,2997,91,350,undefined,77,439,68,50,36,1201,24,1392,232,161,463,108,472,88,undefined,467,107,584,62,-1,326,1048,164,undefined,undefined
01/01/2020,14,3044,1853,1882,2633,2973,1979,300,282,151,75,179,542,-1,606,1144,1201,225,133,1241,553,836,2627,232,942,2646,414,127,2709,892,665,463,undefined,-1,136,3356,128,342,undefined,64,236,87,57,31,1442,33,1348,194,159,524,150,471,92,undefined,452,85,680,78,-1,346,1092,164,undefined,undefined
01/01/2020,15,3093,2177,1889,2811,2740,2143,329,289,114,71,135,488,-1,793,1145,1097,274,128,1162,359,854,2590,277,1036,2743,466,116,1952,759,654,550,undefined,-1,125,3145,141,304,undefined,89,213,57,31,24,1437,30,1396,200,109,612,152,444,60,undefined,399,67,676,114,-1,340,1123,199,undefined,undefined
01/01/2020,16,2985,2093,1936,2530,2457,2016,325,284,117,42,154,545,-1,695,1098,918,196,87,1080,337,925,2578,252,1010,2686,459,110,1644,772,710,458,undefined,-1,108,3128,119,237,undefined,77,255,77,38,28,1386,34,1394,167,114,465,176,515,55,undefined,322,80,636,138,-1,323,1158,167,undefined,undefined
01/01/2020,17,2877,1763,1948,2136,2825,2039,257,240,104,64,146,470,-1,679,1187,704,180,140,1143,625,1043,2575,177,1053,2222,481,109,2039,853,810,513,undefined,-1,165,2995,150,255,undefined,100,196,89,43,22,1267,54,1512,215,138,488,156,488,50,undefined,382,111,649,150,-1,336,1219,132,undefined,undefined
01/01/2020,18,2551,1379,2317,1985,1925,1841,226,203,145,52,181,621,-1,778,1206,611,170,78,1432,696,1132,2489,227,1088,2052,501,108,687,608,857,612,undefined,-1,78,3003,160,350,undefined,63,254,104,49,25,1251,45,1726,180,138,459,134,518,62,undefined,412,98,645,163,-1,304,1420,196,undefined,undefined
01/01/2020,19,1727,755,2134,1634,1951,1624,215,198,95,64,182,614,-1,636,1226,533,112,76,1273,805,1144,2009,250,807,992,499,102,540,607,834,745,undefined,-1,118,2696,153,525,undefined,106,206,75,28,10,1236,33,1187,183,163,444,186,500,80,undefined,349,62,481,145,-1,346,1224,206,undefined,undefined
01/01/2020,20,1020,416,1776,1422,1749,1454,159,193,99,68,172,602,-1,676,896,456,126,70,1176,783,994,1783,217,673,952,406,97,480,383,748,800,undefined,-1,110,2436,154,483,undefined,76,110,74,43,10,1056,28,925,142,158,407,125,373,79,undefined,407,62,440,100,-1,340,1353,149,undefined,undefined
01/01/2020,21,825,302,1465,1108,1565,1333,104,111,89,43,134,443,-1,513,718,311,89,51,991,524,758,1698,156,603,696,404,120,402,195,580,781,undefined,-1,69,2114,143,414,undefined,70,101,44,19,7,923,16,763,166,89,277,153,338,63,undefined,246,28,434,7,-1,230,1186,125,undefined,undefined
01/01/2020,22,471,185,1197,766,1035,1008,106,99,72,33,59,253,-1,436,433,236,90,42,673,356,661,1335,138,568,436,290,43,274,189,529,574,undefined,-1,50,1327,81,218,undefined,44,280,22,12,3,585,13,463,81,133,134,94,228,43,undefined,210,29,295,4,-1,162,847,129,undefined,undefined
01/01/2020,23,184,75,697,356,532,644,18,33,33,12,42,121,-1,327,214,123,59,19,347,147,411,936,84,322,231,204,26,164,64,394,277,undefined,-1,29,533,56,105,undefined,13,38,15,3,5,244,5,261,44,88,71,97,108,27,undefined,75,4,234,-1,-1,66,556,84,undefined,undefined
02/01/2020,0,88,52,313,176,237,270,4,9,25,14,18,52,-1,108,107,43,39,20,145,52,237,314,52,187,195,114,20,96,16,246,99,undefined,-1,7,181,29,37,undefined,14,22,14,5,3,124,16,129,31,74,25,48,57,14,undefined,46,4,174,-1,-1,45,267,74,undefined,undefined
02/01/2020,1,50,21,170,93,132,72,7,9,12,8,3,12,-1,29,42,32,6,10,85,31,117,163,58,45,102,71,19,46,14,78,40,undefined,-1,-1,80,9,14,undefined,8,3,7,1,2,70,1,87,18,63,6,10,40,4,undefined,29,2,68,-1,-1,17,144,44,undefined,undefined
02/01/2020,2,34,9,92,39,66,73,-1,3,2,-1,3,16,-1,30,33,10,8,1,38,21,51,123,15,42,88,66,1,57,6,46,2,undefined,-1,1,43,1,6,undefined,2,4,5,1,-1,18,8,50,8,28,1,20,40,2,undefined,26,2,33,-1,-1,22,97,25,undefined,undefined
02/01/2020,3,11,25,72,24,88,47,3,2,4,5,1,10,-1,15,16,17,15,8,20,16,44,78,2,37,26,31,2,81,4,33,10,undefined,-1,1,24,-1,-1,undefined,3,1,3,-1,1,17,-1,28,6,53,6,7,17,2,undefined,8,-1,39,1,-1,9,62,19,undefined,undefined
02/01/2020,4,14,10,28,35,81,50,8,7,4,6,-1,11,-1,47,10,6,13,8,10,22,50,48,8,28,73,37,6,115,3,32,20,undefined,-1,5,21,9,16,undefined,6,4,1,-1,1,18,3,26,5,55,6,5,4,2,undefined,7,2,36,-1,-1,6,43,20,undefined,undefined
02/01/2020,5,17,11,73,51,221,102,26,12,30,7,3,15,-1,70,21,23,36,12,11,7,58,112,24,148,82,33,5,305,14,27,48,undefined,-1,17,68,13,11,undefined,9,12,7,-1,1,32,4,44,9,12,11,15,10,5,undefined,11,24,79,3,-1,23,50,12,undefined,undefined
02/01/2020,6,83,37,87,121,491,307,66,58,193,47,11,47,-1,116,59,64,105,55,25,27,72,389,101,464,215,82,18,696,47,36,25,undefined,-1,25,236,52,11,undefined,33,42,21,10,7,92,8,106,67,40,11,25,38,7,undefined,24,134,213,12,-1,30,103,21,undefined,undefined
02/01/2020,7,261,168,182,327,1257,757,199,185,750,178,37,143,-1,262,149,254,318,238,63,79,121,921,283,1204,525,242,44,1646,140,92,49,undefined,-1,80,592,92,21,undefined,108,141,39,28,16,304,15,277,124,46,35,54,86,26,undefined,70,417,583,33,-1,118,349,40,undefined,undefined
02/01/2020,8,492,372,377,569,1844,1530,321,278,1161,268,63,235,-1,484,268,389,677,564,158,113,174,1527,631,1931,765,410,112,2166,184,210,63,undefined,-1,132,1018,237,67,undefined,280,322,106,92,49,443,53,551,205,94,88,94,203,69,undefined,177,754,967,64,-1,217,624,66,undefined,undefined
02/01/2020,9,948,697,484,968,1981,1153,178,189,808,202,51,197,-1,405,366,742,621,417,179,178,253,1494,496,1601,804,600,142,2117,217,227,106,undefined,-1,146,1169,282,91,undefined,271,372,97,89,49,564,41,732,306,185,209,151,207,59,undefined,187,551,949,83,-1,233,650,97,undefined,undefined
02/01/2020,10,1618,1090,833,1524,2111,1222,218,243,390,194,76,233,-1,482,708,1141,473,302,359,264,465,1733,443,1572,1009,936,248,1879,322,385,122,undefined,-1,136,1430,293,162,undefined,212,354,145,99,45,846,48,1182,481,226,258,187,385,53,undefined,322,400,858,126,-1,339,903,151,undefined,undefined
02/01/2020,11,2575,2059,1156,2340,2884,1553,261,298,395,147,86,361,-1,535,1059,1554,541,243,636,478,730,2401,503,1595,1504,1109,271,2763,519,526,183,undefined,-1,182,2094,308,175,undefined,230,270,282,93,32,1227,59,1566,611,324,469,271,436,87,undefined,422,306,1057,163,-1,469,1140,206,undefined,undefined
02/01/2020,12,3566,2966,1901,3218,3717,2089,318,487,696,266,142,522,-1,771,1450,2210,987,411,1244,914,1199,2938,700,1864,2085,1537,389,3907,705,950,323,undefined,-1,262,2853,497,324,undefined,441,620,215,106,67,1940,91,2174,904,378,647,282,710,98,undefined,615,600,1293,146,-1,536,1441,308,undefined,undefined
02/01/2020,13,3932,3142,2065,3433,3432,2375,272,479,598,221,94,453,-1,749,1832,2355,926,417,1126,776,1295,3293,662,1822,2314,1408,338,2997,899,911,457,undefined,-1,198,3073,390,380,undefined,423,572,274,166,95,2015,81,2103,975,355,624,287,828,138,undefined,684,431,1149,105,-1,592,1426,278,undefined,undefined
02/01/2020,14,3563,2906,2196,3561,3480,2381,215,328,434,122,101,301,-1,763,1714,2138,567,318,1155,578,993,3082,498,1649,2401,1045,264,3085,786,814,439,undefined,-1,221,2868,324,227,undefined,273,394,172,100,61,1890,71,2099,734,339,623,299,745,127,undefined,487,259,996,117,-1,525,1380,308,undefined,undefined
02/01/2020,15,3700,2831,2100,3467,4005,2507,280,309,737,233,140,441,-1,852,1691,1999,534,344,1143,560,926,3118,466,1897,2549,886,270,4086,835,802,413,undefined,-1,237,3032,268,216,undefined,186,374,188,108,55,1998,69,1870,592,255,559,204,631,156,undefined,507,389,1040,217,-1,518,1251,319,undefined,undefined
02/01/2020,16,3413,2611,2099,3273,4174,2852,371,356,1302,381,139,504,-1,924,1805,1816,499,537,1130,398,976,3656,572,2391,2754,625,207,3669,744,805,453,undefined,-1,234,3045,282,220,undefined,260,351,198,156,81,1966,63,2099,380,166,491,223,621,152,undefined,522,572,1432,239,-1,481,1401,262,-1,undefined
02/01/2020,17,3339,2338,2225,3168,4607,3202,356,387,1252,466,118,609,-1,1086,1830,1416,650,607,1100,551,1128,4045,584,2653,2660,561,182,3822,880,831,426,undefined,-1,224,3060,287,249,undefined,240,401,209,109,71,1889,89,2005,282,129,571,188,671,157,undefined,534,903,1342,217,-1,496,1384,254,-1,undefined
02/01/2020,18,2706,1678,2046,2626,3473,2227,325,292,466,247,117,830,-1,723,1577,954,390,266,1128,680,1165,3007,352,1704,2160,489,169,3009,715,973,587,undefined,-1,142,2671,252,253,undefined,171,307,151,71,46,1629,51,1610,238,118,551,141,628,112,undefined,451,841,1058,182,-1,527,1302,246,-1,undefined
02/01/2020,19,2374,1345,1852,1951,2663,1715,191,174,243,133,144,487,-1,569,1411,565,198,138,1184,743,1034,2005,272,1125,912,479,135,2456,515,980,681,undefined,-1,110,2596,170,339,undefined,160,245,72,72,26,1376,27,1134,181,128,552,127,522,86,undefined,377,200,722,150,-1,488,1245,193,-1,undefined
02/01/2020,20,1969,958,1657,1606,2168,1508,143,162,138,88,202,576,-1,578,1197,439,221,82,1137,784,976,1934,235,748,1036,444,126,959,374,748,811,undefined,-1,75,2205,214,385,undefined,104,181,65,52,24,1223,22,1068,151,164,499,93,508,65,undefined,375,149,526,116,-1,362,1114,179,-1,undefined
02/01/2020,21,1175,535,1606,1428,2280,1519,125,132,111,73,122,459,-1,459,903,426,149,84,1009,609,962,1862,271,815,755,429,123,1704,231,733,818,undefined,-1,86,2117,179,406,undefined,60,137,77,34,18,1064,20,912,149,111,453,121,404,59,undefined,259,183,488,15,-1,319,1113,170,-1,undefined
02/01/2020,22,540,279,1095,803,2164,1208,49,120,100,78,103,519,-1,371,588,226,149,95,592,460,744,1400,233,752,618,276,90,1515,159,586,589,undefined,-1,90,1514,142,183,undefined,42,294,40,14,12,651,8,468,133,88,276,114,289,67,undefined,153,1224,658,1,-1,233,818,102,-1,undefined
02/01/2020,23,274,114,642,483,854,670,20,32,59,17,24,123,-1,305,196,149,62,40,325,256,445,967,105,418,366,157,66,609,83,422,280,undefined,-1,56,547,93,113,undefined,32,52,24,6,4,358,10,307,81,76,82,59,150,11,undefined,78,38,311,3,-1,112,552,89,-1,undefined
03/01/2020,0,97,96,374,200,506,310,22,20,23,14,12,32,-1,121,106,73,54,13,187,119,278,402,73,201,180,129,26,197,23,180,77,undefined,-1,23,257,60,37,undefined,22,48,9,4,2,140,6,192,40,86,18,35,57,15,undefined,64,6,127,-1,-1,50,279,63,-1,undefined
03/01/2020,1,71,40,226,164,128,120,9,5,12,-1,17,24,-1,47,46,48,15,15,140,58,158,264,21,72,156,96,17,77,22,247,41,undefined,-1,6,123,27,4,undefined,5,22,5,2,2,89,-1,102,21,42,4,16,50,10,undefined,33,8,61,-1,-1,25,176,23,-1,undefined
03/01/2020,2,47,49,80,50,47,57,5,1,3,7,-1,6,-1,23,17,16,13,15,33,50,95,152,21,38,57,81,9,44,7,65,6,undefined,-1,13,55,32,6,undefined,16,12,9,1,-1,26,2,58,9,48,5,4,22,5,undefined,19,6,46,-1,-1,15,138,10,-1,undefined
03/01/2020,3,29,15,90,40,81,56,10,3,2,-1,1,6,-1,15,22,30,19,8,23,116,177,71,22,39,64,55,7,64,8,55,5,undefined,-1,9,30,27,4,undefined,4,4,1,-1,1,44,3,41,4,29,3,14,17,5,undefined,13,8,39,-1,-1,14,71,15,-1,undefined
03/01/2020,4,34,20,51,70,150,65,7,3,2,2,-1,7,-1,33,19,45,18,3,12,50,74,77,17,34,27,36,8,85,6,37,21,undefined,-1,7,50,28,8,undefined,1,6,4,1,3,24,3,55,12,30,11,14,7,8,undefined,12,6,26,-1,-1,5,52,11,-1,undefined
03/01/2020,5,22,16,53,81,176,138,21,14,25,8,-1,14,-1,59,32,24,32,16,23,32,45,157,35,138,76,72,7,211,6,30,15,undefined,-1,7,87,24,14,undefined,11,14,11,-1,-1,45,3,63,28,41,2,20,11,1,undefined,19,21,55,-1,-1,25,63,9,-1,undefined
03/01/2020,6,82,49,109,132,424,280,59,67,210,51,3,55,-1,105,64,81,125,67,23,39,69,464,97,420,249,99,32,498,42,29,34,undefined,-1,23,275,40,3,undefined,30,52,21,7,3,109,16,138,61,42,17,23,36,2,undefined,17,155,240,10,-1,37,113,25,-1,undefined
03/01/2020,7,251,141,168,356,1067,790,196,163,696,176,24,151,-1,240,160,264,288,247,69,54,105,1000,327,1171,498,232,58,1367,115,67,40,undefined,-1,70,631,100,19,undefined,122,158,64,32,17,306,19,318,97,121,40,40,107,24,undefined,64,390,550,19,-1,113,331,38,-1,undefined
03/01/2020,8,523,284,351,557,1758,1670,293,240,1080,216,19,223,-1,501,283,446,696,528,98,118,156,1653,564,1854,703,441,108,1989,187,254,97,undefined,-1,140,1166,184,61,undefined,234,305,107,64,33,503,68,512,197,76,115,71,196,70,undefined,165,714,945,58,-1,183,567,67,-1,undefined
03/01/2020,9,995,682,511,888,1550,1166,222,199,723,161,29,229,-1,435,371,720,623,351,155,150,254,1516,489,1373,854,642,177,1438,190,235,114,undefined,-1,122,1301,257,89,undefined,307,300,104,86,46,555,49,739,359,153,181,114,227,63,undefined,232,418,829,100,-1,256,674,84,-1,undefined
03/01/2020,10,1453,1127,807,1565,1741,1298,151,215,349,148,53,250,-1,512,672,1112,471,295,333,291,425,1837,387,1299,1079,818,203,1536,275,399,140,undefined,-1,159,1571,300,123,undefined,216,366,116,111,56,782,54,1089,443,193,341,156,389,105,undefined,295,307,717,159,-1,335,893,182,-1,undefined
03/01/2020,11,2308,1847,1126,2207,2318,1502,153,305,369,120,41,248,-1,577,925,1680,472,270,628,397,545,2266,477,1392,1363,1071,282,2161,476,507,175,undefined,-1,123,1739,296,204,undefined,230,374,146,112,59,1127,73,1405,558,264,412,238,436,137,undefined,423,304,910,158,-1,435,1127,185,-1,undefined
03/01/2020,12,3121,2575,1636,2898,2813,2062,217,458,718,205,80,291,-1,570,1273,1921,878,356,1057,747,908,2802,536,1805,1817,1482,311,2545,528,901,250,undefined,-1,221,2291,441,227,undefined,474,512,210,144,52,1640,101,1897,679,375,554,258,575,101,undefined,510,496,1172,167,-1,466,1213,224,-1,undefined
03/01/2020,13,3526,2764,1752,3147,2996,1914,160,385,536,169,62,254,-1,507,1409,2076,765,401,1086,604,1015,2970,525,1621,1860,1403,276,2612,599,812,294,undefined,-1,189,2423,414,286,undefined,387,487,219,139,51,1643,82,1971,648,440,641,284,629,104,undefined,605,363,1027,111,-1,480,1269,266,-1,undefined
03/01/2020,14,3263,2493,1840,2943,3143,1891,98,270,401,120,75,299,-1,565,1344,1826,464,321,1140,450,920,2757,407,1519,2204,894,232,3176,517,726,250,undefined,-1,163,2145,344,229,undefined,242,367,183,122,59,1493,58,1679,539,311,484,265,498,106,undefined,458,317,894,104,-1,455,1298,219,-1,undefined
03/01/2020,15,3206,2279,1911,2982,3311,2125,133,232,648,147,68,238,-1,574,1270,1722,505,377,1032,379,832,2753,390,1731,2216,793,192,2876,459,701,272,undefined,-1,185,2078,280,134,undefined,234,318,194,123,55,1481,46,1655,490,247,395,188,564,100,undefined,437,352,1069,207,-1,402,1208,245,-1,undefined
03/01/2020,16,2991,2214,1791,2823,3281,2712,165,306,1234,332,60,263,-1,792,1342,1424,409,481,924,293,907,3223,507,2367,2178,612,176,2951,410,709,316,undefined,-1,180,2268,338,145,undefined,290,346,203,106,64,1473,65,1721,356,109,475,180,610,82,undefined,428,685,1257,200,-1,397,1247,176,-1,undefined
03/01/2020,17,3107,1921,1784,2876,4056,2691,220,297,1005,393,56,272,-1,840,1489,1335,529,523,770,402,1049,3402,470,2382,2285,582,179,3712,394,720,339,undefined,-1,167,2346,360,129,undefined,267,369,174,93,56,1504,74,1591,270,76,505,145,563,123,undefined,535,582,1315,196,-1,470,1319,236,-1,undefined
03/01/2020,18,2530,1449,1770,2462,3409,1975,244,169,437,207,51,329,-1,529,1154,878,325,244,1158,634,922,2335,305,1524,1879,526,147,3105,368,947,508,undefined,-1,138,2585,274,195,undefined,181,317,107,87,67,1301,49,1314,213,112,493,155,626,94,undefined,413,235,927,191,-1,413,1308,210,-1,undefined
03/01/2020,19,2247,1226,1688,1941,2331,1555,146,166,185,80,72,452,-1,553,1049,766,284,116,1174,748,975,1883,231,1123,1788,448,143,2574,295,985,641,undefined,-1,70,2345,260,286,undefined,187,256,165,71,35,1182,39,1026,210,130,549,184,568,90,undefined,362,132,735,141,-1,399,1221,160,-1,undefined
03/01/2020,20,2011,1003,1763,1743,2208,1618,110,156,114,68,199,623,-1,534,1104,496,251,72,1164,713,1015,1942,285,873,1426,465,148,1181,287,937,876,undefined,-1,88,2335,209,414,undefined,96,181,68,41,19,1220,30,1073,188,132,483,99,614,75,undefined,408,89,503,87,-1,352,1210,175,-1,undefined
03/01/2020,21,1322,553,1936,1537,2625,1556,220,114,112,56,183,592,-1,452,1033,393,194,95,1113,624,927,1940,208,826,1342,382,131,1997,331,1002,924,undefined,-1,88,2441,216,417,undefined,127,188,86,31,22,1265,31,1049,176,100,474,97,592,98,undefined,367,54,465,11,-1,314,1196,150,-1,undefined
03/01/2020,22,765,273,1499,1214,2433,1387,144,96,89,32,108,343,-1,449,673,357,165,118,848,559,894,1724,223,781,869,342,93,1807,276,863,918,undefined,-1,110,2056,266,343,undefined,79,352,30,11,9,933,18,556,146,83,365,110,406,51,undefined,294,45,448,8,-1,226,876,163,-1,undefined
03/01/2020,23,378,176,1048,615,1224,897,56,50,58,25,65,181,-1,349,390,201,110,54,546,297,577,1189,115,530,625,232,60,629,98,663,645,undefined,-1,67,1129,251,165,undefined,53,109,22,5,2,528,4,419,73,70,146,63,419,23,undefined,165,27,374,2,-1,142,607,101,-1,undefined
04/01/2020,0,162,116,626,379,693,591,15,27,31,6,21,85,-1,246,244,136,48,23,347,173,442,585,76,369,363,138,33,313,71,621,244,undefined,-1,38,441,210,79,undefined,54,54,11,2,6,337,7,289,55,83,41,70,288,50,undefined,88,14,197,4,-1,82,333,78,-1,undefined
04/01/2020,1,115,80,330,219,313,333,11,21,24,7,15,44,-1,102,113,56,21,21,194,115,341,367,55,146,248,121,22,155,44,410,65,undefined,-1,12,327,147,29,undefined,8,25,4,2,2,195,6,170,26,43,19,30,218,21,undefined,43,7,118,5,-1,50,252,52,-1,undefined
04/01/2020,2,70,60,237,168,189,175,5,1,30,2,10,16,-1,94,86,48,21,7,125,81,236,342,33,103,128,85,14,163,19,213,33,undefined,-1,7,105,152,17,undefined,15,15,6,2,-1,109,1,126,16,54,10,10,155,4,undefined,37,5,54,-1,-1,38,179,24,-1,undefined
04/01/2020,3,67,37,176,120,114,84,23,3,6,1,2,13,-1,65,38,34,7,10,38,59,216,236,22,41,137,63,16,120,16,168,14,undefined,-1,2,48,147,17,undefined,6,16,3,-1,1,58,5,83,23,39,5,11,109,8,undefined,33,4,30,1,-1,21,110,33,-1,undefined
04/01/2020,4,36,19,69,77,110,97,8,-1,9,6,-1,7,-1,55,38,15,13,3,36,20,184,166,8,147,81,47,11,91,9,128,26,undefined,-1,7,53,20,10,undefined,8,5,6,2,1,39,1,70,10,29,15,9,16,9,undefined,13,3,33,1,-1,6,102,29,-1,undefined
04/01/2020,5,14,111,64,71,142,104,15,10,25,6,4,25,-1,53,22,27,14,7,13,23,110,161,36,-1,98,43,8,159,3,81,18,undefined,-1,10,66,10,6,undefined,2,11,4,1,-1,56,1,53,23,36,7,13,10,5,undefined,4,18,42,3,-1,12,50,13,-1,undefined
04/01/2020,6,55,30,61,76,223,138,33,39,28,6,12,27,-1,55,22,44,45,18,18,30,45,204,37,-1,153,92,23,191,23,58,11,undefined,-1,19,127,28,10,undefined,8,20,53,7,5,36,5,51,44,40,19,27,15,12,undefined,15,15,84,5,-1,25,91,18,-1,undefined
04/01/2020,7,120,64,104,141,332,250,102,52,49,20,14,48,-1,89,79,81,47,29,58,78,84,368,64,-1,263,223,44,351,74,52,30,undefined,-1,39,307,38,8,undefined,17,42,110,20,11,82,11,171,86,63,29,44,36,11,undefined,31,23,149,20,-1,48,147,19,-1,undefined
04/01/2020,8,293,172,275,352,630,434,72,82,52,49,37,95,-1,173,156,210,77,47,108,79,108,724,92,-1,377,366,123,702,126,144,40,undefined,-1,32,498,87,34,undefined,74,55,72,16,13,238,10,260,160,134,58,62,149,25,undefined,78,59,240,65,-1,97,277,38,-1,undefined
04/01/2020,9,603,557,393,745,1063,739,101,121,77,52,55,204,-1,246,278,522,167,66,158,140,180,1264,168,531,682,575,209,946,145,190,71,undefined,-1,59,873,105,88,undefined,106,98,36,23,16,416,30,565,352,197,199,92,204,39,undefined,127,57,449,70,-1,196,564,58,-1,undefined
04/01/2020,10,1243,898,656,1439,1548,1042,98,165,138,78,77,215,-1,399,514,831,199,94,231,296,258,1676,229,1044,1283,970,265,1378,283,315,133,undefined,-1,112,1192,193,108,undefined,127,167,44,29,26,735,31,972,492,331,298,127,330,75,undefined,299,75,658,96,-1,279,809,137,-1,undefined
04/01/2020,11,2061,1662,955,1996,2540,1573,133,215,116,57,73,246,-1,478,848,1158,208,136,590,413,467,1998,262,1226,1813,1351,383,2739,505,487,180,undefined,-1,88,1892,188,147,undefined,169,241,312,52,33,971,48,1261,722,403,448,251,396,85,undefined,310,101,706,143,-1,375,1049,174,-1,undefined
04/01/2020,12,2293,1992,1423,2512,2792,1751,155,206,86,66,65,296,-1,556,1164,1322,320,122,1030,560,788,1931,208,1074,2021,1203,416,2620,541,557,271,undefined,-1,132,2113,154,203,undefined,83,303,342,57,21,1274,43,1652,805,512,444,263,501,73,undefined,402,124,805,166,-1,379,1174,172,-1,undefined
04/01/2020,13,2439,2305,1774,2836,3488,1848,182,223,75,64,83,260,-1,668,1326,1455,240,217,1108,725,967,1956,225,1051,2318,1452,438,3672,755,812,337,undefined,-1,110,2706,152,223,undefined,95,388,199,68,29,1367,44,1717,891,585,492,293,769,72,undefined,449,119,782,194,-1,466,1246,188,-1,undefined
04/01/2020,14,2544,2503,1789,3025,3455,1993,172,221,83,70,74,256,-1,726,1523,1359,286,148,1050,552,931,2058,235,1036,2390,1261,367,3019,688,818,375,undefined,-1,126,2846,204,221,undefined,113,179,227,81,31,1516,37,1799,770,520,517,300,550,83,undefined,446,112,752,174,-1,544,1317,301,-1,undefined
04/01/2020,15,2576,2385,1848,2864,3179,2003,175,282,111,69,63,390,-1,688,1579,1420,331,164,954,570,1044,2563,305,1123,2829,1080,283,2700,642,758,379,undefined,-1,74,2472,194,216,undefined,83,145,244,56,24,1521,24,1774,747,358,530,263,664,126,undefined,416,91,686,171,-1,442,1316,235,-1,undefined
04/01/2020,16,2365,2434,2029,3027,3546,2052,301,223,93,65,115,276,-1,671,1545,1291,272,161,1060,607,1003,2877,280,1180,2786,819,195,3441,720,766,366,undefined,-1,115,2728,164,215,undefined,121,281,185,66,28,1569,17,1749,539,288,596,211,555,81,undefined,403,73,789,178,-1,410,1286,238,-1,undefined
04/01/2020,17,2195,1974,1965,2857,3520,2072,1064,268,107,80,107,384,-1,722,1588,1074,291,129,1112,761,942,3067,281,1290,2387,479,176,2707,712,805,406,undefined,-1,164,3009,215,289,undefined,115,234,224,73,34,1510,42,1664,283,155,605,194,623,98,undefined,403,156,755,186,-1,452,1162,167,-1,undefined
04/01/2020,18,1971,1491,1999,2149,3317,1659,2270,186,123,105,121,450,-1,795,1292,711,282,154,1157,905,1065,2406,252,1038,2169,446,152,2395,771,852,617,undefined,-1,166,2812,196,396,undefined,132,341,179,26,12,1313,46,1560,230,145,707,146,598,97,undefined,402,109,622,167,-1,440,1270,183,-1,undefined
04/01/2020,19,1601,857,2065,1850,2595,1622,292,201,83,43,124,347,-1,647,1213,559,187,74,1309,948,1031,2218,210,743,1237,458,170,2384,494,958,759,undefined,-1,103,2654,211,550,undefined,183,286,158,47,20,1163,40,1435,212,143,774,152,545,93,undefined,435,46,469,167,-1,409,1224,186,-1,undefined
04/01/2020,20,971,503,1991,1421,1925,1458,131,106,48,62,85,347,-1,504,993,456,266,58,1152,784,1030,1913,197,692,1073,442,109,817,291,905,778,undefined,-1,46,2329,180,524,undefined,80,187,123,29,17,1028,34,1009,197,121,795,135,454,90,undefined,357,41,395,72,-1,350,1136,194,-1,undefined
04/01/2020,21,592,289,1683,1247,2317,1378,225,83,57,34,82,270,-1,498,903,347,184,62,926,700,914,1492,211,664,913,380,139,1377,253,835,818,undefined,-1,76,2022,229,569,undefined,73,176,101,26,10,893,34,741,168,89,602,149,385,74,undefined,353,40,384,-1,-1,273,1088,124,-1,undefined
04/01/2020,22,439,284,1404,1149,2118,1287,2834,52,61,60,52,214,-1,609,634,327,221,74,738,618,839,1365,202,697,782,253,70,1641,456,917,637,undefined,-1,251,2045,360,331,undefined,68,359,68,13,6,781,20,519,125,112,443,62,362,42,undefined,208,46,383,1,-1,244,857,90,-1,undefined
04/01/2020,23,341,220,1090,798,1393,1010,245,44,47,23,50,142,-1,444,370,193,100,77,555,382,781,1186,166,631,986,189,70,675,182,721,452,undefined,-1,97,1316,445,165,undefined,50,107,70,7,7,555,10,415,97,72,171,76,415,38,undefined,185,29,461,-1,-1,114,596,103,-1,undefined
05/01/2020,0,169,140,734,434,655,648,37,15,30,10,21,76,-1,283,312,97,40,39,331,247,534,500,54,309,420,136,45,261,80,564,279,undefined,-1,23,528,256,38,undefined,35,62,68,6,3,315,6,257,59,58,53,24,336,17,undefined,87,7,179,-1,-1,64,323,62,-1,undefined
05/01/2020,1,104,87,454,277,321,280,17,15,23,4,6,29,-1,193,128,83,24,24,228,154,414,456,30,169,339,105,18,172,23,434,127,undefined,-1,21,273,224,22,undefined,12,29,41,-1,-1,214,1,205,36,81,16,34,294,8,undefined,99,13,114,-1,-1,44,284,66,-1,undefined
05/01/2020,2,95,94,264,178,168,207,3,4,19,2,1,13,-1,141,117,37,17,18,90,117,276,398,34,140,220,97,10,122,20,275,30,undefined,-1,7,114,269,14,undefined,2,29,31,3,8,167,-1,145,18,33,7,15,114,8,undefined,59,6,97,-1,-1,39,151,29,-1,undefined
05/01/2020,3,47,71,233,149,191,147,22,7,14,2,1,2,-1,96,118,22,14,14,86,103,259,234,34,75,172,38,7,116,12,217,19,undefined,-1,1,66,183,10,undefined,4,5,16,1,1,134,2,93,9,53,9,10,154,7,undefined,19,2,79,-1,-1,39,141,28,-1,undefined
05/01/2020,4,30,32,76,83,134,130,11,3,7,1,7,13,-1,86,48,27,19,13,49,54,166,238,25,73,108,55,11,125,14,133,26,undefined,-1,6,59,68,6,undefined,7,14,30,2,2,84,-1,98,13,37,10,9,34,6,undefined,24,5,38,-1,-1,10,113,21,-1,undefined
05/01/2020,5,60,45,57,105,159,105,10,1,6,4,1,9,-1,68,16,20,15,6,25,22,121,160,19,80,102,59,7,142,6,230,12,undefined,-1,10,43,20,9,undefined,9,11,28,2,3,59,-1,42,17,32,8,13,37,3,undefined,11,1,42,-1,-1,13,44,13,-1,undefined
05/01/2020,6,27,25,70,115,169,142,32,21,31,5,3,24,-1,67,35,32,44,6,17,42,83,205,43,169,135,107,16,151,21,133,11,undefined,-1,16,130,13,11,undefined,9,19,33,1,-1,86,3,89,25,34,1,21,30,1,undefined,8,8,82,2,-1,23,72,17,-1,undefined
05/01/2020,7,81,56,120,131,278,167,48,24,31,7,3,16,-1,61,32,90,32,16,30,33,65,267,61,324,196,135,36,291,43,103,20,undefined,-1,17,204,18,13,undefined,31,16,47,5,3,98,5,154,72,39,15,24,38,5,undefined,61,7,135,2,-1,37,119,29,-1,undefined
05/01/2020,8,187,133,144,216,331,345,34,33,39,26,6,30,-1,96,90,137,50,14,43,32,72,449,89,503,229,185,79,392,37,115,23,undefined,-1,22,296,44,17,undefined,41,59,70,12,10,127,25,186,125,45,38,28,105,17,undefined,78,15,206,9,-1,63,236,16,-1,undefined
05/01/2020,9,444,263,242,445,550,566,26,42,71,29,8,35,-1,135,142,299,100,49,94,65,128,796,179,717,439,369,105,609,47,231,37,undefined,-1,31,493,68,24,undefined,61,113,53,29,16,180,19,383,217,98,97,82,125,28,undefined,166,17,323,4,-1,116,495,64,-1,undefined
05/01/2020,10,1007,686,391,870,1065,694,44,91,75,42,7,61,-1,172,354,731,117,75,253,190,239,1040,222,1073,703,591,129,1213,76,436,54,undefined,-1,59,779,97,48,undefined,113,145,28,33,16,368,23,540,283,155,246,135,233,27,undefined,326,75,514,15,-1,214,647,97,-1,undefined
05/01/2020,11,1558,1165,792,1400,1656,1100,65,132,72,51,9,104,-1,315,471,882,159,72,454,345,465,1368,198,963,1144,891,270,1732,180,493,138,undefined,-1,69,1216,120,93,undefined,102,199,73,37,14,547,44,858,451,274,403,213,408,40,undefined,360,97,626,42,-1,234,815,115,-1,undefined
05/01/2020,12,2196,1641,1292,2020,2633,1278,65,169,106,30,39,196,-1,370,960,1255,258,112,819,708,709,1687,149,927,1571,1245,338,2905,339,612,228,undefined,-1,81,1804,144,159,undefined,82,269,58,37,30,948,41,1252,762,402,515,279,464,58,undefined,457,92,680,123,-1,386,991,181,-1,undefined
05/01/2020,13,2644,1852,1590,2390,2728,1317,97,181,64,45,42,175,-1,425,1161,1276,218,123,1118,703,840,1855,208,864,1883,1463,459,2578,345,733,324,undefined,-1,94,1664,167,241,undefined,69,450,58,44,41,982,42,1421,812,468,649,351,623,82,undefined,432,74,665,139,-1,354,1253,265,-1,undefined
05/01/2020,14,2766,1882,1828,2575,2739,1567,121,198,94,41,73,260,-1,551,1369,1433,213,95,991,696,922,2006,200,1037,2285,1471,373,2581,505,793,344,undefined,-1,94,1639,124,236,undefined,57,162,90,59,42,1317,31,1597,938,477,607,337,581,91,undefined,487,52,571,175,-1,443,1349,231,-1,undefined
05/01/2020,15,2811,2147,1833,2714,3511,1588,172,260,99,30,100,348,-1,600,1566,1303,291,126,1050,697,851,2159,189,1033,2407,1362,361,3217,687,836,462,undefined,-1,111,2063,138,235,undefined,67,213,89,54,47,1407,34,1605,888,408,739,346,548,73,undefined,426,68,624,213,-1,524,1361,150,-1,undefined
05/01/2020,16,2853,2086,1770,2606,2930,1851,239,242,110,20,94,335,-1,623,1565,1335,184,100,1037,623,943,2365,185,1036,2486,988,296,2542,625,820,373,undefined,-1,162,2075,173,258,undefined,80,285,83,59,37,1422,46,1737,759,242,676,247,555,67,undefined,408,95,663,192,-1,516,1352,192,-1,undefined
05/01/2020,17,2639,1637,1822,2358,2700,1642,197,222,125,41,117,353,-1,611,1476,938,256,105,1019,802,929,2165,214,1078,2039,554,193,2376,572,894,474,undefined,-1,97,2084,156,317,undefined,74,255,105,41,40,1219,32,1501,317,100,595,176,570,110,undefined,437,87,558,222,-1,476,1252,173,-1,undefined
05/01/2020,18,1888,1020,1751,1862,1744,1333,191,166,138,31,68,384,-1,494,1153,614,253,113,1065,852,812,1827,197,1001,1486,508,156,1251,298,868,520,undefined,-1,91,1735,159,341,undefined,94,258,83,16,28,1060,40,1179,204,142,523,169,496,172,undefined,364,57,575,140,-1,519,1282,135,-1,undefined
05/01/2020,19,1280,640,1729,1491,1542,1108,86,101,83,32,85,331,-1,458,996,371,180,56,956,1170,843,1685,161,709,748,470,149,957,219,842,649,undefined,-1,76,1484,155,302,undefined,90,232,43,27,13,987,32,1076,182,120,452,158,418,63,undefined,394,41,483,129,-1,347,1116,106,-1,undefined
05/01/2020,20,806,391,1526,1203,1622,1035,265,73,74,25,83,312,-1,373,833,465,176,61,914,1393,731,1430,190,704,666,367,117,1450,236,667,683,undefined,-1,82,1466,124,273,undefined,47,168,52,17,23,1026,32,697,162,97,433,104,351,75,undefined,364,18,361,66,-1,281,988,122,-1,undefined
05/01/2020,21,523,235,1099,833,1277,978,145,72,69,31,46,222,-1,380,607,230,95,47,645,465,580,1245,140,469,538,288,117,759,123,546,555,undefined,-1,61,1191,100,257,undefined,64,94,46,12,16,737,45,466,172,86,363,94,268,44,undefined,261,25,352,-1,-1,229,861,124,-1,undefined
05/01/2020,22,258,146,568,464,584,558,9,23,34,25,8,63,-1,204,280,134,57,37,376,272,418,767,154,404,403,197,62,289,27,384,273,undefined,-1,33,569,82,146,undefined,32,310,38,3,2,295,18,273,80,60,162,65,141,33,undefined,131,24,241,6,-1,112,501,72,-1,undefined
05/01/2020,23,177,70,413,226,339,423,12,18,23,6,14,32,-1,180,169,65,39,17,253,291,353,617,46,242,173,133,32,225,11,273,135,undefined,-1,14,402,38,30,undefined,32,46,14,4,3,236,3,160,48,47,33,55,90,16,undefined,55,21,197,3,-1,42,335,61,-1,undefined
06/01/2020,0,58,34,221,163,147,112,5,5,18,5,2,18,-1,35,63,28,23,10,73,55,115,150,31,103,91,67,14,87,6,180,73,undefined,-1,13,130,29,19,undefined,3,21,13,2,1,65,6,75,12,48,6,37,45,9,undefined,20,20,91,-1,-1,31,189,48,-1,undefined
06/01/2020,1,59,32,103,46,32,54,2,1,4,2,-1,4,-1,12,44,23,18,-1,67,28,110,85,11,52,103,45,8,20,5,187,20,undefined,-1,2,42,6,9,undefined,3,9,10,1,-1,24,3,37,6,35,3,11,30,17,undefined,17,5,53,-1,-1,120,98,22,-1,undefined
06/01/2020,2,17,6,67,36,38,32,3,2,1,-1,-1,1,-1,4,10,4,5,1,28,11,35,48,4,16,226,30,5,25,1,95,6,undefined,-1,1,27,5,-1,undefined,1,3,10,-1,-1,10,2,23,9,25,4,4,17,2,undefined,8,2,39,1,-1,16,72,19,-1,undefined
06/01/2020,3,22,14,38,28,57,10,15,-1,-1,4,3,3,-1,8,5,6,5,1,16,10,34,58,8,41,45,26,2,54,1,66,9,undefined,-1,1,11,6,7,undefined,52,13,10,-1,-1,12,2,13,5,18,1,2,9,2,undefined,11,4,12,-1,-1,12,43,4,-1,undefined
06/01/2020,4,7,8,40,31,83,49,7,1,3,3,-1,-1,-1,30,18,43,7,4,26,8,33,53,4,11,14,28,5,77,1,65,13,undefined,-1,6,44,2,17,undefined,2,7,6,1,3,24,1,26,3,27,8,5,5,1,undefined,7,-1,19,-1,-1,14,30,15,-1,undefined
06/01/2020,5,24,23,53,70,271,152,19,27,58,15,2,12,-1,65,9,37,49,27,8,8,40,116,40,184,89,36,5,285,7,41,4,undefined,-1,25,79,10,2,undefined,53,29,13,-1,1,40,5,38,7,11,2,11,11,2,undefined,10,21,71,1,-1,27,78,13,-1,undefined
06/01/2020,6,116,78,115,177,574,517,83,69,370,87,7,27,-1,163,70,94,190,120,26,26,62,502,175,600,252,59,16,606,36,58,24,undefined,-1,46,386,56,9,undefined,58,72,18,16,11,131,20,141,27,32,12,29,35,13,undefined,37,95,317,1,-1,60,132,19,-1,undefined
06/01/2020,7,299,192,206,457,1184,1362,228,208,1552,334,10,87,-1,365,189,345,608,421,48,67,115,1243,537,1993,835,112,76,1223,94,137,52,undefined,-1,125,996,193,18,undefined,192,261,67,39,20,326,46,321,101,74,54,49,169,30,undefined,98,431,947,33,-1,166,407,49,-1,undefined
06/01/2020,8,876,486,477,922,2387,3344,409,388,3444,557,26,188,-1,1132,489,738,1641,1058,182,109,262,2348,1202,3918,1391,283,128,2477,189,291,80,undefined,-1,243,2558,537,79,undefined,557,697,276,201,58,720,118,739,206,143,128,106,448,147,undefined,286,1234,1943,75,-1,420,951,85,-1,undefined
06/01/2020,9,960,639,487,1032,1616,1688,144,214,1921,414,8,86,-1,561,378,839,1243,670,183,133,242,1616,659,2476,774,231,84,1502,68,254,103,undefined,-1,200,1398,443,73,undefined,459,551,216,191,61,491,151,684,189,147,208,115,370,115,undefined,314,824,1283,57,-1,363,847,135,-1,undefined
06/01/2020,10,1245,963,591,1393,1294,1172,68,112,645,197,9,69,-1,417,469,962,642,322,325,174,319,1602,310,1533,736,306,87,1075,100,344,105,undefined,-1,115,900,361,104,undefined,305,366,241,120,53,591,100,777,264,194,308,106,340,85,undefined,328,298,725,42,-1,374,722,148,-1,undefined
06/01/2020,11,1882,1544,1034,2037,1703,1242,99,187,523,185,32,169,-1,457,812,1347,549,331,488,395,507,1899,697,1507,1182,483,129,1539,196,418,137,undefined,-1,123,1265,329,136,undefined,288,423,289,150,70,833,110,1013,301,157,421,124,507,100,undefined,418,353,901,109,-1,351,756,149,-1,undefined
06/01/2020,12,3090,2619,1727,3166,2259,1874,165,436,1109,423,52,305,-1,616,1335,2117,1229,434,1155,725,1259,2859,767,2088,1583,899,144,2005,505,976,295,undefined,-1,217,2185,828,334,undefined,883,575,358,257,102,1797,177,1820,345,160,654,222,910,189,undefined,609,1226,1282,226,-1,560,1350,207,-1,undefined
06/01/2020,13,3711,2823,1917,3343,2468,1993,187,414,913,339,69,306,-1,609,1606,2466,1120,439,1042,843,1291,3071,768,2090,2034,877,162,2074,429,932,334,undefined,-1,271,2207,777,323,undefined,827,638,420,286,135,1969,180,2266,414,192,828,236,933,192,undefined,662,953,1350,255,-1,642,1353,225,-1,undefined
06/01/2020,14,3108,2430,1895,3218,2680,1703,144,199,627,253,73,252,-1,656,1462,2065,602,343,1005,589,895,2980,462,1657,1861,512,126,2364,521,726,247,undefined,-1,215,1733,583,266,undefined,359,449,224,157,66,1693,109,1944,230,220,689,173,767,135,undefined,583,465,978,205,-1,529,1262,231,-1,undefined
06/01/2020,15,3116,2192,1895,3015,3035,1973,162,235,1031,336,34,211,-1,676,1579,1703,646,458,846,518,983,3064,544,2088,2024,597,121,2748,469,764,281,undefined,-1,171,2019,443,246,undefined,251,392,329,240,101,1533,94,1880,253,103,590,147,736,163,undefined,479,594,1047,190,-1,586,1158,174,-1,undefined
06/01/2020,16,3014,2246,1865,3097,3025,2917,222,314,2620,690,63,289,-1,1061,1804,1546,654,919,815,407,814,3635,656,3454,2239,511,131,2641,462,674,281,undefined,-1,225,2150,461,223,undefined,388,397,317,262,79,2001,88,1995,233,83,509,139,614,163,undefined,622,1226,1733,193,-1,602,1439,223,-1,undefined
06/01/2020,17,2978,1991,1855,2923,3907,4078,309,395,3422,736,59,214,-1,1603,1605,1387,1163,1498,951,516,926,4323,1084,4662,2169,520,207,3301,359,910,291,undefined,-1,290,2687,642,282,undefined,479,609,246,238,107,1577,145,1828,329,61,549,150,782,231,undefined,642,879,2038,115,-1,581,1575,246,-1,undefined
06/01/2020,18,2197,1198,1745,2110,1921,1718,183,204,974,255,32,230,-1,723,1251,751,453,405,913,536,770,2929,406,2080,1400,484,127,1519,182,703,337,undefined,-1,145,1781,314,300,undefined,175,282,89,89,47,1065,85,1243,206,97,674,130,460,114,undefined,413,290,951,142,-1,490,1324,201,-1,undefined
06/01/2020,19,1289,652,1627,1407,1116,1037,70,91,259,92,41,209,-1,375,1026,484,167,147,912,560,739,2200,262,1001,600,342,97,726,158,643,418,undefined,-1,65,1313,203,271,undefined,111,143,75,67,59,853,37,1053,134,67,564,78,361,69,undefined,379,119,528,124,-1,387,1122,134,-1,undefined
06/01/2020,20,632,313,1317,1053,870,837,44,55,122,58,22,170,-1,299,761,351,161,88,749,500,597,1603,160,765,501,357,102,430,124,551,323,undefined,-1,69,1062,181,232,undefined,60,121,48,43,38,692,24,678,122,80,535,66,314,67,undefined,269,74,369,33,-1,274,950,129,-1,undefined
06/01/2020,21,413,278,965,697,838,776,30,35,76,30,21,109,-1,267,560,320,80,54,564,397,521,1329,104,635,353,287,73,395,71,478,363,undefined,-1,61,971,160,240,undefined,50,90,45,29,20,598,26,532,93,76,406,75,277,42,undefined,186,37,316,7,-1,223,767,95,-1,undefined
06/01/2020,22,278,126,673,402,556,573,37,42,79,49,19,90,-1,256,326,150,53,43,389,236,417,1075,102,459,267,298,61,297,51,331,238,undefined,-1,32,659,68,120,undefined,26,57,28,12,8,344,21,331,92,82,225,42,149,47,undefined,127,16,261,7,-1,116,587,59,-1,undefined
06/01/2020,23,102,85,389,210,407,415,18,17,26,18,16,47,-1,163,157,73,38,34,187,89,233,579,59,242,166,177,40,172,17,194,110,undefined,-1,10,354,33,78,undefined,19,34,22,5,6,174,4,181,48,79,94,25,57,26,undefined,79,16,136,2,-1,56,371,34,-1,undefined
07/01/2020,0,48,26,230,121,173,151,6,10,10,6,1,16,-1,54,71,37,37,9,89,57,149,235,38,120,108,113,13,73,3,175,42,undefined,-1,8,160,26,22,undefined,13,16,9,15,4,88,4,86,21,48,5,29,55,14,undefined,37,10,105,-1,-1,23,200,47,-1,undefined
07/01/2020,1,35,20,98,35,52,74,2,4,16,1,1,3,-1,26,51,24,11,16,70,15,120,150,17,26,67,83,7,17,12,91,14,undefined,-1,4,64,17,9,undefined,2,14,7,-1,-1,54,3,60,12,34,4,30,42,9,undefined,35,5,51,2,-1,20,100,14,-1,undefined
07/01/2020,2,11,22,70,29,35,64,1,2,2,8,4,1,-1,18,21,8,7,1,48,13,70,71,9,22,50,67,7,20,4,48,14,undefined,-1,3,40,3,6,undefined,1,6,3,2,1,25,4,40,12,31,2,12,11,3,undefined,11,2,67,-1,-1,15,76,14,-1,undefined
07/01/2020,3,12,6,40,26,48,28,11,1,5,4,5,4,-1,9,6,18,5,4,33,23,37,83,5,13,22,38,6,58,5,39,2,undefined,-1,3,26,1,7,undefined,4,7,3,-1,-1,19,-1,34,9,16,2,2,5,3,undefined,5,5,15,1,-1,4,38,9,-1,undefined
07/01/2020,4,5,6,38,29,74,35,15,2,8,-1,1,4,-1,25,4,16,7,1,22,8,22,44,10,42,45,27,3,63,4,16,25,undefined,-1,6,44,2,16,undefined,11,4,2,-1,1,13,1,32,5,6,9,7,9,1,undefined,6,-1,18,-1,-1,11,41,7,-1,undefined
07/01/2020,5,38,23,50,62,206,151,30,26,75,13,2,15,-1,69,30,20,41,21,11,8,40,171,42,220,104,49,10,226,6,23,8,undefined,-1,22,97,15,1,undefined,10,21,7,5,2,34,4,56,22,22,2,5,14,7,undefined,7,30,71,-1,-1,28,65,11,-1,undefined
07/01/2020,6,107,72,149,185,539,505,79,65,384,89,14,51,-1,177,81,107,166,118,26,26,47,525,202,629,316,131,29,466,53,45,27,undefined,-1,41,439,63,12,undefined,62,71,22,18,11,130,21,176,49,57,24,39,47,15,undefined,22,195,320,20,-1,57,147,18,-1,undefined
07/01/2020,7,323,257,260,500,1281,1398,315,230,1635,346,43,153,-1,501,212,414,589,472,65,89,135,1251,585,1988,893,293,81,1330,138,81,62,undefined,-1,122,1264,195,31,undefined,246,216,83,61,28,382,56,397,156,49,71,56,145,53,undefined,103,964,1001,85,-1,187,492,47,-1,undefined
07/01/2020,8,854,480,476,963,2535,3226,460,393,3373,590,80,276,-1,1194,484,804,1628,1025,199,126,264,2483,1113,3501,1786,469,156,2349,230,266,87,undefined,-1,262,2672,581,85,undefined,555,619,207,243,119,882,104,733,215,66,122,109,457,158,undefined,277,2132,1931,125,-1,430,875,94,-1,undefined
07/01/2020,9,826,611,551,1023,1539,1708,247,226,1871,408,33,216,-1,588,452,836,1089,598,172,138,248,1739,626,2134,892,563,161,1383,161,223,126,undefined,-1,201,1562,466,83,undefined,476,503,238,234,103,628,163,797,302,101,221,128,397,156,undefined,282,1234,1287,170,-1,373,786,109,-1,undefined
07/01/2020,10,1264,939,721,1407,1768,1071,173,158,680,214,62,227,-1,389,573,1098,663,404,308,226,420,1760,397,1575,921,828,265,1583,235,306,133,undefined,-1,179,1238,429,109,undefined,323,376,186,124,82,734,82,1085,423,149,281,157,433,77,undefined,343,493,914,147,-1,428,825,161,336,undefined
07/01/2020,11,1850,1487,1091,2104,1837,1367,218,247,594,127,59,228,-1,562,859,1352,704,356,586,462,635,2012,450,1386,1375,1051,241,1495,376,495,168,undefined,-1,153,1637,442,161,undefined,270,450,269,137,73,1002,103,1293,549,160,369,237,516,125,undefined,431,423,990,210,-1,469,981,140,657,undefined
07/01/2020,12,3335,2856,1895,3305,2730,2132,260,588,1200,337,131,420,-1,629,1418,2343,1297,471,1123,783,1192,2980,860,2240,2036,1638,295,2535,540,937,266,undefined,-1,299,2813,828,329,undefined,916,728,344,188,112,1816,210,2166,702,219,509,315,835,146,undefined,703,1256,1531,255,-1,657,1390,257,1588,undefined
07/01/2020,13,3493,3197,2047,3451,2881,2212,403,496,970,266,157,479,-1,629,1676,2401,1228,524,1157,831,1197,3352,835,2135,1995,1780,353,2209,662,868,356,undefined,-1,308,2983,785,307,undefined,790,774,446,172,126,2220,199,2274,815,325,613,368,924,225,undefined,849,912,1616,283,-1,723,1591,217,1603,undefined
07/01/2020,14,2873,2512,1911,3129,2792,1860,213,244,620,165,77,306,-1,589,1640,1986,585,369,909,538,946,3014,499,1629,2058,1310,258,2417,644,751,362,undefined,-1,224,2446,562,252,undefined,362,471,295,158,106,1801,102,1987,714,247,607,272,819,161,undefined,624,484,1019,251,-1,708,1389,226,1062,undefined
07/01/2020,15,2657,2303,1961,3104,3095,2152,296,314,1042,207,127,346,-1,696,1649,1968,623,423,880,455,835,3017,494,2150,2219,984,272,2473,508,689,273,undefined,-1,177,2310,473,215,undefined,282,453,273,171,80,1657,89,1927,535,228,640,211,718,177,undefined,563,544,1147,260,-1,580,1408,216,876,undefined
07/01/2020,16,2443,2247,1971,2968,3281,2973,325,349,2369,492,145,402,-1,1107,1733,1582,683,845,888,448,890,3253,653,3406,2558,680,162,2592,601,664,260,undefined,-1,243,2744,525,210,undefined,350,398,293,264,79,1814,102,2019,311,127,433,181,686,168,undefined,547,1354,1862,248,-1,577,1565,220,947,undefined
07/01/2020,17,3028,1958,2138,3150,4359,4174,520,508,3415,445,132,461,-1,1803,2006,1563,1094,1317,1101,645,1038,4364,956,4482,3167,611,229,3496,797,933,350,undefined,-1,332,3684,689,182,undefined,519,575,299,210,74,2014,150,2209,324,88,510,227,788,235,undefined,754,1625,2378,323,-1,772,1680,286,1050,undefined
07/01/2020,18,2249,1440,2051,2459,2754,2282,307,266,1069,200,113,488,-1,913,1613,829,463,504,1076,752,1021,3223,431,2141,2092,589,208,1952,546,885,481,undefined,-1,195,2727,388,278,undefined,191,329,154,111,63,1397,76,1746,294,130,586,192,680,151,undefined,555,522,1178,266,-1,619,1552,283,835,undefined
07/01/2020,19,1549,760,1921,1719,1745,1329,147,141,331,110,111,370,-1,484,1172,526,238,189,1075,931,901,2321,343,1176,874,497,186,1111,374,848,597,undefined,-1,133,1981,235,291,undefined,163,177,94,59,57,1061,60,1271,230,144,407,191,533,109,undefined,424,155,651,154,-1,413,1252,147,494,undefined
07/01/2020,20,893,481,1608,1301,1276,1135,98,104,154,95,141,423,-1,417,976,367,186,133,934,600,695,1902,192,855,730,471,159,627,269,620,643,undefined,-1,65,1793,209,323,undefined,85,189,91,40,32,1008,39,917,190,71,463,133,431,73,undefined,327,123,439,86,-1,335,1026,163,448,undefined
07/01/2020,21,606,319,1329,1008,1463,1006,56,82,83,43,65,263,-1,367,744,306,153,67,737,489,618,1668,172,735,507,359,120,957,197,653,571,undefined,-1,85,1693,144,228,undefined,61,102,60,31,29,761,32,688,148,56,420,96,393,71,undefined,270,75,396,-1,-1,253,928,105,299,undefined
07/01/2020,22,316,185,701,585,841,824,36,58,114,45,64,169,-1,292,419,146,111,53,437,262,341,1223,131,510,463,242,93,385,127,474,309,undefined,-1,60,955,116,121,undefined,56,99,44,21,12,476,15,485,123,75,251,68,259,41,undefined,165,68,361,-1,-1,179,653,86,243,undefined
07/01/2020,23,161,87,511,295,554,490,39,31,56,17,25,67,-1,169,206,100,85,46,239,116,349,661,83,300,212,178,46,314,85,396,130,undefined,-1,74,581,50,69,undefined,12,53,14,1,1,277,9,233,72,77,51,42,166,24,undefined,83,17,214,-1,-1,94,455,90,165,undefined
08/01/2020,0,49,47,245,145,245,182,9,7,15,17,2,22,-1,68,131,32,29,13,139,42,235,273,70,146,138,108,24,119,25,237,141,undefined,-1,9,234,30,27,undefined,4,31,11,4,4,102,4,146,36,35,13,39,54,23,undefined,44,5,133,-1,-1,64,248,31,69,undefined
08/01/2020,1,37,23,162,90,64,125,7,7,4,3,7,13,-1,16,67,25,16,5,85,36,105,180,9,47,80,97,4,46,9,163,148,undefined,-1,8,127,9,19,undefined,3,10,9,3,2,74,4,54,6,40,6,24,40,8,undefined,36,7,64,-1,-1,12,170,35,43,undefined
08/01/2020,2,32,16,84,49,55,62,2,-1,5,8,-1,5,-1,19,33,10,8,1,56,27,42,75,29,20,63,52,4,22,10,69,17,undefined,-1,-1,46,7,9,undefined,-1,2,6,-1,-1,30,-1,46,8,16,6,10,21,8,undefined,19,3,32,-1,-1,19,123,18,17,undefined
08/01/2020,3,16,11,49,25,57,17,13,-1,4,-1,1,5,-1,5,22,16,10,1,44,14,38,86,4,34,56,42,5,47,16,53,7,undefined,-1,3,34,3,4,undefined,2,3,4,-1,-1,23,4,43,4,27,1,9,15,2,undefined,11,1,14,-1,-1,21,66,24,12,undefined
08/01/2020,4,13,11,20,39,69,67,10,3,4,3,1,-1,-1,48,9,17,1,3,12,17,46,59,10,23,38,34,3,61,6,16,24,undefined,-1,17,43,9,13,undefined,7,4,1,-1,1,18,1,33,7,15,5,8,14,4,undefined,4,3,14,-1,-1,18,40,12,9,undefined
08/01/2020,5,26,20,36,65,269,142,29,36,56,14,2,18,-1,69,28,23,51,21,11,21,40,110,25,187,105,29,5,235,11,26,8,undefined,-1,22,115,16,2,undefined,11,11,11,4,1,36,3,51,19,17,2,8,10,5,undefined,10,39,75,-1,-1,28,69,17,12,undefined
08/01/2020,6,87,79,138,186,553,486,123,88,376,95,20,71,-1,192,80,92,202,121,29,33,45,559,174,688,375,79,29,508,67,42,22,undefined,-1,42,496,57,13,undefined,66,82,31,25,15,139,20,160,42,48,14,27,58,15,undefined,28,240,269,19,-1,46,152,21,64,undefined
08/01/2020,7,331,198,228,479,1225,1424,347,263,1504,346,35,190,-1,541,228,354,648,500,65,64,134,1275,537,2045,1051,224,86,1223,156,108,61,undefined,-1,142,1387,212,37,undefined,226,235,82,54,27,409,32,354,119,24,68,77,212,48,undefined,98,978,970,58,-1,186,516,44,204,undefined
08/01/2020,8,848,498,533,1012,2627,3447,589,412,3190,596,88,338,-1,1162,481,824,1680,1128,158,136,238,2420,1181,3660,1888,382,172,2480,276,311,92,undefined,-1,310,2934,573,99,undefined,546,616,260,226,94,867,109,787,225,51,138,79,495,151,undefined,336,2367,1985,166,-1,389,950,73,430,undefined
08/01/2020,9,806,652,579,1035,1745,1744,277,211,1796,343,43,197,-1,601,458,793,1114,680,151,176,316,1882,703,2167,1063,398,130,1727,217,255,100,undefined,-1,205,1579,452,105,undefined,503,516,278,223,81,734,175,756,222,60,208,139,374,141,undefined,304,1464,1294,155,-1,390,819,92,411,undefined
08/01/2020,10,1313,1125,768,1439,1923,1261,172,188,661,259,81,248,-1,462,605,1150,701,424,295,234,440,1973,437,1562,1192,486,190,1914,279,373,115,undefined,-1,172,1263,508,114,undefined,323,414,203,156,84,802,92,946,315,70,256,118,424,85,undefined,298,517,1048,168,-1,347,729,157,542,undefined
08/01/2020,11,2004,1888,1269,2230,2532,1546,184,267,590,239,74,275,-1,549,913,1410,640,410,486,473,662,2348,571,1692,1530,667,213,2129,398,547,175,undefined,-1,168,1752,444,146,undefined,341,537,297,162,65,1176,115,1316,431,113,334,193,481,150,undefined,373,450,1138,215,-1,511,852,151,702,undefined
08/01/2020,12,3550,3038,2028,3377,3359,2367,311,735,1239,493,139,502,-1,713,1503,2498,1520,599,1276,866,1184,3389,1147,2406,2484,1072,232,3773,715,1012,327,undefined,-1,265,3309,849,347,undefined,936,904,356,250,124,2146,252,2192,481,176,616,269,830,164,undefined,694,1261,1645,184,-1,598,1432,248,1642,undefined
08/01/2020,13,3726,3250,2135,3599,3224,2482,321,587,1015,360,138,427,-1,716,1615,2581,1576,601,1144,828,1224,3688,1116,2240,2335,975,242,2918,759,897,398,undefined,-1,321,2948,702,338,undefined,973,970,484,277,142,2289,238,2234,431,123,585,290,900,237,undefined,750,967,1599,210,-1,655,1362,257,1701,undefined
08/01/2020,14,2974,2581,1978,3028,3078,2316,302,345,671,219,111,399,-1,793,1554,1983,779,434,911,528,938,3184,665,1752,2229,679,176,2615,666,756,335,undefined,-1,222,2418,556,222,undefined,399,505,283,206,85,1668,118,2051,339,127,569,196,698,178,undefined,605,535,1128,209,-1,539,1151,236,1125,undefined
08/01/2020,15,2975,2492,1953,3297,4070,2410,251,279,1042,278,76,280,-1,728,1645,1792,637,549,907,541,888,3168,583,2201,2335,677,178,4088,916,721,298,undefined,-1,250,2004,483,235,undefined,294,504,309,251,106,1784,108,1923,389,124,447,214,718,219,undefined,521,669,1153,238,-1,524,1229,227,886,undefined
08/01/2020,16,2881,2244,1963,3171,3512,3148,395,424,2335,657,96,347,-1,1041,1606,1578,699,889,927,524,913,3703,745,3523,2557,773,219,2937,676,729,277,undefined,-1,253,2156,516,175,undefined,404,547,317,303,83,1771,97,2083,540,164,493,296,721,254,undefined,563,1413,1782,297,-1,643,1481,196,1022,undefined
08/01/2020,17,3466,2146,2392,3364,4766,4938,880,641,3060,781,106,460,-1,1923,2022,1845,1173,1379,1146,747,1254,4858,1157,4355,3279,1098,264,4283,839,877,350,undefined,-1,397,3173,738,174,undefined,513,640,355,271,137,2218,145,2457,1218,374,524,373,799,276,undefined,793,2082,2396,280,-1,764,1874,301,1392,undefined
08/01/2020,18,2686,1499,2175,2602,3453,2700,1093,371,1180,342,90,449,-1,1012,1561,1049,624,586,1094,877,1040,3310,562,2286,2174,1329,327,3083,704,950,479,undefined,-1,267,2287,422,206,undefined,256,457,151,142,74,1560,90,1822,1390,490,607,376,566,165,undefined,627,657,1175,256,-1,595,1701,247,963,undefined
08/01/2020,19,1771,682,2047,1773,2358,1855,325,176,393,126,132,481,-1,551,1314,541,329,214,1183,983,947,2404,287,1237,1057,1298,410,2184,437,810,685,undefined,-1,146,1576,274,280,undefined,163,262,116,89,45,1248,46,1314,1495,510,451,415,572,122,undefined,436,243,636,177,-1,549,1529,189,656,undefined
08/01/2020,20,985,481,1793,1383,1828,1507,203,167,151,81,198,613,-1,488,1046,417,229,99,1076,1111,882,2203,265,832,908,1572,384,887,258,852,687,undefined,-1,126,1796,284,285,undefined,107,177,74,53,39,1068,17,884,1079,601,458,367,416,105,undefined,426,114,551,125,-1,455,1109,190,544,undefined
08/01/2020,21,668,364,1444,1202,1861,1303,160,189,111,56,110,401,-1,440,745,317,177,71,816,650,669,1804,174,760,911,1331,328,1371,297,695,758,undefined,-1,109,1456,151,273,undefined,63,170,67,25,24,1050,41,712,876,400,440,244,407,68,undefined,310,71,415,12,-1,335,983,192,463,undefined
08/01/2020,22,482,214,1063,802,1721,1025,926,63,102,48,77,262,-1,401,578,232,126,106,592,570,737,1592,142,593,522,881,164,1412,209,618,474,undefined,-1,148,1153,126,138,undefined,63,325,48,31,22,727,17,530,494,227,298,172,214,69,undefined,205,40,312,4,-1,267,875,149,401,undefined
08/01/2020,23,220,78,550,418,693,581,114,34,47,24,24,99,-1,270,288,125,97,36,347,279,396,1135,76,372,293,442,65,439,83,478,212,undefined,-1,43,465,81,70,undefined,30,61,15,18,27,331,11,292,122,90,64,95,185,64,undefined,119,27,225,2,-1,129,489,98,211,undefined
09/01/2020,0,106,65,279,149,254,225,15,12,18,5,8,31,-1,88,90,36,35,17,140,115,251,301,47,123,102,219,30,146,27,230,97,undefined,-1,29,175,36,21,undefined,17,24,20,6,3,134,5,159,38,86,40,38,71,14,undefined,45,13,130,1,-1,38,258,60,112,undefined
09/01/2020,1,49,53,169,89,86,134,13,5,8,7,4,17,-1,37,61,27,7,9,80,67,132,217,17,61,127,148,21,20,7,177,53,undefined,-1,4,67,13,5,undefined,5,7,4,1,2,65,2,75,24,67,10,13,39,12,undefined,28,7,87,-1,-1,40,130,26,53,undefined
09/01/2020,2,41,20,70,38,65,58,2,1,6,6,-1,8,-1,19,46,36,13,-1,32,20,62,159,5,24,52,73,6,30,2,69,7,undefined,-1,4,38,4,12,undefined,3,2,7,-1,-1,45,1,46,9,49,5,5,30,2,undefined,16,2,45,-1,-1,19,90,24,54,undefined
09/01/2020,3,3,19,47,27,59,26,9,3,1,4,5,3,-1,7,27,11,11,7,18,49,65,64,11,26,50,53,3,60,3,80,8,undefined,-1,3,26,10,10,undefined,4,8,3,-1,1,22,-1,35,4,55,3,13,10,1,undefined,5,1,13,-1,-1,18,43,19,20,undefined
09/01/2020,4,12,6,38,37,74,52,10,4,10,4,3,3,-1,37,16,14,5,7,9,10,52,65,9,23,37,39,4,65,2,28,24,undefined,-1,9,33,10,8,undefined,8,11,1,-1,1,22,1,37,4,37,6,12,15,2,undefined,6,2,18,-1,-1,30,56,12,73,undefined
09/01/2020,5,21,25,50,56,234,152,31,33,66,14,2,11,-1,92,20,25,53,23,4,24,43,120,37,183,119,46,8,237,14,30,8,undefined,-1,28,75,38,9,undefined,19,22,11,4,1,29,11,40,26,17,6,7,10,6,undefined,8,42,77,-1,-1,33,55,15,77,undefined
09/01/2020,6,101,55,116,170,552,495,124,102,410,90,12,63,-1,211,79,97,172,93,29,38,53,556,173,656,386,113,42,563,61,47,22,undefined,-1,46,327,63,6,undefined,64,81,22,21,13,122,23,157,82,50,16,38,53,8,undefined,26,276,325,21,-1,58,136,20,86,undefined
09/01/2020,7,356,220,240,512,1223,1570,364,311,1593,344,52,209,-1,556,248,399,640,471,70,78,160,1411,588,2007,1156,260,96,1424,193,115,52,undefined,-1,143,896,224,31,undefined,213,211,76,49,31,394,35,420,169,48,69,65,181,44,undefined,111,994,1006,70,-1,211,504,66,281,undefined
09/01/2020,8,990,572,506,1000,2586,3480,576,461,3094,557,86,366,-1,1222,515,837,1586,1137,184,175,283,2603,1313,3610,1808,514,159,2853,313,296,108,undefined,-1,296,1744,578,115,undefined,583,590,211,270,113,890,125,852,262,86,158,95,457,139,undefined,338,2057,1942,159,-1,418,923,72,604,undefined
09/01/2020,9,850,735,516,1051,1747,2051,262,281,1627,405,45,272,-1,662,464,856,1167,694,180,195,263,1907,726,2268,925,635,171,1755,169,310,92,undefined,-1,227,1109,460,104,undefined,619,489,194,185,90,749,166,866,317,104,216,107,388,174,undefined,344,1032,1356,165,-1,382,823,89,523,undefined
09/01/2020,10,1379,1111,768,1589,1907,1307,141,201,600,230,51,241,-1,437,577,1142,719,492,287,258,412,1889,539,1496,973,932,245,1693,228,360,114,undefined,-1,206,993,446,111,undefined,357,427,192,138,66,892,104,1112,389,172,261,186,406,92,undefined,353,703,1030,132,-1,404,991,173,686,undefined
09/01/2020,11,2168,1654,1101,2255,2323,1533,187,254,624,247,60,258,-1,531,819,1549,736,350,519,405,681,2418,591,1712,1264,1164,226,2024,386,475,163,undefined,-1,170,1364,396,160,undefined,363,490,217,161,84,1119,108,1391,498,126,314,235,464,102,undefined,454,548,1105,211,-1,386,995,207,983,undefined
09/01/2020,12,3388,2844,1771,3089,2985,2471,247,655,1237,488,122,358,-1,622,1434,2490,1584,607,1086,713,1147,3364,1082,2397,1898,1635,288,3477,514,922,299,undefined,-1,299,2557,860,258,undefined,969,854,335,289,128,2034,231,2208,650,215,478,272,777,200,undefined,783,1336,1496,202,-1,628,1493,223,1883,undefined
09/01/2020,13,3562,3061,1930,3491,2901,2605,234,530,1067,382,64,358,-1,685,1485,2473,1471,616,1048,527,1063,3543,990,2421,1845,1347,277,2788,497,822,306,undefined,-1,283,2487,662,314,undefined,934,796,437,317,161,2231,228,2227,753,277,602,234,859,286,undefined,773,1056,1501,163,-1,642,1539,249,1841,undefined
09/01/2020,14,3136,2245,1666,3027,2756,2225,188,233,716,228,43,270,-1,608,1323,1812,850,437,968,358,757,2919,555,1840,1592,838,223,2406,447,582,301,undefined,-1,246,1680,609,202,undefined,431,506,306,199,101,1553,145,1739,546,151,468,225,647,160,undefined,588,669,1099,164,-1,508,1191,243,1145,undefined
09/01/2020,15,2810,2024,1769,2853,3489,2294,166,258,1034,358,45,220,-1,637,1318,1560,707,487,862,396,786,2925,539,2213,1845,828,190,3816,453,646,296,undefined,-1,214,1744,498,169,undefined,358,544,313,198,99,1548,81,1642,465,156,422,233,610,211,undefined,484,595,1169,230,-1,472,1147,180,1033,undefined
09/01/2020,16,3011,1931,1742,2840,3169,3122,288,445,2392,674,65,218,-1,1042,1458,1496,660,879,778,346,870,3606,754,3432,2015,575,150,2806,441,645,220,undefined,-1,273,1774,443,148,undefined,397,447,308,305,122,1624,89,1626,243,111,398,164,581,171,undefined,523,1382,1756,266,-1,571,1387,212,1093,undefined
09/01/2020,17,3130,2143,2180,3162,4403,4624,513,612,3094,762,121,373,-1,1614,1926,1629,1145,1335,1114,635,1098,4218,1155,4435,2679,619,238,3706,636,904,363,undefined,-1,395,2659,699,165,undefined,503,636,316,286,153,2025,140,1931,316,101,486,168,752,219,undefined,717,1650,2320,306,-1,636,1713,250,1371,undefined
09/01/2020,18,2614,1582,1971,2392,2972,2650,317,323,1174,295,146,451,-1,947,1517,1042,542,566,1171,805,1008,2580,491,2192,1901,581,193,2365,485,886,475,undefined,-1,257,2004,400,238,undefined,243,389,134,152,92,1486,77,1415,271,113,584,121,626,106,undefined,488,529,1209,244,-1,550,1594,273,922,undefined
09/01/2020,19,1855,1134,1698,1740,2020,1655,216,172,329,103,115,499,-1,544,1170,573,303,206,1059,772,893,2062,273,1241,952,445,138,1293,375,771,587,undefined,-1,111,1595,273,298,undefined,159,271,123,107,64,1176,41,1085,202,136,581,170,533,88,undefined,416,195,715,159,-1,419,1162,211,715,undefined
09/01/2020,20,1478,780,1611,1471,1839,1548,156,146,165,54,168,512,-1,439,1029,422,239,128,1053,607,872,2105,243,946,757,714,149,862,265,702,683,undefined,-1,70,1743,253,280,undefined,103,186,66,49,33,1106,32,990,158,117,538,121,547,74,undefined,442,92,469,122,-1,425,1195,147,637,undefined
09/01/2020,21,1042,372,1629,1244,2014,1268,90,135,111,47,134,476,-1,486,720,358,186,75,920,518,723,1861,205,823,675,788,100,1202,249,705,738,undefined,-1,73,1464,212,330,undefined,76,194,75,55,41,1045,24,807,134,105,437,104,415,78,undefined,320,60,460,10,-1,311,985,127,450,undefined
09/01/2020,22,503,221,1087,803,1282,1017,75,69,91,39,94,252,-1,335,504,216,152,85,687,589,773,1438,135,572,466,548,87,564,152,648,513,undefined,-1,64,862,171,165,undefined,42,312,36,10,19,656,25,499,128,86,331,56,286,48,undefined,192,38,364,6,-1,190,710,95,393,undefined
09/01/2020,23,253,144,680,363,668,633,29,41,39,11,59,98,-1,244,252,132,75,34,355,539,430,1010,97,332,264,327,34,373,75,433,288,undefined,-1,74,327,121,61,undefined,28,32,24,7,12,380,4,321,54,94,89,61,161,42,undefined,108,29,232,4,-1,78,523,84,231,undefined
10/01/2020,0,123,44,374,185,400,247,12,28,34,10,14,41,-1,118,120,73,37,23,202,298,346,458,74,167,140,237,18,110,29,308,94,undefined,-1,21,132,67,34,undefined,26,36,12,5,7,145,8,139,29,71,18,31,99,31,undefined,53,12,142,1,-1,55,245,63,100,undefined
10/01/2020,1,89,54,256,136,152,136,9,13,7,2,12,25,-1,43,99,56,8,14,130,87,207,262,35,74,98,148,13,53,20,245,32,undefined,-1,21,84,57,23,undefined,19,16,11,5,3,62,6,111,20,42,5,29,45,22,undefined,21,13,69,-1,-1,27,163,49,94,undefined
10/01/2020,2,71,33,162,82,65,85,2,8,5,1,3,4,-1,36,39,34,27,14,86,72,177,180,27,55,77,126,16,33,21,130,17,undefined,-1,1,32,35,5,undefined,4,9,6,1,3,36,2,101,18,21,2,29,23,7,undefined,28,6,60,1,-1,19,146,24,62,undefined
10/01/2020,3,19,41,106,61,78,34,7,-1,7,4,5,16,-1,29,25,35,13,6,31,63,175,152,29,25,36,71,8,98,7,94,11,undefined,-1,7,20,21,6,undefined,-1,3,4,-1,-1,27,2,88,12,52,2,6,24,3,undefined,16,2,30,-1,-1,12,133,17,52,undefined
10/01/2020,4,66,8,47,62,92,55,11,2,5,1,3,7,-1,23,9,27,12,4,22,59,74,83,22,29,73,43,4,103,8,53,16,undefined,-1,10,25,24,5,undefined,12,13,203,-1,1,46,2,69,2,31,8,9,26,4,undefined,20,7,15,1,-1,12,103,17,88,undefined
10/01/2020,5,39,15,67,66,251,147,55,27,50,11,12,30,-1,73,25,23,52,23,15,17,63,194,42,199,109,62,18,249,18,57,18,undefined,-1,22,68,17,10,undefined,9,20,120,2,2,33,6,58,31,33,10,16,15,5,undefined,13,21,80,1,-1,32,91,14,119,undefined
10/01/2020,6,117,65,131,166,547,493,85,90,366,88,24,63,-1,183,69,88,166,121,27,32,70,575,158,654,326,128,30,547,53,48,36,undefined,-1,35,269,69,10,undefined,77,62,117,10,6,147,22,147,52,65,25,27,43,18,undefined,21,182,313,16,-1,58,169,14,85,undefined
10/01/2020,7,447,198,262,452,1165,1284,291,248,1484,331,43,167,-1,475,240,350,547,477,79,68,125,1341,551,1828,667,268,75,1295,161,82,65,undefined,-1,130,683,217,27,undefined,227,229,193,45,29,409,54,392,139,67,79,45,132,45,undefined,120,756,923,55,-1,190,438,43,227,undefined
10/01/2020,8,871,507,412,879,2276,3601,441,413,2810,475,71,275,-1,1056,453,767,1431,1008,153,151,260,2485,1061,3295,1203,507,127,2470,231,283,98,undefined,-1,265,1466,497,99,undefined,641,601,214,174,81,773,124,758,225,86,131,102,344,85,undefined,283,1548,1819,149,-1,375,804,95,532,undefined
10/01/2020,9,918,712,572,1029,1554,1939,223,222,1701,278,36,190,-1,605,495,848,1173,818,182,174,261,1875,663,2351,797,578,133,1527,147,273,97,undefined,-1,245,1012,476,111,undefined,582,496,267,144,62,665,119,859,266,98,215,122,304,116,undefined,305,1075,1214,152,-1,407,803,89,468,undefined
10/01/2020,10,1142,1053,789,1510,1743,1261,143,162,534,163,52,179,-1,411,585,1172,751,356,310,247,398,1712,420,1541,862,758,166,1658,242,356,129,undefined,-1,156,910,407,144,undefined,403,452,218,134,18,784,80,891,422,74,304,133,334,77,undefined,332,474,934,176,-1,365,729,151,666,undefined
10/01/2020,11,1826,1492,1094,2163,2013,1608,196,250,552,209,58,214,-1,464,822,1433,788,355,503,388,530,2003,482,1691,1103,1063,211,1695,284,460,165,undefined,-1,143,1138,488,163,undefined,370,476,199,170,13,932,145,1276,451,161,395,175,399,111,undefined,429,464,1001,190,-1,498,978,145,875,undefined
10/01/2020,12,2650,2698,1779,2980,2640,2146,225,635,1220,356,106,416,-1,626,1311,2274,1492,508,1137,777,1057,2687,1045,2269,1607,1611,310,2443,507,973,293,undefined,-1,299,2270,865,317,undefined,1047,782,348,227,22,1752,173,2096,594,242,474,270,768,207,undefined,701,1092,1448,253,-1,633,1376,206,1881,undefined
10/01/2020,13,2667,2696,1934,3274,2661,2383,259,462,1082,309,110,376,-1,605,1454,2188,1323,487,982,726,1169,2757,1004,2252,1850,1556,301,2402,512,1045,351,undefined,-1,271,2053,1009,231,undefined,931,758,416,278,42,2053,166,2080,599,219,569,234,912,212,undefined,737,835,1501,242,-1,657,1467,296,1813,undefined
10/01/2020,14,1966,2275,1708,2919,2665,1987,200,261,492,210,41,186,-1,516,1326,1687,812,360,730,410,860,2244,630,1844,1577,1040,378,2395,370,638,316,undefined,-1,117,1485,553,221,undefined,416,463,348,176,40,1573,114,1594,537,173,501,231,714,170,undefined,594,463,1075,204,-1,536,1260,242,1248,undefined
10/01/2020,15,1795,2055,1418,2368,2633,1826,133,212,930,229,19,74,-1,537,1091,1402,526,429,661,353,682,2580,512,2021,1497,621,433,2449,211,598,209,undefined,-1,70,1343,385,159,undefined,336,452,390,149,59,1099,106,1347,684,187,440,151,534,170,undefined,483,300,1022,81,-1,496,1025,172,1000,undefined
10/01/2020,16,2133,1671,1154,2146,1997,2787,120,289,1901,452,17,22,-1,667,1068,1499,717,816,627,285,611,2841,675,3791,1196,384,385,1797,71,630,173,undefined,-1,173,1332,409,119,undefined,311,632,524,200,55,980,79,1089,520,48,320,88,489,115,undefined,595,1193,1528,37,-1,402,1137,153,972,undefined
10/01/2020,17,2767,1758,2174,2691,2754,3410,150,344,1993,530,20,96,-1,827,2581,1643,1148,1167,1041,394,808,3404,1409,4770,1376,417,330,2509,106,1106,204,undefined,-1,224,1637,586,156,undefined,371,814,370,241,69,1404,193,1257,607,73,368,112,671,209,undefined,772,2421,2011,39,-1,569,1474,273,1026,undefined
10/01/2020,18,2197,1346,3395,3117,2418,1796,81,230,719,203,19,143,-1,387,3319,1070,560,418,1179,562,863,2400,567,2796,923,349,312,2505,122,1175,290,undefined,-1,111,973,298,167,undefined,196,655,113,110,41,1948,92,915,535,75,493,100,558,136,undefined,605,3031,1331,116,-1,823,1426,258,713,undefined
10/01/2020,19,1990,1627,3104,2684,1780,1179,50,106,277,115,9,77,-1,269,2693,728,318,172,1778,778,942,2228,294,1392,617,631,289,2368,137,1401,322,undefined,-1,95,965,289,231,undefined,135,410,111,77,30,1727,39,1336,436,75,463,123,635,122,undefined,685,1162,718,237,-1,710,1668,229,1038,undefined
10/01/2020,20,1262,786,2458,1775,1649,1000,47,78,153,102,41,241,-1,365,1830,399,271,125,1237,1035,1023,1739,214,815,722,680,211,1260,239,985,529,undefined,-1,65,964,242,265,undefined,123,223,140,58,43,1479,24,1127,259,120,539,116,510,118,undefined,434,351,438,248,-1,504,1321,220,546,undefined
10/01/2020,21,870,380,2089,1383,1721,1071,40,95,157,99,77,294,-1,332,999,362,194,86,949,785,828,1628,151,802,871,478,239,1466,174,860,514,undefined,-1,67,1214,271,257,undefined,111,185,69,37,30,960,34,928,274,108,405,83,508,68,undefined,361,509,438,25,-1,349,1190,192,554,undefined
10/01/2020,22,530,275,1496,1097,2121,1032,41,112,142,165,78,562,-1,326,665,362,211,107,786,763,712,1463,223,1302,721,306,126,1974,231,837,400,undefined,-1,126,1180,372,217,undefined,71,349,26,16,14,920,26,622,188,92,354,83,441,53,undefined,240,7173,1119,13,-1,232,889,140,304,undefined
10/01/2020,23,295,157,1055,636,934,810,27,43,66,60,31,126,-1,282,378,169,103,63,472,380,540,1082,150,625,513,257,101,510,71,651,247,undefined,-1,65,608,327,115,undefined,57,88,21,6,5,465,13,448,157,57,92,53,368,28,undefined,178,413,480,2,-1,153,600,76,-1,undefined
11/01/2020,0,192,117,652,363,483,509,11,22,23,23,7,46,-1,218,232,90,52,16,313,255,529,597,84,301,351,168,50,330,28,438,116,undefined,-1,26,368,250,49,undefined,41,34,8,3,3,330,9,254,76,65,33,47,216,22,undefined,98,53,308,1,-1,62,341,57,-1,undefined
11/01/2020,1,85,119,371,303,238,249,9,18,17,6,9,20,-1,93,149,40,13,17,229,121,410,436,72,137,192,103,39,170,23,392,77,undefined,-1,26,200,212,28,undefined,11,27,10,5,4,169,3,177,38,39,16,21,198,27,undefined,62,28,167,-1,-1,40,231,42,-1,undefined
11/01/2020,2,81,85,257,180,154,179,10,6,14,7,2,11,-1,99,114,68,13,6,130,73,294,402,39,107,181,61,29,136,26,196,67,undefined,-1,2,76,206,11,undefined,6,18,14,6,5,144,1,132,32,44,10,9,122,12,undefined,35,16,69,-1,-1,39,157,34,-1,undefined
11/01/2020,3,64,48,258,141,141,134,6,5,12,11,1,7,-1,74,51,28,18,12,77,80,249,240,16,87,149,80,7,110,9,259,48,undefined,-1,7,61,196,8,undefined,10,13,20,1,-1,59,2,106,10,69,12,13,204,15,undefined,28,24,70,-1,-1,25,163,48,-1,undefined
11/01/2020,4,47,31,76,72,135,108,18,1,12,4,2,4,-1,76,42,22,13,6,42,43,173,168,14,69,82,66,9,74,7,120,32,undefined,-1,3,37,94,12,undefined,5,10,34,4,3,41,4,64,10,27,1,12,23,12,undefined,17,6,48,-1,-1,16,137,35,-1,undefined
11/01/2020,5,23,24,61,52,98,104,20,11,18,13,2,16,-1,77,28,32,22,16,26,35,120,207,9,115,79,54,17,109,6,69,16,undefined,-1,13,53,19,9,undefined,10,11,33,1,1,40,-1,90,32,18,10,22,24,5,undefined,11,17,34,-1,-1,15,79,15,-1,undefined
11/01/2020,6,41,27,69,118,172,162,66,19,39,20,7,31,-1,63,34,35,38,15,15,28,58,212,31,187,105,86,24,159,24,77,26,undefined,-1,24,153,20,6,undefined,9,25,26,4,5,62,5,62,40,43,7,12,24,5,undefined,14,22,91,7,-1,25,69,12,41,undefined
11/01/2020,7,95,70,165,199,302,275,104,67,52,24,15,41,-1,99,69,103,41,34,55,70,66,377,74,422,184,223,64,311,60,103,33,undefined,-1,34,256,43,17,undefined,29,40,81,22,14,152,4,124,103,60,61,38,36,17,undefined,45,38,166,13,-1,43,162,16,220,undefined
11/01/2020,8,314,228,247,408,552,483,141,98,78,39,34,74,-1,191,177,219,115,36,96,81,122,758,109,622,304,319,131,477,94,119,33,undefined,-1,46,351,67,48,undefined,43,89,87,18,12,325,29,245,172,103,82,66,99,21,undefined,142,80,291,31,-1,130,327,42,377,undefined
11/01/2020,9,638,478,383,734,1262,791,148,143,129,67,35,179,-1,366,262,594,166,101,161,124,184,1065,146,875,572,667,227,1043,109,165,75,undefined,-1,76,668,161,107,undefined,98,99,62,36,26,609,22,565,385,228,206,139,202,31,undefined,210,93,433,83,-1,213,516,90,341,undefined
11/01/2020,10,1189,1123,610,1502,1503,1203,194,211,104,90,48,241,-1,515,567,962,165,96,329,229,328,1509,247,1189,909,1014,359,1313,303,322,143,undefined,-1,74,982,176,136,undefined,138,197,100,46,24,604,49,995,520,303,345,196,308,64,undefined,339,122,644,119,-1,287,752,167,516,undefined
11/01/2020,11,1856,1742,1013,2151,2534,1426,243,283,81,82,96,355,-1,559,845,1416,260,161,595,492,528,1859,250,1246,1417,1424,449,2318,546,462,209,undefined,-1,75,1568,166,167,undefined,141,292,153,64,37,1128,60,1290,788,510,492,313,494,71,undefined,435,76,803,171,-1,405,1036,246,712,undefined
11/01/2020,12,2230,2177,1574,2734,3131,1670,277,261,132,62,100,318,-1,674,1199,1667,281,157,1014,665,823,2251,224,1165,1705,1655,500,2690,702,629,273,undefined,-1,103,1802,197,257,undefined,102,329,123,51,30,1393,68,1614,842,542,612,353,647,70,undefined,495,91,757,141,-1,528,1310,204,948,undefined
11/01/2020,13,2677,2326,1874,3087,3588,1716,224,224,130,63,83,286,-1,636,1548,1674,309,221,1158,810,1029,2593,242,1285,1921,1692,426,3668,960,815,309,undefined,-1,111,1991,217,267,undefined,114,536,133,73,30,1754,46,1851,954,695,609,302,760,79,undefined,601,105,739,183,-1,596,1441,255,1136,undefined
11/01/2020,14,3048,2524,2231,3210,3681,2137,327,248,78,75,98,382,-1,826,1719,1626,325,161,1199,685,1015,2774,262,1336,2341,1473,397,3913,1030,739,414,undefined,-1,149,2203,227,250,undefined,110,239,190,79,40,1823,54,2012,853,527,737,345,713,90,undefined,536,124,739,191,-1,500,1639,275,1092,undefined
11/01/2020,15,3110,2591,2170,3164,3423,2299,320,268,112,49,170,500,-1,728,1677,1636,389,188,1084,575,1006,3033,318,1216,2617,1282,334,3151,1098,783,324,undefined,-1,146,2046,236,228,undefined,127,229,169,92,69,1855,46,2026,738,440,810,277,645,77,undefined,475,128,737,240,-1,471,1488,239,1092,undefined
11/01/2020,16,2773,2491,2118,3090,4148,2138,238,234,131,99,98,373,-1,706,1811,1524,308,162,1129,634,980,3259,266,1567,2490,828,257,3755,1118,816,375,undefined,-1,173,2031,219,228,undefined,112,340,144,62,49,1947,46,1779,615,296,758,238,688,87,undefined,528,108,739,204,-1,538,1447,217,1103,undefined
11/01/2020,17,2380,2043,2120,2740,3744,2023,294,222,138,107,109,415,-1,704,1717,1128,386,151,1173,726,981,3209,329,1287,2141,558,215,2872,1032,833,485,undefined,-1,118,2206,173,264,undefined,140,240,167,83,41,1685,67,1645,303,133,725,170,702,100,undefined,506,160,768,211,-1,471,1415,228,1080,undefined
11/01/2020,18,1942,1456,2221,2267,2947,1827,168,249,148,83,107,422,-1,654,1455,824,315,134,1351,967,1042,2409,302,1128,1734,532,189,2019,726,1009,630,undefined,-1,100,2119,267,392,undefined,130,327,124,74,31,1591,57,1488,255,139,735,171,572,91,undefined,432,137,762,225,-1,475,1415,199,892,undefined
11/01/2020,19,1853,869,2164,1927,2740,1473,142,171,109,63,114,448,-1,540,1356,511,329,115,1382,1120,1155,2025,282,854,1083,564,186,2641,711,995,774,undefined,-1,88,1780,241,436,undefined,168,279,95,46,38,1515,39,1402,234,142,942,193,511,105,undefined,498,77,540,163,-1,531,1318,212,839,undefined
11/01/2020,20,921,524,2194,1540,2132,1430,166,132,76,63,120,381,-1,542,1199,403,246,104,1160,867,936,1635,189,858,794,472,156,983,469,846,893,undefined,-1,90,1608,263,587,undefined,89,186,72,25,20,1256,24,1057,212,123,727,106,499,57,undefined,431,92,445,90,-1,348,1256,176,662,undefined
11/01/2020,21,544,377,1800,1250,2331,1356,74,96,54,38,80,297,-1,517,915,290,165,75,942,744,908,1538,195,633,772,388,124,1440,331,908,790,undefined,-1,77,1492,354,374,undefined,79,156,62,29,21,1019,42,818,188,126,677,133,557,87,undefined,321,49,400,4,-1,326,1023,134,561,undefined
11/01/2020,22,472,340,1494,1114,2250,1359,55,58,61,38,66,157,-1,517,790,315,199,89,865,825,957,1252,193,737,715,279,116,1607,311,900,703,undefined,-1,72,1365,406,325,undefined,59,349,67,13,4,856,30,680,145,94,457,128,501,46,undefined,260,63,392,1,-1,246,1001,156,640,undefined
11/01/2020,23,385,191,1396,777,1273,1011,34,30,70,35,14,96,-1,351,652,215,126,60,676,757,692,1181,176,651,522,264,79,638,187,778,527,undefined,-1,91,726,444,186,undefined,53,127,36,8,5,596,12,500,103,112,181,116,525,35,undefined,243,67,436,-1,-1,135,664,162,408,undefined
12/01/2020,0,227,188,823,624,787,698,23,25,31,24,16,55,-1,294,373,144,61,21,367,491,622,667,103,376,510,185,49,332,59,675,221,undefined,-1,25,519,310,70,undefined,40,61,32,5,7,347,11,373,56,109,57,67,440,28,undefined,149,39,256,-1,-1,105,427,136,422,undefined
12/01/2020,1,154,158,507,564,356,440,38,32,26,3,10,32,-1,151,242,98,18,13,283,251,655,481,65,220,336,126,48,195,30,529,108,undefined,-1,21,249,264,39,undefined,18,59,16,7,6,223,4,268,46,62,25,33,315,15,undefined,72,18,133,1,-1,59,313,61,370,undefined
12/01/2020,2,65,83,372,342,242,249,2,6,19,13,8,14,-1,152,128,59,16,14,129,108,373,414,42,137,175,94,19,160,18,319,51,undefined,-1,3,126,297,9,undefined,6,26,15,-1,-1,168,4,157,19,49,8,17,173,25,undefined,39,19,118,4,-1,26,235,55,222,undefined
12/01/2020,3,114,89,307,217,194,191,13,5,16,5,4,12,-1,139,131,52,43,9,117,56,411,424,44,115,163,98,18,125,8,295,38,undefined,-1,4,56,195,11,undefined,7,20,5,5,9,155,1,142,15,68,8,22,239,19,undefined,56,11,79,2,-1,28,241,43,224,undefined
12/01/2020,4,68,55,184,162,137,150,5,6,13,3,1,5,-1,119,48,44,14,11,54,73,327,346,46,97,170,82,14,87,11,190,14,undefined,-1,9,42,106,19,undefined,6,12,3,7,8,79,3,106,19,41,12,19,55,8,undefined,32,18,84,-1,-1,16,126,39,120,undefined
12/01/2020,5,51,49,97,132,138,152,19,4,7,5,2,11,-1,99,33,36,13,11,36,39,202,175,35,77,105,88,18,145,16,238,10,undefined,-1,10,36,30,6,undefined,6,19,-1,-1,-1,59,1,105,34,26,4,30,34,10,undefined,21,6,53,-1,-1,19,92,14,80,undefined
12/01/2020,6,32,53,100,163,155,155,44,21,27,10,8,15,-1,98,42,32,33,30,15,35,98,263,36,143,102,79,17,184,24,127,19,undefined,-1,19,73,18,8,undefined,4,16,13,5,4,91,3,109,53,27,10,30,20,7,undefined,24,4,72,13,-1,24,65,14,38,undefined
12/01/2020,7,66,41,137,192,275,245,97,62,49,21,25,69,-1,108,60,83,33,19,28,44,87,292,68,312,188,149,56,344,57,112,19,undefined,-1,26,237,28,11,undefined,29,16,25,12,11,100,2,136,82,63,29,29,30,9,undefined,51,21,117,8,-1,45,145,21,72,undefined
12/01/2020,8,192,100,227,259,468,423,134,120,48,51,30,104,-1,166,130,185,85,34,41,77,96,610,145,500,286,286,84,591,85,149,56,undefined,-1,40,433,66,21,undefined,48,54,39,18,16,182,11,225,141,144,90,54,93,16,undefined,110,39,221,23,-1,98,252,37,156,undefined
12/01/2020,9,484,356,430,663,807,690,161,149,100,41,36,202,-1,283,229,325,123,47,106,152,140,980,146,756,577,585,159,879,202,189,73,undefined,-1,40,759,78,51,undefined,79,131,54,29,19,355,23,524,262,192,150,125,164,26,undefined,184,63,354,56,-1,200,524,90,260,undefined
12/01/2020,10,1004,830,576,1109,1605,1111,245,194,88,75,81,360,-1,416,427,751,196,102,309,257,324,1309,187,1191,1060,912,245,1676,300,371,129,undefined,-1,76,1088,184,84,undefined,106,156,87,54,40,619,26,900,476,329,328,185,281,43,undefined,304,85,606,76,-1,286,771,145,444,undefined
12/01/2020,11,1562,1265,966,1869,2399,1310,288,239,88,51,115,469,-1,471,689,963,226,87,466,435,504,1704,245,1055,1439,1257,334,2332,476,443,163,undefined,-1,89,1511,171,160,undefined,90,223,80,63,19,860,45,1058,614,472,378,228,384,55,undefined,324,88,668,142,-1,281,912,147,660,undefined
12/01/2020,12,1925,1591,1312,2315,3304,1446,300,255,135,59,106,491,-1,492,1109,1324,296,140,957,677,748,1845,237,1118,1791,1516,482,2933,810,645,291,undefined,-1,111,2003,177,180,undefined,86,306,108,79,31,1401,65,1353,811,538,608,321,547,75,undefined,501,98,701,153,-1,430,1229,216,745,undefined
12/01/2020,13,2319,1959,1754,2569,3112,1469,308,283,105,34,139,430,-1,544,1388,1192,249,125,1074,782,885,2387,270,1070,1910,1585,442,2812,930,746,369,undefined,-1,136,2013,139,258,undefined,53,448,143,49,14,1284,51,1638,1040,606,613,324,633,88,undefined,500,84,642,157,-1,459,1306,212,814,undefined
12/01/2020,14,2798,2084,1911,2734,3213,1795,262,287,85,49,135,529,-1,730,1445,1322,216,85,1094,592,793,2361,271,1150,2252,1310,477,2701,926,674,441,undefined,-1,101,2053,169,271,undefined,71,231,140,64,34,1642,56,1760,1035,505,599,364,593,86,undefined,479,94,666,151,-1,502,1356,233,804,undefined
12/01/2020,15,2928,2223,1827,2659,3682,1816,299,262,138,53,154,515,-1,701,1576,1254,343,147,1015,537,889,2617,269,1054,2278,1229,344,3214,1142,768,546,undefined,-1,184,2285,152,269,undefined,67,199,128,77,40,1592,45,1704,828,462,711,296,520,78,undefined,483,81,593,170,-1,495,1339,189,898,undefined
12/01/2020,16,2878,2123,1842,2556,3293,2030,330,269,105,44,142,576,-1,674,1527,1203,233,116,1051,439,810,3037,260,1250,2147,868,243,2772,1060,733,619,undefined,-1,193,2248,136,243,undefined,81,273,114,76,51,1657,64,1707,638,330,658,240,502,108,undefined,395,116,671,207,-1,485,1280,216,748,undefined
12/01/2020,17,2472,1695,1862,2376,3076,1710,564,276,104,70,168,540,-1,713,1660,818,254,121,1036,615,809,3108,213,1176,1973,553,185,2757,1133,749,620,undefined,-1,180,2131,167,223,undefined,80,260,123,93,79,1462,48,1639,327,164,658,182,600,105,undefined,475,138,655,174,-1,487,1288,214,696,undefined
12/01/2020,18,2193,1090,1745,1878,2400,1486,969,194,140,87,142,534,-1,696,1269,576,181,108,1121,643,842,2605,246,1020,1641,522,173,1545,973,673,576,undefined,-1,162,1877,166,249,undefined,63,304,128,40,32,1268,54,1420,235,174,527,159,435,105,undefined,476,80,560,163,-1,481,1149,165,655,undefined
12/01/2020,19,1453,540,1825,1484,1893,1280,307,128,84,58,95,482,-1,520,994,371,177,94,992,614,825,2217,234,790,733,430,167,1198,728,649,749,undefined,-1,84,1573,110,238,undefined,134,200,73,32,20,1036,47,1188,222,125,569,179,424,100,undefined,408,72,368,127,-1,335,1134,149,432,undefined
12/01/2020,20,834,405,1542,1242,2061,1237,135,144,83,34,110,385,-1,515,869,362,185,60,732,549,739,1859,157,631,689,359,142,1696,498,617,644,undefined,-1,91,1592,116,360,undefined,70,102,70,29,24,1050,23,723,159,146,534,124,358,68,undefined,285,60,400,107,-1,298,949,181,442,undefined
12/01/2020,21,554,244,1129,980,1679,1113,172,113,88,25,102,269,-1,375,727,232,103,60,702,427,574,1451,186,652,521,341,118,1135,332,530,474,undefined,-1,74,1065,104,251,undefined,80,135,54,14,11,716,32,556,170,130,352,82,270,63,undefined,255,62,371,2,-1,261,958,128,344,undefined
12/01/2020,22,320,156,750,639,1185,901,1077,42,67,24,33,136,-1,334,397,165,86,44,447,343,424,1368,162,607,370,328,121,957,281,424,423,undefined,-1,84,666,79,141,undefined,41,298,37,14,11,493,11,361,131,98,154,94,160,30,undefined,116,68,346,-1,-1,158,713,112,290,undefined
12/01/2020,23,126,102,517,342,575,559,54,27,25,14,46,94,-1,224,219,75,54,20,240,131,344,813,127,414,237,196,48,413,40,374,179,undefined,-1,33,365,25,46,undefined,14,53,31,24,17,258,15,231,74,94,55,54,81,32,undefined,57,35,253,-1,-1,59,422,52,161,undefined
13/01/2020,0,73,42,318,175,251,224,5,46,14,11,17,32,-1,87,71,48,38,5,118,67,197,260,44,148,175,125,25,148,21,174,41,undefined,-1,6,132,20,22,undefined,19,18,20,7,1,107,5,115,19,80,14,32,70,18,undefined,35,35,109,-1,-1,61,196,43,53,undefined
13/01/2020,1,49,27,191,96,146,105,6,5,3,2,2,9,-1,25,40,24,10,8,85,43,131,139,13,37,97,81,13,34,13,217,30,undefined,-1,7,107,17,15,undefined,5,3,15,4,1,72,2,61,27,48,7,13,33,11,undefined,36,4,44,3,-1,30,127,22,54,undefined
13/01/2020,2,28,15,91,36,53,82,5,5,3,-1,3,7,-1,27,28,21,14,7,50,34,86,125,9,34,33,46,8,23,6,78,9,undefined,-1,5,42,5,8,undefined,5,15,4,1,1,20,1,44,8,43,3,9,27,3,undefined,14,4,38,1,-1,14,81,12,28,undefined
13/01/2020,3,27,11,48,48,59,39,14,5,7,-1,2,1,-1,8,19,12,24,7,24,20,48,91,11,27,43,49,4,63,5,90,5,undefined,-1,5,16,9,4,undefined,2,4,4,3,2,15,3,21,9,26,3,11,12,-1,undefined,13,6,32,-1,-1,6,85,7,18,undefined
13/01/2020,4,12,15,51,26,108,36,7,4,11,2,5,9,-1,26,14,9,15,7,9,35,39,40,5,34,42,49,7,128,10,78,13,undefined,-1,8,16,4,5,undefined,4,7,4,2,-1,35,1,39,5,13,9,6,9,1,undefined,6,5,24,-1,-1,13,30,2,18,undefined
13/01/2020,5,81,12,69,88,247,190,33,30,70,21,4,20,-1,85,30,34,53,30,15,7,37,166,38,290,107,34,13,304,16,63,12,undefined,-1,42,103,19,7,undefined,10,33,13,7,4,38,9,69,8,23,7,19,25,10,undefined,16,48,100,3,-1,30,102,14,24,undefined
13/01/2020,6,120,91,175,197,691,759,243,132,528,92,18,75,-1,221,113,131,242,143,56,42,68,760,243,833,335,83,29,786,76,124,24,undefined,-1,75,519,77,8,undefined,85,99,24,18,6,224,17,187,28,44,19,30,50,67,undefined,140,427,363,35,-1,95,219,24,111,undefined
13/01/2020,7,409,253,260,489,1629,1576,475,332,1798,401,61,208,-1,552,256,423,676,558,73,112,192,1565,686,2186,997,191,84,1886,210,306,79,undefined,-1,148,1001,212,32,undefined,271,275,85,65,35,473,48,430,133,58,62,87,174,50,undefined,190,1621,1056,84,-1,199,500,41,310,undefined
13/01/2020,8,1010,596,545,977,2953,3751,763,554,3668,676,108,361,-1,1320,573,886,1868,1369,204,232,380,2789,1420,4133,1779,390,127,3210,345,702,132,undefined,-1,391,2058,615,112,undefined,633,737,320,285,111,943,110,914,217,70,183,113,429,181,undefined,446,2770,2257,166,-1,466,989,118,623,undefined
13/01/2020,9,1023,668,673,1133,2461,1907,284,299,2084,524,42,195,-1,624,538,978,1269,761,200,207,317,1963,814,2491,829,385,90,2532,223,520,113,undefined,-1,295,1146,521,118,undefined,633,562,249,242,112,707,147,858,170,61,229,138,367,156,undefined,430,1513,1475,278,-1,488,870,143,571,undefined
13/01/2020,10,1268,1058,754,1504,1939,1217,221,140,695,252,50,193,-1,415,595,1214,734,452,273,248,469,1951,513,1615,890,497,108,1725,252,517,135,undefined,-1,208,1068,515,123,undefined,413,438,289,179,91,818,105,1074,195,97,297,129,454,80,undefined,441,677,968,176,-1,450,754,151,656,undefined
13/01/2020,11,1963,1500,1101,2136,2034,1377,195,225,575,204,60,205,-1,450,792,1463,687,385,514,349,609,2437,602,1699,1630,537,165,1747,334,654,171,undefined,-1,163,1284,491,144,undefined,477,495,399,184,84,1128,157,1280,276,92,356,139,404,117,undefined,483,520,1002,182,-1,447,879,154,891,undefined
13/01/2020,12,3271,2880,1806,3181,2362,2245,256,634,1265,461,96,390,-1,656,1394,2369,1655,565,1050,648,1028,3355,1222,2381,1967,1017,210,2075,526,1007,307,undefined,-1,354,2370,909,286,undefined,1214,882,452,235,144,2000,230,2020,374,141,519,225,823,167,undefined,717,1734,1478,338,-1,674,1282,212,1952,undefined
13/01/2020,13,3655,2919,2055,3390,2411,2379,256,525,1185,314,74,309,-1,613,1628,2622,1667,660,1002,685,1108,3414,1073,2371,1818,943,188,2113,542,847,361,undefined,-1,418,2249,820,353,undefined,1177,781,524,280,144,2324,234,2102,339,132,580,216,866,178,undefined,818,1318,1644,407,-1,762,1399,244,1871,undefined
13/01/2020,14,2677,2096,1708,2707,2368,1992,152,272,703,234,45,213,-1,590,1266,1736,843,435,913,347,784,2865,652,2037,2908,558,164,2348,363,734,335,undefined,-1,243,1599,619,212,undefined,490,564,362,204,88,1586,119,1567,275,99,524,192,736,116,undefined,637,663,1093,193,-1,564,1051,232,1144,undefined
13/01/2020,15,2509,1901,1654,2729,2477,2161,178,275,1189,364,45,175,-1,627,1199,1605,731,485,790,299,826,2883,519,2229,1596,525,126,2556,371,670,288,undefined,-1,174,1370,494,153,undefined,366,475,363,230,91,1357,117,1582,211,82,409,173,629,145,undefined,663,833,1274,237,-1,578,1208,221,922,undefined
13/01/2020,16,2543,1892,1678,2509,3191,3025,344,426,2785,727,57,242,-1,1068,1455,1433,721,932,830,309,835,3547,796,3653,2356,530,158,3226,389,633,289,undefined,-1,233,1724,508,172,undefined,459,440,413,339,124,1527,88,1566,240,61,560,151,601,183,undefined,649,2133,1950,294,-1,638,1374,159,985,undefined
13/01/2020,17,2863,1872,2202,2846,4641,4927,660,665,3680,949,87,368,-1,1794,1761,1503,1281,1573,907,416,1042,4696,1218,4993,2455,606,241,4129,565,900,296,undefined,-1,384,2423,724,223,undefined,589,620,428,386,208,1906,164,1893,322,86,645,164,851,278,undefined,912,2925,2522,443,-1,786,1748,293,1141,undefined
13/01/2020,18,2160,1271,1805,2278,2613,2523,407,400,1419,381,95,429,-1,969,1467,849,686,560,1113,516,761,2904,537,2289,1681,576,169,2262,406,786,443,undefined,-1,186,1885,339,264,undefined,287,337,186,170,110,1377,112,1286,240,90,605,140,577,187,undefined,703,1015,1219,261,-1,583,1501,250,727,undefined
13/01/2020,19,1442,653,1755,1517,1594,1453,235,183,365,128,123,429,-1,463,1110,507,221,162,929,608,744,2014,296,1249,708,452,119,1162,295,597,494,undefined,-1,109,1479,217,245,undefined,143,192,126,102,92,1180,45,1044,156,109,567,142,502,132,undefined,441,320,581,214,-1,459,1232,177,576,undefined
13/01/2020,20,824,370,1585,1125,1538,1257,185,98,138,68,143,530,-1,491,905,355,269,113,841,452,608,1906,265,943,599,794,132,747,211,595,677,undefined,-1,91,1194,187,318,undefined,89,180,93,58,49,1004,29,772,169,97,584,129,401,113,undefined,411,153,416,109,-1,425,983,119,444,undefined
13/01/2020,21,568,241,1121,807,1247,1097,96,125,104,45,163,478,-1,418,640,283,135,70,583,384,542,1597,171,660,534,734,104,674,195,533,524,undefined,-1,74,1067,176,244,undefined,69,141,69,33,39,731,34,542,154,86,483,117,335,81,undefined,256,109,403,16,-1,297,886,162,352,undefined
13/01/2020,22,282,140,769,473,802,821,59,75,87,11,87,237,-1,300,380,140,93,59,395,251,409,1184,129,516,352,481,72,467,118,403,374,undefined,-1,21,593,110,147,undefined,65,90,30,16,14,417,22,390,91,63,287,82,153,51,undefined,175,64,283,3,-1,143,616,89,213,undefined
13/01/2020,23,175,68,464,227,422,538,31,25,38,10,28,72,-1,204,210,48,82,51,231,132,231,726,72,310,140,279,36,217,41,268,131,undefined,-1,25,260,51,50,undefined,34,44,28,8,7,225,14,182,40,57,93,44,255,25,undefined,88,23,188,-1,-1,76,353,60,96,undefined
14/01/2020,0,92,32,251,114,198,185,7,11,21,5,10,28,-1,83,98,28,10,6,110,42,145,197,31,144,84,183,25,98,26,165,43,undefined,-1,8,121,23,19,undefined,13,13,16,4,2,100,5,134,29,62,11,43,39,15,undefined,33,11,113,-1,-1,62,212,62,49,undefined
14/01/2020,1,53,29,81,40,57,102,33,6,10,3,2,11,-1,17,38,13,27,5,47,49,121,137,28,50,80,113,15,24,22,142,12,undefined,-1,6,78,11,12,undefined,11,7,7,-1,1,65,4,59,23,32,7,16,30,5,undefined,27,9,63,-1,-1,29,95,36,50,undefined
14/01/2020,2,22,16,60,28,48,37,10,3,6,2,2,4,-1,8,26,2,14,6,20,21,63,86,6,33,29,70,1,23,9,56,8,undefined,-1,2,32,8,5,undefined,7,1,3,1,-1,24,2,43,3,34,4,10,16,1,undefined,22,5,48,-1,-1,9,76,3,13,undefined
14/01/2020,3,12,7,45,21,50,32,5,3,1,1,2,4,-1,16,16,13,10,15,24,20,55,83,4,7,20,70,6,46,8,40,4,undefined,-1,5,18,1,5,undefined,-1,5,3,1,3,30,5,56,13,27,5,16,8,7,undefined,12,4,10,1,-1,16,42,16,25,undefined
14/01/2020,4,16,12,24,20,98,37,27,3,7,2,3,7,-1,22,16,12,4,2,9,13,23,89,8,28,12,43,7,105,2,21,19,undefined,-1,9,18,-1,10,undefined,9,14,2,1,1,15,1,45,4,19,10,6,3,1,undefined,4,5,23,-1,-1,12,35,9,13,undefined
14/01/2020,5,49,19,57,94,307,210,40,46,85,11,3,22,-1,82,31,33,77,21,13,14,46,175,57,255,106,55,16,333,18,56,10,undefined,-1,40,122,19,5,undefined,13,21,7,5,4,43,6,66,14,20,1,25,16,5,undefined,19,56,101,-1,-1,40,115,31,29,undefined
14/01/2020,6,117,86,134,197,735,771,115,123,569,89,17,79,-1,222,72,163,242,128,37,42,70,699,217,901,417,142,34,728,53,121,41,undefined,-1,74,545,81,11,undefined,83,104,27,15,11,139,22,187,79,77,18,34,56,59,undefined,106,398,383,20,-1,102,259,37,100,undefined
14/01/2020,7,372,260,265,454,1573,1737,419,354,1829,359,55,192,-1,525,212,433,725,637,58,106,158,1565,644,2219,893,235,73,1673,187,223,56,undefined,-1,157,934,184,40,undefined,276,294,67,53,31,401,60,442,139,69,77,51,123,65,undefined,158,1551,1140,86,-1,213,481,49,301,undefined
14/01/2020,8,972,565,508,965,2360,3773,576,519,3459,615,96,319,-1,1194,541,866,1929,1372,206,254,330,2841,1377,4291,1378,444,165,2607,253,553,103,undefined,-1,304,1928,661,92,undefined,638,833,206,224,93,917,104,930,260,112,136,134,432,112,undefined,431,3632,2219,158,-1,480,910,122,642,undefined
14/01/2020,9,888,689,557,1120,2343,1934,266,227,1904,344,39,167,-1,604,497,937,1309,716,160,236,293,2075,805,2571,722,589,158,2541,228,494,78,undefined,-1,290,1128,560,114,undefined,604,625,230,191,102,758,163,804,279,163,185,173,352,136,undefined,337,1764,1429,295,-1,423,929,90,500,undefined
14/01/2020,10,1076,937,665,1434,1942,1239,285,186,695,220,28,184,-1,403,604,1125,755,457,254,254,384,2044,523,1621,767,674,167,1902,196,403,161,undefined,-1,181,895,503,101,undefined,335,478,159,126,58,793,82,869,346,217,254,135,369,71,undefined,406,593,946,182,-1,453,746,120,615,undefined
14/01/2020,11,1747,1459,973,1953,1734,1294,311,207,641,242,59,222,-1,399,726,1439,729,429,426,383,565,2150,602,1681,851,959,197,1692,330,530,160,undefined,-1,148,989,462,154,undefined,410,560,183,155,74,1073,105,1148,367,301,225,195,389,132,undefined,450,560,1021,212,-1,429,891,165,851,undefined
14/01/2020,12,2821,2410,1716,2691,2235,1995,309,490,1127,459,76,301,-1,572,1164,2124,1575,514,969,623,1022,3058,1062,2324,1277,1328,295,2452,396,954,260,undefined,-1,254,1748,942,320,undefined,1021,765,324,233,75,1764,224,1822,527,347,446,243,777,161,undefined,707,1306,1420,283,-1,675,1254,214,1825,undefined
14/01/2020,13,3075,2603,1962,3159,2226,2012,336,387,1008,366,49,237,-1,524,1314,2204,1380,622,997,601,1038,3229,994,2268,1428,1277,229,2061,395,766,278,undefined,-1,285,1693,681,309,undefined,968,688,351,272,100,1951,193,1970,577,374,458,320,756,165,undefined,732,910,1419,363,-1,731,1362,248,1767,undefined
14/01/2020,14,2562,1880,1508,2586,2232,1647,230,172,686,255,40,179,-1,470,1229,1654,789,391,817,345,728,2604,594,1898,1292,799,196,2152,337,652,263,undefined,-1,226,1249,504,218,undefined,441,493,279,173,57,1444,121,1369,454,198,387,214,597,112,undefined,627,513,1071,223,-1,666,992,197,1031,undefined
14/01/2020,15,2237,1775,1555,2437,2327,1870,279,223,1202,320,20,186,-1,594,1213,1469,727,514,798,355,596,2620,555,2394,1335,667,141,2276,297,567,226,undefined,-1,215,1258,509,125,undefined,361,411,272,200,93,1277,115,1431,425,189,322,183,509,126,undefined,539,719,1250,229,-1,426,1119,202,880,undefined
14/01/2020,16,2301,1691,1636,2427,2892,2719,312,368,2587,753,57,192,-1,877,1162,1359,758,973,633,312,683,3412,730,3604,1483,576,160,2812,276,642,239,undefined,-1,228,1306,604,124,undefined,433,480,253,344,108,1423,110,1440,241,93,347,135,592,150,undefined,636,1720,1968,344,-1,535,1267,150,1032,undefined
14/01/2020,17,2756,1719,1902,2801,3978,4517,597,634,3460,908,91,325,-1,1708,1692,1438,1254,1508,901,396,957,4393,1140,4803,2073,599,246,3903,419,897,297,undefined,-1,373,2197,712,168,undefined,595,739,311,280,107,1925,167,1794,295,139,445,178,690,150,undefined,738,2422,2380,347,-1,689,1595,237,1188,undefined
14/01/2020,18,2176,1317,1826,2156,2618,2390,423,336,1306,324,69,309,-1,875,1303,878,575,700,929,564,853,2845,601,2531,1403,555,181,2214,295,836,402,undefined,-1,242,1679,408,208,undefined,246,446,130,145,64,1526,77,1232,289,113,572,170,529,115,undefined,538,772,1199,253,-1,588,1450,205,873,undefined
14/01/2020,19,1439,660,1810,1435,1627,1384,247,142,390,116,71,296,-1,416,1006,539,271,194,930,578,782,2133,328,1188,725,463,121,1032,179,761,489,undefined,-1,95,1190,214,250,undefined,118,176,119,73,26,1081,48,1094,218,93,500,100,450,87,undefined,354,273,655,183,-1,430,1169,205,609,undefined
14/01/2020,20,895,430,1424,1172,1360,1114,232,107,168,83,159,376,-1,370,844,379,202,96,796,499,678,1842,210,844,590,630,123,705,184,658,661,undefined,-1,81,1197,212,271,undefined,103,183,87,44,37,1026,45,803,139,126,484,107,429,73,undefined,371,173,447,111,-1,383,946,155,458,undefined
14/01/2020,21,572,295,1240,980,1289,1052,183,86,96,36,109,303,-1,333,687,296,167,68,686,414,542,1649,204,702,522,668,66,687,173,606,621,undefined,-1,67,979,160,232,undefined,50,100,84,34,31,923,31,545,92,80,295,107,286,61,undefined,234,75,414,2,-1,220,815,91,344,undefined
14/01/2020,22,324,164,792,566,785,845,68,57,83,28,72,173,-1,313,432,211,132,76,458,240,464,1197,114,567,332,482,83,345,112,421,435,undefined,-1,69,632,74,103,undefined,49,99,34,15,12,541,25,403,114,78,248,52,204,68,undefined,160,73,312,6,-1,224,650,89,248,undefined
14/01/2020,23,181,91,455,223,540,427,47,25,47,15,27,88,-1,299,220,72,47,30,264,148,254,676,51,268,164,323,21,260,35,302,133,undefined,-1,20,385,39,60,undefined,35,38,21,5,3,211,13,209,43,97,85,49,115,42,undefined,93,30,230,3,-1,84,439,64,139,undefined
15/01/2020,0,65,25,227,128,235,181,33,10,18,4,28,35,-1,163,86,32,53,13,98,56,191,245,36,126,83,208,20,116,31,178,52,undefined,-1,9,127,9,19,undefined,15,20,15,1,-1,106,8,127,32,71,15,37,58,9,undefined,52,5,131,-1,-1,46,167,47,50,undefined
15/01/2020,1,32,16,207,84,106,80,22,4,13,1,1,12,-1,83,76,25,7,7,91,34,86,162,14,27,79,114,19,41,17,142,34,undefined,-1,9,83,19,11,undefined,7,6,8,3,2,86,1,92,26,40,8,26,24,4,undefined,23,5,67,-1,-1,45,98,16,45,undefined
15/01/2020,2,17,18,60,35,40,50,16,1,4,1,2,7,-1,17,35,10,24,5,66,34,72,124,7,20,51,71,5,13,2,66,24,undefined,-1,-1,57,3,9,undefined,5,9,5,2,6,20,1,43,5,41,2,10,19,5,undefined,12,3,48,-1,-1,7,81,12,28,undefined
15/01/2020,3,13,16,47,17,47,56,16,2,5,1,5,5,-1,18,33,14,15,10,49,13,29,90,13,14,53,50,2,28,13,26,8,undefined,-1,12,11,9,4,undefined,2,5,6,2,-1,25,1,25,4,15,2,15,18,1,undefined,9,-1,11,-1,-1,9,56,16,23,undefined
15/01/2020,4,20,7,34,28,72,39,5,6,3,3,1,2,-1,29,30,13,6,5,19,12,40,69,5,27,37,67,8,78,4,29,15,undefined,-1,12,18,4,11,undefined,9,9,-1,-1,2,18,-1,30,11,42,8,10,13,-1,undefined,6,12,13,-1,-1,14,53,15,17,undefined
15/01/2020,5,23,18,77,82,292,194,33,35,69,17,5,19,-1,90,34,33,77,19,13,18,49,185,49,252,89,37,13,321,15,60,6,undefined,-1,38,82,14,9,undefined,16,27,8,5,3,62,4,61,24,22,3,24,13,3,undefined,11,48,102,1,-1,32,81,21,33,undefined
15/01/2020,6,115,88,162,201,688,754,130,112,525,81,32,69,-1,185,80,118,215,137,41,50,73,762,228,853,374,68,34,843,59,95,33,undefined,-1,71,425,64,23,undefined,92,108,33,17,9,151,18,165,48,47,14,41,38,57,undefined,87,272,388,24,-1,96,244,31,87,undefined
15/01/2020,7,395,262,248,457,1541,1578,310,306,1684,374,49,190,-1,541,229,447,755,548,60,93,176,1584,592,2120,701,199,84,1859,167,225,64,undefined,-1,191,759,227,54,undefined,277,324,74,69,46,478,46,395,123,68,72,115,137,55,undefined,172,1203,1050,54,-1,214,459,48,308,undefined
15/01/2020,8,838,580,470,974,2603,3547,474,437,3383,629,78,315,-1,1200,526,907,1824,1379,130,191,386,2804,1254,4053,1176,415,142,2657,269,492,101,undefined,-1,326,1423,658,123,undefined,670,720,276,233,101,944,139,832,215,69,185,98,414,183,undefined,429,2646,2109,215,-1,491,939,106,600,undefined
15/01/2020,9,845,692,611,1099,1929,1955,239,243,1980,423,36,161,-1,611,520,924,1234,799,169,235,358,1892,771,2482,714,409,119,1990,204,435,117,undefined,-1,244,963,549,112,undefined,586,592,361,202,134,718,125,846,197,84,187,124,369,123,undefined,382,1572,1399,321,-1,474,815,143,550,undefined
15/01/2020,10,1111,1011,660,1387,1857,1119,177,110,643,204,18,98,-1,343,541,1105,750,431,221,232,363,1944,476,1686,704,509,145,1851,165,407,194,undefined,-1,183,798,416,108,undefined,367,475,357,137,52,802,103,770,257,132,248,114,367,108,undefined,317,677,1055,192,-1,502,689,133,601,undefined
15/01/2020,11,1807,1461,943,2009,2060,1338,281,180,651,233,14,105,-1,402,748,1515,703,389,441,406,536,2116,556,1779,812,590,122,2058,256,530,145,undefined,-1,169,1058,430,149,undefined,405,507,478,127,59,1092,127,1278,253,148,368,158,366,104,undefined,447,649,1116,199,-1,489,798,144,715,undefined
15/01/2020,12,2864,2401,1498,2808,2610,1990,224,365,1198,409,28,194,-1,433,1162,2153,1480,554,933,520,1045,2885,964,2448,1141,891,177,3336,335,860,236,undefined,-1,215,1844,777,221,undefined,1073,898,464,222,66,1821,208,1684,334,143,410,221,737,126,undefined,646,1585,1478,201,-1,723,1236,247,1793,undefined
15/01/2020,13,2733,2337,1695,2939,2399,1915,319,343,997,356,29,168,-1,440,1357,2229,1322,598,951,481,935,2844,879,2325,1186,672,164,2444,341,788,308,undefined,-1,227,1634,686,267,undefined,911,846,491,262,76,1852,232,1721,341,170,411,206,824,153,undefined,765,1153,1399,309,-1,673,1229,207,1690,undefined
15/01/2020,14,2111,1791,1416,2476,2002,1636,442,148,674,218,19,132,-1,416,1013,1588,768,414,731,311,660,2348,509,1922,1047,447,158,1938,234,619,273,undefined,-1,172,1137,582,175,undefined,442,464,510,185,49,1330,108,1255,272,140,338,152,541,98,undefined,631,625,984,162,-1,511,1003,161,966,undefined
15/01/2020,15,1895,1673,1489,2457,3162,1897,316,195,1125,344,32,106,-1,542,1121,1452,648,571,807,362,638,2758,534,2314,1295,434,115,3495,323,640,239,undefined,-1,178,1199,553,125,undefined,382,495,529,221,49,1339,135,1248,242,113,334,133,498,141,undefined,491,825,1081,202,-1,555,1038,182,902,undefined
15/01/2020,16,1533,1791,1535,2509,3182,3109,555,401,2124,809,43,182,-1,1033,1320,1372,893,1250,567,341,683,3413,1034,3972,1481,504,225,3083,338,711,259,undefined,-1,222,1437,525,160,undefined,518,745,477,345,129,1339,107,1388,476,152,343,161,605,144,undefined,595,1955,1829,180,-1,587,1289,176,1041,undefined
15/01/2020,17,1975,1310,1104,2087,2804,3361,444,343,2204,470,15,61,-1,1025,1131,1276,1293,1395,613,352,574,3457,3845,4810,1124,377,183,2753,105,828,148,undefined,-1,289,1341,537,157,undefined,507,910,250,250,104,1043,135,947,573,122,281,160,530,190,undefined,694,1826,1725,39,-1,442,1265,129,829,undefined
15/01/2020,18,1583,897,1185,1733,2018,1847,1035,218,932,198,10,95,-1,469,899,834,819,742,793,431,652,2571,1770,2724,936,456,296,1965,115,779,229,undefined,-1,326,1072,375,132,undefined,286,784,122,102,44,748,82,826,702,176,439,173,342,128,undefined,550,580,984,30,-1,361,1229,178,639,undefined
15/01/2020,19,851,512,1129,1145,991,847,123,76,282,113,11,55,-1,237,787,435,392,314,715,394,535,1920,600,1351,283,476,151,1192,68,703,261,undefined,-1,120,650,223,151,undefined,138,432,94,49,20,614,25,871,598,258,389,143,272,55,undefined,445,196,551,36,-1,291,985,164,427,undefined
15/01/2020,20,543,285,1194,810,841,681,67,52,145,79,56,189,-1,231,709,259,169,133,646,425,473,1366,186,719,314,828,186,544,71,518,348,undefined,-1,78,676,202,188,undefined,67,184,79,41,30,566,34,655,596,268,396,138,271,74,undefined,307,117,394,60,-1,289,878,145,377,undefined
15/01/2020,21,406,191,854,683,726,676,1132,33,62,31,10,56,-1,175,404,289,119,58,510,311,425,1146,164,698,255,744,106,621,82,484,349,undefined,-1,286,558,156,144,undefined,84,153,56,32,34,513,22,426,349,212,312,146,228,53,undefined,169,69,333,8,-1,161,677,122,222,undefined
15/01/2020,22,244,178,812,564,1285,599,331,49,96,39,33,133,-1,235,339,226,143,65,468,307,351,1099,136,539,312,539,109,1035,148,429,195,undefined,-1,172,790,108,78,undefined,43,295,38,14,15,456,17,291,269,113,145,95,189,27,undefined,185,57,310,15,-1,148,531,86,303,undefined
15/01/2020,23,98,63,410,270,340,426,28,18,44,12,12,56,-1,186,154,105,41,42,197,103,202,563,87,305,135,314,35,214,28,231,93,undefined,-1,34,232,62,40,undefined,30,38,27,10,12,222,10,203,58,97,63,43,79,10,undefined,61,25,211,4,-1,58,407,64,109,-1
16/01/2020,0,66,33,229,124,172,172,10,7,12,3,6,22,-1,60,114,19,34,6,98,45,120,195,41,123,64,169,15,95,14,167,42,undefined,-1,9,104,27,17,undefined,12,25,52,7,3,92,7,102,29,62,23,27,41,16,undefined,40,15,150,5,-1,33,185,42,91,-1
16/01/2020,1,32,15,102,49,40,70,13,7,5,1,3,7,-1,22,36,20,23,10,77,41,133,89,26,27,68,96,11,31,7,153,35,undefined,-1,3,31,9,15,undefined,12,9,35,1,1,56,1,68,27,36,10,12,35,10,undefined,16,7,58,1,-1,19,98,24,19,-1
16/01/2020,2,19,6,55,27,37,44,1,1,8,-1,-1,4,-1,13,22,13,8,4,29,28,59,61,17,24,67,67,9,11,13,83,14,undefined,-1,4,30,2,7,undefined,1,2,65,-1,1,20,-1,38,8,23,10,21,23,5,undefined,21,9,29,-1,-1,8,88,19,15,-1
16/01/2020,3,8,14,29,32,42,26,8,3,5,1,1,8,-1,17,12,24,5,4,23,13,45,59,4,6,19,52,3,36,4,42,6,undefined,-1,-1,9,8,4,undefined,22,5,72,-1,-1,15,-1,18,6,13,1,10,20,2,undefined,4,3,32,-1,-1,8,36,7,15,-1
16/01/2020,4,9,6,28,27,84,31,10,2,2,1,1,6,-1,16,7,11,14,-1,4,25,20,55,10,14,36,47,3,75,7,38,14,undefined,-1,12,10,1,13,undefined,21,7,86,-1,1,19,2,37,3,14,16,3,4,1,undefined,7,3,20,-1,-1,16,42,6,14,-1
16/01/2020,5,12,23,56,59,297,204,30,45,61,20,5,16,-1,90,32,45,74,25,11,17,34,146,60,253,97,52,12,290,18,50,17,undefined,-1,40,103,17,6,undefined,16,29,92,7,4,27,3,57,24,26,1,14,18,7,undefined,12,65,98,-1,-1,34,89,16,31,-1
16/01/2020,6,119,91,145,238,636,727,98,106,442,57,8,38,-1,172,72,150,229,126,36,39,89,607,247,986,324,126,51,567,60,124,42,undefined,-1,60,455,65,24,undefined,71,148,74,17,9,127,31,153,93,57,20,32,37,55,undefined,106,178,376,4,-1,87,216,38,103,-1
16/01/2020,7,357,245,239,533,1525,1571,274,289,1726,381,17,106,-1,472,260,440,746,545,57,75,141,1362,642,2314,670,223,93,1675,129,283,62,undefined,-1,143,812,178,39,undefined,296,393,89,37,15,433,51,359,147,64,91,63,135,69,undefined,193,979,1063,12,-1,229,523,57,282,-1
16/01/2020,8,908,588,477,1089,2719,3532,501,476,3589,647,49,312,-1,1123,520,818,1775,1227,162,220,291,2614,1398,4013,1115,512,147,2794,316,483,91,undefined,-1,289,1820,602,106,undefined,695,779,197,211,84,891,164,815,247,86,165,102,350,108,undefined,363,3446,2355,129,-1,548,882,108,603,-1
16/01/2020,9,935,651,544,1100,2275,1987,329,271,2300,483,20,164,-1,642,512,990,1263,819,191,202,272,1839,837,2686,788,650,147,2276,191,423,110,undefined,-1,230,1140,499,109,undefined,690,618,232,243,108,726,181,840,293,162,188,119,347,127,undefined,382,2068,1520,216,-1,523,840,120,576,-1
16/01/2020,10,1194,1031,791,1529,2122,1294,324,173,704,266,12,157,-1,457,661,1190,774,486,334,281,417,1837,433,1763,753,794,189,1937,223,431,148,undefined,-1,229,1115,460,145,undefined,493,481,186,156,93,849,88,1040,424,228,275,148,374,96,undefined,409,762,1082,216,-1,524,820,152,666,26
16/01/2020,11,1817,1633,1057,2071,2102,1497,396,204,685,235,39,207,-1,568,920,1469,691,416,580,448,582,2234,585,1645,1121,1050,314,1822,293,608,214,undefined,-1,163,1162,480,254,undefined,482,594,267,133,85,1074,116,1334,494,257,386,263,562,118,undefined,549,720,1115,210,-1,502,993,154,890,241
16/01/2020,12,2629,2698,1910,3190,3007,2191,423,620,1282,353,126,249,-1,692,1486,2332,1480,532,1147,860,1316,2741,1111,2366,1670,1608,362,2879,524,1091,295,undefined,-1,265,2127,911,361,undefined,1310,946,330,189,128,1971,199,2132,676,405,519,324,921,180,undefined,829,1571,1597,329,-1,673,1437,262,1962,316
16/01/2020,13,2922,3086,2143,3597,2877,2192,526,508,1039,410,82,78,-1,683,1648,2510,1407,618,1017,827,1282,2911,1136,2341,1842,1507,321,2726,609,971,302,undefined,-1,248,1906,921,317,undefined,1202,828,545,388,99,2205,187,2258,741,450,589,361,948,220,undefined,856,1017,1590,382,-1,691,1525,242,1986,391
16/01/2020,14,2282,2418,1860,3176,2783,1869,369,239,676,272,61,3,-1,568,1504,1932,889,468,1002,608,902,2701,726,2078,1730,1175,296,2570,627,834,268,undefined,-1,222,1268,638,235,undefined,604,511,317,233,52,1744,94,1942,596,378,535,265,770,179,undefined,654,497,1139,265,-1,678,1258,228,1180,299
16/01/2020,15,2382,2460,1888,2999,3173,2264,474,275,1153,361,53,7,-1,696,1626,1754,766,585,906,618,874,3174,722,2487,1871,982,241,3407,532,798,280,undefined,-1,195,1400,511,221,undefined,396,485,348,227,110,1687,125,1953,564,208,466,241,696,160,undefined,632,655,1317,323,-1,632,1405,247,1183,328
16/01/2020,16,2666,2310,1880,2872,3688,3040,622,453,2513,696,85,7,-1,1052,1639,1673,760,923,936,508,929,4029,857,3561,2213,696,177,3386,574,778,304,undefined,-1,255,1443,558,231,undefined,460,535,402,275,130,1789,116,2124,291,133,429,150,667,192,undefined,617,1469,1833,317,-1,681,1519,210,1148,363
16/01/2020,17,3084,2211,2306,3436,4892,4707,774,742,3182,894,101,19,-1,1721,1933,1816,1330,1476,979,748,1156,5281,1381,4801,2850,692,276,4457,792,1084,401,undefined,-1,381,2404,757,287,undefined,638,799,393,288,159,2222,123,2503,342,106,573,183,922,252,undefined,822,1964,2445,350,-1,789,1909,237,1439,564
16/01/2020,18,2479,1581,2083,2840,3642,2749,573,406,1254,377,118,56,-1,961,1606,1190,728,667,1180,809,1101,3871,609,2569,2763,530,200,3265,602,1013,431,undefined,-1,217,1841,445,271,undefined,283,524,209,169,88,1504,92,1877,260,171,598,193,688,151,undefined,650,662,1260,221,-1,580,1563,241,1049,215
16/01/2020,19,1626,1050,1747,1943,2347,1782,363,178,441,129,62,80,-1,555,1139,677,323,253,1033,699,924,2678,369,1362,868,537,185,2295,406,772,487,undefined,-1,112,1328,316,278,undefined,161,299,148,107,43,1241,61,1294,223,143,554,155,644,120,undefined,500,233,708,199,-1,499,1237,196,775,118
16/01/2020,20,1322,746,1582,1472,1521,1276,296,107,179,74,102,111,-1,514,1067,456,222,137,1028,638,811,2030,286,849,818,699,201,870,283,751,588,undefined,-1,67,935,278,314,undefined,110,245,157,64,28,1059,39,1099,192,127,444,155,562,110,undefined,420,149,517,93,-1,414,1232,148,611,96
16/01/2020,21,749,448,1520,1213,1844,1208,273,92,142,70,54,93,-1,452,754,389,189,90,855,563,690,1817,225,800,1478,831,126,1453,231,690,529,undefined,-1,72,904,247,252,undefined,58,156,140,39,23,874,33,807,164,129,422,120,394,85,undefined,296,83,428,-1,-1,336,918,134,460,48
16/01/2020,22,321,192,1000,689,1473,923,81,46,91,28,38,107,-1,307,494,330,152,88,660,492,619,1412,174,635,449,544,81,1342,109,481,302,undefined,-1,49,729,161,156,undefined,71,300,90,19,7,546,13,423,109,88,213,59,191,71,undefined,178,59,304,-1,-1,226,657,89,355,36
16/01/2020,23,167,118,587,338,538,569,67,18,45,13,18,50,-1,273,224,120,73,42,311,245,347,859,104,343,234,315,42,361,48,309,164,undefined,-1,20,232,102,85,undefined,41,67,78,13,13,313,15,231,64,80,56,33,137,23,undefined,104,16,242,-1,-1,139,409,72,231,21
17/01/2020,0,68,63,280,176,289,210,16,6,17,6,5,10,-1,75,101,76,32,28,165,99,259,334,94,174,120,199,32,190,7,263,89,undefined,-1,1,133,75,32,undefined,30,27,33,9,5,95,16,128,31,49,22,61,73,19,undefined,55,3,113,-1,-1,37,269,54,149,12
17/01/2020,1,46,35,147,112,80,136,2,9,5,3,3,15,-1,23,45,37,10,15,108,122,186,181,40,36,107,148,19,37,11,162,65,undefined,-1,5,54,49,21,undefined,23,13,17,-1,-1,55,2,93,26,58,26,20,33,14,undefined,40,4,78,-1,-1,29,156,45,69,6
17/01/2020,2,33,35,95,55,58,63,5,2,8,6,1,3,-1,13,41,37,15,8,35,88,147,162,11,36,62,83,8,40,10,122,5,undefined,-1,5,64,40,10,undefined,17,8,11,1,3,35,2,80,6,33,12,21,28,7,undefined,29,2,42,-1,-1,20,133,24,61,3
17/01/2020,3,43,54,78,65,88,54,7,6,8,5,-1,8,-1,15,36,19,3,2,28,61,98,134,44,24,36,61,8,62,3,71,5,undefined,-1,3,32,23,6,undefined,2,5,10,1,1,39,1,43,5,27,2,22,14,1,undefined,14,4,26,-1,-1,24,64,11,63,2
17/01/2020,4,28,11,72,55,88,52,7,6,3,4,-1,3,-1,42,25,18,12,4,35,40,82,112,22,35,44,36,6,94,10,46,20,undefined,-1,15,74,20,12,undefined,6,11,-1,-1,1,24,2,41,6,22,8,7,8,1,undefined,14,5,20,-1,-1,23,34,15,24,3
17/01/2020,5,15,16,98,92,315,213,48,33,70,14,6,18,-1,97,30,39,69,28,14,22,49,143,52,294,102,58,14,331,27,50,26,undefined,-1,51,125,20,14,undefined,19,20,21,4,2,52,5,93,29,11,7,12,27,8,undefined,20,59,105,-1,-1,39,123,10,34,8
17/01/2020,6,122,81,158,213,698,750,146,143,525,81,20,80,-1,194,90,89,207,109,32,64,79,814,227,857,357,164,36,825,73,123,59,undefined,-1,60,520,73,16,undefined,71,106,36,18,9,136,30,155,79,62,25,47,39,48,undefined,86,370,386,29,-1,101,272,35,103,59
17/01/2020,7,368,245,257,531,1556,1677,422,326,1672,341,40,169,-1,516,183,383,684,522,80,121,161,1481,649,1986,847,289,93,1883,187,203,62,undefined,-1,147,962,212,35,undefined,274,274,81,50,30,428,39,431,107,97,84,71,115,49,undefined,174,1310,1007,67,-1,196,462,46,288,238
17/01/2020,8,921,604,518,998,2732,3564,743,514,3210,551,79,222,-1,1182,498,824,1794,1313,189,211,332,2531,1338,3893,1480,618,176,2915,334,534,120,undefined,-1,325,1873,471,101,undefined,705,663,223,187,84,917,134,1120,298,105,163,111,345,146,undefined,403,2291,2162,164,-1,487,1041,103,621,363
17/01/2020,9,944,819,630,1202,2063,2026,533,261,1938,313,43,88,-1,711,538,1020,1180,757,277,194,343,1942,800,2382,909,609,162,1869,206,419,140,undefined,-1,275,1153,505,122,undefined,651,582,234,141,71,737,152,986,298,136,181,131,346,128,undefined,315,1224,1409,232,-1,443,908,147,592,358
17/01/2020,10,1205,1125,782,1660,2218,1383,458,197,756,177,32,84,-1,498,648,1258,907,488,286,298,468,1814,546,1908,991,873,179,2032,302,423,130,undefined,-1,189,969,444,148,undefined,519,463,236,149,50,796,112,1044,369,234,248,175,379,105,undefined,395,714,1013,171,-1,474,794,179,663,316
17/01/2020,11,1743,1634,1207,2238,2467,1558,564,234,677,218,67,49,-1,515,826,1542,450,415,521,486,627,2138,576,1718,1191,1027,258,2224,433,615,224,undefined,-1,170,1156,443,195,undefined,548,548,306,181,50,1172,105,1416,478,294,406,198,503,156,undefined,495,624,1206,213,-1,496,936,187,951,269
17/01/2020,12,3059,3096,2036,3398,3223,2485,951,749,1578,366,108,72,-1,769,1466,2494,111,594,1074,844,1451,2967,1141,2641,1740,1837,333,2992,702,1061,302,undefined,-1,336,2346,957,295,undefined,1337,934,369,268,70,1999,252,2227,609,525,458,333,896,186,undefined,789,1547,1891,335,-1,741,1502,219,2086,400
17/01/2020,13,3337,3180,2279,3605,3508,2600,872,616,1192,294,123,41,-1,655,1737,2638,77,592,1203,867,1569,3144,1203,2581,1843,1604,315,3352,703,1151,380,undefined,-1,366,2412,1053,322,undefined,1301,869,444,323,113,2243,201,2321,714,470,537,304,953,212,undefined,779,1045,1755,386,-1,795,1617,320,2106,347
17/01/2020,14,3044,2450,1941,3176,3228,2311,844,318,836,197,77,17,-1,671,1457,2042,32,454,1043,532,978,3040,659,2175,1839,1033,264,3323,708,799,353,undefined,-1,258,1685,638,250,undefined,634,571,268,237,75,1837,127,2016,574,301,540,250,657,159,undefined,641,573,1139,245,-1,645,1308,259,1264,270
17/01/2020,15,2942,2298,1906,3040,3895,2624,676,292,1328,344,57,4,-1,794,1495,1762,29,565,887,398,923,3262,625,2458,2053,875,194,3993,696,694,315,undefined,-1,281,1870,509,220,undefined,389,487,377,233,105,1853,133,1832,505,252,434,205,631,213,undefined,677,701,1405,284,-1,566,1385,303,1130,275
17/01/2020,16,3154,2473,1942,3224,4025,3553,669,500,2667,668,104,2,-1,1103,1629,1764,39,912,1019,409,960,4154,876,3678,2489,677,199,3651,676,882,336,undefined,-1,379,2010,576,232,undefined,517,603,342,246,153,1788,114,2136,382,155,508,224,657,201,undefined,668,1404,1940,288,-1,604,1550,257,1352,333
17/01/2020,17,4106,2655,2499,3860,5352,4845,892,647,2941,757,98,8,-1,1628,2209,2017,81,1210,1256,702,1293,5107,1161,4468,3110,738,224,4599,846,1262,410,undefined,-1,441,2614,773,222,undefined,587,819,330,166,144,2540,160,2457,298,155,650,146,929,241,undefined,805,1695,2351,341,-1,777,1920,327,1720,427
17/01/2020,18,3439,2005,2470,3174,4326,3177,646,407,1266,364,107,13,-1,891,1794,1359,33,554,1439,1090,1281,3647,660,2446,3079,669,205,3436,773,1152,508,undefined,-1,325,2333,596,267,undefined,351,564,223,101,53,1899,91,2013,287,120,763,159,799,152,undefined,655,622,1380,256,-1,734,1700,270,1253,201
17/01/2020,19,2650,1496,2372,2606,3575,2280,360,309,486,188,110,68,-1,699,1511,968,18,305,1496,1156,1301,2844,382,1579,1962,554,201,3368,686,1167,686,undefined,-1,171,2017,421,238,undefined,155,386,156,58,28,1707,63,1480,266,155,789,200,642,123,undefined,553,279,962,189,-1,552,1548,201,1077,113
17/01/2020,20,1995,1072,2258,2051,2642,1936,201,196,273,117,162,222,-1,653,1453,636,18,154,1457,1104,1184,2229,278,1104,1600,523,147,1568,452,1122,798,undefined,-1,93,1615,390,392,undefined,131,210,158,37,19,1530,34,1354,211,164,681,142,601,93,undefined,545,137,615,94,-1,535,1359,202,817,82
17/01/2020,21,1259,583,2303,1825,3162,1718,82,154,163,64,95,198,-1,581,1132,429,7,116,1159,953,1088,2086,220,1117,2211,491,157,1966,362,1114,776,undefined,-1,121,1446,383,348,undefined,108,233,157,26,19,1483,81,995,214,114,570,108,643,107,undefined,403,102,603,4,-1,435,1177,201,818,86
17/01/2020,22,694,355,1884,1437,2664,1519,86,92,121,35,43,179,-1,481,786,371,5,140,989,1008,1148,1828,251,867,867,355,127,2273,212,1096,478,undefined,-1,105,1291,434,237,undefined,110,375,82,19,10,1078,20,602,174,115,453,83,496,61,undefined,311,89,488,-1,-1,270,907,166,695,42
17/01/2020,23,407,209,1210,768,1291,1156,42,45,99,33,20,165,-1,400,427,255,8,66,693,613,700,1270,138,624,539,292,86,666,131,768,388,undefined,-1,60,597,421,139,undefined,61,112,39,19,12,582,21,452,127,110,173,90,424,52,undefined,187,88,414,-1,-1,138,634,116,557,27
18/01/2020,0,272,135,653,489,716,639,19,28,42,16,24,45,-1,248,285,135,-1,41,364,331,580,757,69,320,414,178,36,344,65,534,139,undefined,-1,20,367,306,50,undefined,31,50,20,12,5,347,13,314,52,89,65,53,348,24,undefined,94,41,199,-1,-1,113,366,79,335,19
18/01/2020,1,194,102,553,362,370,398,15,10,11,4,3,20,-1,176,182,71,-1,21,246,133,495,477,57,145,222,140,28,170,34,477,73,undefined,-1,35,191,237,62,undefined,19,56,10,2,2,229,-1,280,34,48,22,30,223,13,undefined,71,16,119,-1,-1,50,233,66,303,11
18/01/2020,2,131,89,352,247,187,234,15,3,19,9,2,15,-1,111,77,74,-1,15,173,147,352,509,32,78,213,106,3,137,17,326,31,undefined,-1,6,93,244,31,undefined,10,19,7,4,1,220,7,156,12,51,8,11,141,14,undefined,69,17,62,-1,-1,53,202,46,232,-1
18/01/2020,3,84,49,230,153,154,138,17,2,20,8,8,16,-1,75,70,38,-1,10,56,104,275,319,22,74,113,101,8,139,6,325,8,undefined,-1,10,32,252,7,undefined,7,13,1,-1,1,88,-1,126,12,70,5,13,106,5,undefined,38,13,61,-1,-1,40,154,23,161,-1
18/01/2020,4,49,39,138,135,91,112,31,2,10,2,2,6,-1,73,43,28,-1,5,50,61,236,175,16,47,46,76,7,94,7,161,27,undefined,-1,12,40,94,15,undefined,4,7,2,2,1,55,3,62,11,45,13,14,47,3,undefined,24,3,52,-1,-1,16,136,35,81,1
18/01/2020,5,68,28,83,122,130,126,23,17,17,5,4,7,-1,89,35,53,-1,16,38,41,169,205,22,91,91,94,21,190,14,147,1,undefined,-1,23,67,35,16,undefined,7,22,5,7,3,74,2,73,39,32,1,12,31,5,undefined,16,8,23,-1,-1,26,68,14,65,9
18/01/2020,6,56,36,102,145,184,176,80,28,50,9,9,32,-1,79,27,44,-1,19,12,35,77,278,51,242,135,117,20,230,25,134,47,undefined,-1,37,150,46,10,undefined,15,38,14,9,6,100,12,79,54,43,10,31,25,6,undefined,25,22,109,8,-1,22,93,31,73,23
18/01/2020,7,129,64,157,243,342,318,170,70,91,22,26,54,-1,116,101,122,-1,45,70,97,80,498,77,411,219,243,44,375,107,111,41,undefined,-1,36,362,27,23,undefined,26,46,15,9,7,135,14,188,99,84,47,49,31,20,undefined,56,38,205,30,-1,69,176,29,113,39
18/01/2020,8,317,200,256,459,589,503,707,147,77,54,49,60,-1,208,186,275,-1,46,133,70,126,917,131,715,413,405,142,573,155,179,50,undefined,-1,113,512,111,37,undefined,71,74,41,26,19,228,28,242,226,108,104,101,191,30,undefined,151,108,326,42,-1,119,300,47,231,47
18/01/2020,9,631,519,479,937,1314,882,1381,174,108,69,88,25,-1,351,320,600,-1,88,143,142,235,1347,228,987,875,655,231,1237,298,293,85,undefined,-1,188,804,181,82,undefined,116,164,70,53,46,465,30,559,379,206,196,122,215,67,undefined,214,114,524,76,-1,225,617,74,311,63
18/01/2020,10,1328,1017,778,1467,1712,1278,2058,298,174,73,86,11,-1,531,571,846,-1,148,312,295,363,1926,260,1341,1292,1041,338,1460,440,358,188,undefined,-1,258,1134,216,135,undefined,162,186,48,62,53,819,49,889,645,348,306,179,308,68,undefined,386,124,734,154,-1,331,776,166,596,99
18/01/2020,11,2336,1758,1159,2281,2650,1724,1621,266,135,86,106,33,-1,696,943,1445,-1,154,648,434,673,2236,280,1247,1684,1332,438,2442,627,571,211,undefined,-1,266,1579,247,164,undefined,131,272,86,53,48,1139,46,1217,724,417,482,273,448,96,undefined,432,98,814,188,-1,436,1167,209,756,127
18/01/2020,12,2851,2320,1600,2720,3033,1830,1381,311,178,103,78,48,-1,580,1307,1725,-1,176,1093,632,777,2771,281,1404,1838,1565,424,2605,746,734,333,undefined,-1,201,1702,223,335,undefined,128,343,90,88,75,1486,54,1521,890,536,552,279,549,100,undefined,493,119,874,170,-1,530,1309,229,955,115
18/01/2020,13,3323,2334,1927,3117,3485,1936,1494,267,142,81,67,106,-1,635,1788,1764,-1,300,1255,681,819,2959,279,1358,2184,1492,384,3776,1008,813,550,undefined,-1,240,2055,240,238,undefined,142,499,132,113,69,1829,51,1928,827,526,723,361,835,136,undefined,584,135,813,125,-1,598,1433,289,1012,100
18/01/2020,14,3399,2469,2260,3337,3557,2233,2141,266,216,66,78,126,-1,783,2020,1675,-1,150,1300,464,738,3036,295,1534,2286,1280,413,3201,1007,815,427,undefined,-1,310,2167,221,255,undefined,133,309,103,98,62,1853,38,1952,782,388,594,308,630,114,undefined,526,134,892,148,-1,561,1434,325,1031,96
18/01/2020,15,3328,2490,2466,3449,3418,2402,2386,252,115,52,67,137,-1,735,1843,1943,-1,251,1143,464,1008,3003,309,1524,2278,1144,290,2929,1086,876,544,undefined,-1,390,2005,203,231,undefined,166,338,128,87,64,2320,59,1824,648,316,596,238,579,142,undefined,490,103,884,232,-1,541,1327,248,1362,72
18/01/2020,16,3246,2422,1954,3122,3963,2462,1159,234,154,69,80,142,-1,746,1612,1473,-1,224,1184,452,913,3227,292,1411,2390,846,231,3934,1176,865,508,undefined,-1,410,2291,238,154,undefined,119,334,141,132,72,1836,67,1678,485,205,620,217,651,118,undefined,458,126,784,207,-1,434,1310,208,1064,71
18/01/2020,17,2707,2018,2117,2890,3409,2235,657,226,141,82,104,197,-1,642,1538,1281,-1,177,1209,652,999,2952,279,1379,2333,574,172,2279,1043,943,623,undefined,-1,218,2404,185,301,undefined,156,310,159,133,57,1767,52,1452,335,122,675,155,736,144,undefined,485,184,789,194,-1,522,1408,209,955,67
18/01/2020,18,2248,1379,2071,2322,3229,2003,568,204,162,112,160,274,-1,686,1485,793,-1,141,1250,970,974,2355,242,1188,2540,498,136,1910,956,1117,705,undefined,-1,207,2309,278,420,undefined,135,364,96,78,33,1598,53,1550,229,130,663,150,627,138,undefined,568,164,726,203,-1,531,1312,154,906,65
18/01/2020,19,1857,904,2342,2228,3500,1909,1990,165,125,104,140,498,-1,696,1322,678,-1,129,1433,1108,1086,2073,298,995,1455,507,117,2791,949,1104,891,undefined,-1,362,2448,252,502,undefined,173,407,79,45,11,1662,46,1364,199,114,789,173,609,91,undefined,471,107,653,167,-1,494,1433,221,850,55
18/01/2020,20,1193,552,2235,2284,2777,1764,344,165,100,63,264,623,-1,689,1261,581,-1,112,1384,1052,1101,2099,216,913,1488,442,130,1082,667,1022,1117,undefined,-1,200,2211,234,576,undefined,119,229,68,33,23,1506,43,1133,169,112,870,140,574,116,undefined,390,119,541,97,-1,432,1302,154,763,70
18/01/2020,21,809,410,2006,2112,2603,1785,160,141,85,33,217,647,-1,671,1215,494,-1,94,1184,866,1036,2065,231,925,2143,441,152,1307,649,982,1115,undefined,-1,135,2171,366,621,undefined,116,198,56,20,12,1368,40,891,177,89,762,113,586,104,undefined,376,57,541,4,-1,343,1146,148,702,39
18/01/2020,22,648,268,1882,1775,2640,1516,99,96,70,43,175,479,-1,555,855,391,-1,88,999,882,1112,1694,217,775,1200,454,115,1806,377,1039,924,undefined,-1,130,1978,419,413,undefined,90,403,37,11,15,1317,19,774,135,89,643,114,511,80,undefined,318,43,449,1,-1,284,961,128,711,34
18/01/2020,23,468,236,1316,1331,1609,1243,72,74,73,38,84,265,-1,479,627,322,-1,71,627,847,873,1355,136,748,884,260,98,715,300,921,633,undefined,-1,88,1077,632,270,undefined,58,143,32,12,9,753,21,517,136,100,255,57,513,43,undefined,273,35,401,2,-1,216,633,105,622,24
19/01/2020,0,240,170,818,1419,1063,780,32,43,27,17,15,83,-1,340,420,181,-1,44,447,337,709,932,108,351,537,149,46,451,62,698,306,undefined,-1,50,556,418,56,undefined,89,76,18,7,5,542,13,415,56,97,96,63,482,57,undefined,124,29,297,-1,-1,94,406,67,451,18
19/01/2020,1,170,140,701,641,427,485,21,23,22,9,11,57,-1,238,215,143,-1,20,330,282,690,757,70,219,576,144,30,207,42,598,103,undefined,-1,13,295,384,50,undefined,39,37,4,1,3,278,11,219,44,73,25,38,342,20,undefined,102,14,173,2,-1,41,265,54,332,9
19/01/2020,2,161,106,476,269,336,325,13,4,16,8,7,20,-1,235,123,80,-1,23,186,196,423,528,49,144,302,129,22,174,51,387,57,undefined,-1,23,196,296,21,undefined,21,23,8,10,9,189,3,220,36,88,13,23,219,18,undefined,79,8,138,-1,-1,38,262,43,299,4
19/01/2020,3,133,92,313,232,214,244,12,9,28,1,3,12,-1,184,151,84,-1,16,119,174,446,535,35,108,244,88,11,188,30,384,19,undefined,-1,11,67,236,20,undefined,5,28,6,4,2,150,2,181,9,48,9,23,256,8,undefined,57,4,83,1,-1,57,200,41,225,1
19/01/2020,4,67,58,163,117,137,156,9,8,13,3,-1,18,-1,95,64,46,-1,7,89,94,308,271,31,64,128,67,9,149,18,247,26,undefined,-1,5,76,85,13,undefined,7,10,7,1,2,107,-1,90,11,59,14,22,77,10,undefined,38,5,61,-1,-1,34,155,32,133,2
19/01/2020,5,51,18,94,120,118,124,11,4,5,6,2,5,-1,82,43,44,-1,5,38,31,161,227,28,92,76,68,13,146,17,252,9,undefined,-1,14,44,22,6,undefined,4,14,3,-1,-1,86,-1,82,22,13,2,14,35,2,undefined,7,3,62,1,-1,18,52,9,63,1
19/01/2020,6,33,27,89,141,163,177,37,27,32,9,6,28,-1,118,41,39,-1,14,38,36,93,270,56,156,115,65,17,189,39,146,14,undefined,-1,20,117,44,2,undefined,6,7,10,11,5,106,7,94,23,23,7,14,29,8,undefined,22,10,68,3,-1,27,102,23,36,8
19/01/2020,7,57,44,130,172,310,272,81,67,49,16,18,65,-1,109,53,92,-1,23,44,64,81,342,55,359,210,189,35,318,78,146,19,undefined,-1,24,314,28,8,undefined,25,23,19,6,6,112,4,222,88,60,23,53,43,34,undefined,76,25,184,27,-1,34,188,20,50,17
19/01/2020,8,163,116,176,245,468,480,185,119,64,32,31,140,-1,213,121,202,-1,41,50,50,107,608,125,585,570,349,68,483,157,180,50,undefined,-1,51,597,65,19,undefined,56,79,32,18,16,218,20,327,175,97,70,71,109,17,undefined,132,44,258,33,-1,128,293,37,131,32
19/01/2020,9,547,422,423,649,892,761,245,166,89,53,64,129,-1,284,273,456,-1,85,132,135,234,1226,230,728,972,642,172,1068,258,345,80,undefined,-1,102,813,117,58,undefined,104,135,56,45,42,401,34,654,318,204,191,140,185,43,undefined,220,44,431,92,-1,244,592,71,270,66
19/01/2020,10,1163,1056,736,1364,2110,1275,456,280,112,65,99,100,-1,430,574,955,-1,104,288,323,342,1835,230,1134,1585,1069,305,2019,709,460,137,undefined,-1,151,1230,183,124,undefined,104,251,49,41,25,828,46,948,580,340,278,239,290,98,undefined,342,84,747,114,-1,365,906,162,474,85
19/01/2020,11,1925,1428,978,1956,2754,1771,506,289,124,58,151,164,-1,558,866,1078,-1,101,556,448,514,2325,263,1134,2103,1386,401,2511,1946,562,215,undefined,-1,162,1623,174,147,undefined,112,329,118,75,42,1081,44,1201,715,516,383,291,369,87,undefined,399,73,850,180,-1,406,1023,186,652,92
19/01/2020,12,2537,1949,1567,2715,3505,1868,503,308,123,64,109,163,-1,639,1144,1434,-1,152,1020,673,682,2764,292,1207,3154,1560,440,3046,2205,825,343,undefined,-1,152,2065,190,272,undefined,103,312,85,64,38,1604,59,1522,928,544,584,324,500,97,undefined,417,99,737,127,-1,524,1204,172,792,124
19/01/2020,13,2946,2153,1647,2946,3293,1999,536,281,125,43,87,177,-1,522,1375,1346,-1,159,1256,690,859,3008,219,1112,2366,1545,468,2720,3044,907,447,undefined,-1,144,1910,162,404,undefined,94,477,147,85,61,1565,70,1808,957,574,635,307,653,108,undefined,524,72,726,108,-1,528,1469,242,847,74
19/01/2020,14,2918,2164,1796,2861,3430,2081,547,240,118,51,114,218,-1,601,1434,1354,-1,151,1055,503,722,2926,265,1172,2274,1261,356,2492,3274,682,517,undefined,-1,208,2008,200,283,undefined,121,283,120,91,66,1591,75,1727,792,501,668,282,581,125,undefined,433,84,732,136,-1,495,1370,226,881,81
19/01/2020,15,2884,2182,1876,2814,3935,2163,934,224,110,50,85,196,-1,727,1424,1321,-1,170,1003,495,739,2883,262,1207,3417,1021,318,3118,3515,864,600,undefined,-1,213,2034,232,259,undefined,64,306,120,92,56,1670,60,1579,680,409,557,243,524,144,undefined,431,86,705,195,-1,500,1387,218,936,69
19/01/2020,16,2325,2067,1765,2581,3866,2320,1041,258,97,49,91,187,-1,830,1547,1110,-1,140,1004,591,780,2984,259,1321,2742,830,241,2587,4017,752,450,undefined,-1,175,2294,377,262,undefined,120,313,128,105,30,1743,64,1663,585,250,568,229,476,103,undefined,373,89,746,192,-1,472,1435,189,956,69
19/01/2020,17,2083,1633,1826,2316,3147,1787,1116,224,97,72,119,285,-1,690,1481,890,-1,103,1055,649,789,2535,287,1241,3200,465,175,2130,2602,787,441,undefined,-1,178,1930,304,251,undefined,110,215,88,85,19,1480,49,1686,289,148,495,135,598,117,undefined,365,117,726,179,-1,564,1439,161,902,74
19/01/2020,18,1597,928,1694,1821,2347,1572,841,187,161,49,165,414,-1,555,1106,672,-1,126,1065,786,733,1979,273,1004,1595,467,164,1071,2321,902,576,undefined,-1,154,1564,227,251,undefined,99,301,54,58,22,1338,39,1311,265,141,525,155,438,116,undefined,414,108,590,122,-1,427,1249,165,733,60
19/01/2020,19,1032,545,1537,1416,1553,1022,355,72,93,60,17,148,-1,300,803,406,-1,65,826,620,618,1735,212,1014,473,439,132,609,1715,771,431,undefined,-1,88,1235,205,180,undefined,80,198,51,25,11,886,23,808,178,100,396,139,348,69,undefined,338,93,443,34,-1,257,1098,145,599,36
19/01/2020,20,558,385,1283,1075,1809,986,338,89,69,44,62,303,-1,364,705,408,-1,72,741,571,630,1553,193,650,1776,639,99,1337,1319,605,577,undefined,-1,117,1400,185,236,undefined,58,167,36,27,16,957,28,758,144,99,424,99,364,62,undefined,291,69,415,55,-1,287,868,143,578,51
19/01/2020,21,355,240,1116,986,1501,952,135,74,85,60,90,294,-1,430,657,260,-1,50,668,480,618,1437,178,624,932,648,126,730,2027,586,554,undefined,-1,139,1433,129,201,undefined,64,121,37,9,10,1012,24,623,150,104,283,113,264,72,undefined,223,67,322,9,-1,313,873,140,608,34
19/01/2020,22,306,228,855,755,1223,782,60,38,42,50,54,154,-1,318,415,231,-1,74,451,287,422,1208,116,502,493,466,65,719,1783,428,307,undefined,-1,82,825,83,121,undefined,45,302,31,15,10,663,15,378,83,85,129,72,221,61,undefined,165,17,265,6,-1,173,629,96,602,19
19/01/2020,23,126,116,464,352,546,472,21,24,28,14,36,93,-1,209,191,84,-1,29,249,116,350,727,57,259,168,325,28,266,92,351,124,undefined,-1,28,282,52,62,undefined,23,40,19,3,3,219,9,252,39,82,41,41,187,25,undefined,81,23,203,-1,-1,89,342,46,224,12
20/01/2020,0,90,70,289,198,301,197,12,11,12,1,9,38,-1,89,92,80,-1,27,127,29,258,299,46,152,80,171,15,154,44,241,37,undefined,-1,34,181,21,27,undefined,10,18,19,7,3,122,6,159,15,57,16,18,73,33,undefined,30,15,91,1,-1,56,225,29,163,16
20/01/2020,1,37,26,130,93,92,110,15,9,4,3,-1,5,-1,30,66,37,-1,6,52,46,143,231,20,43,114,132,11,48,20,176,21,undefined,-1,7,90,25,10,undefined,-1,32,15,7,8,63,4,94,11,41,2,22,51,13,undefined,21,7,57,1,-1,40,152,25,94,3
20/01/2020,2,29,28,102,57,38,35,6,3,5,-1,2,6,-1,16,35,17,-1,4,49,30,110,106,12,30,38,81,5,24,12,100,33,undefined,-1,4,19,8,4,undefined,1,9,2,-1,1,39,-1,55,7,42,4,15,25,4,undefined,18,7,19,1,-1,31,90,11,50,3
20/01/2020,3,20,15,48,53,61,17,13,-1,7,-1,6,8,-1,10,22,30,-1,8,15,27,86,107,7,16,25,29,2,34,8,95,4,undefined,-1,2,10,3,4,undefined,-1,20,4,-1,2,26,-1,59,4,29,-1,17,24,-1,undefined,9,1,19,1,-1,13,82,22,31,1
20/01/2020,4,10,8,44,51,112,58,17,7,7,4,3,5,-1,30,13,12,-1,2,4,12,38,54,5,33,44,21,6,82,5,68,17,undefined,-1,7,26,4,6,undefined,5,6,4,-1,2,19,2,36,6,17,5,8,23,2,undefined,17,2,23,-1,-1,37,51,12,21,3
20/01/2020,5,32,20,63,88,400,222,33,41,86,19,1,18,-1,91,41,24,-1,26,21,17,68,152,57,277,88,37,14,327,19,96,19,undefined,-1,34,149,25,9,undefined,15,37,10,3,2,54,8,47,13,14,8,17,12,9,undefined,13,61,130,2,-1,89,94,18,27,9
20/01/2020,6,102,91,187,228,802,812,124,89,557,81,23,86,-1,237,88,116,-1,159,30,41,72,709,219,899,371,100,15,743,65,129,36,undefined,-1,93,567,70,14,undefined,90,111,29,20,17,145,18,186,33,48,22,65,50,54,undefined,115,300,406,26,-1,113,311,39,114,63
20/01/2020,7,348,256,284,542,1892,1648,393,299,1994,340,65,191,-1,528,240,433,-1,655,80,125,213,1433,634,2219,854,210,68,1878,208,274,65,undefined,-1,186,1000,190,41,undefined,284,318,86,57,38,493,49,520,121,43,50,76,138,74,undefined,162,1305,1140,79,-1,254,526,77,306,216
20/01/2020,8,980,636,575,1123,2652,3989,958,466,3838,600,78,336,-1,1368,710,983,-1,1369,224,232,357,2756,1205,4218,1510,505,152,2634,398,541,113,undefined,-1,425,2151,692,85,undefined,643,789,282,177,99,1066,132,946,249,62,134,117,423,179,undefined,447,3280,2318,184,-1,524,1061,112,701,443
20/01/2020,9,931,790,581,1267,2494,2093,1396,285,2113,428,48,212,-1,777,590,1003,-1,824,208,247,369,2463,791,2697,1011,507,111,2556,454,468,127,undefined,-1,368,1663,589,133,undefined,712,617,266,163,87,900,156,1040,214,50,170,148,390,170,undefined,411,1837,1494,194,-1,535,919,135,641,405
20/01/2020,10,1113,1172,802,1691,1796,1276,3256,166,702,167,38,162,-1,592,666,1250,-1,460,340,273,439,2274,517,1627,1020,569,123,1460,558,395,137,undefined,-1,295,1459,494,159,undefined,454,478,237,157,55,985,92,1134,235,106,308,149,385,109,undefined,546,711,1030,188,-1,527,839,163,735,273
20/01/2020,11,1483,1607,1013,2039,2071,1291,2321,220,609,189,53,219,-1,552,870,1398,-1,383,505,366,585,2037,528,1628,1149,615,108,1788,608,533,200,undefined,-1,236,1325,477,165,undefined,539,510,327,161,36,1134,104,1345,260,65,342,189,490,113,undefined,532,618,1100,181,-1,527,912,164,871,285
20/01/2020,12,2555,2728,1841,3102,2312,2058,1440,640,1237,435,135,443,-1,705,1435,2347,-1,581,1052,701,1155,2670,1022,2353,1620,997,163,1990,526,897,316,undefined,-1,325,2393,1040,333,undefined,1258,792,392,243,36,1969,229,2027,307,117,480,284,825,186,undefined,776,1645,1505,224,-1,769,1460,227,1969,335
20/01/2020,13,2705,2875,1838,3279,2475,2031,959,376,1080,235,96,336,-1,627,1554,2437,-1,539,1037,698,1171,2874,1088,2253,1648,984,216,2149,576,883,336,undefined,-1,283,2133,920,386,undefined,1108,767,459,306,72,2173,200,2242,356,157,566,277,942,143,undefined,811,1081,1574,268,-1,677,1503,246,1858,356
20/01/2020,14,2124,2123,1767,2893,2449,1700,1012,236,693,170,37,161,-1,518,1421,1785,-1,444,903,584,896,2535,567,1946,1541,625,144,2053,569,686,256,undefined,-1,176,1517,628,244,undefined,524,524,315,201,42,1566,106,1863,252,125,539,192,674,171,undefined,603,508,1095,228,-1,619,1262,252,1335,282
20/01/2020,15,2168,1944,1397,2529,2369,1890,912,207,1072,267,5,62,-1,485,1037,1529,-1,529,637,321,663,2654,456,2341,1261,365,138,2031,275,727,206,undefined,-1,185,1189,451,207,undefined,288,483,253,187,66,1177,111,1250,231,99,424,154,494,145,undefined,593,445,1057,83,-1,518,1225,201,798,221
20/01/2020,16,2161,1774,1227,2387,2681,2679,1508,293,2218,488,9,44,-1,768,1053,1368,-1,971,589,257,601,3095,709,4133,1316,376,170,2458,293,690,215,undefined,-1,245,1441,426,140,undefined,377,585,297,189,71,1179,103,1197,220,40,493,132,499,152,undefined,629,1105,1585,60,-1,527,1291,193,905,302
20/01/2020,17,2379,1457,1312,2447,4613,4137,1404,491,2864,667,21,61,-1,1240,1214,1492,-1,1708,742,234,618,4133,1329,5880,1394,278,153,4039,324,937,217,undefined,-1,377,1912,636,234,undefined,560,1050,254,290,99,1252,152,1067,277,58,508,114,530,245,undefined,810,2338,1793,40,-1,619,1638,222,884,96
20/01/2020,18,1628,1020,1041,1707,2560,2157,2029,290,1117,292,7,48,-1,559,921,878,-1,651,724,316,617,3099,1071,3286,1040,190,167,2875,325,826,232,undefined,-1,273,1270,377,160,undefined,332,564,118,147,70,837,105,876,259,96,556,102,413,166,undefined,544,854,1074,26,-1,427,1424,198,550,47
20/01/2020,19,844,435,888,1078,866,964,665,123,303,82,6,20,-1,175,569,406,-1,209,551,235,513,1846,296,1377,358,104,112,889,49,560,247,undefined,-1,99,612,159,149,undefined,185,269,55,57,18,409,32,688,190,55,444,82,238,62,undefined,353,263,437,11,-1,238,1068,141,147,14
20/01/2020,20,375,240,843,607,661,648,595,44,76,65,6,17,-1,137,456,188,-1,108,486,225,320,1304,135,817,200,86,74,472,37,497,237,undefined,-1,43,480,87,100,undefined,74,139,64,38,21,335,34,402,116,58,389,81,187,79,undefined,220,106,246,3,-1,160,757,109,-1,9
20/01/2020,21,209,158,609,432,536,465,293,19,49,41,1,13,-1,79,334,220,-1,53,363,211,273,946,127,654,177,115,32,482,28,425,222,undefined,-1,33,329,112,108,undefined,53,104,54,20,9,287,19,314,73,53,331,53,130,58,undefined,194,39,219,2,-1,106,749,97,-1,4
20/01/2020,22,147,104,471,365,612,450,511,24,57,35,8,28,-1,109,249,118,-1,68,255,201,268,929,110,433,204,131,62,412,70,298,162,undefined,-1,122,382,37,60,undefined,80,65,55,11,2,220,24,198,85,46,201,57,94,47,undefined,104,58,209,7,-1,85,482,57,-1,3
20/01/2020,23,123,57,324,293,464,371,1849,10,32,15,2,17,-1,138,123,72,-1,29,165,118,204,710,53,292,121,134,45,244,146,205,71,undefined,-1,229,379,34,40,undefined,28,39,43,4,3,181,6,165,59,47,81,37,45,31,undefined,70,29,168,1,-1,65,362,39,-1,13
21/01/2020,0,75,51,261,270,223,186,332,9,21,9,-1,10,-1,74,71,102,-1,26,105,58,178,358,68,175,122,102,32,142,136,133,28,undefined,-1,94,419,47,27,undefined,50,29,17,3,6,161,7,160,36,45,19,10,52,9,undefined,40,33,77,4,-1,49,260,22,-1,2
21/01/2020,1,40,18,136,65,48,33,43,5,4,3,1,9,-1,24,29,16,-1,4,48,25,83,92,28,29,53,62,7,35,14,86,23,undefined,-1,1,61,4,11,undefined,7,14,2,-1,-1,40,3,30,6,30,11,7,9,4,undefined,21,14,47,-1,-1,25,105,34,-1,5
21/01/2020,2,17,11,44,26,30,44,8,5,4,3,4,3,-1,10,15,20,-1,6,19,18,41,92,8,23,39,42,10,18,5,62,12,undefined,-1,3,17,3,4,undefined,4,3,3,-1,-1,18,1,44,3,17,3,12,7,-1,undefined,13,2,27,1,-1,15,82,21,-1,2
21/01/2020,3,21,5,34,23,35,15,14,1,1,1,-1,1,-1,12,8,10,-1,2,16,8,33,66,2,29,33,42,3,40,2,26,1,undefined,-1,8,15,8,-1,undefined,3,10,4,1,1,15,-1,32,-1,17,-1,12,8,3,undefined,10,2,27,1,-1,5,32,8,-1,1
21/01/2020,4,11,6,28,34,65,45,17,4,11,-1,1,2,-1,23,8,8,-1,-1,10,8,40,33,3,25,23,44,3,70,4,40,9,undefined,-1,4,21,4,7,undefined,4,4,3,1,2,29,1,26,3,14,7,4,2,5,undefined,4,7,34,-1,-1,14,28,14,-1,4
21/01/2020,5,35,26,80,79,283,223,56,41,94,22,3,18,-1,72,31,24,-1,27,16,26,50,188,47,282,80,55,9,313,16,63,22,undefined,-1,46,145,13,12,undefined,9,27,15,5,3,50,4,53,12,14,10,16,10,10,undefined,18,88,96,1,-1,34,111,19,-1,12
21/01/2020,6,122,110,149,200,719,850,144,123,614,89,19,80,-1,236,75,109,-1,140,42,46,65,795,200,904,395,141,24,721,78,101,57,undefined,-1,101,646,79,13,undefined,86,114,45,26,19,144,19,180,73,55,20,54,39,66,undefined,94,539,426,17,-1,101,303,48,-1,66
21/01/2020,7,343,251,301,547,1743,1818,401,328,2029,404,52,172,-1,592,266,468,-1,631,85,114,190,1549,679,2366,952,351,94,1863,238,289,87,undefined,-1,178,1157,250,45,undefined,304,350,73,63,38,519,60,517,186,80,90,100,144,69,undefined,163,2088,1235,78,-1,295,584,55,-1,226
21/01/2020,8,962,665,629,1211,3051,4067,871,552,3800,716,104,347,-1,1349,663,1085,-1,1408,184,218,406,3101,1406,4303,1654,626,191,3162,406,560,136,undefined,-1,412,2338,705,115,undefined,733,810,298,447,145,1114,156,995,311,93,151,169,426,172,undefined,438,4822,2327,176,-1,561,1116,110,-1,450
21/01/2020,9,1080,930,667,1433,2338,2270,1087,302,2213,499,45,227,-1,832,631,1130,-1,909,190,225,336,2674,887,2878,1019,834,235,2199,455,509,123,undefined,-1,372,1581,630,116,undefined,732,610,331,360,151,996,158,1128,387,114,223,190,374,187,undefined,435,2885,1681,201,-1,575,1042,94,-1,507
21/01/2020,10,1369,1160,843,1821,1910,1451,1806,209,754,240,47,159,-1,717,714,1376,-1,576,424,281,553,2489,620,1787,1121,918,230,1531,626,488,162,undefined,-1,317,1419,557,161,undefined,532,580,243,300,91,1060,120,1212,479,142,263,215,421,137,undefined,527,1089,1178,189,-1,593,1004,201,-1,352
21/01/2020,11,1893,1619,1187,2516,2326,1535,2948,238,649,294,54,185,-1,613,988,1643,-1,487,568,422,703,2782,754,1685,1443,1240,279,2036,637,494,183,undefined,-1,217,1488,504,174,undefined,551,549,621,459,236,1297,127,1417,579,246,348,265,443,188,undefined,520,1033,1150,257,-1,631,1018,240,-1,303
21/01/2020,12,3461,3048,2062,3442,2647,2333,2317,743,1353,539,182,442,-1,777,1569,2605,-1,655,1186,868,1200,3392,1370,2620,2054,1612,368,2244,630,1032,353,undefined,-1,445,2417,1034,352,undefined,1276,853,447,348,133,2180,247,2332,707,360,463,323,835,229,undefined,777,2588,1744,280,-1,824,1524,279,-1,379
21/01/2020,13,3784,3235,2207,3788,2882,2456,1739,665,1171,379,130,410,-1,775,1861,2630,-1,683,1253,822,1285,3687,1168,2430,2140,1575,331,2584,787,1007,371,undefined,-1,424,2209,871,344,undefined,1212,867,795,598,274,2421,271,2489,804,301,533,362,963,300,undefined,859,2064,1764,213,-1,790,1583,244,-1,443
21/01/2020,14,3079,2646,1932,3270,2819,2069,1404,275,761,240,72,329,-1,617,1603,2098,-1,502,972,472,1034,3382,694,2005,1939,1031,297,2706,877,661,352,undefined,-1,260,1772,608,269,undefined,592,608,338,360,131,1919,162,1959,641,190,498,292,654,195,undefined,658,953,1231,154,-1,708,1269,292,-1,308
21/01/2020,15,3070,2418,1951,3129,3115,2452,1561,324,1291,394,80,292,-1,825,1592,1804,-1,595,950,444,900,3432,720,2556,2225,923,214,3268,780,709,356,undefined,-1,321,1907,551,227,undefined,508,533,297,336,142,1846,125,1976,481,153,431,214,621,207,undefined,607,1341,1455,261,-1,672,1411,243,-1,308
21/01/2020,16,3030,2377,1890,3404,3932,3362,2564,496,2831,742,104,326,-1,1096,1738,1636,-1,1023,888,422,960,4255,902,3694,2465,699,201,3604,848,763,364,undefined,-1,413,2398,539,172,undefined,665,535,331,320,151,2005,160,1857,382,92,395,208,693,214,undefined,626,3072,2164,266,-1,739,1573,278,-1,449
21/01/2020,17,3516,2431,2341,3735,5383,5388,3253,755,3894,1009,148,549,-1,2140,2217,1874,-1,1566,1134,670,1217,5654,1403,4955,3044,773,243,4897,1405,1014,389,undefined,-1,664,3176,743,257,undefined,684,755,398,310,244,2552,194,2600,354,118,543,202,877,351,undefined,806,4796,2618,364,-1,893,1994,233,-1,537
21/01/2020,18,2762,1669,2163,3071,4181,3026,2888,500,1470,426,110,633,-1,1112,1688,1150,-1,677,1247,773,1166,4118,766,2851,2251,668,226,3698,1058,1088,472,undefined,-1,436,2623,526,229,undefined,335,481,268,228,181,1912,115,1799,355,101,481,155,659,192,undefined,548,4087,1679,264,-1,745,1634,245,-1,271
21/01/2020,19,1721,815,2065,2045,3162,1886,1424,207,446,146,96,385,-1,583,1318,619,-1,219,1210,918,958,2891,377,1542,1234,593,229,2242,719,835,522,undefined,-1,219,2001,292,249,undefined,187,232,122,122,81,1407,69,1380,242,135,429,163,555,90,undefined,436,1340,752,220,-1,532,1338,199,-1,131
21/01/2020,20,949,543,1671,1479,1802,1401,749,172,187,88,135,404,-1,507,1162,479,-1,154,1028,618,821,2247,269,936,1029,846,125,1212,333,596,556,undefined,-1,145,1530,230,225,undefined,96,252,125,93,63,1189,51,942,203,122,433,102,453,85,undefined,398,475,525,85,-1,445,1175,153,-1,96
21/01/2020,21,492,371,1347,1064,2096,1318,508,124,136,50,103,354,-1,392,774,428,-1,69,786,479,647,1951,222,740,801,753,114,1725,331,526,482,undefined,-1,145,1624,223,226,undefined,93,170,110,51,31,928,51,714,131,83,375,101,347,107,undefined,273,687,468,5,-1,338,1052,148,-1,93
21/01/2020,22,372,218,1036,1040,2615,957,357,110,143,71,70,352,-1,379,455,281,-1,98,566,369,575,1757,206,906,589,591,87,1721,459,480,346,undefined,-1,222,1265,158,150,undefined,69,125,53,34,31,710,21,522,129,102,224,74,247,77,undefined,199,3374,717,3,-1,236,745,102,-1,45
21/01/2020,23,167,92,611,487,792,694,245,36,53,30,32,86,-1,265,288,134,-1,46,250,213,336,1150,109,411,310,396,52,499,203,317,181,undefined,-1,191,568,67,53,undefined,62,67,26,12,5,376,7,268,71,55,65,41,106,37,undefined,102,302,314,1,-1,133,517,46,-1,23
22/01/2020,0,101,50,326,227,326,277,183,19,34,22,6,34,-1,108,137,99,-1,27,147,82,206,420,85,137,200,234,22,191,116,167,49,undefined,-1,41,324,36,18,undefined,39,21,7,6,5,138,9,194,24,58,15,39,66,13,undefined,50,28,141,6,-1,79,294,43,-1,14
22/01/2020,1,49,25,143,104,127,102,89,1,15,-1,-1,18,-1,33,58,29,-1,14,93,55,114,207,33,64,107,131,15,69,49,140,19,undefined,-1,4,95,6,5,undefined,14,13,7,2,3,48,1,63,15,61,4,19,40,11,undefined,20,13,82,2,-1,27,164,22,-1,3
22/01/2020,2,29,12,98,34,47,61,18,7,11,4,7,2,-1,23,34,17,-1,6,53,19,63,115,20,21,115,103,4,36,7,73,9,undefined,-1,4,35,3,5,undefined,8,9,19,-1,-1,26,-1,49,13,46,1,11,14,9,undefined,17,2,36,-1,-1,26,81,22,-1,-1
22/01/2020,3,13,22,76,51,60,27,16,3,2,2,-1,3,-1,11,11,18,-1,4,19,18,69,74,6,32,40,28,3,64,7,94,9,undefined,-1,6,13,3,4,undefined,4,4,2,3,2,36,-1,39,3,21,1,7,14,6,undefined,5,16,38,-1,-1,14,71,16,-1,2
22/01/2020,4,12,12,42,28,108,60,23,4,3,-1,-1,1,-1,26,12,7,-1,-1,14,20,48,68,9,42,30,47,5,87,4,29,18,undefined,-1,6,23,3,9,undefined,8,4,1,-1,-1,15,2,36,6,17,8,9,7,7,undefined,12,6,24,2,-1,17,25,9,-1,3
22/01/2020,5,25,23,73,77,323,196,49,57,99,17,6,24,-1,88,34,33,-1,16,12,23,39,187,62,279,124,34,16,383,9,44,24,undefined,-1,41,124,23,10,undefined,21,17,10,5,7,50,10,59,16,14,7,9,17,7,undefined,18,93,112,1,-1,42,84,14,-1,11
22/01/2020,6,134,85,157,232,719,894,158,144,575,72,37,106,-1,245,80,155,-1,172,40,53,81,901,272,921,449,114,22,850,93,115,39,undefined,-1,75,590,82,17,undefined,97,123,34,22,14,177,28,215,47,50,23,52,44,54,undefined,106,515,441,62,-1,103,306,45,-1,57
22/01/2020,7,425,279,255,564,1696,1749,527,403,1880,393,65,240,-1,611,264,474,-1,625,79,137,180,1593,709,2327,1097,262,91,1894,209,243,68,undefined,-1,203,1055,228,40,undefined,299,329,188,72,47,492,37,516,143,45,75,81,150,63,undefined,205,2021,1135,65,-1,269,534,64,-1,245
22/01/2020,8,980,669,551,1181,3102,3815,875,572,3730,734,90,413,-1,1326,629,1069,-1,1411,225,193,356,3144,1479,4103,1674,451,202,3164,415,597,138,undefined,-1,407,1999,735,100,undefined,753,769,439,289,145,1085,150,1005,312,51,191,157,446,194,undefined,410,4736,2362,179,-1,589,1043,144,-1,430
22/01/2020,9,1242,917,661,1441,2334,2136,1296,322,2184,526,57,224,-1,667,700,1168,-1,850,275,239,341,2560,865,2797,1061,520,169,2045,438,465,111,undefined,-1,346,1629,611,136,undefined,700,642,422,246,112,999,137,1055,260,67,210,163,367,156,undefined,445,2637,1656,192,-1,616,1064,155,-1,454
22/01/2020,10,1595,1305,950,2070,1946,1547,2821,228,736,279,42,243,-1,672,970,1452,-1,489,370,281,426,2782,634,2159,1137,645,148,1696,587,475,190,undefined,-1,339,1582,521,185,undefined,467,527,784,149,86,1176,113,1222,365,101,277,171,402,101,undefined,481,1158,1142,215,-1,625,927,221,-1,296
22/01/2020,11,2307,1851,1196,2445,2530,1739,2839,266,632,257,64,221,-1,616,969,1747,-1,423,667,464,767,2830,646,1908,1393,729,189,2158,485,686,211,undefined,-1,238,1604,571,216,undefined,553,612,818,178,90,1343,123,1526,337,88,302,195,482,166,undefined,506,1026,1314,232,-1,588,1059,213,-1,294
22/01/2020,12,3120,2970,1942,3358,3023,2219,1825,650,1342,415,118,374,-1,682,1727,2642,-1,662,1137,798,1282,3474,1013,2475,1879,1049,208,2725,666,1108,268,undefined,-1,418,2444,1043,290,undefined,1290,1010,1019,319,113,2187,256,2221,403,113,468,262,908,206,undefined,758,2324,1743,365,-1,789,1415,260,-1,416
22/01/2020,13,3429,3127,2034,3515,2697,2202,1540,451,1144,245,101,434,-1,650,1717,2495,-1,692,1135,779,1212,3518,892,2412,1992,902,197,2063,687,956,343,undefined,-1,456,2368,870,292,undefined,1222,1015,1000,324,152,2321,241,2231,337,108,411,255,963,200,undefined,858,1923,1785,313,-1,704,1423,242,-1,428
22/01/2020,14,2580,2340,1812,2960,2578,2042,1185,246,750,177,34,204,-1,568,1606,1953,-1,454,1015,549,886,2869,578,1996,1753,604,146,2070,558,759,246,undefined,-1,298,1569,649,217,undefined,577,618,941,254,89,1701,126,1900,273,104,461,164,746,126,undefined,646,909,1152,213,-1,647,1205,215,-1,309
22/01/2020,15,2637,2128,1852,2911,3619,2334,1256,249,1265,179,60,203,-1,700,1539,1659,-1,599,851,555,760,3352,495,2477,2085,626,168,3070,624,779,291,undefined,-1,261,1696,562,174,undefined,478,513,879,233,109,1651,121,1814,314,97,373,193,535,135,undefined,598,1172,1345,276,-1,629,1309,207,-1,345
22/01/2020,16,2603,2208,1856,3077,3636,3054,2233,422,2651,264,73,280,-1,1162,1619,1562,-1,971,761,549,754,3955,671,3672,2104,654,217,3195,770,785,213,undefined,-1,333,2042,671,168,undefined,674,611,941,239,125,1910,107,2002,475,115,360,214,712,165,undefined,578,2639,1843,292,-1,684,1523,203,-1,467
22/01/2020,17,3127,2067,2151,3380,4976,4895,2708,610,3529,302,88,387,-1,1884,1831,1660,-1,1479,976,783,945,4945,1178,4821,2591,929,277,4277,869,1090,342,undefined,-1,501,2979,745,258,undefined,654,770,825,185,195,2325,166,2341,1072,197,530,303,786,242,undefined,768,3592,2510,328,-1,836,2001,262,-1,490
22/01/2020,18,2356,1461,1923,2521,3740,2765,2479,379,1366,165,66,301,-1,1050,1526,1023,-1,675,1098,936,984,3668,577,2408,2550,1040,276,3096,650,983,416,undefined,-1,387,2319,472,213,undefined,350,558,1032,79,120,1751,75,1768,1276,284,558,256,599,159,undefined,573,1261,1415,298,-1,686,1847,289,-1,235
22/01/2020,19,1300,710,1858,1785,2670,1759,1132,176,439,79,69,329,-1,510,1230,606,-1,241,1028,752,842,2722,278,1313,1196,1074,277,2252,439,781,497,undefined,-1,197,1715,281,272,undefined,186,318,527,70,43,1275,59,1355,1195,379,452,287,505,120,undefined,402,415,694,188,-1,574,1602,228,-1,120
22/01/2020,20,502,380,1503,1350,1455,1188,948,84,143,78,22,140,-1,409,840,419,-1,146,711,580,621,1769,270,858,706,1018,256,684,264,625,488,undefined,-1,76,1322,273,237,undefined,134,200,259,63,36,860,34,840,888,280,411,249,386,91,undefined,363,217,489,53,-1,387,998,151,-1,74
22/01/2020,21,321,264,1268,1016,1319,941,122,48,81,44,20,87,-1,255,565,307,-1,51,652,534,446,1557,202,815,463,843,211,696,135,568,395,undefined,-1,82,981,145,202,undefined,58,160,136,28,12,643,30,576,602,192,330,196,260,52,undefined,259,119,368,18,-1,306,817,119,-1,35
22/01/2020,22,294,191,706,573,1198,741,164,38,64,41,4,47,-1,191,301,178,-1,69,430,274,328,1172,198,663,316,679,153,1029,106,387,190,undefined,-1,143,818,94,56,undefined,70,417,63,17,11,372,16,358,310,119,232,157,152,45,undefined,136,67,284,6,-1,141,655,90,-1,22
22/01/2020,23,79,77,384,332,846,467,167,14,36,18,4,7,-1,129,109,105,-1,41,206,117,219,720,78,362,177,263,51,681,98,266,71,undefined,-1,165,506,59,29,undefined,37,54,28,13,7,164,10,265,114,46,62,83,101,28,undefined,65,31,143,1,-1,61,342,44,-1,7
23/01/2020,0,61,91,211,198,338,219,847,3,13,4,-1,4,-1,52,59,81,-1,8,87,33,136,342,36,159,83,164,13,253,57,133,20,undefined,-1,105,240,53,10,undefined,56,32,28,5,4,75,12,107,27,46,15,23,26,9,undefined,35,9,52,-1,-1,28,157,42,-1,1
23/01/2020,1,34,17,116,62,44,81,15,5,11,4,-1,3,-1,35,29,25,-1,6,66,27,95,132,36,50,44,106,7,26,6,147,18,undefined,-1,4,51,8,15,undefined,14,17,30,4,4,39,2,37,12,18,7,23,16,4,undefined,45,3,47,2,-1,18,96,18,-1,2
23/01/2020,2,15,18,55,41,36,32,12,1,2,-1,-1,4,-1,13,17,11,-1,1,26,27,62,56,96,22,1832,61,8,22,11,68,10,undefined,-1,4,17,-1,3,undefined,5,10,22,-1,-1,13,1,27,9,15,3,20,18,3,undefined,26,1,27,-1,-1,44,41,20,-1,-1
23/01/2020,3,14,15,45,16,57,6,2,-1,2,2,3,-1,-1,6,11,10,-1,3,28,12,28,62,96,17,17,32,-1,44,5,50,4,undefined,-1,4,9,1,11,undefined,1,11,50,-1,-1,17,-1,19,-1,8,3,5,8,4,undefined,2,-1,11,1,-1,7,50,6,-1,-1
23/01/2020,4,8,9,28,26,67,35,8,4,6,-1,2,2,-1,15,5,11,-1,-1,24,11,50,68,161,41,48,41,7,95,2,32,10,undefined,-1,11,13,5,4,undefined,5,7,6,-1,1,13,4,36,12,10,2,12,6,2,undefined,3,1,16,-1,-1,11,30,18,-1,5
23/01/2020,5,19,20,56,47,224,208,29,33,86,16,2,3,-1,68,21,41,-1,42,9,21,36,189,97,357,62,34,9,262,15,67,19,undefined,-1,41,108,21,11,undefined,9,27,14,3,3,29,5,45,26,6,8,9,13,6,undefined,18,45,90,1,-1,45,117,10,-1,-1
23/01/2020,6,169,107,160,195,621,813,64,94,437,60,1,13,-1,176,91,176,-1,232,48,36,48,678,286,1054,220,99,42,593,26,125,28,undefined,-1,78,392,79,9,undefined,86,152,39,13,8,100,12,139,72,30,17,46,32,66,undefined,101,309,338,6,-1,89,331,41,-1,13
23/01/2020,7,382,274,205,463,1521,1615,256,259,1701,367,6,78,-1,381,272,509,-1,598,88,68,144,1511,771,2648,537,218,106,1592,83,343,54,undefined,-1,166,705,210,43,undefined,308,415,76,51,21,421,63,382,174,43,78,75,129,68,undefined,180,1120,1062,15,-1,244,596,51,-1,166
23/01/2020,8,932,727,517,1116,2669,3788,561,425,3509,627,31,207,-1,1069,681,1005,-1,1300,252,229,328,2674,1419,4236,1067,495,179,2724,250,630,103,undefined,-1,311,1770,683,83,undefined,669,897,237,209,75,952,146,838,257,74,144,123,356,206,undefined,365,3724,2041,98,-1,525,1065,99,-1,351
23/01/2020,9,1141,834,447,1217,2016,2156,1533,324,2140,533,7,134,-1,604,541,1140,-1,865,188,213,297,2224,933,3009,731,562,196,2118,183,526,110,undefined,-1,341,1210,586,152,undefined,589,777,237,298,86,752,213,1032,332,103,174,144,319,224,undefined,430,2039,1462,82,-1,492,1108,109,-1,355
23/01/2020,10,1465,1214,794,1662,1727,1535,2776,200,838,358,23,164,-1,609,591,1389,-1,469,305,303,515,2400,626,2021,1059,889,200,1566,439,432,128,undefined,-1,309,1553,503,175,undefined,416,512,287,142,83,964,110,1133,396,161,258,194,332,139,undefined,440,1114,1213,182,-1,505,931,166,-1,346
23/01/2020,11,2011,1791,1126,2213,2095,1557,2526,246,627,300,48,237,-1,583,931,1655,-1,450,496,535,758,2507,687,1768,1327,1175,304,1742,452,640,156,undefined,-1,213,1513,540,199,undefined,416,575,388,148,86,1201,140,1479,491,252,385,251,426,159,undefined,550,905,1266,236,-1,554,1096,195,-1,324
23/01/2020,12,2970,2786,1758,3252,2407,2152,1641,515,1364,437,89,360,-1,642,1381,2454,-1,609,910,1001,1331,3092,992,2409,1921,1599,327,2028,566,1125,305,undefined,-1,382,2288,986,374,undefined,1185,879,602,259,115,2016,214,2091,630,366,434,290,776,179,undefined,764,2225,1663,285,-1,749,1580,244,-1,395
23/01/2020,13,3205,3102,1913,3409,2504,2142,1186,381,1114,366,55,262,-1,592,1358,2415,-1,584,962,670,1237,3103,1021,2345,1750,1491,348,2080,462,1031,295,undefined,-1,335,1970,883,357,undefined,1119,857,480,220,127,1837,195,1856,597,306,493,276,892,176,undefined,784,1638,1622,216,-1,697,1403,218,-1,340
23/01/2020,14,2598,2312,1688,2876,2656,1872,1037,238,835,224,64,231,-1,569,1512,1973,-1,480,831,555,867,2888,763,2045,1607,1201,303,2173,564,787,287,undefined,-1,203,1583,620,207,undefined,606,572,502,171,129,1607,111,1798,589,252,436,240,748,147,undefined,716,1033,1207,196,-1,672,1306,226,-1,284
23/01/2020,15,2522,2325,1800,3004,3031,2180,1461,240,1249,292,78,295,-1,750,1534,1772,-1,565,834,612,839,2963,638,2484,1825,988,225,2515,586,767,289,undefined,-1,281,1561,613,202,undefined,399,566,517,220,108,1880,114,2026,537,261,463,257,668,245,undefined,654,1200,1359,298,-1,703,1440,239,-1,353
23/01/2020,16,2850,2254,1892,2963,3648,3004,2331,396,2562,638,67,295,-1,1083,1640,1662,-1,931,861,466,882,3986,894,3656,1900,658,167,3254,712,775,275,undefined,-1,369,1878,593,196,undefined,544,651,552,175,131,1848,112,2072,266,132,416,201,689,169,undefined,656,2556,1896,315,-1,617,1629,219,-1,372
23/01/2020,17,3434,2356,2170,3557,5035,4759,3069,557,3668,764,106,419,-1,1924,2010,1915,-1,1366,1049,746,1145,4405,1232,4841,2384,668,239,4414,952,1044,340,undefined,-1,574,2902,746,330,undefined,700,756,498,179,186,2493,177,2330,365,229,598,204,871,244,undefined,777,3562,2571,400,-1,893,1994,239,-1,463
23/01/2020,18,2750,1755,2017,2911,3553,2876,3432,348,1609,291,77,362,-1,1054,1622,1234,-1,727,1267,861,1095,3552,673,2708,1995,619,254,3080,803,1012,410,undefined,-1,362,2212,499,283,undefined,341,643,323,95,110,1819,90,1866,287,401,533,218,675,178,undefined,584,1265,1424,300,-1,668,1653,249,-1,236
23/01/2020,19,2080,1185,1798,2131,2682,1766,990,172,489,145,95,391,-1,551,1385,722,-1,284,1183,882,1025,2759,326,1238,1030,496,178,2670,554,871,541,undefined,-1,174,1650,299,286,undefined,170,335,233,83,60,1475,58,1284,207,299,553,181,599,133,undefined,450,444,770,181,-1,491,1334,185,-1,125
23/01/2020,20,1510,861,1702,1609,1919,1450,542,153,232,86,102,393,-1,420,1142,492,-1,146,1104,850,889,2233,225,1008,1000,783,141,1198,448,807,547,undefined,-1,114,1256,222,329,undefined,114,205,278,51,41,1188,68,1019,174,241,522,149,442,93,undefined,352,210,541,135,-1,430,1236,187,-1,99
23/01/2020,21,785,451,1645,1298,1896,1217,164,133,149,72,69,315,-1,374,860,458,-1,94,930,633,897,2076,255,938,742,849,130,1451,324,733,479,undefined,-1,165,1092,268,262,undefined,118,177,157,44,33,973,54,939,138,214,379,136,413,108,undefined,313,184,521,31,-1,344,1116,155,-1,50
23/01/2020,22,474,246,1181,998,1983,1178,221,65,121,39,34,152,-1,276,531,313,-1,134,631,568,692,1712,175,721,510,618,60,1729,307,598,331,undefined,-1,174,1090,196,178,undefined,101,412,51,19,13,709,20,664,96,181,245,93,288,60,undefined,173,127,442,30,-1,247,818,97,-1,45
23/01/2020,23,221,137,605,507,933,728,1084,36,59,48,24,122,-1,285,174,235,-1,80,342,297,416,1095,132,362,384,435,61,598,353,357,117,undefined,-1,237,664,156,69,undefined,57,65,34,13,10,420,8,379,62,146,83,57,159,19,undefined,113,65,288,9,-1,110,533,99,-1,30
24/01/2020,0,154,113,364,353,453,332,85,19,36,10,8,31,-1,102,176,144,-1,50,235,165,394,624,99,240,233,281,47,205,98,296,67,undefined,-1,86,435,81,24,undefined,31,41,14,7,5,200,8,235,40,77,16,32,108,25,undefined,103,36,149,2,-1,94,261,43,-1,6
24/01/2020,1,99,57,196,137,143,185,39,5,21,10,3,14,-1,31,62,55,-1,15,142,63,234,258,34,71,137,82,6,72,53,213,25,undefined,-1,16,91,27,23,undefined,13,9,2,2,5,120,4,138,10,54,6,20,48,14,undefined,22,23,76,5,-1,31,186,26,-1,9
24/01/2020,2,36,34,104,54,95,90,29,3,4,7,3,7,-1,20,44,18,-1,7,51,23,103,224,16,33,70,65,4,43,16,93,11,undefined,-1,11,40,15,13,undefined,-1,8,2,4,1,35,2,65,5,35,1,28,26,5,undefined,18,10,40,3,-1,18,115,24,-1,3
24/01/2020,3,57,71,85,95,120,49,18,4,9,2,4,9,-1,14,23,19,-1,5,39,52,148,213,27,38,55,56,1,60,8,66,9,undefined,-1,3,22,10,5,undefined,1,6,2,-1,-1,34,-1,55,6,45,-1,4,16,8,undefined,9,3,22,-1,-1,17,79,15,-1,7
24/01/2020,4,22,17,73,50,110,57,19,5,9,9,2,12,-1,32,25,20,-1,9,16,33,85,119,22,42,50,59,11,130,6,34,15,undefined,-1,11,21,14,9,undefined,5,5,4,4,3,30,5,67,26,24,6,12,5,4,undefined,20,2,11,1,-1,9,86,5,-1,6
24/01/2020,5,29,28,90,91,293,199,38,36,76,20,8,21,-1,88,24,31,-1,22,18,39,55,214,64,249,104,64,19,391,15,67,24,undefined,-1,39,121,18,11,undefined,11,29,9,4,1,64,7,85,34,20,7,32,17,11,undefined,10,72,70,1,-1,54,104,16,-1,8
24/01/2020,6,147,76,187,230,687,785,159,107,487,89,19,79,-1,213,73,138,-1,124,56,37,82,811,230,936,389,163,47,797,68,115,45,undefined,-1,114,436,74,11,undefined,70,102,32,21,14,172,14,192,73,63,16,58,51,64,undefined,107,434,408,35,-1,104,281,31,-1,55
24/01/2020,7,315,247,290,546,1651,1569,378,364,1582,356,58,224,-1,554,240,428,-1,489,96,105,221,1503,658,2078,857,344,123,1903,212,273,74,undefined,-1,258,975,189,37,undefined,290,321,77,53,37,488,61,487,171,59,86,83,134,69,undefined,178,1614,1039,72,-1,236,512,60,-1,227
24/01/2020,8,953,622,577,1099,2948,3489,676,501,3085,582,98,380,-1,1199,519,899,-1,1270,241,208,363,2729,1326,3779,1432,609,202,3082,387,511,111,undefined,-1,393,1901,549,110,undefined,684,749,217,222,91,898,124,1028,269,103,160,172,355,118,undefined,380,3852,2265,162,-1,540,976,112,-1,346
24/01/2020,9,1191,878,653,1347,2017,2048,1197,307,1749,481,56,291,-1,719,588,1105,-1,739,237,226,392,2362,854,2644,1043,804,199,2037,390,414,156,undefined,-1,389,1753,548,146,undefined,646,670,163,204,94,872,140,1159,391,117,230,158,316,146,undefined,405,2500,1492,157,-1,456,1008,155,-1,330
24/01/2020,10,1560,1386,919,1968,1951,1533,2501,253,679,279,47,259,-1,627,836,1351,-1,525,355,287,554,2649,657,2023,1314,1043,264,1688,671,537,150,undefined,-1,426,1877,547,182,undefined,472,479,241,147,90,1093,98,1406,483,167,294,205,426,129,undefined,520,1063,1186,168,-1,561,982,203,-1,293
24/01/2020,11,2059,2026,1263,2591,2573,1811,3019,329,749,232,49,331,-1,538,999,1737,-1,437,634,539,768,2840,635,1804,1565,1256,239,2188,690,598,196,undefined,-1,253,1729,502,188,undefined,511,513,306,189,75,1340,122,1726,585,197,360,219,514,123,undefined,570,974,1211,191,-1,587,1208,235,-1,315
24/01/2020,12,3056,3070,2047,3459,2932,2562,2645,670,1308,431,131,496,-1,726,1522,2493,-1,643,1205,961,1543,3392,1123,2554,2159,1744,364,2398,886,1187,329,undefined,-1,452,2866,951,349,undefined,1278,908,347,256,99,2086,231,2259,714,308,544,312,823,179,undefined,823,2343,1813,174,-1,764,1568,292,-1,369
24/01/2020,13,3385,3485,2116,3667,3141,2512,2218,621,1221,330,117,454,-1,644,1648,2497,-1,598,1248,977,1531,3552,1035,2497,2206,1758,321,2477,723,1189,357,undefined,-1,383,2672,1065,361,undefined,1175,763,459,267,110,2348,237,2483,751,320,628,286,931,201,undefined,892,1771,1689,231,-1,744,1695,296,-1,375
24/01/2020,14,2664,2550,1914,3322,2941,2274,2109,374,796,201,56,345,-1,678,1628,1916,-1,448,959,717,994,3179,639,2153,2163,1255,271,2377,849,854,311,undefined,-1,297,2015,597,253,undefined,586,547,282,214,80,1940,125,2087,695,263,494,236,697,151,undefined,590,1069,1277,253,-1,658,1404,265,-1,249
24/01/2020,15,2852,2492,1974,3194,3366,2603,2308,311,1311,302,90,303,-1,815,1765,1869,-1,569,1018,651,895,3274,662,2429,2280,1017,239,2854,954,772,271,undefined,-1,268,2061,575,206,undefined,431,500,348,196,115,1921,96,2062,607,259,494,218,611,215,undefined,579,1226,1394,211,-1,697,1584,266,-1,333
24/01/2020,16,3115,2510,2053,3521,4469,3848,2899,529,2692,640,119,341,-1,1243,1874,1756,-1,869,1199,590,1063,4316,910,3814,2591,801,232,3553,815,952,292,undefined,-1,414,2441,582,191,undefined,543,638,331,222,119,2052,142,2122,460,172,432,176,651,155,undefined,608,2437,1916,310,-1,735,1753,232,-1,372
24/01/2020,17,3763,2741,2396,3774,5132,4961,3628,630,2792,668,120,435,-1,1601,2118,1946,-1,1093,1435,937,1320,4798,1144,4201,3064,686,278,4210,1188,1319,505,undefined,-1,550,3355,775,285,undefined,550,798,318,202,127,2597,144,2341,348,131,630,186,824,231,undefined,725,2462,2391,317,-1,871,2077,269,-1,385
24/01/2020,18,3215,1945,2392,3243,4599,3330,3663,371,1033,243,105,434,-1,1055,1704,1372,-1,515,1653,1357,1490,3524,509,2421,2386,597,217,3474,1219,1256,533,undefined,-1,452,2962,537,304,undefined,322,633,164,92,71,2224,79,1782,266,99,745,207,778,167,undefined,517,862,1419,259,-1,699,1806,312,-1,189
24/01/2020,19,2433,1313,2237,2424,3748,2337,1524,235,405,104,128,519,-1,607,1333,792,-1,231,1730,1650,1293,2714,279,1392,1926,463,166,3249,1737,1282,661,undefined,-1,261,2556,380,373,undefined,184,399,95,50,48,1871,35,1399,248,78,659,200,676,116,undefined,449,463,911,175,-1,508,1497,216,-1,105
24/01/2020,20,2077,1068,2114,2222,2947,2193,1069,182,232,90,183,580,-1,871,1319,621,-1,147,1659,1656,1262,2687,278,1085,1900,472,126,1560,1257,1048,750,undefined,-1,173,2378,285,435,undefined,108,281,78,33,52,1815,27,1321,225,95,692,154,592,99,undefined,410,284,667,109,-1,475,1422,182,-1,62
24/01/2020,21,1331,548,2230,1797,3218,1936,394,173,159,67,164,428,-1,699,1184,420,-1,131,1577,1353,1223,2343,211,977,1721,519,115,1952,592,1091,823,undefined,-1,195,2421,314,420,undefined,123,241,61,40,37,1610,50,1250,180,102,620,116,637,154,undefined,403,183,613,24,-1,454,1383,210,-1,58
24/01/2020,22,853,383,1779,1517,3314,1846,250,108,141,81,105,335,-1,612,976,432,-1,136,1313,1258,1162,2342,253,949,1231,439,129,2573,867,1054,617,undefined,-1,244,2345,450,273,undefined,82,423,43,23,18,1342,31,890,185,122,389,72,481,94,undefined,284,174,584,23,-1,387,1173,163,-1,24
24/01/2020,23,453,313,1402,1401,3037,1334,195,83,95,60,37,135,-1,484,533,309,-1,97,1039,736,902,1850,174,677,671,339,109,2309,2446,897,367,undefined,-1,194,1510,431,190,undefined,57,139,39,28,24,1190,8,712,146,120,186,78,374,72,undefined,183,94,468,10,-1,188,992,141,-1,22
25/01/2020,0,198,142,772,816,1205,769,83,25,37,29,19,72,-1,266,380,176,-1,33,530,366,639,916,104,328,363,219,62,527,231,597,179,undefined,-1,62,489,303,66,undefined,54,78,20,13,5,496,17,384,88,70,79,48,308,49,undefined,139,43,227,11,-1,133,537,119,-1,11
25/01/2020,1,180,212,635,894,862,577,1191,33,50,42,6,58,-1,243,271,239,-1,70,414,227,587,904,77,283,366,139,37,436,385,537,93,undefined,-1,187,800,383,41,undefined,55,66,5,4,3,516,7,442,52,54,24,31,267,29,undefined,102,39,147,16,-1,101,392,66,-1,4
25/01/2020,2,93,80,250,483,288,238,39,11,23,16,10,32,-1,57,130,56,-1,15,186,136,388,442,40,121,163,101,24,188,40,322,33,undefined,-1,13,135,282,13,undefined,22,31,9,8,5,210,6,142,28,91,7,20,201,17,undefined,37,56,116,2,-1,64,215,44,-1,11
25/01/2020,3,77,117,248,626,197,149,19,7,19,7,2,12,-1,30,80,41,-1,14,108,110,225,321,28,63,104,98,11,156,53,258,9,undefined,-1,8,52,212,19,undefined,14,11,4,3,3,111,4,151,12,50,7,17,183,24,undefined,41,12,79,-1,-1,41,235,82,-1,8
25/01/2020,4,51,47,124,424,153,97,21,10,8,3,1,3,-1,5,67,43,-1,7,62,57,217,292,13,53,72,82,13,102,12,212,28,undefined,-1,11,34,115,9,undefined,5,14,1,-1,3,70,5,76,19,23,8,15,44,16,undefined,24,6,40,2,-1,38,147,13,-1,5
25/01/2020,5,17,40,95,94,143,116,11,8,10,3,4,4,-1,3,36,19,-1,6,24,53,126,211,20,97,74,65,8,149,13,135,11,undefined,-1,15,43,18,7,undefined,7,11,17,5,2,63,-1,107,36,13,7,13,24,8,undefined,15,20,40,1,-1,27,115,23,-1,3
25/01/2020,6,58,39,85,174,211,217,62,23,42,11,15,37,-1,4,29,53,-1,15,15,29,83,317,34,292,114,124,39,237,27,89,32,undefined,-1,22,129,23,8,undefined,18,27,18,11,8,73,6,82,59,35,22,35,17,12,undefined,21,35,93,9,-1,32,115,43,-1,21
25/01/2020,7,111,57,181,187,320,346,162,86,75,28,38,94,-1,2,78,141,-1,46,64,73,100,523,69,480,376,206,67,367,89,108,42,undefined,-1,55,293,41,26,undefined,20,31,17,12,8,147,25,176,124,93,24,64,39,29,undefined,90,56,232,16,-1,59,167,21,-1,31
25/01/2020,8,307,181,247,409,562,561,289,143,72,77,71,190,-1,6,180,242,-1,81,115,70,143,852,140,742,424,414,128,622,143,177,67,undefined,-1,100,622,97,53,undefined,83,88,31,28,24,251,57,294,196,97,91,93,148,66,undefined,147,154,383,57,-1,170,332,40,-1,39
25/01/2020,9,748,655,418,1034,1109,1009,1289,189,124,83,73,274,-1,14,300,656,-1,318,209,170,268,1788,257,1143,953,703,223,903,316,281,113,undefined,-1,200,1239,197,150,undefined,143,141,35,66,54,600,47,794,380,259,234,124,200,84,undefined,213,202,581,85,-1,254,633,118,-1,48
25/01/2020,10,1500,1403,838,1583,1766,1563,4050,282,169,118,73,323,-1,11,613,1018,-1,200,440,427,459,2503,316,1396,1213,1115,346,1469,631,435,162,undefined,-1,386,2035,220,171,undefined,192,194,64,52,42,934,62,1188,642,417,344,180,360,105,undefined,434,331,777,118,-1,434,902,189,-1,101
25/01/2020,11,2267,1882,1169,2409,2624,1869,3828,234,161,85,83,330,-1,8,891,1382,-1,156,786,690,640,2850,302,1404,1836,1268,431,2131,744,595,226,undefined,-1,240,2177,219,176,undefined,161,262,159,57,52,1408,57,1531,744,489,440,221,395,73,undefined,406,245,912,197,-1,426,1142,205,-1,92
25/01/2020,12,2768,2245,1570,2765,3169,2100,2791,284,146,51,84,389,-1,13,1174,1567,-1,159,1467,928,849,2991,269,1275,2130,1600,513,2969,781,780,251,undefined,-1,158,2521,199,235,undefined,141,327,115,99,56,1747,67,1713,874,523,498,296,474,139,undefined,535,249,773,120,-1,528,1219,252,-1,94
25/01/2020,13,3279,2463,1846,3200,3706,2415,2582,314,144,72,140,395,-1,16,1426,1640,-1,260,1657,1024,1008,3265,237,1209,2572,1491,455,3971,1055,979,306,undefined,-1,223,2787,206,216,undefined,136,463,162,106,49,1962,59,2021,858,440,500,317,791,243,undefined,598,293,774,74,-1,521,1335,290,-1,77
25/01/2020,14,3506,2663,2126,3202,3941,2506,2257,284,203,74,95,333,-1,19,1589,1493,-1,166,1495,687,960,3184,281,1182,2620,1306,403,4025,1070,819,456,undefined,-1,231,2995,221,215,undefined,170,245,128,81,49,2057,52,2059,785,402,543,272,566,139,undefined,555,238,808,105,-1,433,1439,212,-1,71
25/01/2020,15,3184,2606,2054,3479,3389,2818,2034,290,135,59,128,363,-1,21,1666,1539,-1,128,1515,653,1105,3193,324,1363,3113,1041,294,3134,983,940,510,undefined,-1,276,2924,187,182,undefined,138,349,117,90,70,2108,44,1911,706,218,597,241,565,94,undefined,485,233,781,180,-1,411,1320,209,-1,99
25/01/2020,16,3243,2414,2040,3235,3667,2923,2858,248,164,88,74,267,-1,24,1531,1454,-1,198,1444,568,1182,3440,313,1488,2861,842,228,3446,1016,852,496,undefined,-1,375,2980,265,205,undefined,123,337,89,100,46,1999,61,1692,489,151,531,238,556,110,undefined,456,219,765,211,-1,429,1265,187,-1,67
25/01/2020,17,3094,2157,2005,3163,4282,2875,3362,258,146,96,55,316,-1,35,1553,1118,-1,183,1509,813,1109,3517,387,1294,2939,589,190,3260,1167,858,457,undefined,-1,387,2949,221,226,undefined,150,280,79,57,46,2059,151,1674,260,90,577,188,659,87,undefined,399,292,789,202,-1,419,1265,182,-1,91
25/01/2020,18,2614,1543,2053,2779,3977,2487,3666,209,171,99,109,482,-1,20,1368,876,-1,148,1513,1137,1355,3101,319,1206,3191,460,138,2608,1448,905,574,undefined,-1,559,3275,269,246,undefined,163,349,75,54,28,2019,52,1525,212,89,634,154,492,110,undefined,414,239,695,149,-1,394,1223,203,-1,62
25/01/2020,19,2095,783,2217,2367,3763,2239,1197,174,121,96,141,592,-1,27,1337,648,-1,101,1545,1216,1233,2385,183,862,1585,536,179,3139,1621,1005,834,undefined,-1,280,3208,265,396,undefined,149,297,85,57,41,1962,40,1345,192,104,713,116,576,92,undefined,447,183,572,178,-1,475,1331,172,-1,68
25/01/2020,20,1216,555,1988,1788,2926,1994,589,163,96,46,153,528,-1,18,1161,580,-1,94,1438,1284,1052,2006,231,756,1867,499,129,1398,675,960,1088,undefined,-1,166,3038,292,484,undefined,96,193,68,38,33,1597,27,1095,234,102,684,129,511,72,undefined,404,120,526,112,-1,400,1143,168,-1,69
25/01/2020,21,755,412,1795,1706,2645,1908,492,153,88,63,172,443,-1,11,984,408,-1,92,1269,1114,970,2063,184,737,1674,440,153,1125,494,857,1051,undefined,-1,185,2661,397,527,undefined,94,181,45,21,22,1451,38,867,174,96,612,113,470,86,undefined,327,122,498,14,-1,358,1094,193,-1,31
25/01/2020,22,629,412,1537,1507,3708,1991,2458,125,62,45,91,329,-1,35,745,495,-1,148,1089,1168,1074,2022,234,928,2538,352,139,2867,1294,1071,874,undefined,-1,397,2977,423,349,undefined,78,425,41,32,26,1306,25,815,171,103,425,160,557,51,undefined,229,136,451,11,-1,227,1040,146,-1,35
25/01/2020,23,513,303,1504,1308,2419,1270,812,77,56,57,42,178,-1,14,635,383,-1,96,753,945,1117,1692,190,712,962,329,95,1281,660,826,516,undefined,-1,303,1929,498,208,undefined,95,151,21,6,8,1046,14,620,118,116,158,52,434,46,undefined,224,120,383,15,-1,192,763,75,-1,26
26/01/2020,0,273,192,858,1065,1177,912,412,38,57,22,22,89,-1,6,369,226,-1,62,471,662,765,1324,122,483,536,247,58,585,247,653,235,undefined,-1,173,951,323,79,undefined,58,121,15,10,8,540,15,412,72,89,64,56,435,18,undefined,152,49,245,4,-1,85,410,75,-1,22
26/01/2020,1,195,122,537,378,511,459,41,18,22,4,1,43,-1,9,183,132,-1,29,263,272,592,620,58,153,402,176,33,217,76,463,80,undefined,-1,26,279,232,41,undefined,25,35,1,2,4,362,4,233,53,55,23,49,306,20,undefined,106,40,153,3,-1,49,205,59,-1,3
26/01/2020,2,80,141,331,240,247,303,12,5,18,13,8,24,-1,5,128,82,-1,14,148,215,397,473,58,106,256,160,35,188,36,278,26,undefined,-1,20,155,262,24,undefined,14,28,3,2,2,196,4,167,37,78,6,22,173,5,undefined,74,20,124,4,-1,48,186,49,-1,3
26/01/2020,3,128,124,329,188,195,155,33,10,17,7,1,16,-1,2,94,36,-1,15,81,131,344,381,10,80,133,88,19,136,17,287,21,undefined,-1,10,77,261,4,undefined,8,25,2,1,1,158,-1,102,27,58,6,24,179,11,undefined,47,12,69,3,-1,27,145,25,-1,3
26/01/2020,4,63,51,135,120,111,123,24,11,8,5,4,6,-1,4,44,35,-1,7,51,40,192,231,21,62,141,56,16,93,31,165,20,undefined,-1,6,39,56,4,undefined,3,5,3,1,-1,90,5,70,18,41,14,11,37,13,undefined,13,8,50,-1,-1,18,79,12,-1,2
26/01/2020,5,74,45,65,114,177,124,17,8,18,2,3,5,-1,6,42,21,-1,12,23,31,158,221,30,70,76,36,8,111,99,177,10,undefined,-1,15,56,22,14,undefined,5,14,4,-1,1,84,1,60,29,46,5,6,18,7,undefined,13,16,45,3,-1,21,58,13,-1,4
26/01/2020,6,27,41,91,264,185,151,106,23,31,8,10,49,-1,6,47,26,-1,17,21,29,88,237,25,176,152,110,24,157,99,135,17,undefined,-1,37,114,13,9,undefined,6,14,16,15,11,119,6,88,42,63,7,31,26,24,undefined,13,20,86,4,-1,21,94,18,-1,10
26/01/2020,7,131,70,152,385,373,274,120,62,46,24,14,68,-1,4,58,124,-1,37,42,62,109,417,38,391,198,182,36,247,165,137,16,undefined,-1,49,333,30,12,undefined,15,21,17,9,7,131,14,219,98,64,37,37,33,27,undefined,66,55,150,29,-1,53,185,16,-1,23
26/01/2020,8,223,178,331,656,842,598,302,107,88,39,45,152,-1,9,322,320,-1,69,84,89,139,750,104,476,495,295,84,556,329,169,65,undefined,-1,91,706,78,46,undefined,58,66,29,18,23,570,64,318,153,95,66,44,103,29,undefined,118,107,282,38,-1,118,295,31,-1,28
26/01/2020,9,695,462,645,2134,1640,1005,1359,185,118,58,79,253,-1,18,665,621,-1,119,241,146,346,1441,225,905,808,672,184,1240,589,320,92,undefined,-1,223,1371,172,93,undefined,96,193,27,22,19,923,20,801,341,194,121,89,147,60,undefined,211,183,498,107,-1,219,696,61,-1,42
26/01/2020,10,1512,1065,1174,3371,2572,1618,3507,241,143,90,88,384,-1,9,1330,1246,-1,218,562,373,641,2500,324,1300,1337,1046,319,267,1406,664,171,undefined,-1,333,2138,242,157,undefined,81,476,49,44,47,2036,45,1215,542,327,277,180,346,58,undefined,361,342,779,135,-1,439,969,175,-1,74
26/01/2020,11,2289,1801,1687,4157,1860,2332,3824,249,138,86,14,475,-1,26,1672,1536,-1,280,805,691,1198,3126,324,1180,1848,1232,350,-1,2538,1329,240,undefined,-1,447,2329,192,215,undefined,138,1223,150,69,45,2678,44,1580,672,402,324,264,492,78,undefined,437,260,833,191,-1,453,1103,171,-1,71
26/01/2020,12,2767,2314,1979,3551,3874,2442,3714,253,143,65,11,440,-1,15,1855,1587,-1,354,1270,1161,1239,3066,319,1254,2229,1518,401,-1,3358,927,324,undefined,-1,438,2728,249,280,undefined,127,735,173,78,53,2870,51,1843,833,527,507,236,592,124,undefined,535,239,803,155,-1,481,1302,228,-1,82
26/01/2020,13,2683,2316,2617,3959,4116,2609,2899,276,129,67,73,557,-1,21,2072,1524,-1,298,1449,1213,1647,3149,325,1105,2575,1551,424,-1,2660,1141,416,undefined,-1,551,3219,193,265,undefined,115,711,150,77,30,2885,45,1992,939,576,622,262,653,159,undefined,543,230,663,187,-1,460,1332,254,-1,88
26/01/2020,14,2517,2301,2333,3737,3987,2522,2705,290,140,75,206,666,-1,22,2115,1731,-1,247,1299,796,1217,3091,404,1384,2832,1276,350,-1,2330,862,479,undefined,-1,884,3372,253,301,undefined,79,358,233,101,33,2728,49,1812,872,404,597,307,520,124,undefined,446,302,786,263,-1,553,1381,227,-1,104
26/01/2020,15,2555,2341,2493,3642,3702,2412,2379,329,120,66,192,624,-1,32,1822,1240,-1,196,1143,827,1066,2957,297,1178,3063,1163,327,-1,2177,915,486,undefined,-1,1055,2839,180,317,undefined,107,364,144,87,32,2730,52,1722,787,319,614,291,447,168,undefined,428,255,613,393,-1,570,1447,212,-1,104
26/01/2020,16,2617,2073,1934,2798,3308,2338,2879,281,149,78,166,650,-1,29,1428,1069,-1,191,1071,665,908,3045,327,1228,2861,815,262,-1,1580,890,508,undefined,-1,617,2777,159,249,undefined,114,358,104,94,34,1990,91,1567,658,251,549,191,535,91,undefined,405,278,710,225,-1,423,1313,212,-1,93
26/01/2020,17,2223,1675,1943,2668,3555,2176,3057,251,123,168,229,830,-1,19,1477,975,-1,156,1111,685,875,2944,341,1262,2854,562,149,-1,1336,835,460,undefined,-1,531,2702,165,276,undefined,97,253,92,57,24,1803,43,1379,311,133,638,211,516,116,undefined,388,409,626,242,-1,478,1226,175,-1,75
26/01/2020,18,1884,1236,1881,2190,2650,2006,2825,243,176,161,341,1297,-1,17,1169,579,-1,131,1156,828,1098,2495,345,1005,2775,451,196,-1,962,843,604,undefined,-1,343,2582,186,314,undefined,117,292,107,60,30,1562,60,1294,221,114,622,178,441,101,undefined,404,395,679,209,-1,462,1256,161,-1,54
26/01/2020,19,1322,723,2111,1956,2448,1775,1209,194,192,187,587,1620,-1,25,1075,429,-1,93,1138,1024,1011,2371,279,918,1644,481,142,-1,732,828,789,undefined,-1,309,2741,207,388,undefined,97,217,119,56,13,1494,48,1191,211,170,659,173,477,89,undefined,374,377,512,228,-1,361,1312,203,-1,43
26/01/2020,20,777,371,1830,1576,2383,1615,533,192,177,150,520,1660,-1,17,982,466,-1,78,1067,802,978,1823,290,969,1459,447,148,-1,492,747,888,undefined,-1,171,2477,236,410,undefined,74,180,97,52,26,1340,34,925,167,122,586,131,431,61,undefined,339,378,434,84,-1,323,1148,133,-1,47
26/01/2020,21,515,331,1641,1193,1974,1508,1093,154,157,176,447,1424,-1,7,779,259,-1,66,959,723,692,1793,242,721,1143,363,119,-1,478,757,701,undefined,-1,151,2020,189,349,undefined,50,137,39,16,9,1095,22,708,140,109,465,100,330,61,undefined,309,425,462,16,-1,277,1052,132,-1,47
26/01/2020,22,482,244,1220,935,1620,1287,125,106,98,101,87,541,-1,12,522,264,-1,73,830,976,694,1457,173,663,1269,309,101,-1,237,645,680,undefined,-1,105,1417,168,294,undefined,72,325,40,21,19,865,27,611,133,112,243,93,326,56,undefined,245,193,436,4,-1,187,755,102,-1,28
26/01/2020,23,257,178,780,675,1072,918,756,59,44,30,43,175,-1,14,334,233,-1,54,450,912,565,1105,106,455,574,200,55,-1,329,533,310,undefined,-1,195,985,176,111,undefined,40,100,26,7,4,528,18,379,79,92,136,64,216,21,undefined,111,90,298,4,-1,135,492,61,-1,19
27/01/2020,0,146,130,614,519,677,539,89,36,38,10,21,121,-1,4,234,217,-1,31,260,481,639,727,111,272,405,189,53,-1,162,495,164,undefined,-1,84,806,134,42,undefined,61,80,16,3,3,417,6,344,76,82,18,39,173,18,undefined,82,50,164,5,-1,92,348,64,-1,10
27/01/2020,1,110,86,306,195,240,355,27,22,17,2,19,55,-1,-1,96,82,-1,12,183,124,355,418,34,89,283,136,54,-1,51,387,62,undefined,-1,19,251,43,39,undefined,20,26,5,2,1,162,3,167,45,77,18,39,127,15,undefined,68,24,89,4,-1,41,189,34,-1,18
27/01/2020,2,60,68,165,119,137,112,21,7,15,2,9,29,-1,-1,49,45,-1,3,58,84,231,246,61,47,125,75,19,-1,18,271,36,undefined,-1,12,60,53,17,undefined,2,11,4,2,2,75,1,99,19,66,2,17,103,3,undefined,49,23,102,1,-1,22,138,31,-1,16
27/01/2020,3,34,32,67,50,79,105,6,1,11,1,1,9,-1,-1,27,58,-1,8,45,71,189,184,27,57,125,40,9,-1,11,155,3,undefined,-1,8,30,42,2,undefined,4,11,7,1,-1,52,3,80,13,38,4,7,36,6,undefined,17,15,51,-1,-1,19,109,15,-1,3
27/01/2020,4,52,34,104,75,104,87,21,7,3,3,1,5,-1,3,36,22,-1,11,25,126,189,165,36,29,103,39,4,-1,12,141,13,undefined,-1,5,32,28,10,undefined,11,8,1,-1,1,64,-1,60,1,30,11,17,41,3,undefined,24,21,62,-1,-1,20,96,10,-1,2
27/01/2020,5,35,24,95,58,89,145,23,8,15,2,3,8,-1,3,42,44,-1,11,42,80,148,132,35,80,46,33,7,-1,10,124,5,undefined,-1,7,45,15,11,undefined,4,13,2,-1,-1,82,1,52,10,13,5,27,19,5,undefined,27,6,55,-1,-1,17,54,14,-1,4
27/01/2020,6,33,27,82,86,125,167,74,27,45,9,5,29,-1,7,45,26,-1,7,16,31,62,202,42,172,148,41,16,-1,25,137,5,undefined,-1,10,156,12,9,undefined,6,15,9,8,2,58,5,86,18,33,13,22,22,7,undefined,12,21,71,3,-1,28,68,16,-1,9
27/01/2020,7,84,79,157,133,220,277,90,64,57,16,23,59,-1,2,64,95,-1,23,37,64,70,387,44,414,222,112,29,-1,66,81,27,undefined,-1,27,289,29,29,undefined,45,23,10,14,7,92,13,135,43,45,22,21,37,22,undefined,41,61,155,16,-1,50,150,29,-1,33
27/01/2020,8,172,128,247,269,306,476,170,127,61,26,54,132,-1,7,175,147,-1,43,106,75,134,669,98,612,316,210,38,-1,100,128,53,undefined,-1,54,580,75,43,undefined,57,56,34,23,19,201,10,246,71,54,61,45,64,24,undefined,87,110,297,86,-1,96,299,53,-1,35
27/01/2020,9,662,541,423,635,728,848,1241,176,104,56,61,251,-1,6,279,408,-1,106,152,157,225,1409,215,1003,820,348,90,-1,249,213,108,undefined,-1,122,1170,182,104,undefined,112,128,51,49,31,469,22,621,188,64,196,77,159,55,undefined,191,190,450,84,-1,213,597,78,-1,67
27/01/2020,10,1279,995,701,1325,1345,1304,3138,267,95,77,119,353,-1,12,583,714,-1,129,341,337,428,2016,294,1187,1376,493,136,-1,527,462,165,undefined,-1,188,1785,208,123,undefined,83,134,124,83,54,822,39,899,256,166,357,131,287,72,undefined,317,288,619,127,-1,321,807,152,-1,103
27/01/2020,11,2031,1658,1193,1896,1946,1462,2590,313,128,90,137,452,-1,18,856,1081,-1,124,590,429,519,2350,313,1018,1828,654,138,-1,683,504,262,undefined,-1,235,1891,152,216,undefined,81,158,316,104,67,1092,53,1162,292,133,427,168,363,71,undefined,390,380,664,203,-1,328,844,192,-1,124
27/01/2020,12,2442,1893,1594,2246,2432,1675,2205,347,185,101,188,570,-1,13,1221,1103,-1,129,1046,564,784,2525,265,1096,2195,635,119,-1,890,581,447,undefined,-1,160,2183,149,350,undefined,98,192,166,110,64,1277,56,1455,284,168,578,167,454,104,undefined,424,667,682,126,-1,432,892,159,-1,115
27/01/2020,13,2767,2087,1801,2685,2634,1927,1903,338,130,94,179,729,-1,21,1487,1194,-1,120,1088,612,793,2829,257,1060,2259,726,179,-1,1005,685,491,undefined,-1,175,2056,139,294,undefined,87,226,109,103,61,1564,35,1507,266,200,662,168,511,98,undefined,457,2084,780,123,-1,428,1087,193,-1,148
27/01/2020,14,2854,2213,1976,2799,2895,2101,2010,347,182,87,140,654,-1,28,1469,1392,-1,131,1174,501,827,2890,221,1150,2537,534,169,-1,927,706,557,undefined,-1,185,2493,132,289,undefined,80,216,77,96,53,1636,48,1572,261,150,684,155,563,106,undefined,420,3272,768,152,-1,399,1058,183,-1,120
27/01/2020,15,2579,2115,1840,2532,2705,2065,1891,317,161,54,111,425,-1,25,1519,1141,-1,143,874,433,797,2540,246,1129,2794,457,145,-1,982,679,577,undefined,-1,233,2438,200,281,undefined,102,209,154,85,44,1647,42,1509,240,146,688,167,434,80,undefined,440,492,644,196,-1,416,1032,179,-1,100
27/01/2020,16,2184,1763,1897,2365,2516,1948,2512,279,146,68,142,440,-1,13,1477,967,-1,113,844,367,772,2875,250,1209,2470,461,128,-1,977,599,491,undefined,-1,227,2174,188,209,undefined,64,158,172,80,32,1565,38,1461,193,129,609,159,449,70,undefined,357,445,586,246,-1,404,1001,168,-1,98
27/01/2020,17,1939,1455,1761,2257,2332,1794,2323,249,119,85,91,391,-1,20,1408,884,-1,89,825,469,686,2564,253,1175,1985,419,130,-1,841,602,496,undefined,-1,224,2198,145,212,undefined,90,133,138,89,28,1299,42,1316,220,99,516,129,400,83,undefined,359,3203,703,185,-1,408,1134,191,-1,82
27/01/2020,18,1501,1023,2101,1831,1766,1497,2345,243,158,100,160,691,-1,22,1254,545,-1,112,936,684,782,2311,256,1108,1904,492,148,-1,711,657,526,undefined,-1,165,1929,198,239,undefined,73,146,113,89,26,1198,44,1372,176,134,521,136,471,73,undefined,412,2334,831,202,-1,439,1146,213,-1,65
27/01/2020,19,953,511,1632,1197,1472,1234,657,159,124,60,101,461,-1,12,987,382,-1,59,958,575,709,1929,155,767,1126,441,69,-1,492,653,689,undefined,-1,129,1533,146,290,undefined,91,160,104,48,15,946,32,937,108,115,469,153,397,104,undefined,335,256,495,174,-1,372,1042,172,-1,85
27/01/2020,20,623,334,1347,1031,1275,1115,353,130,85,47,92,377,-1,11,825,294,-1,65,751,518,667,1652,175,681,973,380,107,-1,317,589,585,undefined,-1,109,1242,123,271,undefined,43,95,49,48,25,863,28,736,131,117,377,87,350,61,undefined,305,156,390,89,-1,292,959,131,-1,60
27/01/2020,21,364,159,1122,740,1093,964,135,88,74,47,79,292,-1,9,576,192,-1,42,649,380,574,1351,135,541,695,257,86,-1,207,472,527,undefined,-1,89,968,106,199,undefined,48,91,43,29,12,573,33,576,121,81,240,81,234,60,undefined,250,112,328,15,-1,221,837,135,-1,55
27/01/2020,22,235,136,634,456,733,677,106,50,55,36,65,149,-1,6,376,115,-1,30,355,252,356,1162,112,481,644,216,67,-1,124,252,270,undefined,-1,64,459,60,138,undefined,21,75,25,15,7,402,9,326,79,73,130,60,160,39,undefined,107,102,205,6,-1,146,635,76,-1,27
27/01/2020,23,160,114,439,513,751,609,568,44,34,17,29,79,-1,1,236,168,-1,34,235,120,420,1136,125,285,315,191,49,-1,319,270,127,undefined,-1,188,706,52,46,undefined,16,39,19,11,6,362,14,308,53,73,59,37,174,24,undefined,92,62,176,8,-1,73,439,42,-1,17
28/01/2020,0,68,51,279,196,186,189,48,16,20,11,14,34,-1,-1,126,64,-1,16,100,58,210,320,45,143,269,94,21,-1,70,206,47,undefined,-1,31,230,27,27,undefined,23,29,14,5,5,96,3,162,40,62,15,26,66,11,undefined,35,16,95,2,-1,42,220,40,-1,13
28/01/2020,1,44,22,118,75,75,96,37,5,9,2,17,10,-1,2,33,37,-1,4,70,65,101,153,23,30,67,86,6,-1,18,107,23,undefined,-1,11,47,8,6,undefined,6,20,13,3,1,53,1,46,35,50,8,18,37,5,undefined,15,6,45,3,-1,21,102,11,-1,3
28/01/2020,2,21,18,57,33,45,29,9,3,5,9,3,12,-1,1,26,6,-1,4,34,18,111,102,15,16,49,40,7,-1,6,41,7,undefined,-1,1,45,8,10,undefined,1,1,4,1,1,17,3,35,10,37,-1,4,5,2,undefined,14,12,33,-1,-1,7,76,11,-1,5
28/01/2020,3,9,8,43,20,46,29,14,3,7,4,-1,2,-1,-1,9,15,-1,1,14,12,55,58,1,16,50,34,5,-1,4,35,-1,undefined,-1,-1,32,7,2,undefined,4,9,2,1,1,20,3,45,6,26,1,10,27,-1,undefined,7,12,19,1,-1,6,60,8,-1,1
28/01/2020,4,8,13,27,32,53,37,10,5,11,2,-1,2,-1,-1,8,12,-1,6,14,23,66,53,5,34,29,25,2,-1,4,33,14,undefined,-1,2,19,-1,15,undefined,4,4,-1,1,1,29,1,30,5,15,7,2,3,5,undefined,5,16,18,1,-1,10,46,7,-1,3
28/01/2020,5,48,18,52,77,140,181,35,32,86,13,5,25,-1,4,32,40,-1,30,20,27,51,178,60,228,100,43,9,-1,18,52,4,undefined,-1,22,104,19,7,undefined,14,29,15,5,2,48,7,56,11,16,11,7,15,8,undefined,8,98,88,1,-1,28,59,18,-1,10
28/01/2020,6,114,100,135,175,457,597,115,115,469,94,21,74,-1,4,80,108,-1,158,38,40,69,718,225,761,389,107,35,-1,48,98,22,undefined,-1,46,367,55,7,undefined,58,77,21,17,12,159,19,181,65,60,39,16,35,18,undefined,40,518,363,11,-1,60,161,15,-1,65
28/01/2020,7,447,257,363,541,1144,1941,453,423,2100,370,71,250,-1,15,284,388,-1,739,118,158,231,1659,743,2515,1050,268,87,-1,196,241,70,undefined,-1,165,1038,192,41,undefined,265,322,80,75,52,503,71,600,146,82,76,78,175,76,undefined,171,2127,1254,97,-1,262,565,42,-1,198
28/01/2020,8,935,688,606,1032,1957,3983,895,620,3978,680,106,392,-1,28,590,1052,-1,1718,230,227,380,2917,1470,4520,1774,566,199,-1,370,13,158,undefined,-1,342,2274,646,115,undefined,768,862,264,234,96,920,152,1076,295,133,161,142,487,145,undefined,382,4713,2406,233,-1,566,1099,118,-1,424
28/01/2020,9,981,728,653,1170,1408,2229,1127,370,2284,476,42,265,-1,18,558,1094,-1,842,220,206,312,2351,895,2746,940,623,155,-1,282,15,157,undefined,-1,228,1386,559,102,undefined,677,636,267,265,90,828,149,1092,337,133,191,144,384,152,undefined,442,2782,1494,220,-1,516,1022,144,-1,482
28/01/2020,10,1326,1397,1200,2070,1945,1407,1791,198,947,268,68,267,-1,11,1188,1453,-1,528,474,294,494,2470,771,1719,971,1204,265,-1,533,343,225,undefined,-1,306,1220,532,173,undefined,408,466,354,119,59,1233,125,1706,454,173,298,154,442,298,undefined,513,1139,1121,341,-1,821,1357,177,-1,404
28/01/2020,11,1913,1803,1539,2454,2364,1571,1925,262,1043,281,54,244,-1,15,1129,1680,-1,559,536,465,685,2752,961,1773,1116,1375,298,-1,692,711,227,undefined,-1,217,1461,575,228,undefined,383,567,462,162,78,1584,128,1918,473,314,341,228,515,426,undefined,567,951,1103,342,-1,745,1421,243,-1,472
28/01/2020,12,3275,3210,2357,3549,2729,2552,1600,734,1741,588,169,538,-1,24,1740,2793,-1,711,1037,699,1118,3619,1489,2505,1709,1961,434,-1,785,1216,381,undefined,-1,453,2487,1059,363,undefined,1056,918,572,291,145,2546,242,2648,772,435,464,273,928,492,undefined,873,2509,1753,321,-1,1146,1974,281,-1,486
28/01/2020,13,3367,3174,2377,3751,2899,2635,1265,630,1619,462,140,582,-1,20,1829,2852,-1,812,981,690,1140,4054,1285,2361,1850,1977,340,-1,871,1091,365,undefined,-1,515,2328,990,310,undefined,1006,883,650,284,157,2641,204,2828,758,481,453,373,971,547,undefined,905,1915,1836,281,-1,1004,1961,307,-1,532
28/01/2020,14,2674,2269,2022,3060,2551,2013,1016,232,1054,296,55,283,-1,20,1533,2119,-1,593,804,431,899,3420,794,1938,1482,1248,301,-1,767,843,294,undefined,-1,333,1408,627,217,undefined,434,607,382,238,96,1946,160,2116,649,261,409,261,759,331,undefined,656,973,1218,215,-1,639,1491,278,-1,403
28/01/2020,15,2641,2119,1912,2951,2104,2178,1026,282,1226,343,55,242,-1,22,1481,1705,-1,539,783,387,890,3204,618,2356,1749,787,205,-1,610,654,328,undefined,-1,267,1269,529,181,undefined,404,481,308,233,116,1759,128,1718,499,215,455,229,552,207,undefined,589,1157,1220,263,-1,696,1317,199,-1,318
28/01/2020,16,2465,2102,1775,2881,2509,3181,1193,498,2827,775,75,263,-1,34,1484,1496,-1,1098,767,329,823,3984,846,3776,1876,603,221,-1,675,634,337,undefined,-1,364,1576,540,128,undefined,516,601,311,329,132,1781,137,2101,307,103,359,152,650,207,undefined,534,2713,1838,292,-1,669,1601,200,-1,425
28/01/2020,17,2739,1900,2040,2958,3406,5092,1578,748,3789,938,133,414,-1,38,1842,1572,-1,1812,864,531,925,4954,1296,4999,2613,681,246,-1,792,891,377,undefined,-1,427,2739,684,221,undefined,624,703,390,364,240,2042,165,2112,362,139,408,193,836,260,undefined,750,3718,2443,387,-1,771,1895,226,-1,585
28/01/2020,18,1967,1185,1818,2162,2192,2697,1657,463,1548,378,113,399,-1,31,1484,818,-1,687,833,788,863,3432,667,2668,1933,531,185,-1,678,723,366,undefined,-1,210,1949,377,169,undefined,286,430,235,213,89,1324,77,1604,259,129,449,181,631,177,undefined,460,1327,1360,275,-1,604,1544,190,-1,289
28/01/2020,19,1217,656,1818,1617,1572,1641,913,219,474,160,71,336,-1,19,1150,546,-1,237,809,579,917,2537,358,1290,942,420,149,-1,616,700,396,undefined,-1,182,1826,206,207,undefined,168,211,135,135,57,1282,56,1191,213,119,376,147,475,128,undefined,365,447,647,190,-1,503,1252,167,-1,174
28/01/2020,20,766,420,1400,1194,1388,1308,185,146,221,94,105,376,-1,24,899,395,-1,109,754,472,632,2078,222,948,775,360,133,-1,293,495,473,undefined,-1,101,1500,227,237,undefined,108,172,97,67,31,973,39,787,171,93,364,132,384,73,undefined,300,233,483,81,-1,345,1074,163,-1,113
28/01/2020,21,573,236,1036,889,1200,1151,112,74,111,50,100,272,-1,13,654,332,-1,76,583,484,553,1730,171,816,621,326,94,-1,129,396,413,undefined,-1,72,1180,138,148,undefined,78,103,86,35,24,742,42,676,113,64,238,95,273,64,undefined,203,140,407,14,-1,249,905,117,-1,86
28/01/2020,22,257,175,757,502,766,848,65,60,107,27,63,186,-1,14,397,149,-1,63,465,401,527,1214,127,547,444,275,62,-1,149,358,227,undefined,-1,60,681,66,93,undefined,55,69,74,71,86,450,22,397,124,66,179,51,199,42,undefined,137,88,282,9,-1,140,559,89,-1,50
28/01/2020,23,183,103,465,389,513,574,142,31,46,20,32,77,-1,4,145,123,-1,45,243,196,385,990,84,383,214,178,38,-1,186,279,89,undefined,-1,136,681,68,44,undefined,86,42,13,7,7,328,6,327,50,46,49,49,124,23,undefined,73,60,197,3,-1,74,476,54,-1,12
29/01/2020,0,72,39,276,186,227,264,72,9,21,6,4,14,-1,3,117,60,-1,19,101,74,191,338,60,147,112,103,15,-1,44,127,28,undefined,-1,41,192,27,19,undefined,23,23,10,3,-1,119,6,109,18,53,21,28,41,8,undefined,48,17,86,1,-1,60,189,28,-1,13
29/01/2020,1,51,8,110,51,88,87,10,4,14,1,5,13,-1,1,53,21,-1,12,79,32,105,124,18,30,1598,74,13,-1,19,115,10,undefined,-1,7,50,5,8,undefined,5,9,5,4,3,49,5,62,12,46,2,6,31,13,undefined,16,6,39,-1,-1,30,82,25,-1,8
29/01/2020,2,15,19,53,33,39,41,18,1,3,-1,-1,1,-1,-1,26,11,-1,5,12,17,79,122,4,12,283,42,7,-1,3,79,22,undefined,-1,3,17,3,4,undefined,2,5,1,1,-1,28,-1,47,8,46,10,13,18,3,undefined,10,-1,23,-1,-1,18,78,14,-1,1
29/01/2020,3,18,10,37,23,43,25,8,1,3,1,2,9,-1,-1,13,11,-1,1,8,16,46,81,6,14,46,15,2,-1,-1,48,14,undefined,-1,1,15,8,9,undefined,2,5,1,-1,-1,21,1,20,7,21,3,16,7,-1,undefined,7,10,19,-1,-1,11,26,8,-1,2
29/01/2020,4,8,9,34,28,52,39,4,6,9,-1,-1,3,-1,2,15,3,-1,3,18,6,26,60,9,38,41,34,2,-1,3,32,19,undefined,-1,4,16,3,13,undefined,3,7,7,3,3,26,5,33,5,17,8,7,5,2,undefined,6,5,14,-1,-1,14,26,9,-1,2
29/01/2020,5,35,20,65,73,129,237,47,53,99,16,4,21,-1,4,39,27,-1,39,8,45,50,185,46,251,138,28,13,-1,10,67,15,undefined,-1,26,128,14,7,undefined,13,20,8,3,2,39,4,67,12,16,4,13,16,7,undefined,18,83,96,2,-1,43,83,29,-1,14
29/01/2020,6,147,94,169,231,442,948,152,161,630,95,31,90,-1,4,80,114,-1,190,30,30,100,841,278,1005,484,91,44,-1,73,98,49,undefined,-1,78,695,75,-1,undefined,93,96,47,33,19,142,22,220,61,48,24,34,49,69,undefined,82,506,393,28,-1,100,273,47,-1,66
29/01/2020,7,415,262,385,580,1105,1912,447,426,1966,387,75,269,-1,17,271,454,-1,746,131,104,227,1626,711,2181,1148,229,91,-1,205,303,86,undefined,-1,194,1208,221,-1,undefined,296,346,83,60,31,467,59,508,139,49,62,61,145,68,undefined,184,2080,1132,75,-1,267,589,60,-1,285
29/01/2020,8,950,597,539,1027,1997,3990,692,622,3335,658,118,445,-1,35,593,954,-1,1601,204,212,401,3018,1380,4129,1613,471,187,-1,318,585,157,undefined,-1,339,2195,618,-1,undefined,763,922,298,259,135,933,152,1160,264,86,182,143,495,182,undefined,454,4518,2226,198,-1,588,1071,91,-1,468
29/01/2020,9,971,788,593,1146,1331,2202,739,331,1940,458,60,248,-1,14,551,1082,-1,852,163,224,344,2174,867,2833,1032,486,136,-1,251,443,106,undefined,-1,244,1287,534,-1,undefined,683,613,346,375,171,847,169,1065,191,84,218,150,358,202,undefined,397,2636,1496,185,-1,506,969,108,-1,461
29/01/2020,10,1370,1130,855,1687,1382,1438,1703,213,804,229,53,198,-1,20,761,1336,-1,575,295,290,452,2423,645,1763,939,561,166,-1,403,513,206,undefined,-1,222,1330,529,-1,undefined,479,531,283,251,183,1011,136,1203,323,123,273,164,369,158,undefined,430,997,1022,186,-1,537,912,149,-1,337
29/01/2020,11,2079,1616,1158,2056,1985,1522,1342,273,727,270,57,256,-1,12,894,1691,-1,506,533,406,651,2492,726,1653,1023,630,142,-1,507,601,239,undefined,-1,217,1346,559,-1,undefined,520,588,293,205,87,1187,161,1473,388,154,351,177,526,176,undefined,514,871,1191,165,-1,557,1029,186,-1,394
29/01/2020,12,3269,2835,1767,3089,2382,2346,915,666,1462,521,113,451,-1,9,1379,2455,-1,763,918,750,1145,3405,1297,2463,1680,1079,234,-1,589,1027,320,undefined,-1,457,2414,895,-1,undefined,1398,928,398,322,165,2151,284,2264,395,191,506,291,848,179,undefined,750,2217,1553,163,-1,810,1350,230,-1,475
29/01/2020,13,3468,2938,1861,3147,2192,2383,954,560,1203,468,109,401,-1,17,1588,2559,-1,761,943,596,1072,3831,1025,2369,1763,882,185,-1,534,887,352,undefined,-1,489,2429,912,-1,undefined,1204,1136,449,356,174,2130,240,2277,370,190,507,279,906,220,undefined,828,1841,1527,113,-1,772,1429,241,-1,478
29/01/2020,14,2623,2003,1765,2818,2085,2035,800,256,810,266,54,175,-1,14,1344,1757,-1,584,764,419,784,3233,742,2080,1475,592,196,-1,607,706,277,undefined,-1,274,1450,654,-1,undefined,631,608,255,235,121,1559,139,1673,347,123,434,209,626,194,undefined,585,1000,1095,119,-1,571,1219,229,-1,402
29/01/2020,15,2604,1882,1744,2774,2861,2337,784,251,1208,353,41,165,-1,14,1444,1590,-1,531,813,300,760,3057,605,2413,1544,537,128,-1,554,699,259,undefined,-1,256,1491,514,133,undefined,501,577,305,244,125,1537,131,1602,294,118,391,195,519,233,undefined,635,1195,1260,252,-1,619,1145,215,-1,406
29/01/2020,16,2650,1751,1907,2817,2701,3127,1248,399,2628,690,44,171,-1,22,1453,1588,-1,1069,813,281,1023,3803,777,3590,1826,741,223,-1,615,716,260,undefined,-1,286,1756,574,139,undefined,514,663,378,416,185,1660,165,1818,399,139,419,235,610,190,undefined,658,2650,1885,346,-1,626,1430,223,-1,556
29/01/2020,17,3059,1960,1948,3222,3829,5354,2166,709,3738,922,103,296,-1,38,1845,1639,-1,1768,912,361,1180,5070,1359,4650,2340,979,313,-1,763,924,368,undefined,-1,479,3007,722,196,undefined,599,760,383,318,246,2011,217,2214,943,231,460,273,751,244,undefined,715,3467,2506,421,-1,852,1884,283,-1,599
29/01/2020,18,2510,1319,2022,2378,2645,3056,2277,439,1623,422,80,327,-1,23,1495,1004,-1,763,1140,443,1090,3658,667,2651,1907,1067,313,-1,639,824,319,undefined,-1,365,2146,474,150,undefined,334,590,171,158,124,1590,86,1649,1181,320,477,326,540,185,undefined,583,1372,1465,310,-1,668,1615,219,-1,295
29/01/2020,19,1528,691,1675,1606,1717,1739,1255,236,508,140,75,418,-1,23,1169,572,-1,276,852,491,854,2432,303,1363,975,917,303,-1,480,669,399,undefined,-1,196,1566,241,215,undefined,176,331,98,91,71,1138,37,1190,1111,281,381,273,434,114,undefined,393,464,688,214,-1,542,1291,225,-1,164
29/01/2020,20,844,452,1487,1199,1318,1323,544,234,214,78,137,415,-1,15,1029,378,-1,171,735,484,669,2092,203,889,775,1219,256,-1,313,585,455,undefined,-1,107,1121,195,252,undefined,116,175,81,46,53,949,33,990,1004,412,374,275,342,114,undefined,330,311,525,111,-1,435,1145,155,-1,131
29/01/2020,21,567,317,1246,964,1457,1259,391,151,147,50,155,503,-1,3,797,351,-1,103,658,393,583,2003,228,732,732,1189,205,-1,262,569,500,undefined,-1,159,1131,233,217,undefined,70,192,69,29,30,875,37,588,752,340,397,192,283,112,undefined,273,214,505,16,-1,354,1060,150,-1,137
29/01/2020,22,365,191,848,638,1365,1007,85,106,114,46,70,246,-1,2,466,185,-1,95,483,283,470,1470,137,627,663,693,135,-1,171,375,306,undefined,-1,148,816,121,143,undefined,53,344,37,22,17,556,12,414,384,179,223,114,202,55,undefined,148,117,389,12,-1,236,783,117,-1,54
29/01/2020,23,157,76,400,262,481,499,67,36,51,11,26,88,-1,3,189,100,-1,42,176,121,251,884,61,328,300,348,56,-1,105,258,134,undefined,-1,35,382,49,61,undefined,43,50,9,3,4,264,13,264,105,90,67,85,119,33,undefined,102,48,229,5,-1,77,422,57,-1,19
30/01/2020,0,97,91,356,355,510,365,285,23,23,9,13,56,-1,4,130,174,-1,46,90,121,257,601,60,190,181,237,29,-1,242,184,64,undefined,-1,187,780,68,44,undefined,42,30,21,3,2,222,9,183,36,55,21,53,62,13,undefined,30,37,111,2,-1,71,277,47,-1,14
30/01/2020,1,55,24,172,113,133,122,16,5,15,4,6,15,-1,-1,63,56,-1,15,82,43,152,286,27,67,96,125,8,-1,25,163,28,undefined,-1,14,104,16,11,undefined,25,8,10,3,4,58,-1,75,14,44,11,21,30,14,undefined,18,13,56,3,-1,33,150,25,-1,5
30/01/2020,2,43,22,66,33,56,66,19,7,12,3,3,8,-1,-1,36,6,-1,7,50,20,69,89,11,26,37,108,3,-1,16,75,8,undefined,-1,3,46,14,2,undefined,3,7,-1,-1,-1,31,2,43,5,48,3,9,20,8,undefined,13,3,24,1,-1,21,111,13,-1,7
30/01/2020,3,27,19,52,33,45,43,16,3,1,4,-1,1,-1,-1,32,15,-1,7,27,19,48,118,2,6,44,67,2,-1,8,22,13,undefined,-1,2,39,3,4,undefined,10,10,2,1,-1,25,1,47,4,29,1,5,16,4,undefined,9,9,8,-1,-1,9,55,18,-1,2
30/01/2020,4,22,17,79,46,61,57,14,7,7,-1,1,5,-1,2,7,18,-1,3,9,8,37,59,11,25,58,40,11,-1,2,26,17,undefined,-1,4,26,5,16,undefined,6,8,1,1,4,19,1,35,5,30,9,3,3,5,undefined,5,3,18,-1,-1,21,44,16,-1,3
30/01/2020,5,31,27,88,74,111,296,30,60,95,24,11,21,-1,2,24,18,-1,36,19,26,39,176,68,311,112,51,17,-1,16,58,20,undefined,-1,33,140,21,-1,undefined,17,33,10,4,-1,48,10,70,43,21,5,12,19,10,undefined,13,91,94,1,-1,37,101,44,-1,15
30/01/2020,6,144,92,176,211,437,909,132,158,608,87,23,89,-1,7,75,112,-1,172,51,40,90,772,286,931,458,117,43,372,94,119,30,undefined,-1,105,506,81,-1,undefined,131,114,42,23,17,162,22,222,66,61,22,46,53,60,undefined,90,528,397,27,-1,98,321,56,-1,66
30/01/2020,7,472,239,344,551,1101,1944,399,438,1913,354,68,228,-1,15,326,500,-1,672,117,165,213,1644,706,2341,1048,267,72,1139,252,277,72,undefined,-1,167,940,197,-1,undefined,312,357,72,65,43,458,61,528,172,86,69,68,139,59,undefined,141,2107,1089,64,-1,256,593,79,-1,261
30/01/2020,8,853,565,648,1263,1880,3784,626,561,3490,673,89,394,-1,39,615,1100,-1,1582,178,204,382,2826,1490,4025,1701,620,187,2056,388,537,144,undefined,-1,305,1748,590,-1,undefined,750,848,213,237,153,944,145,1138,300,141,153,126,434,190,undefined,446,4215,2127,233,-1,490,1115,125,-1,473
30/01/2020,9,888,765,632,1164,1297,2397,547,336,2305,565,57,191,-1,15,619,1023,-1,1042,187,233,356,2268,1083,2953,995,665,184,1349,228,451,110,undefined,-1,245,1262,581,-1,undefined,758,735,267,267,131,845,167,1132,291,163,238,185,372,151,undefined,383,3025,1572,227,-1,540,1095,112,-1,493
30/01/2020,10,1343,1384,982,1848,1829,1592,977,137,1103,325,24,124,-1,14,1082,1530,-1,636,334,358,415,2448,954,1757,821,1060,259,1603,490,590,162,undefined,-1,280,1165,549,-1,undefined,449,476,624,236,160,1337,114,1594,424,296,283,212,449,332,undefined,496,1048,1195,313,-1,822,1338,165,-1,458
30/01/2020,11,1821,1588,1202,2168,2133,1603,828,170,1086,341,29,131,-1,9,1196,1815,-1,548,455,285,605,2869,809,1752,821,1267,226,1904,490,629,198,undefined,-1,209,1183,517,-1,undefined,457,546,664,214,100,1375,153,1721,451,182,298,175,454,285,undefined,640,986,1217,371,-1,926,1490,219,-1,411
30/01/2020,12,2895,2508,1765,2790,2417,2547,776,438,1934,532,39,210,-1,14,1525,2700,-1,802,857,457,985,3443,1205,2687,1274,1616,267,2080,472,240,338,undefined,-1,389,2054,979,-1,undefined,1153,929,639,264,150,2088,203,2412,506,299,370,268,756,418,undefined,911,2042,1693,218,-1,1292,2016,251,-1,488
30/01/2020,13,3155,2544,1803,3109,2475,2289,773,351,1709,545,28,186,-1,8,1637,2615,-1,681,944,377,1106,3466,1050,2366,1188,1498,282,2242,425,340,328,undefined,-1,394,1817,786,-1,undefined,1042,855,820,290,138,2204,205,2423,561,277,335,341,759,512,undefined,1015,1560,1782,70,-1,1070,1818,310,-1,493
30/01/2020,14,2183,1776,1594,2569,1862,1759,340,168,1181,274,13,73,-1,7,1214,1789,-1,571,820,225,701,2850,637,1846,958,936,222,1729,283,633,227,undefined,-1,290,1062,663,-1,undefined,488,574,504,238,132,1467,120,1529,422,157,292,190,569,243,undefined,686,876,1205,92,-1,625,1270,234,-1,283
30/01/2020,15,2064,1368,1432,2270,1597,1841,329,167,1148,344,11,58,-1,17,1025,1394,-1,588,741,191,600,2586,495,2172,1169,584,136,1347,207,546,253,undefined,-1,186,959,457,116,undefined,359,461,366,230,132,1132,86,1287,301,91,255,168,419,200,undefined,542,1029,1275,148,-1,466,1107,229,-1,347
30/01/2020,16,2129,1385,1415,2399,2019,2915,1329,348,2514,694,18,80,-1,24,1086,1299,-1,965,676,167,712,3345,634,3583,1409,598,135,1618,288,622,192,undefined,-1,254,1374,553,122,undefined,418,453,359,262,118,1264,109,1461,218,86,280,203,515,166,undefined,551,2313,1720,328,-1,467,1325,171,-1,410
30/01/2020,17,2579,1691,1715,2749,3156,4655,1761,583,3441,957,69,209,-1,41,1432,1589,-1,1660,814,251,833,4712,1229,4846,2020,628,229,2621,436,840,278,undefined,-1,471,2094,729,142,undefined,621,718,312,278,177,1725,227,1880,263,90,365,191,700,188,undefined,666,3166,2533,337,-1,689,1586,187,-1,522
30/01/2020,18,2172,1162,1707,2272,2435,2727,2466,324,1638,450,51,292,-1,24,1325,1019,-1,764,838,338,778,3706,638,2853,1724,492,151,1888,515,739,481,undefined,-1,295,1758,435,192,undefined,282,523,335,292,252,1350,116,1399,248,102,426,167,574,168,undefined,531,1259,1416,272,-1,567,1478,250,-1,294
30/01/2020,19,1620,895,1387,1722,2052,1627,1212,162,580,191,21,308,-1,8,1011,567,-1,298,845,359,675,2676,317,1393,903,382,103,1575,680,650,514,undefined,-1,184,1369,261,224,undefined,146,308,108,109,44,1101,48,908,141,80,376,106,425,92,undefined,377,414,680,149,-1,510,1152,169,-1,136
30/01/2020,20,1159,638,1274,1244,1540,1254,485,142,280,99,111,328,-1,21,1002,425,-1,173,698,444,656,1975,255,936,888,354,105,723,563,556,670,undefined,-1,93,1007,208,143,undefined,85,199,240,169,116,992,72,956,143,145,300,119,420,113,undefined,363,233,450,117,-1,361,1046,132,-1,84
30/01/2020,21,754,307,1279,1226,1585,1216,169,105,121,38,171,357,-1,5,753,346,-1,105,708,341,539,1678,186,801,901,352,100,738,285,549,533,undefined,-1,117,1035,221,201,undefined,87,164,75,51,25,857,63,789,133,106,319,127,325,93,undefined,221,160,455,14,-1,315,1091,124,-1,88
30/01/2020,22,432,232,985,985,1803,1159,505,88,140,34,85,240,-1,6,412,312,-1,121,538,361,531,1649,194,692,1160,251,91,802,496,483,449,undefined,-1,252,1270,158,143,undefined,83,333,41,32,21,750,12,570,115,72,241,72,245,72,undefined,171,143,391,16,-1,208,739,113,-1,50
30/01/2020,23,215,99,658,480,1414,697,96,45,63,16,39,114,-1,5,239,194,-1,65,336,179,378,1035,103,421,396,197,70,828,737,369,175,undefined,-1,79,668,87,51,undefined,63,52,21,15,8,402,22,337,81,98,91,70,181,27,undefined,105,69,222,6,-1,127,444,74,-1,30
31/01/2020,0,114,71,367,215,346,324,46,14,33,3,16,42,-1,-1,132,91,-1,26,231,108,252,379,51,180,250,154,23,121,67,265,62,undefined,-1,33,210,57,27,undefined,32,16,20,11,6,167,6,189,33,43,21,42,126,37,undefined,39,25,108,4,-1,50,247,37,-1,14
31/01/2020,1,72,46,150,115,163,110,18,4,13,4,9,12,-1,1,64,52,-1,10,72,42,155,227,38,48,132,88,16,37,38,102,86,undefined,-1,12,120,42,12,undefined,3,8,15,2,1,96,3,132,20,45,5,33,41,14,undefined,27,16,45,2,-1,39,168,20,-1,5
31/01/2020,2,43,37,123,61,68,101,26,3,18,3,1,7,-1,1,38,22,-1,13,42,57,132,123,19,44,169,78,4,33,11,96,28,undefined,-1,1,40,24,9,undefined,13,7,3,-1,-1,51,1,64,15,41,4,24,25,5,undefined,18,16,44,1,-1,18,130,21,-1,4
31/01/2020,3,42,51,61,51,79,38,4,3,6,1,4,8,-1,1,18,14,-1,8,19,56,121,107,11,22,53,58,5,45,8,77,21,undefined,-1,3,22,38,10,undefined,4,18,1,1,1,47,3,49,8,36,1,9,23,4,undefined,9,13,20,2,-1,20,86,18,-1,3
31/01/2020,4,35,19,55,59,66,69,11,12,10,5,3,9,-1,-1,16,21,-1,4,10,29,76,107,13,36,50,36,2,63,7,36,9,undefined,-1,10,19,19,14,undefined,8,6,7,2,4,28,2,64,11,11,7,11,11,8,undefined,15,6,21,-1,-1,12,62,9,-1,2
31/01/2020,5,48,33,89,69,133,219,42,46,94,13,5,29,-1,1,26,35,-1,32,20,20,85,174,60,270,100,48,16,138,12,63,22,undefined,-1,32,105,25,16,undefined,25,25,16,4,1,54,10,75,34,23,13,12,18,6,undefined,20,76,109,1,-1,32,89,44,-1,17
31/01/2020,6,124,94,129,193,400,880,91,117,565,92,28,101,-1,10,78,112,-1,177,39,35,66,834,230,918,402,153,32,380,84,82,39,undefined,-1,58,474,60,-1,undefined,73,115,28,13,10,134,18,223,46,42,26,52,38,40,undefined,85,463,360,32,-1,91,284,48,-1,57
31/01/2020,7,367,216,312,497,1023,1824,283,335,1857,357,56,244,-1,15,301,707,-1,659,111,109,174,1504,653,2240,882,318,96,1064,288,291,64,undefined,-1,139,900,197,-1,undefined,295,315,74,55,34,426,54,492,154,78,56,65,128,79,undefined,161,1748,1054,89,-1,236,505,45,-1,258
31/01/2020,8,810,599,510,1005,1771,3855,405,433,3323,568,55,261,-1,22,535,907,-1,1713,201,192,316,2822,1290,4098,1492,507,192,1721,279,474,120,undefined,-1,288,1695,537,-1,undefined,677,733,202,197,143,851,136,1102,247,135,168,123,376,134,undefined,381,3882,2062,200,-1,486,964,117,-1,482
31/01/2020,9,859,721,576,1012,1194,2048,173,254,1947,488,29,141,-1,17,525,973,-1,887,142,276,335,2045,859,2608,907,624,148,1023,151,392,111,undefined,-1,195,1140,472,-1,undefined,715,542,220,276,124,723,157,1012,272,174,178,160,335,88,undefined,341,2603,1339,161,-1,490,904,145,-1,384
31/01/2020,10,1076,1077,742,1385,958,1513,107,151,757,188,15,101,-1,9,697,1110,-1,481,306,235,407,1890,460,1748,777,781,198,670,145,437,102,undefined,-1,180,975,500,-1,undefined,566,431,316,205,125,826,131,1041,302,188,257,210,364,152,undefined,434,845,909,221,-1,524,872,133,-1,265
31/01/2020,11,1387,1333,837,1654,1284,1408,143,166,531,167,23,150,-1,5,742,1371,-1,404,412,288,543,2064,468,1560,894,828,204,918,209,441,122,undefined,-1,148,1059,472,-1,undefined,434,426,498,326,33,940,100,1255,359,188,242,156,354,119,undefined,461,827,921,208,-1,454,845,204,-1,292
31/01/2020,12,2037,2189,1455,2303,1522,1872,212,415,998,290,46,224,-1,11,1151,1955,-1,516,728,469,998,2310,858,2136,1213,1243,252,1101,330,857,220,undefined,-1,221,1959,900,-1,undefined,1128,738,504,223,59,1440,221,1642,489,248,363,239,646,207,undefined,711,1855,1237,253,-1,639,1252,202,-1,405
31/01/2020,13,2295,2221,1362,2486,1623,1820,476,346,1071,272,45,299,-1,15,1153,1843,-1,577,720,461,960,2574,839,2321,1430,1127,217,1202,299,815,255,undefined,-1,215,1824,1011,-1,undefined,1033,692,509,234,97,1609,199,1755,423,255,367,228,674,157,undefined,771,1368,1388,174,-1,706,1403,247,-1,357
31/01/2020,14,1901,1498,1258,2079,1284,1679,491,194,804,222,7,98,-1,13,888,1382,-1,449,730,239,739,2332,495,1731,1179,760,151,1124,219,510,233,undefined,-1,203,1113,603,-1,undefined,480,483,446,169,78,1117,146,1191,393,185,301,163,498,97,undefined,496,944,985,73,-1,463,1024,249,-1,305
31/01/2020,15,1732,1352,1174,2043,1525,1850,582,184,1088,274,14,62,-1,11,1007,1179,-1,487,652,221,537,2330,537,2128,1357,532,98,1142,207,633,184,undefined,-1,146,1013,490,81,undefined,359,416,512,172,96,1091,110,1200,211,114,309,139,407,145,undefined,447,901,1085,83,-1,468,1010,182,-1,296
31/01/2020,16,1702,1457,1297,2300,2213,2897,736,370,2395,578,19,115,-1,19,1164,1282,-1,918,527,275,599,3197,726,3318,1595,536,116,1682,290,621,169,undefined,-1,232,1465,508,120,undefined,398,462,317,124,48,1236,111,1391,216,86,327,146,485,161,undefined,449,2237,1693,201,-1,546,1273,147,-1,460
31/01/2020,17,2330,1719,1732,2692,3089,4098,1753,478,2593,722,49,153,-1,38,1457,1435,-1,1375,821,351,810,4009,1059,4094,1861,503,169,2254,337,899,236,undefined,-1,265,2011,706,145,undefined,561,628,304,158,111,1661,172,1924,204,74,396,169,685,219,undefined,598,2319,2168,302,-1,554,1583,212,-1,372
31/01/2020,18,1803,1379,1825,2445,2707,2789,1863,263,981,337,45,233,-1,26,1307,1001,-1,684,903,521,756,3393,560,2341,1640,354,148,1744,389,820,346,undefined,-1,235,1726,570,164,undefined,284,427,153,111,21,1512,107,1418,186,71,510,115,636,110,undefined,559,990,1186,268,-1,524,1368,172,-1,206
31/01/2020,19,1273,912,1739,1790,2170,1798,956,170,487,171,76,296,-1,19,981,574,-1,275,898,885,657,2245,332,1381,1371,328,124,1961,299,769,384,undefined,-1,133,1396,423,210,undefined,198,283,163,76,5,1037,42,1012,184,79,511,161,527,54,undefined,438,411,777,140,-1,389,1144,182,-1,133
31/01/2020,20,1097,805,1568,1484,1783,1406,509,151,180,100,104,293,-1,24,918,498,-1,138,826,834,719,2084,294,800,1224,292,122,702,281,705,469,undefined,-1,52,1196,322,252,undefined,124,190,173,63,27,959,42,942,164,132,478,131,451,104,undefined,434,268,466,63,-1,319,967,178,-1,86
31/01/2020,21,817,398,1815,1413,1673,1445,180,150,103,60,97,354,-1,11,893,333,-1,93,805,566,630,1648,227,786,1175,274,117,590,202,736,516,undefined,-1,88,1136,319,265,undefined,92,176,81,25,9,1008,50,844,162,87,453,95,474,69,undefined,280,148,503,11,-1,298,953,180,-1,81
31/01/2020,22,499,335,1522,1170,2701,1485,741,100,108,31,90,259,-1,11,637,322,-1,156,766,498,718,1183,217,653,869,218,85,1667,286,870,559,undefined,-1,139,1213,335,245,undefined,93,340,41,13,4,767,23,654,105,74,322,94,448,36,undefined,288,157,414,8,-1,245,792,154,-1,40
31/01/2020,23,383,201,1212,996,1413,1150,354,75,90,14,55,133,-1,10,446,264,-1,106,532,350,518,980,141,476,580,212,69,303,252,688,334,undefined,-1,214,968,352,92,undefined,51,94,25,8,4,590,25,492,80,86,183,59,376,27,undefined,165,118,328,7,-1,120,600,94,-1,21


==> Figures/Australia/big/January_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/01/2021,0,349,236,708,1461,3834,1678,250,270,62,60,308,988,na,998,na,196,79,33,413,500,575,1608,264,356,1093,171,50,753,9,446,119,undefined,na,79,3579,201,107,undefined,14,86,9,3,5,638,2556,8,588,65,75,67,54,438,12,undefined,153,95,213,84,na,183,769,95,424,15,747,697,na,na,na,na,12,742,124,na,undefined,undefined,undefined
01/01/2021,1,246,174,482,860,2123,1215,1027,112,34,56,72,349,na,612,na,159,51,30,341,302,506,1281,235,287,856,229,51,325,25,500,90,undefined,na,47,1651,138,70,undefined,9,54,14,13,9,421,1716,14,494,78,112,49,73,401,15,undefined,151,116,298,62,na,175,680,115,374,7,407,404,na,na,na,na,5,234,130,6,undefined,undefined,undefined
01/01/2021,2,173,122,418,597,1057,862,58,71,35,31,24,178,na,395,na,122,62,26,224,130,331,993,159,267,292,192,35,235,22,325,40,undefined,na,20,758,129,38,undefined,11,43,10,5,6,358,1160,7,390,50,64,30,46,307,13,undefined,155,59,152,65,na,88,517,144,250,14,370,336,na,na,na,13,8,133,116,na,undefined,undefined,undefined
01/01/2021,3,134,75,323,393,607,495,44,59,27,32,15,63,na,310,na,53,21,5,119,128,339,765,87,169,214,222,35,171,4,296,24,undefined,na,10,246,57,4,undefined,11,23,12,6,3,277,1027,2,358,51,91,11,28,266,27,undefined,151,27,120,68,na,96,439,92,211,13,204,165,na,na,na,na,3,55,108,na,undefined,undefined,undefined
01/01/2021,4,106,82,240,242,337,321,30,14,12,9,5,37,na,230,na,39,10,7,88,102,162,424,78,117,210,138,22,71,3,198,8,undefined,na,5,167,74,15,undefined,na,5,12,5,3,90,499,7,222,29,62,6,20,127,12,undefined,64,10,60,40,na,35,308,65,123,6,57,98,na,na,na,na,5,44,30,na,undefined,undefined,undefined
01/01/2021,5,41,34,151,145,205,184,25,7,10,4,6,17,na,115,na,15,15,8,31,48,108,240,57,109,99,77,12,52,8,111,17,undefined,na,5,89,22,18,undefined,3,12,na,na,na,54,226,4,133,16,39,11,27,59,3,undefined,19,28,63,34,na,28,178,45,68,7,56,99,2,0,0,na,6,27,14,3,undefined,undefined,undefined
01/01/2021,6,28,23,51,113,180,163,21,26,11,5,6,23,na,93,na,43,22,5,45,40,47,224,54,125,183,55,14,50,12,73,29,undefined,na,3,85,19,19,undefined,13,9,7,3,2,39,264,na,69,11,49,1,29,22,1,undefined,15,20,83,46,na,28,132,17,35,14,35,34,23,17,3,na,8,11,16,6,undefined,undefined,undefined
01/01/2021,7,46,24,62,102,103,178,39,42,27,12,16,74,na,79,na,22,18,9,38,27,38,222,34,163,169,54,9,64,8,76,19,undefined,na,7,148,10,14,undefined,13,12,8,5,5,46,202,12,78,13,41,18,11,21,4,undefined,19,22,68,35,na,35,123,21,29,19,39,52,46,19,11,na,3,35,26,12,undefined,undefined,undefined
01/01/2021,8,70,37,54,119,201,191,47,59,13,17,29,89,na,80,na,42,33,9,49,21,32,307,28,178,175,113,9,83,11,57,43,undefined,na,13,260,21,39,undefined,4,27,10,9,5,63,210,8,112,19,37,40,21,31,3,undefined,28,31,86,56,na,26,164,16,45,12,60,56,90,44,24,11,49,31,19,6,undefined,undefined,undefined
01/01/2021,9,152,136,110,250,395,272,92,103,41,58,47,157,na,123,na,51,57,20,83,43,72,388,77,197,343,132,27,224,30,95,52,undefined,na,19,459,26,47,undefined,13,45,8,2,9,109,408,6,217,36,43,48,37,58,6,undefined,42,71,118,84,na,70,229,51,106,19,87,111,148,124,59,50,6,66,27,10,undefined,undefined,undefined
01/01/2021,10,519,356,178,586,651,480,115,178,49,35,58,207,na,192,na,151,63,23,192,89,157,840,89,336,564,236,42,390,38,214,68,undefined,na,19,850,65,80,undefined,8,42,17,14,9,219,673,7,402,83,103,163,62,145,7,undefined,83,118,264,119,na,94,398,61,180,23,171,229,381,235,145,99,7,137,36,25,undefined,undefined,undefined
01/01/2021,11,841,601,318,814,1060,675,157,216,27,35,95,284,na,268,na,271,120,28,333,209,271,1046,121,370,722,341,47,687,45,293,80,undefined,na,34,991,90,113,undefined,17,89,20,26,14,367,1127,6,679,81,111,150,87,183,6,undefined,192,126,317,162,na,174,538,55,359,41,268,342,436,277,192,165,7,145,46,22,undefined,undefined,undefined
01/01/2021,12,1158,736,421,1052,1340,851,116,263,42,60,86,302,na,221,na,401,154,48,611,265,299,1224,123,455,950,348,56,834,53,326,156,undefined,na,49,1294,72,121,undefined,22,124,24,14,21,460,1184,20,693,87,107,279,85,264,14,undefined,238,120,298,227,na,167,821,86,305,35,314,509,375,241,175,136,14,142,51,46,undefined,undefined,undefined
01/01/2021,13,1520,837,594,1299,1386,856,130,226,50,37,61,272,na,303,na,310,114,55,817,321,420,1317,136,376,1023,318,72,1055,46,375,199,undefined,na,55,1321,51,124,undefined,27,155,34,18,13,492,1492,14,850,105,78,325,91,311,26,undefined,296,142,347,142,na,204,919,108,349,49,306,577,378,247,161,157,9,159,60,32,undefined,undefined,undefined
01/01/2021,14,1670,912,607,1395,1533,997,136,238,53,42,59,288,na,305,na,486,148,58,799,195,412,1388,110,470,1217,320,107,1063,77,370,322,undefined,na,85,1258,86,174,undefined,31,93,24,19,17,554,1424,14,940,133,95,319,97,302,16,undefined,283,91,341,225,na,194,960,87,326,32,345,665,359,259,125,142,2,136,57,42,undefined,undefined,undefined
01/01/2021,15,1722,893,684,1341,1420,981,142,193,48,58,54,289,na,277,na,412,155,51,806,196,465,1283,106,457,1108,314,48,968,72,427,267,undefined,na,65,1331,59,168,undefined,21,98,48,39,33,519,1432,17,797,96,71,383,119,259,13,undefined,247,104,387,291,na,181,1032,133,294,29,281,747,411,268,116,137,11,198,51,37,undefined,undefined,undefined
01/01/2021,16,1604,980,691,1229,1337,922,122,196,42,45,91,281,na,307,na,320,102,49,579,175,491,1407,103,454,1116,310,71,795,76,393,304,undefined,na,55,1309,104,134,undefined,15,109,40,27,17,558,1420,28,765,79,97,272,94,294,24,undefined,219,101,303,378,na,201,970,141,306,40,373,843,415,200,93,112,23,212,39,23,undefined,undefined,undefined
01/01/2021,17,1346,652,665,1086,1311,910,137,210,38,52,135,413,na,354,na,193,122,34,628,305,518,1195,113,403,1060,305,68,654,123,379,356,undefined,na,49,1231,84,122,undefined,29,100,56,45,19,559,1328,28,774,93,70,267,101,332,28,undefined,198,118,363,374,na,239,1087,108,320,27,349,905,326,167,61,149,84,204,59,17,undefined,undefined,undefined
01/01/2021,18,993,397,705,921,1132,838,137,195,63,49,210,471,na,347,na,192,103,47,757,300,533,1068,97,455,813,287,70,300,81,400,390,undefined,na,48,1302,73,214,undefined,18,80,39,21,25,492,1190,24,821,126,118,249,93,279,23,undefined,283,95,296,389,na,206,1025,100,295,40,349,746,275,151,54,137,50,142,62,31,undefined,undefined,undefined
01/01/2021,19,818,311,706,847,1232,844,143,172,41,26,211,518,na,253,na,124,110,30,677,377,562,998,136,327,610,256,52,338,57,469,584,undefined,na,47,1491,70,321,undefined,31,72,33,9,10,479,1056,18,632,77,107,227,118,262,19,undefined,212,93,281,338,na,218,910,105,225,45,364,630,290,116,38,161,18,199,86,17,undefined,undefined,undefined
01/01/2021,20,535,221,557,730,1175,810,86,167,45,26,252,519,na,373,na,113,72,21,673,450,501,1011,112,240,491,243,59,292,37,429,693,undefined,na,55,1391,65,329,undefined,30,88,52,2,20,402,984,20,509,75,81,226,83,257,27,undefined,223,85,239,289,na,149,984,90,233,39,344,733,193,73,21,152,11,144,57,31,undefined,undefined,undefined
01/01/2021,21,439,211,571,757,1386,814,87,179,44,52,303,572,na,322,na,66,75,15,650,358,575,1176,114,260,535,244,65,335,20,398,943,undefined,na,62,1319,70,396,undefined,7,54,17,na,9,407,1152,23,498,77,53,176,76,253,15,undefined,186,109,232,109,na,201,894,121,201,32,336,696,197,1,21,125,6,143,75,12,undefined,undefined,undefined
01/01/2021,22,383,143,441,598,1147,618,46,80,27,24,157,457,na,257,na,80,87,21,524,460,335,741,78,216,392,178,56,276,10,252,523,undefined,na,34,952,114,327,undefined,28,39,29,1,6,354,847,11,443,81,67,171,63,164,20,undefined,143,58,196,82,na,96,717,94,196,14,271,441,70,1,21,26,2,100,78,na,undefined,undefined,undefined
01/01/2021,23,159,82,338,287,609,438,71,45,12,3,39,136,na,222,na,43,42,4,229,130,300,519,46,172,247,135,22,151,13,212,326,undefined,na,16,469,92,194,undefined,13,29,14,1,1,188,482,11,235,34,50,31,37,141,12,undefined,68,43,139,68,na,101,386,84,110,9,133,222,8,0,2,4,1,67,67,na,undefined,undefined,undefined
02/01/2021,0,81,53,157,151,365,267,26,18,12,10,43,86,na,121,na,30,17,7,142,80,187,400,40,113,168,90,21,83,na,161,157,undefined,na,10,276,87,91,undefined,4,17,8,3,7,101,224,8,176,20,45,17,27,63,8,undefined,47,30,109,37,na,41,280,57,70,na,91,127,na,na,na,na,13,49,22,na,undefined,undefined,undefined
02/01/2021,1,62,32,68,122,175,113,9,23,10,6,17,43,na,108,na,16,27,7,126,57,133,212,60,62,74,57,9,39,1,136,61,undefined,na,7,65,86,31,undefined,6,11,3,1,3,72,215,1,144,15,35,7,35,62,1,undefined,51,27,85,22,na,28,170,53,57,4,57,48,na,na,na,na,8,18,22,na,undefined,undefined,undefined
02/01/2021,2,54,27,74,65,92,90,15,9,9,3,2,12,na,51,na,8,8,na,59,49,90,157,16,66,73,57,6,61,1,75,23,undefined,na,5,70,60,9,undefined,1,7,na,1,1,77,154,na,123,7,28,7,50,53,4,undefined,34,4,49,16,na,29,143,18,63,3,63,46,na,na,na,na,na,5,10,na,undefined,undefined,undefined
02/01/2021,3,42,18,49,65,73,65,3,8,10,15,7,16,na,38,na,11,11,1,41,49,71,99,18,63,69,76,9,38,na,84,4,undefined,na,na,14,31,6,undefined,na,4,1,na,na,49,89,na,68,9,18,1,16,30,na,undefined,34,15,56,8,na,17,136,13,36,1,53,36,na,na,na,na,2,12,7,na,undefined,undefined,undefined
02/01/2021,4,18,16,36,43,50,57,12,1,2,2,1,14,na,53,na,10,8,2,41,31,38,75,17,39,48,55,10,16,1,39,10,undefined,na,na,29,29,na,undefined,na,2,1,na,na,20,104,1,55,21,22,5,7,34,2,undefined,20,1,23,5,na,10,79,28,31,1,29,20,na,na,na,na,5,1,9,na,undefined,undefined,undefined
02/01/2021,5,13,7,17,36,67,65,24,6,2,3,2,12,na,48,na,18,9,8,13,29,14,61,24,47,60,60,3,54,3,25,12,undefined,na,6,44,43,15,undefined,1,1,3,na,2,8,79,2,52,16,13,6,5,11,na,undefined,15,10,34,7,na,10,68,19,20,na,15,14,na,na,na,na,3,13,7,na,undefined,undefined,undefined
02/01/2021,6,28,13,28,60,66,110,44,29,10,6,5,29,na,52,na,33,20,6,15,11,31,114,24,87,149,82,20,54,5,35,8,undefined,na,8,85,25,8,undefined,14,8,4,na,1,22,127,1,283,53,72,9,7,22,na,undefined,17,7,42,25,na,20,62,15,17,13,19,34,22,11,4,na,1,9,6,11,undefined,undefined,undefined
02/01/2021,7,48,18,40,73,125,164,102,54,21,11,24,74,na,72,na,40,36,14,16,18,29,233,37,134,213,115,42,90,6,25,12,undefined,na,20,199,22,13,undefined,26,32,11,3,4,33,149,2,125,73,45,21,19,25,2,undefined,23,43,63,31,na,31,121,8,26,19,28,41,45,33,20,23,7,25,15,16,undefined,undefined,undefined
02/01/2021,8,189,61,52,194,236,232,139,124,20,17,39,117,na,102,na,53,55,14,26,23,34,369,39,168,277,217,70,137,25,31,29,undefined,na,13,339,45,10,undefined,9,38,10,9,6,75,295,8,225,110,76,57,42,38,3,undefined,22,32,104,57,na,47,179,21,40,25,69,54,78,63,37,62,3,53,14,17,undefined,undefined,undefined
02/01/2021,9,312,194,96,356,430,425,174,150,33,28,47,144,na,160,na,203,111,33,78,63,72,662,71,279,464,348,109,281,32,108,52,undefined,na,17,488,40,51,undefined,17,86,20,15,9,153,556,15,380,212,98,131,99,81,9,undefined,79,87,147,101,na,101,398,43,116,29,123,183,176,111,85,138,42,74,44,24,undefined,undefined,undefined
02/01/2021,10,645,481,239,740,888,644,177,216,38,41,59,220,na,266,na,376,125,47,188,121,162,939,107,372,691,635,181,622,19,231,91,undefined,na,15,860,64,93,undefined,23,94,22,24,5,273,943,20,631,353,165,265,116,186,7,undefined,179,156,235,199,na,145,652,92,258,40,177,298,332,203,136,142,13,136,58,22,undefined,undefined,undefined
02/01/2021,11,1014,767,409,1117,1224,871,180,300,43,29,86,266,na,342,na,631,153,70,337,182,297,1173,102,444,900,813,209,833,43,321,88,undefined,na,18,1049,75,138,undefined,30,137,42,36,2,409,1366,23,890,423,246,391,137,321,13,undefined,239,156,245,279,na,232,709,149,345,45,261,458,408,275,259,143,9,162,65,30,undefined,undefined,undefined
02/01/2021,12,1445,1083,610,1560,1556,871,180,271,68,33,74,291,na,331,na,730,207,74,669,255,401,1238,103,429,965,986,233,1075,43,439,115,undefined,na,29,1142,79,151,undefined,26,145,42,20,10,615,1775,29,1068,444,273,474,199,389,16,undefined,328,123,374,356,na,202,991,152,470,46,375,785,478,318,229,181,9,173,46,31,undefined,undefined,undefined
02/01/2021,13,1504,1251,734,1715,1703,959,157,270,47,29,79,270,na,362,na,799,139,95,759,371,536,1353,143,397,1114,983,222,1351,87,471,198,undefined,na,31,1259,94,180,undefined,36,156,33,20,7,719,1929,29,1187,398,273,483,158,471,19,undefined,338,121,357,417,na,222,1098,108,485,53,432,844,481,300,261,160,4,234,69,31,undefined,undefined,undefined
02/01/2021,14,1603,1298,773,1887,1856,1107,144,239,52,53,97,328,na,337,na,835,158,75,741,280,565,1402,116,426,1288,893,216,1419,86,527,289,undefined,na,40,1292,93,212,undefined,54,149,46,35,16,759,2056,21,1198,383,199,494,163,415,17,undefined,301,122,378,424,na,275,1158,111,468,35,381,1020,536,307,285,164,8,195,70,20,undefined,undefined,undefined
02/01/2021,15,1450,1379,718,1751,1903,1067,160,251,53,63,66,328,na,352,na,819,171,72,658,279,484,1461,133,430,1309,640,158,1175,75,474,250,undefined,na,31,1268,105,158,undefined,54,132,22,50,8,782,1826,18,1156,317,177,482,166,426,22,undefined,325,121,386,408,na,284,1269,135,525,41,475,1105,531,328,246,179,10,256,76,45,undefined,undefined,undefined
02/01/2021,16,1450,1149,721,1542,1576,936,137,215,58,47,80,207,na,347,na,525,120,48,582,226,462,1290,122,519,1044,386,92,953,54,520,239,undefined,na,39,1064,93,167,undefined,29,122,64,36,7,679,1576,17,1073,224,133,383,117,348,13,undefined,299,108,359,374,na,272,1037,125,463,43,381,1032,405,241,176,133,39,299,52,47,undefined,undefined,undefined
02/01/2021,17,1247,710,203,1067,699,845,58,119,35,38,23,122,na,179,na,235,87,49,397,236,290,1270,103,482,583,172,79,537,12,463,166,undefined,na,9,565,49,107,undefined,35,137,11,19,13,349,1241,24,556,132,42,277,77,249,14,undefined,268,111,298,141,na,107,699,119,314,8,128,516,200,54,59,122,68,78,28,9,undefined,undefined,undefined
02/01/2021,18,806,456,306,852,692,592,79,102,44,36,8,101,na,185,na,161,99,27,485,243,285,1020,65,488,540,187,76,174,17,442,311,undefined,na,11,606,60,226,undefined,36,149,32,11,8,233,967,25,496,107,44,283,77,213,29,undefined,227,69,224,196,na,134,731,122,218,6,148,503,237,88,29,143,47,103,33,16,undefined,undefined,undefined
02/01/2021,19,682,277,478,753,829,609,45,112,28,34,68,277,na,281,na,140,79,38,651,413,428,837,60,266,403,253,96,218,18,474,565,undefined,na,20,973,73,398,undefined,34,129,26,12,11,327,894,14,529,131,80,367,68,247,25,undefined,282,78,254,277,na,183,874,119,241,20,316,620,316,131,44,176,13,147,35,29,undefined,undefined,undefined
02/01/2021,20,456,197,594,682,872,531,82,172,25,28,145,390,na,250,na,154,106,40,603,361,465,745,62,305,458,230,81,212,29,489,595,undefined,na,30,1104,80,404,undefined,13,131,40,11,13,404,938,23,517,107,58,287,77,282,23,undefined,198,100,231,297,na,166,772,113,264,24,277,657,290,91,26,187,30,156,101,17,undefined,undefined,undefined
02/01/2021,21,300,175,450,742,1070,525,303,102,35,27,121,305,na,192,na,166,78,28,609,417,416,821,95,241,524,204,67,192,16,447,706,undefined,na,39,489,108,424,undefined,39,137,37,12,11,393,969,22,428,106,67,270,67,299,16,undefined,207,74,204,97,na,134,789,118,256,26,319,671,236,2,13,155,11,119,66,3,undefined,undefined,undefined
02/01/2021,22,229,96,399,520,796,521,33,77,28,10,90,248,na,221,na,104,66,43,560,763,414,715,79,208,387,141,57,151,12,426,648,undefined,na,15,na,114,273,undefined,20,104,35,8,5,354,738,9,329,71,83,169,60,223,14,undefined,175,70,167,70,na,134,711,99,258,22,280,555,54,0,7,30,10,132,58,na,undefined,undefined,undefined
02/01/2021,23,147,104,291,294,523,513,36,38,25,4,41,132,na,235,na,75,39,13,268,428,250,513,51,206,263,128,30,134,4,356,538,undefined,na,10,na,152,210,undefined,30,67,21,12,12,219,440,8,281,46,50,69,29,187,3,undefined,141,58,128,54,na,73,418,84,175,10,152,341,na,na,na,11,29,52,100,na,undefined,undefined,undefined
03/01/2021,0,95,88,151,203,338,259,16,23,16,4,10,41,na,106,na,55,19,29,158,134,284,303,61,108,173,78,12,58,8,309,202,undefined,na,8,na,116,52,undefined,6,23,11,1,2,129,416,10,187,17,57,14,31,203,7,undefined,81,15,145,21,na,36,252,59,150,5,135,181,na,na,na,3,4,34,202,na,undefined,undefined,undefined
03/01/2021,1,64,70,101,122,147,243,20,10,22,na,7,18,na,115,na,31,20,5,89,78,252,255,34,39,122,67,11,48,11,182,82,undefined,na,3,na,108,28,undefined,3,19,8,1,1,65,184,na,147,13,46,11,13,105,7,undefined,43,12,114,28,na,28,185,37,113,2,67,164,na,na,na,na,10,17,46,na,undefined,undefined,undefined
03/01/2021,2,39,20,91,73,93,114,7,15,14,1,10,22,na,61,na,17,16,3,53,77,152,180,26,49,79,61,3,44,3,85,14,undefined,na,5,na,100,9,undefined,5,7,1,na,na,70,144,1,92,11,45,4,8,133,4,undefined,39,7,69,29,na,30,111,23,68,4,49,80,na,na,na,na,13,14,20,na,undefined,undefined,undefined
03/01/2021,3,64,34,70,65,108,75,5,6,4,2,1,16,na,41,na,16,15,1,79,82,175,130,20,35,77,57,2,51,3,153,9,undefined,na,2,na,185,4,undefined,na,1,3,1,na,75,126,na,55,11,27,2,10,120,4,undefined,57,5,55,18,na,12,118,28,98,2,62,186,na,na,na,na,7,15,53,na,undefined,undefined,undefined
03/01/2021,4,19,36,54,67,56,55,9,12,6,5,4,13,na,53,na,21,2,1,51,44,100,131,13,58,67,38,5,17,6,105,10,undefined,na,3,na,30,12,undefined,na,5,1,2,na,23,79,2,43,18,23,8,9,35,3,undefined,50,7,63,18,na,10,89,18,44,na,24,26,na,na,na,na,na,18,97,na,undefined,undefined,undefined
03/01/2021,5,32,26,9,47,61,79,11,2,8,1,na,6,na,62,na,25,10,11,26,18,50,92,21,45,44,37,5,23,6,28,18,undefined,na,2,na,13,7,undefined,na,9,1,na,na,36,147,1,27,12,13,10,9,14,3,undefined,28,10,41,7,na,14,61,29,14,na,23,20,na,na,na,na,na,11,7,na,undefined,undefined,undefined
03/01/2021,6,21,9,20,90,51,97,12,10,9,7,na,7,na,70,na,38,15,3,19,13,31,138,13,54,127,40,5,30,8,37,12,undefined,na,3,na,18,2,undefined,16,10,6,2,1,41,192,1,57,19,11,6,5,22,2,undefined,17,12,49,11,na,8,71,1,28,3,13,29,11,8,2,na,1,17,16,4,undefined,undefined,undefined
03/01/2021,7,27,19,27,88,80,115,15,27,19,8,2,21,na,51,na,23,29,17,16,28,21,172,34,151,123,93,28,43,5,32,10,undefined,na,8,na,12,1,undefined,16,12,6,6,4,34,136,4,89,49,26,8,13,22,1,undefined,10,23,71,27,na,21,67,15,23,13,33,28,26,19,9,na,na,29,17,14,undefined,undefined,undefined
03/01/2021,8,76,51,37,117,153,195,53,56,17,20,9,46,na,75,na,38,43,15,31,20,21,300,29,224,155,140,46,87,15,35,29,undefined,na,4,na,27,15,undefined,7,36,10,5,2,42,184,8,102,71,59,37,30,36,4,undefined,25,22,80,53,na,37,169,11,41,20,30,61,73,43,35,8,37,26,11,5,undefined,undefined,undefined
03/01/2021,9,256,143,30,249,174,252,65,64,25,22,6,23,na,79,na,113,54,23,64,41,54,458,52,278,209,147,93,128,16,88,34,undefined,na,12,na,26,31,undefined,5,51,15,8,7,73,352,21,171,141,54,92,47,52,7,undefined,43,14,109,54,na,51,237,42,83,19,36,91,94,46,54,53,7,38,18,12,undefined,undefined,undefined
03/01/2021,10,391,272,72,343,345,326,39,72,27,44,5,29,na,108,na,204,64,27,150,69,125,482,95,369,297,302,136,265,8,191,55,undefined,na,3,na,36,36,undefined,15,82,11,13,5,149,501,17,323,245,112,181,63,119,10,undefined,102,49,142,90,na,100,364,66,141,20,72,191,134,97,80,94,3,43,36,21,undefined,undefined,undefined
03/01/2021,11,726,524,200,706,690,441,107,128,30,11,14,138,na,168,na,324,90,30,266,159,203,725,99,344,490,557,224,496,12,189,83,undefined,na,31,na,67,61,undefined,20,88,24,9,13,249,794,13,520,281,153,259,123,156,16,undefined,200,93,219,159,na,155,554,79,231,36,201,337,289,192,142,118,14,118,61,18,undefined,undefined,undefined
03/01/2021,12,1061,671,462,933,985,624,78,156,50,24,31,189,na,245,na,540,135,60,446,215,334,860,98,413,644,681,208,794,15,368,213,undefined,na,38,na,86,124,undefined,21,109,23,10,14,343,1150,31,638,353,231,389,180,245,22,undefined,242,80,282,271,na,235,754,85,289,48,205,565,403,225,181,138,19,153,50,23,undefined,undefined,undefined
03/01/2021,13,1288,943,586,1306,1267,732,128,218,27,15,36,203,na,261,na,570,137,57,587,275,403,1056,149,366,891,863,253,994,39,480,226,undefined,na,55,na,81,191,undefined,20,122,36,19,17,482,1458,25,916,380,241,475,192,335,17,undefined,325,109,302,381,na,222,1011,93,360,44,334,710,378,222,200,181,7,174,68,29,undefined,undefined,undefined
03/01/2021,14,1790,1153,773,1437,1546,817,118,251,81,38,64,279,na,305,na,644,156,61,751,251,504,1421,407,398,1093,816,215,1447,79,409,358,undefined,na,92,na,90,195,undefined,40,117,46,39,38,628,1635,21,1096,429,249,541,205,340,29,undefined,293,132,337,396,na,245,973,144,437,67,414,864,455,251,199,162,6,148,80,39,undefined,undefined,undefined
03/01/2021,15,2096,1152,716,1525,1539,919,166,288,78,35,87,318,na,272,na,669,144,58,782,183,530,1351,341,407,1183,633,206,1303,95,463,423,undefined,na,81,na,86,187,undefined,33,119,65,43,47,660,1650,44,996,360,230,581,203,365,27,undefined,262,134,345,440,na,243,1113,139,413,49,440,951,531,325,264,178,11,171,60,34,undefined,undefined,undefined
03/01/2021,16,2058,1079,685,1509,1541,1063,197,285,73,45,104,348,na,332,na,611,124,69,631,200,496,1731,280,419,1332,484,119,1068,82,456,392,undefined,na,74,na,65,161,undefined,19,131,64,33,39,635,1693,34,1042,264,121,481,125,317,35,undefined,288,116,348,452,na,295,1007,143,367,52,401,1037,441,254,166,130,37,160,46,35,undefined,undefined,undefined
03/01/2021,17,1652,822,608,1225,1456,929,186,299,52,69,111,341,na,384,na,264,88,58,610,225,466,1626,163,420,1186,341,89,737,43,411,571,undefined,na,50,na,68,249,undefined,35,110,65,14,25,525,1271,27,889,125,79,392,99,304,33,undefined,283,147,306,421,na,305,1019,116,353,37,320,962,348,210,50,127,72,249,56,50,undefined,undefined,undefined
03/01/2021,18,1069,461,663,961,984,777,127,283,59,44,119,412,na,304,na,163,81,23,611,282,513,1182,110,397,844,285,72,286,67,494,444,undefined,na,26,na,52,220,undefined,19,107,41,17,15,444,1043,21,677,119,99,407,105,249,23,undefined,295,123,245,368,na,267,1003,119,214,53,286,815,247,141,39,165,74,153,50,28,undefined,undefined,undefined
03/01/2021,19,427,287,652,703,940,676,119,205,50,40,169,543,na,280,na,129,83,37,594,295,526,940,52,246,443,261,94,259,40,508,646,undefined,na,27,na,54,282,undefined,13,98,49,16,10,382,882,22,555,132,100,369,84,271,28,undefined,227,124,239,358,na,262,941,131,200,38,278,694,216,129,53,181,23,156,77,27,undefined,undefined,undefined
03/01/2021,20,348,193,441,618,890,591,90,187,32,32,125,400,na,303,na,74,70,16,535,249,377,784,89,247,481,194,93,177,24,487,614,undefined,na,19,na,66,289,undefined,13,63,42,12,7,400,790,25,404,101,96,319,74,238,20,undefined,186,110,209,226,na,172,840,92,200,36,282,607,202,102,33,166,12,149,40,16,undefined,undefined,undefined
03/01/2021,21,204,124,355,511,760,419,44,75,24,19,79,334,na,204,na,101,47,17,446,184,305,626,90,248,301,172,49,190,15,286,643,undefined,na,7,na,26,290,undefined,8,47,20,3,2,336,732,23,313,74,84,188,86,144,14,undefined,137,89,166,92,na,195,625,68,182,15,187,541,113,1,21,147,3,131,44,4,undefined,undefined,undefined
03/01/2021,22,137,89,263,335,477,291,25,53,27,8,36,174,na,152,na,46,24,8,245,163,218,352,41,209,280,142,55,99,16,295,416,undefined,na,12,na,48,173,undefined,24,32,20,3,8,178,501,21,223,71,58,95,36,81,16,undefined,86,40,138,73,na,97,470,87,146,13,110,374,9,0,0,na,5,62,14,na,undefined,undefined,undefined
03/01/2021,23,76,75,127,175,205,287,15,14,16,3,24,94,na,131,na,35,20,7,119,61,129,323,42,142,135,116,37,38,9,164,217,undefined,na,8,na,29,96,undefined,15,13,21,1,1,92,328,8,147,34,53,45,37,56,14,undefined,33,31,104,50,na,56,294,47,103,6,93,171,na,na,na,na,8,34,16,na,undefined,undefined,undefined
04/01/2021,0,39,13,75,70,131,103,10,7,8,1,16,45,na,64,na,20,6,4,83,39,94,132,17,54,81,53,12,39,13,85,117,undefined,na,8,na,13,28,undefined,5,9,8,na,na,55,114,11,86,14,48,11,14,22,8,undefined,18,13,57,23,na,46,173,51,59,7,20,61,na,na,na,6,9,6,3,na,undefined,undefined,undefined
04/01/2021,1,37,23,48,37,74,35,6,6,4,5,9,21,na,42,na,3,1,4,53,14,38,101,5,32,61,79,2,25,6,53,56,undefined,na,3,na,5,26,undefined,na,6,8,na,2,24,86,2,73,8,28,8,15,27,5,undefined,26,5,43,22,na,13,133,13,30,4,18,38,na,na,na,10,6,5,6,na,undefined,undefined,undefined
04/01/2021,2,16,8,19,19,57,34,8,3,4,2,na,3,na,19,na,6,9,4,41,21,21,58,8,35,12,37,5,22,5,28,7,undefined,na,5,na,10,7,undefined,na,4,6,2,2,10,45,2,31,14,29,2,8,24,4,undefined,4,2,36,4,na,4,64,28,18,2,18,24,na,na,na,10,2,3,8,na,undefined,undefined,undefined
04/01/2021,3,14,6,32,21,42,12,4,4,19,1,1,7,na,8,na,53,18,10,14,12,25,65,5,15,23,27,4,28,2,21,4,undefined,na,2,na,4,4,undefined,12,1,na,na,na,15,34,na,18,6,28,5,2,11,3,undefined,3,4,21,3,na,2,53,11,9,2,32,9,na,na,na,4,7,2,4,na,undefined,undefined,undefined
04/01/2021,4,8,15,17,16,70,22,11,2,5,1,5,8,na,26,na,7,12,1,21,11,19,23,1,11,49,31,6,58,1,17,18,undefined,na,2,na,3,7,undefined,9,1,7,2,2,10,37,6,21,2,12,13,5,2,2,undefined,5,5,17,9,na,10,35,15,9,2,10,16,na,na,na,6,na,3,6,na,undefined,undefined,undefined
04/01/2021,5,9,9,13,29,55,76,17,12,19,1,3,12,na,32,na,3,21,7,26,8,28,79,21,74,76,28,3,46,4,22,12,undefined,na,1,na,14,7,undefined,3,7,13,na,na,12,91,6,46,9,11,4,5,10,3,undefined,3,13,54,8,na,19,47,11,11,4,7,25,na,na,na,na,1,20,5,1,undefined,undefined,undefined
04/01/2021,6,38,19,31,82,161,149,34,43,51,11,10,40,na,81,na,70,61,26,14,22,17,208,41,177,178,34,13,88,12,19,11,undefined,na,5,na,22,1,undefined,17,24,12,5,3,34,204,5,72,24,34,14,8,17,15,undefined,24,45,103,35,na,29,96,10,27,36,38,41,19,28,14,4,13,31,16,10,undefined,undefined,undefined
04/01/2021,7,57,53,41,135,230,276,60,98,97,19,23,66,na,112,na,89,125,75,35,19,29,358,84,364,279,76,17,127,16,33,21,undefined,na,13,na,50,14,undefined,28,49,31,10,8,58,310,10,127,28,29,23,20,32,9,undefined,21,102,193,56,na,41,198,19,62,64,60,44,93,77,64,34,24,75,41,19,undefined,undefined,undefined
04/01/2021,8,204,110,60,278,307,397,84,106,117,35,10,46,na,147,na,252,212,113,52,23,52,617,138,588,266,131,54,208,8,81,45,undefined,na,7,na,110,22,undefined,35,97,30,43,8,91,606,36,234,72,36,67,74,64,26,undefined,68,103,278,91,na,72,234,31,95,86,107,106,134,75,127,64,58,73,75,22,undefined,undefined,undefined
04/01/2021,9,400,186,69,442,345,373,44,68,73,51,14,43,na,125,na,325,159,132,88,44,86,728,81,572,333,103,42,228,9,124,62,undefined,na,5,na,95,60,undefined,44,100,39,45,12,138,762,12,321,87,17,153,52,105,12,undefined,77,71,246,64,na,124,341,55,125,56,119,176,204,118,105,91,107,74,52,21,undefined,undefined,undefined
04/01/2021,10,601,379,103,702,660,444,48,76,80,39,14,44,na,142,na,462,161,128,163,74,149,739,108,476,331,205,76,497,4,179,97,undefined,na,10,na,103,69,undefined,57,98,57,44,17,247,832,21,420,111,62,256,61,147,28,undefined,117,92,249,106,na,115,396,83,206,60,122,204,276,140,140,134,46,76,35,25,undefined,undefined,undefined
04/01/2021,11,787,625,143,975,829,548,47,116,93,32,11,57,na,170,na,565,179,105,290,110,155,848,94,505,466,229,82,598,6,234,128,undefined,na,9,359,116,88,undefined,56,125,55,23,16,267,1204,32,644,152,54,291,70,211,27,undefined,189,83,317,171,na,137,528,72,292,69,153,327,359,184,163,139,63,74,75,19,undefined,undefined,undefined
04/01/2021,12,1289,794,407,1301,987,665,56,137,100,36,24,91,na,213,na,770,197,118,463,212,365,1036,145,545,564,378,89,821,15,316,179,undefined,na,20,599,166,78,undefined,109,155,98,56,34,462,1633,33,882,142,72,462,91,285,29,undefined,274,98,389,313,na,188,677,108,450,97,277,529,503,300,236,205,108,152,97,39,undefined,undefined,undefined
04/01/2021,13,1431,956,426,1601,1120,729,66,131,82,31,11,70,na,250,na,874,207,110,545,213,410,1190,119,551,539,364,114,838,24,333,220,undefined,na,23,640,177,167,undefined,76,129,91,36,25,475,1883,51,898,188,79,549,92,398,35,undefined,329,115,378,267,na,196,769,117,438,78,260,620,545,290,253,162,19,178,86,19,undefined,undefined,undefined
04/01/2021,14,1462,1012,565,1679,1133,758,82,176,78,29,30,107,na,231,na,805,204,112,455,193,435,1228,145,482,815,349,71,806,31,363,188,undefined,na,36,689,141,157,undefined,72,117,81,27,34,545,1875,41,1011,145,65,432,93,330,33,undefined,274,148,389,374,na,232,1008,118,392,76,381,858,546,303,256,157,7,176,71,26,undefined,undefined,undefined
04/01/2021,15,1319,940,605,1663,1202,770,100,200,88,30,41,177,na,270,na,846,191,134,504,188,379,1301,153,671,850,304,89,871,16,342,193,undefined,na,17,681,158,117,undefined,58,93,81,36,16,645,1894,56,1180,127,97,501,130,305,21,undefined,277,158,389,382,na,271,991,118,413,87,368,921,463,287,221,158,13,161,82,29,undefined,undefined,undefined
04/01/2021,16,1419,868,417,1486,1088,856,88,224,97,19,31,81,na,276,na,613,172,128,417,170,383,1419,114,749,735,246,59,736,20,335,180,undefined,na,10,661,119,134,undefined,62,93,57,44,21,514,1572,26,890,94,56,427,85,304,23,undefined,274,136,381,386,na,215,936,127,369,111,327,813,456,171,139,192,19,187,91,32,undefined,undefined,undefined
04/01/2021,17,1230,662,573,1170,1045,801,90,178,129,40,44,169,na,289,na,453,148,142,387,206,408,1363,150,734,720,310,93,533,34,317,193,undefined,na,24,652,149,98,undefined,33,100,102,43,37,468,1425,47,915,148,54,303,61,248,50,undefined,225,155,489,442,na,232,1135,133,331,99,292,841,422,166,134,178,90,180,131,42,undefined,undefined,undefined
04/01/2021,18,730,341,513,916,666,669,78,164,79,41,100,233,na,274,na,217,111,82,504,230,376,1141,110,482,501,235,73,265,24,345,247,undefined,na,14,638,115,148,undefined,26,66,68,20,22,425,1146,39,664,104,48,325,105,227,42,undefined,210,136,339,400,na,195,907,133,238,64,277,758,282,130,42,136,84,126,57,24,undefined,undefined,undefined
04/01/2021,19,348,210,401,590,571,510,54,146,44,27,56,228,na,181,na,129,70,41,436,214,360,922,75,326,225,252,61,160,10,349,230,undefined,na,6,587,51,136,undefined,24,89,46,18,28,288,764,26,535,88,81,286,85,201,31,undefined,154,96,243,306,na,222,796,106,227,40,228,543,202,105,42,150,21,55,46,17,undefined,undefined,undefined
04/01/2021,20,302,127,219,386,382,394,24,59,16,38,9,87,na,126,na,75,77,32,310,167,296,683,52,282,147,137,49,123,5,276,253,undefined,na,2,420,52,148,undefined,43,58,23,4,1,215,530,29,321,69,32,294,64,125,11,undefined,142,49,135,163,na,127,551,83,174,34,144,339,114,33,22,157,9,47,35,9,undefined,undefined,undefined
04/01/2021,21,133,86,130,296,252,312,16,19,15,8,12,35,na,118,na,66,37,6,227,101,215,519,47,277,125,92,38,70,17,187,169,undefined,na,na,269,35,123,undefined,18,40,14,10,5,140,374,12,196,54,53,167,29,101,7,undefined,104,37,143,29,na,74,431,74,143,24,66,191,43,0,1,149,24,35,27,na,undefined,undefined,undefined
04/01/2021,22,127,46,94,219,253,248,5,35,31,9,6,37,na,90,na,43,37,12,168,62,130,404,30,259,117,94,38,36,6,164,174,undefined,na,4,233,25,96,undefined,27,15,14,5,2,105,323,13,137,53,38,80,12,67,11,undefined,61,27,138,13,na,70,348,67,63,6,59,148,14,0,0,81,1,36,23,na,undefined,undefined,undefined
04/01/2021,23,75,24,29,89,83,156,3,10,11,4,na,8,na,50,na,32,14,3,77,36,65,216,25,163,101,31,14,26,na,96,110,undefined,na,1,84,17,19,undefined,22,6,18,5,2,40,148,na,70,19,23,28,23,90,9,undefined,45,10,61,6,na,31,165,44,41,5,23,58,na,na,na,na,10,17,6,na,undefined,undefined,undefined
05/01/2021,0,20,16,21,45,41,43,4,4,1,6,2,5,na,17,na,10,33,4,56,21,57,74,12,66,64,46,15,18,1,42,20,undefined,na,na,35,7,12,undefined,2,9,5,na,1,33,79,1,56,18,17,10,13,17,4,undefined,13,7,38,9,na,14,105,22,31,3,12,29,na,na,na,4,5,2,9,na,undefined,undefined,undefined
05/01/2021,1,9,5,12,23,22,23,3,1,2,na,1,4,na,na,na,4,2,na,31,15,40,31,11,8,22,30,3,18,na,23,10,undefined,na,na,19,2,10,undefined,2,7,2,1,na,8,43,2,26,3,12,2,6,5,5,undefined,4,7,22,9,na,8,76,21,12,1,7,12,na,na,na,13,4,7,9,na,undefined,undefined,undefined
05/01/2021,2,11,11,6,18,28,22,6,na,6,1,na,na,na,8,na,4,1,na,26,3,13,28,4,13,10,23,3,21,na,24,3,undefined,na,na,9,5,5,undefined,2,2,2,2,na,8,62,na,25,4,14,4,6,6,4,undefined,2,7,29,2,na,na,63,19,2,2,3,11,na,na,na,6,4,na,2,na,undefined,undefined,undefined
05/01/2021,3,5,12,7,19,26,19,2,na,4,na,na,3,na,11,na,13,na,na,11,9,9,19,5,18,16,30,8,24,na,26,16,undefined,na,na,6,1,12,undefined,na,1,2,na,na,13,104,na,24,13,15,10,5,5,3,undefined,4,3,13,3,na,4,58,18,14,2,9,13,na,na,na,na,na,2,9,na,undefined,undefined,undefined
05/01/2021,4,5,13,3,14,54,28,17,2,1,2,na,2,na,10,na,1,4,2,13,1,8,48,3,19,9,16,3,52,1,13,3,undefined,na,na,5,2,4,undefined,2,1,5,na,na,9,39,1,17,10,12,na,4,13,4,undefined,8,1,12,5,na,8,26,7,11,na,3,7,na,na,na,na,na,1,5,na,undefined,undefined,undefined
05/01/2021,5,16,7,5,44,68,67,5,5,20,1,1,5,na,28,na,17,16,8,10,3,26,84,12,92,44,34,6,45,4,18,14,undefined,na,na,36,5,17,undefined,1,8,8,na,na,16,108,1,47,14,5,7,11,13,4,undefined,9,16,42,3,na,8,53,9,7,8,6,10,na,na,na,na,12,8,11,1,undefined,undefined,undefined
05/01/2021,6,55,18,19,83,135,170,45,32,47,10,2,10,na,80,na,50,70,29,16,18,25,185,44,200,153,60,12,91,12,21,17,undefined,na,1,122,28,14,undefined,25,21,19,4,5,38,224,4,101,30,28,14,20,18,12,undefined,13,42,92,23,na,21,105,8,17,30,25,39,18,19,9,3,5,33,17,2,undefined,undefined,undefined
05/01/2021,7,73,56,23,143,191,287,68,91,89,18,5,32,na,112,na,101,136,58,29,21,33,408,80,409,202,122,32,132,8,38,10,undefined,na,2,220,58,23,undefined,36,57,18,12,3,53,324,8,138,66,43,27,27,44,4,undefined,21,98,166,69,na,43,188,23,40,72,67,60,76,58,55,41,59,42,30,12,undefined,undefined,undefined
05/01/2021,8,174,113,61,289,347,377,86,96,125,51,19,58,na,164,na,228,211,122,56,32,38,654,132,512,262,198,84,245,27,73,66,undefined,na,14,300,107,32,undefined,41,88,37,32,23,125,606,36,226,110,38,54,37,77,16,undefined,61,121,329,122,na,101,230,31,104,98,130,115,189,103,106,57,132,80,97,17,undefined,undefined,undefined
05/01/2021,9,344,229,55,462,413,395,43,91,84,54,6,31,na,153,na,354,166,124,85,43,90,728,107,482,246,258,92,285,5,89,75,undefined,na,8,320,130,56,undefined,63,107,65,50,20,155,697,28,285,149,61,163,52,84,29,undefined,65,103,289,105,na,125,318,40,146,101,122,148,186,101,86,122,90,93,66,17,undefined,undefined,undefined
05/01/2021,10,546,423,107,721,581,454,56,104,55,55,27,81,na,175,na,447,164,85,150,82,126,842,101,528,333,397,130,469,10,142,91,undefined,na,31,395,110,59,undefined,73,95,71,47,35,195,906,21,549,207,110,253,59,148,28,undefined,208,142,302,188,na,160,445,61,189,85,130,270,308,159,126,157,24,110,68,23,undefined,undefined,undefined
05/01/2021,11,989,662,277,1070,855,541,86,144,74,44,28,95,na,234,na,605,193,119,286,126,224,1017,124,465,427,594,167,721,12,206,149,undefined,na,34,490,139,83,undefined,43,122,90,46,26,322,1284,24,689,254,142,388,114,215,24,undefined,183,100,314,226,na,172,568,97,257,96,227,381,464,208,228,184,42,139,68,24,undefined,undefined,undefined
05/01/2021,12,1259,845,433,1444,1189,596,78,171,95,71,19,108,na,244,na,777,274,110,364,182,364,1213,185,515,575,695,179,873,6,316,186,undefined,na,35,577,187,153,undefined,96,184,88,48,27,438,1691,38,933,290,151,430,113,302,21,undefined,296,120,338,302,na,224,798,114,416,116,277,594,522,280,226,200,78,189,119,39,undefined,undefined,undefined
05/01/2021,13,1529,1076,544,1665,1399,637,83,176,97,45,21,160,na,234,na,898,195,132,514,247,443,1362,146,579,726,787,176,1162,35,361,238,undefined,na,34,663,200,163,undefined,83,135,136,62,49,616,1908,43,1060,390,169,535,156,346,23,undefined,295,124,411,380,na,221,953,135,471,107,329,781,596,309,264,242,30,177,103,37,undefined,undefined,undefined
05/01/2021,14,1489,1182,612,1609,1370,771,120,166,107,51,47,179,na,292,na,879,177,125,458,200,366,1418,155,592,710,650,193,1093,26,432,221,undefined,na,38,719,146,174,undefined,76,134,76,25,27,585,1866,71,1101,324,181,510,135,413,41,undefined,318,144,392,409,na,260,1060,148,454,101,358,950,489,311,298,209,21,180,129,35,undefined,undefined,undefined
05/01/2021,15,1682,960,612,1714,1339,795,98,186,126,42,60,220,na,286,na,934,188,118,432,202,432,1490,149,535,812,511,109,1034,41,405,237,undefined,na,23,770,140,155,undefined,56,129,84,56,43,634,1910,64,1221,253,118,508,127,309,31,undefined,275,196,454,390,na,241,1078,134,384,129,440,913,513,298,248,192,16,175,110,28,undefined,undefined,undefined
05/01/2021,16,1543,924,563,1473,1294,864,121,207,145,45,49,164,na,332,na,643,180,149,413,189,398,1616,171,740,865,364,85,824,37,362,197,undefined,na,35,660,171,142,undefined,56,131,63,30,21,484,1736,28,1110,151,77,341,121,288,20,undefined,240,177,417,423,na,263,1083,160,395,131,381,830,442,209,177,193,17,193,118,27,undefined,undefined,undefined
05/01/2021,17,1231,685,599,1224,1143,913,146,243,155,37,60,220,na,363,na,443,217,167,473,247,394,1509,169,800,818,332,112,614,43,306,243,undefined,na,28,644,136,150,undefined,48,133,76,34,42,459,1560,39,995,156,59,341,89,331,44,undefined,256,179,508,503,na,240,950,150,343,148,372,892,425,213,145,205,78,198,153,25,undefined,undefined,undefined
05/01/2021,18,824,392,543,942,822,749,118,212,86,24,65,249,na,333,na,250,162,90,499,202,427,1201,134,452,614,317,84,320,43,311,292,undefined,na,29,702,134,166,undefined,48,95,50,34,25,343,1227,32,723,118,90,325,94,235,29,undefined,222,151,348,479,na,262,1051,117,264,63,237,740,326,186,52,207,74,154,58,29,undefined,undefined,undefined
05/01/2021,19,449,225,541,735,635,510,108,141,35,42,78,267,na,241,na,138,124,37,491,255,387,924,95,323,368,254,50,215,24,362,402,undefined,na,15,649,76,187,undefined,31,96,59,15,25,357,868,21,569,102,71,305,81,247,40,undefined,192,99,236,342,na,203,833,119,214,32,201,655,194,139,42,148,14,84,28,14,undefined,undefined,undefined
05/01/2021,20,312,160,443,471,582,487,80,123,44,45,82,211,na,225,na,90,88,27,450,189,297,848,89,260,256,175,63,165,24,312,346,undefined,na,14,546,63,201,undefined,10,97,24,15,12,315,646,35,441,66,87,257,91,186,25,undefined,190,71,193,246,na,174,720,83,173,42,194,575,163,70,32,189,7,87,44,20,undefined,undefined,undefined
05/01/2021,21,219,110,327,334,478,391,56,68,33,36,67,197,na,157,na,83,62,21,363,175,247,609,66,226,188,164,81,151,18,252,306,undefined,na,12,474,41,178,undefined,24,54,43,19,11,228,542,18,310,94,58,218,63,149,11,undefined,149,68,191,85,na,144,619,111,166,18,165,393,52,2,11,143,7,67,31,9,undefined,undefined,undefined
05/01/2021,22,156,74,234,278,330,314,25,34,37,25,36,109,na,135,na,54,65,30,187,120,190,475,37,261,na,148,51,106,17,213,259,undefined,na,5,318,34,167,undefined,68,51,27,8,8,162,390,12,230,75,32,125,38,69,20,undefined,83,50,194,48,na,98,475,78,119,15,132,273,3,0,0,109,9,40,29,na,undefined,undefined,undefined
05/01/2021,23,84,45,139,111,229,213,14,5,24,15,4,45,na,97,na,44,55,10,113,44,129,263,26,127,na,82,14,56,10,95,110,undefined,na,3,150,29,44,undefined,33,19,7,2,5,117,191,8,129,29,29,25,24,55,7,undefined,52,19,87,35,na,92,237,65,79,6,98,134,na,na,na,3,6,40,4,na,undefined,undefined,undefined
06/01/2021,0,44,18,45,83,80,61,2,11,9,na,3,13,na,39,na,18,23,3,73,27,55,128,16,80,na,86,7,26,3,66,82,undefined,na,4,67,9,25,undefined,22,11,4,na,2,36,110,4,96,13,32,5,12,19,5,undefined,22,8,37,12,na,18,178,52,46,6,21,51,na,na,na,3,3,12,10,na,undefined,undefined,undefined
06/01/2021,1,22,35,54,31,43,31,12,7,6,na,8,9,na,10,na,17,17,1,59,20,48,65,8,30,na,55,2,26,2,37,11,undefined,na,na,42,5,1,undefined,na,11,5,3,2,16,65,26,55,9,46,2,9,13,3,undefined,7,5,55,11,na,11,125,51,41,6,8,47,na,na,na,6,4,5,10,na,undefined,undefined,undefined
06/01/2021,2,4,12,33,35,41,42,10,5,1,na,1,4,na,14,na,7,11,2,37,17,20,74,5,28,na,40,5,39,1,30,5,undefined,na,na,19,1,8,undefined,3,2,5,1,1,6,83,4,50,7,24,3,5,10,1,undefined,12,na,45,6,na,5,100,30,13,na,10,30,na,na,na,16,2,3,3,na,undefined,undefined,undefined
06/01/2021,3,4,5,18,10,22,21,7,3,1,1,na,7,na,7,na,11,14,3,14,9,16,46,2,12,na,38,3,19,2,25,6,undefined,na,2,12,8,2,undefined,5,1,3,1,na,17,21,1,47,6,14,3,7,5,na,undefined,11,5,16,5,na,3,63,18,9,2,3,16,na,na,na,na,2,3,3,na,undefined,undefined,undefined
06/01/2021,4,13,10,16,12,38,34,7,4,1,2,7,46,na,17,na,3,17,2,19,1,18,24,2,33,na,25,4,42,na,28,9,undefined,na,na,11,2,6,undefined,na,2,2,na,na,9,26,5,22,17,2,3,5,12,2,undefined,14,4,16,2,na,10,57,20,11,2,3,10,na,na,na,na,4,3,2,na,undefined,undefined,undefined
06/01/2021,5,16,14,9,37,79,85,11,13,21,5,4,7,na,37,na,9,24,8,11,10,39,83,20,80,na,34,3,61,1,17,13,undefined,na,2,49,6,9,undefined,4,23,5,1,1,14,105,7,43,8,4,6,3,7,8,undefined,4,23,45,4,na,13,73,11,12,4,11,13,na,na,na,na,21,10,14,1,undefined,undefined,undefined
06/01/2021,6,57,15,51,105,151,203,39,54,43,13,6,27,na,98,na,51,59,26,20,17,30,189,57,212,na,57,12,90,5,28,27,undefined,na,10,142,34,6,undefined,31,21,26,4,3,48,214,2,86,11,30,22,11,18,7,undefined,18,50,105,38,na,17,109,12,35,33,38,45,42,31,13,3,44,35,19,11,undefined,undefined,undefined
06/01/2021,7,94,57,56,138,235,321,109,108,113,22,15,63,na,140,na,96,119,79,22,18,27,442,92,350,na,111,32,149,20,44,28,undefined,na,27,269,36,13,undefined,36,74,32,21,18,80,320,10,140,49,25,46,11,37,15,undefined,20,87,216,84,na,49,188,17,54,81,64,75,68,77,56,42,15,61,38,14,undefined,undefined,undefined
06/01/2021,8,181,99,86,300,428,476,137,114,145,56,31,106,na,206,na,238,220,157,60,38,55,709,162,475,na,178,42,283,21,52,40,undefined,na,40,398,107,33,undefined,45,117,35,22,22,151,657,35,259,49,26,81,39,80,18,undefined,66,139,322,139,na,106,277,35,109,94,127,106,218,142,127,73,56,106,99,30,undefined,undefined,undefined
06/01/2021,9,408,232,142,510,532,505,146,160,128,48,18,127,na,204,na,335,237,145,135,39,97,731,130,405,na,208,45,354,38,114,73,undefined,na,45,394,132,59,undefined,85,107,67,67,30,185,807,35,353,94,26,149,48,100,22,undefined,85,137,370,125,na,124,423,46,170,95,194,191,265,145,134,94,77,92,49,14,undefined,undefined,undefined
06/01/2021,10,576,425,219,793,912,485,116,180,84,72,35,137,na,225,na,529,186,145,186,87,165,908,96,385,na,243,61,693,10,195,109,undefined,na,34,590,154,71,undefined,46,91,80,60,37,288,1145,26,535,141,60,245,50,150,29,undefined,157,154,314,200,na,159,431,61,218,101,209,290,420,200,181,140,45,138,59,23,undefined,undefined,undefined
06/01/2021,11,960,692,341,1114,1155,688,146,189,101,43,38,157,na,276,na,700,196,164,279,115,252,1072,135,488,na,347,88,837,24,218,114,undefined,na,41,675,164,87,undefined,71,162,58,32,23,438,1609,26,777,153,116,319,105,235,17,undefined,215,136,351,286,na,193,615,105,326,117,268,494,439,253,184,152,62,147,93,36,undefined,undefined,undefined
06/01/2021,12,1273,978,556,1586,1513,744,123,196,129,37,60,218,na,328,na,845,276,140,446,274,383,1276,202,525,na,506,134,1148,31,308,181,undefined,na,67,797,250,150,undefined,124,179,113,66,57,607,1911,51,934,190,156,367,131,318,32,undefined,273,186,450,346,na,248,803,101,448,123,407,697,500,334,240,252,67,201,106,37,undefined,undefined,undefined
06/01/2021,13,1599,1141,668,1861,1501,808,158,219,102,62,80,256,na,313,na,1004,265,155,530,296,450,1493,268,578,na,446,109,1181,77,438,250,undefined,na,53,805,181,150,undefined,80,157,87,89,29,672,2216,49,1165,182,157,468,148,311,38,undefined,362,228,462,392,na,249,952,127,496,89,444,893,586,394,285,216,18,250,127,34,undefined,undefined,undefined
06/01/2021,14,1463,1150,708,1887,1813,928,179,263,85,47,66,247,na,377,na,961,226,153,589,238,498,1468,191,534,na,423,112,1343,68,461,220,undefined,na,28,839,164,139,undefined,61,138,123,101,38,673,2154,53,1098,165,112,438,141,411,42,undefined,278,155,441,420,na,282,1017,146,578,124,530,1021,575,360,348,166,17,208,109,29,undefined,undefined,undefined
06/01/2021,15,1375,1270,784,1796,1528,965,158,194,103,74,55,239,na,407,na,905,212,171,518,234,454,1636,210,658,na,382,137,1107,92,450,247,undefined,na,24,763,169,162,undefined,74,114,113,89,29,743,2209,48,1226,171,109,438,155,338,38,undefined,318,184,446,426,na,307,1044,128,498,110,525,1045,512,277,253,182,15,194,80,30,undefined,undefined,undefined
06/01/2021,16,1492,1073,624,1680,1557,983,181,251,155,69,61,250,na,313,na,642,235,143,492,167,408,2049,200,708,na,347,121,1032,56,307,247,undefined,na,31,852,170,103,undefined,60,117,102,41,46,690,1990,47,1177,174,145,372,131,330,34,undefined,254,233,447,435,na,278,1057,139,496,131,511,1092,506,234,216,196,40,242,123,34,undefined,undefined,undefined
06/01/2021,17,1300,822,747,1495,1556,944,242,273,161,75,86,279,na,435,na,488,225,167,478,205,489,1915,219,748,na,339,122,874,98,363,301,undefined,na,43,891,153,115,undefined,40,96,110,51,51,684,1945,45,1048,154,120,395,132,351,41,undefined,277,275,495,530,na,297,1172,112,381,97,497,936,471,201,144,217,66,239,142,31,undefined,undefined,undefined
06/01/2021,18,885,543,666,1153,1102,830,201,234,98,38,104,372,na,305,na,192,136,126,594,290,447,1518,161,563,na,319,80,372,67,390,339,undefined,na,31,926,130,157,undefined,55,105,79,48,27,499,1335,37,717,122,122,382,116,298,35,undefined,273,212,405,430,na,256,986,159,313,71,324,936,340,186,77,250,48,186,94,29,undefined,undefined,undefined
06/01/2021,19,478,299,625,799,930,576,134,208,57,35,121,389,na,281,na,173,124,61,539,310,399,1011,125,361,na,341,87,268,41,356,341,undefined,na,15,761,74,214,undefined,24,88,56,22,14,331,975,28,645,155,124,325,87,269,16,undefined,265,130,254,368,na,217,968,135,246,50,268,812,274,145,32,171,29,179,49,18,undefined,undefined,undefined
06/01/2021,20,396,219,562,585,734,533,164,136,42,30,128,412,na,217,na,118,101,34,484,222,348,769,93,289,na,275,84,240,35,396,385,undefined,na,24,719,83,246,undefined,19,108,51,16,8,439,741,19,445,113,83,429,62,227,12,undefined,194,103,181,236,na,205,864,124,190,31,282,662,214,86,25,211,4,88,55,17,undefined,undefined,undefined
06/01/2021,21,286,134,387,535,676,502,69,77,36,18,63,221,na,176,na,120,95,16,379,233,306,777,82,282,na,165,89,176,29,297,404,undefined,na,22,670,51,154,undefined,22,59,22,7,8,321,659,22,333,123,83,252,65,147,25,undefined,163,94,187,66,na,147,659,112,176,34,227,576,156,2,24,196,10,104,46,20,undefined,undefined,undefined
06/01/2021,22,140,94,275,304,461,386,26,46,29,6,53,156,na,168,na,70,73,23,301,142,208,577,57,267,na,177,60,142,23,206,313,undefined,na,11,409,49,184,undefined,17,40,25,5,3,202,496,13,250,67,75,127,45,124,17,undefined,115,73,156,63,na,111,512,79,79,18,159,292,27,0,3,59,7,67,34,3,undefined,undefined,undefined
06/01/2021,23,97,64,144,173,312,247,24,21,21,4,27,95,na,119,na,30,41,20,131,76,97,360,20,169,na,101,20,78,11,148,179,undefined,na,9,236,19,96,undefined,20,19,12,10,3,107,276,9,166,37,52,42,25,59,10,undefined,51,47,92,40,na,47,308,52,104,4,95,120,na,na,na,4,15,29,21,na,undefined,undefined,undefined
07/01/2021,0,57,26,89,102,146,103,16,5,5,3,10,30,na,36,na,22,5,4,60,34,81,172,29,72,na,83,12,46,1,85,35,undefined,na,1,100,11,33,undefined,na,26,12,3,3,26,218,10,60,27,51,6,23,21,11,undefined,31,13,73,15,na,22,217,42,60,4,22,79,na,na,na,8,2,15,7,na,undefined,undefined,undefined
07/01/2021,1,21,24,47,47,61,40,9,7,3,7,4,16,na,25,na,16,11,12,60,22,57,69,12,33,na,40,7,19,7,59,33,undefined,na,2,44,9,15,undefined,3,6,7,na,1,33,53,2,52,4,45,na,8,20,5,undefined,12,1,46,15,na,25,126,30,47,3,27,45,na,na,na,na,4,6,3,na,undefined,undefined,undefined
07/01/2021,2,35,13,35,23,58,38,4,2,1,1,8,21,na,8,na,6,5,1,29,15,44,83,12,32,na,52,12,18,na,23,13,undefined,na,1,24,4,11,undefined,na,7,2,na,na,12,51,4,24,6,37,6,5,5,1,undefined,5,5,40,10,na,6,99,16,27,1,8,31,na,na,na,na,2,12,12,na,undefined,undefined,undefined
07/01/2021,3,22,8,22,25,75,14,na,2,3,1,4,12,na,3,na,10,8,2,26,10,12,49,6,14,na,32,8,40,na,17,8,undefined,na,na,10,2,6,undefined,4,na,1,1,1,14,34,na,42,6,25,4,8,3,na,undefined,6,3,15,3,na,10,62,9,28,5,12,19,na,na,na,na,na,1,2,na,undefined,undefined,undefined
07/01/2021,4,22,11,19,25,46,27,20,1,na,na,1,3,na,17,na,24,19,6,15,6,17,40,5,18,na,37,5,50,1,16,16,undefined,na,1,14,5,13,undefined,1,4,5,na,na,14,51,1,35,9,14,9,4,6,na,undefined,11,3,12,5,na,17,30,9,12,2,2,11,na,na,na,na,14,4,5,na,undefined,undefined,undefined
07/01/2021,5,14,17,26,47,68,97,17,9,19,4,5,11,na,40,na,17,13,11,4,10,20,93,16,71,na,43,8,53,4,19,10,undefined,na,3,48,12,6,undefined,1,13,9,2,2,17,93,3,39,16,17,5,8,13,1,undefined,10,14,48,4,na,23,62,13,13,5,28,24,1,0,1,na,20,11,9,3,undefined,undefined,undefined
07/01/2021,6,52,28,36,78,153,204,45,57,52,30,16,41,na,95,na,52,62,37,14,17,25,243,52,165,na,64,11,131,14,30,16,undefined,na,15,144,36,4,undefined,21,26,19,4,1,36,205,6,80,52,42,36,5,12,13,undefined,11,48,100,24,na,21,105,11,30,29,42,27,46,33,21,2,11,45,15,10,undefined,undefined,undefined
07/01/2021,7,109,55,52,137,241,269,158,126,102,21,32,116,na,132,na,85,136,81,19,18,29,400,107,341,na,140,31,178,22,41,28,undefined,na,25,306,55,25,undefined,46,60,21,12,6,65,304,9,146,81,50,33,27,37,27,undefined,26,99,231,91,na,47,190,32,55,76,71,68,88,60,60,37,30,47,47,17,undefined,undefined,undefined
07/01/2021,8,194,112,95,327,391,457,195,148,96,40,54,169,na,212,na,244,227,139,53,34,59,801,156,556,na,239,66,315,23,76,59,undefined,na,27,414,90,33,undefined,47,98,52,46,29,136,646,28,254,127,80,95,39,76,25,undefined,58,109,345,108,na,98,277,31,95,112,136,128,206,114,111,81,35,108,93,28,undefined,undefined,undefined
07/01/2021,9,434,262,155,518,537,468,132,166,96,28,57,152,na,195,na,344,196,173,111,51,107,845,112,489,na,284,110,382,38,120,72,undefined,na,41,445,124,78,undefined,66,93,68,72,27,190,867,16,396,159,77,147,74,103,28,undefined,83,128,291,156,na,156,405,66,149,93,188,181,279,124,105,114,57,113,74,28,undefined,undefined,undefined
07/01/2021,10,617,468,227,822,842,557,128,241,96,62,58,224,na,247,na,497,209,165,189,84,164,1003,135,508,na,494,141,665,20,166,112,undefined,na,35,600,138,84,undefined,69,131,58,49,24,292,1178,35,525,256,142,227,73,159,26,undefined,141,192,319,173,na,182,491,75,210,106,220,323,286,164,145,169,23,132,81,39,undefined,undefined,undefined
07/01/2021,11,960,714,366,1190,1125,716,151,185,92,67,76,181,na,275,na,732,216,206,270,161,270,1180,135,516,na,589,178,798,31,243,140,undefined,na,39,873,157,113,undefined,66,149,58,68,35,468,1475,35,772,271,174,357,123,214,22,undefined,175,171,400,261,na,211,639,108,350,104,308,485,350,207,146,197,40,149,79,36,undefined,undefined,undefined
07/01/2021,12,1365,966,515,1631,1484,856,158,278,147,79,83,245,na,271,na,975,303,164,409,202,344,1602,177,549,na,796,189,1128,77,348,214,undefined,na,50,965,165,188,undefined,126,184,107,103,39,581,2020,49,1044,393,213,399,95,285,27,undefined,308,191,398,329,na,255,929,167,453,136,384,699,493,335,223,245,76,162,106,39,undefined,undefined,undefined
07/01/2021,13,1636,1056,629,1925,1848,902,154,237,116,50,83,234,na,328,na,974,259,146,536,182,513,1796,188,577,na,851,230,1394,90,348,243,undefined,na,60,1015,198,158,undefined,85,167,118,99,35,686,2240,56,1212,356,250,393,144,360,35,undefined,322,170,391,360,na,259,1083,174,503,129,464,902,604,389,280,257,20,241,112,42,undefined,undefined,undefined
07/01/2021,14,1779,1156,644,1866,1926,1070,128,242,109,36,103,294,na,336,na,872,211,154,548,195,461,1664,192,518,na,682,149,1440,60,399,267,undefined,na,61,1062,181,139,undefined,93,134,79,69,38,683,2263,46,1164,331,203,486,146,314,34,undefined,327,190,476,396,na,260,1049,146,487,101,484,916,510,287,297,240,13,194,104,42,undefined,undefined,undefined
07/01/2021,15,1823,1105,676,1986,1835,1112,180,183,132,33,49,236,na,320,na,782,209,152,459,214,442,1808,169,681,na,524,124,1377,51,371,235,undefined,na,64,1123,160,150,undefined,83,128,88,94,38,684,2188,31,1080,261,150,358,145,346,76,undefined,272,224,478,458,na,264,1014,159,420,105,447,991,541,265,194,183,22,231,84,37,undefined,undefined,undefined
07/01/2021,16,1694,982,693,1722,1535,1039,146,222,120,45,57,213,na,343,na,725,293,167,495,157,461,1926,193,748,na,397,95,1065,80,359,218,undefined,na,52,969,182,137,undefined,62,112,86,45,37,643,2134,31,1186,154,92,339,126,276,31,undefined,249,191,475,458,na,272,976,162,388,127,389,926,472,260,210,175,28,249,84,44,undefined,undefined,undefined
07/01/2021,17,1626,849,592,1407,1631,1209,248,288,156,78,77,311,na,387,na,472,220,171,535,167,473,1981,223,865,na,339,123,861,70,383,262,undefined,na,52,1123,155,135,undefined,64,152,70,58,45,636,1939,52,986,128,88,311,115,325,62,undefined,280,253,529,462,na,323,1141,168,384,120,493,982,496,206,154,200,97,250,152,38,undefined,undefined,undefined
07/01/2021,18,1283,586,709,1223,1153,912,211,297,114,70,84,305,na,325,na,269,179,97,600,194,459,1586,166,554,na,319,106,443,93,417,424,undefined,na,58,1078,100,159,undefined,36,102,72,18,43,470,1410,38,782,152,75,366,115,248,41,undefined,308,170,396,461,na,261,1037,149,345,62,380,992,316,144,67,227,65,225,70,37,undefined,undefined,undefined
07/01/2021,19,1062,423,617,784,1016,699,157,208,55,42,77,333,na,265,na,175,132,40,566,246,558,1291,103,346,na,309,92,318,77,441,506,undefined,na,51,1113,82,179,undefined,27,123,40,4,26,422,1032,23,588,129,68,371,94,286,19,undefined,255,188,281,399,na,263,902,156,272,46,338,824,284,136,41,211,46,169,55,44,undefined,undefined,undefined
07/01/2021,20,626,310,537,672,1093,726,146,192,52,36,154,494,na,261,na,120,129,45,508,293,387,1048,111,314,na,242,82,361,46,352,552,undefined,na,36,1163,73,261,undefined,34,87,46,7,27,400,919,28,432,142,112,363,75,202,22,undefined,231,146,243,290,na,192,875,146,255,40,326,673,258,101,46,203,41,186,73,27,undefined,undefined,undefined
07/01/2021,21,377,172,611,610,944,695,92,156,52,42,111,316,na,233,na,148,80,28,445,255,359,972,81,301,na,178,94,265,31,361,594,undefined,na,34,1017,58,287,undefined,14,89,48,8,16,320,946,25,421,94,84,305,56,196,24,undefined,210,111,212,90,na,217,766,130,223,34,242,609,138,3,21,222,41,110,55,19,undefined,undefined,undefined
07/01/2021,22,225,105,331,395,603,529,33,85,53,22,58,201,na,155,na,91,63,27,294,650,270,692,59,263,na,151,53,178,14,236,423,undefined,na,19,590,57,139,undefined,24,38,27,4,7,259,630,16,279,68,69,152,26,124,11,undefined,104,62,182,79,na,120,533,71,182,14,196,384,35,0,0,118,33,68,28,na,undefined,undefined,undefined
07/01/2021,23,117,67,244,187,310,368,16,43,21,6,34,87,na,177,na,29,42,30,174,445,174,398,36,180,na,111,30,118,18,193,299,undefined,na,14,242,50,81,undefined,14,17,17,4,2,148,335,10,214,41,82,65,18,91,14,undefined,76,30,126,29,na,65,374,87,112,6,103,182,na,na,na,35,9,63,18,na,undefined,undefined,undefined
08/01/2021,0,54,29,142,115,155,111,10,11,11,1,14,29,na,76,na,26,25,12,87,61,95,274,16,51,na,71,17,68,1,122,74,undefined,na,5,98,14,50,undefined,2,11,7,na,3,60,202,1,116,30,41,28,31,50,14,undefined,44,17,82,38,na,40,253,64,69,8,40,70,na,na,na,8,4,14,9,na,undefined,undefined,undefined
08/01/2021,1,21,17,99,64,78,81,17,18,13,2,2,23,na,31,na,28,15,4,64,87,58,187,24,50,na,61,3,38,4,84,31,undefined,na,4,46,5,12,undefined,7,4,7,2,na,44,105,4,67,7,54,7,28,25,4,undefined,25,13,58,5,na,26,121,30,54,13,36,47,na,na,na,na,3,9,12,na,undefined,undefined,undefined
08/01/2021,2,18,24,79,50,51,28,11,4,na,4,4,7,na,26,na,23,8,2,54,58,85,125,19,21,na,35,3,29,7,10,4,undefined,na,1,40,12,6,undefined,1,7,1,1,na,33,102,1,60,12,34,3,32,6,1,undefined,12,3,37,7,na,21,98,23,33,4,29,41,na,na,na,na,na,12,4,na,undefined,undefined,undefined
08/01/2021,3,18,13,69,35,39,22,9,2,4,na,3,8,na,15,na,11,7,1,55,62,83,59,8,19,na,22,4,28,na,48,19,undefined,na,4,14,1,9,undefined,na,10,9,na,na,36,48,1,42,9,28,9,16,19,1,undefined,9,5,24,10,na,7,82,12,30,1,15,32,na,na,na,na,5,15,5,na,undefined,undefined,undefined
08/01/2021,4,14,22,34,42,53,52,na,2,4,1,na,3,na,26,na,6,12,3,13,12,20,60,4,15,na,26,3,43,3,17,3,undefined,na,1,18,4,8,undefined,4,1,4,2,2,24,64,3,54,23,27,1,11,14,2,undefined,3,3,14,2,na,9,64,9,20,3,23,15,na,na,na,na,na,2,9,na,undefined,undefined,undefined
08/01/2021,5,21,11,29,32,74,99,9,15,16,5,5,16,na,48,na,15,22,8,10,29,29,97,30,86,na,51,5,70,4,16,21,undefined,na,1,39,16,8,undefined,3,8,5,3,1,26,101,5,65,25,26,7,14,16,1,undefined,9,20,55,6,na,30,56,16,13,7,16,25,na,na,na,na,6,18,12,1,undefined,undefined,undefined
08/01/2021,6,66,26,62,81,158,174,79,58,41,23,15,32,na,82,na,48,53,26,18,23,24,250,42,178,na,71,23,126,17,28,25,undefined,na,20,163,23,8,undefined,21,16,12,6,4,26,179,5,80,45,48,18,19,14,11,undefined,9,40,102,24,na,24,105,17,28,39,34,24,40,25,11,4,7,38,20,18,undefined,undefined,undefined
08/01/2021,7,100,42,69,131,231,273,156,126,87,33,27,96,na,154,na,102,132,68,24,10,59,509,86,364,na,146,50,146,23,41,36,undefined,na,31,260,50,20,undefined,46,58,22,20,10,86,324,10,162,89,45,43,28,41,6,undefined,24,109,189,66,na,45,186,26,56,65,59,54,111,71,47,48,10,47,51,18,undefined,undefined,undefined
08/01/2021,8,163,90,110,290,396,414,160,150,121,45,53,161,na,185,na,202,226,161,52,34,48,809,157,556,na,260,77,280,25,66,46,undefined,na,15,448,87,34,undefined,60,85,39,35,20,108,649,22,247,120,77,96,57,72,7,undefined,72,127,335,97,na,83,294,23,96,106,130,94,181,83,87,69,40,119,94,21,undefined,undefined,undefined
08/01/2021,9,392,286,182,474,516,506,143,181,85,45,65,170,na,207,na,355,182,151,80,73,103,835,115,431,na,308,105,384,17,145,113,undefined,na,32,477,133,47,undefined,63,86,35,23,26,202,815,13,421,135,99,161,58,112,16,undefined,82,151,269,152,na,143,437,41,135,97,130,234,233,143,112,105,65,116,57,20,undefined,undefined,undefined
08/01/2021,10,616,513,286,798,881,464,153,228,67,60,55,176,na,213,na,574,197,148,169,118,167,1026,127,417,na,440,134,651,21,208,93,undefined,na,38,608,139,93,undefined,49,121,44,41,36,322,1228,25,539,239,145,212,71,180,12,undefined,162,180,345,195,na,195,547,85,233,137,224,302,376,113,138,165,17,140,82,28,undefined,undefined,undefined
08/01/2021,11,1123,744,330,1190,1183,702,168,205,109,56,41,161,na,260,na,815,259,180,287,172,292,1258,204,465,na,596,180,836,32,252,145,undefined,na,68,836,145,140,undefined,60,134,61,55,31,402,1590,31,854,270,187,328,123,233,26,undefined,196,145,397,254,na,206,649,108,326,106,262,515,409,167,143,190,39,141,97,22,undefined,undefined,undefined
08/01/2021,12,1449,931,512,1612,1543,820,162,213,118,56,77,209,na,278,na,841,327,149,440,237,344,1578,206,543,na,733,181,1133,67,326,193,undefined,na,46,977,187,118,undefined,117,179,62,79,57,596,1931,32,952,272,254,396,152,307,39,undefined,326,159,402,324,na,244,852,118,441,133,424,689,420,184,239,224,57,223,100,39,undefined,undefined,undefined
08/01/2021,13,1743,1010,524,1707,1546,788,156,196,111,39,83,210,na,282,na,906,285,151,465,221,349,1846,176,511,na,728,214,1255,64,400,208,undefined,na,58,1022,143,156,undefined,88,182,85,58,33,665,2003,39,1115,355,229,385,125,352,26,undefined,314,196,441,279,na,250,959,113,463,113,419,867,518,263,247,200,21,206,124,18,undefined,undefined,undefined
08/01/2021,14,1834,1131,611,1831,1839,967,133,181,97,40,85,247,na,328,na,918,258,158,468,183,389,1754,138,516,na,541,159,1430,94,387,244,undefined,na,56,1062,139,121,undefined,86,152,71,70,43,637,2281,44,1107,319,141,431,125,359,47,undefined,321,156,420,386,na,221,957,168,479,117,409,827,522,277,261,175,30,242,82,33,undefined,undefined,undefined
08/01/2021,15,1864,1129,688,1722,1605,1047,163,217,96,55,66,283,na,325,na,780,214,134,517,188,480,1731,160,564,na,482,149,1308,59,364,198,undefined,na,45,1237,155,138,undefined,65,119,76,64,38,669,2034,43,1090,304,139,403,112,341,39,undefined,286,172,449,414,na,239,1017,143,450,99,440,954,506,290,186,210,24,221,104,29,undefined,undefined,undefined
08/01/2021,16,1708,999,563,1657,1672,1211,179,230,123,50,50,224,na,364,na,758,255,183,467,181,427,2014,175,718,na,351,118,1154,66,389,235,undefined,na,71,1052,143,111,undefined,86,118,89,68,25,722,1979,44,1102,212,82,321,103,307,36,undefined,272,171,491,494,na,295,1044,147,498,107,440,937,512,233,194,165,33,213,125,37,undefined,undefined,undefined
08/01/2021,17,1779,867,675,1552,1682,1200,202,301,138,79,81,306,na,366,na,536,187,184,582,214,494,2038,198,770,na,376,101,902,46,444,274,undefined,na,68,1175,161,123,undefined,65,149,67,74,31,678,1983,45,988,146,93,387,107,352,40,undefined,258,219,497,494,na,290,1169,157,395,106,487,991,447,218,173,177,71,279,135,54,undefined,undefined,undefined
08/01/2021,18,1487,679,706,1234,1429,989,144,288,116,52,108,296,na,300,na,296,155,89,649,284,522,1558,172,571,162,341,133,492,81,501,384,undefined,na,72,1141,108,176,undefined,37,113,102,58,38,543,1657,44,907,142,119,395,100,312,60,undefined,303,186,401,449,na,300,1120,160,393,73,427,972,430,181,99,195,57,259,100,41,undefined,undefined,undefined
08/01/2021,19,1217,525,711,1159,1329,867,165,233,61,46,110,369,na,350,na,208,157,56,735,399,566,1371,153,395,766,321,114,359,114,516,611,undefined,na,58,1341,86,197,undefined,49,125,58,38,29,585,1521,30,691,181,87,487,99,363,19,undefined,350,137,275,439,na,264,1113,151,398,41,423,904,345,162,85,195,19,264,65,33,undefined,undefined,undefined
08/01/2021,20,926,372,643,1000,1477,787,141,239,70,46,148,536,na,319,na,131,160,61,729,408,601,1127,180,334,742,269,76,393,79,592,683,undefined,na,48,1394,130,345,undefined,31,124,56,26,24,551,1403,20,694,133,96,485,99,362,30,undefined,299,131,287,354,na,215,1021,172,386,39,429,1009,350,168,53,205,11,237,65,30,undefined,undefined,undefined
08/01/2021,21,726,265,667,972,1378,876,95,173,66,28,124,410,na,375,na,97,130,38,656,411,672,1287,126,355,745,230,80,371,92,567,779,undefined,na,57,1363,131,335,undefined,56,176,60,10,17,522,1377,25,650,101,50,415,61,307,24,undefined,248,116,258,146,na,227,951,139,415,31,386,916,261,12,37,234,10,203,79,13,undefined,undefined,undefined
08/01/2021,22,327,146,515,699,1137,707,66,89,58,24,66,223,na,294,na,130,108,48,510,759,491,1099,97,312,526,239,64,294,58,508,719,undefined,na,40,1246,203,292,undefined,39,104,48,12,5,411,1034,17,431,90,75,340,64,275,19,undefined,225,101,237,110,na,163,859,124,330,27,341,763,111,1,18,171,7,167,78,na,undefined,undefined,undefined
08/01/2021,23,178,123,319,450,803,587,57,56,15,4,45,183,na,236,na,64,67,28,342,559,340,704,51,184,345,149,38,208,61,356,576,undefined,na,27,798,246,178,undefined,9,82,29,1,11,293,627,12,271,50,89,150,55,210,31,undefined,121,42,181,68,na,157,471,87,199,9,236,390,23,0,3,66,16,79,31,na,undefined,undefined,undefined
09/01/2021,0,117,88,219,205,498,348,51,18,19,5,18,53,na,144,na,31,27,9,225,180,265,435,36,121,193,121,20,107,17,344,203,undefined,na,8,372,196,86,undefined,7,43,12,6,3,185,368,5,159,32,51,49,21,195,15,undefined,45,31,166,31,na,43,309,39,212,26,119,189,na,na,na,74,2,75,41,na,undefined,undefined,undefined
09/01/2021,1,76,71,171,197,215,197,13,34,19,6,8,32,na,117,na,40,14,12,147,122,294,319,25,88,132,90,11,61,18,247,72,undefined,na,9,129,145,26,undefined,6,38,4,1,1,148,423,2,120,10,43,4,38,155,4,undefined,69,10,109,38,na,26,165,45,151,8,78,141,na,na,na,29,14,35,16,na,undefined,undefined,undefined
09/01/2021,2,62,55,91,86,132,128,23,9,7,2,13,31,na,54,na,18,17,4,75,167,205,256,40,47,91,82,16,66,5,168,31,undefined,na,3,101,156,27,undefined,1,4,4,na,na,84,239,na,68,16,45,6,23,77,9,undefined,30,1,82,20,na,25,132,34,126,2,56,77,na,na,na,na,na,17,18,na,undefined,undefined,undefined
09/01/2021,3,38,50,63,68,108,51,5,5,8,na,3,19,na,49,na,31,6,1,68,133,139,374,33,46,48,61,3,43,11,90,4,undefined,na,5,45,112,12,undefined,1,7,3,1,na,51,138,na,81,11,40,na,8,84,1,undefined,46,14,66,19,na,5,124,21,82,1,37,42,na,na,na,na,23,12,13,na,undefined,undefined,undefined
09/01/2021,4,28,18,39,54,57,58,13,5,7,1,2,17,na,50,na,27,25,1,38,65,118,124,10,36,49,51,3,58,1,89,19,undefined,na,1,17,35,17,undefined,1,7,3,na,na,30,112,2,38,20,21,13,10,52,4,undefined,16,9,41,10,na,17,59,12,40,2,22,35,na,na,na,na,10,4,10,na,undefined,undefined,undefined
09/01/2021,5,23,11,32,50,64,70,12,13,5,2,4,10,na,36,na,25,12,4,13,22,68,111,21,67,43,62,6,48,3,70,22,undefined,na,4,30,13,9,undefined,1,4,1,na,na,38,108,5,31,14,38,10,15,21,na,undefined,20,11,27,11,na,12,57,17,19,2,25,21,na,na,na,na,7,16,14,1,undefined,undefined,undefined
09/01/2021,6,35,20,41,74,74,122,36,28,15,8,4,22,na,61,na,43,32,3,6,37,32,110,12,78,180,85,25,60,12,28,16,undefined,na,12,101,17,4,undefined,13,13,5,na,1,32,122,2,73,41,37,21,12,10,3,undefined,22,16,52,27,na,15,79,15,21,9,24,24,20,8,6,na,15,22,7,5,undefined,undefined,undefined
09/01/2021,7,61,37,35,93,132,151,78,58,22,31,20,56,na,57,na,55,46,17,17,14,20,214,11,130,229,146,52,69,13,31,17,undefined,na,19,158,17,16,undefined,12,31,7,2,7,48,178,4,86,80,77,27,24,33,8,undefined,23,29,56,42,na,35,95,14,21,17,36,36,50,29,19,22,9,37,12,9,undefined,undefined,undefined
09/01/2021,8,164,86,60,228,252,275,118,113,32,35,29,105,na,125,na,105,76,32,45,36,38,450,44,250,304,230,82,166,25,38,17,undefined,na,11,291,21,37,undefined,15,35,10,12,12,73,320,12,169,135,83,70,37,45,11,undefined,77,47,110,63,na,84,190,17,64,38,64,67,81,76,37,47,4,63,21,21,undefined,undefined,undefined
09/01/2021,9,304,228,100,432,419,477,137,163,36,34,58,181,na,183,na,225,144,48,104,57,58,635,65,290,440,368,163,292,27,106,59,undefined,na,30,535,29,69,undefined,22,59,22,36,19,142,559,28,375,218,141,170,69,92,7,undefined,102,119,193,115,na,99,448,48,147,50,120,175,205,125,97,125,58,97,56,33,undefined,undefined,undefined
09/01/2021,10,612,480,240,709,754,620,177,275,57,68,78,266,na,209,na,396,150,58,151,107,159,947,100,401,620,593,213,623,41,226,57,undefined,na,54,826,55,88,undefined,35,85,32,37,29,234,939,26,600,283,187,276,120,168,10,undefined,156,177,274,200,na,183,667,118,201,56,193,309,320,109,104,172,25,135,47,45,undefined,undefined,undefined
09/01/2021,11,1131,805,339,1128,1095,737,179,233,74,67,61,208,na,308,na,578,174,83,307,163,238,1112,100,487,754,797,277,767,34,275,135,undefined,na,74,969,76,94,undefined,33,80,26,25,15,368,1291,19,793,450,280,333,115,199,14,undefined,237,114,310,268,na,227,778,159,385,47,259,506,386,160,189,230,7,195,41,38,undefined,undefined,undefined
09/01/2021,12,1555,960,539,1392,1516,875,154,218,70,79,69,209,na,287,na,670,194,85,536,181,363,1322,126,469,877,809,305,1025,29,347,181,undefined,na,48,1002,88,136,undefined,41,158,33,54,32,510,1564,34,925,447,260,374,138,305,14,undefined,267,129,330,231,na,251,1016,161,386,51,329,745,385,164,192,231,11,185,83,33,undefined,undefined,undefined
09/01/2021,13,2035,1078,638,1704,1665,893,126,245,63,61,86,260,na,316,na,797,161,87,650,241,452,1483,118,411,941,813,229,1221,76,368,220,undefined,na,25,1000,59,145,undefined,40,119,51,88,31,660,1769,21,986,422,239,363,131,343,20,undefined,284,146,343,294,na,369,1105,171,429,42,400,1001,470,176,196,187,4,204,87,30,undefined,undefined,undefined
09/01/2021,14,2039,1261,894,1866,1677,1058,187,234,66,50,99,248,na,324,na,815,181,105,650,240,433,1645,97,482,973,689,234,1202,48,469,221,undefined,na,57,1150,78,179,undefined,60,154,55,39,26,719,1828,33,1074,405,197,478,134,348,64,undefined,320,138,419,690,na,323,1140,164,499,51,426,1134,464,264,250,167,8,225,94,30,undefined,undefined,undefined
09/01/2021,15,2049,1144,818,1927,1819,1018,128,209,63,41,65,263,na,369,na,816,172,81,619,189,487,1427,133,567,1092,684,182,1242,105,520,234,undefined,na,54,1373,110,131,undefined,35,161,98,47,24,769,2048,30,1054,381,197,429,157,347,124,undefined,303,121,370,591,na,362,1137,147,463,51,365,1062,435,275,212,176,32,237,101,40,undefined,undefined,undefined
09/01/2021,16,1809,1074,755,1659,1810,1030,151,198,54,69,80,330,na,279,na,522,188,83,628,180,511,1712,118,545,1056,435,128,1081,74,417,324,undefined,na,96,1178,71,148,undefined,27,176,58,46,15,709,1819,40,1040,241,135,439,137,302,57,undefined,317,152,378,588,na,296,1131,171,507,40,443,1118,461,292,157,167,14,235,95,41,undefined,undefined,undefined
09/01/2021,17,1701,851,789,1415,1813,1009,164,239,67,73,63,265,na,321,na,448,203,75,588,217,533,1655,94,516,912,299,111,906,63,439,412,undefined,na,108,1292,88,143,undefined,27,156,41,33,23,592,1600,21,990,153,77,396,86,264,52,undefined,307,167,358,473,na,254,1014,149,398,32,370,961,416,202,115,164,69,320,71,52,undefined,undefined,undefined
09/01/2021,18,1295,473,722,1126,1447,881,140,305,83,70,117,404,na,338,na,231,134,73,677,279,566,1435,86,461,926,306,75,490,68,539,496,undefined,na,75,1441,94,195,undefined,42,190,45,47,30,535,1345,34,875,117,96,446,99,272,37,undefined,347,128,342,419,na,223,1017,135,404,41,414,914,348,155,48,190,51,309,58,32,undefined,undefined,undefined
09/01/2021,19,1027,393,799,960,1493,899,180,182,62,36,122,482,na,403,na,177,185,56,786,401,581,1146,107,371,735,267,91,472,106,602,588,undefined,na,77,1722,118,345,undefined,56,187,33,40,23,625,1375,42,739,118,81,482,90,336,29,undefined,336,145,301,390,na,240,1027,137,355,34,465,895,323,127,42,188,54,280,78,42,undefined,undefined,undefined
09/01/2021,20,707,278,819,1092,1622,828,139,141,58,52,226,652,na,380,na,175,215,60,628,438,633,1010,146,370,745,333,100,440,81,669,776,undefined,na,55,1798,99,456,undefined,37,194,36,30,20,629,1330,36,603,149,107,638,73,377,19,undefined,321,94,350,346,na,237,972,146,414,49,435,1021,361,166,47,209,22,258,131,28,undefined,undefined,undefined
09/01/2021,21,453,241,663,1147,1452,779,89,180,51,45,246,640,na,352,na,141,137,37,730,667,644,1125,103,343,778,290,73,383,54,647,986,undefined,na,25,1704,175,519,undefined,51,160,39,21,13,567,1169,28,559,99,90,428,68,344,22,undefined,243,136,310,147,na,213,932,135,491,28,458,763,309,10,33,298,9,248,277,12,undefined,undefined,undefined
09/01/2021,22,320,167,590,734,1325,741,73,159,40,23,121,370,na,335,na,207,115,49,598,887,568,1068,105,367,622,201,65,349,23,680,933,undefined,na,48,1338,227,462,undefined,45,143,37,8,6,493,1076,12,466,92,68,331,100,392,12,undefined,267,86,231,120,na,182,741,114,459,16,423,757,141,0,21,9,6,250,111,na,undefined,undefined,undefined
09/01/2021,23,328,124,440,1201,924,665,62,55,17,19,59,185,na,258,na,166,76,33,445,771,498,806,98,180,344,167,39,176,26,636,717,undefined,na,18,939,285,252,undefined,22,98,24,1,7,348,716,14,342,64,96,187,69,352,11,undefined,182,38,169,84,na,99,506,116,343,12,277,472,17,0,2,na,9,159,87,na,undefined,undefined,undefined
10/01/2021,0,208,118,302,429,571,440,29,22,15,18,9,53,na,177,na,70,39,10,351,440,460,535,42,185,283,100,25,145,26,422,283,undefined,na,29,516,238,107,undefined,12,49,10,2,5,241,510,1,190,28,72,66,45,276,14,undefined,78,17,144,57,na,95,313,79,284,15,190,272,na,na,na,na,4,119,263,2,undefined,undefined,undefined
10/01/2021,1,110,88,243,218,345,316,17,26,16,7,2,36,na,133,na,66,29,14,166,458,398,413,25,154,161,88,19,61,8,392,96,undefined,na,16,270,161,60,undefined,4,40,5,na,2,170,423,7,176,29,57,10,23,304,5,undefined,64,30,132,35,na,25,279,58,235,7,107,172,na,na,na,na,6,91,67,na,undefined,undefined,undefined
10/01/2021,2,83,57,151,168,230,186,22,7,13,2,1,21,na,145,na,37,25,8,81,140,241,320,18,88,165,77,14,84,10,251,20,undefined,na,15,153,193,18,undefined,3,14,10,1,2,102,321,na,133,19,71,5,5,176,7,undefined,67,13,102,32,na,31,187,35,150,na,82,180,na,na,na,na,11,56,48,na,undefined,undefined,undefined
10/01/2021,3,99,44,150,145,138,159,2,3,12,na,3,9,na,104,na,49,10,12,74,96,205,272,36,54,82,54,6,32,2,258,11,undefined,na,3,89,188,9,undefined,1,13,5,1,2,127,249,1,66,13,40,9,7,180,7,undefined,58,9,35,20,na,33,128,44,94,na,94,219,na,na,na,na,6,34,83,na,undefined,undefined,undefined
10/01/2021,4,59,22,86,73,84,94,14,7,9,3,5,6,na,105,na,23,19,3,72,107,155,200,45,59,68,44,9,15,4,184,11,undefined,na,1,35,9,3,undefined,2,9,3,na,na,52,141,na,45,10,44,4,10,84,2,undefined,30,11,62,16,na,13,102,27,65,1,63,40,na,na,na,na,na,10,125,na,undefined,undefined,undefined
10/01/2021,5,32,11,59,62,60,73,6,7,7,3,na,12,na,46,na,37,10,3,28,18,52,125,14,50,80,42,12,46,5,164,9,undefined,na,5,36,21,12,undefined,na,5,2,na,na,39,127,na,59,25,33,15,9,46,1,undefined,40,4,45,8,na,15,99,19,24,1,36,16,na,na,na,na,2,23,19,1,undefined,undefined,undefined
10/01/2021,6,28,21,45,110,86,115,37,20,16,5,6,13,na,61,na,41,25,7,16,51,29,152,24,73,161,61,8,96,9,68,11,undefined,na,11,75,18,6,undefined,18,4,1,na,2,50,225,3,76,18,35,12,7,22,3,undefined,15,10,50,34,na,33,73,14,19,11,37,50,16,6,2,3,1,39,9,7,undefined,undefined,undefined
10/01/2021,7,40,22,38,110,108,158,71,72,32,4,18,67,na,65,na,30,28,17,15,23,29,188,31,126,228,97,22,102,21,53,20,undefined,na,14,152,19,8,undefined,22,18,9,3,7,49,167,4,71,25,54,33,13,21,2,undefined,17,26,54,32,na,32,75,22,21,18,27,29,33,10,10,7,3,37,13,15,undefined,undefined,undefined
10/01/2021,8,76,60,63,131,215,196,165,109,39,19,52,121,na,102,na,38,51,20,25,21,31,304,52,175,301,174,52,169,47,55,28,undefined,na,17,333,15,24,undefined,13,22,11,1,5,53,258,9,145,87,73,50,26,26,8,undefined,51,47,80,74,na,59,160,22,29,33,56,71,73,50,23,8,9,48,33,16,undefined,undefined,undefined
10/01/2021,9,239,146,81,238,348,294,211,156,42,24,54,170,na,133,na,101,72,42,63,62,64,556,58,244,488,371,115,325,42,104,46,undefined,na,41,575,37,53,undefined,15,40,17,12,10,155,413,11,281,205,115,104,92,66,8,undefined,74,81,172,123,na,91,319,46,98,35,133,144,115,100,71,96,47,96,38,29,undefined,undefined,undefined
10/01/2021,10,446,320,226,468,687,487,184,251,56,53,61,209,na,212,na,197,140,38,149,127,138,698,99,352,608,554,163,731,51,194,83,undefined,na,47,741,38,85,undefined,11,86,28,25,10,186,719,24,475,306,189,249,77,180,7,undefined,114,129,240,164,na,177,512,89,158,61,216,290,282,115,110,149,16,115,66,33,undefined,undefined,undefined
10/01/2021,11,834,584,276,777,955,621,145,222,52,49,59,189,na,235,na,414,126,43,253,159,226,1028,105,384,691,645,221,807,62,265,180,undefined,na,53,880,56,99,undefined,20,120,20,33,13,303,909,18,717,254,205,326,129,158,14,undefined,232,93,258,221,na,204,661,114,258,61,261,460,279,124,120,147,1,145,71,20,undefined,undefined,undefined
10/01/2021,12,1289,716,427,1033,1230,819,131,246,55,21,46,208,na,250,na,467,114,39,521,181,261,1196,114,369,806,840,228,1127,56,316,182,undefined,na,49,1034,63,154,undefined,22,87,23,37,17,409,1244,38,776,353,247,344,173,213,9,undefined,305,124,303,187,na,272,872,118,260,44,273,733,263,151,125,145,9,156,41,31,undefined,undefined,undefined
10/01/2021,13,1599,806,558,1277,1483,825,92,177,48,36,56,230,na,251,na,573,125,48,635,195,346,1327,84,421,823,956,235,1388,70,335,184,undefined,na,42,1026,69,132,undefined,38,117,43,34,27,441,1391,15,798,425,229,370,183,275,29,undefined,303,77,295,207,na,277,997,132,331,30,265,754,259,162,155,171,14,177,57,38,undefined,undefined,undefined
10/01/2021,14,1703,840,588,1332,1552,817,103,203,56,39,49,170,na,276,na,563,113,42,604,121,400,1195,85,370,880,724,186,1456,85,390,258,undefined,na,64,926,70,115,undefined,26,102,27,29,18,403,1424,37,740,318,181,391,169,315,27,undefined,289,103,296,289,na,228,910,143,293,43,244,789,258,221,181,154,4,144,53,17,undefined,undefined,undefined
10/01/2021,15,1777,841,607,1313,1550,845,84,214,49,42,49,217,na,246,na,439,111,51,588,108,372,1228,94,418,828,646,203,1387,87,354,283,undefined,na,60,1079,56,124,undefined,28,92,35,38,19,516,1393,21,790,344,153,354,152,303,32,undefined,290,120,291,336,na,231,860,107,330,36,278,754,319,220,127,136,4,144,70,45,undefined,undefined,undefined
10/01/2021,16,1549,617,586,1119,1476,824,80,177,49,28,41,170,na,255,na,350,122,41,616,96,384,1279,83,385,844,434,115,1159,91,326,322,undefined,na,41,852,63,65,undefined,20,91,25,23,15,407,1328,29,749,287,126,355,103,268,15,undefined,233,85,295,309,na,203,808,133,243,21,229,758,321,203,88,89,18,154,54,33,undefined,undefined,undefined
10/01/2021,17,1246,575,615,990,1201,755,77,165,55,54,82,217,na,286,na,248,95,49,565,97,396,1335,92,500,703,252,96,784,62,335,391,undefined,na,55,928,58,108,undefined,14,98,31,23,27,405,1062,32,658,146,87,333,101,269,29,undefined,256,125,284,312,na,228,850,122,261,20,293,825,255,125,62,120,83,152,57,26,undefined,undefined,undefined
10/01/2021,18,844,378,561,787,897,658,118,190,40,70,100,322,na,275,na,101,89,20,628,158,353,983,114,429,646,244,83,391,57,343,448,undefined,na,47,1012,63,166,undefined,35,111,38,32,15,385,960,22,568,108,94,305,95,219,20,undefined,266,132,296,449,na,183,810,90,223,37,281,721,212,118,32,144,85,164,32,31,undefined,undefined,undefined
10/01/2021,19,462,230,534,677,949,584,89,175,37,49,124,410,na,240,na,75,67,21,592,230,361,864,89,327,431,250,66,280,49,372,594,undefined,na,32,946,47,216,undefined,23,108,23,34,13,385,870,24,433,77,89,371,112,203,25,undefined,196,109,223,329,na,220,789,126,181,23,260,687,192,115,21,177,19,120,61,24,undefined,undefined,undefined
10/01/2021,20,358,140,482,617,904,557,105,226,31,44,224,587,na,288,na,35,55,21,514,252,376,741,97,232,551,254,73,211,49,368,712,undefined,na,35,950,60,250,undefined,25,79,31,19,12,347,811,14,458,84,92,384,84,199,22,undefined,157,103,214,252,na,174,730,110,176,42,248,619,166,69,16,185,4,115,59,10,undefined,undefined,undefined
10/01/2021,21,261,135,416,522,900,485,87,161,43,23,240,586,na,216,na,69,67,33,473,200,313,715,65,259,523,215,51,264,31,318,767,undefined,na,35,826,51,326,undefined,6,60,49,25,20,325,771,16,322,95,114,229,78,140,32,undefined,198,102,184,138,na,178,646,102,199,26,243,504,147,2,17,189,na,109,62,7,undefined,undefined,undefined
10/01/2021,22,172,87,311,375,797,421,54,83,28,17,98,305,na,184,na,67,29,24,308,118,252,557,48,212,336,154,29,227,51,272,710,undefined,na,25,495,31,232,undefined,25,48,40,4,15,233,637,22,249,40,78,168,54,130,10,undefined,101,65,152,96,na,112,514,102,182,11,140,376,38,0,11,41,5,88,42,na,undefined,undefined,undefined
10/01/2021,23,72,54,117,162,359,325,16,53,11,5,49,154,na,136,na,24,26,3,178,40,143,397,35,151,186,106,31,98,2,178,399,undefined,na,8,337,27,126,undefined,7,20,12,3,2,134,283,8,164,55,57,50,48,39,10,undefined,39,43,91,38,na,69,313,70,93,10,65,119,na,na,na,120,8,36,25,na,undefined,undefined,undefined
11/01/2021,0,66,32,86,98,201,131,14,12,4,5,16,41,na,48,na,4,14,12,70,21,119,200,31,80,104,85,13,71,11,98,107,undefined,na,7,138,28,48,undefined,1,23,8,na,1,43,128,13,76,26,73,13,29,30,6,undefined,34,26,57,28,na,38,167,32,53,9,31,113,na,na,na,38,1,15,8,na,undefined,undefined,undefined
11/01/2021,1,29,12,65,38,73,70,5,18,3,1,3,20,na,34,na,3,6,1,46,27,86,84,13,16,52,51,10,39,3,74,20,undefined,na,na,41,4,28,undefined,na,5,6,2,3,13,69,na,49,12,26,5,10,11,4,undefined,15,6,27,15,na,31,101,18,20,4,14,39,na,na,na,17,1,8,6,na,undefined,undefined,undefined
11/01/2021,2,12,20,37,28,48,25,6,1,2,1,12,9,na,10,na,4,14,1,23,9,41,99,11,33,25,48,6,26,4,36,2,undefined,na,1,37,1,na,undefined,na,5,1,1,3,6,50,4,21,15,49,3,9,15,na,undefined,12,na,60,12,na,9,78,24,14,na,5,19,na,na,na,25,2,14,7,na,undefined,undefined,undefined
11/01/2021,3,7,6,16,33,51,40,6,2,4,na,4,19,na,11,na,15,3,4,22,12,27,63,12,15,30,35,5,48,na,39,6,undefined,na,na,33,8,6,undefined,11,4,3,na,1,12,43,2,42,15,21,2,7,5,4,undefined,4,4,6,24,na,7,90,11,25,2,4,35,na,na,na,26,1,2,2,na,undefined,undefined,undefined
11/01/2021,4,12,6,24,26,55,31,21,2,1,na,na,7,na,18,na,6,5,5,19,11,13,55,2,21,24,36,2,43,na,28,21,undefined,na,4,35,5,9,undefined,na,na,1,na,1,14,49,3,32,5,29,9,10,13,na,undefined,9,3,12,7,na,11,39,11,10,1,10,12,na,na,na,41,na,3,4,na,undefined,undefined,undefined
11/01/2021,5,54,14,13,37,90,79,17,23,26,2,7,21,na,45,na,12,20,15,8,12,19,92,22,98,93,31,7,75,4,43,9,undefined,na,3,50,15,13,undefined,2,22,7,na,3,21,148,5,45,15,23,5,10,12,3,undefined,3,16,56,11,na,16,77,10,6,11,27,22,na,na,na,30,na,15,11,2,undefined,undefined,undefined
11/01/2021,6,76,23,41,116,212,220,72,72,57,10,19,89,na,98,na,81,59,31,19,7,36,275,42,204,239,44,11,173,14,26,21,undefined,na,39,191,48,5,undefined,28,23,23,2,1,45,257,6,111,13,27,9,13,17,11,undefined,16,47,117,39,na,34,124,14,27,39,50,31,47,31,22,30,2,43,17,14,undefined,undefined,undefined
11/01/2021,7,97,60,60,172,329,362,177,137,131,56,39,121,na,151,na,105,177,125,26,9,52,531,117,467,431,112,33,311,23,44,32,undefined,na,33,375,69,19,undefined,45,64,49,18,18,103,443,20,168,51,45,44,24,48,30,undefined,37,135,253,112,na,73,241,29,80,101,93,66,135,79,80,50,30,63,76,33,undefined,undefined,undefined
11/01/2021,8,223,143,97,349,502,591,185,205,224,46,42,165,na,228,na,314,338,242,59,39,55,1065,197,695,422,203,39,461,17,108,60,undefined,na,31,518,169,38,undefined,73,122,87,74,26,169,811,26,311,57,38,96,62,100,35,undefined,139,173,457,198,na,128,353,56,117,144,149,165,271,143,140,161,39,155,187,36,undefined,undefined,undefined
11/01/2021,9,391,263,116,488,432,479,94,140,128,65,23,99,na,148,na,403,247,205,56,62,99,984,134,479,376,171,33,335,27,151,69,undefined,na,41,384,196,81,undefined,111,100,87,75,22,214,809,21,400,78,69,132,61,124,38,undefined,131,133,355,191,na,172,437,61,177,131,171,231,268,159,129,144,62,104,92,39,undefined,undefined,undefined
11/01/2021,10,464,435,176,663,503,475,91,91,94,65,16,54,na,173,na,466,230,166,107,98,128,950,152,385,327,212,61,414,17,212,80,undefined,na,33,314,131,105,undefined,92,89,76,68,32,250,938,15,415,77,84,190,39,146,24,undefined,132,116,269,209,na,160,448,100,220,133,168,280,280,83,114,188,26,88,97,19,undefined,undefined,undefined
11/01/2021,11,675,509,235,891,613,474,66,94,110,40,11,39,na,154,na,620,214,192,232,103,167,998,128,418,335,261,66,490,10,201,132,undefined,na,40,366,189,103,undefined,93,120,54,62,26,264,1051,27,481,112,72,256,102,167,15,undefined,180,97,274,213,na,217,549,102,247,105,210,412,240,91,96,176,62,82,70,18,undefined,undefined,undefined
11/01/2021,12,942,665,300,1112,768,574,62,119,174,70,16,59,na,178,na,675,290,150,384,93,283,1336,170,536,347,344,41,652,12,237,198,undefined,na,36,504,241,139,undefined,171,155,122,104,40,392,1341,30,697,101,69,271,89,241,35,undefined,247,96,342,248,na,223,656,126,327,88,224,512,352,179,161,248,50,61,101,32,undefined,undefined,undefined
11/01/2021,13,964,742,344,1157,782,565,43,98,116,82,14,62,na,168,na,674,264,143,373,141,301,1322,146,453,483,313,60,687,22,278,167,undefined,na,18,532,205,129,undefined,165,115,105,95,26,442,1316,36,700,97,94,290,86,261,39,undefined,249,105,351,329,na,187,730,126,330,88,246,562,404,190,156,229,32,89,111,30,undefined,undefined,undefined
11/01/2021,14,817,620,373,1058,787,573,55,93,94,28,15,73,na,184,na,574,155,121,387,117,233,1198,155,469,458,197,39,613,17,237,113,undefined,na,19,388,204,66,undefined,117,90,95,68,15,399,1219,34,652,88,69,262,102,232,36,undefined,228,102,320,315,na,210,699,170,268,90,233,522,318,185,135,119,14,87,77,24,undefined,undefined,undefined
11/01/2021,15,862,575,326,1007,789,578,53,91,122,44,8,74,na,197,na,542,205,154,370,117,253,1265,131,632,578,188,52,640,23,207,116,undefined,na,27,374,180,99,undefined,60,96,77,74,9,350,1164,29,668,78,44,306,82,227,31,undefined,250,116,361,287,na,189,795,106,301,74,216,561,336,197,127,115,5,72,77,13,undefined,undefined,undefined
11/01/2021,16,809,506,422,942,781,771,77,95,197,47,29,90,na,224,na,463,214,189,358,75,234,1473,161,754,516,183,48,582,9,288,124,undefined,na,18,494,196,72,undefined,51,69,85,83,14,317,1261,30,676,82,55,243,56,208,25,undefined,172,134,400,367,na,211,807,106,256,118,242,552,324,169,127,121,14,130,114,30,undefined,undefined,undefined
11/01/2021,17,739,486,470,907,838,901,139,143,200,38,36,144,na,254,na,383,193,241,379,137,291,1689,191,883,552,228,81,515,15,244,175,undefined,na,24,635,186,86,undefined,53,107,100,94,18,380,1252,44,642,101,69,329,71,242,47,undefined,240,150,443,414,na,197,838,115,295,106,252,663,370,125,139,168,109,163,139,38,undefined,undefined,undefined
11/01/2021,18,609,366,476,785,619,658,106,153,70,47,46,204,na,207,na,197,136,108,481,202,317,1313,177,563,545,195,77,300,22,227,263,undefined,na,12,582,119,89,undefined,40,83,77,53,5,306,1028,35,532,96,59,266,80,226,31,undefined,252,130,243,363,na,208,903,138,203,53,226,620,284,118,50,186,46,74,88,32,undefined,undefined,undefined
11/01/2021,19,400,176,512,588,651,556,85,166,59,39,110,312,na,196,na,142,110,62,407,151,324,880,89,364,258,182,55,244,54,308,384,undefined,na,19,585,61,121,undefined,19,68,44,41,2,285,751,20,484,80,77,332,71,170,11,undefined,220,106,176,362,na,178,848,71,205,40,195,591,220,82,30,171,22,118,48,21,undefined,undefined,undefined
11/01/2021,20,297,136,341,498,626,522,91,147,55,24,158,334,na,173,na,115,97,33,385,164,242,751,95,279,356,150,56,187,51,280,523,undefined,na,14,674,68,205,undefined,15,71,30,13,2,306,703,31,379,70,70,335,56,143,13,undefined,206,86,156,280,na,178,682,59,212,39,187,491,133,69,28,178,11,111,41,24,undefined,undefined,undefined
11/01/2021,21,193,134,345,402,596,470,62,125,29,20,130,332,na,159,na,91,52,22,335,189,204,702,66,295,249,135,37,149,24,239,550,undefined,na,16,564,38,182,undefined,14,40,37,11,5,248,595,29,363,69,48,229,78,93,11,undefined,118,79,178,120,na,129,593,89,243,21,180,436,109,4,19,221,5,51,31,10,undefined,undefined,undefined
11/01/2021,22,98,91,215,320,418,359,28,63,32,7,84,190,na,141,na,86,61,22,233,100,142,522,34,244,230,67,31,120,17,218,517,undefined,na,22,391,24,165,undefined,10,25,30,1,3,156,493,11,191,43,54,138,28,78,4,undefined,87,51,134,83,na,112,419,75,204,15,123,262,70,0,11,149,3,57,21,7,undefined,undefined,undefined
11/01/2021,23,63,42,121,179,258,218,8,20,15,4,43,98,na,118,na,23,41,2,97,45,105,344,39,167,161,55,17,69,6,107,277,undefined,na,1,176,14,70,undefined,13,14,11,4,na,63,286,12,153,20,62,52,19,58,9,undefined,37,21,82,50,na,57,264,51,85,8,61,105,na,na,na,17,1,21,15,8,undefined,undefined,undefined
12/01/2021,0,32,19,75,87,125,79,6,13,4,7,16,49,na,30,na,20,14,6,88,28,42,122,28,59,92,45,8,17,10,83,35,undefined,na,1,48,4,45,undefined,3,8,11,2,na,50,135,8,50,18,41,4,19,13,3,undefined,14,20,58,26,na,40,167,43,64,5,37,64,na,na,na,18,1,5,7,na,undefined,undefined,undefined
12/01/2021,1,19,19,56,36,47,54,5,7,8,1,2,12,na,16,na,7,13,2,95,11,39,54,17,34,39,51,7,20,1,34,19,undefined,na,2,37,8,13,undefined,6,2,1,1,na,13,59,na,37,6,51,1,8,5,2,undefined,11,5,47,21,na,18,111,21,22,5,13,46,na,na,na,13,3,14,4,na,undefined,undefined,undefined
12/01/2021,2,31,19,32,44,26,23,9,7,4,9,2,16,na,10,na,7,9,na,28,25,23,49,13,29,26,31,3,16,2,18,10,undefined,na,2,28,1,11,undefined,1,2,na,na,na,8,56,1,35,9,20,na,18,15,6,undefined,6,8,37,11,na,13,78,20,19,4,8,29,na,na,na,26,1,6,3,na,undefined,undefined,undefined
12/01/2021,3,7,2,20,18,36,18,3,8,1,1,8,11,na,8,na,4,na,3,14,12,13,70,10,16,21,20,6,26,1,5,13,undefined,na,1,21,10,4,undefined,2,7,1,1,na,35,32,3,26,9,23,2,1,5,6,undefined,3,4,11,5,na,4,77,19,4,1,7,17,na,na,na,8,na,na,8,na,undefined,undefined,undefined
12/01/2021,4,6,6,7,32,69,30,11,1,6,1,7,8,na,15,na,3,8,2,10,5,11,37,11,20,26,29,4,46,na,13,17,undefined,na,na,14,6,19,undefined,na,6,7,na,na,16,56,4,20,11,14,10,4,7,2,undefined,5,3,14,5,na,18,51,13,15,na,6,12,na,na,na,22,8,8,2,1,undefined,undefined,undefined
12/01/2021,5,33,6,17,48,88,99,19,15,22,na,4,10,na,50,na,7,24,13,4,8,37,78,18,70,84,34,6,62,3,14,8,undefined,na,1,51,13,9,undefined,1,15,7,1,na,22,123,3,47,16,23,11,11,11,2,undefined,12,19,55,5,na,16,102,7,19,9,16,19,na,na,na,72,na,22,5,8,undefined,undefined,undefined
12/01/2021,6,52,29,36,107,196,205,76,73,39,14,10,31,na,101,na,75,83,38,17,13,33,232,65,174,231,64,16,142,9,33,25,undefined,na,5,155,46,9,undefined,23,19,29,1,4,28,217,6,83,27,35,24,16,17,26,undefined,16,50,103,22,na,28,141,14,22,24,46,50,39,18,10,41,1,40,21,20,undefined,undefined,undefined
12/01/2021,7,83,77,51,222,357,388,156,159,99,45,37,125,na,155,na,110,177,135,34,21,52,401,126,431,422,152,48,261,28,50,42,undefined,na,11,343,65,21,undefined,45,60,56,7,7,88,403,17,151,63,55,52,48,51,32,undefined,24,129,284,127,na,57,210,36,65,97,96,80,129,86,76,46,29,67,70,26,undefined,undefined,undefined
12/01/2021,8,182,135,84,360,539,622,212,209,227,55,41,153,na,253,na,322,381,278,61,27,61,820,266,719,500,241,103,384,20,62,63,undefined,na,15,487,183,40,undefined,88,130,103,14,26,160,842,27,323,111,67,87,78,117,31,undefined,107,181,437,186,na,111,322,60,134,141,191,141,290,146,191,130,84,147,138,35,undefined,undefined,undefined
12/01/2021,9,278,249,135,547,567,499,123,141,150,41,29,129,na,195,na,397,256,202,92,67,95,758,169,510,346,286,90,383,20,87,68,undefined,na,15,410,145,61,undefined,101,155,100,11,14,168,914,50,386,122,115,129,66,116,73,undefined,125,175,397,214,na,153,393,87,152,144,175,218,274,211,163,120,76,109,121,34,undefined,undefined,undefined
12/01/2021,10,405,456,195,824,864,522,105,177,94,48,41,176,na,204,na,542,237,173,282,73,151,840,145,440,486,406,132,655,26,147,61,undefined,na,13,492,143,63,undefined,76,114,91,52,16,288,1196,36,501,192,161,183,95,168,25,undefined,168,197,296,226,na,155,508,119,244,108,226,294,320,199,195,205,29,124,106,29,undefined,undefined,undefined
12/01/2021,11,764,683,339,1227,1179,561,76,196,111,34,55,198,na,224,na,707,269,210,363,121,240,1067,163,480,487,552,156,796,44,212,66,undefined,na,14,579,178,101,undefined,101,173,120,72,12,407,1533,27,715,254,185,272,125,257,30,undefined,232,152,347,274,na,234,648,91,374,110,261,545,425,247,180,192,37,158,100,36,undefined,undefined,undefined
12/01/2021,12,901,963,614,1677,1522,710,123,229,153,77,43,165,na,242,na,922,322,214,522,229,371,1347,251,590,722,737,175,1042,61,350,121,undefined,na,14,756,291,124,undefined,179,205,120,118,13,552,2023,63,937,334,249,374,178,280,40,undefined,323,254,443,377,na,269,816,128,446,166,323,737,582,364,273,320,51,237,124,50,undefined,undefined,undefined
12/01/2021,13,1466,1171,667,2057,1643,914,129,240,133,57,52,190,na,278,na,1022,362,193,619,216,498,1691,268,619,836,675,195,1286,96,370,207,undefined,na,19,1006,207,178,undefined,167,169,156,132,28,722,2386,57,1242,361,199,383,161,422,46,undefined,341,198,446,350,na,301,900,155,552,134,397,990,630,301,319,285,28,251,142,50,undefined,undefined,undefined
12/01/2021,14,1538,1156,688,1911,1727,844,134,201,140,33,51,202,na,292,na,995,252,191,544,196,418,1513,187,610,860,556,188,1309,69,344,192,undefined,na,41,997,152,143,undefined,124,166,128,83,33,707,2175,42,1081,290,169,387,174,342,42,undefined,314,198,423,403,na,247,1031,159,470,126,492,968,570,273,289,250,19,230,91,37,undefined,undefined,undefined
12/01/2021,15,1674,1181,770,1922,1710,991,152,196,130,44,68,215,na,293,na,830,305,169,480,193,420,1744,212,678,874,323,112,1229,84,355,156,undefined,na,49,871,172,128,undefined,91,158,127,101,33,723,2222,36,1072,261,133,308,134,341,31,undefined,294,204,412,461,na,288,1008,215,436,111,484,983,535,281,224,251,23,223,103,43,undefined,undefined,undefined
12/01/2021,16,1448,992,726,1685,1596,1049,211,246,191,47,58,200,na,358,na,822,281,225,484,191,439,2010,202,840,902,264,104,1039,71,315,241,undefined,na,34,961,178,142,undefined,60,124,90,71,26,614,2030,49,1019,180,74,285,110,338,47,undefined,251,189,502,507,na,255,1041,157,439,155,490,946,495,255,205,233,22,264,159,23,undefined,undefined,undefined
12/01/2021,17,1400,773,637,1502,1626,1058,257,284,209,80,80,291,na,402,na,572,261,269,531,158,392,2186,294,999,1026,288,119,1033,123,310,228,undefined,na,45,1032,225,104,undefined,77,146,115,79,54,557,1904,55,977,165,78,285,104,270,48,undefined,323,250,531,540,na,299,1104,172,384,145,494,951,523,235,172,188,77,272,192,62,undefined,undefined,undefined
12/01/2021,18,1036,532,671,1169,1190,925,235,311,86,46,98,367,na,367,na,289,192,112,621,203,449,1925,184,662,796,299,98,521,94,364,206,undefined,na,45,966,147,130,undefined,63,111,102,72,41,450,1528,39,728,123,112,349,158,289,64,undefined,265,164,380,496,na,304,1083,151,325,100,367,885,419,168,36,260,38,205,88,44,undefined,undefined,undefined
12/01/2021,19,479,257,610,827,911,726,179,227,53,39,91,350,na,270,na,153,142,67,564,229,406,1470,105,386,444,258,128,357,64,380,282,undefined,na,23,896,106,145,undefined,54,85,80,40,15,399,995,20,631,150,94,353,84,204,24,undefined,226,134,228,367,na,238,910,136,230,50,273,799,241,97,48,288,20,116,70,40,undefined,undefined,undefined
12/01/2021,20,376,188,489,602,819,572,114,189,52,39,150,407,na,237,na,101,107,30,561,213,310,1055,106,260,429,247,84,307,45,359,433,undefined,na,21,784,67,205,undefined,9,116,45,19,9,390,896,39,398,113,77,337,86,214,18,undefined,203,127,209,290,na,151,801,104,202,46,266,653,195,71,25,213,4,122,37,16,undefined,undefined,undefined
12/01/2021,21,216,106,386,468,648,534,77,152,33,33,94,312,na,228,na,103,88,30,390,195,333,977,78,268,313,192,70,236,33,244,479,undefined,na,28,613,62,173,undefined,25,88,69,12,13,257,627,25,326,96,48,245,68,135,21,undefined,155,94,196,143,na,159,661,106,257,48,196,533,59,0,15,275,4,86,60,23,undefined,undefined,undefined
12/01/2021,22,194,85,225,326,505,416,45,52,37,7,60,171,na,190,na,67,68,29,257,132,219,697,45,203,239,125,38,168,17,214,302,undefined,na,5,380,45,111,undefined,25,43,27,4,2,178,501,13,227,53,63,123,40,75,19,undefined,88,55,139,84,na,87,544,92,212,23,157,337,35,0,3,216,4,56,22,10,undefined,undefined,undefined
12/01/2021,23,81,28,126,143,255,241,23,25,13,14,23,68,na,139,na,41,42,11,157,68,127,366,37,120,139,106,29,89,9,121,161,undefined,na,3,170,20,41,undefined,19,9,6,1,1,123,242,8,132,33,68,45,13,43,9,undefined,44,28,85,43,na,60,291,77,106,13,88,137,na,na,na,63,17,31,15,4,undefined,undefined,undefined
13/01/2021,0,55,17,66,78,104,101,3,15,1,2,6,34,na,33,na,19,18,5,88,20,80,209,23,57,62,89,11,51,3,64,55,undefined,na,1,79,5,14,undefined,10,7,11,1,2,34,125,5,65,14,55,6,11,16,6,undefined,11,5,50,20,na,27,132,31,65,7,22,69,na,na,na,30,na,12,8,na,undefined,undefined,undefined
13/01/2021,1,15,19,38,39,40,51,7,11,4,8,8,11,na,14,na,4,15,1,37,26,60,96,15,26,18,67,14,15,6,50,16,undefined,na,na,44,9,16,undefined,9,5,5,1,1,15,55,4,36,26,36,4,15,7,1,undefined,15,3,22,10,na,16,92,31,25,6,9,25,na,na,na,22,na,6,18,na,undefined,undefined,undefined
13/01/2021,2,9,13,17,19,40,11,1,2,12,3,7,13,na,17,na,6,14,2,33,15,38,50,7,29,31,21,9,32,1,21,5,undefined,na,na,31,na,4,undefined,3,1,4,na,2,8,45,4,23,16,31,6,7,11,5,undefined,10,3,62,14,na,8,60,28,18,na,8,40,na,na,na,39,2,6,4,na,undefined,undefined,undefined
13/01/2021,3,10,7,17,26,30,21,3,6,na,3,6,11,na,10,na,9,3,2,32,10,26,35,6,10,14,27,1,27,na,14,5,undefined,na,1,57,7,4,undefined,2,1,4,2,1,14,23,1,31,5,22,3,7,3,1,undefined,5,1,14,6,na,2,30,7,16,2,3,26,na,na,na,10,na,3,6,na,undefined,undefined,undefined
13/01/2021,4,16,4,11,29,41,21,8,6,na,1,na,8,na,16,na,19,8,3,20,13,16,30,3,9,29,27,5,36,1,11,13,undefined,na,1,19,2,5,undefined,5,1,6,na,3,14,39,2,27,4,30,8,17,11,3,undefined,11,4,16,5,na,13,53,10,21,na,5,16,na,na,na,17,na,9,6,na,undefined,undefined,undefined
13/01/2021,5,19,13,18,40,90,113,24,32,26,5,2,9,na,57,na,7,27,5,2,10,24,132,22,102,98,27,9,60,5,14,34,undefined,na,7,57,8,17,undefined,6,19,9,1,2,17,122,4,52,16,21,8,26,11,7,undefined,30,29,63,4,na,21,96,11,17,8,26,26,na,na,na,13,24,13,18,7,undefined,undefined,undefined
13/01/2021,6,79,44,51,147,206,278,98,87,68,17,12,60,na,98,na,90,104,33,19,14,49,357,86,225,291,79,46,194,44,33,23,undefined,na,16,211,41,8,undefined,29,41,52,7,7,30,396,25,134,32,42,16,61,26,39,undefined,72,64,142,62,na,40,240,53,39,31,127,46,71,27,32,26,20,53,39,54,undefined,undefined,undefined
13/01/2021,7,124,91,71,213,416,450,158,168,126,30,40,183,na,185,na,143,203,126,46,23,144,613,143,437,522,120,38,381,31,57,50,undefined,na,39,373,65,32,undefined,46,86,78,16,19,72,451,24,179,54,59,30,93,55,20,undefined,43,146,269,112,na,73,267,48,83,99,109,82,154,81,103,64,28,83,75,38,undefined,undefined,undefined
13/01/2021,8,255,164,101,453,629,644,213,175,238,65,55,218,na,263,na,334,410,281,64,62,251,1080,236,807,529,183,67,519,13,102,85,undefined,na,35,577,189,35,undefined,88,164,79,52,25,166,972,40,352,101,35,128,80,126,33,undefined,127,191,508,206,na,130,374,58,119,133,204,160,301,153,176,104,62,168,172,39,undefined,undefined,undefined
13/01/2021,9,479,259,168,590,575,512,121,147,128,65,44,156,na,194,na,440,317,218,112,80,254,979,152,527,428,210,53,387,11,158,73,undefined,na,51,440,178,54,undefined,109,146,61,54,34,193,1048,46,353,81,68,134,113,117,38,undefined,130,154,387,208,na,155,404,100,170,119,252,231,382,193,159,160,51,152,128,25,undefined,undefined,undefined
13/01/2021,10,679,528,233,920,752,541,92,172,90,44,37,141,na,231,na,544,267,211,148,92,201,1047,164,498,480,291,75,590,13,203,89,undefined,na,57,458,136,69,undefined,72,129,81,71,52,264,1231,43,551,133,89,274,96,171,36,undefined,108,140,309,251,na,164,535,194,235,104,226,353,348,165,117,240,16,129,124,35,undefined,undefined,undefined
13/01/2021,11,890,630,333,1165,1050,614,110,147,96,48,37,147,na,227,na,693,259,203,326,115,267,1251,154,568,507,365,92,809,22,252,99,undefined,na,39,572,180,91,undefined,102,187,95,72,40,407,1530,37,634,182,108,285,114,210,26,undefined,206,147,359,277,na,244,563,192,278,87,278,524,342,146,142,233,48,151,118,27,undefined,undefined,undefined
13/01/2021,12,1124,870,542,1491,1333,745,103,159,163,91,34,193,na,257,na,873,389,199,381,220,383,1451,259,659,582,518,107,989,15,335,177,undefined,na,51,735,302,115,undefined,195,229,117,114,44,594,1759,58,933,159,124,380,218,240,25,undefined,297,214,447,407,na,282,855,227,454,116,399,729,514,329,204,322,44,205,188,39,undefined,undefined,undefined
13/01/2021,13,1282,1048,541,1816,1445,810,103,162,141,65,42,185,na,201,na,1046,365,191,530,187,385,1654,202,639,662,433,118,1157,24,358,209,undefined,na,52,758,223,103,undefined,209,166,107,93,55,598,2102,49,1047,144,105,360,174,375,31,undefined,358,193,401,402,na,247,900,302,448,118,378,790,556,345,276,266,17,165,163,41,undefined,undefined,undefined
13/01/2021,14,1469,1019,583,1632,1467,768,57,159,117,42,23,124,na,270,na,911,225,215,431,164,374,1375,135,605,682,304,87,1113,39,346,158,undefined,na,53,737,196,95,undefined,114,132,112,69,41,553,1963,49,1014,137,97,331,107,256,33,undefined,325,197,376,374,na,242,904,188,368,146,397,734,498,240,219,188,20,188,140,47,undefined,undefined,undefined
13/01/2021,15,1119,949,453,1503,1432,836,125,150,99,62,51,226,na,299,na,719,292,187,404,151,351,1412,159,728,720,288,69,954,36,350,180,undefined,na,30,636,220,98,undefined,85,110,125,113,20,574,1807,64,1006,144,82,331,124,265,53,undefined,290,155,397,419,na,246,927,164,378,126,398,823,505,230,201,167,13,232,136,38,undefined,undefined,undefined
13/01/2021,16,1046,894,586,1351,1366,945,145,168,172,40,61,212,na,312,na,575,233,207,398,173,371,1498,208,891,821,314,74,957,27,326,131,undefined,na,37,757,169,107,undefined,82,104,85,90,22,509,1839,39,910,118,81,301,122,309,33,undefined,242,165,501,448,na,238,966,160,334,155,440,806,493,218,168,200,17,198,136,35,undefined,undefined,undefined
13/01/2021,17,1031,678,649,1386,1651,1238,253,291,262,70,116,280,na,404,na,399,278,280,437,191,395,1695,284,1063,972,324,115,867,25,363,203,undefined,na,55,1007,234,109,undefined,83,118,108,102,21,539,1859,64,924,161,75,347,118,295,47,undefined,289,191,562,538,na,288,1156,145,357,154,476,877,486,212,177,208,72,309,202,52,undefined,undefined,undefined
13/01/2021,18,869,455,639,1215,1356,899,203,257,104,57,121,437,na,364,na,236,149,154,567,226,420,1382,190,629,710,287,96,691,44,365,331,undefined,na,43,1082,151,153,undefined,45,103,86,99,19,486,1643,43,765,129,111,378,89,249,33,undefined,310,207,356,485,na,289,1071,152,299,95,368,854,370,182,80,297,61,223,107,35,undefined,undefined,undefined
13/01/2021,19,516,276,527,825,1023,686,121,201,56,28,133,478,na,214,na,172,156,46,489,276,406,1210,142,390,456,320,103,506,24,421,385,undefined,na,42,890,85,168,undefined,40,96,61,55,24,493,1159,50,620,150,82,355,92,269,26,undefined,217,118,218,398,na,215,938,169,251,53,314,742,274,147,37,287,31,136,68,38,undefined,undefined,undefined
13/01/2021,20,370,200,505,675,1075,578,119,221,55,52,137,343,na,212,na,105,109,47,469,268,409,1053,106,257,461,246,66,462,33,358,513,undefined,na,33,846,77,231,undefined,10,81,58,29,17,367,1013,35,421,95,65,332,72,202,13,undefined,211,93,203,293,na,177,827,94,244,42,217,651,227,116,20,266,4,169,54,27,undefined,undefined,undefined
13/01/2021,21,357,112,413,495,962,611,76,171,43,33,202,444,na,215,na,129,91,33,458,265,338,993,92,315,408,200,57,517,29,341,544,undefined,na,32,719,61,244,undefined,10,84,29,5,12,314,820,17,395,72,53,271,69,175,17,undefined,128,95,182,151,na,190,691,109,272,36,229,554,145,7,17,220,3,140,59,10,undefined,undefined,undefined
13/01/2021,22,223,72,268,401,692,486,28,76,39,9,87,260,na,147,na,93,65,30,288,152,258,587,65,244,331,153,38,212,10,226,523,undefined,na,16,526,37,156,undefined,26,43,21,na,4,225,660,21,266,67,60,160,36,76,9,undefined,76,72,187,89,na,138,513,118,193,24,163,390,51,0,5,143,2,85,30,na,undefined,undefined,undefined
13/01/2021,23,95,65,185,181,368,343,32,29,21,6,20,96,na,123,na,42,40,14,154,77,161,480,31,165,155,129,18,147,8,165,195,undefined,na,7,242,33,65,undefined,7,29,11,2,2,123,325,6,163,28,66,34,34,79,5,undefined,61,27,96,59,na,78,258,78,111,12,108,141,na,na,na,31,6,51,14,na,undefined,undefined,undefined
14/01/2021,0,60,15,68,87,182,120,13,5,3,6,23,48,na,63,na,19,10,5,102,80,83,172,25,54,93,79,14,41,10,89,29,undefined,na,17,140,24,35,undefined,3,18,16,3,na,51,145,6,85,20,40,10,17,11,2,undefined,31,32,51,42,na,23,191,49,52,8,44,69,na,na,na,25,12,21,19,na,undefined,undefined,undefined
14/01/2021,1,19,15,51,41,64,53,10,9,5,1,8,19,na,20,na,23,5,2,45,27,71,80,14,36,67,49,1,33,8,59,14,undefined,na,4,31,2,19,undefined,2,9,5,2,na,21,84,3,62,7,25,7,26,12,1,undefined,14,22,36,23,na,19,109,42,47,4,24,61,na,na,na,5,1,27,9,na,undefined,undefined,undefined
14/01/2021,2,18,10,27,21,49,7,2,3,4,4,na,6,na,2,na,8,7,2,31,15,13,79,8,22,20,28,6,20,12,29,3,undefined,na,na,68,3,7,undefined,2,7,5,na,na,8,52,2,23,8,28,3,9,5,5,undefined,16,4,20,13,na,7,52,23,20,na,15,21,na,na,na,12,na,19,8,na,undefined,undefined,undefined
14/01/2021,3,11,4,22,20,48,15,2,na,3,3,na,6,na,5,na,13,6,9,28,7,21,44,7,12,38,33,3,25,na,16,6,undefined,na,na,39,15,1,undefined,2,5,3,na,1,14,33,1,31,9,35,3,12,1,1,undefined,3,2,9,19,na,11,46,11,7,1,12,14,na,na,na,3,1,3,9,na,undefined,undefined,undefined
14/01/2021,4,4,6,23,20,67,31,9,na,2,na,2,15,na,10,na,21,9,2,26,4,12,39,2,14,32,33,8,69,2,22,8,undefined,na,2,20,6,5,undefined,3,na,4,1,na,16,53,4,31,14,11,1,2,3,na,undefined,7,10,11,9,na,12,40,7,18,2,24,19,na,na,na,18,na,4,4,na,undefined,undefined,undefined
14/01/2021,5,9,11,35,58,84,106,17,20,23,4,5,19,na,42,na,21,21,5,12,10,27,129,27,93,104,39,7,68,7,17,15,undefined,na,7,57,20,17,undefined,3,7,9,1,2,17,144,1,42,14,30,10,25,14,1,undefined,11,35,68,2,na,21,88,14,22,9,30,51,na,na,na,44,1,17,14,10,undefined,undefined,undefined
14/01/2021,6,56,48,54,113,209,262,97,82,59,17,16,70,na,109,na,82,66,41,18,9,46,309,61,196,269,97,27,159,14,26,18,undefined,na,13,222,49,9,undefined,27,44,44,2,6,25,360,11,119,50,54,11,58,23,42,undefined,65,70,152,46,na,43,260,31,37,39,91,39,58,42,27,17,17,60,36,43,undefined,undefined,undefined
14/01/2021,7,108,69,61,207,399,418,186,164,105,37,36,143,na,168,na,157,160,132,35,13,58,534,119,447,406,199,56,307,17,47,39,undefined,na,15,344,74,12,undefined,43,68,50,2,9,76,448,24,185,87,50,54,71,47,14,undefined,44,149,261,107,na,77,225,33,77,92,111,83,173,80,57,12,42,124,75,21,undefined,undefined,undefined
14/01/2021,8,224,122,81,447,581,621,198,173,232,55,32,203,na,218,na,294,359,246,66,34,90,928,225,813,507,426,100,385,11,80,72,undefined,na,31,509,192,40,undefined,77,161,77,15,18,140,844,46,301,128,66,91,66,121,28,undefined,110,186,452,159,na,125,339,61,127,157,165,183,268,153,146,na,39,162,148,36,undefined,undefined,undefined
14/01/2021,9,444,246,155,647,662,494,136,139,140,34,35,128,na,180,na,425,278,197,88,53,130,879,141,590,444,474,83,469,22,120,92,undefined,na,31,384,183,64,undefined,122,136,85,50,14,202,1106,43,390,149,111,161,126,167,34,undefined,112,168,341,206,na,195,439,70,167,114,230,235,317,228,139,na,104,152,112,21,undefined,undefined,undefined
14/01/2021,10,572,461,215,893,955,546,91,203,109,46,55,201,na,195,na,664,259,182,181,87,209,949,146,553,410,669,110,714,10,199,88,undefined,na,40,507,166,77,undefined,98,158,89,67,28,298,1266,46,448,198,156,254,112,170,24,undefined,150,157,374,238,na,209,521,95,236,141,247,353,404,187,182,na,77,190,91,53,undefined,undefined,undefined
14/01/2021,11,1084,752,368,1286,1350,585,91,183,109,44,36,173,na,235,na,780,287,211,278,152,336,1240,124,544,543,814,177,970,22,280,148,undefined,na,50,707,229,95,undefined,172,126,98,76,34,439,1768,64,767,281,155,403,157,233,30,undefined,195,178,339,309,na,209,636,97,342,94,314,534,421,248,180,na,67,213,131,41,undefined,undefined,undefined
14/01/2021,12,1524,1095,584,1790,1613,791,117,209,184,53,54,280,na,275,na,961,439,251,555,281,472,1513,232,638,651,1101,190,1173,11,397,180,undefined,na,43,893,261,168,undefined,222,216,127,116,77,628,2196,57,1008,374,233,405,178,315,70,undefined,354,262,552,399,na,288,856,163,552,145,411,810,539,323,257,na,62,206,166,39,undefined,undefined,undefined
14/01/2021,13,1659,1150,509,2096,1895,918,166,210,159,56,50,215,na,293,na,879,393,222,651,244,538,1626,249,602,798,1084,212,1421,35,399,238,undefined,na,43,962,272,193,undefined,172,202,147,139,44,738,2640,92,1276,352,226,396,183,423,40,undefined,406,247,531,459,na,292,890,172,558,151,468,876,614,360,278,na,102,246,176,55,undefined,undefined,undefined
14/01/2021,14,1479,1195,810,1859,1842,1019,102,184,108,52,61,192,na,317,na,814,316,179,571,223,517,1536,172,634,815,927,171,1306,35,373,186,undefined,na,35,964,196,108,undefined,126,154,132,85,29,707,2362,33,1056,348,154,322,141,302,41,undefined,352,217,466,490,na,281,997,187,445,129,502,1016,575,300,303,na,42,214,143,47,undefined,undefined,undefined
14/01/2021,15,1696,1163,704,1840,1707,951,109,215,152,40,51,205,na,330,na,802,276,208,474,184,449,1798,163,791,812,768,134,1183,30,336,186,undefined,na,39,821,197,113,undefined,76,140,119,127,59,593,2383,53,1063,239,96,284,129,352,58,undefined,309,205,527,459,na,247,1007,181,424,123,478,1041,572,285,226,na,46,228,138,36,undefined,undefined,undefined
14/01/2021,16,1386,983,704,1674,1662,1095,138,211,202,76,69,250,na,377,na,668,232,211,403,168,419,1971,197,839,905,692,104,1036,54,309,149,undefined,na,36,912,189,116,undefined,75,136,112,110,39,642,2078,42,1051,182,91,309,119,293,39,undefined,270,216,522,547,na,251,1030,187,342,28,456,1120,538,239,185,na,34,252,169,53,undefined,undefined,undefined
14/01/2021,17,1507,787,676,1586,1813,1253,270,260,223,71,78,306,na,438,na,464,308,270,520,176,485,2093,256,1115,1042,486,117,977,43,401,169,undefined,na,52,1117,245,115,undefined,93,153,128,117,46,671,2176,74,1046,164,86,328,123,324,57,undefined,321,246,614,519,na,333,1283,161,438,na,523,983,474,233,185,na,98,329,182,74,undefined,undefined,undefined
14/01/2021,18,1222,584,714,1245,1422,992,208,284,112,74,105,398,na,321,na,331,195,126,528,224,604,1440,203,677,786,324,105,632,36,439,246,undefined,na,67,1110,159,123,undefined,77,131,87,86,47,540,1703,39,809,165,125,370,104,273,49,undefined,353,217,476,477,na,293,1091,143,345,na,460,967,408,200,113,na,64,311,105,57,undefined,undefined,undefined
14/01/2021,19,957,419,668,972,1062,780,168,257,60,51,121,425,na,297,na,201,169,79,676,397,596,1161,152,387,526,307,80,418,33,419,279,undefined,na,30,1024,101,150,undefined,46,101,49,43,20,414,1282,19,708,132,117,413,89,272,32,undefined,255,125,303,393,na,249,984,132,256,na,338,786,292,179,58,na,18,245,90,31,undefined,undefined,undefined
14/01/2021,20,633,405,510,800,952,719,125,194,39,40,121,428,na,220,na,124,102,47,516,292,399,979,144,310,469,242,54,277,35,344,314,undefined,na,20,1043,60,280,undefined,16,94,40,33,16,396,1027,22,554,101,64,375,74,221,14,undefined,272,115,218,345,na,219,867,111,323,na,304,718,245,133,56,na,10,176,50,36,undefined,undefined,undefined
14/01/2021,21,298,146,495,681,1082,686,53,132,51,39,70,350,na,210,na,116,86,40,435,264,418,885,100,325,429,256,72,463,39,375,384,undefined,na,16,761,70,191,undefined,21,88,47,26,9,338,927,17,410,94,79,253,75,151,18,undefined,165,106,231,135,na,191,761,130,322,na,260,573,27,0,8,na,7,162,53,16,undefined,undefined,undefined
14/01/2021,22,164,118,336,378,560,613,30,54,39,17,65,162,na,214,na,71,58,49,308,462,285,640,46,241,259,139,44,220,4,297,236,undefined,na,7,531,47,159,undefined,30,63,22,5,4,236,624,16,248,53,101,194,46,138,7,undefined,104,64,167,103,na,134,558,91,226,na,196,340,40,1,11,na,4,102,31,16,undefined,undefined,undefined
14/01/2021,23,71,54,171,187,369,347,14,23,27,11,20,55,na,140,na,52,21,12,172,107,214,308,22,180,170,122,23,98,7,206,195,undefined,na,14,211,47,53,undefined,14,42,13,6,7,133,364,8,159,29,53,45,41,88,7,undefined,53,30,111,53,na,62,363,61,119,na,127,160,na,na,na,na,25,57,14,8,undefined,undefined,undefined
15/01/2021,0,53,36,98,80,140,115,4,21,8,9,2,7,na,36,na,19,25,11,78,46,100,179,40,67,98,76,13,50,8,127,60,undefined,na,1,70,6,49,undefined,4,32,10,2,4,70,168,11,74,32,62,15,16,77,2,undefined,30,11,54,27,na,27,212,35,85,na,38,114,na,na,na,na,2,21,17,4,undefined,undefined,undefined
15/01/2021,1,35,12,85,62,63,87,6,6,9,3,4,22,na,27,na,13,4,1,67,72,152,95,23,13,66,53,11,36,2,64,4,undefined,na,2,72,5,7,undefined,na,12,2,na,na,23,94,1,52,8,30,8,7,16,2,undefined,33,12,35,19,na,18,118,22,51,na,15,38,na,na,na,na,2,19,8,na,undefined,undefined,undefined
15/01/2021,2,14,13,48,31,60,31,2,4,4,na,7,13,na,5,na,14,11,3,52,115,67,95,7,17,29,44,9,19,4,50,11,undefined,na,na,20,4,9,undefined,13,5,1,na,na,10,57,2,29,11,23,3,7,20,na,undefined,13,1,11,25,na,8,77,25,22,na,16,33,na,na,na,na,6,7,7,1,undefined,undefined,undefined
15/01/2021,3,15,9,39,40,71,19,1,2,3,2,5,14,na,4,na,30,3,5,26,60,72,35,4,16,28,29,9,48,4,52,19,undefined,na,1,27,9,16,undefined,24,6,1,na,na,25,67,1,35,8,25,5,7,6,1,undefined,16,3,5,6,na,7,80,13,58,na,15,24,na,na,na,na,8,2,2,1,undefined,undefined,undefined
15/01/2021,4,30,12,25,32,66,54,13,3,7,1,2,11,na,14,na,19,16,7,9,33,41,54,7,23,30,36,5,71,1,21,5,undefined,na,3,29,4,12,undefined,1,1,4,na,1,23,93,4,49,18,17,8,6,19,3,undefined,16,4,23,6,na,16,59,31,11,na,18,11,na,na,na,na,na,10,10,na,undefined,undefined,undefined
15/01/2021,5,16,19,18,50,91,106,25,17,21,1,5,14,na,57,na,20,34,11,15,18,35,136,15,92,95,57,4,67,1,22,10,undefined,na,8,54,13,10,undefined,1,20,15,na,2,33,150,2,66,14,23,7,16,21,2,undefined,9,29,73,13,na,17,121,23,33,na,38,30,na,na,na,na,12,23,12,9,undefined,undefined,undefined
15/01/2021,6,71,45,45,107,182,287,102,100,55,26,17,44,na,133,na,80,83,31,27,21,47,341,84,252,257,104,23,168,16,28,34,undefined,na,21,215,51,5,undefined,36,26,45,11,11,32,313,17,121,45,56,26,55,18,33,undefined,77,77,145,59,na,46,256,37,43,na,84,26,56,38,22,na,6,62,26,49,undefined,undefined,undefined
15/01/2021,7,119,67,65,183,342,361,149,157,107,29,24,131,na,179,na,108,152,113,35,19,61,593,114,452,366,251,59,307,15,48,48,undefined,na,28,384,59,29,undefined,36,60,39,7,16,83,439,20,174,89,59,46,86,38,22,undefined,38,153,271,126,na,70,234,29,58,na,108,83,130,84,83,na,8,64,56,35,undefined,undefined,undefined
15/01/2021,8,247,138,92,340,537,629,180,183,209,42,54,201,na,256,na,274,329,246,48,47,120,1072,219,731,431,362,95,450,14,90,64,undefined,na,36,536,183,36,undefined,82,120,83,32,33,150,845,43,363,130,85,111,83,107,26,undefined,87,160,507,165,na,116,340,56,127,na,181,119,253,144,123,na,47,146,80,41,undefined,undefined,undefined
15/01/2021,9,384,298,128,641,621,537,130,118,123,50,21,81,na,200,na,420,254,219,97,59,149,1100,143,601,366,421,69,414,11,101,104,undefined,na,24,372,179,68,undefined,101,130,75,21,13,182,1065,32,358,161,73,163,115,131,34,undefined,117,167,335,197,na,146,434,101,162,na,185,207,324,199,132,na,51,121,74,29,undefined,undefined,undefined
15/01/2021,10,494,438,127,860,698,499,59,92,88,52,13,55,na,148,na,574,182,180,151,73,206,909,109,572,284,529,128,493,5,166,75,undefined,na,45,343,151,70,undefined,79,122,79,21,19,241,1202,32,409,156,106,207,106,150,38,undefined,173,161,304,174,na,157,464,191,231,na,202,305,319,145,115,na,29,93,72,34,undefined,undefined,undefined
15/01/2021,11,781,709,294,1339,1027,737,59,124,91,58,18,119,na,234,na,686,207,181,269,118,260,1078,128,554,454,749,171,733,11,217,91,undefined,na,33,473,172,87,undefined,96,126,75,9,29,359,1638,41,751,255,158,282,164,205,34,undefined,212,123,403,312,na,203,532,175,315,na,241,484,402,229,240,na,103,166,105,37,undefined,undefined,undefined
15/01/2021,12,1192,953,540,1679,1355,807,69,157,144,56,42,146,na,348,na,803,264,199,359,235,427,1327,215,646,559,995,168,1072,14,358,196,undefined,na,46,698,285,140,undefined,178,202,109,51,39,536,1898,30,811,297,193,402,138,273,60,undefined,326,220,538,398,na,260,765,211,499,na,383,660,537,345,261,na,95,235,125,50,undefined,undefined,undefined
15/01/2021,13,1476,1139,611,1993,1424,841,82,174,152,42,40,150,na,259,na,872,285,201,513,254,526,1508,305,654,675,977,176,1085,12,360,217,undefined,na,87,749,258,173,undefined,181,177,82,68,39,628,2101,35,1066,303,165,491,188,389,42,undefined,305,191,557,379,na,299,843,224,531,na,442,834,610,427,299,na,34,224,124,44,undefined,undefined,undefined
15/01/2021,14,1285,1178,591,1877,1665,979,81,165,124,55,20,139,na,260,na,922,228,157,432,243,468,1415,174,638,735,824,161,1205,17,374,204,undefined,na,34,716,175,128,undefined,99,144,88,57,25,622,2111,38,937,246,133,409,147,315,66,undefined,312,177,428,443,na,241,881,166,513,na,427,802,538,303,283,na,22,201,102,35,undefined,undefined,undefined
15/01/2021,15,1361,986,506,1789,1555,1017,85,155,147,49,23,123,na,305,na,873,214,174,381,235,486,1580,223,745,768,552,136,1167,29,347,180,undefined,na,30,699,158,91,undefined,75,124,83,43,23,595,2069,47,996,211,107,437,148,255,46,undefined,294,195,436,399,na,182,932,163,480,na,472,751,538,305,223,na,27,295,108,43,undefined,undefined,undefined
15/01/2021,16,1573,949,490,1605,1379,1004,128,181,197,55,39,170,na,283,na,779,192,194,399,177,501,1859,289,907,838,319,121,826,17,361,190,undefined,na,97,682,187,128,undefined,82,123,75,13,23,607,2041,36,1036,153,58,341,120,288,41,undefined,296,190,537,440,na,292,948,135,450,na,444,841,519,239,223,na,18,337,156,63,undefined,undefined,undefined
15/01/2021,17,1470,820,690,1642,1427,1165,193,357,202,71,50,209,na,423,na,572,286,247,456,268,585,2100,353,961,858,300,109,880,42,439,210,undefined,na,63,910,227,134,undefined,84,171,76,18,59,603,2016,38,963,145,72,354,118,388,31,undefined,331,281,587,414,na,302,1074,190,416,na,458,879,509,256,194,na,87,423,182,43,undefined,undefined,undefined
15/01/2021,18,1419,679,735,1366,1461,1041,415,270,105,85,59,248,na,391,na,420,194,112,650,326,574,1516,211,639,784,341,121,710,55,465,285,undefined,na,82,997,139,173,undefined,74,155,35,8,25,568,1905,28,927,162,70,397,144,345,36,undefined,322,208,435,497,na,298,1127,161,376,na,442,874,409,231,112,na,49,324,101,47,undefined,undefined,undefined
15/01/2021,19,1191,526,751,1246,1437,844,166,168,59,65,75,270,na,270,na,252,202,78,760,559,717,1249,120,463,594,341,93,537,26,708,366,undefined,na,49,933,145,238,undefined,30,155,54,9,21,510,1473,16,714,139,73,445,106,328,34,undefined,315,155,405,394,na,239,1125,139,408,na,342,998,361,201,81,na,18,383,80,37,undefined,undefined,undefined
15/01/2021,20,956,401,694,947,1213,818,60,147,55,58,94,367,na,255,na,207,160,54,811,602,697,1118,84,358,612,297,90,524,78,617,459,undefined,na,24,1023,138,272,undefined,52,113,45,6,18,570,1225,21,665,147,108,418,97,425,26,undefined,347,143,263,339,na,194,1116,147,359,na,380,1072,318,137,52,na,16,251,56,37,undefined,undefined,undefined
15/01/2021,21,521,214,616,927,1230,829,72,109,46,43,46,234,na,223,na,157,159,46,689,418,678,1111,118,342,558,230,85,446,16,805,455,undefined,na,37,784,98,315,undefined,55,150,26,5,9,525,1137,19,548,127,80,374,92,341,26,undefined,231,116,259,124,na,215,913,137,347,na,309,941,123,0,23,na,26,211,98,23,undefined,undefined,undefined
15/01/2021,22,228,147,352,487,690,619,230,37,38,12,5,59,na,169,na,92,92,25,466,365,487,927,78,299,356,147,67,175,17,653,449,undefined,na,31,487,195,186,undefined,32,116,19,7,7,277,776,9,288,112,68,192,56,254,17,undefined,199,58,185,48,na,82,693,125,313,na,205,456,17,0,0,na,11,154,60,na,undefined,undefined,undefined
15/01/2021,23,206,111,398,344,630,404,21,24,18,23,6,62,na,172,na,96,66,31,277,256,501,599,43,197,321,115,44,247,19,469,361,undefined,na,20,407,221,132,undefined,9,74,19,3,2,208,621,9,281,71,64,84,50,238,10,undefined,134,44,194,70,na,76,516,64,240,na,199,336,na,na,na,na,23,129,47,na,undefined,undefined,undefined
16/01/2021,0,91,61,269,220,353,273,16,12,7,16,7,35,na,127,na,50,43,10,218,109,312,370,37,105,182,88,28,82,13,339,165,undefined,na,9,175,130,59,undefined,6,30,11,4,2,164,371,6,171,43,43,45,23,137,7,undefined,75,37,99,41,na,56,273,45,176,na,136,173,na,na,na,na,7,43,27,na,undefined,undefined,undefined
16/01/2021,1,59,61,148,160,160,133,2,5,3,3,3,6,na,78,na,36,25,13,112,55,243,240,34,62,96,66,16,69,1,277,62,undefined,na,10,126,71,36,undefined,7,18,3,3,3,111,339,3,152,14,33,10,20,158,3,undefined,51,14,102,26,na,42,172,34,88,na,105,142,na,na,na,na,10,27,31,na,undefined,undefined,undefined
16/01/2021,2,47,39,109,95,108,138,12,3,1,3,na,10,na,85,na,21,12,6,106,75,190,265,22,28,49,88,10,65,3,155,11,undefined,na,na,44,72,6,undefined,na,5,9,1,na,76,260,2,95,20,34,12,33,100,na,undefined,46,9,63,19,na,24,144,35,69,na,61,62,na,na,na,na,4,32,8,na,undefined,undefined,undefined
16/01/2021,3,52,23,97,82,103,141,3,1,1,1,na,4,na,50,na,7,9,7,63,23,189,243,15,24,63,45,9,43,na,193,6,undefined,na,1,40,49,4,undefined,2,na,na,1,na,40,155,4,117,14,33,4,8,109,2,undefined,54,12,27,25,na,17,121,28,68,na,22,66,na,na,na,na,na,11,13,na,undefined,undefined,undefined
16/01/2021,4,29,11,74,56,53,70,15,3,7,7,2,4,na,37,na,23,19,4,36,22,76,144,10,56,51,57,5,19,3,107,8,undefined,na,8,42,26,17,undefined,na,6,1,na,na,32,93,1,64,15,17,11,5,64,1,undefined,19,11,23,9,na,6,70,24,30,na,24,17,na,na,na,na,2,13,21,na,undefined,undefined,undefined
16/01/2021,5,17,9,33,48,79,62,12,7,7,4,2,7,na,31,na,20,13,1,17,7,67,114,15,52,52,74,7,53,6,66,2,undefined,na,7,29,19,1,undefined,na,7,4,na,2,19,140,2,70,18,24,na,9,19,2,undefined,31,11,45,11,na,26,53,13,15,na,27,30,na,na,na,na,16,18,9,2,undefined,undefined,undefined
16/01/2021,6,27,28,22,86,104,115,39,18,16,21,3,20,na,50,na,41,40,6,22,20,40,183,27,151,173,88,24,56,15,50,19,undefined,na,10,86,25,8,undefined,24,17,12,na,na,41,186,2,60,39,45,9,21,10,5,undefined,27,19,68,24,na,16,87,49,32,na,64,18,30,11,7,na,na,38,15,21,undefined,undefined,undefined
16/01/2021,7,65,30,35,131,171,182,58,60,22,23,15,55,na,90,na,49,36,12,24,19,35,321,48,218,227,156,66,107,17,48,17,undefined,na,11,156,20,12,undefined,21,30,33,5,5,56,250,11,82,63,58,15,34,25,8,undefined,42,44,114,43,na,41,158,34,71,na,49,55,56,36,26,na,5,60,15,51,undefined,undefined,undefined
16/01/2021,8,181,85,64,242,285,240,62,115,17,41,26,99,na,132,na,115,52,25,31,32,72,573,59,280,281,305,83,169,18,49,32,undefined,na,20,290,38,23,undefined,13,37,24,18,12,85,470,13,199,129,68,64,79,51,15,undefined,107,79,189,69,na,62,237,40,83,na,62,73,140,84,67,na,3,97,25,20,undefined,undefined,undefined
16/01/2021,9,341,224,120,507,540,462,120,143,45,55,36,129,na,220,na,282,128,60,97,41,77,708,73,313,507,589,174,312,16,89,75,undefined,na,31,467,75,68,undefined,24,62,40,20,13,199,840,12,377,242,122,167,76,90,5,undefined,114,93,244,159,na,139,386,57,110,na,149,187,264,158,100,na,50,124,45,51,undefined,undefined,undefined
16/01/2021,10,597,461,239,865,1013,564,102,240,52,53,67,198,na,282,na,400,115,51,190,112,195,992,127,412,548,722,229,608,18,168,103,undefined,na,34,667,69,78,undefined,33,81,63,11,21,254,1264,31,723,329,213,313,119,179,14,undefined,197,165,395,256,na,185,712,136,206,na,208,330,369,186,146,na,17,148,42,36,undefined,undefined,undefined
16/01/2021,11,1055,757,342,1317,1353,906,149,272,42,45,83,241,na,333,na,591,158,73,396,220,336,1311,144,535,844,1185,270,843,132,272,107,undefined,na,39,878,98,100,undefined,38,119,56,7,15,512,1660,34,969,369,262,348,229,284,49,undefined,319,193,439,325,na,247,871,137,352,na,339,556,457,275,236,na,7,231,39,38,undefined,undefined,undefined
16/01/2021,12,1320,1123,567,1777,1780,923,143,234,53,53,66,261,na,400,na,866,226,56,559,243,516,1343,137,573,1024,1275,304,1219,10,411,192,undefined,na,30,1044,134,165,undefined,29,113,90,27,20,691,2308,28,1141,420,256,485,182,331,20,undefined,405,251,521,444,na,281,1074,197,481,na,507,785,567,326,295,na,6,212,59,47,undefined,undefined,undefined
16/01/2021,13,1651,1310,728,2059,1972,982,135,242,43,43,63,255,na,371,na,869,174,82,721,388,690,1473,123,585,1057,987,309,1414,37,522,237,undefined,na,50,1076,109,164,undefined,36,125,104,15,15,777,2522,33,1348,463,297,512,205,371,33,undefined,422,500,409,510,na,327,1183,161,568,na,496,1001,566,396,327,na,9,282,76,29,undefined,undefined,undefined
16/01/2021,14,1851,1394,896,2111,2293,1074,192,192,93,44,98,316,na,440,na,938,187,93,764,411,722,1651,173,540,1219,804,214,1466,44,539,236,undefined,na,50,1255,126,147,undefined,51,113,71,28,17,932,2533,28,1421,397,256,511,213,381,26,undefined,402,164,458,561,na,415,1327,234,593,na,629,1168,626,392,314,na,4,290,70,62,undefined,undefined,undefined
16/01/2021,15,2081,1420,862,2210,2333,1135,150,222,70,50,76,290,na,419,na,856,182,76,799,318,751,1749,188,584,1225,769,171,1802,44,543,253,undefined,na,48,1336,116,152,undefined,43,134,50,15,19,977,2569,34,1401,341,266,486,189,390,25,undefined,395,202,501,560,na,357,1274,161,612,na,636,1391,630,338,298,na,8,336,111,45,undefined,undefined,undefined
16/01/2021,16,1913,1197,835,2024,2336,1284,157,255,50,49,117,365,na,433,na,783,165,79,649,290,743,1660,173,569,1206,492,157,1349,37,493,290,undefined,na,68,1284,101,160,undefined,45,132,52,18,17,983,2446,40,1278,301,167,418,156,426,13,undefined,289,175,465,552,na,306,1153,168,504,na,616,1191,545,312,266,na,35,361,139,51,undefined,undefined,undefined
16/01/2021,17,1711,978,899,1879,2012,1082,143,219,56,63,71,269,na,346,na,496,175,89,793,439,627,1473,177,545,1047,324,138,1175,27,676,303,undefined,na,83,1369,105,191,undefined,47,126,45,17,20,783,2177,39,1016,164,114,395,132,365,13,undefined,336,178,436,507,na,236,1199,167,474,na,565,1133,467,230,132,na,90,381,91,54,undefined,undefined,undefined
16/01/2021,18,1228,550,710,1398,1704,983,150,227,61,42,74,266,na,321,na,237,175,76,791,548,658,1427,121,551,900,333,105,864,34,708,392,undefined,na,59,1390,117,224,undefined,33,141,36,19,10,645,1920,36,767,173,86,502,188,317,37,undefined,341,182,415,398,na,307,1129,175,405,na,451,1036,393,190,83,na,89,359,86,32,undefined,undefined,undefined
16/01/2021,19,908,376,842,1272,1746,918,91,187,41,77,130,389,na,327,na,228,174,55,855,636,840,1423,136,395,568,326,83,653,47,780,620,undefined,na,35,1473,148,389,undefined,33,152,39,13,22,684,1621,33,829,134,61,569,103,422,15,undefined,360,174,352,433,na,261,1077,179,377,na,505,1013,388,198,74,na,24,396,83,33,undefined,undefined,undefined
16/01/2021,20,601,294,833,1271,1706,822,84,100,45,52,146,392,na,313,na,150,139,38,906,562,759,1094,143,401,595,316,75,579,29,860,728,undefined,na,32,1679,117,454,undefined,33,178,28,14,13,625,1607,28,628,114,62,506,115,445,24,undefined,294,129,359,322,na,197,1066,167,385,na,441,949,394,133,50,na,9,290,131,24,undefined,undefined,undefined
16/01/2021,21,443,244,718,1176,1615,838,187,103,33,31,96,259,na,307,na,190,97,53,802,731,786,1237,125,421,640,255,107,527,27,797,629,undefined,na,52,1474,177,377,undefined,62,117,32,11,5,636,1467,22,589,95,72,378,104,378,23,undefined,291,76,334,159,na,218,999,139,434,na,408,890,160,1,20,na,6,234,209,33,undefined,undefined,undefined
16/01/2021,22,288,189,652,957,1727,814,64,92,52,47,55,174,na,297,na,204,115,34,658,1098,715,1167,146,373,549,169,61,442,34,840,579,undefined,na,51,1437,263,364,undefined,44,107,26,3,4,599,1368,18,495,81,65,320,67,465,20,undefined,260,67,237,104,na,190,730,116,474,na,481,884,4,0,0,na,10,292,93,21,undefined,undefined,undefined
16/01/2021,23,203,179,560,675,891,696,47,57,27,8,32,148,na,366,na,177,67,43,452,846,684,823,76,296,534,163,42,222,16,628,378,undefined,na,28,937,287,188,undefined,17,74,13,na,3,379,956,7,351,41,80,185,37,426,13,undefined,166,55,204,86,na,107,501,124,437,na,299,490,na,na,na,na,19,157,91,18,undefined,undefined,undefined
17/01/2021,0,162,140,334,615,626,460,26,25,14,13,14,92,na,234,na,105,31,18,300,612,577,547,69,187,240,123,49,88,23,535,315,undefined,na,13,519,363,71,undefined,4,57,7,3,2,251,705,1,303,55,53,51,29,381,6,undefined,127,24,137,57,na,54,405,78,307,na,170,300,na,na,na,na,8,71,296,5,undefined,undefined,undefined
17/01/2021,1,86,106,195,362,391,302,15,22,4,10,15,59,na,190,na,80,18,7,163,455,467,402,60,142,163,92,23,85,8,389,78,undefined,na,12,247,236,32,undefined,1,28,4,5,1,225,577,3,234,17,68,8,33,283,3,undefined,70,23,142,43,na,79,314,53,216,na,150,217,na,na,na,na,3,60,86,11,undefined,undefined,undefined
17/01/2021,2,106,68,176,199,168,229,27,3,3,2,na,15,na,159,na,58,15,10,152,178,333,375,30,74,98,86,27,62,12,286,16,undefined,na,3,105,185,15,undefined,4,23,4,1,1,176,401,5,147,25,60,7,11,124,2,undefined,39,19,93,40,na,25,203,49,163,na,119,119,na,na,na,na,na,37,51,na,undefined,undefined,undefined
17/01/2021,3,64,49,172,162,177,173,26,3,12,2,na,15,na,138,na,70,25,10,87,69,298,326,22,83,86,63,18,60,8,303,17,undefined,na,3,69,173,7,undefined,na,5,4,4,2,110,351,1,184,19,33,9,6,166,7,undefined,67,11,42,33,na,29,152,55,138,na,85,198,na,na,na,na,6,8,36,1,undefined,undefined,undefined
17/01/2021,4,63,31,110,119,106,99,15,2,2,5,12,11,na,59,na,32,17,4,77,50,162,252,13,54,75,47,11,31,3,194,15,undefined,na,10,45,43,6,undefined,na,5,3,2,na,65,219,2,51,10,14,3,6,158,3,undefined,27,5,47,8,na,18,107,21,31,na,47,44,na,na,na,na,3,25,115,2,undefined,undefined,undefined
17/01/2021,5,33,24,55,62,81,103,12,7,na,3,3,8,na,56,na,11,16,5,30,27,113,175,26,60,89,59,6,42,3,159,7,undefined,na,7,43,23,22,undefined,1,9,2,1,na,32,199,na,52,13,29,18,11,40,1,undefined,44,10,66,9,na,13,95,15,31,na,24,17,na,na,na,na,na,20,32,2,undefined,undefined,undefined
17/01/2021,6,22,21,30,104,110,97,29,21,21,4,4,22,na,73,na,47,25,3,14,32,71,155,36,85,143,59,12,81,11,64,13,undefined,na,5,89,13,na,undefined,24,5,5,na,na,71,229,na,101,12,42,7,9,9,3,undefined,20,24,43,25,na,22,84,11,12,na,40,41,28,6,5,na,1,16,11,4,undefined,undefined,undefined
17/01/2021,7,39,27,30,125,125,159,50,47,24,13,16,41,na,65,na,31,32,11,13,27,31,277,22,134,225,98,29,126,11,55,14,undefined,na,11,156,28,14,undefined,17,20,9,4,2,55,259,3,85,46,34,18,15,34,2,undefined,19,35,90,27,na,27,113,17,25,na,40,36,44,30,13,na,3,27,9,15,undefined,undefined,undefined
17/01/2021,8,78,47,50,179,252,244,106,78,25,35,56,124,na,125,na,61,37,13,18,29,42,413,63,218,332,206,48,208,19,72,27,undefined,na,18,308,24,16,undefined,13,37,13,10,9,73,375,14,163,78,76,39,28,43,8,undefined,67,51,107,71,na,75,180,17,28,na,46,65,90,57,32,na,10,35,18,10,undefined,undefined,undefined
17/01/2021,9,254,198,102,361,499,391,189,191,33,24,56,164,na,206,na,134,61,33,66,47,82,715,87,301,550,377,122,422,36,78,43,undefined,na,21,571,52,45,undefined,13,55,36,16,18,141,637,10,310,189,126,128,94,95,13,undefined,71,75,197,123,na,121,325,47,118,na,119,151,155,103,97,na,87,70,37,26,undefined,undefined,undefined
17/01/2021,10,591,324,189,702,1045,565,184,231,27,36,55,214,na,270,na,298,121,32,148,112,146,969,102,431,637,557,213,967,23,176,86,undefined,na,54,825,47,70,undefined,22,64,37,32,20,246,1099,34,579,314,200,282,114,150,18,undefined,133,160,320,195,na,174,504,67,220,na,233,281,294,155,125,na,6,133,52,42,undefined,undefined,undefined
17/01/2021,11,1062,712,338,1189,1655,779,243,265,48,28,107,366,na,366,na,471,146,45,354,189,339,1171,141,458,990,767,294,1546,21,259,169,undefined,na,61,1310,73,91,undefined,21,101,36,33,21,453,1619,20,682,380,311,351,161,240,29,undefined,297,177,428,276,na,218,728,103,298,na,360,522,408,207,174,na,9,191,102,34,undefined,undefined,undefined
17/01/2021,12,1575,981,541,1611,2116,946,251,309,70,42,106,383,na,340,na,657,168,43,557,397,417,1510,126,517,1114,985,314,1691,31,393,250,undefined,na,25,1422,66,213,undefined,30,142,38,51,23,575,2191,38,982,489,392,441,200,278,26,undefined,364,163,376,410,na,280,922,103,354,na,414,740,407,219,200,na,9,274,61,46,undefined,undefined,undefined
17/01/2021,13,1807,1185,263,1975,2546,1048,300,315,71,34,130,408,na,421,na,706,171,59,672,409,500,1742,150,469,1348,967,284,1939,51,412,275,undefined,na,67,1665,65,163,undefined,30,169,49,48,37,737,2440,24,1215,550,330,428,183,338,33,undefined,363,135,389,357,na,362,1062,130,422,na,524,979,494,250,268,na,5,307,49,49,undefined,undefined,undefined
17/01/2021,14,2084,1406,na,2043,2595,1143,231,334,55,41,144,499,na,474,na,671,176,47,705,341,594,1778,107,470,1548,814,281,2143,70,455,315,undefined,na,57,1686,74,259,undefined,47,118,65,77,34,851,2411,31,1186,535,315,564,201,356,46,undefined,367,159,432,477,na,330,1140,129,488,na,585,1239,566,307,323,na,6,291,85,50,undefined,undefined,undefined
17/01/2021,15,2135,1314,na,2009,2706,1207,222,335,66,42,167,518,na,411,na,806,194,64,796,283,646,1932,148,506,1475,729,295,2262,89,442,447,undefined,na,76,1764,96,236,undefined,46,150,57,57,33,856,2542,33,1308,507,255,502,215,362,29,undefined,351,212,422,468,na,381,1159,169,478,na,659,1260,536,301,252,na,10,394,69,40,undefined,undefined,undefined
17/01/2021,16,1892,1317,na,1957,2517,1203,254,331,68,49,159,379,na,467,na,694,182,52,650,235,692,2131,102,473,1325,520,192,1874,45,473,403,undefined,na,88,1669,68,217,undefined,33,103,42,41,30,832,2386,29,1122,405,166,577,133,392,35,undefined,273,142,397,446,na,331,1007,168,418,na,601,1286,501,270,177,na,28,366,76,38,undefined,undefined,undefined
17/01/2021,17,1582,977,na,1609,2169,1050,292,249,39,70,181,435,na,397,na,326,137,45,780,293,614,1896,123,578,1296,319,123,1440,58,515,401,undefined,na,85,1633,90,174,undefined,34,104,35,36,20,654,2015,34,1013,212,119,552,130,273,19,undefined,305,197,376,460,na,281,1137,123,366,na,470,1092,392,210,101,na,70,270,65,49,undefined,undefined,undefined
17/01/2021,18,1124,516,na,1252,1753,927,597,255,49,49,109,418,na,450,na,180,104,47,733,324,599,1618,136,559,836,362,116,1027,88,495,400,undefined,na,76,1431,65,199,undefined,30,91,39,40,15,485,1622,24,724,174,115,464,107,304,42,undefined,334,177,357,423,na,254,1017,144,330,na,368,883,315,134,55,na,57,236,83,72,undefined,undefined,undefined
17/01/2021,19,648,252,na,903,1351,755,217,194,50,28,163,460,na,338,na,117,93,23,633,314,585,1264,113,329,495,299,91,724,51,491,479,undefined,na,38,1299,57,289,undefined,15,114,46,39,21,415,1266,23,598,122,96,399,104,277,24,undefined,231,159,271,348,na,214,896,139,309,na,250,741,217,125,43,na,20,189,75,33,undefined,undefined,undefined
17/01/2021,20,440,211,na,719,1123,617,112,143,26,42,158,444,na,275,na,118,60,32,529,317,520,1066,76,309,487,257,80,590,41,419,501,undefined,na,18,984,58,304,undefined,8,74,42,10,15,384,1007,26,535,124,85,393,100,273,22,undefined,247,89,218,252,na,197,847,136,232,na,239,705,203,90,21,na,10,159,88,24,undefined,undefined,undefined
17/01/2021,21,258,122,na,500,934,538,73,90,40,26,93,301,na,214,na,100,56,51,476,239,314,727,92,228,241,192,75,405,35,329,511,undefined,na,16,707,51,278,undefined,15,71,20,5,6,375,837,9,338,95,97,203,97,174,11,undefined,147,62,175,126,na,161,704,113,226,na,282,588,80,1,9,na,9,108,101,34,undefined,undefined,undefined
17/01/2021,22,166,70,na,401,594,351,552,52,21,17,80,165,na,161,na,74,31,18,279,138,231,651,68,220,264,156,39,207,35,327,419,undefined,na,54,416,22,159,undefined,29,40,26,2,4,243,655,19,256,64,75,102,55,128,25,undefined,112,56,124,97,na,127,561,83,145,na,156,319,54,0,14,na,16,95,68,27,undefined,undefined,undefined
17/01/2021,23,138,55,na,209,459,331,99,15,15,18,25,85,na,168,na,23,23,11,134,56,196,448,34,152,159,114,20,112,6,219,183,undefined,na,11,301,19,89,undefined,10,28,23,3,3,121,419,11,180,32,58,83,35,93,11,undefined,37,40,111,45,na,61,322,79,113,na,88,141,5,0,0,na,4,86,59,5,undefined,undefined,undefined
18/01/2021,0,73,10,na,72,170,99,7,11,8,4,15,33,na,36,na,19,5,2,117,26,104,161,23,86,125,65,14,76,1,98,58,undefined,na,1,71,9,57,undefined,2,6,8,3,1,92,135,6,94,22,66,10,14,32,6,undefined,17,16,67,26,na,29,169,41,63,na,49,91,na,na,na,na,4,15,52,4,undefined,undefined,undefined
18/01/2021,1,19,30,na,69,81,5,9,3,6,na,11,25,na,29,na,9,5,5,62,22,68,69,11,46,26,31,13,30,2,86,23,undefined,na,5,40,9,19,undefined,4,11,9,na,na,22,100,1,28,13,43,3,10,6,7,undefined,30,na,43,11,na,14,107,35,163,na,20,50,na,na,na,na,6,3,64,3,undefined,undefined,undefined
18/01/2021,2,22,17,na,20,52,18,5,4,9,na,7,15,na,9,na,12,5,5,42,10,42,43,16,45,17,42,8,30,1,59,1,undefined,na,3,20,5,15,undefined,1,4,1,na,3,16,35,2,32,8,52,2,12,14,3,undefined,19,2,46,10,na,5,69,19,29,na,12,25,na,na,na,na,1,8,4,na,undefined,undefined,undefined
18/01/2021,3,15,9,na,21,41,41,3,4,8,na,2,6,na,10,na,2,7,1,27,6,22,101,10,17,16,26,2,30,2,45,4,undefined,na,2,9,7,2,undefined,na,10,1,na,na,10,44,na,26,10,23,1,10,6,2,undefined,5,na,23,16,na,9,54,17,26,na,5,37,na,na,na,na,2,4,3,1,undefined,undefined,undefined
18/01/2021,4,17,4,na,16,65,39,7,na,5,1,2,4,na,21,na,3,12,5,23,9,5,44,11,30,18,29,3,45,1,15,11,undefined,na,8,7,2,6,undefined,na,1,2,na,na,8,33,2,25,4,6,5,3,10,1,undefined,1,3,10,9,na,6,26,16,7,na,4,17,na,na,na,na,na,2,7,5,undefined,undefined,undefined
18/01/2021,5,46,9,na,60,100,99,35,18,23,3,4,26,na,45,na,24,32,19,5,9,26,129,29,104,95,31,5,68,8,25,12,undefined,na,16,49,17,8,undefined,1,24,22,na,3,23,151,2,76,9,24,8,24,17,2,undefined,20,31,80,13,na,28,98,12,24,na,30,27,na,na,na,na,1,19,10,14,undefined,undefined,undefined
18/01/2021,6,87,42,na,115,233,294,83,85,81,17,16,75,na,116,na,69,104,50,22,17,45,293,75,250,270,72,8,150,10,49,27,undefined,na,20,228,37,9,undefined,35,31,40,3,3,27,372,14,141,17,41,21,61,26,46,undefined,79,98,144,65,na,41,296,38,28,na,101,46,49,26,25,na,4,57,35,46,undefined,undefined,undefined
18/01/2021,7,103,76,na,210,423,454,185,187,159,33,71,160,na,194,na,146,239,183,24,10,70,533,152,584,480,113,36,284,19,49,31,undefined,na,35,359,75,28,undefined,52,83,52,13,11,101,463,14,203,57,26,34,96,53,27,undefined,63,190,360,123,na,88,258,45,90,na,73,66,152,85,131,na,25,111,82,40,undefined,undefined,undefined
18/01/2021,8,256,155,na,391,595,807,225,174,380,59,66,162,na,297,na,290,487,394,61,57,142,995,294,954,505,186,53,443,22,111,102,undefined,na,54,546,196,29,undefined,104,182,94,36,34,165,1011,33,376,74,23,116,90,145,41,undefined,140,215,661,263,na,128,371,68,142,na,166,153,335,163,219,na,86,187,146,64,undefined,undefined,undefined
18/01/2021,9,396,274,na,601,598,518,125,109,189,72,21,73,na,171,na,470,322,280,81,71,114,856,147,635,447,242,50,407,15,185,100,undefined,na,35,377,200,74,undefined,130,180,72,45,16,221,1100,18,421,90,45,173,141,146,21,undefined,108,222,477,262,na,149,454,99,194,na,148,220,330,207,152,na,67,173,102,26,undefined,undefined,undefined
18/01/2021,10,475,439,na,823,1097,436,93,138,136,78,38,140,na,192,na,573,334,254,176,91,205,856,151,571,457,294,73,682,20,214,85,undefined,na,56,420,193,89,undefined,136,168,88,15,36,277,1252,22,454,119,83,241,159,159,30,undefined,155,211,407,231,na,194,569,163,274,na,196,356,462,253,276,na,19,135,104,36,undefined,undefined,undefined
18/01/2021,11,873,710,na,1362,1280,572,92,148,137,38,42,135,na,227,na,749,315,211,209,166,255,1073,154,490,477,332,77,929,19,290,93,undefined,na,55,509,176,113,undefined,89,147,116,65,36,366,1774,39,699,149,107,267,119,227,41,undefined,196,181,402,330,na,258,633,189,306,na,223,505,405,244,197,na,60,165,125,27,undefined,undefined,undefined
18/01/2021,12,1375,973,na,1822,1537,727,128,220,215,71,55,142,na,226,na,972,519,287,451,221,502,1551,282,640,724,552,91,1171,59,419,165,undefined,na,45,794,319,129,undefined,275,228,153,141,42,595,2183,64,899,162,144,366,160,311,37,undefined,316,293,492,440,na,295,843,261,552,na,364,736,620,408,328,na,83,211,204,41,undefined,undefined,undefined
18/01/2021,13,1687,1283,na,1998,1875,860,102,206,187,79,63,171,na,326,na,1050,492,242,528,261,549,1796,294,643,770,566,137,1501,49,387,142,undefined,na,79,958,302,203,undefined,254,228,172,160,55,847,2486,58,1104,190,106,430,218,397,34,undefined,383,267,532,382,na,330,950,273,549,na,515,858,665,418,372,na,21,225,154,57,undefined,undefined,undefined
18/01/2021,14,1703,1147,na,2044,1952,994,132,212,157,64,68,224,na,353,na,925,318,246,517,181,547,1804,162,694,885,367,99,1548,27,383,181,undefined,na,95,804,242,163,undefined,140,181,145,91,55,710,2339,33,1056,145,61,427,139,357,75,undefined,316,210,498,464,na,300,966,186,472,na,400,972,561,317,321,na,33,215,165,54,undefined,undefined,undefined
18/01/2021,15,1568,1201,na,1955,1804,934,136,190,159,49,77,232,na,336,na,642,365,233,494,158,440,1751,177,796,1028,410,114,1461,48,288,197,undefined,na,64,761,212,135,undefined,93,165,103,87,38,632,2445,50,1240,179,83,423,147,284,28,undefined,363,237,492,469,na,275,980,167,454,na,392,976,468,297,189,na,20,220,151,54,undefined,undefined,undefined
18/01/2021,16,1592,972,na,1730,1634,1128,140,220,256,54,55,212,na,355,na,733,344,297,456,183,416,2060,209,1001,998,381,97,1118,55,336,215,undefined,na,49,820,215,137,undefined,79,105,107,103,58,650,2195,34,1147,124,120,345,132,266,41,undefined,275,209,587,517,na,344,1075,142,430,na,439,1140,524,263,223,na,51,189,169,52,undefined,undefined,undefined
18/01/2021,17,1464,808,na,1482,1639,1397,287,320,359,55,79,312,na,453,na,526,374,360,498,211,514,2132,323,1222,1093,319,134,1206,56,352,166,undefined,na,77,1061,230,124,undefined,101,132,145,104,65,580,2038,56,1086,197,95,374,118,323,42,undefined,323,287,678,547,na,330,1297,196,374,na,498,986,454,216,191,na,125,300,261,85,undefined,undefined,undefined
18/01/2021,18,1030,550,na,1185,1417,935,235,282,157,68,83,358,na,322,na,286,167,173,601,239,477,1725,200,715,869,326,99,878,64,330,286,undefined,na,53,1060,171,152,undefined,61,77,80,54,35,453,1430,46,777,134,94,406,107,234,36,undefined,254,211,398,464,na,288,1119,141,281,na,383,900,375,192,65,na,60,178,108,43,undefined,undefined,undefined
18/01/2021,19,479,273,na,785,1168,783,124,202,71,56,73,328,na,317,na,144,100,63,522,266,409,1104,122,406,434,297,89,512,28,392,333,undefined,na,21,782,119,175,undefined,19,66,71,56,21,369,1130,28,576,145,78,391,113,195,19,undefined,244,145,274,361,na,220,845,139,246,na,215,721,238,119,29,na,30,114,71,41,undefined,undefined,undefined
18/01/2021,20,303,191,na,637,990,601,92,107,60,31,101,319,na,254,na,100,109,33,430,194,339,755,106,282,313,258,60,490,6,330,332,undefined,na,27,585,64,192,undefined,59,68,52,36,16,367,953,36,362,84,106,275,73,163,81,undefined,180,142,195,346,na,159,838,107,262,na,238,596,214,56,58,na,7,108,52,46,undefined,undefined,undefined
18/01/2021,21,172,79,na,453,722,520,49,51,26,14,23,142,na,179,na,108,48,34,295,147,294,664,110,295,207,192,50,335,15,271,274,undefined,na,11,471,53,110,undefined,31,53,27,11,5,237,738,16,291,77,100,207,125,98,20,undefined,144,70,201,89,na,166,638,101,248,na,156,477,14,0,3,na,34,71,30,21,undefined,undefined,undefined
18/01/2021,22,113,59,na,280,404,322,26,33,45,12,18,97,na,136,na,68,35,19,207,84,203,428,40,211,182,124,42,95,14,184,202,undefined,na,13,243,38,102,undefined,45,58,19,1,5,168,537,23,220,54,72,107,61,66,18,undefined,85,44,122,71,na,95,432,109,205,na,126,244,32,0,2,na,10,48,27,16,undefined,undefined,undefined
18/01/2021,23,84,31,na,155,179,214,26,12,18,10,7,41,na,95,na,18,28,11,135,25,155,246,36,137,129,86,11,51,5,119,123,undefined,na,11,117,18,58,undefined,13,21,15,2,5,87,260,9,122,29,83,31,21,73,5,undefined,35,32,106,35,na,58,276,53,89,na,66,119,na,na,na,na,3,33,19,14,undefined,undefined,undefined
19/01/2021,0,30,19,na,55,90,62,10,18,13,3,4,13,na,39,na,22,15,4,61,12,70,109,24,66,63,58,4,43,3,66,30,undefined,na,5,36,11,16,undefined,2,6,6,2,2,18,104,8,71,15,59,11,13,18,3,undefined,8,10,32,15,na,29,107,11,29,na,32,51,na,na,na,na,7,18,15,6,undefined,undefined,undefined
19/01/2021,1,14,11,na,29,35,46,4,3,2,na,2,9,na,14,na,13,6,5,33,21,57,102,10,23,26,58,4,16,1,19,10,undefined,na,5,35,1,17,undefined,3,15,3,na,na,16,44,2,21,8,47,6,11,5,2,undefined,13,13,34,11,na,17,76,8,18,na,9,37,na,na,na,na,na,6,9,na,undefined,undefined,undefined
19/01/2021,2,10,11,na,16,37,8,3,1,1,3,5,12,na,1,na,3,9,1,41,8,20,42,12,33,18,37,2,22,6,15,3,undefined,na,na,7,3,12,undefined,na,3,1,na,2,11,40,na,22,6,22,8,11,7,na,undefined,9,11,37,3,na,13,75,41,22,na,12,21,na,na,na,na,3,na,17,1,undefined,undefined,undefined
19/01/2021,3,12,7,na,12,35,16,6,na,4,1,na,6,na,12,na,19,16,3,36,17,33,45,14,23,13,44,4,29,na,13,7,undefined,na,3,11,2,10,undefined,na,1,2,1,na,9,49,3,30,6,23,3,11,12,2,undefined,8,8,12,7,na,13,66,17,13,na,3,21,na,na,na,na,4,6,13,na,undefined,undefined,undefined
19/01/2021,4,21,4,na,31,56,35,14,na,10,3,na,6,na,19,na,14,8,3,46,6,10,47,4,25,20,29,2,56,4,24,21,undefined,na,3,21,2,5,undefined,4,4,4,1,na,4,54,6,25,8,12,7,7,9,1,undefined,6,9,16,6,na,9,39,15,16,na,6,18,na,na,na,na,na,1,16,2,undefined,undefined,undefined
19/01/2021,5,24,16,na,58,94,108,27,25,32,6,4,11,na,54,na,17,33,14,5,7,22,130,21,114,97,64,7,62,10,12,3,undefined,na,16,67,15,18,undefined,5,20,10,1,3,27,150,7,62,10,18,6,28,9,2,undefined,20,38,78,11,na,23,107,13,24,na,36,16,na,na,na,na,11,25,15,14,undefined,undefined,undefined
19/01/2021,6,87,49,na,135,260,315,101,91,78,23,18,67,na,133,na,103,118,49,23,7,28,372,58,218,274,93,35,242,11,34,22,undefined,na,23,234,51,18,undefined,48,35,74,7,5,44,380,11,125,45,67,21,70,22,31,undefined,92,99,166,54,na,57,328,39,39,na,111,50,50,29,23,na,3,62,37,55,undefined,undefined,undefined
19/01/2021,7,104,76,na,229,470,479,226,168,239,55,52,154,na,207,na,159,227,200,28,14,61,502,159,480,506,171,51,344,22,49,32,undefined,na,42,437,79,20,undefined,66,89,52,20,12,89,598,20,197,95,64,60,115,60,15,undefined,46,218,335,143,na,88,270,55,103,na,104,90,195,104,108,na,22,117,95,36,undefined,undefined,undefined
19/01/2021,8,220,164,na,433,720,880,328,210,480,61,54,162,na,305,na,398,536,468,72,43,93,1085,358,1144,630,430,108,528,12,108,64,undefined,na,69,624,239,50,undefined,132,179,110,37,30,162,1138,64,418,128,50,109,84,144,23,undefined,160,308,616,232,na,174,437,82,166,4,192,203,339,172,195,na,135,236,248,66,undefined,undefined,undefined
19/01/2021,9,348,231,na,616,614,589,122,142,212,55,27,125,na,224,na,503,359,301,95,59,137,921,205,727,428,578,101,429,12,142,86,undefined,na,39,427,217,58,undefined,125,198,106,36,17,216,1092,44,436,183,105,145,175,150,18,undefined,137,229,422,213,na,180,401,79,200,162,193,218,332,193,203,na,101,135,179,41,undefined,undefined,undefined
19/01/2021,10,528,509,na,901,962,530,84,161,108,67,50,147,na,196,na,613,299,244,158,84,172,933,155,544,443,681,126,693,21,153,81,undefined,na,13,485,202,75,undefined,98,162,111,57,26,301,1309,61,518,230,128,262,153,147,20,undefined,184,179,355,254,na,195,476,68,232,143,230,372,375,260,194,na,7,128,128,33,undefined,undefined,undefined
19/01/2021,11,952,807,na,1281,1440,639,92,181,123,35,35,169,na,261,na,740,294,239,294,195,335,1186,208,567,562,899,135,1059,15,229,144,undefined,na,33,576,222,112,undefined,87,184,111,68,18,431,1817,85,690,277,155,309,141,208,24,undefined,211,234,374,339,na,243,591,101,351,117,243,535,486,271,255,na,41,158,143,31,undefined,undefined,undefined
19/01/2021,12,1390,1054,na,1895,1734,914,129,199,196,84,51,241,na,284,na,1061,561,250,456,303,476,1719,349,644,687,1031,172,1259,24,403,202,undefined,na,45,975,416,161,undefined,328,251,155,139,48,637,2211,83,1076,305,289,436,210,365,32,undefined,346,253,526,439,na,291,888,156,557,145,349,764,706,414,347,na,134,226,209,56,undefined,undefined,undefined
19/01/2021,13,1741,1368,na,2162,2043,943,145,249,180,61,70,213,na,286,na,1137,494,256,610,272,531,1892,376,646,816,1171,190,1684,43,438,200,undefined,na,58,1055,340,216,undefined,242,213,172,146,59,758,2687,104,1201,370,225,542,234,459,36,undefined,449,300,528,433,na,298,1047,195,625,138,471,896,775,384,349,na,83,266,218,52,undefined,undefined,undefined
19/01/2021,14,1792,1221,na,1923,2048,896,113,228,156,56,54,202,na,313,na,950,355,252,508,194,460,1734,248,658,937,1048,153,1648,78,355,189,undefined,na,65,852,230,158,undefined,151,170,115,112,47,806,2571,99,1206,300,209,407,171,321,49,undefined,370,219,395,387,na,258,1024,150,495,160,470,1030,600,339,272,233,14,287,178,55,undefined,undefined,undefined
19/01/2021,15,1780,1218,na,1887,2215,1026,119,222,183,60,50,221,na,347,na,885,284,243,462,213,488,1831,237,798,949,542,139,1888,62,358,177,undefined,na,47,899,281,142,undefined,88,157,92,88,38,779,2568,71,1253,269,126,339,135,301,68,undefined,309,247,508,450,na,299,1083,169,458,145,411,1141,586,312,219,196,13,266,194,40,undefined,undefined,undefined
19/01/2021,16,1634,1039,na,1806,1822,1136,181,222,298,75,62,240,na,416,na,729,348,327,478,201,512,2081,327,991,939,331,114,1363,44,348,130,undefined,na,44,997,230,115,undefined,78,133,138,117,43,702,2341,56,1088,161,107,284,129,324,47,undefined,318,276,620,528,na,318,1144,193,411,187,455,1137,561,304,223,264,4,236,204,54,undefined,undefined,undefined
19/01/2021,17,1498,861,na,1571,1990,1443,311,296,417,106,62,323,na,477,na,614,445,439,511,249,487,2494,377,1326,1084,369,137,1420,71,380,206,undefined,na,99,1183,263,119,undefined,99,147,153,143,64,592,2293,57,1128,174,88,351,141,324,37,undefined,359,361,692,534,na,342,1296,181,390,180,513,1098,552,211,196,225,58,349,320,93,undefined,undefined,undefined
19/01/2021,18,1029,624,na,1314,1445,956,247,260,187,64,99,403,na,362,na,313,246,198,604,257,585,1966,221,748,787,309,135,973,61,406,242,undefined,na,74,1027,161,155,undefined,59,124,102,85,50,486,1638,39,829,181,116,316,111,257,44,undefined,309,525,506,460,na,282,1157,162,393,110,439,866,400,169,56,276,29,246,138,82,undefined,undefined,undefined
19/01/2021,19,585,249,na,855,1207,692,154,214,66,44,97,345,na,278,na,191,120,71,521,290,454,1311,157,516,426,269,102,693,33,413,368,undefined,na,45,881,84,132,undefined,37,89,54,44,18,366,1222,26,621,147,99,328,111,231,18,undefined,233,369,296,361,na,258,900,177,185,65,283,784,318,148,34,324,24,174,59,43,undefined,undefined,undefined
19/01/2021,20,392,181,na,705,1066,548,112,191,64,62,122,337,na,237,na,159,107,60,532,216,429,991,97,349,341,238,66,607,25,305,346,undefined,na,22,709,70,203,undefined,17,80,26,15,9,326,1062,17,445,99,94,318,70,217,21,undefined,221,169,224,304,na,213,739,133,178,43,265,634,243,109,41,238,15,102,42,16,undefined,undefined,undefined
19/01/2021,21,279,120,na,559,810,576,58,94,36,33,65,196,na,184,na,159,151,40,393,213,386,897,101,383,260,203,49,393,26,247,258,undefined,na,26,532,57,163,undefined,18,84,61,16,17,328,849,23,350,88,36,241,67,133,21,undefined,137,158,204,92,na,151,653,132,211,35,244,488,76,3,12,171,15,121,68,21,undefined,undefined,undefined
19/01/2021,22,178,73,na,338,408,390,19,45,39,27,33,146,na,132,na,78,120,53,243,133,263,657,89,265,217,135,51,200,6,187,231,undefined,na,15,288,46,74,undefined,49,50,26,5,2,177,587,13,290,59,82,167,71,99,7,undefined,81,433,194,53,na,103,442,82,118,15,191,215,46,0,5,175,3,81,43,11,undefined,undefined,undefined
19/01/2021,23,77,31,na,166,225,224,16,29,18,16,15,62,na,113,na,39,43,17,149,77,93,396,22,162,115,83,8,105,11,137,86,undefined,na,5,177,34,33,undefined,28,20,9,1,4,111,310,6,179,18,70,29,19,43,7,undefined,56,56,102,29,na,56,274,61,125,3,103,167,na,na,na,65,9,36,11,1,undefined,undefined,undefined
20/01/2021,0,46,25,na,82,85,86,31,1,3,1,12,35,na,36,na,30,16,5,76,20,67,170,12,52,95,68,10,26,7,69,24,undefined,na,6,45,13,18,undefined,5,6,5,1,na,34,153,19,100,25,56,10,7,31,2,undefined,23,10,47,32,na,32,141,44,58,4,37,73,na,na,na,19,13,15,5,4,undefined,undefined,undefined
20/01/2021,1,15,23,na,36,48,42,16,3,2,na,4,11,na,15,na,9,11,9,37,15,56,49,22,17,41,26,6,16,2,33,6,undefined,na,3,27,13,7,undefined,1,20,2,na,1,17,84,1,48,6,25,5,5,17,3,undefined,13,5,39,19,na,19,92,30,42,4,27,57,na,na,na,8,6,4,10,na,undefined,undefined,undefined
20/01/2021,2,14,22,na,18,74,38,11,2,5,1,1,14,na,30,na,10,11,9,21,8,23,86,19,17,13,51,6,36,na,20,5,undefined,na,2,13,na,4,undefined,1,8,4,1,1,12,27,1,37,6,43,na,2,3,2,undefined,5,1,53,7,na,16,94,20,64,1,14,30,na,na,na,11,4,2,8,1,undefined,undefined,undefined
20/01/2021,3,14,6,na,13,70,6,2,4,1,4,2,10,na,4,na,6,2,5,21,17,29,46,9,23,19,20,1,55,1,15,5,undefined,na,1,13,9,2,undefined,na,1,3,1,3,12,30,3,38,5,16,6,8,8,4,undefined,6,12,29,3,na,6,57,26,16,3,11,17,na,na,na,7,1,4,10,na,undefined,undefined,undefined
20/01/2021,4,19,7,na,20,41,28,13,1,5,4,1,4,na,16,na,11,8,2,16,3,4,40,6,26,33,17,3,52,na,8,8,undefined,na,7,13,1,15,undefined,1,1,4,1,na,15,37,5,27,9,16,13,6,6,4,undefined,4,4,17,4,na,12,42,18,18,4,9,30,na,na,na,39,na,3,11,2,undefined,undefined,undefined
20/01/2021,5,12,19,na,45,91,128,32,28,27,13,7,24,na,55,na,14,40,9,6,6,22,149,35,114,85,56,7,75,2,10,6,undefined,na,16,70,8,3,undefined,6,15,8,2,2,17,172,3,58,9,23,2,29,12,1,undefined,14,40,73,15,na,24,110,20,30,9,36,35,na,na,na,46,10,23,17,11,undefined,undefined,undefined
20/01/2021,6,113,56,na,123,268,333,115,85,83,20,21,87,na,121,na,69,105,49,23,13,37,396,102,316,303,98,14,212,16,42,24,undefined,na,19,255,42,7,undefined,39,25,50,9,10,40,450,16,130,25,49,17,90,26,30,undefined,92,118,170,77,na,47,324,50,28,50,108,82,61,46,26,69,15,60,27,43,undefined,undefined,undefined
20/01/2021,7,172,86,na,239,495,526,195,185,223,65,43,154,na,201,na,187,266,182,48,28,72,643,185,616,495,230,30,406,15,64,49,undefined,na,39,438,83,18,undefined,91,74,106,30,20,91,575,26,241,48,44,58,112,57,19,undefined,45,174,363,131,na,84,296,49,77,106,82,142,153,94,88,68,51,112,82,43,undefined,undefined,undefined
20/01/2021,8,291,199,na,462,672,923,278,228,451,89,52,221,na,349,na,355,550,446,81,50,99,1242,388,970,610,466,71,598,15,104,73,undefined,na,61,680,252,43,undefined,131,229,139,69,39,150,1108,67,400,108,51,107,118,134,26,undefined,133,310,613,222,na,169,426,149,203,189,172,207,390,177,235,90,47,229,203,50,undefined,undefined,undefined
20/01/2021,9,492,310,na,589,696,658,138,175,234,85,31,140,na,253,na,523,338,290,108,77,164,1096,214,623,428,466,83,513,15,133,98,undefined,na,58,475,222,77,undefined,132,169,148,79,51,213,1182,54,477,140,69,174,166,147,28,undefined,146,277,475,227,na,152,451,106,205,137,201,420,331,203,175,239,77,183,194,39,undefined,undefined,undefined
20/01/2021,10,619,542,na,1015,1123,615,107,153,146,87,54,168,na,249,na,662,281,274,204,114,221,1160,162,561,442,596,77,841,10,145,80,undefined,na,51,485,211,88,undefined,132,202,157,89,66,313,1525,53,568,108,97,261,139,190,27,undefined,192,271,427,260,na,205,529,185,258,132,193,395,429,225,169,186,31,170,149,35,undefined,undefined,undefined
20/01/2021,11,1117,819,na,1536,1476,693,101,232,125,74,54,213,na,258,na,790,358,259,271,164,319,1296,250,560,681,719,80,1176,16,243,138,undefined,na,79,778,234,106,undefined,108,172,235,111,50,461,1892,79,739,177,147,350,125,272,45,undefined,251,270,435,298,na,289,659,200,424,121,255,645,463,216,238,187,41,233,142,33,undefined,undefined,undefined
20/01/2021,12,1663,1311,na,2047,2121,962,162,240,250,82,63,281,na,314,na,1115,535,329,438,282,493,1788,324,803,757,998,139,1585,28,342,251,undefined,na,77,1059,396,191,undefined,291,294,296,164,98,705,2603,90,1135,240,251,450,243,338,86,undefined,383,411,633,517,na,261,861,231,545,189,423,844,754,355,222,316,79,343,213,60,undefined,undefined,undefined
20/01/2021,13,1862,1452,na,2337,2341,1132,156,239,188,82,71,280,na,331,na,1187,540,283,547,290,542,2005,321,782,936,885,161,1799,43,464,305,undefined,na,90,1284,421,190,undefined,234,239,245,139,68,853,2857,84,1100,302,174,449,235,416,45,undefined,457,289,557,386,na,323,878,250,700,154,480,988,734,404,324,317,33,310,250,52,undefined,undefined,undefined
20/01/2021,14,1857,1252,na,2086,2270,1067,131,227,177,63,50,206,na,373,na,1050,355,238,553,190,502,1982,204,770,960,693,124,1809,44,386,262,undefined,na,99,1064,217,159,undefined,152,218,197,104,52,797,2700,74,1244,190,130,409,185,377,58,undefined,394,276,492,430,na,308,922,215,484,151,534,1046,565,306,264,224,19,238,155,66,undefined,undefined,undefined
20/01/2021,15,1806,1344,na,2153,2223,1173,127,202,238,73,61,246,na,419,na,898,359,281,532,193,457,1677,198,805,968,686,100,1738,60,366,225,undefined,na,91,965,222,120,undefined,116,175,132,120,63,730,2721,57,1048,177,137,381,166,376,54,undefined,315,341,510,455,na,282,978,190,451,144,429,1159,567,312,242,177,17,242,177,40,undefined,undefined,undefined
20/01/2021,16,1819,1044,na,1942,2176,1214,195,243,310,97,60,289,na,445,na,826,311,303,479,169,464,2220,245,1098,1023,576,111,1458,47,322,141,undefined,na,111,1183,221,95,undefined,90,170,90,121,63,697,2502,70,1211,152,115,332,166,323,30,undefined,341,489,682,497,na,317,1054,159,459,173,458,1102,601,300,242,217,15,303,191,75,undefined,undefined,undefined
20/01/2021,17,1695,922,na,1698,2261,1550,328,388,426,143,99,364,na,536,na,622,423,397,555,193,581,2549,453,1361,1112,506,129,1666,48,327,189,undefined,na,94,1394,274,100,undefined,91,171,163,139,69,686,2452,85,1154,208,134,320,149,324,50,undefined,332,985,784,583,na,347,1371,164,452,196,577,1060,576,250,207,244,79,431,300,100,undefined,undefined,undefined
20/01/2021,18,1295,619,na,1481,1963,1182,314,387,237,145,103,723,na,414,na,336,254,187,633,245,641,1922,254,986,988,432,130,1282,73,378,315,undefined,na,54,1263,192,134,undefined,56,165,105,120,75,582,2085,48,1010,211,114,317,136,329,37,undefined,317,3473,609,485,na,370,1395,158,353,140,467,1019,415,204,77,300,42,249,216,67,undefined,undefined,undefined
20/01/2021,19,637,298,na,1002,1550,755,160,201,83,112,167,570,na,290,na,207,186,74,594,238,465,1353,200,478,521,474,122,938,49,310,372,undefined,na,54,1139,102,165,undefined,31,133,66,53,53,499,1468,44,786,181,120,350,100,235,30,undefined,258,1492,322,431,na,252,1117,161,241,87,376,868,328,142,45,254,15,161,86,35,undefined,undefined,undefined
20/01/2021,20,372,175,na,742,1300,697,124,204,53,53,179,520,na,314,na,163,97,50,579,293,404,1101,119,289,508,289,88,766,42,372,506,undefined,na,49,1056,93,249,undefined,31,126,65,24,36,422,1224,26,448,123,115,348,92,219,21,undefined,214,329,240,309,na,256,802,137,219,51,339,741,228,92,39,195,11,140,68,33,undefined,undefined,undefined
20/01/2021,21,327,148,na,645,1116,656,75,171,33,58,86,350,na,203,na,146,115,42,485,228,461,1007,123,312,455,268,85,645,39,341,484,undefined,na,51,845,63,221,undefined,18,92,46,10,22,424,1110,27,359,104,89,260,84,155,28,undefined,180,370,242,152,na,185,693,145,259,46,285,528,111,0,18,123,30,160,76,35,undefined,undefined,undefined
20/01/2021,22,254,96,na,442,627,439,40,82,69,134,88,460,na,149,na,88,78,37,291,144,233,662,84,514,313,223,55,240,8,204,300,undefined,na,24,447,51,151,undefined,17,92,20,4,13,242,788,22,273,71,101,153,62,81,20,undefined,113,3725,495,109,na,110,602,87,173,19,206,356,30,0,6,77,19,103,136,27,undefined,undefined,undefined
20/01/2021,23,97,40,na,172,452,294,14,45,27,39,29,98,na,176,na,42,51,21,149,55,215,515,34,305,175,106,23,118,5,164,182,undefined,na,18,201,46,95,undefined,26,38,21,6,10,114,425,12,137,35,60,46,21,70,14,undefined,54,114,194,77,na,49,399,80,113,5,109,161,na,na,na,35,19,96,30,7,undefined,undefined,undefined
21/01/2021,0,41,25,na,86,160,149,9,9,9,10,1,30,na,66,na,11,20,9,94,35,105,242,18,63,83,78,6,69,6,79,45,undefined,na,1,98,13,32,undefined,3,14,12,4,2,58,156,2,85,16,41,14,18,36,8,undefined,18,22,73,38,na,39,157,50,87,4,94,115,na,na,na,8,4,33,12,4,undefined,undefined,undefined
21/01/2021,1,31,14,na,67,60,45,3,3,8,4,12,28,na,16,na,23,11,3,68,34,48,105,27,28,47,47,9,19,4,35,12,undefined,na,8,25,6,12,undefined,3,1,8,1,2,21,93,na,45,12,31,6,6,8,6,undefined,20,12,46,24,na,27,101,34,66,3,25,47,na,na,na,10,10,8,5,na,undefined,undefined,undefined
21/01/2021,2,19,11,na,19,49,21,20,5,4,2,4,7,na,3,na,14,3,3,60,17,18,62,13,25,23,68,4,29,1,30,7,undefined,na,3,28,1,11,undefined,na,6,1,na,2,8,37,na,40,9,27,2,5,2,2,undefined,4,7,28,21,na,17,74,25,26,na,14,21,na,na,na,5,5,9,1,3,undefined,undefined,undefined
21/01/2021,3,16,8,na,25,63,15,1,9,na,7,2,6,na,13,na,8,9,na,25,4,16,45,3,8,25,67,6,45,2,22,9,undefined,na,1,3,4,15,undefined,na,2,1,na,1,13,43,na,26,13,51,9,3,2,1,undefined,4,12,19,11,na,15,49,16,18,na,7,21,na,na,na,3,1,1,1,na,undefined,undefined,undefined
21/01/2021,4,7,3,na,23,45,32,15,1,1,5,1,2,na,15,na,15,18,5,7,3,11,40,2,13,44,50,5,51,na,14,10,undefined,na,5,12,4,3,undefined,na,5,7,1,1,14,49,5,48,7,40,10,3,3,3,undefined,2,3,12,1,na,14,46,11,9,1,7,13,na,na,na,10,na,1,5,3,undefined,undefined,undefined
21/01/2021,5,18,20,na,75,107,121,29,18,24,4,7,18,na,52,na,19,36,11,11,20,24,147,35,104,125,62,11,78,8,15,5,undefined,na,19,66,13,10,undefined,2,13,10,1,1,21,167,6,62,17,34,1,28,15,2,undefined,19,31,71,14,na,26,133,12,19,8,43,28,na,na,na,21,3,24,13,11,undefined,undefined,undefined
21/01/2021,6,66,44,na,178,290,335,118,80,81,20,17,73,na,121,na,51,120,61,20,23,52,406,85,274,291,99,20,225,17,52,36,undefined,na,12,275,48,7,undefined,32,57,76,10,8,37,379,13,130,47,70,24,68,20,52,undefined,100,101,157,83,na,47,311,23,36,39,120,39,56,39,40,18,22,66,36,49,undefined,undefined,undefined
21/01/2021,7,118,71,na,220,490,477,201,187,205,49,37,129,na,204,na,151,262,175,34,30,66,671,140,575,469,249,58,438,18,60,56,undefined,na,28,415,103,22,undefined,59,82,93,30,18,97,577,27,173,97,51,41,100,45,31,undefined,45,156,345,124,na,92,247,47,82,115,101,74,158,100,97,41,51,129,106,40,undefined,undefined,undefined
21/01/2021,8,274,185,na,443,674,893,251,195,400,71,56,186,na,350,na,534,539,407,65,59,122,1130,398,1092,616,361,129,609,15,87,77,undefined,na,52,695,198,46,undefined,113,210,116,85,42,184,1088,52,419,180,67,107,106,152,38,undefined,117,312,651,189,na,157,387,60,169,173,177,199,326,226,169,102,48,267,275,59,undefined,undefined,undefined
21/01/2021,9,510,290,na,560,716,618,150,149,222,89,46,181,na,249,na,519,337,324,77,70,141,971,219,745,548,480,96,510,17,110,85,undefined,na,42,621,224,105,undefined,119,174,147,69,41,203,1080,59,488,191,90,155,155,156,24,undefined,119,256,480,185,na,184,424,84,196,164,220,249,334,230,139,158,70,176,173,40,undefined,undefined,undefined
21/01/2021,10,755,470,na,900,935,585,99,152,113,91,37,151,na,196,na,589,315,226,132,104,173,1068,192,594,419,625,117,789,27,152,89,undefined,na,67,530,179,108,undefined,145,169,164,93,51,335,1365,49,580,208,122,246,103,155,16,undefined,167,219,408,259,na,210,553,119,235,157,224,345,396,204,163,144,18,156,155,60,undefined,undefined,undefined
21/01/2021,11,1132,717,na,1324,1235,692,97,156,132,57,49,170,na,255,na,816,311,226,266,148,309,1354,202,642,556,843,123,999,18,253,152,undefined,na,71,592,201,109,undefined,95,170,215,90,56,434,1706,91,761,231,126,279,144,222,42,undefined,280,237,399,298,na,222,605,120,328,134,288,588,464,226,208,190,54,172,123,58,undefined,undefined,undefined
21/01/2021,12,1734,1076,na,1838,1659,969,127,211,256,101,61,196,na,293,na,1033,475,226,467,193,413,1701,347,779,658,968,166,1443,26,387,225,undefined,na,61,953,402,204,undefined,259,238,213,120,62,658,2148,81,996,272,231,403,197,321,34,undefined,348,333,570,315,na,338,913,184,524,142,321,780,610,301,280,285,53,262,227,67,undefined,undefined,undefined
21/01/2021,13,1884,1174,na,2003,1851,987,109,192,185,72,66,187,na,294,na,837,547,234,515,186,431,1908,308,799,681,868,159,1507,38,379,250,undefined,na,79,987,302,219,undefined,239,228,265,153,58,699,2459,89,1155,270,125,355,213,374,36,undefined,409,265,488,364,na,258,952,145,534,98,383,908,596,346,263,295,36,187,216,54,undefined,undefined,undefined
21/01/2021,14,1683,1114,na,1843,1884,1022,60,187,177,43,31,156,na,309,na,857,363,208,531,138,476,1877,185,712,786,895,139,1561,25,401,213,undefined,na,108,814,231,181,undefined,109,231,202,89,55,644,2315,52,976,298,145,365,156,290,47,undefined,348,219,522,421,na,246,879,165,439,126,406,932,548,272,291,161,38,219,123,49,undefined,undefined,undefined
21/01/2021,15,1600,934,na,1866,1927,938,94,157,213,54,28,123,na,343,na,824,278,231,558,153,482,1625,170,835,785,766,110,1627,21,348,194,undefined,na,67,729,259,139,undefined,87,171,168,95,43,579,2259,57,987,242,93,341,135,292,41,undefined,333,202,539,471,na,262,926,161,417,125,389,904,456,276,235,171,38,218,158,37,undefined,undefined,undefined
21/01/2021,16,1733,814,na,1657,1603,1187,129,195,297,56,29,145,na,382,na,725,296,304,465,119,494,1829,233,1133,836,518,84,1136,25,424,171,undefined,na,79,750,218,117,undefined,86,160,145,116,57,577,2121,65,1016,116,74,254,95,302,43,undefined,285,255,635,560,na,273,959,181,390,165,444,941,535,255,184,189,10,263,173,55,undefined,undefined,undefined
21/01/2021,17,1628,809,na,1585,1948,1489,261,297,417,79,55,237,na,451,na,579,416,378,504,177,509,2180,382,1405,993,393,161,1396,33,366,238,undefined,na,97,1254,284,95,undefined,83,208,117,120,67,691,2209,65,1030,195,76,300,141,371,48,undefined,356,314,718,547,na,283,1214,172,382,168,545,1055,569,256,189,216,49,402,254,85,undefined,undefined,undefined
21/01/2021,18,1384,662,na,1404,1531,1168,229,293,195,60,63,313,na,408,na,379,291,198,570,221,469,1650,215,766,848,360,89,892,47,481,286,undefined,na,103,1195,170,88,undefined,51,175,85,67,72,493,1801,56,935,141,99,343,89,349,27,undefined,335,232,434,489,na,299,1110,149,352,112,425,948,429,221,119,240,38,290,96,64,undefined,undefined,undefined
21/01/2021,19,1193,513,na,1040,1401,811,166,237,79,46,100,370,na,286,na,199,157,86,702,308,480,1225,179,459,570,314,88,730,41,521,456,undefined,na,55,1190,95,142,undefined,36,118,60,38,30,401,1312,44,757,116,85,483,98,267,32,undefined,266,150,311,404,na,277,1015,161,335,54,305,902,336,163,71,212,19,228,83,40,undefined,undefined,undefined
21/01/2021,20,780,309,na,836,1382,704,108,223,70,32,160,473,na,265,na,146,132,47,639,243,442,1062,136,389,554,311,79,549,23,433,539,undefined,na,62,1081,110,244,undefined,20,144,61,25,33,477,1184,37,556,106,65,389,80,293,23,undefined,265,158,258,288,na,251,848,126,356,43,418,818,200,110,43,187,13,192,70,25,undefined,undefined,undefined
21/01/2021,21,370,178,na,710,1185,828,103,145,43,32,127,433,na,277,na,145,146,66,582,257,393,1138,117,335,546,289,84,564,29,434,651,undefined,na,53,1109,108,216,undefined,11,99,51,8,19,470,1110,34,437,112,91,335,60,211,18,undefined,211,115,222,167,na,210,814,145,297,35,345,607,113,1,15,138,12,150,74,34,undefined,undefined,undefined
21/01/2021,22,227,103,na,446,906,549,47,94,53,24,90,216,na,206,na,102,76,32,352,229,290,857,53,291,331,165,45,295,24,310,511,undefined,na,37,684,81,195,undefined,25,74,44,9,12,304,812,19,310,50,84,255,56,162,23,undefined,134,57,154,136,na,167,583,104,257,21,229,415,47,1,16,64,5,119,28,27,undefined,undefined,undefined
21/01/2021,23,198,49,na,238,392,319,23,31,16,10,31,82,na,138,na,47,49,18,150,118,256,457,41,171,160,140,22,149,7,215,285,undefined,na,20,341,37,80,undefined,16,46,23,5,11,155,421,19,197,37,89,79,25,99,12,undefined,60,58,99,91,na,84,398,49,128,14,123,226,na,na,na,40,14,55,18,14,undefined,undefined,undefined
22/01/2021,0,69,30,na,117,179,117,11,10,9,6,18,36,na,34,na,21,19,7,121,43,163,174,40,83,148,127,19,95,5,156,72,undefined,na,11,117,13,16,undefined,1,17,6,4,3,117,192,7,95,24,82,13,29,52,9,undefined,39,19,63,43,na,37,188,26,82,9,113,80,na,na,na,10,na,14,11,8,undefined,undefined,undefined
22/01/2021,1,38,21,na,64,84,65,18,4,8,4,8,9,na,25,na,12,12,5,56,40,124,83,12,29,57,64,9,52,5,101,11,undefined,na,3,46,10,7,undefined,2,6,2,na,na,22,117,1,72,20,33,5,26,16,6,undefined,14,4,50,35,na,25,132,27,34,3,50,44,na,na,na,8,9,15,10,1,undefined,undefined,undefined
22/01/2021,2,24,10,na,47,66,22,5,2,9,1,10,17,na,11,na,19,8,3,35,30,70,135,13,23,18,50,4,32,1,63,12,undefined,na,1,17,14,5,undefined,3,4,2,2,na,8,59,2,65,1,47,1,9,24,4,undefined,12,3,28,18,na,16,84,22,27,4,12,38,na,na,na,12,1,11,21,1,undefined,undefined,undefined
22/01/2021,3,39,81,na,40,69,27,3,1,5,na,4,8,na,7,na,1,1,2,29,52,94,58,13,18,16,64,4,61,1,34,36,undefined,na,na,24,6,13,undefined,1,5,3,na,na,20,69,na,49,7,25,5,8,21,1,undefined,6,2,28,23,na,10,54,18,53,1,15,33,na,na,na,7,na,10,11,na,undefined,undefined,undefined
22/01/2021,4,35,15,na,38,54,38,19,5,1,4,5,5,na,20,na,8,11,2,21,18,30,56,8,15,40,31,5,48,1,23,31,undefined,na,8,19,8,6,undefined,na,5,2,2,na,10,71,2,35,22,27,1,13,5,na,undefined,2,7,14,12,na,23,57,13,26,2,12,32,na,na,na,7,4,10,9,4,undefined,undefined,undefined
22/01/2021,5,33,20,na,57,86,108,28,23,29,3,5,13,na,49,na,8,39,11,12,13,24,143,30,90,84,53,9,69,5,16,24,undefined,na,22,65,14,10,undefined,3,11,11,1,1,26,172,4,62,24,37,2,28,17,1,undefined,14,28,72,9,na,33,94,19,30,15,42,18,na,na,na,50,na,16,12,17,undefined,undefined,undefined
22/01/2021,6,94,36,na,117,257,324,89,83,75,22,15,63,na,137,na,70,90,44,25,20,37,346,63,260,285,121,36,178,22,51,22,undefined,na,26,272,50,7,undefined,44,34,57,12,14,46,371,9,113,47,50,21,74,29,37,undefined,81,76,151,54,na,48,290,44,37,53,119,40,59,43,29,37,8,58,24,60,undefined,undefined,undefined
22/01/2021,7,131,80,na,237,414,440,174,176,176,50,35,110,na,195,na,141,228,170,23,22,67,580,148,501,410,224,41,309,17,48,44,undefined,na,48,417,82,23,undefined,46,69,79,18,6,87,496,26,187,98,73,38,142,63,29,undefined,49,147,297,122,na,77,273,33,94,97,99,87,148,99,110,46,34,118,71,39,undefined,undefined,undefined
22/01/2021,8,257,186,na,426,705,866,248,192,424,64,51,175,na,301,na,297,457,398,70,42,102,1061,296,908,529,376,89,586,21,84,76,undefined,na,83,644,198,53,undefined,110,143,133,45,23,168,992,69,426,130,49,103,91,145,25,undefined,133,240,530,216,na,134,365,68,185,141,208,167,354,165,215,86,46,211,197,53,undefined,undefined,undefined
22/01/2021,9,501,330,na,625,798,569,175,179,217,50,34,136,na,257,na,489,336,271,116,91,135,1061,163,674,443,515,115,520,15,100,108,undefined,na,58,527,210,89,undefined,121,141,140,33,31,234,1115,64,682,213,80,158,148,163,19,undefined,151,217,422,209,na,173,466,112,202,129,233,245,346,235,172,159,100,210,190,46,undefined,undefined,undefined
22/01/2021,10,611,573,na,948,1123,616,110,158,111,85,66,200,na,238,na,650,237,247,190,104,214,1159,152,592,396,686,138,887,22,183,103,undefined,na,40,513,175,87,undefined,106,154,159,74,26,347,1395,52,709,212,107,278,131,191,15,undefined,178,223,394,280,na,194,577,211,285,114,280,341,369,211,183,155,40,141,123,44,undefined,undefined,undefined
22/01/2021,11,1211,805,na,1372,1514,631,151,167,122,75,57,154,na,212,na,831,308,250,301,202,289,1290,228,570,548,745,178,1042,13,244,137,undefined,na,42,783,235,112,undefined,83,129,189,78,39,453,1942,52,852,314,173,284,151,242,29,undefined,254,194,480,300,na,232,748,252,360,143,321,606,492,246,190,215,36,152,134,45,undefined,undefined,undefined
22/01/2021,12,1588,1107,na,1933,1744,1013,140,231,221,90,46,214,na,317,na,983,541,235,502,190,430,1750,263,665,723,919,174,1261,24,380,248,undefined,na,77,1077,360,172,undefined,233,219,228,75,37,704,2271,65,1067,368,147,392,274,321,32,undefined,365,282,611,416,na,307,907,244,596,153,455,838,637,317,261,219,50,234,218,61,undefined,undefined,undefined
22/01/2021,13,1897,1332,na,2103,1979,1029,129,218,199,69,49,238,na,302,na,1041,438,270,556,238,402,1796,332,830,824,1173,196,1543,19,377,243,undefined,na,90,1043,264,218,undefined,238,228,244,117,50,782,2569,72,1225,356,122,374,226,357,14,undefined,457,285,611,345,na,292,968,285,663,137,436,950,605,349,284,252,13,232,241,59,undefined,undefined,undefined
22/01/2021,14,1895,1147,na,2018,2105,1051,138,201,194,64,42,215,na,384,na,1036,367,228,569,186,441,1785,225,758,887,846,165,1522,52,383,239,undefined,na,77,1008,289,157,undefined,123,190,179,83,54,741,2456,62,1108,333,163,388,211,333,44,undefined,349,332,488,412,na,292,1015,200,533,103,483,1029,521,319,329,197,9,274,127,40,undefined,undefined,undefined
22/01/2021,15,1962,1220,na,1975,1971,1268,140,227,193,68,53,211,na,400,na,934,296,213,544,163,412,1788,229,811,975,492,128,1413,37,341,184,undefined,na,92,976,221,122,undefined,101,200,111,82,41,672,2470,58,1059,271,174,363,134,322,29,undefined,310,674,639,446,na,309,1095,167,486,106,445,1017,543,311,232,211,29,270,161,65,undefined,undefined,undefined
22/01/2021,16,1753,1071,na,1885,2084,1277,153,254,326,62,51,201,na,369,na,784,344,296,509,170,494,2047,273,987,1007,373,109,1250,36,335,196,undefined,na,82,1105,255,122,undefined,82,169,108,85,52,679,2406,49,1182,212,88,348,136,360,23,undefined,294,382,648,501,na,321,1058,156,454,135,507,1058,554,258,241,190,28,350,210,51,undefined,undefined,undefined
22/01/2021,17,1798,1097,na,1870,2479,1723,264,333,329,84,81,318,na,526,na,606,362,290,575,203,549,2300,347,1140,1053,398,104,1657,50,462,250,undefined,na,78,1489,215,156,undefined,82,208,98,154,59,714,2570,58,1168,173,79,341,120,374,45,undefined,371,346,712,547,na,338,1142,139,518,152,603,1048,629,270,206,220,67,535,213,92,undefined,undefined,undefined
22/01/2021,18,1560,978,na,1720,2286,1529,175,332,149,92,81,457,na,450,na,456,258,190,714,374,705,1906,239,788,1108,476,159,1267,108,571,361,undefined,na,59,1521,245,179,undefined,69,226,104,81,33,731,2376,29,1140,211,115,483,125,387,25,undefined,357,291,549,539,na,341,1429,190,485,113,583,1051,473,216,133,274,58,398,130,92,undefined,undefined,undefined
22/01/2021,19,1595,681,na,1520,2449,1265,173,260,86,89,110,468,na,439,na,331,200,107,905,510,785,1544,178,506,850,408,100,1204,62,661,464,undefined,na,39,1671,165,290,undefined,54,208,76,73,24,667,1935,33,928,165,108,528,119,436,23,undefined,361,744,547,489,na,300,1243,151,463,43,504,1001,458,221,130,239,57,401,98,46,undefined,undefined,undefined
22/01/2021,20,1185,491,na,1288,2014,1120,151,248,65,67,141,433,na,429,na,272,197,63,887,590,734,1339,165,392,867,343,132,840,81,642,519,undefined,na,34,1636,166,378,undefined,24,146,48,28,13,733,1690,24,789,163,121,555,101,396,28,undefined,337,208,310,368,na,241,1098,132,434,52,509,1209,444,136,80,191,18,305,101,44,undefined,undefined,undefined
22/01/2021,21,705,284,na,1286,1918,1031,96,153,48,59,160,401,na,389,na,183,133,57,784,553,799,1389,163,385,618,346,95,851,53,672,848,undefined,na,49,1537,135,446,undefined,68,130,64,25,19,658,1572,23,686,135,101,507,89,411,21,undefined,294,175,329,262,na,265,974,144,481,40,490,1009,330,2,46,170,16,296,102,39,undefined,undefined,undefined
22/01/2021,22,360,198,na,1002,1804,948,48,100,57,31,88,201,na,431,na,194,143,68,639,935,682,1192,107,312,514,252,85,747,56,693,669,undefined,na,36,1393,254,378,undefined,41,139,31,5,9,573,1338,11,470,77,81,337,80,297,21,undefined,216,101,249,166,na,181,860,103,529,33,409,687,126,0,11,156,13,246,80,27,undefined,undefined,undefined
22/01/2021,23,236,99,na,621,1104,733,37,81,38,21,52,114,na,291,na,88,66,34,329,443,407,665,82,251,449,162,52,245,24,515,572,undefined,na,27,825,237,217,undefined,32,90,16,3,5,343,963,11,310,59,71,123,44,311,5,undefined,169,70,169,95,na,109,620,92,255,10,251,403,na,na,na,35,25,161,49,16,undefined,undefined,undefined
23/01/2021,0,148,57,na,389,611,476,14,28,11,6,9,50,na,174,na,89,30,24,245,195,349,353,45,129,219,136,34,94,26,358,270,undefined,na,7,423,174,69,undefined,6,49,11,3,4,246,597,6,220,43,51,75,35,255,6,undefined,106,48,154,105,na,70,370,69,197,8,173,265,na,na,na,33,26,96,32,19,undefined,undefined,undefined
23/01/2021,1,72,33,na,226,219,179,22,9,8,6,6,16,na,83,na,53,18,11,164,125,323,343,35,87,149,109,25,92,8,271,79,undefined,na,13,159,127,17,undefined,5,32,9,1,1,158,350,3,125,28,78,13,23,176,1,undefined,76,14,112,66,na,63,231,41,211,1,113,259,na,na,na,9,6,36,23,8,undefined,undefined,undefined
23/01/2021,2,63,25,na,180,146,139,5,2,4,6,4,22,na,75,na,37,6,15,77,62,220,277,30,41,105,125,10,70,16,180,14,undefined,na,8,67,178,13,undefined,11,22,1,na,na,81,289,3,120,23,55,9,22,57,4,undefined,31,4,81,44,na,26,174,50,153,na,69,102,na,na,na,na,4,33,21,9,undefined,undefined,undefined
23/01/2021,3,67,64,na,103,110,94,4,4,6,na,7,20,na,45,na,21,14,4,89,155,225,194,16,43,84,70,15,65,6,212,4,undefined,na,3,40,91,10,undefined,3,20,3,1,1,104,196,na,96,27,49,4,14,95,4,undefined,83,2,45,35,na,52,159,43,126,1,66,80,na,na,na,na,5,19,13,1,undefined,undefined,undefined
23/01/2021,4,41,27,na,55,82,83,14,3,2,7,3,8,na,58,na,7,40,2,50,73,72,202,19,27,54,72,6,31,9,126,7,undefined,na,5,41,14,12,undefined,na,4,2,1,1,30,96,1,52,7,36,5,12,24,na,undefined,35,8,30,25,na,15,114,34,50,1,38,34,na,na,na,na,2,15,9,3,undefined,undefined,undefined
23/01/2021,5,17,19,na,68,87,98,20,7,13,6,3,3,na,57,na,12,17,7,16,16,32,114,12,61,82,59,5,45,2,51,14,undefined,na,17,46,35,8,undefined,3,4,1,na,1,39,132,3,52,22,24,5,6,14,na,undefined,42,8,35,15,na,24,81,22,66,1,47,34,na,na,na,na,na,25,10,6,undefined,undefined,undefined
23/01/2021,6,27,15,na,80,143,107,48,33,15,10,12,33,na,49,na,44,55,7,13,17,45,139,15,110,194,140,24,47,11,59,3,undefined,na,7,107,19,4,undefined,19,27,16,4,4,36,180,na,62,41,68,11,41,12,4,undefined,26,21,61,30,na,26,120,30,31,12,61,33,24,16,6,na,2,17,25,14,undefined,undefined,undefined
23/01/2021,7,41,33,na,149,186,254,83,82,32,23,32,89,na,96,na,59,55,15,10,14,51,286,42,178,267,178,49,111,13,71,14,undefined,na,20,224,31,8,undefined,18,26,17,3,6,59,223,19,75,86,41,28,52,23,5,undefined,25,33,72,35,na,45,140,25,92,20,67,53,72,44,24,25,4,35,23,28,undefined,undefined,undefined
23/01/2021,8,202,95,na,263,335,273,118,115,23,19,34,113,na,146,na,97,90,39,37,30,64,432,97,226,338,289,120,181,19,55,37,undefined,na,27,387,45,35,undefined,44,45,10,4,5,79,432,15,177,135,62,73,122,49,13,undefined,72,66,148,75,na,69,221,31,102,28,77,95,124,118,41,83,3,82,24,38,undefined,undefined,undefined
23/01/2021,9,353,282,na,402,645,536,196,200,27,70,58,164,na,212,na,259,128,71,89,32,131,857,95,357,473,472,154,377,17,100,78,undefined,na,48,636,65,65,undefined,40,65,16,33,27,187,781,12,382,297,84,216,96,101,19,undefined,140,120,231,159,na,124,429,64,143,41,137,186,276,154,141,111,33,142,34,23,undefined,undefined,undefined
23/01/2021,10,802,567,na,889,1030,696,154,268,44,93,66,224,na,281,na,511,132,72,146,122,225,1125,129,432,751,714,245,730,27,156,116,undefined,na,41,863,84,78,undefined,46,82,44,48,27,305,1273,23,661,394,110,315,141,208,14,undefined,238,193,314,257,na,184,691,136,237,67,207,439,384,201,178,218,6,182,36,37,undefined,undefined,undefined
23/01/2021,11,1363,913,na,1312,1551,924,201,275,55,97,100,261,na,335,na,704,169,111,375,221,363,1371,155,525,926,885,261,1123,27,238,144,undefined,na,54,1125,90,127,undefined,32,119,41,44,21,515,1718,22,1041,466,161,437,246,278,14,undefined,283,206,396,312,na,236,929,148,339,54,354,660,462,217,154,258,2,251,56,36,undefined,undefined,undefined
23/01/2021,12,1794,1181,na,1642,2089,1058,127,283,56,74,81,258,na,387,na,852,189,73,571,243,484,1591,162,558,1043,1123,263,1431,25,335,212,undefined,na,38,1266,124,141,undefined,36,117,40,65,26,677,2198,36,1059,504,185,438,205,311,36,undefined,368,280,377,366,na,321,1076,164,534,69,501,871,524,276,271,218,11,268,82,34,undefined,undefined,undefined
23/01/2021,13,2160,1337,na,1967,2236,1071,169,227,58,69,96,286,na,350,na,903,182,121,805,289,474,1717,138,552,1198,1022,234,1544,55,471,246,undefined,na,69,1476,125,163,undefined,51,153,45,39,20,757,2329,47,1158,507,159,439,177,373,26,undefined,381,312,392,402,na,323,1275,210,631,52,540,995,600,291,299,209,7,245,90,45,undefined,undefined,undefined
23/01/2021,14,2324,1400,na,2208,2487,1194,132,245,72,74,100,339,na,451,na,942,190,134,824,308,597,1806,160,613,1385,911,234,1657,24,481,277,undefined,na,68,1466,104,167,undefined,44,147,49,59,37,921,2528,44,1279,411,215,419,342,385,31,undefined,410,470,469,447,na,300,1365,192,620,52,608,1030,555,315,320,180,18,252,92,64,undefined,undefined,undefined
23/01/2021,15,2352,1437,na,2023,2563,1325,135,248,88,71,85,420,na,365,na,880,184,92,747,213,584,1686,194,707,1343,781,197,1742,27,437,410,undefined,na,81,1652,140,127,undefined,28,142,39,39,33,904,2428,33,1137,380,252,457,177,382,28,undefined,365,1326,512,541,na,280,1221,159,582,36,590,1208,539,343,266,147,20,311,127,61,undefined,undefined,undefined
23/01/2021,16,2059,1381,na,1848,2644,1304,123,240,52,64,75,352,na,438,na,712,200,88,827,224,626,2029,175,652,1303,478,98,1538,63,513,318,undefined,na,79,1597,111,80,undefined,32,124,59,44,30,865,2274,19,1130,240,149,395,112,392,18,undefined,291,413,414,575,na,248,1224,150,550,46,536,1225,509,330,183,131,50,324,111,38,undefined,undefined,undefined
23/01/2021,17,1957,994,na,1805,2537,1241,214,389,61,73,95,305,na,345,na,457,195,71,760,284,709,1810,176,584,1142,422,136,1564,43,477,386,undefined,na,97,1736,170,158,undefined,23,147,50,46,31,867,2248,25,1095,220,75,394,79,300,22,undefined,334,258,383,464,na,292,1154,143,496,24,592,1237,437,224,174,142,88,396,75,37,undefined,undefined,undefined
23/01/2021,18,1601,708,na,1473,2210,1118,359,349,67,87,138,441,na,382,na,337,220,76,900,318,721,1518,137,445,1010,373,107,1178,39,592,512,undefined,na,104,1780,150,194,undefined,63,186,63,40,24,673,1860,40,881,191,106,492,114,363,38,undefined,367,321,359,514,na,305,1232,201,424,29,501,1012,444,202,86,291,58,365,32,57,undefined,undefined,undefined
23/01/2021,19,1166,394,na,1278,2266,1110,183,203,64,115,186,720,na,343,na,189,171,60,956,418,794,1311,135,422,816,378,104,929,59,751,763,undefined,na,78,2103,115,368,undefined,44,214,67,40,20,797,1727,30,849,151,119,474,130,330,39,undefined,367,1675,446,485,na,271,1144,162,436,46,543,1114,464,216,73,275,33,366,100,44,undefined,undefined,undefined
23/01/2021,20,816,332,na,1179,2424,1056,127,197,69,71,256,767,na,435,na,219,203,57,887,491,749,1179,158,372,910,333,83,990,95,682,991,undefined,na,32,2303,128,447,undefined,37,187,57,24,16,726,1795,26,698,141,85,575,106,431,28,undefined,369,180,349,345,na,249,1064,156,536,25,581,1193,388,167,76,146,20,417,102,23,undefined,undefined,undefined
23/01/2021,21,622,217,na,1079,2045,893,86,215,48,44,188,552,na,451,na,150,129,48,769,539,837,1167,122,411,885,286,83,823,60,678,1073,undefined,na,32,2252,172,548,undefined,49,171,33,25,11,697,1552,18,689,122,74,512,77,361,18,undefined,285,164,349,207,na,231,1151,130,458,25,566,892,320,6,50,245,2,281,245,20,undefined,undefined,undefined
23/01/2021,22,387,185,na,1061,2110,874,398,87,49,42,110,391,na,412,na,223,125,59,662,669,685,1123,161,355,721,218,60,863,21,786,934,undefined,na,83,1875,222,467,undefined,60,129,49,21,15,508,1539,22,478,83,72,328,71,368,28,undefined,262,92,244,153,na,176,878,181,448,19,392,841,118,2,4,3,18,324,104,26,undefined,undefined,undefined
23/01/2021,23,321,166,na,660,1166,790,128,66,42,21,80,213,na,331,na,142,97,39,459,680,684,1054,114,319,574,223,48,392,18,813,764,undefined,na,50,1304,362,250,undefined,30,92,30,7,11,346,1080,8,335,84,67,144,54,460,17,undefined,220,58,175,80,na,96,629,79,402,5,304,667,0,0,1,na,12,277,95,11,undefined,undefined,undefined
24/01/2021,0,183,116,na,460,836,523,7,28,27,14,26,105,na,224,na,97,51,18,317,516,509,577,49,172,385,157,30,192,6,576,302,undefined,na,35,584,291,95,undefined,9,47,9,4,5,247,649,10,245,41,94,62,30,400,3,undefined,119,60,211,81,na,80,297,79,329,3,184,303,na,na,na,2,7,99,278,19,undefined,undefined,undefined
24/01/2021,1,160,88,na,308,400,318,12,21,25,13,9,35,na,136,na,48,37,7,182,360,413,455,56,132,249,133,20,85,10,379,121,undefined,na,16,311,280,27,undefined,16,55,5,na,2,189,502,3,177,22,93,18,28,229,4,undefined,100,18,121,62,na,42,233,34,277,7,152,173,na,na,na,13,3,50,107,13,undefined,undefined,undefined
24/01/2021,2,103,62,na,176,196,265,26,10,14,7,1,20,na,134,na,38,28,7,133,129,348,353,27,111,132,99,14,67,10,314,6,undefined,na,10,114,243,12,undefined,3,18,5,2,1,141,305,2,180,14,49,7,26,193,3,undefined,74,11,123,47,na,50,177,41,184,7,92,172,na,na,na,5,5,27,60,10,undefined,undefined,undefined
24/01/2021,3,65,64,na,159,149,158,3,9,15,13,4,16,na,81,na,38,47,7,95,168,304,382,87,66,88,103,8,76,7,339,12,undefined,na,8,76,139,5,undefined,2,7,7,1,3,100,262,1,122,5,49,13,7,201,6,undefined,56,na,52,51,na,27,179,41,186,2,71,225,na,na,na,5,8,22,101,3,undefined,undefined,undefined
24/01/2021,4,52,21,na,83,102,95,15,2,9,7,4,12,na,83,na,7,43,9,120,52,170,248,25,69,65,58,7,60,1,205,17,undefined,na,12,52,26,12,undefined,1,10,2,1,1,71,197,na,53,3,38,4,8,93,2,undefined,67,na,67,29,na,20,105,41,70,1,45,45,na,na,na,4,8,9,91,3,undefined,undefined,undefined
24/01/2021,5,28,15,na,94,87,97,6,6,7,5,1,9,na,49,na,23,9,5,31,37,91,220,21,73,62,52,9,67,1,125,11,undefined,na,6,40,23,15,undefined,4,6,2,1,2,43,159,3,85,16,43,19,6,24,na,undefined,26,na,38,20,na,14,85,14,47,na,34,29,na,na,na,na,1,16,20,6,undefined,undefined,undefined
24/01/2021,6,42,12,na,119,112,90,32,45,21,6,6,31,na,51,na,45,25,3,12,27,47,187,37,64,175,71,8,107,14,102,13,undefined,na,9,79,10,6,undefined,22,3,3,1,1,43,198,1,81,25,45,8,14,22,na,undefined,9,na,68,23,na,20,90,23,37,13,42,46,11,15,7,4,1,46,14,19,undefined,undefined,undefined
24/01/2021,7,44,32,na,108,151,173,85,78,30,13,34,100,na,63,na,32,35,19,18,29,58,247,24,135,232,128,35,152,19,35,30,undefined,na,36,253,21,16,undefined,19,13,9,8,9,49,188,2,69,52,48,24,25,28,2,undefined,31,na,80,51,na,44,92,27,41,15,51,37,42,38,11,17,2,39,14,16,undefined,undefined,undefined
24/01/2021,8,142,64,na,182,308,277,134,136,23,25,50,172,na,152,na,41,70,22,26,26,44,410,64,247,355,254,115,263,30,91,39,undefined,na,22,461,38,26,undefined,12,34,14,13,7,89,351,20,199,103,96,48,60,42,2,undefined,75,na,101,77,na,76,209,34,50,31,77,93,96,77,50,44,3,66,24,20,undefined,undefined,undefined
24/01/2021,9,285,203,na,342,529,441,159,209,32,46,57,218,na,195,na,144,105,36,77,63,78,672,114,290,587,487,166,451,27,108,78,undefined,na,46,705,57,58,undefined,9,41,24,29,28,146,653,23,355,295,148,128,89,79,5,undefined,101,na,200,144,na,148,341,49,147,34,149,155,249,114,101,103,56,84,53,23,undefined,undefined,undefined
24/01/2021,10,589,412,na,610,953,688,181,219,31,47,73,244,na,248,na,279,126,46,182,144,198,902,108,415,730,696,219,948,15,175,79,undefined,na,38,874,44,96,undefined,15,76,28,32,17,242,847,22,614,331,256,263,103,169,2,undefined,180,na,269,206,na,173,663,59,187,46,201,352,322,131,177,125,10,126,90,23,undefined,undefined,undefined
24/01/2021,11,952,686,na,1043,1192,829,139,217,47,38,59,271,na,295,na,443,97,44,358,208,312,1130,131,519,808,766,229,1123,16,265,111,undefined,na,21,990,49,120,undefined,26,75,25,23,19,384,1267,15,723,403,271,291,135,223,7,undefined,247,na,324,304,na,229,768,106,320,44,279,513,285,173,131,134,9,176,88,27,undefined,undefined,undefined
24/01/2021,12,1143,838,na,1137,1464,890,97,172,46,50,60,231,na,273,na,508,122,64,481,233,401,1354,135,546,727,881,228,1273,26,380,173,undefined,na,26,1084,76,167,undefined,25,110,21,46,34,421,1478,15,797,351,268,299,167,258,14,undefined,314,na,289,278,na,214,830,102,303,50,289,620,350,247,189,129,12,227,54,18,undefined,undefined,undefined
24/01/2021,13,1439,773,na,1282,1663,777,126,151,49,47,38,147,na,231,na,501,116,57,683,248,376,1289,102,414,836,863,184,1568,19,415,227,undefined,na,27,1016,51,135,undefined,32,84,32,32,20,466,1591,20,811,357,251,301,170,318,11,undefined,306,na,307,337,na,235,1013,118,315,26,233,762,336,203,188,118,23,198,54,26,undefined,undefined,undefined
24/01/2021,14,1368,814,na,1272,1692,888,80,177,60,31,39,216,na,218,na,544,100,46,596,165,374,1185,117,404,893,688,170,1609,32,401,360,undefined,na,52,1107,71,147,undefined,65,100,28,30,15,465,1528,14,721,313,185,278,122,264,7,undefined,280,na,344,426,na,253,982,117,282,24,268,792,330,206,162,93,10,201,50,28,undefined,undefined,undefined
24/01/2021,15,1395,813,na,1247,1670,904,80,161,31,37,35,144,na,282,na,427,115,39,588,140,373,1124,106,493,841,590,166,1333,16,366,414,undefined,na,30,905,84,93,undefined,43,108,28,30,20,456,1462,19,697,273,155,328,147,252,14,undefined,275,na,298,342,na,189,801,97,367,20,276,766,384,190,148,138,7,234,42,17,undefined,undefined,undefined
24/01/2021,16,1057,714,na,1070,1507,857,45,169,24,31,40,199,na,251,na,383,62,26,519,173,351,1172,127,426,831,325,78,1108,14,343,338,undefined,na,33,1008,97,93,undefined,19,90,29,32,14,467,1415,20,755,238,121,310,68,279,9,undefined,206,na,296,312,na,202,939,145,297,22,307,809,288,145,121,125,18,267,66,23,undefined,undefined,undefined
24/01/2021,17,969,554,na,957,1470,816,104,133,32,41,43,180,na,273,na,259,82,38,534,133,415,1193,105,490,728,284,61,1049,15,352,428,undefined,na,27,1017,64,123,undefined,22,75,27,16,4,424,1284,26,689,95,92,281,84,234,4,undefined,275,na,321,343,na,244,997,88,264,18,295,743,326,131,77,121,73,183,82,27,undefined,undefined,undefined
24/01/2021,18,861,389,na,949,1215,812,125,113,55,47,52,204,na,334,na,177,84,37,649,196,421,987,102,434,542,251,73,673,15,391,384,undefined,na,21,1048,63,173,undefined,20,85,41,32,17,414,1173,13,617,101,93,319,76,208,12,undefined,321,na,288,310,na,220,971,105,223,22,282,780,323,123,62,151,38,207,77,29,undefined,undefined,undefined
24/01/2021,19,410,244,na,690,1358,695,82,107,29,44,46,299,na,295,na,130,111,37,599,244,474,825,70,332,474,276,36,665,17,472,575,undefined,na,38,1237,73,184,undefined,23,80,40,20,8,407,1040,17,469,76,97,271,70,239,14,undefined,234,na,252,351,na,291,781,123,252,24,294,672,270,123,30,109,17,163,49,24,undefined,undefined,undefined
24/01/2021,20,422,210,na,677,1238,716,60,161,29,28,136,447,na,306,na,89,68,24,595,259,430,930,97,286,500,274,82,582,15,377,785,undefined,na,33,1348,72,293,undefined,14,103,31,33,10,408,974,20,468,92,96,327,78,232,4,undefined,234,na,234,262,na,197,732,111,236,31,238,687,275,108,45,176,8,181,65,32,undefined,undefined,undefined
24/01/2021,21,339,145,na,612,1259,700,71,142,29,20,139,461,na,264,na,132,67,19,527,241,430,902,81,302,455,255,53,594,26,399,870,undefined,na,22,1271,44,335,undefined,18,94,34,19,9,406,921,21,393,83,67,248,62,175,14,undefined,195,na,216,211,na,205,760,139,280,51,286,573,200,5,29,94,4,136,86,21,undefined,undefined,undefined
24/01/2021,22,204,85,na,503,1306,579,30,118,35,16,115,279,na,268,na,75,55,23,436,342,364,949,56,245,360,210,38,552,66,391,835,undefined,na,25,821,37,267,undefined,26,43,32,6,3,246,821,18,325,55,82,211,58,152,12,undefined,147,na,164,126,na,138,657,118,200,29,204,360,72,2,14,na,12,132,56,18,undefined,undefined,undefined
24/01/2021,23,111,51,na,207,581,404,60,58,10,4,59,139,na,163,na,41,31,15,225,198,183,521,20,166,201,135,28,160,9,209,542,undefined,na,21,507,40,118,undefined,12,20,9,2,1,119,408,7,192,41,52,65,33,90,9,undefined,59,na,122,76,na,91,372,87,169,9,123,181,na,na,na,na,6,70,56,16,undefined,undefined,undefined
25/01/2021,0,69,39,na,122,346,228,11,21,10,4,50,121,na,111,na,26,22,7,121,90,108,221,31,68,154,83,4,96,10,139,149,undefined,na,15,215,15,72,undefined,1,11,8,4,2,103,196,8,127,16,42,14,32,64,20,undefined,22,na,80,73,na,111,216,38,142,2,66,165,na,na,na,7,11,29,36,6,undefined,undefined,undefined
25/01/2021,1,46,16,na,44,128,101,13,12,3,1,2,28,na,35,na,30,14,6,103,42,102,83,12,40,62,73,5,32,1,129,37,undefined,na,na,61,6,26,undefined,2,5,7,na,2,51,77,4,95,13,62,8,15,33,1,undefined,20,na,51,33,na,25,140,38,42,3,27,76,na,na,na,12,na,15,16,1,undefined,undefined,undefined
25/01/2021,2,32,14,na,42,75,59,2,8,3,2,2,11,na,23,na,22,9,3,43,18,69,73,9,28,45,68,13,28,6,70,11,undefined,na,4,61,10,14,undefined,na,8,3,1,3,20,61,na,26,12,47,6,5,24,1,undefined,18,na,30,22,na,30,86,7,23,5,20,49,na,na,na,7,16,12,7,1,undefined,undefined,undefined
25/01/2021,3,23,7,na,23,57,46,8,7,4,8,8,11,na,8,na,5,19,2,30,17,58,78,18,14,38,49,12,31,na,71,15,undefined,na,2,20,12,17,undefined,na,6,4,na,na,14,53,5,53,8,31,11,5,15,3,undefined,10,na,19,12,na,16,100,22,27,3,13,37,na,na,na,na,1,11,11,na,undefined,undefined,undefined
25/01/2021,4,25,5,na,26,59,35,12,6,2,2,7,11,na,21,na,10,12,2,19,8,19,53,8,14,42,28,5,43,na,39,5,undefined,na,5,16,6,5,undefined,na,2,2,na,1,18,41,4,16,6,25,1,6,7,na,undefined,7,na,18,24,na,26,56,14,30,3,23,25,na,na,na,na,na,3,5,2,undefined,undefined,undefined
25/01/2021,5,26,6,na,71,80,81,13,12,24,na,11,27,na,43,na,14,16,9,7,11,30,103,43,60,106,26,6,66,6,34,15,undefined,na,8,34,18,9,undefined,na,7,6,2,2,27,144,4,46,14,28,9,13,8,na,undefined,9,na,51,8,na,11,66,16,24,1,8,19,na,na,na,18,12,22,15,3,undefined,undefined,undefined
25/01/2021,6,60,25,na,89,173,193,33,64,51,14,12,46,na,97,na,60,62,32,19,5,24,227,61,234,223,45,13,128,18,24,22,undefined,na,17,158,41,5,undefined,23,40,27,6,6,51,217,3,80,28,31,12,10,16,4,undefined,12,na,110,37,na,21,83,14,30,21,37,29,39,18,24,23,8,61,15,16,undefined,undefined,undefined
25/01/2021,7,105,46,na,177,310,366,96,123,118,35,41,129,na,137,na,119,225,115,20,9,53,449,129,515,314,94,27,218,19,40,31,undefined,na,32,341,82,18,undefined,55,62,34,21,13,88,410,21,174,65,22,30,31,42,11,undefined,23,na,246,91,na,89,234,34,62,64,70,65,149,80,75,83,36,64,66,23,undefined,undefined,undefined
25/01/2021,8,215,131,na,350,492,608,141,166,270,39,35,147,na,227,na,253,323,222,62,41,86,944,201,717,390,175,41,362,15,63,56,undefined,na,43,547,154,48,undefined,63,171,80,30,18,128,807,30,295,81,22,66,61,132,32,undefined,116,na,405,173,na,124,331,73,100,102,110,163,272,144,145,83,64,145,163,31,undefined,undefined,undefined
25/01/2021,9,439,249,na,600,477,462,94,131,161,47,29,106,na,171,na,377,276,192,97,55,114,891,125,489,345,192,45,309,10,121,58,undefined,na,38,436,162,86,undefined,70,136,86,15,22,215,880,31,386,82,39,132,67,132,19,undefined,124,na,330,169,na,154,436,77,199,119,165,248,305,194,150,117,112,111,139,33,undefined,undefined,undefined
25/01/2021,10,609,508,na,753,730,538,33,158,72,65,31,119,na,212,na,550,217,129,154,118,181,953,175,474,428,305,53,635,12,205,68,undefined,na,34,491,151,116,undefined,79,137,85,51,16,245,985,26,515,101,71,220,74,168,15,undefined,167,na,282,249,na,161,537,151,235,91,165,287,310,139,102,148,21,78,87,25,undefined,undefined,undefined
25/01/2021,11,784,662,na,937,803,593,35,106,105,56,12,77,na,181,na,597,172,128,221,95,264,1088,111,567,458,304,55,747,12,214,93,undefined,na,34,508,140,103,undefined,67,117,74,75,26,309,1068,21,619,104,63,258,79,227,10,undefined,186,na,386,194,na,212,628,200,259,76,215,418,300,134,105,164,66,96,72,21,undefined,undefined,undefined
25/01/2021,12,1032,686,na,1160,947,651,34,103,155,41,9,67,na,167,na,709,299,130,358,110,296,1232,191,539,460,351,46,881,21,270,131,undefined,na,29,595,199,132,undefined,127,161,97,120,38,375,1322,53,693,114,59,255,81,259,7,undefined,273,na,383,248,na,233,754,204,330,57,206,540,409,231,163,221,43,115,119,26,undefined,undefined,undefined
25/01/2021,13,944,806,na,1296,1065,623,52,115,140,57,29,165,na,207,na,615,274,146,469,144,336,1088,228,567,576,270,59,970,4,270,132,undefined,na,23,609,253,140,undefined,113,143,122,99,13,461,1385,25,794,137,104,274,71,272,27,undefined,264,na,330,366,na,199,803,179,352,110,251,611,456,293,196,186,13,141,146,45,undefined,undefined,undefined
25/01/2021,14,865,690,na,1327,1184,747,76,130,86,47,35,117,na,251,na,630,221,108,406,175,415,1112,143,558,721,124,52,948,19,236,177,undefined,na,6,648,202,91,undefined,88,111,88,77,6,485,1411,36,720,105,92,329,105,288,14,undefined,225,na,287,350,na,214,810,149,309,89,273,714,424,277,235,153,13,110,65,27,undefined,undefined,undefined
25/01/2021,15,893,742,na,1343,1198,765,91,145,96,39,39,174,na,260,na,571,188,138,377,138,361,1152,163,624,773,110,71,1003,17,299,108,undefined,na,9,740,159,86,undefined,51,97,93,57,14,432,1570,31,726,94,71,329,78,270,8,undefined,234,na,289,346,na,219,850,144,378,97,256,693,404,243,145,157,16,174,106,35,undefined,undefined,undefined
25/01/2021,16,828,716,na,1294,1302,893,114,172,134,42,50,240,na,288,na,513,206,167,387,125,352,1310,225,830,789,113,68,816,38,247,130,undefined,na,3,716,147,109,undefined,52,86,78,90,25,508,1567,23,775,121,76,256,100,264,12,undefined,227,na,375,368,na,275,939,132,365,151,328,822,381,194,144,175,26,164,201,39,undefined,undefined,undefined
25/01/2021,17,856,657,na,1274,1637,1039,130,239,174,56,85,305,na,308,na,418,233,234,479,189,412,1433,232,905,819,174,96,954,21,340,154,undefined,na,9,1049,192,115,undefined,53,125,133,94,30,485,1647,42,738,116,83,336,128,276,23,undefined,297,na,412,435,na,274,1025,162,323,124,369,880,425,211,154,180,88,226,172,43,undefined,undefined,undefined
25/01/2021,18,699,460,na,1178,1491,953,133,239,93,58,120,453,na,367,na,234,195,121,638,262,549,1270,191,635,694,233,82,781,87,457,271,undefined,na,5,1119,156,184,undefined,47,83,85,101,26,443,1541,33,693,117,102,377,98,282,37,undefined,296,na,303,468,na,271,1117,165,283,89,333,839,384,187,85,182,116,231,98,44,undefined,undefined,undefined
25/01/2021,19,499,281,na,874,1328,793,104,210,44,51,175,468,na,275,na,121,125,71,658,329,547,1030,152,425,471,235,83,618,78,457,418,undefined,na,10,1200,83,246,undefined,27,112,56,78,6,448,1196,25,644,124,69,438,111,291,20,undefined,290,na,234,423,na,260,996,123,300,48,321,813,345,157,57,179,28,205,63,22,undefined,undefined,undefined
25/01/2021,20,449,219,na,834,1496,760,97,174,31,32,142,443,na,279,na,133,161,42,642,314,546,885,119,351,539,208,76,635,46,490,528,undefined,na,8,1223,113,401,undefined,19,96,43,37,7,436,1194,26,533,92,83,478,99,311,23,undefined,289,na,207,303,na,211,976,84,225,48,340,804,285,119,48,175,7,181,60,38,undefined,undefined,undefined
25/01/2021,21,249,153,na,714,1302,717,44,89,37,21,123,303,na,283,na,142,89,47,494,311,465,799,121,353,420,188,77,520,21,455,620,undefined,na,14,1036,126,300,undefined,33,82,53,50,7,427,1049,16,393,89,63,319,49,160,22,undefined,190,na,214,151,na,181,743,115,304,40,331,664,21,0,3,128,7,165,79,15,undefined,undefined,undefined
25/01/2021,22,169,95,na,554,1279,562,32,45,40,32,63,231,na,175,na,136,76,24,366,230,413,791,72,299,287,159,44,470,63,527,431,undefined,na,15,774,184,197,undefined,25,54,21,12,2,285,810,13,278,63,91,246,81,217,10,undefined,140,na,170,123,na,109,620,121,248,16,225,479,8,1,2,55,2,175,140,18,undefined,undefined,undefined
25/01/2021,23,136,74,na,306,605,380,12,33,33,5,35,63,na,159,na,42,89,15,238,124,272,484,46,222,272,106,33,124,34,370,299,undefined,na,7,400,146,124,undefined,12,50,30,2,5,150,611,7,226,40,71,104,54,182,3,undefined,108,na,146,56,na,51,345,81,148,6,120,301,na,na,na,12,6,70,106,1,undefined,undefined,undefined
26/01/2021,0,78,58,na,173,257,262,12,9,16,1,28,80,na,72,na,49,21,14,141,103,207,274,18,91,176,76,22,68,na,235,80,undefined,na,5,259,189,34,undefined,1,36,6,1,3,107,249,8,137,35,60,16,87,92,4,undefined,48,na,92,59,na,32,251,48,115,7,75,167,na,na,na,7,18,27,60,na,undefined,undefined,undefined
26/01/2021,1,57,60,na,93,195,135,11,14,9,1,3,18,na,56,na,33,17,6,90,65,184,200,29,43,121,81,11,60,5,246,36,undefined,na,3,117,197,32,undefined,6,13,15,2,1,92,200,na,86,15,23,11,37,94,2,undefined,17,na,56,30,na,28,140,17,71,5,60,90,na,na,na,na,11,7,47,na,undefined,undefined,undefined
26/01/2021,2,24,36,na,88,116,91,12,13,6,7,4,8,na,38,na,15,14,2,37,37,109,140,19,35,88,57,6,34,3,182,7,undefined,na,5,54,57,8,undefined,na,4,5,2,na,47,176,na,75,16,36,7,12,54,1,undefined,20,na,112,23,na,17,178,50,60,3,32,59,na,na,na,na,4,10,75,na,undefined,undefined,undefined
26/01/2021,3,31,19,na,71,118,70,7,8,5,4,5,26,na,32,na,14,8,3,42,58,122,137,18,30,45,34,3,45,1,287,3,undefined,na,5,38,46,5,undefined,na,6,4,1,1,33,170,na,34,7,20,2,11,68,1,undefined,28,na,52,10,na,8,178,32,48,na,37,40,na,na,na,na,na,9,61,na,undefined,undefined,undefined
26/01/2021,4,38,15,na,28,83,62,4,4,1,1,8,7,na,46,na,8,9,2,33,26,54,99,22,41,40,46,9,33,2,119,7,undefined,na,9,33,10,na,undefined,5,1,1,1,na,15,113,1,49,15,18,5,11,36,1,undefined,27,na,38,3,na,6,81,20,19,3,8,14,na,na,na,na,7,8,12,na,undefined,undefined,undefined
26/01/2021,5,16,15,na,29,63,80,4,2,7,3,1,6,na,37,na,24,9,11,23,19,33,81,10,46,46,34,na,40,6,83,12,undefined,na,na,29,16,17,undefined,2,9,1,na,na,30,101,na,34,13,18,15,7,21,na,undefined,11,na,35,3,na,8,47,13,23,2,7,8,na,na,na,na,4,10,15,na,undefined,undefined,undefined
26/01/2021,6,29,15,na,53,90,94,15,16,9,4,1,4,na,37,na,35,16,11,30,4,64,85,14,95,144,31,15,78,2,76,24,undefined,na,3,67,16,7,undefined,18,7,4,2,1,20,128,na,19,22,20,7,16,16,4,undefined,13,na,45,11,na,10,58,12,24,5,21,23,5,4,1,na,9,26,10,2,undefined,undefined,undefined
26/01/2021,7,47,20,na,83,80,132,10,12,14,3,1,2,na,46,na,41,51,4,21,6,19,208,14,171,94,41,10,48,15,92,28,undefined,na,na,67,12,13,undefined,28,22,6,3,1,19,150,7,63,20,12,22,20,20,4,undefined,28,na,52,14,na,16,62,18,17,10,18,21,20,14,19,na,10,16,13,7,undefined,undefined,undefined
26/01/2021,8,65,44,16,162,137,232,47,34,15,5,11,10,na,61,na,62,56,18,37,12,31,334,31,223,139,85,32,76,14,39,34,undefined,na,na,109,30,23,undefined,13,35,14,8,5,50,244,11,90,67,18,61,31,31,3,undefined,50,na,65,34,na,47,113,33,50,15,34,33,61,44,21,20,30,42,11,8,undefined,undefined,undefined
26/01/2021,9,367,132,50,283,366,324,47,71,26,32,13,41,na,132,na,165,107,39,59,32,48,499,107,313,191,201,82,191,11,88,65,undefined,na,7,219,14,63,undefined,9,154,11,10,4,85,505,21,225,156,57,165,30,55,2,undefined,97,na,140,75,na,59,290,37,94,18,72,123,208,125,83,87,100,120,13,23,undefined,undefined,undefined
26/01/2021,10,795,382,199,658,906,466,79,94,43,58,13,92,na,197,na,222,383,132,177,132,153,691,71,421,334,353,163,630,14,182,105,undefined,na,57,504,51,106,undefined,27,1104,32,26,9,249,1004,26,430,210,122,364,75,157,10,undefined,127,na,291,183,na,141,458,77,384,35,194,352,328,148,152,104,52,217,38,243,undefined,undefined,undefined
26/01/2021,11,999,628,463,1400,1918,658,148,202,74,33,27,107,na,263,na,514,200,163,394,271,334,794,103,453,611,586,183,1557,64,287,122,undefined,na,45,732,76,108,undefined,13,707,50,16,22,538,1739,26,704,258,136,435,87,212,15,undefined,237,na,270,371,na,179,654,100,611,59,432,706,359,225,187,184,26,248,86,89,undefined,undefined,undefined
26/01/2021,12,1313,842,838,2223,2462,838,138,199,97,46,26,156,na,311,na,696,285,187,743,665,649,1239,104,452,816,749,181,2216,268,559,261,undefined,na,35,955,110,173,undefined,35,809,33,31,28,1184,2768,24,926,329,203,494,167,313,17,undefined,278,na,409,480,na,275,921,162,944,42,1098,1031,666,301,279,183,61,557,87,80,undefined,undefined,undefined
26/01/2021,13,1543,924,1243,2477,2801,1004,227,204,63,33,38,124,na,289,na,723,241,131,1114,878,985,1606,134,438,948,829,198,2482,334,796,300,undefined,na,38,1163,75,232,undefined,35,325,38,19,16,1359,3145,28,1061,377,173,651,168,367,18,undefined,364,na,346,634,na,358,1169,137,959,57,1489,1482,798,393,431,190,22,654,150,78,undefined,undefined,undefined
26/01/2021,14,1795,1176,1263,2781,3239,1106,327,266,75,28,64,223,na,375,na,830,405,129,1035,729,932,1812,125,547,1089,840,184,2311,269,691,341,undefined,na,147,1236,121,183,undefined,90,295,48,29,19,1525,3380,31,1257,325,202,703,144,419,31,undefined,369,na,371,683,na,407,1372,165,798,49,1336,1619,855,387,457,150,7,720,124,173,undefined,undefined,undefined
26/01/2021,15,1747,1115,1037,2217,2744,1075,573,283,85,28,99,283,na,456,na,571,338,103,791,511,745,1594,132,511,1294,506,122,2036,358,655,369,undefined,na,219,1253,85,218,undefined,135,175,37,12,10,1142,2576,25,1148,247,130,618,108,414,22,undefined,292,na,407,659,na,348,1176,164,572,64,784,1578,636,360,305,192,21,590,116,188,undefined,undefined,undefined
26/01/2021,16,1500,1061,942,1779,2304,1025,339,257,53,23,93,321,na,425,na,498,114,50,706,254,528,1397,115,456,926,409,118,1479,128,459,266,undefined,na,54,1246,83,210,undefined,30,127,41,29,31,677,2103,31,1040,167,99,507,71,378,19,undefined,308,na,357,478,na,341,1023,189,308,64,504,1384,497,258,210,188,11,355,66,50,undefined,undefined,undefined
26/01/2021,17,1268,663,733,1395,2009,851,377,233,52,47,111,381,na,367,na,373,120,33,725,322,513,1126,102,455,903,301,89,1133,70,464,327,undefined,na,28,1074,66,212,undefined,32,81,50,27,26,571,1637,27,830,126,70,417,107,322,22,undefined,233,na,345,409,na,236,1045,113,278,52,476,1134,420,210,137,220,71,247,51,27,undefined,undefined,undefined
26/01/2021,18,884,462,819,1138,1565,789,301,259,56,50,123,383,na,344,na,182,81,37,711,323,574,1186,86,321,699,299,79,866,69,511,363,undefined,na,19,946,84,183,undefined,27,104,42,22,18,451,1415,29,668,121,73,322,81,288,15,undefined,291,na,279,413,na,252,982,105,289,35,342,913,322,187,46,242,31,178,45,40,undefined,undefined,undefined
26/01/2021,19,439,247,667,856,1434,655,288,163,30,58,97,387,na,278,na,139,102,26,593,362,529,1110,76,303,368,316,84,710,46,380,387,undefined,na,30,930,59,246,undefined,6,64,57,11,10,355,1125,23,558,105,77,282,80,256,24,undefined,223,na,255,408,na,203,913,131,243,25,287,671,249,150,41,375,21,155,54,27,undefined,undefined,undefined
26/01/2021,20,316,174,519,626,1123,625,99,200,45,63,130,341,na,263,na,111,59,31,534,321,476,801,71,292,395,302,53,586,38,444,421,undefined,na,12,821,89,254,undefined,18,57,32,9,7,299,848,9,368,90,80,252,100,225,22,undefined,164,na,212,266,na,186,780,149,238,41,251,638,130,55,16,127,2,122,49,22,undefined,undefined,undefined
26/01/2021,21,220,121,477,562,938,601,327,176,32,33,77,294,na,175,na,101,53,22,495,270,385,763,83,249,328,250,45,439,19,374,378,undefined,na,16,661,73,203,undefined,12,55,36,19,11,340,873,13,341,81,83,172,63,186,10,undefined,150,na,221,129,na,138,687,93,182,21,212,491,3,0,0,120,5,121,50,22,undefined,undefined,undefined
26/01/2021,22,104,48,258,323,489,372,205,56,26,27,63,194,na,167,na,91,37,8,249,225,249,514,57,183,249,157,39,142,10,231,269,undefined,na,8,359,40,123,undefined,14,32,22,4,2,174,525,12,222,54,93,116,50,108,4,undefined,95,na,134,75,na,97,506,92,128,12,141,271,na,na,na,129,4,59,24,16,undefined,undefined,undefined
26/01/2021,23,79,47,177,150,294,321,235,18,21,3,14,59,na,148,na,25,23,15,147,103,142,375,22,140,139,97,20,112,12,177,133,undefined,na,8,238,44,48,undefined,39,17,9,1,na,69,287,9,122,24,71,24,15,81,3,undefined,60,na,129,55,na,67,291,72,70,6,76,100,na,na,na,36,24,45,33,15,undefined,undefined,undefined
27/01/2021,0,34,27,61,84,85,110,12,7,8,21,7,25,na,70,na,18,18,8,76,71,106,114,23,65,86,43,9,27,11,74,48,undefined,na,1,98,14,21,undefined,7,7,8,2,2,41,123,4,58,10,40,4,25,20,1,undefined,19,na,65,22,na,28,150,46,49,4,27,55,na,na,na,8,na,25,5,7,undefined,undefined,undefined
27/01/2021,1,14,20,38,30,56,50,9,2,3,1,1,9,na,23,na,11,13,4,50,27,70,63,14,28,14,37,14,38,na,59,13,undefined,na,1,34,na,12,undefined,na,3,5,4,2,26,58,2,40,14,31,3,11,14,3,undefined,7,na,42,15,na,16,97,19,31,4,28,35,na,na,na,12,8,4,4,na,undefined,undefined,undefined
27/01/2021,2,10,9,27,37,25,35,2,1,2,2,6,8,na,11,na,17,11,4,27,49,43,111,6,11,39,46,5,25,3,12,5,undefined,na,na,15,1,3,undefined,na,6,1,na,na,6,72,na,25,9,44,3,14,8,1,undefined,4,na,49,12,na,10,46,28,15,2,4,14,na,na,na,3,1,4,4,na,undefined,undefined,undefined
27/01/2021,3,18,5,22,13,58,54,5,4,1,2,1,4,na,2,na,8,6,na,23,106,62,37,20,23,18,32,6,31,1,28,18,undefined,na,1,12,11,12,undefined,na,5,4,na,1,14,42,2,21,4,17,3,4,9,3,undefined,3,na,14,14,na,13,49,21,13,1,6,19,na,na,na,2,na,4,7,na,undefined,undefined,undefined
27/01/2021,4,11,6,8,21,65,48,5,2,2,na,1,2,na,29,na,8,6,3,16,55,18,28,5,17,27,24,7,47,1,12,6,undefined,na,4,15,3,5,undefined,1,6,1,na,na,20,49,3,19,9,6,6,4,4,1,undefined,8,na,9,8,na,13,33,4,20,6,7,16,na,na,na,12,na,7,4,2,undefined,undefined,undefined
27/01/2021,5,13,15,24,59,93,134,38,29,27,5,7,14,na,47,na,24,24,19,9,26,37,151,21,97,114,28,22,58,7,15,5,undefined,na,13,82,12,2,undefined,9,22,13,3,4,16,167,1,63,19,11,5,25,9,1,undefined,17,na,74,19,na,24,92,5,10,10,33,17,na,na,na,12,29,23,18,5,undefined,undefined,undefined
27/01/2021,6,68,35,73,92,292,334,105,85,77,23,19,70,na,113,na,77,141,53,16,18,39,312,100,251,325,100,30,198,13,27,30,undefined,na,15,257,39,11,undefined,34,49,85,15,5,55,382,13,111,24,38,14,80,48,29,undefined,76,na,156,71,na,55,309,38,41,45,129,50,46,35,22,7,7,64,38,52,undefined,undefined,undefined
27/01/2021,7,121,87,82,251,524,564,192,193,247,57,37,133,na,235,na,144,277,211,36,26,49,569,180,598,479,143,38,370,15,88,45,undefined,na,41,452,86,28,undefined,72,104,86,17,6,101,574,23,231,52,27,64,91,95,16,undefined,65,na,408,138,na,88,287,70,98,119,92,89,157,95,113,53,24,109,79,56,undefined,undefined,undefined
27/01/2021,8,230,152,120,440,801,1047,281,237,586,79,41,185,na,338,na,342,601,457,73,52,117,1178,409,1146,665,368,65,553,19,94,97,undefined,na,55,691,225,37,undefined,142,212,179,50,19,210,1191,49,727,93,33,98,101,177,30,undefined,168,na,797,238,na,162,405,81,177,194,218,204,353,215,207,110,61,293,128,66,undefined,undefined,undefined
27/01/2021,9,420,252,154,562,659,619,147,175,226,50,27,126,na,225,na,510,405,260,108,78,153,986,232,735,371,389,72,511,9,135,99,undefined,na,47,419,225,83,undefined,149,214,187,67,34,257,1203,54,497,83,59,136,171,190,25,undefined,154,na,531,211,na,182,428,95,230,159,212,304,387,216,170,152,77,180,119,52,undefined,undefined,undefined
27/01/2021,10,779,459,237,1002,1056,600,117,239,116,59,28,136,na,236,na,650,320,264,152,94,226,1040,224,640,391,503,65,901,20,207,98,undefined,na,47,527,195,99,undefined,132,213,173,114,57,323,1438,64,650,128,117,227,144,198,10,undefined,202,na,467,239,na,187,545,156,260,148,217,359,413,190,144,184,24,162,109,60,undefined,undefined,undefined
27/01/2021,11,1074,794,438,1444,1407,657,150,192,141,83,57,202,na,249,na,814,347,256,284,155,325,1426,219,588,503,613,93,1008,na,289,121,undefined,na,74,599,243,124,undefined,125,180,257,119,69,400,1935,57,818,157,134,276,156,253,45,undefined,222,na,489,307,na,245,615,208,343,160,252,570,518,270,185,181,39,216,128,43,undefined,undefined,undefined
27/01/2021,12,1623,1144,641,1983,1788,966,159,236,270,88,61,216,na,345,na,1124,580,292,475,229,546,1750,385,760,711,658,120,1420,1,420,230,undefined,na,69,1005,417,184,undefined,292,282,329,153,46,652,2461,96,1110,216,136,394,204,351,50,undefined,404,na,578,467,na,314,866,246,594,142,397,824,690,418,263,294,77,247,193,56,undefined,undefined,undefined
27/01/2021,13,1998,1294,785,2315,2190,1040,187,249,223,52,78,302,na,347,na,1214,565,291,603,326,608,1974,331,757,826,860,128,1625,1,502,271,undefined,na,138,1080,330,233,undefined,274,237,306,157,54,880,2851,91,1180,245,140,417,232,432,40,undefined,383,na,657,402,na,328,918,305,593,191,469,1024,744,474,319,282,23,283,194,85,undefined,undefined,undefined
27/01/2021,14,1958,1352,831,2151,2231,1010,98,217,148,51,59,277,na,394,na,1073,394,249,587,237,471,1870,218,727,857,676,112,1653,3,402,210,undefined,na,82,988,255,163,undefined,151,226,224,129,56,807,2469,64,1180,191,108,369,162,373,34,undefined,353,na,532,439,na,305,787,232,464,151,436,995,573,331,270,225,8,228,146,38,undefined,undefined,undefined
27/01/2021,15,1871,1131,830,2006,2048,1033,179,239,204,47,52,226,na,435,na,945,357,219,509,178,502,1798,222,871,889,667,120,1681,13,410,199,undefined,na,67,881,257,176,undefined,99,176,173,122,62,756,2409,75,1152,182,46,323,164,347,22,undefined,272,na,566,483,na,291,980,206,454,129,422,1067,553,331,260,178,22,287,144,70,undefined,undefined,undefined
27/01/2021,16,1683,1067,768,1907,2198,1196,198,265,375,51,77,258,na,408,na,710,321,338,520,202,539,1722,251,1123,915,557,92,1517,20,405,140,undefined,na,74,905,227,87,undefined,93,154,141,129,70,697,2465,52,1135,137,106,323,162,309,19,undefined,321,na,688,484,na,337,985,148,407,194,432,1104,546,258,172,200,19,214,229,57,undefined,undefined,undefined
27/01/2021,17,1610,813,745,1702,2377,1535,354,344,524,76,58,265,na,540,na,627,462,503,529,193,612,1763,413,1420,1073,393,169,1656,11,364,177,undefined,na,124,1237,291,127,undefined,102,198,158,155,73,735,2399,74,1131,211,92,290,194,392,11,undefined,416,na,720,561,na,364,1279,191,461,201,563,1157,641,243,249,234,63,407,320,79,undefined,undefined,undefined
27/01/2021,18,1263,534,695,1331,1892,1120,282,277,243,53,73,325,na,390,na,344,233,229,618,238,548,1734,262,865,806,402,173,1099,35,424,271,undefined,na,80,1093,205,106,undefined,66,159,92,90,77,649,1859,53,863,258,119,335,130,309,9,undefined,364,na,510,496,na,334,1161,193,345,107,473,1160,460,253,84,307,62,258,141,55,undefined,undefined,undefined
27/01/2021,19,680,295,639,920,1433,740,174,210,98,43,92,426,na,288,na,182,128,102,608,175,541,1290,179,481,546,309,88,889,24,395,287,undefined,na,90,961,128,147,undefined,31,144,53,47,40,456,1317,35,641,150,101,347,106,228,17,undefined,217,na,262,423,na,252,1028,116,277,53,365,807,327,156,47,209,11,199,78,52,undefined,undefined,undefined
27/01/2021,20,495,224,590,716,1336,658,205,268,76,28,170,426,na,238,na,134,104,59,536,279,492,1078,111,330,548,294,100,653,25,445,383,undefined,na,38,943,80,204,undefined,33,156,48,26,19,401,1072,28,440,153,114,332,89,187,2,undefined,188,na,205,314,na,226,843,112,273,49,300,642,209,98,66,208,13,173,78,38,undefined,undefined,undefined
27/01/2021,21,293,134,423,579,1097,633,49,145,50,21,130,388,na,174,na,123,104,45,407,256,397,831,78,313,398,255,83,600,3,346,380,undefined,na,38,678,89,164,undefined,18,102,51,8,14,372,1039,16,363,115,76,196,78,137,1,undefined,167,na,237,202,na,168,792,122,253,44,301,643,27,0,6,160,12,110,43,16,undefined,undefined,undefined
27/01/2021,22,213,91,373,428,1081,411,25,70,36,10,77,210,na,180,na,69,79,40,275,142,282,706,72,303,277,157,37,527,5,270,298,undefined,na,61,467,52,178,undefined,42,64,36,10,11,256,806,13,294,60,67,119,62,88,3,undefined,103,na,187,94,na,107,549,94,206,21,203,376,30,0,7,88,10,131,40,34,undefined,undefined,undefined
27/01/2021,23,111,33,190,196,364,315,26,29,25,3,16,61,na,133,na,23,55,15,214,65,175,435,34,160,166,126,27,88,1,191,174,undefined,na,9,198,29,54,undefined,24,25,9,1,4,139,387,2,169,46,77,25,16,59,3,undefined,55,na,105,46,na,59,333,48,139,9,102,209,na,na,na,18,3,55,20,3,undefined,undefined,undefined
28/01/2021,0,59,25,63,84,112,113,4,24,6,na,4,15,na,61,na,27,22,6,90,37,85,156,33,96,83,62,10,55,1,79,56,undefined,na,3,101,18,18,undefined,5,29,8,na,2,67,165,7,87,24,66,12,24,16,na,undefined,25,na,91,36,na,31,188,34,75,3,46,50,na,na,na,9,11,10,8,4,undefined,undefined,undefined
28/01/2021,1,29,17,45,42,64,54,9,6,4,na,4,14,na,16,na,7,17,4,69,26,59,74,11,29,49,54,8,24,na,44,14,undefined,na,2,23,12,11,undefined,na,11,3,1,1,17,94,1,54,13,30,2,11,12,2,undefined,7,na,38,32,na,17,117,31,48,2,28,30,na,na,na,7,3,7,4,na,undefined,undefined,undefined
28/01/2021,2,10,8,35,14,48,28,2,5,7,na,4,12,na,23,na,4,4,7,26,19,28,37,16,17,39,45,7,44,na,27,5,undefined,na,na,30,na,5,undefined,na,12,3,1,na,10,56,na,18,3,48,2,9,11,na,undefined,3,na,23,13,na,12,51,10,20,na,22,31,na,na,na,3,3,9,11,na,undefined,undefined,undefined
28/01/2021,3,12,8,19,17,41,15,1,1,1,na,1,3,na,6,na,23,7,1,10,10,15,26,3,9,11,35,3,40,na,8,2,undefined,na,3,10,3,3,undefined,na,3,5,1,2,6,34,3,29,6,43,na,9,3,na,undefined,13,na,7,9,na,10,48,7,14,1,3,8,na,na,na,4,na,7,9,1,undefined,undefined,undefined
28/01/2021,4,9,6,21,33,59,39,16,2,2,na,1,5,na,19,na,16,16,2,6,16,15,36,7,16,29,33,3,51,na,16,10,undefined,na,6,23,9,10,undefined,3,na,9,na,na,23,55,3,24,10,9,5,12,3,na,undefined,na,na,12,2,na,7,36,8,25,2,13,7,na,na,na,6,na,3,5,5,undefined,undefined,undefined
28/01/2021,5,21,11,19,46,80,150,29,24,30,4,3,22,na,58,na,18,45,17,2,16,27,141,33,106,113,70,7,63,1,22,6,undefined,na,14,73,21,13,undefined,1,27,29,3,3,13,193,2,46,12,26,8,27,17,2,undefined,19,na,71,13,na,19,101,21,18,7,55,31,na,na,na,12,12,32,18,5,undefined,undefined,undefined
28/01/2021,6,86,40,55,122,287,347,118,83,96,24,27,77,na,135,na,55,120,55,27,17,28,380,66,310,295,119,19,181,11,40,16,undefined,na,33,270,53,7,undefined,37,38,63,20,9,50,376,8,109,29,54,15,66,19,33,undefined,86,na,153,54,na,46,312,29,28,39,112,33,55,42,34,15,10,74,29,49,undefined,undefined,undefined
28/01/2021,7,142,90,86,263,542,549,211,174,273,43,34,175,na,217,na,154,285,186,26,24,66,625,191,569,437,288,59,400,12,57,37,undefined,na,46,459,84,27,undefined,80,78,97,41,23,104,597,40,223,112,50,42,109,62,17,undefined,63,na,362,164,na,110,298,43,109,103,91,98,162,109,97,45,23,144,127,43,undefined,undefined,undefined
28/01/2021,8,281,164,107,450,775,1061,335,211,619,77,47,215,na,336,na,338,606,499,64,66,121,1267,375,1125,617,462,101,668,10,85,69,undefined,na,84,763,242,72,undefined,153,193,176,111,28,214,1132,88,491,194,71,111,75,202,15,undefined,152,na,698,226,na,205,416,106,210,204,210,191,392,185,215,132,54,287,303,58,undefined,undefined,undefined
28/01/2021,9,477,269,189,639,762,620,152,165,296,95,34,110,na,226,na,470,357,323,90,53,136,1035,243,717,443,479,86,510,6,136,78,undefined,na,46,487,250,79,undefined,131,167,177,152,65,240,1187,54,485,165,99,163,213,156,35,undefined,137,na,529,236,na,232,421,97,268,198,159,265,413,252,187,150,102,197,198,46,undefined,undefined,undefined
28/01/2021,10,601,475,201,904,1026,541,114,157,156,72,32,136,na,199,na,597,332,197,160,88,197,1010,194,575,379,695,119,760,5,180,82,undefined,na,44,448,193,101,undefined,117,159,211,86,33,277,1306,47,546,212,130,200,112,197,12,undefined,186,na,393,225,na,197,458,92,279,167,187,339,468,212,182,141,21,186,147,42,undefined,undefined,undefined
28/01/2021,11,893,698,483,1411,1323,622,87,171,119,59,38,152,na,254,na,783,350,258,249,119,273,1145,179,537,477,752,152,1145,11,285,154,undefined,na,54,515,204,103,undefined,110,187,257,115,45,451,1799,56,762,296,121,237,162,225,17,undefined,245,na,436,350,na,275,586,130,336,163,236,567,515,318,184,174,90,139,166,55,undefined,undefined,undefined
28/01/2021,12,1205,1108,604,1773,1664,880,126,197,265,53,57,254,na,282,na,1001,535,242,475,224,527,1444,331,645,648,1066,179,1174,4,372,185,undefined,na,90,1177,435,172,undefined,303,261,312,136,68,659,2196,74,1025,307,226,349,216,362,18,undefined,335,na,579,411,na,360,831,138,579,191,315,840,701,492,287,282,70,215,276,63,undefined,undefined,undefined
28/01/2021,13,1365,1185,667,2007,1893,949,127,210,266,54,54,219,na,319,na,1048,614,274,440,273,517,1699,354,718,693,822,192,1381,20,451,237,undefined,na,87,1174,404,179,undefined,216,211,329,165,33,833,2505,78,1182,314,153,360,222,461,8,undefined,421,na,534,420,na,302,970,184,597,177,350,1006,731,543,316,268,29,207,260,53,undefined,undefined,undefined
28/01/2021,14,1295,1033,713,1836,1740,956,94,172,178,34,39,169,na,338,na,885,312,242,462,247,493,1529,210,670,809,655,128,1191,16,424,190,undefined,na,64,874,240,138,undefined,152,232,270,185,19,723,2330,90,1022,300,138,346,167,355,19,undefined,329,na,487,489,na,301,1009,165,514,157,383,854,639,388,233,198,15,239,188,61,undefined,undefined,undefined
28/01/2021,15,1282,1000,677,1794,1787,996,158,148,232,31,34,189,na,390,na,860,325,238,398,198,384,1544,213,803,754,480,100,1060,14,344,179,undefined,na,64,736,282,168,undefined,114,162,131,80,13,656,2184,74,1099,219,110,284,148,357,11,undefined,230,na,536,473,na,294,949,148,421,158,353,962,534,312,250,181,17,247,170,47,undefined,undefined,undefined
28/01/2021,16,1217,899,661,1680,1673,1150,171,243,347,30,53,207,na,403,na,712,299,335,400,183,397,1775,238,1118,835,362,115,979,18,332,150,undefined,na,47,855,263,110,undefined,95,175,123,87,11,555,2244,61,1104,164,89,298,123,380,13,undefined,309,na,611,455,na,295,1099,158,437,197,412,1000,576,295,147,208,20,324,228,53,undefined,undefined,undefined
28/01/2021,17,1379,806,660,1558,1994,1527,326,313,556,47,77,309,na,504,na,626,428,516,483,208,469,1923,332,1386,974,396,138,1259,22,360,191,undefined,na,102,1135,289,128,undefined,108,216,171,85,25,717,2210,82,1073,192,90,322,174,414,7,undefined,337,na,765,574,na,354,1244,195,439,193,545,1024,643,252,164,229,103,426,315,100,undefined,undefined,undefined
28/01/2021,18,1214,629,676,1350,1489,1153,271,286,218,31,97,349,na,363,na,364,247,241,511,310,467,1569,213,819,773,360,118,873,21,433,299,undefined,na,62,1049,221,199,undefined,55,175,318,63,166,547,1686,88,907,166,70,404,100,302,6,undefined,335,na,476,465,na,340,1052,144,394,175,446,908,392,193,127,223,102,316,150,62,undefined,undefined,undefined
28/01/2021,19,963,427,629,958,1230,684,160,187,86,46,135,432,na,225,na,193,167,98,531,319,434,1241,137,472,439,291,71,623,13,434,298,undefined,na,50,811,113,172,undefined,40,131,45,17,18,385,1308,33,630,141,75,303,99,270,7,undefined,301,na,353,436,na,267,960,141,268,66,330,791,299,162,56,221,22,235,75,38,undefined,undefined,undefined
28/01/2021,20,570,305,508,732,1194,612,146,168,56,42,115,380,na,221,na,152,114,73,490,257,403,1057,92,323,447,264,74,635,12,333,528,undefined,na,30,810,93,264,undefined,27,110,256,105,117,448,1033,46,517,119,82,375,92,207,1,undefined,240,na,217,270,na,225,903,159,282,44,296,785,222,65,41,182,24,191,75,31,undefined,undefined,undefined
28/01/2021,21,315,132,435,624,936,625,69,150,38,47,89,313,na,173,na,118,109,46,501,285,372,867,79,321,361,230,51,553,7,318,455,undefined,na,32,674,69,209,undefined,23,98,36,13,20,367,1058,27,422,93,83,319,99,164,2,undefined,204,na,221,183,na,169,773,117,282,52,309,608,5,0,0,145,6,132,66,31,undefined,undefined,undefined
28/01/2021,22,144,94,360,424,661,522,34,94,47,13,57,182,na,224,na,96,107,30,275,273,267,682,60,274,291,159,44,319,11,248,279,undefined,na,20,391,53,152,undefined,30,48,19,13,10,256,677,22,287,69,81,177,47,105,1,undefined,109,na,168,110,na,122,541,98,205,18,204,434,na,na,na,107,22,119,20,14,undefined,undefined,undefined
28/01/2021,23,113,33,156,223,316,314,19,40,24,13,30,82,na,146,na,52,48,14,193,160,213,414,41,126,202,117,19,105,2,210,165,undefined,na,7,206,50,41,undefined,17,53,8,2,7,128,368,12,180,33,54,64,18,78,3,undefined,60,na,151,64,na,77,330,80,113,6,110,137,na,na,na,77,4,39,28,3,undefined,undefined,undefined
29/01/2021,0,74,31,102,95,160,131,5,10,5,na,11,43,na,49,na,23,13,5,89,115,109,151,20,61,78,77,10,38,1,125,45,undefined,na,4,100,14,27,undefined,4,9,9,2,3,47,173,5,119,18,47,10,22,40,na,undefined,21,na,64,55,na,26,212,33,52,7,42,64,na,na,na,56,17,23,6,10,undefined,undefined,undefined
29/01/2021,1,12,20,90,47,80,55,4,3,5,1,5,12,na,17,na,8,5,2,50,186,105,129,1,28,31,70,10,28,3,84,19,undefined,na,2,44,12,20,undefined,4,3,3,2,3,42,79,5,37,10,52,3,11,27,na,undefined,19,na,78,27,na,17,161,28,57,3,32,38,na,na,na,5,10,7,6,1,undefined,undefined,undefined
29/01/2021,2,12,42,50,41,50,26,11,2,na,3,2,4,na,10,na,19,6,7,40,107,73,91,10,13,34,48,2,16,na,58,9,undefined,na,3,34,5,4,undefined,na,4,5,6,3,22,63,3,44,6,27,5,7,23,1,undefined,16,na,36,11,na,23,94,13,36,na,20,36,na,na,na,4,15,8,10,2,undefined,undefined,undefined
29/01/2021,3,25,23,56,48,63,15,3,3,3,na,9,13,na,6,na,16,5,4,30,44,44,77,12,24,32,51,5,44,3,12,12,undefined,na,2,19,na,9,undefined,2,1,5,3,1,15,91,5,35,4,21,2,5,14,1,undefined,14,na,11,13,na,10,71,9,24,2,17,14,na,na,na,23,15,5,9,na,undefined,undefined,undefined
29/01/2021,4,25,10,41,46,56,41,6,4,3,na,na,6,na,13,na,7,12,3,25,8,28,87,15,28,58,37,3,40,1,35,6,undefined,na,13,21,5,7,undefined,8,4,4,na,na,28,87,6,43,11,26,5,13,8,na,undefined,4,na,28,13,na,12,57,17,25,1,42,29,na,na,na,4,4,4,4,4,undefined,undefined,undefined
29/01/2021,5,11,17,27,53,93,105,25,25,25,10,3,17,na,44,na,18,40,22,6,20,22,159,28,89,93,61,9,59,3,14,26,undefined,na,14,58,20,4,undefined,2,15,7,2,1,16,166,9,51,15,41,12,30,10,5,undefined,8,na,65,20,na,24,124,35,25,9,43,19,na,na,na,4,na,34,19,1,undefined,undefined,undefined
29/01/2021,6,61,46,57,123,239,298,61,46,73,24,7,36,na,120,na,64,110,39,20,18,33,300,81,310,234,144,24,120,11,42,43,undefined,na,34,208,33,7,undefined,29,36,65,19,11,42,397,29,96,38,62,16,58,30,39,undefined,94,na,142,73,na,37,265,42,48,35,95,37,16,18,12,27,13,47,23,57,undefined,undefined,undefined
29/01/2021,7,156,94,69,250,404,528,103,126,213,37,8,38,na,178,na,173,194,189,46,16,57,527,151,725,266,176,48,250,8,54,70,undefined,na,22,321,82,21,undefined,65,104,65,31,8,100,619,36,232,89,35,49,69,61,15,undefined,96,na,304,82,na,85,255,79,95,90,96,58,123,53,102,69,55,116,93,34,undefined,undefined,undefined
29/01/2021,8,332,183,66,400,538,894,96,101,528,74,10,52,na,240,na,417,417,470,82,32,98,1114,436,1481,296,186,111,402,6,104,65,undefined,na,10,392,211,54,undefined,130,218,95,153,54,169,1015,56,416,111,51,119,70,141,16,undefined,133,na,514,102,na,139,293,104,147,172,197,169,184,70,127,107,36,235,248,40,undefined,undefined,undefined
29/01/2021,9,451,293,53,456,393,579,43,71,219,34,na,17,na,146,na,553,318,268,82,44,111,931,216,979,193,149,89,290,3,130,55,undefined,na,5,134,219,54,undefined,130,178,80,58,15,186,944,49,299,149,68,121,71,128,23,undefined,147,na,357,70,na,146,373,114,116,37,131,195,154,72,71,104,77,127,132,21,undefined,undefined,undefined
29/01/2021,10,628,380,64,644,453,491,29,39,93,41,6,13,na,85,na,573,171,171,166,66,125,737,212,667,142,116,57,390,na,205,38,undefined,na,7,147,137,62,undefined,90,176,54,24,19,183,909,40,333,119,73,212,77,91,8,undefined,187,na,246,36,na,127,360,131,181,25,122,210,109,49,58,146,17,84,75,47,undefined,undefined,undefined
29/01/2021,11,707,491,106,848,495,526,25,28,106,45,2,16,na,92,na,589,186,148,215,64,173,798,204,657,170,105,99,484,2,243,91,undefined,na,3,171,151,62,undefined,68,150,74,14,24,196,1108,80,344,152,68,218,65,92,17,undefined,165,na,202,51,na,147,372,116,189,18,126,255,115,64,54,125,23,87,88,31,undefined,undefined,undefined
29/01/2021,12,849,582,129,1133,664,509,33,48,173,71,1,12,na,97,na,737,272,167,307,144,302,1048,244,802,189,136,87,656,na,245,125,undefined,na,5,254,302,59,undefined,175,303,104,88,34,323,1188,68,497,161,84,264,123,160,25,undefined,207,na,304,89,na,141,476,133,310,11,196,343,179,119,77,157,54,120,128,19,undefined,undefined,undefined
29/01/2021,13,948,733,207,1209,831,445,34,72,194,35,4,32,na,126,na,852,295,153,351,131,426,1166,195,684,278,242,107,822,6,295,156,undefined,na,9,298,253,132,undefined,202,202,116,90,19,388,1511,55,619,174,81,235,81,263,12,undefined,259,na,438,156,na,175,608,242,346,23,200,468,281,174,111,191,32,157,149,40,undefined,undefined,undefined
29/01/2021,14,1065,749,249,1286,958,641,43,121,164,53,3,70,na,204,na,719,234,190,319,168,415,1153,135,655,370,379,96,799,10,315,155,undefined,na,25,419,212,131,undefined,151,146,117,66,42,399,1491,65,715,165,119,266,116,267,15,undefined,292,na,396,220,na,216,791,91,348,86,271,577,450,186,162,155,11,134,115,32,undefined,undefined,undefined
29/01/2021,15,1128,818,303,1346,940,761,76,100,196,50,4,61,na,260,na,663,267,180,342,163,383,1351,189,894,489,301,116,811,2,267,143,undefined,na,16,428,237,143,undefined,90,151,90,112,42,387,1631,35,760,222,98,317,110,265,8,undefined,243,na,446,233,na,223,796,151,345,112,255,618,449,205,172,192,19,188,165,35,undefined,undefined,undefined
29/01/2021,16,1259,753,345,1276,1140,862,84,157,321,42,13,110,na,287,na,672,281,257,376,150,439,1470,218,972,530,279,78,853,14,264,120,undefined,na,21,562,226,90,undefined,118,172,85,62,34,444,1644,42,866,119,69,238,90,289,11,undefined,267,na,498,376,na,192,791,157,339,133,296,691,405,194,166,206,21,270,207,41,undefined,undefined,undefined
29/01/2021,17,1369,681,511,1467,1693,1233,144,211,388,57,31,180,na,391,na,585,395,346,490,219,502,1791,302,1213,660,330,101,1189,11,424,219,undefined,na,83,871,327,115,undefined,174,234,104,88,61,565,2122,53,906,166,66,342,128,350,11,undefined,313,na,667,501,na,293,1075,137,362,156,456,808,590,278,221,234,93,422,285,70,undefined,undefined,undefined
29/01/2021,18,1308,613,571,1412,1422,1065,136,183,211,72,84,205,na,376,na,394,240,210,612,378,594,1458,228,782,665,431,118,850,26,549,273,undefined,na,56,903,252,171,undefined,91,186,54,41,30,477,1822,41,934,172,77,389,87,364,10,undefined,363,na,521,520,na,299,1337,176,400,103,411,861,492,217,139,244,60,360,139,50,undefined,undefined,undefined
29/01/2021,19,1051,474,628,1102,1176,826,66,180,116,73,54,287,na,235,na,269,217,96,819,507,645,1239,179,502,608,372,112,688,10,608,419,undefined,na,64,987,188,259,undefined,67,178,42,35,24,511,1505,38,775,158,95,338,102,341,18,undefined,308,na,314,427,na,245,1169,146,398,42,342,893,348,190,72,263,17,241,105,47,undefined,undefined,undefined
29/01/2021,20,1099,439,563,1036,1352,763,78,188,61,53,73,302,na,305,na,241,196,63,743,563,607,1146,121,350,527,309,84,717,21,641,532,undefined,na,55,1069,147,273,undefined,25,141,55,47,27,570,1257,19,689,145,133,414,101,414,13,undefined,322,na,327,362,na,226,1010,151,434,29,362,971,359,114,31,246,24,232,93,38,undefined,undefined,undefined
29/01/2021,21,559,258,688,903,1542,785,54,98,48,40,106,291,na,244,na,196,124,53,777,535,642,1371,122,407,455,305,77,833,13,858,566,undefined,na,41,1179,191,332,undefined,46,173,40,32,15,495,1377,17,627,128,90,291,104,331,1,undefined,270,na,292,193,na,222,952,123,367,26,339,948,50,0,4,189,22,210,91,2,undefined,undefined,undefined
29/01/2021,22,361,181,530,645,1017,755,67,62,59,18,71,194,na,237,na,128,134,67,611,415,557,1054,101,355,539,277,59,326,9,785,473,undefined,na,51,946,174,273,undefined,39,161,27,24,24,409,1095,17,535,112,76,308,87,331,5,undefined,229,na,232,146,na,160,827,143,360,25,286,614,18,0,0,158,20,203,116,na,undefined,undefined,undefined
29/01/2021,23,222,112,348,496,794,536,91,32,19,36,47,114,na,245,na,52,50,28,331,329,389,698,64,246,354,196,38,223,12,595,395,undefined,na,32,574,198,134,undefined,9,86,24,13,13,347,808,16,314,74,72,119,20,240,2,undefined,134,na,185,97,na,134,439,91,373,13,252,405,na,na,na,9,28,151,38,na,undefined,undefined,undefined
30/01/2021,0,144,88,365,286,423,428,17,30,9,13,28,59,na,224,na,39,32,30,269,150,295,436,35,147,239,137,39,78,6,354,233,undefined,na,11,340,166,89,undefined,8,43,9,5,8,233,561,4,182,53,61,55,23,203,na,undefined,122,na,139,56,na,68,354,76,251,2,156,257,na,na,na,na,14,58,25,na,undefined,undefined,undefined
30/01/2021,1,88,58,254,185,267,203,14,2,4,2,20,29,na,116,na,104,23,13,161,107,252,293,33,67,235,98,11,83,8,302,57,undefined,na,7,169,110,22,undefined,14,16,4,8,7,146,367,5,125,21,57,11,18,166,2,undefined,57,na,80,48,na,34,193,43,124,5,116,159,na,na,na,na,4,30,15,na,undefined,undefined,undefined
30/01/2021,2,60,67,144,140,125,141,18,11,3,6,4,11,na,97,na,39,13,6,65,57,157,228,39,58,146,109,16,39,3,179,20,undefined,na,12,51,94,10,undefined,1,5,2,na,na,95,331,2,95,21,54,6,17,120,na,undefined,97,na,52,34,na,20,157,58,121,3,64,78,na,na,na,na,8,19,57,na,undefined,undefined,undefined
30/01/2021,3,34,37,98,148,106,85,19,13,4,na,na,8,na,64,na,36,15,1,77,23,192,175,55,41,69,70,4,35,5,228,4,undefined,na,2,63,80,21,undefined,4,3,9,4,2,61,199,na,83,13,30,5,15,87,na,undefined,42,na,44,38,na,31,148,45,96,3,63,47,na,na,na,na,2,37,16,na,undefined,undefined,undefined
30/01/2021,4,24,13,63,45,56,66,7,2,1,na,3,5,na,44,na,8,11,2,24,18,145,102,10,44,59,64,4,21,4,52,43,undefined,na,na,21,11,13,undefined,2,4,4,na,na,39,103,na,44,6,20,8,9,48,8,undefined,45,na,23,15,na,27,87,22,41,1,31,14,na,na,na,na,3,15,8,na,undefined,undefined,undefined
30/01/2021,5,13,14,33,46,56,62,24,17,12,7,1,2,na,26,na,32,15,2,5,22,71,104,16,49,68,76,12,42,na,47,11,undefined,na,10,25,12,9,undefined,na,26,7,5,5,32,159,5,43,21,25,5,8,21,15,undefined,37,na,33,14,na,25,86,12,17,3,45,24,na,na,na,4,2,15,11,na,undefined,undefined,undefined
30/01/2021,6,43,23,40,66,89,129,40,33,11,6,10,28,na,74,na,52,41,10,17,44,22,101,27,133,182,108,20,58,9,47,14,undefined,na,4,97,34,18,undefined,21,11,27,1,1,40,199,4,35,46,45,13,42,20,13,undefined,35,na,63,27,na,25,105,39,22,14,59,18,18,14,7,10,3,27,25,10,undefined,undefined,undefined
30/01/2021,7,60,38,77,87,199,241,127,78,31,25,13,41,na,77,na,50,65,14,18,17,41,236,36,165,226,164,53,111,7,37,22,undefined,na,12,202,27,18,undefined,19,33,29,19,12,48,204,9,61,76,55,21,69,14,6,undefined,31,na,97,50,na,41,154,22,27,27,41,37,65,33,20,29,4,82,24,23,undefined,undefined,undefined
30/01/2021,8,171,74,101,231,348,280,129,126,31,40,30,117,na,123,na,111,105,36,39,20,50,440,66,196,262,314,109,149,7,56,42,undefined,na,22,294,48,31,undefined,10,35,27,10,7,104,472,17,190,145,67,96,106,48,9,undefined,110,na,153,96,na,87,283,29,57,29,72,83,163,116,48,49,6,60,28,28,undefined,undefined,undefined
30/01/2021,9,293,246,175,526,582,475,175,181,44,51,36,139,na,240,na,292,111,97,77,47,119,698,92,291,460,478,148,406,15,127,87,undefined,na,29,456,90,79,undefined,33,81,52,18,19,178,766,11,357,252,111,209,125,129,9,undefined,130,na,175,165,na,149,484,65,150,46,115,202,305,150,107,145,72,109,58,23,undefined,undefined,undefined
30/01/2021,10,595,525,311,958,950,649,192,244,34,85,59,229,na,293,na,469,124,90,214,113,238,915,119,406,600,750,242,638,5,164,99,undefined,na,44,702,100,94,undefined,32,123,64,12,22,304,1217,29,629,375,186,321,209,220,11,undefined,207,na,358,298,na,222,713,120,285,57,247,385,444,227,185,205,9,134,78,47,undefined,undefined,undefined
30/01/2021,11,1139,873,480,1502,1507,815,240,274,44,56,59,272,na,339,na,738,129,129,357,186,387,1185,136,492,807,957,324,926,21,322,154,undefined,na,28,924,109,131,undefined,38,182,95,14,15,511,1713,44,936,466,187,409,292,316,9,undefined,310,na,471,406,na,274,994,132,384,74,365,613,610,299,258,219,6,196,80,40,undefined,undefined,undefined
30/01/2021,12,1435,1068,729,1929,1926,931,216,275,68,65,66,308,na,366,na,879,153,127,631,351,571,1443,140,580,994,1090,317,1283,19,367,251,undefined,na,38,963,122,138,undefined,33,167,123,79,34,631,2259,32,1205,603,228,533,224,348,4,undefined,403,na,452,466,na,331,1124,183,510,100,434,879,579,326,325,243,10,259,122,44,undefined,undefined,undefined
30/01/2021,13,1968,1418,874,2076,2294,1067,188,298,40,66,62,245,na,364,na,923,189,137,859,394,615,1797,229,506,1175,1131,261,1666,48,511,293,undefined,na,53,1197,132,173,undefined,42,179,107,60,38,837,2402,53,1339,553,232,464,217,434,6,undefined,463,na,493,499,na,395,1383,241,530,69,543,1031,588,331,343,250,11,258,131,40,undefined,undefined,undefined
30/01/2021,14,2196,1493,973,2179,2381,1277,272,312,56,66,69,367,na,445,na,929,146,131,760,304,742,1778,261,555,1405,1010,261,1859,34,564,287,undefined,na,66,1453,146,166,undefined,55,145,87,56,35,963,2513,42,1473,525,214,480,346,404,16,undefined,376,na,468,537,na,412,1445,201,565,50,641,1325,645,413,369,233,15,345,130,52,undefined,undefined,undefined
30/01/2021,15,1893,1454,940,2201,2662,1323,325,317,70,44,107,366,na,536,na,886,240,135,778,329,710,1717,196,629,1405,817,257,1791,105,634,353,undefined,na,41,1580,148,153,undefined,32,166,46,52,14,1044,2631,43,1481,439,226,526,212,459,2,undefined,408,na,517,527,na,413,1417,195,641,85,743,1468,765,382,349,190,11,319,136,61,undefined,undefined,undefined
30/01/2021,16,1702,1406,1078,2109,2803,1419,387,304,64,62,87,353,na,553,na,825,200,105,716,298,639,1627,220,576,1370,503,180,1559,69,566,291,undefined,na,29,1621,153,201,undefined,61,175,65,50,21,959,2395,22,1320,342,160,496,153,436,8,undefined,287,na,443,564,na,374,1394,144,594,54,624,1378,591,309,235,176,28,441,162,57,undefined,undefined,undefined
30/01/2021,17,1303,1010,997,1617,2392,1339,230,253,79,70,81,387,na,455,na,494,256,119,738,348,669,1504,202,544,1213,391,123,1514,42,669,269,undefined,na,44,1527,113,199,undefined,62,205,48,48,13,823,2059,38,1134,225,76,490,127,399,16,undefined,357,na,482,486,na,299,1205,179,543,41,508,1256,544,269,192,181,169,458,110,52,undefined,undefined,undefined
30/01/2021,18,1003,699,976,1412,2220,1093,168,215,59,116,99,365,na,390,na,264,204,86,795,532,783,1169,158,472,977,345,136,978,60,709,473,undefined,na,23,1581,128,268,undefined,57,157,56,43,2,698,1804,36,955,178,104,569,124,307,47,undefined,381,na,403,512,na,336,1362,198,434,30,574,1133,483,222,85,216,176,452,101,74,undefined,undefined,undefined
30/01/2021,19,811,454,998,1471,2229,1193,411,204,48,74,111,424,na,428,na,122,255,55,982,754,821,1220,130,380,697,289,86,1002,59,863,584,undefined,na,43,1813,171,431,undefined,44,210,35,24,11,769,1867,26,909,103,111,576,121,352,48,undefined,386,na,329,519,na,289,1194,146,467,30,558,1229,534,282,107,229,62,516,122,68,undefined,undefined,undefined
30/01/2021,20,511,300,1047,1212,2199,1026,99,180,42,53,92,360,na,454,na,213,202,57,1093,790,776,1141,138,338,663,335,92,907,42,868,757,undefined,na,49,1775,184,571,undefined,41,179,46,26,11,756,1737,31,839,104,111,590,101,446,44,undefined,392,na,309,374,na,255,1097,190,425,33,621,1247,400,132,59,171,61,341,142,39,undefined,undefined,undefined
30/01/2021,21,388,222,891,1043,2048,937,85,113,41,36,90,293,na,384,na,163,128,60,783,562,942,1033,117,395,637,269,67,783,46,895,859,undefined,na,26,1664,264,523,undefined,61,138,24,10,8,695,1497,29,630,117,101,447,95,395,31,undefined,308,na,301,141,na,273,1000,118,482,16,480,914,94,0,10,159,47,273,299,32,undefined,undefined,undefined
30/01/2021,22,381,234,760,843,1545,845,51,65,39,26,90,245,na,330,na,210,143,46,728,949,873,1072,147,374,756,259,61,420,27,956,789,undefined,na,35,1634,263,472,undefined,52,156,25,7,7,551,1302,13,547,92,78,334,94,419,33,undefined,205,na,273,164,na,153,929,113,451,24,408,947,49,4,1,3,22,252,368,29,undefined,undefined,undefined
30/01/2021,23,269,169,562,674,1401,806,41,37,31,42,28,130,na,257,na,153,100,37,374,804,702,723,74,321,555,168,43,401,113,752,632,undefined,na,40,1188,324,262,undefined,45,97,21,5,2,375,1126,20,421,76,105,179,44,433,47,undefined,179,na,209,146,na,128,646,103,419,25,379,535,na,na,na,na,12,201,173,23,undefined,undefined,undefined
31/01/2021,0,169,118,392,403,747,515,27,35,12,3,23,98,na,255,na,110,52,19,336,634,541,495,68,162,288,140,29,138,7,626,345,undefined,na,15,494,265,109,undefined,10,85,17,2,5,270,705,5,334,35,56,55,29,449,19,undefined,138,na,152,116,na,62,377,111,391,4,222,291,na,na,na,na,4,75,147,22,undefined,undefined,undefined
31/01/2021,1,142,64,259,317,416,406,19,33,9,8,17,50,na,222,na,96,46,15,216,397,604,522,69,107,344,110,22,89,8,466,169,undefined,na,9,367,305,34,undefined,4,58,9,6,4,273,546,6,208,29,94,30,17,337,14,undefined,97,na,165,79,na,74,237,58,288,2,227,267,na,na,na,na,8,72,139,11,undefined,undefined,undefined
31/01/2021,2,87,56,210,241,226,256,20,10,3,5,8,31,na,148,na,63,32,4,167,114,381,397,56,106,143,92,20,51,15,340,25,undefined,na,12,107,211,11,undefined,3,25,4,2,2,163,467,2,136,35,66,10,31,184,19,undefined,78,na,105,60,na,31,203,48,127,1,154,154,na,na,na,na,3,51,187,6,undefined,undefined,undefined
31/01/2021,3,107,68,215,182,146,191,14,13,18,4,7,13,na,186,na,71,27,13,146,125,293,339,59,112,123,90,23,41,2,454,20,undefined,na,10,77,115,7,undefined,3,20,3,na,na,148,366,na,159,20,43,3,20,173,8,undefined,66,na,92,61,na,41,248,49,175,8,106,178,na,na,na,na,3,16,120,7,undefined,undefined,undefined
31/01/2021,4,68,23,74,53,76,124,12,2,8,5,12,14,na,76,na,28,17,8,78,92,167,223,16,80,546,91,6,30,4,128,9,undefined,na,10,25,53,na,undefined,3,6,1,na,na,45,106,4,57,14,43,8,11,64,2,undefined,60,na,77,25,na,25,143,37,38,1,48,57,na,na,na,na,3,8,93,3,undefined,undefined,undefined
31/01/2021,5,25,20,60,78,79,83,30,6,3,1,2,10,na,43,na,30,18,3,31,15,117,192,21,47,61,56,13,36,2,172,9,undefined,na,3,27,23,17,undefined,2,8,1,na,na,41,191,7,51,22,21,7,9,48,7,undefined,33,na,41,19,na,23,85,25,31,4,31,34,na,na,na,na,4,24,11,4,undefined,undefined,undefined
31/01/2021,6,35,14,47,118,95,128,53,34,14,10,9,29,na,66,na,38,16,4,30,22,81,178,31,70,199,68,11,85,9,85,3,undefined,na,6,64,19,2,undefined,14,6,8,4,2,40,213,3,71,14,28,1,12,29,6,undefined,31,na,60,22,na,17,105,21,19,14,34,38,19,6,4,na,na,37,19,8,undefined,undefined,undefined
31/01/2021,7,44,28,31,99,128,166,118,57,30,9,16,56,na,77,na,23,28,6,24,28,29,258,38,152,235,130,24,152,4,40,26,undefined,na,15,176,20,10,undefined,23,28,10,11,8,41,213,4,83,40,46,35,8,21,14,undefined,13,na,73,40,na,28,97,23,28,na,38,32,54,23,9,na,na,36,9,14,undefined,undefined,undefined
31/01/2021,8,81,56,64,197,309,246,192,119,33,12,33,120,na,128,na,43,63,19,23,25,37,393,48,201,361,213,69,192,23,73,40,undefined,na,30,397,25,37,undefined,15,37,14,3,4,74,341,12,144,105,58,57,46,29,23,undefined,65,na,121,72,na,91,165,25,30,24,87,74,73,64,42,25,63,59,22,29,undefined,undefined,undefined
31/01/2021,9,244,149,134,315,519,386,301,157,30,19,64,196,na,180,na,107,107,34,59,44,102,556,108,320,522,453,130,432,32,99,54,undefined,na,29,596,44,41,undefined,6,48,31,14,11,150,600,15,280,223,147,132,110,77,31,undefined,98,na,233,155,na,106,347,56,120,49,144,117,201,153,51,83,9,98,57,18,undefined,undefined,undefined
31/01/2021,10,636,405,255,675,956,579,242,318,47,43,85,279,na,285,na,297,130,46,154,102,218,879,125,428,665,651,185,978,24,184,105,undefined,na,77,728,63,85,undefined,25,99,33,36,18,274,1089,25,560,316,194,246,148,148,43,undefined,136,na,257,218,na,204,656,110,194,46,220,337,323,174,143,104,14,152,96,37,undefined,undefined,undefined
31/01/2021,11,1031,743,401,1217,1611,858,272,297,53,50,78,314,na,386,na,544,159,73,361,202,380,1161,139,455,999,938,227,1279,32,322,179,undefined,na,48,1089,85,117,undefined,10,125,33,59,16,468,1638,25,756,417,287,400,184,257,55,undefined,283,na,340,358,na,246,839,103,324,74,394,608,441,288,219,164,8,200,121,54,undefined,undefined,undefined
31/01/2021,12,1372,1014,665,1580,2044,1020,283,363,58,33,89,325,na,374,na,641,171,93,663,340,546,1272,115,449,1082,1090,308,1515,65,407,262,undefined,na,22,1413,109,139,undefined,23,175,48,67,17,593,2113,51,1020,544,358,483,233,360,59,undefined,427,na,365,412,na,284,1014,128,401,75,469,869,638,362,283,159,14,326,91,86,undefined,undefined,undefined
31/01/2021,13,1805,1146,704,1833,2222,961,313,301,50,35,131,404,na,363,na,818,148,71,748,449,678,1389,131,398,1175,1150,283,1711,49,493,283,undefined,na,50,1402,139,222,undefined,28,173,53,82,33,751,2351,41,1170,571,383,565,203,388,70,undefined,394,na,358,419,na,357,1109,147,481,58,512,1002,520,301,315,192,13,282,81,44,undefined,undefined,undefined
31/01/2021,14,2181,1414,852,1972,2625,1114,377,286,71,39,126,433,na,564,na,717,163,84,746,302,692,1523,152,435,1580,1013,281,2133,52,526,435,undefined,na,58,1448,162,249,undefined,42,170,66,69,39,814,2417,42,1190,506,355,594,204,328,67,undefined,359,na,372,452,na,338,1269,159,488,84,570,1174,561,311,207,142,11,301,90,40,undefined,undefined,undefined
31/01/2021,15,2256,1277,846,2016,2801,1131,391,321,46,34,112,413,na,431,na,683,149,79,766,296,737,1736,122,512,1461,804,234,2372,96,519,462,undefined,na,79,1721,106,209,undefined,43,145,61,53,37,856,2338,39,1318,448,281,624,170,419,63,undefined,396,na,400,573,na,329,1232,166,449,69,568,1244,583,302,223,166,13,330,67,45,undefined,undefined,undefined
31/01/2021,16,2055,978,867,1659,2462,1209,351,318,37,53,107,432,na,454,na,598,157,59,645,253,629,1737,135,435,1306,532,162,2012,113,432,435,undefined,na,89,1541,130,168,undefined,36,136,58,66,43,843,2031,37,1076,348,160,550,144,380,39,undefined,253,na,379,517,na,332,1122,144,416,54,581,1316,457,232,173,128,33,438,49,54,undefined,undefined,undefined
31/01/2021,17,1550,754,753,1385,2071,1048,326,400,65,86,131,381,na,367,na,362,132,43,630,210,659,1713,151,496,1294,385,176,1481,126,505,445,undefined,na,59,1442,100,192,undefined,14,142,49,58,32,622,1704,33,943,235,134,418,113,316,72,undefined,229,na,310,486,na,288,1039,173,317,44,515,1050,319,206,94,177,144,296,57,35,undefined,undefined,undefined
31/01/2021,18,993,402,710,1054,1771,833,255,299,60,70,139,415,na,345,na,162,109,42,694,327,566,1348,162,445,1118,308,110,1009,33,429,497,undefined,na,65,1260,85,190,undefined,20,113,41,31,22,580,1456,24,699,159,101,421,121,213,51,undefined,295,na,308,413,na,250,1036,173,269,51,392,952,328,135,41,299,40,284,60,32,undefined,undefined,undefined
31/01/2021,19,526,257,602,795,1472,702,228,196,54,48,103,401,na,283,na,88,74,17,600,332,614,1138,92,296,674,276,80,873,22,423,448,undefined,na,34,1086,69,232,undefined,13,100,41,27,16,400,1119,23,504,150,121,360,109,209,54,undefined,234,na,281,350,na,193,837,109,216,34,309,816,269,109,60,260,14,232,77,35,undefined,undefined,undefined
31/01/2021,20,384,191,542,712,1254,633,198,194,29,39,131,411,na,256,na,122,101,33,537,240,530,905,82,263,432,282,75,690,22,413,540,undefined,na,42,971,91,272,undefined,9,84,38,15,13,434,1006,29,403,107,104,338,97,170,31,undefined,174,na,168,223,na,226,818,101,220,26,281,639,223,85,44,117,11,183,80,15,undefined,undefined,undefined
31/01/2021,21,215,113,400,544,914,553,87,109,25,26,91,270,na,254,na,109,54,34,422,221,469,886,84,270,313,251,64,546,1,373,536,undefined,na,27,712,41,222,undefined,7,62,47,8,1,335,933,13,322,83,99,169,63,167,27,undefined,168,na,215,150,na,187,749,94,187,43,233,542,24,1,5,149,7,109,47,22,undefined,undefined,undefined
31/01/2021,22,135,90,475,402,564,423,69,78,27,11,68,199,na,193,na,85,43,15,290,146,280,744,38,239,818,158,34,200,14,287,368,undefined,na,14,442,47,166,undefined,20,48,31,3,4,265,614,15,252,54,90,138,35,92,33,undefined,118,na,164,110,na,110,597,99,197,11,201,321,40,0,6,14,6,41,43,6,undefined,undefined,undefined
31/01/2021,23,78,54,229,146,278,268,49,17,9,9,43,87,na,138,na,18,26,7,180,61,185,402,34,150,183,107,28,74,6,213,152,undefined,na,14,190,32,73,undefined,9,15,10,3,3,102,313,7,129,42,55,35,34,75,18,undefined,51,na,101,73,na,73,257,72,94,4,82,170,na,na,na,na,2,27,27,5,undefined,undefined,undefined


==> Figures/Australia/big/July_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14
01/07/2019,0,67,37,250,133,79,160,4,9,10,12,25,55,-1,77,79,44,15,7,121,36,161,257,38,121,-1,92,-1,46,17,175,32,undefined,13,11,88,11,5,73,17,16,20,15,12,63,13,91,20,66,17,34,43,23,-1,25,28,73,5,178,54
01/07/2019,1,44,8,109,66,51,61,2,3,7,12,4,7,-1,21,62,21,11,2,60,39,119,99,21,47,-1,66,-1,46,17,152,16,undefined,1,2,47,6,2,51,8,7,11,1,1,60,4,58,13,40,5,13,19,11,-1,18,14,51,-1,148,31
01/07/2019,2,22,20,48,49,27,43,-1,5,1,-1,7,13,-1,9,13,9,8,6,31,17,67,146,7,26,-1,44,-1,17,3,75,9,undefined,1,4,20,5,1,29,5,5,4,3,3,17,2,36,1,55,2,2,21,6,-1,20,4,29,-1,74,9
01/07/2019,3,24,10,68,20,42,39,2,-1,4,-1,5,8,-1,8,23,13,4,5,13,25,67,70,21,12,-1,22,-1,34,3,44,6,undefined,1,2,31,8,1,25,-1,6,4,1,2,8,-1,23,4,39,1,3,8,1,-1,9,6,25,2,43,30
01/07/2019,4,15,23,36,36,47,52,3,5,8,3,5,5,-1,36,11,14,11,2,21,19,45,68,13,27,-1,39,-1,51,3,55,19,undefined,12,4,16,5,8,41,5,8,4,1,1,27,2,34,12,17,8,4,9,6,-1,9,7,41,1,45,15
01/07/2019,5,31,22,79,66,117,248,32,41,92,33,5,22,-1,102,34,41,85,48,24,31,42,203,60,355,-1,53,-1,105,12,44,10,undefined,26,22,93,19,8,105,16,20,15,8,8,64,2,68,7,21,5,15,23,11,-1,27,86,105,1,136,30
01/07/2019,6,120,79,155,205,395,1014,114,113,556,93,13,75,-1,279,99,129,250,187,36,20,69,793,267,1139,-1,106,-1,371,58,80,29,undefined,104,76,591,63,12,399,100,91,41,26,20,159,21,164,47,40,23,21,48,17,-1,80,507,399,8,392,72
01/07/2019,7,269,232,261,407,888,1829,343,318,2204,361,57,175,-1,641,253,388,766,748,70,77,147,1416,724,2233,-1,172,-1,893,119,125,71,undefined,215,135,818,245,40,1216,291,238,82,70,47,422,46,462,118,48,78,72,182,52,-1,136,2013,1216,57,3,244
01/07/2019,8,788,498,647,927,1719,3936,589,540,4217,673,127,379,-1,1454,566,800,2130,1685,180,190,373,2613,1501,4326,-1,510,-1,1634,285,386,131,undefined,546,310,1714,642,107,2419,779,700,294,357,164,916,114,978,248,72,168,99,526,126,-1,350,4352,2419,198,-1,550
01/07/2019,9,1001,711,680,1083,1244,2102,229,289,2570,516,100,269,-1,685,563,908,1329,932,200,191,375,2018,878,2804,-1,487,-1,1137,232,294,147,undefined,393,223,1034,538,141,1514,689,627,262,269,136,764,128,952,172,105,245,135,471,102,-1,331,2914,1514,323,-1,505
01/07/2019,10,1439,1070,804,1481,1476,1251,143,194,873,327,68,152,-1,457,634,1169,727,473,334,234,490,1862,604,1665,-1,484,-1,1477,300,320,185,undefined,216,236,852,490,128,1077,504,483,205,153,82,817,110,1076,239,114,273,151,412,114,-1,378,1132,1077,246,1800,569
01/07/2019,11,2114,1490,1244,2160,1826,1477,152,242,717,288,77,242,-1,485,836,1445,688,399,537,402,737,2482,634,1663,-1,649,-1,1865,482,551,168,undefined,181,219,1152,423,134,1094,509,488,241,162,118,1032,99,1321,307,144,357,151,498,144,-1,509,965,1094,243,2367,628
01/07/2019,12,3511,2637,2330,3240,2286,2111,281,743,1354,524,158,430,-1,685,1347,2193,1499,546,1103,701,1427,3228,1090,2414,-1,1035,-1,2268,574,873,326,undefined,354,337,2192,890,338,1576,1284,886,430,197,145,1895,240,2132,360,241,591,238,865,154,-1,814,2297,1576,381,2970,895
01/07/2019,13,3851,2999,2358,3559,2366,2211,318,559,1178,487,120,370,-1,699,1486,2365,1498,618,1121,853,1591,3720,1051,2439,-1,987,-1,2047,629,984,346,undefined,329,392,2132,875,336,1590,1212,801,376,242,129,2141,212,2292,340,228,691,217,993,233,-1,870,1789,1590,660,3499,1008
01/07/2019,14,3233,2400,2110,3194,2144,1987,241,284,839,295,108,265,-1,647,1410,1714,805,479,992,614,1114,3150,626,2023,-1,688,-1,1861,492,765,295,undefined,244,256,1549,584,249,1089,555,492,287,175,110,1630,151,1799,231,170,485,212,756,209,-1,604,953,1089,358,3279,832
01/07/2019,15,3145,2317,2252,2913,2133,2300,210,287,1307,395,84,328,-1,748,1472,1432,720,568,922,589,1067,3186,565,2399,-1,611,-1,1884,526,760,239,undefined,249,246,1430,514,190,1264,418,393,301,192,126,1517,123,1832,336,121,450,135,743,222,-1,550,1218,1264,306,-1,766
01/07/2019,16,3189,1999,2096,2770,2457,3121,309,389,2962,638,91,266,-1,1083,1691,1346,705,957,839,407,1064,3729,835,3665,-1,572,-1,2086,479,600,218,undefined,387,219,1488,555,175,1954,468,447,323,258,129,1586,146,1968,241,134,459,137,650,220,-1,617,2742,1954,283,-1,779
01/07/2019,17,3164,1819,2350,3113,3695,5176,537,658,4259,917,119,412,-1,1957,1969,1398,1233,1854,980,592,1206,4695,1257,5189,-1,674,-1,3339,488,876,323,undefined,605,380,2434,670,233,2721,633,514,356,345,199,1876,182,2316,303,128,572,205,843,337,-1,837,3841,2721,73,-1,862
01/07/2019,18,2397,1148,2223,2203,2036,2913,313,353,1759,386,81,282,-1,1040,1451,789,691,751,1123,704,1088,3702,650,2853,-1,558,-1,1961,244,775,390,undefined,332,190,1696,361,205,1358,310,287,216,231,119,1255,81,1625,226,124,579,177,515,225,-1,545,1385,1358,38,-1,630
01/07/2019,19,1255,503,1956,1412,914,1551,126,119,412,163,47,149,-1,516,1114,450,221,204,999,628,893,2674,312,1381,-1,479,-1,554,121,807,411,undefined,104,82,911,195,193,617,138,171,157,204,114,947,69,1159,143,110,374,88,398,139,-1,346,425,617,18,-1,499
01/07/2019,20,762,407,1687,1046,1921,1054,65,92,184,71,14,137,-1,297,890,316,170,134,753,508,768,1946,241,846,-1,374,-1,1896,111,672,378,undefined,90,81,648,149,191,401,84,84,92,61,54,820,50,723,112,105,316,97,283,140,-1,268,214,401,18,-1,313
01/07/2019,21,348,200,1195,669,660,841,44,63,73,26,25,106,-1,278,568,277,148,56,560,343,721,1482,205,678,-1,305,-1,541,68,488,280,undefined,49,59,562,115,122,354,96,75,63,49,22,594,33,440,65,75,226,89,275,93,-1,184,105,354,13,-1,237
01/07/2019,22,204,115,767,448,398,622,18,36,74,14,6,38,-1,239,382,98,77,67,301,241,454,1077,125,445,-1,186,-1,262,31,337,184,undefined,52,48,249,50,54,238,54,43,42,39,27,299,16,302,83,104,132,55,103,55,-1,107,106,238,3,-1,164
01/07/2019,23,112,43,368,183,213,434,12,15,27,19,5,18,-1,196,155,71,46,11,114,101,246,604,67,245,-1,131,-1,85,15,184,65,undefined,26,12,144,22,36,176,43,26,17,9,13,131,14,174,22,73,37,27,62,22,-1,66,37,176,7,-1,92
02/07/2019,0,65,31,199,94,76,157,11,12,15,9,4,18,-1,66,59,37,10,1,75,31,157,257,24,116,-1,88,-1,42,18,127,52,undefined,10,12,66,8,7,71,7,20,15,6,3,47,2,86,27,57,20,16,28,31,-1,30,15,71,5,-1,41
02/07/2019,1,36,26,101,82,66,48,6,2,8,14,-1,9,-1,12,28,20,5,4,51,29,77,139,13,30,-1,73,-1,32,2,102,18,undefined,3,4,27,4,9,48,9,5,3,2,3,23,2,64,4,45,4,18,17,12,-1,15,12,48,-1,-1,30
02/07/2019,2,15,10,41,37,31,27,-1,1,2,-1,-1,1,-1,12,10,3,5,6,29,24,82,122,6,31,-1,42,-1,17,6,70,11,undefined,4,2,14,6,3,38,3,2,2,2,3,7,-1,38,19,51,6,8,7,7,-1,15,7,38,-1,-1,11
02/07/2019,3,21,9,35,15,40,23,1,1,5,2,1,1,-1,15,13,6,1,1,22,21,34,75,6,7,-1,32,-1,41,1,24,7,undefined,1,5,22,10,2,12,4,2,5,4,3,7,2,26,5,32,3,8,11,2,-1,11,4,12,1,-1,10
02/07/2019,4,17,12,14,41,41,40,4,3,7,5,-1,1,-1,26,8,26,16,-1,14,6,53,58,9,35,-1,22,-1,36,2,30,13,undefined,8,7,15,3,13,28,8,3,4,4,2,8,3,36,2,20,8,13,6,3,-1,6,4,28,-1,-1,16
02/07/2019,5,44,22,77,96,121,207,26,40,93,28,4,19,-1,82,33,40,94,29,13,12,68,153,55,325,-1,58,-1,88,19,56,10,undefined,25,40,147,17,5,128,16,25,7,4,4,73,5,88,21,32,3,5,39,10,-1,12,73,128,5,-1,28
02/07/2019,6,115,77,174,210,410,1018,114,103,623,77,12,57,-1,314,72,181,222,178,41,28,81,724,242,1119,-1,130,-1,329,51,75,54,undefined,94,88,660,67,11,426,87,111,59,33,24,158,20,207,56,40,17,32,64,24,-1,79,514,426,7,-1,89
02/07/2019,7,310,203,282,465,922,1837,375,302,2363,363,49,154,-1,648,274,499,854,829,78,80,159,1301,781,2460,-1,302,-1,857,161,166,83,undefined,261,147,843,261,38,1260,345,261,88,73,40,448,37,499,129,87,84,73,175,46,-1,141,2108,1260,44,-1,270
02/07/2019,8,771,581,563,940,1666,3963,573,539,4047,646,82,319,-1,1451,618,905,2142,1778,225,179,317,2783,1518,4281,-1,568,-1,1466,268,355,135,undefined,625,282,1627,656,102,2526,767,770,327,322,162,939,128,998,272,141,157,102,567,115,-1,384,4407,2526,146,-1,573
02/07/2019,9,868,617,684,1098,1238,2046,204,275,2593,531,45,217,-1,655,492,902,1259,943,190,182,352,1915,810,2847,-1,589,-1,1178,123,282,129,undefined,453,185,849,521,81,1484,725,594,268,252,117,586,112,832,259,163,195,135,508,165,-1,358,2773,1484,309,-1,559
02/07/2019,10,1281,936,813,1400,1343,1137,100,208,862,332,56,211,-1,412,560,1141,842,492,275,258,396,1791,545,1749,-1,820,-1,1306,299,317,181,undefined,251,191,849,506,98,1044,485,516,269,202,103,782,119,955,322,272,242,172,393,114,-1,382,1106,1044,243,-1,600
02/07/2019,11,1975,1414,1317,2142,1813,1178,161,229,728,274,36,210,-1,427,816,1377,743,432,554,449,617,2085,556,1616,-1,1104,-1,1737,434,472,179,undefined,195,200,1158,453,165,1165,468,485,290,183,112,1051,123,1304,546,382,331,185,533,136,-1,455,1014,1165,233,-1,677
02/07/2019,12,3285,2551,2230,3316,2431,1947,322,704,1463,527,142,482,-1,621,1432,2217,1501,616,1001,931,1315,3220,1082,2367,-1,1797,-1,2057,595,1054,323,undefined,340,366,2351,946,325,1719,1273,866,424,110,147,1924,178,1991,748,548,498,263,866,229,-1,722,2421,1719,361,-1,974
02/07/2019,13,3694,2951,2582,3451,2334,2108,272,530,1210,462,118,438,-1,635,1597,2311,1520,732,1005,977,1390,3464,993,2310,-1,1696,-1,2114,608,919,309,undefined,377,335,2246,915,334,1701,1178,925,525,176,160,2312,-1,2289,727,580,508,293,981,246,-1,898,1849,1701,593,-1,1034
02/07/2019,14,3323,2369,2209,3216,2102,1921,232,271,814,337,61,267,-1,609,1405,1809,844,525,924,656,1187,3244,591,2073,-1,1227,-1,1708,655,817,279,undefined,264,200,1580,645,195,1182,557,540,359,173,110,1681,80,1853,591,350,558,223,800,242,-1,613,1079,1182,289,-1,775
02/07/2019,15,3273,2185,2360,3094,2072,2228,225,263,1320,350,79,280,-1,758,1531,1470,711,566,859,526,994,3407,643,2478,-1,682,-1,1621,576,738,293,undefined,259,218,1426,572,175,1270,510,478,304,211,128,1588,123,1921,448,168,410,157,765,214,-1,508,1328,1270,312,-1,882
02/07/2019,16,3231,2031,2346,3030,2459,3206,323,391,2861,655,117,352,-1,1086,1675,1355,860,1069,926,527,1036,3912,866,3740,-1,601,-1,1950,494,671,212,undefined,468,247,1585,620,184,1924,538,412,306,292,147,1720,119,1994,254,200,411,153,688,200,-1,630,2802,1924,298,-1,840
02/07/2019,17,3313,2032,2691,3242,3391,5234,587,680,4259,849,109,487,-1,1998,2070,1444,1346,1819,1107,666,1229,4932,1276,5196,-1,760,-1,2687,598,924,330,undefined,597,370,2820,762,230,2618,661,536,378,376,203,2037,189,2272,339,152,467,160,905,318,-1,821,3956,2618,125,-1,952
02/07/2019,18,2535,1337,2491,2540,2064,2788,396,427,1740,421,79,323,-1,1028,1662,869,726,805,1182,814,1106,3703,651,2963,-1,692,-1,1657,317,953,411,undefined,355,238,1914,461,218,1456,362,314,181,211,126,1501,96,1790,288,165,491,154,604,204,-1,623,1592,1456,44,-1,778
02/07/2019,19,1537,580,2216,1820,1369,1464,132,181,542,166,77,264,-1,482,1355,476,285,261,1199,725,979,2611,310,1382,-1,491,-1,1074,197,854,429,undefined,117,134,1239,201,229,692,170,177,147,147,102,1108,62,1282,215,94,372,119,582,167,-1,409,437,692,25,-1,553
02/07/2019,20,801,363,1725,1100,1109,1076,61,112,206,114,60,222,-1,377,1021,357,215,137,896,600,852,2134,209,865,-1,412,-1,610,130,751,375,undefined,90,87,874,190,171,464,92,132,105,98,58,902,65,843,151,83,363,133,421,152,-1,300,244,464,31,-1,369
02/07/2019,21,523,255,1388,829,1074,984,56,100,117,69,49,155,-1,387,758,240,119,87,675,460,667,1576,184,799,-1,362,-1,805,102,608,281,undefined,57,78,826,179,109,386,93,116,87,64,41,759,44,596,165,95,284,107,379,122,-1,206,137,386,20,-1,351
02/07/2019,22,264,150,872,546,616,687,52,41,91,43,27,113,-1,279,400,140,120,58,416,351,433,1175,150,523,-1,325,-1,484,59,341,185,undefined,64,42,467,58,54,272,91,54,58,34,19,373,23,342,95,90,141,60,157,65,-1,117,117,272,8,-1,187
02/07/2019,23,141,99,459,229,224,395,16,13,43,19,5,29,-1,176,204,45,54,31,192,126,344,679,50,236,-1,128,-1,97,50,215,109,undefined,20,30,166,25,25,167,54,31,29,16,11,206,24,169,52,44,43,30,68,40,-1,70,51,167,10,-1,93
03/07/2019,0,66,41,252,108,127,168,11,16,11,14,17,22,-1,82,83,31,27,8,106,49,166,237,25,118,-1,96,-1,34,5,114,21,undefined,13,15,80,16,11,84,16,13,7,9,6,73,4,84,26,64,8,14,28,28,-1,41,35,84,7,-1,51
03/07/2019,1,30,25,123,70,42,40,9,2,8,4,4,19,-1,24,62,14,12,7,33,22,92,100,29,33,-1,58,-1,30,7,105,25,undefined,13,5,48,8,8,47,1,11,10,5,3,42,5,52,4,30,8,7,28,13,-1,32,12,47,3,-1,46
03/07/2019,2,15,21,64,27,34,28,3,2,7,2,2,15,-1,15,30,25,3,3,51,22,83,84,11,33,-1,41,-1,20,8,40,13,undefined,5,15,31,8,1,42,3,7,6,2,2,28,2,28,9,34,10,1,13,-1,-1,11,2,42,1,-1,26
03/07/2019,3,12,15,43,31,47,19,2,2,1,4,2,5,-1,5,28,14,10,5,27,17,69,71,28,12,-1,33,-1,34,1,38,1,undefined,1,4,9,4,1,12,2,1,1,-1,-1,15,1,43,3,28,2,4,8,5,-1,8,9,12,1,-1,30
03/07/2019,4,7,15,34,27,47,43,8,5,6,8,6,6,-1,26,14,3,11,-1,14,9,98,68,17,33,-1,39,-1,55,8,19,15,undefined,12,3,16,2,10,19,7,6,-1,-1,-1,21,1,32,8,19,10,2,2,1,-1,11,11,19,-1,-1,16
03/07/2019,5,62,18,105,83,135,245,43,51,89,33,8,20,-1,96,44,37,99,27,21,16,40,199,57,323,-1,51,-1,123,22,38,8,undefined,23,35,129,16,4,112,20,20,14,2,2,47,1,80,20,44,3,9,22,8,-1,12,107,112,5,-1,26
03/07/2019,6,106,85,192,178,390,999,117,116,588,97,21,81,-1,302,96,164,264,189,38,23,64,847,264,1123,-1,101,-1,372,83,81,40,undefined,93,80,666,61,10,439,97,90,46,32,22,156,23,251,58,50,22,42,56,36,-1,68,586,439,6,-1,96
03/07/2019,7,309,203,297,425,899,1854,341,309,2111,381,35,158,-1,644,280,409,867,781,95,99,142,1504,703,2246,-1,398,-1,871,168,166,81,undefined,246,145,950,227,48,1258,325,278,86,66,39,475,34,468,120,49,68,67,177,68,-1,128,2018,1258,44,-1,247
03/07/2019,8,810,567,592,949,1793,3768,550,522,4195,641,91,343,-1,1398,532,966,2139,1793,178,180,293,2668,1473,4282,-1,989,-1,1707,300,333,155,undefined,579,326,1851,707,84,2479,807,800,265,283,169,901,130,1014,247,86,171,123,555,189,-1,359,4804,2479,182,-1,610
03/07/2019,9,893,660,760,1121,1360,2084,225,277,2294,525,68,220,-1,688,609,967,1319,874,196,212,302,1900,804,2760,-1,930,-1,1307,172,346,159,undefined,512,224,1221,496,84,1495,738,529,276,274,138,688,151,896,228,94,180,126,542,137,-1,320,3152,1495,360,-1,549
03/07/2019,10,1176,1038,757,1520,2121,1201,119,192,834,289,49,251,-1,392,600,1101,850,589,288,309,451,1768,498,1650,-1,913,-1,1943,254,378,147,undefined,231,201,996,465,97,1046,490,570,199,154,63,765,107,960,283,158,284,186,416,86,-1,414,1124,1046,216,-1,568
03/07/2019,11,1785,1477,1414,2256,2235,1393,170,220,757,269,51,246,-1,507,845,1433,729,489,564,480,824,2135,543,1639,-1,1150,-1,1943,505,579,158,undefined,246,195,1250,441,149,1114,520,684,240,147,98,1169,138,1349,290,188,309,195,485,114,-1,456,1087,1114,204,-1,590
03/07/2019,12,3049,2792,2224,3376,3183,2244,384,654,1535,540,140,424,-1,736,1373,2335,1585,630,988,973,1499,3171,1080,2550,-1,1684,-1,3145,681,1028,293,undefined,320,360,2500,964,260,1857,1275,1021,375,265,158,1996,228,2306,452,269,514,244,857,171,-1,701,2522,1857,376,-1,861
03/07/2019,13,3549,3449,2495,3795,3131,2231,341,585,1292,447,143,512,-1,703,1736,2448,1636,837,1051,902,1516,3581,992,2552,-1,1181,-1,2933,688,1087,325,undefined,370,380,2583,859,301,1780,1235,1216,433,189,141,2350,184,2504,401,277,495,302,1110,201,-1,869,2168,1780,602,-1,956
03/07/2019,14,3041,2494,2250,3313,2673,1956,193,324,869,297,98,385,-1,619,1507,1939,868,524,999,623,1177,3211,671,1990,-1,792,-1,2412,656,800,269,undefined,269,188,1860,670,183,1277,587,550,264,160,102,1806,118,1900,332,223,487,228,810,148,-1,555,1219,1277,333,1256,842
03/07/2019,15,2806,2530,2367,3234,2454,2168,240,290,1233,322,115,312,-1,774,1715,1567,810,635,943,519,1079,3346,648,2420,-1,670,-1,2123,548,726,266,undefined,220,172,1719,515,211,1399,457,479,292,168,130,1620,121,2060,370,203,418,197,679,149,-1,583,1308,1399,304,3368,802
03/07/2019,16,2875,2436,2262,3119,3416,2931,321,390,2824,607,70,340,-1,1024,1739,1421,794,1124,845,524,1068,3742,788,3635,-1,842,20,3019,608,742,273,undefined,385,191,1892,576,165,2013,504,598,290,267,97,1729,118,2083,722,237,469,203,699,191,-1,630,2994,2013,305,3600,853
03/07/2019,17,3370,2229,2762,3548,3333,5089,529,689,4110,838,105,476,-1,1969,2020,1481,1296,1677,1020,718,1307,4936,1241,5110,-1,1667,321,2746,610,1013,415,undefined,584,356,2874,767,249,2665,627,622,396,397,210,2086,141,2618,1576,904,480,303,899,297,-1,824,4073,2665,179,3976,1018
03/07/2019,18,2515,1372,2754,2615,2193,2792,345,360,1738,429,107,378,-1,1053,1653,941,800,841,1231,953,1215,3914,638,2884,-1,2397,447,1917,401,1021,449,undefined,330,198,1871,491,217,1460,390,511,199,202,123,1468,126,2046,2371,1646,554,406,621,225,-1,620,1667,1460,33,2874,846
03/07/2019,19,1404,699,2441,1712,1399,1692,149,166,560,221,59,293,-1,559,1318,469,271,320,1101,744,1058,2872,316,1382,-1,2340,555,1558,186,833,507,undefined,130,93,1298,285,185,709,171,231,141,173,122,1170,48,1527,2217,1559,445,446,483,156,-1,444,636,709,15,1978,632
03/07/2019,20,793,390,2050,1293,971,1300,76,90,303,89,80,309,-1,449,1111,364,209,137,961,735,931,2327,272,1032,-1,1730,458,434,113,842,548,undefined,94,86,1070,182,211,521,101,164,118,105,69,1089,70,1037,1509,1166,372,335,374,191,-1,346,289,521,17,1506,480
03/07/2019,21,515,240,1532,931,1131,1102,69,118,108,71,42,165,-1,396,726,264,147,98,734,475,749,1997,194,835,-1,985,235,952,119,619,377,undefined,45,28,789,162,164,359,99,122,80,60,47,759,40,689,766,604,300,236,347,104,-1,239,148,359,16,1281,404
03/07/2019,22,253,190,916,604,719,683,37,50,95,43,15,85,-1,276,424,138,88,97,375,360,556,1349,151,606,-1,592,119,513,61,477,260,undefined,54,63,411,92,79,289,88,344,53,52,45,416,24,444,351,266,141,85,193,81,-1,122,121,289,10,777,232
03/07/2019,23,65,52,568,252,232,491,19,38,57,31,5,24,-1,196,188,54,35,28,212,105,235,672,52,311,-1,203,43,123,32,238,79,undefined,22,10,232,69,19,190,51,43,25,15,11,143,18,259,93,112,42,46,90,20,-1,52,64,190,7,391,110
04/07/2019,0,32,34,261,118,99,174,5,13,7,11,6,18,-1,60,92,38,18,9,66,59,216,252,34,85,-1,130,19,41,12,138,29,undefined,7,12,92,24,7,111,17,16,11,7,6,84,4,101,26,74,7,21,41,20,-1,34,30,111,5,165,66
04/07/2019,1,17,34,153,84,35,47,4,2,6,16,3,8,-1,17,44,9,7,6,76,37,145,159,19,55,-1,58,12,17,4,121,17,undefined,5,6,41,9,11,49,16,8,9,3,2,45,2,55,18,47,-1,22,24,15,-1,24,17,49,3,98,27
04/07/2019,2,27,18,44,26,70,38,4,4,4,1,-1,5,-1,17,23,16,18,5,30,13,98,85,21,21,-1,58,11,22,2,50,10,undefined,2,3,25,8,1,35,1,2,2,-1,1,19,-1,35,9,65,2,10,11,7,-1,16,12,35,3,36,14
04/07/2019,3,12,10,43,30,16,30,6,3,-1,3,7,3,-1,5,24,11,8,7,27,18,73,75,6,11,-1,33,8,38,5,35,2,undefined,3,1,12,7,3,21,2,6,4,3,3,13,1,33,4,36,-1,10,16,4,-1,10,5,21,-1,35,25
04/07/2019,4,4,14,24,26,63,44,19,6,6,2,1,6,-1,31,15,8,5,5,12,14,38,101,9,14,-1,47,4,58,3,33,14,undefined,6,2,17,14,7,30,8,8,4,3,-1,23,1,44,5,21,7,3,9,3,-1,6,6,30,-1,40,18
04/07/2019,5,27,18,82,65,103,225,30,54,94,29,6,17,-1,80,48,25,76,39,28,12,41,170,53,305,-1,77,6,102,22,42,7,undefined,27,30,124,33,14,127,34,18,12,2,2,35,4,75,14,22,8,9,12,8,-1,22,83,127,4,153,36
04/07/2019,6,139,113,167,210,343,1017,124,93,584,97,10,56,-1,289,70,147,219,175,40,30,94,755,232,1070,-1,126,32,373,101,87,38,undefined,84,54,658,70,11,394,144,98,43,30,18,162,20,173,68,39,18,49,48,31,-1,74,542,394,9,418,79
04/07/2019,7,313,219,282,444,850,1756,345,318,2265,368,33,152,-1,640,243,404,824,756,107,105,169,1503,753,2343,-1,331,95,953,184,191,86,undefined,252,123,963,233,37,1292,359,275,95,66,38,459,50,542,157,108,55,63,179,58,-1,137,2110,1292,47,926,241
04/07/2019,8,717,556,590,880,1724,4006,546,529,4065,630,120,353,-1,1365,516,861,1987,1657,178,204,343,2525,1418,4385,-1,669,174,1542,274,462,108,undefined,518,261,1909,648,101,2286,780,701,238,268,153,834,138,964,305,172,139,118,528,123,-1,391,4491,2286,173,1651,511
04/07/2019,9,859,662,646,1088,1300,2175,194,283,2574,488,31,225,-1,662,515,924,1311,950,160,195,398,1820,916,2777,-1,687,121,1171,155,295,140,undefined,401,181,1045,521,99,1620,756,611,193,205,98,688,114,906,219,216,213,125,470,156,-1,353,2770,1620,239,1557,566
04/07/2019,10,1121,959,805,1526,1577,1251,108,169,806,302,53,163,-1,419,597,1166,777,476,233,251,440,1824,531,1787,-1,842,180,1431,286,340,157,undefined,222,144,897,438,145,1076,531,586,239,184,81,727,95,1025,384,293,330,146,440,85,-1,415,1168,1076,203,1852,506
04/07/2019,11,1756,1687,1171,2223,1867,1313,124,214,829,287,70,271,-1,468,842,1472,734,438,466,469,741,2047,509,1781,-1,1094,198,1712,383,540,192,undefined,216,172,1191,529,138,1238,514,560,194,159,92,1004,102,1367,488,389,389,229,545,110,-1,455,1098,1238,186,2461,514
04/07/2019,12,3081,2881,2025,3218,2268,2187,298,607,1519,558,137,431,-1,689,1275,2295,1430,612,862,900,1525,3126,1063,2546,-1,1705,314,2264,535,1094,344,undefined,342,305,2299,971,275,1884,1280,959,409,259,122,1805,196,2077,678,521,471,372,884,192,-1,752,2558,1884,377,3125,854
04/07/2019,13,3532,3205,2370,3710,2568,2329,313,565,1439,466,135,468,-1,703,1636,2387,1492,670,1002,1035,1642,3719,1071,2556,-1,1718,335,2345,717,1061,364,undefined,378,388,2386,886,318,1941,1276,971,408,280,140,2229,200,2400,703,561,521,282,1001,175,-1,896,2131,1941,482,3639,892
04/07/2019,14,3094,2603,2210,3207,2605,2021,266,346,902,299,112,340,-1,683,1476,1958,923,536,910,763,1263,3279,684,2121,-1,1155,306,2093,708,831,306,undefined,282,270,2009,643,261,1416,660,558,303,243,119,1936,122,2017,643,400,444,248,876,176,-1,668,1301,1416,246,3438,758
04/07/2019,15,2938,2402,2286,3285,2578,2414,280,304,1299,375,104,304,-1,885,1521,1612,706,581,872,592,1132,3519,707,2533,-1,772,202,2090,665,712,282,undefined,267,266,1858,510,212,1426,488,494,283,247,116,1752,116,2026,440,214,425,224,699,186,-1,546,1356,1426,244,3442,775
04/07/2019,16,3031,2418,2167,3214,2717,3393,464,455,2742,587,132,455,-1,1258,1729,1645,768,1028,929,482,1145,3976,950,3583,-1,796,224,2142,624,792,269,undefined,426,299,2109,640,214,2102,547,456,306,254,158,1820,124,2209,317,218,413,188,739,205,-1,674,2660,2102,233,3506,837
04/07/2019,17,3483,2208,2743,3737,3774,5409,598,646,4180,888,124,494,-1,1941,2043,1583,1331,1624,1152,727,1385,4943,1297,5107,-1,692,222,2903,624,1105,327,undefined,626,389,2932,805,245,2594,702,656,406,334,218,2141,162,2485,321,170,481,171,912,344,-1,827,3924,2594,111,4225,931
04/07/2019,18,2919,1756,2658,3020,2991,3101,374,385,1864,450,82,409,-1,1064,1652,1102,882,814,1278,915,1235,3843,731,3042,-1,706,181,2541,347,1044,328,undefined,317,200,2169,516,270,1526,403,509,197,217,127,1623,102,2012,277,152,579,154,673,207,-1,672,1656,1526,47,3340,767
04/07/2019,19,1913,993,2180,1981,2011,1781,346,176,573,195,79,333,-1,531,1357,589,414,301,1157,884,1181,2867,377,1467,-1,630,136,2149,288,932,429,undefined,136,168,1631,255,267,701,240,252,128,149,80,1170,63,1402,202,169,498,187,560,159,-1,418,566,701,19,2184,528
04/07/2019,20,1301,731,1857,1755,1134,1338,114,131,268,107,61,343,-1,437,1132,520,264,150,1127,773,1021,2257,235,980,-1,525,117,528,161,842,559,undefined,102,125,1058,271,209,562,92,235,101,94,50,1082,29,1134,172,159,377,88,474,113,-1,394,273,562,31,1773,402
04/07/2019,21,764,342,1782,1339,1877,1125,56,81,127,81,29,190,-1,376,819,334,171,117,731,641,859,1874,217,938,-1,412,113,1760,162,692,375,undefined,79,93,961,209,158,428,87,167,66,63,36,1042,38,845,144,173,266,99,340,102,-1,270,165,428,14,1538,326
04/07/2019,22,365,202,1151,654,1006,838,31,67,103,41,52,118,-1,339,469,213,98,90,572,418,582,1257,113,576,-1,237,77,885,63,553,294,undefined,50,50,547,128,75,333,102,320,50,49,26,564,29,480,100,144,194,86,225,79,-1,139,164,333,10,982,210
04/07/2019,23,126,108,568,344,337,574,16,18,50,27,-1,37,-1,229,220,107,53,41,268,218,438,794,86,342,-1,145,37,178,13,320,104,undefined,31,26,254,78,31,206,48,59,19,13,8,254,14,258,40,118,56,54,126,27,-1,93,60,206,5,510,104
05/07/2019,0,63,55,336,147,142,239,12,12,28,16,8,43,-1,89,109,75,28,8,129,138,336,336,46,151,-1,95,28,83,17,232,47,undefined,15,2,113,54,14,89,16,19,13,14,12,116,6,154,22,137,12,19,44,14,-1,39,29,89,3,171,34
05/07/2019,1,34,54,151,100,52,84,2,11,4,-1,6,8,-1,23,53,32,22,9,91,48,249,238,30,35,-1,71,3,37,12,182,14,undefined,18,6,71,42,8,50,5,11,2,1,2,91,5,77,6,102,4,8,53,8,-1,22,15,50,1,84,37
05/07/2019,2,34,22,83,62,43,62,5,1,4,7,-1,4,-1,19,41,18,17,12,43,42,154,78,23,34,-1,57,10,36,7,108,14,undefined,5,7,24,24,4,42,4,9,1,2,-1,38,-1,58,10,60,3,14,14,4,-1,12,10,42,2,93,16
05/07/2019,3,18,83,76,54,51,60,9,3,2,1,-1,7,-1,10,24,24,6,2,28,42,138,121,25,39,-1,41,12,47,10,70,5,undefined,1,3,12,13,1,28,4,3,2,1,-1,45,-1,48,13,38,2,8,9,3,-1,5,9,28,-1,57,12
05/07/2019,4,13,37,47,40,56,49,5,3,7,1,-1,3,-1,31,31,7,21,1,28,51,145,130,36,63,-1,40,4,64,3,36,16,undefined,5,5,21,19,8,40,7,5,3,3,2,43,2,49,1,32,8,34,10,5,-1,13,7,40,1,76,21
05/07/2019,5,9,26,93,80,102,227,27,39,80,32,1,12,-1,88,53,37,86,34,15,26,64,236,60,318,-1,96,6,70,9,39,15,undefined,17,34,101,33,13,137,19,29,11,5,2,47,3,91,15,30,2,10,21,2,-1,27,76,137,-1,159,37
05/07/2019,6,77,101,173,174,325,937,93,96,492,82,12,53,-1,277,77,255,253,187,56,33,98,757,234,1093,-1,137,40,367,56,74,42,undefined,93,40,570,74,4,339,104,85,46,31,22,158,21,176,63,42,20,43,48,21,-1,86,503,339,7,395,94
05/07/2019,7,271,222,240,471,750,1677,262,259,1933,306,33,172,-1,584,211,477,749,683,110,80,224,1380,677,2277,-1,299,79,840,154,179,60,undefined,215,116,805,225,45,1191,369,248,81,52,27,380,39,481,129,79,70,65,200,60,-1,130,1807,1191,34,925,192
05/07/2019,8,700,591,557,983,1669,3763,517,447,3832,564,70,357,-1,1281,510,901,1912,1583,196,164,422,2595,1449,4094,-1,582,162,1567,302,419,128,undefined,513,284,1695,635,90,2117,918,688,255,267,120,920,122,999,245,155,159,117,464,137,-1,359,4165,2117,140,1769,451
05/07/2019,9,1005,765,609,1139,1393,2238,393,254,2562,480,41,226,-1,754,533,977,1260,961,215,228,410,2071,925,2830,-1,727,138,1343,187,332,176,undefined,461,218,1322,544,120,1594,892,632,215,203,105,749,116,968,271,258,236,128,473,133,-1,404,2937,1594,130,1647,488
05/07/2019,10,1274,1121,810,1706,1691,1435,136,212,802,286,41,196,-1,433,574,1197,821,511,303,273,505,2028,529,1835,-1,793,204,1464,260,363,171,undefined,263,216,1212,508,105,1280,693,473,220,191,99,782,90,1142,331,326,285,206,402,115,-1,454,1116,1280,169,2003,437
05/07/2019,11,2177,1697,1471,2538,2384,1749,331,250,812,243,79,319,-1,580,864,1502,783,439,620,436,714,2531,614,1943,-1,1206,290,2102,635,617,186,undefined,200,224,1555,502,179,1291,606,626,237,150,100,1114,76,1643,555,453,405,221,566,172,-1,566,1151,1291,197,2851,570
05/07/2019,12,3473,3278,2484,4444,3842,2584,1215,747,1808,589,149,543,-1,880,2027,2495,1549,644,1193,1049,1817,3406,1243,3104,-1,1884,384,3582,1496,1276,396,undefined,386,442,2800,1097,315,2086,1357,999,390,210,110,2896,205,2545,716,705,555,260,973,294,-1,845,2626,2086,541,4030,883
05/07/2019,13,3758,3504,2626,4130,3108,2718,589,660,1387,556,163,698,-1,879,1672,2465,1615,631,1404,922,1865,4011,1174,2606,-1,1847,398,2573,1117,1165,455,undefined,366,430,3014,1137,348,1994,1328,946,437,284,155,2744,190,2692,769,717,669,309,1055,277,-1,928,2325,1994,457,3942,861
05/07/2019,14,3218,2919,2398,3662,2976,2544,430,401,1033,356,167,591,-1,828,1647,2182,935,541,1197,699,1180,3748,738,2270,-1,1306,358,2292,1050,864,361,undefined,313,332,2217,671,213,1444,687,629,354,257,124,2078,138,2546,669,500,481,240,794,265,-1,664,1353,1444,286,3862,724
05/07/2019,15,3256,2849,2314,3566,2889,2854,902,345,1386,319,101,445,-1,953,1578,1914,768,553,974,628,1106,3766,712,2799,-1,1115,274,2223,817,844,308,undefined,336,364,2357,560,212,1671,505,445,295,263,151,1990,104,2349,600,352,497,206,906,230,-1,620,1354,1671,287,3879,770
05/07/2019,16,3417,2788,2402,3604,3409,3672,883,555,2931,647,145,564,-1,1319,1655,1601,865,928,1073,674,1173,4167,948,3763,-1,1014,262,2471,776,1007,270,undefined,537,466,2888,622,199,2311,496,689,500,377,225,2156,129,2513,531,286,493,175,761,463,-1,676,2700,2311,277,4105,768
05/07/2019,17,4046,2878,3100,4230,4454,5069,1145,721,3465,705,146,719,-1,1920,2087,1884,1257,1452,1372,968,1620,5062,1201,4642,-1,835,198,3293,892,1440,519,undefined,646,561,3279,945,282,2920,765,989,1065,521,355,2683,163,2983,370,223,548,193,1054,942,-1,908,3317,2920,169,4749,1131
05/07/2019,18,3403,2204,3194,3685,3616,3224,2221,393,1433,398,107,559,-1,1272,1879,1474,814,751,1712,1311,1699,4315,667,2895,-1,737,214,2769,582,1535,716,undefined,498,373,2803,622,409,1855,448,831,758,439,283,2177,82,2299,309,170,689,214,868,828,-1,793,1367,1855,64,4052,859
05/07/2019,19,2494,1278,2729,2730,2459,2216,2728,267,553,171,108,457,-1,879,1630,823,509,386,1649,1485,1566,3248,351,1644,-1,636,147,1944,529,1561,670,undefined,400,347,2130,401,323,1045,295,697,206,249,127,1840,69,1667,234,189,644,145,770,238,-1,631,644,1045,32,2985,582
05/07/2019,20,1885,1077,2462,2109,2251,1619,230,140,263,97,77,334,-1,595,1495,591,356,166,1405,1212,1272,2581,239,1045,-1,522,118,1714,292,1331,622,undefined,159,169,1840,351,350,646,147,422,141,118,62,1669,34,1363,198,123,605,127,768,156,-1,552,339,646,49,2579,447
05/07/2019,21,1076,652,2589,1813,2125,1586,199,122,193,90,46,242,-1,538,1248,461,251,135,1240,1092,1258,2499,279,1042,-1,449,120,1434,267,1345,630,undefined,85,115,1390,326,285,596,135,268,66,61,32,1470,33,1309,179,130,557,148,745,97,-1,525,220,596,28,2277,344
05/07/2019,22,577,320,1793,1254,1745,1453,3974,81,164,42,37,172,-1,673,834,343,335,161,819,775,1044,1963,203,878,-1,376,120,1016,409,1164,455,undefined,554,585,1461,449,206,486,144,442,66,28,20,1212,38,725,149,129,319,106,540,98,-1,280,194,486,20,1919,274
05/07/2019,23,361,329,1372,1015,1026,1135,614,62,133,43,28,152,-1,524,542,267,213,116,579,593,954,1729,199,805,-1,299,68,338,208,881,264,undefined,134,176,1205,390,134,447,88,204,26,17,10,713,26,592,95,116,105,66,571,63,-1,242,153,447,24,1481,195
06/07/2019,0,179,147,886,539,472,663,73,29,40,13,11,67,-1,307,214,130,83,46,339,297,607,882,103,356,-1,171,30,132,41,569,159,undefined,47,57,379,275,23,256,34,60,17,8,7,389,13,383,42,104,42,38,380,21,-1,128,69,256,10,759,91
06/07/2019,1,104,118,563,406,291,479,10,9,17,16,1,18,-1,217,157,91,24,23,284,227,515,577,55,163,-1,162,32,126,32,436,70,undefined,29,9,209,293,10,168,17,33,5,2,2,292,5,220,37,65,16,29,214,24,-1,71,41,168,3,532,39
06/07/2019,2,75,88,271,203,229,224,16,8,27,7,1,15,-1,129,80,67,16,9,110,142,413,456,23,67,-1,97,22,146,34,311,33,undefined,8,11,99,191,4,93,8,31,5,3,3,165,5,143,23,58,4,14,156,11,-1,38,36,93,4,331,45
06/07/2019,3,51,97,198,161,126,151,14,3,10,4,-1,8,-1,114,62,33,11,4,87,183,361,347,31,69,-1,49,11,119,13,258,18,undefined,6,7,68,100,6,84,11,12,4,1,-1,114,2,120,11,56,2,13,105,6,-1,28,26,84,1,304,29
06/07/2019,4,75,34,126,112,143,147,17,1,10,8,2,9,-1,106,32,19,12,4,60,137,268,252,29,51,-1,46,7,103,15,142,6,undefined,11,17,53,100,9,32,14,10,5,6,5,52,1,89,7,55,2,15,53,4,-1,12,17,32,2,176,17
06/07/2019,5,67,26,121,86,149,135,21,14,15,6,3,10,-1,74,67,41,31,18,18,62,179,214,38,154,-1,66,9,160,18,125,27,undefined,5,19,52,26,12,78,19,8,8,5,3,84,-1,65,17,57,19,20,30,38,-1,22,12,78,1,209,35
06/07/2019,6,65,29,110,105,233,226,36,24,54,11,7,27,-1,104,50,62,56,28,22,25,93,240,58,288,-1,134,12,216,29,75,28,undefined,27,32,164,30,9,110,25,23,21,7,3,64,5,69,58,58,11,27,20,11,-1,27,51,110,1,240,25
06/07/2019,7,86,93,269,254,608,409,110,51,62,36,11,60,-1,133,104,93,84,62,54,54,101,406,103,446,-1,234,53,509,92,102,41,undefined,53,65,370,46,22,230,66,62,23,18,17,129,7,172,104,87,17,40,52,25,-1,68,99,230,15,386,64
06/07/2019,8,291,206,302,403,632,487,168,111,117,76,28,130,-1,230,174,261,111,57,87,74,163,813,160,629,-1,538,126,672,130,135,81,undefined,114,116,528,71,55,372,117,83,47,36,35,226,22,247,197,152,85,84,148,55,-1,97,149,372,43,682,117
06/07/2019,9,841,636,486,938,1393,889,329,174,158,88,52,255,-1,329,273,566,217,112,213,189,282,1321,304,943,-1,1095,256,1171,316,254,121,undefined,118,323,977,188,100,685,194,148,64,48,40,442,29,625,413,428,191,125,284,57,-1,183,247,685,78,1118,275
06/07/2019,10,1426,1384,753,1726,2116,1233,239,284,190,91,71,323,-1,552,569,1016,283,207,351,368,415,1845,279,1433,-1,1732,387,1972,454,393,186,undefined,200,230,1448,214,113,1095,269,200,110,92,57,758,73,994,684,639,354,208,431,85,-1,446,370,1095,107,1868,340
06/07/2019,11,2199,2154,1336,2489,3164,1673,767,285,207,111,101,465,-1,648,874,1421,294,197,690,508,724,2277,313,1416,-1,2181,481,3078,846,587,231,undefined,189,356,1986,228,165,1020,181,283,113,143,68,1134,76,1429,1026,757,497,265,542,157,-1,486,347,1020,199,2777,449
06/07/2019,12,2606,2442,1945,3253,3922,1903,2843,317,215,114,139,541,-1,699,1057,1612,366,247,1201,928,1048,3051,342,1574,-1,2320,499,3655,1213,807,368,undefined,365,606,2763,173,242,1001,170,348,128,125,63,1799,73,1861,1001,745,668,286,601,113,-1,551,418,1001,179,3534,527
06/07/2019,13,3276,2620,2105,3521,4338,1872,3307,361,195,97,169,604,-1,884,1477,1615,389,229,1359,1083,1166,3067,286,1276,-1,2122,565,4484,1556,877,444,undefined,370,404,2809,228,262,913,190,548,125,116,85,1972,89,2168,945,839,700,310,881,131,-1,602,449,913,176,3729,676
06/07/2019,14,3454,2858,2414,3474,4001,2440,571,376,209,134,237,622,-1,760,1617,1780,378,226,1362,837,1139,3197,304,1369,-1,1687,439,3718,1166,877,395,undefined,276,337,2930,191,249,979,181,287,144,121,81,2040,73,2281,955,708,715,321,801,150,-1,567,445,979,201,3451,637
06/07/2019,15,3365,2836,2598,3463,4251,2275,1070,415,187,125,236,694,-1,951,1678,1699,354,180,1258,741,1163,3359,343,1474,-1,1344,356,3608,1405,918,399,undefined,149,317,2590,241,296,913,168,262,151,134,92,2254,91,2247,724,544,742,251,767,157,-1,540,572,913,180,3551,625
06/07/2019,16,3617,2956,2493,3663,4786,2761,5883,364,196,121,229,809,-1,1143,1728,1450,649,262,1131,676,1224,3585,449,1654,-1,750,298,4363,1678,898,582,undefined,691,1173,3404,249,292,1113,167,357,172,189,107,2348,86,2135,474,322,735,199,744,194,-1,522,1224,1113,155,4067,614
06/07/2019,17,3200,2257,2659,3248,4101,2579,1125,383,292,238,208,1081,-1,914,1707,1262,497,212,1567,1031,1515,3595,458,1900,-1,703,167,2990,951,1120,537,undefined,290,521,3397,263,332,1620,241,334,153,148,132,2209,87,2013,281,203,680,154,776,232,-1,532,2675,1620,106,3518,643
06/07/2019,18,2576,1430,2649,2659,3670,2183,220,346,326,182,153,1335,-1,798,1535,729,455,123,1597,1209,1277,3001,386,1994,-1,600,167,2784,509,1224,648,undefined,245,299,2798,219,424,1617,252,416,148,107,75,1615,57,1559,278,178,709,169,710,171,-1,521,6726,1617,63,2879,603
06/07/2019,19,1766,819,2659,2264,2902,1839,524,176,140,151,134,857,-1,680,1434,618,350,153,1571,1480,1458,2684,277,1152,-1,614,158,2402,366,1328,826,undefined,178,267,2456,310,601,996,217,378,77,47,36,1736,60,1428,189,155,745,181,654,182,-1,532,3929,996,31,2616,467
06/07/2019,20,952,510,2567,1780,2903,1470,206,133,101,61,127,482,-1,520,1258,499,296,92,1309,1323,1415,2260,239,704,-1,496,145,1745,433,1125,848,undefined,150,209,2443,276,446,577,131,188,59,27,20,1581,51,1034,223,178,626,163,515,139,-1,383,485,577,39,2207,475
06/07/2019,21,598,366,2208,1420,2221,1297,74,86,68,60,61,357,-1,501,959,375,167,104,1063,912,1204,1988,190,748,-1,431,113,1807,203,1082,956,undefined,95,197,1471,319,462,565,96,168,53,37,31,1233,30,882,122,130,529,104,576,117,-1,288,2361,565,27,1774,340
06/07/2019,22,624,408,1698,1273,2269,1280,46,292,168,280,78,958,-1,630,718,489,197,99,873,894,1192,1771,290,1401,-1,380,129,1508,189,1164,766,undefined,116,139,1535,380,281,1686,111,441,38,28,30,1092,27,737,157,123,394,96,528,77,-1,251,3898,1686,25,1614,297
06/07/2019,23,389,205,1332,894,1233,979,25,40,62,66,18,116,-1,385,543,262,133,51,589,979,799,1256,159,778,-1,222,63,758,115,857,380,undefined,59,68,838,333,107,683,64,90,21,19,11,671,16,493,89,133,164,42,533,31,-1,200,397,683,16,1119,124
07/07/2019,0,221,173,856,628,565,607,31,40,38,28,26,78,-1,296,259,174,60,32,332,284,636,819,105,285,-1,200,31,357,60,607,183,undefined,55,39,523,354,34,339,31,60,17,7,5,370,15,355,44,76,42,37,422,50,-1,103,130,339,14,732,83
07/07/2019,1,153,110,613,801,371,354,8,25,20,21,13,29,-1,214,198,83,33,29,275,221,634,623,72,196,-1,127,29,199,29,528,74,undefined,39,48,254,292,31,217,22,40,6,5,2,272,4,219,33,94,21,20,280,15,-1,81,58,217,10,535,52
07/07/2019,2,63,88,375,353,195,231,15,11,20,12,3,21,-1,163,161,50,36,14,218,179,495,417,40,86,-1,109,11,157,18,340,21,undefined,8,16,140,176,11,143,16,11,3,2,1,208,-1,153,15,59,11,12,214,11,-1,55,40,143,6,426,30
07/07/2019,3,64,103,236,169,184,187,12,7,29,5,2,7,-1,125,75,55,27,14,136,116,403,541,32,86,-1,73,16,148,18,343,18,undefined,16,24,56,143,8,86,1,11,-1,-1,-1,155,-1,118,22,50,4,14,241,33,-1,39,31,86,2,285,34
07/07/2019,4,62,63,145,128,164,154,16,3,15,11,1,5,-1,106,48,37,18,9,78,70,278,315,38,122,-1,106,7,140,14,225,33,undefined,2,3,60,65,11,80,8,4,-1,-1,-1,78,4,74,5,61,15,9,88,25,-1,36,13,80,-1,164,24
07/07/2019,5,38,48,132,125,139,125,2,4,12,7,-1,4,-1,84,83,33,17,7,24,71,157,200,28,58,-1,69,6,109,16,249,7,undefined,22,17,32,37,8,56,18,11,3,2,2,99,-1,78,13,35,3,12,29,7,-1,26,23,56,1,169,22
07/07/2019,6,23,42,66,141,168,182,36,13,27,8,4,17,-1,108,45,28,24,11,23,23,63,273,49,172,-1,67,12,218,16,120,20,undefined,39,32,90,13,6,89,14,11,7,4,3,92,-1,125,26,30,4,29,21,14,-1,13,18,89,1,266,30
07/07/2019,7,60,64,164,168,274,271,61,61,43,26,17,42,-1,152,87,54,54,26,53,74,82,394,120,368,-1,143,37,298,61,114,42,undefined,22,34,261,36,6,172,31,23,13,10,8,127,1,173,61,42,21,27,43,18,-1,41,40,172,3,305,50
07/07/2019,8,202,160,237,317,512,415,135,106,64,52,34,129,-1,247,140,163,93,42,55,46,86,585,149,522,-1,309,74,606,130,146,74,undefined,67,65,412,15,25,229,82,56,35,24,25,215,22,289,112,120,59,62,104,36,-1,121,100,229,37,482,128
07/07/2019,9,504,461,422,580,1054,683,396,140,94,58,54,272,-1,280,245,325,139,98,123,137,200,1159,219,868,-1,715,156,1107,253,196,118,undefined,141,192,782,78,58,452,197,119,49,43,29,422,29,592,314,332,130,146,228,61,-1,201,205,452,50,802,252
07/07/2019,10,1259,1006,651,1233,1922,977,257,252,111,74,83,418,-1,411,495,790,201,84,368,316,448,1625,283,1119,-1,1032,269,1931,397,424,184,undefined,131,148,1201,135,88,784,143,177,66,54,41,671,56,1064,597,523,369,167,339,100,-1,332,268,784,98,1401,300
07/07/2019,11,1964,1688,1216,1950,2662,1329,966,284,107,92,119,460,-1,556,725,1133,332,166,689,508,749,2237,300,1188,-1,1465,432,2696,729,570,288,undefined,208,292,1823,180,157,820,161,253,59,71,53,1021,53,1284,828,698,385,261,454,104,-1,438,350,820,140,2291,439
07/07/2019,12,2573,1915,1780,2553,3136,1673,3092,275,154,65,96,445,-1,711,1097,1285,387,143,1085,819,1075,2513,260,1175,-1,1696,488,2808,961,782,378,undefined,281,461,2267,178,233,814,119,361,111,90,68,1489,91,1678,1033,705,566,290,604,134,-1,450,410,814,170,2821,557
07/07/2019,13,2941,2249,2131,3063,3180,1618,708,293,128,56,136,481,-1,585,1406,1239,344,176,1239,1001,1152,2573,252,966,-1,1852,477,3068,791,848,433,undefined,205,317,2113,147,276,756,113,522,111,83,65,1500,104,1731,1051,681,685,317,752,122,-1,518,297,756,213,3116,602
07/07/2019,14,3049,2667,2564,3375,3233,1685,318,249,94,79,126,462,-1,710,1721,1338,275,94,1196,756,1093,2939,290,1242,-1,1617,416,3163,922,915,429,undefined,138,191,2071,186,254,789,124,211,113,90,165,2092,68,1923,904,605,618,340,671,141,-1,548,317,789,285,3068,648
07/07/2019,15,3258,2494,2095,2942,3346,1664,1089,268,130,60,94,258,-1,717,1522,1223,248,109,1177,752,1108,2786,289,1122,-1,1368,386,2945,587,853,492,undefined,145,288,2039,136,301,736,96,213,115,99,65,1635,55,1640,810,433,698,231,658,140,-1,467,231,736,157,2988,564
07/07/2019,16,2761,2222,1823,2633,2709,1624,3377,206,112,47,17,145,-1,548,1313,1020,351,160,994,526,1093,2650,316,1372,-1,720,266,2516,563,777,445,undefined,443,721,1772,169,252,623,90,407,102,60,29,1204,65,1477,530,173,602,162,563,116,-1,364,236,623,64,3086,452
07/07/2019,17,1930,1378,1575,1847,1723,1182,128,147,93,41,10,87,-1,305,1119,573,244,98,969,601,992,2258,256,1111,-1,378,163,1409,148,823,501,undefined,126,137,1116,123,203,628,132,228,97,56,60,866,61,1140,251,105,439,123,522,125,-1,388,190,628,6,2005,381
07/07/2019,18,1489,822,1725,1548,1250,1042,43,105,121,70,30,199,-1,385,1030,405,173,71,1115,826,935,1964,185,997,-1,460,109,804,104,790,464,undefined,66,73,1181,119,211,618,122,243,69,45,37,933,64,1039,169,108,441,141,390,118,-1,354,195,618,22,1485,359
07/07/2019,19,977,511,1819,1209,1021,852,254,68,91,65,17,203,-1,286,954,288,157,66,995,691,912,1752,172,661,-1,495,127,602,71,780,653,undefined,75,122,1110,97,212,424,83,220,50,57,46,910,32,1005,169,140,333,104,417,91,-1,344,107,424,23,1256,338
07/07/2019,20,514,310,1672,1123,943,757,92,53,62,48,52,184,-1,346,874,340,163,67,818,604,751,1533,205,682,-1,456,111,436,84,678,597,undefined,62,135,1044,84,201,354,56,98,45,52,33,831,32,691,150,123,301,108,383,70,-1,262,126,354,27,1172,318
07/07/2019,21,347,205,1167,721,744,641,33,36,62,39,30,192,-1,288,616,213,80,45,587,341,683,1202,141,485,-1,321,65,393,57,506,322,undefined,52,75,635,71,136,317,98,75,39,30,30,560,20,584,76,99,271,60,258,54,-1,215,112,317,16,813,229
07/07/2019,22,197,156,776,459,615,520,20,42,43,31,32,106,-1,232,313,113,78,45,377,352,409,1065,93,441,-1,233,50,326,32,349,188,undefined,65,55,444,61,61,274,37,290,32,13,7,366,22,306,76,106,68,53,181,34,-1,148,110,274,14,510,142
07/07/2019,23,63,92,375,244,327,353,19,16,28,11,8,42,-1,180,116,36,37,23,194,120,251,611,51,241,-1,142,15,137,22,197,71,undefined,11,14,230,43,27,162,25,24,17,6,4,147,10,204,28,79,35,11,74,18,-1,55,54,162,8,330,77
08/07/2019,0,11,56,213,103,114,162,8,10,15,5,7,14,-1,68,90,30,20,7,58,59,142,236,41,117,-1,103,14,65,2,176,55,undefined,8,7,124,12,4,117,4,10,6,6,3,88,8,112,16,52,8,26,38,31,-1,31,35,117,5,145,32
08/07/2019,1,22,26,96,49,51,38,6,8,3,4,-1,3,-1,26,53,18,9,1,60,24,80,89,9,33,-1,55,9,15,2,122,40,undefined,3,4,46,11,9,40,5,14,2,3,1,33,1,63,14,41,7,9,30,12,-1,21,10,40,5,46,48
08/07/2019,2,11,18,78,41,53,33,11,8,2,1,-1,5,-1,16,19,3,8,1,35,15,68,76,4,29,-1,32,5,22,2,56,19,undefined,-1,3,13,12,8,35,2,4,4,1,1,22,4,34,9,41,3,4,20,9,-1,15,3,35,1,43,11
08/07/2019,3,5,12,53,25,44,8,5,1,3,1,-1,2,-1,12,20,7,9,5,14,11,54,91,15,19,-1,39,2,29,1,90,2,undefined,2,2,15,3,7,14,2,6,7,1,-1,8,-1,41,3,18,1,2,9,4,-1,13,7,14,-1,38,22
08/07/2019,4,12,28,41,52,96,47,7,4,4,2,-1,1,-1,49,13,14,11,5,26,25,42,72,-1,24,-1,30,4,86,2,57,20,undefined,6,4,13,12,5,19,3,3,1,-1,-1,36,-1,32,3,19,5,4,4,1,-1,12,9,19,-1,54,28
08/07/2019,5,30,24,70,108,219,172,22,35,83,29,6,11,-1,108,29,33,74,31,22,27,68,149,55,210,-1,31,6,198,36,48,13,undefined,12,20,127,21,10,84,21,21,12,2,3,59,5,99,10,18,6,7,33,1,-1,23,110,84,5,170,29
08/07/2019,6,99,57,174,201,647,529,89,98,528,81,8,56,-1,224,68,93,209,153,48,18,99,662,213,892,-1,83,28,686,71,64,29,undefined,77,49,322,79,13,330,109,105,22,26,17,144,24,159,47,17,20,25,55,12,-1,37,548,330,4,493,62
08/07/2019,7,314,261,286,511,1543,1587,353,326,1922,315,18,160,-1,600,232,382,701,598,98,74,226,1497,646,2073,-1,241,63,1779,207,166,78,undefined,244,177,986,238,47,1165,366,248,105,68,40,527,56,423,103,53,50,87,181,76,-1,105,2024,1165,52,1165,280
08/07/2019,8,874,597,579,1111,3315,3703,632,540,3914,608,55,345,-1,1377,591,804,1786,1315,244,181,398,2888,1353,4046,-1,495,167,3584,340,380,113,undefined,524,410,2236,729,85,2487,766,728,258,336,143,1124,125,944,263,80,163,109,527,160,-1,358,4765,2487,223,2381,724
08/07/2019,9,839,763,704,1373,2627,1967,395,313,2427,439,31,271,-1,673,544,879,1267,796,249,201,374,2018,829,2595,-1,506,123,2648,215,304,142,undefined,479,327,1235,613,89,1474,804,590,279,275,153,984,197,948,219,95,248,182,509,147,-1,356,2977,1474,214,2160,660
08/07/2019,10,1360,1202,870,1728,1995,1160,195,205,824,253,49,254,-1,442,695,1077,794,412,377,263,547,2019,588,1777,-1,509,142,2002,228,390,208,undefined,248,215,1077,423,106,1107,520,451,262,166,97,978,92,1012,242,133,368,116,482,149,-1,379,1170,1107,227,2177,638
08/07/2019,11,1861,1784,1369,2406,2622,1326,272,271,640,244,75,328,-1,568,914,1350,737,354,612,442,849,2367,648,1568,-1,669,125,2599,552,520,195,undefined,231,226,1582,472,152,1065,474,502,384,124,104,1257,117,1457,287,120,457,180,563,159,-1,458,968,1065,254,2712,773
08/07/2019,12,3049,3046,2270,3593,3324,2253,1054,725,1431,472,108,412,-1,708,1422,2325,1565,587,1228,877,1446,3476,1077,2561,-1,1117,221,3241,726,974,336,undefined,421,448,2622,991,357,1631,1201,964,422,255,185,2169,207,1999,373,164,581,284,897,182,-1,729,2420,1631,397,3503,1079
08/07/2019,13,3392,3317,2429,3824,3207,2378,480,657,1249,454,139,489,-1,757,1673,2378,1662,599,1318,888,1561,3642,978,2337,-1,1093,174,2940,819,973,429,undefined,362,454,2523,911,297,1762,1056,853,565,336,224,2403,250,2251,316,224,576,230,1042,277,-1,838,1809,1762,386,3696,1104
08/07/2019,14,2931,2746,2235,3316,3197,1767,328,355,750,287,71,378,-1,625,1519,1818,815,489,1104,633,1159,3299,593,1896,-1,808,182,2817,885,890,331,undefined,258,301,1974,623,223,1146,464,520,318,203,123,2004,127,1863,309,182,574,162,840,192,-1,554,1054,1146,289,3548,981
08/07/2019,15,2983,2581,2269,3311,3270,1957,670,352,1221,326,85,347,-1,831,1679,1590,804,506,947,526,1162,3440,579,2426,-1,635,149,2799,781,737,287,undefined,271,311,1628,477,211,1208,379,461,414,235,150,1888,141,1913,284,153,510,164,804,255,-1,504,1190,1208,308,3422,963
08/07/2019,16,2786,2385,2127,3197,4057,2776,516,439,2770,591,110,354,-1,1094,1698,1420,705,899,1009,502,997,4059,875,3420,-1,629,174,3710,671,727,261,undefined,432,353,1923,598,243,1892,526,413,376,344,144,1929,182,2112,232,143,504,170,750,259,-1,599,2535,1892,308,3580,1010
08/07/2019,17,2957,2095,2391,3461,5030,4397,601,658,4003,796,108,517,-1,1857,2041,1389,1257,1531,1014,698,1383,5152,1229,4786,-1,686,240,4648,653,913,395,undefined,622,463,2482,693,258,2597,681,538,401,366,234,2296,204,2241,311,131,563,175,858,342,-1,778,3723,2597,116,4232,1049
08/07/2019,18,2193,1295,2340,2621,3062,2622,408,393,1581,369,81,384,-1,1006,1505,934,744,725,1173,746,1158,3903,637,2725,-1,800,210,3018,372,889,451,undefined,308,283,1844,426,273,1377,348,287,178,190,101,1513,122,1668,275,145,578,128,636,194,-1,551,1473,1377,39,3027,667
08/07/2019,19,1330,587,2274,1712,1720,1402,124,183,414,168,79,348,-1,594,1283,492,320,232,1116,867,1063,2647,332,1316,-1,585,116,1093,144,859,538,undefined,130,124,1303,248,323,653,171,157,111,169,132,1187,65,1134,183,105,511,105,515,143,-1,461,447,653,29,1981,560
08/07/2019,20,612,407,1642,1152,1468,982,96,106,173,105,67,250,-1,356,1072,318,244,118,971,591,758,1891,243,903,-1,480,89,984,160,633,390,undefined,84,77,911,186,311,445,112,150,83,75,47,969,61,787,142,109,404,130,389,109,-1,321,224,445,20,1475,419
08/07/2019,21,235,276,1199,810,888,863,63,71,104,45,31,201,-1,270,664,252,191,94,709,453,743,1510,197,644,-1,346,66,511,74,577,338,undefined,73,66,668,174,161,352,56,103,69,45,34,757,59,526,91,104,325,78,324,85,-1,205,131,352,17,1096,338
08/07/2019,22,26,200,762,432,542,623,22,37,96,28,29,109,-1,226,395,101,117,52,358,273,452,1011,146,438,-1,224,57,367,41,363,156,undefined,45,38,458,57,92,254,86,67,59,42,28,411,30,353,57,124,204,37,161,63,-1,117,111,254,9,595,174
08/07/2019,23,35,79,438,292,327,360,15,28,37,11,11,40,-1,177,167,50,48,25,210,138,290,661,61,209,-1,134,36,199,24,298,101,undefined,40,28,191,33,30,177,34,30,24,15,11,194,9,190,27,77,53,32,71,19,-1,61,34,177,5,373,107
09/07/2019,0,13,48,188,92,121,157,8,8,14,10,3,20,-1,81,65,33,16,12,80,80,161,186,23,89,-1,104,16,84,14,119,36,undefined,15,10,64,13,8,68,17,17,13,3,-1,63,8,91,24,52,7,30,41,18,-1,21,21,68,8,129,37
09/07/2019,1,8,50,70,51,39,58,10,2,6,4,-1,4,-1,9,77,14,10,5,28,44,118,96,7,25,-1,60,12,30,6,82,8,undefined,6,2,72,4,8,27,4,5,6,5,7,34,1,41,8,47,8,12,20,12,-1,19,5,27,2,45,27
09/07/2019,2,5,20,44,33,36,25,10,3,4,4,3,6,-1,12,25,5,8,11,40,25,94,65,6,10,-1,33,6,19,17,57,9,undefined,2,3,31,6,3,12,3,1,1,-1,-1,35,-1,48,10,34,8,5,12,2,-1,8,13,12,1,70,17
09/07/2019,3,4,25,35,43,66,32,4,6,5,-1,2,4,-1,5,14,18,4,2,11,14,65,111,11,33,-1,48,-1,51,4,52,4,undefined,4,3,9,4,5,12,1,4,4,1,1,21,-1,39,4,36,1,5,12,4,-1,7,3,12,-1,44,11
09/07/2019,4,5,15,43,35,105,47,5,4,5,4,2,5,-1,29,13,9,10,4,6,28,33,74,4,25,-1,39,3,95,3,31,22,undefined,7,4,34,13,17,30,9,3,5,1,2,24,1,37,3,27,12,5,8,3,-1,13,6,30,-1,39,16
09/07/2019,5,22,47,73,102,255,238,38,47,90,29,5,20,-1,72,51,51,71,22,19,34,55,196,63,287,-1,57,8,301,21,44,7,undefined,34,36,126,22,8,100,21,26,6,4,7,55,5,84,20,18,3,13,23,6,-1,21,87,100,1,187,27
09/07/2019,6,84,141,201,295,773,908,120,102,591,84,12,52,-1,304,91,188,228,189,56,31,86,886,292,1113,-1,143,41,829,104,101,47,undefined,109,97,616,84,10,383,121,115,55,34,25,209,31,211,77,39,26,33,65,19,-1,92,557,383,12,539,89
09/07/2019,7,282,290,324,587,1739,1690,418,348,2044,321,56,175,-1,639,250,510,731,612,98,87,237,1573,729,2272,-1,285,88,2057,176,157,82,undefined,266,220,994,257,44,1186,398,314,104,71,51,521,54,435,121,72,79,61,206,62,-1,162,2006,1186,52,1206,282
09/07/2019,8,737,607,593,1145,2920,3708,618,549,4014,610,81,360,-1,1355,615,948,1830,1416,311,201,346,2647,1435,4171,-1,660,201,2981,382,373,140,undefined,532,365,1988,709,91,2352,812,780,240,289,138,1120,116,922,245,147,184,139,570,143,-1,364,4512,2352,218,1319,700
09/07/2019,9,793,683,640,1197,2510,2143,225,275,2433,516,41,242,-1,684,497,1007,1244,762,218,194,337,2087,890,2861,-1,735,168,2563,255,278,158,undefined,378,286,1122,578,101,1657,745,592,308,407,216,844,71,943,306,230,179,141,499,180,-1,356,2856,1657,205,1899,642
09/07/2019,10,1206,1085,798,1525,2076,1189,210,194,824,364,39,213,-1,498,631,1180,792,512,342,278,465,1962,570,1738,-1,904,159,1969,318,299,130,undefined,233,225,1025,543,112,1136,528,516,230,211,152,911,138,1041,440,315,295,148,481,135,-1,373,1206,1136,240,39,645
09/07/2019,11,1884,1737,1322,2523,2597,1358,313,233,746,352,62,254,-1,504,863,1527,797,476,527,408,731,2329,568,1704,-1,1207,257,2590,566,310,223,undefined,233,216,1251,459,168,1234,558,539,254,178,116,1181,127,1381,560,396,384,200,582,176,-1,434,953,1234,264,-1,720
09/07/2019,12,3079,3016,2157,3550,3143,2231,442,660,1498,524,127,459,-1,677,1358,2262,1456,630,1019,780,1471,3222,1019,2457,-1,2011,316,2759,679,282,282,undefined,381,457,2360,1014,294,1821,1265,957,530,299,145,2061,252,1976,712,564,421,263,887,286,-1,723,2464,1821,343,-1,1111
09/07/2019,13,3241,3321,2489,3765,3159,2121,347,513,1294,509,123,542,-1,628,1608,2451,1604,660,1117,879,1403,3598,991,2366,-1,2278,312,2818,769,1029,341,undefined,393,429,2401,899,327,1783,1187,855,473,308,160,2283,224,2228,717,580,485,302,1013,230,-1,822,1890,1783,313,-1,1160
09/07/2019,14,2891,2771,2253,3303,2808,1828,246,299,873,318,79,342,-1,570,1586,1912,898,514,1045,606,1203,3246,657,2008,-1,1732,267,2547,590,752,283,undefined,284,296,1691,678,237,1308,596,578,327,234,140,1810,144,2042,618,321,384,249,838,220,-1,610,1079,1308,278,-1,976
09/07/2019,15,2837,2475,2352,3312,2987,2240,232,317,1223,353,110,342,-1,748,1587,1456,714,556,899,575,1149,3308,617,2345,-1,1412,190,2866,622,670,290,undefined,306,258,1655,576,187,1382,468,463,410,316,177,1997,137,1917,434,187,389,179,783,247,-1,533,1228,1382,212,5,1004
09/07/2019,16,3022,2358,2291,3306,3653,2732,393,414,3295,595,78,395,-1,1015,1746,1635,762,948,912,557,1049,3836,887,3915,-1,1488,183,3245,589,741,257,undefined,467,304,1866,595,211,1988,661,525,373,411,147,1811,170,2019,313,202,361,175,816,240,-1,635,2807,1988,214,3677,948
09/07/2019,17,3181,2127,2661,3599,4524,4674,641,709,4032,883,136,511,-1,1896,2002,1612,1285,1579,1077,720,1421,5100,1269,4945,-1,1345,241,4187,737,960,323,undefined,612,503,2805,788,236,2570,812,609,432,410,250,2385,260,2525,330,136,497,157,880,354,-1,827,3981,2570,143,4461,1163
09/07/2019,18,2293,1437,2442,2806,2810,2731,382,403,1680,431,88,426,-1,1035,1697,950,713,641,1187,896,1282,3962,620,2723,-1,676,195,2493,407,1009,385,undefined,332,267,2055,519,293,1470,408,321,223,229,124,1709,107,1851,254,117,530,130,687,226,-1,605,1505,1470,37,3172,792
09/07/2019,19,1183,698,2416,1831,1733,1698,162,187,481,169,46,263,-1,559,1437,477,287,271,1165,902,1221,2726,345,1335,-1,542,146,1200,168,906,451,undefined,149,151,1648,253,242,736,119,222,129,182,88,1277,65,1395,218,137,442,103,579,131,-1,447,534,736,27,2031,598
09/07/2019,20,519,396,1825,1241,1287,1145,91,113,223,90,56,223,-1,416,961,350,225,158,987,757,893,2177,239,952,-1,434,112,879,139,828,322,undefined,133,145,1069,211,219,472,149,125,73,92,34,992,55,937,181,99,341,85,471,108,-1,302,261,472,15,1515,403
09/07/2019,21,188,246,1493,855,964,895,63,76,92,49,59,161,-1,376,711,242,129,82,644,431,659,1817,214,699,-1,334,78,552,111,618,328,undefined,90,69,753,148,188,346,83,112,47,69,41,812,51,571,130,96,304,78,353,88,-1,223,137,346,16,1093,352
09/07/2019,22,142,37,789,517,645,719,24,38,86,14,19,85,-1,264,444,174,124,84,374,289,541,1083,94,467,-1,211,79,387,53,363,194,undefined,53,61,474,75,90,312,104,61,74,40,26,435,18,308,106,71,199,33,222,72,-1,109,106,312,14,738,193
09/07/2019,23,51,4,488,245,377,419,12,22,44,16,11,36,-1,166,184,77,43,31,200,132,304,630,87,263,-1,157,28,249,27,211,139,undefined,13,16,242,44,41,173,43,23,39,21,13,236,12,191,39,70,29,43,116,47,-1,83,46,173,4,391,88
10/07/2019,0,32,3,187,103,143,163,10,7,19,2,6,25,-1,102,72,49,34,15,111,66,196,204,21,115,-1,128,13,101,13,118,30,undefined,14,12,133,20,16,84,10,24,18,14,8,84,14,108,14,56,15,12,50,15,-1,30,26,84,1,143,38
10/07/2019,1,14,17,105,64,50,52,3,5,6,5,3,12,-1,21,56,14,17,2,47,43,71,151,16,16,-1,65,5,31,24,74,38,undefined,-1,8,20,12,13,45,8,6,3,6,2,29,5,58,6,53,5,11,27,14,-1,23,14,45,1,75,23
10/07/2019,2,5,20,69,33,16,15,7,4,2,2,-1,6,-1,9,26,2,7,5,21,15,63,70,16,25,-1,30,6,20,4,53,12,undefined,5,4,19,5,6,33,5,5,1,1,1,23,1,26,7,38,3,4,23,4,-1,17,7,33,2,23,9
10/07/2019,3,7,12,64,29,35,21,2,2,5,2,4,7,-1,8,18,15,-1,8,25,7,65,88,3,30,-1,25,1,32,9,27,7,undefined,6,9,10,6,3,17,2,1,2,1,3,22,2,27,3,28,1,4,8,1,-1,6,6,17,-1,53,17
10/07/2019,4,5,15,33,39,90,19,5,6,10,7,-1,1,-1,20,18,4,4,2,27,18,31,61,16,48,-1,38,6,147,7,35,15,undefined,4,9,23,9,11,31,1,5,3,2,2,24,1,32,7,29,12,6,9,5,-1,12,3,31,1,65,20
10/07/2019,5,27,26,81,91,232,210,41,42,81,29,5,16,-1,90,44,33,74,34,32,22,66,163,59,338,-1,43,9,297,23,39,12,undefined,28,40,144,19,4,138,24,13,11,4,5,65,-1,68,14,38,4,9,30,7,-1,19,89,138,4,203,26
10/07/2019,6,67,98,230,233,696,984,134,108,541,103,18,47,-1,300,82,122,213,185,43,25,102,825,264,1072,-1,120,16,777,80,81,41,undefined,92,85,668,50,21,388,104,97,50,25,18,190,16,157,40,37,24,44,49,35,-1,88,521,388,1,574,85
10/07/2019,7,327,248,245,582,1535,1659,335,329,2103,352,32,178,-1,629,240,497,727,626,106,72,217,1457,748,2245,-1,243,86,1787,219,184,74,undefined,266,198,937,240,41,1135,411,261,93,72,44,506,64,420,123,52,69,70,189,99,-1,144,1821,1135,33,1235,272
10/07/2019,8,821,593,600,1133,3395,3722,610,528,3715,655,80,355,-1,1295,641,1019,1666,1390,192,166,401,2765,1417,4183,-1,474,157,3629,364,422,146,undefined,519,383,2025,733,91,2435,772,727,292,274,153,1217,140,949,219,122,159,110,555,157,-1,373,4224,2435,178,2374,693
10/07/2019,9,867,786,655,1264,2309,1964,259,293,2382,420,42,207,-1,685,566,922,1262,777,288,172,349,2107,852,2816,-1,537,134,2306,271,325,124,undefined,425,316,1241,577,108,1603,765,629,291,251,111,882,222,914,275,120,194,140,470,150,-1,366,2605,1603,166,1957,673
10/07/2019,10,1196,1165,851,1818,2053,1297,206,202,886,295,48,197,-1,545,732,1406,783,488,328,231,565,2056,564,1802,-1,570,173,1937,364,396,140,undefined,284,230,1030,485,164,1103,576,605,262,171,98,910,113,1102,318,174,286,178,398,128,-1,423,1140,1103,166,2218,668
10/07/2019,11,1890,1721,1349,2434,3023,1532,246,255,782,251,69,255,-1,571,947,1490,751,471,596,487,682,2421,525,1888,-1,636,195,3063,604,580,190,undefined,248,249,1424,502,148,1206,522,598,294,133,87,1297,108,1438,352,182,328,164,569,157,-1,455,1014,1206,203,2963,706
10/07/2019,12,2856,3110,2159,3669,3227,2234,463,608,1544,482,95,325,-1,684,1570,2389,1425,591,1138,884,1562,3419,1081,2533,-1,1099,218,3209,769,536,289,undefined,382,407,2371,982,269,1669,1343,959,407,173,113,2217,234,2005,377,244,521,241,973,237,-1,744,2335,1669,306,3819,929
10/07/2019,13,3249,3396,2403,3871,3264,2275,319,569,1252,463,79,357,-1,719,1653,2307,1432,625,1224,919,1559,3504,1076,2500,-1,1101,218,3031,696,702,387,undefined,333,382,2139,898,288,1824,1248,1004,440,248,150,2367,259,2294,416,269,552,220,1118,271,-1,885,1847,1824,302,3853,800
10/07/2019,14,2918,2896,2298,3573,3082,2026,237,315,874,298,64,212,-1,689,1464,1858,833,498,1061,686,1180,3326,727,2139,-1,741,208,2910,634,864,326,undefined,308,231,1667,675,228,1357,578,478,300,179,90,1901,131,1901,365,156,505,217,858,183,-1,639,1192,1357,250,3745,914
10/07/2019,15,2710,2585,2166,3327,3162,2257,238,274,1316,333,64,250,-1,784,1666,1633,714,528,947,532,970,3562,693,2460,-1,724,143,2954,657,798,246,undefined,266,239,1571,513,185,1371,455,456,359,266,168,1814,125,1871,330,198,406,164,788,230,-1,576,1241,1371,289,1675,858
10/07/2019,16,2599,2219,2142,3274,3597,2827,266,401,2746,593,63,262,-1,1073,1799,1524,716,908,1007,519,1176,3930,881,3592,-1,861,259,3414,680,778,272,undefined,437,329,1582,535,193,1877,482,588,352,261,130,2107,188,2099,602,320,393,201,833,211,-1,664,2650,1877,247,-1,987
10/07/2019,17,2925,2310,2716,3597,4596,4487,546,577,3982,816,104,340,-1,1834,1899,1509,1171,1455,1040,789,1271,4876,1265,5112,-1,1668,365,4401,688,982,320,undefined,540,440,2505,899,230,2561,729,664,441,389,227,2352,215,2506,1732,937,496,284,939,322,-1,824,3738,2561,89,-1,1104
10/07/2019,18,2166,1373,2414,2651,2738,2596,355,354,1749,402,53,251,-1,998,1583,885,621,696,1213,924,1130,3827,673,2849,-1,1987,362,2374,401,1001,447,undefined,353,261,1753,575,255,1427,396,499,214,269,141,1686,119,1916,2007,1355,581,431,710,251,-1,576,1536,1427,25,-1,780
10/07/2019,19,1135,670,2150,1633,1444,1580,97,135,550,168,23,164,-1,522,1397,475,274,233,1211,838,1019,2738,392,1532,-1,1906,473,1193,165,863,467,undefined,134,139,1128,288,195,714,207,276,104,225,91,1216,93,1237,1877,1327,436,405,513,178,-1,450,566,714,19,-1,608
10/07/2019,20,653,344,1829,1176,916,1017,87,73,216,88,15,57,-1,289,1017,318,150,139,833,612,799,2135,236,936,-1,1186,368,702,61,696,469,undefined,87,71,570,211,172,425,102,144,86,149,51,862,42,868,1117,705,369,268,418,131,-1,349,233,425,13,-1,450
10/07/2019,21,313,214,1197,730,689,738,22,41,57,26,2,28,-1,218,681,209,99,83,537,439,567,1427,203,695,-1,779,222,545,49,514,238,undefined,76,57,435,183,88,342,67,126,59,56,35,571,29,453,673,245,268,139,306,56,-1,212,117,342,4,-1,320
10/07/2019,22,98,107,599,398,326,546,4,33,58,12,4,9,-1,148,249,111,115,65,265,255,327,810,384,497,-1,255,134,294,11,341,148,undefined,50,23,230,118,46,246,64,389,31,13,17,286,19,205,260,62,188,45,107,59,-1,119,81,246,1,-1,129
10/07/2019,23,48,47,398,197,233,377,4,15,44,9,2,26,-1,135,139,65,50,31,131,125,273,586,39,320,-1,116,36,231,10,203,59,undefined,20,17,149,50,14,168,45,48,23,8,8,159,8,137,64,43,24,26,104,27,-1,42,42,168,1,-1,101
11/07/2019,0,33,37,188,100,126,117,3,8,17,9,3,20,-1,60,53,38,20,7,53,60,181,155,32,134,-1,96,22,86,10,140,45,undefined,19,10,68,27,14,76,12,13,15,16,12,45,2,92,27,34,6,17,36,26,-1,35,32,76,1,-1,35
11/07/2019,1,17,19,93,58,36,53,2,5,7,6,-1,6,-1,16,38,24,7,5,59,16,127,106,12,33,-1,73,4,16,3,116,18,undefined,4,8,34,15,5,61,8,7,9,6,3,53,1,54,6,58,5,4,24,3,-1,27,23,61,2,-1,34
11/07/2019,2,12,16,58,23,29,29,2,3,4,1,-1,6,-1,21,22,7,15,2,17,37,98,159,8,26,-1,43,7,18,6,88,12,undefined,3,6,15,5,3,26,-1,3,3,2,1,17,4,25,15,52,3,13,16,3,-1,10,2,26,-1,-1,10
11/07/2019,3,7,17,37,24,47,14,-1,2,4,5,-1,-1,-1,6,30,13,4,7,19,8,40,83,8,19,-1,25,3,46,2,40,24,undefined,-1,1,12,3,2,24,2,2,3,4,2,34,3,32,7,35,2,21,11,3,-1,9,1,24,-1,-1,15
11/07/2019,4,7,12,35,28,71,30,5,6,9,3,-1,1,-1,26,15,11,5,3,12,28,82,46,8,29,-1,32,7,86,-1,17,22,undefined,4,6,24,6,16,23,10,3,-1,-1,-1,12,1,45,11,21,15,7,6,1,-1,6,4,23,-1,-1,17
11/07/2019,5,21,26,94,80,223,198,28,47,75,19,3,13,-1,88,44,41,89,36,12,16,57,168,49,309,-1,59,2,251,17,37,11,undefined,36,37,103,19,7,116,20,21,9,2,2,53,3,64,18,28,6,7,28,3,-1,14,68,116,3,-1,31
11/07/2019,6,81,83,192,273,594,896,117,90,551,88,15,57,-1,279,84,218,217,182,47,30,77,750,233,1044,-1,120,26,638,58,86,55,undefined,94,85,559,81,17,392,137,111,54,31,21,169,39,178,48,57,18,30,63,31,-1,92,491,392,2,-1,70
11/07/2019,7,317,257,292,527,1557,1592,291,283,1982,336,38,148,-1,574,246,485,699,492,92,83,166,1495,687,2209,-1,294,87,1575,165,191,74,undefined,242,175,774,225,43,1093,344,240,99,69,40,504,61,413,151,74,84,55,185,66,-1,143,1663,1093,42,-1,275
11/07/2019,8,706,615,534,1195,2533,3617,517,457,3898,605,49,253,-1,1213,595,983,1716,1306,169,170,320,2741,1378,4139,-1,944,165,2549,307,406,130,undefined,485,355,1547,664,93,2254,780,703,270,312,166,1064,131,873,256,145,156,98,524,207,-1,332,3672,2254,236,-1,720
11/07/2019,9,819,743,551,1139,2191,2026,202,272,2561,500,42,199,-1,659,551,931,1367,944,181,178,371,2002,882,2781,-1,1249,153,2148,247,179,104,undefined,418,299,1000,583,108,1571,852,690,295,484,359,916,135,895,277,150,213,162,416,193,-1,360,2825,1571,198,-1,723
11/07/2019,10,1085,1096,755,1691,1922,1258,93,172,860,314,47,164,-1,467,643,1015,878,483,337,226,513,1772,558,1681,-1,1409,196,1702,265,24,129,undefined,250,246,858,492,94,1049,543,507,228,201,128,836,151,1107,359,297,271,197,458,132,-1,415,1056,1049,195,-1,606
11/07/2019,11,1690,1652,1204,2348,2323,1272,137,198,783,289,37,160,-1,399,854,1557,723,462,505,366,695,2141,541,1950,-1,1178,255,2356,359,64,197,undefined,255,197,1142,497,182,1199,509,569,297,221,108,1180,176,1356,446,353,352,196,522,160,-1,400,2389,1199,184,-1,681
11/07/2019,12,2754,2861,2041,3319,2806,1963,167,573,1519,559,104,405,-1,599,1439,2405,1550,608,1118,755,1427,2888,1004,2511,-1,1663,273,2610,471,50,312,undefined,341,317,2253,1089,307,1870,1347,908,500,359,169,2023,227,2097,661,651,523,312,901,246,-1,794,1962,1870,326,-1,1126
11/07/2019,13,2988,3322,2309,3868,2901,1992,246,459,1252,417,58,265,-1,577,1463,2293,1457,552,1095,924,1566,3347,958,2549,-1,1731,301,2761,640,70,354,undefined,336,293,1438,907,339,1733,1179,857,572,474,338,2210,276,2234,648,461,629,307,1037,266,-1,840,1815,1733,351,-1,1047
11/07/2019,14,2580,2692,1987,3146,2392,1818,120,243,833,272,14,128,-1,552,1251,1895,885,468,912,592,1157,2949,643,2170,-1,1606,232,2369,336,597,346,undefined,247,179,1326,678,225,1261,566,524,295,172,107,1512,164,1787,458,323,509,225,818,207,-1,600,1047,1261,190,-1,886
11/07/2019,15,2488,2441,1853,3118,2563,2033,106,254,1321,371,21,184,-1,676,1412,1549,669,508,765,517,1008,3078,618,2582,-1,1217,176,2532,326,701,208,undefined,232,161,1463,527,204,1294,413,458,319,307,120,1568,132,1726,347,153,378,185,694,231,-1,543,1265,1294,172,-1,813
11/07/2019,16,2616,2425,2156,3178,3256,2751,209,405,2675,618,57,257,-1,968,1875,1490,837,912,966,497,1036,3967,858,3756,-1,1221,194,3056,262,747,246,undefined,442,251,1643,607,169,1913,510,446,319,375,161,1836,135,1998,303,194,451,189,799,234,-1,629,2553,1913,239,-1,936
11/07/2019,17,2935,2325,2473,3451,4290,4395,510,557,3885,785,85,433,-1,1626,1885,1676,1360,1376,1050,721,1392,4944,1270,4798,-1,726,230,3827,437,1034,301,undefined,589,430,2309,845,251,2492,744,656,405,360,212,2213,153,2549,340,114,434,219,909,329,-1,832,3557,2492,166,-1,1010
11/07/2019,18,2324,1726,2284,2791,2812,2566,304,395,1774,417,69,371,-1,1101,1527,1059,743,682,1228,944,1279,3720,641,2926,-1,705,217,2425,308,1022,408,undefined,356,248,1803,510,217,1453,399,544,213,308,130,1742,116,1954,308,177,483,169,724,178,-1,660,1514,1453,33,-1,767
11/07/2019,19,1583,1131,2051,2005,1814,1452,164,142,506,172,36,261,-1,449,1178,709,320,266,1280,860,1080,2655,324,1527,-1,534,171,1431,165,852,436,undefined,143,121,1295,359,201,755,157,239,121,159,83,1283,56,1327,259,174,508,143,583,142,-1,506,541,755,32,-1,549
11/07/2019,20,1015,882,1769,1499,1278,1132,70,96,212,89,49,211,-1,437,1052,397,225,139,1010,709,1039,2090,294,963,-1,438,102,735,144,819,369,undefined,90,98,907,267,182,489,116,161,102,101,36,1211,48,1090,151,158,358,82,590,128,-1,349,270,489,28,-1,429
11/07/2019,21,495,355,1674,1143,1166,908,49,79,113,143,31,141,-1,340,843,259,185,101,796,519,833,1762,185,818,-1,348,60,715,107,702,406,undefined,71,68,755,235,161,362,91,171,85,67,35,990,54,915,105,117,343,123,475,104,-1,273,164,362,28,-1,398
11/07/2019,22,190,154,1127,701,852,815,20,30,131,35,23,65,-1,321,462,234,148,115,523,484,619,1385,178,583,-1,269,70,498,70,454,250,undefined,62,62,485,140,72,337,81,370,61,50,29,622,31,465,81,89,158,58,214,83,-1,147,122,337,9,-1,242
11/07/2019,23,101,74,552,346,396,412,21,24,49,24,5,39,-1,192,238,91,62,45,240,237,350,717,83,387,-1,156,28,261,33,338,134,undefined,24,23,269,95,55,203,54,48,25,28,18,339,11,256,39,116,32,35,130,41,-1,88,65,203,8,-1,85
12/07/2019,0,88,69,302,167,188,185,1,9,25,8,1,22,-1,79,125,58,35,11,173,119,263,364,63,156,-1,131,22,95,14,188,55,undefined,18,15,91,38,9,137,29,18,7,10,5,132,4,147,36,84,13,38,27,15,-1,50,29,137,3,-1,54
12/07/2019,1,36,44,163,90,57,41,8,4,10,4,1,6,-1,30,46,35,14,11,70,112,212,189,22,53,-1,65,6,32,15,118,18,undefined,9,15,55,44,5,63,6,10,12,8,3,69,2,100,15,50,6,15,33,26,-1,16,21,63,2,-1,24
12/07/2019,2,27,49,127,65,41,47,23,3,3,3,-1,7,-1,9,61,15,11,8,53,63,112,163,30,36,-1,59,9,35,6,92,11,undefined,2,5,24,18,3,33,6,-1,7,5,2,41,-1,62,19,39,4,14,33,5,-1,29,13,33,3,-1,26
12/07/2019,3,14,23,88,55,67,32,-1,-1,5,3,-1,2,-1,12,24,24,14,1,34,44,96,135,25,21,-1,41,6,54,12,72,32,undefined,-1,6,27,20,6,11,3,2,3,-1,-1,32,-1,50,6,32,-1,5,16,8,-1,13,10,11,-1,-1,15
12/07/2019,4,27,33,57,46,99,59,7,3,10,6,2,3,-1,23,7,15,18,3,22,54,123,110,26,65,-1,57,6,78,10,54,18,undefined,9,8,45,14,7,32,9,7,5,3,2,35,5,51,6,22,6,1,19,3,-1,3,8,32,1,-1,13
12/07/2019,5,22,25,96,77,276,197,19,39,78,21,2,18,-1,85,50,37,90,32,10,20,53,216,54,318,-1,82,10,218,17,46,17,undefined,21,37,95,15,10,109,13,25,17,4,3,54,4,60,21,26,6,12,14,4,-1,27,60,109,2,-1,25
12/07/2019,6,74,115,174,237,613,832,87,77,520,95,5,42,-1,243,82,250,225,141,49,33,69,785,237,988,-1,136,31,627,71,78,38,undefined,87,89,518,75,13,362,88,113,36,25,17,193,35,175,59,47,18,32,52,30,-1,83,497,362,8,-1,76
12/07/2019,7,263,272,264,499,1201,1513,240,252,1752,282,34,160,-1,480,227,454,675,615,88,75,175,1405,581,2063,-1,260,74,1220,199,159,65,undefined,206,168,782,199,55,1070,284,263,89,58,30,464,81,423,116,91,69,68,185,54,-1,125,1629,1070,25,-1,233
12/07/2019,8,732,623,545,1180,2617,3360,347,410,3579,555,45,232,-1,1112,534,876,1736,1307,179,149,313,2469,1272,4096,-1,555,165,2698,268,351,136,undefined,469,212,1575,574,104,2096,735,712,275,230,96,909,146,803,292,146,158,128,453,128,-1,329,3803,2096,99,-1,621
12/07/2019,9,891,777,570,1174,1976,1874,132,272,2338,399,15,114,-1,555,520,892,1387,880,196,158,246,1904,835,2769,-1,571,175,2011,154,293,152,undefined,351,125,901,496,116,1359,783,520,322,230,137,664,192,858,269,145,218,144,417,176,-1,360,2412,1359,113,-1,592
12/07/2019,10,1271,1160,785,1449,1831,1188,106,182,879,263,19,173,-1,427,568,1172,816,580,320,273,547,1829,589,1635,-1,835,233,1809,258,395,138,undefined,202,195,892,416,163,1080,587,447,288,313,139,828,137,945,364,374,255,222,359,120,-1,444,1115,1080,205,-1,617
12/07/2019,11,1774,1689,1132,2418,2350,1475,86,210,748,232,12,129,-1,460,717,1429,781,432,450,379,659,2165,535,1824,-1,969,206,2506,333,525,196,undefined,209,148,1009,466,155,1224,550,477,387,297,130,999,170,1042,326,298,397,202,525,156,-1,461,950,1224,131,-1,630
12/07/2019,12,2966,2771,1974,3229,2882,1979,235,593,1566,471,59,400,-1,542,1329,2183,1577,557,1192,867,1647,3104,1015,2644,-1,1566,330,2939,476,1028,301,undefined,293,327,2082,1036,304,1854,1383,947,438,293,131,1902,271,1819,630,487,530,255,855,265,-1,800,2396,1854,385,-1,1033
12/07/2019,13,3447,3289,2293,3629,3039,2124,321,522,1422,450,74,378,-1,578,1532,2462,1493,519,1244,919,1735,3426,992,2532,-1,1555,301,2976,579,1100,376,undefined,316,347,1976,1093,328,1702,1282,873,624,403,161,2222,278,2317,709,555,560,326,1024,313,-1,850,1998,1702,370,-1,986
12/07/2019,14,2922,2571,2262,3310,2922,2063,155,365,888,259,38,320,-1,676,1535,1996,901,482,1024,594,1187,3060,725,2204,-1,1402,295,2759,516,915,377,undefined,296,286,1584,603,312,1340,642,650,325,234,104,1987,151,2048,658,325,465,247,824,214,-1,633,1169,1340,305,-1,912
12/07/2019,15,3127,2561,2269,3342,3112,2479,219,293,1298,354,69,299,-1,887,1699,1858,739,518,947,633,1223,3499,764,2763,-1,1101,243,2898,651,897,388,undefined,287,286,1719,576,247,1492,427,604,409,327,175,1830,132,2204,512,368,532,257,788,292,-1,639,1322,1492,291,-1,835
12/07/2019,16,3205,2691,2285,3546,3566,3237,277,513,2638,545,60,366,-1,1147,1852,1867,906,889,1062,587,1212,3918,862,3680,-1,978,238,3206,534,992,304,undefined,458,409,1790,692,263,1969,581,672,382,255,153,2086,133,2181,467,265,514,201,752,244,-1,678,2466,1969,223,-1,916
12/07/2019,17,3116,2499,2164,3261,3969,4458,246,542,2951,331,17,192,-1,1407,1810,1676,1174,1220,1088,751,1383,4141,1112,4646,-1,642,237,3545,389,1327,352,undefined,570,231,2238,809,246,2407,650,1007,363,273,138,1960,219,1832,378,143,659,211,869,284,-1,866,2969,2407,44,-1,785
12/07/2019,18,2824,1787,2500,2880,3092,2712,170,297,1254,431,21,318,-1,905,1594,1140,732,571,1425,1167,1444,3447,583,2689,-1,659,219,2739,300,1394,567,undefined,281,221,1812,546,284,1425,392,725,226,263,138,1795,80,1755,302,129,792,125,824,190,-1,624,1308,1425,33,-1,687
12/07/2019,19,2098,1272,2357,2467,1935,1768,80,153,475,176,46,290,-1,641,1480,791,393,249,1529,1421,1451,2653,325,1550,-1,553,156,1553,218,1411,594,undefined,108,168,1214,291,284,933,262,579,98,215,106,1422,59,1278,232,118,773,113,815,118,-1,500,510,933,31,-1,491
12/07/2019,20,1503,936,2008,2146,1575,1409,33,136,219,134,31,246,-1,398,1355,557,350,159,1388,1317,1256,2249,275,1122,-1,497,121,1238,181,1287,647,undefined,125,118,1045,317,347,692,129,305,88,157,83,1398,50,1183,193,121,609,101,668,99,-1,481,262,692,28,-1,413
12/07/2019,21,859,409,2111,2093,1617,1335,62,99,195,80,38,175,-1,449,1095,442,217,125,1099,1003,1269,2003,212,984,-1,365,104,1232,164,1179,600,undefined,125,102,934,343,273,598,164,279,79,57,33,1236,39,1121,120,149,398,98,587,91,-1,371,192,598,24,-1,366
12/07/2019,22,570,372,1804,1227,1113,1161,41,42,149,114,21,174,-1,338,696,285,199,140,914,831,1026,1737,203,799,-1,269,77,739,106,1027,462,undefined,86,100,675,494,143,505,95,410,26,23,16,976,42,647,122,86,382,84,456,53,-1,292,245,505,14,-1,235
12/07/2019,23,281,199,1163,1164,717,738,25,25,94,45,14,86,-1,287,416,247,98,111,471,465,739,1144,143,496,-1,195,43,492,108,762,261,undefined,44,62,350,389,65,327,62,118,30,21,20,579,3,434,51,88,139,54,287,34,-1,174,115,327,9,-1,114
13/07/2019,0,147,153,699,477,378,478,44,8,46,12,8,43,-1,203,273,79,57,30,362,314,556,638,67,279,-1,153,33,203,57,536,126,undefined,29,35,245,271,20,231,31,41,7,4,3,409,9,258,41,54,44,19,241,22,-1,110,48,231,3,-1,49
13/07/2019,1,86,115,450,301,248,321,4,9,28,28,1,9,-1,170,141,89,26,9,229,266,478,438,49,157,-1,109,20,157,41,473,39,undefined,19,25,146,285,24,167,19,28,17,8,7,287,3,221,21,69,14,26,164,14,-1,81,30,167,2,-1,60
13/07/2019,2,72,73,241,200,173,195,8,4,12,7,1,5,-1,92,89,70,20,18,130,148,413,426,40,102,-1,89,34,179,30,295,29,undefined,9,8,116,266,15,125,21,17,3,3,7,211,4,130,34,44,5,28,150,20,-1,40,11,125,2,-1,34
13/07/2019,3,42,55,146,141,149,115,6,4,7,10,1,3,-1,85,46,28,12,9,98,94,308,340,18,70,-1,82,19,103,13,324,17,undefined,10,4,46,134,5,57,9,11,2,1,1,114,7,149,38,34,2,6,99,8,-1,32,13,57,-1,-1,19
13/07/2019,4,22,34,88,89,110,111,12,5,23,5,3,10,-1,62,51,20,19,6,78,66,160,277,10,59,-1,64,7,110,16,137,24,undefined,5,11,36,91,10,54,4,11,4,1,2,71,3,83,12,16,13,21,61,6,-1,36,6,54,1,-1,19
13/07/2019,5,15,35,208,92,139,114,6,6,11,12,-1,4,-1,53,72,46,38,8,38,54,133,188,19,111,-1,83,8,170,17,103,11,undefined,20,23,44,24,12,89,10,20,2,1,1,62,-1,67,25,30,9,5,17,2,-1,17,26,89,1,-1,18
13/07/2019,6,32,29,160,125,173,201,25,17,35,11,4,16,-1,77,41,137,47,19,15,27,117,216,35,277,-1,114,25,209,23,65,35,undefined,18,25,135,23,4,91,21,36,25,5,1,106,7,80,62,62,21,21,15,6,-1,18,56,91,1,-1,13
13/07/2019,7,107,58,121,160,352,395,30,42,70,33,8,23,-1,110,49,132,79,46,35,41,100,306,65,384,-1,186,46,320,46,81,40,undefined,48,32,303,47,19,199,39,62,29,5,6,114,8,111,97,68,29,44,42,20,-1,54,67,199,3,-1,57
13/07/2019,8,244,186,235,366,595,528,82,79,108,39,16,64,-1,184,162,336,143,88,127,67,127,819,105,646,-1,347,113,606,120,108,79,undefined,124,73,402,124,61,347,96,101,105,52,37,259,16,291,172,114,87,70,160,43,-1,112,113,347,29,-1,129
13/07/2019,9,639,591,382,799,1117,843,125,160,137,66,18,141,-1,282,270,543,204,149,136,148,244,1237,212,957,-1,706,203,1197,181,213,104,undefined,113,165,698,159,110,548,201,152,80,49,32,422,18,632,331,273,236,140,247,60,-1,194,190,548,65,-1,220
13/07/2019,10,1365,1072,746,1367,1722,1192,147,217,155,82,33,229,-1,461,443,882,207,167,346,243,438,1646,307,1281,-1,1053,358,1846,292,394,205,undefined,148,155,1056,206,103,855,248,242,102,72,62,653,53,1032,493,494,291,219,396,81,-1,418,301,855,102,-1,306
13/07/2019,11,2117,1872,1126,2138,2542,1431,241,286,209,101,48,340,-1,535,760,1218,280,213,575,456,729,2174,315,1261,-1,1393,450,2570,567,611,237,undefined,177,147,1419,222,187,773,200,329,142,46,59,1068,56,1355,761,566,464,269,516,119,-1,432,290,773,153,-1,369
13/07/2019,12,2763,2389,1700,2742,2849,1553,263,275,174,131,56,279,-1,575,1023,1328,307,189,1068,799,962,2396,304,1439,-1,1782,498,2935,694,745,269,undefined,147,187,1694,266,304,1022,162,356,234,86,107,1337,41,1676,894,639,650,250,619,123,-1,485,515,1022,180,-1,493
13/07/2019,13,3139,2657,2017,2999,3166,1642,174,256,142,110,28,250,-1,640,1332,1601,365,252,1228,875,1167,2764,281,1344,-1,1684,386,3217,668,810,373,undefined,151,146,1635,234,278,906,147,541,175,82,91,1664,73,1861,851,650,710,271,766,101,-1,614,764,906,205,-1,597
13/07/2019,14,3316,2806,2194,3180,3319,1952,195,297,228,150,80,453,-1,673,1523,1552,424,230,1153,804,1249,3168,361,1509,-1,1576,459,3307,898,859,455,undefined,190,175,1908,245,278,1509,176,334,140,116,111,1839,91,2011,827,590,747,300,761,166,-1,539,2145,1509,181,-1,695
13/07/2019,15,3416,2838,1989,3093,3315,2058,200,347,237,167,35,603,-1,695,1386,1568,461,174,1000,596,1166,3042,395,2016,-1,1230,294,3145,707,908,353,undefined,152,119,1847,258,316,1650,134,287,175,148,96,1609,57,1820,639,420,802,254,716,153,-1,561,7561,1650,132,-1,603
13/07/2019,16,3268,2435,2095,2935,3074,1887,193,327,188,155,48,793,-1,627,1396,1343,331,235,1003,554,1134,3088,401,1886,-1,681,199,2858,510,869,333,undefined,165,181,1699,236,295,1316,134,293,166,117,84,1635,106,1856,378,155,671,182,683,122,-1,436,7244,1316,144,-1,521
13/07/2019,17,2870,2042,2183,2815,2633,1713,336,222,172,82,29,350,-1,668,1489,996,386,171,1286,888,1226,3102,319,1423,-1,566,195,2450,495,939,405,undefined,166,237,1625,192,301,861,195,328,168,128,109,1563,109,1607,318,153,708,130,803,195,-1,462,815,861,111,-1,540
13/07/2019,18,2068,1176,2141,2040,2405,1538,649,190,179,110,36,327,-1,537,1367,627,444,140,1461,994,1264,2736,275,1167,-1,557,201,2032,284,1025,616,undefined,243,298,1590,196,254,805,214,327,100,86,71,1294,84,1399,254,118,654,122,543,104,-1,497,976,805,40,-1,432
13/07/2019,19,1791,741,2310,1735,2025,1307,207,254,331,391,79,1041,-1,464,1356,560,336,122,1482,1286,1260,2255,384,1918,-1,524,112,1964,200,1122,665,undefined,123,166,1596,283,338,1989,144,266,66,45,34,1330,56,1287,199,114,591,122,529,127,-1,434,3710,1989,24,-1,493
13/07/2019,20,766,424,1971,1393,1491,1060,35,80,87,128,33,312,-1,393,1000,381,318,127,1091,1125,1238,1924,268,812,-1,457,157,889,136,1076,719,undefined,102,165,1223,295,426,922,85,195,56,51,23,1088,32,989,210,159,600,117,529,80,-1,314,1036,922,23,-1,363
13/07/2019,21,426,287,1719,1217,1849,1090,287,59,90,70,30,220,-1,401,806,322,189,62,916,899,1102,1798,212,672,-1,406,97,1903,183,977,684,undefined,82,87,1160,302,323,575,123,171,45,42,19,982,37,710,135,105,487,100,496,70,-1,319,275,575,11,-1,294
13/07/2019,22,389,300,1563,1085,1311,996,793,56,84,57,34,208,-1,403,582,322,177,66,778,914,1015,1610,211,774,-1,257,80,829,212,1080,564,undefined,141,272,1258,297,254,558,71,401,37,20,16,736,15,583,103,105,348,56,433,46,-1,254,156,558,10,-1,179
13/07/2019,23,222,154,1214,843,821,734,28,45,47,28,18,126,-1,366,404,187,115,64,551,848,725,1117,169,670,-1,214,58,504,64,744,431,undefined,67,132,544,352,79,383,87,120,19,15,12,466,5,465,74,94,138,67,413,32,-1,155,121,383,8,-1,144
14/07/2019,0,190,130,687,551,411,438,39,14,34,44,7,84,-1,260,227,110,66,39,292,327,617,805,98,381,-1,144,24,297,44,564,153,undefined,42,50,346,233,36,220,51,48,5,11,15,319,11,239,38,89,45,29,395,20,-1,109,78,220,-1,-1,55
14/07/2019,1,89,88,537,352,235,361,34,16,13,21,5,33,-1,185,181,71,54,25,291,170,512,500,44,164,-1,86,31,161,19,457,109,undefined,11,16,193,196,30,110,18,23,9,10,5,191,3,197,34,78,19,27,280,16,-1,56,43,110,7,-1,46
14/07/2019,2,83,111,269,201,196,215,4,4,27,14,2,26,-1,113,73,68,13,21,184,127,336,397,44,111,-1,72,19,121,11,326,30,undefined,4,13,143,218,11,122,13,13,2,5,4,195,3,144,17,48,5,16,173,8,-1,64,32,122,6,-1,28
14/07/2019,3,79,84,303,164,145,128,8,5,19,13,2,21,-1,116,58,53,20,7,77,102,302,505,53,114,-1,98,6,124,14,272,25,undefined,7,12,84,72,12,102,10,8,3,2,2,129,1,111,10,27,5,16,192,7,-1,58,16,102,2,-1,37
14/07/2019,4,42,51,170,116,114,112,4,8,18,2,-1,3,-1,122,34,42,9,-1,107,94,246,245,18,93,-1,76,8,95,13,217,22,undefined,13,13,51,75,7,48,5,7,3,1,1,82,-1,78,12,33,5,20,110,2,-1,34,22,48,2,-1,20
14/07/2019,5,22,30,89,142,121,131,9,2,7,2,-1,9,-1,98,52,47,36,13,42,49,231,242,34,90,-1,63,13,108,24,293,16,undefined,9,20,42,25,11,76,8,4,6,2,1,76,-1,101,14,41,7,10,46,5,-1,27,21,76,-1,-1,20
14/07/2019,6,24,38,62,121,172,182,9,17,23,17,2,19,-1,126,32,35,18,13,23,32,94,256,47,119,-1,58,13,161,20,108,12,undefined,24,23,77,12,7,85,9,9,11,9,9,112,-1,88,23,20,7,9,26,6,-1,20,30,85,1,-1,22
14/07/2019,7,41,35,115,165,262,216,45,35,41,28,8,33,-1,115,61,54,54,15,43,51,97,403,80,354,-1,175,36,312,31,105,24,undefined,25,21,177,29,6,167,14,27,21,5,4,111,7,156,84,49,22,29,46,18,-1,38,46,167,3,-1,43
14/07/2019,8,149,110,210,270,495,428,99,76,80,42,22,101,-1,181,113,134,81,22,72,77,91,538,96,525,-1,322,52,540,99,145,45,undefined,79,41,381,88,31,211,108,53,105,19,17,187,9,223,100,108,72,64,145,14,-1,72,119,211,29,-1,98
14/07/2019,9,483,371,370,636,870,637,155,147,109,58,42,203,-1,257,219,294,171,73,152,121,200,1042,163,803,-1,596,150,975,180,219,73,undefined,80,79,618,109,64,420,136,115,74,35,31,344,25,584,228,270,135,104,215,42,-1,178,186,420,51,-1,167
14/07/2019,10,1043,792,633,1164,1614,949,258,206,89,82,54,335,-1,372,473,730,261,98,317,314,428,1561,277,1185,-1,956,291,1606,327,467,136,undefined,133,138,1018,154,90,734,130,207,59,57,48,742,46,913,482,450,306,199,300,85,-1,301,415,734,102,-1,283
14/07/2019,11,1673,1394,933,1855,2410,1265,700,230,137,87,54,273,-1,450,745,944,304,107,515,413,557,1967,257,1309,-1,1312,361,2476,593,584,234,undefined,198,159,1275,183,157,729,180,279,86,79,67,765,61,1094,558,522,429,269,430,87,-1,411,703,729,99,-1,375
14/07/2019,12,2321,1765,1447,2317,2584,1247,1644,201,118,103,35,245,-1,465,926,1269,392,135,994,715,851,2139,249,1164,-1,1343,396,2625,603,848,282,undefined,178,199,1352,155,196,781,115,333,110,108,83,1078,74,1364,807,462,505,330,512,99,-1,447,946,781,114,-1,459
14/07/2019,13,2767,1940,1770,2453,2774,1290,370,207,147,96,37,424,-1,428,1109,1125,363,158,1091,843,1012,2264,231,1141,-1,1646,386,2720,549,864,356,undefined,128,169,1266,184,265,835,115,521,144,109,114,1149,73,1561,755,513,594,286,821,145,-1,587,1905,835,146,-1,534
14/07/2019,14,2902,2130,1825,2394,2469,1348,136,269,130,75,26,588,-1,452,1278,1176,286,126,1069,597,985,2307,289,1455,-1,1366,368,2547,379,792,370,undefined,106,98,1199,171,276,985,90,272,171,100,102,1154,81,1527,684,396,651,278,622,148,-1,503,5273,985,104,-1,471
14/07/2019,15,2694,2232,1635,2256,2419,1269,564,223,99,60,29,365,-1,424,1258,1040,310,142,951,614,1018,2385,270,1303,-1,1104,279,2571,308,838,433,undefined,135,104,1073,176,272,712,108,235,102,99,69,1123,52,1413,661,289,641,177,564,113,-1,405,2541,712,96,-1,515
14/07/2019,16,2594,1980,1633,2250,2747,1397,1801,175,98,48,8,224,-1,410,1190,953,389,140,884,588,869,2668,335,1211,-1,648,194,3129,417,768,290,undefined,374,292,1402,178,164,705,105,275,135,73,63,1127,81,1328,459,206,558,187,501,111,-1,361,641,705,68,-1,435
14/07/2019,17,2218,1412,1778,1921,1935,1290,98,165,90,91,40,214,-1,372,1277,622,248,128,1151,841,953,2889,234,1168,-1,559,141,1580,220,769,285,undefined,172,292,948,157,174,762,94,196,112,97,65,1056,66,1399,232,159,501,157,670,150,-1,411,2050,762,47,-1,501
14/07/2019,18,1679,990,1604,1408,1355,1146,31,225,175,131,26,653,-1,369,996,445,231,92,1131,907,958,2046,232,1432,-1,522,161,1067,93,757,430,undefined,115,112,878,149,200,1299,110,282,64,38,29,892,51,1237,220,140,495,120,433,94,-1,427,4256,1299,25,-1,396
14/07/2019,19,831,459,1571,1100,1244,779,38,49,75,55,27,154,-1,289,854,260,151,71,994,651,825,1759,159,755,-1,379,112,1107,72,669,421,undefined,48,59,659,124,167,512,74,190,56,54,51,775,46,923,193,133,409,100,362,88,-1,293,344,512,25,-1,311
14/07/2019,20,391,302,1261,889,977,686,42,51,74,34,18,113,-1,247,702,288,146,59,781,597,785,1372,176,597,-1,379,81,780,74,615,404,undefined,47,68,604,84,228,361,40,105,37,51,34,710,38,636,113,110,410,123,276,81,-1,248,124,361,8,-1,268
14/07/2019,21,229,221,965,603,564,618,13,44,42,21,11,82,-1,208,535,155,70,48,492,361,539,1094,129,464,-1,319,58,442,80,430,283,undefined,38,38,486,62,108,273,76,72,31,30,26,503,31,480,100,88,229,73,207,35,-1,181,107,273,7,-1,173
14/07/2019,22,144,104,563,294,392,408,8,14,30,17,4,20,-1,157,282,85,42,34,334,263,392,777,115,395,-1,179,56,251,26,358,154,undefined,36,22,273,29,69,214,42,295,17,13,14,311,15,242,59,35,102,31,117,39,-1,118,61,214,4,-1,107
14/07/2019,23,80,42,343,200,248,252,3,10,36,16,5,16,-1,104,151,45,30,15,141,80,253,591,57,239,-1,106,19,188,11,203,63,undefined,10,10,154,19,20,121,21,42,9,6,5,129,11,148,32,33,32,20,48,11,-1,48,46,121,6,-1,53
15/07/2019,0,38,26,177,107,84,94,2,2,16,3,4,21,-1,57,65,40,8,8,83,49,177,218,51,92,-1,91,6,77,12,185,43,undefined,10,9,54,9,6,73,14,19,12,7,4,65,9,84,21,34,14,17,29,16,-1,52,18,73,4,-1,50
15/07/2019,1,18,14,100,42,27,57,5,4,4,2,-1,1,-1,26,38,15,10,7,57,25,97,129,14,46,-1,39,3,3,2,108,15,undefined,1,5,35,11,3,31,3,8,6,4,5,47,1,34,3,26,4,24,17,6,-1,24,17,31,-1,-1,39
15/07/2019,2,4,9,64,24,27,41,3,5,9,-1,-1,1,-1,13,20,4,23,5,33,14,68,95,9,76,-1,34,5,24,1,69,7,undefined,8,-1,16,7,6,25,2,6,2,-1,-1,30,2,31,6,26,2,4,20,1,-1,12,11,25,-1,-1,14
15/07/2019,3,6,9,52,8,33,16,2,1,1,3,-1,1,-1,4,12,3,4,2,16,11,28,48,10,13,-1,29,1,35,-1,65,5,undefined,1,-1,6,1,-1,22,2,5,3,2,-1,10,-1,16,5,25,-1,1,11,3,-1,10,9,22,-1,-1,13
15/07/2019,4,9,18,35,28,54,51,3,3,6,6,-1,-1,-1,45,11,8,6,-1,21,15,58,94,2,23,-1,33,3,51,1,38,17,undefined,10,5,11,8,20,24,7,5,3,-1,-1,25,1,42,5,11,12,1,13,-1,-1,8,15,24,-1,-1,21
15/07/2019,5,43,17,90,73,111,239,24,43,97,21,4,13,-1,89,36,112,100,48,21,24,75,141,56,330,-1,59,14,94,13,38,10,undefined,19,24,102,20,5,113,14,21,13,5,8,38,14,94,18,16,1,14,21,13,-1,18,97,113,1,-1,29
15/07/2019,6,164,82,167,181,356,991,82,90,599,99,7,49,-1,256,76,136,230,158,41,26,78,718,224,1114,-1,93,25,321,44,62,34,undefined,98,30,647,68,7,417,105,85,49,20,13,158,15,184,39,31,22,35,53,27,-1,79,615,417,3,-1,81
15/07/2019,7,302,208,296,476,926,1756,319,314,2316,321,18,121,-1,650,289,373,777,712,88,68,143,1471,714,2464,-1,204,70,833,146,177,67,undefined,236,120,842,235,40,1177,297,243,109,83,31,453,82,390,107,36,55,80,214,93,-1,147,2239,1177,39,-1,302
15/07/2019,8,796,536,570,951,1746,3951,506,497,4519,614,27,245,-1,1331,584,909,2006,1646,172,174,258,2863,1358,4560,-1,473,135,1599,272,329,109,undefined,528,276,1830,716,131,2427,744,699,248,233,130,859,159,980,209,64,148,105,737,145,-1,374,5026,2427,195,-1,756
15/07/2019,9,800,698,649,1017,1104,2215,189,269,2915,500,21,158,-1,696,552,1004,1392,1003,195,190,348,2102,932,2982,-1,475,116,1035,130,292,124,undefined,410,208,1030,547,135,1523,784,575,406,286,158,693,225,947,215,73,178,110,573,210,-1,386,3278,1523,161,-1,724
15/07/2019,10,1133,1097,806,1465,1178,1304,91,187,859,247,25,129,-1,407,626,1121,727,467,295,222,436,1953,593,1806,-1,505,118,1162,195,381,157,undefined,213,197,789,430,161,1042,561,625,342,219,117,795,141,1036,247,101,264,130,473,145,-1,402,1233,1042,264,-1,769
15/07/2019,11,1786,1623,1154,2024,1494,1255,131,238,731,258,47,176,-1,446,807,1298,777,365,481,464,742,2295,549,1691,-1,664,121,1524,334,625,197,undefined,226,216,1027,469,169,1009,514,575,514,272,164,1076,130,1348,271,148,312,153,600,179,-1,542,1046,1009,318,-1,796
15/07/2019,12,2896,2770,1963,2900,1828,2108,301,667,1471,568,84,383,-1,638,1308,2115,1514,663,962,837,1503,3211,990,2402,-1,1051,163,1712,514,1044,304,undefined,343,365,2012,1011,277,1648,1324,994,496,181,156,1991,257,1948,267,206,528,216,1033,252,-1,697,2379,1648,434,257,1151
15/07/2019,13,3021,2840,2085,3283,2053,2005,337,523,1274,447,80,354,-1,595,1472,2124,1421,593,1021,828,1481,3274,935,2390,-1,1010,150,1788,745,991,326,undefined,337,329,1831,871,303,1677,1265,958,575,221,178,2096,273,2216,355,188,489,259,1019,272,-1,852,1831,1677,427,2176,1147
15/07/2019,14,2753,2202,2130,2886,1889,1601,180,293,852,319,41,197,-1,535,1562,1714,822,484,886,641,1078,2927,593,2145,-1,699,158,1487,389,722,235,undefined,265,277,1208,655,232,1251,564,553,442,179,110,1538,159,1822,282,171,361,163,814,251,-1,653,1018,1251,414,324,1120
15/07/2019,15,2650,2099,1982,2841,1874,2037,208,291,1331,345,50,215,-1,606,1559,1535,736,497,821,569,936,3359,495,2425,-1,601,149,1584,535,697,255,undefined,253,209,1275,543,213,1304,440,536,503,346,190,1541,181,1878,254,167,377,146,712,263,-1,552,1345,1304,336,2994,971
15/07/2019,16,2619,2026,2151,2826,2263,3378,267,344,3206,580,66,324,-1,1076,1661,1322,706,1110,973,464,988,3809,777,4032,-1,629,143,1900,452,665,219,undefined,439,234,1618,561,214,1937,490,502,419,309,136,1556,187,1949,240,143,364,187,818,274,-1,568,3000,1937,311,3102,1064
15/07/2019,17,2858,2043,2231,3015,2925,5000,498,647,4608,906,123,398,-1,1968,1906,1455,1358,1825,959,579,1182,5081,1318,5324,-1,746,249,2452,542,913,347,undefined,597,372,2515,719,227,2687,678,497,420,364,184,1962,208,2293,333,195,416,169,907,324,-1,874,4188,2687,122,3635,1098
15/07/2019,18,2119,1223,2129,2285,1995,2650,321,377,1749,412,70,307,-1,1021,1497,882,672,841,1158,698,1181,3682,602,2751,-1,639,167,1566,347,883,379,undefined,244,165,1783,406,216,1384,332,281,200,191,124,1374,110,1705,240,132,450,160,623,210,-1,539,1615,1384,41,2612,826
15/07/2019,19,1092,558,1873,1511,1135,1359,299,110,486,151,32,253,-1,442,1217,418,272,258,1082,609,904,2454,277,1309,-1,471,124,924,174,798,329,undefined,107,128,1182,197,181,655,139,201,136,112,83,992,71,1152,175,95,368,104,501,104,-1,328,504,655,18,1585,598
15/07/2019,20,457,362,1331,890,560,891,175,76,161,65,13,59,-1,239,712,313,219,95,705,411,791,1812,208,826,-1,328,98,369,65,526,243,undefined,69,44,851,128,161,408,81,112,68,42,33,604,59,563,157,41,294,76,312,58,-1,221,226,408,3,1210,396
15/07/2019,21,275,191,893,645,430,604,29,37,66,32,11,80,-1,179,498,195,123,62,491,287,582,1250,110,623,-1,238,66,286,34,451,163,undefined,54,45,400,106,101,284,54,124,56,24,16,503,40,365,90,58,257,50,227,68,-1,114,109,284,6,808,226
15/07/2019,22,144,114,681,418,477,455,27,34,106,38,3,32,-1,144,304,119,100,53,352,228,380,853,109,427,-1,186,63,435,35,270,102,undefined,28,31,268,60,59,236,63,53,50,35,22,321,12,299,69,61,121,41,111,44,-1,103,116,236,12,558,138
15/07/2019,23,88,71,395,251,315,303,532,16,46,16,7,32,-1,175,149,63,59,41,203,91,253,524,59,237,-1,152,34,139,32,227,69,undefined,24,61,185,35,37,159,31,28,20,10,15,193,23,156,50,62,55,43,48,26,-1,50,46,159,11,455,88
16/07/2019,0,35,47,184,91,67,119,6,4,20,2,1,11,-1,66,49,14,51,10,79,57,142,178,34,126,-1,73,11,47,13,126,42,undefined,12,8,46,20,13,103,12,20,8,8,8,69,3,89,14,47,10,6,44,18,-1,42,27,103,3,115,31
16/07/2019,1,29,34,102,64,30,42,9,3,4,2,3,8,-1,19,38,16,23,3,52,27,85,125,12,33,-1,50,8,15,1,98,18,undefined,14,11,39,5,13,43,2,9,14,9,4,28,2,40,4,52,3,11,28,20,-1,20,5,43,-1,69,28
16/07/2019,2,8,12,52,29,34,38,7,5,5,4,1,6,-1,19,17,13,8,13,48,12,40,87,12,24,-1,56,6,-1,3,62,4,undefined,1,1,11,8,7,36,4,4,12,5,8,16,1,14,15,28,3,1,15,1,-1,9,10,36,4,47,13
16/07/2019,3,3,20,56,31,41,30,1,4,6,3,1,5,-1,13,15,12,2,-1,11,18,50,55,10,18,-1,61,1,-1,-1,51,11,undefined,5,7,16,7,4,9,2,4,7,2,2,13,1,26,6,19,3,9,11,4,-1,24,4,9,1,48,4
16/07/2019,4,5,14,30,23,47,70,6,8,3,5,-1,2,-1,41,15,2,12,1,18,21,22,69,5,11,-1,27,5,-1,2,30,7,undefined,7,7,25,5,8,16,12,8,5,1,2,38,5,37,4,40,5,5,8,5,-1,97,4,16,1,33,13
16/07/2019,5,32,30,81,81,114,234,39,37,89,14,6,23,-1,85,40,23,89,44,26,23,61,190,48,325,-1,75,8,-1,24,42,20,undefined,29,26,143,22,8,120,8,29,13,4,4,33,11,86,20,17,1,12,24,6,-1,54,94,120,1,155,31
16/07/2019,6,99,89,174,232,359,1034,102,112,604,64,5,36,-1,279,87,184,245,204,54,24,88,712,249,1237,-1,118,36,247,58,66,38,undefined,100,25,687,67,11,408,98,109,40,24,15,141,36,169,66,33,26,35,56,49,-1,84,606,408,3,469,69
16/07/2019,7,368,236,303,472,903,1922,355,296,2449,331,15,103,-1,636,275,424,810,748,92,88,154,1468,727,2572,-1,235,81,767,131,154,75,undefined,235,104,980,226,54,1153,362,259,98,41,27,439,49,419,126,60,81,65,189,55,-1,150,2233,1153,34,990,282
16/07/2019,8,824,567,561,996,1864,4154,560,492,4702,678,33,221,-1,1374,558,930,1941,1666,180,176,321,2809,1490,4588,-1,685,296,1624,285,337,140,undefined,582,290,2047,668,101,2463,758,740,246,219,103,888,134,1003,394,156,148,136,632,132,-1,411,4991,2463,217,2072,776
16/07/2019,9,848,720,624,1052,1254,2278,236,288,3146,529,13,164,-1,757,591,928,1416,1079,173,155,310,1973,954,3075,-1,1034,172,1141,187,281,145,undefined,447,228,1063,560,122,1818,747,620,419,279,119,769,255,951,289,196,220,149,528,211,-1,391,3534,1818,220,1758,715
16/07/2019,10,1119,1009,775,1555,1142,1300,107,182,859,280,19,112,-1,467,638,1094,781,511,288,339,497,1868,526,1687,-1,1218,142,997,241,403,198,undefined,222,224,857,462,138,1163,510,616,351,179,101,747,140,888,334,257,213,166,471,145,-1,420,1223,1163,181,2028,718
16/07/2019,11,1612,1357,1080,1896,1249,1319,144,223,721,266,24,191,-1,401,791,1437,751,451,471,414,685,2071,503,1600,-1,1559,196,1118,289,531,153,undefined,213,165,949,480,139,1078,540,573,514,264,120,967,155,1244,408,385,295,221,531,174,-1,443,963,1078,306,2050,838
16/07/2019,12,2592,2520,1852,2996,1806,2025,299,575,1477,592,101,372,-1,564,1214,2374,1555,664,799,789,1404,2907,1053,2499,-1,2276,291,1578,470,925,301,undefined,391,350,1848,982,334,1711,1315,1046,588,332,169,1799,286,1783,647,521,453,341,885,265,-1,770,2361,1711,454,2684,1190
16/07/2019,13,3052,2796,1951,3204,1817,2230,302,550,1274,498,74,342,-1,524,1446,2299,1496,644,892,884,1438,3306,903,2423,-1,2266,299,1474,571,941,277,undefined,411,319,1839,887,270,1679,1341,979,636,351,184,1985,294,1939,561,498,426,323,1015,338,-1,864,1971,1679,421,2302,1055
16/07/2019,14,2523,2305,1812,2737,1669,1789,163,243,852,322,28,237,-1,513,1375,1778,909,509,793,611,1125,2940,627,2072,-1,1646,219,1282,392,690,228,undefined,265,210,1229,721,185,1175,680,574,408,241,99,1643,149,1635,508,309,370,182,827,211,-1,648,1122,1175,311,1631,1076
16/07/2019,15,2492,2274,1905,2780,1875,2257,202,244,1426,374,55,210,-1,654,1529,1487,757,600,849,458,1072,3234,531,2506,-1,1352,194,1546,450,708,221,undefined,345,270,1273,499,202,1351,487,535,519,325,146,1491,220,1673,408,213,386,162,741,298,-1,554,1296,1351,231,3020,1035
16/07/2019,16,2748,2148,2203,2993,2233,3001,241,369,3164,658,47,231,-1,1012,1619,1366,825,1100,835,440,1011,3754,785,3993,-1,1608,202,1796,489,732,258,undefined,467,229,1467,560,184,2042,524,519,414,338,155,1591,169,1813,295,133,341,149,834,262,-1,614,3018,2042,350,2079,1166
16/07/2019,17,2820,2106,2484,3258,3269,4952,502,662,4540,993,96,391,-1,1936,2027,1538,1404,1799,1066,549,1238,4829,1194,5357,-1,1803,237,2525,727,909,314,undefined,601,370,2508,755,234,2704,720,618,501,429,245,2004,252,2256,335,145,407,213,927,413,-1,827,4435,2704,154,-1,1221
16/07/2019,18,2040,1469,2186,2371,2232,2759,371,372,1812,431,35,226,-1,1027,1494,826,750,844,1153,702,1211,3756,658,2847,-1,1524,226,1883,412,932,326,undefined,342,211,1889,506,237,1410,399,393,204,211,144,1346,134,1558,362,151,454,178,651,186,-1,594,1670,1410,31,-1,871
16/07/2019,19,1145,632,1887,1616,1377,1384,113,115,546,173,12,114,-1,384,1221,415,250,259,983,662,1032,2465,351,1419,-1,948,179,1694,157,723,289,undefined,98,86,1016,271,204,639,144,179,130,167,107,1019,57,1060,237,72,334,154,524,121,-1,392,562,639,15,-1,556
16/07/2019,20,666,409,1615,1070,1154,939,52,94,236,73,16,137,-1,318,824,370,198,118,784,546,859,1928,188,838,-1,447,135,823,104,692,431,undefined,47,78,776,186,244,518,103,124,91,74,51,777,60,921,210,85,360,105,411,114,-1,282,273,518,20,-1,460
16/07/2019,21,398,243,1261,762,875,830,42,45,96,29,11,85,-1,307,613,274,133,81,640,363,581,1594,149,719,-1,371,98,796,104,542,288,undefined,60,54,660,169,176,353,48,119,82,71,34,687,50,488,126,63,227,71,282,82,-1,172,165,353,11,-1,331
16/07/2019,22,187,118,816,507,900,632,32,38,93,33,26,61,-1,203,350,172,99,76,317,236,423,1035,120,474,-1,252,65,775,71,339,160,undefined,43,70,363,59,60,305,70,58,44,28,22,416,38,375,77,75,130,50,132,56,-1,124,126,305,12,-1,189
16/07/2019,23,91,72,415,226,319,409,15,23,50,9,5,38,-1,193,174,59,50,31,156,119,272,598,60,248,-1,129,40,171,32,279,79,undefined,17,21,231,46,27,162,36,33,24,19,21,180,9,206,43,75,27,40,73,35,-1,78,54,162,8,-1,99
17/07/2019,0,41,50,202,116,113,137,9,8,7,8,3,18,-1,65,73,23,9,15,85,46,157,168,33,93,-1,107,20,44,14,143,32,undefined,21,18,72,11,9,84,15,7,8,4,3,66,10,112,26,75,19,31,42,13,-1,22,17,84,6,-1,46
17/07/2019,1,34,32,96,57,45,49,11,1,3,1,1,3,-1,23,44,6,7,4,74,31,103,93,26,38,-1,87,5,19,9,77,10,undefined,2,12,24,12,12,47,5,7,3,2,1,46,3,47,12,50,14,12,30,3,-1,16,7,47,7,-1,29
17/07/2019,2,3,17,65,25,18,20,3,6,3,-1,1,5,-1,9,21,8,9,7,53,23,70,109,4,27,-1,54,8,28,15,34,7,undefined,1,3,5,5,2,34,-1,3,2,3,-1,18,2,31,8,44,5,9,11,5,-1,8,5,34,4,-1,10
17/07/2019,3,2,23,48,15,34,34,-1,2,3,3,1,1,-1,15,28,14,1,-1,22,17,59,58,13,13,-1,41,1,33,-1,68,13,undefined,2,2,25,5,2,15,2,3,5,1,1,14,-1,44,4,24,6,1,12,5,-1,11,1,15,-1,-1,18
17/07/2019,4,7,20,23,31,53,64,11,5,6,5,-1,-1,-1,44,11,10,13,2,14,14,49,71,17,24,-1,25,2,49,4,38,6,undefined,6,8,22,2,12,23,8,5,1,2,1,29,3,36,2,17,9,2,7,1,-1,7,5,23,-1,-1,16
17/07/2019,5,20,21,82,90,125,232,37,41,81,31,3,16,-1,89,30,44,82,43,12,25,48,215,50,327,-1,39,13,99,26,23,10,undefined,33,37,116,19,9,142,19,21,16,5,2,39,8,78,16,29,5,15,28,3,-1,24,89,142,-1,-1,28
17/07/2019,6,86,93,156,221,368,924,101,138,556,109,20,53,-1,259,72,138,250,178,49,27,90,996,267,1120,-1,108,23,305,82,66,42,undefined,84,53,631,65,46,407,97,86,48,32,33,159,66,192,42,40,32,44,59,22,-1,68,567,407,9,-1,91
17/07/2019,7,288,241,298,537,903,1928,386,309,2393,342,38,188,-1,716,267,392,806,786,105,79,163,2251,755,2496,-1,244,78,775,197,185,68,undefined,189,116,920,263,179,1240,320,278,108,73,42,474,68,468,121,71,65,58,224,62,-1,158,2240,1240,76,-1,294
17/07/2019,8,687,557,603,977,1941,3894,578,548,4509,656,71,341,-1,1402,563,885,2039,1776,165,164,337,4639,1424,4606,-1,726,153,1688,356,297,157,undefined,606,346,1762,722,240,2464,688,851,287,258,113,968,176,1035,251,96,178,161,651,158,-1,394,4639,2464,221,-1,780
17/07/2019,9,815,730,654,1171,1378,2134,228,338,2822,510,33,171,-1,705,620,1009,1426,987,205,223,384,3115,864,3091,-1,1041,172,1240,199,333,129,undefined,493,193,1056,564,177,1569,782,678,362,347,157,770,186,931,258,138,196,158,531,107,-1,405,3122,1569,224,-1,859
17/07/2019,10,1180,1125,824,1525,1201,1227,158,172,864,299,24,139,-1,457,637,1022,807,559,323,282,460,2371,538,1774,-1,969,111,1144,323,383,144,undefined,264,209,877,529,117,1195,590,619,321,216,100,791,101,989,239,137,285,227,469,129,-1,444,1182,1195,213,-1,811
17/07/2019,11,1660,1621,1088,2139,1522,1233,165,177,727,316,33,160,-1,420,878,1364,786,454,552,590,789,2374,545,1704,-1,1074,133,1387,410,552,184,undefined,170,181,947,498,154,1086,497,602,461,303,130,1068,143,1228,294,140,247,169,573,193,-1,486,1015,1086,265,-1,877
17/07/2019,12,2759,2787,1893,3006,1859,1978,296,635,1599,635,87,360,-1,548,1279,2132,1608,645,941,887,1488,3067,1090,2591,-1,1766,189,1691,500,1118,315,undefined,377,304,1922,966,332,1748,1303,1163,502,343,134,1898,232,1765,355,260,544,282,944,234,-1,788,2482,1748,332,-1,1289
17/07/2019,13,2662,2556,1685,2980,1502,1753,183,352,1218,360,13,119,-1,374,1217,2098,1460,534,800,757,1304,2948,778,2469,-1,1305,230,1419,210,893,362,undefined,286,153,1252,818,335,1417,1028,1098,579,289,148,1471,289,1483,367,165,431,188,824,194,-1,731,1690,1417,240,-1,1161
17/07/2019,14,2488,2158,1731,2609,1610,1626,136,227,882,291,31,153,-1,548,1306,1646,895,561,745,624,1063,2758,571,2074,-1,1047,184,1433,312,717,276,undefined,272,184,1076,658,207,1161,613,587,319,212,113,1419,148,1582,318,163,337,188,754,158,-1,686,1235,1161,266,-1,1033
17/07/2019,15,2583,2147,2020,2754,1900,2121,170,238,1399,349,35,195,-1,742,1486,1386,760,589,830,506,957,3141,615,2482,-1,641,178,1488,363,724,200,undefined,311,216,1180,538,239,1376,448,523,505,278,128,1472,197,1915,339,137,340,203,695,248,-1,634,1457,1376,431,-1,1048
17/07/2019,16,2652,2243,1956,2993,2033,2972,223,332,3210,631,35,180,-1,899,1552,1399,864,1133,852,499,984,3720,796,4010,-1,725,203,1675,323,738,200,undefined,415,208,1464,590,216,2056,508,623,424,305,173,1430,126,1935,490,203,321,208,780,246,-1,619,2942,2056,221,-1,1014
17/07/2019,17,2941,2171,2360,3077,2877,4854,498,550,4370,836,31,341,-1,1787,1885,1377,1311,1774,1007,631,1059,4592,1283,5179,-1,1153,276,2220,304,891,276,undefined,570,327,2159,770,247,2706,703,687,531,402,213,1714,171,2231,1229,587,446,280,878,352,-1,808,4343,2706,96,-1,1137
17/07/2019,18,2311,1528,2370,2585,1954,2735,650,368,1768,402,72,347,-1,1024,1644,921,807,803,1146,843,1133,3890,678,3015,-1,1630,377,1489,307,971,354,undefined,358,222,1683,514,191,1621,417,545,263,282,181,1404,93,1923,1631,983,418,314,627,204,-1,670,1761,1621,41,-1,860
17/07/2019,19,1344,620,2155,1570,1194,1449,613,146,526,200,26,261,-1,500,1219,506,365,273,1020,643,879,2778,316,1577,-1,1710,345,1118,188,789,361,undefined,143,168,1138,269,176,684,210,274,223,189,110,1023,75,1398,1565,967,419,359,488,190,-1,449,660,684,34,-1,582
17/07/2019,20,733,414,1950,1231,883,1249,156,101,283,100,34,244,-1,432,876,405,173,128,884,585,800,2079,258,984,-1,1297,336,488,98,683,353,undefined,98,86,893,221,153,488,109,159,99,95,64,913,40,860,950,728,310,226,430,110,-1,324,356,488,32,-1,398
17/07/2019,21,345,280,1425,870,851,928,71,73,117,47,30,152,-1,280,631,266,165,70,595,496,655,1647,169,800,-1,856,194,560,84,622,255,undefined,73,65,622,195,146,411,79,136,86,70,67,677,31,665,595,476,211,180,348,88,-1,243,142,411,21,-1,293
17/07/2019,22,267,194,1001,674,994,762,1505,41,99,23,18,90,-1,319,427,284,153,142,392,295,536,1502,124,576,-1,474,127,563,205,389,157,undefined,95,203,582,108,60,306,81,308,47,37,29,490,22,507,271,212,136,66,165,71,-1,150,140,306,18,-1,172
17/07/2019,23,88,97,504,289,252,430,23,19,55,8,11,37,-1,196,170,71,46,32,183,147,339,748,52,286,-1,165,76,106,30,235,68,undefined,38,30,205,48,26,181,19,22,36,18,18,210,17,200,132,92,31,48,106,25,-1,61,38,181,12,-1,118
18/07/2019,0,71,59,237,137,136,140,23,8,12,-1,5,15,-1,98,81,30,36,4,105,42,188,285,46,124,-1,116,18,94,8,188,31,undefined,11,11,71,20,10,77,13,27,26,9,8,89,6,108,13,48,18,15,36,14,-1,27,28,77,3,-1,28
18/07/2019,1,31,41,140,65,48,166,2,7,7,6,-1,4,-1,24,48,35,14,3,78,36,153,153,35,37,-1,55,4,23,21,91,24,undefined,5,2,56,18,13,87,8,9,3,5,5,66,-1,74,10,72,7,5,39,9,-1,34,15,87,12,-1,12
18/07/2019,2,16,44,77,41,32,54,2,1,4,1,1,5,-1,19,24,15,14,5,42,24,85,86,9,19,-1,61,10,16,6,93,11,undefined,-1,2,20,9,3,58,1,5,2,2,1,25,-1,41,8,44,6,12,23,-1,-1,20,6,58,1,-1,11
18/07/2019,3,5,14,66,31,50,40,7,1,6,7,1,2,-1,6,20,17,8,1,15,21,78,87,12,40,-1,36,-1,39,1,44,13,undefined,2,1,15,8,11,12,12,10,5,2,-1,22,-1,30,2,35,8,3,9,1,-1,11,-1,12,-1,-1,13
18/07/2019,4,5,27,47,41,58,62,8,5,3,-1,-1,2,-1,33,18,21,5,2,16,28,63,94,8,23,-1,34,3,56,17,23,21,undefined,5,6,21,7,12,15,10,2,3,3,3,48,-1,56,2,22,5,3,6,5,-1,2,5,15,-1,-1,15
18/07/2019,5,17,11,86,76,133,245,44,40,82,21,4,20,-1,119,28,30,102,41,12,17,61,204,43,317,-1,66,12,114,26,50,10,undefined,33,30,114,21,4,111,13,27,13,5,6,45,7,73,23,35,5,1,27,10,-1,23,95,111,1,-1,33
18/07/2019,6,78,100,182,204,407,1058,137,109,590,96,9,59,-1,282,77,227,245,202,47,31,97,738,269,1143,-1,118,34,357,106,62,35,undefined,97,63,740,66,16,418,109,100,53,24,17,161,27,199,57,44,28,29,55,34,-1,70,677,418,7,-1,72
18/07/2019,7,338,248,346,517,941,1951,340,320,2368,393,47,170,-1,724,321,589,776,790,103,91,207,1564,715,2434,-1,340,84,987,220,174,126,undefined,264,152,979,212,54,1257,332,262,122,82,52,511,49,550,154,98,82,77,200,90,-1,142,2328,1257,40,-1,329
18/07/2019,8,798,575,668,1033,1847,4099,555,555,4443,668,86,338,-1,1412,612,924,2068,1743,233,213,315,2866,1559,4609,-1,727,228,1798,305,316,126,undefined,584,353,1908,781,101,2422,852,768,312,273,127,978,168,1014,308,171,163,112,560,170,-1,383,4772,2422,293,-1,863
18/07/2019,9,938,778,693,1044,1227,2285,256,306,2860,551,50,235,-1,706,678,1062,1491,1002,173,202,344,2232,932,3212,-1,909,164,1124,252,306,143,undefined,461,313,1113,611,129,1733,786,794,375,327,154,800,172,947,297,328,203,141,562,141,-1,440,3213,1733,269,-1,764
18/07/2019,10,1285,1114,897,1548,1149,1232,128,195,1002,480,34,193,-1,408,710,1153,855,547,323,315,531,1884,588,1811,-1,882,151,1042,302,437,176,undefined,235,212,790,485,142,1226,590,641,267,181,94,820,109,1021,356,308,239,176,503,97,-1,501,1301,1226,336,-1,753
18/07/2019,11,1953,1792,1311,2032,1459,1428,102,229,834,272,48,177,-1,445,894,1435,724,456,541,518,763,2113,558,1803,-1,1056,180,1106,335,572,193,undefined,185,210,1060,580,205,1189,527,591,571,266,146,1111,119,1261,421,387,275,177,583,158,-1,531,938,1189,456,1364,1168
18/07/2019,12,3079,2812,2138,3107,1818,2147,322,673,1540,548,112,384,-1,682,1321,2371,1581,625,884,912,1577,3219,1040,2452,-1,1625,338,1676,647,1065,263,undefined,388,308,1950,1120,359,1822,1441,1085,694,368,204,1893,200,2115,678,515,472,284,944,257,-1,801,2265,1822,492,2876,1427
18/07/2019,13,3372,3121,2181,3372,2110,2350,350,710,1401,541,116,348,-1,840,1698,2302,1636,664,1026,840,1757,3428,1051,2399,-1,1733,375,1605,732,1045,357,undefined,412,422,2284,1083,386,1901,1284,931,891,523,210,2372,235,2161,748,584,453,283,1101,282,-1,896,2105,1901,426,3268,1273
18/07/2019,14,2843,2352,2036,2801,1838,1967,257,289,1010,336,83,263,-1,671,1549,1787,915,551,821,724,1133,3212,666,2225,-1,1108,246,1449,703,783,339,undefined,294,243,1504,673,272,1326,691,555,457,278,142,1657,145,1964,535,340,402,247,827,182,-1,615,1325,1326,387,3114,1109
18/07/2019,15,2973,2314,2123,3083,1995,2195,279,295,1478,394,47,205,-1,728,1617,1522,715,586,789,754,1108,3383,685,2699,-1,832,255,1503,590,775,266,undefined,306,296,1390,575,198,1499,462,457,619,356,173,1695,164,1957,413,207,386,197,734,379,-1,636,1467,1499,314,3318,1070
18/07/2019,16,3072,2212,2261,3086,2326,3061,347,409,3094,702,78,304,-1,1080,1744,1460,847,1036,952,715,1109,3900,841,4033,-1,826,227,1870,534,870,222,undefined,426,275,1576,635,234,2146,537,471,526,432,214,1906,168,2232,325,273,373,185,831,336,-1,682,2790,2146,327,3410,1149
18/07/2019,17,3486,2615,2809,3755,3468,5119,574,641,4421,934,97,446,-1,1870,2062,1530,1415,1715,1168,1336,1507,4931,1245,5325,-1,846,256,2670,550,1077,397,undefined,582,412,2477,830,283,2736,788,646,476,412,237,2365,216,2686,357,139,449,160,1053,424,-1,944,4122,2736,184,4155,1223
18/07/2019,18,2798,1765,2552,2777,2531,2959,381,360,1827,457,82,339,-1,1114,1796,1030,722,822,1343,1533,1431,3902,711,2960,-1,747,253,2007,382,1141,430,undefined,303,218,1794,592,241,1569,360,468,216,246,150,1601,84,1965,327,153,497,196,791,225,-1,683,1623,1569,47,3140,883
18/07/2019,19,1762,1019,1953,1798,1475,1740,121,175,574,218,35,179,-1,601,1370,677,381,359,1162,840,1095,2597,362,1535,-1,568,147,1603,164,1016,385,undefined,129,148,1174,325,220,830,227,263,118,169,85,1268,51,1223,182,114,394,115,713,151,-1,466,648,830,50,2214,646
18/07/2019,20,1245,699,1978,1572,999,1286,68,100,263,106,23,146,-1,447,1167,423,214,149,1069,732,982,2242,259,1132,-1,435,97,502,109,860,548,undefined,98,106,823,221,136,513,130,175,116,100,59,1014,56,1046,159,82,408,104,484,134,-1,370,278,513,42,1704,392
18/07/2019,21,664,351,1706,1105,1549,1022,49,72,157,67,44,150,-1,386,767,364,178,105,879,559,771,1839,199,917,-1,346,157,1423,121,691,316,undefined,100,100,728,326,143,401,66,150,86,64,43,926,39,855,178,105,281,103,386,90,-1,268,170,401,27,1527,360
18/07/2019,22,287,180,1013,622,845,833,28,54,133,55,15,77,-1,263,480,270,187,130,500,436,590,1255,147,668,-1,241,74,647,78,517,217,undefined,69,98,482,171,61,385,91,249,32,37,25,520,21,427,107,87,198,65,244,56,-1,155,146,385,11,939,239
18/07/2019,23,90,136,545,332,294,507,12,18,54,27,4,11,-1,174,136,81,67,53,203,204,359,750,84,346,-1,149,46,201,31,355,128,undefined,23,45,237,89,30,327,48,36,24,14,15,244,24,231,68,49,57,50,115,30,-1,59,44,327,5,511,92
19/07/2019,0,39,68,319,146,119,175,11,4,18,10,3,8,-1,76,73,25,29,17,99,94,234,266,51,171,-1,102,23,62,14,218,21,undefined,13,6,133,75,13,114,13,17,19,17,11,96,8,153,30,58,13,25,50,26,-1,34,33,114,3,248,39
19/07/2019,1,21,61,164,85,58,69,3,4,17,3,-1,5,-1,29,47,15,7,10,69,47,228,153,24,66,-1,61,19,24,5,163,14,undefined,6,8,38,32,8,36,3,9,8,4,5,48,3,125,20,55,10,12,26,9,-1,28,17,36,4,167,17
19/07/2019,2,19,41,130,49,31,31,2,3,7,4,-1,1,-1,20,23,11,18,6,54,78,173,109,22,33,-1,60,13,33,2,149,15,undefined,2,7,31,36,3,47,3,9,10,9,9,47,-1,59,14,34,6,2,29,12,-1,25,10,47,1,88,13
19/07/2019,3,7,27,66,36,77,42,3,3,7,1,2,5,-1,13,20,12,7,12,21,37,138,99,12,28,-1,30,-1,52,4,93,18,undefined,4,1,17,16,1,24,4,12,9,4,3,28,1,65,5,27,3,5,23,1,-1,7,6,24,-1,54,7
19/07/2019,4,15,26,57,38,56,74,3,2,9,1,2,3,-1,33,12,8,6,2,12,18,97,119,35,30,-1,47,9,42,5,31,9,undefined,4,5,26,13,16,28,5,5,4,1,1,44,-1,38,3,19,7,6,13,3,-1,7,6,28,1,88,14
19/07/2019,5,11,35,111,104,128,241,28,32,72,23,1,12,-1,109,30,49,96,50,19,27,54,202,38,352,-1,78,12,102,27,59,16,undefined,36,29,126,22,21,143,14,29,21,3,4,73,9,98,19,29,4,11,20,3,-1,15,101,143,1,165,27
19/07/2019,6,87,119,178,209,389,1024,109,102,545,78,10,44,-1,271,72,272,261,178,62,19,95,772,263,1069,-1,156,43,388,65,82,35,undefined,80,49,696,66,18,416,115,95,34,25,17,160,18,211,64,59,20,49,56,26,-1,94,550,416,12,416,88
19/07/2019,7,335,249,329,488,932,1918,342,297,2102,350,18,156,-1,659,254,614,759,739,133,91,177,1517,733,2318,-1,382,72,860,192,176,72,undefined,215,114,809,217,53,1189,304,316,128,83,43,439,51,485,122,86,64,48,178,56,-1,152,2090,1189,56,1009,292
19/07/2019,8,769,572,566,929,1716,3883,507,495,4285,593,64,307,-1,1312,566,866,2047,1617,206,202,440,2733,1444,4344,-1,1145,187,1738,276,318,179,undefined,508,301,1840,604,129,2288,793,834,306,340,151,476,139,955,267,177,158,121,532,176,-1,401,4822,2288,292,292,797
19/07/2019,9,924,706,635,1141,1283,2171,317,298,2762,511,39,197,-1,758,604,999,1512,994,169,203,466,2146,1037,3000,-1,1509,176,1304,217,161,150,undefined,510,313,1251,543,167,1644,838,618,394,346,154,825,193,939,354,270,228,134,530,138,-1,371,3319,1644,205,1714,715
19/07/2019,10,1245,1146,946,1597,1329,1259,158,244,962,324,23,183,-1,462,678,1131,794,502,332,342,515,1958,609,1870,-1,1389,233,1345,363,39,271,undefined,317,282,953,472,210,1104,569,648,287,213,130,925,164,1003,360,312,223,165,467,149,-1,418,1247,1104,228,1543,682
19/07/2019,11,2044,1783,1328,2158,1613,1479,181,257,922,295,56,322,-1,566,1040,1439,842,414,567,590,754,2288,683,1897,-1,1664,258,1513,428,50,193,undefined,321,208,1123,470,183,1251,588,701,406,211,130,1293,158,1416,423,367,318,162,551,177,-1,468,1207,1251,313,2430,764
19/07/2019,12,3363,3202,2146,3634,2369,2436,319,759,1810,610,88,490,-1,760,1728,2265,1612,618,1042,1060,1818,3243,1191,2902,-1,2524,346,2331,997,1104,362,undefined,434,403,2277,1265,276,2068,1556,1050,531,274,189,2404,255,2073,668,584,504,347,860,294,-1,783,2579,2068,442,3239,1360
19/07/2019,13,4046,3766,2953,4628,3419,2522,396,696,1593,501,111,452,-1,825,2457,2495,1589,682,1130,1016,1944,3775,1183,2948,-1,2758,395,3306,1681,1330,471,undefined,382,424,2336,1172,399,2104,1461,1043,726,398,203,3127,281,2524,726,659,416,303,1129,329,-1,944,2305,2104,483,4159,1313
19/07/2019,14,3103,2775,2442,3700,2842,2402,305,366,1130,289,75,364,-1,772,1959,1953,971,554,1088,553,1274,3451,705,2560,-1,1958,330,2501,1275,863,286,undefined,336,292,1880,627,292,1370,774,795,534,348,178,2617,118,2149,549,359,349,223,789,305,-1,686,1221,1370,532,3670,1132
19/07/2019,15,3158,2740,2274,3374,2565,2895,325,337,1530,343,75,303,-1,925,1837,1768,796,575,979,529,1084,3562,671,2836,-1,1936,263,2038,619,780,272,undefined,333,301,1728,609,243,1441,441,649,536,370,185,1823,143,1935,594,318,388,226,836,341,-1,567,1401,1441,343,3559,1102
19/07/2019,16,3247,2578,2507,3378,2785,3474,408,519,3068,582,109,357,-1,1255,1812,1620,889,1027,983,550,1295,4080,1027,3981,-1,1083,223,2241,637,996,195,undefined,509,306,1956,683,221,2139,528,685,482,344,182,2143,144,2292,464,279,424,221,781,335,-1,612,2818,2139,258,3684,1137
19/07/2019,17,3782,2851,2948,4031,4009,4949,528,660,3585,848,95,476,-1,1723,2281,1790,1285,1523,1369,879,1602,4974,1229,4785,-1,884,250,3070,723,1312,379,undefined,604,396,2673,984,306,2626,720,856,400,442,231,2410,184,2757,354,168,634,195,1007,336,-1,797,3355,2626,163,4383,1131
19/07/2019,18,3510,2256,3314,3372,3038,3321,420,389,1488,349,77,444,-1,1177,1979,1252,769,658,1744,1322,1673,3881,619,2994,-1,825,230,2455,365,1445,430,undefined,299,319,2302,572,295,1658,441,727,222,303,155,2102,74,2181,327,177,632,185,835,190,-1,724,1308,1658,51,3779,854
19/07/2019,19,2292,1510,2841,2596,2419,2162,246,232,563,177,115,345,-1,710,1688,780,371,300,1698,1891,1620,3119,403,1651,-1,705,165,2033,286,1362,624,undefined,150,176,1818,440,389,998,255,580,133,263,109,2037,-1,1573,272,118,708,161,745,225,-1,543,557,998,33,2974,630
19/07/2019,20,1777,1011,2528,2128,1628,1701,136,151,271,96,34,248,-1,571,1573,605,371,172,1371,1285,1430,2560,288,1287,-1,506,152,895,202,1269,655,undefined,114,144,1408,324,370,654,156,352,105,98,56,1783,-1,1440,225,144,620,155,703,151,-1,472,363,654,29,2457,507
19/07/2019,21,1020,631,2635,1767,1667,1473,82,113,190,86,52,263,-1,514,1387,502,194,154,1310,1076,1189,2231,275,1016,-1,476,128,1015,201,1173,713,undefined,85,114,1223,429,337,671,167,281,85,50,41,1688,-1,1346,176,119,429,103,590,103,-1,428,241,671,24,2149,437
19/07/2019,22,466,334,1830,1168,1990,1365,738,63,133,54,26,128,-1,514,804,304,242,123,966,733,1049,1945,302,841,-1,332,94,1511,215,1024,426,undefined,89,114,1264,457,172,543,112,374,64,29,18,1189,-1,716,129,133,366,91,497,81,-1,291,236,543,33,1745,245
19/07/2019,23,259,220,1372,861,854,932,162,45,81,38,12,77,-1,468,450,246,169,97,601,505,831,1413,117,726,-1,282,78,383,72,866,243,undefined,70,135,583,447,91,408,84,196,26,16,18,765,-1,580,87,120,114,43,357,62,-1,193,113,408,8,1354,179
20/07/2019,0,169,154,874,700,437,645,30,19,38,38,3,29,-1,282,243,118,82,49,327,285,625,817,72,332,-1,163,39,190,54,599,102,undefined,43,63,304,247,36,219,33,70,33,28,14,390,-1,303,48,73,43,42,330,27,-1,126,47,219,6,824,82
20/07/2019,1,111,102,584,420,199,331,4,10,19,8,3,13,-1,170,174,108,32,22,256,136,504,572,50,136,-1,108,16,84,35,434,38,undefined,17,17,160,332,24,141,15,22,16,10,4,248,-1,228,16,67,23,22,193,23,-1,88,16,141,5,501,59
20/07/2019,2,62,73,313,290,165,192,15,6,17,8,-1,4,-1,101,97,33,19,6,143,106,356,375,42,74,-1,93,17,71,10,310,24,undefined,12,18,109,216,18,86,13,11,8,1,-1,202,-1,136,19,60,17,13,165,5,-1,35,10,86,1,384,37
20/07/2019,3,53,72,215,167,98,167,16,4,14,11,2,5,-1,99,68,35,14,8,105,101,241,360,31,76,-1,66,13,72,18,240,19,undefined,7,8,50,236,8,65,16,17,2,1,3,123,-1,129,20,50,10,10,96,11,-1,30,14,65,3,224,43
20/07/2019,4,31,42,84,88,85,132,8,6,9,-1,1,13,-1,90,37,40,14,7,48,62,234,294,19,61,-1,66,13,33,3,125,26,undefined,8,13,46,92,5,31,5,16,2,1,1,63,-1,88,9,32,14,3,54,7,-1,32,10,31,-1,179,22
20/07/2019,5,39,26,160,111,83,116,13,10,18,6,5,14,-1,73,52,39,32,15,46,40,174,119,22,141,-1,70,6,72,21,97,10,undefined,4,7,34,17,16,62,14,16,8,3,2,79,-1,84,12,48,7,3,30,7,-1,28,19,62,1,138,30
20/07/2019,6,44,32,97,83,81,201,33,18,53,16,6,17,-1,94,41,152,54,28,11,25,71,271,60,270,-1,98,28,62,35,76,20,undefined,25,27,141,29,10,102,16,41,8,2,2,56,26,78,60,58,9,20,31,2,-1,19,48,102,-1,179,38
20/07/2019,7,71,75,225,157,240,458,97,70,95,34,14,36,-1,177,92,215,77,58,63,58,120,436,82,470,-1,222,64,170,123,69,46,undefined,32,29,372,65,10,219,41,95,25,18,16,157,42,143,96,93,32,27,46,40,-1,74,73,219,14,307,77
20/07/2019,8,263,208,301,332,504,602,119,121,123,64,44,119,-1,221,179,281,175,116,114,107,134,997,150,734,-1,427,119,399,185,144,67,undefined,93,76,563,88,53,342,84,215,34,44,33,229,29,314,209,180,82,63,131,54,-1,109,155,342,59,541,145
20/07/2019,9,644,574,515,830,940,829,127,158,160,60,39,172,-1,347,286,463,226,131,156,144,285,1388,193,1056,-1,683,220,792,237,258,117,undefined,105,127,914,155,98,584,195,174,59,89,70,412,46,632,317,285,249,137,285,64,-1,254,221,584,99,1109,270
20/07/2019,10,1470,1171,825,1460,1446,1235,235,219,159,102,76,257,-1,504,579,835,252,152,334,334,445,1780,278,1388,-1,1186,388,1174,492,393,229,undefined,131,179,1135,188,148,832,171,289,120,75,54,704,85,900,600,462,348,184,388,130,-1,401,420,832,115,1654,313
20/07/2019,11,2216,1910,1568,2696,2411,1702,541,278,222,146,67,408,-1,603,1215,1232,342,218,638,622,675,2350,299,1604,-1,1563,456,2229,835,507,184,undefined,155,248,1703,243,166,1118,256,381,152,73,77,1645,68,1377,742,549,461,275,560,190,-1,531,830,1118,189,2752,501
20/07/2019,12,2894,2311,2194,2901,2888,1816,1401,370,280,139,98,451,-1,680,1406,1465,361,259,1231,823,1085,2752,290,1631,-1,2344,499,2509,867,784,283,undefined,212,240,2134,249,240,1193,191,480,146,85,93,1876,93,1740,927,663,643,311,624,163,-1,579,2779,1193,236,3133,562
20/07/2019,13,3108,2414,2434,3140,3574,1909,1481,385,260,149,137,936,-1,677,1765,1489,355,272,1395,941,1127,3054,320,1736,-1,2629,451,3360,1152,884,306,undefined,205,220,2246,311,262,1435,167,571,170,139,109,2007,72,1979,899,754,546,288,840,212,-1,673,7933,1435,214,3499,759
20/07/2019,14,3385,2728,2837,3286,2909,2142,405,328,264,119,75,401,-1,709,2080,1472,360,213,1373,682,1124,3078,334,1501,-1,2500,447,2266,1174,897,367,undefined,115,162,2223,220,302,921,161,326,210,145,95,2134,-1,2296,878,562,707,329,714,212,-1,692,2378,921,296,3232,740
20/07/2019,15,3574,2970,3280,3797,2980,2119,483,340,199,99,103,376,-1,1017,2337,1514,353,177,1237,636,1232,3506,301,1544,-1,2216,349,2379,1269,922,389,undefined,100,180,2026,225,317,900,134,332,213,124,91,2568,-1,2424,741,433,691,262,717,232,-1,592,703,900,290,3359,750
20/07/2019,16,3425,2839,2884,3512,4122,2436,2889,311,171,118,95,414,-1,996,2071,1523,447,203,1315,612,1251,3535,399,1689,-1,1529,255,3151,1234,885,433,undefined,311,431,2508,235,280,979,195,398,165,121,100,2155,-1,2145,477,263,566,208,704,177,-1,522,2233,979,206,3627,733
20/07/2019,17,3194,2309,2748,3128,2840,2197,582,424,266,201,117,818,-1,812,1772,1126,435,163,1418,955,1293,3366,487,2193,-1,1226,199,1580,691,1034,468,undefined,213,227,2355,220,307,1950,168,351,145,155,106,1975,-1,2013,295,172,655,186,845,221,-1,589,3344,1950,106,3275,695
20/07/2019,18,2391,1473,2692,2306,2197,2029,159,238,197,138,58,440,-1,737,1609,696,365,189,1618,1244,1397,2845,322,1435,-1,685,152,1207,352,1221,713,undefined,219,184,2177,264,430,1101,260,394,81,65,55,1864,-1,1666,295,149,744,154,661,188,-1,515,906,1101,31,2640,603
20/07/2019,19,1855,927,3264,2176,2209,1669,57,123,106,84,58,339,-1,578,1583,597,359,124,1574,1395,1366,2549,257,1036,-1,546,177,1635,363,1296,767,undefined,115,155,2225,283,508,734,195,394,82,79,57,1789,-1,1534,247,171,822,142,612,111,-1,514,248,734,29,2445,593
20/07/2019,20,793,549,2690,1777,2050,1384,96,72,88,61,36,214,-1,489,1338,378,259,71,1434,1285,1309,2275,272,825,-1,459,140,775,248,1176,844,undefined,105,138,1704,215,528,519,124,208,63,42,26,1621,-1,1187,231,134,638,150,585,118,-1,389,158,519,26,2072,436
20/07/2019,21,501,374,2151,1444,1596,1248,69,65,60,46,50,211,-1,436,1016,376,201,85,1159,927,1121,1814,227,701,-1,438,68,514,169,1078,731,undefined,97,111,1349,322,398,463,85,184,44,19,17,1271,-1,791,137,122,463,83,626,121,-1,349,148,463,15,1712,291
20/07/2019,22,428,338,1664,1336,1835,1198,39,50,69,43,33,208,-1,449,742,338,164,86,988,878,1113,1587,251,742,-1,316,96,1317,193,987,612,undefined,70,105,1395,399,286,462,116,390,40,43,25,950,-1,615,120,156,385,139,555,105,-1,290,136,462,5,1575,237
20/07/2019,23,239,202,1427,1029,829,870,32,53,68,57,12,102,-1,380,553,223,150,87,657,774,841,1442,168,568,-1,248,53,406,92,865,360,undefined,65,107,726,475,163,334,141,125,15,18,23,599,-1,482,76,109,154,61,481,62,-1,258,124,334,9,1180,152
21/07/2019,0,171,152,939,492,343,674,18,23,26,32,6,56,-1,335,293,142,51,36,393,394,734,832,102,372,-1,177,34,162,48,623,179,undefined,28,19,402,471,73,227,83,57,12,9,6,442,-1,334,38,97,52,34,449,33,-1,95,71,227,9,732,86
21/07/2019,1,160,146,635,393,352,514,25,9,25,11,2,16,-1,269,263,93,28,33,370,273,536,679,80,233,-1,109,26,85,48,491,70,undefined,21,32,221,342,31,119,46,39,18,19,20,375,-1,268,36,66,13,20,319,29,-1,82,21,119,11,666,51
21/07/2019,2,108,108,387,282,159,248,17,2,22,20,-1,14,-1,182,99,51,13,30,187,196,451,560,45,184,-1,71,24,75,25,306,51,undefined,15,22,106,181,13,63,24,24,9,4,4,185,-1,157,16,66,7,20,159,19,-1,63,19,63,7,400,34
21/07/2019,3,91,114,324,212,95,201,8,2,16,25,6,15,-1,155,87,60,15,7,170,157,450,437,41,133,-1,79,5,46,16,334,6,undefined,10,11,58,221,6,76,13,20,8,8,10,137,-1,179,21,79,3,7,187,7,-1,52,25,76,5,348,41
21/07/2019,4,41,41,134,122,69,158,11,1,11,1,-1,5,-1,130,66,44,17,9,69,37,281,342,48,96,-1,85,4,26,8,255,7,undefined,7,10,48,60,2,55,11,9,2,1,3,83,-1,84,9,40,2,11,126,8,-1,29,4,55,1,231,19
21/07/2019,5,38,44,150,141,85,134,9,4,26,17,1,11,-1,96,68,32,10,9,34,84,210,237,37,126,-1,51,11,60,20,199,30,undefined,10,11,43,57,13,65,11,6,4,5,2,86,-1,92,13,62,12,35,38,12,-1,9,4,65,1,198,20
21/07/2019,6,16,27,72,153,84,187,22,11,18,16,3,17,-1,112,37,32,11,9,35,36,145,267,75,140,-1,78,12,73,21,113,18,undefined,19,26,81,12,8,87,19,13,3,1,1,114,-1,83,28,28,5,34,28,11,-1,35,17,87,3,301,28
21/07/2019,7,58,50,133,174,151,266,40,42,43,24,20,43,-1,136,63,62,36,20,36,78,129,408,59,313,-1,189,46,158,54,116,43,undefined,22,34,204,29,14,199,28,33,18,11,10,147,-1,172,88,87,20,35,52,20,-1,46,32,199,6,263,69
21/07/2019,8,129,123,268,267,287,451,89,85,75,44,21,93,-1,194,143,143,83,60,69,64,114,565,133,550,-1,325,75,296,108,119,58,undefined,53,60,408,57,38,206,65,82,20,15,18,219,-1,263,180,122,68,68,117,26,-1,116,78,206,22,443,118
21/07/2019,9,402,367,436,539,605,753,146,155,143,68,40,243,-1,314,214,273,166,80,136,105,195,1074,236,836,-1,633,162,643,221,236,90,undefined,89,84,659,113,61,454,142,126,33,46,36,353,-1,548,267,285,117,116,251,60,-1,175,136,454,68,769,211
21/07/2019,10,1076,976,810,1206,1238,1079,297,206,118,119,42,265,-1,468,480,776,278,157,303,287,421,1568,271,1099,-1,1023,300,1424,415,390,171,undefined,132,154,1052,168,123,664,169,240,79,78,54,676,-1,920,555,412,273,205,330,111,-1,300,243,664,117,1339,363
21/07/2019,11,1814,1515,1131,1721,1973,1472,1004,249,132,82,89,348,-1,536,820,935,330,129,622,441,625,2146,284,1286,-1,1426,429,1969,626,537,250,undefined,175,196,1719,205,135,787,188,240,99,74,82,1139,-1,1225,784,602,425,241,400,106,-1,443,272,787,192,2067,421
21/07/2019,12,2431,1883,1820,2395,2624,1617,2744,290,158,71,90,429,-1,746,1134,1268,407,208,1097,787,875,2470,240,1237,-1,1751,522,2685,892,698,337,undefined,188,285,1936,202,215,799,125,341,118,52,60,1453,-1,1653,913,610,560,351,570,108,-1,508,354,799,276,2580,654
21/07/2019,13,2654,2014,2289,2494,2449,1556,541,298,168,87,126,413,-1,586,1365,1171,415,199,1323,883,1023,2511,233,1091,-1,1967,519,2242,845,881,307,undefined,136,164,1723,123,252,747,93,483,144,79,103,1499,-1,1973,1039,673,561,322,772,139,-1,586,495,747,265,2534,640
21/07/2019,14,3119,2401,2319,2663,2557,1801,365,295,188,114,155,514,-1,734,1511,1389,537,247,1285,703,1069,2696,277,1107,-1,1728,517,2347,1013,799,539,undefined,128,173,2031,157,282,805,114,247,158,125,94,1727,-1,2035,997,630,627,324,633,139,-1,471,926,805,279,2717,699
21/07/2019,15,3089,2401,2435,2957,2670,1937,618,356,164,104,146,740,-1,835,1680,1087,330,172,1163,710,1015,2894,313,1278,-1,1430,449,2442,990,780,491,undefined,99,195,1959,209,310,915,121,266,139,116,70,1912,-1,1856,880,413,647,248,665,170,-1,440,2941,915,242,2802,660
21/07/2019,16,3054,2446,2469,2850,3060,2301,4211,374,172,113,150,846,-1,1008,1798,1096,489,167,1219,661,1152,3243,417,1832,-1,946,337,2632,1298,784,434,undefined,352,668,2694,158,275,1026,120,349,143,142,83,1853,-1,1921,690,277,688,219,698,149,-1,524,4789,1026,192,3081,716
21/07/2019,17,2447,1693,2461,2313,2326,1879,461,291,160,85,126,465,-1,721,1637,749,319,132,1352,711,1145,2885,294,1302,-1,646,224,1421,611,912,434,undefined,216,247,1880,160,240,809,104,257,117,158,102,1745,-1,1795,361,146,546,227,686,165,-1,451,627,809,81,2344,680
21/07/2019,18,1787,1089,2272,1915,1692,1550,112,199,137,60,87,405,-1,633,1474,479,247,135,1371,898,1053,2393,245,1117,-1,641,150,1081,294,917,489,undefined,93,115,1528,198,277,705,79,343,106,75,51,1541,-1,1467,216,208,548,166,517,181,-1,400,634,705,21,2019,569
21/07/2019,19,1147,454,2292,1555,1221,1266,62,219,97,174,91,663,-1,487,1193,321,172,74,1191,808,1065,2004,243,1112,-1,540,143,549,205,889,441,undefined,60,81,1097,129,248,1101,74,205,80,60,44,1485,-1,1080,195,121,396,164,427,90,-1,336,4394,1101,33,1629,476
21/07/2019,20,598,321,1741,974,784,998,33,80,68,83,57,277,-1,325,1043,268,165,37,956,707,914,1660,188,703,-1,440,102,321,141,718,463,undefined,61,59,864,140,258,521,46,116,68,78,57,1275,-1,769,137,125,430,69,345,81,-1,242,631,521,23,1134,327
21/07/2019,21,309,192,1303,704,513,842,13,54,83,31,35,184,-1,332,646,174,96,60,645,425,632,1231,163,498,-1,348,91,245,110,466,407,undefined,48,51,641,83,109,444,61,99,72,53,31,826,-1,536,111,126,169,75,203,83,-1,194,191,444,16,849,276
21/07/2019,22,179,176,828,492,408,612,19,37,49,29,30,92,-1,245,415,107,103,51,410,415,436,1181,117,380,-1,238,68,184,43,414,199,undefined,56,45,414,49,66,263,50,284,38,34,25,499,-1,388,73,105,79,65,164,52,-1,116,119,263,8,561,190
21/07/2019,23,93,65,375,273,385,382,5,14,43,31,5,37,-1,173,182,54,41,21,175,123,298,644,49,241,-1,144,34,435,27,223,80,undefined,21,15,203,23,42,140,72,35,23,8,7,179,-1,207,50,87,27,19,87,36,-1,54,58,140,8,330,69
22/07/2019,0,32,36,207,121,83,165,6,9,11,8,-1,18,-1,69,62,32,17,6,90,71,130,215,35,111,-1,102,11,50,5,144,30,undefined,4,5,61,17,2,121,11,24,10,5,4,72,-1,109,10,71,6,20,43,13,-1,38,25,121,3,141,51
22/07/2019,1,42,16,116,66,31,71,13,2,9,2,2,5,-1,22,58,14,7,-1,66,26,118,142,13,44,-1,52,14,19,4,141,10,undefined,3,1,33,7,8,41,4,12,7,3,1,41,-1,57,17,21,3,9,34,16,-1,25,13,41,-1,80,26
22/07/2019,2,2,11,51,47,25,32,-1,3,6,10,-1,4,-1,11,20,6,1,4,68,20,61,73,12,40,-1,41,6,15,4,91,8,undefined,-1,1,18,6,2,39,5,10,4,2,3,48,-1,35,3,27,2,3,22,2,-1,15,8,39,-1,52,16
22/07/2019,3,5,14,55,26,47,58,2,3,4,-1,1,4,-1,12,18,8,5,-1,34,30,78,74,15,16,-1,35,9,43,-1,71,7,undefined,5,2,9,10,5,6,-1,11,4,-1,-1,19,-1,35,10,34,2,6,5,2,-1,10,5,6,-1,47,7
22/07/2019,4,3,11,47,28,83,70,12,5,11,4,-1,3,-1,38,16,1,4,5,16,20,45,98,7,38,-1,17,5,55,8,49,22,undefined,17,3,21,2,3,18,8,2,1,2,3,28,-1,34,4,14,-1,4,6,1,-1,9,10,18,-1,57,22
22/07/2019,5,65,21,95,96,103,185,23,35,90,37,3,22,-1,85,33,23,67,29,23,37,41,158,52,282,-1,38,5,110,18,46,9,undefined,12,18,69,25,9,109,12,23,7,4,8,42,-1,62,5,26,5,6,23,4,-1,20,114,109,1,154,34
22/07/2019,6,121,78,162,179,345,646,94,89,572,103,20,50,-1,231,85,117,227,164,35,27,118,704,233,846,-1,80,18,364,75,40,39,undefined,84,66,280,70,12,351,104,81,41,33,20,161,29,212,30,41,22,12,53,29,-1,47,543,351,7,324,74
22/07/2019,7,292,236,370,444,943,1823,369,324,2236,363,45,187,-1,682,313,438,787,767,81,75,190,1451,726,2386,-1,227,88,1024,200,158,89,undefined,254,135,896,254,52,1194,335,290,117,92,41,495,40,511,135,54,85,65,218,73,-1,120,2099,1194,52,959,308
22/07/2019,8,755,580,711,1018,1894,4193,673,543,4368,695,80,351,-1,1436,667,813,1934,1674,159,196,398,2872,1518,4336,-1,491,157,1837,425,313,133,undefined,572,312,1927,703,93,2347,745,751,333,321,149,990,147,977,255,95,175,134,670,219,-1,402,4945,2347,322,1972,965
22/07/2019,9,859,710,797,1201,1752,2160,252,267,2876,585,37,178,-1,792,671,906,1433,1012,208,181,386,2074,881,2983,-1,457,121,1573,222,279,141,undefined,516,247,1121,540,108,1712,764,594,397,335,150,879,241,973,184,123,244,135,615,228,-1,386,3109,1712,358,1787,887
22/07/2019,10,1188,1107,1036,1591,2389,1179,293,178,843,357,48,185,-1,363,834,1055,802,474,358,254,461,1932,511,1672,-1,545,105,1816,486,342,170,undefined,220,209,833,492,148,1112,467,547,450,247,104,908,143,991,220,169,245,139,509,207,-1,376,1118,1112,568,2120,1099
22/07/2019,11,1847,1472,1416,1989,1767,1361,174,263,787,273,43,131,-1,464,1108,1328,678,384,584,392,768,2261,537,1604,-1,587,144,1622,465,589,196,undefined,215,206,1100,449,184,1061,457,568,580,260,133,1106,126,1413,253,110,291,163,543,211,-1,535,854,1061,579,2292,1227
22/07/2019,12,2963,2642,2343,2860,2915,2295,300,834,1507,522,120,309,-1,683,1617,2045,1525,585,1069,735,1769,3353,1093,2573,-1,983,188,2645,817,1006,293,undefined,411,358,2440,994,281,1601,1093,958,689,273,178,1912,258,2193,343,194,454,231,1033,263,-1,747,2353,1601,836,2986,1751
22/07/2019,13,3370,2927,2293,3346,2361,2251,358,684,1290,485,108,321,-1,632,1831,2237,1636,605,1151,777,1699,3513,1007,2425,-1,1003,153,2280,688,976,373,undefined,419,395,2443,993,316,1668,1086,1003,796,449,259,2337,248,2368,348,185,479,229,1033,315,-1,883,1878,1668,594,3060,1655
22/07/2019,14,2725,2101,2051,2812,2626,1699,244,319,843,285,67,220,-1,603,1823,1560,832,452,1034,582,1083,3017,648,1883,-1,691,197,1805,665,704,262,undefined,252,287,1451,646,201,1140,450,680,641,449,194,1889,168,1730,296,123,403,150,922,288,-1,623,1030,1140,631,3089,1791
22/07/2019,15,2699,2167,2111,2783,2331,1899,200,258,1325,408,51,192,-1,671,1847,1399,736,533,942,505,1039,3335,607,2469,-1,587,149,1851,523,611,220,undefined,302,210,1295,582,170,1365,354,546,717,475,202,1735,154,1858,232,139,352,172,737,391,-1,580,1415,1365,589,2987,1396
22/07/2019,16,2740,2116,2390,2885,2101,3046,319,386,3096,673,67,225,-1,1095,1928,1239,801,1088,876,413,995,3713,856,3723,-1,600,193,1970,524,649,248,undefined,424,213,1463,529,188,1970,460,443,502,480,174,1724,186,1839,260,131,369,148,778,330,-1,657,2970,1970,545,3007,1482
22/07/2019,17,2700,1779,2579,3075,3020,5079,593,636,4425,944,116,360,-1,1938,2198,1169,1192,1827,920,511,1292,4943,1277,5072,-1,718,203,2669,662,762,296,undefined,687,411,2184,713,173,2533,676,533,571,498,243,1934,225,2162,309,138,430,201,861,423,-1,831,4323,2533,220,3776,1590
22/07/2019,18,2120,1107,2382,2217,1583,2723,359,370,1818,464,33,222,-1,1071,1670,798,720,858,1167,694,1164,3768,628,2855,-1,683,159,1359,293,813,328,undefined,286,201,1554,351,283,1380,436,265,279,315,171,1380,152,1576,225,147,518,152,575,244,-1,544,1538,1380,31,2545,1326
22/07/2019,19,997,465,2119,1429,864,1429,145,122,456,147,31,168,-1,503,1214,464,299,193,1020,671,929,2625,301,1502,-1,490,125,532,144,727,321,undefined,93,76,901,185,202,668,156,144,173,161,75,1000,80,1062,170,94,415,102,519,205,-1,384,479,668,24,1569,780
22/07/2019,20,537,313,1746,1063,668,980,61,83,180,84,24,102,-1,370,1094,274,220,132,842,465,758,1830,212,871,-1,438,97,302,119,585,324,undefined,73,59,586,142,199,364,100,103,103,86,63,733,56,669,141,115,280,95,406,121,-1,303,222,364,25,1231,734
22/07/2019,21,324,194,1200,669,630,718,51,45,93,41,20,71,-1,273,664,257,121,60,589,351,579,1433,135,710,-1,337,75,447,96,528,259,undefined,49,67,417,91,118,338,88,61,80,62,41,566,39,475,122,107,198,58,262,84,-1,237,164,338,15,865,418
22/07/2019,22,105,134,675,382,395,521,24,34,88,44,14,35,-1,202,431,120,96,63,379,186,360,970,110,592,-1,229,78,140,49,302,154,undefined,50,73,252,38,99,252,60,61,50,37,30,352,13,279,107,72,129,40,143,84,-1,95,117,252,9,499,182
22/07/2019,23,52,78,371,192,187,304,10,13,42,9,5,21,-1,144,141,60,37,26,151,93,210,535,62,249,-1,127,25,71,15,190,78,undefined,16,18,105,17,17,117,31,18,40,25,15,173,13,164,47,46,41,20,67,23,-1,53,45,117,11,293,93
23/07/2019,0,19,33,180,107,78,105,3,6,15,11,9,6,-1,58,58,34,10,7,92,32,154,179,48,124,-1,96,9,32,11,116,29,undefined,3,11,68,14,7,63,12,15,16,5,5,71,4,101,17,71,13,26,23,12,-1,17,31,63,2,120,29
23/07/2019,1,24,11,121,48,45,34,3,2,8,2,2,3,-1,18,30,16,5,1,47,19,80,88,9,13,-1,54,7,27,5,85,19,undefined,2,8,23,2,13,15,9,2,3,2,3,30,1,43,13,42,7,9,22,19,-1,9,10,15,1,73,27
23/07/2019,2,8,23,53,24,21,41,2,6,2,5,-1,5,-1,23,25,12,3,5,46,16,59,101,8,12,-1,37,3,9,1,70,5,undefined,6,4,19,3,-1,8,8,-1,5,2,2,19,-1,32,5,44,1,9,10,-1,-1,5,10,8,1,44,16
23/07/2019,3,4,12,32,34,61,63,1,1,3,2,1,5,-1,16,9,9,6,1,17,8,45,43,18,18,-1,36,5,46,1,42,13,undefined,-1,4,7,7,3,15,5,4,8,4,1,6,-1,15,9,30,4,4,6,5,-1,9,4,15,2,58,8
23/07/2019,4,-1,10,30,29,59,61,4,5,8,4,-1,-1,-1,39,6,6,9,-1,20,20,37,54,19,29,-1,33,2,50,2,21,8,undefined,4,4,20,6,6,34,14,6,4,2,1,14,1,25,6,19,5,3,3,3,-1,4,8,34,1,50,15
23/07/2019,5,19,30,93,97,116,248,34,41,87,28,5,26,-1,109,35,42,84,38,16,14,54,197,49,316,-1,68,9,116,33,48,11,undefined,25,30,120,8,15,115,26,23,16,4,5,38,2,64,15,27,13,11,37,9,-1,15,94,115,2,146,23
23/07/2019,6,114,87,153,222,396,987,132,107,582,107,12,48,-1,261,94,278,237,204,40,18,69,784,273,1176,-1,137,27,385,88,60,42,undefined,117,64,635,65,8,423,104,90,44,28,20,181,30,194,52,44,33,32,50,42,-1,83,533,423,11,426,90
23/07/2019,7,330,310,354,569,951,1922,351,303,2458,389,45,152,-1,712,316,520,865,836,119,74,193,1539,806,2671,-1,304,109,884,191,206,115,undefined,257,132,861,241,48,1259,359,351,106,66,33,433,68,458,175,89,75,64,221,69,-1,170,2163,1259,47,1125,306
23/07/2019,8,754,695,640,1057,1606,3905,385,514,4346,608,31,222,-1,1181,628,1079,2091,1800,159,139,435,2796,1397,4711,-1,496,184,1540,187,321,130,undefined,609,163,1676,646,119,2227,765,860,296,246,109,849,201,832,303,115,156,114,727,176,-1,366,4968,2227,357,1984,987
23/07/2019,9,775,606,716,1054,1241,2282,220,271,2853,564,15,167,-1,704,636,972,1480,1008,197,167,350,2060,959,2978,-1,666,152,1482,152,283,148,undefined,459,265,993,600,106,1619,781,639,409,392,140,786,240,848,278,163,157,136,567,206,-1,346,3686,1619,391,1767,902
23/07/2019,10,1137,847,1047,1464,947,1088,132,162,889,368,24,157,-1,415,731,1102,713,447,311,236,479,1781,490,1735,-1,852,185,1115,180,331,176,undefined,234,222,649,518,157,1095,476,692,376,289,126,828,153,878,371,258,235,215,418,184,-1,343,1110,1095,608,1734,1103
23/07/2019,11,1663,1348,1439,1730,1226,1090,129,247,761,294,18,140,-1,417,1044,1257,786,430,608,424,689,2029,626,1605,-1,1125,240,1517,426,486,265,undefined,216,158,854,562,138,1025,473,600,523,211,125,1038,154,1232,472,361,253,204,583,198,-1,464,992,1025,487,1963,1290
23/07/2019,12,2811,2465,2325,2614,1842,1977,352,681,1788,532,93,350,-1,624,1714,2203,1475,625,983,794,1432,3167,1267,2603,-1,1747,281,1971,619,918,367,undefined,484,389,2154,964,271,1681,1248,1055,706,299,176,1991,281,1876,569,467,495,286,1044,272,-1,744,2316,1681,783,2835,1749
23/07/2019,13,2902,2857,2361,3125,1712,2103,298,625,1398,514,87,350,-1,627,1748,2341,1524,645,1030,732,1465,3430,1053,2406,-1,1650,272,1752,720,943,374,undefined,326,390,2046,997,305,1701,1172,991,784,334,283,2117,237,1910,641,477,455,291,1031,315,-1,870,1950,1701,584,2798,1574
23/07/2019,14,2371,2077,2204,2724,1732,1762,256,243,908,314,40,146,-1,552,1673,1618,890,557,981,489,982,2936,628,1963,-1,1072,231,1484,521,672,263,undefined,284,259,1142,625,174,1186,551,657,568,163,164,1639,145,1612,506,313,359,214,883,264,-1,606,1150,1186,780,2854,1629
23/07/2019,15,2470,2116,2161,2735,1843,2095,186,214,1400,373,46,156,-1,665,1814,1419,734,590,874,486,960,3242,581,2702,-1,730,178,1488,444,666,241,undefined,247,203,1169,662,257,1312,447,540,619,241,197,1548,136,1543,376,144,326,146,811,369,-1,588,1309,1312,484,2841,1447
23/07/2019,16,2577,1759,2470,2798,2106,3136,214,348,3395,709,23,128,-1,1033,1834,1226,743,1205,850,481,977,3672,840,4134,-1,635,183,1794,329,690,276,undefined,450,251,1287,571,156,2135,513,494,512,278,156,1472,164,1845,274,120,342,125,754,330,-1,637,3148,2135,405,3174,1638
23/07/2019,17,2738,1786,2473,2938,3121,5052,385,549,4274,945,50,216,-1,1825,1858,1413,1245,1751,1010,565,1193,4590,1180,5241,-1,719,220,3000,414,825,309,undefined,547,338,1962,746,211,2618,635,521,466,374,190,1799,211,1928,272,98,405,159,894,384,-1,782,4558,2618,159,3660,1533
23/07/2019,18,1796,1116,1559,1778,1323,2395,210,240,1481,269,16,50,-1,722,1368,752,818,853,964,534,796,2948,704,3133,-1,448,185,1542,161,789,182,undefined,282,80,996,399,174,1124,375,371,257,175,126,1060,72,984,278,53,411,97,487,180,-1,490,1686,1124,14,2395,963
23/07/2019,19,776,519,1377,981,543,1089,150,108,395,87,4,39,-1,286,944,419,323,261,887,445,714,2000,341,1555,-1,332,105,379,52,595,183,undefined,102,41,544,164,116,562,145,181,161,102,80,663,78,716,181,60,321,77,368,119,-1,337,771,562,14,1288,582
23/07/2019,20,462,297,1510,925,643,771,103,68,217,77,11,87,-1,273,783,384,202,125,638,451,647,1502,167,795,-1,405,111,447,65,468,190,undefined,46,86,549,140,114,416,69,111,94,83,53,772,36,641,138,97,267,76,313,109,-1,246,315,416,30,1212,564
23/07/2019,21,289,230,1068,600,1008,645,62,37,114,44,21,96,-1,219,603,279,137,95,509,382,576,1249,178,713,-1,261,70,1689,64,508,190,undefined,60,56,547,127,82,318,105,98,66,54,29,550,32,450,91,104,210,72,244,71,-1,150,134,318,27,940,409
23/07/2019,22,197,111,770,404,441,621,595,18,68,34,10,50,-1,224,344,220,85,83,306,226,400,1106,107,530,-1,199,52,263,51,324,107,undefined,34,98,298,53,39,236,55,51,48,37,29,376,38,358,79,59,123,42,113,69,-1,113,104,236,16,726,183
23/07/2019,23,90,68,367,202,201,366,22,18,49,7,4,22,-1,171,149,65,31,29,161,141,288,623,69,268,-1,136,24,103,37,217,57,undefined,27,43,149,31,21,164,26,20,33,23,15,183,22,152,42,58,30,26,59,40,-1,60,44,164,16,360,100
24/07/2019,0,44,33,174,59,107,141,11,17,6,3,5,14,-1,90,67,28,11,17,100,41,134,232,29,68,-1,90,13,48,5,161,28,undefined,15,14,76,9,10,70,16,24,3,6,6,81,3,104,25,52,13,12,44,11,-1,14,23,70,9,114,47
24/07/2019,1,28,19,99,48,41,42,5,1,6,-1,6,6,-1,15,29,10,11,12,63,43,109,136,10,21,-1,58,6,33,3,88,22,undefined,3,9,42,7,8,38,6,2,2,3,2,43,-1,78,7,35,1,7,37,4,-1,16,5,38,-1,40,23
24/07/2019,2,14,6,48,21,18,18,2,1,3,3,2,3,-1,9,24,8,13,6,28,28,78,87,4,9,-1,41,1,11,4,43,8,undefined,1,10,11,7,4,33,10,3,3,3,3,18,-1,30,3,48,3,1,14,2,-1,11,7,33,-1,52,9
24/07/2019,3,2,9,25,24,47,39,-1,1,2,2,-1,2,-1,11,21,16,4,1,5,15,68,76,1,20,-1,27,4,51,7,30,5,undefined,-1,1,14,-1,1,20,2,3,7,2,1,17,-1,18,6,42,-1,13,7,4,-1,5,11,20,-1,16,26
24/07/2019,4,4,9,30,19,64,45,6,6,5,9,1,1,-1,34,11,4,16,3,11,7,66,61,8,29,-1,18,7,49,3,37,16,undefined,52,6,21,6,15,26,7,3,4,-1,-1,28,-1,26,4,15,12,6,2,1,-1,2,7,26,1,40,19
24/07/2019,5,13,21,90,71,132,233,36,45,72,28,2,24,-1,109,42,43,98,44,23,15,57,167,48,293,-1,55,12,128,30,27,19,undefined,29,35,108,26,7,122,13,11,12,3,2,50,5,66,13,24,8,9,41,14,-1,12,109,122,4,156,16
24/07/2019,6,113,88,171,220,386,1055,145,101,613,111,17,69,-1,290,70,256,292,199,56,27,132,757,268,1186,-1,104,30,378,91,70,45,undefined,86,63,727,78,7,368,111,95,52,34,18,143,39,224,47,47,19,34,49,50,-1,85,603,368,6,443,88
24/07/2019,7,320,263,369,617,967,1922,393,290,2385,385,48,196,-1,710,318,641,822,799,106,88,198,1498,816,2550,-1,235,96,1014,251,173,76,undefined,257,166,929,242,46,1250,345,279,104,78,46,483,79,507,150,59,77,84,197,83,-1,157,2011,1250,66,1068,356
24/07/2019,8,786,577,650,1054,2021,4042,591,524,4280,698,75,331,-1,1416,696,894,2127,1708,204,163,381,2972,1619,4633,-1,600,169,1964,387,387,165,undefined,574,334,1879,722,91,2333,802,801,362,332,171,983,182,1020,264,110,184,177,743,186,-1,445,4514,2333,430,2116,1120
24/07/2019,9,921,696,732,1180,1362,2175,219,286,2688,530,41,196,-1,710,736,921,1565,1058,254,164,391,2049,895,2963,-1,652,159,1353,193,247,178,undefined,485,322,1027,564,116,1621,786,585,568,354,179,911,284,976,294,102,280,166,638,233,-1,423,3054,1621,315,1908,901
24/07/2019,10,1262,974,1027,1555,1397,1112,120,161,842,323,58,182,-1,412,816,1111,853,518,372,272,528,1711,567,1809,-1,616,148,1142,218,363,187,undefined,302,253,790,472,121,1193,496,649,523,313,126,854,132,959,236,127,240,208,453,202,-1,403,1074,1193,645,1927,1096
24/07/2019,11,1984,1513,1447,2081,1615,1247,157,219,840,309,46,164,-1,444,1023,1323,812,459,523,433,712,2151,561,1661,-1,748,212,1523,362,575,233,undefined,222,205,914,562,159,1163,512,685,587,374,177,1107,203,1256,363,197,289,168,552,242,-1,463,988,1163,487,2280,1150
24/07/2019,12,3255,2772,2331,3113,2154,2013,313,706,1692,522,121,382,-1,634,1804,2350,1618,642,1240,850,1524,3068,1049,2526,-1,1324,231,1985,627,1170,302,undefined,285,361,1886,1041,313,1796,1343,1127,659,401,205,2133,283,2035,425,302,437,298,1121,357,-1,799,2410,1796,699,2957,1791
24/07/2019,13,3309,2974,2546,3274,1924,2231,328,608,1291,502,97,280,-1,783,1911,2180,1564,676,1164,768,1468,3486,1029,2567,-1,1056,198,1449,578,998,373,undefined,329,394,1964,955,302,1739,1192,1111,716,394,209,2113,299,2181,408,308,355,262,1062,374,-1,829,2044,1739,604,3218,1566
24/07/2019,14,2744,2128,2501,2932,1797,1807,257,296,916,366,86,223,-1,595,1900,1676,869,552,939,630,958,2796,633,2145,-1,830,220,1535,565,779,246,undefined,260,254,1188,697,220,1214,571,686,657,345,187,1731,202,1765,418,202,355,222,872,302,-1,615,1276,1214,638,2978,1770
24/07/2019,15,2954,2097,2273,2943,2196,2146,186,265,1377,348,79,251,-1,708,1778,1605,710,603,930,528,942,3057,598,2615,-1,759,190,1793,444,685,213,undefined,240,174,1138,605,172,1396,428,663,600,319,213,1572,193,1749,389,150,327,186,805,354,-1,592,1249,1396,366,3213,1421
24/07/2019,16,2963,2130,2611,2962,2176,3026,269,367,3130,625,49,268,-1,1047,2070,1336,736,1136,972,628,1054,3727,792,3974,-1,881,244,1806,514,728,222,undefined,252,186,1394,606,155,2043,490,653,512,390,148,1631,144,1976,543,284,347,294,904,335,-1,685,2703,2043,481,3079,1863
24/07/2019,17,3271,2189,3053,3232,3115,4966,547,629,4244,994,112,375,-1,1921,2451,1487,1337,1766,1210,674,1240,4664,1348,5069,-1,1300,328,2396,715,928,326,undefined,309,275,2268,799,234,2629,679,679,515,438,249,2154,246,2545,1229,705,463,337,956,381,-1,876,3969,2629,246,3824,1681
24/07/2019,18,2411,1405,2788,2689,2098,2697,370,384,1867,466,72,394,-1,1041,1829,931,771,792,1267,851,1205,3716,624,2815,-1,1863,357,1462,402,983,435,undefined,269,218,1654,487,278,1413,366,466,280,295,186,1593,129,1925,1649,1141,467,367,745,268,-1,667,1566,1413,61,2880,1410
24/07/2019,19,1396,690,2336,1660,1260,1588,116,204,559,185,69,310,-1,593,1510,476,317,247,1170,706,984,2656,295,1475,-1,1854,358,852,219,788,403,undefined,134,99,1127,322,218,675,163,299,238,193,125,1112,132,1399,1586,1113,433,370,501,220,-1,478,547,675,35,1903,904
24/07/2019,20,728,399,2092,1325,999,1288,91,141,301,99,99,278,-1,458,1284,425,244,106,909,642,872,2101,209,1016,-1,1486,366,429,157,654,353,undefined,78,85,878,269,193,505,87,183,114,92,53,988,69,1011,1212,873,334,252,448,140,-1,385,295,505,41,1555,887
24/07/2019,21,512,285,1629,874,884,984,50,115,151,48,28,174,-1,363,933,307,136,110,694,399,582,1686,229,851,-1,1077,218,445,106,607,318,undefined,63,81,543,152,127,406,72,146,117,96,68,747,74,697,750,512,288,207,403,107,-1,277,192,406,44,1233,517
24/07/2019,22,282,189,995,531,889,805,45,38,109,45,20,98,-1,337,530,208,156,99,394,343,496,1309,116,664,-1,542,148,682,105,408,173,undefined,70,75,415,112,85,272,86,310,69,50,36,540,45,490,293,212,175,151,193,65,-1,155,129,272,12,495,237
24/07/2019,23,112,125,461,220,244,406,23,20,47,13,3,25,-1,182,262,67,56,39,223,120,307,673,69,338,-1,200,45,86,45,253,84,undefined,22,29,194,50,32,204,46,33,36,33,36,280,11,233,75,92,57,31,102,33,-1,52,41,204,15,197,138
25/07/2019,0,41,50,208,123,118,160,12,11,20,8,6,11,-1,92,106,18,21,28,96,71,184,379,27,121,-1,118,25,70,32,112,26,undefined,9,13,92,19,17,62,23,5,17,12,9,105,11,105,30,80,12,59,51,16,-1,44,22,62,9,97,52
25/07/2019,1,30,25,105,42,48,62,-1,3,6,2,1,16,-1,28,40,25,4,9,50,23,89,115,25,76,-1,83,4,20,23,91,16,undefined,7,12,37,15,5,47,6,6,3,4,4,45,1,66,11,60,5,57,32,21,-1,12,11,47,1,33,24
25/07/2019,2,18,19,54,30,22,39,7,3,6,5,1,2,-1,11,14,6,10,6,31,40,68,50,4,8,-1,39,9,18,4,71,13,undefined,2,-1,10,9,2,35,8,5,4,1,2,22,3,37,7,40,7,9,26,4,-1,14,4,35,-1,45,13
25/07/2019,3,5,19,43,12,27,29,-1,2,5,2,2,4,-1,10,14,-1,3,-1,12,14,34,49,4,29,-1,37,3,32,1,44,4,undefined,1,2,23,5,1,6,4,5,9,2,2,19,2,26,3,29,-1,4,18,9,-1,9,5,6,2,46,8
25/07/2019,4,6,17,32,32,62,58,7,4,7,4,-1,2,-1,41,10,19,7,-1,5,15,35,63,6,17,-1,57,5,56,5,19,16,undefined,7,6,20,6,15,13,12,5,4,1,3,19,3,28,5,31,8,3,1,3,-1,8,5,13,-1,34,17
25/07/2019,5,23,18,110,80,106,226,27,40,107,34,2,19,-1,94,44,26,72,22,23,20,43,147,41,302,-1,67,8,95,23,39,15,undefined,27,35,106,29,3,131,38,24,15,2,2,37,4,64,21,31,1,11,30,12,-1,11,96,131,2,140,29
25/07/2019,6,84,70,192,224,379,1035,130,122,590,100,23,63,-1,312,73,198,257,221,53,24,66,714,264,1159,-1,133,35,303,82,83,33,undefined,72,68,687,74,11,413,99,79,30,27,22,159,46,195,60,44,29,31,62,38,-1,87,533,413,11,421,87
25/07/2019,7,307,269,352,521,950,1918,467,333,2374,414,54,179,-1,695,296,455,830,780,114,104,165,1519,717,2479,-1,287,81,849,244,166,62,undefined,218,165,979,234,41,1144,347,261,102,66,43,494,122,496,166,100,69,54,203,83,-1,132,2117,1144,75,1004,367
25/07/2019,8,740,616,685,1089,1941,4039,615,510,4348,708,80,343,-1,1465,740,938,1890,1605,189,185,317,2976,1564,4578,98,671,192,1570,386,389,144,undefined,545,312,2005,741,85,2283,802,804,283,264,140,1029,169,964,335,161,162,154,715,145,-1,390,4677,2283,354,1932,1185
25/07/2019,9,869,659,677,1143,1455,2291,280,276,2860,558,43,248,-1,750,674,1034,1572,1050,245,147,351,1993,947,3195,672,951,166,1152,286,289,140,undefined,419,226,1225,639,131,1781,826,620,345,304,119,862,215,975,308,198,209,174,511,210,-1,398,3192,1781,334,1819,912
25/07/2019,10,1110,1008,928,1522,1291,1229,154,207,912,316,33,147,-1,512,776,1173,921,548,337,256,449,1743,553,1757,895,918,157,1137,304,358,176,undefined,338,228,813,504,133,1170,602,644,464,348,148,852,185,913,316,230,263,173,481,221,-1,448,1226,1170,484,1797,1127
25/07/2019,11,1695,1585,1429,2122,1321,1225,181,208,773,286,67,179,-1,463,1092,1306,865,401,525,412,735,2117,518,1743,790,1131,207,1184,429,527,198,undefined,227,153,906,507,173,1182,580,640,667,475,173,1127,165,1223,534,295,339,191,585,271,-1,498,1016,1182,572,2325,1221
25/07/2019,12,3018,2854,2492,3194,1791,1985,355,677,1551,589,92,352,-1,632,1714,2239,1614,619,1065,772,1362,2895,1058,2634,1121,1876,267,1691,571,944,313,undefined,367,352,2058,1095,250,1920,1443,1020,753,542,234,1996,288,2066,738,524,424,268,1101,358,-1,751,2332,1920,767,2958,2010
25/07/2019,13,3294,2951,2487,3390,1829,2031,416,620,1335,533,101,375,-1,643,1822,2367,1381,617,1028,794,1502,3223,1166,2630,1268,1682,281,1532,582,1011,369,undefined,410,363,1791,978,281,1818,1262,1026,901,703,247,2198,338,2257,705,493,477,294,1093,416,-1,803,2030,1818,648,3087,1590
25/07/2019,14,2694,2138,2360,3081,1903,1890,237,321,919,331,49,245,-1,581,1908,1761,839,574,831,567,1059,2899,647,2304,1165,1218,232,1303,484,766,291,undefined,271,257,1258,718,247,1197,614,708,805,538,235,1801,215,1909,527,313,368,196,865,414,-1,700,1193,1197,730,3046,1705
25/07/2019,15,2942,2279,2390,2990,1911,2192,207,295,1448,397,62,227,-1,719,1882,1574,757,592,931,553,966,3270,716,2801,1358,859,222,1499,423,749,244,undefined,262,247,1292,596,170,1488,415,591,689,541,208,2109,183,1947,440,200,457,177,853,403,-1,572,1339,1488,401,2889,1354
25/07/2019,16,2965,2187,2640,3007,2342,3276,323,437,3116,627,65,256,-1,1087,2154,1451,769,988,873,433,1072,3737,894,3841,1248,795,227,1651,498,756,330,undefined,441,292,1664,712,257,1983,469,558,621,395,188,1832,202,2077,373,179,354,186,935,381,-1,692,2698,1983,528,3200,1693
25/07/2019,17,3463,2250,2925,3430,3249,5156,633,704,4176,875,100,448,-1,1948,2343,1599,1291,1686,1035,594,1315,4820,1268,5049,1513,893,244,2340,696,1006,371,undefined,543,384,2549,862,335,2681,650,748,492,512,251,2182,256,2357,344,149,503,182,1045,467,-1,938,3759,2681,248,3921,1657
25/07/2019,18,2867,1559,2859,2631,2272,2898,423,362,1833,458,74,411,-1,1083,2107,1118,813,826,1302,863,1234,3682,634,2946,1091,834,237,1721,467,1063,458,undefined,316,217,1751,513,195,1608,381,491,238,305,171,1638,132,1847,344,153,596,183,844,246,-1,690,1533,1608,63,3096,1450
25/07/2019,19,1934,1097,2247,1868,1486,1570,413,215,618,200,76,323,-1,564,1558,547,345,270,1184,801,1119,2587,373,1455,398,527,139,1112,237,903,615,undefined,162,141,1212,334,219,732,171,378,205,316,148,1237,175,1229,203,128,452,127,758,206,-1,405,574,732,34,2206,874
25/07/2019,20,1308,712,2086,1556,1172,1302,254,112,265,117,53,217,-1,426,1384,459,254,123,1097,686,984,2187,237,1011,298,532,131,646,201,952,415,undefined,89,106,905,318,271,541,139,184,151,127,67,1205,60,1251,198,138,449,109,495,225,-1,453,314,541,28,1644,863
25/07/2019,21,675,381,1738,1170,975,1139,70,87,156,86,41,188,-1,477,1080,307,136,82,787,527,817,1811,218,936,283,451,114,506,133,817,424,undefined,66,61,768,255,226,478,89,134,92,94,57,1063,55,820,145,163,290,108,363,133,-1,285,201,478,31,1361,503
25/07/2019,22,237,197,1172,622,979,959,629,51,177,39,23,102,-1,410,584,274,197,101,518,480,708,1417,188,688,237,276,112,630,139,499,238,undefined,95,109,536,172,121,391,102,292,61,45,34,689,45,530,142,90,233,69,227,103,-1,171,150,391,5,558,272
25/07/2019,23,119,148,618,352,406,550,120,19,95,20,9,96,-1,208,225,142,91,25,258,247,433,950,82,377,165,186,44,209,92,283,93,undefined,17,40,329,122,24,229,50,68,21,38,26,359,7,286,57,99,80,34,107,41,-1,88,82,229,10,238,146
26/07/2019,0,69,63,327,127,161,199,12,78,34,7,2,28,-1,88,91,63,46,16,176,139,242,361,52,126,51,107,30,63,59,220,62,undefined,17,14,118,95,21,87,24,37,29,17,13,131,16,174,39,61,23,14,62,21,-1,38,28,87,7,150,76
26/07/2019,1,47,39,161,85,88,61,6,17,6,2,4,11,-1,27,66,31,29,5,74,81,184,184,22,64,61,95,11,36,54,133,12,undefined,8,10,42,26,12,89,13,2,11,4,3,118,4,122,17,33,7,9,43,-1,-1,20,9,89,2,79,48
26/07/2019,2,41,26,103,78,53,66,4,14,8,2,-1,6,-1,19,37,43,7,4,59,31,165,156,16,53,57,83,7,34,32,85,23,undefined,4,5,37,16,3,44,2,5,5,1,2,66,2,93,10,47,9,21,42,-1,-1,23,13,44,-1,22,27
26/07/2019,3,40,19,100,63,47,48,5,3,8,4,1,4,-1,14,24,11,9,11,29,101,148,91,20,30,7,57,6,31,32,59,13,undefined,2,2,28,15,14,27,13,4,7,5,4,23,-1,86,6,40,1,8,17,-1,-1,11,5,27,2,43,42
26/07/2019,4,32,36,49,58,80,73,8,5,6,-1,-1,13,-1,56,20,6,12,1,26,50,121,117,6,29,45,50,2,56,4,51,12,undefined,8,8,35,18,10,21,10,3,2,3,4,31,3,47,1,35,5,2,7,-1,-1,10,15,21,-1,45,27
26/07/2019,5,18,33,106,86,144,244,34,30,82,34,1,17,-1,109,45,37,92,37,22,23,66,201,61,362,136,109,14,116,25,45,15,undefined,19,22,136,21,16,124,16,16,14,7,4,48,4,84,18,26,5,22,23,-1,-1,16,78,124,2,178,35
26/07/2019,6,84,72,170,235,384,958,102,88,558,104,11,62,-1,281,78,218,239,201,34,19,78,718,240,1106,204,155,32,332,76,82,32,undefined,84,58,682,62,12,334,126,106,47,24,23,151,28,181,54,61,22,50,56,-1,-1,90,471,334,6,382,97
26/07/2019,7,260,211,366,488,977,1823,245,237,1993,367,43,151,-1,632,337,466,828,686,104,54,165,1360,645,2222,443,338,75,803,188,153,87,undefined,221,147,832,235,43,1107,327,301,89,61,26,472,81,457,154,96,88,71,201,-1,-1,151,1828,1107,54,1031,286
26/07/2019,8,798,648,708,1190,1812,3900,437,469,4128,648,70,264,-1,1270,804,848,1975,1569,170,152,348,2727,1451,4392,1092,777,167,1650,273,383,165,undefined,499,311,1765,656,108,2313,813,740,325,311,132,1012,226,911,285,187,203,175,661,-1,-1,353,4177,2313,304,1989,942
26/07/2019,9,879,755,768,1254,1409,2430,294,270,2681,547,29,181,-1,885,777,1078,1328,1012,197,188,358,2222,953,2980,1217,934,231,1158,286,350,179,undefined,498,288,1160,607,153,1601,768,613,414,351,152,844,239,1065,450,219,256,178,509,-1,-1,361,2892,1601,347,1915,930
26/07/2019,10,1270,1182,1102,1690,1398,1374,198,191,957,288,35,187,-1,538,873,1117,804,574,399,332,513,1979,624,1834,1332,945,199,1031,269,471,166,undefined,264,256,990,567,151,1204,529,573,471,300,144,969,166,1131,451,289,279,191,506,-1,-1,469,1164,1204,528,1976,1033
26/07/2019,11,1866,1742,1521,2223,1690,1365,255,252,803,247,45,186,-1,474,1129,1426,791,445,585,493,714,2233,560,1818,1385,1174,230,1373,417,572,215,undefined,241,219,1177,534,179,1223,530,599,596,368,176,1196,224,1332,575,399,352,189,561,-1,-1,524,954,1223,533,2542,1127
26/07/2019,12,3094,2851,2307,3432,2101,2437,244,564,1569,537,55,314,-1,691,1702,2184,1429,578,1067,920,1568,3089,1032,2663,1717,1914,387,1951,371,1206,329,undefined,342,257,2229,1085,340,1936,1439,1062,557,332,161,1752,292,1805,705,530,502,354,955,-1,-1,855,2352,1936,550,3392,1712
26/07/2019,13,3256,2979,2268,3358,2086,2246,831,433,1410,538,45,313,-1,679,1761,2105,1475,599,1151,913,1633,3176,993,2714,1581,1646,299,1510,383,1107,362,undefined,338,231,1895,1049,364,1935,1294,869,723,407,173,1928,342,2054,632,381,469,287,955,-1,-1,857,2232,1935,350,3149,1645
26/07/2019,14,2855,2330,2445,3143,2008,2157,192,309,967,291,44,241,-1,819,1752,1787,884,570,902,614,1266,2889,731,2580,2276,1205,228,1501,313,848,435,undefined,293,220,1613,635,325,1523,681,710,712,448,177,1660,216,1914,537,320,380,235,843,-1,-1,640,1191,1523,460,3093,1590
26/07/2019,15,3195,2388,2298,3132,2043,2751,224,272,1482,297,27,167,-1,896,1667,1629,743,596,930,659,1004,3213,688,3044,1497,997,229,1714,368,838,330,undefined,314,209,1478,706,236,1583,373,607,672,320,153,1656,242,2025,609,244,392,242,913,-1,-1,712,1306,1583,297,3390,1376
26/07/2019,16,3112,2438,2395,3314,2309,3248,335,451,3028,581,31,184,-1,1077,1848,1563,978,1087,954,577,1224,3497,910,4018,1258,807,240,1708,279,941,292,undefined,505,206,1811,774,203,2176,654,720,595,309,168,1734,210,1946,387,174,321,192,831,-1,-1,665,3088,2176,162,3642,1461
26/07/2019,17,2816,2378,2013,3175,2670,4413,691,477,3107,581,22,127,-1,1243,1900,1653,1437,1639,1305,679,1225,3871,986,5086,930,572,263,2055,219,1128,286,undefined,676,126,2280,943,234,2261,643,1006,470,174,115,1650,258,1750,379,101,478,131,786,-1,-1,813,3245,2261,14,4113,1023
26/07/2019,18,2450,1796,2427,2738,2508,2762,1806,362,1372,281,18,137,-1,973,1665,1136,831,795,1451,936,1370,3271,548,2852,736,445,194,1958,301,1273,361,undefined,694,192,1966,653,203,1456,469,752,240,136,113,1512,94,1479,261,104,534,138,705,-1,-1,665,1344,1456,20,3449,851
26/07/2019,19,1677,1168,1725,1939,1556,1585,1836,174,423,139,9,55,-1,465,1390,669,525,302,1506,849,1130,2163,257,1690,425,367,146,1666,209,1064,367,undefined,456,79,1208,399,184,775,271,479,175,76,78,955,60,983,235,74,499,108,531,-1,-1,470,495,775,14,2039,516
26/07/2019,20,1193,814,1628,1436,870,1191,110,83,242,134,14,125,-1,303,1290,394,259,156,1278,900,1015,1715,252,1088,419,418,122,551,80,1004,472,undefined,81,42,892,279,228,548,166,256,107,58,63,961,46,880,185,89,443,124,530,-1,-1,394,321,548,7,1609,455
26/07/2019,21,805,454,2049,1204,1389,1037,351,74,157,54,9,73,-1,378,1096,331,206,93,1042,781,999,1768,221,960,455,488,96,1137,109,942,441,undefined,84,53,1013,314,214,495,125,238,167,95,82,918,59,981,161,63,373,84,531,-1,-1,353,201,495,14,1523,394
26/07/2019,22,485,347,1619,1278,1710,1154,3980,59,142,70,8,70,-1,499,784,400,371,185,920,768,814,1801,230,1035,256,298,82,1203,455,886,334,undefined,524,365,1541,321,140,519,161,487,83,47,31,801,42,652,107,76,275,96,502,-1,-1,283,228,519,12,1868,308
26/07/2019,23,287,329,1375,877,922,876,490,73,143,39,11,60,-1,383,487,250,169,125,549,506,830,1395,246,680,201,304,84,290,119,767,299,undefined,96,110,1202,347,79,528,79,134,50,28,20,672,25,622,102,75,110,78,431,-1,-1,177,173,528,12,1351,191
27/07/2019,0,143,118,847,506,446,573,59,43,31,8,10,54,-1,309,250,100,55,35,327,274,592,793,78,369,166,183,43,163,40,559,117,undefined,33,41,386,294,31,227,54,63,7,15,16,442,15,265,42,92,35,28,327,-1,-1,132,55,227,10,819,105
27/07/2019,1,124,102,440,398,269,331,20,13,25,14,-1,21,-1,211,199,75,35,22,381,143,460,649,61,260,165,121,23,67,30,517,35,undefined,23,38,243,206,21,110,30,26,13,10,14,298,7,214,25,54,20,16,205,-1,-1,72,17,110,5,619,58
27/07/2019,2,52,72,359,252,149,194,12,7,27,13,4,13,-1,92,130,70,9,15,146,92,302,370,46,66,66,65,18,54,19,288,21,undefined,12,13,143,203,19,74,24,11,6,7,6,234,10,130,20,60,16,12,182,-1,-1,37,12,74,3,381,41
27/07/2019,3,46,69,215,158,117,152,13,2,16,8,1,15,-1,107,72,36,5,10,126,76,261,315,45,61,27,114,10,42,10,254,19,undefined,5,11,58,135,9,49,5,7,6,1,1,145,1,152,15,34,1,7,96,-1,-1,37,14,49,3,253,26
27/07/2019,4,30,49,129,100,102,123,8,6,15,7,1,10,-1,91,74,38,25,7,40,42,163,216,23,89,30,85,12,34,9,200,19,undefined,5,4,34,93,13,38,9,3,4,3,2,75,1,100,7,49,12,18,20,-1,-1,9,17,38,3,192,31
27/07/2019,5,35,28,144,94,100,148,12,14,11,14,7,11,-1,84,57,44,36,19,27,33,137,180,37,121,91,94,12,59,20,68,11,undefined,22,23,59,14,9,68,13,18,3,4,2,62,-1,74,18,41,9,12,21,-1,-1,8,24,68,-1,174,30
27/07/2019,6,51,30,134,80,97,270,33,30,59,14,6,23,-1,105,34,89,66,34,22,29,83,255,57,299,177,153,33,56,25,107,24,undefined,28,23,180,26,4,122,25,38,10,2,2,75,25,84,52,61,11,20,23,-1,-1,32,46,122,7,181,30
27/07/2019,7,100,80,234,195,211,508,161,80,87,27,11,34,-1,177,108,149,104,54,73,45,101,436,108,547,699,271,43,120,50,65,46,undefined,52,36,369,52,19,221,53,74,23,20,20,129,20,187,121,112,46,50,40,-1,-1,88,82,221,33,270,88
27/07/2019,8,326,297,361,451,426,585,360,105,102,51,32,91,-1,225,215,297,163,91,113,69,161,849,194,717,518,776,153,326,149,143,84,undefined,67,66,478,113,80,368,127,113,46,46,34,311,55,372,205,217,88,121,174,-1,-1,172,164,368,64,552,184
27/07/2019,9,716,719,536,975,1161,1023,764,164,136,89,34,198,-1,442,308,632,180,160,177,128,228,1383,300,1103,711,1179,228,987,323,230,113,undefined,98,156,911,168,133,645,191,176,109,101,72,547,66,722,396,366,247,159,244,-1,-1,259,263,645,154,1235,286
27/07/2019,10,1512,1409,995,1683,1840,1447,999,217,199,103,67,312,-1,550,639,1040,249,186,382,284,451,1901,331,1338,1152,1799,369,1559,766,380,211,undefined,174,233,1469,205,162,914,244,306,120,128,85,810,96,1107,649,585,376,218,407,-1,-1,367,287,914,234,1898,472
27/07/2019,11,2403,2105,1535,2478,2634,1776,929,272,228,124,82,370,-1,664,1024,1290,216,279,729,525,677,2308,310,1412,1352,2361,430,2288,804,625,228,undefined,152,224,1674,205,236,1069,200,294,206,142,86,1305,86,1460,879,679,452,289,618,-1,-1,515,304,1069,293,2791,653
27/07/2019,12,2977,2597,2318,3143,3086,1879,1634,305,237,93,101,393,-1,738,1476,1594,363,356,1182,821,1122,2844,317,1573,1497,2647,535,2739,1107,882,339,undefined,280,291,1952,236,258,1144,216,369,222,137,111,1720,116,1827,989,815,629,432,648,-1,-1,608,315,1144,322,3419,808
27/07/2019,13,3345,2702,2796,3593,3397,1954,2750,321,200,89,96,363,-1,762,1762,1777,371,316,1448,1019,1378,3133,270,1344,1731,2857,522,3073,1214,972,329,undefined,210,274,2115,212,364,1006,172,553,269,160,142,2151,165,2310,1200,769,649,387,853,-1,-1,747,348,1006,376,3783,849
27/07/2019,14,3785,2896,2769,3829,3062,2429,1104,336,235,83,123,440,-1,867,1909,1685,366,278,1337,803,1372,3082,325,1566,2022,2809,519,2606,1242,884,470,undefined,145,229,1853,254,342,1021,144,398,319,170,137,2175,99,2208,1109,680,764,332,806,-1,-1,628,443,1021,438,3434,959
27/07/2019,15,3942,2924,2989,3708,3240,2180,845,332,173,110,104,397,-1,782,2166,1627,423,284,1272,823,1282,3419,313,1524,1844,2377,438,2669,1134,1050,495,undefined,118,190,1743,240,284,975,157,338,336,236,148,2291,120,2340,992,492,730,284,779,-1,-1,644,484,975,420,3632,889
27/07/2019,16,3746,2985,3052,3589,3189,2298,806,284,187,123,121,419,-1,766,2198,1572,412,233,1270,709,1339,3230,309,1715,1770,1007,290,2787,939,1017,448,undefined,134,171,1856,231,369,1000,147,392,264,167,133,2221,79,2216,737,279,775,205,785,-1,-1,530,800,1000,335,3443,939
27/07/2019,17,3343,2328,2999,3133,3078,2298,3031,299,232,164,121,536,-1,859,2181,1116,535,200,1499,1039,1446,3474,371,1730,1502,823,286,1825,824,1136,556,undefined,412,495,2424,281,306,1193,232,424,209,178,144,1955,100,2168,639,274,721,174,816,-1,-1,600,1519,1193,178,3339,875
27/07/2019,18,2404,1348,2936,2630,2550,2046,540,253,226,164,81,758,-1,788,1973,727,460,189,1750,1314,1410,2802,311,1777,1208,756,307,1765,403,1288,674,undefined,290,277,2477,270,498,1377,203,423,144,93,77,1663,114,1828,606,158,747,165,671,-1,-1,544,4448,1377,56,2712,771
27/07/2019,19,1881,794,3361,2301,2051,1841,244,188,208,130,78,474,-1,683,1849,606,348,159,1641,1555,1426,2558,302,1089,1805,755,220,1187,272,1458,910,undefined,139,157,2173,276,510,957,150,299,86,45,35,1592,84,1513,535,210,775,173,623,-1,-1,614,3260,957,48,2585,646
27/07/2019,20,985,538,2701,2234,1606,1512,65,96,121,46,85,323,-1,492,1588,381,324,81,1493,1266,1273,2111,265,823,622,602,211,525,234,1175,886,undefined,87,100,1732,273,549,617,117,260,84,85,68,1523,33,1202,387,169,751,129,633,-1,-1,480,457,617,38,1984,543
27/07/2019,21,606,410,2245,1731,1900,1294,206,67,91,58,57,261,-1,522,1242,336,187,78,1166,1066,1210,1938,246,787,478,560,145,1128,219,1286,879,undefined,60,92,1429,321,445,498,112,188,77,49,38,1254,60,897,259,122,503,142,610,-1,-1,367,654,498,28,1761,392
27/07/2019,22,612,301,2007,1318,1610,1155,568,162,113,192,70,511,-1,468,851,397,240,108,1075,940,1010,1599,277,1199,534,394,94,876,225,1026,627,undefined,103,231,1506,378,287,1477,92,382,54,44,40,1055,22,740,136,160,357,83,554,-1,-1,267,5456,1477,16,1577,386
27/07/2019,23,251,288,1521,1388,807,1056,47,48,59,105,32,150,-1,534,509,252,153,68,675,1017,903,1216,218,717,543,314,91,337,131,934,418,undefined,68,102,711,359,139,597,112,118,45,36,26,715,25,588,115,116,156,93,515,-1,-1,277,524,597,11,1240,159
28/07/2019,0,230,165,1014,578,521,811,17,31,37,32,22,92,-1,401,361,173,94,91,438,464,636,837,115,423,222,224,42,169,67,749,280,undefined,43,31,412,313,49,349,43,65,20,35,33,486,8,323,65,76,64,41,458,-1,-1,117,84,349,7,911,114
28/07/2019,1,114,189,623,419,341,457,10,16,44,16,1,28,-1,282,173,130,32,30,387,271,511,732,66,240,141,122,29,74,45,660,122,undefined,22,15,278,340,42,204,24,47,14,14,12,380,6,235,24,76,16,25,324,-1,-1,104,48,204,9,667,113
28/07/2019,2,93,96,426,327,166,309,9,4,24,19,2,20,-1,214,151,54,19,16,203,229,497,506,49,123,89,90,20,70,18,366,43,undefined,14,18,98,197,12,114,44,13,19,12,8,262,2,187,28,58,12,17,231,-1,-1,59,24,114,5,501,37
28/07/2019,3,74,105,362,231,143,238,87,5,26,23,-1,19,-1,175,64,87,19,13,197,141,529,433,27,94,81,118,12,57,50,386,35,undefined,5,5,95,170,27,71,25,11,14,4,5,197,2,155,18,86,14,33,232,-1,-1,44,27,71,4,382,43
28/07/2019,4,60,64,185,115,114,167,58,6,9,17,6,12,-1,137,49,43,24,13,123,70,348,298,30,92,75,89,4,66,34,199,44,undefined,21,13,66,50,10,46,4,1,5,3,3,114,4,105,4,55,11,18,70,-1,-1,36,16,46,4,203,21
28/07/2019,5,22,39,193,147,193,220,241,12,12,8,-1,12,-1,174,74,34,28,8,49,78,225,261,34,136,180,67,19,188,76,268,8,undefined,18,41,113,41,9,62,4,17,1,-1,-1,133,3,93,15,33,6,16,67,11,-1,27,33,62,4,246,43
28/07/2019,6,34,22,101,214,2666,499,596,79,38,13,9,22,-1,352,86,68,71,11,37,34,119,693,100,218,980,100,14,1003,541,120,17,undefined,72,207,514,66,5,87,17,17,8,8,6,272,5,146,28,67,9,23,39,10,-1,13,49,87,1,546,54
28/07/2019,7,58,70,184,246,671,449,547,3275,90,46,16,4249,-1,171,106,121,67,28,44,61,119,551,95,341,4009,179,46,346,545,126,28,undefined,41,63,4869,42,11,170,32,34,12,9,9,156,8,191,103,51,10,72,72,15,-1,67,79,170,15,414,71
28/07/2019,8,118,175,231,340,937,542,2998,143,138,61,34,174,-1,289,163,166,178,59,74,94,137,671,264,174,515,440,85,1108,2333,165,83,undefined,144,297,1518,71,53,336,70,71,35,37,26,381,14,298,151,112,57,59,111,50,-1,86,191,336,64,714,163
28/07/2019,9,491,468,485,819,1810,811,3970,172,114,83,47,282,-1,458,330,390,208,117,169,139,223,1317,388,495,638,1019,165,1681,2320,212,150,undefined,193,520,1105,153,117,602,176,142,83,90,76,584,46,682,329,266,140,126,262,102,-1,233,278,602,106,1414,263
28/07/2019,10,1281,1074,891,1371,2526,1225,3625,220,162,80,95,424,-1,509,614,821,264,154,384,306,471,1681,360,1190,1039,1495,336,2074,1953,478,227,undefined,234,513,1634,171,121,878,142,249,125,111,90,886,69,1040,606,420,287,187,379,102,-1,345,661,878,168,1983,423
28/07/2019,11,2011,1565,1355,2025,3289,1665,3516,250,173,131,167,703,-1,633,902,1077,322,169,640,584,726,2276,321,1234,1396,1767,416,2507,1349,508,279,undefined,235,454,2144,219,193,1030,156,284,121,128,135,1220,100,1406,867,613,445,284,501,124,-1,512,1559,1030,220,2431,576
28/07/2019,12,2725,2018,2097,2555,3267,1973,1669,436,219,129,222,1192,-1,652,1197,1336,438,154,1317,954,1041,2498,340,1559,1591,1860,506,2589,1093,723,324,undefined,260,331,2399,227,312,1301,144,340,212,128,118,1756,79,1847,1150,730,697,304,656,164,-1,614,5129,1301,277,2932,695
28/07/2019,13,3103,2211,2496,2877,3180,1916,490,363,220,118,193,832,-1,684,1638,1274,370,175,1501,1048,1179,2648,352,1237,1748,1813,629,2588,1172,879,420,undefined,163,249,2383,184,287,877,134,491,235,127,138,1907,100,2051,1280,656,705,383,878,201,-1,638,1760,877,307,2996,796
28/07/2019,14,3341,2395,2520,2997,3062,2124,400,310,152,87,193,695,-1,815,1830,1388,437,173,1335,842,1123,2766,342,1265,1920,1899,508,2487,1161,828,445,undefined,156,209,2404,185,296,847,96,305,206,169,135,2030,97,2145,1251,564,671,343,737,227,-1,596,730,847,347,2910,836
28/07/2019,15,3383,2462,2591,3027,2919,2180,422,374,178,124,180,810,-1,887,1887,1239,332,120,1239,607,1127,2942,281,1323,1828,1569,471,2121,936,813,581,undefined,94,156,2195,176,283,1160,91,332,217,201,162,1834,98,1984,1058,580,744,336,727,230,-1,504,3325,1160,359,3053,781
28/07/2019,16,3229,2405,2595,2817,2717,1973,344,451,165,114,191,863,-1,701,1949,1157,308,146,1207,741,1131,2855,317,1550,1633,1044,315,2238,795,838,474,undefined,96,151,1765,170,279,1319,138,336,183,159,135,1815,88,2024,816,289,771,267,718,191,-1,485,2236,1319,259,2822,798
28/07/2019,17,2627,1728,2620,2810,1997,1834,567,279,139,84,122,465,-1,756,1937,657,259,116,1262,783,1117,2906,304,1306,2266,721,218,1089,623,959,575,undefined,79,197,1731,133,265,878,110,234,157,174,138,1545,105,1750,341,161,568,181,695,198,-1,441,443,878,152,2426,804
28/07/2019,18,1842,901,2527,1861,1453,1385,119,175,171,50,110,301,-1,549,1465,493,230,73,1336,992,1123,2357,194,1071,1018,630,198,461,257,923,571,undefined,80,111,1326,156,355,768,105,334,115,111,97,1190,86,1433,321,193,559,157,437,187,-1,507,216,768,38,1822,642
28/07/2019,19,1070,482,2434,1346,984,1059,47,90,97,60,58,254,-1,387,1375,301,208,68,1306,811,1096,2009,161,723,383,649,161,329,161,857,526,undefined,46,67,1028,126,343,466,69,177,114,95,75,1016,52,1146,240,144,473,174,404,145,-1,379,176,466,42,1328,585
28/07/2019,20,483,362,1895,1124,842,949,68,65,84,62,68,202,-1,378,1035,295,154,30,963,742,909,1745,178,606,287,544,99,323,112,711,459,undefined,30,69,790,118,307,444,41,113,93,74,60,1076,44,767,148,139,459,93,340,93,-1,279,127,444,27,1157,491
28/07/2019,21,349,275,1361,1080,737,789,67,71,52,35,33,178,-1,316,798,174,105,31,740,516,696,1269,132,500,257,418,87,187,97,556,304,undefined,42,35,589,61,146,329,79,76,49,75,66,668,41,579,114,101,226,72,275,109,-1,186,113,329,30,885,315
28/07/2019,22,145,172,890,380,377,573,34,47,42,26,36,105,-1,271,486,97,89,45,384,368,473,963,113,430,203,285,70,102,51,415,171,undefined,37,34,313,32,90,269,41,286,43,33,22,394,25,335,72,84,81,65,141,57,-1,113,91,269,15,303,204
28/07/2019,23,46,97,436,200,170,349,34,25,18,19,4,41,-1,162,169,53,52,35,185,157,283,599,55,276,102,168,30,62,29,206,73,undefined,18,15,131,13,39,199,29,25,19,24,17,233,18,188,45,60,19,32,81,32,-1,53,61,199,11,160,63
29/07/2019,0,15,29,210,91,99,187,11,7,11,9,5,33,-1,99,62,16,36,19,60,137,151,275,32,101,32,114,19,52,26,145,42,undefined,6,7,43,26,16,74,22,27,21,13,9,101,4,139,27,53,11,16,43,22,-1,30,24,74,8,55,54
29/07/2019,1,18,27,120,46,53,72,3,5,13,8,4,7,-1,43,47,12,7,3,38,74,129,208,62,41,35,56,5,28,10,150,5,undefined,2,5,49,25,5,45,7,8,16,10,10,57,-1,45,11,33,8,14,28,32,-1,22,9,45,4,63,32
29/07/2019,2,2,17,56,29,22,42,2,6,6,3,1,4,-1,13,25,24,7,4,23,219,107,125,11,20,35,46,4,11,14,106,10,undefined,-1,3,26,3,8,71,5,-1,1,1,2,24,2,32,6,24,6,3,15,5,-1,8,6,71,-1,35,12
29/07/2019,3,7,16,54,26,40,26,1,-1,3,1,3,7,-1,7,56,15,4,-1,28,17,50,59,11,24,19,42,5,36,-1,85,6,undefined,-1,-1,9,7,2,22,4,17,6,1,1,13,1,37,6,28,2,18,7,1,-1,8,9,22,3,42,17
29/07/2019,4,-1,11,41,37,73,53,13,5,8,4,-1,4,-1,42,12,5,5,1,27,8,38,95,10,27,24,28,3,51,11,70,19,undefined,11,3,22,10,10,33,5,12,-1,-1,-1,27,3,54,3,33,2,4,12,-1,-1,8,18,33,-1,53,24
29/07/2019,5,25,39,83,110,110,222,33,34,88,24,3,18,-1,83,39,45,115,41,17,23,31,193,56,328,79,60,5,104,23,39,20,undefined,28,34,126,13,7,135,15,22,14,3,2,39,5,92,12,27,4,9,37,9,-1,12,114,135,2,176,35
29/07/2019,6,74,102,157,184,380,1065,104,93,566,86,15,47,-1,293,95,199,234,183,49,14,72,765,241,1068,211,108,20,363,75,62,38,undefined,85,36,639,82,15,402,98,87,44,25,16,175,27,210,42,37,18,56,46,36,-1,95,535,402,13,369,82
29/07/2019,7,318,243,342,533,986,1828,336,327,2261,346,51,186,-1,712,320,389,827,729,104,71,158,1502,763,2461,559,246,66,976,173,213,91,undefined,211,111,916,225,46,1242,307,302,163,192,64,493,48,458,109,60,69,84,219,108,-1,150,2231,1242,88,1031,360
29/07/2019,8,667,571,726,1043,1937,4241,618,524,4356,662,109,330,-1,1488,671,852,1954,1692,190,176,329,2880,1485,4363,878,659,130,1918,339,383,162,undefined,528,292,2005,730,91,2321,808,811,632,630,262,993,272,1032,254,71,174,215,687,419,-1,474,4591,2321,420,1961,972
29/07/2019,9,834,670,712,1241,1279,2340,234,293,2935,539,68,268,-1,828,680,968,1527,965,194,144,381,2245,946,3093,567,610,131,1514,300,267,156,undefined,460,267,1101,571,114,1662,753,596,685,618,248,791,287,939,244,124,204,128,648,428,-1,426,3403,1662,458,1798,929
29/07/2019,10,1203,1080,1062,1587,1283,1134,99,154,884,337,41,181,-1,418,849,1023,894,459,378,187,505,1925,557,1683,463,598,108,1219,281,329,165,undefined,242,171,920,417,152,1085,514,623,959,714,224,877,228,900,223,97,315,157,431,379,-1,416,1126,1085,693,1896,1101
29/07/2019,11,1727,1361,1416,2170,1378,1307,177,210,687,240,64,199,-1,440,1032,1315,799,386,545,344,618,2176,535,1516,596,715,124,1516,419,548,210,undefined,211,179,1092,403,175,1011,464,585,1226,679,301,1089,254,1162,299,119,353,204,571,495,-1,529,939,1011,680,2101,1235
29/07/2019,12,2833,2677,2469,3070,1716,2092,370,798,1563,560,146,447,-1,664,1758,2240,1589,604,1113,721,1486,3223,1070,2389,936,1247,203,1578,772,978,283,undefined,408,350,2300,1032,286,1664,1238,965,1336,903,363,1982,454,2146,347,284,515,266,1045,554,-1,745,2365,1664,858,2718,1730
29/07/2019,13,3349,2977,2550,3478,1963,2149,371,754,1293,474,129,438,-1,629,1859,2272,1613,664,1133,790,1602,3408,1060,2452,1093,1235,220,1828,694,911,334,undefined,382,368,2297,925,339,1708,1237,933,1325,847,467,2176,382,2181,391,247,573,252,1081,615,-1,912,1893,1708,622,3069,1745
29/07/2019,14,2616,2099,2255,2776,1840,1939,296,271,886,349,51,220,-1,594,1925,1722,833,499,916,567,1075,2928,536,1859,816,848,170,1463,554,733,269,undefined,242,239,1145,601,226,1188,580,507,1178,765,336,1557,255,1885,317,171,427,205,870,580,-1,613,1139,1188,822,2827,2017
29/07/2019,15,2513,2052,2276,2799,1815,2213,225,246,1347,390,45,213,-1,726,1796,1453,729,553,924,504,962,3178,531,2568,898,732,162,1507,483,630,240,undefined,238,202,1139,543,165,1344,439,601,1081,654,313,1524,223,1749,274,142,422,201,754,592,-1,589,1283,1344,643,2881,1602
29/07/2019,16,2622,2059,2354,2780,2294,3072,303,389,3224,608,76,319,-1,1099,2089,1288,799,1040,847,399,996,3662,805,3928,1087,763,221,2057,462,708,254,undefined,403,256,1425,565,159,2000,445,538,1001,738,275,1510,236,1953,271,213,349,221,843,607,-1,635,2631,2000,556,3151,1689
29/07/2019,17,2780,1836,2663,3176,3146,5187,596,630,4149,887,75,270,-1,1840,2208,1304,1313,1813,954,595,1241,4781,1215,5323,1294,801,281,2918,580,884,309,undefined,522,240,2415,683,268,2502,640,599,1158,983,322,1742,345,2054,346,124,452,208,793,748,-1,823,4009,2502,261,3818,1703
29/07/2019,18,1764,1052,1967,2014,1651,2640,296,355,1588,409,25,124,-1,875,1664,759,689,762,991,613,932,3308,570,2934,696,660,224,1693,232,754,278,undefined,287,88,1540,364,241,1221,306,348,531,455,210,1038,202,1293,280,80,424,146,614,343,-1,534,1464,1221,49,2512,1393
29/07/2019,19,987,517,1863,1281,643,1235,97,137,445,177,18,93,-1,394,1188,366,284,218,919,527,885,2310,250,1344,248,497,132,434,88,679,220,undefined,65,49,859,206,177,541,135,154,192,180,124,776,127,954,163,90,369,92,417,172,-1,365,480,541,31,1445,770
29/07/2019,20,544,301,1791,953,701,925,61,79,184,94,19,89,-1,367,953,262,216,101,740,422,679,1796,223,796,225,467,82,328,67,603,337,undefined,60,53,660,122,144,443,74,141,300,365,103,791,85,734,124,97,275,109,380,234,-1,296,231,443,39,1240,815
29/07/2019,21,347,190,1344,655,783,794,31,55,81,41,16,87,-1,316,685,180,140,67,571,316,594,1460,149,683,246,349,91,1369,68,419,231,undefined,40,36,596,105,126,296,78,72,186,194,91,547,73,458,132,98,233,96,255,168,-1,208,138,296,29,791,535
29/07/2019,22,185,102,755,408,343,616,31,34,77,32,13,59,-1,211,370,207,91,73,290,178,408,947,108,464,175,211,40,198,54,336,124,undefined,26,38,303,62,71,236,58,36,49,46,39,352,45,296,82,74,153,56,133,66,-1,110,85,236,21,560,219
29/07/2019,23,67,42,391,193,234,382,15,11,40,19,1,14,-1,171,148,71,54,34,148,113,201,565,46,264,106,140,43,73,8,186,69,undefined,18,23,181,23,47,137,30,29,22,36,17,160,10,177,54,57,33,28,49,29,-1,53,28,137,13,271,97
30/07/2019,0,25,21,176,75,131,105,8,16,10,3,-1,5,-1,57,69,60,20,3,61,46,136,173,27,114,37,67,8,36,11,103,19,undefined,4,1,62,19,6,72,15,16,31,45,38,72,8,52,17,54,8,21,30,29,-1,28,12,72,7,51,41
30/07/2019,1,25,15,80,44,29,27,5,2,20,1,1,8,-1,15,32,17,10,5,41,27,91,89,12,52,22,61,4,7,8,75,11,undefined,5,8,23,7,5,27,4,18,14,20,26,43,4,43,2,37,7,14,21,16,-1,12,2,27,2,25,30
30/07/2019,2,17,6,50,25,11,39,6,1,6,11,3,7,-1,19,31,1,7,6,86,17,64,88,8,24,19,43,3,11,2,62,19,undefined,4,2,19,6,7,53,11,7,-1,-1,-1,14,4,87,9,45,1,8,13,15,-1,12,1,53,1,19,18
30/07/2019,3,2,25,40,29,34,56,3,3,1,5,1,5,-1,9,22,20,14,2,24,8,49,57,6,15,27,43,1,28,4,38,12,undefined,3,1,7,1,9,10,4,3,5,2,3,27,2,28,2,27,4,9,6,5,-1,3,2,10,4,28,8
30/07/2019,4,5,12,23,25,65,85,13,6,7,2,-1,2,-1,29,10,-1,12,7,7,8,39,56,1,19,11,22,5,59,2,30,7,undefined,8,2,18,4,12,30,8,6,4,4,5,13,4,29,7,37,7,13,6,2,-1,9,2,30,-1,49,12
30/07/2019,5,44,26,74,81,111,240,37,38,89,17,6,17,-1,90,32,23,88,45,25,31,45,168,41,323,71,73,11,108,26,42,18,undefined,25,36,123,22,18,158,43,27,15,12,7,39,4,92,17,31,1,13,42,8,-1,23,114,158,2,169,24
30/07/2019,6,95,83,173,211,445,1094,155,123,626,89,14,60,-1,313,84,199,263,226,61,30,72,814,293,1138,266,147,41,379,63,78,43,undefined,94,48,710,78,13,410,135,106,44,26,19,166,35,230,59,59,21,48,70,48,-1,96,615,410,8,445,111
30/07/2019,7,373,225,380,580,976,2056,456,337,2390,373,40,175,-1,768,310,534,889,764,113,76,183,1651,760,2588,580,296,96,986,194,195,75,undefined,244,148,994,265,58,1345,343,289,166,179,56,489,82,542,168,79,82,96,237,120,-1,174,2234,1345,115,1106,343
30/07/2019,8,955,654,821,1118,2139,4264,678,555,4526,685,77,306,-1,1426,765,1370,2063,1622,127,207,398,2894,1571,4936,1026,718,192,1971,343,451,141,undefined,615,310,2007,865,105,2464,726,910,641,672,245,1000,309,1059,292,144,175,148,796,402,-1,372,4696,2464,562,2012,1078
30/07/2019,9,830,576,780,1165,1421,2293,259,299,2847,552,44,237,-1,759,718,1011,1407,1015,184,161,345,2147,977,3135,515,1063,188,1328,248,292,132,undefined,431,224,1096,578,114,1737,711,658,643,736,255,835,327,946,351,214,186,146,598,325,-1,392,3135,1737,473,1731,991
30/07/2019,10,1120,827,1054,1345,1170,1157,130,144,933,258,11,125,-1,433,880,1055,746,539,307,245,515,1738,577,1596,390,1561,195,996,258,458,231,undefined,228,188,761,553,240,1077,427,661,779,738,229,798,300,895,391,276,322,179,438,342,-1,390,981,1077,705,1692,1240
30/07/2019,11,1672,1289,1488,1973,1371,1171,166,235,770,259,32,172,-1,420,994,1163,656,388,473,478,660,2022,569,1638,525,1865,232,1200,330,525,244,undefined,169,137,853,510,214,1025,544,661,959,509,260,1001,276,1200,441,372,280,242,538,410,-1,498,829,1025,710,2141,1353
30/07/2019,12,3007,2359,2333,2953,1699,1935,326,742,1534,605,137,407,-1,753,1691,2183,1553,637,956,891,1509,3027,1082,2428,886,2743,330,1491,535,789,345,undefined,357,269,1859,1079,308,1694,1283,1004,1207,627,315,1884,442,1838,681,543,431,325,1029,542,-1,730,2331,1694,929,2523,1978
30/07/2019,13,3255,2598,2337,3295,2357,2124,268,609,1332,456,111,349,-1,699,1807,2185,1665,621,946,810,1527,3474,1019,2490,871,2886,282,1877,526,971,406,undefined,347,317,2297,994,312,1753,1222,1027,1178,686,445,2028,379,1969,749,559,468,314,1038,509,-1,781,1882,1753,593,2980,1731
30/07/2019,14,2603,1908,2310,2645,1612,1730,165,308,834,309,56,213,-1,580,1681,1609,866,534,790,548,1046,2949,624,2069,835,2020,244,1435,510,653,306,undefined,238,190,1234,691,219,1172,582,633,1054,433,291,1538,248,1600,548,291,369,235,836,530,-1,575,1084,1172,879,2835,1821
30/07/2019,15,2817,1839,2130,2656,1784,2202,189,262,1425,367,89,225,-1,724,1781,1359,720,589,804,545,950,3151,624,2668,968,1852,205,1464,540,694,245,undefined,299,217,1300,546,168,1330,450,585,1099,616,295,1611,207,1645,404,171,357,189,764,582,-1,580,1308,1330,471,2821,1670
30/07/2019,16,2742,1846,2440,2769,2318,3073,268,384,3163,664,73,229,-1,1036,1921,1294,770,1073,828,425,1073,3668,881,3944,1144,870,217,2074,510,809,233,undefined,461,223,1521,587,201,1983,480,572,974,723,327,1627,252,1943,360,202,354,199,787,569,-1,620,2568,1983,611,3152,1809
30/07/2019,17,3008,1755,2738,3019,3390,5165,576,608,4269,935,95,363,-1,1875,2256,1365,1206,1835,1026,518,1249,4893,1274,5070,1364,909,231,3171,660,897,258,undefined,546,375,2347,837,229,2619,665,622,1119,835,369,2000,343,2268,352,149,468,225,930,709,-1,847,3745,2619,398,3782,1916
30/07/2019,18,2420,1204,2592,2278,2249,2959,392,388,1998,429,75,334,-1,1037,1924,842,762,855,1190,688,1237,3577,661,3071,862,737,249,2432,351,987,417,undefined,318,211,1702,456,243,1410,384,383,701,836,250,1496,292,1772,308,136,425,189,678,484,-1,651,1488,1410,80,2659,1578
30/07/2019,19,1190,516,2334,1518,1233,1590,123,164,637,201,45,194,-1,479,1595,439,289,274,1061,638,1015,2656,288,1335,317,568,140,961,148,817,375,undefined,92,96,996,230,190,661,148,191,361,489,172,1007,162,1142,204,116,356,137,532,272,-1,476,488,661,50,1714,980
30/07/2019,20,678,313,1942,1085,929,1171,85,108,346,123,36,159,-1,345,1239,288,276,149,868,772,877,2002,188,945,243,494,130,573,126,698,306,undefined,99,59,799,198,208,478,92,211,266,433,165,843,108,799,165,110,302,103,397,263,-1,356,280,478,22,1280,921
30/07/2019,21,407,142,1463,774,1074,871,31,77,109,51,27,121,-1,265,767,266,170,83,633,642,734,1533,168,751,249,393,112,1689,94,588,259,undefined,46,60,581,139,112,369,95,94,189,233,101,665,64,577,129,107,226,95,345,179,-1,230,139,369,31,982,558
30/07/2019,22,179,83,801,382,443,657,34,30,110,37,14,71,-1,252,450,138,115,67,363,282,445,1009,121,532,127,241,58,268,39,353,167,undefined,39,48,356,73,50,269,79,44,77,91,42,368,41,279,94,117,126,45,183,82,-1,140,93,269,18,213,226
30/07/2019,23,63,64,404,179,211,407,32,20,43,2,5,39,-1,137,153,141,55,25,196,95,295,612,72,245,68,135,35,149,25,220,82,undefined,33,15,176,31,21,148,40,26,36,33,33,249,29,178,39,74,30,28,93,33,-1,87,39,148,12,154,127
31/07/2019,0,35,23,188,93,89,138,3,13,8,9,10,17,-1,50,69,92,28,7,90,62,172,221,36,110,44,103,5,53,11,114,19,undefined,7,11,51,8,10,86,8,6,7,8,7,88,13,91,12,57,14,30,37,11,-1,42,16,86,5,70,35
31/07/2019,1,17,15,94,40,49,87,10,3,8,2,-1,4,-1,25,60,19,9,4,57,40,108,103,32,48,25,63,5,30,9,88,18,undefined,2,6,40,12,6,39,4,8,9,5,3,27,2,56,7,60,5,8,31,18,-1,21,9,39,1,30,50
31/07/2019,2,14,9,66,26,16,35,6,2,2,2,-1,3,-1,12,23,19,11,5,28,39,66,104,5,20,2,25,4,8,4,54,9,undefined,4,3,19,13,2,44,3,5,4,1,3,22,-1,27,9,28,5,16,15,2,-1,16,1,44,1,38,12
31/07/2019,3,7,8,37,25,33,25,-1,2,3,4,2,5,-1,4,13,20,15,2,18,25,64,82,2,12,22,32,4,27,5,24,5,undefined,3,4,6,5,6,15,9,2,9,1,1,21,1,26,5,26,4,10,9,1,-1,3,1,15,-1,25,13
31/07/2019,4,8,8,18,26,59,46,1,1,7,1,1,-1,-1,39,10,12,9,1,17,18,38,79,10,23,16,27,7,54,-1,29,5,undefined,5,6,13,4,5,25,5,10,2,2,2,32,3,33,5,32,7,10,10,3,-1,2,4,25,1,43,16
31/07/2019,5,18,14,64,60,121,211,26,42,79,20,4,23,-1,99,37,45,105,31,14,15,46,197,47,312,67,35,13,112,31,41,13,undefined,27,27,113,26,6,115,21,20,16,9,6,59,8,87,18,20,5,8,39,3,-1,12,98,115,1,136,44
31/07/2019,6,126,79,173,213,393,1111,130,120,556,103,13,68,-1,314,85,165,286,219,50,12,106,748,265,1107,211,93,27,387,103,56,51,undefined,99,60,757,84,8,403,110,85,55,40,28,183,24,248,55,38,29,36,63,53,-1,94,626,403,4,409,121
31/07/2019,7,351,219,327,555,906,1884,390,310,2277,383,46,191,-1,686,313,606,811,734,123,95,167,1526,682,2417,82,233,86,999,229,163,74,undefined,209,122,920,200,56,1179,350,307,154,155,55,501,77,494,156,65,84,95,191,95,-1,251,2141,1179,67,1059,282
31/07/2019,8,849,518,728,1048,1910,4251,589,508,4153,672,79,376,-1,1388,671,1003,1944,1723,148,175,382,2956,1541,4461,961,762,193,1957,331,366,128,undefined,578,251,1889,685,106,2358,813,823,494,554,186,1020,273,1126,311,102,194,164,735,345,-1,456,4788,2358,390,2061,1090
31/07/2019,9,906,713,762,1172,1435,2393,238,284,2765,551,32,260,-1,748,715,1056,1429,1006,164,181,423,2071,865,2953,572,1123,158,1423,288,323,165,undefined,453,237,1037,586,114,1687,748,608,655,714,208,897,305,906,230,120,193,159,576,386,-1,449,2983,1687,358,1728,953
31/07/2019,10,1233,896,1098,1580,1227,1322,162,231,860,336,81,236,-1,588,918,1063,868,508,309,228,535,1880,555,1743,525,1104,161,1234,233,365,221,undefined,262,195,886,523,118,1136,540,642,820,765,239,878,285,987,311,152,257,209,443,394,-1,385,1216,1136,749,1767,1277
31/07/2019,11,1987,1384,1532,2145,1706,1257,246,210,785,261,52,213,-1,523,1106,1233,760,444,514,486,690,2043,544,1587,648,1292,138,1710,492,549,164,undefined,215,194,971,548,156,1090,529,689,1009,651,231,1016,263,1269,322,169,300,174,546,422,-1,494,1101,1090,573,2324,1313
31/07/2019,12,3111,2486,2385,2934,2066,2142,444,798,1604,573,123,424,-1,833,1711,2044,1638,602,997,872,1646,3185,1061,2362,1021,2111,246,2027,748,999,285,undefined,425,412,2141,1203,268,1725,1300,1164,1114,786,340,1998,374,2078,448,273,392,303,998,552,-1,762,2292,1725,1003,2934,1944
31/07/2019,13,3359,2628,2575,3291,1959,2194,366,704,1341,485,155,409,-1,887,1849,2018,1914,735,984,906,1592,3349,1063,2454,1009,2050,232,1824,705,917,339,undefined,378,330,2100,1040,327,1704,1284,1179,1148,694,324,2076,472,2135,401,260,502,267,1047,572,-1,798,1888,1704,696,3212,1768
31/07/2019,14,2786,1960,2197,2704,1880,1853,270,341,949,310,46,234,-1,615,1896,1668,957,561,870,568,1059,3069,639,2104,905,1633,223,1675,589,760,283,undefined,348,287,1302,706,192,1296,587,696,1082,898,324,1636,336,1722,377,210,362,207,833,540,-1,590,1085,1296,777,2821,1853
31/07/2019,15,2947,1786,2279,2828,2345,2308,292,264,1348,419,85,389,-1,816,1813,1450,735,593,829,531,1021,3339,621,2697,1247,1489,216,1874,717,648,270,undefined,250,225,1164,644,213,1411,442,574,1054,954,327,1564,210,1706,426,167,348,176,702,592,-1,553,1363,1411,517,2857,1516
31/07/2019,16,3116,1935,2360,2821,2084,3107,291,354,3093,617,110,406,-1,1102,2138,1250,816,1048,845,470,1107,3792,879,3861,1105,823,265,1860,555,704,334,undefined,412,286,1258,574,253,1931,521,596,1151,1046,339,1736,267,2016,613,247,421,273,853,672,-1,653,2686,1931,569,3196,1985
31/07/2019,17,3283,1770,2697,3069,3019,5002,581,725,4313,943,87,429,-1,1820,2282,1439,1236,1703,1042,653,1307,4729,1226,5221,1322,1313,337,2691,663,974,378,undefined,563,412,2165,776,282,2603,679,718,1048,1109,362,1925,273,2466,1255,554,522,286,926,747,-1,867,3966,2603,347,3725,1965
31/07/2019,18,2554,1199,2686,2368,2054,2900,369,365,1797,416,76,354,-1,1012,1914,836,686,813,1193,801,1159,3599,663,3090,889,1649,359,1611,364,942,452,undefined,319,228,1620,517,230,1486,390,508,746,742,298,1343,264,1743,1421,914,570,378,682,621,-1,652,1544,1486,29,2736,1607
31/07/2019,19,1392,449,2539,1528,1108,1672,121,168,631,166,56,279,-1,492,1579,512,358,319,1144,742,964,2733,337,1522,340,2101,417,1029,175,835,469,undefined,104,98,973,235,212,820,182,284,363,465,204,1020,154,1496,1440,1026,404,451,522,313,-1,432,553,820,47,1820,1055
31/07/2019,20,775,245,2085,1185,894,1256,75,149,276,109,30,200,-1,414,1293,358,180,142,932,643,849,2094,245,1015,320,1334,331,512,82,713,337,undefined,76,112,766,236,183,539,108,279,392,340,151,937,86,914,1134,680,370,369,406,320,-1,337,273,539,39,1489,915
31/07/2019,21,421,185,1474,799,710,914,45,82,157,46,50,202,-1,257,877,302,161,92,628,696,632,1602,196,767,205,1072,215,347,124,527,287,undefined,61,89,642,158,124,432,78,134,167,166,117,689,98,687,610,504,259,170,311,168,-1,252,152,432,29,1068,652
31/07/2019,22,246,86,1011,413,552,689,26,50,107,37,32,124,-1,229,511,161,120,68,402,437,466,1061,125,685,139,485,89,450,84,441,185,undefined,98,73,458,77,79,330,63,343,166,95,78,425,55,384,208,208,181,104,181,91,-1,115,98,330,22,390,313
31/07/2019,23,129,44,457,200,229,466,16,11,42,9,7,44,-1,218,212,94,53,45,213,183,350,609,57,287,101,160,44,110,24,235,109,undefined,20,27,188,45,41,179,43,33,116,70,52,200,31,211,58,83,70,53,97,54,-1,57,47,179,18,100,142


==> Figures/Australia/big/July_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place
01/07/2020,0,16,12,120,18,46,31,2,7,6,4,1,20,-1,19,-1,20,5,2,38,20,-1,98,10,44,24,63,7,40,3,18,30,undefined,-1,3,27,2,5,undefined,-1,5,16,3,6,27,46,11,57,9,104,5,16,6,1,undefined,13,4,20,1,-1,23,124,53,35,3,19,36,-1,-1,-1,undefined,undefined
01/07/2020,1,11,15,40,13,34,42,2,6,6,1,3,22,-1,15,-1,13,5,4,43,14,-1,73,8,21,37,46,5,16,5,17,15,undefined,-1,1,12,9,8,undefined,-1,6,1,-1,-1,15,36,1,30,7,58,2,5,13,-1,undefined,17,2,3,-1,-1,27,80,26,23,2,12,28,-1,-1,-1,undefined,undefined
01/07/2020,2,12,7,26,20,20,8,3,3,1,1,3,5,-1,6,-1,20,1,3,54,6,-1,23,2,7,4,52,5,10,1,26,15,undefined,-1,1,1,6,1,undefined,-1,2,7,-1,-1,14,35,-1,27,3,60,1,9,2,-1,undefined,11,1,25,-1,-1,15,66,23,19,2,12,19,-1,-1,-1,undefined,undefined
01/07/2020,3,10,5,48,79,22,6,5,-1,-1,1,2,-1,-1,8,-1,13,4,5,16,10,-1,45,19,17,13,18,1,27,2,19,18,undefined,-1,4,17,5,8,undefined,-1,2,3,-1,3,8,17,5,37,3,24,10,9,1,1,undefined,8,2,15,-1,-1,13,25,15,9,4,3,7,-1,-1,-1,undefined,undefined
01/07/2020,4,5,10,34,25,51,17,16,2,5,1,-1,-1,-1,13,-1,11,7,3,3,8,-1,46,14,26,4,29,3,46,5,20,4,undefined,-1,1,9,2,1,undefined,-1,-1,3,3,3,13,30,5,22,1,28,-1,4,1,-1,undefined,1,2,18,-1,-1,7,38,35,10,3,7,16,-1,-1,-1,undefined,undefined
01/07/2020,5,9,2,31,48,98,105,15,17,49,5,1,10,-1,93,-1,22,48,9,14,6,-1,155,22,116,46,58,4,69,7,6,23,undefined,-1,14,30,10,8,undefined,-1,11,4,3,2,26,110,2,47,9,18,6,15,4,3,undefined,12,19,71,-1,-1,17,82,14,13,12,11,14,-1,-1,-1,undefined,undefined
01/07/2020,6,89,25,86,102,192,216,63,53,189,42,17,58,-1,250,-1,80,91,44,23,12,-1,293,85,339,179,83,23,130,34,38,49,undefined,-1,29,136,39,5,undefined,-1,27,58,19,12,47,314,10,87,37,32,11,55,20,4,undefined,72,58,115,-1,-1,32,226,38,37,51,39,41,23,7,6,undefined,undefined
01/07/2020,7,125,86,140,156,280,269,153,136,294,75,31,109,-1,260,-1,124,157,124,27,16,-1,493,158,447,340,135,37,176,69,43,44,undefined,-1,50,183,52,22,undefined,-1,61,52,27,23,145,384,17,149,70,82,38,25,36,9,undefined,53,137,257,4,-1,67,196,24,83,119,99,102,73,61,65,undefined,undefined
01/07/2020,8,210,142,251,274,461,339,177,161,327,71,40,171,-1,370,-1,279,300,198,62,62,-1,764,227,665,445,190,61,288,110,71,67,undefined,-1,54,218,163,45,undefined,-1,155,47,34,25,165,590,22,300,81,50,84,66,122,11,undefined,105,129,386,31,-1,125,315,49,106,114,152,129,182,120,215,undefined,undefined
01/07/2020,9,343,236,243,429,326,295,106,145,173,66,43,139,-1,296,-1,389,273,200,69,59,-1,775,164,539,383,199,65,228,81,121,72,undefined,-1,49,162,176,64,undefined,-1,125,68,46,25,215,762,45,363,93,97,140,63,109,3,undefined,106,131,313,44,-1,119,350,44,177,142,134,175,230,146,191,undefined,undefined
01/07/2020,10,595,406,350,671,525,283,100,146,115,61,37,155,-1,285,-1,459,253,208,128,64,-1,870,159,484,351,304,100,324,118,168,114,undefined,-1,62,189,167,86,undefined,-1,165,81,34,16,273,918,47,472,111,92,259,75,160,9,undefined,143,112,310,68,-1,174,526,54,212,92,139,314,244,139,189,undefined,undefined
01/07/2020,11,865,644,601,916,574,326,141,184,107,52,61,196,-1,357,-1,592,273,180,235,134,-1,1070,161,528,443,395,139,423,197,234,168,undefined,-1,54,298,184,101,undefined,-1,142,89,60,37,442,1147,46,628,159,101,322,143,215,-1,undefined,190,122,343,80,-1,185,585,99,313,107,195,431,346,170,255,undefined,undefined
01/07/2020,12,1291,904,832,1310,847,530,180,229,167,76,74,214,-1,469,-1,807,343,209,414,188,-1,1370,267,629,667,621,123,512,185,341,176,undefined,-1,84,525,303,160,undefined,-1,212,128,68,45,517,1425,74,783,201,141,361,173,271,4,undefined,297,170,400,113,-1,294,887,137,441,162,281,660,439,233,325,undefined,undefined
01/07/2020,13,1623,1044,1003,1400,854,504,164,230,213,84,67,230,-1,554,-1,895,357,185,476,239,-1,1580,291,685,786,560,121,569,247,369,240,undefined,-1,67,652,292,178,undefined,-1,240,163,114,70,703,1590,71,1092,203,90,400,156,368,5,undefined,293,218,464,117,-1,356,1048,160,505,163,382,861,505,245,363,undefined,undefined
01/07/2020,14,1624,1032,1017,1441,989,573,171,252,164,61,85,234,-1,586,-1,811,293,197,405,187,-1,1640,195,661,774,472,152,579,249,307,208,undefined,-1,89,582,233,183,undefined,-1,171,162,119,69,649,1547,87,1157,201,68,337,165,322,3,undefined,303,152,397,96,-1,348,1164,158,334,135,395,965,427,228,299,undefined,undefined
01/07/2020,15,1606,996,1029,1484,873,561,199,281,227,54,70,239,-1,626,-1,710,242,181,456,206,-1,1715,160,846,845,408,152,488,253,305,225,undefined,-1,85,505,187,114,undefined,-1,128,108,82,54,596,1541,49,1078,197,109,312,155,301,2,undefined,281,159,411,101,-1,291,1215,123,392,150,322,996,406,202,296,undefined,undefined
01/07/2020,16,1594,817,1030,1286,872,577,216,255,302,73,64,240,-1,581,-1,631,205,165,399,145,-1,1767,220,852,929,350,114,540,204,304,190,undefined,-1,70,410,194,108,undefined,-1,136,93,89,70,576,1548,50,1053,152,92,250,128,262,-1,undefined,227,165,431,76,-1,346,1156,146,336,182,356,1059,340,198,266,undefined,undefined
01/07/2020,17,1471,604,1087,1162,907,587,238,309,358,94,91,286,-1,657,-1,495,216,215,430,243,-1,2037,240,978,739,333,116,431,197,312,211,undefined,-1,83,466,216,108,undefined,-1,155,93,84,68,576,1364,55,1012,154,108,260,110,271,2,undefined,249,216,502,11,-1,309,1225,168,341,143,371,1004,291,57,101,undefined,undefined
01/07/2020,18,758,351,1009,803,602,536,166,184,147,73,82,225,-1,553,-1,249,120,99,402,249,-1,1459,157,597,467,357,78,313,121,288,256,undefined,-1,50,362,158,118,undefined,-1,67,83,65,47,391,1012,44,698,134,166,217,144,190,7,undefined,234,114,295,-1,-1,245,991,168,287,102,248,804,200,3,7,undefined,undefined
01/07/2020,19,591,170,753,493,357,289,62,111,74,40,77,222,-1,295,-1,156,68,52,410,182,-1,1179,129,370,267,277,71,180,64,259,265,undefined,-1,42,263,59,93,undefined,-1,82,61,44,26,300,672,31,543,107,134,231,81,185,4,undefined,262,75,175,-1,-1,193,865,149,181,51,156,623,130,2,4,undefined,undefined
01/07/2020,20,288,125,620,366,330,224,38,72,51,46,43,135,-1,210,-1,120,43,42,361,239,-1,809,100,290,185,221,60,115,87,282,349,undefined,-1,51,210,55,121,undefined,-1,53,41,31,12,224,463,33,322,76,91,156,88,148,1,undefined,197,48,141,-1,-1,142,655,118,201,34,131,467,103,2,4,undefined,undefined
01/07/2020,21,131,58,426,260,226,205,35,33,69,42,50,105,-1,227,-1,77,25,21,284,131,-1,678,72,284,156,152,49,74,46,202,309,undefined,-1,18,159,47,121,undefined,-1,44,30,34,18,179,382,20,278,47,105,136,81,105,-1,undefined,155,49,131,-1,-1,99,619,104,125,29,109,308,54,1,0,undefined,undefined
01/07/2020,22,69,50,245,183,186,117,13,32,47,16,29,98,-1,137,-1,33,41,17,162,81,-1,397,40,165,116,149,22,58,22,113,178,undefined,-1,10,87,20,51,undefined,-1,33,12,19,11,80,285,12,182,46,74,51,53,53,-1,undefined,57,34,105,-1,-1,65,368,73,106,13,67,217,-1,-1,-1,undefined,undefined
01/07/2020,23,62,21,122,69,119,94,18,17,12,8,-1,26,-1,88,-1,33,17,9,64,39,-1,178,52,129,43,92,19,63,17,96,90,undefined,-1,3,47,22,26,undefined,-1,11,19,21,18,64,161,13,94,39,106,17,42,33,-1,undefined,37,15,64,-1,-1,38,235,63,45,3,55,64,-1,-1,-1,undefined,undefined
02/07/2020,0,36,13,80,49,39,40,15,12,13,9,-1,3,-1,26,-1,13,3,3,28,29,-1,87,24,39,34,66,9,17,6,41,52,undefined,-1,15,22,8,7,undefined,-1,9,11,5,2,20,103,9,73,16,77,6,9,16,-1,undefined,28,4,24,-1,-1,18,120,33,40,5,12,25,-1,-1,-1,undefined,undefined
02/07/2020,1,17,9,76,37,29,41,2,4,6,6,7,15,-1,20,-1,15,8,2,31,18,-1,40,20,30,18,55,8,18,-1,43,13,undefined,-1,-1,15,4,6,undefined,-1,18,2,-1,-1,9,58,2,30,10,43,4,28,12,-1,undefined,10,3,22,-1,-1,12,73,20,6,1,3,30,-1,-1,-1,undefined,undefined
02/07/2020,2,9,11,85,11,17,8,1,-1,1,2,4,5,-1,3,-1,7,3,4,8,5,-1,52,13,7,1,32,5,16,2,6,4,undefined,-1,1,9,4,3,undefined,-1,1,2,-1,-1,7,21,5,27,5,30,1,10,9,-1,undefined,9,1,20,-1,-1,13,47,23,18,2,3,13,-1,-1,-1,undefined,undefined
02/07/2020,3,4,11,30,14,34,12,2,3,1,-1,3,7,-1,7,-1,16,-1,1,9,4,-1,49,5,5,24,41,5,30,1,20,-1,undefined,-1,2,5,3,-1,undefined,-1,-1,-1,-1,2,12,13,-1,20,3,13,3,5,1,-1,undefined,-1,2,18,-1,-1,22,45,25,14,7,4,16,-1,-1,-1,undefined,undefined
02/07/2020,4,3,4,19,19,51,15,9,-1,-1,2,-1,-1,-1,6,-1,11,3,2,11,4,-1,56,18,15,13,47,2,62,2,4,22,undefined,-1,5,5,2,8,undefined,-1,1,4,1,2,13,41,1,34,2,27,5,2,6,-1,undefined,-1,2,16,-1,-1,19,35,3,20,-1,6,14,-1,-1,-1,undefined,undefined
02/07/2020,5,22,5,56,44,69,101,15,15,43,2,2,11,-1,97,-1,38,47,14,13,1,-1,106,23,119,42,52,5,57,11,8,34,undefined,-1,12,17,15,10,undefined,-1,19,6,3,1,31,117,2,48,17,16,10,44,6,-1,undefined,15,23,64,-1,-1,22,107,20,11,11,24,18,-1,-1,-1,undefined,undefined
02/07/2020,6,62,31,80,106,168,239,65,56,200,31,12,37,-1,269,-1,56,105,50,9,19,-1,248,85,323,140,99,36,115,37,42,29,undefined,-1,33,102,49,4,undefined,-1,36,63,21,10,56,322,23,98,44,46,12,49,27,1,undefined,62,61,129,-1,-1,27,237,47,32,49,43,40,19,10,2,undefined,undefined
02/07/2020,7,123,92,116,195,255,323,116,140,256,89,44,140,-1,223,-1,129,168,114,23,13,-1,429,147,449,305,162,54,180,53,47,39,undefined,-1,40,165,83,22,undefined,-1,68,51,35,15,117,404,11,143,90,52,52,33,58,-1,undefined,35,103,241,11,-1,64,179,27,76,123,86,62,87,54,72,undefined,undefined
02/07/2020,8,218,174,166,288,423,486,167,165,308,78,33,190,-1,395,-1,341,295,208,37,38,-1,764,190,687,367,268,91,277,107,82,63,undefined,-1,62,280,180,37,undefined,-1,151,62,58,39,185,651,32,314,121,85,84,58,105,-1,undefined,114,167,368,19,-1,114,292,44,116,133,126,136,197,116,230,undefined,undefined
02/07/2020,9,359,204,267,454,376,353,104,135,179,58,30,131,-1,250,-1,394,258,218,56,48,-1,670,174,462,334,328,110,241,77,105,94,undefined,-1,45,240,173,51,undefined,-1,133,67,51,35,213,710,46,365,152,119,140,79,127,-1,undefined,89,124,339,33,-1,108,381,52,158,138,124,188,205,123,205,undefined,undefined
02/07/2020,10,538,379,332,681,505,373,94,170,122,81,35,131,-1,319,-1,529,253,141,115,83,-1,892,138,544,351,494,145,358,98,136,116,undefined,-1,50,296,197,72,undefined,-1,145,73,51,31,294,907,45,529,239,172,195,98,159,2,undefined,177,102,251,59,-1,146,539,87,221,131,177,325,301,143,243,undefined,undefined
02/07/2020,11,815,594,487,933,544,403,115,167,122,88,36,149,-1,324,-1,629,273,198,212,135,-1,930,137,494,434,526,154,389,145,239,127,undefined,-1,56,382,176,89,undefined,-1,178,80,64,28,372,1197,47,565,267,133,276,129,207,-1,undefined,174,137,350,96,-1,185,614,96,303,24,205,398,326,190,254,undefined,undefined
02/07/2020,12,1199,797,660,1249,706,449,186,218,174,79,74,211,-1,408,-1,744,394,198,372,204,-1,1249,217,570,564,882,164,467,162,303,227,undefined,-1,71,492,271,149,undefined,-1,231,141,77,37,515,1400,44,816,300,296,370,196,303,-1,undefined,254,163,343,80,-1,239,893,141,421,130,236,570,404,272,373,undefined,undefined
02/07/2020,13,1410,940,929,1361,807,539,115,245,180,58,59,199,-1,423,-1,719,387,194,383,250,-1,1363,248,721,652,833,203,435,147,311,276,undefined,-1,52,528,213,162,undefined,-1,182,136,94,59,608,1474,58,970,356,220,331,206,313,-1,undefined,331,140,398,115,-1,303,1162,159,411,130,328,661,451,248,346,undefined,undefined
02/07/2020,14,1439,956,887,1430,851,491,129,181,175,54,46,165,-1,475,-1,702,285,187,330,246,-1,1386,159,624,552,750,175,431,188,302,196,undefined,-1,71,475,225,139,undefined,-1,115,97,80,32,613,1534,73,851,331,214,317,139,268,-1,undefined,261,140,398,112,-1,339,1080,179,348,112,320,938,438,218,363,undefined,undefined
02/07/2020,15,1557,933,949,1291,805,536,140,231,230,80,33,163,-1,538,-1,657,239,183,388,201,-1,1462,158,775,601,489,141,458,176,308,167,undefined,-1,43,402,189,143,undefined,-1,118,97,53,37,572,1440,55,1040,288,139,263,150,282,-1,undefined,260,166,407,114,-1,307,1173,173,397,139,346,910,413,204,321,undefined,undefined
02/07/2020,16,1468,888,976,1205,799,571,190,199,318,86,61,217,-1,557,-1,615,205,191,375,217,-1,1694,217,809,728,389,124,457,185,317,177,undefined,-1,56,461,204,129,undefined,-1,113,97,82,40,572,1375,44,975,171,101,275,146,263,-1,undefined,212,155,434,134,-1,290,1228,152,348,165,349,965,340,159,281,undefined,undefined
02/07/2020,17,1360,608,924,1135,871,674,217,266,310,113,81,288,-1,672,-1,475,228,185,453,233,-1,1972,232,845,661,380,142,475,150,335,192,undefined,-1,74,510,174,102,undefined,-1,141,98,79,48,543,1384,65,997,175,122,191,189,247,1,undefined,294,196,482,28,-1,298,1185,173,313,155,364,936,261,38,86,undefined,undefined
02/07/2020,18,875,354,855,779,604,498,155,181,122,63,94,294,-1,482,-1,248,117,118,473,250,-1,1432,138,514,368,279,91,283,98,281,233,undefined,-1,32,454,147,95,undefined,-1,85,63,85,38,367,980,29,722,114,99,203,103,229,1,undefined,215,96,296,-1,-1,255,1155,163,254,137,262,775,179,1,11,undefined,undefined
02/07/2020,19,503,192,810,585,418,314,80,105,66,59,80,277,-1,295,-1,134,76,41,366,142,-1,1030,98,322,243,265,91,212,78,256,303,undefined,-1,16,339,93,115,undefined,-1,57,41,45,23,289,667,27,561,116,107,194,86,169,1,undefined,249,82,176,-1,-1,172,865,119,186,37,196,593,134,1,6,undefined,undefined
02/07/2020,20,227,97,625,353,334,284,43,74,53,32,35,155,-1,266,-1,107,49,24,328,190,-1,802,91,233,181,224,56,114,43,226,355,undefined,-1,8,224,69,152,undefined,-1,36,53,29,13,180,381,24,378,65,68,191,72,142,-1,undefined,166,54,151,-1,-1,175,629,134,145,28,128,512,96,1,0,undefined,undefined
02/07/2020,21,119,67,404,246,263,223,12,30,53,28,39,126,-1,201,-1,67,33,22,216,111,-1,638,49,255,105,181,42,111,18,205,217,undefined,-1,21,127,36,63,undefined,-1,44,25,32,21,141,373,31,275,65,82,94,55,85,-1,undefined,104,24,116,-1,-1,103,603,93,134,32,120,323,52,0,0,undefined,undefined
02/07/2020,22,95,38,314,199,213,127,29,43,52,18,21,101,-1,126,-1,39,32,18,144,99,-1,322,48,187,70,128,31,80,21,123,136,undefined,-1,17,94,31,48,undefined,-1,36,22,16,12,101,293,18,182,37,71,77,41,46,-1,undefined,84,35,86,-1,-1,65,376,44,91,36,62,204,-1,-1,-1,undefined,undefined
02/07/2020,23,39,32,143,89,104,84,6,12,16,14,5,31,-1,72,-1,16,14,6,53,34,-1,189,14,104,54,117,24,43,7,85,154,undefined,-1,12,39,19,27,undefined,-1,30,9,9,10,29,162,10,123,21,60,32,38,17,-1,undefined,32,14,53,-1,-1,44,241,54,47,15,38,60,-1,-1,-1,undefined,undefined
03/07/2020,0,17,17,76,36,40,27,7,2,7,5,7,22,-1,22,-1,7,4,3,36,22,-1,107,11,36,14,63,10,35,5,44,41,undefined,-1,5,30,5,30,undefined,-1,4,9,8,8,22,57,5,71,13,60,5,37,26,-1,undefined,22,5,13,-1,-1,14,188,39,31,8,22,39,-1,-1,-1,undefined,undefined
03/07/2020,1,17,8,94,27,22,47,4,3,6,3,2,4,-1,14,-1,6,1,4,43,30,-1,96,10,20,12,54,6,18,4,22,25,undefined,-1,1,13,2,9,undefined,-1,2,10,4,1,5,49,9,60,7,39,1,13,9,-1,undefined,13,3,10,-1,-1,11,74,27,19,7,10,26,-1,-1,-1,undefined,undefined
03/07/2020,2,9,76,38,23,20,11,-1,-1,3,6,1,5,-1,6,-1,7,5,2,37,8,-1,116,5,17,5,63,2,13,2,23,12,undefined,-1,2,9,5,4,undefined,-1,2,4,4,5,8,26,5,35,7,51,1,22,10,-1,undefined,3,3,15,-1,-1,13,91,24,9,2,8,10,1,0,0,undefined,undefined
03/07/2020,3,8,6,50,17,49,12,3,1,4,1,-1,1,-1,8,-1,18,1,1,16,18,-1,52,22,13,8,41,2,30,3,33,27,undefined,-1,2,6,4,5,undefined,-1,5,2,3,3,8,23,2,31,4,33,8,9,4,-1,undefined,6,1,10,-1,-1,5,55,25,11,3,3,12,-1,-1,-1,undefined,undefined
03/07/2020,4,9,5,39,12,53,13,7,1,2,-1,-1,5,-1,9,-1,4,2,2,17,3,-1,45,7,15,7,37,4,61,1,21,5,undefined,-1,4,6,1,4,undefined,-1,3,2,-1,1,5,45,1,47,9,16,-1,16,10,-1,undefined,3,-1,16,-1,-1,9,60,4,15,-1,5,16,-1,-1,-1,undefined,undefined
03/07/2020,5,21,5,46,50,83,109,13,13,35,2,1,7,-1,109,-1,31,38,6,13,9,-1,105,21,119,36,61,9,67,7,8,16,undefined,-1,18,17,16,6,undefined,-1,17,9,3,-1,28,134,2,50,12,25,10,19,10,-1,undefined,12,14,56,-1,-1,19,109,21,18,9,10,14,-1,-1,-1,undefined,undefined
03/07/2020,6,46,36,74,106,137,212,64,36,185,34,9,47,-1,247,-1,62,109,47,8,7,-1,280,89,346,123,121,33,92,40,37,35,undefined,-1,41,98,33,7,undefined,-1,40,54,15,10,48,342,12,99,59,53,19,59,20,1,undefined,54,54,143,-1,-1,34,227,48,41,36,37,33,15,8,2,undefined,undefined
03/07/2020,7,95,89,93,153,214,247,107,135,200,72,36,114,-1,245,-1,122,178,107,18,24,-1,461,160,414,314,171,57,172,70,47,41,undefined,-1,32,153,57,24,undefined,-1,58,35,29,15,110,340,19,140,79,68,33,47,53,2,undefined,59,117,229,5,-1,59,193,34,77,114,71,66,82,48,79,undefined,undefined
03/07/2020,8,192,123,177,279,398,386,156,175,316,81,31,148,-1,381,-1,255,298,210,55,42,-1,760,165,621,339,246,113,272,102,83,71,undefined,-1,54,149,131,50,undefined,-1,126,54,40,18,160,593,40,307,120,60,109,60,103,-1,undefined,79,156,328,28,-1,120,322,74,110,123,138,119,168,101,188,undefined,undefined
03/07/2020,9,350,207,255,458,340,288,89,140,175,53,27,112,-1,248,-1,344,239,165,74,58,-1,749,166,509,337,362,125,219,84,97,100,undefined,-1,48,74,135,57,undefined,-1,121,79,34,30,254,735,48,338,161,100,127,83,87,2,undefined,122,96,277,44,-1,131,362,76,165,115,129,171,193,118,202,undefined,undefined
03/07/2020,10,550,402,348,747,420,270,73,115,107,71,35,118,-1,267,-1,467,232,146,137,103,-1,809,107,458,299,519,113,278,68,149,143,undefined,-1,50,-1,150,71,undefined,-1,132,80,52,17,277,949,50,446,189,147,234,109,124,1,undefined,186,106,260,37,-1,154,523,80,206,121,158,284,245,177,207,undefined,undefined
03/07/2020,11,870,588,507,886,442,359,41,155,140,64,22,86,-1,340,-1,572,234,164,193,144,-1,918,126,506,326,545,144,322,71,258,131,undefined,-1,52,-1,164,109,undefined,-1,92,54,42,32,339,1015,27,481,227,173,329,120,193,3,undefined,216,98,288,44,-1,176,573,104,316,99,172,376,267,138,260,undefined,undefined
03/07/2020,12,924,669,556,1028,459,383,51,111,109,54,8,39,-1,289,-1,594,262,145,254,196,-1,1021,129,631,313,559,176,292,43,280,155,undefined,-1,26,-1,214,136,undefined,-1,174,90,65,26,389,1260,49,535,255,134,333,159,205,1,undefined,216,111,259,21,-1,204,678,137,340,107,152,486,263,151,245,undefined,undefined
03/07/2020,13,1064,778,613,1041,501,309,33,97,152,51,8,40,-1,277,-1,686,243,141,359,176,-1,1190,161,699,355,484,149,321,36,340,145,undefined,-1,32,-1,209,108,undefined,-1,138,93,54,20,430,1254,58,654,249,130,341,127,257,1,undefined,290,108,342,20,-1,224,759,149,349,96,147,510,323,172,264,undefined,undefined
03/07/2020,14,1003,672,502,939,382,377,26,79,129,45,3,29,-1,287,-1,640,172,125,313,129,-1,1035,129,673,310,348,131,257,28,317,138,undefined,-1,21,-1,167,65,undefined,-1,134,55,41,13,287,1005,55,566,209,83,299,115,198,-1,undefined,205,91,208,17,-1,199,676,128,261,77,116,395,167,95,173,undefined,undefined
03/07/2020,15,1076,661,637,1010,429,462,26,57,195,42,4,19,-1,386,-1,507,148,127,363,143,-1,1131,121,765,360,347,112,237,39,269,112,undefined,-1,24,-1,172,79,undefined,-1,92,36,46,19,349,1092,23,610,157,90,273,116,193,-1,undefined,252,121,273,29,-1,198,812,101,266,66,183,573,228,132,191,undefined,undefined
03/07/2020,16,1275,792,794,954,526,438,49,120,277,86,12,96,-1,405,-1,429,168,133,309,186,-1,1471,144,762,488,292,84,310,65,254,184,undefined,-1,51,-1,183,76,undefined,-1,109,55,40,27,397,1123,47,781,134,73,258,140,231,1,undefined,189,141,380,50,-1,240,988,100,306,97,205,661,282,135,186,undefined,undefined
03/07/2020,17,1262,611,893,1088,648,533,90,205,227,83,31,140,-1,515,-1,412,180,163,384,184,-1,1691,186,847,549,351,97,318,58,349,234,undefined,-1,66,-1,198,97,undefined,-1,143,60,50,43,454,1195,44,887,149,51,280,118,225,1,undefined,276,151,429,20,-1,289,1141,188,329,84,304,838,214,27,71,undefined,undefined
03/07/2020,18,859,347,918,769,473,464,75,124,121,54,34,166,-1,419,-1,214,124,95,412,224,-1,1255,164,531,355,304,115,281,67,339,218,undefined,-1,31,-1,119,113,undefined,-1,95,52,57,29,368,937,37,688,183,73,286,81,209,10,undefined,254,86,274,-1,-1,257,1144,190,278,65,179,670,171,1,3,undefined,undefined
03/07/2020,19,598,196,807,570,439,391,35,105,49,38,28,125,-1,289,-1,156,50,30,403,231,-1,965,89,358,212,277,78,169,40,334,382,undefined,-1,27,-1,84,122,undefined,-1,87,31,23,6,320,654,29,391,99,124,252,100,184,3,undefined,214,59,152,-1,-1,220,899,178,211,50,184,550,107,0,7,undefined,undefined
03/07/2020,20,243,124,699,415,316,257,29,58,45,28,32,108,-1,235,-1,108,79,31,319,215,-1,774,75,229,146,225,55,123,24,287,479,undefined,-1,17,-1,46,99,undefined,-1,60,32,22,11,205,453,25,345,85,123,266,78,198,2,undefined,195,32,131,-1,-1,144,704,108,204,24,123,488,99,1,3,undefined,undefined
03/07/2020,21,177,89,489,328,252,259,21,20,41,17,20,106,-1,190,-1,62,46,18,269,192,-1,659,55,260,144,182,47,80,26,248,392,undefined,-1,22,-1,48,134,undefined,-1,44,44,17,17,175,379,38,243,77,93,141,50,134,1,undefined,140,37,123,-1,-1,147,625,-1,133,35,114,335,46,0,0,undefined,undefined
03/07/2020,22,113,60,290,201,188,184,7,23,22,13,6,25,-1,143,-1,45,31,26,135,113,-1,443,47,230,92,121,26,65,18,172,300,undefined,-1,11,-1,39,119,undefined,-1,49,14,11,7,120,327,17,148,43,46,102,50,46,1,undefined,66,27,87,-1,-1,92,389,-1,111,13,51,193,-1,-1,-1,undefined,undefined
03/07/2020,23,39,29,244,137,123,104,6,16,14,10,4,28,-1,95,-1,12,15,12,90,61,-1,258,15,175,33,104,10,42,7,156,180,undefined,-1,4,-1,32,47,undefined,-1,16,13,6,2,78,242,8,84,25,54,41,40,38,-1,undefined,55,21,43,-1,-1,25,251,-1,46,5,42,108,-1,-1,-1,undefined,undefined
04/07/2020,0,47,17,152,67,79,73,8,2,7,2,4,7,-1,65,-1,15,8,2,69,29,-1,128,18,48,29,68,21,16,9,81,88,undefined,-1,7,-1,20,8,undefined,-1,14,11,1,1,41,112,13,84,21,57,21,16,28,1,undefined,28,8,54,-1,-1,26,166,-1,52,7,37,65,-1,-1,-1,undefined,undefined
04/07/2020,1,23,16,72,52,81,49,10,8,6,1,-1,6,-1,41,-1,9,4,7,26,26,-1,137,19,40,34,68,9,26,5,66,31,undefined,-1,6,-1,13,22,undefined,-1,6,-1,6,3,27,91,3,83,15,51,13,42,9,-1,undefined,19,2,26,-1,-1,34,158,-1,18,2,10,50,-1,-1,-1,undefined,undefined
04/07/2020,2,12,11,68,35,49,28,4,7,4,4,-1,8,-1,15,-1,4,1,1,26,23,-1,85,4,17,14,49,10,39,7,33,16,undefined,-1,1,-1,13,4,undefined,-1,1,12,7,4,29,69,11,55,10,40,1,22,7,-1,undefined,10,1,14,-1,-1,26,107,-1,16,3,10,27,-1,-1,-1,undefined,undefined
04/07/2020,3,12,5,58,22,44,15,17,1,-1,1,7,3,-1,10,-1,12,2,-1,14,7,-1,56,10,7,19,45,4,40,2,52,9,undefined,-1,-1,-1,9,6,undefined,-1,4,-1,-1,-1,18,39,8,43,3,36,10,3,6,-1,undefined,6,-1,11,-1,-1,14,68,-1,7,-1,3,21,-1,-1,-1,undefined,undefined
04/07/2020,4,1,5,33,25,30,16,7,-1,1,4,3,13,-1,13,-1,5,3,-1,15,9,-1,63,1,19,-1,50,2,21,4,19,16,undefined,-1,1,-1,4,18,undefined,-1,1,2,-1,-1,6,58,5,31,7,32,12,4,3,-1,undefined,5,1,15,-1,-1,12,65,-1,4,2,3,11,-1,-1,-1,undefined,undefined
04/07/2020,5,13,12,33,43,34,28,4,6,8,13,-1,-1,-1,28,-1,38,20,7,11,6,-1,79,14,63,33,53,4,35,4,24,5,undefined,-1,5,-1,15,1,undefined,-1,6,7,-1,-1,26,105,2,31,20,38,1,12,2,1,undefined,4,2,16,-1,-1,15,69,-1,8,-1,18,16,-1,-1,-1,undefined,undefined
04/07/2020,6,30,11,40,53,51,94,22,7,38,11,3,11,-1,84,-1,33,55,14,10,5,-1,107,21,105,57,89,28,19,15,36,10,undefined,-1,12,-1,18,-1,undefined,-1,6,13,1,1,25,128,2,39,58,40,10,32,5,-1,undefined,9,12,44,-1,-1,22,109,-1,19,10,18,24,7,0,0,undefined,undefined
04/07/2020,7,39,41,53,82,100,143,48,45,51,22,8,33,-1,115,-1,29,48,10,11,20,-1,152,27,174,109,120,53,54,18,18,21,undefined,-1,9,-1,19,20,undefined,-1,7,19,12,8,40,157,13,61,44,34,18,44,12,-1,undefined,27,20,73,5,-1,28,130,-1,61,27,26,35,35,8,13,undefined,undefined
04/07/2020,8,111,87,94,184,182,138,91,110,39,22,17,69,-1,135,-1,83,68,31,22,10,-1,355,45,189,165,213,79,110,70,34,33,undefined,-1,40,-1,42,43,undefined,-1,34,27,19,15,62,316,12,151,89,89,62,44,32,1,undefined,24,43,90,9,-1,48,171,-1,90,34,41,60,46,90,52,undefined,undefined
04/07/2020,9,244,182,176,358,270,280,171,130,52,30,32,110,-1,237,-1,224,84,58,61,30,-1,518,56,238,308,358,158,145,82,89,58,undefined,-1,38,-1,58,47,undefined,-1,38,26,25,22,112,453,21,249,166,132,152,56,56,-1,undefined,69,47,145,25,-1,93,330,-1,97,54,66,161,115,127,136,undefined,undefined
04/07/2020,10,635,352,314,557,429,302,170,206,61,41,28,141,-1,291,-1,310,120,58,127,100,-1,698,86,322,411,656,207,228,105,151,82,undefined,-1,32,-1,89,92,undefined,-1,71,43,43,28,206,668,34,394,262,216,295,149,126,2,undefined,144,88,219,68,-1,185,539,-1,186,65,121,300,308,174,231,undefined,undefined
04/07/2020,11,976,668,503,884,534,360,160,269,73,68,29,159,-1,388,-1,458,157,75,290,140,-1,943,119,377,548,810,196,279,126,205,117,undefined,-1,36,-1,86,123,undefined,-1,61,35,26,17,345,1078,38,625,341,279,378,191,245,3,undefined,211,101,263,72,-1,217,799,-1,311,46,171,484,303,208,262,undefined,undefined
04/07/2020,12,1377,797,810,1104,771,419,136,192,72,44,60,179,-1,451,-1,610,193,90,458,164,-1,1117,122,386,633,840,242,389,155,331,171,undefined,-1,46,-1,123,127,undefined,-1,86,55,42,31,516,1333,40,874,428,296,441,155,275,2,undefined,270,105,269,96,-1,245,932,-1,375,-1,256,673,391,210,345,undefined,undefined
04/07/2020,13,1768,1001,1019,1298,844,514,144,247,95,48,61,205,-1,531,-1,666,151,71,509,242,-1,1299,133,420,712,940,281,439,184,340,183,undefined,-1,54,-1,125,108,undefined,-1,85,46,46,47,619,1427,50,1010,395,301,492,170,303,-1,undefined,325,109,332,99,-1,327,1171,-1,483,35,342,821,411,285,366,undefined,undefined
04/07/2020,14,1891,1368,1113,1513,849,607,142,222,107,67,53,211,-1,623,-1,735,140,86,542,235,-1,1364,123,489,854,896,278,499,195,375,284,undefined,-1,44,-1,90,171,undefined,-1,95,56,65,45,651,1542,46,1085,445,330,518,177,311,-1,undefined,307,130,358,105,-1,359,1383,-1,473,70,325,975,389,292,402,undefined,undefined
04/07/2020,15,2028,1221,1126,1388,846,558,131,199,75,38,32,192,-1,630,-1,603,128,89,537,205,-1,1547,101,440,818,756,198,428,176,422,179,undefined,-1,45,-1,95,149,undefined,-1,81,40,27,27,655,1420,43,1052,324,219,493,140,347,-1,undefined,251,101,321,74,-1,340,1369,-1,486,61,343,1052,346,186,269,undefined,undefined
04/07/2020,16,1764,979,1171,1212,756,594,131,225,76,52,42,194,-1,578,-1,465,94,60,425,161,-1,1500,87,401,808,455,147,400,131,411,217,undefined,-1,34,-1,79,125,undefined,-1,97,31,29,23,529,1209,47,1036,222,132,378,143,261,-1,undefined,266,105,325,68,-1,275,1259,-1,365,62,324,989,276,140,191,undefined,undefined
04/07/2020,17,1296,579,1127,916,561,555,68,118,56,52,31,149,-1,473,-1,277,86,77,506,230,-1,1299,81,408,512,280,90,283,56,366,232,undefined,-1,31,-1,74,117,undefined,-1,89,51,45,38,468,957,37,784,135,71,268,127,230,-1,undefined,251,81,255,13,-1,224,1112,-1,286,38,244,917,183,12,43,undefined,undefined
04/07/2020,18,791,278,853,623,401,365,25,63,49,43,9,63,-1,288,-1,122,63,20,378,242,-1,1007,81,332,259,191,78,162,30,356,301,undefined,-1,15,-1,50,96,undefined,-1,80,39,20,8,281,697,39,552,99,66,268,114,172,-1,undefined,169,64,170,-1,-1,193,820,-1,240,19,143,612,99,2,3,undefined,undefined
04/07/2020,19,382,156,887,420,374,277,41,45,32,67,21,109,-1,286,-1,86,67,39,410,321,-1,873,70,264,158,260,62,114,20,305,405,undefined,-1,22,-1,48,154,undefined,-1,95,18,21,11,253,487,19,383,73,93,284,70,162,1,undefined,169,57,148,-1,-1,166,821,-1,175,19,145,458,82,1,2,undefined,undefined
04/07/2020,20,237,126,719,443,397,233,24,38,40,10,25,112,-1,208,-1,85,42,21,407,252,-1,833,84,247,122,210,61,139,38,300,537,undefined,-1,24,-1,57,192,undefined,-1,64,37,27,20,212,448,15,332,71,87,278,68,158,2,undefined,197,43,114,-1,-1,113,782,-1,171,28,133,471,91,0,3,undefined,undefined
04/07/2020,21,131,85,447,234,193,187,14,51,24,25,6,33,-1,114,-1,45,22,8,246,184,-1,632,43,182,122,158,69,80,10,273,433,undefined,-1,5,-1,26,123,undefined,-1,35,21,17,6,128,306,14,157,68,68,224,47,87,-1,undefined,112,43,89,-1,-1,67,523,-1,115,10,54,257,27,0,1,undefined,undefined
04/07/2020,22,68,76,295,149,207,168,3,22,22,15,2,27,-1,121,-1,41,47,7,158,121,-1,346,38,166,66,126,24,73,8,197,270,undefined,-1,9,-1,30,119,undefined,-1,29,13,8,7,67,233,13,119,36,51,82,33,39,-1,undefined,85,23,81,-1,-1,51,436,-1,101,10,56,248,-1,-1,-1,undefined,undefined
04/07/2020,23,60,44,255,140,150,127,10,11,14,11,3,25,-1,111,-1,24,22,14,106,77,-1,236,32,148,55,120,19,51,7,113,260,undefined,-1,8,-1,15,78,undefined,-1,19,13,4,2,100,198,15,105,29,54,41,28,48,2,undefined,36,23,59,-1,-1,28,283,-1,74,2,53,463,-1,-1,-1,undefined,undefined
05/07/2020,0,37,27,166,86,146,93,18,8,13,6,7,14,-1,105,-1,19,9,8,54,41,-1,220,33,90,39,90,15,26,18,103,116,undefined,-1,5,-1,26,31,undefined,-1,17,14,4,5,46,189,4,105,18,51,22,13,36,-1,undefined,19,12,37,-1,-1,17,209,-1,48,2,41,83,-1,-1,-1,undefined,undefined
05/07/2020,1,34,23,84,64,62,47,5,2,11,4,-1,9,-1,56,-1,7,3,2,36,36,-1,189,22,30,25,62,18,28,4,64,35,undefined,-1,4,-1,13,12,undefined,-1,7,1,1,1,35,142,6,76,14,74,10,18,25,-1,undefined,13,3,31,-1,-1,6,120,-1,31,4,35,40,-1,-1,-1,undefined,undefined
05/07/2020,2,33,17,65,44,83,31,-1,4,9,-1,-1,11,-1,27,-1,10,1,3,16,8,-1,84,13,44,11,65,10,29,10,29,10,undefined,-1,2,-1,9,11,undefined,-1,10,2,2,1,26,83,16,36,11,29,7,9,3,-1,undefined,21,5,24,-1,-1,24,93,-1,33,4,22,28,-1,-1,-1,undefined,undefined
05/07/2020,3,14,11,42,19,48,21,5,-1,5,5,2,1,-1,15,-1,5,6,-1,22,10,-1,115,9,26,10,44,2,25,2,8,4,undefined,-1,-1,-1,12,1,undefined,-1,2,-1,-1,-1,20,58,3,22,3,27,1,9,6,-1,undefined,5,1,11,-1,-1,15,77,-1,6,6,16,17,-1,-1,-1,undefined,undefined
05/07/2020,4,2,7,44,17,35,13,15,2,-1,-1,1,2,-1,19,-1,12,1,-1,17,15,-1,77,8,23,1,61,4,20,-1,16,17,undefined,-1,5,-1,12,15,undefined,-1,3,3,2,-1,16,30,-1,22,7,30,9,1,3,-1,undefined,6,3,11,-1,-1,4,54,-1,5,1,6,14,-1,-1,-1,undefined,undefined
05/07/2020,5,5,10,35,46,48,32,5,1,3,3,1,3,-1,46,-1,21,11,5,5,8,-1,96,8,27,8,50,3,30,1,35,4,undefined,-1,5,-1,7,3,undefined,-1,12,1,1,-1,21,95,1,16,6,22,3,7,5,-1,undefined,2,1,26,-1,-1,7,26,-1,10,-1,9,11,-1,-1,-1,undefined,undefined
05/07/2020,6,13,9,49,82,50,52,7,9,52,3,1,5,-1,53,-1,31,18,8,10,7,-1,150,16,58,30,54,5,34,5,24,12,undefined,-1,13,-1,9,4,undefined,-1,2,3,1,1,41,138,1,46,9,24,3,6,8,-1,undefined,30,8,34,-1,-1,20,61,-1,18,10,15,21,2,0,0,undefined,undefined
05/07/2020,7,45,16,92,71,60,59,28,35,32,6,5,23,-1,62,-1,27,33,11,18,10,-1,162,27,131,95,76,24,41,15,12,13,undefined,-1,7,-1,7,2,undefined,-1,15,12,11,10,23,147,7,51,38,31,23,8,21,-1,undefined,15,15,40,2,-1,16,75,-1,10,15,20,30,12,2,4,undefined,undefined
05/07/2020,8,68,43,71,98,114,106,85,60,25,7,13,53,-1,116,-1,38,36,20,14,11,-1,251,39,171,175,147,53,79,45,25,15,undefined,-1,18,-1,29,16,undefined,-1,25,18,15,12,49,189,10,118,65,60,52,30,33,-1,undefined,35,45,91,9,-1,34,155,-1,31,28,21,58,63,29,37,undefined,undefined
05/07/2020,9,244,101,184,240,211,161,146,139,62,16,29,112,-1,166,-1,103,61,33,29,29,-1,448,55,191,362,319,107,117,84,50,68,undefined,-1,29,-1,34,30,undefined,-1,44,28,26,25,75,296,15,177,147,113,86,58,39,2,undefined,39,39,126,27,-1,83,312,-1,69,39,38,105,87,66,74,undefined,undefined
05/07/2020,10,387,302,238,456,404,284,183,203,46,42,32,157,-1,302,-1,195,93,25,119,69,-1,648,87,295,449,474,133,253,143,116,111,undefined,-1,61,-1,58,59,undefined,-1,69,38,37,29,158,492,36,379,206,179,221,106,95,-1,undefined,128,64,171,38,-1,106,429,-1,162,55,92,230,149,94,138,undefined,undefined
05/07/2020,11,757,526,438,654,525,418,214,212,47,29,32,136,-1,435,-1,307,106,39,186,136,-1,787,78,270,639,647,185,346,154,191,135,undefined,-1,43,-1,56,90,undefined,-1,75,57,35,25,260,768,17,469,275,225,297,121,164,-1,undefined,168,95,188,53,-1,170,646,-1,237,46,169,376,211,115,199,undefined,undefined
05/07/2020,12,992,580,637,813,625,409,180,178,50,41,52,194,-1,435,-1,345,123,47,348,225,-1,939,99,327,634,736,184,432,163,288,158,undefined,-1,35,-1,67,101,undefined,-1,96,39,36,25,342,916,34,618,287,271,345,219,204,-1,undefined,213,96,224,62,-1,219,766,-1,272,59,193,481,245,167,216,undefined,undefined
05/07/2020,13,1312,838,824,954,738,424,157,206,61,35,52,197,-1,451,-1,408,144,33,446,228,-1,1062,112,367,703,896,216,468,192,318,193,undefined,-1,45,-1,76,114,undefined,-1,91,46,38,29,395,1124,27,755,334,289,354,232,249,1,undefined,288,72,288,83,-1,265,991,-1,286,69,256,710,294,200,239,undefined,undefined
05/07/2020,14,1532,826,957,1057,713,435,175,240,121,55,77,291,-1,466,-1,456,121,78,483,236,-1,1127,106,340,866,892,212,453,199,406,216,undefined,-1,67,-1,76,109,undefined,-1,120,66,40,24,503,1077,40,867,382,265,399,197,309,1,undefined,270,94,281,107,-1,260,1070,-1,312,42,302,894,266,257,235,undefined,undefined
05/07/2020,15,1535,899,1017,1038,769,445,208,254,69,34,75,225,-1,509,-1,412,130,52,444,215,-1,1225,109,387,871,685,171,448,205,391,168,undefined,-1,43,-1,68,121,undefined,-1,89,61,45,42,509,1121,43,924,343,218,306,171,317,-1,undefined,248,71,286,122,-1,297,1124,-1,296,79,278,982,245,172,175,undefined,undefined
05/07/2020,16,1561,720,953,941,751,418,184,220,52,40,85,257,-1,441,-1,300,113,47,392,145,-1,1237,74,339,709,438,128,478,192,304,195,undefined,-1,65,-1,69,121,undefined,-1,90,58,46,35,462,942,40,887,214,139,305,151,257,1,undefined,214,98,295,94,-1,281,1094,-1,303,61,311,905,244,130,143,undefined,undefined
05/07/2020,17,1196,403,925,796,597,364,103,192,82,39,91,232,-1,392,-1,221,50,35,419,188,-1,1209,75,380,605,309,73,261,158,296,190,undefined,-1,45,-1,41,81,undefined,-1,66,54,36,27,367,787,37,776,116,82,248,114,203,3,undefined,212,73,231,36,-1,213,1031,-1,225,50,230,794,155,26,60,undefined,undefined
05/07/2020,18,654,209,856,538,490,316,54,93,51,32,80,229,-1,323,-1,117,63,27,410,174,-1,1046,76,316,250,209,58,167,61,293,246,undefined,-1,29,-1,53,104,undefined,-1,50,37,17,15,272,613,30,445,60,123,140,92,171,1,undefined,182,70,200,-1,-1,189,867,-1,161,37,168,635,96,0,10,undefined,undefined
05/07/2020,19,206,107,649,424,473,203,31,53,45,29,55,170,-1,208,-1,86,38,7,323,113,-1,651,55,243,190,237,65,233,41,228,263,undefined,-1,28,-1,48,139,undefined,-1,32,39,16,9,214,555,18,311,71,96,94,66,118,2,undefined,154,50,134,-1,-1,171,796,-1,100,40,138,500,71,0,3,undefined,undefined
05/07/2020,20,133,90,516,323,516,183,33,45,25,29,19,65,-1,178,-1,49,19,10,235,81,-1,729,40,224,111,175,53,319,20,161,229,undefined,-1,12,-1,32,119,undefined,-1,35,17,9,11,183,490,20,192,66,83,125,63,78,2,undefined,107,46,116,-1,-1,127,523,-1,77,18,94,351,47,0,2,undefined,undefined
05/07/2020,21,107,46,331,230,299,172,12,23,16,20,13,53,-1,134,-1,46,23,11,132,81,-1,572,69,205,84,126,45,190,16,179,222,undefined,-1,9,-1,14,69,undefined,-1,29,32,32,26,153,335,29,164,41,79,131,27,42,-1,undefined,79,27,102,-1,-1,89,470,-1,62,25,105,227,23,0,1,undefined,undefined
05/07/2020,22,39,44,315,108,148,119,8,13,12,15,22,90,-1,124,-1,32,7,5,131,91,-1,387,42,151,45,156,14,57,31,112,155,undefined,-1,15,-1,38,33,undefined,-1,35,26,17,10,74,228,13,140,22,52,28,48,42,2,undefined,27,15,75,-1,-1,73,401,-1,81,12,54,143,-1,-1,-1,undefined,undefined
05/07/2020,23,24,37,148,68,49,63,8,7,7,5,7,26,-1,71,-1,21,9,2,43,29,-1,204,18,88,44,80,13,27,12,81,57,undefined,-1,8,-1,13,21,undefined,-1,18,12,2,1,41,125,2,102,13,42,12,32,29,-1,undefined,23,13,42,-1,-1,27,192,-1,27,7,31,62,-1,-1,-1,undefined,undefined
06/07/2020,0,15,9,81,44,37,33,9,12,11,3,4,13,-1,36,-1,3,4,6,32,7,-1,108,21,46,30,75,7,18,5,44,28,undefined,-1,-1,-1,13,5,undefined,-1,2,7,10,3,20,63,9,85,11,38,6,36,9,-1,undefined,12,7,23,-1,-1,22,147,-1,29,6,5,26,-1,-1,-1,undefined,undefined
06/07/2020,1,1,7,52,27,19,36,6,5,4,-1,3,11,-1,9,-1,6,1,3,31,3,-1,50,4,30,25,53,2,8,-1,12,14,undefined,-1,2,-1,-1,11,undefined,-1,1,3,-1,-1,8,52,2,31,2,54,4,18,4,-1,undefined,5,2,13,-1,-1,11,76,-1,16,-1,6,11,-1,-1,-1,undefined,undefined
06/07/2020,2,4,2,30,11,16,9,-1,7,6,2,-1,1,-1,6,-1,5,4,4,37,14,-1,66,9,13,4,42,1,12,1,13,3,undefined,-1,1,-1,5,11,undefined,-1,2,7,9,6,6,33,-1,19,7,54,1,10,8,-1,undefined,2,1,13,-1,-1,4,64,-1,13,2,4,14,-1,-1,-1,undefined,undefined
06/07/2020,3,7,4,46,16,24,4,5,-1,2,-1,4,8,-1,3,-1,6,-1,1,21,5,-1,66,31,26,14,30,2,18,1,16,3,undefined,-1,4,-1,4,4,undefined,-1,2,3,2,3,13,23,-1,23,5,15,-1,6,-1,-1,undefined,5,2,9,-1,-1,7,51,-1,15,3,3,16,-1,-1,-1,undefined,undefined
06/07/2020,4,6,18,25,13,45,15,9,-1,1,1,-1,1,-1,10,-1,5,4,4,29,21,-1,45,11,33,26,49,-1,51,1,9,6,undefined,-1,4,-1,2,6,undefined,-1,1,3,1,2,6,36,1,18,1,19,5,7,3,-1,undefined,1,3,7,-1,-1,18,36,-1,14,3,4,8,-1,-1,-1,undefined,undefined
06/07/2020,5,22,8,37,44,82,71,11,17,19,2,1,7,-1,53,-1,29,20,10,2,5,-1,122,21,100,45,21,2,54,7,21,13,undefined,-1,8,-1,12,11,undefined,-1,22,7,3,3,33,104,5,52,3,17,8,20,8,1,undefined,5,16,39,-1,-1,10,62,-1,16,10,14,8,-1,-1,-1,undefined,undefined
06/07/2020,6,50,28,70,85,130,149,46,28,78,36,5,25,-1,149,-1,56,73,42,21,6,-1,232,73,260,133,40,11,99,22,39,14,undefined,-1,11,-1,20,4,undefined,-1,31,15,6,3,47,222,7,77,13,29,14,23,10,2,undefined,15,62,85,-1,-1,34,122,-1,27,31,36,31,9,3,2,undefined,undefined
06/07/2020,7,102,74,125,155,240,257,113,143,238,79,9,60,-1,243,-1,109,159,124,30,9,-1,497,161,472,267,82,25,164,49,50,25,undefined,-1,50,-1,77,17,undefined,-1,64,34,26,13,106,398,10,133,37,50,33,30,45,-1,undefined,23,128,254,6,-1,51,224,-1,54,106,83,59,118,37,75,undefined,undefined
06/07/2020,8,146,120,179,273,383,341,151,175,321,77,18,102,-1,363,-1,261,299,212,43,41,-1,762,178,648,334,342,82,233,92,83,63,undefined,-1,82,-1,158,39,undefined,-1,181,35,36,21,162,629,35,443,102,27,76,59,100,2,undefined,69,152,324,27,-1,145,443,-1,118,117,143,132,207,95,202,undefined,undefined
06/07/2020,9,380,192,229,394,254,276,64,101,157,50,10,50,-1,204,-1,315,192,141,60,60,-1,629,134,532,232,150,64,141,48,110,68,undefined,-1,34,-1,130,47,undefined,-1,125,33,23,24,191,662,34,278,85,36,115,53,70,3,undefined,74,105,281,25,-1,146,334,-1,115,104,74,178,156,75,138,undefined,undefined
06/07/2020,10,446,272,280,532,325,251,64,82,121,50,23,89,-1,224,-1,399,209,150,108,91,-1,720,128,442,241,184,62,193,54,161,99,undefined,-1,26,-1,144,50,undefined,-1,145,47,43,20,220,704,43,414,87,58,166,76,118,3,undefined,118,100,237,45,-1,158,449,-1,196,118,107,239,199,116,176,undefined,undefined
06/07/2020,11,626,454,470,806,394,270,65,136,125,39,31,127,-1,264,-1,431,256,149,201,131,-1,858,126,458,325,253,44,273,81,209,117,undefined,-1,40,-1,191,105,undefined,-1,141,54,59,38,329,955,30,489,95,70,229,102,152,-1,undefined,127,117,266,67,-1,174,525,-1,246,84,199,413,269,148,252,undefined,undefined
06/07/2020,12,1015,698,750,1057,571,343,106,218,137,73,38,148,-1,339,-1,626,290,164,298,185,-1,1094,188,583,418,397,65,324,125,222,150,undefined,-1,57,-1,242,133,undefined,-1,188,86,73,50,470,1159,45,742,131,86,301,114,238,-1,undefined,209,127,375,98,-1,234,774,-1,319,143,228,490,334,231,286,undefined,undefined
06/07/2020,13,1170,808,840,1271,715,456,118,264,152,63,41,158,-1,412,-1,715,298,190,390,195,-1,1317,178,641,574,459,79,431,148,336,209,undefined,-1,103,-1,225,150,undefined,-1,152,99,80,52,607,1336,67,814,132,119,351,139,323,4,undefined,267,158,422,118,-1,243,904,-1,391,150,334,665,425,289,382,undefined,undefined
06/07/2020,14,1162,722,883,1193,686,409,143,189,138,56,49,164,-1,393,-1,619,219,180,350,173,-1,1283,163,591,560,387,85,390,175,301,164,undefined,-1,82,-1,178,132,undefined,-1,139,65,72,42,515,1254,68,816,134,104,308,113,276,-1,undefined,217,104,356,107,-1,287,906,-1,315,118,298,788,359,205,289,undefined,undefined
06/07/2020,15,1291,685,876,1324,659,466,133,177,218,61,45,158,-1,430,-1,610,210,147,368,161,-1,1549,166,667,612,360,85,398,160,259,162,undefined,-1,45,-1,180,123,undefined,-1,107,78,62,30,535,1269,54,941,126,65,287,129,213,-1,undefined,243,102,373,122,-1,282,1039,-1,299,112,300,873,359,200,278,undefined,undefined
06/07/2020,16,1415,673,953,1112,681,440,149,216,337,65,62,202,-1,344,-1,536,212,162,348,165,-1,1419,133,752,617,339,76,354,139,315,167,undefined,-1,55,-1,121,111,undefined,-1,120,82,70,49,454,1226,59,922,140,65,247,134,232,1,undefined,211,167,386,124,-1,293,1103,-1,300,93,277,811,310,156,215,undefined,undefined
06/07/2020,17,968,427,874,948,710,568,193,234,280,82,62,232,-1,235,-1,338,218,206,365,145,-1,1707,200,834,594,339,75,397,139,247,189,undefined,-1,93,-1,151,114,undefined,-1,117,104,103,74,452,1126,64,850,87,98,173,129,255,-1,undefined,222,189,461,18,-1,298,1145,-1,280,151,328,862,232,27,61,undefined,undefined
06/07/2020,18,565,228,767,642,451,411,120,160,130,55,76,246,-1,18,-1,200,109,90,351,114,-1,1292,166,531,380,268,77,229,73,239,170,undefined,-1,36,-1,129,89,undefined,-1,94,62,77,53,302,755,30,487,109,102,162,93,169,2,undefined,169,114,265,-1,-1,230,984,-1,194,89,194,640,159,1,7,undefined,undefined
06/07/2020,19,275,115,594,397,265,265,68,104,58,26,75,185,-1,10,-1,76,43,36,243,107,-1,865,94,306,157,217,84,127,42,252,170,undefined,-1,20,-1,62,73,undefined,-1,42,48,34,20,255,500,22,354,104,97,107,85,173,-1,undefined,201,65,155,-1,-1,146,812,-1,151,47,138,425,95,0,2,undefined,undefined
06/07/2020,20,107,105,465,299,229,219,31,70,29,34,61,148,-1,16,-1,87,33,16,231,93,-1,691,55,204,119,153,31,97,26,151,166,undefined,-1,15,-1,40,110,undefined,-1,44,26,15,16,186,342,30,253,43,73,97,48,121,3,undefined,153,40,114,-1,-1,106,562,-1,134,25,87,351,60,0,3,undefined,undefined
06/07/2020,21,53,77,351,201,188,173,20,42,51,18,50,138,-1,6,-1,51,22,14,155,94,-1,474,54,254,89,126,32,76,14,127,190,undefined,-1,11,-1,47,75,undefined,-1,25,33,17,13,138,315,22,218,49,37,86,53,63,1,undefined,101,42,122,-1,-1,113,502,-1,79,28,59,224,37,0,0,undefined,undefined
06/07/2020,22,43,27,193,125,158,110,9,26,38,18,29,67,-1,3,-1,32,25,18,71,47,-1,300,27,154,71,150,35,52,10,69,113,undefined,-1,13,-1,16,70,undefined,-1,19,38,31,21,80,218,15,124,37,50,35,46,38,1,undefined,30,14,75,-1,-1,74,331,-1,57,8,58,124,-1,-1,-1,undefined,undefined
06/07/2020,23,20,17,133,74,55,56,6,11,9,5,2,8,-1,-1,-1,27,9,11,44,30,-1,165,14,84,33,82,15,27,6,45,45,undefined,-1,5,-1,18,15,undefined,-1,3,3,7,4,36,111,17,83,19,45,11,44,13,1,undefined,21,6,32,-1,-1,35,184,-1,34,8,39,47,-1,-1,-1,undefined,undefined
07/07/2020,0,30,12,93,26,40,29,2,1,-1,2,3,3,-1,-1,-1,12,2,1,21,6,-1,89,23,52,26,76,12,18,5,23,28,undefined,-1,1,-1,4,13,undefined,-1,6,6,-1,2,20,88,8,62,17,44,3,20,2,-1,undefined,10,2,9,-1,-1,27,86,-1,17,2,14,36,-1,-1,-1,undefined,undefined
07/07/2020,1,16,12,48,17,22,30,2,2,4,1,-1,6,-1,-1,-1,8,1,2,8,11,-1,62,23,49,29,53,5,13,1,22,19,undefined,-1,2,-1,2,11,undefined,-1,4,4,3,1,5,32,-1,29,11,37,2,33,12,-1,undefined,4,2,18,-1,-1,8,57,-1,13,2,5,22,-1,-1,-1,undefined,undefined
07/07/2020,2,5,7,36,18,27,13,9,1,-1,1,-1,7,-1,1,-1,4,1,2,20,11,-1,32,9,52,11,58,1,15,1,4,11,undefined,-1,1,-1,1,2,undefined,-1,-1,5,2,-1,3,34,4,24,5,37,5,18,2,-1,undefined,8,2,11,-1,-1,19,77,-1,5,4,-1,11,-1,-1,-1,undefined,undefined
07/07/2020,3,4,8,24,13,33,4,6,-1,5,1,-1,1,-1,-1,-1,10,3,-1,21,2,-1,51,17,6,7,29,1,21,1,9,14,undefined,-1,-1,-1,1,1,undefined,-1,1,1,-1,3,13,17,-1,16,5,29,3,-1,-1,1,undefined,5,2,10,-1,-1,12,40,-1,15,-1,2,9,-1,-1,-1,undefined,undefined
07/07/2020,4,1,4,16,17,42,14,2,2,-1,2,-1,2,-1,1,-1,1,8,1,23,4,-1,36,4,11,18,37,6,37,-1,19,4,undefined,-1,6,-1,3,6,undefined,-1,1,5,1,-1,3,30,1,25,3,21,4,8,2,-1,undefined,3,7,7,-1,-1,9,26,-1,5,4,3,3,-1,-1,-1,undefined,undefined
07/07/2020,5,7,10,48,45,101,101,10,12,36,2,1,11,-1,3,-1,13,42,7,12,10,-1,122,16,128,35,50,5,74,10,11,28,undefined,-1,8,-1,19,13,undefined,-1,14,5,2,2,23,129,2,39,11,16,6,16,5,4,undefined,9,18,55,-1,-1,22,89,-1,12,9,9,19,-1,-1,-1,undefined,undefined
07/07/2020,6,63,28,76,100,156,242,67,47,204,28,9,34,-1,11,-1,69,85,42,15,13,-1,274,78,361,157,128,30,93,30,41,53,undefined,-1,35,-1,28,4,undefined,-1,28,49,13,7,37,308,17,71,44,23,17,49,21,-1,undefined,72,83,124,-1,-1,35,251,-1,19,51,35,26,27,5,0,undefined,undefined
07/07/2020,7,98,86,140,180,244,274,137,128,259,67,10,75,-1,9,-1,136,207,111,27,16,-1,498,146,518,277,144,32,149,65,57,61,undefined,-1,50,-1,74,19,undefined,-1,69,36,32,24,113,475,12,117,58,32,35,51,37,3,undefined,42,124,246,4,-1,50,183,-1,77,110,71,50,85,47,81,undefined,undefined
07/07/2020,8,168,95,183,311,373,348,178,169,333,66,24,120,-1,20,-1,280,292,194,44,48,-1,800,206,657,332,240,67,243,106,71,70,undefined,-1,50,-1,155,48,undefined,-1,191,48,49,45,166,707,25,302,88,63,94,88,86,4,undefined,96,145,334,22,-1,123,283,-1,83,131,129,127,206,100,215,undefined,undefined
07/07/2020,9,330,188,248,426,321,272,87,119,161,53,11,75,-1,9,-1,348,249,147,69,43,-1,664,151,513,286,266,90,214,75,91,80,undefined,-1,41,-1,132,65,undefined,-1,116,78,53,33,210,701,45,336,124,93,124,63,81,6,undefined,108,116,292,41,-1,111,348,-1,137,130,139,196,207,106,198,undefined,undefined
07/07/2020,10,411,304,332,577,386,263,119,102,104,25,11,83,-1,11,-1,436,216,171,106,71,-1,677,123,437,268,450,96,251,80,126,137,undefined,-1,55,-1,169,85,undefined,-1,148,57,45,22,253,804,37,364,161,136,214,90,135,1,undefined,113,101,268,40,-1,133,467,-1,212,133,160,229,225,122,178,undefined,undefined
07/07/2020,11,637,539,389,863,478,271,71,146,112,64,15,87,-1,10,-1,543,222,178,152,104,-1,825,103,423,290,518,106,326,49,205,114,undefined,-1,42,-1,169,65,undefined,-1,129,76,71,35,352,1043,54,449,205,161,252,136,208,4,undefined,141,112,232,39,-1,165,522,-1,266,94,169,331,276,121,248,undefined,undefined
07/07/2020,12,873,665,615,1030,625,312,91,226,166,56,29,105,-1,18,-1,742,291,196,242,179,-1,1144,152,582,429,725,130,366,94,299,156,undefined,-1,43,1,211,138,undefined,-1,189,119,73,51,435,1217,50,593,250,205,321,186,281,-1,undefined,236,129,320,72,-1,218,778,-1,343,120,208,544,397,255,307,undefined,undefined
07/07/2020,13,1094,820,816,1190,669,384,122,173,172,64,30,123,-1,22,-1,691,271,176,274,146,-1,1194,184,712,528,748,147,390,114,300,288,undefined,-1,59,372,228,165,undefined,-1,146,139,94,63,542,1309,63,792,316,252,350,155,296,-1,undefined,259,144,452,85,-1,232,970,-1,331,173,311,618,437,244,331,undefined,undefined
07/07/2020,14,1115,747,758,1149,584,442,112,157,176,38,51,171,-1,18,-1,647,200,152,314,192,-1,1328,154,598,533,700,129,364,149,255,193,undefined,-1,59,346,200,136,undefined,-1,120,126,68,44,472,1316,36,878,334,194,303,161,280,4,undefined,234,148,345,110,-1,275,1076,-1,396,121,289,706,386,210,234,undefined,undefined
07/07/2020,15,1280,728,845,1162,620,465,121,205,242,93,34,146,-1,27,-1,556,180,176,281,152,-1,1432,156,724,556,448,121,377,130,271,169,undefined,-1,55,296,161,124,undefined,-1,100,83,90,62,412,1203,46,885,215,128,340,152,260,6,undefined,261,142,379,95,-1,326,1103,-1,289,106,280,749,394,164,231,undefined,undefined
07/07/2020,16,1206,782,876,1116,631,516,152,216,289,84,42,177,-1,15,-1,483,177,185,315,149,-1,1593,190,801,624,332,106,371,121,262,189,undefined,-1,51,320,167,130,undefined,6,158,78,83,47,471,1272,37,898,151,88,262,112,239,5,undefined,239,144,420,133,-1,284,1251,-1,339,172,302,922,325,195,214,undefined,undefined
07/07/2020,17,1124,560,907,997,736,622,171,257,303,64,60,242,-1,23,-1,417,212,204,341,154,-1,1892,234,911,509,355,85,416,136,270,202,undefined,-1,80,404,174,110,undefined,40,139,104,95,59,509,1283,38,871,121,87,284,117,205,2,undefined,241,172,478,52,-1,307,1249,-1,309,135,354,968,254,43,73,undefined,undefined
07/07/2020,18,701,252,874,693,471,438,124,165,147,58,51,189,-1,16,-1,244,90,96,323,195,-1,1394,164,534,360,315,100,275,83,358,162,undefined,-1,38,401,122,96,undefined,24,72,71,63,45,383,899,27,593,127,85,267,109,203,2,undefined,248,110,310,-1,-1,267,1161,-1,220,96,237,716,141,2,3,undefined,undefined
07/07/2020,19,418,158,721,486,319,270,75,101,69,51,61,191,-1,11,-1,127,58,61,331,190,-1,1083,123,322,200,271,70,128,54,270,234,undefined,-1,25,241,82,110,undefined,19,71,32,33,21,273,555,28,395,93,93,220,72,155,2,undefined,200,59,151,-1,-1,190,881,-1,165,43,146,538,113,0,1,undefined,undefined
07/07/2020,20,221,107,567,297,307,202,40,59,50,60,22,133,-1,14,-1,98,46,18,326,167,-1,816,71,234,139,193,45,110,20,259,269,undefined,-1,7,209,49,109,undefined,16,48,34,24,11,218,404,27,258,64,107,220,98,103,5,undefined,176,47,128,-1,-1,172,715,-1,113,32,137,389,70,1,4,undefined,undefined
07/07/2020,21,138,65,413,254,235,218,37,54,55,39,62,130,-1,6,-1,82,29,18,243,108,-1,654,62,264,102,181,43,101,38,196,261,undefined,-1,30,165,56,101,undefined,6,28,45,42,22,183,364,29,190,41,94,135,67,93,2,undefined,114,35,111,-1,-1,124,606,-1,123,24,110,336,29,3,3,undefined,undefined
07/07/2020,22,101,42,328,148,136,182,13,35,47,36,32,114,-1,5,-1,33,23,16,153,87,-1,389,64,186,55,126,19,35,20,153,201,undefined,-1,10,81,25,54,undefined,4,23,21,19,14,79,261,7,104,24,70,84,59,40,4,undefined,59,32,117,-1,-1,65,425,-1,96,13,80,170,-1,-1,-1,undefined,undefined
07/07/2020,23,52,20,144,74,91,101,14,18,21,5,10,42,-1,6,-1,43,11,6,87,48,-1,167,33,132,50,91,8,33,10,87,109,undefined,-1,10,67,30,29,undefined,3,10,14,16,6,79,221,4,74,12,75,22,63,39,1,undefined,25,18,45,-1,-1,32,229,-1,37,4,48,92,-1,-1,-1,undefined,undefined
08/07/2020,0,19,12,74,37,51,31,1,6,1,10,8,14,-1,2,-1,8,4,2,55,25,-1,92,17,71,39,54,3,41,7,44,46,undefined,-1,-1,24,24,18,undefined,4,9,12,4,2,29,98,18,46,14,57,7,112,7,3,undefined,26,4,37,-1,-1,15,102,-1,30,4,15,28,-1,-1,-1,undefined,undefined
08/07/2020,1,19,7,86,35,32,37,4,6,3,3,5,9,-1,-1,-1,7,2,6,31,5,-1,84,11,20,36,69,-1,23,7,18,9,undefined,-1,2,10,8,8,undefined,-1,4,6,3,2,21,60,9,35,2,61,4,9,6,1,undefined,13,6,13,-1,-1,11,96,-1,23,2,12,12,-1,-1,-1,undefined,undefined
08/07/2020,2,4,6,52,15,18,7,-1,4,5,-1,-1,3,-1,-1,-1,6,4,6,35,8,-1,46,8,9,13,40,2,11,1,8,14,undefined,-1,-1,2,4,8,undefined,1,1,1,2,-1,8,32,4,17,4,37,5,9,5,-1,undefined,10,-1,8,-1,-1,14,69,-1,12,5,5,30,-1,-1,-1,undefined,undefined
08/07/2020,3,13,6,11,19,28,10,2,2,1,-1,-1,2,-1,-1,-1,10,1,-1,8,13,-1,63,-1,18,27,39,4,29,3,21,1,undefined,-1,1,3,4,-1,undefined,1,9,4,1,4,12,32,6,29,1,19,1,7,3,-1,undefined,9,-1,5,-1,-1,19,53,-1,14,6,4,17,-1,-1,-1,undefined,undefined
08/07/2020,4,2,2,15,8,51,8,11,2,5,3,2,1,-1,1,-1,2,7,1,34,3,-1,42,15,16,19,60,-1,58,1,15,14,undefined,-1,2,7,10,8,undefined,1,4,3,1,1,3,37,3,17,2,43,5,4,3,2,undefined,2,2,13,-1,-1,11,37,-1,4,2,6,14,-1,-1,-1,undefined,undefined
08/07/2020,5,28,10,54,50,103,109,17,22,47,6,3,16,-1,4,-1,30,43,6,17,8,-1,143,23,103,40,41,3,86,15,22,26,undefined,-1,16,18,20,9,undefined,3,11,14,7,-1,16,145,5,69,8,22,9,20,14,-1,undefined,11,24,51,-1,-1,26,119,-1,11,16,14,21,-1,-1,-1,undefined,undefined
08/07/2020,6,55,20,62,103,163,217,66,61,179,21,15,38,-1,15,-1,51,98,40,18,15,-1,281,78,318,203,82,19,103,31,34,28,undefined,-1,28,114,30,17,undefined,12,31,41,15,14,61,272,18,100,17,38,13,60,23,4,undefined,63,66,135,-1,-1,39,227,-1,31,44,43,27,10,1,4,undefined,undefined
08/07/2020,7,89,79,137,170,255,310,139,141,234,67,22,85,-1,14,-1,119,199,101,23,17,-1,454,139,434,298,102,20,167,59,49,48,undefined,-1,50,183,59,12,undefined,20,41,45,25,15,94,408,22,166,39,51,38,38,40,4,undefined,45,108,217,7,-1,72,202,-1,59,105,81,49,86,50,69,undefined,undefined
08/07/2020,8,126,155,153,334,420,345,157,141,274,58,37,116,-1,12,-1,258,271,186,48,33,-1,812,196,520,325,170,63,237,96,72,72,undefined,-1,69,275,144,53,undefined,56,162,40,33,21,189,680,29,313,73,61,91,60,88,4,undefined,96,124,337,23,-1,115,281,-1,107,132,151,116,189,112,227,undefined,undefined
08/07/2020,9,382,250,254,499,387,355,90,119,158,43,32,106,-1,19,-1,388,237,164,85,45,-1,697,169,482,304,180,78,254,64,107,94,undefined,-1,42,277,140,30,undefined,55,124,79,59,26,242,773,36,395,105,70,158,72,109,3,undefined,135,84,256,45,-1,141,377,-1,144,109,150,161,235,136,197,undefined,undefined
08/07/2020,10,593,461,336,736,477,321,110,141,97,61,34,123,-1,5,-1,478,242,159,113,98,-1,836,141,450,303,301,98,360,110,152,135,undefined,-1,42,287,160,65,undefined,75,103,66,47,26,308,938,29,483,127,86,231,85,147,4,undefined,186,95,289,82,-1,156,528,-1,232,106,181,286,240,136,215,undefined,undefined
08/07/2020,11,994,609,506,977,572,418,138,222,93,58,51,148,-1,25,-1,580,264,158,210,116,-1,947,126,468,439,444,82,414,143,243,146,undefined,-1,72,367,146,103,undefined,52,129,105,82,64,396,1071,51,646,140,135,353,108,206,6,undefined,189,111,288,97,-1,206,668,-1,321,123,222,475,338,183,228,undefined,undefined
08/07/2020,12,1287,910,808,1188,742,470,185,263,163,56,62,199,-1,18,-1,831,440,205,304,190,-1,1357,195,563,628,584,134,511,200,352,191,undefined,-1,78,461,204,193,undefined,121,215,128,83,57,560,1271,57,879,185,216,418,194,329,4,undefined,269,178,414,131,-1,247,897,-1,440,173,284,654,457,288,407,undefined,undefined
08/07/2020,13,1530,986,963,1476,763,533,201,266,199,72,67,231,-1,23,-1,851,350,185,407,205,-1,1513,228,634,662,508,121,526,218,342,221,undefined,-1,78,601,216,137,undefined,115,178,159,117,70,652,1489,68,968,208,138,462,126,404,4,undefined,366,155,425,106,-1,325,1101,-1,425,199,358,859,461,292,361,undefined,undefined
08/07/2020,14,1626,977,947,1493,911,564,193,288,187,81,60,225,-1,21,-1,823,284,224,386,175,-1,1517,182,566,704,449,103,519,227,339,241,undefined,-1,87,539,210,173,undefined,70,162,107,58,45,813,1629,65,1033,189,110,373,169,335,7,undefined,267,113,373,79,-1,309,1183,-1,486,128,446,983,492,246,314,undefined,undefined
08/07/2020,15,1790,1061,1079,1511,818,574,206,220,203,48,90,286,-1,21,-1,786,252,167,436,169,-1,1691,170,763,819,418,126,520,276,376,236,undefined,-1,70,473,202,151,undefined,57,137,118,80,55,660,1567,76,1148,167,99,337,137,347,10,undefined,310,160,417,111,-1,354,1274,-1,382,128,364,1075,442,220,294,undefined,undefined
08/07/2020,16,1756,879,1043,1311,860,589,195,307,286,68,92,253,-1,29,-1,666,229,181,413,167,-1,1635,184,802,780,366,85,489,229,351,231,undefined,-1,55,470,162,132,undefined,51,145,89,114,72,596,1510,67,1125,120,91,351,149,273,6,undefined,259,158,459,86,-1,355,1295,-1,329,164,340,1073,357,208,246,undefined,undefined
08/07/2020,17,1433,641,1113,1206,927,610,204,295,277,79,101,355,-1,12,-1,394,226,193,506,181,-1,1845,226,789,648,346,149,532,221,313,236,undefined,-1,75,527,197,158,undefined,56,142,111,91,67,635,1375,51,1031,183,84,324,133,280,11,undefined,310,168,511,32,-1,325,1404,-1,346,160,395,1067,298,61,105,undefined,undefined
08/07/2020,18,912,316,1109,866,641,469,140,204,130,78,77,291,-1,11,-1,309,140,106,575,208,-1,1434,133,502,432,342,87,317,108,407,325,undefined,-1,51,383,128,147,undefined,29,105,69,64,39,449,984,59,678,99,121,380,121,230,9,undefined,257,106,349,-1,-1,251,1291,-1,272,94,285,846,192,0,10,undefined,undefined
08/07/2020,19,554,198,970,590,456,309,79,103,79,43,126,252,-1,14,-1,165,61,58,513,256,-1,1054,101,282,227,275,79,186,76,345,413,undefined,-1,23,340,60,231,undefined,14,98,76,48,32,356,626,41,453,113,128,309,111,185,2,undefined,297,53,191,-1,-1,219,988,-1,220,52,236,758,152,1,10,undefined,undefined
08/07/2020,20,252,170,895,485,386,340,44,91,34,47,68,196,-1,11,-1,126,64,32,522,216,-1,861,97,245,198,200,76,181,50,370,475,undefined,-1,31,311,73,241,undefined,7,72,27,32,22,296,519,49,424,80,108,343,94,158,2,undefined,212,39,132,-1,-1,172,887,-1,195,34,169,624,110,0,1,undefined,undefined
08/07/2020,21,147,75,600,340,343,226,41,61,50,44,54,134,-1,10,-1,99,36,21,349,144,-1,757,70,226,150,186,84,101,71,305,451,undefined,-1,24,221,38,223,undefined,4,48,40,33,24,255,448,45,272,77,91,181,76,118,1,undefined,197,59,148,-1,-1,152,654,-1,172,40,117,509,38,0,1,undefined,undefined
08/07/2020,22,94,58,341,203,191,158,22,58,56,24,43,91,-1,6,-1,46,33,11,191,108,-1,321,55,214,108,123,44,99,26,200,313,undefined,-1,14,125,19,143,undefined,11,51,33,27,14,158,256,16,167,40,73,125,47,53,2,undefined,71,46,114,-1,-1,149,486,-1,130,18,123,248,-1,-1,-1,undefined,undefined
08/07/2020,23,49,42,237,138,149,85,9,29,24,7,15,65,-1,2,-1,33,15,13,88,68,-1,216,42,158,84,111,22,47,14,126,125,undefined,-1,16,100,17,46,undefined,6,33,17,7,9,90,236,5,136,29,86,47,35,36,3,undefined,34,14,75,-1,-1,59,335,-1,96,9,62,95,-1,-1,-1,undefined,undefined
09/07/2020,0,16,15,76,54,72,43,5,7,3,2,8,21,-1,-1,-1,18,11,5,41,16,-1,35,18,71,44,74,4,56,7,64,32,undefined,-1,6,43,21,9,undefined,4,8,7,6,4,32,85,8,67,8,66,13,18,18,1,undefined,10,8,36,-1,-1,35,124,-1,37,10,21,60,-1,-1,-1,undefined,undefined
09/07/2020,1,12,6,63,31,30,39,14,8,4,3,1,4,-1,1,-1,4,9,3,13,8,-1,38,9,10,24,59,2,31,10,26,25,undefined,-1,6,17,3,6,undefined,-1,2,3,-1,-1,16,44,2,24,1,66,3,11,2,-1,undefined,9,-1,7,-1,-1,11,83,-1,21,2,15,21,-1,-1,-1,undefined,undefined
09/07/2020,2,5,10,50,16,18,18,2,2,1,3,-1,2,-1,-1,-1,11,1,1,5,2,-1,30,8,12,13,37,2,23,2,13,8,undefined,-1,1,6,3,2,undefined,3,3,2,-1,-1,12,27,3,17,2,44,1,9,11,-1,undefined,5,4,4,-1,-1,9,66,-1,8,1,2,10,-1,-1,-1,undefined,undefined
09/07/2020,3,7,10,17,11,32,10,3,1,4,-1,4,-1,-1,-1,-1,27,1,1,8,3,-1,62,7,8,26,23,1,34,-1,17,10,undefined,-1,-1,1,1,5,undefined,-1,2,6,2,4,14,15,4,22,3,52,5,5,8,1,undefined,1,4,7,-1,-1,15,49,-1,12,1,1,11,-1,-1,-1,undefined,undefined
09/07/2020,4,2,3,24,15,41,15,1,2,-1,2,-1,5,-1,1,-1,5,2,3,1,1,-1,31,21,18,11,38,4,51,6,4,12,undefined,-1,2,1,2,6,undefined,1,1,8,1,1,5,40,1,13,6,46,5,7,-1,-1,undefined,2,2,7,-1,-1,7,40,-1,6,2,8,8,-1,-1,-1,undefined,undefined
09/07/2020,5,18,9,56,53,81,100,11,19,39,4,2,3,-1,1,-1,33,43,8,2,8,-1,140,25,123,40,67,7,73,9,11,17,undefined,-1,13,17,10,9,undefined,3,12,3,4,-1,13,122,3,55,6,45,5,7,13,3,undefined,10,16,51,-1,-1,26,111,-1,13,4,16,7,-1,-1,-1,undefined,undefined
09/07/2020,6,63,24,67,85,153,201,55,43,180,24,11,25,-1,9,-1,49,90,44,8,12,-1,243,72,254,159,118,21,82,20,27,44,undefined,-1,38,102,28,5,undefined,16,37,49,6,7,47,282,11,78,34,58,17,51,24,5,undefined,50,52,107,-1,-1,34,213,-1,22,60,48,33,16,4,2,undefined,undefined
09/07/2020,7,88,75,94,150,197,200,113,122,226,35,32,87,-1,6,-1,102,112,94,15,16,-1,371,126,383,262,137,28,150,53,51,33,undefined,-1,40,239,52,13,undefined,29,45,41,23,16,113,357,13,135,60,49,31,29,26,4,undefined,63,83,190,2,-1,50,151,-1,86,120,84,46,63,42,59,undefined,undefined
09/07/2020,8,128,100,132,258,303,259,143,140,249,51,39,130,-1,9,-1,235,219,171,31,36,-1,649,152,499,327,188,77,223,89,67,54,undefined,-1,92,268,138,43,undefined,42,122,36,46,25,143,535,27,278,85,58,65,48,60,3,undefined,102,102,287,15,-1,97,232,-1,116,104,141,84,129,85,166,undefined,undefined
09/07/2020,9,245,155,160,332,249,196,101,96,145,49,25,80,-1,15,-1,290,178,113,60,34,-1,535,96,395,244,231,94,160,70,74,64,undefined,-1,49,187,122,52,undefined,50,112,37,30,18,186,480,30,280,117,127,115,56,71,6,undefined,72,65,235,26,-1,117,315,-1,121,106,102,145,126,72,147,undefined,undefined
09/07/2020,10,341,216,214,475,286,174,126,109,84,24,36,107,-1,8,-1,313,191,110,72,42,-1,542,96,339,236,340,142,195,83,97,93,undefined,-1,44,263,113,64,undefined,44,84,45,39,25,135,564,26,290,155,167,134,84,74,2,undefined,98,85,197,36,-1,115,314,-1,151,105,102,201,171,79,123,undefined,undefined
09/07/2020,11,370,320,273,489,302,187,130,165,79,43,40,128,-1,9,-1,323,193,137,142,63,-1,606,114,309,305,415,107,195,92,116,116,undefined,-1,65,307,113,89,undefined,63,96,36,20,23,223,589,33,380,146,139,139,100,99,2,undefined,82,87,189,45,-1,124,483,-1,207,93,122,212,160,87,128,undefined,undefined
09/07/2020,12,508,391,413,576,453,257,163,274,131,46,49,212,-1,12,-1,378,351,145,136,73,-1,806,164,380,428,587,169,263,118,167,139,undefined,-1,59,507,206,112,undefined,98,112,82,43,34,294,641,34,417,219,211,193,123,144,4,undefined,156,104,245,66,-1,154,576,-1,239,142,173,316,226,176,163,undefined,undefined
09/07/2020,13,695,415,389,675,486,304,205,251,135,40,51,200,-1,15,-1,447,263,143,195,62,-1,1032,211,514,469,645,113,301,138,160,178,undefined,-1,65,584,194,143,undefined,73,111,105,69,42,325,729,45,538,259,253,165,127,190,4,undefined,161,103,315,67,-1,172,634,-1,253,137,158,377,195,137,152,undefined,undefined
09/07/2020,14,636,466,405,656,413,348,185,185,146,54,71,203,-1,12,-1,432,240,119,203,73,-1,955,119,476,439,551,90,235,140,128,157,undefined,-1,44,421,160,126,undefined,58,84,78,76,49,349,733,43,534,243,199,159,134,128,6,undefined,159,86,269,68,-1,183,775,-1,214,134,195,467,199,117,126,undefined,undefined
09/07/2020,15,685,405,435,648,441,302,178,231,166,52,68,203,-1,11,-1,327,193,143,183,98,-1,1018,124,585,498,358,103,264,131,129,118,undefined,-1,43,450,137,70,undefined,46,86,61,27,40,287,681,40,572,179,109,166,107,173,2,undefined,148,101,226,68,-1,235,739,-1,231,134,174,518,174,121,97,undefined,undefined
09/07/2020,16,619,392,417,579,380,297,205,263,271,57,73,227,-1,12,-1,302,150,149,237,52,-1,1120,153,540,467,241,83,262,113,135,131,undefined,-1,59,341,125,78,undefined,31,85,72,53,38,299,732,47,551,114,84,152,83,109,3,undefined,151,103,308,91,-1,172,783,-1,201,137,178,490,217,103,110,undefined,undefined
09/07/2020,17,550,282,433,564,476,402,238,265,260,46,118,346,-1,19,-1,240,159,159,216,68,-1,1335,169,665,592,259,82,299,121,163,112,undefined,-1,52,465,136,119,undefined,34,84,92,94,76,306,804,52,560,107,99,106,123,163,4,undefined,166,108,391,10,-1,185,883,-1,193,156,208,471,132,38,63,undefined,undefined
09/07/2020,18,317,157,402,365,323,270,140,195,113,61,98,316,-1,10,-1,146,68,75,184,66,-1,876,91,362,374,228,43,209,101,160,104,undefined,-1,23,327,87,52,undefined,13,35,56,45,22,235,499,36,384,68,93,83,77,101,4,undefined,115,102,208,-1,-1,134,652,-1,125,80,150,373,94,1,8,undefined,undefined
09/07/2020,19,205,75,305,221,198,150,68,99,60,29,52,187,-1,4,-1,96,45,28,126,36,-1,715,74,246,156,149,41,125,45,119,87,undefined,-1,20,175,48,31,undefined,15,32,37,28,18,136,303,17,166,56,118,39,56,51,-1,undefined,82,30,136,-1,-1,81,434,-1,120,42,72,205,61,0,5,undefined,undefined
09/07/2020,20,47,57,211,179,160,119,34,74,46,16,42,116,-1,1,-1,34,22,24,98,57,-1,428,82,187,142,160,36,77,23,68,75,undefined,-1,10,121,55,14,undefined,10,25,34,26,19,81,222,18,176,50,149,55,65,48,2,undefined,53,23,69,-1,-1,68,325,-1,70,53,54,141,56,1,0,undefined,undefined
09/07/2020,21,38,21,172,103,137,137,21,50,47,20,34,99,-1,5,-1,43,17,20,72,33,-1,482,41,147,80,115,35,70,16,76,86,undefined,-1,16,84,34,26,undefined,1,13,25,13,12,36,168,18,104,45,98,26,26,37,2,undefined,32,23,88,-1,-1,43,274,-1,52,35,33,82,25,0,0,undefined,undefined
09/07/2020,22,35,22,109,65,67,56,18,23,41,15,23,64,-1,4,-1,32,19,11,29,10,-1,229,42,114,55,92,19,38,12,43,52,undefined,-1,7,75,25,9,undefined,6,9,12,9,6,46,144,10,86,31,64,18,18,13,4,undefined,34,16,59,-1,-1,63,165,-1,56,9,29,63,-1,-1,-1,undefined,undefined
09/07/2020,23,18,11,86,43,55,36,5,11,6,2,7,19,-1,-1,-1,56,8,3,29,20,-1,108,22,59,31,68,7,30,6,32,54,undefined,-1,8,24,9,6,undefined,12,8,13,5,2,26,64,6,48,11,76,14,27,13,-1,undefined,8,10,39,-1,-1,19,128,-1,15,6,14,28,-1,-1,-1,undefined,undefined
10/07/2020,0,5,5,36,18,40,15,2,2,3,3,6,12,-1,-1,-1,111,9,6,10,1,-1,66,13,29,28,43,11,34,1,14,41,undefined,-1,1,28,2,6,undefined,4,1,4,1,3,19,49,6,29,13,45,-1,21,6,1,undefined,3,5,17,-1,-1,6,54,-1,20,2,4,5,-1,-1,-1,undefined,undefined
10/07/2020,1,4,10,40,14,18,14,2,5,5,-1,3,9,-1,-1,-1,5,3,-1,4,4,-1,50,14,6,34,51,2,16,-1,10,21,undefined,-1,2,13,2,-1,undefined,2,1,-1,-1,-1,2,24,1,25,7,35,1,3,3,-1,undefined,6,3,7,-1,-1,1,51,-1,14,5,3,7,-1,-1,-1,undefined,undefined
10/07/2020,2,5,3,19,19,15,25,1,5,8,1,2,1,-1,-1,-1,5,4,2,10,3,-1,44,5,13,8,46,5,12,-1,10,4,undefined,-1,-1,2,-1,1,undefined,2,-1,-1,-1,1,3,30,-1,11,7,59,7,3,3,-1,undefined,2,1,14,-1,-1,8,31,-1,6,4,3,14,-1,-1,-1,undefined,undefined
10/07/2020,3,7,30,15,13,28,14,8,3,1,1,2,4,-1,-1,-1,12,-1,1,3,5,-1,44,18,6,18,34,1,29,1,7,9,undefined,-1,1,2,3,-1,undefined,-1,-1,-1,-1,2,12,12,-1,26,1,48,1,6,2,1,undefined,1,1,6,-1,-1,4,41,-1,6,3,2,3,-1,-1,-1,undefined,undefined
10/07/2020,4,6,9,34,10,40,13,3,3,1,-1,-1,2,-1,-1,-1,5,2,1,2,6,-1,53,-1,5,10,37,1,57,-1,4,8,undefined,-1,1,1,3,5,undefined,3,5,4,1,-1,6,22,1,20,4,32,4,10,8,-1,undefined,5,1,13,-1,-1,6,38,-1,9,1,8,1,-1,-1,-1,undefined,undefined
10/07/2020,5,11,14,32,48,76,101,24,16,33,13,4,14,-1,5,-1,20,41,11,2,3,-1,112,28,121,35,51,-1,68,8,15,23,undefined,-1,7,17,13,11,undefined,5,7,7,4,3,22,115,2,51,10,44,5,21,14,3,undefined,10,13,53,-1,-1,16,134,-1,26,12,12,18,-1,-1,-1,undefined,undefined
10/07/2020,6,74,31,67,98,131,212,57,45,183,23,10,41,-1,9,-1,61,95,34,14,15,-1,276,71,287,165,98,25,84,34,29,28,undefined,-1,40,96,25,10,undefined,19,25,36,14,11,42,293,12,81,41,54,7,47,22,3,undefined,51,51,92,-1,-1,28,215,-1,35,59,48,28,14,6,6,undefined,undefined
10/07/2020,7,102,77,80,125,206,186,120,132,168,34,33,102,-1,6,-1,121,146,94,20,23,-1,367,126,358,285,134,48,145,73,51,42,undefined,-1,46,210,47,17,undefined,23,50,43,29,21,90,332,27,144,60,50,21,38,29,3,undefined,190,80,213,8,-1,56,170,-1,53,103,76,52,57,47,58,undefined,undefined
10/07/2020,8,134,107,132,238,312,271,169,136,215,73,42,137,-1,8,-1,208,221,153,33,27,-1,591,136,481,316,244,104,184,76,54,49,undefined,-1,48,351,120,52,undefined,40,88,35,25,14,133,448,14,281,93,60,69,71,61,4,undefined,68,106,292,21,-1,61,260,-1,102,112,126,115,153,67,166,undefined,undefined
10/07/2020,9,261,160,166,337,238,181,111,128,119,52,45,123,-1,8,-1,253,191,122,82,35,-1,500,123,395,282,263,78,145,54,61,72,undefined,-1,28,2068,119,67,undefined,42,77,57,24,20,145,552,25,299,148,121,113,76,59,2,undefined,96,56,206,34,-1,110,275,-1,130,103,108,138,143,81,135,undefined,undefined
10/07/2020,10,329,206,216,421,240,173,117,141,85,29,48,137,-1,7,-1,348,152,122,92,52,-1,541,101,338,287,400,90,149,54,110,112,undefined,-1,38,3159,108,59,undefined,52,94,67,42,22,215,534,63,334,152,146,161,71,85,6,undefined,131,58,164,47,-1,116,362,-1,154,107,83,208,132,88,94,undefined,undefined
10/07/2020,11,439,311,263,502,350,210,167,195,83,57,45,177,-1,6,-1,341,190,138,158,83,-1,711,115,337,319,528,100,206,120,92,112,undefined,-1,47,2311,124,98,undefined,55,115,61,53,34,216,599,47,401,182,167,175,82,99,4,undefined,141,68,188,58,-1,137,474,-1,185,92,103,286,160,90,130,undefined,undefined
10/07/2020,12,629,397,393,594,411,313,205,242,91,77,61,227,-1,7,-1,413,276,133,214,72,-1,880,148,392,375,681,170,196,169,151,175,undefined,-1,47,215,224,137,undefined,74,145,75,49,41,289,653,55,531,221,245,234,118,129,3,undefined,185,109,250,91,-1,155,628,-1,299,128,123,382,254,152,208,undefined,undefined
10/07/2020,13,702,494,457,647,438,296,216,206,170,56,48,178,-1,9,-1,353,220,104,230,87,-1,959,167,421,509,634,153,236,113,214,169,undefined,-1,58,394,192,132,undefined,68,98,74,47,30,337,716,68,645,235,222,223,126,181,4,undefined,170,104,275,105,-1,205,716,-1,229,161,172,443,209,142,193,undefined,undefined
10/07/2020,14,671,474,462,641,385,337,150,191,160,62,57,178,-1,5,-1,287,193,138,236,109,-1,1058,126,542,436,547,138,187,118,219,159,undefined,-1,51,200,181,109,undefined,66,99,88,66,42,316,775,62,578,182,182,188,111,183,7,undefined,157,81,254,84,-1,184,815,-1,221,138,190,439,213,117,119,undefined,undefined
10/07/2020,15,731,480,495,712,436,418,202,260,189,59,58,208,-1,18,-1,337,165,107,231,104,-1,1200,149,575,588,416,103,259,96,146,127,undefined,-1,64,410,127,109,undefined,51,87,86,59,46,317,749,44,634,201,151,222,136,168,3,undefined,130,113,278,84,-1,220,862,-1,196,139,214,536,249,146,114,undefined,undefined
10/07/2020,16,786,457,497,628,419,375,222,279,230,55,90,252,-1,6,-1,318,129,133,224,109,-1,1141,150,540,491,274,87,236,121,151,123,undefined,-1,45,108,126,64,undefined,32,85,76,66,70,306,791,48,692,165,94,155,108,177,1,undefined,163,108,291,54,-1,226,878,-1,189,140,191,524,232,100,118,undefined,undefined
10/07/2020,17,577,324,509,564,494,382,213,278,216,83,112,362,-1,10,-1,216,159,139,226,75,-1,1358,167,630,517,257,82,314,127,166,101,undefined,-1,74,135,105,73,undefined,29,69,78,78,53,287,792,38,548,100,86,108,112,136,3,undefined,149,142,318,21,-1,179,830,-1,166,135,195,528,165,35,58,undefined,undefined
10/07/2020,18,332,158,461,405,332,319,126,170,115,51,84,220,-1,9,-1,161,65,66,182,72,-1,1010,117,360,375,211,76,213,71,171,120,undefined,-1,48,121,78,70,undefined,15,48,44,40,24,186,506,28,382,87,98,70,98,113,6,undefined,113,66,251,-1,-1,129,702,-1,143,85,133,402,99,1,2,undefined,undefined
10/07/2020,19,243,100,306,255,219,206,62,100,62,48,74,249,-1,7,-1,78,53,21,167,46,-1,681,77,239,181,228,44,121,40,157,76,undefined,-1,30,90,32,17,undefined,9,19,33,34,16,134,325,17,267,73,115,60,63,77,2,undefined,103,58,140,-1,-1,102,565,-1,99,59,78,275,84,0,3,undefined,undefined
10/07/2020,20,100,62,255,165,156,144,34,57,27,17,55,166,-1,2,-1,46,17,13,97,50,-1,527,58,165,113,123,22,97,24,70,100,undefined,-1,21,99,36,33,undefined,16,25,20,12,10,86,218,4,193,63,114,51,43,53,7,undefined,50,35,108,-1,-1,60,365,-1,65,21,61,181,45,0,0,undefined,undefined
10/07/2020,21,57,35,207,73,134,123,23,50,45,29,67,137,-1,3,-1,20,11,10,75,34,-1,393,72,193,91,122,16,65,28,72,69,undefined,-1,19,96,27,33,undefined,8,26,18,12,8,53,148,23,103,19,112,40,35,41,1,undefined,60,17,91,-1,-1,54,279,-1,44,22,35,136,18,0,0,undefined,undefined
10/07/2020,22,47,13,124,65,89,81,18,33,46,10,33,58,-1,1,-1,18,25,16,45,15,-1,227,46,117,75,103,24,28,19,45,30,undefined,-1,17,78,17,18,undefined,3,25,11,12,4,26,164,13,118,23,112,25,36,31,-1,undefined,21,17,87,-1,-1,42,165,-1,35,15,22,95,-1,-1,-1,undefined,undefined
10/07/2020,23,26,13,86,46,75,71,7,17,10,7,6,32,-1,3,-1,14,9,8,19,18,-1,168,20,74,47,73,8,40,33,30,43,undefined,-1,-1,20,9,8,undefined,5,6,7,12,5,31,68,6,56,8,99,9,43,7,-1,undefined,24,8,33,-1,-1,39,138,-1,13,7,13,29,-1,-1,-1,undefined,undefined
11/07/2020,0,18,6,68,26,50,16,16,18,5,-1,1,15,-1,-1,-1,10,6,3,13,15,-1,76,12,34,19,69,2,29,2,13,28,undefined,-1,1,25,4,4,undefined,1,3,8,6,3,23,42,1,45,6,90,3,15,10,-1,undefined,9,6,15,-1,-1,12,57,-1,12,3,6,18,-1,-1,-1,undefined,undefined
11/07/2020,1,3,4,56,8,19,13,3,3,5,1,-1,9,-1,-1,-1,2,1,-1,12,10,-1,81,9,32,18,32,4,19,2,17,14,undefined,-1,6,13,-1,4,undefined,2,3,-1,1,1,8,35,2,44,5,65,3,2,6,-1,undefined,2,5,19,-1,-1,11,43,-1,-1,1,2,13,-1,-1,-1,undefined,undefined
11/07/2020,2,13,2,36,13,31,6,9,3,2,-1,-1,4,-1,-1,-1,6,-1,2,2,9,-1,45,15,15,4,27,2,25,3,10,6,undefined,-1,1,5,3,1,undefined,1,1,1,-1,-1,7,30,2,41,9,32,2,4,4,-1,undefined,-1,2,19,-1,-1,7,44,-1,5,2,9,10,-1,-1,-1,undefined,undefined
11/07/2020,3,1,3,25,21,34,4,3,5,1,3,-1,2,-1,-1,-1,4,2,3,5,4,-1,30,16,5,14,46,3,34,2,7,1,undefined,-1,-1,-1,-1,-1,undefined,-1,3,4,3,1,16,36,-1,16,8,68,1,8,1,1,undefined,1,1,5,-1,-1,3,29,-1,4,3,10,4,-1,-1,-1,undefined,undefined
11/07/2020,4,2,1,36,17,28,12,2,2,2,5,1,1,-1,-1,-1,11,5,3,-1,2,-1,34,2,10,1,38,1,20,-1,5,7,undefined,-1,7,6,9,-1,undefined,1,8,3,-1,-1,10,40,2,25,3,54,3,3,2,-1,undefined,4,-1,11,-1,-1,5,32,-1,5,1,3,1,-1,-1,-1,undefined,undefined
11/07/2020,5,5,5,19,21,37,40,6,6,12,-1,2,1,-1,3,-1,8,15,4,4,4,-1,47,6,36,18,52,6,39,8,13,12,undefined,-1,3,10,7,13,undefined,1,3,1,1,1,20,54,-1,22,11,45,11,6,3,1,undefined,3,4,16,-1,-1,9,55,-1,6,-1,2,9,-1,-1,-1,undefined,undefined
11/07/2020,6,21,16,61,40,56,61,32,10,17,8,14,21,-1,2,-1,15,40,9,6,1,-1,70,28,115,64,115,30,24,25,22,28,undefined,-1,23,48,13,5,undefined,10,4,19,3,2,13,124,7,46,45,46,7,15,12,-1,undefined,24,10,37,-1,-1,24,84,-1,15,25,15,20,8,0,0,undefined,undefined
11/07/2020,7,32,36,62,69,87,153,48,45,59,15,17,38,-1,4,-1,23,31,17,15,14,-1,138,30,101,89,140,48,43,42,8,40,undefined,-1,11,165,11,11,undefined,11,19,22,12,8,39,113,6,68,82,60,14,31,11,1,undefined,32,23,31,1,-1,19,117,-1,42,20,25,30,19,14,7,undefined,undefined
11/07/2020,8,107,42,94,127,108,145,106,95,-1,14,22,74,-1,2,-1,47,56,35,11,19,-1,211,36,116,228,187,77,72,55,34,26,undefined,-1,11,129,49,33,undefined,7,27,21,18,13,82,172,13,128,118,72,41,78,16,-1,undefined,27,23,81,17,-1,37,136,-1,56,27,53,77,42,39,39,undefined,undefined
11/07/2020,9,130,121,110,163,160,166,145,127,-1,28,49,108,-1,6,-1,130,67,30,28,22,-1,299,69,164,238,309,110,103,84,41,58,undefined,-1,40,154,36,43,undefined,15,36,13,25,9,94,291,11,150,142,116,90,57,31,1,undefined,42,44,112,19,-1,83,190,-1,62,53,46,91,88,80,75,undefined,undefined
11/07/2020,10,281,204,176,280,220,285,169,161,-1,49,35,136,-1,7,-1,161,102,34,78,41,-1,473,31,172,298,442,124,131,126,78,72,undefined,-1,41,188,47,45,undefined,9,47,49,40,13,129,356,24,315,188,171,141,105,50,2,undefined,65,38,121,24,-1,124,340,-1,87,55,77,174,97,67,84,undefined,undefined
11/07/2020,11,402,279,216,347,272,236,197,180,32,29,43,134,-1,7,-1,220,119,56,98,71,-1,470,39,231,351,526,168,159,136,101,93,undefined,-1,54,218,56,83,undefined,9,57,34,26,11,143,425,24,357,253,183,240,114,104,3,undefined,109,74,99,31,-1,93,414,-1,106,59,91,241,119,53,102,undefined,undefined
11/07/2020,12,409,379,255,495,257,262,105,117,47,37,20,114,-1,7,-1,214,80,38,174,85,-1,608,43,248,251,504,187,155,79,111,94,undefined,-1,32,193,64,91,undefined,20,73,40,34,22,201,462,25,302,208,144,227,104,97,-1,undefined,117,64,139,19,-1,121,471,-1,188,45,57,298,99,59,93,undefined,undefined
11/07/2020,13,542,396,303,506,244,254,59,86,46,22,12,86,-1,7,-1,231,80,42,155,59,-1,688,68,296,223,558,133,157,60,151,108,undefined,-1,19,134,56,63,undefined,-1,36,37,26,12,219,535,24,374,211,180,175,85,114,-1,undefined,123,61,165,34,-1,160,494,-1,200,35,72,346,108,56,87,undefined,undefined
11/07/2020,14,559,427,334,456,185,278,55,73,88,28,14,52,-1,12,-1,214,64,26,240,59,-1,746,40,317,223,425,133,109,34,161,84,undefined,-1,13,93,62,67,undefined,14,56,24,19,9,179,419,43,398,220,140,153,131,114,1,undefined,123,44,146,20,-1,133,564,-1,211,34,79,347,105,46,67,undefined,undefined
11/07/2020,15,464,360,347,411,189,244,59,63,34,22,14,87,-1,8,-1,166,42,28,260,67,-1,752,63,335,199,332,117,108,46,132,81,undefined,-1,14,210,40,56,undefined,7,45,40,21,6,221,416,22,330,219,86,150,69,102,-1,undefined,101,41,134,19,-1,119,563,-1,160,34,68,353,95,44,47,undefined,undefined
11/07/2020,16,393,296,289,397,168,271,61,69,53,23,6,49,-1,7,-1,127,43,33,181,45,-1,694,62,291,180,227,73,113,36,179,69,undefined,-1,8,130,35,47,undefined,2,40,17,5,3,177,385,20,377,131,72,145,75,98,-1,undefined,102,27,122,7,-1,111,527,-1,115,33,71,302,78,21,32,undefined,undefined
11/07/2020,17,323,177,258,275,151,225,35,66,30,23,14,42,-1,4,-1,102,35,22,156,48,-1,657,50,331,144,152,30,68,26,150,91,undefined,-1,20,156,31,36,undefined,13,33,22,5,4,170,307,18,279,56,55,81,58,83,-1,undefined,87,30,109,-1,-1,94,406,-1,115,35,53,307,45,0,1,undefined,undefined
11/07/2020,18,217,88,209,166,109,174,30,39,30,49,15,66,-1,4,-1,41,21,13,150,38,-1,625,39,210,109,146,43,63,14,90,74,undefined,-1,17,99,24,29,undefined,3,22,21,20,13,99,239,12,217,53,54,55,53,62,2,undefined,70,29,85,-1,-1,82,373,-1,56,26,53,220,36,0,2,undefined,undefined
11/07/2020,19,65,49,223,136,109,117,18,26,16,49,13,60,-1,2,-1,31,17,4,107,31,-1,489,35,153,92,115,21,65,14,61,60,undefined,-1,4,71,25,18,undefined,11,8,21,8,8,62,180,15,165,26,42,54,38,45,1,undefined,48,28,65,-1,-1,76,342,-1,62,18,30,169,32,0,2,undefined,undefined
11/07/2020,20,46,36,174,79,72,92,7,13,14,21,2,28,-1,5,-1,29,17,1,56,22,-1,460,35,150,45,92,23,25,9,79,89,undefined,-1,5,41,10,31,undefined,2,14,13,4,3,36,124,7,163,30,49,53,6,26,3,undefined,53,23,78,-1,-1,31,257,-1,36,14,19,94,20,1,3,undefined,undefined
11/07/2020,21,39,21,127,69,66,74,10,10,13,23,6,39,-1,1,-1,18,13,6,56,15,-1,399,29,149,30,93,17,34,1,59,60,undefined,-1,1,25,16,11,undefined,3,13,6,3,2,34,99,7,100,17,25,25,20,30,-1,undefined,33,12,43,-1,-1,59,246,-1,25,12,18,76,8,0,0,undefined,undefined
11/07/2020,22,26,13,108,49,57,51,5,26,12,5,5,28,-1,1,-1,11,12,6,27,21,-1,247,17,90,50,80,19,17,-1,49,50,undefined,-1,4,25,12,25,undefined,3,6,12,7,3,20,93,6,56,16,44,10,30,16,-1,undefined,21,18,37,-1,-1,25,179,-1,29,15,12,69,-1,-1,-1,undefined,undefined
11/07/2020,23,18,6,95,35,53,35,25,9,5,1,2,10,-1,-1,-1,8,1,2,11,9,-1,169,17,72,30,47,7,15,1,32,52,undefined,-1,2,25,8,21,undefined,7,8,7,1,2,17,69,3,31,16,37,8,14,4,-1,undefined,6,3,25,-1,-1,10,114,-1,9,3,10,20,-1,-1,-1,undefined,undefined
12/07/2020,0,13,3,56,21,28,19,5,2,3,7,2,16,-1,1,-1,6,4,1,14,4,-1,96,24,46,23,36,4,8,2,22,33,undefined,-1,-1,21,9,4,undefined,-1,-1,4,5,4,8,37,4,32,7,32,2,12,2,-1,undefined,4,6,16,-1,-1,8,64,-1,13,-1,7,20,-1,-1,-1,undefined,undefined
12/07/2020,1,2,3,35,13,27,8,-1,5,2,4,7,14,-1,-1,-1,8,-1,1,5,2,-1,77,7,27,28,45,3,18,1,10,16,undefined,-1,1,10,3,-1,undefined,-1,-1,4,3,-1,4,59,-1,23,3,48,-1,8,8,-1,undefined,5,4,14,-1,-1,3,44,-1,1,-1,3,7,-1,-1,-1,undefined,undefined
12/07/2020,2,8,4,25,12,30,15,3,3,1,1,-1,3,-1,-1,-1,4,-1,2,7,6,-1,74,5,16,5,44,3,26,-1,12,6,undefined,-1,-1,3,4,3,undefined,1,5,1,-1,-1,2,31,1,21,1,22,1,5,5,-1,undefined,1,1,17,-1,-1,11,36,-1,2,5,3,8,-1,-1,-1,undefined,undefined
12/07/2020,3,3,5,14,13,25,8,5,9,5,3,-1,2,-1,-1,-1,3,2,-1,3,3,-1,32,8,7,7,25,-1,22,3,3,14,undefined,-1,1,1,1,3,undefined,-1,6,3,5,4,13,14,-1,22,2,45,2,2,-1,-1,undefined,4,3,4,-1,-1,2,22,-1,8,-1,7,5,-1,-1,-1,undefined,undefined
12/07/2020,4,1,1,17,15,20,10,11,-1,2,2,2,5,-1,-1,-1,17,2,2,6,1,-1,40,6,13,15,30,2,13,1,6,12,undefined,-1,1,3,1,7,undefined,-1,4,-1,-1,-1,3,33,1,24,10,44,10,3,1,-1,undefined,2,3,13,-1,-1,1,14,-1,3,-1,4,6,-1,-1,-1,undefined,undefined
12/07/2020,5,5,1,39,24,33,17,-1,9,2,1,-1,1,-1,-1,-1,1,8,3,2,2,-1,67,17,27,7,32,2,18,2,12,2,undefined,-1,13,12,6,-1,undefined,1,2,-1,1,-1,19,47,3,18,5,31,7,1,5,-1,undefined,2,4,8,-1,-1,3,26,-1,1,3,6,6,-1,-1,-1,undefined,undefined
12/07/2020,6,10,8,36,66,50,35,6,4,10,8,5,10,-1,1,-1,9,18,3,4,1,-1,59,3,49,41,50,16,49,4,11,10,undefined,-1,4,21,12,4,undefined,2,6,5,4,4,36,94,5,41,20,42,5,6,6,-1,undefined,13,6,27,-1,-1,12,47,-1,6,12,13,15,3,0,0,undefined,undefined
12/07/2020,7,13,13,43,43,63,51,45,26,13,5,5,36,-1,1,-1,26,17,6,8,7,-1,120,19,75,94,80,25,42,18,10,6,undefined,-1,8,111,4,8,undefined,-1,8,7,2,1,22,94,4,33,32,28,9,7,12,-1,undefined,18,12,34,4,-1,14,69,-1,21,21,15,15,17,3,5,undefined,undefined
12/07/2020,8,60,41,57,64,106,105,116,77,11,17,18,69,-1,1,-1,22,30,11,21,6,-1,165,30,107,195,109,39,66,67,7,35,undefined,-1,12,195,24,15,undefined,5,15,10,8,5,46,119,13,81,50,37,27,11,22,1,undefined,11,13,53,12,-1,37,111,-1,38,26,35,41,27,26,35,undefined,undefined
12/07/2020,9,151,87,121,158,163,113,211,166,29,19,46,130,-1,6,-1,45,70,16,30,17,-1,249,41,104,393,297,102,149,131,44,45,undefined,-1,29,391,15,24,undefined,5,40,12,25,17,58,210,15,145,95,127,61,49,27,1,undefined,11,26,61,29,-1,51,173,-1,49,36,40,78,33,24,37,undefined,undefined
12/07/2020,10,259,154,156,251,305,171,370,349,49,40,84,284,-1,10,-1,85,83,20,72,29,-1,465,56,135,623,450,191,219,185,60,83,undefined,-1,65,604,28,61,undefined,14,73,32,26,22,104,325,29,221,183,190,124,74,60,2,undefined,64,48,100,25,-1,85,314,-1,91,75,76,150,71,49,71,undefined,undefined
12/07/2020,11,427,236,239,362,403,223,474,417,68,36,97,368,-1,12,-1,174,111,46,107,47,-1,625,72,207,734,520,219,287,236,123,110,undefined,-1,71,736,51,79,undefined,7,79,61,70,38,192,449,39,332,262,239,235,118,109,4,undefined,82,51,154,44,-1,141,454,-1,129,75,109,261,98,60,72,undefined,undefined
12/07/2020,12,553,382,311,438,412,281,392,380,58,43,124,383,-1,15,-1,192,131,42,180,68,-1,710,58,224,838,650,167,281,243,106,151,undefined,-1,52,733,49,68,undefined,17,74,58,53,47,204,569,30,347,268,254,202,128,134,2,undefined,128,80,171,56,-1,183,567,-1,139,65,135,316,117,64,89,undefined,undefined
12/07/2020,13,624,427,379,525,453,271,283,322,62,29,103,312,-1,10,-1,180,105,42,208,101,-1,785,80,218,660,790,188,221,179,194,141,undefined,-1,60,666,66,73,undefined,11,79,48,73,49,254,655,49,438,306,319,203,115,139,2,undefined,146,77,194,48,-1,164,701,-1,160,68,175,495,161,76,124,undefined,undefined
12/07/2020,14,649,410,491,527,434,308,275,241,55,36,73,326,-1,12,-1,217,109,34,217,65,-1,961,82,254,584,715,168,229,161,181,124,undefined,-1,49,528,43,89,undefined,7,79,43,52,31,221,522,26,518,313,263,215,132,135,3,undefined,138,112,200,63,-1,193,792,-1,146,93,112,492,124,49,101,undefined,undefined
12/07/2020,15,656,424,468,533,339,259,188,188,42,39,32,141,-1,8,-1,192,65,43,212,71,-1,795,57,280,469,518,144,191,137,170,111,undefined,-1,41,370,55,71,undefined,15,40,38,42,30,190,561,26,480,283,163,141,117,152,2,undefined,131,90,197,43,-1,156,782,-1,132,54,106,499,129,56,60,undefined,undefined
12/07/2020,16,546,311,360,435,255,230,129,165,46,47,36,163,-1,7,-1,97,33,29,190,55,-1,746,57,243,351,212,89,136,57,132,86,undefined,-1,23,302,34,36,undefined,7,41,36,27,18,174,353,28,405,154,78,99,73,129,1,undefined,92,82,167,26,-1,146,660,-1,153,40,93,420,69,26,31,undefined,undefined
12/07/2020,17,358,155,327,326,210,155,51,90,34,30,19,99,-1,7,-1,46,31,12,141,43,-1,627,70,238,177,157,61,107,44,117,57,undefined,-1,20,122,48,25,undefined,13,26,24,24,12,114,315,14,254,79,60,67,69,91,-1,undefined,86,37,124,1,-1,107,500,-1,64,24,81,308,40,1,3,undefined,undefined
12/07/2020,18,166,82,299,194,176,139,52,50,46,20,28,91,-1,5,-1,61,25,19,120,50,-1,678,47,186,191,168,39,80,38,107,60,undefined,-1,19,154,25,17,undefined,10,20,24,11,6,118,235,21,257,57,96,56,42,76,3,undefined,89,44,106,-1,-1,90,442,-1,53,21,50,200,58,0,0,undefined,undefined
12/07/2020,19,91,63,222,148,132,118,18,67,34,31,41,124,-1,3,-1,70,35,10,107,38,-1,402,45,177,105,154,40,86,18,87,74,undefined,-1,9,128,18,23,undefined,5,18,33,20,13,86,174,22,163,65,72,45,29,47,2,undefined,54,32,65,-1,-1,79,402,-1,45,30,37,193,38,1,1,undefined,undefined
12/07/2020,20,57,36,166,100,105,79,32,44,17,20,25,69,-1,2,-1,37,16,8,77,51,-1,417,61,152,101,123,27,63,21,83,68,undefined,-1,10,104,27,10,undefined,4,28,16,8,8,48,152,10,144,25,80,33,28,53,-1,undefined,47,16,54,-1,-1,45,355,-1,39,21,26,140,23,0,0,undefined,undefined
12/07/2020,21,45,22,166,79,122,66,17,22,23,21,17,68,-1,3,-1,29,15,5,45,25,-1,356,58,111,96,77,19,51,15,56,49,undefined,-1,6,62,7,24,undefined,2,12,21,7,13,35,109,9,113,35,56,15,35,24,1,undefined,36,18,59,-1,-1,58,251,-1,39,17,29,83,8,0,0,undefined,undefined
12/07/2020,22,44,17,107,65,52,48,7,15,8,10,12,41,-1,3,-1,15,15,9,28,15,-1,174,35,93,34,108,24,24,2,32,54,undefined,-1,9,53,17,9,undefined,8,6,7,3,6,24,113,18,101,19,66,11,33,13,1,undefined,18,14,44,-1,-1,20,203,-1,24,6,29,55,-1,-1,-1,undefined,undefined
12/07/2020,23,25,14,55,36,41,29,20,2,1,9,5,19,-1,1,-1,10,7,1,17,10,-1,140,15,54,36,68,7,27,3,33,26,undefined,-1,3,32,8,2,undefined,6,3,10,9,7,15,76,5,82,8,66,6,19,13,-1,undefined,18,9,40,-1,-1,10,95,-1,13,2,10,38,-1,-1,-1,undefined,undefined
13/07/2020,0,12,6,61,28,37,22,4,4,2,-1,2,12,-1,1,-1,9,3,-1,8,4,-1,59,14,35,10,41,5,30,8,27,24,undefined,-1,4,9,5,2,undefined,1,13,5,4,4,23,45,2,34,9,58,10,14,5,1,undefined,3,4,12,-1,-1,9,79,-1,15,4,15,32,-1,-1,-1,undefined,undefined
13/07/2020,1,5,6,56,11,19,14,3,6,2,-1,2,6,-1,-1,-1,3,2,2,3,4,-1,35,17,30,28,40,-1,9,2,11,9,undefined,-1,2,8,1,2,undefined,2,1,1,2,2,8,21,-1,13,-1,66,5,8,2,-1,undefined,7,1,5,-1,-1,4,40,-1,6,2,4,11,-1,-1,-1,undefined,undefined
13/07/2020,2,8,7,25,6,13,3,2,2,5,-1,-1,3,-1,-1,-1,4,2,2,4,7,-1,64,4,28,4,40,4,20,-1,5,3,undefined,-1,3,3,6,-1,undefined,1,4,3,3,2,7,14,1,20,3,37,2,20,4,-1,undefined,9,3,10,-1,-1,4,48,-1,12,2,3,10,-1,-1,-1,undefined,undefined
13/07/2020,3,4,4,24,12,33,7,4,3,3,-1,1,5,-1,-1,-1,15,4,3,1,4,-1,34,9,6,8,20,2,31,-1,11,10,undefined,-1,-1,1,7,2,undefined,-1,-1,1,-1,4,6,32,-1,31,2,45,3,6,3,-1,undefined,2,-1,4,-1,-1,2,63,-1,5,1,1,5,-1,-1,-1,undefined,undefined
13/07/2020,4,3,4,15,12,47,11,2,-1,-1,-1,1,8,-1,-1,-1,6,-1,1,6,3,-1,33,19,6,46,29,1,45,1,1,5,undefined,-1,2,8,1,4,undefined,-1,1,3,-1,2,1,34,2,22,-1,45,7,9,1,-1,undefined,2,3,13,-1,-1,14,24,-1,7,2,5,5,-1,-1,-1,undefined,undefined
13/07/2020,5,14,6,53,50,73,87,17,19,33,4,4,7,-1,-1,-1,32,32,8,4,3,-1,105,35,121,48,29,4,52,8,8,26,undefined,-1,12,29,10,13,undefined,4,18,6,3,3,26,115,3,58,5,19,10,20,10,1,undefined,9,18,48,-1,-1,15,112,-1,14,9,9,8,-1,-1,-1,undefined,undefined
13/07/2020,6,61,24,61,88,140,215,60,60,169,20,9,30,-1,4,-1,36,102,30,14,8,-1,215,68,264,193,50,12,94,24,38,33,undefined,-1,21,129,37,5,undefined,11,27,47,13,13,37,311,17,82,15,35,16,67,20,-1,undefined,41,49,105,-1,-1,44,226,-1,22,60,41,20,7,0,0,undefined,undefined
13/07/2020,7,119,65,97,139,240,185,166,145,225,38,15,72,-1,10,-1,97,157,109,9,20,-1,374,135,389,314,72,16,173,73,45,29,undefined,-1,37,295,66,20,undefined,21,40,55,41,22,111,349,10,130,27,41,25,30,33,4,undefined,33,73,197,12,-1,57,194,-1,50,119,69,70,55,34,50,undefined,undefined
13/07/2020,8,157,122,120,231,317,280,179,166,231,45,33,112,-1,13,-1,212,216,143,39,30,-1,654,158,475,317,157,38,220,102,56,60,undefined,-1,78,285,133,35,undefined,45,133,50,49,26,169,571,23,241,55,45,78,55,65,3,undefined,74,93,291,37,-1,105,242,-1,123,138,121,110,127,55,171,undefined,undefined
13/07/2020,9,225,151,162,275,237,188,103,86,143,55,23,106,-1,12,-1,235,210,122,63,38,-1,491,124,366,261,187,55,145,67,71,87,undefined,-1,46,159,121,67,undefined,46,96,34,36,27,141,479,39,280,66,72,103,84,76,7,undefined,72,93,186,28,-1,102,261,-1,111,120,80,134,99,74,97,undefined,undefined
13/07/2020,10,330,272,210,424,257,157,142,137,96,54,28,113,-1,10,-1,291,176,110,79,53,-1,564,102,316,254,239,58,200,80,77,98,undefined,-1,38,202,133,61,undefined,39,103,45,41,29,199,535,45,371,83,73,113,69,112,4,undefined,80,65,195,46,-1,117,372,-1,153,101,105,166,126,96,132,undefined,undefined
13/07/2020,11,428,296,282,484,273,163,125,190,94,63,41,148,-1,6,-1,297,186,142,154,69,-1,632,118,335,302,224,51,177,92,123,106,undefined,-1,32,218,130,83,undefined,56,126,51,38,25,235,569,51,353,90,84,164,92,100,2,undefined,101,95,190,40,-1,156,446,-1,213,96,122,239,128,79,83,undefined,undefined
13/07/2020,12,527,441,350,576,374,233,153,217,106,39,66,191,-1,3,-1,421,275,144,175,97,-1,829,171,426,363,376,82,219,118,166,118,undefined,-1,59,327,172,119,undefined,115,163,80,63,33,312,667,34,589,109,141,164,114,153,1,undefined,157,91,295,81,-1,199,563,-1,258,118,156,428,245,139,141,undefined,undefined
13/07/2020,13,620,462,433,702,372,257,112,189,135,49,40,146,-1,14,-1,434,245,139,245,117,-1,916,176,418,364,337,80,226,122,168,170,undefined,-1,75,287,147,97,undefined,84,150,64,56,39,345,739,55,599,121,122,134,106,178,3,undefined,179,101,312,73,-1,173,633,-1,276,132,144,380,206,143,151,undefined,undefined
13/07/2020,14,638,428,502,667,433,400,142,201,160,34,50,159,-1,7,-1,383,173,115,221,92,-1,928,111,467,413,279,87,206,106,159,144,undefined,-1,56,266,163,90,undefined,61,86,76,53,37,328,723,65,571,140,81,184,97,116,2,undefined,140,104,277,69,-1,167,829,-1,264,134,173,492,183,104,135,undefined,undefined
13/07/2020,15,656,453,503,692,453,369,171,198,169,59,37,187,-1,13,-1,351,156,101,205,97,-1,1079,161,522,435,290,67,243,102,152,120,undefined,-1,43,276,127,85,undefined,54,84,74,65,45,305,820,45,621,90,71,151,130,150,3,undefined,169,107,266,77,-1,265,840,-1,228,111,174,497,211,100,105,undefined,undefined
13/07/2020,16,678,456,568,653,474,468,181,226,264,47,60,209,-1,9,-1,305,143,150,218,94,-1,1198,217,577,480,292,74,266,133,155,109,undefined,-1,55,452,117,88,undefined,38,89,70,48,42,312,806,57,591,115,63,168,116,137,1,undefined,151,85,350,66,-1,229,870,-1,188,141,135,530,210,94,114,undefined,undefined
13/07/2020,17,717,300,517,510,463,557,263,315,282,62,84,294,-1,15,-1,235,179,145,178,60,-1,1368,212,640,554,279,78,359,136,155,121,undefined,-1,64,474,144,85,undefined,20,124,82,72,45,267,732,53,676,109,89,122,118,136,6,undefined,168,135,405,24,-1,217,918,-1,172,150,197,508,154,19,65,undefined,undefined
13/07/2020,18,281,146,414,376,373,367,171,171,95,44,96,247,-1,7,-1,148,91,63,206,57,-1,1051,151,397,377,223,61,233,104,129,127,undefined,-1,41,426,92,69,undefined,18,43,44,45,25,212,535,33,329,69,94,50,81,107,3,undefined,107,90,196,-1,-1,151,724,-1,125,83,162,391,111,2,5,undefined,undefined
13/07/2020,19,130,78,260,185,193,205,94,103,57,28,65,184,-1,5,-1,68,38,37,126,44,-1,640,89,199,198,201,43,138,60,100,96,undefined,-1,16,197,40,43,undefined,16,28,36,32,21,99,304,25,255,55,94,53,41,57,2,undefined,84,49,147,-1,-1,86,454,-1,81,66,60,226,66,1,6,undefined,undefined
13/07/2020,20,86,51,221,104,141,158,64,69,31,30,53,152,-1,4,-1,36,33,5,99,31,-1,509,66,173,123,159,19,85,22,84,93,undefined,-1,10,130,34,35,undefined,1,15,23,22,9,58,167,17,181,37,118,51,33,30,1,undefined,80,43,75,-1,-1,57,331,-1,43,42,44,140,27,1,1,undefined,undefined
13/07/2020,21,57,39,181,90,85,144,31,38,42,33,34,127,-1,3,-1,40,19,19,50,32,-1,414,51,152,109,119,25,58,19,57,58,undefined,-1,26,129,30,17,undefined,2,23,29,28,17,64,148,28,139,31,71,25,22,34,2,undefined,36,30,68,-1,-1,36,279,-1,53,35,43,94,13,2,0,undefined,undefined
13/07/2020,22,29,22,105,51,69,65,4,29,37,4,29,72,-1,4,-1,33,21,8,24,14,-1,208,24,109,65,90,16,31,13,40,51,undefined,-1,9,44,21,18,undefined,6,24,16,6,7,35,94,3,69,19,49,18,17,14,3,undefined,35,18,67,-1,-1,26,158,-1,18,12,21,9,-1,-1,-1,undefined,undefined
13/07/2020,23,14,10,51,30,43,31,1,16,8,-1,11,24,-1,1,-1,23,7,3,24,32,-1,99,32,57,60,50,5,25,5,22,29,undefined,-1,15,17,15,5,undefined,10,10,6,5,3,24,93,9,49,5,58,12,19,9,-1,undefined,18,3,25,-1,-1,33,128,-1,5,12,19,3,-1,-1,-1,undefined,undefined
14/07/2020,0,10,11,23,28,40,21,-1,4,3,5,2,6,-1,3,-1,8,2,2,10,26,-1,49,6,41,9,19,2,19,-1,18,38,undefined,-1,-1,25,6,-1,undefined,1,4,12,5,7,9,62,6,40,8,63,1,17,2,-1,undefined,10,5,13,-1,-1,10,59,-1,13,1,6,16,-1,-1,-1,undefined,undefined
14/07/2020,1,11,4,29,14,18,18,8,10,1,-1,1,1,-1,-1,-1,1,1,-1,7,7,-1,20,13,20,18,42,-1,12,2,8,20,undefined,-1,1,17,1,3,undefined,-1,5,3,2,2,2,69,-1,40,2,48,2,5,5,4,undefined,9,-1,9,-1,-1,13,60,-1,8,3,5,14,-1,-1,-1,undefined,undefined
14/07/2020,2,6,11,16,10,18,4,13,2,-1,1,2,7,-1,-1,-1,1,1,5,9,1,-1,34,5,22,8,36,3,16,2,4,6,undefined,-1,1,5,2,-1,undefined,5,-1,-1,-1,1,4,64,-1,12,5,49,2,11,3,-1,undefined,2,2,14,-1,-1,3,25,-1,2,2,4,12,-1,-1,-1,undefined,undefined
14/07/2020,3,8,5,13,11,37,19,8,4,-1,-1,4,8,-1,-1,-1,17,2,-1,1,3,-1,54,20,15,11,25,4,37,1,8,-1,undefined,-1,2,6,6,-1,undefined,-1,-1,1,-1,2,11,23,2,19,9,30,-1,6,-1,-1,undefined,-1,3,7,-1,-1,5,18,-1,8,1,1,2,-1,-1,-1,undefined,undefined
14/07/2020,4,7,9,9,13,33,9,11,3,-1,-1,1,7,-1,-1,-1,3,-1,1,1,-1,-1,44,4,10,12,36,-1,40,1,2,7,undefined,-1,2,3,1,5,undefined,1,1,4,-1,-1,4,45,-1,31,5,36,8,11,4,-1,undefined,9,3,4,-1,-1,11,24,-1,5,-1,3,8,-1,-1,-1,undefined,undefined
14/07/2020,5,17,11,30,47,76,79,26,20,32,2,1,6,-1,2,-1,21,38,8,6,2,-1,108,17,104,46,55,7,53,10,9,20,undefined,-1,10,23,10,10,undefined,2,22,6,3,2,28,120,2,34,21,31,6,27,13,3,undefined,14,15,53,-1,-1,19,110,-1,17,8,17,22,-1,-1,-1,undefined,undefined
14/07/2020,6,62,16,54,92,132,206,81,61,158,16,15,43,-1,6,-1,35,93,36,5,8,-1,223,74,283,224,88,30,115,34,48,23,undefined,-1,16,128,30,11,undefined,9,28,49,18,8,42,296,11,93,36,44,14,43,16,9,undefined,60,57,109,-1,-1,33,211,-1,28,59,44,29,15,0,1,undefined,undefined
14/07/2020,7,92,84,104,131,228,206,196,135,236,49,25,71,-1,14,-1,73,151,101,24,20,-1,325,108,419,362,145,48,172,92,54,47,undefined,-1,31,286,74,16,undefined,23,49,32,34,32,78,398,19,124,62,62,28,35,31,4,undefined,56,81,232,2,-1,77,154,-1,46,120,67,61,73,44,64,undefined,undefined
14/07/2020,8,161,102,124,274,362,261,187,185,239,55,30,127,-1,16,-1,246,231,135,46,28,-1,653,157,495,324,220,60,245,92,52,95,undefined,-1,61,287,136,41,undefined,54,165,55,52,39,148,544,40,244,89,68,78,63,67,7,undefined,79,88,298,21,-1,120,262,-1,91,154,131,96,129,73,164,undefined,undefined
14/07/2020,9,243,165,170,329,296,169,137,124,110,49,33,109,-1,20,-1,243,217,132,59,38,-1,436,132,320,276,309,95,169,75,77,110,undefined,-1,35,256,113,89,undefined,41,115,72,46,28,165,526,31,336,117,106,66,95,80,5,undefined,64,76,210,31,-1,103,296,-1,127,121,96,136,123,79,120,undefined,undefined
14/07/2020,10,351,249,248,423,282,181,125,159,80,55,52,161,-1,11,-1,314,183,131,91,59,-1,604,99,353,268,381,125,220,79,95,120,undefined,-1,47,296,113,72,undefined,36,134,88,45,26,191,571,52,326,152,109,125,99,92,3,undefined,89,75,175,39,-1,114,430,-1,161,111,111,217,166,81,91,undefined,undefined
14/07/2020,11,325,294,310,481,277,185,145,175,85,63,56,190,-1,9,-1,348,223,132,125,66,-1,623,107,404,297,484,98,204,87,169,89,undefined,-1,79,336,112,70,undefined,51,132,84,35,36,262,537,47,350,201,135,146,109,115,2,undefined,118,65,176,44,-1,143,520,-1,178,92,113,247,161,76,98,undefined,undefined
14/07/2020,12,556,448,405,682,381,274,161,187,122,64,63,188,-1,7,-1,461,271,120,204,67,-1,861,167,445,403,571,142,204,114,146,173,undefined,-1,62,454,159,103,undefined,113,169,135,58,28,368,725,50,451,220,189,202,139,127,5,undefined,182,90,259,91,-1,249,599,-1,260,143,146,342,200,134,157,undefined,undefined
14/07/2020,13,634,508,496,691,419,302,157,217,172,54,63,182,-1,15,-1,462,253,143,201,73,-1,940,170,491,448,563,152,231,100,181,132,undefined,-1,69,413,176,117,undefined,94,143,105,45,29,344,748,49,524,263,169,147,127,150,2,undefined,182,81,337,70,-1,192,724,-1,274,138,143,442,202,121,179,undefined,undefined
14/07/2020,14,658,476,456,714,422,334,152,183,143,48,51,152,-1,8,-1,420,178,110,197,87,-1,998,119,489,402,557,145,246,116,204,119,undefined,-1,56,373,130,60,undefined,62,111,92,62,34,324,774,43,579,298,165,126,118,151,2,undefined,135,80,279,59,-1,219,847,-1,232,-1,191,430,190,130,140,undefined,undefined
14/07/2020,15,667,479,474,686,423,362,148,193,185,46,51,207,-1,15,-1,411,212,116,227,100,-1,1019,112,519,421,351,98,297,114,173,136,undefined,-1,63,385,129,75,undefined,53,100,84,60,39,318,778,60,686,182,106,151,119,149,2,undefined,161,111,286,69,-1,266,921,-1,259,-1,188,526,172,99,129,undefined,undefined
14/07/2020,16,750,439,518,569,471,398,221,241,271,46,84,292,-1,8,-1,321,163,152,227,47,-1,1255,155,644,513,286,85,269,135,162,121,undefined,-1,40,417,127,65,undefined,50,94,81,65,52,340,724,56,653,106,72,162,100,171,4,undefined,155,96,313,73,-1,228,857,-1,191,-1,182,503,208,84,114,undefined,undefined
14/07/2020,17,625,299,487,552,530,493,315,295,254,52,77,315,-1,12,-1,293,192,156,224,90,-1,1472,179,553,554,270,99,361,152,168,145,undefined,-1,76,499,106,70,undefined,25,103,92,99,63,368,755,47,605,120,87,80,141,154,5,undefined,136,104,396,20,-1,217,843,-1,207,-1,233,568,138,22,46,undefined,undefined
14/07/2020,18,268,148,402,339,380,322,164,211,107,40,86,303,-1,9,-1,196,77,57,207,55,-1,994,122,399,413,224,70,232,91,176,128,undefined,-1,42,381,65,52,undefined,11,48,56,65,46,196,466,45,379,71,89,63,110,131,1,undefined,114,83,246,-1,-1,157,682,-1,145,-1,132,355,67,0,3,undefined,undefined
14/07/2020,19,125,75,293,208,198,182,92,87,51,47,62,226,-1,5,-1,54,47,31,149,58,-1,712,81,213,203,144,62,127,45,119,119,undefined,-1,13,203,46,32,undefined,8,37,35,37,17,116,270,18,249,61,108,37,127,78,5,undefined,107,51,133,-1,-1,116,483,-1,77,-1,59,211,44,1,1,undefined,undefined
14/07/2020,20,89,46,222,128,172,150,61,75,28,31,41,132,-1,5,-1,55,33,24,101,35,-1,449,71,182,146,138,37,87,34,99,107,undefined,-1,5,139,38,37,undefined,9,22,30,17,11,43,198,27,207,39,106,34,33,44,2,undefined,77,40,92,-1,-1,58,367,-1,69,-1,44,183,27,0,2,undefined,undefined
14/07/2020,21,50,30,157,96,123,128,28,49,42,30,34,115,-1,2,-1,41,9,12,60,27,-1,440,54,129,80,93,31,55,8,41,42,undefined,-1,11,87,30,30,undefined,-1,23,15,9,7,56,180,14,128,43,63,12,26,51,1,undefined,48,20,80,-1,-1,33,242,-1,52,-1,27,81,9,0,1,undefined,undefined
14/07/2020,22,45,25,126,82,75,49,13,20,37,14,14,53,-1,1,-1,16,19,10,24,14,-1,239,46,108,44,70,11,46,13,36,57,undefined,-1,7,45,9,23,undefined,4,22,7,4,4,28,123,9,85,9,45,6,18,15,1,undefined,33,13,82,-1,-1,37,224,-1,29,-1,26,57,-1,-1,-1,undefined,undefined
14/07/2020,23,28,8,62,30,48,51,1,18,7,7,10,26,-1,-1,-1,17,2,2,13,4,-1,120,33,70,36,84,13,20,8,18,54,undefined,-1,8,33,10,12,undefined,1,8,8,4,4,17,79,8,37,12,69,7,14,13,-1,undefined,21,13,28,-1,-1,15,100,-1,21,-1,16,32,-1,-1,-1,undefined,undefined
15/07/2020,0,29,7,59,33,31,18,7,14,7,4,3,13,-1,-1,-1,7,1,-1,10,2,-1,53,14,28,15,57,5,20,1,20,49,undefined,-1,4,22,2,1,undefined,2,2,8,1,3,17,56,6,29,6,60,4,9,2,-1,undefined,9,3,18,-1,-1,6,66,-1,7,-1,3,25,-1,-1,-1,undefined,undefined
15/07/2020,1,26,7,142,14,12,32,-1,1,5,-1,1,2,-1,1,-1,2,3,-1,1,3,-1,41,5,27,20,37,2,11,2,10,25,undefined,-1,2,8,2,3,undefined,-1,1,1,1,-1,6,16,1,49,-1,43,4,9,4,-1,undefined,6,2,15,-1,-1,5,56,-1,6,-1,1,8,-1,-1,-1,undefined,undefined
15/07/2020,2,4,4,60,14,20,-1,9,1,1,2,4,7,-1,-1,-1,7,6,4,4,-1,-1,47,15,12,8,33,1,9,-1,13,13,undefined,-1,1,11,4,1,undefined,1,1,-1,-1,1,5,25,-1,31,2,62,5,4,1,-1,undefined,7,1,14,-1,-1,3,49,-1,12,-1,1,10,-1,-1,-1,undefined,undefined
15/07/2020,3,6,7,46,13,28,10,4,2,2,-1,4,2,-1,-1,-1,12,2,1,4,2,-1,30,11,15,13,46,2,29,1,8,2,undefined,-1,7,12,6,2,undefined,-1,-1,1,-1,2,9,10,2,33,8,45,2,9,-1,-1,undefined,5,5,18,-1,-1,7,34,-1,3,-1,2,7,-1,-1,-1,undefined,undefined
15/07/2020,4,4,14,32,16,36,20,17,5,1,-1,2,9,-1,-1,-1,6,2,3,6,-1,-1,27,16,20,13,32,2,52,2,1,16,undefined,-1,2,9,1,9,undefined,-1,2,4,-1,2,3,22,2,23,4,36,14,2,-1,-1,undefined,3,3,6,-1,-1,7,23,-1,17,-1,3,3,-1,-1,-1,undefined,undefined
15/07/2020,5,18,4,28,33,91,76,20,18,35,3,5,12,-1,-1,-1,24,39,7,16,5,-1,107,25,132,56,15,6,62,7,4,28,undefined,-1,5,27,12,-1,undefined,2,10,7,5,-1,12,109,4,51,12,18,2,15,14,-1,undefined,16,19,45,-1,-1,16,101,-1,11,-1,11,12,-1,-1,-1,undefined,undefined
15/07/2020,6,61,20,49,82,138,199,75,57,175,22,11,35,-1,8,-1,32,75,42,9,11,-1,209,64,270,194,67,20,119,33,41,32,undefined,-1,26,124,22,-1,undefined,17,23,43,18,11,47,278,11,87,22,46,15,66,18,4,undefined,46,73,103,-1,-1,30,233,-1,21,-1,35,29,9,3,1,undefined,undefined
15/07/2020,7,84,66,115,157,228,202,144,145,201,30,34,80,-1,7,-1,89,158,107,16,34,-1,378,125,341,362,103,35,178,86,48,51,undefined,-1,52,279,61,15,undefined,22,45,73,48,24,93,379,17,165,30,41,33,22,32,4,undefined,61,78,185,5,-1,68,155,-1,54,-1,61,70,71,43,48,undefined,undefined
15/07/2020,8,155,105,138,261,347,299,204,174,276,41,43,134,-1,10,-1,233,216,152,53,34,-1,654,171,448,405,136,48,244,101,75,81,undefined,-1,67,286,115,71,undefined,53,154,76,41,23,163,606,40,285,66,59,71,59,79,5,undefined,74,81,307,22,-1,92,273,-1,91,-1,128,94,137,68,161,undefined,undefined
15/07/2020,9,252,200,170,297,271,228,116,114,91,57,48,113,-1,10,-1,238,174,126,59,34,-1,586,126,388,304,168,57,202,69,90,94,undefined,-1,41,187,129,53,undefined,44,133,78,53,47,165,511,33,316,76,67,99,101,70,12,undefined,71,60,226,25,-1,122,268,-1,119,-1,104,149,135,89,141,undefined,undefined
15/07/2020,10,329,231,210,465,292,177,121,148,74,38,31,148,-1,11,-1,297,187,117,95,40,-1,603,120,337,294,225,92,214,86,117,136,undefined,-1,41,175,136,58,undefined,58,130,81,46,25,182,519,52,410,140,73,110,75,100,6,undefined,105,71,196,39,-1,123,328,-1,155,-1,96,221,149,88,105,undefined,undefined
15/07/2020,11,403,295,306,556,315,196,129,234,102,39,37,143,-1,2,-1,323,190,102,138,73,-1,687,89,359,397,290,74,258,105,142,138,undefined,-1,48,222,105,84,undefined,70,114,97,44,28,226,563,51,462,97,92,139,101,125,1,undefined,108,89,218,46,-1,127,433,-1,164,-1,112,311,153,77,96,undefined,undefined
15/07/2020,12,549,422,406,626,395,313,197,241,127,54,78,222,-1,6,-1,443,306,157,222,98,-1,923,145,433,396,400,99,247,121,184,168,undefined,-1,45,285,164,115,undefined,95,165,113,42,32,337,795,57,553,131,121,208,127,164,2,undefined,163,108,243,71,-1,260,659,-1,246,-1,159,373,240,121,182,undefined,undefined
15/07/2020,13,663,518,454,658,389,337,156,270,144,61,62,206,-1,17,-1,439,242,144,217,103,-1,999,156,488,479,400,69,244,124,219,156,undefined,-1,50,288,181,103,undefined,98,201,139,74,40,335,779,69,599,123,156,225,139,191,5,undefined,192,115,336,94,-1,222,744,-1,264,-1,149,464,224,169,154,undefined,undefined
15/07/2020,14,675,448,516,729,364,352,159,195,147,51,59,178,-1,7,-1,447,191,152,241,79,-1,996,148,451,448,326,85,210,117,192,140,undefined,-1,66,254,175,112,undefined,62,115,108,60,39,333,906,54,659,117,105,135,119,169,6,undefined,162,89,294,89,-1,243,762,-1,228,-1,141,519,204,104,132,undefined,undefined
15/07/2020,15,694,467,523,674,489,356,146,153,183,36,62,207,-1,16,-1,423,175,162,234,119,-1,1183,148,502,471,286,68,281,131,225,127,undefined,-1,46,285,113,100,undefined,70,106,131,75,50,312,794,54,752,116,101,134,126,171,-1,undefined,139,111,268,62,-1,219,912,-1,271,-1,161,574,195,103,117,undefined,undefined
15/07/2020,16,691,502,524,675,455,382,195,241,269,70,97,273,-1,5,-1,306,140,139,228,106,-1,1283,158,549,559,267,99,313,157,153,129,undefined,-1,55,242,109,84,undefined,32,106,89,65,43,368,869,49,690,125,78,110,131,191,5,undefined,132,104,330,90,-1,208,842,-1,234,-1,209,614,173,91,104,undefined,undefined
15/07/2020,17,680,301,509,579,504,465,252,304,274,51,112,353,-1,8,-1,260,161,151,245,58,-1,1374,182,556,601,295,84,323,154,161,133,undefined,-1,71,297,94,72,undefined,27,89,87,85,58,341,780,49,645,105,92,106,118,122,7,undefined,164,125,385,12,-1,240,867,-1,169,-1,195,582,147,23,48,undefined,undefined
15/07/2020,18,296,140,417,344,334,303,182,211,105,42,100,278,-1,7,-1,132,87,73,219,50,-1,961,135,381,408,249,68,169,104,126,101,undefined,-1,37,277,76,81,undefined,12,71,72,51,37,185,526,31,422,89,86,94,79,104,2,undefined,130,65,217,-1,-1,148,714,-1,137,-1,141,379,63,0,1,undefined,undefined
15/07/2020,19,154,69,306,180,183,183,71,134,52,24,78,260,-1,2,-1,75,39,37,137,56,-1,676,80,188,190,200,53,113,44,128,110,undefined,-1,8,176,35,42,undefined,7,33,51,46,27,95,275,21,259,56,132,70,74,80,1,undefined,119,48,133,-1,-1,77,468,-1,82,-1,52,239,36,0,0,undefined,undefined
15/07/2020,20,78,32,188,115,130,158,67,64,33,38,44,164,-1,-1,-1,57,23,29,77,35,-1,587,56,154,130,117,46,91,29,123,88,undefined,-1,9,155,34,38,undefined,3,13,18,8,6,53,164,17,212,62,123,39,43,57,4,undefined,71,31,99,-1,-1,93,378,-1,47,-1,36,130,35,0,1,undefined,undefined
15/07/2020,21,51,31,155,79,103,164,31,40,37,15,32,110,-1,3,-1,48,24,9,41,24,-1,397,61,160,109,107,31,70,26,67,72,undefined,-1,9,79,22,30,undefined,2,12,31,15,8,64,179,9,134,24,84,30,35,41,1,undefined,56,32,65,-1,-1,57,273,-1,51,-1,53,99,16,0,0,undefined,undefined
15/07/2020,22,34,21,131,75,74,53,17,18,38,8,36,85,-1,1,-1,23,19,21,27,13,-1,170,39,91,66,97,9,47,9,61,65,undefined,-1,2,62,16,8,undefined,7,7,15,17,6,40,137,4,94,12,91,12,21,21,2,undefined,24,8,60,-1,-1,44,223,-1,32,-1,21,66,-1,-1,-1,undefined,undefined
15/07/2020,23,12,11,68,26,26,50,15,7,5,6,11,28,-1,1,-1,17,6,6,8,4,-1,102,18,48,58,75,5,15,-1,55,48,undefined,-1,1,25,11,13,undefined,1,3,9,8,5,17,56,4,90,4,74,5,23,14,-1,undefined,18,1,24,-1,-1,16,106,-1,10,-1,6,34,-1,-1,-1,undefined,undefined
16/07/2020,0,8,7,108,24,18,21,16,3,5,2,1,4,-1,1,-1,14,1,2,23,11,-1,55,12,29,9,60,5,16,-1,111,50,undefined,-1,-1,14,4,2,undefined,2,5,8,7,4,16,37,7,51,4,74,2,7,5,2,undefined,8,1,18,-1,-1,10,78,-1,15,-1,6,21,-1,-1,-1,undefined,undefined
16/07/2020,1,3,3,75,13,7,33,5,6,3,4,-1,8,-1,-1,-1,5,7,3,8,1,-1,36,11,16,14,29,2,7,4,4,21,undefined,-1,-1,21,1,2,undefined,-1,1,3,1,-1,4,26,-1,28,3,44,4,8,6,1,undefined,1,3,7,-1,-1,4,56,-1,5,-1,4,11,-1,-1,-1,undefined,undefined
16/07/2020,2,10,10,36,12,18,5,-1,3,1,-1,-1,3,-1,-1,-1,4,1,2,7,8,-1,6,16,21,2,57,5,14,2,5,5,undefined,-1,-1,5,-1,2,undefined,-1,1,2,1,-1,3,36,-1,25,9,81,1,4,2,-1,undefined,5,2,15,-1,-1,6,34,-1,4,-1,6,8,-1,-1,-1,undefined,undefined
16/07/2020,3,3,3,14,10,37,9,7,-1,-1,2,-1,-1,-1,-1,-1,13,2,6,5,3,-1,37,15,1,2,33,3,33,-1,3,12,undefined,-1,-1,4,3,2,undefined,2,-1,1,1,1,13,17,2,34,4,40,1,3,-1,1,undefined,-1,-1,3,-1,-1,4,53,-1,5,-1,2,2,-1,-1,-1,undefined,undefined
16/07/2020,4,3,3,33,16,44,12,-1,2,2,2,-1,7,-1,-1,-1,9,1,1,8,1,-1,39,1,10,14,42,2,55,3,7,12,undefined,-1,4,5,-1,7,undefined,-1,-1,2,-1,-1,8,31,1,35,5,62,8,1,2,1,undefined,1,3,4,-1,-1,3,39,-1,6,-1,7,9,-1,-1,-1,undefined,undefined
16/07/2020,5,9,6,28,32,67,83,23,14,28,9,-1,10,-1,4,-1,16,35,7,3,2,-1,104,21,101,59,57,4,56,11,10,14,undefined,-1,12,25,10,-1,undefined,2,8,7,-1,-1,15,89,3,47,21,65,10,11,13,1,undefined,20,15,49,-1,-1,13,125,-1,11,-1,16,10,-1,-1,-1,undefined,undefined
16/07/2020,6,47,25,64,79,118,207,77,40,162,15,14,30,-1,5,-1,32,86,46,15,19,-1,177,53,254,187,91,7,101,32,24,42,undefined,-1,17,131,45,-1,undefined,18,23,53,20,11,31,257,9,97,39,34,13,52,20,2,undefined,46,57,99,-1,-1,53,231,-1,23,-1,29,17,6,2,0,undefined,undefined
16/07/2020,7,94,53,71,127,233,218,123,120,181,31,31,69,-1,3,-1,89,142,95,14,17,-1,368,100,332,291,177,32,148,72,70,65,undefined,-1,40,222,70,-1,undefined,25,49,52,24,14,105,360,17,132,55,55,18,43,38,3,undefined,54,75,194,3,-1,77,159,-1,51,-1,61,73,55,37,55,undefined,undefined
16/07/2020,8,145,81,129,231,355,297,151,145,238,33,29,99,-1,8,-1,237,220,134,51,44,-1,584,135,473,320,256,61,249,102,65,71,undefined,-1,34,257,157,-1,undefined,42,146,69,37,21,145,561,35,233,104,70,62,67,74,3,undefined,161,92,273,28,-1,89,245,-1,70,-1,129,82,124,87,140,undefined,undefined
16/07/2020,9,227,141,122,311,233,226,104,104,117,52,38,102,-1,4,-1,232,199,110,55,40,-1,467,113,347,271,285,93,134,68,56,87,undefined,-1,55,189,120,-1,undefined,49,110,81,28,22,138,492,53,319,113,111,94,83,69,1,undefined,60,74,218,31,-1,151,268,-1,78,-1,67,151,87,82,128,undefined,undefined
16/07/2020,10,331,248,176,425,260,194,77,124,69,22,27,89,-1,8,-1,338,160,105,123,37,-1,586,95,275,216,309,121,165,59,99,109,undefined,-1,38,184,137,-1,undefined,48,134,90,46,19,179,531,23,309,152,115,139,78,85,4,undefined,111,61,177,45,-1,129,349,-1,163,-1,91,186,118,89,110,undefined,undefined
16/07/2020,11,367,292,234,439,305,210,92,177,90,62,19,95,-1,7,-1,336,163,130,103,70,-1,658,78,322,289,428,141,220,84,128,147,undefined,-1,42,209,126,-1,undefined,77,130,82,40,31,205,541,72,395,184,140,126,108,104,3,undefined,118,72,194,53,-1,132,479,-1,177,-1,108,273,152,65,106,undefined,undefined
16/07/2020,12,583,501,417,631,420,280,146,261,119,53,56,165,-1,4,-1,376,275,127,197,100,-1,871,166,375,421,586,143,253,97,174,135,undefined,-1,73,296,201,-1,undefined,101,145,119,66,46,303,619,33,557,207,232,216,124,113,-1,undefined,148,86,268,92,-1,227,571,-1,273,-1,119,393,200,137,166,undefined,undefined
16/07/2020,13,695,528,459,605,362,360,176,260,138,33,64,151,-1,10,-1,441,270,137,176,109,-1,1079,175,467,462,645,172,242,108,209,163,undefined,-1,54,329,180,-1,undefined,87,153,134,85,51,379,689,75,572,280,233,163,144,193,2,undefined,191,106,294,54,-1,150,627,-1,311,-1,182,389,203,122,177,undefined,undefined
16/07/2020,14,678,443,411,716,399,348,170,231,158,62,45,174,-1,12,-1,447,225,122,202,105,-1,961,111,490,422,602,119,211,116,144,130,undefined,-1,59,278,155,52,undefined,58,150,128,57,53,356,784,66,645,245,152,121,145,162,5,undefined,105,86,241,75,-1,215,824,-1,249,-1,216,436,199,149,154,undefined,undefined
16/07/2020,15,610,457,489,652,426,333,150,233,174,55,55,196,-1,9,-1,417,155,128,190,100,-1,1075,118,500,445,408,125,245,117,182,149,undefined,-1,63,290,144,87,undefined,49,105,124,54,33,337,791,48,672,163,122,148,136,184,6,undefined,144,94,262,73,-1,278,877,-1,205,-1,170,517,178,121,136,undefined,undefined
16/07/2020,16,648,466,507,618,405,375,181,246,242,54,80,228,-1,15,-1,279,143,137,223,81,-1,1215,148,638,530,274,78,266,124,162,116,undefined,-1,44,294,118,77,undefined,27,109,123,55,34,343,808,54,638,101,91,145,116,161,3,undefined,133,102,279,82,-1,218,802,-1,226,-1,190,570,202,72,120,undefined,undefined
16/07/2020,17,713,304,517,562,459,424,209,257,240,71,74,228,-1,10,-1,231,173,122,185,59,-1,1372,145,670,493,287,89,301,122,144,109,undefined,-1,68,420,118,86,undefined,22,79,101,78,50,307,879,47,624,97,106,119,104,164,-1,undefined,184,108,345,17,-1,183,875,-1,189,-1,178,502,138,22,50,undefined,undefined
16/07/2020,18,246,148,464,322,313,278,162,167,105,55,89,237,-1,5,-1,133,71,57,170,53,-1,944,119,405,362,215,53,239,102,137,125,undefined,-1,39,333,62,51,undefined,12,67,59,45,27,197,540,31,365,74,93,69,70,97,5,undefined,122,55,209,-1,-1,146,679,-1,121,-1,148,338,70,0,2,undefined,undefined
16/07/2020,19,118,95,317,209,234,163,70,93,37,52,65,190,-1,5,-1,64,31,34,102,38,-1,648,58,246,166,180,57,149,49,102,97,undefined,-1,19,234,43,31,undefined,11,34,30,21,12,91,391,19,255,69,113,57,67,70,2,undefined,85,51,122,-1,-1,91,439,-1,97,-1,60,194,37,1,1,undefined,undefined
16/07/2020,20,56,51,224,127,128,131,49,64,20,26,42,128,-1,3,-1,27,30,18,62,50,-1,455,58,162,144,113,18,97,28,85,91,undefined,-1,15,152,33,26,undefined,5,14,26,15,11,56,282,12,166,38,116,51,31,27,2,undefined,51,33,62,-1,-1,62,366,-1,75,-1,46,133,26,0,0,undefined,undefined
16/07/2020,21,67,31,162,137,97,115,21,40,36,25,39,116,-1,4,-1,34,34,8,41,22,-1,406,52,141,83,100,25,63,12,64,80,undefined,-1,15,90,36,18,undefined,1,21,29,20,18,36,289,17,157,35,84,25,22,44,7,undefined,51,37,82,-1,-1,44,260,-1,38,-1,24,101,6,0,0,undefined,undefined
16/07/2020,22,33,17,111,89,76,64,14,35,30,1,28,72,-1,3,-1,19,23,13,16,15,-1,192,24,117,48,86,14,41,15,44,90,undefined,-1,3,60,11,20,undefined,4,13,17,12,7,26,220,5,73,23,95,13,30,19,2,undefined,28,11,57,-1,-1,31,198,-1,31,-1,30,65,-1,-1,-1,undefined,undefined
16/07/2020,23,22,17,89,34,55,52,9,5,12,1,8,30,-1,2,-1,6,6,4,21,12,-1,129,13,77,57,68,4,26,4,27,59,undefined,-1,1,32,14,5,undefined,3,6,8,8,4,20,106,14,66,7,63,12,23,8,1,undefined,16,7,35,-1,-1,14,113,-1,7,-1,25,34,-1,-1,-1,undefined,undefined
17/07/2020,0,17,5,45,21,18,24,5,7,9,4,1,5,-1,2,-1,8,3,2,13,7,-1,72,5,32,15,64,6,23,2,25,41,undefined,-1,-1,16,4,5,undefined,5,1,4,1,1,13,48,6,46,8,45,4,7,8,1,undefined,3,3,17,-1,-1,4,55,-1,8,-1,3,8,-1,-1,-1,undefined,undefined
17/07/2020,1,21,3,70,7,8,33,10,-1,6,-1,4,9,-1,-1,-1,2,4,-1,11,3,-1,44,6,15,13,32,2,9,3,11,35,undefined,-1,-1,2,-1,1,undefined,-1,1,5,3,1,8,21,-1,35,3,29,2,6,10,1,undefined,2,1,19,-1,-1,6,40,-1,6,-1,10,11,-1,-1,-1,undefined,undefined
17/07/2020,2,6,11,45,5,12,9,-1,4,2,1,1,4,-1,-1,-1,1,2,2,4,1,-1,32,1,16,3,29,2,6,1,7,5,undefined,-1,1,5,2,-1,undefined,1,2,-1,3,-1,3,16,2,26,1,39,1,5,1,-1,undefined,5,-1,8,-1,-1,4,36,-1,6,-1,-1,6,-1,-1,-1,undefined,undefined
17/07/2020,3,13,22,25,11,33,4,1,1,-1,3,-1,3,-1,-1,-1,16,1,5,5,6,-1,28,18,6,11,34,2,46,-1,11,5,undefined,-1,2,2,4,-1,undefined,1,3,-1,-1,-1,6,9,1,38,8,60,1,1,5,-1,undefined,-1,-1,3,-1,-1,5,55,-1,2,-1,2,3,-1,-1,-1,undefined,undefined
17/07/2020,4,6,8,17,13,43,14,3,3,2,-1,-1,3,-1,1,-1,3,3,1,2,1,-1,49,2,8,18,30,1,49,1,2,7,undefined,-1,1,5,2,6,undefined,-1,-1,6,1,-1,3,39,2,25,7,34,5,6,1,-1,undefined,1,2,13,-1,-1,5,19,-1,5,-1,2,7,-1,-1,-1,undefined,undefined
17/07/2020,5,14,8,34,39,69,64,22,14,21,4,1,9,-1,3,-1,25,23,5,3,1,-1,95,28,93,51,48,5,75,7,27,22,undefined,-1,11,23,7,-1,undefined,7,20,4,1,2,22,107,2,53,17,32,6,14,11,1,undefined,10,16,53,-1,-1,18,106,-1,11,-1,17,14,-1,-1,-1,undefined,undefined
17/07/2020,6,65,28,60,78,108,200,83,44,156,31,15,35,-1,4,-1,27,94,43,15,14,-1,204,59,267,183,87,16,92,34,35,32,undefined,-1,28,117,29,-1,undefined,20,19,58,18,11,38,256,8,95,41,39,11,50,20,10,undefined,46,34,110,-1,-1,37,204,-1,27,-1,40,21,9,3,1,undefined,undefined
17/07/2020,7,104,49,91,135,202,177,141,127,170,43,21,71,-1,8,-1,100,132,90,27,22,-1,306,101,341,287,148,43,112,79,27,50,undefined,-1,36,243,37,-1,undefined,18,52,55,37,23,72,344,20,120,75,88,36,44,32,1,undefined,48,46,194,3,-1,70,151,-1,54,-1,58,65,74,34,49,undefined,undefined
17/07/2020,8,139,88,154,202,328,276,168,152,204,46,34,95,-1,8,-1,198,205,133,51,30,-1,513,132,440,259,213,59,215,67,51,70,undefined,-1,31,220,106,-1,undefined,29,115,57,28,15,123,526,38,222,82,67,78,65,61,-1,undefined,72,54,246,21,-1,70,254,-1,87,-1,127,98,123,63,164,undefined,undefined
17/07/2020,9,225,151,197,316,233,218,120,96,100,50,28,74,-1,9,-1,202,193,101,62,46,-1,481,106,321,242,297,84,141,75,69,73,undefined,-1,35,189,95,-1,undefined,52,142,55,21,22,172,573,40,307,140,94,103,83,69,2,undefined,61,56,199,22,-1,103,281,-1,132,-1,86,135,124,66,161,undefined,undefined
17/07/2020,10,302,223,245,413,229,176,83,126,80,54,30,96,-1,8,-1,280,183,110,96,50,-1,555,70,314,205,439,84,143,49,92,124,undefined,-1,40,160,121,-1,undefined,24,117,45,22,15,180,500,35,302,153,134,152,89,114,3,undefined,130,84,163,64,-1,145,375,-1,132,-1,88,230,132,94,138,undefined,undefined
17/07/2020,11,393,294,267,456,246,198,105,150,74,42,37,111,-1,4,-1,312,195,111,152,69,-1,638,94,282,263,451,87,155,70,142,146,undefined,-1,43,189,118,-1,undefined,51,147,54,37,25,220,540,33,418,168,122,159,93,122,13,undefined,102,69,150,54,-1,134,483,-1,184,-1,114,281,151,86,127,undefined,undefined
17/07/2020,12,584,399,359,619,370,261,130,209,111,49,44,171,-1,11,-1,438,230,125,202,94,-1,821,144,384,374,662,112,223,93,186,195,undefined,-1,64,245,184,-1,undefined,96,179,72,49,38,298,704,37,515,236,204,159,168,154,7,undefined,151,95,251,92,-1,193,626,-1,275,-1,124,430,228,115,210,undefined,undefined
17/07/2020,13,672,501,448,684,398,267,142,222,152,62,59,156,-1,8,-1,453,255,147,193,69,-1,903,154,449,398,601,163,247,104,178,162,undefined,-1,67,262,157,-1,undefined,81,159,59,57,28,362,721,73,580,304,172,144,156,153,7,undefined,152,90,283,71,-1,185,655,-1,248,-1,159,419,176,100,116,undefined,undefined
17/07/2020,14,723,497,453,631,355,326,167,231,130,33,48,210,-1,21,-1,393,178,134,198,98,-1,981,136,482,430,568,172,189,145,156,118,undefined,-1,44,253,135,42,undefined,58,116,59,54,44,368,719,47,711,260,183,132,128,164,7,undefined,151,104,258,72,-1,218,754,-1,233,-1,196,470,187,102,123,undefined,undefined
17/07/2020,15,695,465,507,664,421,356,178,223,183,62,75,215,-1,17,-1,401,170,121,224,110,-1,1182,129,528,575,425,131,260,231,162,115,undefined,-1,50,278,122,108,undefined,31,114,73,67,39,360,780,61,714,200,148,179,129,161,3,undefined,148,85,278,72,-1,219,947,-1,235,-1,193,600,189,123,138,undefined,undefined
17/07/2020,16,692,443,496,687,414,354,245,272,216,44,60,210,-1,7,-1,346,127,132,220,103,-1,1171,180,532,595,275,92,272,138,148,114,undefined,-1,45,275,123,76,undefined,37,98,51,60,39,343,824,45,727,120,103,160,110,204,19,undefined,127,99,308,73,-1,182,854,-1,229,-1,215,599,164,66,110,undefined,undefined
17/07/2020,17,622,346,631,632,537,360,218,303,178,62,82,218,-1,10,-1,297,158,110,203,88,-1,1304,191,571,543,291,88,318,133,175,137,undefined,-1,64,384,94,59,undefined,40,103,89,74,52,288,750,44,624,114,135,121,102,146,14,undefined,149,119,354,12,-1,213,870,-1,187,-1,164,589,132,31,53,undefined,undefined
17/07/2020,18,345,143,418,320,317,304,121,158,98,38,43,190,-1,4,-1,140,80,56,183,74,-1,1114,92,351,309,256,76,256,84,162,92,undefined,-1,37,306,66,50,undefined,8,50,46,40,38,209,478,33,379,96,114,94,72,98,15,undefined,134,96,211,-1,-1,107,722,-1,141,-1,146,380,75,2,2,undefined,undefined
17/07/2020,19,144,66,275,182,203,195,50,95,37,22,70,155,-1,2,-1,72,46,16,142,71,-1,705,79,200,186,184,59,122,36,100,101,undefined,-1,24,155,42,37,undefined,6,22,35,23,20,107,254,24,197,67,100,74,46,71,7,undefined,85,44,120,-1,-1,84,480,-1,77,-1,63,248,62,0,1,undefined,undefined
17/07/2020,20,74,75,186,120,133,126,20,37,47,25,48,141,-1,4,-1,37,30,8,87,27,-1,602,58,154,107,126,29,81,17,94,102,undefined,-1,11,104,31,22,undefined,5,17,32,29,22,59,177,22,232,88,128,41,51,49,6,undefined,48,25,83,-1,-1,60,388,-1,87,-1,47,158,24,1,3,undefined,undefined
17/07/2020,21,57,39,174,102,97,115,37,37,28,40,29,77,-1,1,-1,46,31,13,88,28,-1,505,46,152,97,105,22,60,13,57,90,undefined,-1,19,76,26,21,undefined,5,9,27,18,13,48,177,25,141,23,82,36,27,34,1,undefined,37,14,75,-1,-1,52,343,-1,58,-1,44,91,17,0,1,undefined,undefined
17/07/2020,22,55,27,149,76,70,75,13,27,37,11,18,48,-1,1,-1,31,27,16,34,13,-1,276,26,123,57,93,18,30,16,47,75,undefined,-1,4,46,33,11,undefined,4,5,15,8,4,32,105,10,96,27,65,34,18,11,5,undefined,23,13,65,-1,-1,25,175,-1,42,-1,31,78,-1,-1,-1,undefined,undefined
17/07/2020,23,33,13,86,29,33,30,13,34,21,2,8,26,-1,-1,-1,13,4,2,13,5,-1,132,15,66,37,73,1,19,7,26,58,undefined,-1,10,38,15,2,undefined,1,6,10,7,6,21,87,2,76,10,90,7,12,7,2,undefined,11,9,31,-1,-1,14,132,-1,15,-1,7,40,-1,-1,-1,undefined,undefined
18/07/2020,0,14,7,59,31,29,31,12,5,4,2,4,10,-1,-1,-1,2,1,3,19,19,-1,91,7,31,8,55,2,17,21,19,34,undefined,-1,1,16,6,1,undefined,1,11,2,-1,-1,15,110,2,49,3,59,2,13,5,-1,undefined,11,4,20,-1,-1,4,84,-1,17,-1,12,7,-1,-1,-1,undefined,undefined
18/07/2020,1,10,12,84,21,20,17,2,2,5,1,2,6,-1,-1,-1,8,3,-1,5,22,-1,51,11,13,17,31,2,9,-1,6,37,undefined,-1,2,7,2,1,undefined,2,1,8,6,4,17,31,5,59,8,41,3,6,-1,1,undefined,2,1,8,-1,-1,12,41,-1,21,-1,11,15,-1,-1,-1,undefined,undefined
18/07/2020,2,9,7,61,12,36,4,8,-1,7,3,-1,13,-1,-1,-1,2,1,-1,8,6,-1,45,2,14,5,36,1,34,-1,4,4,undefined,-1,2,7,5,1,undefined,-1,1,4,4,4,21,21,-1,25,4,51,3,5,6,1,undefined,3,-1,8,-1,-1,23,29,-1,18,-1,8,1,-1,-1,-1,undefined,undefined
18/07/2020,3,-1,2,34,16,23,7,18,1,-1,-1,2,4,-1,-1,-1,3,2,-1,6,1,-1,39,26,3,9,52,3,31,-1,2,3,undefined,-1,3,1,2,2,undefined,-1,3,2,3,1,9,18,2,27,6,71,2,8,1,-1,undefined,-1,4,7,-1,-1,4,26,-1,1,-1,8,6,-1,-1,-1,undefined,undefined
18/07/2020,4,5,4,26,12,20,2,12,1,-1,-1,3,3,-1,-1,-1,9,-1,1,4,3,-1,34,7,5,5,41,4,21,1,-1,21,undefined,-1,-1,10,2,-1,undefined,-1,-1,1,-1,-1,11,39,1,34,6,49,5,5,-1,-1,undefined,-1,-1,16,-1,-1,5,33,-1,6,-1,3,1,-1,-1,-1,undefined,undefined
18/07/2020,5,8,8,26,18,46,26,6,9,7,4,-1,1,-1,-1,-1,15,14,3,4,5,-1,67,11,35,13,27,1,27,5,10,11,undefined,-1,5,8,15,-1,undefined,2,5,8,-1,1,8,67,1,26,12,38,7,5,1,-1,undefined,2,1,14,-1,-1,6,37,-1,12,-1,5,7,-1,-1,-1,undefined,undefined
18/07/2020,6,18,9,40,44,42,77,23,21,26,5,4,21,-1,3,-1,14,28,4,4,4,-1,75,20,109,69,88,17,20,16,16,10,undefined,-1,12,37,12,-1,undefined,4,11,26,2,2,16,115,5,45,49,48,7,16,7,1,undefined,28,13,33,-1,-1,17,73,-1,14,-1,19,11,6,0,0,undefined,undefined
18/07/2020,7,40,34,55,42,67,85,39,36,57,17,12,35,-1,3,-1,16,40,23,15,12,-1,159,17,105,117,125,28,29,36,15,28,undefined,-1,16,120,23,-1,undefined,6,27,18,9,10,30,88,10,59,59,82,16,38,8,-1,undefined,15,15,58,4,-1,22,103,-1,58,-1,25,35,16,10,11,undefined,undefined
18/07/2020,8,95,70,77,111,106,98,101,80,27,21,21,59,-1,8,-1,54,57,26,23,9,-1,279,19,122,202,193,74,60,55,16,26,undefined,-1,8,206,49,-1,undefined,10,21,11,6,8,78,178,3,95,134,92,46,41,19,6,undefined,16,20,76,15,-1,48,105,-1,51,-1,48,56,42,23,39,undefined,undefined
18/07/2020,9,174,102,150,179,188,149,168,151,39,40,47,145,-1,11,-1,119,67,44,14,22,-1,340,53,140,322,293,138,121,109,39,54,undefined,-1,46,336,47,-1,undefined,9,47,25,26,26,95,279,16,236,170,132,120,74,27,4,undefined,43,24,94,17,-1,55,232,-1,63,-1,51,103,62,50,46,undefined,undefined
18/07/2020,10,290,209,223,290,262,172,234,265,49,36,52,179,-1,8,-1,188,81,35,3,45,-1,455,50,193,499,452,193,211,108,80,89,undefined,-1,30,612,57,-1,undefined,9,80,41,42,27,112,362,32,224,249,231,180,89,77,12,undefined,81,58,121,45,-1,116,381,-1,116,-1,60,219,104,56,78,undefined,undefined
18/07/2020,11,532,317,316,446,382,217,320,340,55,36,74,246,-1,7,-1,214,137,60,98,41,-1,634,51,202,603,619,209,287,182,120,130,undefined,-1,51,629,54,-1,undefined,24,92,46,55,24,222,527,40,334,291,215,226,120,128,8,undefined,108,62,146,72,-1,129,526,-1,145,-1,87,340,124,46,78,undefined,undefined
18/07/2020,12,667,418,458,572,378,314,247,270,79,52,75,254,-1,5,-1,277,96,53,197,67,-1,776,89,225,589,637,273,280,145,155,134,undefined,-1,43,582,85,-1,undefined,26,85,52,37,16,281,613,27,532,327,223,223,91,126,1,undefined,125,76,160,70,-1,162,614,-1,205,-1,130,392,163,81,98,undefined,undefined
18/07/2020,13,650,504,417,554,402,277,256,244,63,58,56,222,-1,10,-1,306,112,54,226,114,-1,842,78,252,552,664,242,294,135,198,128,undefined,-1,50,485,55,-1,undefined,23,89,54,43,23,290,644,33,523,279,242,215,129,135,2,undefined,126,77,161,75,-1,157,652,-1,247,-1,130,476,144,99,108,undefined,undefined
18/07/2020,14,789,510,458,566,417,298,208,210,80,31,47,237,-1,6,-1,263,79,52,192,64,-1,853,58,293,481,592,161,235,133,165,115,undefined,-1,50,482,104,19,undefined,19,82,44,42,17,299,609,23,567,248,188,216,125,159,1,undefined,115,99,215,80,-1,145,745,-1,186,-1,146,460,149,64,81,undefined,undefined
18/07/2020,15,746,487,488,545,390,295,260,215,66,45,66,214,-1,13,-1,211,87,41,243,75,-1,849,81,285,500,462,145,238,161,159,134,undefined,-1,62,400,54,70,undefined,15,49,58,62,31,243,605,38,568,233,198,215,112,171,3,undefined,81,72,179,54,-1,184,761,-1,188,-1,138,478,133,86,89,undefined,undefined
18/07/2020,16,621,413,482,441,309,302,168,217,51,20,64,212,-1,6,-1,132,60,35,188,74,-1,976,76,226,398,300,87,183,98,134,135,undefined,-1,48,387,48,86,undefined,5,59,41,48,30,301,503,33,518,115,146,162,88,128,5,undefined,118,61,208,47,-1,175,753,-1,158,-1,137,565,109,52,58,undefined,undefined
18/07/2020,17,460,203,416,367,262,252,117,185,37,34,66,203,-1,5,-1,101,54,24,180,48,-1,882,55,227,262,216,66,132,66,104,100,undefined,-1,44,250,49,52,undefined,16,31,38,36,25,199,349,35,397,72,55,86,61,89,-1,undefined,109,63,156,10,-1,162,614,-1,143,-1,115,438,63,11,8,undefined,undefined
18/07/2020,18,171,105,299,165,194,150,56,90,24,25,58,165,-1,4,-1,56,37,22,148,57,-1,668,63,156,143,173,31,132,30,123,69,undefined,-1,21,228,35,34,undefined,2,32,36,34,22,106,216,29,254,42,108,61,50,76,2,undefined,80,43,108,-1,-1,99,510,-1,70,-1,67,253,42,0,2,undefined,undefined
18/07/2020,19,94,63,229,129,146,117,34,44,36,18,25,112,-1,2,-1,23,26,10,136,40,-1,494,50,117,115,123,33,69,27,91,86,undefined,-1,10,133,17,22,undefined,2,8,23,15,9,63,166,19,149,45,92,32,53,50,-1,undefined,69,19,68,-1,-1,60,349,-1,73,-1,40,183,33,0,2,undefined,undefined
18/07/2020,20,41,46,212,110,72,127,29,52,23,32,47,104,-1,3,-1,28,6,8,86,50,-1,450,62,121,82,102,33,43,16,81,98,undefined,-1,6,61,22,26,undefined,3,17,18,7,4,60,141,17,154,33,112,32,33,37,-1,undefined,65,13,81,-1,-1,53,302,-1,44,-1,37,120,17,0,0,undefined,undefined
18/07/2020,21,47,34,155,72,82,89,26,42,3,23,17,66,-1,2,-1,22,8,4,60,23,-1,442,45,108,49,90,26,52,14,41,67,undefined,-1,8,52,18,25,undefined,2,15,23,16,9,24,97,12,113,35,100,17,34,14,1,undefined,35,23,58,-1,-1,32,227,-1,28,-1,27,92,8,0,0,undefined,undefined
18/07/2020,22,34,20,137,57,64,54,5,23,3,13,13,29,-1,2,-1,14,19,6,30,21,-1,189,28,78,47,72,24,20,4,41,62,undefined,-1,1,26,5,21,undefined,5,5,9,5,4,18,77,3,78,26,96,15,22,16,1,undefined,27,24,44,-1,-1,31,177,-1,30,-1,12,78,-1,-1,-1,undefined,undefined
18/07/2020,23,22,11,129,28,34,38,8,19,4,5,7,34,-1,-1,-1,9,6,1,23,9,-1,96,9,41,29,62,10,11,3,34,48,undefined,-1,2,24,4,6,undefined,-1,5,14,8,5,21,72,4,94,10,72,8,26,6,-1,undefined,10,8,23,-1,-1,17,94,-1,20,-1,7,25,-1,-1,-1,undefined,undefined
19/07/2020,0,6,9,109,30,52,27,11,8,9,5,-1,15,-1,1,-1,11,1,5,6,6,-1,72,12,29,23,44,6,15,4,16,35,undefined,-1,-1,21,3,4,undefined,-1,3,1,1,3,9,51,3,77,10,77,3,19,1,-1,undefined,4,2,18,-1,-1,7,42,-1,12,-1,11,8,-1,-1,-1,undefined,undefined
19/07/2020,1,15,1,99,14,17,8,2,1,2,-1,4,6,-1,-1,-1,1,2,-1,3,2,-1,48,5,18,7,47,3,13,2,8,34,undefined,-1,1,3,1,-1,undefined,-1,-1,4,2,2,10,24,1,53,4,103,2,35,3,1,undefined,4,-1,14,-1,-1,2,41,-1,2,-1,8,14,-1,-1,-1,undefined,undefined
19/07/2020,2,16,4,88,9,21,13,12,1,1,1,3,12,-1,-1,-1,4,-1,6,3,2,-1,75,4,6,8,38,1,19,2,7,10,undefined,-1,-1,2,4,2,undefined,-1,3,1,1,3,12,20,-1,31,8,71,4,50,7,-1,undefined,3,-1,9,-1,-1,5,50,-1,5,-1,4,4,-1,-1,-1,undefined,undefined
19/07/2020,3,19,3,49,22,53,7,11,2,2,-1,-1,1,-1,-1,-1,-1,3,-1,3,3,-1,45,2,22,6,16,2,22,1,3,8,undefined,-1,2,4,-1,-1,undefined,1,4,2,-1,-1,7,30,-1,47,6,43,3,2,3,-1,undefined,-1,-1,12,-1,-1,8,35,-1,3,-1,5,5,-1,-1,-1,undefined,undefined
19/07/2020,4,10,3,51,17,14,3,3,3,7,2,5,4,-1,-1,-1,11,5,-1,5,2,-1,37,11,18,12,26,1,8,-1,2,16,undefined,-1,-1,2,1,-1,undefined,2,1,1,1,-1,11,43,1,44,1,47,6,7,3,-1,undefined,3,6,15,-1,-1,2,26,-1,6,-1,4,9,-1,-1,-1,undefined,undefined
19/07/2020,5,30,4,43,21,24,16,4,2,5,3,-1,-1,-1,2,-1,19,2,4,6,2,-1,56,8,26,10,45,4,26,2,7,-1,undefined,-1,1,13,6,-1,undefined,-1,5,2,2,2,21,58,1,34,8,61,5,12,6,-1,undefined,-1,1,18,-1,-1,1,13,-1,4,-1,9,6,-1,-1,-1,undefined,undefined
19/07/2020,6,10,12,76,53,54,26,9,7,21,3,4,10,-1,-1,-1,10,5,6,11,1,-1,67,9,28,28,48,5,33,13,11,7,undefined,-1,17,34,5,-1,undefined,-1,3,4,2,2,20,87,-1,35,8,33,7,9,8,-1,undefined,4,4,28,-1,-1,12,39,-1,11,-1,11,11,1,0,0,undefined,undefined
19/07/2020,7,36,20,74,45,57,45,31,22,39,4,9,29,-1,1,-1,15,16,15,6,4,-1,127,10,83,90,73,17,27,22,17,9,undefined,-1,6,60,20,-1,undefined,2,4,10,5,4,19,93,6,39,26,43,10,10,14,-1,undefined,10,6,39,2,-1,12,50,-1,16,-1,24,25,10,4,4,undefined,undefined
19/07/2020,8,60,25,80,74,109,66,85,65,25,12,29,82,-1,3,-1,28,42,8,5,10,-1,169,18,116,187,138,29,70,62,20,19,undefined,-1,22,204,17,-1,undefined,2,20,11,13,7,46,145,7,78,38,72,45,25,14,-1,undefined,16,14,38,8,-1,22,123,-1,16,-1,26,49,32,14,31,undefined,undefined
19/07/2020,9,128,61,125,139,160,125,186,171,21,25,38,112,-1,14,-1,65,58,24,35,13,-1,299,26,82,292,252,86,96,93,42,31,undefined,-1,34,372,27,-1,undefined,3,24,15,21,14,52,206,7,177,97,96,65,52,27,-1,undefined,31,20,73,21,-1,42,217,-1,36,-1,21,68,56,30,50,undefined,undefined
19/07/2020,10,220,149,174,227,235,168,238,252,22,30,53,196,-1,11,-1,75,67,17,60,50,-1,371,42,145,510,405,167,189,151,42,83,undefined,-1,46,534,24,-1,undefined,17,46,24,38,18,117,324,22,233,159,174,132,73,37,-1,undefined,47,43,111,28,-1,83,273,-1,77,-1,76,156,66,35,54,undefined,undefined
19/07/2020,11,423,280,260,322,358,252,363,349,51,35,90,325,-1,7,-1,96,103,22,128,46,-1,519,73,191,643,527,157,276,195,115,133,undefined,-1,59,678,44,-1,undefined,4,68,48,47,34,133,403,37,279,239,195,191,96,93,1,undefined,70,59,133,52,-1,109,422,-1,102,-1,68,252,83,49,60,undefined,undefined
19/07/2020,12,549,411,396,528,395,276,360,418,40,72,130,391,-1,3,-1,185,126,36,166,76,-1,687,54,177,710,643,193,292,217,136,120,undefined,-1,53,753,57,-1,undefined,14,68,74,55,54,202,511,40,406,281,250,166,98,99,-1,undefined,74,105,210,78,-1,144,543,-1,186,-1,101,377,125,74,61,undefined,undefined
19/07/2020,13,678,430,426,478,453,302,326,369,62,63,115,392,-1,6,-1,184,86,35,239,60,-1,827,57,211,697,647,194,296,250,137,137,undefined,-1,64,628,52,-1,undefined,22,67,64,51,39,268,571,19,491,313,238,209,163,148,1,undefined,93,126,174,92,-1,161,620,-1,169,-1,133,473,143,81,72,undefined,undefined
19/07/2020,14,613,518,489,504,354,294,233,270,70,41,90,307,-1,4,-1,171,79,33,199,83,-1,839,47,241,550,616,173,217,163,187,83,undefined,-1,52,524,44,24,undefined,11,36,61,35,26,217,569,15,502,277,195,162,155,155,-1,undefined,90,92,182,92,-1,191,754,-1,191,-1,114,531,139,65,74,undefined,undefined
19/07/2020,15,603,442,460,421,340,266,146,222,49,30,79,268,-1,3,-1,134,87,44,220,72,-1,870,60,241,449,486,125,188,90,167,125,undefined,-1,33,379,42,56,undefined,4,27,31,29,27,203,387,25,522,262,202,116,152,130,-1,undefined,97,66,184,82,-1,183,759,-1,133,-1,81,600,136,51,54,undefined,undefined
19/07/2020,16,545,296,420,391,267,206,152,154,46,22,67,177,-1,2,-1,110,56,18,231,48,-1,780,52,218,324,292,93,139,84,131,81,undefined,-1,35,297,33,50,undefined,8,53,33,30,25,195,421,13,434,134,99,69,78,116,-1,undefined,99,64,152,55,-1,168,721,-1,119,-1,106,514,103,50,33,undefined,undefined
19/07/2020,17,326,189,364,293,206,193,88,93,32,15,35,113,-1,4,-1,70,42,10,176,48,-1,661,42,199,156,142,51,113,54,111,56,undefined,-1,20,171,16,30,undefined,2,32,24,22,15,146,307,20,366,61,56,62,72,69,-1,undefined,91,69,113,16,-1,119,501,-1,105,-1,73,371,49,6,10,undefined,undefined
19/07/2020,18,152,73,243,141,130,91,15,47,33,24,17,84,-1,-1,-1,59,23,13,144,37,-1,508,51,207,90,143,36,90,23,93,58,undefined,-1,14,105,18,21,undefined,11,24,20,10,11,93,198,9,192,40,55,18,59,47,-1,undefined,73,28,75,-1,-1,70,357,-1,58,-1,54,193,31,0,1,undefined,undefined
19/07/2020,19,63,54,159,89,105,98,18,47,13,25,32,107,-1,2,-1,29,27,7,106,37,-1,454,48,181,92,145,37,72,10,59,72,undefined,-1,11,72,25,25,undefined,3,14,6,7,6,36,140,5,146,68,115,29,39,36,-1,undefined,32,28,76,-1,-1,59,281,-1,47,-1,18,117,25,0,1,undefined,undefined
19/07/2020,20,51,27,183,103,87,89,37,29,18,23,27,84,-1,1,-1,37,12,6,89,40,-1,399,43,143,67,113,23,60,8,64,75,undefined,-1,5,68,15,22,undefined,-1,10,26,12,7,53,124,8,112,32,98,33,35,41,-1,undefined,48,27,76,-1,-1,36,217,-1,50,-1,23,96,14,0,0,undefined,undefined
19/07/2020,21,47,28,112,51,64,70,16,17,19,21,20,86,-1,2,-1,21,13,4,59,30,-1,300,28,84,32,73,12,36,10,57,59,undefined,-1,3,44,12,16,undefined,4,7,18,9,5,21,108,16,84,14,74,5,34,25,-1,undefined,23,18,58,-1,-1,30,201,-1,34,-1,28,56,8,0,0,undefined,undefined
19/07/2020,22,25,11,124,57,63,47,6,10,7,7,8,28,-1,2,-1,10,10,4,40,6,-1,143,24,80,39,69,13,17,2,29,49,undefined,-1,3,29,15,13,undefined,4,8,11,12,4,31,111,5,73,12,56,11,14,5,-1,undefined,19,14,46,-1,-1,15,146,-1,19,-1,9,43,-1,-1,-1,undefined,undefined
19/07/2020,23,26,13,69,31,44,23,3,14,4,2,3,20,-1,-1,-1,11,5,2,18,9,-1,92,9,40,30,98,7,31,3,27,25,undefined,-1,2,19,6,4,undefined,1,2,11,6,5,14,54,3,41,10,115,4,11,8,-1,undefined,16,3,24,-1,-1,19,78,-1,10,-1,10,21,-1,-1,-1,undefined,undefined
20/07/2020,0,5,4,28,19,29,11,-1,7,-1,3,1,5,-1,-1,-1,7,1,3,5,9,-1,55,15,42,47,42,4,31,-1,14,28,undefined,-1,6,21,-1,2,undefined,2,9,4,1,1,10,28,5,37,6,56,-1,6,1,-1,undefined,3,2,8,-1,-1,13,59,-1,7,-1,4,14,-1,-1,-1,undefined,undefined
20/07/2020,1,3,5,28,9,22,33,4,5,-1,2,2,8,-1,-1,-1,2,2,2,8,2,-1,42,11,3,7,40,6,22,-1,7,1,undefined,-1,1,7,-1,6,undefined,-1,1,2,2,3,1,19,1,52,5,37,-1,11,2,-1,undefined,1,1,7,-1,-1,8,33,-1,3,-1,2,4,-1,-1,-1,undefined,undefined
20/07/2020,2,4,5,23,5,12,10,7,-1,2,-1,1,2,-1,-1,-1,5,4,2,5,5,-1,41,9,15,6,22,-1,6,-1,4,5,undefined,-1,-1,5,6,-1,undefined,-1,1,-1,-1,-1,2,11,-1,13,4,47,3,7,3,1,undefined,-1,-1,12,-1,-1,4,19,-1,5,-1,1,5,-1,-1,-1,undefined,undefined
20/07/2020,3,3,5,17,4,24,6,3,2,3,-1,2,7,-1,-1,-1,9,-1,-1,3,3,-1,37,7,11,12,25,5,26,-1,12,2,undefined,-1,3,7,4,3,undefined,1,1,1,-1,2,8,6,1,40,2,38,1,2,2,-1,undefined,3,2,5,-1,-1,12,21,-1,2,-1,1,3,-1,-1,-1,undefined,undefined
20/07/2020,4,5,12,13,6,47,14,-1,-1,4,-1,4,4,-1,-1,-1,3,6,1,2,1,-1,25,3,12,8,31,1,52,1,6,7,undefined,-1,4,3,1,5,undefined,-1,9,6,-1,-1,1,12,-1,14,3,34,8,3,1,-1,undefined,1,-1,9,-1,-1,7,27,-1,3,-1,1,5,-1,-1,-1,undefined,undefined
20/07/2020,5,8,7,20,33,61,40,13,19,17,2,-1,6,-1,-1,-1,18,17,11,4,2,-1,66,10,61,39,36,4,56,4,10,21,undefined,-1,6,23,12,-1,undefined,2,12,6,2,1,18,88,4,34,7,14,6,3,7,-1,undefined,10,12,34,-1,-1,5,31,-1,11,-1,13,7,-1,-1,-1,undefined,undefined
20/07/2020,6,39,16,47,67,114,105,55,44,59,17,14,37,-1,2,-1,24,71,28,13,12,-1,147,29,202,163,36,9,93,25,32,10,undefined,-1,18,109,37,-1,undefined,5,21,14,8,5,41,158,7,55,13,15,9,18,9,-1,undefined,15,29,78,-1,-1,26,97,-1,28,-1,27,20,4,3,0,undefined,undefined
20/07/2020,7,97,68,95,150,213,181,127,124,182,19,24,92,-1,4,-1,79,125,91,14,27,-1,361,110,306,295,82,23,163,62,58,38,undefined,-1,38,180,65,-1,undefined,13,48,42,43,24,94,293,22,129,30,29,26,24,20,1,undefined,25,58,181,6,-1,67,154,-1,56,-1,64,56,61,42,43,undefined,undefined
20/07/2020,8,187,100,132,218,292,261,149,147,183,28,22,132,-1,8,-1,203,212,159,48,51,-1,597,136,476,280,148,34,236,65,46,51,undefined,-1,52,164,127,-1,undefined,27,132,39,43,25,126,506,29,184,65,63,56,56,58,-1,undefined,39,69,251,26,-1,81,231,-1,120,-1,121,99,129,57,124,undefined,undefined
20/07/2020,9,233,132,126,297,237,241,105,125,116,39,22,101,-1,11,-1,207,144,115,53,59,-1,495,95,363,219,177,49,165,67,68,72,undefined,-1,44,116,106,-1,undefined,59,138,47,44,28,160,401,35,266,78,76,71,54,34,2,undefined,62,81,208,27,-1,94,261,-1,89,-1,93,134,100,68,99,undefined,undefined
20/07/2020,10,291,237,208,364,259,159,123,128,67,28,29,103,-1,4,-1,281,153,99,100,60,-1,545,81,301,214,209,63,185,94,89,94,undefined,-1,35,127,119,-1,undefined,24,112,50,43,14,212,449,24,298,75,74,140,56,100,-1,undefined,78,68,177,47,-1,194,268,-1,142,-1,101,218,92,57,114,undefined,undefined
20/07/2020,11,373,308,272,433,258,251,110,152,130,40,33,135,-1,3,-1,325,167,98,93,76,-1,670,83,284,261,232,52,178,77,51,69,undefined,-1,32,131,98,-1,undefined,46,130,42,25,16,227,452,19,398,84,106,133,72,111,-1,undefined,104,87,179,38,-1,116,415,-1,136,-1,123,229,123,77,103,undefined,undefined
20/07/2020,12,511,412,383,515,333,225,105,191,87,48,51,137,-1,6,-1,386,190,117,145,86,-1,815,125,367,257,305,56,181,57,15,105,undefined,-1,50,149,159,-1,undefined,97,141,58,40,20,320,622,29,476,82,115,146,71,144,-1,undefined,114,61,198,94,-1,151,540,-1,233,-1,143,339,176,94,141,undefined,undefined
20/07/2020,13,524,477,418,554,297,262,84,133,108,42,16,105,-1,4,-1,369,191,118,160,80,-1,1009,110,426,227,286,63,161,57,4,96,undefined,-1,59,145,135,-1,undefined,69,166,54,44,27,270,586,49,453,93,91,167,98,143,-1,undefined,145,89,227,65,-1,154,560,-1,270,-1,136,374,178,95,121,undefined,undefined
20/07/2020,14,600,437,449,580,320,263,90,149,117,48,29,100,-1,7,-1,384,146,93,197,65,-1,855,109,355,267,234,77,169,86,14,125,undefined,-1,44,132,143,20,undefined,52,133,51,58,22,269,626,50,554,98,112,112,114,148,2,undefined,119,66,221,68,-1,153,685,-1,197,-1,150,418,154,77,85,undefined,undefined
20/07/2020,15,615,421,416,586,337,261,116,153,123,42,25,111,-1,3,-1,322,133,117,194,83,-1,943,90,436,287,256,73,214,97,59,134,undefined,-1,46,150,98,63,undefined,41,156,79,72,60,309,688,47,595,96,67,122,106,99,-1,undefined,138,88,218,84,-1,219,705,-1,197,-1,143,495,153,67,80,undefined,undefined
20/07/2020,16,558,374,406,574,406,355,168,213,209,35,41,195,-1,10,-1,289,159,135,176,60,-1,1040,129,485,387,228,104,250,118,130,119,undefined,-1,41,204,95,71,undefined,34,102,59,52,46,269,706,29,624,117,67,157,121,157,-1,undefined,142,88,270,60,-1,180,722,-1,150,-1,156,538,160,77,89,undefined,undefined
20/07/2020,17,532,275,458,466,448,374,226,217,188,35,82,265,-1,2,-1,189,175,130,189,59,-1,1213,150,522,400,238,79,254,125,145,99,undefined,-1,57,231,104,77,undefined,20,103,89,90,65,276,678,59,575,91,97,98,133,98,2,undefined,137,100,377,27,-1,187,793,-1,166,-1,188,470,111,30,46,undefined,undefined
20/07/2020,18,197,129,377,310,242,325,128,164,99,36,57,230,-1,4,-1,139,78,56,156,43,-1,955,93,340,288,178,67,202,77,109,102,undefined,-1,36,310,76,54,undefined,9,56,72,50,29,149,435,31,315,78,88,58,46,89,-1,undefined,128,73,170,-1,-1,137,598,-1,101,-1,95,350,61,0,2,undefined,undefined
20/07/2020,19,94,68,238,138,170,182,67,115,48,31,66,190,-1,5,-1,45,40,19,89,38,-1,564,62,177,180,130,37,111,33,67,89,undefined,-1,10,165,28,39,undefined,3,27,44,48,21,106,222,18,185,42,124,34,46,44,3,undefined,62,53,124,-1,-1,73,405,-1,71,-1,53,161,20,0,1,undefined,undefined
20/07/2020,20,70,22,133,96,146,142,38,40,45,16,44,147,-1,-1,-1,38,23,13,68,30,-1,458,44,137,93,119,36,65,27,68,99,undefined,-1,9,101,26,35,undefined,3,19,25,14,12,52,152,24,115,33,101,46,44,26,1,undefined,29,42,88,-1,-1,48,275,-1,53,-1,35,95,17,0,0,undefined,undefined
20/07/2020,21,41,22,151,84,89,130,9,39,21,15,32,112,-1,1,-1,30,15,5,67,31,-1,398,45,132,83,91,17,58,9,56,46,undefined,-1,18,70,20,22,undefined,3,16,16,12,5,48,151,23,123,24,82,18,23,28,3,undefined,36,23,83,-1,-1,35,232,-1,55,-1,27,67,9,0,0,undefined,undefined
20/07/2020,22,55,12,112,65,61,48,14,26,33,4,23,62,-1,1,-1,13,19,17,34,32,-1,188,44,121,55,64,9,20,14,35,45,undefined,-1,5,43,15,12,undefined,5,8,14,6,8,27,198,5,78,21,67,31,18,16,-1,undefined,27,21,83,-1,-1,48,140,-1,22,-1,27,62,-1,-1,-1,undefined,undefined
20/07/2020,23,21,8,80,28,40,30,7,14,9,6,8,23,-1,1,-1,12,2,-1,19,7,-1,119,21,34,45,59,8,20,3,30,44,undefined,-1,7,24,10,5,undefined,2,4,6,10,7,15,140,3,58,10,136,4,15,4,-1,undefined,12,8,37,-1,-1,15,72,-1,13,-1,20,22,-1,-1,-1,undefined,undefined
21/07/2020,0,7,7,94,14,24,13,2,15,3,1,3,6,-1,-1,-1,3,1,2,5,5,-1,53,18,32,18,39,7,17,1,17,47,undefined,-1,10,23,1,-1,undefined,1,1,7,4,5,12,45,9,52,10,42,2,13,5,-1,undefined,3,10,14,-1,-1,10,44,-1,10,-1,12,19,-1,-1,-1,undefined,undefined
21/07/2020,1,9,4,44,9,12,23,2,4,3,9,3,1,-1,-1,-1,4,3,1,6,5,-1,32,4,6,6,30,5,8,1,5,22,undefined,-1,2,8,-1,2,undefined,-1,-1,-1,-1,-1,3,29,-1,42,4,27,-1,4,5,-1,undefined,3,3,9,-1,-1,5,42,-1,3,-1,3,6,-1,-1,-1,undefined,undefined
21/07/2020,2,6,6,46,7,6,6,1,-1,2,2,1,1,-1,-1,-1,2,4,4,4,3,-1,20,12,21,5,21,4,12,1,6,3,undefined,-1,15,7,-1,4,undefined,2,-1,-1,-1,-1,3,9,-1,22,6,37,3,12,2,-1,undefined,-1,3,12,-1,-1,4,15,-1,5,-1,3,11,-1,-1,-1,undefined,undefined
21/07/2020,3,11,4,95,11,30,1,10,-1,-1,1,1,4,-1,-1,-1,10,1,1,7,8,-1,22,14,14,6,24,1,25,1,10,16,undefined,-1,1,4,6,2,undefined,-1,3,-1,-1,3,14,31,-1,40,-1,47,1,6,2,-1,undefined,2,2,2,-1,-1,5,26,-1,7,-1,4,7,-1,-1,-1,undefined,undefined
21/07/2020,4,3,6,23,6,38,15,2,3,8,1,1,8,-1,-1,-1,1,4,2,5,-1,-1,27,4,5,4,24,4,47,-1,4,14,undefined,-1,4,8,1,17,undefined,-1,2,5,-1,-1,4,24,1,31,6,32,10,10,1,-1,undefined,2,-1,11,-1,-1,6,22,-1,7,-1,5,5,-1,-1,-1,undefined,undefined
21/07/2020,5,9,6,47,37,70,68,22,18,30,4,-1,3,-1,2,-1,9,30,6,4,1,-1,94,27,109,44,63,1,54,6,18,15,undefined,-1,2,28,10,-1,undefined,5,13,9,1,-1,20,98,4,38,11,33,4,16,10,1,undefined,6,15,44,-1,-1,14,77,-1,11,-1,14,10,-1,-1,-1,undefined,undefined
21/07/2020,6,56,14,48,76,106,239,59,53,141,19,10,39,-1,4,-1,32,80,31,2,11,-1,159,60,246,165,70,20,79,18,18,43,undefined,-1,18,111,27,-1,undefined,24,18,49,17,16,33,238,13,92,28,34,8,58,16,3,undefined,47,47,118,-1,-1,41,243,-1,15,-1,35,22,16,4,4,undefined,undefined
21/07/2020,7,93,61,80,117,247,193,120,134,193,25,30,84,-1,7,-1,77,163,98,12,29,-1,326,112,263,321,135,30,154,68,35,46,undefined,-1,50,291,55,-1,undefined,22,41,35,28,12,91,305,19,130,69,45,21,31,17,1,undefined,40,65,195,11,-1,62,175,-1,58,-1,69,63,56,44,60,undefined,undefined
21/07/2020,8,153,97,129,211,299,250,180,141,206,40,49,119,-1,11,-1,232,219,134,36,42,-1,608,122,354,300,213,70,217,98,36,80,undefined,-1,44,271,119,-1,undefined,48,143,58,42,27,116,484,27,194,85,56,72,62,58,1,undefined,74,83,296,25,-1,95,227,-1,74,-1,126,89,118,69,146,undefined,undefined
21/07/2020,9,200,129,167,296,222,195,72,103,114,51,49,107,-1,8,-1,216,162,118,69,48,-1,444,82,365,222,248,69,149,62,73,70,undefined,-1,36,206,103,-1,undefined,54,116,63,44,20,174,471,34,314,110,88,103,62,52,2,undefined,83,43,197,41,-1,89,267,-1,121,-1,85,97,119,71,136,undefined,undefined
21/07/2020,10,256,242,187,363,244,192,74,97,91,34,33,110,-1,3,-1,237,150,120,74,52,-1,462,89,280,175,374,92,123,56,72,81,undefined,-1,32,172,98,-1,undefined,35,100,34,26,18,173,482,37,309,132,128,131,79,69,1,undefined,92,77,144,43,-1,125,320,-1,133,-1,103,196,108,80,109,undefined,undefined
21/07/2020,11,296,273,246,440,277,208,84,179,86,47,49,135,-1,7,-1,335,140,132,126,42,-1,626,89,299,196,454,89,175,75,123,102,undefined,-1,47,225,90,-1,undefined,34,100,46,45,9,217,485,25,369,159,159,118,111,110,3,undefined,122,57,183,45,-1,128,434,-1,154,-1,97,213,175,84,121,undefined,undefined
21/07/2020,12,507,418,370,543,338,256,141,204,107,54,57,165,-1,10,-1,404,224,144,191,82,59,850,142,386,313,609,109,167,86,124,167,undefined,-1,59,363,158,-1,undefined,94,156,82,63,32,317,624,42,507,197,180,139,140,133,3,undefined,139,66,208,69,-1,180,592,-1,259,-1,159,344,197,133,189,undefined,undefined
21/07/2020,13,509,476,414,640,328,371,103,176,119,41,38,158,-1,2,-1,433,252,127,172,92,239,869,142,400,358,622,114,174,84,116,148,undefined,-1,72,346,162,-1,undefined,94,153,88,53,29,306,726,56,491,211,207,152,122,167,-1,undefined,208,88,257,80,-1,177,675,-1,276,-1,148,345,209,141,128,undefined,undefined
21/07/2020,14,567,371,371,571,351,323,70,135,113,40,40,145,-1,11,-1,328,171,144,193,95,271,810,105,428,268,559,105,195,79,104,140,undefined,-1,40,326,147,32,undefined,58,99,70,37,34,293,635,52,564,244,172,107,122,134,3,undefined,111,62,226,61,-1,203,716,-1,239,-1,137,418,172,92,94,undefined,undefined
21/07/2020,15,544,431,447,605,395,350,123,209,162,44,42,168,-1,9,-1,314,146,118,201,107,244,1024,102,446,365,350,79,214,101,165,124,undefined,-1,58,291,130,65,undefined,64,88,48,34,23,270,699,56,583,177,97,145,101,145,4,undefined,159,96,268,84,-1,242,851,-1,198,-1,150,530,148,84,124,undefined,undefined
21/07/2020,16,634,419,465,543,397,366,171,226,217,34,51,217,-1,8,-1,340,156,125,211,82,269,1215,111,512,440,264,92,282,108,141,104,undefined,-1,46,444,92,72,undefined,37,105,77,65,35,273,730,47,603,117,60,142,93,146,-1,undefined,134,108,322,75,-1,209,814,-1,226,-1,171,520,181,59,107,undefined,undefined
21/07/2020,17,509,364,433,540,481,396,246,306,239,40,100,325,-1,13,-1,210,151,134,231,52,241,1296,157,515,468,241,64,351,130,140,107,undefined,-1,57,483,85,69,undefined,26,96,95,88,49,291,662,41,567,86,73,110,140,123,1,undefined,150,97,349,20,-1,217,814,-1,190,-1,191,476,127,31,46,undefined,undefined
21/07/2020,18,247,246,355,345,285,288,134,195,62,78,85,301,-1,4,-1,126,72,61,143,55,216,949,75,322,379,220,88,212,96,137,118,undefined,-1,36,375,70,64,undefined,12,69,42,40,21,183,475,35,365,80,124,71,80,75,1,undefined,105,61,180,-1,-1,139,621,-1,143,-1,110,370,76,0,2,undefined,undefined
21/07/2020,19,107,118,214,170,177,163,75,102,61,58,52,175,-1,2,-1,81,43,20,88,39,160,605,80,189,177,134,52,102,49,102,93,undefined,-1,18,210,44,26,undefined,5,30,25,28,17,93,240,25,238,40,100,42,58,46,2,undefined,75,49,113,-1,-1,83,380,-1,71,-1,64,185,36,0,1,undefined,undefined
21/07/2020,20,74,130,181,116,160,119,34,53,38,27,30,115,-1,1,-1,28,33,13,85,35,108,415,57,178,147,95,44,79,24,64,79,undefined,-1,13,155,20,31,undefined,7,17,27,13,12,43,265,23,145,48,92,53,33,39,1,undefined,51,24,93,-1,-1,62,288,-1,54,-1,36,112,29,0,0,undefined,undefined
21/07/2020,21,62,272,153,89,96,113,26,45,19,9,40,98,-1,-1,-1,33,22,10,61,29,53,363,26,157,99,102,20,42,11,71,69,undefined,-1,15,92,21,24,undefined,4,12,23,10,11,42,169,14,148,28,83,17,29,32,-1,undefined,39,23,68,-1,-1,49,256,-1,46,-1,31,91,10,0,0,undefined,undefined
21/07/2020,22,23,74,134,65,59,68,22,14,26,3,16,76,-1,-1,-1,15,17,8,30,20,32,214,29,107,49,94,26,32,12,36,45,undefined,-1,4,51,18,8,undefined,6,8,21,14,6,35,94,8,119,28,52,13,41,23,-1,undefined,19,18,69,-1,-1,41,161,-1,33,-1,24,51,-1,-1,-1,undefined,undefined
21/07/2020,23,22,60,80,45,55,42,1,18,10,3,9,21,-1,-1,-1,22,6,6,21,4,16,118,22,71,34,58,5,21,4,23,52,undefined,-1,2,14,17,3,undefined,2,4,1,-1,2,17,95,7,81,9,64,6,16,4,-1,undefined,17,8,44,-1,-1,12,82,-1,7,-1,21,19,-1,-1,-1,undefined,undefined
22/07/2020,0,15,4,41,23,27,8,6,12,2,2,6,6,-1,-1,-1,3,3,-1,6,6,18,29,16,48,17,44,7,25,1,14,40,undefined,-1,3,4,4,1,undefined,-1,3,8,3,4,12,39,8,49,3,63,4,11,3,-1,undefined,6,2,19,-1,-1,9,77,-1,12,-1,6,12,-1,-1,-1,undefined,undefined
22/07/2020,1,8,5,37,11,15,26,4,1,3,2,1,7,-1,-1,-1,1,-1,4,16,9,27,30,12,30,10,27,-1,9,-1,7,26,undefined,-1,-1,5,2,2,undefined,1,1,2,4,2,5,20,1,29,4,31,1,4,-1,-1,undefined,8,-1,8,-1,-1,8,76,-1,5,-1,4,10,-1,-1,-1,undefined,undefined
22/07/2020,2,9,4,18,4,16,3,-1,-1,3,-1,7,5,-1,-1,-1,8,2,4,2,-1,10,10,8,12,11,35,5,5,-1,6,9,undefined,-1,1,19,-1,4,undefined,-1,4,-1,-1,-1,3,25,2,22,4,29,4,8,-1,-1,undefined,3,4,4,-1,-1,3,31,-1,6,-1,2,8,-1,-1,-1,undefined,undefined
22/07/2020,3,1,-1,42,9,22,7,4,1,2,2,1,5,-1,-1,-1,4,-1,-1,2,1,14,30,1,5,3,28,3,22,1,5,5,undefined,-1,1,3,-1,2,undefined,4,1,-1,-1,2,7,5,-1,24,2,42,1,5,5,-1,undefined,-1,2,3,-1,-1,1,27,-1,2,-1,4,2,-1,-1,-1,undefined,undefined
22/07/2020,4,-1,3,14,6,39,10,4,2,2,-1,-1,8,-1,-1,-1,1,4,1,6,-1,10,35,3,26,10,37,1,39,3,1,10,undefined,-1,2,1,-1,6,undefined,-1,1,4,-1,-1,-1,14,5,27,2,17,11,4,-1,1,undefined,-1,1,5,-1,-1,9,21,-1,5,-1,1,3,-1,-1,-1,undefined,undefined
22/07/2020,5,16,13,29,31,84,84,32,20,31,5,2,8,-1,3,-1,21,31,8,6,2,45,112,23,80,63,17,3,49,5,4,13,undefined,-1,1,20,10,-1,undefined,1,12,11,2,-1,19,144,3,31,8,30,2,20,9,1,undefined,18,15,54,-1,-1,11,98,-1,16,-1,11,11,-1,-1,-1,undefined,undefined
22/07/2020,6,83,23,63,79,131,185,62,47,135,12,6,35,-1,1,-1,35,84,31,7,14,40,180,49,243,166,51,10,93,31,26,43,undefined,-1,25,126,30,-1,undefined,20,14,52,22,16,28,268,20,95,14,30,4,69,11,3,undefined,59,48,100,-1,-1,34,219,-1,20,-1,34,28,10,3,0,undefined,undefined
22/07/2020,7,88,51,85,133,196,163,146,119,196,32,28,92,-1,5,-1,83,134,81,13,18,48,343,103,326,306,75,29,122,64,35,30,undefined,-1,44,294,45,-1,undefined,14,50,37,25,17,101,347,12,130,37,24,34,36,28,2,undefined,53,86,177,3,-1,75,162,-1,60,-1,63,58,72,46,60,undefined,undefined
22/07/2020,8,153,133,129,235,297,224,161,178,219,49,49,145,-1,5,-1,220,206,140,56,30,56,571,143,410,356,113,36,180,87,58,55,undefined,-1,55,342,85,-1,undefined,48,146,56,53,29,134,537,27,210,50,48,56,63,65,1,undefined,67,78,265,28,-1,92,242,-1,104,-1,105,76,114,69,124,undefined,undefined
22/07/2020,9,203,149,162,296,224,161,112,123,103,47,26,107,-1,-1,-1,242,215,117,42,42,71,433,103,332,254,164,36,124,57,71,85,undefined,-1,50,204,97,-1,undefined,42,111,53,28,26,162,530,31,278,61,68,81,78,47,3,undefined,70,57,208,35,-1,84,285,-1,109,-1,72,147,123,89,117,undefined,undefined
22/07/2020,10,320,279,190,389,206,141,87,117,64,28,41,104,-1,3,-1,236,159,111,72,42,128,566,167,253,205,222,55,148,73,97,121,undefined,-1,30,232,137,-1,undefined,42,141,59,31,21,178,553,30,392,85,136,118,88,62,2,undefined,88,90,172,42,-1,103,311,-1,132,-1,116,236,143,83,130,undefined,undefined
22/07/2020,11,407,289,246,454,232,203,102,196,71,43,42,147,-1,5,-1,324,170,120,113,65,178,685,125,279,244,204,54,198,65,132,140,undefined,-1,39,276,108,-1,undefined,50,105,66,35,33,251,650,41,401,76,109,130,66,100,2,undefined,95,69,159,43,-1,133,387,-1,176,-1,98,274,131,97,103,undefined,undefined
22/07/2020,12,510,436,329,561,334,243,120,193,136,42,47,165,-1,4,-1,406,208,117,180,71,247,799,180,381,320,454,61,215,108,156,120,undefined,-1,45,390,128,-1,undefined,84,157,90,42,24,315,731,41,487,115,161,188,155,125,3,undefined,152,88,198,62,-1,206,577,-1,274,-1,153,306,185,144,165,undefined,undefined
22/07/2020,13,599,443,345,593,353,271,121,148,119,39,43,148,-1,4,-1,423,258,123,181,99,256,869,114,361,350,346,68,216,102,152,113,undefined,-1,54,380,140,-1,undefined,109,145,83,56,38,325,763,65,503,118,119,149,122,165,1,undefined,166,97,224,63,-1,181,597,-1,243,-1,153,369,223,134,157,undefined,undefined
22/07/2020,14,594,389,382,586,301,264,86,120,121,42,55,160,-1,4,-1,351,169,131,147,76,243,884,84,409,303,273,70,167,80,144,143,undefined,-1,31,301,146,32,undefined,57,97,79,45,23,265,796,44,565,96,86,141,107,147,5,undefined,138,62,234,72,-1,202,725,-1,276,-1,157,393,188,83,117,undefined,undefined
22/07/2020,15,616,463,414,603,342,358,114,148,161,35,57,191,-1,5,-1,324,154,98,161,83,201,1004,105,481,319,272,64,180,58,125,133,undefined,-1,51,318,118,66,undefined,51,120,59,40,31,241,731,49,596,101,109,121,131,118,1,undefined,135,114,242,63,-1,197,836,-1,189,-1,157,414,144,100,120,undefined,undefined
22/07/2020,16,582,351,427,551,329,377,170,207,207,56,63,193,-1,5,-1,298,142,145,190,43,277,1132,119,553,451,236,85,249,100,141,118,undefined,-1,47,391,103,71,undefined,47,97,58,55,28,270,658,40,622,100,91,101,134,152,4,undefined,144,102,320,63,-1,199,822,-1,226,-1,150,470,154,54,100,undefined,undefined
22/07/2020,17,475,244,489,512,453,367,231,280,220,55,82,272,-1,5,-1,211,161,134,168,52,242,1111,163,526,455,246,95,294,125,151,110,undefined,-1,66,488,103,74,undefined,26,90,81,77,52,287,658,44,497,109,73,102,116,121,1,undefined,127,97,324,11,-1,189,742,-1,175,-1,219,452,106,28,62,undefined,undefined
22/07/2020,18,212,116,337,291,278,277,168,174,117,49,63,213,-1,9,-1,119,72,73,158,49,187,968,118,315,362,232,72,199,109,159,129,undefined,-1,30,383,82,47,undefined,9,58,60,36,24,178,435,41,338,81,73,57,87,79,1,undefined,104,80,169,-1,-1,145,585,-1,119,-1,110,336,79,0,2,undefined,undefined
22/07/2020,19,107,61,251,141,167,150,57,69,64,26,17,90,-1,3,-1,54,70,24,116,69,178,562,48,211,167,137,33,113,36,98,72,undefined,-1,20,190,50,36,undefined,4,31,23,19,16,66,242,26,222,42,93,28,50,39,2,undefined,69,45,115,-1,-1,73,392,-1,93,-1,54,145,34,2,4,undefined,undefined
22/07/2020,20,37,62,130,119,107,105,21,30,31,19,11,35,-1,-1,-1,32,20,13,82,40,114,403,39,171,104,97,25,46,6,47,74,undefined,-1,5,109,22,18,undefined,2,13,14,6,3,42,168,9,150,32,77,52,26,34,-1,undefined,62,26,49,-1,-1,54,263,-1,41,-1,34,83,18,1,2,undefined,undefined
22/07/2020,21,53,33,134,77,85,105,7,37,23,19,9,40,-1,2,-1,22,27,5,35,27,39,272,27,172,67,85,13,42,8,53,64,undefined,-1,3,64,16,27,undefined,3,18,15,4,-1,48,160,8,133,26,57,25,11,21,-1,undefined,41,25,73,-1,-1,51,193,-1,34,-1,38,74,11,0,0,undefined,undefined
22/07/2020,22,21,19,102,48,59,57,14,25,32,5,12,41,-1,-1,-1,9,19,4,21,10,28,134,19,122,53,65,6,23,14,18,47,undefined,-1,10,32,15,14,undefined,4,5,7,6,2,30,107,1,86,15,24,24,24,7,-1,undefined,17,16,60,-1,-1,37,153,-1,30,-1,15,57,-1,-1,-1,undefined,undefined
22/07/2020,23,22,10,76,36,41,38,4,18,12,8,5,22,-1,-1,-1,13,6,6,12,8,6,95,12,57,55,46,10,20,2,23,50,undefined,-1,3,35,10,9,undefined,2,5,7,6,3,15,87,-1,77,7,40,7,24,6,1,undefined,13,8,26,-1,-1,20,104,-1,7,-1,14,28,-1,-1,-1,undefined,undefined
23/07/2020,0,7,10,66,15,26,20,-1,5,2,2,-1,5,-1,1,-1,6,2,3,2,2,15,24,12,25,13,43,4,16,1,14,34,undefined,-1,1,18,2,5,undefined,1,1,10,18,3,7,26,11,45,6,59,2,4,-1,-1,undefined,7,1,12,-1,-1,7,65,-1,4,-1,2,7,-1,-1,-1,undefined,undefined
23/07/2020,1,-1,2,70,4,17,14,6,1,1,2,4,9,-1,-1,-1,3,1,4,8,7,7,25,19,13,14,39,5,11,5,7,27,undefined,-1,-1,3,-1,-1,undefined,-1,-1,4,4,1,3,24,-1,50,4,47,-1,18,5,-1,undefined,-1,-1,8,-1,-1,7,48,-1,2,-1,3,8,-1,-1,-1,undefined,undefined
23/07/2020,2,-1,2,35,9,20,5,-1,-1,3,-1,6,7,-1,-1,-1,7,2,2,7,3,5,35,4,5,6,28,2,9,1,5,6,undefined,-1,-1,2,1,-1,undefined,-1,1,3,1,1,2,21,-1,33,4,24,2,8,1,-1,undefined,3,1,11,-1,-1,5,28,-1,4,-1,3,8,-1,-1,-1,undefined,undefined
23/07/2020,3,9,7,37,8,29,13,8,2,-1,1,4,2,-1,-1,-1,5,4,4,1,2,37,36,9,7,9,32,1,27,1,4,3,undefined,-1,-1,3,7,3,undefined,1,-1,2,1,2,7,13,5,39,4,23,1,9,-1,1,undefined,-1,1,8,-1,-1,3,41,-1,2,-1,4,12,-1,-1,-1,undefined,undefined
23/07/2020,4,3,4,26,8,50,11,6,3,-1,6,-1,10,-1,-1,-1,7,1,2,1,8,20,17,12,15,7,24,2,39,-1,2,14,undefined,-1,5,4,2,4,undefined,1,1,3,-1,1,3,32,2,28,4,18,13,1,5,-1,undefined,-1,-1,12,-1,-1,16,25,-1,5,-1,1,5,-1,-1,-1,undefined,undefined
23/07/2020,5,8,5,34,32,66,83,24,23,35,4,3,8,-1,3,-1,14,31,10,3,4,27,84,19,106,52,53,4,57,12,10,12,undefined,-1,3,15,14,-1,undefined,4,11,10,1,2,12,76,6,35,13,35,1,10,6,1,undefined,15,12,44,-1,-1,16,82,-1,9,-1,16,8,-1,-1,-1,undefined,undefined
23/07/2020,6,54,21,53,60,139,195,71,54,143,18,12,41,-1,5,-1,26,73,37,10,9,26,179,54,233,151,94,17,77,27,20,30,undefined,-1,21,103,30,-1,undefined,13,20,54,14,10,33,267,13,83,24,42,7,35,17,2,undefined,57,46,90,-1,-1,25,227,-1,21,-1,40,21,7,8,1,undefined,undefined
23/07/2020,7,79,71,100,138,198,182,152,110,173,17,25,92,-1,1,-1,73,101,70,14,20,39,312,86,273,270,116,40,143,64,55,43,undefined,-1,32,260,51,-1,undefined,19,48,34,24,20,92,443,21,130,54,42,22,46,30,2,undefined,56,47,171,5,-1,71,156,-1,50,-1,59,53,53,34,43,undefined,undefined
23/07/2020,8,121,91,148,218,252,207,144,122,204,49,42,131,-1,1,-1,187,184,125,36,33,40,570,114,369,315,209,61,191,67,61,52,undefined,-1,44,273,121,-1,undefined,17,138,37,33,19,105,480,28,188,102,58,59,44,71,1,undefined,63,96,240,27,-1,89,222,-1,75,-1,109,81,111,62,118,undefined,undefined
23/07/2020,9,257,133,131,275,209,197,80,112,89,46,31,106,-1,7,-1,255,212,104,52,33,-1,464,97,335,219,276,68,128,52,77,85,undefined,-1,30,174,138,-1,undefined,31,110,61,44,21,150,519,35,276,92,87,81,71,41,2,undefined,63,44,191,25,-1,126,255,-1,82,-1,107,119,105,71,99,undefined,undefined
23/07/2020,10,274,223,189,351,207,141,84,102,90,26,32,103,-1,3,-1,245,128,83,70,56,-1,488,88,283,186,290,96,141,55,102,101,undefined,-1,20,199,147,-1,undefined,38,103,49,35,16,145,566,36,340,126,117,129,83,74,3,undefined,84,52,169,41,-1,115,315,-1,153,-1,78,180,126,66,107,undefined,undefined
23/07/2020,11,347,295,239,433,245,309,104,135,63,48,37,132,-1,7,-1,259,125,85,101,60,-1,510,96,251,238,424,135,177,75,127,90,undefined,-1,32,253,147,-1,undefined,43,125,70,37,28,230,637,48,422,182,145,132,86,70,1,undefined,112,64,120,59,-1,124,389,-1,163,-1,95,218,143,103,97,undefined,undefined
23/07/2020,12,432,370,290,506,298,246,135,166,136,50,40,164,-1,7,-1,319,200,146,120,77,-1,653,125,317,321,630,115,198,99,173,115,undefined,-1,46,330,196,-1,undefined,83,142,86,42,31,296,644,43,465,213,207,161,135,135,1,undefined,94,77,200,80,-1,195,544,-1,241,-1,129,347,177,127,151,undefined,undefined
23/07/2020,13,495,385,365,556,329,294,94,123,108,37,39,145,-1,4,-1,366,234,133,134,111,-1,801,95,369,309,517,127,150,80,159,134,undefined,-1,50,310,177,-1,undefined,101,139,82,38,26,282,655,60,443,215,185,142,119,143,2,undefined,134,90,197,83,-1,175,618,-1,202,-1,170,398,191,130,138,undefined,undefined
23/07/2020,14,484,337,379,536,280,269,112,122,129,42,38,148,-1,1,-1,297,155,96,153,80,-1,869,96,418,302,459,85,177,84,150,142,undefined,-1,40,274,165,28,undefined,61,89,86,44,16,272,725,75,544,168,145,111,99,158,3,undefined,148,79,212,64,-1,192,718,-1,236,-1,37,446,194,89,100,undefined,undefined
23/07/2020,15,500,343,420,562,338,293,129,166,143,29,44,165,-1,4,-1,255,130,99,193,94,-1,977,101,416,318,314,85,191,84,126,135,undefined,-1,51,250,122,76,undefined,43,85,60,41,22,264,675,43,586,150,95,130,123,121,3,undefined,128,126,237,79,-1,197,771,-1,191,-1,51,407,126,82,94,undefined,undefined
23/07/2020,16,524,354,376,486,380,312,146,218,194,45,66,212,-1,7,-1,260,106,132,163,60,-1,1017,97,463,381,218,72,225,76,133,103,undefined,-1,53,314,86,53,undefined,27,80,58,39,22,221,636,39,613,91,80,118,99,125,1,undefined,134,91,250,68,-1,230,772,-1,158,-1,151,504,140,63,108,undefined,undefined
23/07/2020,17,537,217,471,493,366,357,228,225,201,38,81,286,-1,3,-1,166,137,110,146,50,-1,1165,156,452,455,213,45,296,107,139,101,undefined,-1,54,403,124,64,undefined,19,83,83,69,46,238,648,46,482,78,102,82,70,150,2,undefined,143,98,331,22,-1,177,772,-1,142,-1,186,462,127,28,40,undefined,undefined
23/07/2020,18,199,83,339,252,266,282,132,138,90,32,71,227,-1,6,-1,113,66,55,152,49,-1,796,91,294,327,200,64,178,80,120,95,undefined,-1,26,309,69,46,undefined,15,44,52,42,20,161,390,23,367,80,69,64,-1,43,1,undefined,112,59,155,-1,-1,113,501,-1,90,-1,91,337,72,0,2,undefined,undefined
23/07/2020,19,130,73,247,159,162,111,75,99,47,32,56,202,-1,4,-1,73,48,16,104,37,-1,516,37,194,150,136,29,113,40,84,97,undefined,-1,14,195,54,24,undefined,4,31,39,23,18,81,205,28,225,27,83,49,-1,45,-1,undefined,67,28,96,-1,-1,81,412,-1,66,-1,46,174,33,0,2,undefined,undefined
23/07/2020,20,55,38,167,108,146,104,43,69,38,31,62,148,-1,2,-1,50,25,17,70,31,-1,428,48,147,115,139,30,63,31,56,76,undefined,-1,13,91,28,19,undefined,2,17,13,8,12,48,164,13,183,32,107,28,-1,34,-1,undefined,44,27,67,-1,-1,51,321,-1,63,-1,35,94,28,0,0,undefined,undefined
23/07/2020,21,41,23,158,70,124,113,28,45,22,9,24,118,-1,-1,-1,31,18,11,47,26,-1,357,21,135,90,90,14,51,25,57,81,undefined,-1,8,88,38,30,undefined,1,13,26,15,11,44,136,24,113,28,60,34,-1,33,1,undefined,32,38,81,-1,-1,30,254,-1,33,-1,32,81,6,0,0,undefined,undefined
23/07/2020,22,22,10,134,44,74,52,9,26,21,4,17,74,-1,-1,-1,5,24,8,33,13,-1,172,14,104,95,96,12,38,10,23,64,undefined,-1,2,54,12,17,undefined,5,1,6,5,3,29,109,6,58,18,74,13,-1,12,2,undefined,10,10,55,-1,-1,32,195,-1,31,-1,13,69,-1,-1,-1,undefined,undefined
23/07/2020,23,13,13,82,41,40,46,4,9,12,4,8,26,-1,-1,-1,12,3,4,15,17,-1,108,20,41,52,55,7,25,6,14,63,undefined,-1,11,14,13,8,undefined,4,15,7,7,1,18,54,7,77,13,67,2,-1,2,-1,undefined,22,7,39,-1,-1,23,111,-1,11,-1,25,18,-1,-1,-1,undefined,undefined
24/07/2020,0,6,152,37,18,41,18,-1,10,5,8,1,11,-1,-1,-1,15,-1,1,13,4,-1,60,15,30,18,59,5,33,3,16,47,undefined,-1,2,19,1,5,undefined,1,-1,9,6,1,6,31,10,85,15,61,1,-1,-1,2,undefined,4,4,29,-1,-1,7,57,-1,11,-1,5,15,-1,-1,-1,undefined,undefined
24/07/2020,1,2,1,48,15,15,43,6,1,-1,1,2,10,-1,-1,-1,4,4,1,4,2,-1,37,10,14,15,22,3,9,3,6,32,undefined,-1,1,11,-1,2,undefined,3,1,5,3,1,13,14,5,30,6,34,-1,-1,7,-1,undefined,4,1,12,-1,-1,6,28,-1,4,-1,9,2,-1,-1,-1,undefined,undefined
24/07/2020,2,6,5,60,12,9,4,2,1,2,8,-1,-1,-1,-1,-1,1,1,2,6,6,-1,36,9,15,7,29,3,8,1,2,8,undefined,-1,1,1,5,-1,undefined,-1,1,-1,-1,3,1,18,3,13,3,20,3,-1,3,-1,undefined,2,-1,12,-1,-1,4,31,-1,9,-1,1,8,-1,-1,-1,undefined,undefined
24/07/2020,3,5,5,35,13,30,4,4,-1,2,-1,1,2,-1,-1,-1,7,-1,2,2,6,-1,31,8,11,9,23,1,35,1,10,6,undefined,-1,-1,2,6,2,undefined,-1,2,2,-1,2,8,5,-1,42,1,20,2,-1,-1,-1,undefined,2,-1,1,-1,-1,2,18,-1,2,-1,1,6,-1,-1,-1,undefined,undefined
24/07/2020,4,1,5,25,24,49,13,11,2,5,3,3,2,-1,-1,-1,9,2,2,3,-1,-1,49,2,10,19,26,-1,46,-1,11,7,undefined,-1,2,3,1,5,undefined,-1,-1,2,-1,1,8,45,2,39,3,22,4,-1,1,-1,undefined,1,1,5,-1,-1,7,28,-1,15,-1,2,5,-1,-1,-1,undefined,undefined
24/07/2020,5,7,7,71,22,64,87,20,17,37,6,3,21,-1,2,-1,11,36,7,8,7,-1,93,20,110,39,68,6,62,2,16,31,undefined,-1,3,16,22,-1,undefined,4,11,9,1,2,11,83,5,45,16,42,8,-1,9,1,undefined,9,14,50,-1,-1,20,89,-1,8,-1,11,10,-1,-1,-1,undefined,undefined
24/07/2020,6,62,29,60,74,157,169,63,51,123,25,11,40,-1,3,-1,29,83,32,13,15,-1,221,45,219,149,94,15,87,33,18,30,undefined,-1,15,106,34,-1,undefined,8,14,50,21,15,40,251,9,129,35,55,6,-1,16,1,undefined,56,49,102,-1,-1,32,243,-1,31,-1,37,23,9,7,2,undefined,undefined
24/07/2020,7,81,55,74,114,174,180,121,95,150,38,24,86,-1,3,-1,75,107,80,18,19,-1,347,97,304,274,124,56,173,59,47,37,undefined,-1,41,286,38,-1,undefined,21,46,38,29,14,85,302,24,114,61,70,19,-1,25,2,undefined,35,59,179,9,-1,74,153,-1,52,-1,55,42,75,33,58,undefined,undefined
24/07/2020,8,151,79,122,247,261,236,132,143,167,53,29,121,-1,10,-1,177,181,134,32,46,-1,629,122,372,279,189,81,194,76,51,56,undefined,-1,46,276,100,-1,undefined,19,102,43,39,17,107,465,36,198,106,66,48,-1,53,6,undefined,65,104,244,23,-1,79,210,-1,81,-1,113,81,112,46,133,undefined,undefined
24/07/2020,9,246,143,145,294,235,198,87,113,93,44,21,101,-1,6,-1,220,174,111,50,47,-1,510,89,301,262,267,111,188,47,68,84,undefined,-1,42,184,101,-1,undefined,50,87,56,35,17,164,478,26,295,130,100,97,-1,45,11,undefined,79,55,170,21,-1,77,268,-1,100,-1,93,104,108,80,131,undefined,undefined
24/07/2020,10,330,201,190,314,243,163,101,141,83,41,32,117,-1,2,-1,278,163,82,83,68,-1,528,96,262,228,383,108,200,65,89,75,undefined,-1,26,241,134,-1,undefined,38,105,50,39,24,175,495,32,308,137,165,128,-1,81,-1,undefined,134,56,143,46,-1,133,339,-1,108,-1,93,202,95,73,88,undefined,undefined
24/07/2020,11,361,277,289,434,268,190,105,186,75,58,41,148,-1,2,-1,281,186,94,129,67,-1,561,102,254,257,448,110,209,84,125,89,undefined,-1,28,311,170,-1,undefined,34,101,99,44,22,193,526,40,367,153,146,147,-1,92,7,undefined,120,67,173,62,-1,133,428,-1,153,-1,97,249,144,81,98,undefined,undefined
24/07/2020,12,505,378,423,528,356,278,147,198,94,55,49,184,-1,4,-1,368,214,121,143,82,-1,816,111,304,354,605,149,270,79,184,148,undefined,-1,31,405,173,-1,undefined,61,149,79,46,29,297,597,42,479,242,201,151,-1,157,1,undefined,119,101,174,83,-1,149,546,-1,246,-1,108,330,181,110,137,undefined,undefined
24/07/2020,13,597,407,351,606,400,294,143,179,125,46,35,179,-1,3,-1,407,194,123,191,74,-1,872,154,373,398,546,155,248,92,146,143,undefined,-1,57,470,184,-1,undefined,74,130,91,74,41,304,643,48,544,233,243,161,-1,158,1,undefined,154,135,211,74,-1,178,593,-1,201,-1,163,365,179,108,109,undefined,undefined
24/07/2020,14,587,369,389,581,356,330,131,210,108,41,51,193,-1,3,-1,328,170,118,182,82,-1,1054,95,468,383,447,148,209,101,183,124,undefined,-1,55,424,170,37,undefined,44,94,61,48,45,294,630,42,581,226,161,139,-1,151,7,undefined,141,87,245,73,-1,197,735,-1,207,-1,155,456,170,83,127,undefined,undefined
24/07/2020,15,650,382,451,597,363,307,139,210,164,50,53,188,-1,7,-1,309,158,105,230,89,-1,1089,118,471,433,401,113,229,114,145,103,undefined,-1,41,428,114,78,undefined,33,113,63,71,57,334,698,53,611,197,144,191,-1,153,2,undefined,134,90,269,75,-1,202,813,-1,203,-1,157,467,145,90,134,undefined,undefined
24/07/2020,16,616,398,476,556,391,377,197,227,162,49,68,248,-1,6,-1,281,145,117,214,61,-1,1139,119,481,453,275,82,242,121,159,119,undefined,-1,40,400,116,79,undefined,42,115,91,77,48,254,670,37,716,114,111,115,-1,154,5,undefined,153,133,288,62,-1,179,845,-1,186,-1,154,493,185,82,102,undefined,undefined
24/07/2020,17,640,298,593,569,398,351,247,255,174,41,118,335,-1,1,-1,210,130,127,211,86,-1,1157,138,479,525,244,83,298,135,169,104,undefined,-1,47,442,90,70,undefined,22,81,71,70,46,273,735,51,577,114,78,131,-1,124,-1,undefined,156,119,303,44,-1,195,815,-1,146,-1,180,489,126,24,39,undefined,undefined
24/07/2020,18,306,136,390,346,310,290,125,149,106,44,82,270,-1,8,-1,124,61,45,221,75,-1,968,84,314,348,238,82,234,86,135,121,undefined,-1,27,307,65,60,undefined,12,54,55,55,27,202,437,31,383,92,92,80,-1,92,-1,undefined,127,79,176,-1,-1,134,676,-1,139,-1,120,356,66,0,1,undefined,undefined
24/07/2020,19,155,81,253,146,169,140,56,83,44,37,39,162,-1,2,-1,66,51,30,148,54,-1,580,79,191,174,177,43,126,31,115,143,undefined,-1,8,154,51,55,undefined,4,44,26,16,15,90,205,17,255,45,163,59,-1,66,-1,undefined,77,58,132,-1,-1,79,403,-1,86,-1,51,215,37,0,2,undefined,undefined
24/07/2020,20,71,55,161,101,145,106,17,40,38,27,35,106,-1,1,-1,43,25,21,84,46,-1,542,59,121,90,143,47,97,18,84,94,undefined,-1,7,111,20,24,undefined,1,25,16,17,6,34,171,24,136,80,128,60,-1,62,1,undefined,37,30,77,-1,-1,65,306,-1,48,-1,33,133,33,0,0,undefined,undefined
24/07/2020,21,53,35,149,81,89,123,18,27,14,13,44,131,-1,5,-1,24,21,4,47,23,-1,472,32,155,94,95,26,67,19,64,100,undefined,-1,12,67,40,11,undefined,2,18,23,16,8,36,130,8,179,45,70,27,-1,38,-1,undefined,41,21,76,-1,-1,44,298,-1,53,-1,19,99,6,0,0,undefined,undefined
24/07/2020,22,42,21,115,64,73,76,13,22,35,6,24,81,-1,-1,-1,25,5,13,30,12,-1,261,28,117,47,78,11,42,7,42,95,undefined,-1,10,51,14,4,undefined,4,5,12,6,1,25,92,10,115,16,65,5,-1,17,2,undefined,27,17,62,-1,-1,36,191,-1,42,-1,26,81,-1,-1,-1,undefined,undefined
24/07/2020,23,29,8,101,23,65,47,11,14,5,3,4,24,-1,-1,-1,15,7,5,32,9,-1,103,23,57,55,105,18,26,5,21,52,undefined,-1,3,30,18,3,undefined,6,15,8,8,3,14,69,7,54,12,63,11,-1,8,-1,undefined,7,12,34,-1,-1,22,127,-1,10,-1,4,24,-1,-1,-1,undefined,undefined
25/07/2020,0,21,11,80,35,58,23,4,13,8,4,2,13,-1,-1,-1,7,10,5,17,3,-1,95,14,42,18,57,9,15,3,18,47,undefined,-1,2,21,4,2,undefined,-1,6,4,3,-1,8,53,2,70,10,66,5,-1,1,-1,undefined,6,7,19,-1,-1,18,74,-1,6,-1,10,8,-1,-1,-1,undefined,undefined
25/07/2020,1,2,4,75,21,26,17,4,9,1,4,2,13,-1,-1,-1,5,2,1,14,8,-1,46,16,37,11,54,4,14,-1,6,37,undefined,-1,-1,1,4,1,undefined,-1,2,1,-1,-1,4,32,7,52,2,62,3,-1,1,-1,undefined,6,1,24,-1,-1,9,42,-1,8,-1,16,7,-1,-1,-1,undefined,undefined
25/07/2020,2,9,5,40,11,29,9,7,2,2,-1,-1,6,-1,-1,-1,9,11,1,8,4,-1,44,4,18,11,36,4,31,-1,4,3,undefined,-1,1,10,5,-1,undefined,-1,1,1,-1,2,9,24,2,23,9,45,3,-1,2,-1,undefined,-1,-1,14,-1,-1,8,31,-1,10,-1,7,10,-1,-1,-1,undefined,undefined
25/07/2020,3,1,5,39,13,40,3,10,1,4,4,-1,2,-1,-1,-1,1,4,1,7,1,-1,36,-1,9,1,41,-1,37,-1,1,2,undefined,-1,2,1,3,-1,undefined,-1,3,-1,-1,-1,5,19,-1,28,2,45,1,-1,3,-1,undefined,2,1,15,-1,-1,2,49,-1,4,-1,5,6,-1,-1,-1,undefined,undefined
25/07/2020,4,6,5,20,7,16,6,7,2,-1,-1,1,2,-1,-1,-1,2,-1,2,6,-1,-1,32,3,19,4,27,7,11,5,3,12,undefined,-1,2,2,-1,-1,undefined,-1,1,2,1,2,-1,28,1,11,8,47,4,-1,4,-1,undefined,4,1,9,-1,-1,3,28,-1,8,-1,1,1,-1,-1,-1,undefined,undefined
25/07/2020,5,7,6,17,31,30,39,8,10,8,8,-1,9,-1,1,-1,20,13,4,6,2,-1,54,12,34,28,45,5,29,9,8,14,undefined,-1,3,6,9,-1,undefined,2,-1,2,-1,1,17,76,-1,27,10,28,8,-1,1,-1,undefined,3,4,11,-1,-1,4,37,-1,7,-1,5,8,-1,-1,-1,undefined,undefined
25/07/2020,6,14,15,44,35,47,75,21,17,21,6,5,17,-1,1,-1,26,20,10,11,1,-1,72,11,73,69,64,27,48,15,22,21,undefined,-1,10,46,11,-1,undefined,7,8,17,2,2,24,122,3,73,49,40,5,-1,12,-1,undefined,24,12,29,-1,-1,19,110,-1,17,-1,17,12,1,0,0,undefined,undefined
25/07/2020,7,36,28,49,75,74,93,36,50,38,14,14,44,-1,2,-1,20,45,6,15,14,-1,180,27,105,126,118,55,33,30,15,33,undefined,-1,11,93,21,-1,undefined,3,18,23,17,6,35,125,11,93,49,74,9,-1,10,4,undefined,18,10,62,3,-1,23,102,-1,48,-1,24,29,11,8,5,undefined,undefined
25/07/2020,8,72,36,75,115,79,104,100,90,17,23,31,73,-1,3,-1,48,43,16,8,10,-1,232,39,102,203,179,102,64,64,26,20,undefined,-1,19,242,40,-1,undefined,8,11,27,11,5,51,216,6,113,107,95,36,-1,19,4,undefined,26,57,76,11,-1,47,165,-1,52,-1,30,70,36,27,50,undefined,undefined
25/07/2020,9,187,99,110,182,177,155,164,119,24,20,40,134,-1,-1,-1,103,73,38,42,30,-1,368,28,132,330,290,157,102,98,36,49,undefined,-1,27,340,53,-1,undefined,12,52,7,13,13,106,366,32,220,186,154,85,-1,36,11,undefined,36,45,95,18,-1,74,227,-1,58,-1,60,86,93,35,62,undefined,undefined
25/07/2020,10,274,196,163,315,245,201,232,215,46,21,57,222,-1,1,-1,136,93,20,79,37,-1,459,57,195,397,504,160,188,127,55,81,undefined,-1,43,463,76,-1,undefined,15,44,6,37,19,136,392,43,257,158,239,176,-1,65,7,undefined,70,54,119,36,-1,101,345,-1,96,-1,59,175,85,62,67,undefined,undefined
25/07/2020,11,423,287,255,343,292,194,230,316,52,31,58,296,-1,2,-1,227,105,46,109,50,-1,570,50,212,570,602,204,234,191,115,83,undefined,-1,51,641,78,-1,undefined,15,64,21,33,23,153,463,39,344,294,245,238,-1,121,12,undefined,112,68,134,34,-1,91,491,-1,152,-1,89,286,117,50,72,undefined,undefined
25/07/2020,12,645,368,377,505,368,283,312,283,43,42,101,326,-1,5,-1,256,133,35,189,76,-1,730,49,217,653,688,199,236,166,143,108,undefined,-1,60,684,76,-1,undefined,17,67,53,28,29,221,640,32,458,287,286,203,-1,124,-1,undefined,118,69,187,69,-1,136,568,-1,181,-1,146,376,158,71,116,undefined,undefined
25/07/2020,13,671,434,444,535,447,344,287,308,72,41,87,346,-1,3,-1,286,144,56,204,85,-1,917,60,236,645,711,238,264,166,143,112,undefined,-1,38,669,84,-1,undefined,14,91,36,17,12,293,661,22,566,332,247,197,-1,109,1,undefined,121,92,160,79,-1,182,729,-1,211,-1,127,432,183,78,130,undefined,undefined
25/07/2020,14,723,476,459,602,451,340,273,251,60,30,60,242,-1,2,-1,230,123,27,232,82,-1,955,79,266,581,648,203,278,163,137,86,undefined,-1,62,602,63,25,undefined,14,76,58,22,24,260,764,19,501,320,217,180,-1,140,-1,undefined,135,102,190,79,-1,190,813,-1,186,-1,152,430,158,73,76,undefined,undefined
25/07/2020,15,794,475,553,512,405,339,257,267,54,17,94,292,-1,3,-1,252,97,47,252,90,-1,967,74,232,608,539,174,230,156,154,149,undefined,-1,51,642,39,71,undefined,11,75,59,50,27,290,635,40,500,260,170,182,-1,113,2,undefined,129,101,209,68,-1,215,850,-1,213,-1,157,550,158,63,85,undefined,undefined
25/07/2020,16,783,429,492,531,388,311,277,306,43,28,82,321,-1,4,-1,196,62,57,248,67,-1,1004,45,240,595,351,107,257,187,188,86,undefined,-1,48,631,60,95,undefined,9,65,41,63,32,284,664,35,575,187,171,216,-1,150,3,undefined,99,73,169,60,-1,232,810,-1,145,-1,138,519,139,56,60,undefined,undefined
25/07/2020,17,483,212,491,412,356,293,159,224,49,32,88,308,-1,4,-1,103,45,21,214,75,-1,953,71,267,358,235,88,190,93,155,103,undefined,-1,52,403,29,57,undefined,10,52,47,57,31,190,579,32,441,116,128,91,-1,80,1,undefined,109,64,152,25,-1,161,735,-1,149,-1,139,438,93,13,14,undefined,undefined
25/07/2020,18,218,76,369,250,200,177,68,95,18,42,72,192,-1,2,-1,71,28,11,140,51,-1,713,41,175,206,204,48,130,61,120,103,undefined,-1,22,237,31,52,undefined,9,34,28,18,9,118,302,14,314,68,106,72,-1,90,1,undefined,93,45,109,-1,-1,84,567,-1,88,-1,69,288,47,0,2,undefined,undefined
25/07/2020,19,81,46,219,142,153,115,32,58,18,22,42,151,-1,3,-1,30,29,11,131,43,-1,473,40,170,123,111,41,112,18,78,91,undefined,-1,21,123,30,39,undefined,2,15,21,20,8,84,176,17,218,39,65,55,-1,67,3,undefined,98,31,98,-1,-1,81,387,-1,45,-1,39,192,37,1,3,undefined,undefined
25/07/2020,20,67,44,176,107,85,112,27,31,9,21,37,128,-1,1,-1,37,10,10,73,31,-1,463,57,115,82,110,25,40,15,86,106,undefined,-1,8,57,27,50,undefined,3,18,22,10,8,38,124,23,162,36,88,35,-1,43,2,undefined,49,24,53,-1,-1,40,296,-1,33,-1,15,128,25,0,2,undefined,undefined
25/07/2020,21,32,17,168,81,58,86,25,23,9,14,20,65,-1,1,-1,19,8,1,47,19,-1,361,37,87,48,100,23,48,14,44,68,undefined,-1,4,76,20,27,undefined,2,7,11,7,2,26,114,13,101,27,75,21,-1,24,1,undefined,28,24,55,-1,-1,35,250,-1,27,-1,21,72,16,0,0,undefined,undefined
25/07/2020,22,26,16,132,64,57,44,16,19,8,2,23,65,-1,-1,-1,17,11,4,27,8,-1,185,17,78,53,84,13,38,5,42,78,undefined,-1,4,43,14,25,undefined,1,3,12,6,5,32,115,8,89,23,60,16,-1,7,1,undefined,19,15,66,-1,-1,21,155,-1,17,-1,26,62,-1,-1,-1,undefined,undefined
25/07/2020,23,19,6,142,28,33,42,5,40,4,5,1,24,-1,-1,-1,8,5,4,30,7,-1,96,14,50,35,78,13,26,5,22,66,undefined,-1,7,15,9,4,undefined,-1,6,4,6,1,17,85,8,104,12,47,8,-1,7,1,undefined,10,8,20,-1,-1,15,119,-1,8,-1,16,39,-1,-1,-1,undefined,undefined
26/07/2020,0,12,6,85,29,59,18,1,16,3,4,1,6,-1,-1,-1,6,5,4,13,7,-1,72,12,47,22,48,2,20,5,19,43,undefined,-1,1,32,1,4,undefined,6,4,7,5,4,8,91,2,75,2,53,-1,-1,2,1,undefined,3,6,21,-1,-1,6,84,-1,10,-1,7,9,-1,-1,-1,undefined,undefined
26/07/2020,1,2,9,54,15,10,18,11,2,4,1,3,12,-1,-1,-1,4,1,-1,8,6,-1,36,5,15,19,33,2,10,2,14,11,undefined,-1,-1,3,5,-1,undefined,-1,2,3,2,1,2,24,2,41,9,32,1,-1,2,-1,undefined,7,1,14,-1,-1,7,37,-1,3,-1,2,6,-1,-1,-1,undefined,undefined
26/07/2020,2,9,2,25,11,18,29,1,4,1,3,1,7,-1,-1,-1,3,1,1,5,2,-1,63,6,19,5,33,2,21,-1,2,-1,undefined,-1,2,5,3,1,undefined,1,5,1,1,-1,2,29,1,56,2,29,4,-1,2,-1,undefined,-1,2,14,-1,-1,5,39,-1,-1,-1,1,6,-1,-1,-1,undefined,undefined
26/07/2020,3,3,3,32,5,23,4,9,2,3,2,2,4,-1,-1,-1,5,2,-1,13,2,-1,37,12,19,6,63,2,16,-1,4,1,undefined,-1,-1,3,-1,3,undefined,1,-1,1,-1,-1,4,15,1,30,8,45,2,-1,3,1,undefined,-1,1,10,-1,-1,1,40,-1,5,-1,7,9,-1,-1,-1,undefined,undefined
26/07/2020,4,4,5,15,9,17,7,4,2,1,2,1,3,-1,-1,-1,11,2,-1,4,2,-1,21,2,12,10,21,2,16,1,-1,12,undefined,-1,-1,-1,4,5,undefined,1,2,-1,2,1,2,12,-1,36,2,36,8,-1,3,-1,undefined,-1,1,10,-1,-1,-1,17,-1,-1,-1,2,5,-1,-1,-1,undefined,undefined
26/07/2020,5,7,4,20,26,22,19,7,12,1,1,-1,3,-1,-1,-1,9,7,2,9,1,-1,51,17,39,12,31,8,20,3,24,-1,undefined,-1,7,14,11,-1,undefined,1,4,-1,1,-1,16,74,1,29,9,23,-1,-1,5,-1,undefined,4,4,10,-1,-1,5,13,-1,6,-1,7,11,-1,-1,-1,undefined,undefined
26/07/2020,6,12,11,32,36,47,36,6,5,7,3,4,11,-1,-1,-1,9,10,3,6,2,-1,56,12,39,22,33,9,41,1,16,4,undefined,-1,8,27,5,-1,undefined,5,2,3,3,3,23,103,1,67,16,29,4,-1,5,-1,undefined,6,5,30,-1,-1,14,59,-1,10,-1,18,20,6,0,0,undefined,undefined
26/07/2020,7,10,18,38,36,48,51,29,46,14,5,12,44,-1,4,-1,12,23,7,4,6,-1,135,10,50,117,65,17,39,21,18,13,undefined,-1,9,106,14,-1,undefined,2,6,8,5,4,29,87,4,57,21,33,6,-1,10,-1,undefined,30,6,38,-1,-1,17,53,-1,12,-1,19,11,13,3,2,undefined,undefined
26/07/2020,8,71,23,99,65,75,70,84,58,17,15,25,70,-1,-1,-1,22,30,17,16,22,-1,165,23,68,186,101,39,56,42,15,20,undefined,-1,9,178,13,-1,undefined,3,20,14,6,8,43,109,10,85,65,49,42,-1,22,1,undefined,13,59,43,12,-1,36,101,-1,22,-1,17,36,25,26,32,undefined,undefined
26/07/2020,9,141,71,105,146,102,111,168,129,19,24,36,121,-1,-1,-1,50,55,18,24,20,-1,209,22,85,316,259,86,98,76,33,39,undefined,-1,26,321,14,-1,undefined,3,44,20,27,13,82,202,11,128,107,81,66,-1,28,1,undefined,34,50,74,15,-1,44,205,-1,36,-1,42,87,36,24,17,undefined,undefined
26/07/2020,10,225,133,162,168,188,163,196,180,35,15,47,205,-1,1,-1,70,82,25,46,45,-1,375,51,106,411,373,134,175,79,55,90,undefined,-1,39,452,26,-1,undefined,8,46,23,29,24,90,289,33,197,186,152,132,-1,40,1,undefined,57,34,86,32,-1,104,257,-1,57,-1,39,138,42,47,56,undefined,undefined
26/07/2020,11,336,228,261,301,277,236,358,283,22,18,85,289,-1,5,-1,105,86,22,100,58,-1,445,24,169,642,597,173,201,158,92,123,undefined,-1,49,700,31,-1,undefined,2,63,48,31,27,123,366,34,262,226,220,155,-1,75,1,undefined,60,47,104,53,-1,106,413,-1,81,-1,78,257,91,54,55,undefined,undefined
26/07/2020,12,498,313,327,364,314,254,258,274,41,49,86,297,-1,2,-1,142,91,30,179,63,-1,592,76,187,582,654,184,156,162,117,126,undefined,-1,34,633,60,-1,undefined,12,59,31,35,22,196,450,28,341,276,270,218,-1,72,3,undefined,100,53,159,71,-1,151,586,-1,123,-1,109,331,75,58,74,undefined,undefined
26/07/2020,13,531,300,387,414,384,284,309,309,38,24,93,328,-1,6,-1,145,82,36,206,76,-1,660,57,201,616,628,193,186,168,124,77,undefined,-1,52,591,47,-1,undefined,18,67,52,42,20,195,504,25,448,317,265,160,-1,119,1,undefined,104,61,141,77,-1,147,601,-1,143,-1,101,419,119,84,105,undefined,undefined
26/07/2020,14,624,385,506,499,379,261,314,323,53,22,100,393,-1,7,-1,183,60,26,204,80,-1,671,63,216,710,641,172,243,158,173,117,undefined,-1,53,671,46,24,undefined,9,62,74,39,36,214,514,28,481,298,246,189,-1,113,2,undefined,133,95,189,78,-1,170,712,-1,139,-1,114,512,112,51,78,undefined,undefined
26/07/2020,15,631,411,485,435,350,212,242,334,53,30,89,287,-1,6,-1,187,76,30,187,88,-1,684,41,192,616,517,146,205,137,151,139,undefined,-1,55,547,36,68,undefined,6,49,65,47,25,250,490,25,473,247,208,148,-1,160,1,undefined,119,96,205,89,-1,167,749,-1,151,-1,143,525,112,60,62,undefined,undefined
26/07/2020,16,615,265,427,399,334,218,246,228,51,56,96,305,-1,3,-1,121,57,28,206,69,-1,822,61,200,518,295,80,140,120,128,94,undefined,-1,44,517,19,57,undefined,6,41,54,39,39,209,453,37,465,154,119,95,-1,163,-1,undefined,99,80,179,68,-1,197,702,-1,117,-1,96,504,121,35,41,undefined,undefined
26/07/2020,17,396,152,424,307,276,203,128,189,49,54,101,294,-1,-1,-1,73,43,17,157,50,-1,751,51,178,303,228,61,161,108,129,94,undefined,-1,41,390,24,56,undefined,10,41,50,44,21,176,406,23,346,66,75,98,-1,100,2,undefined,100,73,151,16,-1,151,681,-1,96,-1,111,494,93,23,14,undefined,undefined
26/07/2020,18,155,79,298,195,172,160,54,94,36,25,47,189,-1,1,-1,52,26,12,143,45,-1,531,54,150,151,162,40,85,32,115,79,undefined,-1,17,180,23,41,undefined,4,17,41,19,9,105,246,17,259,45,94,48,-1,57,4,undefined,55,33,119,-1,-1,102,462,-1,77,-1,58,282,40,0,0,undefined,undefined
26/07/2020,19,81,57,214,100,109,88,35,48,32,27,50,121,-1,2,-1,28,24,12,99,35,-1,357,46,145,144,158,42,60,18,80,76,undefined,-1,10,112,21,42,undefined,1,18,24,17,8,48,138,22,145,73,93,37,-1,55,2,undefined,63,30,80,-1,-1,73,356,-1,36,-1,30,148,35,0,0,undefined,undefined
26/07/2020,20,66,45,213,80,98,121,26,46,10,19,41,90,-1,-1,-1,28,12,6,63,32,-1,382,45,93,82,138,24,46,14,46,63,undefined,-1,3,93,14,13,undefined,7,15,21,16,5,39,124,14,132,29,63,28,-1,36,1,undefined,53,21,66,-1,-1,49,251,-1,52,-1,27,113,20,2,2,undefined,undefined
26/07/2020,21,43,20,117,54,90,64,16,18,14,10,26,85,-1,-1,-1,23,16,3,48,26,-1,310,32,73,43,111,15,38,14,42,128,undefined,-1,14,46,13,27,undefined,2,19,17,6,9,34,102,4,91,27,89,15,-1,31,2,undefined,24,18,54,-1,-1,29,204,-1,23,-1,21,71,4,0,0,undefined,undefined
26/07/2020,22,34,19,91,57,53,49,5,12,12,6,14,60,-1,2,-1,13,5,8,35,14,-1,162,28,100,23,66,11,20,7,22,37,undefined,-1,2,32,13,9,undefined,3,10,7,5,5,23,91,7,114,21,42,14,-1,10,-1,undefined,20,11,40,-1,-1,23,189,-1,24,-1,18,59,-1,-1,-1,undefined,undefined
26/07/2020,23,18,10,91,31,28,27,2,13,3,2,6,23,-1,-1,-1,7,-1,4,25,2,-1,48,11,31,23,45,5,20,-1,21,25,undefined,-1,-1,10,7,6,undefined,1,5,8,4,3,16,37,4,66,7,35,7,-1,5,-1,undefined,5,13,23,-1,-1,13,96,-1,11,-1,11,40,-1,-1,-1,undefined,undefined
27/07/2020,0,8,12,61,16,22,16,8,15,6,2,4,7,-1,-1,-1,3,2,1,17,8,-1,48,9,31,20,46,6,11,1,11,14,undefined,-1,1,17,-1,17,undefined,-1,5,1,-1,-1,6,25,5,33,10,33,2,-1,3,-1,undefined,4,5,32,-1,-1,1,53,-1,10,-1,5,8,-1,-1,-1,undefined,undefined
27/07/2020,1,7,10,31,9,11,6,-1,3,2,-1,-1,1,-1,-1,-1,6,1,1,2,4,-1,53,6,13,32,23,8,5,1,2,13,undefined,-1,-1,3,4,4,undefined,-1,-1,-1,-1,-1,3,18,-1,19,5,21,9,-1,1,-1,undefined,-1,7,6,-1,-1,7,25,-1,6,-1,2,-1,-1,-1,-1,undefined,undefined
27/07/2020,2,1,4,24,3,6,13,-1,5,2,-1,2,11,-1,-1,-1,2,2,3,6,6,-1,35,3,16,5,41,4,8,1,3,5,undefined,-1,-1,14,-1,-1,undefined,1,-1,2,2,1,1,3,1,15,5,36,4,-1,2,-1,undefined,-1,1,9,-1,-1,6,40,-1,4,-1,1,10,-1,-1,-1,undefined,undefined
27/07/2020,3,1,11,15,10,29,7,3,4,3,-1,-1,2,-1,-1,-1,11,3,1,2,3,-1,44,7,6,10,26,-1,27,2,6,2,undefined,-1,1,2,6,2,undefined,-1,3,1,1,2,8,10,1,29,2,22,1,-1,2,-1,undefined,-1,2,7,-1,-1,6,40,-1,7,-1,1,3,-1,-1,-1,undefined,undefined
27/07/2020,4,6,3,14,11,34,10,16,3,2,2,2,7,-1,-1,-1,2,5,1,2,3,-1,27,9,9,3,17,3,36,-1,2,5,undefined,-1,6,2,1,12,undefined,-1,3,5,-1,-1,3,19,2,22,3,13,2,-1,2,-1,undefined,3,5,6,-1,-1,10,19,-1,5,-1,3,6,-1,-1,-1,undefined,undefined
27/07/2020,5,8,15,25,31,69,76,12,22,31,4,-1,11,-1,1,-1,18,28,10,3,5,-1,96,23,105,38,32,2,58,5,10,20,undefined,-1,7,19,12,-1,undefined,2,11,6,1,1,19,96,7,37,9,22,6,-1,7,1,undefined,12,19,48,-1,-1,13,90,-1,12,-1,10,9,-1,-1,-1,undefined,undefined
27/07/2020,6,57,14,56,83,122,178,52,41,118,15,8,31,-1,1,-1,36,81,34,20,9,-1,169,50,171,142,49,10,79,22,25,26,undefined,-1,14,122,30,-1,undefined,11,25,54,16,8,42,226,23,96,12,36,5,-1,15,-1,undefined,53,48,103,-1,-1,29,222,-1,14,-1,47,19,12,2,1,undefined,undefined
27/07/2020,7,83,58,69,131,186,194,123,115,161,21,24,85,-1,3,-1,100,152,81,16,12,-1,369,101,272,267,84,21,118,54,31,36,undefined,-1,37,252,55,-1,undefined,32,48,45,37,26,96,295,21,108,45,26,22,-1,18,4,undefined,67,75,189,6,-1,57,160,-1,63,-1,70,57,72,41,51,undefined,undefined
27/07/2020,8,164,89,112,257,259,225,151,130,163,44,30,106,-1,3,-1,221,176,150,42,32,-1,553,129,383,261,132,41,171,65,40,49,undefined,-1,79,291,96,6,undefined,29,131,36,43,21,118,493,25,210,49,41,69,-1,73,1,undefined,71,118,214,21,-1,112,214,-1,101,-1,108,86,110,50,151,undefined,undefined
27/07/2020,9,201,139,161,253,220,139,91,118,113,45,36,86,-1,3,-1,213,146,90,61,44,-1,513,62,277,216,211,54,118,57,75,81,undefined,-1,53,210,111,45,undefined,47,100,51,54,31,143,471,30,297,66,62,79,-1,59,3,undefined,71,72,184,36,-1,98,263,-1,122,-1,98,121,100,73,114,undefined,undefined
27/07/2020,10,241,205,197,346,214,161,104,108,65,56,19,73,-1,1,-1,269,170,100,75,53,-1,493,83,251,182,210,39,128,50,87,81,undefined,-1,37,240,144,57,undefined,27,86,41,19,27,183,437,31,299,49,71,83,-1,85,2,undefined,152,89,149,31,-1,80,303,-1,124,-1,78,189,105,81,93,undefined,undefined
27/07/2020,11,343,262,239,381,252,191,72,103,77,44,20,81,-1,5,-1,292,163,88,140,57,-1,609,66,261,196,216,48,147,62,99,86,undefined,-1,31,228,119,52,undefined,53,81,57,28,33,183,458,37,331,83,66,93,-1,94,3,undefined,78,53,159,40,-1,108,360,-1,147,-1,84,207,143,72,94,undefined,undefined
27/07/2020,12,475,351,336,494,333,274,124,182,106,46,23,108,-1,3,-1,374,210,101,190,80,-1,797,122,350,240,337,52,223,69,167,127,undefined,-1,53,353,170,77,undefined,81,116,82,30,17,298,594,36,478,92,145,153,-1,126,-1,undefined,132,78,185,80,-1,177,545,-1,221,-1,117,301,179,117,155,undefined,undefined
27/07/2020,13,555,400,344,553,324,286,110,157,106,33,45,139,-1,2,-1,355,198,105,177,74,-1,834,117,446,288,256,41,161,79,145,143,undefined,-1,55,121,155,84,undefined,67,120,91,41,33,270,665,63,523,88,84,162,-1,139,2,undefined,132,80,230,67,-1,184,540,-1,217,-1,129,357,178,94,106,undefined,undefined
27/07/2020,14,553,396,326,555,303,265,93,139,131,20,21,119,-1,3,-1,436,166,101,161,92,-1,795,70,401,239,254,60,168,57,116,115,undefined,-1,20,268,155,70,undefined,34,85,79,42,25,259,638,58,530,109,62,115,-1,113,1,undefined,124,70,213,53,-1,187,643,-1,237,-1,152,391,153,93,95,undefined,undefined
27/07/2020,15,500,346,416,517,305,276,102,145,109,45,31,130,-1,5,-1,305,138,116,189,94,-1,877,96,382,251,245,75,170,68,130,129,undefined,-1,42,278,129,84,undefined,31,101,73,43,27,276,613,44,522,108,76,150,-1,121,1,undefined,167,110,228,69,-1,225,728,-1,191,-1,131,405,146,75,97,undefined,undefined
27/07/2020,16,515,331,408,520,338,302,141,137,204,38,46,143,-1,4,-1,261,144,134,177,77,-1,1051,108,498,365,208,69,198,77,154,110,undefined,-1,40,347,95,44,undefined,27,98,77,39,24,216,560,34,550,79,62,104,-1,152,-1,undefined,117,80,283,70,-1,197,714,-1,179,-1,138,443,147,67,95,undefined,undefined
27/07/2020,17,444,216,448,448,347,372,189,213,206,28,72,225,-1,-1,-1,195,132,128,166,55,-1,1081,144,473,415,216,65,250,123,122,78,undefined,-1,79,338,121,59,undefined,23,74,57,57,33,232,611,43,474,84,79,60,-1,119,1,undefined,121,89,328,15,-1,173,775,-1,165,-1,166,432,100,20,49,undefined,undefined
27/07/2020,18,116,102,365,233,223,213,101,118,80,34,40,117,-1,7,-1,97,76,48,133,66,-1,726,55,330,241,149,50,127,57,129,86,undefined,-1,25,353,58,53,undefined,8,56,42,26,18,152,390,26,275,74,93,49,-1,74,-1,undefined,77,67,114,-1,-1,111,565,-1,88,-1,82,261,54,0,1,undefined,undefined
27/07/2020,19,50,55,206,135,136,120,41,48,30,12,28,76,-1,-1,-1,50,35,20,87,31,-1,508,40,177,100,125,37,70,27,76,62,undefined,-1,16,145,33,26,undefined,4,37,27,20,13,53,241,26,189,43,83,45,-1,36,1,undefined,58,35,90,-1,-1,76,381,-1,52,-1,50,144,22,0,1,undefined,undefined
27/07/2020,20,48,55,156,83,73,84,29,29,36,18,20,35,-1,1,-1,20,23,22,56,33,-1,391,45,159,72,120,24,45,18,53,64,undefined,-1,2,73,30,14,undefined,7,10,21,16,6,29,136,12,143,31,43,27,-1,31,-1,undefined,41,29,79,-1,-1,38,263,-1,22,-1,35,104,12,0,0,undefined,undefined
27/07/2020,21,29,18,116,74,95,80,16,23,14,14,20,67,-1,3,-1,24,6,8,31,22,-1,300,35,122,64,115,12,40,7,31,62,undefined,-1,13,71,20,15,undefined,1,10,8,5,6,36,111,16,114,16,34,15,-1,23,-1,undefined,35,25,91,-1,-1,28,214,-1,21,-1,18,65,9,0,0,undefined,undefined
27/07/2020,22,23,17,103,32,49,46,8,14,43,-1,20,49,-1,-1,-1,7,13,7,16,12,-1,182,25,134,32,99,12,23,12,16,35,undefined,-1,12,37,19,5,undefined,1,4,7,1,3,19,75,6,72,14,71,10,-1,17,-1,undefined,14,7,68,-1,-1,38,166,-1,23,-1,17,44,-1,-1,-1,undefined,undefined
27/07/2020,23,22,15,64,27,26,40,4,6,6,3,2,13,-1,-1,-1,12,5,5,20,7,-1,78,19,40,26,73,5,19,3,27,59,undefined,-1,3,11,5,5,undefined,2,9,6,7,4,16,72,5,51,10,37,8,-1,7,-1,undefined,3,4,18,-1,-1,23,87,-1,25,-1,13,31,-1,-1,-1,undefined,undefined
28/07/2020,0,8,4,43,17,24,36,3,1,-1,2,2,7,-1,1,-1,6,1,1,21,35,-1,38,5,47,18,36,7,21,-1,15,54,undefined,-1,1,20,1,3,undefined,1,7,3,2,2,3,30,11,38,11,55,3,-1,6,-1,undefined,6,2,10,-1,-1,10,45,-1,9,-1,9,16,-1,-1,-1,undefined,undefined
28/07/2020,1,6,3,39,7,5,3,4,5,3,-1,2,6,-1,-1,-1,4,-1,-1,17,3,-1,22,4,17,30,34,1,2,-1,12,20,undefined,-1,-1,9,1,-1,undefined,1,-1,1,11,3,1,11,1,36,2,53,2,-1,3,-1,undefined,-1,1,14,-1,-1,8,17,-1,3,-1,1,6,-1,-1,-1,undefined,undefined
28/07/2020,2,8,4,22,6,7,4,6,2,1,3,-1,1,-1,-1,-1,4,3,3,10,-1,-1,46,10,1,9,31,2,11,-1,8,8,undefined,-1,-1,5,2,3,undefined,1,2,1,3,1,3,8,3,16,3,51,4,-1,-1,-1,undefined,2,-1,6,-1,-1,1,31,-1,7,2,1,6,-1,-1,-1,undefined,undefined
28/07/2020,3,2,4,15,13,16,5,5,9,2,2,1,1,-1,-1,-1,7,-1,-1,8,2,-1,30,3,4,7,18,3,20,-1,9,9,undefined,-1,2,18,3,-1,undefined,2,-1,2,1,3,9,15,1,13,5,61,5,-1,2,-1,undefined,-1,-1,4,-1,-1,7,27,-1,4,1,1,2,-1,-1,-1,undefined,undefined
28/07/2020,4,4,9,19,10,45,16,2,3,4,-1,2,5,-1,-1,-1,1,-1,2,6,2,-1,25,2,26,9,22,3,46,1,-1,3,undefined,-1,2,3,2,6,undefined,-1,3,7,2,-1,7,18,3,24,11,32,4,-1,1,-1,undefined,3,-1,9,-1,-1,2,23,-1,11,3,4,5,-1,-1,-1,undefined,undefined
28/07/2020,5,15,7,17,31,69,68,24,28,36,11,3,10,-1,1,-1,25,41,8,4,1,-1,121,17,94,69,58,2,59,10,10,18,undefined,-1,5,34,6,-1,undefined,1,12,12,4,-1,18,91,8,32,14,51,5,-1,12,1,undefined,3,18,53,-1,-1,13,84,-1,5,7,11,10,-1,-1,-1,undefined,undefined
28/07/2020,6,54,27,51,82,143,182,64,54,128,10,12,40,-1,1,-1,26,73,34,12,6,-1,199,55,202,152,91,18,76,29,18,46,undefined,-1,10,119,27,-1,undefined,9,23,68,25,14,26,280,16,94,30,52,6,-1,11,3,undefined,54,52,104,-1,-1,37,285,-1,20,50,34,17,12,2,7,undefined,undefined
28/07/2020,7,93,72,97,117,189,225,131,134,176,17,30,86,-1,1,-1,74,134,92,13,22,-1,363,88,328,279,137,42,128,61,47,38,undefined,-1,38,247,55,-1,undefined,24,60,34,33,29,101,287,17,120,51,44,31,-1,40,4,undefined,103,96,184,12,-1,78,182,-1,59,106,66,61,51,26,58,undefined,undefined
28/07/2020,8,132,92,152,259,248,228,160,132,180,34,48,123,-1,5,-1,185,228,130,43,34,-1,551,110,457,276,163,68,155,90,46,45,undefined,-1,39,291,97,-1,undefined,45,130,31,40,25,103,533,39,193,99,56,62,-1,61,2,undefined,89,69,252,20,-1,86,220,-1,67,147,103,91,109,65,127,undefined,undefined
28/07/2020,9,206,122,153,277,219,176,87,107,81,55,29,106,-1,2,-1,243,156,110,74,42,-1,454,87,310,272,256,56,120,54,57,83,undefined,-1,35,208,136,-1,undefined,42,101,46,53,30,157,495,28,312,118,84,64,-1,77,8,undefined,58,74,173,20,-1,100,236,-1,117,126,83,117,105,82,90,undefined,undefined
28/07/2020,10,242,203,200,329,232,160,127,100,59,27,52,71,-1,4,-1,277,175,114,85,36,-1,460,82,278,185,383,83,112,58,82,76,undefined,-1,40,229,147,-1,undefined,45,103,40,31,17,159,413,24,295,136,152,99,-1,77,1,undefined,84,68,166,41,-1,110,336,-1,129,85,64,156,118,61,92,undefined,undefined
28/07/2020,11,295,274,264,398,226,232,101,138,75,49,43,121,-1,5,-1,280,184,114,85,72,-1,479,77,279,229,391,83,141,71,98,106,undefined,-1,39,174,158,-1,undefined,34,92,65,42,32,190,457,46,367,137,168,128,-1,110,2,undefined,88,81,174,51,-1,113,391,-1,135,110,93,217,121,75,81,undefined,undefined
28/07/2020,12,505,390,372,566,361,249,159,222,107,30,55,178,-1,1,-1,354,229,124,169,72,-1,769,117,368,283,551,118,219,90,147,144,undefined,-1,45,378,175,-1,undefined,88,148,69,35,28,282,664,44,503,185,170,120,-1,135,3,undefined,136,83,194,68,-1,215,589,-1,264,126,137,308,212,118,136,undefined,undefined
28/07/2020,13,549,402,355,549,375,261,143,173,137,41,55,170,-1,2,-1,388,265,106,168,72,-1,851,134,392,321,529,126,235,84,128,131,undefined,-1,48,399,166,-1,undefined,77,127,62,54,49,308,706,57,575,194,164,173,-1,157,7,undefined,190,110,189,62,-1,154,655,-1,211,116,132,367,179,101,148,undefined,undefined
28/07/2020,14,589,361,351,570,328,283,114,150,135,48,44,139,-1,3,-1,382,133,137,196,82,-1,858,91,407,356,476,93,181,95,140,137,undefined,-1,31,330,189,26,undefined,47,92,61,53,38,302,670,51,523,222,177,168,-1,163,6,undefined,124,79,214,60,-1,209,688,-1,186,121,141,379,185,83,103,undefined,undefined
28/07/2020,15,715,409,444,555,368,317,125,195,114,45,60,203,-1,8,-1,329,148,120,187,95,-1,963,109,399,365,348,84,195,88,147,122,undefined,-1,50,443,145,70,undefined,45,98,81,52,42,252,637,53,626,153,135,151,-1,122,5,undefined,165,111,251,102,-1,205,804,-1,197,123,150,482,148,72,101,undefined,undefined
28/07/2020,16,600,318,447,513,444,307,182,259,184,53,65,234,-1,1,-1,245,144,133,188,69,-1,1013,97,470,509,237,81,252,105,114,99,undefined,-1,39,484,106,75,undefined,30,77,74,69,48,326,724,51,608,124,71,123,-1,134,-1,undefined,122,109,297,91,-1,205,795,-1,156,121,174,469,170,70,102,undefined,undefined
28/07/2020,17,484,260,451,462,394,432,207,293,198,29,90,312,-1,9,-1,198,141,144,178,58,-1,1290,146,475,506,275,66,312,137,140,134,undefined,-1,54,593,98,59,undefined,21,78,83,84,44,212,674,50,598,85,74,94,-1,148,3,undefined,111,105,305,31,-1,188,891,-1,141,140,167,444,124,30,49,undefined,undefined
28/07/2020,18,210,118,377,303,284,251,181,179,71,41,71,225,-1,4,-1,123,66,51,176,60,-1,1017,118,274,366,196,65,216,105,151,66,undefined,-1,28,434,48,60,undefined,10,59,48,42,38,177,406,31,344,77,91,72,-1,90,3,undefined,88,77,173,-1,-1,143,623,-1,126,76,123,281,83,2,7,undefined,undefined
28/07/2020,19,104,65,251,150,138,133,80,94,30,30,49,183,-1,2,-1,73,50,34,99,51,-1,559,54,186,178,143,59,83,28,99,95,undefined,-1,16,213,47,39,undefined,9,31,36,21,10,88,218,20,212,49,96,51,-1,50,2,undefined,59,34,126,-1,-1,64,411,-1,71,44,66,143,49,0,1,undefined,undefined
28/07/2020,20,74,51,183,120,138,130,38,83,48,28,57,160,-1,2,-1,25,33,17,75,23,-1,485,48,128,138,124,33,81,22,62,74,undefined,-1,8,172,30,20,undefined,9,24,30,23,18,52,162,27,187,43,92,27,-1,27,-1,undefined,52,25,86,-1,-1,62,346,-1,51,47,41,129,24,0,0,undefined,undefined
28/07/2020,21,42,25,161,99,92,113,23,39,16,19,42,112,-1,1,-1,26,27,6,54,32,-1,382,52,144,87,103,11,63,8,43,73,undefined,-1,14,98,12,29,undefined,3,15,19,21,11,60,204,13,175,19,73,11,-1,33,1,undefined,39,13,93,-1,-1,60,251,-1,52,28,25,68,13,0,0,undefined,undefined
28/07/2020,22,28,12,94,52,54,50,8,15,31,2,33,87,-1,-1,-1,39,18,2,23,16,-1,187,29,110,66,46,12,23,12,24,40,undefined,-1,7,54,18,10,undefined,5,3,16,11,3,17,76,8,109,18,55,6,-1,9,2,undefined,31,8,59,-1,-1,47,158,-1,20,9,19,65,-1,-1,-1,undefined,undefined
28/07/2020,23,22,7,70,33,46,38,10,14,7,3,6,27,-1,-1,-1,8,2,6,28,22,-1,130,14,62,42,54,7,18,5,10,27,undefined,-1,2,18,7,2,undefined,2,5,8,10,2,15,54,1,58,2,34,3,-1,7,-1,undefined,4,10,28,-1,-1,19,94,-1,16,4,6,23,-1,-1,-1,undefined,undefined
29/07/2020,0,13,10,40,28,30,22,4,19,4,-1,1,3,-1,-1,-1,12,1,5,13,8,-1,33,10,38,30,47,3,22,-1,11,27,undefined,-1,1,25,2,4,undefined,2,2,7,5,5,7,40,6,89,7,47,5,-1,3,-1,undefined,6,6,19,-1,-1,6,82,-1,10,3,4,15,-1,-1,-1,undefined,undefined
29/07/2020,1,16,4,30,10,18,25,22,1,-1,2,1,8,-1,1,-1,8,1,1,5,11,-1,52,10,17,12,28,-1,7,4,6,23,undefined,-1,-1,12,1,-1,undefined,-1,1,1,2,-1,6,10,-1,19,2,51,1,-1,4,-1,undefined,2,-1,13,-1,-1,6,37,-1,10,-1,2,9,-1,-1,-1,undefined,undefined
29/07/2020,2,3,4,26,14,13,3,1,2,1,1,1,-1,-1,1,-1,4,3,5,6,-1,-1,23,14,28,11,21,-1,8,3,6,14,undefined,-1,2,2,2,7,undefined,1,3,-1,1,-1,5,42,-1,16,1,37,2,-1,2,-1,undefined,3,5,16,-1,-1,3,35,-1,9,3,2,5,-1,-1,-1,undefined,undefined
29/07/2020,3,7,5,19,4,42,7,7,1,-1,2,-1,5,-1,-1,-1,22,-1,4,1,-1,-1,10,3,15,16,27,6,26,1,8,9,undefined,-1,-1,18,7,4,undefined,1,1,1,3,2,6,7,-1,36,7,42,5,-1,1,-1,undefined,-1,2,11,-1,-1,6,46,-1,7,3,1,3,-1,-1,-1,undefined,undefined
29/07/2020,4,7,11,12,15,37,12,10,9,2,3,5,16,-1,-1,-1,5,-1,3,1,-1,-1,42,1,13,10,37,1,39,2,1,5,undefined,-1,1,9,1,1,undefined,-1,4,6,1,-1,-1,26,5,8,1,47,4,-1,1,-1,undefined,2,2,8,-1,-1,8,18,-1,2,2,3,3,-1,-1,-1,undefined,undefined
29/07/2020,5,9,13,24,43,80,77,25,21,28,9,2,13,-1,-1,-1,14,42,5,4,3,-1,112,19,98,47,34,7,51,4,16,15,undefined,-1,7,25,8,-1,undefined,5,15,9,3,-1,19,91,5,42,12,15,1,-1,17,-1,undefined,8,16,48,-1,-1,10,98,-1,20,8,13,13,-1,-1,-1,undefined,undefined
29/07/2020,6,57,18,54,79,158,187,81,53,118,26,13,41,-1,-1,-1,31,78,26,18,10,-1,268,57,224,170,66,6,100,28,23,34,undefined,-1,20,120,34,-1,undefined,12,16,49,14,6,46,255,16,96,14,28,5,-1,18,3,undefined,45,39,107,-1,-1,38,268,-1,18,47,30,25,10,7,5,undefined,undefined
29/07/2020,7,61,63,83,129,165,161,135,146,174,27,26,68,-1,3,-1,68,151,85,21,21,-1,309,89,279,337,92,37,108,53,37,33,undefined,-1,40,288,57,-1,undefined,29,44,45,43,19,79,290,28,121,45,43,32,-1,42,3,undefined,162,115,174,1,-1,81,156,-1,70,106,50,51,70,42,66,undefined,undefined
29/07/2020,8,157,105,146,238,245,244,157,147,177,30,42,131,-1,3,-1,217,198,130,58,33,-1,478,112,425,329,171,50,154,79,41,51,undefined,-1,31,327,78,-1,undefined,59,109,56,46,20,139,474,38,211,79,44,74,-1,67,2,undefined,75,69,252,20,-1,79,238,-1,108,137,110,95,102,49,111,undefined,undefined
29/07/2020,9,204,126,163,270,208,161,85,94,67,51,28,90,-1,3,-1,215,160,125,60,36,-1,412,84,296,258,151,53,114,51,62,77,undefined,-1,36,243,133,-1,undefined,70,83,63,26,16,106,483,30,264,59,70,74,-1,47,3,undefined,95,73,178,28,-1,79,275,-1,116,121,116,127,112,69,104,undefined,undefined
29/07/2020,10,250,204,181,351,226,122,84,112,49,44,36,130,-1,3,-1,249,176,76,88,37,-1,503,95,277,200,209,26,115,59,85,107,undefined,-1,37,260,127,-1,undefined,45,96,43,30,25,157,493,31,330,53,87,122,-1,87,2,undefined,106,64,162,42,-1,121,303,-1,139,108,79,185,128,77,101,undefined,undefined
29/07/2020,11,363,228,230,406,229,167,114,132,66,47,37,131,-1,3,-1,312,141,96,110,44,-1,490,61,259,216,261,59,134,77,102,107,undefined,-1,19,312,163,-1,undefined,34,102,79,47,27,219,504,38,335,96,77,141,-1,98,4,undefined,131,80,179,52,-1,124,420,-1,138,64,97,203,113,68,67,undefined,undefined
29/07/2020,12,467,333,358,535,330,267,126,210,129,57,56,179,-1,-1,-1,366,212,130,145,57,-1,792,114,317,292,376,70,203,80,123,141,undefined,-1,51,422,217,-1,undefined,105,138,52,33,31,262,643,33,450,115,128,149,-1,188,-1,undefined,120,72,184,60,-1,154,548,-1,225,125,113,313,189,140,146,undefined,undefined
29/07/2020,13,686,404,388,654,373,282,131,194,112,45,44,173,-1,1,-1,430,224,106,154,81,-1,872,124,381,342,358,78,257,95,131,185,undefined,-1,49,502,237,-1,undefined,72,133,66,59,37,339,686,65,562,132,146,149,-1,161,8,undefined,153,108,213,53,-1,214,631,-1,230,121,165,390,194,119,117,undefined,undefined
29/07/2020,14,620,412,461,577,369,282,172,218,127,34,56,209,-1,3,-1,384,203,122,228,57,-1,978,92,393,419,257,85,206,129,146,121,undefined,-1,66,492,162,38,undefined,65,72,57,49,37,317,684,63,677,107,112,166,-1,173,8,undefined,129,102,228,66,-1,159,793,-1,181,128,184,394,159,87,113,undefined,undefined
29/07/2020,15,724,383,426,613,382,367,161,206,125,46,73,236,-1,11,-1,337,174,110,216,75,-1,1188,109,411,481,266,70,236,135,139,141,undefined,-1,51,538,148,70,undefined,36,86,60,56,42,318,732,54,623,142,107,136,-1,160,14,undefined,150,107,215,69,-1,192,860,-1,197,137,167,489,152,79,94,undefined,undefined
29/07/2020,16,638,387,567,581,414,341,200,227,197,52,77,310,-1,5,-1,273,149,142,178,69,-1,1103,129,446,485,287,84,257,140,135,137,undefined,-1,58,509,118,90,undefined,36,89,80,61,38,268,786,35,640,90,91,135,-1,137,12,undefined,175,125,299,68,-1,221,859,-1,196,172,169,518,172,81,105,undefined,undefined
29/07/2020,17,615,289,510,525,460,422,301,315,202,60,110,398,-1,3,-1,217,155,133,194,66,-1,1272,131,470,616,227,68,288,163,134,119,undefined,-1,72,640,97,71,undefined,18,80,80,77,56,313,696,56,602,102,123,82,-1,132,5,undefined,136,136,321,28,-1,209,965,-1,163,149,187,526,135,22,47,undefined,undefined
29/07/2020,18,217,116,385,301,284,289,144,181,86,58,97,277,-1,3,-1,110,59,66,146,55,-1,861,116,261,432,217,80,158,96,106,115,undefined,-1,25,393,79,64,undefined,7,60,60,55,44,158,424,36,356,86,130,69,-1,83,3,undefined,122,76,199,-1,-1,128,670,-1,93,76,140,367,60,0,2,undefined,undefined
29/07/2020,19,97,70,277,210,240,119,74,110,41,42,56,219,-1,1,-1,46,39,27,127,44,-1,590,59,173,193,146,46,148,57,54,101,undefined,-1,15,207,39,32,undefined,6,41,45,29,15,87,306,34,215,62,53,38,-1,45,4,undefined,97,33,127,-1,-1,95,456,-1,67,33,65,201,27,0,0,undefined,undefined
29/07/2020,20,58,50,180,121,160,120,35,61,47,30,48,174,-1,-1,-1,35,22,27,76,45,-1,518,30,109,88,144,47,89,25,62,79,undefined,-1,13,111,23,32,undefined,4,15,22,19,11,47,220,7,179,53,91,52,-1,28,2,undefined,48,26,79,-1,-1,85,395,-1,38,22,33,141,26,0,0,undefined,undefined
29/07/2020,21,47,25,188,91,93,91,22,48,20,9,40,136,-1,2,-1,39,16,8,48,31,-1,385,37,166,83,91,28,60,25,54,62,undefined,-1,19,89,16,15,undefined,5,10,22,12,6,50,118,27,126,38,73,34,-1,22,2,undefined,44,29,90,-1,-1,70,279,-1,44,20,41,101,8,0,1,undefined,undefined
29/07/2020,22,23,14,106,47,54,50,7,22,32,4,39,99,-1,-1,-1,8,24,9,13,11,-1,140,34,122,84,85,21,43,17,46,64,undefined,-1,4,49,15,8,undefined,4,4,12,12,7,41,78,13,97,25,61,23,-1,5,-1,undefined,11,18,57,-1,-1,56,182,-1,31,17,27,54,-1,-1,-1,undefined,undefined
29/07/2020,23,27,12,70,34,45,26,10,14,6,9,14,29,-1,-1,-1,8,1,5,31,3,-1,104,15,57,46,56,9,26,7,14,64,undefined,-1,3,12,7,4,undefined,1,6,11,16,6,19,33,7,80,11,65,15,-1,8,1,undefined,7,7,28,-1,-1,24,131,-1,3,11,7,26,-1,-1,-1,undefined,undefined
30/07/2020,0,9,4,42,21,26,18,5,9,3,1,5,15,-1,-1,-1,8,3,-1,13,5,-1,41,19,42,19,57,5,22,2,9,42,undefined,-1,1,12,3,2,undefined,-1,1,7,4,3,6,26,6,57,7,56,-1,-1,2,-1,undefined,4,3,10,-1,-1,16,68,-1,6,8,6,11,-1,-1,-1,undefined,undefined
30/07/2020,1,7,7,47,13,14,29,5,4,2,3,2,6,-1,-1,-1,6,4,-1,8,3,-1,34,8,19,15,29,-1,8,-1,8,3,undefined,-1,1,6,-1,2,undefined,1,-1,2,-1,-1,6,21,4,44,3,30,2,-1,4,1,undefined,1,3,13,-1,-1,8,71,-1,8,1,-1,4,-1,-1,-1,undefined,undefined
30/07/2020,2,8,7,51,19,20,4,14,2,2,3,-1,4,-1,-1,-1,14,1,2,2,6,-1,29,8,15,3,54,1,18,2,2,2,undefined,-1,2,3,2,3,undefined,-1,1,1,1,-1,4,15,-1,36,2,42,1,-1,1,-1,undefined,4,-1,2,-1,-1,8,54,-1,4,2,1,5,-1,-1,-1,undefined,undefined
30/07/2020,3,2,2,29,11,31,6,8,3,1,-1,1,6,-1,1,-1,7,6,4,1,-1,-1,30,24,8,9,39,3,38,1,19,1,undefined,-1,-1,28,3,-1,undefined,-1,-1,-1,-1,2,7,19,9,37,5,33,1,-1,2,-1,undefined,-1,3,6,-1,-1,7,41,-1,7,1,1,1,-1,-1,-1,undefined,undefined
30/07/2020,4,2,8,43,17,41,12,1,2,2,2,-1,6,-1,-1,-1,7,-1,4,1,1,-1,41,3,7,7,36,2,42,-1,2,19,undefined,-1,1,3,1,4,undefined,-1,-1,4,-1,-1,5,36,3,20,7,29,9,-1,2,-1,undefined,2,2,12,-1,-1,3,34,-1,5,1,5,2,-1,-1,-1,undefined,undefined
30/07/2020,5,18,13,56,37,60,89,19,15,21,4,1,13,-1,1,-1,11,38,7,6,2,-1,98,20,93,50,42,3,45,7,12,18,undefined,-1,9,26,19,-1,undefined,2,12,10,1,1,12,90,8,48,9,25,2,-1,8,2,undefined,14,20,38,-1,-1,19,84,-1,15,7,19,11,-1,-1,-1,undefined,undefined
30/07/2020,6,62,23,62,72,152,190,63,32,122,20,14,40,-1,-1,-1,29,74,40,10,9,-1,194,68,198,163,81,20,106,26,26,45,undefined,-1,17,133,48,-1,undefined,12,20,59,19,12,48,281,23,99,22,64,5,-1,16,3,undefined,52,38,118,-1,-1,40,256,-1,23,46,38,25,9,5,1,undefined,undefined
30/07/2020,7,90,57,78,134,166,181,140,122,174,28,37,92,-1,6,-1,84,113,76,21,20,-1,327,114,255,295,128,54,146,74,43,35,undefined,-1,39,262,57,-1,undefined,32,56,38,29,18,98,345,21,123,69,78,38,-1,43,6,undefined,57,51,177,6,-1,74,155,-1,71,110,62,47,71,40,47,undefined,undefined
30/07/2020,8,153,91,127,235,246,227,141,122,167,41,47,126,-1,3,-1,185,193,132,59,23,-1,513,105,399,297,197,67,177,79,53,55,undefined,-1,34,423,115,-1,undefined,57,108,51,40,20,127,483,22,223,99,57,67,-1,72,3,undefined,88,104,239,19,-1,101,225,-1,83,115,93,103,101,75,124,undefined,undefined
30/07/2020,9,224,132,157,253,180,203,101,106,83,36,36,97,-1,7,-1,271,142,113,54,34,-1,491,93,293,263,244,88,128,50,72,82,undefined,-1,41,287,98,-1,undefined,46,99,63,25,13,173,489,38,272,110,128,83,-1,63,3,undefined,80,83,206,25,-1,97,325,-1,107,139,75,138,124,77,104,undefined,undefined
30/07/2020,10,308,215,212,378,260,167,73,117,92,32,33,90,-1,1,-1,277,191,116,89,50,-1,539,80,277,187,363,117,173,62,82,115,undefined,-1,51,255,93,-1,undefined,33,104,54,29,16,192,460,27,366,162,160,144,-1,78,3,undefined,106,82,184,39,-1,113,327,-1,158,122,85,200,119,98,101,undefined,undefined
30/07/2020,11,367,249,248,464,277,205,89,150,61,35,52,138,-1,4,-1,307,164,95,99,67,-1,595,68,211,280,435,104,191,84,117,82,undefined,-1,24,355,109,-1,undefined,31,104,71,42,20,186,492,47,422,193,114,128,-1,92,3,undefined,119,86,146,43,-1,117,430,-1,168,110,83,309,143,79,103,undefined,undefined
30/07/2020,12,479,378,361,499,310,268,130,228,110,51,54,201,-1,3,-1,366,214,138,134,76,-1,814,134,333,305,564,115,197,111,146,147,undefined,-1,67,500,163,-1,undefined,101,122,137,53,38,244,566,43,527,191,179,167,-1,109,1,undefined,153,105,196,52,-1,181,551,-1,244,136,122,386,181,111,149,undefined,undefined
30/07/2020,13,642,437,398,626,390,264,161,207,145,58,74,207,-1,4,-1,427,185,116,147,70,-1,965,158,323,396,578,109,214,91,157,116,undefined,-1,55,526,117,-1,undefined,81,109,131,73,50,276,644,60,565,219,181,164,-1,170,5,undefined,190,97,233,77,-1,151,602,-1,207,131,130,336,178,111,116,undefined,undefined
30/07/2020,14,686,350,391,535,351,309,140,194,130,43,79,202,-1,4,-1,334,147,103,178,66,-1,996,101,335,387,506,108,198,107,141,116,undefined,-1,40,425,135,38,undefined,44,89,67,59,38,270,570,71,519,220,156,120,-1,187,5,undefined,139,119,228,67,-1,167,756,-1,204,137,180,380,150,99,95,undefined,undefined
30/07/2020,15,595,396,438,567,368,359,171,208,97,45,61,193,-1,6,-1,240,136,113,161,60,-1,914,89,408,411,353,74,229,131,133,147,undefined,-1,45,446,116,103,undefined,30,83,101,66,52,274,649,49,585,149,121,149,-1,137,9,undefined,126,107,255,65,-1,218,818,-1,192,125,151,477,146,77,95,undefined,undefined
30/07/2020,16,608,356,405,557,412,323,217,219,172,40,65,270,-1,6,-1,266,139,110,152,76,-1,1103,107,426,500,235,87,254,163,134,122,undefined,-1,66,554,105,77,undefined,36,66,112,73,57,256,663,37,633,124,79,135,-1,148,8,undefined,165,98,257,59,-1,204,923,-1,183,146,141,489,143,80,121,undefined,undefined
30/07/2020,17,570,285,486,481,465,412,231,304,186,77,103,387,-1,4,-1,200,143,126,157,73,-1,1305,122,497,537,241,81,345,147,147,106,undefined,-1,75,608,95,86,undefined,18,80,96,96,56,292,682,45,556,113,91,126,-1,121,3,undefined,139,120,278,28,-1,162,781,-1,188,132,178,450,147,31,69,undefined,undefined
30/07/2020,18,269,113,364,334,332,257,127,185,70,31,80,281,-1,-1,-1,153,64,64,155,52,-1,848,89,329,334,175,76,224,93,129,68,undefined,-1,33,360,68,61,undefined,9,37,52,48,38,172,388,20,414,98,99,71,-1,92,6,undefined,110,70,190,-1,-1,138,702,-1,118,80,112,305,78,0,1,undefined,undefined
30/07/2020,19,89,78,241,184,149,183,61,109,41,18,47,158,-1,1,-1,87,54,21,128,45,-1,638,56,214,235,165,48,117,48,92,73,undefined,-1,23,189,49,54,undefined,10,49,24,20,18,91,258,10,225,47,113,48,-1,66,3,undefined,81,36,135,-1,-1,95,453,-1,85,41,73,184,40,0,0,undefined,undefined
30/07/2020,20,53,54,202,109,115,121,50,53,33,31,48,138,-1,-1,-1,43,21,20,59,39,-1,534,31,183,124,122,29,67,25,77,90,undefined,-1,9,124,36,35,undefined,1,17,37,23,17,51,146,19,169,38,144,40,-1,44,4,undefined,41,36,85,-1,-1,62,293,-1,47,34,35,135,30,1,0,undefined,undefined
30/07/2020,21,31,32,113,72,89,114,32,42,17,9,32,103,-1,-1,-1,33,22,13,37,29,-1,371,27,120,72,84,21,74,17,47,66,undefined,-1,11,71,29,18,undefined,6,17,15,14,11,50,134,15,129,41,80,33,-1,22,1,undefined,43,28,88,-1,-1,62,265,-1,67,28,21,99,4,0,0,undefined,undefined
30/07/2020,22,16,15,89,63,46,66,3,17,34,9,22,67,-1,-1,-1,24,26,13,34,17,-1,168,16,126,37,79,10,35,10,23,38,undefined,-1,5,34,15,16,undefined,5,6,15,6,5,37,93,6,74,21,70,10,-1,12,1,undefined,17,7,67,-1,-1,61,152,-1,36,10,25,63,-1,-1,-1,undefined,undefined
30/07/2020,23,12,7,54,47,30,41,10,16,6,5,7,29,-1,-1,-1,8,8,2,20,4,-1,114,10,34,32,46,8,20,7,4,43,undefined,-1,6,21,20,10,undefined,-1,15,12,8,5,23,59,5,68,13,66,12,-1,8,-1,undefined,3,11,33,-1,-1,23,101,-1,7,7,23,41,-1,-1,-1,undefined,undefined
31/07/2020,0,13,4,42,10,26,21,2,6,6,4,4,14,-1,-1,-1,7,5,1,17,2,-1,54,23,20,20,47,3,24,2,14,32,undefined,-1,1,12,2,2,undefined,2,3,9,4,3,17,36,7,33,9,57,1,-1,9,-1,undefined,7,4,13,-1,-1,18,52,-1,8,5,7,23,-1,-1,-1,undefined,undefined
31/07/2020,1,6,4,37,6,15,32,3,6,4,5,2,9,-1,-1,-1,4,5,1,5,-1,-1,51,5,14,31,32,3,8,2,3,16,undefined,-1,1,3,1,2,undefined,-1,3,1,3,4,3,19,3,20,6,37,7,-1,-1,-1,undefined,-1,1,4,-1,-1,6,40,-1,6,1,3,9,-1,-1,-1,undefined,undefined
31/07/2020,2,1,1,27,9,10,7,13,4,-1,2,2,6,-1,-1,-1,12,1,4,6,4,-1,68,9,16,10,28,2,5,1,5,4,undefined,-1,-1,14,7,1,undefined,1,-1,3,-1,-1,5,22,-1,50,-1,36,1,-1,3,1,undefined,7,4,12,-1,-1,6,24,-1,7,-1,-1,8,-1,-1,-1,undefined,undefined
31/07/2020,3,3,61,19,10,38,5,5,2,1,-1,-1,1,-1,-1,-1,14,-1,-1,1,4,-1,24,6,20,14,21,2,35,-1,16,8,undefined,-1,-1,6,7,4,undefined,-1,-1,3,-1,1,12,16,-1,17,-1,33,6,-1,3,-1,undefined,3,-1,8,-1,-1,8,30,-1,11,-1,1,3,-1,-1,-1,undefined,undefined
31/07/2020,4,2,6,22,10,43,18,9,2,4,4,-1,9,-1,-1,-1,4,1,3,5,-1,-1,35,-1,2,12,34,2,50,3,9,-1,undefined,-1,1,2,-1,-1,undefined,-1,1,4,-1,-1,2,26,1,23,5,40,-1,-1,2,-1,undefined,3,3,12,-1,-1,6,40,-1,10,2,5,5,-1,-1,-1,undefined,undefined
31/07/2020,5,14,5,15,40,76,76,32,17,33,18,1,9,-1,-1,-1,20,39,8,6,8,-1,113,24,92,31,57,5,74,5,21,35,undefined,-1,7,18,18,-1,undefined,4,8,6,-1,-1,17,96,3,55,12,31,8,-1,9,1,undefined,14,17,49,-1,-1,11,102,-1,16,9,13,9,-1,-1,-1,undefined,undefined
31/07/2020,6,51,13,50,64,134,181,68,41,116,20,17,47,-1,2,-1,35,66,30,6,13,-1,194,47,219,161,91,13,94,19,42,35,undefined,-1,28,107,26,-1,undefined,13,21,48,16,13,23,214,6,88,29,44,8,-1,19,3,undefined,48,35,113,-1,-1,33,211,-1,16,40,35,29,5,3,0,undefined,undefined
31/07/2020,7,77,49,70,119,188,224,108,124,111,37,30,73,-1,1,-1,92,122,88,19,17,-1,344,88,286,269,156,45,138,56,30,27,undefined,-1,35,263,63,-1,undefined,14,48,34,27,11,92,288,18,109,67,69,25,-1,36,4,undefined,44,53,156,11,-1,60,143,-1,51,91,73,47,66,40,50,undefined,undefined
31/07/2020,8,161,89,141,195,243,256,130,127,174,50,37,137,-1,2,-1,201,166,129,46,35,-1,577,110,370,285,226,86,169,63,39,45,undefined,-1,43,296,87,-1,undefined,30,116,51,40,13,99,403,21,226,104,64,48,-1,56,1,undefined,105,85,246,27,-1,76,245,-1,100,102,80,82,94,70,110,undefined,undefined
31/07/2020,9,209,143,159,260,221,216,85,106,76,72,32,128,-1,4,-1,221,179,106,55,35,-1,510,68,295,241,276,99,137,56,34,95,undefined,-1,42,241,119,-1,undefined,47,99,60,39,33,156,451,34,274,150,126,96,-1,72,12,undefined,90,67,210,37,-1,101,303,-1,102,101,83,128,125,58,95,undefined,undefined
31/07/2020,10,275,224,203,353,309,204,95,106,88,47,55,136,-1,1,-1,229,168,76,71,49,-1,524,71,271,264,336,123,172,55,43,102,undefined,-1,32,283,112,-1,undefined,44,118,56,34,15,181,525,29,298,148,159,128,-1,81,11,undefined,117,82,116,48,-1,128,399,-1,117,128,82,204,145,69,110,undefined,undefined
31/07/2020,11,363,298,256,406,295,226,99,186,71,47,40,168,-1,1,-1,285,175,87,133,80,-1,552,85,251,285,424,125,233,74,54,112,undefined,-1,37,521,150,-1,undefined,29,118,62,37,37,181,488,34,401,187,141,168,-1,107,7,undefined,106,70,181,44,-1,99,455,-1,257,97,112,242,130,84,83,undefined,undefined
31/07/2020,12,524,379,395,596,359,294,148,229,87,60,57,193,-1,1,-1,389,209,122,184,81,-1,784,133,372,422,609,156,232,122,78,152,undefined,-1,54,482,173,-1,undefined,58,143,113,58,29,247,623,33,477,216,239,195,-1,137,6,undefined,169,104,220,77,-1,169,600,-1,264,106,71,327,215,110,117,undefined,undefined
31/07/2020,13,698,384,390,583,378,361,164,199,114,50,61,185,-1,7,-1,400,218,131,169,103,-1,948,148,415,461,638,171,236,100,34,195,undefined,-1,36,570,165,-1,undefined,67,112,79,48,47,311,721,50,574,302,208,168,-1,204,2,undefined,168,107,248,62,-1,161,621,-1,213,145,147,389,195,95,108,undefined,undefined
31/07/2020,14,617,382,384,599,376,356,141,206,93,31,72,241,-1,4,-1,360,194,135,200,95,-1,970,126,433,507,548,110,265,128,52,106,undefined,-1,47,538,141,32,undefined,44,82,50,45,35,248,639,50,559,217,180,145,-1,168,1,undefined,195,110,245,69,-1,166,823,-1,176,135,164,433,164,103,114,undefined,undefined
31/07/2020,15,654,419,400,643,370,327,195,233,131,48,73,205,-1,1,-1,310,132,100,197,89,-1,1017,135,439,543,315,75,251,112,135,108,undefined,-1,46,479,149,97,undefined,37,98,72,69,46,352,654,70,627,158,139,166,-1,161,2,undefined,200,133,263,75,-1,221,885,-1,219,124,183,487,129,85,92,undefined,undefined
31/07/2020,16,701,353,527,547,369,313,183,243,142,31,81,274,-1,1,-1,244,134,123,205,85,-1,1189,133,447,503,278,80,245,126,136,148,undefined,-1,26,486,110,87,undefined,28,81,69,62,45,272,654,39,644,109,80,167,-1,162,-1,undefined,159,92,297,84,-1,184,796,-1,222,126,170,540,146,74,99,undefined,undefined
31/07/2020,17,592,249,539,500,371,426,196,240,162,53,100,293,-1,3,-1,230,130,116,165,73,-1,1237,133,470,466,272,70,262,132,129,152,undefined,-1,44,491,97,75,undefined,32,75,58,56,45,258,657,56,560,109,104,142,-1,140,-1,undefined,147,100,310,25,-1,209,783,-1,161,133,145,516,125,30,61,undefined,undefined
31/07/2020,18,296,112,474,353,246,242,143,196,67,57,79,245,-1,1,-1,164,52,69,214,52,-1,1002,96,276,388,252,72,197,57,127,116,undefined,-1,14,290,62,56,undefined,12,45,50,51,27,191,449,29,468,95,103,71,-1,116,1,undefined,136,72,167,-1,-1,148,647,-1,123,87,104,362,72,0,1,undefined,undefined
31/07/2020,19,153,64,282,167,196,176,47,103,56,30,46,167,-1,-1,-1,55,36,12,156,50,-1,666,66,184,223,154,56,152,31,93,76,undefined,-1,10,172,39,40,undefined,5,38,34,27,8,92,241,31,256,100,92,57,-1,52,1,undefined,84,46,99,-1,-1,82,478,-1,99,38,59,179,59,1,0,undefined,undefined
31/07/2020,20,76,71,229,143,146,160,33,64,42,21,37,128,-1,3,-1,40,34,15,81,43,-1,532,50,163,104,141,29,119,32,65,116,undefined,-1,11,108,31,22,undefined,3,29,17,14,3,71,252,13,156,35,121,44,-1,46,-1,undefined,52,31,92,-1,-1,52,279,-1,68,22,35,156,27,0,0,undefined,undefined
31/07/2020,21,35,16,166,87,113,109,35,47,22,27,31,98,-1,1,-1,17,16,8,83,38,-1,364,35,153,87,120,10,69,16,43,87,undefined,-1,10,69,39,16,undefined,7,18,22,10,6,62,144,6,131,27,74,30,-1,20,-1,undefined,48,27,88,-1,-1,62,287,-1,35,28,38,110,14,0,0,undefined,undefined
31/07/2020,22,49,32,133,70,68,82,18,45,39,15,17,77,-1,3,-1,22,20,11,33,15,-1,235,35,134,52,70,16,26,12,40,48,undefined,-1,4,42,12,17,undefined,6,6,16,15,3,25,99,5,82,21,40,3,-1,8,-1,undefined,36,24,67,-1,-1,33,195,-1,40,11,21,83,-1,-1,-1,undefined,undefined
31/07/2020,23,23,14,109,51,35,52,11,13,8,8,11,44,-1,-1,-1,16,14,2,18,9,-1,137,17,68,53,68,8,23,6,26,52,undefined,-1,-1,16,9,7,undefined,3,4,4,7,1,22,70,3,47,23,72,3,-1,7,-1,undefined,8,8,34,-1,-1,21,139,-1,14,6,7,25,-1,-1,-1,undefined,undefined


==> Figures/Australia/big/July_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
1/7/21,0,47,32,96,99,160,115,6,4,10,4,3,9,-1,23,-1,35,11,10,77,2,113,123,31,70,56,93,10,131,18,99,23,undefined,-1,7,26,11,8,undefined,4,23,10,9,10,83,217,3,105,13,45,10,18,25,14,undefined,34,11,69,54,-1,24,185,39,61,3,44,98,20,1,1,9,2,22,-1,10,1,15,1
1/7/21,1,27,22,106,51,67,27,-1,-1,5,1,-1,5,-1,9,-1,6,9,1,44,31,71,66,3,21,28,75,15,56,12,76,6,undefined,-1,6,14,9,4,undefined,1,7,2,1,2,38,108,-1,72,17,38,10,17,16,2,undefined,34,2,50,16,-1,20,120,44,45,6,24,41,7,0,3,8,-1,28,-1,1,2,6,2
1/7/21,2,10,6,33,23,49,31,6,-1,8,8,2,3,-1,7,-1,17,11,1,28,24,16,46,9,13,10,49,3,23,1,26,3,undefined,-1,3,15,5,-1,undefined,1,2,2,2,-1,24,54,-1,47,8,18,4,6,8,9,undefined,11,2,39,12,-1,10,112,37,27,2,12,24,2,0,2,3,8,28,-1,-1,1,-1,-1
1/7/21,3,5,24,23,24,42,39,5,2,4,1,3,4,-1,2,-1,4,17,3,21,5,23,40,9,16,18,64,3,39,1,9,1,undefined,-1,2,15,1,2,undefined,-1,4,2,-1,-1,8,28,-1,30,7,25,1,11,9,1,undefined,8,2,7,4,-1,4,73,15,19,1,2,27,5,0,1,6,4,49,-1,-1,2,5,2
1/7/21,4,16,9,28,28,46,32,9,5,7,3,5,8,-1,16,-1,6,12,3,37,2,13,42,7,17,32,38,-1,49,3,19,13,undefined,-1,3,10,1,15,undefined,-1,5,11,1,1,27,58,1,27,7,33,11,18,3,15,undefined,5,3,17,2,-1,6,59,8,13,4,6,11,5,0,1,2,1,22,-1,5,1,9,-1
1/7/21,5,23,11,23,56,134,142,20,10,32,5,2,15,-1,56,-1,21,43,15,15,7,28,130,36,125,80,51,8,147,14,22,5,undefined,-1,13,31,20,2,undefined,5,11,22,14,11,39,254,6,63,17,27,5,18,7,6,undefined,8,45,52,7,-1,14,108,21,26,10,27,39,19,6,9,-1,7,43,-1,14,2,14,2
1/7/21,6,91,36,71,147,488,372,79,35,110,26,7,40,-1,114,-1,80,139,53,11,14,43,355,115,329,277,121,22,584,60,47,16,undefined,-1,41,123,42,6,undefined,7,48,38,17,14,82,563,3,139,45,91,15,76,23,23,undefined,29,138,187,31,-1,53,308,30,107,37,54,70,88,24,23,8,9,92,-1,50,8,44,3
1/7/21,7,139,87,79,335,998,686,165,165,336,59,28,112,-1,253,-1,145,283,174,30,18,80,734,184,658,441,154,57,1112,136,68,46,undefined,-1,61,230,90,24,undefined,53,87,39,38,19,177,1034,26,201,93,73,42,58,92,23,undefined,69,280,356,120,-1,98,317,44,170,167,126,159,149,76,104,44,31,146,-1,53,45,148,13
1/7/21,8,298,204,174,563,2044,1401,270,241,720,93,44,165,-1,506,-1,431,772,465,82,45,145,1289,553,1224,681,309,106,2060,301,93,88,undefined,-1,133,453,333,46,undefined,129,252,107,99,45,462,1888,46,500,144,86,110,72,189,62,undefined,171,579,912,287,-1,196,549,118,297,332,381,307,369,208,187,137,37,292,-1,70,90,175,45
1/7/21,9,476,385,205,777,1486,832,129,147,291,84,18,151,-1,310,-1,456,513,319,72,62,159,1038,343,786,604,356,96,1303,229,142,85,undefined,-1,84,335,275,75,undefined,99,196,116,141,49,429,1726,79,541,192,108,150,86,194,81,undefined,157,346,543,281,-1,219,503,89,291,327,278,355,434,269,206,174,127,253,-1,47,118,157,49
1/7/21,10,906,788,292,1129,1609,754,117,177,177,120,27,163,-1,301,-1,673,382,245,176,84,249,1076,220,652,784,512,151,1408,292,218,117,undefined,-1,97,454,222,86,undefined,123,220,106,94,40,460,2053,70,654,270,134,230,123,196,79,undefined,235,230,474,326,-1,253,664,142,363,256,315,549,489,294,191,197,22,438,-1,43,138,153,45
1/7/21,11,1389,935,638,1822,2289,857,143,219,195,62,39,178,-1,340,-1,1008,422,263,371,159,416,1505,268,681,923,642,247,1951,406,324,156,undefined,-1,137,581,250,110,undefined,106,231,136,101,45,770,2659,45,1167,406,170,288,125,292,81,undefined,283,248,531,436,-1,261,885,129,497,210,518,846,491,343,217,223,46,529,-1,59,145,182,60
1/7/21,12,2021,1393,1066,2458,2682,1304,169,295,352,111,57,310,-1,419,-1,1220,751,355,591,370,727,1852,493,819,1180,984,235,2155,466,402,216,undefined,-1,224,1059,464,163,undefined,228,334,203,151,67,1080,3077,126,1477,364,279,391,206,504,95,undefined,449,489,687,561,-1,399,1191,183,798,325,693,1182,746,511,363,359,48,830,-1,69,136,274,69
1/7/21,13,2381,1609,1035,2889,3055,1301,240,323,261,111,52,351,-1,425,-1,1412,781,302,664,379,779,1968,437,824,1332,929,248,2295,568,522,309,undefined,-1,178,1161,530,229,undefined,276,354,171,217,92,1379,3370,111,1514,474,313,476,234,630,78,undefined,494,456,698,693,-1,367,1311,190,860,264,899,1434,754,574,346,377,63,875,-1,89,162,257,72
1/7/21,14,2235,1544,981,2599,2877,1276,202,274,220,101,92,325,-1,426,-1,1222,520,281,680,305,630,2045,329,831,1426,678,225,2301,551,501,270,undefined,-1,163,1022,335,208,undefined,152,263,131,166,63,1413,3216,88,1393,357,220,371,162,492,114,undefined,415,416,600,534,-1,414,1196,206,664,198,854,1599,672,404,283,295,22,937,-1,72,144,282,76
1/7/21,15,2246,1180,1012,2495,2922,1346,234,295,284,78,70,253,-1,434,-1,1049,394,298,483,283,614,2091,304,1023,1509,515,144,2166,568,408,214,undefined,-1,130,785,331,181,undefined,106,198,105,142,58,1214,3310,77,1454,257,167,379,174,411,97,undefined,376,435,680,654,-1,402,1160,175,617,209,844,1480,595,307,203,225,17,863,-1,83,119,249,83
1/7/21,16,1835,1128,1013,2218,2992,1422,183,245,494,125,55,309,-1,503,-1,974,360,347,498,261,617,2063,338,1175,1293,394,122,2347,471,410,184,undefined,-1,124,659,294,129,undefined,92,169,172,181,82,1060,3320,63,1409,225,140,347,139,355,112,undefined,340,754,777,606,-1,325,1324,195,502,286,731,1391,551,248,187,274,35,863,-1,59,121,330,92
1/7/21,17,2026,899,1021,2279,3323,2070,329,370,650,161,86,396,-1,751,-1,831,532,553,714,293,607,2348,542,1767,1402,423,145,2646,513,523,211,undefined,-1,167,951,345,185,undefined,109,281,139,237,86,1126,3532,79,1427,223,121,357,146,477,125,undefined,437,945,1028,478,-1,456,1600,241,592,329,859,1407,566,60,173,290,83,771,-1,84,127,384,39
1/7/21,18,1597,695,973,1804,2364,1362,320,209,326,148,70,414,-1,444,-1,491,348,263,858,8,713,2018,365,1131,955,415,149,1697,429,676,268,undefined,-1,114,900,225,173,undefined,103,214,106,166,90,854,2801,44,1168,220,112,350,126,442,91,undefined,423,2602,726,267,-1,345,1676,260,414,179,651,1401,402,21,99,279,64,644,-1,62,98,451,18
1/7/21,19,1264,400,891,1347,1435,919,144,123,112,80,71,309,-1,272,-1,275,193,118,827,34,718,1293,219,672,429,344,115,981,269,518,278,undefined,-1,50,620,104,190,undefined,43,143,82,78,47,625,1881,29,841,148,122,292,117,404,56,undefined,307,1573,412,224,-1,307,1191,167,406,82,355,1102,360,15,37,303,52,335,-1,38,70,318,11
1/7/21,20,719,294,760,945,1083,734,188,75,48,41,33,189,-1,237,-1,177,149,62,634,3,476,1199,177,409,299,262,103,660,219,406,253,undefined,-1,37,513,127,202,undefined,43,124,52,48,25,557,1517,22,660,140,122,340,78,308,46,undefined,200,317,267,164,-1,216,1017,143,311,58,339,1008,243,13,41,140,13,267,-1,17,40,178,12
1/7/21,21,352,161,611,770,995,562,122,67,49,64,46,125,-1,171,-1,176,120,43,506,25,506,1012,140,357,266,276,74,716,168,441,243,undefined,-1,47,335,74,203,undefined,33,120,62,42,13,482,1355,16,541,116,94,278,68,231,58,undefined,201,1250,266,156,-1,184,856,138,239,39,362,783,182,14,21,150,6,256,-1,31,18,124,6
1/7/21,22,246,98,435,488,713,565,29,93,80,67,15,209,-1,202,-1,118,163,59,367,47,380,701,78,454,239,188,40,473,102,360,205,undefined,-1,61,203,73,153,undefined,69,93,23,9,8,375,1015,12,278,75,65,172,56,165,55,undefined,118,2400,410,106,-1,147,695,105,221,32,250,466,94,2,12,94,5,171,-1,33,10,257,32
1/7/21,23,175,59,259,248,390,321,12,17,28,28,27,43,-1,104,-1,51,36,25,173,122,203,449,56,181,123,150,30,282,34,233,131,undefined,-1,25,108,37,43,undefined,61,39,26,15,6,182,587,9,179,33,61,39,35,85,41,undefined,76,76,177,74,-1,51,412,57,136,15,117,192,27,2,3,26,8,96,-1,12,11,42,-1
2/7/21,0,51,34,137,103,148,141,1,3,9,5,10,20,-1,37,-1,19,21,10,103,56,99,141,21,86,50,81,12,132,28,128,33,undefined,-1,10,41,18,24,undefined,54,16,7,11,13,63,241,2,112,16,40,8,22,35,15,undefined,32,31,79,34,-1,22,180,57,40,6,86,70,24,0,7,3,1,52,-1,8,1,26,4
2/7/21,1,30,17,70,67,69,62,1,1,8,5,2,6,-1,23,-1,11,9,3,75,51,82,91,15,30,19,48,13,70,8,110,15,undefined,-1,8,12,7,11,undefined,11,8,4,1,3,52,137,-1,98,13,25,4,8,33,2,undefined,15,13,39,16,-1,5,144,11,48,8,32,45,14,3,2,4,4,63,-1,2,-1,8,1
2/7/21,2,26,22,42,42,48,16,8,-1,2,-1,2,10,-1,9,-1,16,6,2,35,20,45,65,10,24,21,22,7,45,4,52,12,undefined,-1,2,5,1,3,undefined,2,4,1,-1,-1,34,102,-1,40,4,20,-1,8,7,4,undefined,15,3,32,24,-1,13,110,32,41,7,12,19,14,0,2,3,7,22,-1,1,-1,6,-1
2/7/21,3,16,80,26,25,49,52,-1,-1,4,6,-1,2,-1,6,-1,12,8,4,10,20,42,76,11,11,7,24,3,33,3,25,1,undefined,-1,3,4,4,1,undefined,-1,2,-1,3,-1,7,48,-1,38,-1,20,1,12,15,1,undefined,12,15,15,5,-1,20,55,14,16,3,2,12,8,0,0,-1,7,19,-1,-1,-1,3,-1
2/7/21,4,13,9,15,24,69,34,5,1,1,6,-1,2,-1,13,-1,2,15,2,14,5,12,73,13,14,26,32,6,56,4,26,8,undefined,-1,4,5,2,3,undefined,-1,1,13,-1,-1,13,68,1,13,21,30,6,5,9,11,undefined,2,12,29,5,-1,8,35,11,20,3,6,8,5,0,3,10,2,11,-1,8,-1,7,1
2/7/21,5,14,8,32,54,138,141,11,8,24,18,3,12,-1,48,-1,14,44,8,4,6,47,144,32,119,91,59,15,129,15,22,7,undefined,-1,8,33,18,7,undefined,5,11,16,17,11,39,186,8,69,25,35,3,15,10,9,undefined,11,29,62,13,-1,9,94,12,20,12,33,29,13,10,3,7,5,46,-1,10,1,16,-1
2/7/21,6,53,45,73,148,473,337,61,46,105,17,9,34,-1,107,-1,61,133,51,19,11,37,383,112,300,262,116,24,431,56,47,28,undefined,-1,46,138,39,7,undefined,11,36,47,25,25,64,545,3,145,37,78,17,87,30,14,undefined,29,132,171,40,-1,59,294,43,106,45,71,49,99,25,22,7,26,102,-1,61,9,38,5
2/7/21,7,134,84,99,261,917,651,116,143,265,51,12,82,-1,202,-1,136,249,170,23,24,57,668,156,623,423,179,57,853,112,71,57,undefined,-1,61,237,90,31,undefined,48,95,36,34,20,146,902,25,199,86,55,27,51,87,12,undefined,69,266,328,88,-1,101,277,47,111,137,105,127,263,78,75,57,32,117,-1,40,42,96,12
2/7/21,8,254,176,172,546,1702,1229,163,194,642,91,26,148,-1,393,-1,348,618,457,51,60,120,1198,516,1316,644,251,99,1702,238,108,86,undefined,-1,86,419,247,61,undefined,107,175,84,102,50,326,1864,50,440,142,70,119,90,151,48,undefined,142,510,807,249,-1,168,507,97,202,211,314,265,346,207,309,122,30,226,-1,54,100,160,42
2/7/21,9,465,252,188,768,1205,879,93,149,260,72,31,130,-1,328,-1,442,485,261,86,69,153,1062,288,750,652,339,81,1038,203,115,103,undefined,-1,86,335,240,101,undefined,120,174,104,109,23,320,1610,56,489,173,125,177,91,184,37,undefined,175,264,547,263,-1,201,603,166,305,234,291,351,441,276,189,166,64,188,-1,59,111,143,39
2/7/21,10,785,547,301,1214,1556,789,105,196,195,68,23,168,-1,265,-1,666,365,201,169,86,216,1088,239,591,810,528,128,1292,277,211,110,undefined,-1,106,456,237,77,undefined,89,160,290,105,66,457,2075,45,725,245,124,262,115,193,77,undefined,203,236,466,361,-1,238,739,332,353,191,335,522,502,289,232,189,26,295,-1,64,118,163,44
2/7/21,11,1361,863,560,1846,1987,985,71,197,196,74,26,159,-1,362,-1,897,383,263,362,221,445,1359,222,676,893,650,154,1699,400,294,141,undefined,-1,90,688,218,120,undefined,109,215,236,138,51,669,2636,36,946,277,225,389,147,328,99,undefined,271,236,559,430,-1,262,871,302,424,187,511,758,551,352,245,207,57,512,-1,67,87,161,43
2/7/21,12,2025,1325,771,2364,2494,1175,155,298,304,111,49,216,-1,355,-1,1187,638,299,523,374,669,1749,351,829,1016,895,204,1991,415,573,247,undefined,-1,91,767,429,182,undefined,229,348,195,169,68,1092,3214,104,1349,404,248,429,207,401,91,undefined,442,424,652,546,-1,332,1169,289,706,192,773,1148,765,552,307,297,61,724,-1,78,132,217,68
2/7/21,13,2179,1432,929,2606,2576,1313,118,243,288,113,77,251,-1,426,-1,1205,515,273,644,334,726,1826,365,807,1101,792,221,2228,476,533,260,undefined,-1,162,821,419,226,undefined,227,323,138,140,63,1256,3202,100,1531,428,220,429,195,587,93,undefined,435,498,748,684,-1,368,1255,262,753,169,818,1456,709,570,371,286,23,780,-1,73,109,219,50
2/7/21,14,2240,1356,950,2615,2553,1223,142,246,253,87,31,174,-1,390,-1,1111,385,265,603,335,710,1723,269,804,1086,648,211,2077,496,419,220,undefined,-1,103,813,347,183,undefined,265,258,167,146,61,1259,3257,68,1329,342,178,433,180,444,100,undefined,354,333,560,584,-1,357,1206,228,623,135,890,1395,673,425,329,252,16,753,-1,90,111,163,40
2/7/21,15,2188,1313,959,2517,2823,1286,124,273,255,78,27,141,-1,407,-1,1009,339,277,607,296,611,1859,301,986,1221,477,175,2202,403,486,180,undefined,-1,116,751,311,159,undefined,294,231,134,110,46,1137,3257,63,1267,297,161,385,167,431,75,undefined,327,358,662,561,-1,335,1255,188,671,164,723,1455,586,384,265,262,10,837,-1,76,88,153,69
2/7/21,16,1973,1160,1006,2187,2620,1489,149,277,419,115,55,179,-1,490,-1,856,342,316,528,353,688,2039,354,1145,1171,385,155,2122,397,464,168,undefined,-1,130,895,270,127,undefined,222,199,98,163,59,999,3226,57,1396,180,108,406,94,368,104,undefined,345,404,849,650,-1,367,1373,165,576,220,791,1513,533,225,195,276,32,736,-1,65,101,234,55
2/7/21,17,1976,1003,1070,2317,3253,1996,166,298,524,141,76,261,-1,697,-1,690,512,398,749,408,743,2215,445,1619,1209,395,145,2455,469,595,190,undefined,-1,140,1039,446,134,undefined,144,274,145,218,94,1129,3475,50,1412,216,108,351,111,519,115,undefined,440,504,924,414,-1,407,1578,222,596,249,893,1554,601,63,193,286,97,732,-1,77,104,286,28
2/7/21,18,1878,855,1077,2063,2671,1584,222,139,262,119,49,211,-1,481,-1,346,362,218,1023,677,907,2007,318,1033,998,432,157,1874,509,714,305,undefined,-1,101,1121,323,178,undefined,104,223,95,144,72,1047,3067,57,1146,216,125,409,88,542,99,undefined,453,291,584,253,-1,433,1596,202,558,110,770,1555,472,29,115,298,79,693,-1,49,82,275,10
2/7/21,19,965,456,529,1440,1459,1078,46,41,94,54,3,30,-1,124,-1,248,234,89,926,716,755,1158,192,692,433,182,95,1250,195,828,322,undefined,-1,11,797,219,232,undefined,79,227,48,101,55,590,2167,27,522,166,70,461,98,484,44,undefined,324,142,329,82,-1,181,1037,165,371,49,138,602,249,6,20,284,31,222,-1,1,30,17,3
2/7/21,20,835,311,593,1060,1049,743,163,54,48,53,9,80,-1,125,-1,218,192,58,808,636,712,1031,165,531,362,204,80,687,101,812,365,undefined,-1,14,651,182,250,undefined,45,203,32,41,13,549,1650,13,539,128,64,337,53,398,27,undefined,267,116,246,139,-1,162,890,151,394,27,195,854,180,13,23,136,9,258,-1,-1,25,45,6
2/7/21,21,572,238,674,1058,1239,658,149,37,55,44,19,54,-1,203,-1,209,95,42,750,530,738,1090,147,450,461,229,98,989,142,768,403,undefined,-1,17,461,169,275,undefined,75,100,38,29,16,662,1555,10,552,119,57,289,101,361,23,undefined,244,140,262,134,-1,190,941,121,336,30,325,888,214,22,44,206,13,379,-1,-1,5,40,6
2/7/21,22,281,194,569,827,1168,715,16,20,97,51,2,35,-1,212,-1,163,142,52,588,492,583,883,111,463,297,180,52,993,90,758,338,undefined,-1,9,388,233,247,undefined,47,210,35,10,6,434,1492,27,389,87,47,215,62,303,36,undefined,201,115,244,94,-1,143,769,104,328,15,216,691,141,10,21,223,8,230,-1,-1,5,32,1
2/7/21,23,221,118,541,569,664,542,228,17,38,35,9,51,-1,175,-1,86,97,26,361,295,394,580,62,306,273,178,65,464,126,582,261,undefined,-1,28,210,203,106,undefined,62,67,20,20,8,344,1014,10,350,70,70,131,54,226,26,undefined,112,52,178,102,-1,94,497,119,305,17,215,533,91,8,4,66,15,291,-1,-1,4,46,3
3/7/21,0,173,111,350,384,377,360,20,7,21,10,3,25,-1,121,-1,62,43,14,202,185,390,327,58,208,181,107,26,198,45,378,96,undefined,-1,19,142,179,54,undefined,48,36,8,26,13,250,777,4,221,37,45,34,32,157,15,undefined,88,24,112,95,-1,60,357,69,217,9,144,316,78,0,7,14,15,84,-1,-1,-1,24,2
3/7/21,1,66,47,241,253,245,227,6,9,12,4,1,6,-1,80,-1,58,22,11,172,94,304,319,24,109,76,98,13,159,36,313,21,undefined,-1,13,63,115,16,undefined,14,20,6,3,4,198,451,5,136,16,23,11,31,112,7,undefined,56,6,82,36,-1,41,193,47,174,1,130,195,57,6,8,9,14,59,-1,6,2,7,-1
3/7/21,2,46,38,181,101,159,131,4,8,7,3,7,15,-1,43,-1,20,12,13,79,88,211,242,9,55,32,76,11,100,11,129,17,undefined,-1,5,23,69,36,undefined,8,15,6,5,2,84,216,-1,71,20,48,6,17,12,8,undefined,38,16,76,27,-1,37,132,36,114,1,55,96,15,0,3,8,6,25,-1,1,2,9,-1
3/7/21,3,24,28,129,83,68,75,1,7,5,7,3,6,-1,30,-1,20,8,-1,65,51,129,109,48,36,19,39,5,40,5,129,125,undefined,-1,8,5,62,4,undefined,-1,11,2,2,-1,49,133,7,88,9,32,2,25,13,3,undefined,35,2,28,18,-1,16,120,31,50,4,24,40,9,1,3,-1,1,11,-1,4,2,3,2
3/7/21,4,21,17,49,43,46,39,6,3,3,-1,2,8,-1,24,-1,14,8,4,34,4,100,70,16,30,37,50,8,35,3,69,410,undefined,-1,2,8,43,47,undefined,-1,39,4,8,4,19,114,-1,48,11,24,9,14,17,3,undefined,41,2,24,5,-1,19,72,17,19,1,22,23,10,0,3,4,-1,21,-1,1,1,4,1
3/7/21,5,16,14,31,47,68,56,-1,6,3,1,-1,9,-1,20,-1,19,8,5,11,18,42,91,21,35,98,53,10,82,7,35,169,undefined,-1,7,23,33,57,undefined,1,12,3,3,2,34,160,2,82,20,43,4,17,9,8,undefined,43,7,29,8,-1,11,74,8,12,-1,6,20,12,1,1,7,-1,23,-1,3,1,5,1
3/7/21,6,31,17,35,97,176,136,17,13,47,5,4,18,-1,50,-1,53,36,7,8,8,41,132,14,114,126,105,19,184,29,90,102,undefined,-1,14,46,17,17,undefined,10,20,18,4,4,43,337,-1,55,32,40,13,33,34,6,undefined,34,39,47,9,-1,23,111,46,20,14,35,26,38,1,0,5,1,55,-1,17,2,12,-1
3/7/21,7,68,29,53,126,262,232,62,36,49,14,8,20,-1,82,-1,42,50,16,22,19,45,207,25,162,186,146,55,255,53,52,267,undefined,-1,17,117,26,162,undefined,34,53,16,8,6,64,436,3,96,77,62,38,66,26,16,undefined,29,35,106,34,-1,48,159,31,81,15,46,57,56,39,30,13,4,73,-1,48,13,34,23
3/7/21,8,171,80,109,311,481,412,85,113,35,41,30,84,-1,157,-1,156,135,33,53,31,66,573,55,278,322,240,121,495,110,73,64,undefined,-1,52,178,57,89,undefined,15,53,33,22,12,152,790,20,194,128,104,63,54,40,15,undefined,85,71,181,106,-1,82,242,46,137,40,96,125,137,93,52,58,10,135,-1,32,50,108,31
3/7/21,9,351,209,168,631,874,684,152,206,54,57,33,155,-1,261,-1,295,134,59,108,47,138,841,118,408,587,453,175,802,203,123,63,undefined,-1,74,452,74,66,undefined,39,94,29,43,26,258,1352,18,440,286,165,212,92,115,36,undefined,143,105,277,186,-1,209,526,85,151,78,156,263,313,223,126,183,17,273,-1,42,117,135,56
3/7/21,10,995,616,339,1196,1450,951,226,233,81,84,30,197,-1,352,-1,558,161,77,241,133,247,1183,165,489,815,704,334,1295,376,234,111,undefined,-1,103,615,99,99,undefined,37,95,42,66,25,438,2066,28,717,346,243,274,129,174,58,undefined,272,203,404,327,-1,277,719,106,352,69,338,558,452,242,178,330,8,441,-1,58,156,217,75
3/7/21,11,1764,978,568,1877,2133,1173,178,301,98,98,46,234,-1,420,-1,850,263,87,434,246,435,1421,169,532,1065,873,380,1883,475,326,105,undefined,-1,98,867,176,133,undefined,59,157,68,50,28,761,2760,29,1144,456,243,360,203,305,62,undefined,304,205,423,446,-1,297,937,131,472,102,610,882,526,352,248,296,12,625,-1,58,158,248,87
3/7/21,12,2255,1239,803,2265,2573,1163,306,268,82,80,36,203,-1,431,-1,858,205,105,769,413,718,1679,169,607,1285,1064,401,2139,591,532,157,undefined,-1,125,920,180,205,undefined,75,203,57,48,28,1036,3157,50,1361,543,328,484,253,428,78,undefined,394,192,552,528,-1,382,1136,175,594,125,704,1127,604,414,297,292,17,888,-1,75,128,243,52
3/7/21,13,2619,1538,1047,2705,3347,1239,515,288,96,94,54,254,-1,451,-1,968,254,127,863,475,809,1858,150,655,1360,1008,391,2739,689,465,278,undefined,-1,120,1005,196,203,undefined,81,349,63,52,29,1231,3641,32,1495,556,285,476,212,465,101,undefined,426,234,540,594,-1,381,1408,195,691,91,925,1469,694,426,344,271,12,1054,-1,64,104,260,73
3/7/21,14,2857,1698,1161,2829,3022,1491,277,296,110,78,55,254,-1,464,-1,1182,237,130,961,429,766,2043,197,655,1628,996,329,2443,662,598,304,undefined,-1,172,1034,172,190,undefined,49,155,58,34,26,1319,3494,44,1802,541,279,531,284,493,101,undefined,380,246,579,667,-1,437,1525,258,705,108,1024,1791,781,485,315,286,20,965,-1,89,101,293,73
3/7/21,15,2931,1797,1163,2750,3277,1587,294,291,86,88,95,282,-1,491,-1,1282,185,99,856,492,794,2131,183,657,1595,805,281,2641,600,632,273,undefined,-1,110,1105,147,219,undefined,67,157,52,60,29,1301,3614,43,1503,439,306,601,247,487,79,undefined,357,273,540,588,-1,444,1668,171,703,67,1045,1764,740,478,348,226,21,1039,-1,47,74,274,49
3/7/21,16,2665,1438,1072,2663,2851,1640,845,273,93,76,58,287,-1,584,-1,1021,201,123,815,460,724,2082,202,767,1472,536,187,2134,603,628,275,undefined,-1,112,1064,158,203,undefined,69,211,58,50,31,1281,3414,34,1466,323,167,512,161,492,86,undefined,389,526,576,579,-1,432,1409,158,565,65,1032,1897,541,312,245,279,27,1416,-1,96,103,291,52
3/7/21,17,2145,1098,997,2230,2753,1577,350,273,105,174,69,381,-1,520,-1,583,292,102,866,683,898,1845,220,703,1322,409,180,1673,504,871,305,undefined,-1,144,1148,197,240,undefined,65,215,48,61,34,1160,3243,40,1240,227,105,466,140,465,54,undefined,438,1109,704,380,-1,404,1404,186,584,62,805,1439,513,57,123,234,96,1159,-1,71,97,351,38
3/7/21,18,1574,604,1139,1757,2460,1487,518,221,131,200,85,542,-1,490,-1,476,232,93,1035,728,1022,1649,192,719,1048,475,152,1314,387,870,377,undefined,-1,104,1199,216,321,undefined,70,230,41,29,17,1045,2758,25,1044,213,101,424,154,511,60,undefined,525,3055,763,227,-1,288,1386,204,544,42,755,1394,363,15,58,334,66,815,-1,76,72,453,20
3/7/21,19,1088,321,1213,1539,2091,1098,405,128,78,124,93,520,-1,350,-1,343,260,62,1146,870,1031,1430,192,636,560,341,122,1329,359,919,578,undefined,-1,83,1213,171,525,undefined,36,216,20,18,7,950,2384,33,878,188,114,451,142,519,55,undefined,369,3457,612,187,-1,225,1331,177,466,31,598,1402,306,23,39,292,16,668,-1,46,60,379,17
3/7/21,20,626,261,1241,1387,1341,951,362,54,45,77,54,197,-1,264,-1,297,236,65,1009,772,1003,1201,150,365,462,344,76,608,199,950,584,undefined,-1,56,905,226,557,undefined,43,130,38,21,16,976,1868,22,762,128,69,431,110,449,52,undefined,344,423,296,217,-1,200,1124,171,514,20,634,1477,359,20,48,252,42,491,-1,17,20,126,3
3/7/21,21,438,193,1123,1088,1331,842,220,57,36,65,36,150,-1,236,-1,231,127,47,940,596,989,990,181,406,530,277,67,694,195,1066,644,undefined,-1,40,805,231,568,undefined,44,122,33,26,18,722,1540,32,707,117,82,361,86,424,56,undefined,297,680,289,175,-1,205,1010,146,486,39,437,1108,230,15,34,180,7,498,-1,38,7,147,5
3/7/21,22,344,240,1042,875,1496,834,561,82,72,163,29,355,-1,221,-1,240,146,50,760,607,726,1060,231,617,586,227,71,823,259,824,503,undefined,-1,68,838,272,358,undefined,48,260,25,14,9,717,1633,22,561,102,67,224,78,356,41,undefined,258,4853,716,125,-1,139,910,115,437,16,425,1021,160,12,11,241,13,564,-1,68,15,425,41
3/7/21,23,285,156,703,684,829,753,308,31,36,24,19,77,-1,215,-1,134,68,24,483,422,702,758,125,265,359,194,49,526,209,729,344,undefined,-1,69,442,300,228,undefined,42,105,28,25,12,476,1201,4,426,73,94,113,60,282,36,undefined,157,191,336,114,-1,142,676,144,362,16,248,613,120,9,12,113,11,436,-1,23,13,73,3
4/7/21,0,226,78,459,463,502,459,18,12,20,11,12,32,-1,150,-1,78,67,14,280,315,471,437,58,196,182,153,35,269,79,475,167,undefined,-1,22,282,201,92,undefined,16,66,6,9,4,325,925,2,274,54,84,27,28,206,28,undefined,105,85,226,173,-1,62,401,72,245,9,242,292,61,4,3,4,3,266,-1,31,-1,35,4
4/7/21,1,117,107,378,242,243,284,16,8,18,17,4,10,-1,99,-1,66,36,13,240,185,372,375,52,136,226,136,18,183,60,415,40,undefined,-1,31,150,242,22,undefined,3,20,2,4,2,167,666,9,236,25,55,7,42,173,11,undefined,95,43,165,65,-1,44,238,52,232,4,112,250,40,1,4,8,3,128,-1,14,-1,15,2
4/7/21,2,84,62,171,173,175,180,4,5,18,10,3,15,-1,58,-1,38,10,13,94,112,284,225,39,85,101,73,4,62,11,275,25,undefined,-1,9,60,90,13,undefined,6,11,3,-1,-1,103,312,-1,116,10,38,6,31,106,5,undefined,84,13,109,21,-1,31,203,42,144,2,66,166,20,3,4,8,2,55,-1,5,-1,5,-1
4/7/21,3,48,65,209,128,103,105,4,1,9,4,-1,3,-1,54,-1,45,7,3,131,51,197,196,29,54,39,73,13,77,2,167,3,undefined,-1,15,23,66,16,undefined,6,8,3,1,1,86,181,-1,156,18,43,1,46,86,12,undefined,90,25,34,32,-1,23,150,37,119,1,65,108,15,2,1,4,3,11,-1,4,-1,5,-1
4/7/21,4,36,12,72,48,56,62,13,1,3,6,5,3,-1,36,-1,20,14,5,55,45,196,89,27,55,33,40,11,22,4,79,7,undefined,-1,-1,5,23,6,undefined,2,19,1,-1,-1,38,91,7,65,13,14,8,4,24,7,undefined,41,4,20,9,-1,33,85,10,32,2,21,61,12,0,0,7,3,26,-1,-1,-1,1,-1
4/7/21,5,10,13,26,66,64,47,5,4,10,2,-1,3,-1,24,-1,45,13,5,29,65,61,99,19,43,55,41,5,38,3,63,9,undefined,-1,3,12,17,18,undefined,3,3,5,2,2,47,163,10,42,13,7,6,9,14,3,undefined,17,10,24,10,-1,22,65,12,17,1,20,30,7,0,2,3,2,27,-1,-1,1,3,1
4/7/21,6,19,9,54,102,95,97,19,8,20,2,1,10,-1,41,-1,46,15,3,13,23,70,170,17,84,85,59,12,69,12,63,3,undefined,-1,10,44,30,1,undefined,7,3,5,3,2,41,210,2,56,16,22,5,21,36,6,undefined,20,18,39,12,-1,36,70,14,20,9,25,36,16,0,2,6,-1,30,-1,-1,-1,9,-1
4/7/21,7,56,33,56,134,247,196,32,53,17,9,7,25,-1,84,-1,34,38,18,17,15,51,302,28,115,171,118,27,163,31,31,14,undefined,-1,22,130,50,8,undefined,7,20,7,3,3,61,352,5,78,53,35,13,19,24,1,undefined,20,30,71,28,-1,28,107,18,89,10,49,37,70,5,11,12,18,36,-1,11,3,25,14
4/7/21,8,88,66,96,201,325,301,93,74,34,37,18,70,-1,137,-1,75,54,20,15,23,64,407,62,174,274,185,80,301,68,59,52,undefined,-1,19,210,44,28,undefined,17,49,13,11,6,79,581,9,144,94,74,31,42,27,13,undefined,52,66,118,77,-1,80,259,32,116,24,77,87,105,59,36,34,9,52,-1,16,30,71,16
4/7/21,9,341,215,175,486,675,500,117,163,50,48,24,118,-1,207,-1,170,88,26,88,50,127,647,113,336,543,444,218,615,188,102,47,undefined,-1,31,433,63,50,undefined,23,66,23,24,16,224,993,18,330,278,210,110,89,75,21,undefined,102,126,199,160,-1,130,389,56,167,47,149,240,226,100,103,122,7,198,-1,28,74,158,49
4/7/21,10,708,466,354,971,1218,827,157,217,64,51,52,194,-1,354,-1,350,151,54,230,131,260,1056,170,441,915,857,420,1052,326,265,119,undefined,-1,72,643,102,89,undefined,26,96,34,40,24,383,1596,45,661,594,374,274,187,180,40,undefined,169,165,313,316,-1,199,734,98,288,82,267,522,356,282,199,189,10,364,-1,35,95,211,43
4/7/21,11,1529,824,624,1580,1719,984,-1,256,79,55,73,225,-1,348,-1,590,225,59,443,305,411,1325,180,436,1114,1321,571,1607,456,364,140,undefined,-1,78,769,134,130,undefined,-1,145,55,45,25,610,2357,43,905,1009,715,341,274,306,67,undefined,265,159,366,377,-1,263,1013,130,414,89,510,840,440,332,243,194,16,639,-1,49,126,243,54
4/7/21,12,2083,1116,974,1939,2365,1109,154,257,103,49,47,265,-1,391,-1,770,185,69,741,579,561,1419,121,491,1254,1856,710,2005,541,524,247,undefined,-1,105,1065,107,171,undefined,37,242,69,79,33,826,2699,55,1095,1448,1166,508,387,430,66,undefined,376,188,431,520,-1,323,1342,153,481,97,671,1245,557,319,251,256,12,923,-1,54,97,230,73
4/7/21,13,2309,1267,947,2274,2609,1238,256,241,54,73,64,230,-1,439,-1,808,189,63,887,624,751,1808,162,518,1523,1826,679,2266,635,605,248,undefined,-1,86,931,101,187,undefined,66,273,84,91,50,1038,3022,52,1368,1355,1081,492,291,582,95,undefined,397,432,487,622,-1,360,1657,228,468,78,817,1361,599,350,314,278,25,1022,-1,63,107,213,41
4/7/21,14,2550,1392,806,2284,2676,1125,466,183,51,61,42,221,-1,349,-1,923,161,76,802,461,710,1726,199,577,1356,1499,642,2356,554,662,258,undefined,-1,91,751,112,198,undefined,99,152,69,53,28,1010,3003,56,1266,1209,758,558,298,422,100,undefined,419,653,479,583,-1,356,1492,182,523,69,654,1468,546,348,240,276,7,918,-1,56,81,176,50
4/7/21,15,2296,1216,748,2079,2336,1123,199,245,66,94,61,421,-1,376,-1,819,138,80,735,366,715,1729,204,534,1353,1145,429,1976,387,569,275,undefined,-1,74,756,104,176,undefined,42,119,97,75,45,829,2913,29,1213,718,316,542,234,382,70,undefined,336,1828,597,559,-1,301,1390,213,497,67,545,1449,459,345,218,230,22,884,-1,47,53,351,57
4/7/21,16,2099,1034,893,1944,2102,1054,270,285,86,142,67,658,-1,412,-1,657,180,63,694,332,623,1725,172,576,1127,616,271,1570,349,564,293,undefined,-1,61,685,89,151,undefined,25,188,61,66,43,891,2646,57,1071,475,190,489,138,352,70,undefined,338,3661,642,483,-1,314,1284,179,471,80,637,1417,420,255,147,219,20,771,-1,54,63,602,65
4/7/21,17,1683,650,789,1630,1763,993,217,228,70,66,65,262,-1,395,-1,387,175,62,666,401,645,1594,113,524,1002,306,157,1170,340,589,261,undefined,-1,88,753,73,196,undefined,81,143,67,59,45,738,2334,51,908,241,85,397,125,385,80,undefined,353,367,355,358,-1,305,1171,139,334,72,537,1364,262,61,69,277,93,841,-1,40,66,245,20
4/7/21,18,1130,408,705,1285,1315,896,882,106,51,70,45,200,-1,277,-1,171,139,45,821,79,622,1403,96,458,668,294,119,849,309,571,290,undefined,-1,79,802,75,191,undefined,58,181,37,36,18,547,1806,26,718,214,92,342,83,342,35,undefined,318,469,351,206,-1,253,1213,137,275,41,380,1229,250,26,33,215,67,846,-1,61,39,203,13
4/7/21,19,601,185,734,915,1248,690,210,158,60,221,55,668,-1,151,-1,175,165,32,750,12,526,1116,166,511,395,272,85,837,203,492,349,undefined,-1,44,668,78,297,undefined,46,139,23,21,13,540,1412,14,597,143,116,319,103,289,32,undefined,292,4620,591,173,-1,225,951,123,191,35,335,930,188,11,41,178,10,410,-1,32,18,698,71
4/7/21,20,430,180,585,745,744,568,36,45,28,47,52,163,-1,184,-1,134,71,27,663,4,528,830,153,309,288,239,65,447,109,483,305,undefined,-1,36,540,61,289,undefined,20,80,34,25,15,488,1160,5,413,94,95,250,81,252,52,undefined,241,309,315,152,-1,118,795,116,226,39,265,746,141,14,22,100,25,245,-1,17,22,173,10
4/7/21,21,263,98,398,527,599,492,191,43,39,18,23,123,-1,125,-1,100,76,22,416,8,373,775,98,298,225,198,51,306,72,345,269,undefined,-1,18,299,60,188,undefined,22,47,37,30,17,343,941,11,333,101,91,216,44,136,44,undefined,180,136,228,98,-1,165,675,82,152,38,203,574,95,7,16,75,1,213,-1,11,5,109,8
4/7/21,22,120,72,273,318,709,423,71,32,20,23,15,68,-1,164,-1,65,56,13,308,3,238,636,45,272,200,182,45,738,53,255,177,undefined,-1,28,208,37,120,undefined,18,212,14,15,7,142,761,9,232,74,81,93,60,110,38,undefined,95,63,193,79,-1,64,438,80,117,26,79,347,44,1,2,21,-1,123,-1,21,7,53,1
4/7/21,23,97,40,247,186,260,252,21,10,13,15,12,30,-1,71,-1,43,45,11,115,3,167,364,27,133,119,119,32,233,37,200,83,undefined,-1,34,78,13,57,undefined,12,16,15,8,6,84,426,5,148,42,54,32,29,74,37,undefined,34,52,86,45,-1,43,324,58,77,10,58,139,29,0,3,12,9,57,-1,10,2,32,1
5/7/21,0,40,27,119,70,132,84,3,5,10,12,1,11,-1,37,-1,34,17,7,84,3,73,117,6,69,51,47,8,104,4,112,13,undefined,-1,2,27,8,49,undefined,9,9,6,3,3,45,137,4,71,4,30,5,17,17,10,undefined,11,8,54,32,-1,47,133,63,45,2,30,61,10,1,1,1,-1,14,-1,2,5,9,-1
5/7/21,1,21,11,55,35,39,26,3,1,14,3,6,10,-1,20,-1,10,5,3,39,14,59,70,9,27,22,35,15,26,8,53,11,undefined,-1,-1,13,2,7,undefined,-1,4,2,-1,-1,20,81,2,47,17,27,2,11,19,8,undefined,15,2,22,18,-1,20,80,27,15,13,11,29,7,0,2,3,2,12,-1,1,2,4,2
5/7/21,2,24,17,25,25,33,48,-1,4,-1,7,-1,1,-1,8,-1,19,5,3,39,5,31,61,3,20,21,35,8,24,1,38,10,undefined,-1,-1,5,2,1,undefined,-1,5,4,1,1,23,78,-1,52,5,22,2,8,8,4,undefined,11,5,25,10,-1,16,75,20,28,3,3,29,9,0,5,4,-1,6,-1,-1,-1,3,-1
5/7/21,3,26,9,13,18,25,27,2,1,1,3,-1,5,-1,7,-1,10,5,-1,27,2,16,51,4,9,13,37,5,22,-1,14,3,undefined,-1,2,2,5,7,undefined,-1,-1,2,-1,-1,14,29,-1,36,4,17,-1,4,4,3,undefined,5,4,13,4,-1,14,58,8,4,3,1,25,7,0,2,5,-1,12,-1,2,-1,3,-1
5/7/21,4,9,1,11,22,62,34,6,1,3,-1,4,3,-1,15,-1,3,11,3,6,2,10,50,11,13,32,27,5,49,2,24,5,undefined,-1,2,7,2,8,undefined,-1,-1,8,2,1,13,65,-1,31,1,21,6,5,5,7,undefined,8,7,19,7,-1,11,41,13,7,2,2,13,1,1,0,6,-1,11,-1,4,-1,3,1
5/7/21,5,40,9,29,64,137,117,18,10,23,4,3,15,-1,57,-1,23,38,18,10,6,16,127,24,98,88,36,4,139,16,26,9,undefined,-1,5,23,19,13,undefined,5,24,26,7,7,31,230,4,60,8,11,4,14,22,6,undefined,11,41,66,17,-1,17,109,9,21,8,10,35,18,16,10,5,7,35,-1,9,2,11,1
5/7/21,6,76,30,89,134,477,353,56,48,133,16,21,53,-1,121,-1,66,142,40,12,4,38,362,101,300,264,85,20,537,60,55,18,undefined,-1,39,115,29,5,undefined,15,40,40,17,8,88,563,10,154,18,67,19,92,21,8,undefined,34,145,182,27,-1,50,261,52,75,40,76,50,66,23,22,11,-1,78,-1,61,8,48,4
5/7/21,7,103,77,133,277,975,631,121,144,366,64,26,105,-1,222,-1,153,298,204,19,29,92,710,217,601,455,114,35,1017,122,59,34,undefined,-1,51,239,124,21,undefined,32,87,39,24,15,197,992,10,185,62,36,41,50,78,27,undefined,74,299,376,107,-1,97,307,42,132,156,104,136,182,105,66,52,27,157,-1,61,34,111,15
5/7/21,8,255,183,201,507,2066,1403,212,236,671,101,42,163,-1,451,-1,437,622,554,62,44,159,1258,520,1182,832,249,66,1969,286,123,53,undefined,-1,81,418,363,56,undefined,123,267,106,102,35,371,1835,55,473,92,43,89,100,181,55,undefined,121,562,746,290,-1,208,513,78,256,361,343,279,371,244,231,107,43,331,-1,91,90,177,46
5/7/21,9,455,301,189,776,1316,798,112,166,290,86,27,97,-1,300,-1,484,381,286,95,54,155,1085,270,684,643,226,46,1139,180,135,65,undefined,-1,97,313,248,71,undefined,112,215,122,147,54,382,1639,85,540,100,52,154,78,179,53,undefined,138,328,509,248,-1,217,579,146,294,241,283,428,418,294,136,145,77,310,-1,74,94,124,37
5/7/21,10,846,552,312,1109,1413,671,99,184,128,90,15,112,-1,250,-1,687,348,263,244,95,276,1033,207,538,736,283,49,1078,201,201,89,undefined,-1,80,353,314,82,undefined,95,225,104,135,38,508,1948,36,668,123,86,283,103,212,65,undefined,185,236,410,345,-1,281,598,213,347,191,323,587,414,271,204,176,34,328,-1,57,101,166,29
5/7/21,11,1123,939,561,1673,1782,732,142,219,150,61,42,193,-1,306,-1,826,368,229,324,196,433,1363,194,617,969,373,106,1365,310,263,93,undefined,-1,92,525,316,104,undefined,99,230,118,101,45,643,2353,51,849,150,103,291,86,235,65,undefined,248,275,484,399,-1,283,756,285,432,232,442,808,455,337,231,211,37,525,-1,47,86,183,60
5/7/21,12,1874,1266,956,2258,2320,964,139,350,289,112,42,171,-1,340,-1,1122,614,264,628,252,643,1780,353,741,1102,555,130,1753,408,393,180,undefined,-1,121,782,537,178,undefined,309,376,187,174,63,1062,2962,101,1127,198,135,383,172,459,76,undefined,342,485,626,528,-1,428,1003,259,713,183,596,1058,647,488,392,345,118,699,-1,97,108,214,44
5/7/21,13,1964,1489,998,2610,2458,1169,133,247,245,104,32,188,-1,338,-1,1329,652,232,641,294,729,2081,322,646,1215,608,129,1950,445,448,212,undefined,-1,110,818,528,183,undefined,237,302,185,183,79,1216,3250,125,1417,222,112,514,207,539,125,undefined,426,378,594,607,-1,407,1097,291,698,228,771,1388,682,524,266,311,27,828,-1,55,120,175,50
5/7/21,14,2028,1225,907,2306,2440,1162,122,218,194,56,52,204,-1,398,-1,1083,393,275,598,260,670,1803,245,703,1412,400,104,1921,443,438,168,undefined,-1,127,523,417,165,undefined,207,247,143,109,53,1088,3162,90,1344,149,71,355,138,411,95,undefined,340,307,473,600,-1,339,1109,174,596,177,743,1449,570,383,253,245,15,823,-1,70,106,232,47
5/7/21,15,1901,1252,905,2306,2629,1095,140,247,230,80,46,177,-1,427,-1,999,356,249,501,193,507,2059,247,830,1363,359,113,2041,437,358,136,undefined,-1,91,559,240,142,undefined,131,206,148,141,58,1020,3065,67,1394,148,106,326,127,383,98,undefined,321,371,533,610,-1,390,1193,167,577,172,773,1398,570,347,209,280,17,886,-1,76,94,186,59
5/7/21,16,1806,996,842,2019,2703,1371,169,286,540,89,65,236,-1,457,-1,738,306,288,446,166,519,2192,337,1231,1203,343,120,2263,397,365,149,undefined,-1,93,572,247,142,undefined,81,201,125,192,79,955,2950,48,1311,163,81,338,99,317,83,undefined,327,444,748,591,-1,394,1321,158,427,265,650,1470,511,259,197,270,26,708,-1,51,118,221,81
5/7/21,17,1433,824,826,1853,3032,1864,226,344,606,98,97,353,-1,708,-1,657,478,508,605,238,614,2423,449,1710,1205,375,131,2397,338,342,177,undefined,-1,156,860,314,142,undefined,116,258,167,261,113,1005,3155,95,1273,185,96,316,146,404,102,undefined,412,589,865,483,-1,435,1515,209,422,310,640,1395,539,50,144,327,89,666,-1,71,117,338,39
5/7/21,18,1141,445,857,1422,2066,1223,180,176,260,83,57,249,-1,381,-1,295,250,234,687,200,633,2011,304,863,709,403,102,1666,321,485,242,undefined,-1,82,766,177,167,undefined,58,158,112,148,61,725,2420,43,984,163,101,321,111,323,103,undefined,346,255,477,317,-1,436,1393,198,378,124,505,1200,356,19,62,281,55,433,-1,62,64,246,8
5/7/21,19,593,188,760,956,1370,702,65,105,87,58,59,216,-1,239,-1,137,113,75,595,11,549,1393,183,437,337,323,82,932,164,343,252,undefined,-1,32,582,104,172,undefined,32,105,53,136,68,505,1636,35,670,127,89,304,97,260,59,undefined,251,139,262,252,-1,313,1075,149,252,93,279,910,259,9,18,193,57,224,-1,27,37,224,5
5/7/21,20,437,131,618,666,893,554,40,66,43,61,22,147,-1,193,-1,114,80,31,474,4,344,1028,96,308,198,266,75,667,86,321,223,undefined,-1,31,347,64,199,undefined,20,65,58,59,33,420,997,20,425,91,121,243,89,186,49,undefined,226,101,201,152,-1,162,915,117,195,48,228,758,134,9,30,117,8,154,-1,19,40,144,-1
5/7/21,21,236,99,360,489,609,458,16,21,33,29,24,107,-1,143,-1,100,31,32,361,10,337,733,84,265,180,199,53,430,86,244,244,undefined,-1,15,248,45,171,undefined,19,55,44,40,16,327,861,15,346,56,80,159,79,122,53,undefined,144,77,191,125,-1,153,753,111,166,45,181,477,121,6,19,98,5,162,-1,12,12,91,4
5/7/21,22,124,68,278,340,755,332,17,23,47,30,29,69,-1,101,-1,76,54,26,199,3,270,638,56,254,174,128,43,710,87,204,160,undefined,-1,19,172,32,79,undefined,6,30,24,28,14,199,692,15,220,62,60,56,48,84,23,undefined,86,77,159,79,-1,117,456,82,149,16,113,351,59,4,8,33,2,143,-1,17,5,40,5
5/7/21,23,55,38,109,133,213,197,3,9,19,16,9,35,-1,69,-1,36,21,6,90,5,159,389,33,125,109,102,16,167,31,87,64,undefined,-1,10,60,13,31,undefined,10,12,10,15,8,90,304,4,96,20,40,25,27,46,17,undefined,48,27,75,33,-1,51,265,57,71,13,50,107,26,1,3,11,1,68,-1,1,-1,23,2
6/7/21,0,31,19,74,66,92,58,10,6,11,7,15,15,-1,28,-1,29,10,12,67,6,49,92,18,36,27,73,16,73,6,52,16,undefined,-1,1,20,6,19,undefined,2,7,8,3,4,50,119,3,84,14,41,4,2,18,15,undefined,22,17,46,30,-1,18,133,29,42,2,34,71,7,1,0,3,1,26,-1,1,2,13,1
6/7/21,1,36,14,44,24,27,47,-1,3,8,4,2,7,-1,10,-1,8,4,1,34,4,37,73,16,18,28,41,4,18,6,29,13,undefined,-1,2,3,4,4,undefined,-1,2,4,4,2,14,50,-1,29,5,14,5,3,13,6,undefined,6,-1,30,17,-1,12,98,33,35,-1,10,20,10,3,2,1,1,24,-1,3,-1,11,1
6/7/21,2,14,13,25,20,26,21,6,-1,3,1,13,18,-1,3,-1,4,8,4,20,-1,25,27,5,30,47,41,1,18,2,19,13,undefined,-1,-1,5,4,7,undefined,1,9,5,2,1,3,43,5,37,4,31,3,5,4,4,undefined,7,6,29,6,-1,9,68,20,20,3,3,16,2,1,1,2,1,44,-1,-1,-1,2,-1
6/7/21,3,9,7,23,18,51,30,1,-1,3,2,6,10,-1,11,-1,14,13,5,11,10,12,35,9,22,18,10,3,18,-1,11,3,undefined,-1,1,23,4,4,undefined,1,3,-1,-1,1,7,33,1,17,1,14,-1,3,8,5,undefined,4,1,10,5,-1,10,46,26,12,2,2,9,3,1,12,1,2,36,-1,-1,-1,3,-1
6/7/21,4,3,6,8,17,62,23,6,-1,5,-1,-1,4,-1,16,-1,3,15,7,6,1,18,73,6,8,25,21,6,56,4,7,4,undefined,-1,2,6,5,10,undefined,3,2,1,-1,-1,5,36,2,32,8,10,8,2,10,1,undefined,8,8,16,13,-1,11,37,12,9,3,6,7,3,0,2,3,2,14,-1,6,-1,3,1
6/7/21,5,29,10,31,75,133,123,22,13,21,5,5,25,-1,54,-1,23,52,16,11,15,23,161,19,98,81,51,8,89,13,24,9,undefined,-1,13,30,15,11,undefined,5,11,22,7,9,28,235,6,71,22,12,6,15,11,6,undefined,7,37,67,17,-1,18,100,17,26,12,8,41,13,6,16,3,3,47,-1,17,3,30,1
6/7/21,6,84,40,99,158,514,404,81,60,118,18,15,54,-1,140,-1,92,136,51,18,15,39,412,92,233,304,116,24,493,56,40,21,undefined,-1,24,166,46,9,undefined,11,49,40,24,24,73,581,12,139,39,69,18,95,28,15,undefined,25,156,162,27,-1,56,274,38,123,43,60,71,70,59,36,12,5,101,-1,56,12,47,5
6/7/21,7,103,129,118,309,1065,673,163,181,379,48,26,143,-1,263,-1,147,275,221,30,24,91,736,244,597,500,178,68,948,123,61,59,undefined,-1,55,266,172,26,undefined,61,109,43,48,28,168,1017,48,205,89,46,63,41,101,24,undefined,78,482,438,135,-1,118,308,55,165,186,131,142,179,82,145,57,24,163,-1,38,47,113,12
6/7/21,8,252,200,217,562,2160,1547,273,249,761,111,29,173,-1,505,-1,400,709,567,66,46,148,1351,562,1199,715,275,93,2009,260,93,52,undefined,-1,122,464,417,45,undefined,134,312,144,120,39,421,1942,93,497,130,66,101,100,188,70,undefined,161,939,852,316,-1,197,570,101,235,322,398,302,394,260,330,122,77,329,-1,72,88,136,51
6/7/21,9,441,348,268,773,1391,832,136,170,343,87,39,118,-1,309,-1,509,464,461,85,42,160,1148,277,680,611,357,109,1143,188,114,77,undefined,-1,87,292,323,63,undefined,116,230,135,147,53,389,1735,86,599,181,115,163,104,201,69,undefined,204,703,555,291,-1,239,570,103,308,383,283,417,420,265,265,151,90,249,-1,55,114,134,42
6/7/21,10,741,738,398,1203,1494,754,101,167,213,100,25,129,-1,329,-1,676,321,245,155,76,242,1149,246,660,737,474,125,1254,255,192,77,undefined,-1,50,389,330,104,undefined,78,281,119,137,54,453,1969,54,694,231,101,248,110,172,77,undefined,209,327,471,322,-1,229,656,134,350,211,354,525,516,333,213,178,46,349,-1,36,120,126,35
6/7/21,11,1255,986,566,1786,2334,869,115,241,226,62,39,190,-1,360,-1,928,414,266,286,154,421,1348,252,583,976,663,163,1687,381,249,110,undefined,-1,101,581,340,111,undefined,106,228,120,97,45,727,2727,63,949,341,186,294,145,325,80,undefined,281,340,539,394,-1,383,810,161,430,218,557,838,563,348,267,163,52,655,-1,71,130,194,47
6/7/21,12,1993,1331,827,2314,2517,1134,180,306,289,104,82,264,-1,407,-1,1300,778,335,564,346,658,1992,367,743,1223,916,239,2051,462,469,239,undefined,-1,129,786,641,179,undefined,301,451,233,196,73,1102,3182,197,1379,418,229,433,226,488,118,undefined,395,497,637,612,-1,447,1100,205,667,248,743,1293,806,544,340,332,64,835,-1,87,136,294,62
6/7/21,13,2218,1624,1083,2774,2787,1290,145,273,297,87,73,234,-1,430,-1,1345,650,305,630,358,722,2133,452,825,1262,955,252,2149,499,425,250,undefined,-1,129,858,678,247,undefined,281,356,166,146,75,1309,3275,132,1542,455,248,457,226,598,103,undefined,544,528,672,742,-1,553,1240,230,760,242,834,1457,810,553,393,295,57,840,-1,72,114,234,60
6/7/21,14,2072,1433,936,2486,2771,1137,148,221,244,72,71,270,-1,410,-1,1222,422,275,556,296,595,2128,285,773,1435,742,189,2208,542,386,224,undefined,-1,111,782,539,191,undefined,149,266,149,181,77,1218,3264,65,1408,321,165,494,163,427,123,undefined,384,370,541,554,-1,449,1226,187,553,197,864,1490,670,416,287,255,24,927,-1,53,128,217,76
6/7/21,15,1909,1378,995,2409,2972,1322,182,268,289,63,60,248,-1,449,-1,1064,355,247,503,214,564,2197,305,916,1377,487,114,2480,572,442,215,undefined,-1,122,733,299,153,undefined,107,203,165,137,57,1135,3383,65,1549,268,126,381,149,422,97,undefined,347,339,588,600,-1,381,1357,197,569,219,758,1620,548,363,245,304,22,939,-1,59,107,205,53
6/7/21,16,1898,1220,850,2225,3217,1613,185,283,644,109,95,411,-1,594,-1,1026,431,417,542,213,565,2503,628,1252,1461,360,128,2659,455,407,143,undefined,-1,152,740,303,113,undefined,80,232,144,169,74,1100,3534,53,1442,206,94,345,110,406,88,undefined,382,526,1035,582,-1,303,1300,180,524,260,807,1531,603,275,219,254,34,973,-1,103,116,372,151
6/7/21,17,1871,866,934,2094,3402,2133,325,351,735,127,85,340,-1,777,-1,705,486,590,669,320,596,2576,562,1792,1311,396,138,2883,434,424,138,undefined,-1,153,903,386,171,undefined,93,243,193,228,78,1076,3480,68,1268,205,75,338,149,411,132,undefined,447,701,962,514,-1,412,1587,243,570,273,809,1304,616,82,184,295,92,917,-1,92,119,372,48
6/7/21,18,1156,516,879,1712,2244,1389,282,202,334,87,75,313,-1,503,-1,440,310,293,729,262,666,2029,287,1004,790,377,129,1755,312,497,236,undefined,-1,115,758,241,175,undefined,74,152,111,156,68,862,2736,47,1001,178,75,288,129,352,85,undefined,385,352,575,316,-1,410,1426,208,395,153,552,1196,440,18,76,303,57,662,-1,71,64,297,14
6/7/21,19,618,240,737,1061,1499,825,128,107,160,65,52,218,-1,258,-1,194,148,97,723,9,586,1448,172,499,342,308,90,1066,246,487,215,undefined,-1,56,612,121,158,undefined,49,113,73,107,42,580,1768,35,738,130,66,302,78,297,89,undefined,322,177,343,249,-1,342,1176,159,295,83,389,1076,277,13,45,230,20,381,-1,31,42,191,12
6/7/21,20,321,186,732,791,1057,566,163,67,59,58,48,197,-1,226,-1,130,169,47,589,9,368,1080,129,276,315,257,57,709,101,431,163,undefined,-1,48,366,116,138,undefined,26,102,43,43,17,430,1290,19,460,93,86,260,59,203,41,undefined,205,126,196,207,-1,236,919,107,199,49,284,821,223,14,21,163,21,308,-1,21,27,139,3
6/7/21,21,219,139,495,485,746,479,69,37,50,29,36,141,-1,146,-1,89,101,52,362,5,312,790,132,283,229,184,50,470,103,318,140,undefined,-1,45,278,68,126,undefined,32,72,62,54,26,361,1027,13,331,82,46,161,36,136,48,undefined,180,73,213,147,-1,199,735,103,192,32,241,653,115,12,14,136,5,239,-1,14,10,93,4
6/7/21,22,138,62,431,418,798,338,24,39,51,27,15,80,-1,138,-1,90,87,31,217,8,235,664,54,306,149,147,43,695,90,211,108,undefined,-1,20,187,47,88,undefined,28,44,42,39,32,173,752,8,251,77,37,84,31,89,39,undefined,106,68,158,104,-1,136,506,90,119,27,153,343,54,2,7,128,7,161,-1,19,6,64,3
6/7/21,23,88,39,303,184,216,226,14,19,19,7,8,45,-1,100,-1,27,42,10,121,17,145,419,31,131,93,82,13,179,49,110,46,undefined,-1,16,64,17,51,undefined,35,15,8,11,6,103,466,6,156,27,51,30,17,47,18,undefined,52,28,93,60,-1,71,329,52,60,12,90,132,24,7,1,21,1,63,-1,7,-1,26,6
7/7/21,0,25,24,117,74,84,78,1,3,6,2,2,7,-1,34,-1,23,16,5,51,2,62,116,5,53,42,82,14,59,17,56,41,undefined,-1,3,18,5,24,undefined,6,13,5,4,5,36,134,8,72,14,36,9,16,8,5,undefined,10,13,45,38,-1,29,142,28,35,3,15,58,11,0,3,8,3,29,-1,1,-1,6,-1
7/7/21,1,16,13,38,22,38,19,7,-1,2,-1,4,11,-1,13,-1,13,14,1,20,11,54,53,4,10,18,56,4,34,2,40,7,undefined,-1,4,11,5,7,undefined,44,3,4,1,-1,21,53,-1,43,9,20,2,9,16,11,undefined,15,6,32,15,-1,9,88,36,38,3,9,21,9,0,1,4,-1,27,-1,-1,-1,7,-1
7/7/21,2,20,16,38,22,27,24,2,3,3,2,2,8,-1,3,-1,5,6,2,11,15,30,57,3,28,21,49,2,19,1,22,43,undefined,-1,1,9,7,20,undefined,9,1,5,-1,-1,12,45,-1,25,2,16,2,11,9,1,undefined,14,11,24,7,-1,2,88,20,29,2,11,8,6,0,0,1,1,8,-1,1,-1,3,-1
7/7/21,3,22,5,17,18,41,28,-1,-1,-1,1,1,4,-1,1,-1,10,4,4,12,6,27,44,1,10,10,24,4,22,4,18,306,undefined,-1,-1,3,1,33,undefined,2,4,1,-1,-1,15,23,-1,20,3,9,2,4,8,2,undefined,-1,5,12,7,-1,8,31,12,14,4,1,14,3,0,5,-1,-1,9,-1,-1,-1,1,1
7/7/21,4,13,7,24,35,76,29,9,-1,3,2,2,7,-1,29,-1,8,5,2,6,4,10,56,3,11,13,21,3,67,5,21,372,undefined,-1,2,3,2,126,undefined,1,5,4,2,2,10,54,-1,46,7,10,19,3,6,5,undefined,6,3,11,12,-1,14,59,10,11,3,8,6,2,0,0,6,10,10,-1,8,-1,4,1
7/7/21,5,9,9,27,62,127,138,21,11,30,5,4,15,-1,54,-1,22,53,18,10,10,28,118,30,85,85,38,10,120,17,14,242,undefined,-1,22,27,15,48,undefined,5,16,15,6,10,26,210,9,56,12,21,37,7,11,11,undefined,12,52,68,8,-1,20,105,25,14,9,27,28,14,4,7,3,1,43,-1,14,3,18,1
7/7/21,6,81,50,90,161,502,390,70,59,118,31,17,57,-1,129,-1,84,127,54,15,16,51,424,82,287,288,100,20,550,62,32,351,undefined,-1,45,125,36,47,undefined,23,54,42,14,11,89,612,8,111,23,69,41,72,41,15,undefined,27,157,157,27,-1,52,285,52,145,55,52,56,76,23,34,10,22,139,-1,52,11,56,5
7/7/21,7,126,109,106,324,1029,650,153,158,305,65,27,110,-1,255,-1,162,302,203,25,31,86,700,179,562,484,133,51,1108,113,57,751,undefined,-1,39,237,147,241,undefined,36,107,41,26,20,199,986,9,209,63,64,67,70,101,17,undefined,76,290,371,124,-1,112,307,48,300,144,136,154,176,94,96,43,38,145,-1,49,45,113,16
7/7/21,8,258,201,143,561,2042,1628,278,238,741,125,40,209,-1,544,-1,448,773,642,62,51,183,1412,528,1105,760,256,83,2087,260,153,525,undefined,-1,100,468,406,178,undefined,121,278,127,121,48,435,1839,61,502,107,65,316,72,208,61,undefined,190,664,761,325,-1,228,549,84,206,267,360,380,357,256,220,126,52,332,-1,56,91,157,60
7/7/21,9,455,364,198,808,1659,910,119,182,375,102,27,168,-1,303,-1,549,486,370,114,50,144,1052,324,790,699,313,66,1600,228,141,171,undefined,-1,111,364,365,108,undefined,145,234,105,140,42,474,1925,78,599,111,93,160,101,196,58,undefined,185,377,648,292,-1,282,594,113,264,310,286,482,434,290,192,155,88,355,-1,44,105,159,38
7/7/21,10,826,655,321,1252,1828,699,137,183,241,90,51,163,-1,286,-1,692,425,285,172,84,231,1190,248,589,745,335,96,1522,239,167,90,undefined,-1,108,422,354,93,undefined,116,249,124,117,60,533,2016,48,688,175,91,248,104,226,61,undefined,214,318,538,336,-1,249,657,281,282,194,383,623,499,315,264,203,29,759,-1,40,104,160,64
7/7/21,11,1389,1027,520,1954,2521,952,127,182,207,72,48,211,-1,390,-1,981,426,310,346,229,399,1500,272,585,902,495,149,2160,432,315,167,undefined,-1,106,721,383,134,undefined,115,286,131,97,47,842,2754,62,946,213,138,320,136,329,61,undefined,288,317,591,449,-1,337,806,249,452,202,631,933,597,375,314,222,44,663,-1,64,99,228,45
7/7/21,12,2214,1359,884,2645,3058,1245,189,296,311,118,56,256,-1,413,-1,1447,705,389,582,396,816,2014,459,750,1246,680,169,2403,510,480,199,undefined,-1,113,1041,636,211,undefined,293,512,203,177,75,1183,3182,98,1483,285,157,447,165,494,83,undefined,429,579,707,622,-1,372,1110,298,664,260,831,1282,727,537,186,304,62,805,342,98,161,268,67
7/7/21,13,2425,1609,1099,2863,2813,1300,210,268,322,93,74,347,-1,551,-1,1502,794,306,686,368,864,2269,410,854,1317,575,141,2398,550,511,332,undefined,-1,126,1119,688,226,undefined,285,441,202,125,80,1283,3757,103,1470,232,139,500,232,581,110,undefined,523,474,725,671,-1,433,1147,309,755,303,888,1572,821,627,250,354,22,1015,294,77,188,285,72
7/7/21,14,2257,1520,969,2678,3232,1329,184,228,218,83,63,255,-1,477,-1,1296,443,286,607,264,770,2107,278,803,1397,462,118,2421,537,467,248,undefined,-1,101,864,416,198,undefined,145,316,135,119,50,1234,3663,73,1571,175,105,417,142,459,93,undefined,422,357,604,662,-1,451,1163,184,572,205,895,1611,708,395,300,205,9,1059,245,50,117,204,64
7/7/21,15,2130,1576,969,2575,3058,1300,206,231,301,96,59,209,-1,485,-1,1138,375,321,605,299,563,2158,328,909,1411,374,121,2368,487,420,197,undefined,-1,101,764,324,170,undefined,133,225,136,116,55,1117,3418,71,1458,180,95,422,168,415,93,undefined,307,391,662,585,-1,378,1153,158,646,229,902,1642,692,341,254,249,17,1051,234,62,103,202,89
7/7/21,16,1859,1094,890,2158,3182,1470,209,285,484,91,62,242,-1,513,-1,871,370,362,525,288,647,2303,377,1338,1225,362,121,2550,412,500,183,undefined,-1,107,733,281,143,undefined,97,332,165,175,61,1147,3317,73,1388,194,75,338,140,352,91,undefined,328,538,823,615,-1,369,1307,193,458,279,750,1541,540,263,45,262,41,905,258,70,123,249,105
7/7/21,17,1661,898,964,2237,3407,2056,320,368,695,112,71,308,-1,750,-1,702,527,583,613,442,751,2580,540,1812,1294,423,170,2737,511,590,209,undefined,-1,125,923,373,167,undefined,115,260,158,181,70,1074,3733,65,1374,298,121,332,193,466,113,undefined,480,668,925,499,-1,450,1615,237,590,306,864,1533,635,73,57,336,78,980,393,100,139,349,53
7/7/21,18,1332,550,848,1736,2385,1371,339,225,311,102,99,282,-1,471,-1,288,361,281,723,222,776,2050,325,998,829,473,187,1655,334,649,283,undefined,-1,103,817,274,171,undefined,104,241,124,152,64,1023,2763,49,1211,328,138,395,137,484,104,undefined,398,331,610,310,-1,424,1626,229,539,143,657,1383,519,23,68,245,125,781,168,70,83,278,12
7/7/21,19,731,252,695,1171,1535,861,137,117,124,76,107,268,-1,272,-1,181,215,110,683,21,632,1547,177,508,441,440,94,1151,245,492,289,undefined,-1,50,684,139,249,undefined,56,176,82,114,55,600,1714,31,730,215,96,335,81,284,80,undefined,267,190,311,224,-1,293,1179,156,324,84,356,921,338,11,50,268,34,403,128,31,49,301,11
7/7/21,20,450,174,669,856,1058,577,214,108,67,84,60,208,-1,170,-1,139,153,66,607,4,524,1152,147,393,376,362,116,852,174,429,289,undefined,-1,27,522,115,219,undefined,20,85,44,36,14,523,1478,18,509,176,99,284,101,255,49,undefined,219,113,218,179,-1,257,914,138,313,72,283,859,277,11,26,157,-1,359,48,18,18,153,8
7/7/21,21,260,126,498,756,976,550,122,48,40,22,59,201,-1,213,-1,149,135,43,483,6,435,953,119,405,283,239,66,755,142,338,288,undefined,-1,41,342,109,179,undefined,28,85,58,59,28,514,1281,17,396,92,80,228,46,178,56,undefined,172,103,236,138,-1,176,806,98,215,50,372,702,129,9,21,147,-1,383,79,26,17,178,8
7/7/21,22,166,71,445,416,636,468,18,51,54,40,20,85,-1,164,-1,101,145,50,274,4,319,719,63,371,219,157,48,480,80,222,232,undefined,-1,40,207,41,122,undefined,41,167,37,33,20,231,884,10,291,71,50,119,39,130,51,undefined,136,86,190,99,-1,113,578,86,168,34,140,388,72,0,5,111,-1,260,72,28,6,84,3
7/7/21,23,81,68,288,272,712,302,20,15,20,4,21,65,-1,141,-1,45,31,25,139,7,159,529,44,183,128,97,24,698,66,138,84,undefined,-1,23,146,24,59,undefined,13,38,31,17,8,126,604,4,133,30,42,24,69,64,23,undefined,46,29,131,65,-1,54,345,59,119,13,88,135,56,1,8,23,-1,131,32,7,1,43,2
8/7/21,0,40,38,108,87,159,83,2,9,9,4,7,14,-1,46,-1,21,11,12,45,4,85,185,16,66,43,77,18,130,13,76,15,undefined,-1,9,17,7,20,undefined,4,7,7,12,5,86,204,9,89,30,30,10,24,21,10,undefined,28,12,74,36,-1,35,177,52,73,2,24,87,13,0,3,8,-1,26,14,5,1,20,1
8/7/21,1,10,17,53,48,73,44,6,15,4,5,5,10,-1,7,-1,7,10,3,37,8,62,115,3,32,31,46,5,60,8,36,9,undefined,-1,3,12,7,9,undefined,1,7,5,-1,1,8,66,2,57,2,25,6,13,6,3,undefined,10,5,28,9,-1,10,93,24,47,5,14,20,11,0,2,12,-1,10,15,2,2,11,-1
8/7/21,2,17,24,47,29,44,39,2,1,3,4,4,6,-1,3,-1,4,2,-1,13,11,28,50,6,19,30,35,5,24,9,20,5,undefined,-1,2,8,8,5,undefined,1,4,5,3,-1,9,86,5,21,9,19,3,9,9,5,undefined,6,3,22,16,-1,21,51,13,31,2,3,23,9,0,0,1,-1,19,13,-1,2,4,3
8/7/21,3,16,21,12,20,45,18,1,-1,3,3,2,2,-1,15,-1,25,13,5,13,14,43,55,4,11,8,12,4,47,1,18,-1,undefined,-1,1,15,8,14,undefined,-1,1,1,-1,-1,9,134,-1,17,4,15,1,5,4,-1,undefined,7,1,12,9,-1,6,25,14,22,3,3,15,10,0,1,1,-1,10,-1,2,-1,1,-1
8/7/21,4,14,5,32,36,65,40,6,2,-1,-1,2,6,-1,27,-1,12,15,5,6,1,21,57,1,8,38,32,8,60,9,27,6,undefined,-1,1,5,28,7,undefined,-1,27,8,1,-1,13,99,-1,24,6,12,14,12,8,7,undefined,2,6,10,10,-1,13,32,20,21,6,4,19,2,0,2,5,1,17,-1,7,-1,11,-1
8/7/21,5,19,17,33,60,116,115,21,18,19,3,4,12,-1,57,-1,19,69,15,19,11,26,143,21,94,83,44,12,97,33,26,2,undefined,-1,7,25,19,19,undefined,3,17,28,2,9,26,219,8,74,31,23,7,10,10,3,undefined,8,34,64,7,-1,11,110,17,26,12,18,26,13,12,14,5,-1,44,-1,11,4,14,-1
8/7/21,6,68,35,78,122,460,366,53,42,125,28,6,41,-1,124,-1,85,148,55,20,16,55,427,96,296,233,141,29,558,95,42,24,undefined,-1,22,121,51,7,undefined,15,54,44,15,12,75,583,3,144,53,99,15,79,27,13,undefined,21,159,156,24,-1,55,273,44,115,48,54,75,78,14,31,7,1,110,-1,62,13,33,4
8/7/21,7,113,98,122,279,995,749,142,135,332,84,17,98,-1,290,-1,180,303,211,46,29,94,719,218,604,442,185,74,1176,170,84,60,undefined,-1,33,265,165,18,undefined,45,145,38,25,14,196,991,22,234,84,72,41,41,105,26,undefined,74,308,402,112,-1,140,306,42,169,147,128,170,152,62,139,59,35,150,-1,60,40,96,18
8/7/21,8,343,218,222,605,2072,1573,209,218,784,144,52,186,-1,497,-1,432,739,618,52,63,174,1372,571,1251,742,300,97,2199,348,118,52,undefined,-1,93,436,455,56,undefined,133,278,149,153,44,447,1924,113,449,145,95,94,84,174,88,undefined,168,801,886,293,-1,252,540,71,276,342,380,351,367,189,231,138,28,317,-1,66,91,165,54
8/7/21,9,478,353,228,756,1604,1009,123,183,341,100,27,127,-1,299,-1,514,433,377,72,59,186,1179,299,811,675,402,113,1611,266,167,94,undefined,-1,75,359,355,76,undefined,122,212,130,215,53,443,1767,85,551,174,127,225,94,189,61,undefined,202,439,617,271,-1,302,608,140,292,346,320,422,391,257,263,143,56,315,-1,78,112,161,42
8/7/21,10,856,804,378,1249,2013,759,143,234,186,95,30,153,-1,275,-1,705,422,274,175,95,240,1206,234,628,907,427,186,1699,269,190,137,undefined,-1,98,464,308,84,undefined,114,251,128,105,47,513,2103,63,716,261,119,229,110,212,55,undefined,240,363,479,318,-1,252,602,103,368,198,361,602,426,311,210,155,29,387,-1,53,128,167,50
8/7/21,11,1419,967,619,1867,2706,968,131,210,211,65,76,237,-1,339,-1,982,475,267,346,204,452,1479,241,697,1118,635,217,2295,280,388,141,undefined,-1,131,787,383,158,undefined,118,238,188,199,72,721,2741,83,933,337,174,375,137,305,79,undefined,330,386,611,421,-1,320,807,135,548,208,580,837,577,353,313,210,60,599,-1,79,114,259,82
8/7/21,12,2131,1332,1055,2472,3040,1353,252,331,316,165,73,254,-1,413,-1,1392,852,347,596,366,814,2123,392,915,1256,1006,260,2545,423,551,284,undefined,-1,115,1049,673,222,undefined,236,407,351,267,96,1145,3217,146,1311,459,249,434,205,517,139,undefined,494,500,732,676,-1,444,1166,191,805,299,747,1290,773,538,387,294,78,846,-1,72,165,305,72
8/7/21,13,2375,1650,1101,2946,3374,1335,199,302,270,166,80,300,-1,425,-1,1495,732,297,697,381,916,2277,455,855,1439,945,241,2651,509,559,308,undefined,-1,148,1059,712,241,undefined,247,294,225,216,79,1418,3516,122,1630,458,308,450,227,605,113,undefined,539,515,691,720,-1,498,1318,205,852,234,936,1500,788,602,412,362,33,1111,-1,67,119,304,58
8/7/21,14,2293,1459,1011,2842,3113,1388,213,256,239,114,41,267,-1,460,-1,1097,510,330,561,337,760,2211,356,798,1387,741,208,2557,471,443,238,undefined,-1,151,945,524,207,undefined,149,237,112,172,63,1378,3546,73,1400,375,226,395,202,496,98,undefined,433,372,572,607,-1,440,1202,218,692,201,1003,1622,674,481,371,272,23,1023,-1,106,114,210,72
8/7/21,15,2362,1390,1110,2709,3189,1316,164,269,266,99,45,191,-1,480,-1,1034,412,277,578,341,714,2231,287,999,1388,503,143,2558,484,531,164,undefined,-1,136,785,349,180,undefined,97,218,246,252,78,1229,3472,58,1496,340,160,328,146,402,140,undefined,365,437,694,651,-1,441,1240,209,683,256,872,1598,644,330,251,293,4,941,-1,87,100,227,93
8/7/21,16,2142,1185,1051,2288,3000,1502,187,295,548,108,82,227,-1,535,-1,926,383,343,600,240,716,2331,373,1260,1309,410,108,2453,420,455,199,undefined,-1,126,769,269,146,undefined,90,192,157,216,82,1148,3537,62,1359,185,127,322,135,424,141,undefined,353,486,724,631,-1,374,1269,185,521,240,721,1553,611,289,208,273,33,939,-1,88,98,244,90
8/7/21,17,1933,1026,1030,2396,3413,2148,267,326,740,165,97,363,-1,727,-1,780,558,615,642,383,701,2665,544,1900,1324,454,164,2752,485,568,183,undefined,-1,153,980,330,178,undefined,128,294,181,200,82,1095,3616,98,1450,244,128,393,153,452,146,undefined,480,752,1043,511,-1,374,1642,209,587,320,848,1506,661,61,212,284,50,984,-1,76,119,341,57
8/7/21,18,1714,725,916,1842,2407,1492,293,210,316,143,71,287,-1,542,-1,490,356,315,771,135,774,2172,319,1039,975,414,159,1765,368,691,282,undefined,-1,100,847,277,206,undefined,84,237,137,142,61,970,2862,48,1037,216,127,386,129,484,128,undefined,470,317,595,323,-1,443,1482,209,496,182,678,1430,449,14,82,292,18,634,-1,57,81,281,12
8/7/21,19,1225,481,767,1331,1361,963,123,103,146,69,46,209,-1,266,-1,147,203,117,738,18,689,1494,157,545,388,352,127,992,229,527,319,undefined,-1,69,615,146,212,undefined,55,184,84,122,45,722,1875,27,959,170,94,359,100,376,80,undefined,385,182,387,241,-1,371,1250,171,395,82,353,1058,359,22,50,313,4,423,-1,34,54,191,4
8/7/21,20,765,263,642,1054,987,804,173,83,78,87,38,184,-1,245,-1,202,205,66,690,14,581,1253,134,389,307,334,74,620,156,599,366,undefined,-1,38,433,150,227,undefined,30,81,51,57,30,622,1325,14,652,121,123,349,78,369,59,undefined,282,163,266,185,-1,255,1004,114,284,61,313,907,235,7,30,171,11,319,-1,16,34,147,4
8/7/21,21,431,149,622,778,923,681,87,44,51,39,33,136,-1,194,-1,113,150,33,552,16,473,1050,140,369,298,233,62,660,111,488,299,undefined,-1,27,367,87,181,undefined,18,82,46,35,15,456,1251,17,465,83,133,235,52,214,60,undefined,190,117,232,159,-1,240,867,125,309,46,248,809,157,4,28,136,-1,315,-1,14,18,107,2
8/7/21,22,238,104,496,433,548,515,22,35,50,42,23,95,-1,153,-1,84,108,40,356,33,390,829,81,307,212,211,52,411,80,287,199,undefined,-1,20,232,75,116,undefined,45,202,45,17,6,294,895,23,307,76,79,123,72,109,31,undefined,146,81,151,110,-1,141,613,95,225,26,181,381,88,0,15,124,-1,137,-1,15,13,67,1
8/7/21,23,121,51,425,305,326,350,12,15,20,20,10,34,-1,108,-1,67,46,26,166,351,251,482,20,216,109,94,23,280,30,258,103,undefined,-1,12,101,61,57,undefined,55,37,9,7,4,162,581,5,193,26,65,52,62,76,21,undefined,71,27,93,58,-1,65,359,81,131,12,120,158,56,0,6,10,-1,63,-1,4,3,20,5
9/7/21,0,66,28,122,141,116,127,1,2,8,3,13,20,-1,43,-1,27,12,7,74,146,105,156,12,62,61,51,2,105,11,151,23,undefined,-1,1,23,27,13,undefined,51,11,5,12,2,74,261,5,119,10,31,6,22,47,9,undefined,33,8,67,15,-1,38,248,41,82,7,40,53,13,0,1,3,-1,25,-1,6,-1,5,1
9/7/21,1,32,17,49,53,65,21,4,1,6,2,9,15,-1,9,-1,18,12,7,36,63,101,74,6,31,26,73,2,31,4,99,8,undefined,-1,2,14,11,10,undefined,15,8,1,1,-1,20,132,-1,58,22,35,6,6,18,5,undefined,16,8,39,24,-1,30,106,18,32,7,19,52,19,0,1,1,-1,13,-1,-1,1,9,1
9/7/21,2,33,17,37,23,41,34,-1,1,4,-1,7,15,-1,6,-1,7,11,3,28,98,55,59,11,24,22,39,4,20,4,53,2,undefined,-1,-1,20,9,4,undefined,3,4,5,1,-1,20,78,2,25,3,11,9,7,18,3,undefined,18,4,40,12,-1,19,74,18,34,1,12,34,13,0,1,-1,-1,15,-1,-1,-1,8,1
9/7/21,3,18,10,19,26,36,28,1,2,6,2,1,7,-1,11,-1,6,12,1,17,130,18,57,18,28,15,25,2,30,1,22,5,undefined,-1,1,7,10,14,undefined,-1,6,3,2,2,22,94,-1,57,5,13,3,7,12,5,undefined,9,4,11,8,-1,6,58,16,28,2,16,9,5,0,3,-1,-1,20,-1,-1,-1,2,1
9/7/21,4,12,82,17,29,58,45,7,2,-1,-1,3,5,-1,16,-1,7,8,1,11,9,35,64,3,14,30,20,3,55,7,24,8,undefined,-1,3,5,3,2,undefined,-1,2,12,1,1,9,103,1,28,16,11,13,3,5,8,undefined,1,10,5,3,-1,8,37,8,34,1,5,17,3,1,0,1,-1,6,-1,7,-1,7,1
9/7/21,5,12,9,18,71,138,133,15,9,23,5,1,12,-1,61,-1,34,45,13,7,8,29,148,29,121,94,57,5,134,25,18,7,undefined,-1,15,37,15,13,undefined,2,17,20,2,6,48,184,5,47,23,24,6,8,8,7,undefined,13,38,53,13,-1,13,123,24,43,9,19,29,20,7,17,7,-1,49,-1,11,2,12,-1
9/7/21,6,57,34,56,155,427,352,58,30,108,24,5,34,-1,123,-1,69,121,60,18,16,58,441,102,361,249,132,20,522,66,31,20,undefined,-1,30,136,40,18,undefined,8,45,57,15,9,59,563,9,153,26,83,22,79,31,11,undefined,29,180,175,26,-1,45,312,73,93,51,47,51,91,56,43,14,3,82,-1,50,12,22,4
9/7/21,7,121,109,81,334,938,598,127,154,323,59,15,76,-1,244,-1,189,244,190,27,25,69,707,198,595,471,183,69,1082,127,66,51,undefined,-1,37,211,153,17,undefined,51,89,38,34,21,185,969,18,198,108,58,35,51,86,24,undefined,66,275,400,108,-1,127,286,43,230,154,133,133,188,78,92,36,68,119,-1,34,31,85,13
9/7/21,8,212,187,127,560,1831,1498,162,206,686,106,22,162,-1,454,-1,368,684,508,77,45,167,1241,569,1219,593,304,95,2005,250,105,73,undefined,-1,80,400,400,56,undefined,109,244,128,113,42,429,1797,53,405,157,92,152,105,169,57,undefined,127,588,792,277,-1,213,520,77,215,311,294,311,433,212,393,108,36,280,-1,56,95,161,41
9/7/21,9,481,319,202,794,1352,1035,114,180,342,104,23,112,-1,317,-1,521,486,392,80,65,188,1214,385,854,647,390,131,1290,212,127,86,undefined,-1,107,411,323,56,undefined,107,178,94,150,33,443,1783,74,626,217,143,209,128,160,58,undefined,159,397,605,388,-1,249,630,146,300,256,248,414,443,293,281,87,94,269,-1,51,88,139,36
9/7/21,10,871,651,350,1259,1862,914,125,208,207,77,39,165,-1,345,-1,676,396,292,156,118,266,1395,304,725,948,517,191,1525,265,223,149,undefined,-1,90,524,325,96,undefined,95,208,152,99,38,536,2166,62,686,214,172,264,129,164,73,undefined,234,289,525,367,-1,252,770,287,359,218,337,526,519,286,289,163,48,339,-1,57,137,163,54
9/7/21,11,1623,1021,581,2017,2525,1060,78,261,182,102,36,280,-1,416,-1,993,451,270,333,247,409,1472,292,734,1129,706,211,2165,385,356,166,undefined,-1,113,652,369,119,undefined,144,238,154,113,59,745,2910,60,1066,336,198,342,115,342,93,undefined,266,383,622,493,-1,331,898,273,474,169,586,948,649,411,291,251,34,751,-1,56,123,276,70
9/7/21,12,2244,1593,946,2820,3112,1395,222,333,336,165,58,282,-1,397,-1,1331,782,341,619,435,874,1974,522,936,1338,1075,250,2557,496,588,244,undefined,-1,187,1110,628,230,undefined,275,331,222,170,83,1210,3616,101,1379,401,431,439,170,495,78,undefined,431,605,695,587,-1,414,1199,309,781,228,868,1152,754,590,434,344,70,884,-1,102,117,330,80
9/7/21,13,2644,1779,1016,3065,3550,1443,181,341,312,126,69,295,-1,488,-1,1403,735,315,789,328,953,2359,446,847,1612,939,285,2994,564,608,364,undefined,-1,180,994,675,240,undefined,212,292,412,178,107,1429,3575,99,1600,512,507,476,143,626,161,undefined,486,577,714,645,-1,422,1313,344,824,295,1031,1642,770,481,431,353,37,1053,-1,74,151,287,83
9/7/21,14,2519,1585,1016,2842,3321,1481,172,261,277,111,70,275,-1,532,-1,1093,533,277,730,399,689,2276,361,899,1657,733,291,2704,559,534,299,undefined,-1,141,987,540,221,undefined,154,268,175,161,94,1355,3543,64,1622,391,279,493,244,537,84,undefined,403,457,650,562,-1,428,1321,231,757,198,1031,1574,714,463,317,302,37,1104,-1,85,124,313,67
9/7/21,15,2463,1582,1014,2770,3588,1593,256,319,300,102,74,297,-1,563,-1,981,467,304,633,347,704,2434,345,1037,1722,648,198,2935,615,541,210,undefined,-1,125,1080,366,173,undefined,133,215,179,178,81,1321,3660,46,1635,328,219,357,200,487,100,undefined,317,533,711,541,-1,419,1420,200,772,188,968,1695,686,383,281,244,24,1051,-1,127,104,320,74
9/7/21,16,2508,1311,924,2660,3494,1763,200,366,467,126,67,293,-1,648,-1,1031,406,312,633,291,649,2641,519,1335,1649,375,132,2709,458,552,218,undefined,-1,135,1147,318,182,undefined,165,222,153,189,86,1298,3707,56,1478,206,147,280,126,463,130,undefined,355,884,945,612,-1,395,1423,157,666,217,939,1587,698,349,236,296,53,949,-1,76,107,292,86
9/7/21,17,2422,1061,1114,2732,3755,2202,201,395,599,158,86,373,-1,775,-1,873,544,413,874,527,917,2669,622,1694,1711,437,170,2907,435,675,260,undefined,-1,187,1214,394,205,undefined,151,342,153,183,87,1366,3939,66,1555,240,133,424,140,491,156,undefined,493,1253,1261,548,-1,465,1678,227,758,-1,1013,1668,633,68,197,331,124,945,-1,101,133,430,66
9/7/21,18,2113,815,1150,2351,3387,1843,220,225,397,263,69,510,-1,594,-1,444,376,235,1161,776,990,2243,420,1341,1288,465,140,2488,440,932,365,undefined,-1,108,1354,360,252,undefined,98,301,106,171,79,1300,3583,48,1262,229,156,432,147,603,176,undefined,470,2855,1115,335,-1,506,1716,244,592,-1,898,1708,487,25,126,317,31,708,-1,61,91,487,24
9/7/21,19,1692,578,1106,1950,2309,1444,107,179,207,161,72,720,-1,419,-1,400,253,121,1207,824,990,1838,323,997,831,423,123,1734,284,822,480,undefined,-1,86,1132,265,343,undefined,81,255,97,161,72,1042,2593,30,1087,192,100,467,135,575,125,undefined,448,6692,1030,269,-1,371,1567,250,473,-1,585,1575,445,9,72,346,28,647,-1,57,69,648,42
9/7/21,20,1268,467,1095,1734,2100,1189,196,79,127,76,49,206,-1,341,-1,271,299,98,1093,801,780,1631,204,571,682,338,96,1358,172,964,488,undefined,-1,84,1014,208,388,undefined,61,168,59,82,38,950,2190,27,945,166,109,397,94,579,79,undefined,413,523,355,183,-1,309,1371,181,517,-1,544,1559,260,7,34,234,31,484,-1,24,41,200,9
9/7/21,21,734,243,998,1616,1734,1073,146,66,63,63,42,174,-1,311,-1,251,162,58,833,618,829,1453,169,523,695,303,98,1129,209,1037,499,undefined,-1,78,825,221,428,undefined,58,135,67,54,15,861,2057,31,777,119,109,313,101,448,66,undefined,316,773,340,178,-1,266,1314,168,428,-1,534,1350,298,24,55,169,13,498,-1,39,16,175,8
9/7/21,22,501,236,754,1313,1236,888,45,91,138,171,33,493,-1,296,-1,248,169,61,747,533,766,1225,242,783,494,263,83,747,152,754,463,undefined,-1,64,672,168,299,undefined,47,238,24,71,43,663,1711,31,565,130,94,250,54,360,56,undefined,213,5985,958,144,-1,245,872,139,486,-1,423,906,183,8,17,187,16,336,-1,27,10,600,68
9/7/21,23,262,164,571,861,747,681,153,51,53,51,14,77,-1,201,-1,152,105,46,453,348,544,864,145,390,308,152,43,441,130,535,341,undefined,-1,26,353,207,131,undefined,42,88,18,18,7,442,1187,10,383,58,65,143,49,286,32,undefined,205,390,387,95,-1,117,638,144,371,-1,253,493,110,6,20,81,23,283,-1,19,12,71,3
10/7/21,0,198,87,384,615,536,439,13,14,22,12,8,35,-1,149,-1,60,49,25,246,226,439,441,48,229,189,112,31,358,60,384,103,undefined,-1,40,217,186,69,undefined,10,49,10,10,5,310,996,6,209,34,51,68,33,198,35,undefined,90,59,204,83,-1,71,400,107,297,-1,202,317,73,5,9,8,4,115,-1,18,2,27,4
10/7/21,1,80,46,224,297,267,213,2,7,9,8,3,17,-1,90,-1,59,16,18,150,100,286,341,30,97,145,101,23,155,19,375,33,undefined,-1,22,117,176,29,undefined,4,22,5,6,3,134,522,4,197,21,61,12,9,169,15,undefined,66,36,133,44,-1,40,269,61,178,-1,86,136,51,0,7,4,4,63,-1,8,-1,19,-1
10/7/21,2,59,62,92,185,116,130,4,3,6,6,4,6,-1,61,-1,49,16,2,72,80,257,169,17,58,71,93,20,88,12,167,14,undefined,-1,1,54,80,9,undefined,5,7,7,1,-1,124,429,-1,123,20,28,5,24,65,11,undefined,67,21,83,33,-1,29,176,29,155,-1,41,128,24,2,3,15,2,33,-1,4,1,7,1
10/7/21,3,47,42,86,91,122,60,4,1,11,2,4,4,-1,56,-1,32,6,6,69,35,212,199,26,62,33,47,2,82,12,152,14,undefined,-1,2,27,60,3,undefined,1,6,2,3,1,75,207,3,94,14,10,6,9,64,4,undefined,41,20,67,30,-1,39,137,28,137,-1,54,43,25,0,0,1,3,15,-1,3,-1,9,1
10/7/21,4,23,14,30,65,80,84,5,-1,1,-1,-1,1,-1,29,-1,26,12,-1,29,37,79,123,9,41,49,52,3,36,5,77,6,undefined,-1,2,11,16,6,undefined,1,6,1,-1,-1,36,119,3,78,15,12,-1,7,22,11,undefined,28,24,39,3,-1,14,73,24,33,-1,21,31,12,1,6,4,-1,11,-1,5,1,2,-1
10/7/21,5,8,13,30,61,61,87,7,4,4,2,-1,3,-1,37,-1,25,27,10,14,12,55,84,24,79,99,63,9,54,11,70,13,undefined,-1,6,17,24,15,undefined,-1,5,1,4,1,47,160,3,58,24,24,10,17,20,3,undefined,33,10,31,13,-1,21,68,25,25,-1,30,39,8,3,0,10,1,31,-1,9,-1,9,-1
10/7/21,6,18,19,41,91,156,130,36,10,20,5,3,17,-1,54,-1,71,63,12,12,11,48,148,18,154,141,109,33,165,29,65,17,undefined,-1,11,59,14,2,undefined,7,11,38,8,7,47,318,1,47,39,55,15,18,23,7,undefined,19,42,58,6,-1,10,103,51,37,-1,26,32,40,8,5,10,6,33,-1,10,-1,14,2
10/7/21,7,60,35,73,136,259,199,53,51,31,16,9,31,-1,71,-1,64,40,9,16,14,40,269,27,207,233,129,36,296,50,65,22,undefined,-1,20,126,19,16,undefined,12,28,29,7,7,59,396,8,106,55,72,21,80,25,8,undefined,31,49,135,38,-1,52,164,36,92,-1,34,59,74,20,17,21,8,53,-1,42,15,33,23
10/7/21,8,139,116,91,299,478,370,115,101,53,20,13,78,-1,183,-1,140,85,34,47,27,68,630,81,312,342,220,95,466,86,62,43,undefined,-1,74,266,66,45,undefined,22,74,39,32,16,137,729,20,233,92,97,51,60,41,28,undefined,81,74,194,121,-1,58,281,41,233,-1,90,117,230,75,53,139,5,115,-1,30,46,66,41
10/7/21,9,410,246,163,640,984,640,139,164,72,73,39,137,-1,296,-1,339,143,48,72,52,134,852,149,383,669,422,181,954,228,120,65,undefined,-1,104,413,135,51,undefined,36,71,41,55,23,258,1336,22,464,269,148,153,98,131,46,undefined,115,108,102,196,-1,166,503,69,208,-1,191,277,301,136,98,160,5,251,-1,33,104,195,57
10/7/21,10,912,645,328,1159,1641,891,183,269,91,99,55,223,-1,375,-1,568,186,88,250,148,347,1249,174,625,1025,766,284,1452,332,235,112,undefined,-1,80,621,130,82,undefined,27,157,73,57,27,496,2064,37,782,349,258,252,222,232,48,undefined,222,218,2,312,-1,197,776,143,361,-1,353,545,513,263,229,249,10,412,-1,60,111,281,95
10/7/21,11,1767,1239,580,1889,2828,1174,145,308,119,102,78,289,-1,414,-1,872,228,112,503,356,500,1745,223,641,1295,1035,342,2603,456,366,161,undefined,-1,145,910,152,136,undefined,59,170,95,73,41,794,2808,33,1223,511,329,352,196,385,90,undefined,293,217,5,492,-1,387,1148,134,491,-1,584,836,641,331,337,327,21,693,-1,70,145,320,93
10/7/21,12,2436,1573,947,2370,3367,1379,216,338,120,97,68,341,-1,502,-1,1187,314,112,802,476,724,2085,173,671,1632,1218,456,2668,598,591,287,undefined,-1,128,905,204,189,undefined,66,247,61,74,47,1174,3206,47,1490,642,383,501,233,522,109,undefined,414,275,26,589,-1,381,1328,188,667,-1,841,1230,728,452,373,297,22,965,-1,66,119,310,97
10/7/21,13,2888,1822,1107,2892,4348,1549,394,347,100,99,73,351,-1,533,-1,1324,309,155,1028,535,911,2500,180,701,1931,1206,463,3748,740,669,304,undefined,-1,169,1084,226,205,undefined,53,357,54,96,60,1467,3587,42,1775,678,479,554,241,551,128,undefined,482,251,219,593,-1,472,1543,253,794,-1,1265,1700,738,464,357,343,23,1203,-1,67,107,378,98
10/7/21,14,3251,1901,1211,3051,4191,1636,550,406,108,79,114,403,-1,655,-1,1217,214,150,941,472,862,2862,253,703,2350,1176,428,3091,784,725,343,undefined,-1,156,1376,184,251,undefined,69,229,117,110,69,1615,3773,56,1781,708,348,557,280,641,129,undefined,438,274,365,678,-1,502,1717,252,848,-1,1235,1891,770,497,333,303,11,1360,-1,98,101,444,134
10/7/21,15,3405,1862,1193,3171,5274,1937,1316,421,90,102,157,373,-1,752,-1,1285,348,138,932,462,942,2970,238,748,2266,988,377,3803,898,682,318,undefined,-1,244,1726,173,251,undefined,76,239,59,82,39,1836,4005,55,1972,563,316,586,266,582,129,undefined,460,228,384,778,-1,489,1616,175,881,-1,1431,1993,786,466,337,254,29,1403,-1,106,111,441,101
10/7/21,16,3109,1673,1231,2757,3611,1745,825,369,110,105,85,325,-1,696,-1,1049,281,132,1010,433,980,2551,187,758,1813,669,260,2879,610,790,343,undefined,-1,152,1465,189,249,undefined,61,280,58,91,63,1467,3536,29,1678,431,207,521,179,462,95,undefined,394,255,368,686,-1,421,1616,161,708,-1,1107,1927,595,341,312,319,54,1178,-1,81,102,365,98
10/7/21,17,2495,1179,1037,2399,3068,1631,538,252,83,85,90,322,-1,584,-1,724,326,99,1077,631,977,2544,266,695,1564,431,183,1820,550,887,389,undefined,-1,118,1380,184,301,undefined,91,213,74,124,69,1287,3291,35,1502,283,110,452,156,520,105,undefined,475,202,337,436,-1,420,1478,198,636,-1,1019,1786,431,90,107,267,65,1216,-1,58,92,399,43
10/7/21,18,1949,632,1059,1993,2350,1559,411,129,80,87,57,243,-1,506,-1,354,232,92,1217,881,1051,1978,146,621,1123,442,150,1247,271,993,470,undefined,-1,103,1224,166,324,undefined,74,308,46,70,35,1071,2722,53,1158,235,105,451,138,459,103,undefined,496,203,329,233,-1,379,1520,224,529,-1,757,1643,487,22,58,314,51,762,-1,44,58,239,6
10/7/21,19,1425,354,1294,1873,2318,1378,1764,87,73,123,44,142,-1,409,-1,418,400,102,1180,960,1230,1922,220,657,680,458,125,1154,414,1118,548,undefined,-1,220,1502,191,448,undefined,81,249,38,39,17,1079,2642,24,1136,201,129,505,132,571,99,undefined,474,169,240,226,-1,333,1494,194,496,-1,790,1532,427,23,52,302,42,1114,-1,197,81,216,9
10/7/21,20,671,296,1110,1453,1731,1112,322,83,65,94,69,208,-1,372,-1,305,201,85,1154,749,1068,1483,210,475,507,360,108,652,166,1192,628,undefined,-1,64,1233,183,602,undefined,51,139,37,25,17,1099,1960,16,859,147,97,444,79,532,63,undefined,360,167,244,144,-1,310,1257,195,555,-1,642,1619,330,26,38,148,45,628,-1,55,43,150,11
10/7/21,21,506,189,930,1194,1526,1018,246,43,55,54,42,165,-1,297,-1,266,133,35,930,659,949,1225,185,408,586,326,99,639,165,1110,677,undefined,-1,50,981,219,558,undefined,56,150,11,19,13,953,1761,11,600,154,99,373,78,511,43,undefined,297,119,178,142,-1,267,1185,150,470,-1,553,1285,261,16,26,164,3,582,-1,30,25,98,3
10/7/21,22,396,181,871,969,1057,823,30,53,42,80,22,111,-1,238,-1,192,187,46,624,512,778,1116,167,375,558,231,66,430,110,861,510,undefined,-1,42,720,259,376,undefined,45,276,27,12,6,730,1484,17,507,97,87,226,62,478,64,undefined,308,110,215,135,-1,245,973,122,472,-1,436,1046,169,12,9,143,8,439,-1,20,10,64,7
10/7/21,23,242,155,642,681,718,610,264,28,25,25,18,72,-1,244,-1,132,98,43,431,476,650,855,97,335,414,204,54,282,122,749,318,undefined,-1,27,465,253,196,undefined,17,103,14,11,5,398,1245,18,445,68,78,104,63,317,60,undefined,194,57,161,100,-1,105,644,137,420,-1,218,603,137,6,23,29,15,407,-1,28,6,48,6
11/7/21,0,145,132,348,698,421,464,16,25,19,31,7,16,-1,120,-1,87,64,10,258,362,507,523,57,189,233,153,32,197,56,509,167,undefined,-1,24,232,312,61,undefined,19,35,20,8,6,256,981,8,330,65,54,16,61,282,22,undefined,114,36,131,79,-1,59,426,79,275,-1,200,349,69,3,11,11,7,141,-1,18,7,43,2
11/7/21,1,114,107,265,374,395,281,11,17,23,15,1,10,-1,162,-1,92,32,15,184,306,387,478,59,172,167,109,28,219,44,399,43,undefined,-1,11,119,234,26,undefined,4,31,7,2,1,244,867,4,275,27,71,17,38,310,16,undefined,86,18,97,35,-1,47,363,81,303,-1,172,190,71,1,5,9,6,92,-1,8,7,9,6
11/7/21,2,55,60,200,264,207,223,2,1,14,2,-1,6,-1,98,-1,45,6,3,106,119,334,357,37,94,102,105,10,99,14,279,11,undefined,-1,3,76,169,25,undefined,4,17,29,1,-1,159,438,4,151,14,60,9,20,210,14,undefined,213,14,65,35,-1,58,185,41,153,-1,98,196,51,7,7,2,4,24,-1,1,1,7,1
11/7/21,3,72,66,137,116,119,123,1,7,14,19,1,5,-1,61,-1,38,19,5,78,145,201,234,66,83,50,55,8,49,14,305,9,undefined,-1,12,50,214,10,undefined,3,15,4,2,1,116,262,-1,122,12,25,4,18,196,6,undefined,118,22,51,27,-1,35,198,50,201,-1,74,105,12,1,0,5,1,17,-1,7,1,4,2
11/7/21,4,25,17,67,73,95,64,4,1,10,8,-1,1,-1,49,-1,20,11,2,39,25,79,111,15,78,41,59,5,37,2,151,12,undefined,-1,-1,20,41,10,undefined,1,2,1,2,1,36,145,-1,53,15,16,8,18,38,11,undefined,53,11,26,11,-1,8,92,21,37,-1,28,14,12,0,11,1,-1,14,-1,-1,4,-1,4
11/7/21,5,34,12,65,83,101,79,5,1,7,9,1,6,-1,39,-1,24,4,4,24,14,77,127,66,90,76,44,5,80,4,140,1,undefined,-1,4,7,18,8,undefined,1,12,3,2,3,47,147,2,52,19,15,3,14,37,1,undefined,59,6,32,22,-1,43,97,12,49,-1,29,61,7,0,0,5,2,14,-1,3,3,6,-1
11/7/21,6,8,16,35,98,125,124,13,6,26,4,1,6,-1,48,-1,59,20,4,11,12,42,140,28,107,117,44,13,82,18,57,9,undefined,-1,5,39,13,4,undefined,8,1,4,2,1,52,225,2,69,25,23,11,7,29,5,undefined,21,17,12,7,-1,29,75,4,41,-1,43,33,12,1,1,4,1,32,-1,7,3,11,1
11/7/21,7,32,29,55,96,194,180,48,54,23,6,7,39,-1,73,-1,28,44,8,10,11,50,243,32,135,188,98,21,205,36,50,20,undefined,-1,3,103,21,12,undefined,9,16,9,4,4,42,292,6,109,57,46,24,23,31,5,undefined,35,34,41,30,-1,30,102,24,89,-1,35,35,38,13,14,8,3,43,-1,2,3,35,15
11/7/21,8,101,63,73,178,374,330,82,101,41,17,30,95,-1,143,-1,68,60,14,35,15,57,335,52,253,251,204,67,358,62,86,27,undefined,-1,8,185,41,28,undefined,10,40,16,18,8,104,539,13,154,100,83,33,48,35,8,undefined,63,61,59,75,-1,76,222,31,93,-1,75,116,125,66,39,30,17,65,-1,12,40,101,43
11/7/21,9,314,177,164,487,805,449,138,169,81,58,41,148,-1,208,-1,148,86,35,91,44,144,690,142,357,612,393,161,877,203,128,58,undefined,-1,45,431,70,34,undefined,17,80,24,23,14,261,973,18,345,222,179,145,83,83,23,undefined,101,120,123,172,-1,141,472,53,190,-1,171,291,271,146,106,132,31,181,-1,24,83,176,57
11/7/21,10,731,448,289,864,1523,750,240,239,65,63,45,238,-1,356,-1,267,160,46,209,112,234,1058,183,496,926,659,317,1419,329,209,133,undefined,-1,102,980,86,76,undefined,21,126,46,46,25,359,1640,21,616,394,335,323,141,194,49,undefined,164,215,217,285,-1,241,682,95,254,-1,307,514,389,250,189,173,8,398,-1,39,121,254,121
11/7/21,11,1394,794,453,1543,2443,1072,229,334,77,59,90,397,-1,372,-1,618,158,90,382,299,401,1305,181,492,1443,975,377,2384,401,336,232,undefined,-1,92,1013,105,119,undefined,33,164,46,63,42,638,2446,29,844,554,369,402,138,322,76,undefined,235,223,263,403,-1,292,992,157,398,-1,509,848,517,350,271,206,13,841,-1,46,129,404,117
11/7/21,12,2121,1107,849,2064,2795,1219,310,334,106,95,69,419,-1,448,-1,823,212,68,685,556,663,1627,203,645,1659,1271,447,2471,532,576,310,undefined,-1,111,1089,139,224,undefined,39,205,60,62,39,873,2866,49,1121,788,456,518,270,387,60,undefined,385,504,370,504,-1,348,1180,192,513,-1,710,1100,508,347,277,254,17,979,-1,87,92,378,106
11/7/21,13,2497,1301,870,2414,3337,1329,373,366,96,110,131,471,-1,465,-1,981,213,92,951,579,762,1956,178,607,1707,1262,421,2953,491,597,321,undefined,-1,146,1152,151,207,undefined,34,288,65,51,48,1131,3051,54,1318,672,431,578,253,445,82,undefined,390,1086,481,556,-1,373,1344,209,539,-1,932,1499,553,407,295,307,14,1130,-1,71,111,369,109
11/7/21,14,2713,1438,1018,2491,3302,1515,511,435,124,155,156,1028,-1,504,-1,971,217,77,853,454,785,1953,174,861,2062,1138,414,2762,535,619,391,undefined,-1,168,1320,165,224,undefined,42,171,91,84,59,1191,3312,35,1521,763,402,563,258,490,115,undefined,395,5301,716,609,-1,394,1478,173,680,-1,832,1635,703,418,311,254,15,972,-1,66,85,796,153
11/7/21,15,2649,1404,1132,2372,3175,1437,1059,375,104,106,110,689,-1,586,-1,981,215,64,851,488,702,2064,173,697,1686,932,320,2297,531,580,451,undefined,-1,126,959,136,215,undefined,44,217,64,80,57,1180,3273,44,1522,541,268,521,205,430,101,undefined,345,3220,454,630,-1,429,1468,164,565,-1,917,1757,583,383,261,246,17,871,-1,101,88,589,131
11/7/21,16,2381,1076,1065,2196,2179,1172,240,258,77,53,68,228,-1,450,-1,641,151,74,733,360,643,1986,189,516,1479,506,167,1786,421,524,421,undefined,-1,108,859,115,246,undefined,36,227,80,71,42,1001,2846,42,1296,399,202,409,138,428,97,undefined,329,419,284,585,-1,416,1352,157,450,-1,610,1598,472,277,114,225,32,669,-1,56,70,229,72
11/7/21,17,1799,764,885,1707,1688,1079,305,221,50,97,65,371,-1,389,-1,296,149,66,870,502,609,1646,141,514,1085,316,113,1153,330,521,350,undefined,-1,78,633,82,213,undefined,39,152,61,42,33,779,2420,15,1048,180,115,414,130,336,83,undefined,346,2738,320,374,-1,342,1170,155,392,-1,513,1380,313,59,52,233,168,491,-1,65,66,390,35
11/7/21,18,1255,411,825,1341,1072,880,690,274,109,202,109,761,-1,288,-1,84,155,50,808,543,652,1482,175,790,747,352,88,655,208,531,343,undefined,-1,69,562,100,276,undefined,43,198,46,54,30,644,1784,23,755,162,140,326,130,346,81,undefined,314,4707,493,237,-1,284,1251,165,393,-1,328,1131,256,20,19,220,82,287,-1,43,79,806,82
11/7/21,19,640,243,728,1040,1114,736,673,92,74,58,45,174,-1,302,-1,143,180,56,797,438,639,1325,118,403,314,311,80,592,146,510,477,undefined,-1,153,519,54,284,undefined,21,153,25,24,14,600,1696,14,665,139,105,298,68,346,61,undefined,292,239,237,218,-1,227,1077,172,238,-1,299,922,215,16,36,217,13,244,-1,102,35,178,6
11/7/21,20,338,140,582,663,651,533,147,46,51,67,57,204,-1,207,-1,92,73,22,610,405,434,994,105,339,236,295,49,320,97,439,452,undefined,-1,35,366,55,276,undefined,20,102,23,24,14,430,1181,11,510,101,112,255,80,196,47,undefined,208,116,188,131,-1,179,797,119,221,-1,220,793,187,10,23,154,11,128,-1,38,21,157,13
11/7/21,21,261,120,465,591,579,395,70,34,45,50,40,152,-1,176,-1,54,96,32,562,250,328,711,101,239,199,192,67,304,58,326,329,undefined,-1,26,239,47,242,undefined,19,75,25,19,15,376,1069,8,314,99,126,167,59,178,35,undefined,153,73,115,155,-1,162,674,117,240,-1,198,610,108,9,19,92,3,89,-1,16,2,117,4
11/7/21,22,171,64,453,390,376,374,32,19,18,13,19,78,-1,144,-1,83,33,27,401,173,262,616,50,221,160,146,35,228,31,244,209,undefined,-1,28,131,39,154,undefined,17,228,16,15,8,189,783,12,289,43,71,91,50,68,37,undefined,77,61,87,80,-1,87,547,80,143,-1,118,370,53,3,9,25,2,75,-1,17,6,48,7
11/7/21,23,65,47,221,163,239,241,4,11,12,5,19,49,-1,122,-1,30,19,13,142,62,175,299,33,130,100,95,23,139,23,164,202,undefined,-1,6,106,26,66,undefined,13,33,12,11,8,113,434,4,144,31,63,40,43,51,14,undefined,36,47,62,59,-1,77,294,50,78,-1,76,134,19,1,0,3,-1,22,-1,5,2,20,-1
12/7/21,0,51,61,117,119,125,95,4,7,17,22,2,13,-1,51,-1,15,14,2,67,17,102,116,14,59,36,85,9,69,6,121,170,undefined,-1,4,38,19,76,undefined,-1,20,4,4,4,49,214,3,75,10,44,28,18,34,14,undefined,22,20,38,46,-1,32,158,32,45,-1,34,77,7,0,0,-1,-1,15,-1,2,3,14,3
12/7/21,1,15,6,67,43,45,32,-1,2,3,22,1,3,-1,8,-1,8,8,8,34,17,79,81,2,20,30,79,7,23,7,72,274,undefined,-1,3,12,6,71,undefined,-1,3,5,3,3,25,71,-1,47,8,22,31,10,12,10,undefined,5,8,23,32,-1,17,89,28,28,-1,12,36,11,0,1,6,-1,39,-1,1,-1,3,2
12/7/21,2,23,9,53,46,54,53,4,1,3,10,5,10,-1,26,-1,26,13,1,35,31,69,47,17,21,15,52,12,24,4,52,516,undefined,-1,4,8,4,114,undefined,31,5,3,3,2,8,98,-1,34,8,25,19,3,12,3,undefined,14,8,30,10,-1,8,80,30,36,-1,18,16,6,0,5,1,2,48,-1,2,1,6,1
12/7/21,3,9,11,37,34,31,29,5,2,-1,-1,-1,6,-1,17,-1,28,11,5,7,215,57,62,35,40,48,37,3,31,14,34,792,undefined,-1,3,7,22,455,undefined,1,13,3,2,2,18,72,1,32,7,37,134,2,13,4,undefined,9,4,9,8,-1,25,65,15,34,-1,5,19,5,0,6,2,1,42,-1,2,-1,1,-1
12/7/21,4,27,10,28,38,79,38,5,2,5,6,3,9,-1,30,-1,19,10,1,13,99,44,77,7,46,43,22,6,65,13,56,1121,undefined,-1,8,16,18,923,undefined,3,16,15,3,2,16,94,32,67,6,27,187,10,8,38,undefined,18,19,12,13,-1,17,60,23,18,-1,9,24,4,1,1,1,4,55,-1,7,-1,6,1
12/7/21,5,32,6,33,42,96,107,14,17,26,7,7,21,-1,58,-1,15,40,17,7,11,38,112,12,97,130,31,5,55,8,32,401,undefined,-1,5,24,16,863,undefined,2,26,12,8,5,28,146,26,63,10,17,106,15,12,18,undefined,6,38,31,6,-1,26,73,11,16,-1,16,21,20,4,18,6,16,47,-1,2,2,19,1
12/7/21,6,70,31,61,111,203,275,65,56,104,21,11,34,-1,105,-1,70,125,64,19,21,43,325,88,282,255,59,13,171,34,44,297,undefined,-1,35,91,41,367,undefined,16,34,21,25,14,60,301,11,117,18,40,99,13,23,17,undefined,24,111,98,33,-1,36,135,19,114,-1,57,48,56,16,29,5,2,69,-1,16,16,35,4
12/7/21,7,109,75,120,273,535,649,145,178,460,85,31,95,-1,256,-1,152,301,231,38,27,85,647,262,680,494,132,37,438,56,78,721,undefined,-1,72,212,123,344,undefined,47,129,24,21,14,171,689,47,185,51,35,112,39,53,27,undefined,68,402,250,135,-1,157,339,66,244,-1,135,150,146,69,95,45,32,192,-1,40,34,102,14
12/7/21,8,372,268,281,589,1054,1578,294,255,998,112,40,190,-1,574,-1,491,841,708,56,94,273,1562,665,1480,807,242,102,828,150,167,1150,undefined,-1,147,546,358,2195,undefined,127,315,139,145,61,523,1618,132,572,124,42,580,76,237,103,undefined,167,912,465,459,-1,560,737,135,324,-1,546,352,443,257,275,130,45,577,-1,88,143,193,42
12/7/21,9,501,224,269,682,786,775,112,151,399,115,22,131,-1,328,-1,544,500,407,93,54,164,1072,309,810,544,217,66,669,93,121,1337,undefined,-1,88,320,258,682,undefined,165,208,140,205,86,369,1315,95,516,91,80,955,70,190,92,undefined,169,439,429,425,-1,403,553,137,331,-1,319,390,479,280,203,141,83,257,-1,49,126,146,31
12/7/21,10,742,460,387,1012,849,615,70,140,186,97,31,118,-1,286,-1,627,397,246,191,77,250,1003,204,610,571,253,57,689,95,180,790,undefined,-1,66,273,203,507,undefined,78,213,108,181,56,393,1355,55,519,120,73,767,123,176,87,undefined,191,302,255,408,-1,366,568,212,330,-1,231,454,393,277,218,143,22,212,-1,41,131,122,26
12/7/21,11,1141,691,419,1319,983,656,96,155,157,60,27,104,-1,242,-1,738,453,230,274,148,349,1243,223,538,673,328,73,863,147,262,445,undefined,-1,71,388,225,381,undefined,136,202,117,110,76,502,1641,58,787,115,88,505,120,227,52,undefined,201,416,238,418,-1,411,733,289,361,-1,335,601,420,288,199,183,47,243,-1,51,107,94,36
12/7/21,12,1749,1396,654,1767,1226,992,112,311,337,118,23,128,-1,349,-1,1191,709,327,464,277,617,1722,405,767,922,502,144,1092,230,464,359,undefined,-1,126,705,504,351,undefined,286,343,202,204,115,879,2070,129,1141,194,130,559,131,388,76,undefined,340,620,402,781,-1,665,943,297,743,-1,458,993,740,490,253,308,52,296,-1,61,121,180,24
12/7/21,13,1972,1135,672,2029,1387,982,128,303,250,99,47,199,-1,331,-1,1137,796,303,545,274,737,1965,414,751,1017,529,163,1135,246,439,289,undefined,-1,195,704,459,309,undefined,261,319,210,253,82,842,1924,142,1318,236,122,463,136,434,114,undefined,504,649,455,707,-1,591,1034,263,786,-1,510,1110,687,490,295,317,48,352,-1,56,126,191,70
12/7/21,14,1654,897,602,1803,1205,899,110,192,201,83,39,131,-1,303,-1,1110,441,240,505,178,486,1795,252,742,1074,380,112,919,218,397,288,undefined,-1,74,587,265,270,undefined,106,239,124,160,62,845,2046,116,1099,166,62,380,110,357,78,undefined,314,432,310,525,-1,513,974,129,574,-1,468,1115,529,347,212,251,17,315,-1,53,123,157,45
12/7/21,15,1686,850,685,1705,1170,948,131,195,286,69,44,153,-1,369,-1,851,360,285,458,168,475,1738,301,898,1024,359,116,988,171,311,208,undefined,-1,103,447,231,258,undefined,121,182,136,185,84,779,2026,96,1016,184,53,314,120,307,96,undefined,280,410,445,565,-1,534,1078,122,553,-1,457,1180,508,281,159,276,13,299,-1,57,153,181,56
12/7/21,16,1580,828,677,1623,1222,1184,170,259,638,102,46,192,-1,423,-1,775,367,383,375,146,501,1950,353,1371,1003,342,119,989,153,334,175,undefined,-1,118,419,235,191,undefined,88,164,175,215,98,667,2148,81,1093,136,85,328,90,292,133,undefined,313,805,581,648,-1,508,1237,184,462,-1,491,1164,496,211,158,318,29,377,-1,36,134,216,117
12/7/21,17,1524,680,765,1601,1510,1894,282,334,933,120,58,248,-1,658,-1,637,522,629,460,186,568,2321,534,1896,1110,363,131,1154,212,371,264,undefined,-1,156,609,288,216,undefined,99,193,186,319,114,791,2275,114,1241,160,93,337,141,359,141,undefined,411,902,707,536,-1,512,1388,183,488,-1,722,1343,505,56,140,289,90,424,-1,71,131,295,64
12/7/21,18,1035,344,632,1183,935,1141,227,179,344,72,50,221,-1,382,-1,322,247,281,570,246,524,1779,291,1054,648,371,112,599,135,353,293,undefined,-1,92,424,220,249,undefined,64,140,92,156,63,583,1573,49,872,165,61,409,90,307,80,undefined,394,300,350,266,-1,368,1277,212,435,-1,412,1137,328,12,58,296,55,259,-1,41,82,224,4
12/7/21,19,503,207,454,705,462,486,72,82,87,81,21,111,-1,168,-1,170,135,78,526,128,426,1081,175,490,250,255,92,209,55,324,452,undefined,-1,41,268,92,372,undefined,25,78,69,132,57,391,924,25,515,104,89,387,78,173,54,undefined,247,142,151,186,-1,216,872,128,217,-1,196,789,178,11,22,165,52,122,-1,21,43,104,8
12/7/21,20,395,126,361,477,436,374,19,44,49,37,11,74,-1,115,-1,111,102,34,455,6,364,850,88,358,138,200,67,318,37,283,453,undefined,-1,23,149,64,455,undefined,20,66,34,51,36,267,706,20,307,63,40,308,50,145,29,undefined,183,102,98,112,-1,170,670,107,186,-1,138,607,132,6,17,131,7,157,-1,2,20,64,-1
12/7/21,21,182,73,222,355,271,363,27,38,27,67,18,58,-1,104,-1,63,45,33,283,10,256,695,58,315,142,119,42,138,10,187,520,undefined,-1,16,118,49,468,undefined,24,41,38,24,12,235,486,18,216,49,54,195,41,110,19,undefined,108,83,96,80,-1,109,543,86,137,-1,110,453,83,5,11,113,1,105,-1,-1,7,46,4
12/7/21,22,100,39,145,209,193,248,4,11,45,25,8,38,-1,65,-1,29,72,24,187,13,126,435,39,244,191,111,31,98,13,134,179,undefined,-1,31,52,24,213,undefined,16,21,11,27,10,108,372,13,165,38,42,121,31,53,17,undefined,97,47,97,77,-1,84,435,75,73,-1,77,253,39,2,6,49,4,53,-1,-1,2,31,5
12/7/21,23,52,25,103,89,112,154,3,4,15,14,3,14,-1,61,-1,23,23,8,96,10,145,271,21,123,91,90,8,52,7,94,72,undefined,-1,12,43,26,44,undefined,16,12,11,11,4,72,218,9,120,13,35,17,7,37,26,undefined,31,23,58,26,-1,32,230,27,64,-1,39,105,18,1,1,10,4,24,-1,-1,1,16,1
13/7/21,0,21,23,37,48,55,63,6,3,7,7,-1,7,-1,17,-1,22,1,2,30,9,71,67,17,61,32,52,5,33,1,40,30,undefined,-1,1,15,7,22,undefined,-1,6,7,5,5,31,73,3,67,9,36,17,16,25,6,undefined,11,10,27,25,-1,34,125,19,43,-1,23,46,11,0,0,5,1,3,-1,4,-1,2,1
13/7/21,1,21,11,26,24,22,17,7,4,3,5,1,3,-1,5,-1,10,8,3,24,4,34,48,9,23,31,26,4,14,3,27,6,undefined,-1,1,5,5,6,undefined,-1,1,6,2,1,11,86,4,44,9,10,1,9,17,15,undefined,12,3,22,11,-1,17,118,23,8,-1,9,25,2,2,0,-1,1,3,-1,-1,-1,2,-1
13/7/21,2,7,4,16,20,46,9,1,-1,2,2,-1,4,-1,6,-1,3,2,-1,11,-1,25,59,8,32,16,26,-1,17,3,19,-1,undefined,-1,-1,1,1,2,undefined,7,-1,-1,-1,1,18,59,-1,29,2,23,1,7,15,4,undefined,16,3,19,4,-1,2,64,20,27,-1,13,7,3,0,1,1,4,5,-1,-1,1,-1,1
13/7/21,3,3,13,17,21,27,20,-1,1,4,9,4,3,-1,1,-1,15,8,2,13,2,20,34,9,18,10,23,3,27,-1,19,3,undefined,-1,-1,2,8,-1,undefined,-1,1,-1,-1,-1,10,24,-1,16,5,2,-1,5,5,1,undefined,6,2,6,9,-1,10,55,17,13,-1,4,10,2,0,12,2,-1,8,-1,-1,1,7,-1
13/7/21,4,9,23,12,33,52,24,6,1,2,6,4,7,-1,10,-1,2,2,4,9,17,11,64,3,16,27,23,4,64,1,18,13,undefined,-1,-1,5,6,12,undefined,3,5,8,1,-1,9,47,2,27,10,4,11,3,8,8,undefined,4,10,10,7,-1,-1,50,8,16,-1,9,9,3,0,0,3,-1,11,-1,1,-1,5,1
13/7/21,5,11,23,20,60,68,116,26,17,22,13,4,14,-1,57,-1,19,36,16,19,11,33,132,19,101,117,40,5,56,9,24,3,undefined,-1,13,23,14,2,undefined,14,21,30,9,6,19,146,4,55,12,13,7,7,19,11,undefined,20,44,36,14,-1,14,94,24,25,-1,20,19,15,12,22,3,3,36,-1,14,3,18,1
13/7/21,6,114,30,43,147,255,425,90,37,165,29,8,43,-1,126,-1,90,162,70,17,14,53,380,111,389,263,133,30,210,50,45,19,undefined,-1,48,128,46,11,undefined,41,40,35,29,15,49,501,7,158,53,84,16,92,30,15,undefined,41,166,111,30,-1,49,314,46,73,-1,51,58,75,8,22,12,13,88,-1,30,11,45,3
13/7/21,7,159,114,102,315,610,828,180,224,581,76,29,108,-1,342,-1,183,354,309,33,38,77,824,347,924,570,174,56,572,69,44,66,undefined,-1,79,258,148,32,undefined,114,109,64,34,15,200,759,23,231,97,60,55,40,75,24,undefined,94,520,261,167,-1,153,370,73,171,-1,156,186,255,98,133,58,68,202,-1,37,52,117,14
13/7/21,8,355,251,235,637,1072,1982,330,322,1361,180,41,206,-1,636,-1,518,1057,807,57,45,177,1568,823,1626,855,305,90,936,140,133,104,undefined,-1,123,540,478,105,undefined,225,371,144,125,58,477,1749,79,554,165,95,133,78,259,83,undefined,229,1237,742,522,-1,545,647,103,266,-1,451,485,494,278,254,139,28,449,-1,75,113,252,66
13/7/21,9,479,292,214,703,661,928,171,213,573,103,16,130,-1,342,-1,559,629,434,83,53,157,1163,366,878,565,326,89,624,82,130,99,undefined,-1,110,272,370,79,undefined,153,251,164,195,57,380,1399,92,553,160,110,191,114,214,63,undefined,151,616,451,482,-1,371,620,126,292,-1,292,436,515,279,166,163,83,297,-1,65,94,181,36
13/7/21,10,702,409,295,960,813,500,85,139,238,76,13,93,-1,204,-1,724,437,281,167,79,239,1039,227,611,490,421,107,780,99,170,158,undefined,-1,107,240,336,100,undefined,147,277,171,176,62,432,1446,66,556,305,159,196,101,204,79,undefined,210,360,289,443,-1,445,561,127,326,-1,319,549,408,270,164,206,46,196,-1,64,112,105,33
13/7/21,11,1030,641,523,1258,918,705,103,189,197,76,19,101,-1,293,-1,855,440,233,241,182,315,1245,243,605,538,600,175,876,203,251,110,undefined,-1,96,437,401,118,undefined,176,225,129,136,71,573,1549,72,772,231,206,242,126,226,87,undefined,278,312,346,507,-1,486,747,145,400,-1,343,663,486,317,194,196,58,261,-1,50,85,108,40
13/7/21,12,1764,1058,692,1789,1179,1032,173,312,392,162,43,231,-1,330,-1,1264,897,322,477,293,593,1826,553,838,778,852,206,1040,282,463,269,undefined,-1,147,674,715,203,undefined,330,506,265,206,95,810,2047,148,1173,306,271,325,196,453,81,undefined,385,814,546,954,-1,734,1009,183,771,-1,446,981,818,576,128,311,60,380,-1,69,116,188,68
13/7/21,13,1909,1202,689,1950,1234,1014,154,290,385,99,40,185,-1,311,-1,1311,944,371,479,256,709,1876,486,968,895,753,195,1055,161,432,198,undefined,-1,148,716,705,260,undefined,332,347,252,219,81,1023,2067,152,1310,304,223,368,168,532,144,undefined,445,698,505,811,-1,685,1062,175,764,-1,534,1184,755,623,121,284,18,301,-1,75,128,167,52
13/7/21,14,1505,942,642,1694,1068,927,178,177,242,85,28,165,-1,294,-1,1059,493,316,447,212,438,1701,284,806,864,645,162,932,201,318,162,undefined,-1,99,438,419,180,undefined,138,278,167,172,70,797,1980,76,1046,245,161,243,124,337,89,undefined,349,484,452,585,-1,475,1034,172,595,-1,586,1062,578,357,184,231,26,307,-1,75,110,169,50
13/7/21,15,1582,874,610,1594,1143,1032,122,211,355,96,39,162,-1,393,-1,934,426,289,415,161,424,1922,253,1045,902,404,168,1042,203,349,144,undefined,-1,108,462,277,146,undefined,130,224,182,178,78,718,1997,72,1114,217,110,283,118,267,92,undefined,314,443,420,593,-1,566,1062,120,523,-1,451,1120,518,320,169,269,48,298,-1,77,136,232,77
13/7/21,16,1576,778,676,1658,1256,1325,186,297,858,126,43,204,-1,456,-1,771,415,449,421,180,439,2058,423,1484,937,354,122,1015,123,352,144,undefined,-1,118,472,266,115,undefined,124,181,187,260,124,703,2089,65,1141,170,102,247,132,307,134,undefined,325,753,640,742,-1,571,1206,145,520,-1,490,1178,529,248,226,298,24,411,-1,63,123,214,115
13/7/21,17,1742,815,800,1816,1687,2304,400,361,1281,117,75,275,-1,797,-1,689,674,759,528,242,598,2661,646,2147,1215,396,178,1287,212,381,182,undefined,-1,182,812,403,140,undefined,162,260,212,263,102,919,2627,89,1270,259,96,306,142,391,158,undefined,532,1050,813,550,-1,621,1560,221,598,-1,787,1360,563,72,193,318,99,653,-1,106,132,298,54
13/7/21,18,1118,416,658,1302,1186,1271,465,193,473,110,51,249,-1,462,-1,427,380,363,568,306,623,2024,387,1145,681,335,146,810,176,423,175,undefined,-1,162,539,259,113,undefined,111,176,97,154,70,626,1832,40,1018,207,111,292,132,342,84,undefined,395,460,410,269,-1,470,1288,168,440,-1,518,1066,397,23,77,258,46,414,-1,65,84,248,15
13/7/21,19,506,207,598,721,581,717,575,64,136,87,64,227,-1,219,-1,190,169,95,573,227,513,1340,169,537,304,277,77,272,95,339,199,undefined,-1,60,385,128,120,undefined,54,111,89,150,76,452,1143,37,599,119,70,262,74,204,61,undefined,351,171,213,187,-1,325,997,147,258,-1,328,989,273,10,59,282,48,188,-1,79,43,160,7
13/7/21,20,368,155,481,555,643,478,180,69,94,58,31,112,-1,166,-1,91,118,66,436,4,372,1001,111,342,219,224,68,435,81,293,208,undefined,-1,27,243,73,163,undefined,34,76,73,61,31,298,839,28,447,88,64,226,78,187,38,undefined,204,112,148,159,-1,185,855,123,181,-1,177,661,177,14,21,142,4,119,-1,20,25,128,12
13/7/21,21,212,96,380,435,347,376,88,26,47,34,32,127,-1,141,-1,91,74,42,395,4,255,867,73,296,179,155,56,188,33,236,194,undefined,-1,36,161,66,133,undefined,20,55,35,42,23,236,681,30,300,72,47,182,71,106,44,undefined,141,92,137,141,-1,178,756,99,178,-1,135,535,116,7,26,124,5,93,-1,21,19,120,9
13/7/21,22,148,83,266,359,650,358,837,53,59,48,19,70,-1,141,-1,93,98,29,229,7,289,740,57,290,195,147,47,247,92,163,108,undefined,-1,106,256,44,69,undefined,46,43,51,67,39,196,739,16,180,60,70,65,43,78,35,undefined,100,71,105,85,-1,95,543,71,124,-1,159,325,57,6,5,126,4,162,-1,28,3,73,10
13/7/21,23,62,46,150,163,150,249,19,22,22,16,5,21,-1,78,-1,40,33,15,135,7,109,434,34,176,114,91,15,49,8,121,32,undefined,-1,27,81,40,40,undefined,35,29,16,20,5,117,327,7,125,31,80,17,13,25,24,undefined,64,47,73,60,-1,58,298,86,78,-1,88,162,39,2,3,29,2,42,-1,19,2,19,2
14/7/21,0,26,32,32,48,78,93,4,5,3,14,5,18,-1,26,-1,17,5,-1,62,7,73,107,6,60,38,78,13,32,3,56,31,undefined,-1,5,24,14,15,undefined,3,17,10,14,4,45,103,5,60,19,51,4,17,14,10,undefined,14,31,40,43,-1,33,144,29,65,-1,27,58,16,2,9,5,1,12,-1,5,-1,14,3
14/7/21,1,16,14,30,25,27,35,13,5,2,-1,1,9,-1,8,-1,11,4,3,56,1,54,66,8,16,22,52,8,12,1,51,5,undefined,-1,3,5,6,2,undefined,6,6,3,1,-1,20,53,3,57,7,17,1,17,7,6,undefined,19,16,23,14,-1,23,101,27,44,-1,30,29,10,0,3,1,-1,9,-1,-1,-1,4,1
14/7/21,2,14,9,23,22,46,27,1,1,5,1,2,5,-1,12,-1,2,5,1,20,5,24,50,11,18,18,43,1,16,-1,7,10,undefined,-1,1,5,5,1,undefined,1,4,3,3,2,18,77,-1,20,7,35,2,9,9,8,undefined,9,5,20,7,-1,8,80,21,28,-1,5,12,14,0,3,1,1,16,-1,-1,-1,3,-1
14/7/21,3,13,5,9,23,31,17,-1,-1,3,5,3,7,-1,9,-1,13,9,3,19,19,22,47,8,30,23,35,2,30,-1,20,-1,undefined,-1,3,2,6,-1,undefined,6,3,-1,-1,-1,6,35,-1,31,8,14,-1,7,1,3,undefined,5,-1,14,7,-1,4,46,12,22,-1,2,12,3,2,10,2,-1,24,-1,1,2,1,-1
14/7/21,4,13,5,14,23,61,23,8,2,3,2,3,3,-1,13,-1,11,12,1,7,8,16,57,4,30,19,27,1,69,2,20,12,undefined,-1,-1,4,3,4,undefined,1,3,9,-1,-1,13,47,2,28,3,3,11,20,13,9,undefined,8,4,6,2,-1,7,36,8,11,-1,3,7,4,0,3,6,-1,7,-1,2,-1,3,-1
14/7/21,5,19,13,11,46,71,117,12,10,22,4,2,9,-1,49,-1,18,42,15,8,14,24,120,22,111,84,46,8,68,8,26,4,undefined,-1,7,19,12,6,undefined,9,16,10,4,3,31,134,3,49,14,3,6,22,5,3,undefined,15,47,22,7,-1,13,77,24,26,-1,6,16,10,11,5,6,19,64,-1,-1,1,7,-1
14/7/21,6,84,46,39,147,196,427,56,28,155,20,10,34,-1,109,-1,74,120,56,25,11,46,438,88,461,232,76,18,182,18,49,21,undefined,-1,15,91,38,7,undefined,7,59,37,11,5,52,405,8,159,32,53,16,82,31,14,undefined,32,168,77,23,-1,53,299,59,85,-1,59,56,68,32,42,11,8,71,-1,-1,7,25,3
14/7/21,7,128,113,83,311,549,749,130,157,552,86,13,82,-1,266,-1,185,354,268,70,28,82,748,284,757,454,131,41,470,40,72,61,undefined,-1,86,238,141,19,undefined,50,103,46,39,17,172,790,16,244,66,46,69,46,89,26,undefined,102,503,284,133,-1,157,315,56,159,-1,163,153,274,92,110,103,55,158,-1,48,55,92,9
14/7/21,8,370,224,149,643,861,1813,222,265,1254,192,17,126,-1,524,-1,455,979,867,63,44,178,1476,675,1734,682,195,109,822,90,154,102,undefined,-1,60,471,498,98,undefined,164,413,118,71,47,431,1574,56,518,164,44,100,68,209,74,undefined,196,1164,554,303,-1,509,589,88,283,-1,327,396,479,96,229,240,44,387,-1,59,97,104,39
14/7/21,9,474,314,167,709,779,923,97,161,656,143,5,58,-1,307,-1,538,595,460,134,69,191,1096,389,1156,474,224,77,705,88,139,87,undefined,-1,56,261,359,73,undefined,156,287,219,253,66,375,1529,93,470,130,55,176,111,202,48,undefined,201,532,394,369,-1,287,483,130,247,-1,267,363,500,168,201,231,63,253,-1,59,83,72,22
14/7/21,10,665,405,244,983,772,506,50,129,222,84,8,60,-1,182,-1,606,457,252,252,121,206,902,266,742,392,275,70,760,107,214,154,undefined,-1,64,225,349,109,undefined,77,348,201,183,69,430,1426,69,505,125,80,193,77,235,51,undefined,184,348,320,483,-1,342,586,259,337,-1,260,458,483,198,205,258,29,183,-1,40,127,67,33
14/7/21,11,869,604,360,1229,1005,657,97,162,181,105,35,95,-1,208,-1,934,445,232,274,148,352,1203,232,609,432,337,73,970,135,258,135,undefined,-1,70,365,362,92,undefined,167,268,177,178,60,480,1694,62,766,171,93,277,125,254,52,undefined,271,297,375,489,-1,461,685,226,400,-1,350,678,516,310,236,248,69,259,-1,45,79,80,48
14/7/21,12,1692,886,688,1671,1241,862,124,273,424,149,32,165,-1,262,-1,1181,861,353,437,347,634,1661,472,867,627,634,104,1152,235,437,217,undefined,-1,142,604,756,280,undefined,302,506,239,262,103,814,2105,103,1057,189,147,336,234,434,88,undefined,375,677,462,804,-1,661,1021,332,876,267,494,1114,791,514,387,347,99,271,-1,89,92,176,51
14/7/21,13,1729,1031,683,1830,1136,906,109,278,361,148,19,152,-1,267,-1,1154,835,344,558,322,597,1787,448,818,726,594,101,1019,228,485,202,undefined,-1,146,668,677,204,undefined,286,538,207,187,100,994,2060,109,1173,184,153,370,148,509,103,undefined,431,583,507,791,-1,633,1014,267,767,292,542,1050,789,469,274,432,26,352,-1,89,136,94,62
14/7/21,14,1600,906,638,1723,1242,800,123,181,252,95,37,172,-1,267,-1,1030,504,319,471,231,512,1615,248,795,774,355,101,1055,193,418,182,undefined,-1,115,384,458,156,undefined,166,350,148,158,89,759,2211,91,1082,149,84,293,122,385,86,undefined,312,495,381,652,-1,485,989,113,632,208,583,991,626,393,199,345,15,383,-1,72,100,130,63
14/7/21,15,1660,921,634,1700,1119,946,105,204,366,85,30,123,-1,312,-1,936,400,350,398,257,428,1787,248,950,869,320,129,960,132,408,146,undefined,-1,107,407,315,151,undefined,126,290,162,177,80,674,2125,82,1092,178,65,271,117,362,105,undefined,342,495,408,658,-1,496,1076,148,636,285,463,1155,661,318,172,323,16,271,-1,72,134,175,58
14/7/21,16,1739,854,677,1695,1264,1259,151,243,839,157,23,159,-1,486,-1,814,431,417,441,213,501,1959,407,1414,863,348,114,974,130,370,122,undefined,-1,105,383,228,116,undefined,122,290,167,230,118,699,2220,72,1055,158,91,294,144,329,134,undefined,336,723,672,648,-1,533,1185,151,665,352,535,1267,548,245,161,297,24,352,-1,79,112,203,81
14/7/21,17,1684,833,797,1757,1543,2107,267,419,1160,177,38,210,-1,719,-1,689,711,666,608,372,621,2371,676,1939,1051,377,131,1058,184,466,193,undefined,-1,162,646,349,129,undefined,130,280,180,308,126,870,2528,97,1246,223,88,277,155,433,126,undefined,456,1030,764,656,-1,574,1509,190,726,344,759,1379,643,74,209,336,87,537,-1,88,109,279,48
14/7/21,18,1302,503,751,1418,1026,1316,284,165,532,135,46,180,-1,490,-1,447,385,389,645,384,596,1953,342,1113,701,461,129,634,150,461,244,undefined,-1,132,473,248,157,undefined,140,285,128,202,82,662,1917,54,922,197,129,301,134,350,97,undefined,427,444,340,269,-1,425,1384,197,618,209,522,1127,408,18,36,382,73,460,-1,54,112,201,12
14/7/21,19,608,229,606,836,537,646,105,72,176,86,44,187,-1,194,-1,214,209,106,623,279,513,1269,163,554,352,354,107,383,59,425,229,undefined,-1,45,306,128,191,undefined,38,204,74,107,51,457,1031,36,587,191,108,229,142,263,75,undefined,265,193,211,189,-1,336,1002,153,260,109,298,925,251,13,31,406,21,230,-1,40,53,186,7
14/7/21,20,440,187,522,605,422,591,174,46,106,68,51,150,-1,185,-1,183,131,72,510,183,380,1111,117,410,218,316,70,183,74,376,246,undefined,-1,24,256,84,220,undefined,24,118,52,69,27,380,899,37,459,116,83,259,87,228,56,undefined,220,113,126,120,-1,215,904,124,292,58,264,683,234,14,19,311,8,177,-1,23,28,167,8
14/7/21,21,257,112,400,523,520,384,78,47,47,34,19,81,-1,152,-1,124,107,45,494,143,353,906,95,284,211,219,37,318,64,325,213,undefined,-1,55,189,101,155,undefined,29,90,64,62,43,296,751,17,346,78,101,167,57,148,41,undefined,172,133,134,140,-1,254,727,130,186,39,259,559,122,12,18,182,6,202,-1,18,8,96,6
14/7/21,22,124,79,243,307,329,399,32,19,90,35,12,62,-1,151,-1,117,112,43,277,109,219,655,85,287,166,185,42,147,46,271,135,undefined,-1,32,118,67,84,undefined,34,199,40,42,22,223,478,15,227,62,76,156,46,87,44,undefined,120,73,118,91,-1,147,555,90,183,26,188,340,55,5,10,188,8,85,-1,31,15,53,3
14/7/21,23,134,35,130,171,181,244,9,25,23,13,9,22,-1,103,-1,73,49,24,118,23,134,389,50,212,135,112,23,64,7,154,85,undefined,-1,15,57,25,49,undefined,17,26,14,27,14,121,285,8,104,43,74,56,23,23,22,undefined,65,36,85,45,-1,41,309,65,83,10,99,115,26,2,2,9,4,49,-1,8,1,33,-1
15/7/21,0,38,20,142,84,41,67,3,4,7,8,10,23,-1,24,-1,22,8,13,158,23,82,119,22,59,31,65,11,35,12,117,19,undefined,-1,6,29,10,31,undefined,7,10,14,15,9,68,107,3,78,17,50,8,15,22,13,undefined,19,7,42,34,-1,44,206,49,86,5,34,51,11,0,3,2,3,26,-1,1,-1,23,1
15/7/21,1,34,14,81,44,37,34,1,5,7,-1,-1,7,-1,17,-1,11,9,6,46,14,70,65,6,32,27,37,5,6,2,65,6,undefined,-1,1,8,5,3,undefined,-1,7,12,14,4,17,71,1,77,9,28,4,9,18,31,undefined,19,3,35,9,-1,15,155,28,23,5,11,41,14,0,0,1,-1,22,-1,-1,-1,4,-1
15/7/21,2,26,8,15,21,26,20,2,2,6,2,-1,1,-1,5,-1,18,11,1,39,9,37,34,7,28,7,26,2,14,3,34,1,undefined,-1,1,4,-1,7,undefined,-1,2,1,1,-1,10,56,-1,26,7,19,2,7,10,5,undefined,4,2,21,6,-1,12,70,15,15,4,4,13,9,1,2,2,2,27,-1,-1,1,1,1
15/7/21,3,5,14,27,24,49,23,-1,-1,1,10,-1,2,-1,8,-1,11,8,-1,24,3,23,32,2,20,19,28,-1,22,-1,31,2,undefined,-1,-1,7,1,3,undefined,-1,3,-1,-1,-1,7,56,1,22,2,18,2,7,6,-1,undefined,2,3,6,8,-1,8,42,8,4,2,2,12,10,0,2,3,2,18,-1,-1,-1,-1,-1
15/7/21,4,15,5,12,31,50,20,6,3,2,4,-1,-1,-1,21,-1,14,6,-1,9,3,11,48,3,21,36,33,3,45,2,2,15,undefined,-1,-1,7,5,21,undefined,-1,3,12,2,1,12,64,3,48,4,21,8,19,3,12,undefined,6,3,9,8,-1,5,52,8,6,6,3,9,2,0,1,4,6,10,-1,-1,-1,2,-1
15/7/21,5,15,13,24,41,94,147,15,11,29,7,4,10,-1,65,-1,9,54,10,6,13,37,118,23,117,81,55,5,56,12,27,9,undefined,-1,15,27,15,-1,undefined,7,31,19,11,8,29,144,7,54,19,31,1,32,8,8,undefined,15,34,35,11,-1,19,107,14,16,8,15,20,9,4,6,3,1,21,-1,-1,2,11,1
15/7/21,6,103,55,70,144,226,404,75,31,132,27,11,43,-1,122,-1,76,151,53,24,8,43,453,119,433,283,150,21,176,44,38,21,undefined,-1,37,131,41,10,undefined,9,66,51,21,16,57,428,6,146,45,92,14,79,26,13,undefined,26,180,117,35,-1,59,314,55,147,50,57,66,64,17,23,14,9,81,-1,30,16,47,2
15/7/21,7,159,104,109,306,549,759,148,171,443,83,28,83,-1,282,-1,156,304,236,37,31,91,741,243,801,478,172,61,496,53,58,47,undefined,-1,62,267,174,20,undefined,49,114,56,36,18,208,871,27,239,111,73,50,49,89,25,undefined,74,414,273,160,-1,157,380,90,271,193,155,154,198,95,101,59,57,152,-1,40,70,101,21
15/7/21,8,393,219,232,605,869,1571,277,283,1009,134,25,146,-1,526,-1,475,879,512,53,50,167,1476,653,1525,759,346,112,771,96,120,115,undefined,-1,92,445,480,82,undefined,135,302,161,136,59,429,1511,83,584,186,89,116,107,219,85,undefined,184,877,592,488,-1,473,599,94,400,355,420,363,418,261,202,156,40,372,-1,75,147,191,49
15/7/21,9,522,333,300,740,735,799,127,176,441,104,25,109,-1,293,-1,592,546,329,115,79,220,1171,325,1027,518,347,96,701,93,106,114,undefined,-1,117,277,398,85,undefined,161,211,198,214,69,356,1375,104,538,164,110,195,90,180,64,undefined,172,484,455,527,-1,401,565,121,431,369,356,400,463,315,200,164,57,416,-1,56,108,135,37
15/7/21,10,741,461,313,896,742,614,176,154,203,111,35,114,-1,235,-1,661,449,251,161,92,239,1098,243,656,487,414,137,796,105,207,169,undefined,-1,70,422,341,82,undefined,133,185,115,125,54,440,1295,63,611,266,106,221,107,198,60,undefined,204,348,275,407,-1,410,545,113,419,282,285,492,455,245,175,186,48,223,-1,52,111,135,22
15/7/21,11,1103,560,442,1150,960,660,134,204,217,74,29,136,-1,264,-1,822,411,251,270,157,332,1194,220,563,524,559,163,976,196,248,113,undefined,-1,90,553,380,128,undefined,242,249,136,86,58,549,1448,82,805,197,129,251,123,207,65,undefined,275,282,378,499,-1,454,705,121,596,210,338,711,487,285,199,198,44,248,80,51,122,136,43
15/7/21,12,1678,914,770,1661,1150,911,121,293,330,138,33,230,-1,290,-1,1132,758,319,439,281,707,1686,427,836,691,887,196,1016,225,445,235,undefined,-1,114,672,709,189,undefined,315,403,207,99,77,891,1753,104,1204,415,251,319,185,382,92,undefined,456,566,459,820,-1,705,1023,144,857,343,514,962,646,548,228,271,50,390,354,72,159,216,54
15/7/21,13,1780,1145,804,1902,1069,995,248,249,270,125,41,220,-1,336,-1,1140,745,315,463,259,728,1840,371,872,842,799,191,899,197,389,196,undefined,-1,124,541,673,177,undefined,261,379,195,156,87,904,2000,111,1370,334,204,344,177,549,118,undefined,404,494,459,863,-1,660,1006,195,746,340,520,1047,679,597,315,278,33,323,314,59,134,186,65
15/7/21,14,1517,769,633,1574,1093,880,130,200,232,80,34,186,-1,287,-1,971,441,288,434,190,516,1635,293,815,784,645,207,897,181,340,205,undefined,-1,70,361,471,176,undefined,167,261,129,142,64,769,1989,89,1254,330,106,289,150,371,87,undefined,326,356,399,635,-1,586,1320,143,645,248,547,1115,542,329,181,242,17,437,223,69,113,152,52
15/7/21,15,1696,765,666,1631,1034,1007,114,222,316,74,36,201,-1,348,-1,850,376,296,449,181,503,1883,292,1060,912,469,134,848,137,364,151,undefined,-1,99,435,311,143,undefined,134,179,202,216,66,793,1991,79,1150,248,112,285,156,326,91,undefined,313,371,438,681,-1,658,1270,172,643,342,467,1213,562,290,160,307,19,328,242,73,204,172,70
15/7/21,16,1588,796,706,1686,1200,1281,173,212,636,88,48,215,-1,449,-1,811,376,365,435,195,484,2004,352,1441,889,379,139,897,166,355,158,undefined,-1,81,397,269,133,undefined,169,232,136,186,74,749,2150,61,1172,192,94,272,128,362,94,undefined,320,533,655,744,-1,594,1369,165,678,316,262,1395,575,216,163,327,49,381,265,59,116,203,82
15/7/21,17,1759,828,786,1676,1601,1865,268,273,775,123,56,281,-1,579,-1,791,485,541,626,292,626,2334,535,1779,982,435,138,1373,197,494,166,undefined,-1,141,711,350,116,undefined,182,265,219,225,81,879,2422,101,1343,188,77,327,152,466,136,undefined,484,693,773,634,-1,591,1574,212,793,307,681,1394,560,97,165,348,97,496,422,76,122,254,51
15/7/21,18,1463,602,642,1395,1070,1230,279,166,319,109,30,203,-1,397,-1,466,296,303,730,390,717,1932,312,1204,584,343,145,721,117,492,209,undefined,-1,88,538,230,168,undefined,97,254,97,116,52,630,1895,38,924,200,86,373,107,459,83,undefined,427,366,372,268,-1,373,1440,194,576,171,362,1313,348,20,76,370,81,380,175,18,118,191,8
15/7/21,19,1079,370,606,1096,932,795,79,57,174,71,28,150,-1,241,-1,234,201,117,682,329,607,1374,110,592,276,296,81,794,127,456,256,undefined,-1,60,407,126,211,undefined,73,183,73,94,43,437,1336,20,707,126,108,250,84,337,47,undefined,411,216,241,256,-1,315,1158,172,297,71,347,1112,290,29,25,366,33,449,94,-1,65,106,11
15/7/21,20,879,367,624,883,695,607,135,63,67,57,26,158,-1,174,-1,172,152,118,696,217,619,1186,132,384,230,314,85,398,111,467,326,undefined,-1,134,310,133,266,undefined,42,149,61,41,17,559,1037,21,609,132,98,319,79,337,68,undefined,260,133,199,201,-1,220,1028,155,406,51,322,1048,214,26,34,211,9,251,93,-1,59,134,4
15/7/21,21,377,214,593,639,753,647,181,35,56,52,39,124,-1,208,-1,164,110,35,632,142,500,1007,117,421,253,271,64,519,85,485,357,undefined,-1,45,317,54,266,undefined,30,154,42,52,29,490,858,16,493,115,89,215,102,228,38,undefined,262,110,159,156,-1,184,940,90,295,36,284,841,153,22,20,197,7,202,77,7,10,98,6
15/7/21,22,228,119,409,471,469,464,85,32,74,36,27,82,-1,149,-1,110,121,53,420,157,403,843,65,315,229,202,46,252,42,449,308,undefined,-1,23,178,42,265,undefined,24,75,27,25,12,240,664,6,334,65,88,170,64,163,52,undefined,160,72,146,135,-1,156,795,114,212,21,199,562,97,4,9,178,14,131,50,24,9,53,2
15/7/21,23,132,51,276,242,234,351,21,28,33,30,7,68,-1,113,-1,76,58,31,216,124,290,577,46,239,163,190,40,130,31,292,179,undefined,-1,19,155,37,123,undefined,30,47,17,31,19,172,386,18,174,58,90,80,52,124,28,undefined,115,65,116,81,-1,90,511,84,136,15,169,284,36,3,5,22,8,112,40,15,7,52,2
16/7/21,0,69,41,99,94,82,125,6,5,20,8,7,25,-1,26,-1,34,35,7,91,24,110,184,29,84,47,109,20,45,10,121,38,undefined,-1,8,38,21,27,undefined,3,19,20,13,3,40,159,4,109,22,85,7,18,159,7,undefined,38,17,25,61,-1,36,270,43,65,6,31,92,21,1,1,13,1,36,-1,13,5,12,4
16/7/21,1,11,9,29,19,26,17,3,-1,6,2,2,10,-1,2,-1,7,7,2,15,6,31,49,3,51,12,37,4,13,8,40,2,undefined,-1,1,7,9,8,undefined,11,4,8,8,2,9,67,-1,40,9,44,1,23,20,6,undefined,20,5,14,8,-1,4,104,17,24,10,11,15,6,1,0,-1,-1,1,-1,1,1,3,1
16/7/21,2,5,13,18,15,39,19,-1,-1,1,6,1,4,-1,4,-1,2,4,2,9,12,10,86,6,28,21,34,6,21,-1,7,1,undefined,-1,1,3,3,4,undefined,3,1,3,1,-1,6,41,4,21,11,12,6,7,1,-1,undefined,7,3,13,10,-1,6,52,20,18,15,9,8,7,2,2,1,1,8,-1,1,1,1,-1
16/7/21,3,5,7,22,26,34,30,1,-1,9,4,2,2,-1,3,-1,13,4,2,1,8,2,40,9,22,9,38,2,28,-1,7,3,undefined,-1,2,4,-1,-1,undefined,-1,1,2,1,-1,7,40,-1,26,5,26,-1,4,9,4,undefined,2,-1,12,9,-1,9,33,11,11,8,5,11,3,0,6,-1,4,12,-1,1,-1,1,-1
16/7/21,4,7,5,11,26,51,18,3,-1,3,-1,2,6,-1,8,-1,6,12,1,-1,2,17,48,1,17,23,26,5,60,2,25,7,undefined,-1,1,6,5,8,undefined,1,-1,6,1,-1,7,52,3,19,1,29,6,46,-1,7,undefined,2,-1,9,5,-1,8,45,8,12,5,1,9,3,0,3,4,1,19,-1,7,-1,3,1
16/7/21,5,16,7,21,35,61,112,12,7,19,3,2,8,-1,31,-1,22,48,10,2,2,16,147,10,115,105,66,2,61,6,21,9,undefined,-1,12,30,14,10,undefined,2,12,22,2,4,41,136,5,36,13,17,8,48,15,5,undefined,18,28,22,11,-1,9,64,12,25,14,17,13,13,6,7,1,-1,35,-1,12,-1,7,-1
16/7/21,6,56,25,54,79,122,250,44,33,99,14,14,26,-1,78,-1,47,86,40,13,11,39,269,51,242,188,111,14,73,27,23,17,undefined,-1,19,91,20,7,undefined,4,38,59,29,16,30,329,8,97,20,80,10,70,25,14,undefined,16,108,75,26,-1,37,254,63,123,47,36,36,35,38,23,10,4,80,-1,62,15,35,1
16/7/21,7,79,54,61,137,170,245,73,74,114,40,26,90,-1,100,-1,123,83,40,20,15,34,391,92,322,265,130,42,105,24,32,30,undefined,-1,29,111,71,9,undefined,20,46,29,19,10,76,336,8,119,68,33,30,41,34,7,undefined,28,119,84,66,-1,62,182,41,271,103,62,65,103,78,36,54,34,59,-1,41,34,66,7
16/7/21,8,115,78,79,210,242,305,84,97,144,53,22,99,-1,133,-1,174,166,119,32,13,55,572,128,377,267,184,43,174,27,54,47,undefined,-1,36,137,119,20,undefined,24,59,59,32,24,117,416,27,206,61,48,72,81,58,29,undefined,55,187,111,105,-1,85,244,38,278,140,70,101,174,120,66,116,23,51,-1,56,62,85,26
16/7/21,9,132,89,53,277,174,247,62,64,66,49,23,75,-1,83,-1,206,119,89,27,19,82,491,84,297,240,207,78,141,27,56,75,undefined,-1,32,173,111,41,undefined,26,99,60,27,10,119,415,15,220,92,82,85,71,55,24,undefined,65,92,77,103,-1,88,223,92,310,128,64,123,152,160,36,152,91,45,-1,30,82,78,19
16/7/21,10,138,107,55,244,168,162,47,68,54,54,23,129,-1,51,-1,235,124,84,41,40,186,477,66,275,213,320,94,135,23,68,51,undefined,-1,21,109,98,45,undefined,25,75,209,35,11,118,416,19,210,134,98,90,98,65,33,undefined,55,89,82,141,-1,103,329,198,290,106,63,168,154,131,71,153,19,41,-1,31,96,105,14
16/7/21,11,224,102,116,277,215,175,52,116,61,55,20,116,-1,61,-1,237,110,62,93,45,203,597,76,269,223,422,99,166,48,100,74,undefined,-1,38,121,121,52,undefined,23,50,160,37,22,124,409,19,260,122,170,127,79,66,48,undefined,66,76,117,183,-1,117,386,231,414,116,76,202,146,109,52,173,64,35,-1,38,108,105,19
16/7/21,12,273,164,127,389,241,245,66,152,80,49,27,104,-1,63,-1,313,181,91,99,62,264,698,149,329,295,552,130,169,43,106,80,undefined,-1,42,139,149,65,undefined,72,100,94,27,14,216,462,20,328,168,144,106,82,96,33,undefined,86,128,133,225,-1,152,538,274,536,103,79,284,198,176,67,290,81,58,-1,36,110,109,31
16/7/21,13,281,171,146,413,225,271,59,135,71,29,26,118,-1,86,-1,198,180,67,114,67,284,743,118,313,396,491,140,151,49,121,83,undefined,-1,59,187,143,69,undefined,36,64,72,27,12,194,588,47,333,165,166,120,108,92,45,undefined,119,138,125,249,-1,177,617,225,469,122,94,389,227,147,40,304,26,52,-1,28,122,113,38
16/7/21,14,274,147,152,390,211,289,84,129,87,50,26,133,-1,82,-1,236,125,97,113,56,204,722,112,368,437,397,119,120,60,112,67,undefined,-1,46,209,93,71,undefined,46,69,44,24,20,205,550,19,293,153,145,120,95,90,32,undefined,114,152,103,233,-1,165,558,92,369,109,98,411,168,153,49,232,16,64,-1,48,90,156,44
16/7/21,15,267,131,185,375,248,397,96,158,91,36,38,150,-1,127,-1,157,120,84,152,50,207,827,110,426,421,282,66,189,41,122,72,undefined,-1,43,248,99,72,undefined,38,64,55,38,15,179,541,31,331,128,151,124,88,95,47,undefined,104,129,136,235,-1,185,647,88,371,118,118,378,153,114,30,204,11,62,-1,42,98,172,32
16/7/21,16,276,150,202,399,347,370,123,177,160,45,78,250,-1,131,-1,154,112,82,106,67,214,884,167,469,435,170,70,208,83,96,84,undefined,-1,51,268,72,49,undefined,21,65,60,57,35,213,636,25,417,105,90,124,53,85,45,undefined,131,136,159,252,-1,193,633,85,363,139,121,467,141,82,19,234,21,54,-1,29,124,261,54
16/7/21,17,309,158,216,412,423,419,192,227,155,68,68,319,-1,207,-1,74,144,107,139,50,244,1095,132,532,470,222,75,270,150,143,101,undefined,-1,54,345,74,66,undefined,34,75,45,47,36,204,712,45,330,121,86,113,99,108,50,undefined,131,246,189,194,-1,166,760,100,437,135,138,472,149,42,12,338,25,114,-1,33,117,311,26
16/7/21,18,219,101,178,310,314,317,117,127,89,78,67,238,-1,111,-1,90,71,43,133,48,216,860,127,351,373,155,54,186,92,103,76,undefined,-1,38,198,61,61,undefined,23,46,34,18,15,164,432,16,259,88,95,74,73,72,34,undefined,116,139,111,98,-1,139,636,79,353,73,96,426,95,9,8,233,16,64,-1,11,89,223,14
16/7/21,19,126,75,149,203,217,192,67,61,53,106,56,239,-1,59,-1,61,37,15,92,46,122,647,90,245,194,150,47,139,77,93,63,undefined,-1,15,141,34,62,undefined,10,16,20,13,13,94,361,21,203,60,70,65,60,70,27,undefined,112,76,79,69,-1,86,476,89,99,56,51,332,93,3,8,174,4,75,-1,5,49,191,12
16/7/21,20,74,48,180,139,151,155,44,38,36,36,38,158,-1,55,-1,40,30,10,74,29,86,599,77,180,119,120,28,80,34,68,60,undefined,-1,3,85,33,25,undefined,11,26,20,13,7,79,285,12,148,38,82,55,20,50,29,undefined,68,60,41,78,-1,55,420,82,48,22,40,166,36,1,14,111,1,46,-1,7,32,148,8
16/7/21,21,55,32,102,103,115,145,24,34,19,49,24,94,-1,42,-1,22,26,11,59,13,60,394,45,163,134,116,20,62,19,41,30,undefined,-1,14,52,18,14,undefined,7,18,13,10,4,53,189,11,102,40,87,24,25,35,17,undefined,51,56,63,44,-1,53,296,62,42,26,32,122,48,5,9,64,2,19,-1,7,13,80,3
16/7/21,22,26,25,95,74,69,103,6,30,37,22,20,52,-1,25,-1,43,34,10,51,10,36,277,40,186,117,90,9,34,11,42,20,undefined,-1,9,44,11,14,undefined,12,5,9,5,1,29,164,3,98,18,71,15,16,12,12,undefined,45,36,57,23,-1,43,194,50,33,13,30,75,20,2,1,37,8,35,-1,3,2,41,2
16/7/21,23,20,12,62,38,36,54,6,11,14,4,6,22,-1,16,-1,21,5,1,25,10,19,180,14,99,76,61,11,32,6,16,17,undefined,-1,2,19,12,2,undefined,106,4,8,3,1,18,90,5,46,12,45,4,36,14,12,undefined,15,7,14,16,-1,27,140,47,27,9,22,44,12,0,1,8,-1,18,-1,1,4,11,5
17/7/21,0,9,3,27,13,41,28,11,6,1,5,-1,8,-1,9,-1,8,12,1,8,3,17,92,9,50,13,34,10,20,7,20,14,undefined,-1,-1,6,2,1,undefined,72,2,2,4,1,11,39,-1,13,6,32,3,15,6,2,undefined,9,3,15,6,-1,9,57,17,10,2,6,16,6,0,0,4,2,9,-1,3,1,5,2
17/7/21,1,2,5,22,13,28,13,4,2,2,-1,-1,5,-1,5,-1,6,3,2,4,4,11,47,4,21,17,35,4,13,-1,11,4,undefined,-1,-1,-1,2,-1,undefined,18,-1,3,-1,-1,10,32,2,32,13,12,1,12,1,3,undefined,4,-1,3,3,-1,5,45,14,21,2,-1,7,6,0,0,1,1,3,-1,-1,-1,3,-1
17/7/21,2,17,5,7,12,36,11,3,-1,-1,3,2,6,-1,2,-1,4,5,-1,9,3,17,33,3,12,7,23,5,30,-1,2,2,undefined,-1,-1,3,2,-1,undefined,3,-1,1,-1,-1,18,45,1,11,5,16,2,7,1,1,undefined,5,1,1,4,-1,1,25,10,7,-1,11,2,3,0,0,2,-1,3,-1,-1,-1,5,1
17/7/21,3,7,4,6,17,54,11,-1,-1,-1,-1,-1,1,-1,4,-1,3,12,2,3,1,5,28,3,11,6,26,-1,28,3,4,-1,undefined,-1,-1,1,1,2,undefined,-1,2,1,-1,-1,8,40,-1,10,6,15,1,7,-1,3,undefined,1,-1,3,5,-1,2,26,8,12,-1,5,8,4,0,0,3,-1,9,-1,-1,-1,-1,-1
17/7/21,4,8,8,13,20,19,5,5,1,1,2,1,4,-1,1,-1,3,2,-1,4,2,7,71,10,11,10,23,3,15,-1,-1,12,undefined,-1,1,4,2,12,undefined,5,2,-1,1,-1,3,42,-1,34,6,21,6,8,4,1,undefined,-1,-1,11,1,-1,2,24,8,7,-1,6,4,3,0,1,3,1,14,-1,2,-1,2,-1
17/7/21,5,5,4,13,23,44,35,16,2,6,3,1,4,-1,13,-1,17,16,3,-1,-1,15,27,8,60,51,32,2,31,4,10,9,undefined,-1,9,13,12,8,undefined,-1,4,4,2,1,34,103,-1,36,7,21,7,6,3,6,undefined,2,-1,11,5,-1,9,38,11,20,2,13,7,4,1,0,2,3,25,-1,3,2,2,-1
17/7/21,6,16,8,24,31,60,64,15,9,21,8,4,10,-1,22,-1,59,23,2,8,8,25,104,13,95,117,61,16,30,16,11,1,undefined,-1,17,17,4,2,undefined,8,10,12,-1,-1,20,154,1,32,31,43,6,16,14,1,undefined,6,-1,19,9,-1,13,73,37,45,7,16,12,22,6,6,9,1,15,-1,5,2,10,2
17/7/21,7,34,11,12,58,61,122,34,38,27,14,17,37,-1,32,-1,24,35,8,14,3,25,242,23,141,149,99,30,44,15,9,6,undefined,-1,25,68,25,6,undefined,1,32,20,6,2,24,115,5,51,49,42,17,55,9,5,undefined,12,-1,26,24,-1,27,111,15,174,35,22,21,50,39,11,19,3,21,-1,14,6,30,13
17/7/21,8,49,43,30,116,110,126,83,81,22,33,29,77,-1,58,-1,40,33,18,14,10,57,277,17,138,200,144,75,59,50,23,13,undefined,-1,24,111,20,24,undefined,5,25,11,13,10,40,212,12,115,78,52,46,22,14,4,undefined,34,-1,21,63,-1,43,139,27,137,54,27,50,58,95,14,87,8,37,-1,22,55,78,26
17/7/21,9,74,69,39,160,155,161,125,116,26,41,24,84,-1,69,-1,66,52,16,29,17,81,312,31,122,313,243,123,130,73,31,42,undefined,-1,25,127,18,42,undefined,28,35,34,21,5,56,309,14,140,125,69,95,52,31,12,undefined,42,-1,40,87,-1,41,233,39,206,56,35,113,104,91,28,156,53,50,-1,19,82,73,32
17/7/21,10,141,92,78,186,148,195,79,112,28,38,21,98,-1,87,-1,65,73,20,67,26,96,407,42,212,309,462,181,170,57,64,43,undefined,-1,37,136,40,43,undefined,6,55,37,19,16,74,320,17,188,199,146,82,83,48,18,undefined,80,-1,53,109,-1,97,370,59,281,58,46,158,139,85,41,204,5,39,-1,37,85,117,22
17/7/21,11,148,112,137,265,229,223,164,163,49,51,29,201,-1,95,-1,88,109,30,107,52,267,455,33,243,337,576,203,165,90,93,79,undefined,-1,40,222,36,69,undefined,12,51,41,36,29,113,336,26,257,264,213,198,73,65,26,undefined,98,-1,55,174,-1,111,472,65,308,79,74,266,137,100,24,339,3,60,-1,30,127,239,40
17/7/21,12,200,154,154,324,292,290,157,179,52,28,40,216,-1,113,-1,131,81,32,86,52,199,631,51,214,478,620,228,183,105,116,66,undefined,-1,55,227,60,74,undefined,23,62,26,39,21,143,419,23,285,273,264,222,114,64,29,undefined,111,-1,76,220,-1,132,580,87,298,80,71,361,147,107,42,265,8,54,-1,32,137,263,61
17/7/21,13,260,154,171,382,262,252,99,167,46,27,37,200,-1,105,-1,89,91,27,138,40,245,629,58,221,488,655,222,189,97,90,70,undefined,-1,67,232,45,74,undefined,15,65,43,33,17,165,450,18,273,276,291,199,93,85,60,undefined,130,-1,82,278,-1,127,596,63,271,82,78,417,166,113,18,284,9,54,-1,32,110,168,64
17/7/21,14,278,192,145,382,245,352,173,194,53,31,39,176,-1,109,-1,94,73,34,146,60,224,714,69,271,473,629,178,182,117,118,99,undefined,-1,34,242,39,78,undefined,15,72,55,36,25,179,414,24,301,282,268,191,103,81,38,undefined,117,-1,120,256,-1,193,707,78,349,61,130,489,160,137,17,283,4,59,-1,26,94,168,49
17/7/21,15,228,157,110,352,272,341,114,142,30,29,25,121,-1,114,-1,88,78,33,116,36,167,771,43,323,393,392,153,196,74,136,100,undefined,-1,17,179,52,86,undefined,11,52,18,28,18,172,489,38,240,222,148,150,96,57,35,undefined,82,-1,63,208,-1,133,554,91,412,43,90,386,116,62,22,280,11,51,-1,17,70,109,29
17/7/21,16,146,114,48,227,132,251,34,60,16,26,2,21,-1,39,-1,50,36,11,110,42,190,503,32,267,216,145,58,88,34,77,41,undefined,-1,7,98,31,50,undefined,8,41,19,19,12,80,307,23,183,97,49,102,59,59,17,undefined,84,-1,46,112,-1,101,435,68,247,28,37,274,68,44,7,234,17,16,-1,10,34,31,20
17/7/21,17,169,120,124,220,226,176,82,100,34,38,27,137,-1,80,-1,85,49,17,120,43,191,546,53,274,192,141,46,132,68,85,50,undefined,-1,17,133,27,53,undefined,20,30,27,27,19,125,290,22,199,70,80,86,76,73,39,undefined,97,-1,61,145,-1,115,471,71,287,30,82,370,86,24,5,239,83,46,-1,16,60,138,12
17/7/21,18,118,50,165,213,165,153,55,62,29,68,33,143,-1,68,-1,32,19,11,91,35,144,569,62,211,168,146,35,96,44,77,62,undefined,-1,18,116,29,32,undefined,65,34,25,22,10,89,295,10,195,67,78,39,46,58,34,undefined,74,-1,67,96,-1,99,526,80,278,39,43,291,52,7,11,223,45,42,-1,-1,25,124,5
17/7/21,19,114,44,174,145,142,134,27,34,38,38,23,109,-1,48,-1,32,48,10,84,22,105,516,40,157,106,125,41,86,27,84,48,undefined,-1,7,91,32,30,undefined,14,26,11,10,4,70,179,4,170,38,76,41,30,47,16,undefined,62,-1,49,82,-1,78,457,79,46,22,39,234,66,8,10,150,8,45,-1,-1,35,113,5
17/7/21,20,66,31,115,109,108,117,20,29,17,60,11,93,-1,40,-1,40,14,5,88,27,65,481,33,165,81,120,35,64,14,67,40,undefined,-1,11,96,15,19,undefined,3,22,16,17,9,51,193,8,105,35,87,44,32,34,17,undefined,55,-1,40,49,-1,69,332,65,28,12,17,193,47,1,5,101,1,22,-1,-1,8,68,6
17/7/21,21,37,18,73,69,110,117,21,19,25,49,25,71,-1,35,-1,18,18,6,48,15,60,394,38,143,106,85,24,63,11,33,68,undefined,-1,9,59,14,24,undefined,10,3,11,4,5,58,151,7,94,33,77,24,40,33,11,undefined,63,-1,38,42,-1,42,256,76,26,17,31,124,32,4,1,42,6,7,-1,-1,2,70,3
17/7/21,22,38,14,94,71,60,94,7,5,12,39,9,63,-1,16,-1,40,11,7,36,5,43,251,45,113,106,90,16,28,10,47,34,undefined,-1,14,38,12,6,undefined,23,2,5,5,2,40,133,3,67,22,71,23,23,22,14,undefined,22,-1,35,21,-1,31,186,33,29,8,26,85,15,2,4,17,-1,8,-1,-1,3,34,3
17/7/21,23,26,11,55,35,42,50,4,15,21,10,1,19,-1,12,-1,15,4,3,18,6,22,147,9,75,78,71,6,29,4,29,11,undefined,-1,-1,28,5,6,undefined,11,7,3,1,-1,16,93,3,44,20,47,3,23,7,9,undefined,11,-1,15,15,-1,18,136,27,12,8,19,33,8,0,0,1,3,6,-1,-1,1,19,1
18/7/21,0,6,11,25,19,21,19,8,10,3,4,4,17,-1,8,-1,8,4,2,5,15,22,82,10,36,14,36,10,14,3,18,12,undefined,-1,1,10,2,6,undefined,-1,3,1,1,1,7,31,-1,29,5,34,7,12,11,1,undefined,13,-1,6,11,-1,10,79,23,10,3,7,10,9,0,12,2,-1,8,-1,-1,1,12,-1
18/7/21,1,1,3,25,5,21,11,7,4,2,4,5,7,-1,2,-1,8,-1,1,4,5,16,54,8,28,10,22,2,13,2,8,12,undefined,-1,-1,3,4,3,undefined,-1,2,1,1,1,9,18,4,11,9,23,3,5,1,3,undefined,5,-1,7,5,-1,6,64,13,6,3,5,7,6,0,0,-1,-1,1,-1,-1,-1,8,-1
18/7/21,2,6,3,13,20,32,16,1,-1,2,-1,-1,1,-1,1,-1,1,2,1,5,1,6,39,14,15,2,30,6,26,-1,1,4,undefined,-1,2,1,-1,1,undefined,1,2,-1,-1,-1,7,36,2,9,21,13,-1,27,3,4,undefined,-1,-1,3,3,-1,15,21,12,4,1,3,4,4,0,0,2,-1,7,-1,1,-1,3,-1
18/7/21,3,-1,4,13,13,45,7,4,1,-1,1,-1,1,-1,5,-1,9,4,2,2,4,5,33,1,22,7,21,5,27,1,-1,1,undefined,-1,-1,4,1,1,undefined,-1,7,2,-1,-1,2,28,-1,4,1,15,1,3,2,1,undefined,1,-1,9,5,-1,6,25,6,1,-1,3,10,2,0,0,-1,-1,10,-1,-1,-1,1,-1
18/7/21,4,2,2,11,19,12,12,-1,-1,1,-1,-1,2,-1,4,-1,-1,7,-1,7,2,4,40,7,29,3,14,6,16,1,1,5,undefined,-1,-1,1,1,2,undefined,-1,-1,1,2,-1,3,28,-1,12,6,8,3,6,11,2,undefined,-1,-1,3,5,-1,9,12,32,4,3,6,7,1,0,1,1,-1,8,-1,-1,-1,-1,-1
18/7/21,5,15,5,5,19,24,27,1,-1,4,1,1,4,-1,13,-1,12,9,1,-1,5,8,65,10,29,61,39,3,28,3,7,7,undefined,-1,1,6,9,13,undefined,2,11,4,-1,1,32,48,3,33,8,13,6,4,7,1,undefined,2,-1,6,1,-1,3,32,77,13,-1,10,11,4,0,0,-1,2,5,-1,1,-1,5,-1
18/7/21,6,20,12,15,57,56,43,5,4,14,7,4,7,-1,7,-1,43,27,3,5,3,12,131,20,56,92,32,9,50,11,11,2,undefined,-1,2,33,1,-1,undefined,12,4,6,6,4,22,111,-1,40,15,23,1,16,17,3,undefined,8,-1,6,5,-1,16,47,6,49,7,16,15,9,1,0,4,2,20,-1,5,1,9,1
18/7/21,7,17,22,29,48,68,71,23,38,18,3,5,39,-1,34,-1,25,22,7,10,10,18,182,23,75,129,56,12,51,17,12,11,undefined,-1,13,63,9,6,undefined,5,10,14,14,14,30,104,1,67,30,31,5,15,20,6,undefined,13,-1,17,18,-1,24,57,13,191,16,26,36,14,4,3,4,4,24,-1,6,5,28,17
18/7/21,8,38,20,28,87,78,129,82,85,19,11,14,66,-1,58,-1,27,40,7,6,10,43,204,25,108,243,117,39,81,66,15,14,undefined,-1,16,106,21,19,undefined,6,18,8,11,5,50,123,8,62,43,67,17,17,18,11,undefined,25,-1,18,31,-1,24,95,9,164,25,22,40,29,48,13,28,2,49,-1,8,36,71,34
18/7/21,9,87,77,66,122,179,150,160,162,21,21,45,133,-1,95,-1,31,55,14,24,13,95,343,43,139,424,222,121,146,80,24,44,undefined,-1,26,203,26,26,undefined,6,28,24,26,18,66,192,19,124,114,104,83,30,30,9,undefined,32,-1,31,66,-1,70,192,35,188,42,47,104,31,115,16,116,9,46,-1,21,95,158,71
18/7/21,10,168,97,101,242,300,252,336,329,42,35,80,278,-1,129,-1,105,86,25,48,30,116,507,47,173,627,434,179,202,193,51,60,undefined,-1,59,348,44,42,undefined,13,63,32,28,12,98,356,29,246,200,183,155,90,47,39,undefined,82,-1,60,152,-1,91,306,36,265,62,73,208,70,97,39,183,12,95,-1,21,162,304,99
18/7/21,11,244,153,177,355,423,346,375,422,40,49,92,380,-1,162,-1,134,92,35,99,48,167,611,55,205,760,619,233,269,249,92,79,undefined,-1,80,473,43,98,undefined,5,103,37,40,29,164,535,29,286,318,265,212,94,66,36,undefined,100,-1,72,220,-1,122,448,68,293,115,96,342,174,118,40,229,10,105,-1,39,148,367,168
18/7/21,12,256,175,251,395,416,395,347,378,50,31,101,407,-1,158,-1,130,81,26,126,61,223,803,84,205,776,808,264,301,223,114,106,undefined,-1,63,449,60,67,undefined,17,74,49,40,31,160,503,41,373,359,343,175,110,88,32,undefined,106,-1,99,247,-1,188,604,104,303,108,113,417,127,128,25,280,8,94,-1,22,123,384,190
18/7/21,13,321,187,267,459,513,365,337,423,38,29,97,415,-1,181,-1,121,87,29,148,73,286,790,74,220,791,779,250,308,284,151,80,undefined,-1,57,508,43,83,undefined,9,83,64,51,48,226,585,36,377,362,348,169,109,109,51,undefined,120,-1,119,271,-1,201,772,82,333,108,130,535,137,114,35,300,3,123,-1,35,123,370,171
18/7/21,14,309,197,332,458,488,396,343,377,56,40,117,411,-1,202,-1,170,103,30,192,83,259,840,82,214,827,704,217,309,268,150,95,undefined,-1,72,554,53,94,undefined,34,117,59,42,26,215,660,50,391,344,282,142,112,104,37,undefined,125,-1,101,304,-1,202,722,86,293,90,138,623,157,117,24,315,15,119,-1,32,140,418,184
18/7/21,15,280,198,365,480,446,347,296,337,71,52,102,357,-1,166,-1,121,81,33,159,53,260,862,62,337,646,541,132,245,183,110,92,undefined,-1,63,425,47,66,undefined,21,74,51,49,42,246,606,20,369,243,184,183,118,103,48,undefined,129,-1,95,361,-1,171,720,89,313,90,127,629,141,82,20,251,15,84,-1,38,79,341,156
18/7/21,16,262,160,242,359,400,316,223,279,61,30,105,301,-1,154,-1,96,62,33,148,54,225,758,63,224,570,246,89,210,183,124,99,undefined,-1,41,419,32,77,undefined,20,61,52,62,36,188,530,34,328,147,123,112,90,96,49,undefined,104,-1,113,306,-1,177,695,83,298,67,111,582,122,67,28,236,53,65,-1,31,110,298,87
18/7/21,17,221,96,232,335,293,280,176,204,69,38,76,303,-1,119,-1,59,50,22,181,53,214,722,56,252,332,207,97,190,123,88,74,undefined,-1,32,280,44,49,undefined,15,67,48,62,39,172,438,29,255,124,81,71,89,81,55,undefined,86,-1,75,211,-1,144,582,103,270,68,116,512,95,15,13,220,102,80,-1,21,69,310,37
18/7/21,18,130,89,256,220,202,186,67,101,42,34,72,255,-1,53,-1,59,24,9,112,30,170,614,52,218,235,198,51,94,61,94,61,undefined,-1,7,116,38,43,undefined,13,20,37,36,18,114,320,12,236,72,80,81,58,79,32,undefined,91,-1,76,108,-1,108,532,79,226,39,67,294,80,4,10,222,33,36,-1,3,41,179,6
18/7/21,19,93,60,173,145,168,171,50,50,35,45,39,163,-1,35,-1,43,37,10,98,18,114,473,42,160,170,186,29,89,31,71,50,undefined,-1,7,102,27,32,undefined,3,12,19,13,7,67,206,11,141,32,85,67,58,58,39,undefined,72,-1,60,83,-1,110,458,84,59,31,39,235,54,1,5,116,8,36,-1,3,29,144,9
18/7/21,20,56,34,135,110,110,146,24,47,20,29,42,149,-1,34,-1,45,14,4,84,17,62,447,41,135,141,104,26,57,27,69,53,undefined,-1,5,75,17,31,undefined,6,22,16,15,6,54,225,5,145,31,60,26,28,29,26,undefined,71,-1,46,58,-1,65,381,64,41,8,27,183,40,0,4,71,6,15,-1,1,5,129,5
18/7/21,21,62,23,119,101,78,141,10,25,20,20,34,109,-1,27,-1,8,8,4,48,-1,65,302,51,126,108,98,18,39,9,37,23,undefined,-1,2,43,3,17,undefined,9,7,17,9,5,45,121,13,90,26,67,27,24,25,22,undefined,45,-1,48,47,-1,65,257,34,37,15,16,138,23,4,4,44,-1,27,-1,-1,11,90,3
18/7/21,22,24,15,78,65,52,90,10,9,13,5,12,52,-1,21,-1,30,6,-1,25,3,37,284,23,88,105,59,10,22,12,44,14,undefined,-1,1,35,13,8,undefined,18,6,13,10,8,38,133,7,69,24,40,11,23,14,18,undefined,30,-1,31,31,-1,26,169,38,28,9,32,78,13,1,1,5,4,17,-1,-1,1,41,3
18/7/21,23,22,30,29,31,44,46,2,11,6,6,7,37,-1,16,-1,15,11,1,13,1,30,215,7,61,77,61,11,31,7,21,2,undefined,-1,1,23,-1,5,undefined,5,3,11,8,5,14,67,6,44,13,67,7,12,4,5,undefined,14,-1,14,15,-1,13,91,31,22,4,13,26,13,1,3,4,-1,6,-1,-1,2,22,-1
19/7/21,0,8,5,29,19,24,25,-1,6,4,3,7,14,-1,3,-1,13,9,-1,10,9,12,85,4,29,24,37,1,18,-1,9,3,undefined,-1,-1,10,1,1,undefined,1,1,10,4,3,17,25,4,35,7,21,1,6,3,4,undefined,7,-1,4,13,-1,8,62,40,27,1,9,16,7,0,0,5,-1,16,-1,-1,1,6,5
19/7/21,1,4,5,16,8,7,6,1,2,2,3,-1,3,-1,2,-1,5,5,4,7,18,4,42,1,10,17,22,1,5,3,5,3,undefined,-1,-1,1,1,2,undefined,-1,2,1,-1,1,4,19,-1,9,1,31,-1,2,8,2,undefined,7,-1,6,6,-1,5,65,30,12,-1,1,2,3,0,0,-1,1,17,-1,-1,-1,3,-1
19/7/21,2,3,2,6,9,8,33,5,-1,1,1,3,5,-1,1,-1,-1,1,-1,3,22,8,46,4,16,10,25,3,7,-1,11,5,undefined,-1,-1,3,-1,2,undefined,-1,-1,-1,-1,-1,5,33,-1,9,3,23,2,15,6,4,undefined,5,-1,2,9,-1,1,62,15,14,2,2,1,3,0,2,1,1,12,-1,3,-1,3,-1
19/7/21,3,5,1,4,14,30,7,4,-1,2,1,-1,4,-1,1,-1,5,4,-1,10,8,7,25,8,12,10,11,2,22,2,12,5,undefined,-1,-1,1,3,8,undefined,-1,-1,1,2,1,7,25,-1,16,3,13,4,3,2,1,undefined,6,-1,2,5,-1,5,21,5,3,1,2,3,5,1,1,-1,4,21,-1,1,-1,2,-1
19/7/21,4,2,1,13,14,45,20,5,1,1,1,-1,5,-1,7,-1,-1,11,1,1,8,2,59,3,12,22,14,3,32,-1,2,8,undefined,-1,1,6,1,7,undefined,-1,-1,15,3,1,9,20,-1,20,2,6,3,5,6,7,undefined,2,-1,5,1,-1,10,25,4,23,2,9,6,0,1,1,1,-1,25,-1,8,-1,1,-1
19/7/21,5,13,9,22,25,57,72,10,16,17,7,2,11,-1,36,-1,14,20,9,6,21,20,70,13,84,69,33,3,45,11,10,6,undefined,-1,10,20,14,8,undefined,9,15,18,15,8,12,117,4,27,10,20,7,14,10,5,undefined,7,-1,25,8,-1,11,66,12,17,12,11,10,5,4,6,2,8,35,-1,14,1,8,-1
19/7/21,6,54,18,33,66,107,218,66,37,91,14,11,34,-1,75,-1,55,76,24,9,8,32,232,62,213,218,76,6,75,26,20,13,undefined,-1,20,81,19,5,undefined,7,26,38,19,12,36,252,7,77,14,46,10,94,17,10,undefined,20,-1,58,31,-1,41,261,59,256,46,35,43,34,13,12,9,5,64,-1,56,11,44,2
19/7/21,7,61,58,41,147,171,264,116,103,98,37,27,100,-1,121,-1,48,132,57,21,17,64,340,99,268,301,79,25,118,47,30,35,undefined,-1,38,125,68,15,undefined,15,44,39,39,35,82,347,10,104,53,43,27,40,26,13,undefined,42,-1,107,68,-1,73,191,37,343,107,60,79,101,60,27,33,18,64,-1,38,40,83,20
19/7/21,8,104,73,72,222,230,312,107,142,157,81,43,131,-1,109,-1,115,161,117,25,15,94,517,101,352,416,118,28,183,42,46,26,undefined,-1,102,168,114,37,undefined,45,85,52,39,24,105,402,25,179,51,55,55,61,56,22,undefined,44,118,139,97,-1,71,207,28,276,166,94,98,107,138,36,91,37,64,-1,43,68,120,42
19/7/21,9,104,84,90,208,165,205,96,106,56,80,35,96,-1,101,-1,170,126,98,33,31,82,453,81,217,310,199,38,142,44,72,37,undefined,-1,47,115,104,46,undefined,38,68,35,43,26,96,403,25,218,76,72,81,70,36,28,undefined,49,125,106,115,-1,72,250,77,253,156,76,128,165,147,78,128,86,59,-1,30,116,105,20
19/7/21,10,188,125,141,302,228,177,81,131,54,66,40,103,-1,79,-1,180,137,68,64,35,140,464,83,217,294,190,37,153,61,73,32,undefined,-1,43,126,104,52,undefined,37,69,59,43,22,122,427,26,231,74,69,113,53,54,29,undefined,76,118,104,167,-1,103,350,276,337,126,72,189,144,140,38,155,40,42,-1,37,106,114,39
19/7/21,11,216,128,130,348,186,229,101,129,59,49,40,123,-1,107,-1,224,152,81,91,40,161,492,94,200,302,243,70,139,74,103,72,undefined,-1,46,163,117,50,undefined,34,50,59,30,14,167,431,34,263,106,79,117,76,85,33,undefined,73,95,103,214,-1,110,409,238,289,108,79,256,136,106,34,205,77,58,-1,37,112,141,34
19/7/21,12,231,158,143,400,286,247,92,157,82,57,35,113,-1,81,-1,246,204,68,140,41,232,671,118,301,395,316,74,198,52,103,92,undefined,-1,35,153,128,81,undefined,52,128,60,24,9,237,499,31,288,112,108,111,123,129,42,undefined,110,42,119,231,-1,169,589,301,274,139,95,323,155,143,31,237,102,33,-1,54,103,117,37
19/7/21,13,232,199,124,492,238,244,101,133,66,35,28,139,-1,98,-1,165,177,78,115,77,241,698,122,266,499,314,73,175,71,114,83,undefined,-1,47,155,161,89,undefined,50,75,48,23,14,208,617,45,316,107,87,141,78,132,41,undefined,119,141,129,224,-1,117,599,253,293,111,59,347,220,154,38,272,35,52,-1,58,90,131,46
19/7/21,14,226,206,107,368,238,314,54,87,72,41,14,81,-1,94,-1,244,113,70,105,50,219,680,97,396,373,196,63,169,35,141,66,undefined,-1,18,119,100,68,undefined,47,57,46,34,21,176,488,25,321,69,41,81,69,88,33,undefined,89,154,114,173,-1,110,503,84,249,94,124,321,108,97,21,193,11,45,-1,39,93,76,30
19/7/21,15,252,165,154,398,245,346,71,110,68,50,19,96,-1,118,-1,206,110,73,125,49,208,784,107,402,356,196,56,174,45,109,68,undefined,-1,32,132,62,73,undefined,38,54,51,27,25,188,509,27,334,88,69,105,86,102,38,undefined,90,160,145,234,-1,182,663,85,355,100,104,416,116,92,19,194,9,42,-1,55,76,119,31
19/7/21,16,278,161,193,396,302,382,154,194,152,56,47,226,-1,145,-1,151,125,92,145,43,219,946,114,455,444,218,68,203,76,96,68,undefined,-1,27,202,102,87,undefined,34,70,56,45,25,191,562,31,378,101,68,99,101,122,49,undefined,105,181,180,281,-1,156,671,104,325,166,151,490,165,63,19,217,17,63,-1,24,111,214,62
19/7/21,17,288,171,237,417,424,481,199,305,137,72,78,346,-1,217,-1,155,152,137,201,58,239,1059,141,474,582,255,96,260,114,137,114,undefined,-1,55,414,100,61,undefined,29,91,54,52,23,220,654,58,373,136,80,106,89,114,57,undefined,173,210,253,281,-1,158,749,105,378,185,161,501,155,20,17,304,99,140,-1,44,135,367,29
19/7/21,18,223,86,195,260,320,377,167,166,81,59,71,296,-1,141,-1,107,64,48,115,59,208,842,99,335,371,211,56,201,92,128,50,undefined,-1,45,309,55,58,undefined,23,51,55,48,19,162,454,30,280,74,86,81,77,113,41,undefined,140,145,113,136,-1,146,618,118,357,105,75,407,94,7,16,242,47,69,-1,19,72,301,12
19/7/21,19,117,66,171,190,188,260,88,93,55,40,90,278,-1,97,-1,32,50,21,98,19,123,618,84,233,178,160,38,129,60,82,32,undefined,-1,9,165,31,42,undefined,19,20,26,15,6,95,317,22,206,51,73,59,45,54,35,undefined,117,103,81,98,-1,118,529,76,77,49,54,278,55,7,8,165,11,50,-1,15,41,239,3
19/7/21,20,76,45,130,150,173,255,39,74,19,44,34,154,-1,65,-1,23,18,16,87,11,113,543,40,151,154,117,19,118,25,73,43,undefined,-1,11,109,38,27,undefined,6,29,17,19,4,79,241,13,177,28,72,53,30,52,15,undefined,70,56,58,63,-1,68,338,80,50,24,36,212,49,4,7,75,5,13,-1,10,17,155,8
19/7/21,21,58,26,106,110,124,207,24,32,29,17,34,110,-1,35,-1,28,19,12,78,11,65,352,43,150,146,111,18,73,6,60,30,undefined,-1,12,64,20,21,undefined,9,18,30,14,8,58,192,2,95,24,79,28,27,38,17,undefined,76,46,52,39,-1,53,275,68,33,24,39,123,28,2,7,48,6,24,-1,11,3,91,6
19/7/21,22,46,17,62,91,78,104,12,24,42,14,24,66,-1,27,-1,28,32,7,30,14,34,287,34,153,126,77,12,52,15,36,26,undefined,-1,13,41,18,7,undefined,23,15,6,5,7,39,215,3,82,21,51,9,18,22,13,undefined,22,15,39,22,-1,30,203,51,42,10,33,55,21,3,1,42,6,11,-1,16,10,46,2
19/7/21,23,31,17,45,59,69,66,5,13,20,3,7,23,-1,15,-1,24,20,2,12,13,21,155,16,105,72,48,7,25,4,31,16,undefined,-1,10,14,7,8,undefined,8,9,4,8,4,30,102,1,41,12,54,7,18,12,18,undefined,27,16,19,11,-1,18,116,30,17,3,18,38,9,2,1,10,1,16,-1,3,-1,18,4
20/7/21,0,4,7,16,31,29,23,3,2,1,-1,4,3,-1,3,-1,14,16,4,2,2,16,79,3,45,4,30,5,18,3,11,6,undefined,-1,7,20,3,2,undefined,-1,3,10,3,4,13,49,4,25,6,58,6,19,4,2,undefined,4,3,7,15,-1,10,67,20,14,6,6,15,8,0,0,2,-1,5,-1,1,1,2,-1
20/7/21,1,6,5,5,7,9,12,5,4,2,3,-1,3,-1,4,-1,11,3,5,8,5,12,51,1,15,14,32,5,11,-1,6,3,undefined,-1,6,5,4,-1,undefined,1,4,3,-1,-1,1,21,1,29,7,45,-1,8,2,2,undefined,7,-1,14,6,-1,8,58,17,14,3,3,5,4,0,2,2,1,1,-1,2,-1,-1,-1
20/7/21,2,4,24,11,13,15,29,1,1,-1,3,2,3,-1,8,-1,1,5,4,4,2,8,28,6,9,5,35,2,7,-1,6,2,undefined,-1,-1,4,-1,1,undefined,-1,4,2,2,-1,2,30,-1,14,5,25,2,2,2,-1,undefined,2,2,4,-1,-1,6,34,12,10,4,3,9,8,4,6,2,-1,2,-1,-1,-1,1,-1
20/7/21,3,1,1,2,9,32,11,-1,-1,-1,3,-1,2,-1,2,-1,8,1,-1,3,-1,11,47,3,13,8,15,1,28,1,4,1,undefined,-1,-1,1,-1,1,undefined,-1,2,-1,1,-1,6,27,-1,27,3,12,1,7,2,2,undefined,4,-1,10,1,-1,2,30,10,12,-1,3,4,5,2,6,4,-1,4,-1,1,-1,1,-1
20/7/21,4,7,-1,6,13,39,15,3,1,8,1,1,4,-1,9,-1,1,15,1,-1,1,6,59,1,10,15,28,2,42,7,2,6,undefined,-1,1,6,3,13,undefined,2,2,9,-1,-1,6,28,-1,19,1,12,8,3,1,7,undefined,2,-1,9,4,-1,9,31,10,13,1,4,10,6,0,1,1,-1,2,-1,4,-1,1,1
20/7/21,5,10,7,13,34,67,79,12,9,24,5,6,10,-1,25,-1,16,44,4,4,6,12,95,10,76,90,44,4,40,1,10,6,undefined,-1,14,15,7,1,undefined,4,5,15,5,8,17,122,8,52,12,14,1,9,10,7,undefined,8,36,31,8,-1,11,90,9,23,6,10,9,15,4,4,4,18,14,-1,15,-1,16,1
20/7/21,6,42,23,33,75,121,249,53,29,75,18,11,35,-1,86,-1,62,97,21,14,5,36,224,60,212,194,101,13,66,21,24,16,undefined,-1,22,79,26,5,undefined,4,30,38,19,19,45,274,7,70,31,57,14,79,18,15,undefined,24,98,70,27,-1,50,251,60,168,47,43,38,53,15,18,14,-1,34,-1,71,12,39,2
20/7/21,7,73,55,54,134,181,261,88,113,118,36,32,93,-1,112,-1,84,108,56,34,24,38,357,90,333,306,122,32,137,47,29,32,undefined,-1,45,132,77,15,undefined,36,40,27,23,17,76,304,9,109,54,37,30,50,28,15,undefined,50,124,115,67,-1,66,208,44,311,121,53,51,104,76,41,48,17,60,-1,35,53,95,10
20/7/21,8,116,85,59,266,237,261,105,137,141,83,26,125,-1,131,-1,141,146,132,46,24,70,474,85,338,316,195,57,188,88,38,49,undefined,-1,45,141,123,39,undefined,36,78,58,41,26,92,472,35,194,95,47,80,54,50,18,undefined,47,142,151,115,-1,78,259,34,249,182,76,88,131,119,60,108,43,82,-1,54,100,116,23
20/7/21,9,97,90,30,204,140,215,51,62,52,52,6,36,-1,82,-1,123,156,106,21,9,71,429,51,305,213,194,72,123,20,33,34,undefined,-1,26,98,83,34,undefined,43,47,33,18,13,118,343,18,210,99,68,88,79,44,15,undefined,68,69,94,72,-1,76,186,40,270,125,46,135,131,90,32,126,58,43,-1,31,66,38,11
20/7/21,10,157,111,72,281,149,166,29,36,55,49,5,34,-1,40,-1,168,102,71,55,30,136,471,50,256,153,185,89,108,30,70,54,undefined,-1,21,77,93,41,undefined,42,44,47,15,8,117,379,14,192,114,80,101,61,36,11,undefined,81,39,44,76,-1,116,219,83,287,86,58,124,99,105,28,130,32,40,-1,31,52,27,6
20/7/21,11,145,116,66,295,140,136,31,45,54,33,2,46,-1,51,-1,186,132,72,84,26,122,432,74,207,136,333,53,102,28,82,49,undefined,-1,26,61,93,55,undefined,76,65,50,27,25,151,364,17,213,104,95,106,83,60,47,undefined,63,64,94,141,-1,113,312,52,254,107,53,131,134,111,32,185,57,44,-1,49,76,44,11
20/7/21,12,222,134,62,401,167,220,23,72,80,53,13,76,-1,70,-1,234,130,79,97,49,167,627,65,282,220,386,80,143,32,127,72,undefined,-1,9,131,120,77,undefined,117,95,48,25,13,175,379,44,268,105,95,135,59,60,30,undefined,123,71,86,146,-1,139,436,91,251,100,50,200,174,157,41,206,75,45,-1,32,54,60,17
20/7/21,13,191,134,24,287,103,190,35,38,47,29,2,16,-1,46,-1,179,110,65,83,20,192,578,49,317,181,225,110,84,17,123,54,undefined,-1,11,60,83,54,undefined,45,75,38,9,4,129,360,40,221,138,92,97,82,56,43,undefined,103,65,26,71,-1,109,369,94,281,68,52,124,92,68,21,163,22,27,-1,21,18,16,8
20/7/21,14,140,101,36,338,118,214,10,48,53,23,4,18,-1,49,-1,215,80,66,114,37,146,621,47,309,205,246,52,76,19,103,44,undefined,-1,23,77,67,48,undefined,38,48,35,7,4,119,377,34,192,100,65,91,73,67,21,undefined,105,46,32,80,-1,72,375,73,299,54,46,170,58,96,11,146,12,43,-1,32,20,11,12
20/7/21,15,162,132,41,255,135,281,27,29,65,39,2,23,-1,54,-1,167,117,74,112,25,137,613,68,357,221,144,48,86,7,67,44,undefined,-1,10,79,56,40,undefined,34,41,36,17,12,115,402,17,248,108,79,80,75,67,25,undefined,97,108,84,114,-1,105,447,102,316,64,70,232,91,64,24,180,9,35,-1,33,52,21,14
20/7/21,16,202,121,95,306,170,304,47,79,108,36,8,65,-1,79,-1,170,81,76,88,45,143,752,89,468,230,181,50,118,28,84,61,undefined,-1,9,87,45,34,undefined,15,49,35,31,22,109,461,21,304,86,65,76,85,61,23,undefined,103,132,157,183,-1,120,516,91,306,122,98,325,117,57,9,231,23,52,-1,23,68,52,23
20/7/21,17,200,129,88,310,183,372,48,72,99,44,4,53,-1,113,-1,127,100,68,114,55,177,843,89,566,175,139,33,146,30,105,59,undefined,-1,24,108,66,39,undefined,18,81,37,23,13,147,480,29,279,47,25,74,47,81,40,undefined,134,141,115,112,-1,149,553,100,269,117,113,242,111,13,10,214,63,65,-1,21,55,53,6
20/7/21,18,114,88,112,180,127,193,45,20,55,38,10,49,-1,68,-1,64,43,45,102,29,119,648,52,307,122,146,44,94,17,75,33,undefined,-1,10,91,44,36,undefined,17,25,34,23,18,92,293,16,180,50,39,62,62,59,50,undefined,100,102,111,78,-1,104,511,87,167,71,43,230,85,6,12,172,50,32,-1,1,40,49,5
20/7/21,19,55,34,99,111,108,134,20,12,22,37,7,48,-1,40,-1,25,33,9,70,28,105,521,40,202,93,109,36,86,15,75,26,undefined,-1,8,63,25,31,undefined,5,7,14,14,9,38,196,13,139,43,54,32,46,43,22,undefined,55,49,35,51,-1,73,351,88,40,35,28,146,44,3,6,140,4,20,-1,-1,12,24,1
20/7/21,20,84,30,97,118,93,108,21,18,13,38,2,35,-1,23,-1,34,28,16,52,8,68,475,27,152,79,81,21,59,4,77,32,undefined,-1,7,50,22,15,undefined,3,22,8,11,10,47,158,3,127,31,60,26,23,26,9,undefined,46,31,45,44,-1,48,293,67,39,17,19,154,40,5,12,66,-1,9,-1,4,9,24,1
20/7/21,21,50,14,60,71,69,131,5,21,22,23,1,20,-1,19,-1,27,26,10,32,3,62,344,31,171,79,64,11,43,6,54,19,undefined,-1,13,38,15,17,undefined,8,17,15,8,6,47,115,5,87,11,38,19,13,28,21,undefined,40,40,31,34,-1,34,219,70,29,25,27,75,28,2,3,44,1,16,-1,5,4,11,2
20/7/21,22,39,17,50,71,56,97,1,18,31,17,1,25,-1,16,-1,37,38,6,41,7,30,270,11,198,75,67,11,25,2,50,23,undefined,-1,5,25,13,4,undefined,87,12,8,2,2,26,143,4,52,24,30,1,17,9,10,undefined,23,21,19,18,-1,17,167,36,28,13,22,61,14,0,5,9,3,11,-1,1,3,17,1
20/7/21,23,22,11,33,44,34,53,1,10,11,3,-1,18,-1,12,-1,19,13,1,30,10,35,208,8,74,59,43,6,15,6,19,12,undefined,-1,3,11,6,3,undefined,18,5,6,2,2,13,96,-1,53,9,21,11,16,15,15,undefined,8,9,14,10,-1,11,120,16,6,5,11,18,6,0,1,5,2,6,-1,-1,-1,8,-1
21/7/21,0,8,5,19,26,19,19,2,-1,4,-1,-1,2,-1,5,-1,13,6,4,10,10,7,77,10,27,26,30,6,15,3,11,17,undefined,-1,-1,6,2,3,undefined,5,2,12,1,2,16,29,3,32,6,22,6,8,3,1,undefined,4,5,8,9,-1,9,46,21,10,8,2,13,3,0,2,8,-1,6,-1,-1,1,3,2
21/7/21,1,8,4,17,10,17,9,-1,2,1,-1,-1,3,-1,-1,-1,2,-1,-1,5,2,5,23,2,18,7,21,-1,13,-1,18,3,undefined,-1,-1,2,2,-1,undefined,-1,1,-1,-1,-1,6,27,2,27,6,7,1,8,8,7,undefined,6,5,6,4,-1,3,39,11,3,-1,2,2,14,3,3,5,-1,2,-1,-1,-1,2,-1
21/7/21,2,5,5,9,6,14,27,1,3,4,1,-1,4,-1,2,-1,-1,7,1,7,2,7,38,-1,22,5,14,2,11,-1,5,-1,undefined,-1,-1,6,-1,2,undefined,-1,4,1,1,-1,3,22,-1,11,5,21,3,1,3,-1,undefined,3,1,4,4,-1,9,50,16,6,-1,1,3,21,2,3,-1,2,6,-1,-1,1,1,-1
21/7/21,3,8,2,9,11,24,2,-1,-1,1,2,1,2,-1,-1,-1,8,9,1,1,3,11,39,6,15,1,14,1,22,1,11,1,undefined,-1,-1,2,2,-1,undefined,2,1,6,1,-1,5,30,1,18,2,7,-1,4,5,3,undefined,2,-1,5,5,-1,6,23,12,1,1,2,1,6,0,2,1,3,6,-1,-1,-1,1,-1
21/7/21,4,11,9,16,18,46,19,5,1,5,2,-1,1,-1,4,-1,2,7,1,9,-1,3,32,1,11,16,14,-1,41,3,28,4,undefined,-1,-1,7,1,7,undefined,1,-1,10,-1,-1,4,32,3,25,4,10,7,6,2,6,undefined,5,1,4,4,-1,7,34,8,4,-1,2,7,2,0,1,2,-1,14,-1,-1,1,1,-1
21/7/21,5,10,17,21,34,53,85,12,6,26,4,5,16,-1,26,-1,17,51,10,6,4,16,110,10,76,75,51,1,44,5,21,7,undefined,-1,7,14,13,8,undefined,5,6,5,5,6,26,110,2,29,5,8,9,8,13,6,undefined,10,31,29,4,-1,6,76,6,8,8,13,12,15,3,3,1,-1,62,-1,-1,-1,16,2
21/7/21,6,45,21,33,72,103,236,59,16,92,19,8,33,-1,66,-1,67,95,23,15,6,25,269,48,229,219,56,7,71,32,25,19,undefined,-1,35,67,25,3,undefined,8,35,40,8,7,37,271,6,90,14,47,17,97,17,10,undefined,17,122,60,31,-1,36,240,53,133,35,40,36,79,39,62,11,34,67,-1,48,6,32,2
21/7/21,7,80,59,52,143,154,280,89,108,117,35,15,71,-1,117,-1,66,104,57,21,15,44,385,76,310,309,97,30,133,59,49,31,undefined,-1,41,139,59,26,undefined,31,48,39,32,19,71,310,11,88,42,18,31,52,32,16,undefined,46,130,92,50,-1,60,208,39,177,123,45,75,152,65,50,69,35,108,-1,25,39,78,10
21/7/21,8,114,56,71,232,197,319,110,138,129,65,21,112,-1,119,-1,139,196,147,37,23,94,573,128,354,291,133,36,152,53,51,51,undefined,-1,42,150,120,38,undefined,37,77,51,38,20,107,470,38,195,46,42,74,44,49,26,undefined,59,176,122,118,-1,97,241,39,187,117,82,148,156,92,61,115,14,85,-1,36,83,125,25
21/7/21,9,100,86,77,224,151,246,105,103,54,44,32,110,-1,81,-1,136,162,108,40,22,82,487,67,264,261,156,63,171,53,50,57,undefined,-1,44,141,91,41,undefined,69,70,60,38,20,102,360,29,177,82,66,139,84,43,42,undefined,52,135,83,117,-1,90,232,78,161,132,57,110,135,125,40,136,84,55,-1,43,96,94,23
21/7/21,10,126,115,83,334,178,189,39,87,52,55,23,101,-1,60,-1,176,152,69,53,20,91,473,67,261,206,209,47,101,25,63,60,undefined,-1,33,116,140,72,undefined,88,63,59,25,17,113,433,21,209,76,60,132,66,49,31,undefined,76,101,84,134,-1,139,317,229,237,116,71,143,200,126,46,161,42,50,-1,27,136,104,22
21/7/21,11,201,139,145,376,212,241,87,142,78,45,109,139,-1,95,-1,172,146,84,108,40,138,536,80,280,262,214,69,174,60,72,72,undefined,-1,74,160,89,60,undefined,87,71,73,28,33,179,420,44,303,133,66,157,81,64,61,undefined,95,85,110,230,-1,150,414,234,233,124,67,242,134,158,65,183,89,52,-1,26,141,139,42
21/7/21,12,279,182,186,392,274,265,90,182,105,61,41,181,-1,107,-1,232,191,102,132,64,203,787,113,339,444,395,97,225,54,112,101,undefined,-1,63,195,149,105,undefined,69,103,94,52,49,211,543,36,350,155,81,177,114,115,47,undefined,129,157,144,283,-1,160,549,332,312,168,97,306,181,184,46,269,59,51,-1,40,132,191,49
21/7/21,13,304,195,217,488,386,302,126,191,72,60,30,195,-1,111,-1,210,199,106,135,44,198,763,133,344,405,357,94,261,80,117,99,undefined,-1,67,204,207,72,undefined,48,87,80,60,44,212,631,46,327,148,78,168,107,126,44,undefined,169,160,182,306,-1,180,649,314,310,163,133,367,253,153,69,288,19,58,-1,52,102,195,38
21/7/21,14,458,147,223,467,330,343,151,206,87,38,33,160,-1,124,-1,325,122,130,163,59,230,858,95,344,493,270,99,231,104,101,66,undefined,-1,44,267,110,67,undefined,52,86,56,40,42,219,691,39,418,113,84,129,127,111,57,undefined,112,146,111,347,-1,150,640,147,340,100,127,435,212,117,46,243,9,74,-1,71,94,208,58
21/7/21,15,317,181,190,435,336,392,143,170,89,45,40,193,-1,138,-1,242,117,96,142,68,219,921,99,404,465,217,74,223,118,112,75,undefined,-1,60,291,99,82,undefined,40,59,75,57,34,214,591,33,426,112,71,106,123,144,55,undefined,138,156,169,324,-1,226,728,107,376,132,150,422,160,113,33,250,8,67,-1,43,92,232,67
21/7/21,16,319,150,206,504,418,409,187,249,151,57,78,298,-1,164,-1,153,123,85,126,54,245,1028,108,459,502,215,77,228,129,119,82,undefined,-1,61,299,93,96,undefined,29,71,77,69,35,225,698,33,421,102,93,146,97,140,61,undefined,170,200,189,323,-1,200,781,103,326,211,151,499,169,96,33,284,21,86,-1,43,130,319,62
21/7/21,17,299,177,240,415,458,543,240,305,189,76,90,361,-1,207,-1,122,173,112,154,43,226,1202,157,529,600,252,92,329,160,130,68,undefined,-1,79,402,109,89,undefined,58,79,89,83,53,240,729,42,377,120,71,98,130,128,86,undefined,177,145,271,292,-1,185,843,125,299,194,183,540,153,37,21,322,83,135,-1,56,135,371,38
21/7/21,18,181,108,330,365,381,383,173,170,99,73,79,335,-1,158,-1,123,77,48,124,59,235,884,129,357,436,193,62,259,119,110,97,undefined,-1,58,313,88,65,undefined,46,51,80,73,42,153,519,25,354,86,99,90,89,114,58,undefined,135,-1,138,157,-1,177,760,108,189,108,117,495,103,6,10,229,74,127,-1,21,89,325,11
21/7/21,19,122,51,242,219,205,190,81,81,44,65,33,189,-1,79,-1,59,58,16,88,13,135,612,93,233,218,166,58,130,50,87,56,undefined,-1,13,162,49,41,undefined,7,18,44,28,10,103,324,15,208,81,84,63,60,73,28,undefined,87,-1,82,103,-1,127,528,104,53,52,67,295,76,6,9,168,45,86,-1,11,38,176,3
21/7/21,20,99,53,145,149,158,144,41,49,47,39,27,160,-1,64,-1,34,34,16,98,2,92,555,75,191,181,154,40,99,40,82,34,undefined,-1,16,89,32,36,undefined,16,25,19,17,16,82,275,12,126,60,65,19,49,67,20,undefined,88,-1,64,52,-1,89,416,95,36,37,47,203,45,2,9,101,1,23,-1,9,10,144,3
21/7/21,21,51,32,117,110,115,166,23,55,29,19,22,84,-1,40,-1,25,20,3,47,10,53,442,52,183,127,120,18,50,16,59,29,undefined,-1,7,51,22,13,undefined,11,8,19,14,6,52,209,2,140,27,76,16,27,30,9,undefined,73,-1,61,49,-1,53,314,75,45,20,38,156,47,2,4,66,1,21,-1,16,13,94,3
21/7/21,22,43,23,57,79,66,124,14,25,37,19,25,78,-1,41,-1,37,41,8,45,4,39,354,32,159,111,72,29,45,14,36,18,undefined,-1,7,42,10,18,undefined,28,9,12,9,6,36,176,3,122,30,83,7,27,12,9,undefined,28,-1,40,31,-1,29,214,65,29,10,38,68,20,3,10,67,8,32,-1,6,7,64,6
21/7/21,23,32,13,59,46,60,64,4,4,15,13,10,26,-1,26,-1,9,7,2,17,12,160,210,20,74,61,71,6,38,9,20,12,undefined,-1,2,19,7,10,undefined,36,3,10,7,1,13,83,1,61,7,51,11,26,11,11,undefined,20,-1,29,15,-1,23,138,46,16,2,14,29,10,2,3,5,2,11,-1,2,2,25,3
22/7/21,0,11,11,51,24,34,29,-1,6,2,5,5,20,-1,13,-1,9,9,2,6,6,2,67,3,34,30,42,12,22,3,11,5,undefined,-1,3,30,-1,-1,undefined,-1,3,7,5,8,16,41,2,48,16,72,2,12,17,8,undefined,9,-1,13,10,-1,19,54,21,14,6,11,14,3,0,0,1,1,7,-1,3,-1,11,2
22/7/21,1,10,11,34,22,21,12,6,6,-1,1,2,5,-1,-1,-1,-1,2,2,8,3,13,52,6,11,9,47,3,13,1,9,5,undefined,-1,1,2,3,-1,undefined,4,-1,4,2,1,10,52,-1,25,6,39,5,10,8,2,undefined,10,-1,15,9,-1,15,59,13,17,4,4,11,3,0,1,-1,-1,2,-1,1,-1,3,-1
22/7/21,2,1,6,5,7,18,26,3,-1,2,2,1,6,-1,1,-1,4,4,3,10,20,16,27,5,12,7,31,1,11,-1,5,1,undefined,-1,1,6,1,-1,undefined,-1,-1,2,2,2,1,11,2,21,4,35,5,2,6,3,undefined,8,-1,3,4,-1,5,33,7,11,-1,-1,4,4,2,0,3,1,8,-1,-1,-1,3,-1
22/7/21,3,8,15,14,12,27,3,-1,-1,5,1,2,7,-1,1,-1,10,3,-1,8,-1,12,53,9,22,8,14,-1,27,-1,10,2,undefined,-1,-1,2,4,-1,undefined,5,-1,-1,1,-1,13,38,-1,18,-1,23,1,5,1,2,undefined,6,-1,11,2,-1,4,38,14,4,-1,2,4,4,0,3,-1,1,13,-1,1,-1,1,-1
22/7/21,4,3,2,14,17,37,10,5,-1,2,1,-1,2,-1,3,-1,-1,5,1,-1,6,4,35,3,20,5,29,1,50,2,1,5,undefined,-1,-1,1,-1,7,undefined,-1,2,14,3,2,7,39,1,19,4,23,9,1,2,11,undefined,3,-1,5,5,-1,10,23,4,9,4,9,6,3,0,0,5,-1,21,-1,7,1,1,-1
22/7/21,5,13,11,28,47,60,83,14,4,22,3,2,14,-1,31,-1,14,35,11,5,4,18,97,21,79,73,47,7,46,5,16,8,undefined,-1,14,14,18,9,undefined,7,14,11,6,7,14,124,3,32,13,24,6,14,10,6,undefined,9,-1,21,3,-1,14,93,6,15,7,10,18,14,2,11,-1,5,32,-1,9,1,10,-1
22/7/21,6,46,20,47,70,129,222,42,26,86,20,16,34,-1,77,-1,68,89,26,9,5,33,275,62,226,237,89,20,105,19,30,11,undefined,-1,11,99,22,13,undefined,3,25,61,24,17,35,266,5,83,23,72,11,101,18,14,undefined,29,-1,36,21,-1,47,240,54,118,48,26,34,53,10,9,19,2,65,-1,71,10,51,3
22/7/21,7,97,65,64,165,181,283,150,145,90,39,32,88,-1,124,-1,79,127,41,29,11,39,386,99,303,309,107,50,186,49,43,42,undefined,-1,32,127,73,16,undefined,30,43,28,27,16,95,365,15,108,72,40,33,44,30,13,undefined,52,-1,77,62,-1,102,210,33,153,123,75,61,72,55,39,53,15,80,-1,37,34,109,18
22/7/21,8,123,65,86,234,211,311,103,156,134,65,36,117,-1,121,-1,85,172,113,25,37,68,514,114,352,342,186,67,208,63,52,42,undefined,-1,49,144,107,42,undefined,44,90,48,36,15,104,438,45,195,107,74,91,93,52,31,undefined,70,126,88,122,-1,129,270,49,195,160,99,98,161,114,46,127,51,90,-1,39,71,150,32
22/7/21,9,174,84,93,275,186,197,86,125,50,67,21,78,-1,105,-1,172,128,120,43,28,54,402,100,272,374,210,71,157,57,54,57,undefined,-1,37,151,97,55,undefined,35,78,60,40,33,128,429,32,189,103,99,121,87,30,24,undefined,63,59,113,119,-1,120,315,58,230,177,87,133,144,115,46,156,89,53,-1,41,119,109,18
22/7/21,10,143,90,126,313,210,198,98,130,37,47,29,119,-1,85,-1,157,141,104,53,46,122,542,91,226,319,336,103,212,70,65,82,undefined,-1,49,156,108,58,undefined,30,54,64,50,26,136,460,39,263,126,118,169,93,57,39,undefined,85,100,90,165,-1,154,333,74,235,112,89,185,183,165,70,182,59,66,-1,37,117,128,33
22/7/21,11,200,113,168,344,244,186,106,192,47,56,31,123,-1,103,-1,208,165,76,86,39,163,590,100,237,320,406,103,209,70,95,68,undefined,-1,62,167,106,57,undefined,40,77,84,40,24,153,440,45,250,136,147,133,132,63,46,undefined,90,132,113,184,-1,149,434,56,309,135,82,219,162,145,62,203,57,76,-1,33,108,124,51
22/7/21,12,245,194,264,488,277,260,96,174,80,66,32,133,-1,110,-1,260,206,127,127,77,205,809,140,329,422,484,144,231,68,94,90,undefined,-1,56,262,103,122,undefined,45,97,103,48,29,229,595,34,345,194,151,152,114,100,51,undefined,152,132,126,299,-1,227,586,122,332,143,101,327,217,181,57,300,65,71,-1,51,182,170,35
22/7/21,13,312,169,248,464,291,359,107,161,90,35,31,153,-1,136,-1,181,230,127,126,84,216,744,134,356,408,489,141,218,75,124,108,undefined,-1,40,231,107,127,undefined,37,83,64,57,23,201,588,54,349,192,169,152,72,126,44,undefined,139,144,120,285,-1,167,574,120,284,117,132,406,225,207,51,321,25,65,-1,54,131,154,53
22/7/21,14,287,181,236,482,293,306,111,164,82,45,38,168,-1,120,-1,245,171,107,137,63,214,783,128,340,414,409,113,191,98,114,79,undefined,-1,37,212,107,65,undefined,32,96,76,46,29,220,590,40,415,205,154,115,113,100,40,undefined,134,173,136,248,-1,163,627,111,402,82,99,455,147,155,26,260,30,79,-1,107,77,188,34
22/7/21,15,307,176,244,508,298,433,130,170,71,28,46,158,-1,133,-1,212,119,91,161,70,275,954,105,408,515,297,102,216,101,101,53,undefined,-1,43,188,109,85,undefined,25,67,90,59,35,212,656,30,441,135,90,176,131,96,49,undefined,145,139,144,287,-1,220,707,113,409,134,124,462,177,121,39,221,12,100,-1,83,100,182,52
22/7/21,16,306,169,277,437,363,472,173,187,155,38,48,190,-1,175,-1,203,112,100,144,54,243,936,147,481,496,210,79,267,97,123,88,undefined,-1,30,304,89,87,undefined,37,76,66,57,21,185,676,48,445,92,81,103,122,110,40,undefined,123,180,170,287,-1,183,716,107,287,198,141,482,162,90,17,266,19,60,-1,35,91,192,81
22/7/21,17,347,160,268,440,397,532,205,262,175,62,55,275,-1,196,-1,130,137,117,150,50,253,984,143,555,541,202,78,306,156,102,84,undefined,-1,45,371,94,79,undefined,24,85,91,59,32,229,668,51,399,110,90,115,101,136,49,undefined,156,38,202,204,-1,177,796,105,320,180,194,516,155,33,14,255,87,108,-1,45,123,305,33
22/7/21,18,253,104,238,290,287,325,171,199,75,52,66,256,-1,136,-1,89,76,62,144,59,196,847,90,401,405,240,71,235,96,93,79,undefined,-1,39,300,49,65,undefined,17,60,47,38,24,163,497,24,274,89,111,78,83,101,47,undefined,153,-1,110,106,-1,155,687,112,291,130,114,400,111,8,18,226,64,90,-1,18,69,277,8
22/7/21,19,122,85,163,211,193,210,79,85,44,44,69,243,-1,77,-1,51,43,26,109,9,137,577,81,234,207,148,38,110,42,86,57,undefined,-1,17,150,22,64,undefined,8,19,37,21,13,98,347,21,226,46,73,56,57,82,18,undefined,98,-1,70,97,-1,103,521,71,69,71,90,313,62,6,8,175,7,71,-1,7,35,219,6
22/7/21,20,56,50,191,160,156,129,35,60,22,58,42,135,-1,64,-1,32,25,19,56,5,84,512,70,162,164,125,23,81,27,92,56,undefined,-1,10,85,38,31,undefined,2,26,28,14,12,81,289,13,158,41,70,53,32,42,18,undefined,85,-1,43,70,-1,79,381,91,60,50,50,190,45,3,16,87,18,26,-1,4,20,128,5
22/7/21,21,50,41,131,107,96,203,15,33,25,44,22,81,-1,43,-1,36,32,15,44,2,57,408,49,175,122,124,28,84,16,49,60,undefined,-1,4,34,12,23,undefined,9,9,18,15,9,50,248,9,141,40,61,40,34,34,9,undefined,48,-1,47,38,-1,60,336,64,46,33,34,142,27,2,7,40,3,12,-1,4,30,74,5
22/7/21,22,45,25,107,79,73,108,8,19,38,19,21,63,-1,27,-1,50,42,9,30,6,40,263,30,161,114,61,8,30,7,43,14,undefined,-1,11,37,9,7,undefined,29,8,11,6,5,34,165,1,81,13,62,7,11,23,21,undefined,28,-1,35,22,-1,31,221,48,42,17,38,81,18,0,2,29,-1,12,-1,11,2,32,4
22/7/21,23,19,28,60,47,36,50,-1,12,8,20,11,35,-1,12,-1,25,4,1,15,9,27,140,10,73,58,58,4,19,8,18,10,undefined,-1,2,27,4,3,undefined,29,10,6,8,4,26,86,6,50,19,67,9,12,8,14,undefined,13,-1,19,18,-1,21,96,38,27,21,22,36,5,1,2,9,-1,12,-1,1,1,14,3
23/7/21,0,14,7,36,27,41,17,2,3,3,2,8,12,-1,6,-1,5,11,2,16,4,12,68,4,28,18,35,5,22,1,14,6,undefined,-1,3,7,5,7,undefined,6,-1,10,8,11,11,51,2,38,5,26,4,9,9,11,undefined,10,-1,8,11,-1,17,52,24,17,25,8,10,6,0,1,5,-1,7,-1,4,-1,13,-1
23/7/21,1,5,4,18,14,29,13,6,-1,-1,2,4,11,-1,9,-1,4,3,1,7,5,14,24,2,23,10,33,3,15,1,12,3,undefined,-1,1,10,4,-1,undefined,5,-1,3,2,1,9,43,4,22,5,28,-1,4,9,5,undefined,4,-1,7,7,-1,5,45,19,15,29,3,13,6,0,1,3,-1,5,-1,3,-1,1,-1
23/7/21,2,16,8,16,14,17,32,-1,2,-1,3,1,7,-1,1,-1,2,7,2,9,3,9,36,1,11,3,36,8,9,3,6,-1,undefined,-1,2,6,-1,-1,undefined,1,1,1,2,-1,3,26,3,35,2,40,-1,8,3,3,undefined,3,-1,12,1,-1,7,43,12,13,17,3,5,3,3,0,1,2,6,-1,1,-1,4,-1
23/7/21,3,6,2,5,14,33,-1,-1,-1,1,-1,-1,3,-1,-1,-1,9,2,-1,1,1,7,44,3,25,8,23,1,31,3,5,2,undefined,-1,-1,1,-1,1,undefined,-1,1,-1,-1,-1,3,20,-1,17,4,30,-1,1,8,1,undefined,5,-1,7,3,-1,4,38,8,10,8,2,1,3,1,0,1,-1,4,-1,-1,-1,-1,-1
23/7/21,4,13,11,14,12,38,18,7,-1,2,4,-1,4,-1,3,-1,4,11,4,4,3,4,65,7,13,10,28,1,41,2,13,3,undefined,-1,1,2,1,6,undefined,-1,-1,7,-1,-1,4,32,3,50,6,27,7,-1,3,5,undefined,-1,-1,6,3,-1,1,23,10,11,2,2,4,0,2,8,1,2,6,-1,5,-1,1,-1
23/7/21,5,12,9,23,39,58,67,14,9,14,8,3,14,-1,29,-1,19,38,9,4,4,17,79,19,69,89,60,6,47,1,14,9,undefined,-1,9,8,11,7,undefined,2,8,9,6,7,21,139,4,39,25,25,9,12,9,3,undefined,5,-1,22,10,-1,11,100,12,21,8,13,13,12,2,4,4,1,15,-1,10,3,18,-1
23/7/21,6,40,29,50,86,131,227,63,25,81,22,13,37,-1,83,-1,53,72,27,15,9,42,286,41,237,187,121,12,85,25,19,19,undefined,-1,31,85,26,6,undefined,3,31,61,9,8,27,281,8,68,31,53,13,91,23,13,undefined,24,-1,50,21,-1,33,256,63,227,44,29,27,56,16,10,17,4,48,-1,67,9,34,2
23/7/21,7,70,46,55,149,159,229,129,105,107,30,29,84,-1,127,-1,81,107,64,25,21,47,384,81,260,314,122,39,124,56,34,32,undefined,-1,47,148,56,11,undefined,25,43,43,30,26,70,349,15,119,72,46,53,39,41,25,undefined,48,-1,98,52,-1,66,204,45,214,118,64,58,89,57,35,49,102,56,-1,35,29,92,17
23/7/21,8,117,69,97,219,197,263,105,139,129,64,40,146,-1,107,-1,154,158,111,30,15,56,489,116,461,356,181,72,201,56,34,47,undefined,-1,29,145,107,23,undefined,36,82,45,33,27,107,420,28,206,80,53,60,59,48,27,undefined,50,-1,119,96,-1,82,255,49,159,150,66,94,134,115,38,80,18,66,-1,32,92,149,36
23/7/21,9,139,96,115,238,180,201,78,110,59,64,38,123,-1,96,-1,164,140,94,45,30,73,475,82,285,380,205,86,175,54,59,64,undefined,-1,48,150,108,52,undefined,43,60,71,38,22,106,432,33,220,97,90,144,55,53,27,undefined,47,-1,89,118,-1,96,254,99,236,136,77,172,157,149,45,134,51,71,-1,57,78,120,26
23/7/21,10,152,104,158,314,178,203,80,130,51,67,41,149,-1,79,-1,150,129,91,72,37,103,440,80,184,303,312,72,165,54,72,64,undefined,-1,36,146,94,71,undefined,24,71,99,48,19,113,458,35,216,113,100,132,90,45,40,undefined,96,-1,95,190,-1,173,401,316,208,140,95,189,164,111,40,158,37,47,-1,66,120,137,25
23/7/21,11,175,134,119,388,242,244,108,161,51,65,31,151,-1,95,-1,207,230,92,94,64,161,630,105,252,336,426,84,191,76,86,95,undefined,-1,79,147,76,54,undefined,35,97,73,48,31,146,436,35,285,147,109,163,94,75,44,undefined,91,-1,90,246,-1,143,492,352,219,136,75,257,159,150,30,196,36,62,14,45,127,154,36
23/7/21,12,308,201,213,489,287,275,121,208,82,49,44,204,-1,102,-1,204,199,97,185,67,254,732,164,293,426,613,145,214,88,129,85,undefined,-1,68,261,100,93,undefined,57,95,90,48,35,222,541,36,330,188,192,178,111,91,52,undefined,157,-1,118,354,-1,178,672,419,254,187,106,332,234,176,32,326,71,67,81,73,126,204,43
23/7/21,13,266,184,229,529,312,300,103,187,60,51,38,152,-1,124,-1,314,210,94,123,66,278,714,120,290,453,532,170,194,80,136,81,undefined,-1,63,191,95,111,undefined,39,106,321,59,40,202,647,37,381,234,161,157,84,107,97,undefined,118,123,130,279,-1,215,665,320,276,147,110,427,251,178,58,308,17,70,91,44,108,146,50
23/7/21,14,292,197,205,479,306,385,151,149,76,49,64,201,-1,124,-1,257,131,98,181,70,215,799,87,264,479,425,122,209,83,111,76,undefined,-1,28,173,95,83,undefined,122,79,121,30,25,210,549,40,347,179,132,206,133,111,67,undefined,146,149,101,283,-1,152,612,95,276,105,107,460,155,115,29,254,7,77,66,56,97,203,55
23/7/21,15,318,202,195,453,322,404,116,169,96,40,43,156,-1,128,-1,205,106,97,140,61,236,893,131,351,496,274,83,211,91,136,71,undefined,-1,51,203,74,65,undefined,254,102,66,33,23,202,571,33,404,133,87,151,140,101,58,undefined,111,157,164,248,-1,223,751,110,312,118,116,469,190,122,32,239,5,65,77,55,99,190,52
23/7/21,16,287,188,211,497,357,416,160,207,151,69,58,239,-1,160,-1,186,89,86,179,62,209,890,123,439,479,233,72,229,108,118,76,undefined,-1,27,295,76,70,undefined,320,86,61,41,24,215,683,28,437,124,69,112,108,117,45,undefined,125,148,157,315,-1,176,723,119,343,150,118,572,157,91,30,280,23,81,67,33,99,236,60
23/7/21,17,327,175,276,504,359,402,175,209,153,92,71,213,-1,141,-1,146,117,113,187,51,294,1052,134,463,510,226,83,261,108,161,74,undefined,-1,39,295,82,77,undefined,85,79,55,57,18,204,692,51,418,107,116,124,98,135,53,undefined,171,217,182,229,-1,169,851,101,313,167,128,577,138,41,14,261,98,72,69,39,118,238,39
23/7/21,18,224,113,293,354,297,382,148,141,82,91,75,305,-1,174,-1,84,64,49,182,35,303,902,107,370,382,223,57,232,105,150,55,undefined,-1,21,254,91,79,undefined,26,63,52,47,20,170,482,29,325,93,83,124,100,122,63,undefined,151,128,104,136,-1,183,733,162,196,91,131,499,114,4,11,267,66,83,54,17,84,248,9
23/7/21,19,145,72,313,270,238,257,48,66,46,81,64,244,-1,88,-1,43,44,15,110,58,194,679,85,229,205,164,52,120,65,128,58,undefined,-1,11,136,22,48,undefined,79,23,27,21,9,105,340,18,192,70,90,65,63,74,31,undefined,125,70,68,89,-1,108,596,112,69,37,80,337,83,9,12,147,49,43,36,12,70,209,9
23/7/21,20,86,34,255,161,144,155,33,60,38,48,52,213,-1,52,-1,32,23,12,116,19,97,514,65,170,99,154,43,66,17,89,51,undefined,-1,5,84,26,27,undefined,3,25,27,18,12,83,282,13,184,49,79,53,60,79,38,undefined,108,79,50,65,-1,92,435,84,47,17,33,231,57,4,5,132,4,25,32,5,45,168,2
23/7/21,21,60,26,169,112,108,179,28,43,18,37,25,113,-1,66,-1,10,23,8,59,26,83,514,58,194,111,121,17,47,29,89,46,undefined,-1,9,45,21,45,undefined,8,20,10,11,5,68,209,10,129,27,57,19,56,48,28,undefined,65,51,55,52,-1,56,371,85,42,24,30,137,42,0,8,58,1,14,20,13,12,101,4
23/7/21,22,54,27,92,91,63,136,14,22,45,43,34,83,-1,37,-1,30,37,6,34,8,34,319,37,156,121,104,18,34,11,39,30,undefined,-1,6,48,17,8,undefined,29,8,13,10,1,43,169,6,130,35,78,13,16,21,13,undefined,28,43,35,28,-1,44,248,73,50,25,35,84,18,4,3,41,1,18,16,8,16,82,2
23/7/21,23,28,16,47,61,34,64,7,13,22,13,17,37,-1,20,-1,13,13,3,10,9,23,178,14,75,98,54,11,17,9,20,11,undefined,-1,2,14,2,-1,undefined,38,7,5,4,4,15,98,2,52,15,57,4,25,14,9,undefined,20,8,16,18,-1,24,160,44,25,13,12,33,6,0,2,12,1,11,19,3,1,21,2
24/7/21,0,15,6,34,15,35,49,2,3,12,1,5,18,-1,11,-1,6,3,-1,18,2,6,79,10,41,8,46,6,24,3,18,2,undefined,-1,2,5,5,2,undefined,8,5,10,5,1,7,73,2,50,16,51,2,10,13,11,undefined,10,11,5,12,-1,10,111,36,26,6,15,12,3,0,0,5,-1,3,4,1,-1,12,-1
24/7/21,1,10,5,20,17,17,22,3,-1,4,2,2,14,-1,3,-1,2,4,1,12,6,3,60,5,41,14,39,4,6,2,4,2,undefined,-1,1,4,2,5,undefined,-1,1,6,-1,-1,9,67,3,48,7,43,4,5,8,6,undefined,7,5,10,7,-1,18,78,24,17,4,4,14,8,0,2,-1,-1,6,9,-1,-1,11,1
24/7/21,2,5,10,18,16,23,13,1,7,4,5,3,5,-1,1,-1,4,2,1,6,-1,10,42,2,22,5,27,2,20,-1,1,4,undefined,-1,1,1,3,4,undefined,1,-1,-1,-1,-1,7,48,-1,15,5,17,3,10,4,1,undefined,6,6,5,8,-1,5,51,24,10,1,7,5,7,0,0,3,-1,2,5,1,1,7,1
24/7/21,3,4,2,13,11,35,29,1,3,7,-1,6,7,-1,8,-1,1,2,-1,3,-1,4,45,-1,18,5,11,3,36,-1,7,1,undefined,-1,-1,2,4,-1,undefined,-1,-1,-1,-1,-1,5,26,3,23,6,10,3,6,1,1,undefined,4,4,5,3,-1,4,46,12,8,-1,3,1,-1,-1,-1,-1,-1,3,-1,-1,-1,5,-1
24/7/21,4,12,3,23,14,16,13,2,2,4,2,1,3,-1,4,-1,7,6,3,1,3,10,31,5,20,13,36,3,19,1,1,9,undefined,-1,2,-1,2,10,undefined,-1,-1,-1,-1,-1,9,43,4,16,1,19,7,5,8,1,undefined,1,1,13,4,-1,2,26,7,17,2,1,3,4,0,1,2,2,8,1,5,-1,-1,-1
24/7/21,5,11,4,15,16,57,33,9,1,7,1,1,2,-1,7,-1,8,17,2,7,1,18,64,11,47,62,43,2,42,6,16,-1,undefined,-1,8,13,12,6,undefined,1,-1,1,-1,-1,22,103,-1,28,20,17,6,3,8,4,undefined,14,5,5,4,-1,4,34,14,13,8,16,14,6,2,2,7,7,17,1,2,-1,5,-1
24/7/21,6,15,17,15,44,37,73,16,7,25,10,2,11,-1,22,-1,63,22,8,6,10,28,118,28,108,98,78,13,36,13,8,4,undefined,-1,9,21,6,2,undefined,3,6,13,6,3,17,157,1,44,34,36,3,14,19,1,undefined,17,17,16,7,-1,12,74,54,100,28,19,17,19,4,4,5,6,16,11,11,3,9,3
24/7/21,7,19,22,28,63,82,127,38,50,19,9,11,29,-1,43,-1,34,21,5,14,4,11,205,24,120,179,108,24,42,26,11,11,undefined,-1,29,85,21,5,undefined,4,24,9,4,3,31,178,6,63,45,47,14,80,11,6,undefined,30,19,21,27,-1,32,103,17,133,17,26,23,26,9,16,19,3,19,14,19,18,35,16
24/7/21,8,48,51,39,85,101,140,114,117,22,35,27,95,-1,72,-1,35,55,16,13,15,33,280,23,106,361,152,68,66,73,19,16,undefined,-1,25,119,23,32,undefined,8,37,12,22,9,38,273,20,98,65,97,34,41,19,6,undefined,37,52,31,48,-1,48,132,31,166,46,36,65,73,45,14,70,4,41,30,32,31,92,40
24/7/21,9,106,71,76,180,219,202,160,162,15,47,54,141,-1,100,-1,86,64,25,34,21,72,379,25,131,511,311,164,147,120,63,37,undefined,-1,32,212,27,44,undefined,17,53,28,37,15,65,360,19,203,210,109,136,65,27,15,undefined,32,58,35,77,-1,53,214,47,152,63,67,143,99,72,34,149,2,52,31,26,129,160,49
24/7/21,10,182,115,115,290,265,252,239,237,42,43,62,160,-1,130,-1,128,91,41,69,25,129,541,44,175,538,516,216,186,164,66,58,undefined,-1,55,256,66,93,undefined,21,52,66,42,33,148,540,24,307,255,197,210,89,44,27,undefined,98,67,67,136,-1,92,345,69,225,56,99,237,208,114,38,236,2,104,38,29,178,196,38
24/7/21,11,246,137,261,610,564,343,207,265,61,53,58,210,-1,142,-1,209,122,42,138,56,234,861,78,243,622,595,234,329,229,206,90,undefined,-1,127,292,63,98,undefined,19,89,54,44,19,427,817,31,535,324,238,246,127,115,38,undefined,164,97,84,235,-1,144,597,60,283,91,355,407,213,158,36,348,5,199,-1,40,155,237,59
24/7/21,12,491,339,418,1055,639,390,174,207,42,49,43,213,-1,158,-1,204,136,61,203,102,891,914,52,266,496,693,236,450,283,578,81,undefined,-1,141,281,158,99,undefined,21,92,46,54,50,893,1547,37,1128,371,230,215,155,179,62,undefined,214,108,93,290,-1,165,694,117,934,96,1017,549,291,218,75,367,3,189,-1,70,133,210,71
24/7/21,13,942,748,231,711,684,442,191,253,69,51,52,242,-1,158,-1,216,235,155,243,138,399,948,92,300,735,682,261,540,223,186,100,undefined,-1,411,349,71,98,undefined,25,282,36,52,40,437,982,38,511,337,292,240,146,173,52,undefined,187,112,136,396,-1,191,743,124,928,107,346,618,201,131,27,316,14,251,-1,1402,130,256,60
24/7/21,14,610,326,380,877,997,632,326,274,70,37,80,273,-1,172,-1,295,146,76,207,80,349,1937,58,298,733,667,255,679,329,176,102,undefined,-1,136,505,94,131,undefined,30,123,67,66,47,551,1232,44,712,331,211,233,178,173,54,undefined,164,102,140,399,-1,207,895,105,460,123,479,646,543,179,78,354,7,330,-1,68,144,301,74
24/7/21,15,345,225,349,748,769,505,317,295,75,49,107,372,-1,230,-1,181,121,34,178,62,231,1079,87,329,765,515,176,519,235,161,125,undefined,-1,90,512,58,129,undefined,25,82,62,66,48,376,1111,40,488,298,211,230,127,124,87,undefined,154,123,131,359,-1,210,809,117,302,120,235,648,204,121,26,368,12,157,-1,58,131,378,117
24/7/21,16,302,173,285,514,532,435,205,291,51,63,95,345,-1,183,-1,124,96,28,191,58,231,975,88,253,686,282,111,329,187,135,100,undefined,-1,74,489,58,75,undefined,23,81,67,78,52,261,746,33,454,186,108,179,118,108,46,undefined,150,153,112,325,-1,187,761,86,317,78,169,668,140,91,20,307,24,60,-1,34,128,359,97
24/7/21,17,267,128,252,406,403,322,189,200,37,74,69,274,-1,144,-1,74,44,28,166,55,251,798,85,261,502,216,101,217,167,136,69,undefined,-1,51,328,50,88,undefined,9,59,65,60,35,150,583,32,327,124,63,109,93,115,64,undefined,135,100,92,196,-1,183,658,130,261,72,91,534,83,20,12,296,140,72,-1,28,99,295,29
24/7/21,18,162,65,255,288,217,233,63,110,45,51,58,190,-1,78,-1,59,43,6,161,31,154,684,61,234,267,163,58,131,40,109,83,undefined,-1,35,140,46,58,undefined,7,43,38,31,22,103,400,16,229,70,63,79,50,79,40,undefined,131,79,75,100,-1,114,621,101,214,40,68,399,57,5,10,225,91,52,-1,15,52,157,7
24/7/21,19,72,49,109,181,122,214,24,42,25,50,17,90,-1,50,-1,33,21,5,82,46,130,522,53,211,136,94,39,64,18,93,49,undefined,-1,5,67,19,49,undefined,4,28,12,16,12,63,256,9,158,34,82,37,38,62,17,undefined,96,36,35,50,-1,75,465,92,34,11,38,192,41,3,2,206,5,23,-1,3,39,55,3
24/7/21,20,48,37,85,99,74,124,4,23,9,25,11,75,-1,31,-1,18,23,3,52,30,84,405,25,147,76,98,30,50,9,58,40,undefined,-1,1,30,13,29,undefined,3,15,9,6,5,24,185,10,103,31,36,42,26,46,15,undefined,41,39,37,51,-1,42,343,63,17,10,21,164,33,5,3,87,3,8,-1,-1,14,63,3
24/7/21,21,25,25,151,89,87,107,17,15,21,29,22,54,-1,36,-1,27,20,6,52,17,46,317,20,132,88,81,30,45,6,49,35,undefined,-1,2,31,9,24,undefined,15,10,10,7,2,40,104,6,92,30,56,48,23,30,12,undefined,43,34,52,37,-1,50,253,46,18,7,17,93,33,1,3,69,1,11,-1,5,11,48,1
24/7/21,22,55,20,105,60,51,102,10,17,14,15,11,46,-1,22,-1,42,10,4,31,12,44,274,32,128,83,68,17,22,10,38,13,undefined,-1,6,21,18,7,undefined,16,10,15,7,6,17,130,2,93,28,52,21,16,23,11,undefined,32,32,43,28,-1,29,188,61,30,8,20,67,9,0,3,16,8,11,-1,2,6,38,-1
24/7/21,23,32,12,58,41,43,39,3,3,7,14,11,32,-1,12,-1,11,6,1,28,9,16,184,8,87,82,88,8,28,-1,26,8,undefined,-1,5,15,11,-1,undefined,14,1,5,4,2,13,80,-1,62,5,57,7,14,11,5,undefined,11,17,9,11,-1,12,154,37,13,6,12,23,13,1,1,2,1,17,-1,1,-1,26,-1
25/7/21,0,13,4,42,14,25,33,4,8,7,1,5,11,-1,13,-1,1,-1,1,9,1,28,56,12,46,7,45,5,22,1,17,7,undefined,-1,1,7,6,6,undefined,-1,2,1,-1,1,6,30,1,34,9,53,4,5,4,7,undefined,9,4,6,12,-1,8,99,23,17,3,1,9,7,0,0,1,2,21,-1,4,-1,7,-1
25/7/21,1,4,3,18,12,17,8,6,8,4,1,2,6,-1,2,-1,7,5,3,7,2,7,43,23,31,5,46,10,7,1,8,7,undefined,-1,-1,8,3,-1,undefined,-1,2,3,4,4,3,39,1,24,6,43,1,15,2,2,undefined,5,1,5,3,-1,8,60,39,5,1,6,4,3,2,0,1,2,3,-1,-1,-1,2,3
25/7/21,2,9,6,8,14,25,17,1,9,3,1,1,5,-1,2,-1,3,2,2,4,1,12,39,7,25,6,31,4,20,2,4,2,undefined,-1,-1,7,2,-1,undefined,-1,1,-1,1,-1,3,53,-1,22,3,18,2,7,3,-1,undefined,2,2,4,2,-1,5,85,25,42,-1,-1,3,3,0,0,5,1,4,-1,-1,-1,2,-1
25/7/21,3,6,1,13,9,21,7,1,-1,-1,1,-1,2,-1,3,-1,7,11,-1,4,6,10,42,2,21,12,21,-1,25,-1,5,2,undefined,-1,2,2,2,-1,undefined,1,2,1,1,1,4,18,-1,29,1,17,2,7,4,1,undefined,7,3,2,3,-1,7,50,8,11,1,3,7,4,0,0,1,-1,-1,-1,-1,-1,-1,-1
25/7/21,4,6,6,4,10,18,4,5,-1,-1,2,1,4,-1,2,-1,-1,3,-1,4,4,2,61,3,16,3,38,3,10,1,-1,14,undefined,-1,1,2,2,2,undefined,12,-1,2,1,-1,4,47,-1,23,3,20,4,1,4,1,undefined,-1,2,-1,-1,-1,-1,58,8,16,1,6,7,3,0,1,7,4,2,-1,2,-1,2,-1
25/7/21,5,4,4,8,26,31,20,2,-1,-1,5,2,10,-1,7,-1,21,7,4,2,4,7,61,22,25,47,22,1,32,2,8,-1,undefined,-1,2,5,8,13,undefined,2,5,1,-1,-1,21,85,-1,35,9,8,5,1,9,4,undefined,4,6,3,1,-1,3,40,7,9,1,18,7,4,0,0,3,1,8,-1,2,-1,6,-1
25/7/21,6,9,6,8,56,40,43,10,9,9,3,2,11,-1,10,-1,52,12,6,5,3,22,137,11,58,83,40,7,29,10,13,3,undefined,-1,6,18,5,2,undefined,4,4,4,4,1,32,105,-1,38,10,11,10,8,20,-1,undefined,17,9,7,5,-1,19,42,14,89,11,22,16,4,3,0,4,-1,11,-1,10,3,10,-1
25/7/21,7,26,16,21,46,65,74,40,40,15,1,8,35,-1,37,-1,18,16,9,7,6,19,169,13,70,138,68,8,39,25,20,8,undefined,-1,4,48,9,9,undefined,2,10,10,10,3,31,84,4,51,28,27,10,20,16,9,undefined,11,14,8,15,-1,19,50,8,61,16,24,24,22,13,8,5,2,14,-1,6,3,41,15
25/7/21,8,44,23,54,75,101,114,90,127,21,21,29,88,-1,47,-1,61,45,13,9,9,38,291,21,130,267,124,44,98,78,19,23,undefined,-1,15,99,7,14,undefined,11,22,17,30,14,31,174,5,87,69,70,52,30,17,17,undefined,26,15,12,34,-1,41,109,12,121,29,28,52,50,31,8,35,2,48,-1,16,30,100,49
25/7/21,9,82,87,88,168,180,187,223,189,24,21,58,156,-1,80,-1,116,59,17,27,9,70,352,41,125,500,258,124,162,128,42,57,undefined,-1,35,290,18,35,undefined,7,37,27,37,20,78,326,18,118,121,109,116,42,28,19,undefined,44,50,23,84,-1,71,174,30,106,49,55,126,60,44,16,130,6,49,-1,24,65,186,61
25/7/21,10,166,117,143,259,340,246,344,318,42,62,93,249,-1,147,-1,147,110,29,50,23,120,489,32,203,693,452,200,248,193,64,79,undefined,-1,79,401,35,72,undefined,8,59,39,48,19,121,402,24,203,265,185,192,86,43,19,undefined,73,74,48,148,-1,124,345,68,178,95,76,249,108,81,21,210,17,84,-1,31,150,275,80
25/7/21,11,203,165,128,312,341,322,387,339,56,25,76,273,-1,217,-1,141,86,34,139,79,148,658,36,212,702,542,231,305,246,110,122,undefined,-1,99,390,54,92,undefined,16,85,67,62,33,150,488,33,263,270,206,251,90,68,39,undefined,77,83,42,181,-1,155,394,65,169,96,106,308,146,84,26,265,5,118,-1,43,182,292,122
25/7/21,12,249,163,203,444,410,339,315,274,48,43,98,296,-1,185,-1,170,110,45,131,51,189,681,53,244,673,695,233,266,222,132,94,undefined,-1,77,445,40,117,undefined,5,104,52,35,29,206,585,33,286,305,328,310,139,86,64,undefined,92,95,79,283,-1,165,509,80,169,99,128,416,138,81,47,293,2,98,-1,43,118,274,120
25/7/21,13,280,158,227,478,482,342,252,297,43,35,70,316,-1,167,-1,155,85,38,138,52,194,703,39,267,744,708,255,318,211,114,81,undefined,-1,72,447,38,81,undefined,14,74,52,33,16,174,706,26,410,312,359,187,108,111,47,undefined,133,117,93,285,-1,228,725,125,225,95,149,487,150,141,45,288,9,124,-1,31,107,281,121
25/7/21,14,311,153,280,489,363,388,194,211,47,41,62,259,-1,153,-1,214,89,33,170,73,212,766,54,250,636,645,204,251,158,117,80,undefined,-1,50,406,48,77,undefined,34,65,70,41,25,234,586,24,428,299,236,176,158,105,56,undefined,123,105,89,302,-1,260,723,81,303,95,152,541,161,109,21,383,6,73,-1,28,92,246,75
25/7/21,15,267,139,286,459,447,361,192,253,68,49,69,276,-1,181,-1,180,78,26,167,42,262,799,59,235,696,509,156,251,181,140,75,undefined,-1,63,436,37,75,undefined,17,67,54,42,26,223,651,32,363,239,201,162,122,129,33,undefined,114,111,101,338,-1,219,738,94,236,98,175,610,143,88,27,319,11,88,-1,28,89,281,65
25/7/21,16,271,142,281,417,423,297,180,200,41,29,93,285,-1,142,-1,156,41,27,183,70,267,829,61,225,483,263,100,251,155,128,79,undefined,-1,16,281,36,84,undefined,18,55,62,45,32,244,587,30,350,144,114,111,122,106,69,undefined,103,97,115,290,-1,234,631,83,215,72,128,565,119,55,14,300,45,65,-1,24,86,307,49
25/7/21,17,232,103,246,304,359,288,128,200,38,47,88,300,-1,96,-1,106,46,14,159,66,189,751,43,226,378,169,62,219,118,122,77,undefined,-1,27,279,31,62,undefined,11,62,47,56,32,163,543,25,285,93,72,76,80,99,58,undefined,88,100,74,203,-1,164,586,107,196,53,116,564,107,34,24,253,240,63,-1,23,74,295,34
25/7/21,18,102,72,186,229,196,234,74,73,38,41,67,232,-1,74,-1,80,41,8,113,27,120,696,57,203,220,197,42,99,71,118,55,undefined,-1,22,135,40,50,undefined,7,21,35,32,14,120,344,12,217,68,103,63,65,91,39,undefined,83,65,75,103,-1,144,499,101,172,36,72,372,78,6,9,200,64,34,-1,5,34,180,4
25/7/21,19,112,33,142,179,165,154,43,62,26,53,41,152,-1,56,-1,41,37,4,98,16,93,511,43,189,152,147,28,80,43,81,61,undefined,-1,12,110,18,33,undefined,3,15,17,28,13,90,273,6,197,46,119,61,47,47,21,undefined,84,40,66,58,-1,76,448,88,40,18,70,215,51,1,9,109,21,33,-1,6,23,145,8
25/7/21,20,80,34,117,155,102,126,16,45,27,28,19,88,-1,33,-1,34,18,4,69,11,93,488,28,186,90,134,21,69,21,68,46,undefined,-1,8,54,15,27,undefined,2,4,13,11,3,58,214,4,131,28,99,25,31,25,17,undefined,45,40,38,58,-1,55,340,81,36,15,29,174,44,3,4,87,3,27,-1,4,8,82,5
25/7/21,21,44,23,67,97,75,92,15,32,20,21,24,74,-1,23,-1,42,13,5,34,3,60,304,44,137,98,103,24,42,5,58,32,undefined,-1,4,35,15,19,undefined,18,12,21,20,14,47,170,6,118,27,63,26,30,36,16,undefined,43,30,34,43,-1,46,232,64,33,34,31,110,26,0,2,74,13,13,-1,1,9,78,3
25/7/21,22,28,21,51,49,61,61,6,13,11,12,7,43,-1,17,-1,27,8,3,32,6,35,242,17,63,101,69,12,21,7,37,37,undefined,-1,-1,26,10,8,undefined,30,8,17,10,5,37,100,3,71,27,69,10,15,14,8,undefined,35,27,32,19,-1,27,167,60,21,21,29,70,9,0,0,9,4,7,-1,3,5,23,7
25/7/21,23,27,14,38,33,32,34,4,12,7,5,8,22,-1,13,-1,14,8,2,9,11,20,160,14,57,60,55,7,15,3,13,5,undefined,-1,4,14,2,10,undefined,9,3,4,5,1,13,92,2,76,19,43,9,4,13,7,undefined,17,19,15,18,-1,12,106,35,20,7,12,21,4,1,1,8,1,6,-1,1,-1,13,1
26/7/21,0,15,11,36,27,36,13,7,4,7,3,1,13,-1,2,-1,1,22,2,9,8,12,47,8,19,26,38,1,21,-1,15,8,undefined,-1,1,9,3,1,undefined,-1,1,8,7,4,20,38,4,40,6,48,4,14,12,5,undefined,6,7,14,10,-1,9,70,26,17,-1,2,11,2,0,0,1,1,1,-1,2,1,12,-1
26/7/21,1,3,2,16,6,10,5,4,1,-1,1,-1,3,-1,8,-1,4,19,4,7,2,11,28,11,28,9,13,2,14,-1,7,3,undefined,-1,2,1,1,-1,undefined,-1,1,2,4,7,2,32,-1,22,7,15,-1,6,10,3,undefined,3,4,3,2,-1,5,59,17,16,2,1,4,3,1,3,-1,-1,3,-1,-1,-1,2,1
26/7/21,2,3,1,9,1,10,26,5,1,1,-1,2,2,-1,1,-1,1,3,3,4,2,4,24,-1,17,16,34,4,9,-1,1,3,undefined,-1,3,3,3,2,undefined,2,-1,-1,2,-1,1,61,3,6,8,33,3,5,4,-1,undefined,8,2,8,3,-1,1,37,14,19,-1,-1,-1,2,0,1,4,1,11,-1,-1,-1,1,-1
26/7/21,3,5,6,21,12,30,13,5,-1,1,1,5,6,-1,5,-1,8,8,5,3,-1,29,27,5,16,1,30,3,31,3,7,-1,undefined,-1,2,3,4,-1,undefined,2,4,1,1,-1,9,19,-1,18,5,5,1,12,7,1,undefined,-1,3,6,-1,-1,3,21,10,13,1,5,5,2,0,0,1,1,5,-1,2,-1,7,-1
26/7/21,4,9,6,8,11,33,4,1,1,1,1,1,5,-1,5,-1,9,17,4,2,-1,-1,46,-1,6,33,7,5,38,2,3,7,undefined,-1,-1,2,3,5,undefined,1,-1,8,-1,-1,10,30,2,23,2,10,3,4,5,4,undefined,-1,3,10,3,-1,8,21,5,14,2,6,5,2,1,0,8,-1,7,-1,6,-1,4,-1
26/7/21,5,15,1,16,33,50,67,12,10,15,1,2,12,-1,33,-1,13,18,7,5,2,14,85,18,51,75,27,3,39,7,11,6,undefined,-1,10,12,10,8,undefined,3,14,11,3,2,21,103,4,23,5,14,4,7,6,6,undefined,5,14,20,8,-1,6,58,4,11,6,10,8,16,8,12,3,8,33,-1,4,3,8,2
26/7/21,6,64,19,50,76,113,151,51,20,66,19,12,29,-1,70,-1,65,56,24,14,9,28,249,73,209,184,37,11,82,15,14,8,undefined,-1,17,80,25,4,undefined,5,24,22,15,10,33,183,4,58,18,14,4,14,16,9,undefined,17,48,56,16,-1,23,97,16,112,43,39,33,41,13,17,10,-1,85,-1,10,9,28,4
26/7/21,7,69,81,67,155,179,281,99,137,117,38,32,102,-1,124,-1,63,97,50,16,13,38,407,90,277,323,74,16,139,41,39,37,undefined,-1,40,151,56,13,undefined,19,48,41,29,21,81,299,23,97,29,19,25,22,44,31,undefined,37,130,118,74,-1,76,178,34,183,105,72,73,92,57,23,44,84,48,-1,18,28,107,10
26/7/21,8,85,59,97,216,252,281,102,135,183,53,38,143,-1,127,-1,115,188,133,33,21,48,558,110,370,383,109,43,207,42,65,38,undefined,-1,50,170,102,33,undefined,33,90,64,36,33,117,459,34,182,57,23,96,58,54,42,undefined,50,181,147,112,-1,89,264,50,163,152,107,104,152,104,42,65,19,61,-1,36,70,125,34
26/7/21,9,130,86,120,233,192,244,58,102,81,51,35,108,-1,83,-1,146,156,97,49,23,80,468,89,253,327,109,54,165,42,88,56,undefined,-1,54,112,94,48,undefined,41,83,43,42,27,137,341,30,204,82,49,93,51,51,39,undefined,49,96,115,155,-1,87,272,82,239,153,66,162,145,87,34,114,76,45,-1,26,88,118,24
26/7/21,10,184,131,102,297,208,204,92,113,43,50,24,105,-1,90,-1,198,147,104,68,37,112,523,80,225,335,156,42,143,71,74,74,undefined,-1,35,184,93,39,undefined,15,61,45,53,40,116,376,23,274,61,58,149,46,66,45,undefined,66,66,88,193,-1,110,330,308,203,106,84,226,162,113,35,141,21,61,-1,31,102,122,19
26/7/21,11,193,125,104,326,214,274,77,120,67,35,38,117,-1,81,-1,208,116,72,118,31,130,616,67,236,330,174,64,168,56,89,91,undefined,-1,59,154,83,76,undefined,31,84,68,54,35,177,461,23,321,102,65,166,49,65,49,undefined,98,71,88,178,-1,120,407,260,248,133,101,258,153,122,37,198,44,51,-1,32,106,122,27
26/7/21,12,291,201,148,494,292,233,98,172,87,35,44,152,-1,79,-1,257,245,92,122,69,217,667,110,325,482,287,69,194,62,104,107,undefined,-1,60,186,114,93,undefined,80,111,93,67,39,278,563,30,362,117,88,153,60,115,45,undefined,147,114,124,252,-1,222,550,267,244,128,144,337,209,153,37,267,82,57,-1,31,113,161,35
26/7/21,13,316,217,198,540,321,342,108,144,85,43,38,176,-1,132,-1,238,178,108,153,58,239,769,115,301,449,247,69,219,92,122,101,undefined,-1,66,290,100,113,undefined,57,115,63,55,45,248,549,57,400,112,95,162,79,137,44,undefined,156,170,134,277,-1,157,591,289,326,171,132,357,201,143,45,256,21,83,-1,35,126,181,53
26/7/21,14,392,196,187,463,294,336,80,146,91,36,45,161,-1,132,-1,248,168,109,150,71,189,759,86,287,476,188,66,211,76,118,65,undefined,-1,41,255,87,51,undefined,39,95,49,54,42,227,552,36,376,119,69,137,58,108,40,undefined,90,114,104,273,-1,164,521,89,397,119,136,395,162,139,33,201,6,53,-1,28,101,183,37
26/7/21,15,344,176,224,473,306,345,103,155,93,41,63,149,-1,127,-1,250,97,102,141,68,180,836,74,363,432,197,66,212,76,106,70,undefined,-1,42,237,91,94,undefined,23,53,56,48,37,194,617,26,473,92,62,139,72,120,50,undefined,111,132,146,269,-1,192,650,81,275,127,125,484,156,109,22,207,12,53,-1,30,84,180,54
26/7/21,16,365,183,214,448,343,399,152,225,157,38,107,233,-1,124,-1,180,119,109,140,56,204,994,135,479,474,205,68,255,110,117,64,undefined,-1,43,256,109,76,undefined,37,52,93,69,48,219,578,31,480,101,69,116,92,89,68,undefined,120,132,205,304,-1,165,692,97,266,190,120,491,151,77,14,234,32,72,-1,19,105,228,75
26/7/21,17,304,180,227,459,458,498,241,300,163,65,102,341,-1,207,-1,151,144,111,145,52,220,1154,144,572,598,205,65,318,151,109,100,undefined,-1,80,511,110,87,undefined,31,90,112,92,52,226,705,45,443,113,102,84,109,111,108,undefined,148,220,230,259,-1,227,812,112,239,197,167,554,146,35,34,343,140,85,-1,45,138,405,47
26/7/21,18,241,110,243,375,340,401,161,188,82,65,86,326,-1,182,-1,96,64,68,155,49,182,1014,152,405,481,200,68,243,94,139,63,undefined,-1,46,384,80,59,undefined,31,63,69,60,34,160,502,33,328,107,96,76,81,113,73,undefined,170,155,142,147,-1,171,695,104,179,114,133,486,123,3,12,240,49,79,-1,21,72,319,10
26/7/21,19,147,69,183,207,236,224,76,119,46,64,55,251,-1,73,-1,114,60,22,103,17,147,638,67,274,257,156,47,139,56,90,57,undefined,-1,13,206,41,25,undefined,16,25,48,38,15,99,292,5,228,58,72,51,46,83,42,undefined,105,62,64,79,-1,94,530,116,71,68,60,294,64,5,8,180,17,53,-1,10,36,279,2
26/7/21,20,106,50,138,139,184,179,41,64,54,49,51,179,-1,70,-1,44,26,14,69,3,103,595,42,187,162,119,26,115,27,73,40,undefined,-1,30,109,27,36,undefined,4,36,22,26,16,88,259,15,162,34,96,50,38,51,43,undefined,52,60,49,72,-1,75,414,80,66,33,32,213,37,0,4,84,5,25,-1,10,19,165,4
26/7/21,21,61,35,99,124,78,153,29,35,32,24,46,132,-1,81,-1,32,17,3,35,4,60,364,44,148,131,95,37,69,27,58,30,undefined,-1,10,52,25,16,undefined,7,15,16,15,9,57,193,11,110,51,46,15,27,51,16,undefined,74,58,54,44,-1,57,296,47,45,18,51,103,28,2,3,77,5,20,-1,11,9,100,4
26/7/21,22,57,12,66,75,78,105,14,25,34,34,27,54,-1,18,-1,43,30,9,23,9,35,259,30,191,106,101,18,61,11,31,21,undefined,-1,10,57,7,8,undefined,12,10,24,18,6,42,144,3,91,17,87,10,31,12,20,undefined,41,35,30,28,-1,33,200,37,41,16,36,79,19,3,0,49,6,22,-1,15,2,46,1
26/7/21,23,26,19,31,32,64,51,5,11,12,8,12,41,-1,22,-1,23,1,2,12,7,13,185,22,88,79,57,9,21,3,21,3,undefined,-1,3,14,26,5,undefined,3,4,2,2,2,17,80,9,50,17,42,4,9,10,6,undefined,16,12,22,10,-1,14,115,23,28,9,19,20,10,0,1,7,1,7,-1,-1,1,30,2
27/7/21,0,15,8,29,23,35,17,3,1,6,2,2,7,-1,3,-1,6,9,6,16,10,22,55,7,35,14,51,5,23,5,8,8,undefined,-1,1,3,-1,5,undefined,-1,9,12,4,1,8,30,4,33,9,52,3,10,8,4,undefined,3,7,14,11,-1,23,77,20,24,6,5,11,1,0,0,8,-1,6,-1,2,-1,5,2
27/7/21,1,3,3,15,15,26,6,5,1,5,1,6,9,-1,2,-1,-1,2,1,5,4,9,57,2,27,19,34,2,19,1,9,4,undefined,-1,-1,4,1,-1,undefined,-1,2,1,3,3,3,21,1,27,7,25,3,3,6,1,undefined,7,-1,7,4,-1,6,37,17,21,-1,2,5,4,0,5,2,1,8,-1,-1,-1,3,-1
27/7/21,2,4,1,15,6,14,25,2,-1,2,3,-1,4,-1,1,-1,2,-1,-1,5,1,10,27,3,19,10,23,3,15,1,3,-1,undefined,-1,1,2,5,-1,undefined,2,2,-1,-1,-1,-1,29,2,17,5,23,2,14,8,4,undefined,3,5,11,2,-1,10,40,15,9,1,2,6,7,0,0,3,6,10,-1,1,-1,2,1
27/7/21,3,1,24,10,14,26,7,1,2,-1,4,-1,-1,-1,1,-1,4,2,3,6,2,19,35,8,17,9,15,-1,28,3,15,4,undefined,-1,1,1,6,3,undefined,-1,-1,1,-1,-1,1,27,-1,24,6,7,-1,5,2,2,undefined,2,1,17,4,-1,15,22,11,22,1,2,5,-1,-1,-1,1,13,5,-1,-1,-1,2,-1
27/7/21,4,5,2,2,17,35,15,13,1,4,1,2,3,-1,4,-1,2,10,2,-1,2,2,70,5,15,15,18,3,45,1,4,7,undefined,-1,3,2,4,6,undefined,2,-1,12,1,1,8,44,1,20,2,12,9,6,5,7,undefined,2,1,5,2,-1,8,22,8,38,3,5,3,4,0,1,7,-1,7,-1,4,-1,2,-1
27/7/21,5,15,10,31,27,76,78,19,12,19,3,6,14,-1,39,-1,15,25,9,5,3,16,107,36,67,82,42,9,54,7,11,9,undefined,-1,16,18,11,8,undefined,4,12,11,9,10,29,103,4,36,18,22,1,8,11,10,undefined,4,32,21,5,-1,11,92,6,20,11,11,15,10,4,9,2,9,20,-1,11,3,9,-1
27/7/21,6,99,28,55,95,132,248,80,38,86,25,16,47,-1,79,-1,75,69,26,17,7,23,300,62,226,229,91,15,112,28,23,18,undefined,-1,35,116,43,6,undefined,4,35,66,23,16,36,271,6,89,24,61,16,101,23,13,undefined,27,101,52,18,-1,38,243,50,92,48,35,29,61,31,7,11,1,43,-1,64,12,59,1
27/7/21,7,92,60,59,168,185,265,138,155,132,48,36,123,-1,148,-1,66,125,60,24,19,61,360,85,347,325,144,44,150,58,35,35,undefined,-1,51,150,65,29,undefined,30,50,57,67,29,87,348,9,130,66,58,25,30,33,20,undefined,42,121,75,76,-1,76,196,44,180,114,56,63,145,112,47,37,75,78,-1,24,34,120,18
27/7/21,8,111,73,128,275,248,290,113,165,151,80,41,134,-1,136,-1,129,193,161,47,25,83,617,143,377,400,161,70,229,74,49,59,undefined,-1,54,194,114,33,undefined,38,83,80,129,42,121,514,34,228,74,74,94,69,65,26,undefined,61,214,111,123,-1,108,271,49,152,216,101,138,156,133,59,105,17,81,-1,47,88,136,32
27/7/21,9,135,145,82,264,243,222,82,117,62,67,20,100,-1,116,-1,183,157,115,47,31,112,517,94,276,381,243,84,187,69,39,64,undefined,-1,50,156,96,48,undefined,113,59,56,128,23,128,439,33,223,126,115,92,80,58,40,undefined,74,141,111,131,-1,81,275,86,148,197,68,116,156,146,36,132,92,81,-1,52,104,95,27
27/7/21,10,204,118,81,342,283,266,85,142,48,60,49,138,-1,124,-1,206,163,111,70,35,117,629,84,275,368,317,100,232,62,58,93,undefined,-1,69,181,94,60,undefined,139,92,63,148,18,153,476,53,298,144,105,166,82,63,38,undefined,75,79,94,138,-1,148,293,86,200,123,90,183,176,126,38,165,39,71,-1,28,129,139,38
27/7/21,11,181,157,116,389,258,254,114,160,51,68,43,141,-1,101,-1,237,138,97,108,49,169,715,87,233,375,385,123,204,78,110,62,undefined,-1,32,223,94,73,undefined,39,63,57,91,19,171,447,36,283,152,124,128,98,81,73,undefined,95,107,91,185,-1,135,412,59,243,88,89,252,162,133,55,213,61,59,-1,28,116,124,49
27/7/21,12,318,195,169,469,317,342,138,177,124,66,50,222,-1,130,-1,245,226,148,171,79,259,864,153,312,371,500,140,251,89,137,94,undefined,-1,84,281,105,100,undefined,79,112,67,93,29,251,605,46,442,199,164,182,164,112,42,undefined,95,146,120,267,-1,199,551,86,311,139,122,386,208,214,43,262,85,52,-1,49,120,215,50
27/7/21,13,321,220,194,453,319,348,130,132,102,40,31,151,-1,134,-1,309,204,100,163,68,235,881,129,339,452,475,142,233,91,111,101,undefined,-1,54,295,116,105,undefined,56,79,70,106,37,233,557,39,395,234,167,159,109,141,50,undefined,92,176,120,289,-1,179,548,90,304,134,103,378,177,166,46,335,18,47,-1,47,117,196,48
27/7/21,14,301,183,203,523,315,300,79,143,89,46,33,139,-1,115,-1,318,154,99,131,56,204,897,125,333,415,443,102,217,74,116,62,undefined,-1,61,214,84,67,undefined,50,64,87,146,36,186,694,37,321,165,177,128,98,124,51,undefined,155,104,135,283,-1,166,616,95,331,131,103,384,221,149,61,213,3,55,-1,48,121,151,36
27/7/21,15,291,176,188,439,329,374,102,120,86,51,37,141,-1,103,-1,247,101,103,149,60,200,855,94,375,378,350,66,208,71,123,55,undefined,-1,49,192,124,75,undefined,37,73,83,102,38,193,632,45,429,122,100,122,119,111,56,undefined,104,139,158,239,-1,171,726,106,297,153,115,440,154,104,28,207,5,61,-1,31,104,156,48
27/7/21,16,337,188,200,449,337,376,132,154,145,47,34,207,-1,166,-1,192,114,122,186,62,249,1011,125,511,402,209,52,230,101,143,66,undefined,-1,47,216,79,55,undefined,31,77,77,66,37,190,667,30,385,83,77,125,80,116,56,undefined,143,161,163,249,-1,193,659,94,314,175,123,475,144,102,13,222,17,72,-1,36,90,178,47
27/7/21,17,421,160,223,443,416,539,233,263,174,83,68,224,-1,180,-1,127,117,115,161,75,221,1216,178,641,555,192,77,268,121,131,95,undefined,-1,61,358,106,57,undefined,28,86,81,95,49,231,677,48,410,95,80,103,95,106,52,undefined,140,268,209,240,-1,194,781,156,324,172,177,505,161,31,19,314,104,82,-1,52,128,237,52
27/7/21,18,329,74,238,354,315,373,139,163,62,74,58,210,-1,139,-1,112,60,49,149,37,234,976,112,391,397,219,51,235,91,122,77,undefined,-1,46,341,72,33,undefined,11,47,63,69,43,171,470,31,326,93,94,91,84,86,55,undefined,161,126,92,126,-1,146,690,168,236,129,150,455,113,9,8,269,43,84,-1,14,57,250,9
27/7/21,19,137,31,180,243,202,191,64,90,43,60,30,107,-1,82,-1,64,41,22,106,26,118,644,71,273,216,185,33,132,51,85,71,undefined,-1,32,111,38,45,undefined,4,25,36,33,15,102,325,10,197,53,70,43,67,76,26,undefined,97,72,73,88,-1,87,512,85,49,49,49,300,72,7,12,119,9,33,-1,13,24,110,3
27/7/21,20,135,26,124,171,158,140,30,80,29,34,23,70,-1,51,-1,52,35,18,65,15,83,505,68,189,125,102,25,92,28,58,56,undefined,-1,15,84,38,26,undefined,3,15,26,18,10,64,282,18,121,32,72,55,52,42,37,undefined,59,43,48,82,-1,63,369,66,59,33,45,174,52,0,3,119,3,23,-1,9,33,66,5
27/7/21,21,85,24,103,106,95,150,22,33,25,24,14,46,-1,58,-1,39,19,6,58,11,73,425,45,190,124,114,26,67,10,51,37,undefined,-1,10,41,18,6,undefined,8,7,9,10,5,65,196,5,114,38,54,33,32,35,21,undefined,58,35,51,62,-1,54,240,56,44,16,39,121,42,4,8,57,1,15,-1,13,4,48,2
27/7/21,22,61,5,70,68,60,97,7,14,38,21,9,42,-1,26,-1,24,30,6,32,9,42,289,22,194,122,70,9,42,4,37,21,undefined,-1,12,36,19,19,undefined,8,9,16,4,3,37,182,2,84,27,60,4,23,30,18,undefined,30,13,23,25,-1,39,217,40,31,9,30,64,19,3,5,25,3,19,-1,13,2,30,-1
27/7/21,23,25,8,39,47,40,58,5,3,9,7,-1,12,-1,13,-1,23,7,2,11,6,26,221,18,80,70,46,6,24,7,32,16,undefined,-1,6,20,7,5,undefined,9,6,11,6,-1,14,86,-1,90,15,67,6,22,7,34,undefined,18,13,17,12,-1,21,134,32,35,2,14,35,5,0,0,10,1,1,-1,3,-1,12,-1
28/7/21,0,29,4,34,25,35,34,-1,3,2,-1,2,10,-1,10,-1,4,5,4,26,12,34,94,5,38,26,39,4,21,2,25,7,undefined,-1,7,12,3,10,undefined,3,5,6,2,3,13,38,3,57,4,46,5,9,6,11,undefined,13,4,10,10,-1,14,93,16,28,11,9,19,7,0,2,1,-1,5,-1,3,-1,3,-1
28/7/21,1,9,8,26,16,27,25,4,-1,1,-1,5,12,-1,3,-1,16,2,-1,13,9,30,65,-1,18,6,38,1,17,1,18,19,undefined,-1,-1,7,6,4,undefined,8,2,6,8,-1,17,15,1,38,4,12,3,11,4,4,undefined,3,4,7,6,-1,16,47,15,11,4,7,15,6,0,1,1,-1,6,-1,2,-1,3,-1
28/7/21,2,21,2,6,13,17,15,3,-1,-1,1,-1,2,-1,11,-1,1,7,8,20,3,26,46,-1,24,10,14,2,12,-1,9,1,undefined,-1,2,4,1,1,undefined,10,3,-1,-1,-1,5,36,-1,19,3,24,1,5,4,2,undefined,7,6,4,3,-1,7,39,3,24,2,3,8,7,1,1,-1,6,6,-1,2,-1,2,-1
28/7/21,3,5,4,8,10,30,6,6,1,1,1,-1,1,-1,-1,-1,13,9,-1,9,3,63,60,9,7,3,35,-1,27,2,10,-1,undefined,-1,1,3,4,-1,undefined,4,-1,-1,-1,-1,8,29,-1,20,3,26,-1,6,1,5,undefined,11,1,5,3,-1,3,44,9,16,-1,4,8,4,0,9,1,2,2,-1,-1,-1,-1,-1
28/7/21,4,10,4,14,22,41,30,14,3,4,2,3,3,-1,13,-1,3,9,1,11,1,4,35,-1,30,10,9,-1,45,-1,8,7,undefined,-1,4,2,2,5,undefined,-1,2,6,4,2,9,34,3,33,6,7,4,7,-1,9,undefined,-1,1,8,4,-1,6,39,6,18,1,2,21,6,1,6,2,5,4,-1,3,2,2,-1
28/7/21,5,15,9,29,40,81,103,19,17,23,5,3,13,-1,38,-1,26,41,10,6,7,19,144,18,115,91,47,3,62,8,10,7,undefined,-1,14,18,8,8,undefined,5,14,10,10,6,35,150,3,64,5,13,6,13,21,6,undefined,11,34,23,9,-1,21,123,14,15,7,17,39,12,4,7,3,8,29,-1,7,4,16,2
28/7/21,6,85,24,68,119,196,313,68,47,102,29,7,37,-1,104,-1,78,107,39,26,20,40,420,80,319,246,89,26,150,29,46,28,undefined,-1,47,110,53,8,undefined,10,36,44,16,7,46,314,5,124,28,69,27,90,38,16,undefined,27,106,48,31,-1,46,288,68,135,57,53,62,77,39,28,12,7,66,-1,55,11,47,5
28/7/21,7,150,99,108,232,345,403,98,120,181,76,23,106,-1,160,-1,129,181,119,42,39,57,622,143,525,343,102,42,275,57,47,53,undefined,-1,51,261,84,14,undefined,62,62,42,114,24,132,541,14,178,57,33,70,37,50,20,undefined,58,194,117,105,-1,106,270,58,241,117,109,142,189,139,69,60,30,90,-1,33,45,95,15
28/7/21,8,320,152,146,402,469,635,154,147,293,99,31,134,-1,258,-1,281,332,264,39,41,145,977,228,716,441,161,48,463,93,74,65,undefined,-1,95,211,177,50,undefined,207,201,71,135,29,215,880,40,333,72,53,135,79,177,58,undefined,100,270,271,206,-1,175,409,127,324,218,185,224,310,204,133,130,17,169,-1,59,133,180,37
28/7/21,9,440,229,102,579,381,423,64,111,135,75,15,78,-1,162,-1,378,291,222,87,56,155,880,170,564,382,206,56,321,53,101,77,undefined,-1,69,138,151,56,undefined,220,113,84,158,45,251,984,36,348,91,56,168,109,147,43,undefined,142,165,195,190,-1,165,470,202,325,224,150,336,342,164,116,172,67,109,-1,35,102,85,17
28/7/21,10,604,315,166,734,278,392,57,86,75,78,7,53,-1,118,-1,468,265,182,150,110,207,738,83,412,371,214,54,248,50,126,122,undefined,-1,37,112,117,83,undefined,117,198,70,177,47,256,1018,56,420,117,70,214,106,182,40,undefined,150,164,138,289,-1,236,442,280,408,165,141,376,309,236,94,197,30,61,-1,34,78,47,19
28/7/21,11,930,463,370,906,451,418,51,108,89,65,23,101,-1,161,-1,553,250,218,232,109,265,857,141,445,405,325,90,343,49,168,123,undefined,-1,71,176,159,89,undefined,115,120,83,168,87,395,1036,46,619,130,69,247,91,236,49,undefined,212,126,180,358,-1,261,523,219,419,155,204,555,263,208,80,176,68,76,-1,35,96,114,30
28/7/21,12,1247,606,412,1265,539,535,91,176,168,57,24,157,-1,207,-1,782,345,200,319,182,400,1322,241,555,552,543,86,405,74,236,143,undefined,-1,91,320,235,86,undefined,178,233,117,118,71,608,1267,63,809,149,133,322,149,324,87,undefined,269,189,277,511,-1,329,818,275,591,221,275,736,389,314,129,288,105,87,-1,59,130,116,31
28/7/21,13,1562,714,484,1332,567,577,87,160,122,65,32,154,-1,197,-1,769,384,245,406,159,518,1369,183,575,603,449,124,426,96,247,146,undefined,-1,89,269,248,142,undefined,150,200,105,142,74,591,1329,64,885,175,113,325,142,414,75,undefined,329,244,238,437,-1,303,892,283,591,200,326,833,439,351,163,318,18,102,-1,70,128,164,35
28/7/21,14,1328,652,290,1117,451,505,59,121,98,46,3,63,-1,150,-1,686,274,221,318,146,336,1063,141,651,481,298,92,304,49,272,121,undefined,-1,41,267,197,111,undefined,95,150,84,131,50,414,1109,56,696,158,80,276,108,271,52,undefined,288,188,125,412,-1,256,802,153,514,148,223,819,339,198,92,215,5,84,-1,45,81,68,31
28/7/21,15,1202,626,382,1211,519,542,63,132,155,40,12,96,-1,191,-1,577,195,199,353,167,377,1195,181,722,517,259,88,337,61,258,114,undefined,-1,43,192,124,132,undefined,88,125,89,164,65,510,1207,55,884,163,59,224,116,219,72,undefined,258,180,218,381,-1,291,964,124,485,273,253,849,384,219,107,235,15,81,-1,40,126,145,40
28/7/21,16,1353,597,458,1211,566,669,80,151,262,81,28,149,-1,264,-1,434,179,244,394,122,381,1331,181,827,585,273,101,483,71,221,91,undefined,-1,52,236,152,92,undefined,75,117,76,133,77,459,1362,55,825,140,55,230,100,237,82,undefined,254,237,186,469,-1,303,974,127,489,220,271,970,338,157,57,246,28,126,-1,33,93,158,52
28/7/21,17,1280,522,488,1193,809,1045,137,238,227,89,20,180,-1,298,-1,455,199,244,425,157,461,1612,242,1014,594,309,109,590,104,301,126,undefined,-1,72,322,169,90,undefined,66,126,109,137,84,493,1543,50,795,156,91,237,109,279,90,undefined,368,338,178,367,-1,302,1130,137,543,208,386,1070,364,50,101,301,81,177,-1,56,114,209,43
28/7/21,18,1047,273,512,926,539,722,76,120,112,59,35,190,-1,241,-1,262,130,143,471,198,418,1387,152,646,410,324,104,407,62,344,173,undefined,-1,47,286,143,109,undefined,34,99,90,138,79,385,1060,41,775,174,111,191,101,268,93,undefined,278,194,121,198,-1,242,1115,160,491,121,262,892,266,15,32,261,61,163,-1,32,91,193,10
28/7/21,19,591,111,428,594,361,489,66,79,46,62,40,161,-1,143,-1,100,52,50,500,193,433,1023,138,391,248,225,74,251,64,261,160,undefined,-1,23,213,58,108,undefined,26,98,46,96,67,304,677,26,485,108,78,247,80,200,43,undefined,239,112,78,186,-1,196,857,98,165,74,164,682,192,9,33,245,22,153,-1,19,47,157,8
28/7/21,20,321,69,365,486,316,315,28,48,47,43,30,145,-1,114,-1,93,45,45,370,114,351,794,95,303,153,211,60,143,39,220,270,undefined,-1,34,135,58,138,undefined,24,80,48,68,48,276,601,25,338,111,82,171,59,167,59,undefined,171,80,47,122,-1,168,782,84,138,54,137,570,121,3,12,187,8,90,-1,22,28,128,4
28/7/21,21,192,56,277,304,243,341,18,33,33,37,22,87,-1,102,-1,95,42,13,306,53,273,551,87,272,165,171,63,106,24,208,181,undefined,-1,15,127,49,110,undefined,11,56,49,59,41,188,476,18,262,91,72,169,66,87,44,undefined,137,68,52,112,-1,125,565,82,130,17,107,412,87,5,11,120,2,66,-1,17,18,89,5
28/7/21,22,105,36,213,196,169,221,13,33,36,18,3,38,-1,83,-1,61,58,25,166,55,180,441,27,244,107,109,42,81,21,180,121,undefined,-1,16,121,33,43,undefined,24,42,39,41,27,118,387,10,155,48,64,99,36,43,34,undefined,68,41,43,63,-1,66,386,65,74,26,106,218,64,1,5,83,7,66,-1,8,9,24,4
28/7/21,23,47,16,121,113,78,178,4,16,17,11,5,50,-1,72,-1,28,15,4,110,16,123,261,24,132,82,84,9,40,8,116,73,undefined,-1,5,29,23,21,undefined,8,17,40,51,31,53,157,3,132,23,63,14,32,30,47,undefined,32,16,29,34,-1,43,234,50,35,12,33,97,14,0,3,8,12,17,-1,-1,3,45,1
29/7/21,0,39,7,78,55,51,47,3,2,3,3,2,11,-1,15,-1,22,25,6,62,12,71,128,7,52,27,55,9,25,1,55,24,undefined,-1,-1,14,2,25,undefined,5,7,18,12,11,42,71,4,85,18,43,18,8,23,9,undefined,17,6,12,25,-1,30,127,27,22,21,16,30,9,1,0,7,2,13,-1,9,1,4,-1
29/7/21,1,21,7,55,27,32,17,3,3,1,1,2,10,-1,5,-1,7,16,3,54,14,42,47,2,19,17,44,4,19,1,52,17,undefined,-1,-1,7,2,13,undefined,1,10,5,6,5,20,49,-1,62,9,31,10,2,21,15,undefined,16,2,28,8,-1,16,128,22,18,9,14,25,9,1,1,5,1,10,-1,7,-1,7,1
29/7/21,2,26,9,36,15,37,35,5,1,3,2,1,5,-1,5,-1,1,1,2,27,8,18,60,1,29,12,35,-1,17,-1,17,14,undefined,-1,2,3,2,1,undefined,-1,2,1,2,-1,8,35,-1,27,-1,17,2,8,10,7,undefined,12,2,17,13,-1,17,63,13,26,1,7,27,8,1,3,2,3,7,-1,-1,1,4,-1
29/7/21,3,16,7,24,10,34,15,1,-1,-1,3,-1,3,-1,2,-1,13,12,4,36,-1,21,52,5,16,8,25,1,30,-1,11,5,undefined,-1,-1,11,5,3,undefined,-1,2,2,2,-1,15,32,-1,36,11,27,7,4,9,3,undefined,5,2,4,6,-1,6,35,10,14,4,82,14,4,0,1,2,-1,6,-1,-1,1,2,-1
29/7/21,4,22,4,15,20,46,33,10,-1,4,3,1,2,-1,11,-1,12,6,1,23,1,9,63,-1,16,10,40,5,44,1,7,9,undefined,-1,1,3,1,6,undefined,-1,4,10,4,1,3,45,1,40,3,11,7,2,4,8,undefined,6,3,5,8,-1,16,49,12,7,3,5,28,4,0,1,-1,3,7,-1,3,-1,4,1
29/7/21,5,14,12,20,44,66,87,20,18,24,1,5,20,-1,43,-1,13,35,12,5,10,18,124,21,106,103,34,10,46,8,18,4,undefined,-1,18,20,12,8,undefined,9,10,13,8,4,31,143,4,42,23,19,7,21,11,7,undefined,10,17,19,10,-1,12,94,14,15,7,23,23,20,3,9,6,-1,26,-1,14,2,21,1
29/7/21,6,65,37,69,136,175,330,84,40,86,14,11,42,-1,93,-1,77,104,62,21,6,61,354,92,323,231,105,21,144,36,34,25,undefined,-1,38,96,36,5,undefined,12,34,56,26,20,45,296,10,149,38,95,19,91,24,20,undefined,28,119,61,35,-1,50,314,70,91,61,38,61,69,27,24,10,20,71,-1,66,16,42,2
29/7/21,7,106,99,98,262,367,503,138,169,208,58,33,88,-1,210,-1,139,182,122,34,11,58,686,152,513,386,165,51,324,63,54,71,undefined,-1,46,181,104,26,undefined,30,84,59,107,17,138,559,20,203,101,62,56,28,73,24,undefined,70,199,130,105,-1,102,270,51,324,145,105,119,174,77,45,61,40,102,-1,31,68,108,17
29/7/21,8,211,131,150,414,495,786,185,163,333,85,36,126,-1,264,-1,324,353,325,54,36,122,980,263,779,556,248,74,513,78,87,72,undefined,-1,92,239,200,86,undefined,75,217,97,172,49,235,993,59,366,163,55,111,97,171,99,undefined,127,302,252,238,-1,264,407,60,237,306,207,232,278,201,123,135,53,198,-1,60,145,173,36
29/7/21,9,427,238,200,612,406,521,111,120,180,75,36,138,-1,190,-1,371,277,237,79,45,168,881,151,527,521,337,80,404,61,90,91,undefined,-1,69,207,178,68,undefined,91,133,80,198,40,206,941,45,425,189,92,218,79,131,36,undefined,133,192,209,244,-1,220,435,97,313,213,170,302,350,168,127,173,183,123,-1,44,104,132,52
29/7/21,10,670,377,278,796,453,409,95,171,126,70,31,133,-1,178,-1,492,306,221,157,104,259,876,132,463,481,389,130,432,88,168,114,undefined,-1,68,193,165,106,undefined,81,229,90,182,49,328,1041,42,505,250,131,227,108,183,39,undefined,190,146,199,271,-1,269,473,92,304,171,184,385,355,191,111,183,59,107,-1,52,125,130,50
29/7/21,11,948,488,272,1010,496,498,89,179,135,74,34,99,-1,164,-1,637,305,209,167,95,245,979,130,434,514,462,137,439,82,201,127,undefined,-1,62,218,154,140,undefined,75,156,115,104,55,399,1145,53,689,182,131,275,130,213,59,undefined,220,198,221,322,-1,297,647,112,364,164,216,525,393,250,161,213,72,131,34,56,100,113,60
29/7/21,12,1328,758,402,1378,594,631,88,233,163,64,50,165,-1,204,-1,790,455,218,349,205,565,1211,240,559,644,612,162,516,104,260,200,undefined,-1,80,319,296,145,undefined,177,264,139,165,61,583,1338,66,900,228,211,343,172,332,92,undefined,290,244,323,436,-1,420,914,119,629,199,291,748,506,340,54,336,122,152,211,57,125,156,60
29/7/21,13,1523,791,472,1466,687,668,114,223,143,70,62,196,-1,202,-1,759,322,184,376,156,476,1332,218,652,719,596,166,494,115,275,145,undefined,-1,93,332,278,183,undefined,164,176,108,153,76,677,1465,74,960,259,163,341,117,340,82,undefined,349,239,317,452,-1,330,888,148,648,198,385,828,500,341,74,286,40,127,185,69,147,169,72
29/7/21,14,1522,762,448,1285,635,663,91,215,123,61,40,149,-1,230,-1,693,334,253,355,146,370,1284,186,600,740,506,171,466,147,238,141,undefined,-1,89,288,219,120,undefined,124,158,99,221,81,509,1385,53,876,266,136,305,128,310,100,undefined,261,215,299,429,-1,332,930,130,581,202,294,848,426,240,151,219,22,175,164,65,100,149,54
29/7/21,15,1450,731,499,1386,749,698,79,206,164,58,68,187,-1,252,-1,606,235,245,341,149,391,1514,158,741,817,437,160,524,108,239,110,undefined,-1,77,261,253,130,undefined,111,148,132,267,103,639,1535,63,875,276,91,273,149,313,102,undefined,242,226,344,428,-1,460,1031,119,559,257,403,957,376,211,138,282,29,108,162,60,142,253,53
29/7/21,16,1737,630,587,1358,834,799,136,182,309,74,62,218,-1,303,-1,594,263,257,337,165,415,1662,203,874,711,312,119,574,136,249,134,undefined,-1,64,355,188,108,undefined,93,117,104,255,82,559,1663,49,938,164,99,274,109,266,127,undefined,283,268,401,533,-1,410,1063,140,559,209,355,1078,378,193,91,291,32,160,141,59,99,228,99
29/7/21,17,1569,590,583,1362,914,1073,195,267,323,96,91,256,-1,401,-1,526,293,320,444,227,418,1729,283,1096,783,291,146,662,131,263,160,undefined,-1,103,442,248,107,undefined,81,130,117,271,74,609,1719,41,952,183,74,285,127,309,121,undefined,330,357,434,436,-1,380,1232,140,530,252,437,1222,422,66,123,267,107,213,222,63,131,295,64
29/7/21,18,1438,389,611,1146,696,896,173,171,145,76,82,275,-1,322,-1,343,205,166,516,182,483,1490,177,711,652,329,126,512,114,305,191,undefined,-1,76,370,170,123,undefined,57,127,107,182,96,482,1427,47,784,152,95,314,97,325,90,undefined,336,205,237,233,-1,315,1120,164,515,136,356,1070,307,13,41,324,67,264,126,36,90,291,7
29/7/21,19,1113,297,501,843,452,513,103,91,73,92,43,190,-1,171,-1,143,131,78,511,210,407,1123,155,412,279,249,100,238,89,349,194,undefined,-1,45,291,76,157,undefined,24,88,59,92,41,343,921,31,582,128,51,336,84,263,52,undefined,263,131,117,203,-1,277,902,131,225,81,245,816,186,14,38,218,52,171,64,23,59,158,7
29/7/21,20,664,140,439,578,379,411,51,34,36,49,39,150,-1,112,-1,102,87,44,531,113,385,922,77,302,171,243,81,180,70,278,256,undefined,-1,37,229,75,139,undefined,21,55,76,78,57,295,751,13,432,124,94,298,63,183,92,undefined,191,74,91,124,-1,201,770,132,205,45,169,667,144,4,13,160,7,134,43,18,30,117,2
29/7/21,21,304,74,546,415,306,458,52,22,43,27,32,112,-1,114,-1,90,68,30,441,98,294,800,81,271,201,158,43,157,40,301,233,undefined,-1,19,149,57,132,undefined,24,55,69,78,46,256,552,20,363,60,85,175,40,127,50,undefined,150,82,101,122,-1,152,614,85,183,38,184,420,117,2,10,146,7,86,38,15,14,95,3
29/7/21,22,134,38,289,208,221,322,29,17,44,35,21,72,-1,123,-1,59,80,26,220,112,219,611,42,270,171,140,23,104,23,206,156,undefined,-1,12,107,32,76,undefined,27,28,51,49,29,174,421,10,189,52,81,72,39,83,47,undefined,108,56,97,77,-1,86,471,64,137,25,141,279,74,2,7,65,7,72,30,15,7,34,4
29/7/21,23,85,16,149,109,114,183,2,13,11,12,12,35,-1,76,-1,35,26,19,107,36,102,343,29,110,116,82,18,42,16,141,80,undefined,-1,10,39,25,53,undefined,6,14,26,27,13,66,232,5,119,22,71,23,36,44,33,undefined,46,30,51,49,-1,52,249,47,59,8,51,111,25,0,4,14,2,33,18,3,6,25,1
30/7/21,0,40,34,94,67,49,94,5,-1,7,2,2,18,-1,40,-1,27,10,4,74,43,84,117,19,50,52,50,10,35,4,94,33,undefined,-1,1,7,14,7,undefined,5,14,7,8,5,42,107,5,73,16,49,4,20,29,14,undefined,20,6,23,20,-1,31,158,27,87,10,17,52,18,0,2,15,-1,-1,9,4,1,14,-1
30/7/21,1,24,13,60,40,33,57,2,2,1,2,3,6,-1,15,-1,11,6,2,31,32,37,81,7,38,13,55,4,28,2,39,16,undefined,-1,3,3,6,12,undefined,1,14,9,3,3,24,52,-1,51,4,38,3,6,17,10,undefined,7,10,22,27,-1,13,122,25,16,4,9,23,4,0,0,3,-1,-1,2,-1,-1,6,-1
30/7/21,2,25,31,25,23,20,33,1,1,6,-1,-1,3,-1,2,-1,3,10,-1,12,23,30,59,2,34,20,33,2,12,-1,39,6,undefined,-1,-1,5,5,5,undefined,-1,5,1,5,4,8,61,4,23,3,21,2,13,10,4,undefined,12,10,12,6,-1,6,55,20,31,5,3,10,7,1,1,2,1,-1,5,-1,-1,1,-1
30/7/21,3,7,4,26,17,26,18,1,-1,1,2,-1,5,-1,9,-1,10,13,7,5,7,19,60,7,21,19,31,5,37,-1,14,10,undefined,-1,-1,3,11,4,undefined,2,2,4,-1,-1,12,62,2,36,3,26,1,8,14,2,undefined,5,2,16,3,-1,13,29,9,17,4,4,5,5,1,2,-1,-1,-1,1,-1,-1,-1,-1
30/7/21,4,19,3,15,19,37,23,5,-1,4,-1,-1,1,-1,14,-1,2,4,3,7,4,6,62,4,17,5,39,2,37,1,22,10,undefined,-1,1,7,3,5,undefined,-1,5,11,1,-1,11,52,1,41,6,3,13,8,6,4,undefined,7,3,3,6,-1,18,56,8,14,2,3,22,3,1,0,1,-1,-1,3,-1,-1,-1,-1
30/7/21,5,14,8,33,53,70,117,18,6,28,3,3,7,-1,43,-1,27,42,13,8,9,25,136,26,139,106,58,5,58,7,25,4,undefined,-1,14,15,18,10,undefined,7,12,11,2,5,28,201,4,47,11,17,4,14,10,7,undefined,7,41,24,10,-1,18,95,12,22,12,16,24,17,8,12,3,1,-1,9,13,2,12,1
30/7/21,6,91,34,57,116,152,359,70,37,83,19,13,48,-1,120,-1,111,104,39,23,12,26,383,95,335,235,117,35,131,36,40,23,undefined,-1,58,119,28,7,undefined,7,46,50,26,12,32,300,14,110,52,71,31,71,33,16,undefined,32,121,56,31,-1,49,286,48,106,56,42,42,76,33,31,20,26,-1,9,62,10,46,3
30/7/21,7,130,84,98,238,340,481,143,139,190,89,25,88,-1,202,-1,124,212,150,34,23,55,607,140,521,423,169,51,325,52,64,69,undefined,-1,67,174,76,20,undefined,30,73,48,97,18,126,547,18,172,80,56,59,42,85,16,undefined,47,200,89,88,-1,110,265,34,241,134,119,95,132,62,55,50,75,-1,-1,35,44,136,16
30/7/21,8,234,125,147,429,532,728,168,174,327,17,37,139,-1,278,-1,344,366,320,43,42,121,1066,292,831,512,230,95,536,84,79,90,undefined,-1,96,253,205,63,undefined,97,162,121,195,47,257,985,60,339,109,78,148,79,161,82,undefined,121,326,195,251,-1,252,388,73,292,272,208,213,306,144,152,134,61,-1,-1,66,160,281,10
30/7/21,9,467,223,149,636,527,580,129,133,166,-1,25,126,-1,216,-1,446,319,218,83,44,146,935,166,704,496,329,112,469,117,86,93,undefined,-1,79,228,181,97,undefined,77,133,94,238,35,252,1045,40,471,163,119,210,101,157,51,undefined,150,209,212,250,-1,271,462,129,365,200,187,253,325,181,151,154,104,-1,-1,49,125,156,14
30/7/21,10,788,363,205,869,598,480,74,131,135,-1,26,116,-1,183,-1,546,306,211,144,71,222,1003,158,493,506,440,158,560,107,163,149,undefined,-1,75,327,179,100,undefined,86,151,201,204,40,339,1220,52,540,213,122,275,101,153,81,undefined,173,213,211,266,-1,324,592,211,449,181,222,428,406,218,145,189,67,-1,-1,38,128,154,17
30/7/21,11,1014,568,312,1059,653,524,100,162,111,-1,25,110,-1,199,-1,664,287,202,210,101,291,1101,189,500,545,484,162,717,154,232,121,undefined,-1,63,312,174,106,undefined,121,176,201,115,39,399,1308,47,695,205,120,299,97,259,99,undefined,225,176,247,343,-1,321,682,195,470,156,237,587,394,284,165,215,77,-1,-1,76,117,150,20
30/7/21,12,1437,740,413,1429,778,679,99,163,236,-1,33,151,-1,231,-1,881,441,229,444,218,479,1347,242,655,662,642,161,668,175,288,177,undefined,-1,99,437,330,179,undefined,197,211,169,98,49,576,1535,47,848,289,221,413,152,313,71,undefined,256,253,314,503,-1,466,881,220,546,202,327,747,573,384,180,307,89,-1,-1,64,141,181,18
30/7/21,13,1662,896,480,1578,732,728,123,187,168,-1,41,135,-1,238,-1,924,426,176,427,217,544,1424,296,688,709,657,194,726,158,329,176,undefined,-1,91,493,340,155,undefined,166,163,99,162,65,659,1640,61,978,277,178,430,135,451,84,undefined,358,318,329,470,-1,433,899,286,699,190,404,987,532,343,197,287,38,-1,-1,43,135,159,21
30/7/21,14,1522,775,435,1439,744,714,83,153,127,-1,14,97,-1,249,-1,826,278,225,446,200,446,1327,220,646,712,493,161,585,128,306,140,undefined,-1,90,554,221,127,undefined,120,187,133,151,61,634,1570,43,901,229,153,359,142,345,67,undefined,289,244,252,458,-1,379,926,135,618,156,373,920,503,306,200,206,42,-1,-1,67,109,170,22
30/7/21,15,1518,758,484,1487,708,795,125,172,178,-1,15,97,-1,270,-1,787,235,217,400,151,417,1465,190,674,777,405,149,545,119,281,134,undefined,-1,69,338,193,125,undefined,92,137,117,123,62,624,1654,40,839,236,100,323,169,283,73,undefined,267,274,276,462,-1,388,1025,135,554,227,374,1027,411,250,148,262,32,-1,-1,76,180,161,38
30/7/21,16,1693,718,535,1567,818,997,112,191,248,-1,33,141,-1,336,-1,626,208,256,656,209,418,1680,198,818,837,341,109,625,104,342,150,undefined,-1,86,348,189,96,undefined,93,142,78,118,64,640,1913,57,913,152,96,301,126,291,81,undefined,280,295,355,501,-1,384,1148,131,429,203,409,1151,421,223,161,236,38,-1,-1,49,116,139,68
30/7/21,17,1785,574,728,1546,1031,1149,164,231,291,-1,45,232,-1,434,-1,619,249,261,1033,248,586,1874,255,1133,843,316,136,642,150,388,168,undefined,-1,99,608,260,130,undefined,84,173,132,182,83,672,1926,59,1005,220,95,339,110,349,110,undefined,342,348,437,379,-1,422,1258,177,479,268,437,1238,423,76,126,295,38,-1,-1,45,164,227,36
30/7/21,18,1733,493,788,1498,1056,1009,105,173,158,-1,42,201,-1,377,-1,489,196,151,1516,429,657,1686,239,741,738,390,101,536,141,644,270,undefined,-1,87,632,247,173,undefined,92,154,91,132,50,677,1817,62,940,206,123,396,139,418,94,undefined,388,209,271,249,-1,390,1305,164,492,134,460,1188,350,12,96,335,23,-1,-1,31,76,162,3
30/7/21,19,1411,367,911,1230,855,730,54,102,70,-1,33,169,-1,255,-1,329,171,107,1638,536,672,1392,180,444,553,329,93,423,149,684,364,undefined,-1,67,572,153,299,undefined,67,146,59,101,47,678,1485,21,804,161,100,486,110,459,82,undefined,383,182,182,186,-1,284,1222,176,426,71,384,1227,296,18,48,271,18,-1,-1,47,76,126,3
30/7/21,20,1020,241,839,1059,796,622,62,75,59,-1,24,139,-1,199,-1,239,127,57,1554,518,780,1275,136,380,336,338,67,340,176,779,527,undefined,-1,53,542,167,471,undefined,52,115,43,104,37,578,1309,26,691,102,107,458,93,379,68,undefined,306,129,117,144,-1,233,1169,135,435,62,323,1347,355,19,47,212,14,-1,-1,31,29,101,5
30/7/21,21,710,140,725,870,667,647,45,47,41,-1,21,134,-1,231,-1,136,114,34,1341,339,650,985,148,365,394,237,77,290,111,757,462,undefined,-1,43,422,164,417,undefined,38,87,55,61,43,533,1040,24,566,98,142,360,82,321,68,undefined,264,94,97,168,-1,224,1029,145,329,62,313,985,226,15,35,146,5,-1,-1,16,28,62,6
30/7/21,22,418,76,601,583,638,610,53,41,63,-1,13,77,-1,159,-1,153,94,45,1005,446,587,962,116,342,299,136,73,242,110,563,414,undefined,-1,50,291,108,383,undefined,38,92,48,58,46,427,926,16,389,84,94,269,58,294,43,undefined,174,111,114,123,-1,103,760,111,308,28,287,721,141,5,6,160,38,-1,-1,27,23,53,5
30/7/21,23,282,57,439,352,359,498,24,33,33,-1,9,58,-1,157,-1,104,81,35,627,230,411,637,42,223,212,149,44,122,62,353,319,undefined,-1,25,262,121,167,undefined,27,61,36,50,23,322,687,19,234,67,82,139,59,228,25,undefined,168,56,70,97,-1,92,531,79,303,30,207,366,92,11,6,65,3,-1,-1,22,4,53,2
31/7/21,0,149,68,258,231,208,285,18,15,12,-1,10,48,-1,109,-1,45,62,15,319,169,315,335,31,116,101,109,28,87,20,338,144,undefined,-1,21,108,56,94,undefined,9,17,31,62,38,173,365,10,155,56,92,77,27,147,48,undefined,72,20,45,67,-1,59,369,60,234,24,111,251,55,0,3,19,10,-1,-1,9,-1,35,1
31/7/21,1,67,63,289,203,198,134,27,15,15,-1,1,5,-1,51,-1,18,14,13,204,109,262,303,31,101,95,83,12,54,10,316,25,undefined,-1,15,56,43,36,undefined,4,16,10,5,2,120,350,3,177,8,52,17,15,148,18,undefined,55,11,36,49,-1,47,312,54,141,4,85,153,42,5,0,12,3,-1,-1,4,-1,13,1
31/7/21,2,58,33,114,109,100,82,4,1,4,-1,-1,6,-1,45,-1,34,13,1,171,46,163,197,8,51,28,41,3,52,6,136,21,undefined,-1,2,16,33,33,undefined,2,8,3,3,3,100,219,2,92,8,25,15,17,25,13,undefined,32,3,27,27,-1,20,166,32,122,7,49,50,17,0,0,3,2,-1,-1,2,-1,5,2
31/7/21,3,18,20,61,46,62,65,7,3,2,-1,-1,7,-1,33,-1,14,14,3,99,25,153,129,8,56,15,50,6,40,6,108,8,undefined,-1,4,10,43,12,undefined,-1,17,1,3,3,37,126,1,55,8,19,3,12,14,5,undefined,10,5,13,20,-1,35,108,27,59,2,31,32,5,0,2,3,3,-1,-1,-1,2,5,-1
31/7/21,4,32,9,30,43,54,59,4,3,5,-1,5,2,-1,14,-1,4,6,-1,40,33,75,59,9,40,24,41,3,22,6,84,8,undefined,-1,2,14,9,3,undefined,4,5,1,-1,-1,21,88,2,55,7,29,6,11,9,3,undefined,21,2,10,14,-1,16,58,19,33,1,17,38,7,0,0,-1,1,-1,-1,-1,-1,5,-1
31/7/21,5,24,5,31,49,48,53,12,6,6,-1,1,12,-1,19,-1,16,23,3,38,6,37,104,8,29,88,44,3,39,3,48,13,undefined,-1,7,21,4,7,undefined,-1,8,8,3,1,32,125,2,45,21,27,9,11,4,8,undefined,20,9,11,26,-1,22,66,25,27,1,12,31,12,1,4,5,1,-1,-1,12,3,8,3
31/7/21,6,19,17,19,38,84,105,16,13,14,-1,2,20,-1,48,-1,43,42,3,63,13,37,163,25,133,128,92,14,35,12,23,10,undefined,-1,22,35,25,1,undefined,44,17,29,14,6,17,145,1,51,37,58,10,19,16,9,undefined,10,40,20,15,-1,27,117,45,118,23,22,15,30,5,6,9,-1,-1,-1,14,4,21,3
31/7/21,7,37,30,28,89,111,170,82,67,21,-1,16,34,-1,73,-1,45,53,13,62,15,24,273,28,162,220,168,55,70,41,20,14,undefined,-1,17,164,23,19,undefined,88,21,27,38,12,32,189,8,85,61,78,40,72,19,9,undefined,25,37,48,43,-1,41,174,35,84,24,37,42,77,43,15,23,1,-1,-1,27,14,48,21
31/7/21,8,175,77,60,247,224,262,127,103,46,-1,18,81,-1,143,-1,145,94,31,96,25,53,562,62,238,326,246,96,137,71,57,37,undefined,-1,44,152,63,39,undefined,60,28,15,59,17,91,432,20,192,137,92,83,45,59,11,undefined,71,75,57,87,-1,73,242,34,134,56,95,88,131,82,35,69,2,-1,-1,32,64,95,54
31/7/21,9,473,194,116,471,466,473,143,177,46,-1,46,138,-1,209,-1,300,206,75,215,60,174,828,99,337,561,447,189,380,125,88,74,undefined,-1,99,277,52,61,undefined,34,96,44,102,27,206,834,20,399,304,176,216,97,102,35,undefined,117,100,104,136,-1,152,472,71,237,61,155,244,312,180,124,176,14,-1,-1,54,120,134,80
31/7/21,10,850,471,269,928,792,623,217,281,60,-1,63,270,-1,311,-1,530,513,125,479,167,262,1045,139,467,807,641,302,596,193,261,140,undefined,-1,107,550,98,110,undefined,26,205,89,101,42,392,1424,41,790,364,260,369,113,202,87,undefined,229,116,156,309,-1,227,698,106,292,66,300,549,411,235,178,295,34,-1,-1,62,170,254,116
31/7/21,11,1782,837,464,1408,1005,872,199,325,73,-1,52,236,-1,391,-1,783,675,169,1086,430,437,1460,132,490,1046,928,296,815,304,426,150,undefined,-1,77,564,170,127,undefined,48,196,68,69,65,666,1912,38,1179,451,301,477,182,342,78,undefined,417,174,228,383,-1,300,972,125,487,100,468,921,499,367,216,304,51,-1,-1,59,172,283,92
31/7/21,12,2305,1124,687,1913,1340,958,227,333,90,-1,79,269,-1,402,-1,932,749,189,1640,696,630,1570,161,542,1219,781,316,1020,381,643,210,undefined,-1,175,684,114,198,undefined,54,236,58,81,61,1067,2441,44,1496,549,377,543,173,412,78,undefined,439,160,231,468,-1,364,1182,196,692,110,657,1429,597,355,246,313,73,-1,-1,83,161,280,102
31/7/21,13,2704,1338,945,2274,1616,1085,264,275,78,-1,73,306,-1,429,-1,1136,647,204,1891,732,911,1914,126,523,1362,818,328,1163,436,826,320,undefined,-1,138,1009,150,188,undefined,47,247,56,99,68,1104,2546,53,1705,506,388,591,270,518,110,undefined,416,184,260,588,-1,401,1337,188,612,84,708,1676,623,459,303,291,66,-1,-1,77,138,252,77
31/7/21,14,2927,1523,1080,2380,1654,1305,239,333,63,-1,94,309,-1,408,-1,1076,629,234,2136,862,921,1936,177,548,1577,836,261,1170,450,786,234,undefined,-1,124,1022,197,195,undefined,47,212,84,72,61,1370,2840,27,1858,446,290,646,226,536,146,undefined,419,143,297,587,-1,466,1546,197,559,103,910,2065,651,485,297,261,61,584,-1,61,111,272,86
31/7/21,15,2819,1548,1152,2455,1565,1094,233,341,90,-1,82,310,-1,386,-1,1008,374,124,1999,662,864,1990,172,545,1555,754,253,1150,444,785,275,undefined,-1,96,822,160,190,undefined,55,190,59,73,58,1507,2728,66,1848,428,243,509,165,512,95,undefined,345,186,271,598,-1,402,1417,193,662,78,925,2101,600,414,291,261,57,423,-1,33,121,271,79
31/7/21,16,2571,1366,1136,2062,1534,1200,225,225,51,-1,104,275,-1,475,-1,854,346,115,1585,448,787,1892,124,542,1348,473,187,1075,475,661,310,undefined,-1,116,814,125,177,undefined,44,192,64,85,68,1115,2444,39,1580,309,131,476,136,451,86,undefined,398,171,223,586,-1,368,1415,174,749,76,806,2007,589,288,185,243,51,556,-1,60,109,233,56
31/7/21,17,2182,884,1106,1892,1379,1142,119,228,87,-1,57,231,-1,401,-1,504,214,93,1593,476,789,1702,154,516,1137,387,140,649,314,720,292,undefined,-1,122,862,132,232,undefined,58,198,53,80,44,902,2100,53,1321,218,93,486,119,418,102,undefined,408,167,224,452,-1,310,1474,191,526,91,619,1659,325,71,90,289,80,507,-1,52,65,234,42
31/7/21,18,1606,573,969,1538,1096,914,61,119,68,-1,52,225,-1,326,-1,370,151,84,1855,640,820,1508,100,526,853,374,115,426,196,885,450,undefined,-1,75,783,157,416,undefined,77,176,60,89,51,682,1813,53,1008,179,91,577,123,443,93,undefined,438,139,263,246,-1,294,1399,199,531,54,423,1492,343,17,44,309,60,433,-1,38,62,152,7
31/7/21,19,889,253,277,1017,634,854,11,21,15,-1,8,23,-1,114,-1,166,113,17,1775,678,771,946,51,405,299,110,106,218,49,807,487,undefined,-1,2,694,100,609,undefined,28,153,32,18,8,383,1214,18,513,128,59,559,97,346,66,undefined,374,58,46,77,-1,137,1010,172,352,15,100,735,162,2,7,232,32,141,-1,-1,18,16,2
31/7/21,20,305,138,317,654,347,477,7,166,15,-1,3,13,-1,67,-1,110,92,12,1291,517,665,751,51,403,136,35,47,141,18,829,463,undefined,-1,4,489,124,524,undefined,19,159,23,17,10,279,848,11,414,103,33,531,34,260,48,undefined,231,44,28,53,-1,122,582,135,312,7,69,580,123,3,5,156,1,153,-1,-1,7,10,4
31/7/21,21,283,78,414,480,282,354,5,10,15,-1,5,22,-1,49,-1,79,69,16,1093,436,588,583,66,274,225,44,52,91,25,917,425,undefined,-1,1,68,194,399,undefined,8,108,19,18,8,277,642,23,281,65,39,253,54,266,48,undefined,183,17,29,48,-1,79,597,93,208,9,103,446,103,5,8,195,9,89,-1,-1,18,4,6
31/7/21,22,175,107,390,344,217,404,2,9,10,-1,3,17,-1,81,-1,98,65,6,843,473,614,641,51,320,226,18,45,115,14,620,373,undefined,-1,6,68,118,304,undefined,16,114,18,29,8,248,645,3,238,80,31,267,40,181,23,undefined,112,23,30,40,-1,80,510,136,277,4,72,417,43,2,1,73,9,108,-1,-1,1,15,4
31/7/21,23,149,73,325,309,267,448,6,2,5,-1,1,13,-1,123,-1,101,79,22,642,307,474,511,70,285,206,32,17,102,21,451,312,undefined,-1,1,-1,185,229,undefined,15,79,19,15,7,222,574,18,201,36,42,103,32,145,13,undefined,137,18,38,50,-1,71,406,87,211,10,102,203,32,2,3,99,4,82,-1,-1,3,8,-1

==> Figures/Australia/big/June_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14
01/06/2019,0,216,187,846,1558,425,640,21,25,28,35,10,41,-1,299,287,148,55,57,430,519,642,824,64,406,143,233,49,133,29,556,209,undefined,42,41,405,264,34,340,44,55,55,52,32,345,26,387,64,97,79,27,274,80,-1,147,128,340,20,-1,undefined
01/06/2019,1,151,116,559,538,236,354,20,10,17,14,9,14,-1,124,211,78,29,28,320,261,435,775,52,160,142,163,11,75,30,446,61,undefined,24,20,176,235,19,133,16,29,13,20,12,327,12,261,26,79,23,32,176,51,-1,55,70,133,5,-1,undefined
01/06/2019,2,96,82,407,705,142,214,17,7,20,14,-1,6,-1,123,97,49,27,16,132,100,343,434,50,97,43,115,13,54,14,319,38,undefined,22,19,97,273,20,85,8,15,12,6,6,175,9,176,22,72,6,14,158,28,-1,42,43,85,5,-1,undefined
01/06/2019,3,93,58,194,312,72,135,13,6,12,15,-1,3,-1,65,68,21,24,6,103,76,342,312,41,75,20,99,10,44,12,234,40,undefined,9,10,49,135,6,57,2,21,7,3,7,118,2,135,14,58,6,32,71,37,-1,30,19,57,2,-1,undefined
01/06/2019,4,39,59,114,90,70,131,13,9,13,6,2,6,-1,68,41,33,19,7,78,75,205,265,18,109,22,87,8,42,13,147,17,undefined,4,8,46,90,1,36,5,6,11,5,4,52,3,85,7,47,12,17,41,8,-1,20,19,36,-1,-1,undefined
01/06/2019,5,31,33,87,88,58,144,11,19,35,9,2,7,-1,41,17,33,31,6,17,35,119,230,20,143,24,89,5,32,18,85,11,undefined,9,11,60,19,16,34,13,14,6,7,7,48,1,100,15,32,9,8,23,9,-1,17,22,34,3,-1,undefined
01/06/2019,6,70,41,98,110,87,229,52,28,60,11,2,17,-1,104,42,62,63,24,29,33,79,259,46,366,109,126,30,64,48,87,34,undefined,34,49,155,26,8,102,83,29,17,5,3,75,7,62,45,53,9,17,39,15,-1,27,45,102,2,-1,undefined
01/06/2019,7,128,75,194,220,194,403,90,62,64,26,14,34,-1,153,96,78,80,30,65,90,115,379,61,523,149,241,57,117,81,90,32,undefined,45,35,368,37,11,201,88,43,28,18,17,142,18,154,99,78,24,60,56,22,-1,44,69,201,22,-1,undefined
01/06/2019,8,343,168,254,429,374,503,119,93,98,45,30,106,-1,223,139,303,119,60,82,83,95,962,97,770,353,378,109,269,99,109,97,undefined,70,62,493,99,65,338,110,105,65,27,19,248,47,329,206,134,72,62,136,31,-1,132,191,338,42,-1,undefined
01/06/2019,9,717,557,468,921,837,902,120,138,139,55,22,130,-1,306,245,606,174,98,169,166,247,1360,187,1174,648,703,206,597,213,238,125,undefined,92,108,803,186,97,579,110,181,153,119,95,448,58,703,362,293,241,200,316,47,-1,242,191,579,108,-1,undefined
01/06/2019,10,1527,1178,812,1439,1319,1103,227,226,165,72,49,240,-1,442,501,971,248,140,354,388,412,1595,215,1344,976,1154,307,1049,365,402,243,undefined,173,141,1113,223,142,927,95,199,210,182,101,703,109,1107,575,389,378,254,471,100,-1,454,291,927,162,-1,undefined
01/06/2019,11,2352,1839,1150,2175,2270,1512,467,208,91,76,57,248,-1,613,788,1325,295,171,835,731,626,2169,271,1458,1223,1625,374,1993,524,561,252,undefined,159,154,1551,222,197,984,85,316,217,168,116,982,122,1477,778,541,530,382,550,130,-1,514,159,984,229,-1,undefined
01/06/2019,12,3098,2329,1945,2925,2464,1688,1290,301,127,69,59,284,-1,708,1191,1431,270,189,1228,1152,1028,2489,234,1497,1392,1766,442,2285,617,723,320,undefined,212,175,1568,200,286,967,147,447,248,165,108,1484,182,1872,848,592,529,342,700,157,-1,581,232,967,256,-1,undefined
01/06/2019,13,3560,2573,2353,3076,2693,1697,1739,277,193,64,60,329,-1,732,1768,1380,296,241,1386,1241,1165,2786,218,1360,1635,1846,460,2510,736,846,354,undefined,183,204,1682,223,272,819,223,546,219,172,103,1634,172,2105,908,617,617,323,713,183,-1,666,174,819,334,-1,undefined
01/06/2019,14,3582,2705,2555,3212,2306,1828,244,296,219,62,68,302,-1,740,1809,1451,349,185,1358,724,1139,2791,234,1470,1901,1585,369,1933,689,880,385,undefined,146,125,1684,181,287,850,184,326,269,159,143,1691,141,2121,844,511,636,337,748,190,-1,576,177,850,415,-1,undefined
01/06/2019,15,3966,2865,2743,3449,3035,2021,307,264,148,56,61,264,-1,756,2027,1429,318,169,1309,649,1192,3036,285,1367,1979,1365,328,3169,841,842,353,undefined,186,141,1707,221,241,860,130,340,243,165,96,1976,129,2365,720,379,624,209,723,194,-1,527,168,860,324,-1,undefined
01/06/2019,16,3989,2716,2686,3353,2980,2079,2950,273,191,58,77,369,-1,811,1845,1338,380,219,1283,671,1309,3300,290,1687,1964,821,188,2146,872,946,349,undefined,247,312,2163,221,266,920,169,333,185,170,101,2131,115,2110,424,236,688,195,656,204,-1,491,129,920,238,-1,undefined
01/06/2019,17,3305,2042,2785,2949,2694,2126,551,278,160,127,60,436,-1,742,1872,925,442,180,1623,921,1526,3321,395,1643,1855,749,209,1797,549,1236,453,undefined,182,215,2480,253,240,934,198,356,266,251,127,1853,174,2034,352,137,647,134,732,253,-1,566,190,934,79,-1,undefined
01/06/2019,18,2703,1353,2908,2437,2240,1860,145,161,164,96,66,364,-1,687,1774,647,360,157,1807,1300,1356,2731,318,1322,1768,805,186,1402,318,1215,617,undefined,121,134,2234,214,349,820,196,390,186,174,91,1565,165,1638,269,119,761,117,599,239,-1,547,141,820,33,-1,undefined
01/06/2019,19,2061,702,3160,2016,2191,1587,106,95,108,64,88,440,-1,537,1792,498,301,76,1787,1530,1404,2433,242,969,631,645,150,1716,259,1326,781,undefined,90,93,2055,260,394,571,200,319,133,131,67,1467,140,1534,218,134,698,143,660,220,-1,509,129,571,37,-1,undefined
01/06/2019,20,931,453,2775,1699,1472,1323,88,92,72,63,71,363,-1,527,1432,471,275,107,1434,1134,1196,2106,193,928,583,554,137,595,178,1143,796,undefined,76,72,1672,272,402,636,98,220,163,181,57,1433,81,1074,210,131,623,108,600,188,-1,418,115,636,25,-1,undefined
01/06/2019,21,796,339,2324,1476,2136,1222,113,83,72,36,79,248,-1,497,1269,322,206,85,1238,1008,1039,1816,216,806,489,525,131,1467,246,1040,891,undefined,94,119,1572,223,444,412,124,180,135,93,48,1243,75,891,177,132,561,137,512,211,-1,352,73,412,25,-1,undefined
01/06/2019,22,520,301,1834,1336,1271,1130,74,72,47,55,43,184,-1,465,936,274,189,101,1186,923,971,1617,192,809,403,398,87,480,184,1036,627,undefined,100,104,1201,409,262,418,108,443,66,76,35,1049,48,786,114,112,423,100,446,107,-1,260,41,418,26,-1,undefined
01/06/2019,23,348,277,1351,830,1022,937,37,27,58,83,32,119,-1,399,551,222,143,64,768,691,793,1291,176,664,287,328,87,548,113,823,400,undefined,65,81,877,318,155,333,67,181,50,66,33,742,41,492,134,124,148,68,425,88,-1,175,37,333,24,-1,undefined
02/06/2019,0,205,179,952,883,548,754,29,39,26,34,21,98,-1,330,305,141,76,67,471,296,617,793,110,408,256,261,33,144,68,682,192,undefined,46,64,635,283,67,194,48,105,33,39,20,430,17,323,56,138,53,56,318,67,-1,142,38,194,6,-1,undefined
02/06/2019,1,212,139,667,501,360,445,28,18,20,22,4,24,-1,261,256,110,33,32,317,297,633,664,69,253,157,213,35,99,32,538,135,undefined,30,36,332,273,38,159,10,76,21,9,6,388,14,296,44,115,26,29,244,44,-1,72,22,159,4,-1,undefined
02/06/2019,2,169,181,431,405,256,308,11,11,28,21,5,21,-1,222,124,76,23,32,150,192,503,553,64,132,100,151,14,61,32,499,62,undefined,34,28,248,229,23,93,9,34,8,14,12,237,7,191,30,66,11,27,172,26,-1,56,16,93,4,-1,undefined
02/06/2019,3,130,81,356,241,195,234,6,8,14,10,2,11,-1,155,180,94,36,19,166,152,424,469,19,153,84,125,26,51,25,452,31,undefined,33,19,122,100,14,97,8,46,13,8,8,196,9,157,30,55,14,24,134,26,-1,47,29,97,6,-1,undefined
02/06/2019,4,71,55,186,117,178,223,12,3,15,9,2,13,-1,153,56,81,25,11,78,77,311,366,45,65,49,104,11,40,11,184,34,undefined,24,21,102,75,9,49,11,52,15,6,4,112,6,104,13,47,12,17,53,31,-1,48,11,49,7,-1,undefined
02/06/2019,5,64,37,113,112,82,148,7,6,17,6,1,6,-1,113,30,29,15,14,61,78,215,286,41,78,27,102,9,34,20,188,4,undefined,15,20,64,17,15,38,8,23,5,4,1,83,1,92,24,34,3,19,23,10,-1,12,19,38,4,-1,undefined
02/06/2019,6,62,31,70,150,111,183,15,22,38,11,3,21,-1,114,62,47,39,13,37,38,150,249,40,128,44,110,26,84,39,95,27,undefined,20,15,87,18,13,63,11,18,11,2,1,106,1,108,31,34,14,13,32,6,-1,14,34,63,2,-1,undefined
02/06/2019,7,111,86,180,294,249,478,52,52,44,19,19,57,-1,331,70,178,37,55,45,66,173,478,53,395,110,186,23,141,62,83,38,undefined,66,47,311,40,7,166,106,88,23,24,17,217,12,200,84,73,45,36,42,42,-1,48,37,166,12,-1,undefined
02/06/2019,8,179,115,269,337,288,540,146,75,96,42,41,115,-1,249,144,210,74,40,98,77,148,694,99,671,231,348,66,261,128,168,68,undefined,59,35,421,72,36,250,141,77,30,33,23,242,20,286,137,138,49,106,122,25,-1,136,95,250,37,-1,undefined
02/06/2019,9,553,355,453,665,706,691,169,130,109,62,37,176,-1,306,231,308,131,66,172,103,253,1038,207,828,545,708,134,668,193,262,140,undefined,102,80,798,99,85,427,107,127,59,64,45,399,64,613,323,247,124,177,301,95,-1,264,102,427,86,-1,undefined
02/06/2019,10,1249,908,731,1146,1390,1096,225,212,112,64,89,309,-1,494,501,797,242,103,423,347,396,1483,254,1076,1018,1122,286,1408,391,379,207,undefined,124,129,1102,151,80,606,118,230,94,101,62,695,99,919,537,400,364,199,328,98,-1,306,111,606,161,-1,undefined
02/06/2019,11,1931,1296,1033,1714,1883,1250,319,248,123,61,90,364,-1,506,757,934,248,125,663,572,595,1878,287,1206,1271,1311,346,1885,475,603,230,undefined,76,129,1432,160,135,779,157,244,128,96,69,818,123,1181,667,501,448,259,464,117,-1,472,142,779,200,-1,undefined
02/06/2019,12,2708,1654,1736,2421,2414,1489,465,274,120,70,94,376,-1,580,1086,1244,313,126,1210,911,1029,2225,280,1237,1426,1720,416,2299,703,832,326,undefined,129,143,1698,137,239,801,93,317,160,107,87,1472,175,1693,992,598,552,339,558,112,-1,536,120,801,239,-1,undefined
02/06/2019,13,3147,2148,2126,2653,2768,1618,805,256,138,49,93,453,-1,619,1464,1231,275,174,1423,991,1145,2679,273,1190,1659,1834,483,2466,820,796,423,undefined,130,157,1926,141,313,758,103,410,186,109,115,1682,159,2047,921,584,635,408,756,157,-1,569,116,758,290,-1,undefined
02/06/2019,14,3287,2271,2034,2830,2650,1666,2303,295,109,48,111,445,-1,810,1573,1165,278,138,1208,696,1042,2614,253,1329,1758,1638,422,2569,802,835,377,undefined,193,224,1891,170,268,771,105,190,156,81,92,1767,126,1976,930,485,682,435,687,177,-1,491,107,771,323,-1,undefined
02/06/2019,15,3301,2377,2077,2761,2408,1760,655,278,145,70,95,321,-1,763,1435,1141,289,97,1335,546,1166,2666,222,1123,1727,1446,381,2114,643,788,385,undefined,104,139,1616,177,229,748,81,172,193,87,82,1679,87,1772,819,419,708,269,730,172,-1,532,125,748,239,-1,undefined
02/06/2019,16,2591,1923,1562,2276,1764,1543,205,156,107,32,23,123,-1,404,1301,955,231,98,923,399,862,2172,205,1286,1075,661,225,1706,258,784,281,undefined,86,48,1035,143,192,654,95,231,134,95,51,1310,161,1357,516,143,521,112,558,134,-1,404,173,654,59,-1,undefined
02/06/2019,17,2373,1543,1749,1789,1267,1376,698,166,124,65,28,187,-1,613,1418,526,203,85,1048,616,1016,2502,206,1123,1030,569,169,779,140,841,337,undefined,117,81,1102,119,143,634,100,183,141,159,89,1182,145,1239,316,116,418,150,548,151,-1,409,227,634,34,-1,undefined
02/06/2019,18,1800,873,1837,1677,1278,1262,2688,164,123,66,21,210,-1,496,1243,465,221,100,1166,860,1181,2120,249,1196,742,482,148,455,209,939,399,undefined,238,209,1578,123,215,604,95,306,150,145,82,1167,139,1117,173,141,428,147,389,176,-1,417,199,604,19,-1,undefined
02/06/2019,19,1089,407,1993,1186,737,858,61,62,89,54,19,98,-1,288,1065,299,147,48,1183,666,1027,1873,162,794,217,488,98,312,59,812,395,undefined,59,72,621,73,139,436,65,158,124,104,56,951,118,1042,151,93,331,133,341,150,-1,312,109,436,13,-1,undefined
02/06/2019,20,384,265,1399,908,488,744,25,43,47,26,9,99,-1,227,816,275,120,33,815,494,760,1303,154,645,225,361,94,147,34,636,401,undefined,53,48,525,88,151,414,49,107,69,62,27,836,89,651,143,68,266,115,276,91,-1,233,67,414,4,-1,undefined
02/06/2019,21,191,172,915,509,278,611,15,37,31,22,1,39,-1,153,517,165,102,14,494,385,462,1029,132,441,116,283,69,118,28,522,298,undefined,23,12,377,64,92,259,89,76,72,47,23,544,57,357,110,55,151,66,151,99,-1,185,72,259,3,-1,undefined
02/06/2019,22,175,107,619,343,176,407,5,11,30,8,2,17,-1,119,315,93,31,26,363,202,378,848,60,428,61,208,60,73,5,427,167,undefined,32,9,206,34,50,192,85,350,51,33,20,352,31,225,83,53,75,43,63,88,-1,95,40,192,3,-1,undefined
02/06/2019,23,112,55,307,146,86,281,8,13,12,10,6,22,-1,125,133,34,40,8,140,72,228,473,51,211,37,135,25,52,6,221,58,undefined,18,2,110,17,15,125,20,21,54,45,22,145,29,125,28,55,32,21,46,52,-1,36,21,125,-1,-1,undefined
03/06/2019,0,51,43,181,92,60,88,3,5,11,11,2,16,-1,35,56,19,16,5,82,21,111,141,19,115,14,107,13,35,8,146,26,undefined,6,3,65,11,17,74,13,13,25,23,12,47,18,98,26,31,13,23,30,31,-1,32,14,74,1,-1,undefined
03/06/2019,1,40,32,83,92,50,33,-1,6,13,3,-1,3,-1,17,47,22,11,4,53,11,90,83,13,35,26,84,12,18,1,105,20,undefined,3,4,36,7,8,33,12,2,17,7,7,25,7,53,13,35,7,19,29,28,-1,16,4,33,3,-1,undefined
03/06/2019,2,12,16,53,34,25,48,2,1,-1,-1,-1,-1,-1,24,15,6,11,3,29,16,85,74,5,19,12,55,8,15,5,81,7,undefined,3,5,14,8,5,27,1,1,5,5,3,25,5,30,5,12,4,13,14,12,-1,20,5,27,-1,-1,undefined
03/06/2019,3,20,15,47,31,31,17,-1,2,2,-1,-1,1,-1,6,15,6,4,1,21,29,41,65,51,10,14,36,2,34,1,61,7,undefined,-1,-1,8,6,4,8,2,12,8,-1,-1,29,7,29,9,11,4,7,9,6,-1,9,6,8,-1,-1,undefined
03/06/2019,4,5,8,26,39,62,54,-1,1,6,2,-1,1,-1,30,17,5,6,6,11,4,23,55,31,23,33,23,6,51,4,59,13,undefined,7,-1,13,10,-1,16,7,5,6,-1,4,27,1,30,5,4,4,3,2,17,-1,6,8,16,-1,-1,undefined
03/06/2019,5,38,18,63,72,92,240,11,41,91,21,-1,5,-1,74,23,28,80,81,25,18,44,197,77,352,53,48,13,96,9,36,26,undefined,17,6,89,20,17,83,9,33,7,3,5,35,14,60,14,9,3,8,25,3,-1,19,48,83,-1,-1,undefined
03/06/2019,6,97,87,137,172,389,849,44,73,537,84,3,15,-1,212,82,179,240,161,42,27,75,607,206,1099,154,73,17,315,26,81,37,undefined,94,26,500,60,8,332,198,106,47,18,16,132,23,163,33,14,22,31,50,24,-1,64,362,332,6,-1,undefined
03/06/2019,7,326,224,272,442,878,1926,236,232,2256,310,10,116,-1,581,279,423,798,709,72,68,149,1364,654,2350,604,211,56,782,119,162,81,undefined,213,79,907,194,42,1082,325,216,109,80,43,389,62,415,106,63,63,69,197,83,-1,126,1400,1082,44,-1,undefined
03/06/2019,8,877,521,655,970,2000,4214,471,475,4606,557,35,210,-1,1295,620,847,1941,1631,271,148,323,2746,1476,4601,980,494,160,1746,207,421,159,undefined,577,219,1895,656,102,2393,715,744,252,229,106,919,194,894,289,78,161,114,666,178,-1,377,3202,2393,238,-1,undefined
03/06/2019,9,905,575,596,1053,1038,2296,133,253,2941,440,8,114,-1,624,562,961,1447,961,202,192,324,1891,1031,3018,488,484,136,1053,123,274,120,undefined,509,144,1031,480,118,1536,737,775,313,372,129,642,275,908,250,75,222,126,486,222,-1,456,2035,1536,214,-1,undefined
03/06/2019,10,1200,957,795,1362,1076,1114,83,162,856,237,6,60,-1,351,561,968,747,417,323,176,422,1691,471,1657,378,585,93,880,154,340,169,undefined,207,142,740,461,119,995,391,483,240,306,117,715,174,923,196,102,249,135,485,119,-1,412,758,995,239,-1,undefined
03/06/2019,11,1771,1337,1040,1815,1088,1067,86,125,644,225,6,100,-1,312,768,1262,632,364,495,422,613,1878,572,1731,402,556,131,1026,197,563,173,undefined,157,87,667,449,184,971,368,522,315,300,130,764,198,1094,251,99,310,123,490,167,-1,542,569,971,207,-1,undefined
03/06/2019,12,2610,2226,1546,2701,1173,1498,135,274,1089,298,7,65,-1,379,1198,1853,1252,464,954,622,1146,2633,662,2249,636,890,155,1141,219,747,303,undefined,252,154,1040,757,256,1196,1031,782,425,370,146,1415,357,1444,358,139,409,201,762,224,-1,780,1178,1196,258,-1,undefined
03/06/2019,13,2541,2284,1464,2597,1155,1407,66,218,967,248,29,139,-1,352,1192,1721,1135,431,944,596,1072,2669,665,2015,570,764,118,1190,180,760,268,undefined,204,90,928,687,209,1076,886,727,529,358,174,1364,343,1509,251,115,395,154,758,220,-1,764,787,1076,309,-1,undefined
03/06/2019,14,2320,1841,1456,2290,1170,1455,78,157,706,227,3,53,-1,317,1220,1359,602,461,823,428,896,2461,464,1975,575,609,118,1163,112,669,200,undefined,207,80,797,536,149,861,426,523,285,299,108,1231,216,1306,226,106,385,180,700,193,-1,664,503,861,250,-1,undefined
03/06/2019,15,2152,1696,1461,2293,1177,1868,58,185,1113,265,4,45,-1,465,1211,1162,641,503,795,368,769,2635,429,2390,861,517,170,1087,113,586,216,undefined,234,46,851,447,158,1037,276,581,306,233,93,1062,245,1294,231,109,287,151,593,268,-1,587,493,1037,162,-1,undefined
03/06/2019,16,2489,1726,1564,2340,1753,2766,206,317,3123,468,25,74,-1,851,1341,1051,711,1049,721,325,863,3211,787,4003,896,609,162,1489,145,573,163,undefined,386,119,1182,491,139,1770,409,491,358,359,144,1261,215,1481,269,82,330,162,641,222,-1,554,1782,1770,220,-1,undefined
03/06/2019,17,2626,1584,1877,2477,2518,4680,303,519,4281,792,28,160,-1,1507,1731,1302,1281,1939,1025,497,1016,4191,1200,4921,980,736,164,2157,213,801,282,undefined,659,163,2214,753,172,2334,567,551,387,290,188,1472,335,1824,266,99,408,180,685,328,-1,729,2600,2334,34,-1,undefined
03/06/2019,18,2178,1137,1929,2045,1449,2323,226,298,1981,364,26,168,-1,813,1499,737,657,751,1032,543,970,3224,621,2777,696,825,132,1146,149,787,309,undefined,284,170,1371,358,190,1400,309,275,290,330,124,1116,211,1459,194,122,385,202,542,261,-1,571,1314,1400,57,-1,undefined
03/06/2019,19,1204,511,1825,1264,797,1139,102,120,470,120,13,111,-1,390,1287,429,194,229,1054,605,887,2337,295,1330,240,552,93,511,74,734,327,undefined,86,74,698,186,138,590,148,199,213,226,101,806,142,978,154,112,250,102,365,192,-1,328,329,590,33,-1,undefined
03/06/2019,20,639,291,1497,1022,701,865,48,80,202,62,7,128,-1,327,979,335,206,129,780,403,727,1815,138,819,173,450,70,455,73,539,262,undefined,65,43,617,124,157,350,91,130,170,155,90,705,108,648,124,153,272,109,263,159,-1,289,117,350,35,-1,undefined
03/06/2019,21,399,215,921,803,701,694,26,51,98,43,9,81,-1,245,686,270,114,68,662,344,610,1382,128,709,142,603,69,455,47,423,170,undefined,54,46,440,124,76,280,42,68,101,113,59,507,90,464,117,122,214,132,238,95,-1,164,54,280,24,-1,undefined
03/06/2019,22,161,134,713,382,418,562,32,28,82,25,8,49,-1,196,416,145,91,61,362,244,455,1021,88,409,120,290,63,205,33,296,111,undefined,48,50,260,54,29,256,63,43,62,76,42,368,78,322,85,109,138,47,126,75,-1,109,38,256,27,-1,undefined
03/06/2019,23,146,46,434,192,150,343,12,16,48,18,7,33,-1,145,209,72,58,34,173,119,239,586,52,261,55,159,31,94,15,177,70,undefined,34,17,132,38,32,170,38,31,55,60,15,139,46,195,41,91,26,51,58,36,-1,59,25,170,14,-1,undefined
04/06/2019,0,79,41,236,93,71,151,4,13,11,3,1,18,-1,46,88,16,12,15,79,31,149,214,18,93,21,145,13,55,12,156,49,undefined,10,4,61,13,6,62,14,18,34,27,13,67,22,116,15,69,10,27,24,35,-1,18,9,62,4,-1,undefined
04/06/2019,1,44,26,60,49,43,53,-1,6,4,2,-1,13,-1,21,54,22,18,6,41,30,111,136,19,29,24,97,10,19,6,83,18,undefined,2,2,26,9,3,33,7,4,10,4,1,44,2,88,19,42,8,22,30,23,-1,22,5,33,-1,-1,undefined
04/06/2019,2,26,9,43,27,31,37,1,-1,6,6,1,2,-1,9,39,11,2,3,26,18,66,85,11,22,25,75,10,14,9,42,4,undefined,-1,3,17,2,5,48,5,3,5,3,3,30,5,35,20,62,6,14,11,5,-1,17,3,48,1,-1,undefined
04/06/2019,3,12,23,52,37,46,29,2,2,3,1,-1,-1,-1,17,31,14,11,5,28,19,28,75,13,20,14,51,8,35,2,19,4,undefined,9,2,10,5,4,9,-1,4,6,1,2,37,1,43,8,9,3,10,15,5,-1,11,3,9,-1,-1,undefined
04/06/2019,4,16,13,40,47,70,56,4,3,3,1,-1,1,-1,40,10,5,13,8,7,20,46,93,6,22,28,46,6,54,4,29,22,undefined,11,1,29,4,17,15,12,10,3,1,1,27,1,44,6,21,8,9,6,6,-1,4,8,15,-1,-1,undefined
04/06/2019,5,41,18,77,80,110,263,37,56,87,25,2,11,-1,99,25,56,102,37,18,11,74,172,54,330,65,66,12,77,24,28,24,undefined,35,45,148,15,15,106,22,27,10,10,10,56,9,66,23,11,7,5,15,5,-1,18,100,106,2,-1,undefined
04/06/2019,6,133,75,140,200,416,979,123,116,588,88,10,52,-1,283,81,232,252,187,62,39,89,629,290,1189,214,148,47,376,65,95,52,undefined,91,46,614,65,16,395,108,103,47,42,33,136,29,221,75,40,28,47,59,20,-1,68,586,395,5,-1,undefined
04/06/2019,7,417,235,329,508,1017,2150,366,349,2505,367,20,142,-1,695,278,520,850,783,105,99,162,1439,803,2743,655,489,94,940,159,239,92,undefined,262,139,1181,212,47,1191,364,314,112,98,57,449,64,490,170,95,89,96,179,72,-1,155,2229,1191,60,-1,undefined
04/06/2019,8,976,638,667,1062,2071,4333,625,572,4442,642,33,294,-1,1407,694,948,1972,1814,218,225,353,2827,1543,4708,932,1143,186,1935,255,526,182,undefined,621,299,2043,731,108,2418,750,770,246,309,134,1062,203,1044,318,149,149,175,693,172,-1,391,4341,2418,262,-1,undefined
04/06/2019,9,960,647,706,1020,1253,2241,235,339,2909,503,25,191,-1,672,693,961,1410,999,187,176,334,2052,947,3026,480,1323,188,1142,218,310,144,undefined,463,206,1043,555,112,1619,670,647,296,350,161,741,313,1006,386,210,201,143,552,178,-1,396,2155,1619,261,-1,undefined
04/06/2019,10,1305,822,875,1345,1093,1163,170,162,891,296,23,106,-1,510,696,1126,894,525,310,238,506,1863,510,1699,363,1255,166,1069,198,325,195,undefined,289,872,695,513,127,1058,466,623,232,293,135,825,198,912,388,271,253,183,457,153,-1,424,654,1058,301,-1,undefined
04/06/2019,11,1828,1278,1251,1913,1176,1175,179,193,798,248,57,212,-1,410,882,1280,711,421,578,414,673,2013,515,1690,496,1738,219,1171,309,534,210,undefined,193,146,820,492,145,1141,476,548,338,285,131,966,208,1167,561,327,295,235,519,172,-1,523,588,1141,303,-1,undefined
04/06/2019,12,3092,2293,1916,2681,1505,1994,298,609,1544,501,113,357,-1,646,1447,2103,1333,578,959,743,1405,2983,1103,2456,726,2528,298,1322,412,1011,337,undefined,345,232,1968,950,290,1614,1228,986,494,329,159,1925,376,1994,653,468,411,389,889,259,-1,757,1404,1614,530,-1,undefined
04/06/2019,13,3314,2763,2068,3031,1791,2038,254,599,1400,480,103,386,-1,673,1563,2269,1466,577,1034,757,1386,3207,1008,2459,884,2539,323,1371,387,1040,361,undefined,361,321,1806,953,284,1692,1243,839,576,396,197,2097,365,2048,633,487,397,318,1033,318,-1,867,1189,1692,554,-1,undefined
04/06/2019,14,2806,2090,1970,2510,1705,1796,171,276,967,319,47,172,-1,655,1597,1608,856,519,944,459,1077,2824,657,2066,849,1805,252,1335,419,643,249,undefined,294,200,1204,721,172,1145,633,603,347,339,162,1542,231,1585,593,287,355,222,819,223,-1,658,686,1145,440,-1,undefined
04/06/2019,15,2930,1919,1989,2618,1744,2182,237,287,1410,384,46,163,-1,789,1595,1408,765,545,1015,459,937,3112,629,2544,1056,959,209,1383,501,680,266,undefined,306,186,1215,537,172,1300,489,531,482,424,199,1474,217,1715,428,217,399,193,764,289,-1,601,772,1300,345,-1,undefined
04/06/2019,16,3087,2093,2097,2801,2231,3067,256,442,3320,664,50,257,-1,969,1631,1376,852,1097,986,529,1014,3725,849,3982,1125,734,196,1913,450,717,264,undefined,478,251,1428,626,176,2006,460,497,357,430,194,1611,209,1984,314,156,358,163,724,277,-1,603,1586,2006,343,-1,undefined
04/06/2019,17,3465,2008,2536,3187,3284,5483,498,702,4393,868,82,317,-1,1873,2076,1468,1315,1785,1129,683,1280,4913,1292,5449,1407,822,234,2852,506,968,352,undefined,613,391,2369,777,269,2636,697,611,472,512,286,1934,333,2239,359,179,399,211,907,363,-1,877,2516,2636,136,-1,undefined
04/06/2019,18,2543,1343,2235,2253,1957,2889,364,383,1862,441,59,269,-1,1038,1851,888,690,913,1334,710,1251,3842,652,2837,985,762,205,1723,295,933,414,undefined,307,219,1634,471,217,1430,368,411,345,380,230,1386,307,1692,276,197,573,141,690,312,-1,645,929,1430,42,-1,undefined
04/06/2019,19,1483,642,2235,1647,951,1476,149,163,574,190,39,225,-1,440,1426,490,268,280,1347,748,1080,2609,401,1475,310,648,167,651,113,766,375,undefined,136,110,804,208,201,693,145,261,248,264,148,1087,151,1317,211,118,392,91,538,191,-1,482,419,693,32,-1,undefined
04/06/2019,20,870,346,2016,1143,1176,999,75,102,245,97,47,157,-1,371,1146,381,182,146,1023,555,811,1877,268,929,301,538,110,792,114,673,363,undefined,72,111,718,190,165,507,75,171,170,171,66,854,112,799,196,141,322,101,444,150,-1,316,173,507,30,-1,undefined
04/06/2019,21,532,252,1320,874,819,812,39,60,124,53,43,136,-1,284,807,335,129,86,789,395,701,1524,155,824,215,387,74,517,87,515,225,undefined,51,55,579,166,127,367,74,110,117,111,64,691,98,592,131,130,256,92,303,122,-1,217,113,367,18,-1,undefined
04/06/2019,22,323,117,829,486,486,708,27,40,125,35,30,92,-1,311,533,145,72,51,477,348,465,1103,117,435,177,300,61,199,38,399,212,undefined,37,59,412,68,55,273,101,129,100,91,42,459,95,331,91,95,150,57,181,150,-1,149,111,273,20,-1,undefined
04/06/2019,23,132,66,493,216,231,349,16,14,49,7,13,40,-1,177,167,65,52,41,274,143,255,622,59,296,99,167,32,106,8,201,80,undefined,34,33,221,43,29,161,38,26,44,53,25,174,50,207,39,62,44,36,112,36,-1,63,31,161,9,-1,undefined
05/06/2019,0,83,33,202,140,88,129,13,10,23,6,5,14,-1,76,88,52,13,8,125,49,154,164,34,133,34,178,33,27,9,142,33,undefined,20,4,76,21,15,81,10,14,33,26,16,88,35,108,26,94,13,33,33,36,-1,23,24,81,9,-1,undefined
05/06/2019,1,49,22,138,72,50,39,5,3,10,5,2,8,-1,16,70,63,10,10,108,25,95,79,15,43,20,86,16,25,10,130,29,undefined,1,4,20,13,13,38,7,7,17,15,6,46,4,80,11,66,9,23,31,25,-1,23,17,38,1,-1,undefined
05/06/2019,2,29,15,73,29,45,29,1,4,2,-1,-1,6,-1,11,46,20,7,5,25,18,71,78,14,11,24,79,9,18,6,47,8,undefined,5,4,20,1,-1,30,3,3,13,4,3,31,3,55,8,56,1,8,22,18,-1,17,3,30,-1,-1,undefined
05/06/2019,3,24,16,41,29,53,23,1,2,4,2,-1,1,-1,4,36,12,10,5,25,24,53,60,12,30,5,64,5,35,1,50,1,undefined,2,1,18,4,2,3,5,3,11,2,2,23,3,50,10,30,2,9,12,7,-1,4,9,3,2,-1,undefined
05/06/2019,4,8,26,43,40,67,43,6,2,5,3,-1,1,-1,41,18,10,7,1,23,13,35,63,7,37,4,42,3,40,3,32,17,undefined,14,5,28,14,15,14,13,2,2,2,-1,21,-1,22,4,24,10,10,5,6,-1,9,11,14,2,-1,undefined
05/06/2019,5,41,34,77,109,118,239,31,63,100,29,4,23,-1,94,29,33,93,34,24,23,47,176,56,385,-1,44,9,96,20,51,24,undefined,30,31,125,30,11,112,23,18,8,7,6,47,6,92,10,14,7,12,16,3,-1,25,88,112,2,-1,undefined
05/06/2019,6,138,74,168,206,396,1090,121,106,586,90,13,57,-1,326,76,177,230,174,47,32,94,702,257,1091,-1,120,29,353,102,81,60,undefined,90,51,622,88,19,407,129,101,53,42,35,158,27,199,77,36,19,56,59,31,-1,55,526,407,7,-1,undefined
05/06/2019,7,385,251,313,499,1013,2137,374,343,2280,367,50,203,-1,712,289,488,790,736,130,110,183,1466,737,2647,-1,477,84,899,195,187,81,undefined,253,139,1007,260,49,1216,366,273,94,82,53,488,73,510,174,59,59,123,198,75,-1,145,2103,1216,55,-1,undefined
05/06/2019,8,944,593,659,1017,1989,4354,637,577,4309,626,79,317,-1,1287,677,983,2064,1685,176,218,366,2818,1480,4368,-1,1145,200,1804,319,437,193,undefined,585,254,2013,757,95,2364,759,787,278,272,143,975,193,1076,316,104,174,134,676,183,-1,394,4241,2364,242,-1,undefined
05/06/2019,9,1034,764,657,1195,1431,2374,260,288,2781,494,24,176,-1,726,640,1030,1343,954,250,299,427,2198,921,2868,-1,1128,135,1207,177,297,152,undefined,400,191,1177,621,108,1678,766,666,346,322,148,768,245,910,261,143,238,172,531,187,-1,375,2831,1678,243,-1,undefined
05/06/2019,10,1318,989,834,1478,1214,1062,177,165,911,329,37,176,-1,590,627,1101,756,554,369,284,568,1662,497,1947,-1,885,106,997,211,399,168,undefined,229,148,855,497,137,1158,520,575,258,260,139,770,184,966,301,114,279,255,389,122,-1,413,1071,1158,238,-1,undefined
05/06/2019,11,1875,1440,1236,1954,1542,1319,139,217,707,303,37,140,-1,890,798,1392,674,453,631,536,707,2082,526,1794,-1,717,181,1434,336,537,220,undefined,176,158,951,511,145,1160,482,654,359,270,121,1044,219,1223,315,184,351,205,539,188,-1,480,891,1160,332,-1,undefined
05/06/2019,12,3278,2509,2040,2945,2129,1981,347,680,1534,541,95,352,-1,970,1387,2081,1360,599,1125,935,1560,2904,961,2476,-1,1212,202,1992,538,954,410,undefined,319,254,1966,1058,300,1808,1273,1003,473,348,215,1881,340,1792,392,247,450,322,885,249,-1,733,1524,1808,441,-1,undefined
05/06/2019,13,3460,2879,2147,3242,1839,2113,357,487,1270,460,108,397,-1,775,1511,2119,1561,660,986,810,1366,3380,1015,2698,-1,1196,186,1373,463,1056,371,undefined,352,288,1875,967,289,1723,1251,1151,552,323,193,1983,318,2065,380,239,427,279,997,278,-1,879,1387,1723,498,-1,undefined
05/06/2019,14,2941,2074,1881,2617,2042,1788,184,229,907,312,45,210,-1,565,1472,1703,892,530,820,534,1022,2714,670,2064,-1,739,177,1691,422,734,314,undefined,253,193,1112,721,198,1151,586,572,404,230,169,1522,250,1616,304,166,359,229,781,216,-1,581,716,1151,377,-1,undefined
05/06/2019,15,2896,1992,2065,2648,1797,1920,154,264,1457,384,37,260,-1,676,1566,1397,718,561,782,500,1004,3061,555,2463,-1,711,181,1378,357,663,243,undefined,241,197,1142,623,140,1358,530,490,384,298,191,1459,203,1738,403,147,271,253,741,257,-1,546,753,1358,397,-1,undefined
05/06/2019,16,2926,2002,2048,2847,2311,2998,263,407,3049,664,46,242,-1,1031,1651,1417,732,1043,924,536,1078,3587,836,3907,-1,740,234,1956,313,716,279,undefined,408,230,1412,580,180,1932,602,582,364,355,159,1728,197,1972,566,201,334,199,696,235,-1,615,1670,1932,313,-1,undefined
05/06/2019,17,3528,1894,2493,2938,3243,5056,521,651,4238,818,91,363,-1,1835,2109,1430,1283,1776,1174,681,1229,4629,1182,5021,-1,1206,274,2615,498,1025,326,undefined,623,300,2355,875,216,2603,631,723,491,527,292,1895,284,2321,1057,451,485,325,835,375,-1,825,2432,2603,110,-1,undefined
05/06/2019,18,2550,1370,2365,2253,2200,2770,360,399,1695,435,93,302,-1,904,1803,914,686,792,1320,782,1194,3622,583,2839,-1,1359,254,1924,303,1009,362,undefined,250,198,1630,526,218,1415,359,475,356,368,198,1455,251,1840,1160,585,531,231,679,265,-1,637,946,1415,52,-1,undefined
05/06/2019,19,1488,621,2323,1412,1254,1379,133,167,599,191,56,240,-1,462,1417,574,274,276,1291,823,1130,2501,346,1383,-1,1388,280,1241,146,780,435,undefined,108,124,914,338,144,758,123,290,283,308,126,1270,168,1297,1257,682,433,244,448,192,-1,416,311,758,23,-1,undefined
05/06/2019,20,778,353,1725,1090,1029,1110,86,111,300,88,66,262,-1,351,1113,444,183,151,1048,1044,1012,1795,212,915,-1,1241,213,655,132,673,426,undefined,100,57,686,275,170,473,95,201,192,178,101,1039,135,824,1107,571,366,283,425,175,-1,283,190,473,25,-1,undefined
05/06/2019,21,468,273,1537,936,1100,860,44,75,113,74,40,159,-1,328,863,294,146,80,672,419,652,1413,191,864,-1,909,133,915,92,451,361,undefined,35,57,650,168,136,399,71,123,107,111,52,811,84,641,466,351,360,176,278,118,-1,253,102,399,17,-1,undefined
05/06/2019,22,260,193,950,557,616,832,32,53,130,35,29,122,-1,349,530,176,117,59,585,368,444,1207,175,563,-1,465,101,353,69,369,280,undefined,76,66,516,195,55,302,112,312,125,89,54,387,81,453,257,171,249,106,206,107,-1,144,85,302,17,-1,undefined
05/06/2019,23,144,86,528,273,355,466,26,27,34,34,9,36,-1,222,283,75,59,37,224,225,317,548,79,338,-1,210,44,179,51,281,150,undefined,17,27,222,69,26,170,39,33,84,77,47,188,60,214,102,92,47,56,100,52,-1,84,36,170,12,-1,undefined
06/06/2019,0,49,56,270,130,110,166,5,9,13,6,3,27,-1,59,125,39,17,10,146,66,158,235,50,133,-1,142,27,38,12,146,70,undefined,12,13,112,22,15,123,20,20,32,24,8,97,14,136,34,91,18,32,44,40,-1,28,32,123,1,-1,undefined
06/06/2019,1,34,25,150,71,63,62,2,8,8,7,-1,8,-1,37,71,35,14,2,92,27,102,138,35,42,-1,112,14,29,11,116,19,undefined,4,10,36,14,11,37,7,9,18,15,6,44,5,58,18,53,5,10,26,32,-1,19,9,37,1,-1,undefined
06/06/2019,2,19,22,76,41,24,50,2,3,2,3,-1,6,-1,32,46,25,15,4,29,31,66,104,12,42,-1,84,4,9,2,62,12,undefined,3,7,31,10,4,30,4,9,23,8,1,30,5,37,7,42,3,4,16,16,-1,15,3,30,-1,-1,undefined
06/06/2019,3,14,16,61,23,48,51,3,1,3,5,3,1,-1,6,24,15,2,1,53,17,41,127,7,13,-1,57,5,33,2,42,9,undefined,1,-1,18,7,2,15,5,3,7,-1,-1,26,2,49,13,48,2,10,9,7,-1,2,3,15,-1,-1,undefined
06/06/2019,4,18,25,41,36,63,67,2,3,10,4,-1,1,-1,36,30,12,7,3,35,7,47,73,5,18,-1,39,2,53,6,32,20,undefined,3,2,19,12,8,23,8,2,4,3,1,22,4,39,5,24,11,5,4,2,-1,12,8,23,1,-1,undefined
06/06/2019,5,40,20,82,106,114,261,32,51,102,29,6,16,-1,88,28,108,91,37,24,24,38,174,47,384,-1,69,11,79,28,30,17,undefined,16,22,113,21,11,109,28,29,27,17,7,62,4,76,15,27,7,9,18,14,-1,15,85,109,6,-1,undefined
06/06/2019,6,133,82,202,231,397,953,120,132,633,89,15,58,-1,309,88,165,224,185,53,32,69,702,238,1155,-1,146,37,359,79,81,57,undefined,93,50,629,87,20,357,143,112,67,43,33,154,19,190,77,53,24,26,46,20,-1,88,486,357,7,-1,undefined
06/06/2019,7,367,251,302,497,1027,2110,361,332,2328,364,30,153,-1,682,286,533,857,796,103,118,162,1440,912,2744,-1,520,88,884,196,188,74,undefined,256,154,1037,237,51,1242,347,271,94,93,50,461,60,526,178,77,72,111,214,73,-1,142,2012,1242,78,-1,undefined
06/06/2019,8,929,636,672,1027,2002,4284,541,546,4195,612,83,291,-1,1397,610,969,2045,1759,234,186,412,2630,1461,4712,-1,1175,180,1742,320,430,168,undefined,615,301,2125,734,88,2368,787,770,315,278,93,882,211,968,296,188,157,120,656,188,-1,392,4265,2368,258,-1,undefined
06/06/2019,9,1002,716,678,1195,1143,2245,209,299,2796,553,38,151,-1,713,641,985,1425,1026,199,214,327,2093,984,3045,-1,1276,179,1078,230,304,173,undefined,488,185,1195,558,117,1712,796,641,261,312,117,782,242,913,329,183,187,141,564,229,-1,369,2872,1712,282,-1,undefined
06/06/2019,10,1251,934,938,1458,1107,1340,113,180,972,330,21,129,-1,403,808,1247,842,477,402,265,577,1772,563,1734,-1,1389,164,1055,224,420,157,undefined,280,195,865,515,131,1237,512,649,261,320,144,693,193,943,409,232,242,186,507,189,-1,441,1126,1237,277,-1,undefined
06/06/2019,11,1987,1419,1332,1938,1286,1400,226,201,785,302,45,179,-1,547,886,1357,740,408,680,527,724,1922,568,1711,-1,1700,198,1118,325,588,211,undefined,219,178,931,479,152,1218,556,581,332,312,155,1035,224,1280,484,343,281,188,593,180,-1,465,983,1218,350,-1,undefined
06/06/2019,12,3339,2577,2270,2872,1698,1952,257,608,1711,613,85,351,-1,587,1556,2246,1550,626,1257,939,1410,2896,1231,2532,-1,2481,318,1407,424,1050,290,undefined,423,314,1910,977,286,1700,1385,987,450,316,177,1689,341,1884,716,553,388,274,911,281,-1,717,1974,1700,440,-1,undefined
06/06/2019,13,3391,2866,2205,3095,1777,2158,326,577,1665,506,88,347,-1,639,1639,2318,1661,675,1127,871,1462,3095,1160,2672,-1,2418,307,1612,479,1088,338,undefined,491,294,1916,941,261,1626,1293,916,516,342,235,2144,388,2072,660,460,424,251,1007,331,-1,853,1723,1626,448,-1,undefined
06/06/2019,14,2891,2104,1910,2727,1660,1852,239,318,998,308,33,230,-1,621,1476,1609,896,576,874,660,1071,2779,654,2056,-1,1816,245,1338,356,764,256,undefined,299,193,1300,687,154,1259,645,578,326,307,172,1596,230,1761,528,371,378,179,802,166,-1,763,1104,1259,397,-1,undefined
06/06/2019,15,2807,2101,2076,2644,1660,2100,247,270,1551,350,34,189,-1,711,1598,1481,808,605,919,473,1109,3114,609,2549,-1,966,215,1387,555,656,224,undefined,328,233,1123,559,149,1435,500,565,319,338,153,1489,181,1808,383,209,293,153,731,223,-1,580,1221,1435,382,-1,undefined
06/06/2019,16,2961,1997,2075,2887,2099,3159,303,427,3097,710,71,273,-1,1075,1682,1596,809,1077,884,425,1107,3714,879,3989,-1,675,172,1739,469,695,247,undefined,478,255,1538,574,156,2068,449,515,337,380,188,1517,228,1918,300,151,358,125,825,257,-1,643,2565,2068,361,-1,undefined
06/06/2019,17,3508,2301,2561,3432,3081,5169,517,654,4224,835,103,365,-1,1739,2123,1620,1347,1756,1235,621,1425,4669,1296,5249,-1,889,238,2526,676,988,310,undefined,651,352,2552,779,238,2484,687,702,436,484,221,2017,294,2342,343,125,457,215,879,407,-1,893,3791,2484,102,-1,undefined
06/06/2019,18,3084,1759,2689,2737,2215,2923,368,411,1975,403,70,286,-1,980,1956,1158,796,892,1505,740,1275,3526,698,2919,-1,766,235,1656,398,1128,409,undefined,305,219,1824,419,179,1445,478,501,396,452,219,1456,272,1916,345,149,677,174,758,309,-1,659,1517,1445,44,-1,undefined
06/06/2019,19,1955,1033,2273,1892,1359,1572,162,187,652,171,67,294,-1,491,1525,546,296,287,1335,873,1144,2606,286,1423,-1,679,149,1054,188,950,427,undefined,108,85,1279,305,200,702,200,365,224,276,120,1130,219,1436,233,148,590,122,574,258,-1,409,531,702,23,-1,undefined
06/06/2019,20,1410,816,1911,1419,992,1125,89,105,289,80,46,192,-1,454,1290,486,306,168,1177,747,1068,2093,266,970,-1,603,116,406,160,776,376,undefined,72,78,853,240,192,517,168,192,174,187,104,1001,140,1099,192,128,401,111,495,154,-1,409,284,517,38,-1,undefined
06/06/2019,21,871,398,1911,1110,1034,1014,50,73,161,50,54,162,-1,364,1030,368,194,116,948,595,776,1848,197,891,-1,520,110,683,118,652,323,undefined,73,87,771,239,147,433,83,122,125,132,67,857,94,973,156,95,282,73,335,122,-1,316,176,433,21,-1,undefined
06/06/2019,22,402,187,1209,688,751,744,52,63,164,38,33,109,-1,279,585,230,161,123,622,439,617,1436,174,586,-1,266,65,427,76,511,208,undefined,66,58,470,201,98,325,109,360,107,112,78,577,112,553,92,80,182,97,209,138,-1,159,160,325,23,-1,undefined
06/06/2019,23,186,170,574,330,415,528,30,39,75,31,9,32,-1,230,286,120,68,47,272,234,447,961,58,291,-1,214,41,211,38,311,128,undefined,36,25,289,106,21,277,64,54,68,72,25,265,66,349,62,83,42,43,126,96,-1,106,154,277,11,-1,undefined
07/06/2019,0,151,142,467,162,145,169,12,9,18,20,7,34,-1,84,142,70,32,15,168,102,212,378,40,146,-1,150,27,55,28,215,55,undefined,12,14,149,39,15,104,33,29,46,45,7,139,41,231,40,84,16,30,79,47,-1,45,33,104,11,-1,undefined
07/06/2019,1,112,98,190,98,84,88,8,5,17,8,1,6,-1,29,70,33,28,8,113,72,182,230,39,62,-1,90,12,35,30,157,49,undefined,4,5,48,35,8,85,7,12,29,25,7,41,7,118,14,55,9,24,27,39,-1,29,24,85,4,-1,undefined
07/06/2019,2,66,66,197,73,67,30,-1,4,18,6,4,7,-1,10,40,44,20,14,84,76,192,150,17,41,-1,102,8,14,7,109,10,undefined,4,5,26,8,5,61,9,2,8,7,6,33,-1,146,19,95,3,12,42,19,-1,18,14,61,2,-1,undefined
07/06/2019,3,62,61,191,52,84,44,2,-1,18,2,3,6,-1,7,49,28,17,6,36,96,133,162,22,51,-1,89,8,50,12,80,11,undefined,2,5,18,27,4,16,9,6,2,-1,-1,39,-1,116,13,36,3,7,26,5,-1,12,13,16,2,-1,undefined
07/06/2019,4,74,50,199,51,57,80,5,5,10,2,1,3,-1,42,25,7,10,4,49,27,115,145,12,48,-1,51,10,46,6,71,9,undefined,4,8,34,14,9,28,2,4,6,1,1,31,5,107,5,31,6,28,14,6,-1,10,9,28,1,-1,undefined
07/06/2019,5,127,76,232,115,126,219,23,42,93,26,4,13,-1,100,38,83,91,24,32,28,95,187,54,307,-1,90,14,101,13,44,23,undefined,22,22,104,25,11,121,15,33,16,6,7,53,8,125,23,26,13,8,36,8,-1,6,62,121,2,-1,undefined
07/06/2019,6,137,121,260,203,366,905,121,103,580,96,8,46,-1,272,84,218,253,208,55,30,107,668,243,1141,-1,151,57,348,52,68,45,undefined,81,51,524,71,18,377,114,93,54,29,22,146,31,240,88,54,27,23,68,35,-1,63,469,377,8,-1,undefined
07/06/2019,7,414,270,367,505,945,1875,307,303,2039,305,51,181,-1,603,243,458,769,718,144,97,194,1299,867,2324,-1,503,99,792,137,135,84,undefined,240,124,890,248,41,1131,318,256,105,90,47,374,69,610,145,97,62,91,254,61,-1,135,1589,1131,58,-1,undefined
07/06/2019,8,1010,663,838,974,1827,3838,479,483,3930,539,69,318,-1,1279,597,859,1795,1689,266,171,345,2498,1697,3986,-1,1161,175,1621,258,479,141,undefined,540,256,1796,635,97,2042,740,620,241,231,90,863,245,1099,297,168,173,175,553,146,-1,422,3462,2042,249,-1,undefined
07/06/2019,9,1184,727,799,1269,1357,2492,226,293,2700,457,31,197,-1,790,647,1081,1335,924,228,184,398,2039,1316,2926,-1,1303,178,1121,242,265,153,undefined,442,234,1347,569,96,1665,869,570,294,275,92,774,270,1080,317,210,234,136,526,251,-1,339,2468,1665,305,-1,undefined
07/06/2019,10,1463,1108,954,1668,1369,1257,261,205,912,310,17,126,-1,713,694,1293,859,534,425,250,563,1846,869,1851,-1,1507,186,1156,193,372,175,undefined,245,135,1080,543,105,1159,518,481,223,245,129,938,246,1059,469,351,301,166,492,116,-1,472,955,1159,314,-1,undefined
07/06/2019,11,2245,1608,1415,2168,1596,1499,317,252,889,315,42,197,-1,584,1004,1455,713,462,631,460,804,2263,849,1743,-1,1643,280,1384,437,713,193,undefined,228,179,1292,581,166,1247,662,598,340,235,134,1192,237,1411,441,376,394,168,570,188,-1,494,704,1247,349,-1,undefined
07/06/2019,12,3611,2759,2254,3234,1980,2482,323,714,1794,600,129,497,-1,924,1641,2219,1483,578,1171,1049,1703,3347,1644,2732,-1,2527,302,1870,648,1122,353,undefined,357,288,2391,1181,282,1915,1351,953,478,271,166,1923,353,2148,613,543,474,305,925,264,-1,849,1667,1915,428,-1,undefined
07/06/2019,13,3965,3160,2309,3714,2360,2551,401,666,1484,529,120,531,-1,768,1824,2370,1646,677,1343,978,1810,3497,1606,2702,-1,2791,336,2029,726,1224,379,undefined,436,393,2459,1097,324,1881,1279,812,640,399,234,2219,435,2483,717,550,530,323,1021,372,-1,853,1322,1881,410,-1,undefined
07/06/2019,14,3326,2523,1901,3247,2143,2391,255,368,1121,334,69,331,-1,673,1690,1810,981,570,1004,673,1251,3256,1006,2292,-1,1440,205,1610,504,895,307,undefined,298,234,2008,693,232,1368,629,622,408,358,161,1945,213,2104,627,345,389,252,824,333,-1,680,784,1368,327,-1,undefined
07/06/2019,15,3481,2460,2176,3149,2374,2495,261,375,1432,321,55,322,-1,882,1659,1582,710,571,1071,602,1104,3419,1012,2635,-1,1212,213,1811,609,732,304,undefined,327,231,1674,653,210,1480,456,581,386,406,176,1831,169,2004,545,310,397,258,698,220,-1,537,1042,1480,308,-1,undefined
07/06/2019,16,3433,2495,2466,3467,2781,3436,442,613,3030,602,84,383,-1,1214,1891,1558,846,1059,1040,516,1167,3749,1275,3913,-1,1005,237,2168,553,896,266,undefined,517,309,2252,681,201,2096,441,611,392,447,208,1831,176,2218,404,236,358,210,747,292,-1,649,2400,2096,289,-1,undefined
07/06/2019,17,4093,2683,3043,3892,3859,4915,1119,788,3425,683,115,439,-1,1685,2315,1877,1298,1423,1458,877,1667,4904,1450,4748,-1,960,236,2906,644,1272,371,undefined,639,480,3314,844,249,2654,697,747,490,466,206,2359,288,2656,391,208,491,203,980,407,-1,869,2991,2654,104,-1,undefined
07/06/2019,18,3566,2023,3142,3435,3367,3324,2312,409,1390,396,52,307,-1,1143,1993,1389,792,686,1819,1238,1630,3977,797,2869,-1,896,227,2477,581,1201,490,undefined,502,325,2827,597,334,1656,389,531,296,364,176,2126,222,2142,331,212,516,212,848,336,-1,699,1197,1656,43,-1,undefined
07/06/2019,19,2603,1278,2694,2452,2647,2130,2590,248,583,185,41,253,-1,736,1706,790,375,262,1836,1399,1619,3158,479,1649,-1,794,153,2271,512,1310,450,undefined,381,222,2055,391,271,956,193,337,204,232,121,1661,135,1517,259,182,547,190,712,222,-1,561,504,956,41,-1,undefined
07/06/2019,20,2219,1024,2388,1924,1636,1607,197,155,306,101,64,241,-1,529,1476,520,354,165,1626,1122,1309,2449,333,1062,-1,663,148,877,267,1159,550,undefined,121,124,1504,302,363,608,127,195,193,161,65,1330,122,1284,178,145,520,134,627,180,-1,413,302,608,40,-1,undefined
07/06/2019,21,1298,578,2751,1740,2423,1443,304,106,191,95,47,238,-1,488,1407,517,162,118,1356,947,1327,2463,297,1160,-1,553,158,1522,335,1062,536,undefined,95,75,1409,331,256,580,125,194,127,125,58,1452,70,1151,207,107,404,127,562,141,-1,433,214,580,34,-1,undefined
07/06/2019,22,691,311,1880,1337,1905,1468,4452,70,212,67,45,153,-1,628,970,343,319,145,985,792,1073,1967,338,982,-1,456,107,1248,525,916,479,undefined,391,277,1640,475,165,495,99,419,106,75,37,1111,58,791,160,108,280,96,442,130,-1,269,165,495,18,-1,undefined
07/06/2019,23,422,246,1505,1066,977,1043,630,68,112,15,29,101,-1,461,510,263,160,99,590,465,898,1479,235,742,-1,284,74,495,217,761,329,undefined,118,81,1164,406,129,431,112,161,52,83,45,714,31,629,103,95,156,58,409,105,-1,172,129,431,10,-1,undefined
08/06/2019,0,246,154,790,519,397,641,57,32,28,17,15,65,-1,252,285,130,50,31,372,311,624,878,103,300,-1,215,52,130,55,542,207,undefined,38,68,345,293,34,247,53,71,27,45,20,352,16,325,55,137,52,30,272,43,-1,107,48,247,11,-1,undefined
08/06/2019,1,156,80,452,375,246,369,12,6,21,12,7,38,-1,178,228,126,22,10,235,158,490,590,50,147,-1,137,33,59,15,434,91,undefined,14,23,190,311,21,131,44,30,31,28,5,320,10,207,36,96,33,29,219,33,-1,59,24,131,4,-1,undefined
08/06/2019,2,138,94,392,256,126,277,6,7,12,4,4,8,-1,111,133,67,16,23,153,86,319,537,33,90,-1,108,10,52,19,306,46,undefined,20,16,128,266,15,84,17,12,16,10,3,164,6,174,18,89,3,15,92,30,-1,41,16,84,6,-1,undefined
08/06/2019,3,78,61,243,145,104,190,17,4,23,9,-1,14,-1,73,72,30,13,7,82,75,287,279,21,72,-1,95,9,65,2,238,30,undefined,9,9,52,220,13,43,9,4,10,3,3,91,3,129,13,51,7,20,155,19,-1,37,23,43,2,-1,undefined
08/06/2019,4,41,33,119,105,50,130,5,3,15,12,1,7,-1,99,55,48,17,4,49,56,191,249,32,67,-1,63,10,24,11,129,30,undefined,8,10,28,88,6,36,5,8,7,6,3,51,2,85,8,40,3,16,35,10,-1,18,22,36,1,-1,undefined
08/06/2019,5,42,17,88,80,91,115,10,7,17,11,8,12,-1,81,72,30,23,9,34,39,194,168,19,152,-1,67,13,67,14,76,10,undefined,24,8,45,15,19,57,9,18,8,6,4,52,3,53,21,45,21,5,44,9,-1,30,29,57,1,-1,undefined
08/06/2019,6,45,107,92,87,109,166,34,34,42,5,4,17,-1,99,33,34,26,21,25,26,85,222,35,284,-1,97,25,76,26,85,20,undefined,28,11,114,27,7,99,30,11,19,10,6,92,5,90,61,76,18,20,30,11,-1,13,39,99,1,-1,undefined
08/06/2019,7,118,61,153,198,195,299,83,45,53,23,12,53,-1,149,93,136,69,46,92,42,102,381,89,433,-1,222,67,101,64,84,38,undefined,36,41,199,35,16,202,37,55,21,19,14,121,13,168,115,85,29,82,53,20,-1,52,62,202,17,-1,undefined
08/06/2019,8,361,206,285,328,360,583,106,122,117,51,22,98,-1,255,156,232,140,70,107,75,123,872,143,638,-1,424,140,254,95,118,92,undefined,80,55,441,107,74,317,124,139,52,59,42,239,48,319,221,173,72,158,119,54,-1,122,147,317,51,-1,undefined
08/06/2019,9,725,570,444,736,804,898,162,166,129,64,46,188,-1,319,320,615,177,101,213,170,275,1261,264,1125,-1,804,222,572,177,197,137,undefined,103,110,751,143,78,521,196,213,94,96,67,424,81,664,326,261,205,149,311,93,-1,238,149,521,88,-1,undefined
08/06/2019,10,1470,1166,803,1398,1434,1290,203,258,173,114,74,312,-1,524,620,891,234,147,421,275,439,1908,347,1298,-1,1225,371,1057,307,402,306,undefined,151,143,1301,212,154,786,158,210,85,138,65,672,148,1022,662,457,370,219,385,109,-1,375,261,786,150,-1,undefined
08/06/2019,11,2713,1839,1381,2079,2049,1479,236,296,184,127,96,413,-1,568,843,1099,306,145,722,481,621,2238,332,1650,-1,1606,404,1670,607,539,224,undefined,127,177,1714,190,212,986,147,350,137,159,85,993,113,1485,814,556,504,240,457,142,-1,549,743,986,175,-1,undefined
08/06/2019,12,3268,2380,1983,2684,2491,1843,321,339,239,152,119,801,-1,676,1238,1275,307,152,1354,848,1035,2589,330,1793,-1,1819,428,2191,718,755,352,undefined,151,189,2054,227,192,1415,148,388,210,166,106,1361,170,1805,914,701,593,291,603,127,-1,619,2414,1415,142,-1,undefined
08/06/2019,13,3800,2505,2273,3051,3084,1858,417,499,211,148,161,874,-1,730,1565,1452,436,227,1561,1018,1135,3024,375,1970,-1,2003,467,2960,881,893,371,undefined,153,183,2357,187,260,1426,164,458,248,260,117,1788,216,2075,924,677,639,316,726,177,-1,649,3945,1426,216,-1,undefined
08/06/2019,14,3907,2892,2447,3188,3039,2237,441,417,181,91,126,512,-1,854,1672,1596,373,210,1520,756,1104,3264,417,1376,-1,1679,431,2443,1004,889,426,undefined,187,238,2759,249,258,793,160,334,215,213,115,1877,189,2159,943,487,714,279,678,190,-1,576,510,793,215,-1,undefined
08/06/2019,15,4107,3183,2710,3323,3232,2384,500,348,199,97,182,526,-1,1052,1894,1632,513,196,1430,765,1264,3337,454,1565,-1,1404,295,2641,1195,857,419,undefined,149,201,2696,226,243,914,140,334,187,220,114,2168,130,2342,707,438,644,240,674,196,-1,605,402,914,221,-1,undefined
08/06/2019,16,3959,3150,2533,3327,3008,2383,568,583,291,250,206,1133,-1,995,1791,1434,380,202,1358,760,1298,3490,564,2352,-1,810,257,2190,990,890,436,undefined,191,274,2693,228,231,2089,136,352,131,231,105,2150,127,2195,490,205,649,277,729,220,-1,568,3947,2089,187,-1,undefined
08/06/2019,17,3620,2291,2837,2923,2970,2316,482,337,193,181,154,595,-1,931,1893,1073,438,194,1690,1045,1339,3519,470,1944,-1,743,291,1878,774,1232,514,undefined,216,223,2497,238,230,1594,214,351,182,202,112,1921,222,1928,359,173,592,182,769,208,-1,621,974,1594,69,-1,undefined
08/06/2019,18,2884,1476,3028,2709,2730,2059,341,239,223,115,99,502,-1,810,1659,785,349,178,1810,1279,1545,3040,353,1541,-1,834,192,1955,368,1303,619,undefined,175,210,2567,254,314,1046,208,423,223,225,79,1638,183,1697,299,181,796,141,641,224,-1,561,280,1046,42,-1,undefined
08/06/2019,19,2117,748,2888,2242,2554,1627,240,126,131,94,105,406,-1,566,1684,552,338,141,1884,1386,1584,2505,288,891,-1,749,134,2158,359,1497,771,undefined,127,169,2466,273,428,699,162,313,162,136,48,1632,164,1547,232,200,718,204,552,221,-1,520,195,699,35,-1,undefined
08/06/2019,20,1097,483,2758,1897,1580,1415,60,100,94,62,83,302,-1,470,1469,479,341,113,1564,1219,1312,2118,247,783,-1,544,155,568,208,1211,907,undefined,132,127,1947,318,425,520,105,191,128,133,47,1503,84,1086,195,133,683,131,565,142,-1,446,105,520,31,-1,undefined
08/06/2019,21,786,446,2218,1388,2321,1291,101,85,93,39,59,239,-1,447,1087,389,241,78,1284,1020,1202,1907,235,616,-1,434,75,1478,288,1138,797,undefined,87,90,1814,211,337,392,138,166,86,103,52,1208,59,911,147,126,532,136,587,137,-1,333,145,392,17,-1,undefined
08/06/2019,22,584,326,1750,1143,1797,1129,83,75,72,69,34,121,-1,385,939,312,196,97,1055,932,963,1529,264,790,-1,331,110,1241,161,1074,570,undefined,115,117,1144,309,256,421,155,359,94,69,38,1029,64,594,150,119,397,82,501,108,-1,279,110,421,18,-1,undefined
08/06/2019,23,369,220,1520,1058,854,1005,606,34,50,42,16,74,-1,357,513,207,134,67,627,633,692,1342,126,525,-1,237,82,367,97,891,452,undefined,76,104,760,294,117,322,75,93,50,74,31,580,32,463,105,109,121,66,388,78,-1,175,60,322,14,-1,undefined
09/06/2019,0,283,211,970,685,566,597,82,22,22,35,10,48,-1,285,277,121,72,40,451,384,637,741,112,404,-1,231,33,151,55,636,177,undefined,50,76,377,250,58,212,51,81,28,42,21,429,19,379,52,84,34,34,354,33,-1,129,60,212,5,-1,undefined
09/06/2019,1,145,106,463,451,323,441,14,14,18,20,4,44,-1,192,200,89,27,36,312,229,475,630,95,255,-1,153,27,100,25,470,64,undefined,22,35,312,232,23,180,57,44,33,32,16,263,5,237,31,89,11,35,235,36,-1,93,30,180,1,-1,undefined
09/06/2019,2,98,84,342,238,143,250,4,8,8,18,2,16,-1,160,127,71,15,23,175,201,455,609,48,113,-1,111,10,68,40,399,42,undefined,11,27,117,208,9,105,13,27,10,13,5,171,5,137,17,78,10,11,165,10,-1,41,42,105,8,-1,undefined
09/06/2019,3,94,79,297,162,109,185,13,6,17,16,-1,16,-1,111,68,30,25,9,192,154,302,522,61,116,-1,67,12,53,26,355,29,undefined,18,19,96,48,7,111,18,5,5,3,1,191,3,131,21,95,5,25,149,13,-1,52,24,111,3,-1,undefined
09/06/2019,4,31,52,135,80,70,119,4,1,7,15,7,12,-1,89,41,26,15,5,69,88,250,329,23,85,-1,101,6,22,15,213,35,undefined,15,13,47,49,9,66,4,6,3,2,1,74,4,142,15,49,12,10,49,18,-1,26,16,66,1,-1,undefined
09/06/2019,5,54,26,117,131,83,139,8,12,10,9,1,4,-1,89,57,57,27,6,42,72,167,228,37,96,-1,69,12,59,10,169,18,undefined,17,15,39,22,7,89,16,14,4,3,1,81,3,71,7,43,5,9,52,8,-1,14,19,89,3,-1,undefined
09/06/2019,6,46,15,75,133,94,193,30,26,25,5,3,23,-1,121,50,28,28,27,20,37,70,324,43,159,-1,79,18,87,23,71,8,undefined,17,17,83,20,7,96,11,16,13,13,5,104,3,76,25,34,12,23,20,6,-1,12,17,96,-1,-1,undefined
09/06/2019,7,75,37,126,205,159,239,42,45,53,18,23,44,-1,123,56,156,63,16,44,67,121,418,60,369,-1,170,33,203,55,86,40,undefined,22,41,228,19,15,152,37,21,20,20,11,119,7,188,72,66,30,30,60,28,-1,56,43,152,8,-1,undefined
09/06/2019,8,194,142,258,306,366,533,103,94,95,46,27,133,-1,203,146,208,102,36,58,74,101,597,101,577,-1,359,61,339,129,139,59,undefined,70,58,413,58,34,270,101,61,46,55,24,218,28,314,123,108,34,54,118,48,-1,111,115,270,48,-1,undefined
09/06/2019,9,651,386,509,628,788,828,141,186,135,77,35,200,-1,276,291,390,169,81,199,135,206,1140,229,829,-1,867,176,849,193,255,158,undefined,82,130,891,106,93,458,237,106,75,102,44,382,97,612,291,276,154,151,266,112,-1,262,194,458,97,-1,undefined
09/06/2019,10,1384,1016,801,1153,1412,1098,205,235,112,85,65,431,-1,485,485,888,257,145,499,371,434,1632,316,1213,-1,1222,283,1518,405,409,204,undefined,119,152,1393,165,97,705,159,153,111,139,73,698,136,1045,660,484,260,225,315,118,-1,372,239,705,154,-1,undefined
09/06/2019,11,2292,1646,1235,1958,2323,1486,248,330,135,78,109,500,-1,550,876,1089,295,140,795,642,681,1837,276,1184,-1,1583,506,2264,596,635,243,undefined,135,183,1780,268,143,753,172,230,114,153,75,844,126,1263,900,613,403,311,473,120,-1,489,164,753,193,-1,undefined
09/06/2019,12,3139,2240,2054,2558,2726,1698,412,338,147,41,167,611,-1,656,1368,1212,427,189,1407,931,1059,2456,310,1222,-1,2132,668,2616,748,842,337,undefined,161,197,2338,155,178,768,147,353,167,159,113,1466,201,1786,1276,783,568,351,552,172,-1,575,162,768,246,-1,undefined
09/06/2019,13,3727,2519,2482,2883,3202,1977,548,385,156,61,142,643,-1,761,1810,1368,412,177,1677,967,1341,2883,295,1124,-1,2343,660,2802,969,995,427,undefined,204,225,2625,127,284,757,143,480,241,196,91,1639,188,2103,1399,921,683,463,830,176,-1,641,156,757,229,-1,undefined
09/06/2019,14,4020,2661,2367,3129,3316,2182,364,359,175,57,202,717,-1,935,1757,1458,386,168,1504,845,1295,3021,367,1344,-1,2050,644,3075,1132,916,434,undefined,155,244,2856,202,303,747,158,272,186,211,93,1934,176,2192,1373,709,754,342,783,204,-1,559,169,747,229,-1,undefined
09/06/2019,15,3779,2774,2466,3163,3052,2424,394,409,162,105,183,681,-1,947,1747,1395,468,206,1282,589,1294,3205,380,1380,-1,1624,552,2589,989,971,479,undefined,143,198,2729,156,260,834,157,232,169,207,97,2032,145,1976,1064,586,679,323,689,199,-1,533,176,834,252,-1,undefined
09/06/2019,16,3377,2559,2198,3038,2925,2432,335,349,152,81,149,627,-1,957,1726,1225,276,142,1243,564,1126,3151,329,1378,-1,1077,305,2600,864,914,587,undefined,183,294,2343,179,300,797,132,284,218,238,92,1813,133,2024,732,322,687,179,688,210,-1,560,196,797,196,-1,undefined
09/06/2019,17,3039,1928,2454,2509,2434,2031,228,294,128,82,126,391,-1,796,1676,818,333,136,1527,815,1241,3168,346,1297,-1,671,191,1379,506,1042,475,undefined,132,155,2420,205,295,668,171,193,220,258,116,1599,192,1785,301,217,681,186,790,214,-1,529,161,668,49,-1,undefined
09/06/2019,18,2429,1188,2625,2089,2013,1743,154,193,141,77,55,412,-1,665,1539,712,329,186,1557,1110,1287,2477,282,1109,-1,762,167,1068,285,1164,663,undefined,142,146,2230,216,283,723,171,329,227,217,113,1526,199,1507,240,157,632,167,537,209,-1,464,145,723,31,-1,undefined
09/06/2019,19,1612,665,2606,1732,1796,1467,170,96,145,111,95,340,-1,565,1410,410,282,90,1728,1236,1420,2430,286,993,-1,703,96,1031,341,1190,751,undefined,126,132,1946,164,360,571,131,239,173,144,60,1353,123,1308,171,143,538,106,513,219,-1,598,85,571,38,-1,undefined
09/06/2019,20,808,458,2299,1867,1360,1196,119,79,132,114,47,241,-1,404,1114,468,176,77,1354,785,1152,1915,223,744,-1,476,114,390,171,1094,943,undefined,63,106,1576,181,380,460,90,156,122,121,49,1220,72,880,150,122,474,122,505,124,-1,407,142,460,19,-1,undefined
09/06/2019,21,457,320,1555,1785,1456,906,30,56,69,62,11,83,-1,288,758,281,122,58,853,694,869,1434,183,768,-1,340,124,1147,85,769,653,undefined,63,84,908,179,235,446,82,112,96,99,43,688,114,605,175,73,402,126,330,105,-1,242,162,446,10,-1,undefined
09/06/2019,22,239,188,1095,1281,451,593,279,32,63,38,6,34,-1,197,485,188,103,35,544,526,644,1245,147,533,-1,241,47,229,53,636,390,undefined,53,69,458,175,94,293,60,322,70,51,32,444,41,291,67,56,166,48,244,62,-1,138,72,293,10,-1,undefined
09/06/2019,23,188,133,745,874,335,513,35,18,44,36,3,26,-1,198,246,141,77,19,298,207,561,965,76,402,-1,202,47,103,22,590,187,undefined,36,50,376,126,57,243,65,66,53,45,22,320,17,255,67,63,63,51,208,41,-1,99,73,243,7,-1,undefined
10/06/2019,0,139,151,447,699,245,275,16,10,33,32,10,35,-1,114,155,128,46,25,212,105,391,427,64,292,-1,129,31,74,26,418,60,undefined,16,28,276,109,26,148,18,29,49,47,13,188,12,214,40,66,27,26,132,54,-1,61,55,148,3,-1,undefined
10/06/2019,1,111,73,337,325,126,157,23,16,26,14,7,16,-1,88,100,53,29,24,157,73,278,344,30,89,-1,114,26,46,42,283,38,undefined,8,18,169,63,10,113,7,17,23,21,7,131,8,142,38,73,11,33,92,29,-1,31,15,113,1,-1,undefined
10/06/2019,2,46,43,204,109,94,118,8,12,8,9,1,12,-1,61,53,47,9,10,86,73,178,239,23,49,-1,91,4,41,13,303,9,undefined,8,15,43,58,9,114,2,6,17,11,1,76,6,95,4,72,3,7,68,30,-1,17,7,114,-1,-1,undefined
10/06/2019,3,57,67,261,96,77,65,2,7,15,23,1,9,-1,37,74,28,18,5,57,52,141,198,32,56,-1,71,5,38,23,206,2,undefined,5,9,26,85,-1,50,3,5,8,2,1,47,1,116,11,81,6,13,48,18,-1,39,27,50,5,-1,undefined
10/06/2019,4,24,26,103,72,77,89,6,7,7,6,2,10,-1,71,29,40,8,12,35,90,149,128,45,85,-1,98,7,47,7,119,13,undefined,7,6,35,75,5,92,10,7,2,3,2,47,2,53,11,49,1,3,35,12,-1,12,18,92,3,-1,undefined
10/06/2019,5,40,21,74,77,88,77,4,7,25,5,2,11,-1,68,33,22,28,18,26,65,65,132,21,124,-1,47,3,37,8,97,8,undefined,4,6,37,20,9,59,9,5,4,1,5,50,-1,46,12,18,11,6,37,8,-1,23,17,59,-1,-1,undefined
10/06/2019,6,61,27,75,64,89,153,14,11,42,9,5,17,-1,82,35,15,23,31,17,14,51,193,43,210,-1,49,3,56,5,65,9,undefined,6,14,61,12,5,81,15,8,7,11,4,41,4,81,9,16,8,12,23,6,-1,7,48,81,-1,-1,undefined
10/06/2019,7,108,47,172,149,141,248,35,37,119,46,1,29,-1,85,71,86,61,39,38,34,61,321,57,402,-1,96,19,96,30,90,22,undefined,32,38,164,19,16,167,42,27,16,33,11,91,15,108,35,30,37,19,41,16,-1,47,159,167,11,-1,undefined
10/06/2019,8,221,136,266,300,209,439,88,68,180,75,7,58,-1,125,113,180,122,76,115,55,91,514,118,526,-1,184,38,167,69,78,51,undefined,45,32,354,43,27,242,108,65,46,53,24,129,73,197,55,23,76,28,106,46,-1,80,240,242,39,-1,undefined
10/06/2019,9,714,434,441,574,585,688,129,100,162,83,20,110,-1,213,195,345,158,78,147,105,181,915,226,899,-1,327,61,472,124,171,70,undefined,66,69,659,108,53,403,134,111,80,131,50,313,125,406,115,60,151,51,137,96,-1,121,214,403,77,-1,undefined
10/06/2019,10,1179,1019,779,1139,1305,859,405,141,118,70,42,251,-1,353,482,654,230,95,389,284,426,1519,279,1073,-1,450,94,1339,256,372,119,undefined,126,199,1251,118,79,605,138,164,155,216,74,499,118,767,179,99,285,104,295,91,-1,293,228,605,152,-1,undefined
10/06/2019,11,2103,1590,1307,1856,1795,1372,875,298,155,51,75,315,-1,484,763,939,331,140,775,494,550,1984,289,1213,-1,672,138,1902,556,454,195,undefined,128,285,1651,173,164,775,154,183,212,240,123,989,136,1116,321,165,353,159,376,152,-1,377,140,775,217,-1,undefined
10/06/2019,12,2871,1928,1974,2542,2447,1425,1163,272,196,86,95,357,-1,667,1179,1061,378,173,1327,781,947,2351,288,1263,-1,808,131,2309,748,722,278,undefined,148,294,2155,176,271,823,139,226,292,203,121,1210,173,1400,245,185,595,209,397,138,-1,434,182,823,263,-1,undefined
10/06/2019,13,3251,2201,2407,2747,2645,1693,3966,294,202,69,116,298,-1,754,1512,1154,292,160,1569,972,1145,2787,299,1154,-1,837,147,2445,1068,763,417,undefined,238,256,2178,144,257,708,115,242,317,287,136,1627,255,1603,278,173,797,188,547,181,-1,488,155,708,312,-1,undefined
10/06/2019,14,3437,2220,2289,2891,2928,1833,2520,321,166,78,135,429,-1,724,1570,1164,299,172,1357,746,1082,2765,294,1201,-1,729,148,2406,1037,789,411,undefined,200,350,2210,174,289,714,105,212,285,284,114,1499,179,1635,268,176,726,170,573,154,-1,416,159,714,269,-1,undefined
10/06/2019,15,3411,2314,2538,2739,2555,1685,629,308,167,63,132,451,-1,651,1526,1039,294,128,1180,541,1136,2693,312,1062,-1,568,132,2143,847,830,354,undefined,121,159,1931,165,267,659,87,202,264,259,123,1592,153,1580,198,108,835,166,549,140,-1,460,128,659,312,-1,undefined
10/06/2019,16,3118,2129,2124,2414,2246,1585,405,319,213,76,134,340,-1,629,1676,921,196,77,1134,437,957,2669,264,1163,-1,526,148,1859,802,673,310,undefined,101,145,1788,132,246,732,71,152,219,248,121,1332,143,1490,220,113,677,170,536,158,-1,357,159,732,258,-1,undefined
10/06/2019,17,2676,1550,2352,2073,1910,1569,723,265,238,93,98,325,-1,570,1760,597,194,98,1235,541,1047,2581,286,1220,-1,555,151,1500,593,757,362,undefined,208,159,1461,97,186,703,92,109,246,263,107,1159,202,1337,218,89,508,137,507,233,-1,455,206,703,83,-1,undefined
10/06/2019,18,2047,1020,2694,1901,1811,1425,4403,209,220,100,77,378,-1,677,1475,438,230,135,1398,723,1200,2500,371,1351,-1,683,139,1232,524,896,404,undefined,474,777,2107,164,259,637,105,173,266,241,107,1271,264,1439,227,129,524,138,451,202,-1,382,154,637,39,-1,undefined
10/06/2019,19,1076,486,2142,1254,1046,946,194,103,133,82,102,272,-1,323,1158,294,133,69,1151,774,977,1869,225,752,-1,622,80,319,147,817,476,undefined,102,130,996,120,237,425,66,144,221,177,85,950,167,974,129,132,382,104,412,184,-1,373,109,425,23,-1,undefined
10/06/2019,20,571,265,1626,1053,876,898,76,51,83,48,83,183,-1,279,841,211,98,48,946,598,824,1603,193,541,-1,460,73,331,91,523,373,undefined,50,69,791,77,172,343,64,79,137,131,64,801,111,596,110,155,340,89,298,133,-1,242,96,343,21,-1,undefined
10/06/2019,21,377,189,1195,700,812,698,51,39,58,42,45,171,-1,277,579,170,97,41,631,360,597,1209,137,479,-1,332,60,670,65,524,224,undefined,38,76,494,57,132,324,38,70,119,103,53,512,86,431,128,137,163,67,188,85,-1,179,84,324,20,-1,undefined
10/06/2019,22,217,116,748,418,412,521,30,20,58,9,35,75,-1,180,309,127,44,41,350,222,381,996,99,433,-1,237,45,204,37,309,178,undefined,23,36,328,18,52,197,53,38,93,75,38,320,75,285,51,97,126,71,123,95,-1,109,46,197,14,-1,undefined
10/06/2019,23,94,54,414,210,220,376,16,19,31,7,9,35,-1,164,137,26,25,16,168,73,246,521,57,272,-1,183,27,75,47,189,62,undefined,22,16,128,27,32,135,23,16,83,52,15,167,64,194,26,129,38,43,50,89,-1,51,28,135,7,-1,undefined
11/06/2019,0,60,27,189,124,76,164,7,7,13,8,10,18,-1,76,97,18,8,8,93,34,125,213,39,92,-1,107,22,45,8,106,29,undefined,7,2,73,12,14,52,15,15,36,27,9,70,20,97,23,81,13,32,21,30,-1,30,28,52,4,-1,undefined
11/06/2019,1,32,21,117,56,50,47,2,-1,4,2,11,13,-1,19,40,10,13,3,31,28,107,161,5,23,-1,66,9,19,13,52,11,undefined,2,6,39,5,4,19,4,6,18,23,9,20,6,40,14,108,3,11,19,36,-1,16,6,19,3,-1,undefined
11/06/2019,2,39,15,62,22,41,35,-1,-1,11,6,1,8,-1,30,24,4,22,4,19,29,73,130,5,18,-1,66,2,23,3,40,9,undefined,5,-1,11,2,4,23,3,4,4,5,2,17,7,44,8,74,4,13,20,18,-1,7,6,23,-1,-1,undefined
11/06/2019,3,19,28,42,22,54,52,-1,-1,4,-1,1,7,-1,35,26,15,9,2,26,21,38,100,15,8,-1,53,13,42,2,29,4,undefined,2,-1,22,5,4,6,2,9,9,1,2,13,1,30,11,44,4,6,-1,11,-1,9,6,6,-1,-1,undefined
11/06/2019,4,3,11,39,39,68,80,7,4,8,2,1,4,-1,60,9,10,4,4,22,23,39,107,5,18,-1,48,2,56,2,35,23,undefined,3,2,17,3,14,20,13,7,5,2,5,20,4,51,10,33,14,13,8,9,-1,6,9,20,1,-1,undefined
11/06/2019,5,19,30,47,90,100,210,20,42,116,29,6,23,-1,103,31,45,72,40,27,12,53,179,35,250,-1,101,14,105,17,33,19,undefined,26,17,85,20,5,107,6,28,13,9,6,58,9,77,15,40,2,11,16,10,-1,13,94,107,3,-1,undefined
11/06/2019,6,128,86,170,186,394,671,110,103,544,94,17,47,-1,294,80,121,236,187,47,50,113,640,256,792,-1,133,37,385,59,55,34,undefined,98,46,328,81,9,347,98,75,39,30,13,159,25,180,51,53,32,33,53,15,-1,43,519,347,7,-1,undefined
11/06/2019,7,381,218,316,486,1024,2030,396,345,2195,354,45,172,-1,748,296,391,826,758,93,68,196,1693,750,2500,-1,333,82,1055,175,141,67,undefined,237,121,914,237,54,1267,296,380,109,126,71,479,77,454,166,92,111,65,185,71,-1,116,2077,1267,77,-1,undefined
11/06/2019,8,989,831,684,1009,1943,4217,670,549,4416,643,94,310,-1,1425,645,855,2110,1734,216,172,397,2951,1493,4703,-1,712,201,1888,360,343,136,undefined,613,289,1821,716,101,2490,802,856,280,349,149,1038,203,1082,295,155,147,149,632,177,-1,389,4835,2490,239,-1,undefined
11/06/2019,9,936,742,608,1070,1324,2301,338,314,3020,510,34,202,-1,726,628,927,1430,1003,255,185,398,2183,974,3212,-1,708,170,1341,286,279,124,undefined,433,231,1500,590,113,1750,685,631,315,349,151,850,234,1034,261,209,165,141,524,163,-1,368,2706,1750,213,-1,undefined
11/06/2019,10,1395,1093,843,1596,1395,1210,180,166,882,318,27,149,-1,411,754,1142,842,490,400,254,479,1967,558,1908,-1,935,194,1401,275,378,216,undefined,277,197,914,457,134,1150,487,645,283,315,122,918,165,1015,364,266,228,164,435,128,-1,343,839,1150,237,-1,undefined
11/06/2019,11,1933,1447,1238,1994,1274,1245,196,224,786,284,30,157,-1,436,954,1271,697,419,609,409,662,2199,530,1702,-1,1157,206,1272,462,503,235,undefined,229,141,991,491,158,995,429,657,353,338,105,1098,197,1278,439,326,305,164,533,171,-1,503,731,995,251,-1,undefined
11/06/2019,12,3147,2407,2233,2989,1999,2128,427,786,1536,551,107,407,-1,712,1698,2066,1591,614,1151,779,1483,3102,1177,2574,-1,1630,298,1872,551,1062,347,undefined,387,382,2187,956,336,1795,1140,1135,642,418,249,2125,448,2012,575,446,377,268,813,356,-1,738,1837,1795,330,-1,undefined
11/06/2019,13,3527,2717,2133,3408,1894,2312,378,557,1404,547,88,350,-1,652,1723,2126,1675,605,1074,691,1370,3490,1090,2515,-1,1518,291,1604,606,954,340,undefined,380,428,2088,1008,298,1668,1032,883,475,480,181,2122,359,2114,624,442,389,264,936,237,-1,839,1445,1668,319,-1,undefined
11/06/2019,14,2860,2116,1888,2696,1740,1753,274,303,862,338,61,276,-1,551,1685,1616,829,527,984,495,1023,2890,704,2068,-1,1100,235,1495,599,662,245,undefined,285,190,1397,632,186,1234,490,677,344,369,149,1701,266,1762,520,275,335,205,751,230,-1,589,643,1234,275,-1,undefined
11/06/2019,15,2797,1820,1892,2568,1662,1959,212,253,1421,376,62,200,-1,723,1442,1402,744,545,804,385,986,3133,604,2383,-1,695,198,1403,522,591,231,undefined,287,218,1165,512,206,1323,372,520,385,425,178,1505,194,1670,430,146,329,165,651,236,-1,528,937,1323,206,-1,undefined
11/06/2019,16,2750,1745,1953,2662,2146,3131,324,399,3104,619,59,250,-1,1058,1607,1418,767,1120,869,398,991,3771,819,3957,-1,696,195,1631,399,662,284,undefined,486,256,1460,544,248,1944,428,535,411,466,160,1553,215,1758,288,145,375,180,653,243,-1,608,1998,1944,191,-1,undefined
11/06/2019,17,3130,1815,2489,3116,3172,5131,630,717,4472,882,106,411,-1,1907,2013,1359,1264,1834,1131,565,1177,4760,1394,5106,-1,816,240,2687,567,938,329,undefined,617,389,2569,740,250,2702,622,732,503,637,287,2028,306,2095,317,147,497,216,819,410,-1,895,2754,2702,88,-1,undefined
11/06/2019,18,2363,1197,2411,2326,2318,2680,434,413,1874,402,76,295,-1,1002,1652,761,645,836,1184,658,1207,3631,684,2896,-1,693,195,1962,334,792,311,undefined,304,215,1815,408,182,1360,354,340,343,423,182,1513,257,1453,243,131,456,136,602,271,-1,576,938,1360,21,-1,undefined
11/06/2019,19,1317,539,2150,1545,1573,1400,170,169,554,165,42,215,-1,457,1312,461,279,264,1048,643,963,2610,312,1401,-1,540,123,1550,228,729,250,undefined,104,123,1000,227,179,690,144,199,293,398,168,1125,150,1082,200,108,413,119,356,226,-1,424,322,690,25,-1,undefined
11/06/2019,20,630,353,1614,1177,1090,1115,88,111,246,106,54,190,-1,443,949,479,210,168,842,490,773,1893,184,888,-1,475,112,738,126,580,291,undefined,89,78,720,154,117,407,80,242,176,189,91,876,127,757,154,158,293,100,361,151,-1,342,155,407,20,-1,undefined
11/06/2019,21,462,228,1345,889,775,834,62,86,100,56,49,124,-1,267,738,310,133,82,728,378,632,1654,173,885,-1,416,92,534,79,464,207,undefined,82,79,524,135,100,356,88,101,124,149,61,673,98,565,139,111,258,109,356,112,-1,202,96,356,24,-1,undefined
11/06/2019,22,258,121,812,731,1863,665,61,40,107,20,28,74,-1,200,462,122,140,73,454,289,463,1224,132,547,-1,252,92,1269,112,373,143,undefined,89,79,390,76,68,286,71,57,110,112,66,544,69,347,79,120,145,51,159,90,-1,162,57,286,8,-1,undefined
11/06/2019,23,133,79,434,271,262,391,14,25,41,8,12,41,-1,159,216,60,39,21,222,116,262,694,60,327,-1,197,44,122,28,206,121,undefined,37,25,163,30,22,143,24,30,58,64,26,203,54,179,57,100,50,41,82,75,-1,38,20,143,15,-1,undefined
12/06/2019,0,64,36,173,103,125,168,13,5,18,5,7,27,-1,73,67,33,21,9,118,48,169,222,28,105,-1,143,12,50,12,140,31,undefined,3,8,84,15,12,87,10,15,31,44,16,102,23,112,21,62,13,47,19,30,-1,27,8,87,3,-1,undefined
12/06/2019,1,26,26,104,65,70,124,8,4,13,1,9,6,-1,18,37,7,11,4,50,40,102,142,18,47,-1,62,7,22,8,82,47,undefined,3,5,32,13,14,32,7,15,18,23,8,29,5,70,8,64,11,4,23,27,-1,15,7,32,8,-1,undefined
12/06/2019,2,13,15,47,12,31,58,5,2,7,6,3,8,-1,17,32,6,15,4,30,27,56,115,7,11,-1,61,3,9,6,49,12,undefined,3,5,19,5,8,27,4,8,7,4,2,22,5,47,6,67,-1,9,19,13,-1,9,3,27,4,-1,undefined
12/06/2019,3,20,12,62,24,58,33,6,4,1,2,1,2,-1,11,26,9,2,2,24,17,68,110,6,20,-1,44,1,35,3,34,7,undefined,2,4,27,-1,5,10,28,5,5,-1,1,21,4,29,5,51,1,8,13,1,-1,4,5,10,8,-1,undefined
12/06/2019,4,20,18,35,36,66,54,4,5,5,3,2,6,-1,31,14,7,11,2,21,30,69,84,7,25,-1,35,5,45,5,29,22,undefined,3,5,35,5,13,15,27,6,5,5,1,16,4,37,3,33,10,3,3,7,-1,5,5,15,1,-1,undefined
12/06/2019,5,29,15,102,83,149,231,35,36,110,26,3,15,-1,109,36,39,80,40,31,25,61,210,60,339,-1,57,11,96,15,45,15,undefined,28,51,90,27,6,114,15,32,14,6,6,64,8,87,19,31,5,7,39,5,-1,30,52,114,1,-1,undefined
12/06/2019,6,125,77,161,195,368,901,115,109,640,97,18,80,-1,294,90,201,241,202,66,30,99,689,288,1181,-1,106,18,320,84,91,68,undefined,90,61,552,66,8,374,116,95,47,30,21,154,17,207,53,41,24,34,70,29,-1,88,381,374,12,-1,undefined
12/06/2019,7,349,246,288,486,1065,1827,343,293,2383,366,48,173,-1,748,309,461,917,826,187,63,155,1566,723,2469,-1,285,87,876,186,154,78,undefined,252,150,878,208,55,1203,380,355,142,147,73,451,166,524,160,68,77,86,199,87,-1,130,1389,1203,51,-1,undefined
12/06/2019,8,845,571,568,1012,1885,3857,448,495,4540,613,45,250,-1,1348,657,897,2245,1824,188,150,330,2809,1566,4611,-1,569,203,1782,260,368,125,undefined,595,242,1584,791,118,2421,843,892,241,248,107,837,271,926,311,97,163,102,611,152,-1,359,3539,2421,131,-1,undefined
12/06/2019,9,947,655,690,1086,1065,1948,160,236,2726,448,8,119,-1,594,576,1002,1357,971,188,156,311,1949,878,3162,-1,504,127,983,85,293,104,undefined,424,142,849,526,104,1654,732,625,240,273,115,718,182,914,238,70,166,111,465,129,-1,377,2863,1654,214,-1,undefined
12/06/2019,10,1081,929,717,1381,1099,1082,76,121,875,253,9,89,-1,298,598,991,704,526,340,249,461,1586,507,1614,-1,514,91,1065,172,356,153,undefined,237,132,701,427,100,1149,500,556,241,254,111,674,201,858,218,78,217,156,352,139,-1,365,1205,1149,154,-1,undefined
12/06/2019,11,1628,1222,1088,1880,1229,1063,77,151,736,226,3,56,-1,396,708,1063,692,427,498,396,625,1863,463,1680,-1,547,105,1234,127,540,203,undefined,180,84,584,375,247,1119,407,786,378,318,139,841,389,1058,254,95,386,140,432,203,-1,411,1069,1119,130,-1,undefined
12/06/2019,12,2302,1943,1464,2467,1589,1396,99,264,1297,418,9,62,-1,419,1118,1669,1321,505,836,607,1019,2393,778,2190,-1,852,150,1708,139,816,207,undefined,203,129,1006,761,229,1344,1229,934,362,215,88,1357,334,1308,331,109,398,198,746,161,-1,568,1985,1344,155,-1,undefined
12/06/2019,13,2574,2127,1781,2696,1266,1480,62,241,1210,363,14,84,-1,358,1214,1744,1181,472,928,551,1077,2630,703,2238,-1,782,187,1413,141,694,295,undefined,290,142,914,777,203,1576,994,991,401,298,109,1488,260,1529,304,123,351,212,688,194,-1,748,1748,1576,183,-1,undefined
12/06/2019,14,2393,1811,1605,2484,1338,1325,71,129,845,234,7,45,-1,338,1310,1517,860,484,797,410,800,2306,475,1924,-1,565,149,1228,156,602,211,undefined,244,103,759,607,181,1051,578,558,355,312,96,1217,213,1302,301,111,356,160,636,161,-1,438,817,1051,200,-1,undefined
12/06/2019,15,2250,1806,1689,2232,1376,1826,74,141,1304,287,14,56,-1,541,1238,1275,663,528,813,396,718,2765,571,2382,-1,592,136,1105,169,631,206,undefined,200,101,947,523,218,1211,377,558,357,379,182,1122,284,1382,282,111,315,126,597,189,-1,473,1587,1211,212,-1,undefined
12/06/2019,16,2396,1733,1856,2474,2224,2604,176,313,3134,628,21,152,-1,909,1368,1220,720,1035,841,467,761,3237,822,3888,-1,673,188,2063,266,684,210,undefined,428,159,1193,591,183,1920,398,547,295,455,181,1263,196,1652,440,200,327,172,549,175,-1,587,3160,1920,228,-1,undefined
12/06/2019,17,2702,1764,2286,2857,2896,4478,391,607,4266,765,58,272,-1,1684,1727,1399,1325,1696,1050,612,1032,4532,1284,5047,-1,1062,235,2448,372,815,244,undefined,551,297,2079,745,154,2578,684,678,416,524,221,1720,238,2165,964,418,407,224,757,258,-1,746,3901,2578,79,-1,undefined
12/06/2019,18,2290,1208,2500,2311,2285,2473,280,310,1820,438,56,297,-1,934,1611,913,766,839,1167,729,1021,3536,669,2814,-1,1230,263,1989,251,817,334,undefined,356,206,1741,479,232,1419,373,555,380,414,222,1375,215,1684,1178,610,455,231,582,292,-1,540,1399,1419,61,-1,undefined
12/06/2019,19,1320,540,2103,1389,1001,1344,119,136,546,178,51,233,-1,466,1253,435,303,285,1042,589,903,2451,328,1346,-1,1188,183,1058,117,746,300,undefined,137,91,850,274,177,650,184,257,285,346,164,1019,194,1275,1083,627,315,214,438,210,-1,359,474,650,33,-1,undefined
12/06/2019,20,727,362,1704,1213,841,1051,69,70,272,92,50,183,-1,297,970,302,237,116,840,433,604,1963,229,918,-1,1074,164,494,77,541,305,undefined,93,62,739,227,161,431,128,299,184,213,89,820,99,987,753,446,274,214,385,142,-1,329,213,431,40,-1,undefined
12/06/2019,21,428,278,1223,863,643,829,48,49,110,66,12,60,-1,225,613,291,155,61,604,316,563,1615,162,748,-1,686,119,420,39,477,251,undefined,76,27,513,176,115,328,98,145,123,82,56,615,106,569,419,276,274,120,256,115,-1,164,124,328,8,-1,undefined
12/06/2019,22,323,182,888,555,727,589,30,49,110,54,19,84,-1,230,472,129,126,99,390,291,506,1156,100,595,-1,400,74,594,60,421,126,undefined,107,99,407,70,43,270,77,325,115,117,53,483,84,380,204,156,157,83,170,88,-1,144,105,270,17,-1,undefined
12/06/2019,23,138,72,418,224,216,347,15,15,36,8,6,36,-1,155,236,72,60,30,173,153,297,568,61,308,-1,194,54,92,12,249,101,undefined,34,23,177,59,17,190,46,41,74,75,33,181,71,234,95,111,48,36,92,60,-1,70,50,190,10,-1,undefined
13/06/2019,0,48,69,210,130,106,157,7,3,17,9,1,8,-1,53,128,22,34,11,104,66,135,265,42,133,-1,116,14,47,9,162,50,undefined,15,8,78,26,17,73,10,22,46,57,26,84,19,116,19,127,27,16,33,33,-1,44,24,73,2,-1,undefined
13/06/2019,1,32,36,115,53,45,50,9,2,5,-1,1,9,-1,13,35,8,9,6,59,51,147,169,20,49,-1,79,16,27,9,100,14,undefined,8,4,35,5,7,32,6,10,24,28,6,27,8,69,21,93,7,18,23,37,-1,23,13,32,7,-1,undefined
13/06/2019,2,19,23,53,38,139,28,1,-1,3,1,-1,6,-1,7,31,7,11,4,30,43,88,74,5,34,-1,64,2,30,4,58,13,undefined,4,-1,25,9,5,39,-1,9,12,6,6,24,1,42,8,104,4,6,19,15,-1,32,13,39,3,-1,undefined
13/06/2019,3,31,21,41,27,52,28,4,3,10,4,2,6,-1,13,28,7,10,5,35,15,65,87,11,30,-1,58,7,42,2,39,14,undefined,2,7,23,7,4,20,6,11,7,2,-1,8,3,44,11,48,5,16,14,5,-1,14,3,20,3,-1,undefined
13/06/2019,4,20,14,39,44,71,72,6,-1,9,-1,5,7,-1,49,23,13,18,1,42,17,72,81,4,31,-1,54,8,52,3,41,17,undefined,3,1,20,6,1,17,6,5,6,4,2,62,5,42,5,64,6,10,8,7,-1,14,6,17,1,-1,undefined
13/06/2019,5,35,27,79,81,140,256,38,48,107,34,5,19,-1,110,40,104,103,26,24,22,51,189,58,355,-1,93,10,107,11,41,14,undefined,21,27,104,31,17,124,20,25,24,8,5,41,6,89,9,25,10,8,34,11,-1,11,82,124,1,-1,undefined
13/06/2019,6,139,72,166,229,386,1018,158,122,606,110,14,65,-1,335,77,151,254,211,57,38,94,827,260,1178,-1,143,40,379,52,80,60,undefined,100,59,625,73,13,398,122,106,48,33,23,167,29,208,83,37,29,23,62,16,-1,89,506,398,10,-1,undefined
13/06/2019,7,390,239,323,529,981,2057,400,327,2423,355,53,205,-1,732,285,474,800,748,155,71,185,1565,729,2556,-1,333,94,1049,178,159,72,undefined,252,145,986,234,41,1202,456,317,146,145,86,477,84,446,169,98,81,77,197,57,-1,140,2069,1202,92,-1,undefined
13/06/2019,8,902,555,682,1012,1946,4065,677,524,4514,673,77,312,-1,1421,615,990,2206,1728,406,179,378,2739,1539,4651,-1,660,195,1918,241,340,143,undefined,570,270,1941,743,108,2388,1001,865,297,352,147,1019,195,980,303,154,153,105,604,149,-1,352,4741,2388,263,-1,undefined
13/06/2019,9,1027,661,645,1093,1293,2318,339,284,2938,509,25,189,-1,725,716,948,1513,964,425,171,385,2142,980,2915,-1,771,163,1290,171,294,180,undefined,524,229,1102,529,102,1743,850,662,247,271,123,820,202,1079,342,159,202,119,480,170,-1,396,2664,1743,250,499,undefined
13/06/2019,10,1378,1053,876,1462,1154,1219,187,197,932,328,37,147,-1,592,703,1239,951,485,434,249,465,1775,545,1812,-1,899,193,1094,266,380,157,undefined,214,192,883,479,101,1259,557,582,292,354,158,825,144,1064,349,267,266,126,443,129,-1,421,858,1259,210,1824,undefined
13/06/2019,11,2148,1429,1319,2137,1344,1370,228,231,799,297,34,162,-1,591,931,1325,810,474,666,502,734,2314,650,1842,-1,1183,258,1247,314,565,161,undefined,230,198,1071,521,159,1199,570,651,381,330,174,1059,213,1195,465,312,266,164,510,153,-1,452,799,1199,208,2175,undefined
13/06/2019,12,3299,2713,2163,3127,1788,2173,369,769,1619,570,119,474,-1,772,1533,2211,1592,636,1161,823,1437,3188,1324,2482,-1,1669,331,1721,409,993,374,undefined,331,292,2206,1060,371,1815,1464,1118,613,408,252,1995,428,2010,624,454,486,301,910,359,-1,723,1702,1815,379,2930,undefined
13/06/2019,13,3601,2800,2101,3302,2082,2252,362,589,1417,503,109,412,-1,673,1592,2401,1537,698,1784,847,1502,3464,1196,2568,-1,1648,334,1629,537,1037,298,undefined,405,410,2125,990,290,2017,1352,877,516,409,188,2165,320,2235,685,526,452,246,901,299,-1,835,1293,2017,315,3069,undefined
13/06/2019,14,3090,2246,1956,2945,1949,1972,342,306,971,300,65,289,-1,595,1490,1733,998,577,1401,582,1130,3032,792,2123,-1,1097,270,1582,469,804,307,undefined,322,260,1408,786,160,1251,658,643,342,406,141,1792,168,1725,548,270,424,202,861,252,-1,675,653,1251,293,2972,undefined
13/06/2019,15,3028,2011,2033,2871,2042,2325,283,284,1407,463,59,237,-1,843,1584,1575,770,570,830,564,946,3228,695,2622,-1,746,227,1537,422,693,229,undefined,249,205,1312,609,213,1352,538,543,386,422,182,1637,150,1725,381,161,386,162,701,231,-1,556,915,1352,330,2987,undefined
13/06/2019,16,3012,1965,2100,2822,2085,3031,454,437,3030,706,56,272,-1,1098,1634,1411,791,1067,984,508,1033,3764,937,3805,-1,723,196,1674,525,787,255,undefined,493,248,1568,680,193,2010,657,485,420,500,219,1626,220,2061,301,164,354,193,717,248,-1,611,1970,2010,307,3207,undefined
13/06/2019,17,3631,2069,2722,3459,3316,5135,720,602,4225,756,99,422,-1,1920,2115,1440,1323,1708,1135,708,1296,5009,1296,5141,-1,785,268,2634,552,942,360,undefined,683,413,2633,794,235,2640,703,758,446,544,234,2065,267,2322,335,143,482,225,832,390,-1,813,2283,2640,100,4118,undefined
13/06/2019,18,2808,1576,2404,2742,2418,2863,825,378,1930,427,57,319,-1,1010,1748,1033,820,863,1344,892,1220,3765,675,2918,-1,755,209,1944,350,1003,319,undefined,332,223,1773,497,242,1468,352,495,354,382,186,1547,218,1712,302,144,523,185,645,301,-1,635,1013,1468,48,3271,undefined
13/06/2019,19,1776,911,2047,1767,1179,1603,406,162,503,197,52,147,-1,457,1124,539,334,273,1233,837,1027,2635,282,1421,-1,514,146,1274,156,854,329,undefined,142,73,1005,256,155,651,226,368,224,253,105,983,156,1054,206,83,532,142,490,176,-1,433,543,651,19,2020,undefined
13/06/2019,20,1113,504,1399,1196,606,985,72,67,229,94,-1,41,-1,293,808,401,236,140,821,573,805,1760,192,954,-1,381,134,386,73,663,297,undefined,67,39,572,227,100,364,88,190,125,103,51,726,130,713,174,85,402,93,357,146,-1,291,309,364,9,1446,undefined
13/06/2019,21,610,302,1367,992,719,954,62,64,164,89,6,86,-1,265,686,272,200,103,619,364,586,1549,162,742,-1,343,87,577,58,547,243,undefined,42,33,607,154,97,342,77,103,140,219,88,648,106,662,136,72,254,152,276,128,-1,195,195,342,16,1261,undefined
13/06/2019,22,351,199,1052,787,1075,753,1386,63,120,65,11,56,-1,252,488,199,137,96,482,463,623,1483,135,592,-1,241,63,838,122,462,192,undefined,89,136,585,153,63,275,70,309,123,86,56,596,67,404,83,69,175,58,176,91,-1,114,170,275,17,1203,undefined
13/06/2019,23,199,81,982,481,388,546,293,18,57,19,8,50,-1,223,249,108,52,67,421,269,482,1107,77,366,-1,253,41,177,53,345,107,undefined,43,36,255,116,38,177,35,58,36,46,28,302,78,266,63,69,56,64,119,84,-1,91,71,177,12,882,undefined
14/06/2019,0,103,42,348,193,150,200,14,8,18,3,3,15,-1,63,135,68,26,12,207,106,293,428,44,176,-1,152,21,53,23,184,70,undefined,13,11,156,64,9,109,19,15,27,43,17,152,20,151,28,83,27,20,55,36,-1,28,25,109,4,248,undefined
14/06/2019,1,67,43,126,93,51,89,6,3,7,4,1,6,-1,48,38,36,23,11,86,74,226,171,21,65,-1,104,5,34,8,126,13,undefined,5,8,57,39,5,42,3,2,24,14,7,55,8,82,12,41,3,13,46,18,-1,34,19,42,1,136,undefined
14/06/2019,2,38,30,90,40,34,47,5,2,10,6,-1,1,-1,23,25,21,12,8,53,87,179,177,23,37,-1,101,8,8,9,72,28,undefined,3,10,21,28,8,31,4,11,19,11,11,26,2,74,18,37,6,19,22,18,-1,14,11,31,2,76,undefined
14/06/2019,3,57,18,69,59,39,54,2,3,10,2,-1,8,-1,6,21,13,17,4,21,80,83,223,23,22,-1,44,3,36,-1,72,11,undefined,1,5,30,31,8,11,-1,4,6,8,3,32,3,73,10,36,8,7,21,12,-1,7,4,11,3,60,undefined
14/06/2019,4,41,21,70,46,64,53,11,-1,20,-1,1,7,-1,53,18,14,16,10,29,97,67,137,15,37,-1,59,9,40,8,51,26,undefined,11,6,29,17,11,32,5,4,2,1,1,31,4,44,7,33,9,8,8,7,-1,5,7,32,-1,67,undefined
14/06/2019,5,84,43,102,80,97,268,31,45,103,26,4,22,-1,108,23,117,78,43,45,36,63,229,70,342,-1,90,13,104,20,34,17,undefined,17,26,112,20,9,110,16,25,13,12,10,52,10,94,22,21,13,3,28,4,-1,15,67,110,2,177,undefined
14/06/2019,6,148,83,191,242,380,963,110,100,626,81,14,57,-1,286,93,217,232,172,57,34,88,742,238,1144,-1,146,47,379,79,73,68,undefined,98,46,629,72,14,396,102,90,66,39,39,168,23,190,83,46,23,29,44,20,-1,72,512,396,17,397,undefined
14/06/2019,7,339,228,280,472,985,1824,295,320,2108,293,33,157,-1,651,236,356,743,736,104,75,158,1459,737,2420,-1,319,85,834,189,108,76,undefined,201,127,974,266,48,1186,379,321,121,113,74,407,63,446,114,89,95,78,194,74,-1,137,1836,1186,68,1011,undefined
14/06/2019,8,881,540,673,934,1789,3987,523,481,4251,572,56,287,-1,1363,593,874,2013,1623,251,180,318,2757,1500,4340,-1,654,177,1741,251,280,168,undefined,547,297,1860,654,95,2366,996,748,287,289,123,809,205,984,274,135,199,109,559,174,-1,382,4553,2366,226,1847,undefined
14/06/2019,9,1101,670,592,1103,1427,2106,285,304,2848,515,22,204,-1,666,551,958,1477,1028,222,174,343,2045,989,2923,-1,721,166,2088,171,291,149,undefined,466,222,1070,525,95,1664,860,675,245,324,141,747,202,972,290,161,197,124,491,131,-1,343,2687,1664,229,1740,undefined
14/06/2019,10,1396,1007,847,1558,1785,1341,178,193,949,304,29,137,-1,454,663,1123,825,510,485,209,487,1756,636,1784,-1,933,151,2025,204,378,141,undefined,196,213,825,507,113,1139,683,644,242,306,129,854,199,1073,331,251,264,119,393,132,-1,421,764,1139,288,1711,undefined
14/06/2019,11,2191,1457,1426,2068,1790,1424,264,234,812,259,32,174,-1,520,900,1331,848,441,1020,410,687,2275,583,1741,-1,1102,204,2359,345,579,256,undefined,185,168,1076,497,249,1295,577,636,425,458,168,1047,269,1433,429,320,433,192,541,261,-1,550,851,1295,320,2254,undefined
14/06/2019,12,3653,2559,2148,3039,2004,2231,298,649,1825,590,88,426,-1,675,1484,2136,1441,504,1451,834,1424,3064,1093,2888,-1,1749,292,2493,611,1121,362,undefined,332,284,2009,1189,333,2063,1372,1018,529,240,157,1927,302,2117,488,459,484,295,911,276,-1,809,1852,2063,468,2800,undefined
14/06/2019,13,3770,2866,2352,3481,2002,2340,319,595,1544,506,103,397,-1,643,1669,2327,1514,543,1587,713,1458,3559,1084,2660,-1,1609,250,1980,576,1085,500,undefined,366,326,2130,1266,276,2052,1277,904,490,315,186,2049,322,2372,600,420,508,233,955,264,-1,816,1328,2052,366,3175,undefined
14/06/2019,14,3132,2281,2165,3150,2215,2089,212,314,1069,307,64,237,-1,690,1406,1786,939,522,1070,584,1068,3127,702,2190,-1,1101,269,1936,428,744,305,undefined,249,213,1638,544,217,1277,705,706,395,319,175,1681,205,1857,499,290,454,218,648,232,-1,587,651,1277,331,3214,undefined
14/06/2019,15,3212,2326,2176,3135,1973,2463,205,299,1402,317,43,213,-1,771,1710,1554,748,595,1054,543,1065,3248,693,2774,-1,1004,209,1662,476,812,266,undefined,301,208,1414,574,233,1439,468,607,445,370,182,1734,237,1948,447,236,439,217,731,315,-1,621,775,1439,381,3090,undefined
14/06/2019,16,3365,2392,2315,3187,2531,3173,323,466,2875,643,67,343,-1,1143,1814,1509,869,964,1019,528,1036,3843,987,3874,-1,842,260,1800,449,909,267,undefined,492,291,1852,577,216,2161,567,559,296,386,172,1701,200,2192,413,215,448,192,760,232,-1,619,1730,2161,330,3443,undefined
14/06/2019,17,3805,2625,2643,3541,3556,4739,431,626,3602,751,79,416,-1,1533,2097,1535,1337,1491,1360,850,1301,4403,1222,4975,-1,840,272,2721,481,1188,369,undefined,541,265,2479,864,212,2766,669,799,391,391,176,1893,231,2325,425,131,573,200,969,319,-1,797,3564,2766,81,4190,undefined
14/06/2019,18,2813,1636,2455,2869,2379,2885,210,423,1504,430,38,522,-1,864,1657,1077,798,784,1530,1012,1202,3376,750,3446,-1,624,225,2163,166,1204,423,undefined,270,98,1724,575,302,2074,416,643,319,239,135,1351,265,1543,338,163,621,201,707,314,-1,684,7262,2074,31,3223,undefined
14/06/2019,19,2296,1158,2506,2044,2061,1731,273,332,734,273,44,750,-1,502,1644,612,399,283,1636,1206,1251,2739,408,2368,-1,629,168,2279,169,1208,483,undefined,126,97,1425,341,265,1618,200,352,228,212,102,1227,178,1401,216,113,557,141,623,211,-1,465,8673,1618,48,2332,undefined
14/06/2019,20,1942,865,2361,1760,1872,1384,79,128,283,143,36,227,-1,449,1504,465,353,171,1509,1051,1167,2311,286,1167,-1,570,158,1422,148,1124,558,undefined,67,74,1168,306,277,639,152,199,173,166,74,1204,151,1255,210,145,504,161,681,151,-1,438,1070,639,37,2026,undefined
14/06/2019,21,1168,499,2439,1530,2529,1354,271,104,199,125,39,172,-1,439,1259,382,210,116,1295,1217,1082,2104,190,1052,-1,574,111,2467,156,987,446,undefined,100,96,1044,353,268,557,91,178,103,93,48,1286,90,1132,176,105,450,129,524,125,-1,336,1028,557,37,1878,undefined
14/06/2019,22,828,380,1895,1268,3183,1175,120,258,420,309,43,694,-1,353,869,353,228,170,932,1138,1023,1919,409,2538,-1,405,126,3170,187,1100,357,undefined,112,107,1079,379,152,2180,159,369,78,97,45,864,53,732,171,106,366,114,416,109,-1,300,5276,2180,40,1809,undefined
14/06/2019,23,570,292,1348,789,2079,991,41,65,119,124,21,166,-1,395,492,296,161,130,668,542,932,1557,223,852,-1,338,77,1521,149,771,256,undefined,62,107,644,361,72,1059,112,116,64,53,30,634,44,550,137,145,152,54,416,95,-1,183,1415,1059,33,1178,undefined
15/06/2019,0,199,155,801,439,742,608,19,23,59,28,6,57,-1,271,223,153,56,39,452,335,615,822,62,379,-1,230,41,689,57,519,152,undefined,53,46,288,217,51,394,49,41,47,40,17,353,17,290,63,125,32,35,298,53,-1,95,211,394,14,682,undefined
15/06/2019,1,115,103,496,291,380,385,12,20,17,16,2,25,-1,183,149,89,23,15,288,198,490,626,43,178,-1,156,27,332,28,452,81,undefined,17,25,185,276,12,183,11,27,28,27,18,306,4,203,33,77,14,19,206,41,-1,58,85,183,7,501,undefined
15/06/2019,2,89,56,319,232,201,190,44,5,35,8,1,14,-1,119,102,67,27,6,143,111,357,354,24,105,-1,92,18,159,17,272,32,undefined,11,9,133,199,17,150,-1,36,14,10,9,205,3,114,30,48,12,13,103,24,-1,34,36,150,4,327,undefined
15/06/2019,3,54,53,201,137,162,116,11,5,12,4,7,16,-1,53,99,33,8,15,96,95,279,261,29,99,-1,80,13,185,14,262,18,undefined,-1,2,70,182,13,81,12,12,14,10,5,133,5,140,16,43,8,16,102,23,-1,20,19,81,9,215,undefined
15/06/2019,4,56,52,111,100,139,123,10,5,11,10,2,4,-1,85,42,20,8,2,50,78,198,296,16,77,-1,71,11,114,14,151,36,undefined,7,8,31,76,3,55,3,7,3,2,2,66,-1,76,16,33,-1,13,41,6,-1,23,19,55,1,136,undefined
15/06/2019,5,11,24,110,95,208,124,12,18,40,8,5,14,-1,60,46,50,31,7,35,77,151,241,23,107,-1,79,5,264,11,104,25,undefined,20,19,50,24,10,43,11,11,12,3,4,74,1,84,11,39,13,12,24,6,-1,14,17,43,4,147,undefined
15/06/2019,6,38,28,84,95,476,224,40,34,56,18,6,21,-1,96,42,32,83,23,23,26,93,271,37,316,-1,120,37,559,36,110,30,undefined,52,41,176,18,4,103,33,27,25,7,7,54,3,57,78,46,17,25,18,2,-1,31,56,103,-1,170,undefined
15/06/2019,7,71,62,130,182,712,395,78,53,81,18,12,46,-1,138,77,121,105,47,72,83,84,390,67,499,-1,291,58,745,50,74,47,undefined,53,42,346,49,21,197,87,59,28,18,18,156,16,135,94,95,20,40,49,22,-1,61,62,197,13,335,undefined
15/06/2019,8,252,170,299,381,1216,544,104,123,118,54,38,122,-1,239,140,205,110,53,80,64,107,755,105,705,-1,617,146,1199,93,125,104,undefined,77,21,478,68,66,366,118,127,67,80,54,245,58,250,147,148,81,80,113,57,-1,131,163,366,67,663,undefined
15/06/2019,9,639,539,419,856,1667,798,151,153,142,81,52,197,-1,325,304,537,172,75,167,172,220,1260,180,919,-1,1098,225,1756,206,234,110,undefined,66,46,743,160,125,482,180,186,122,101,59,388,106,520,364,254,228,180,307,69,-1,208,167,482,84,1145,undefined
15/06/2019,10,1328,1017,788,1391,2378,1037,182,251,172,85,70,282,-1,434,531,872,217,131,360,283,431,1574,251,1092,-1,1561,296,2399,300,488,212,undefined,97,102,1082,171,135,762,180,376,117,119,69,564,138,959,565,408,429,224,376,71,-1,399,188,762,144,1630,undefined
15/06/2019,11,2225,1597,1229,2101,3084,1341,192,213,171,87,88,361,-1,467,775,1095,288,129,671,597,641,1974,275,1188,-1,2028,404,3089,452,562,261,undefined,102,123,1362,149,186,775,198,282,161,156,83,954,142,1126,646,584,814,246,503,104,-1,468,174,775,193,2468,undefined
15/06/2019,12,3044,2085,1861,2947,3758,1591,303,236,170,89,54,310,-1,620,1274,1289,327,136,1121,852,929,2600,280,1325,-1,2370,407,4023,606,935,414,undefined,117,88,1753,197,360,854,155,409,209,157,89,1349,202,1476,931,570,960,326,656,102,-1,530,207,854,239,3114,undefined
15/06/2019,13,3577,2322,2335,3165,4207,1722,434,283,177,96,60,316,-1,593,1633,1571,349,175,1349,855,1076,2841,251,1264,-1,2476,417,4696,684,883,373,undefined,253,12,2030,197,222,878,208,490,305,237,117,1560,262,1842,879,576,860,324,744,203,-1,589,174,878,302,3544,undefined
15/06/2019,14,3769,2687,2482,3269,3915,1955,715,290,229,87,104,347,-1,757,1593,1572,311,159,1268,699,1069,2910,278,1342,-1,1785,384,3714,830,928,419,undefined,142,106,2186,244,311,877,178,366,164,164,91,1700,199,1900,918,529,977,313,720,110,-1,490,174,877,272,3540,undefined
15/06/2019,15,3811,2758,2401,3444,4171,1999,273,304,161,73,136,427,-1,702,1641,1521,366,127,1189,652,1148,3233,269,1330,-1,1327,291,4240,953,898,357,undefined,178,187,2003,204,291,814,126,266,176,195,113,1917,130,2283,662,384,1006,258,730,118,-1,533,314,814,225,3616,undefined
15/06/2019,16,3842,2569,2428,3312,4768,2019,257,366,208,109,132,522,-1,699,1757,1404,313,224,1269,549,1201,3136,288,1442,-1,794,176,4812,825,939,407,undefined,134,170,2165,211,293,1017,230,410,186,236,136,1817,147,2018,378,227,766,179,746,180,-1,482,657,1017,189,3628,undefined
15/06/2019,17,3504,2077,2423,3188,4487,2163,1365,322,233,208,174,681,-1,745,1866,1027,440,183,1477,849,1170,3220,369,1705,-1,691,234,4106,769,1074,461,undefined,241,346,2492,245,293,1308,219,318,190,287,156,1740,226,1918,345,157,658,191,693,259,-1,535,1336,1308,60,3461,undefined
15/06/2019,18,2666,1324,2569,2430,4373,1805,592,349,269,209,149,1211,-1,713,1603,633,510,150,1619,988,1250,2802,323,1653,-1,698,170,4310,455,1050,624,undefined,244,235,2244,207,390,1567,201,335,152,126,81,1702,185,1484,241,155,749,173,589,166,-1,495,4677,1567,22,2912,undefined
15/06/2019,19,1892,822,2787,2104,2926,1534,828,159,115,138,106,707,-1,493,1609,447,306,100,1648,1158,1176,2331,231,1128,-1,691,159,2605,314,1119,747,undefined,167,187,1960,214,424,920,164,270,142,121,53,1487,158,1507,265,178,810,158,571,182,-1,490,3241,920,32,2534,undefined
15/06/2019,20,939,519,2634,1826,2697,1273,89,100,56,49,102,375,-1,421,1291,377,312,92,1477,1030,1127,2072,191,754,-1,532,128,1882,258,1041,922,undefined,75,80,1616,257,352,454,95,138,105,67,41,1330,90,1052,188,154,700,152,558,144,-1,363,477,454,20,1878,undefined
15/06/2019,21,678,324,2112,1326,2073,1124,97,79,68,82,61,280,-1,375,1095,358,183,62,1216,874,931,1776,230,665,-1,453,131,1482,261,916,884,undefined,59,71,1342,208,335,451,111,163,86,77,50,1155,71,779,206,135,529,147,516,114,-1,276,1832,451,24,1743,undefined
15/06/2019,22,703,336,1629,1275,2442,1106,1532,196,177,211,59,875,-1,496,794,294,274,101,991,1062,982,1762,349,1467,-1,339,122,2272,362,990,638,undefined,160,335,1363,253,275,1702,119,358,79,47,34,1011,61,669,145,193,373,119,451,74,-1,279,4927,1702,17,1518,undefined
15/06/2019,23,356,245,1312,1088,1481,875,164,54,69,98,49,161,-1,375,491,255,174,72,683,834,936,1399,162,699,-1,321,74,1035,163,911,478,undefined,117,134,999,338,112,659,46,101,69,38,19,658,58,586,106,169,165,91,389,91,-1,214,533,659,14,1076,undefined
16/06/2019,0,223,143,869,704,735,699,18,36,26,75,17,112,-1,282,242,117,82,30,461,405,657,847,126,422,-1,256,29,448,106,612,225,undefined,35,40,433,286,54,379,36,82,24,28,12,398,22,346,43,137,102,55,311,47,-1,118,152,379,7,808,undefined
16/06/2019,1,197,150,610,581,482,420,13,42,62,168,4,57,-1,238,257,103,26,28,299,239,638,552,71,237,-1,196,19,323,52,567,106,undefined,26,39,234,168,41,214,34,47,11,20,11,376,18,261,25,112,26,32,278,19,-1,87,307,214,2,581,undefined
16/06/2019,2,108,87,379,435,308,323,23,9,18,10,2,18,-1,174,159,50,36,14,172,153,504,569,52,103,-1,105,12,290,35,345,43,undefined,22,15,145,128,13,174,14,13,8,8,5,202,1,187,17,66,13,21,170,17,-1,50,24,174,1,400,undefined
16/06/2019,3,81,103,334,184,212,192,13,3,18,17,4,21,-1,125,69,35,27,8,169,122,317,497,39,120,-1,89,34,220,22,359,43,undefined,15,13,76,207,5,124,6,25,15,11,7,132,5,134,25,53,7,12,156,11,-1,65,33,124,6,346,undefined
16/06/2019,4,64,42,158,93,180,150,15,3,10,8,2,10,-1,80,48,41,19,8,105,63,267,335,31,109,-1,88,10,211,28,211,28,undefined,6,6,38,64,13,55,9,10,5,5,1,87,5,79,7,31,13,14,65,15,-1,34,26,55,-1,202,undefined
16/06/2019,5,33,38,95,109,183,162,4,5,12,12,-1,11,-1,119,40,22,11,8,44,94,223,270,39,119,-1,62,7,267,20,226,5,undefined,16,10,52,34,2,57,8,12,1,2,-1,97,2,73,14,49,4,8,39,7,-1,27,18,57,1,150,undefined
16/06/2019,6,50,39,118,136,316,187,15,20,20,16,2,17,-1,115,56,29,22,10,32,29,91,287,22,125,-1,85,20,353,28,96,11,undefined,23,21,109,19,3,73,15,8,14,10,13,102,-1,98,27,43,15,14,36,16,-1,17,33,73,3,255,undefined
16/06/2019,7,65,62,146,170,361,257,65,42,29,10,9,41,-1,123,56,170,41,23,27,24,86,413,78,303,-1,159,40,481,64,64,59,undefined,35,23,227,44,11,161,29,29,25,14,11,120,8,146,60,40,27,32,37,8,-1,61,39,161,12,266,undefined
16/06/2019,8,177,102,207,270,743,420,72,103,76,40,44,98,-1,208,131,199,85,26,58,72,161,570,101,536,-1,311,69,966,135,134,54,undefined,52,55,442,64,30,202,101,47,48,39,28,199,46,211,143,99,71,61,119,43,-1,106,86,202,46,424,undefined
16/06/2019,9,565,349,414,660,1223,686,168,150,142,53,52,253,-1,225,270,407,119,67,175,127,215,1045,160,813,-1,700,133,1428,171,244,139,undefined,55,59,740,106,107,449,154,118,65,60,39,367,88,532,332,225,133,111,240,71,-1,153,142,449,102,841,undefined
16/06/2019,10,1298,849,747,1142,2186,953,190,218,133,62,63,250,-1,442,480,764,212,77,361,290,423,1505,217,1054,-1,1110,255,2274,402,392,193,undefined,86,124,1112,120,122,653,130,143,99,99,66,635,125,895,485,379,361,188,308,116,-1,292,74,653,164,1383,undefined
16/06/2019,11,2038,1313,1131,1848,2642,1258,209,283,112,81,82,357,-1,504,751,867,259,94,701,405,572,1993,230,1078,-1,1336,410,2683,589,537,228,undefined,117,110,1454,99,128,695,123,190,140,116,85,743,101,1167,737,539,607,235,394,215,-1,394,119,695,223,2035,undefined
16/06/2019,12,2855,1716,1847,2308,3228,1461,291,276,135,80,142,418,-1,568,1207,1188,308,130,1195,884,793,2265,246,1034,-1,1697,581,3057,703,773,289,undefined,111,140,1785,152,205,745,115,244,176,176,160,1253,202,1583,909,644,710,297,545,138,-1,505,140,745,240,2499,undefined
16/06/2019,13,3197,2060,2094,2696,3448,1408,320,325,121,60,127,514,-1,528,1580,1221,303,141,1393,779,983,2498,268,987,-1,1777,529,3252,849,782,376,undefined,109,159,1829,152,297,727,101,455,219,166,126,1420,205,1804,1004,679,787,335,823,179,-1,521,96,727,247,2777,undefined
16/06/2019,14,3502,2148,2110,2786,3688,1736,603,299,113,68,85,426,-1,676,1912,1272,295,113,1245,678,993,2830,212,1118,-1,1570,463,3212,842,726,400,undefined,92,116,2047,205,249,728,103,171,146,128,92,1491,164,1731,878,432,855,291,780,121,-1,496,141,728,232,2879,undefined
16/06/2019,15,2752,2022,1486,2263,2610,1616,134,242,109,36,46,231,-1,549,1241,976,236,114,870,363,843,2440,211,1022,-1,1167,366,2779,318,707,311,undefined,66,56,1419,118,191,627,96,146,115,108,71,1041,72,1138,764,238,659,216,515,73,-1,376,164,627,168,2443,undefined
16/06/2019,16,3022,1979,1895,2746,3464,1526,204,237,128,31,54,301,-1,521,1633,872,249,90,1008,543,969,2618,209,1148,-1,937,230,3572,622,732,393,undefined,100,75,1520,123,247,686,74,299,137,136,90,1535,138,1451,548,281,660,296,557,155,-1,422,142,686,238,2934,undefined
16/06/2019,17,2697,1562,2258,2698,3394,1480,156,229,144,62,62,288,-1,590,1664,648,220,103,1169,569,940,2601,209,1127,-1,563,188,3208,552,789,382,undefined,94,110,1480,141,188,735,98,139,167,146,84,1659,192,1584,285,138,471,153,654,213,-1,388,151,735,99,2680,undefined
16/06/2019,18,1963,866,1896,1612,2079,1143,58,159,147,72,54,243,-1,415,1307,423,235,82,1216,771,921,2098,209,952,-1,556,138,1782,163,879,428,undefined,71,88,1133,104,193,578,67,251,178,113,68,1270,209,1189,207,114,448,160,397,182,-1,373,68,578,45,1781,undefined
16/06/2019,19,1156,469,1962,1358,1844,920,51,70,82,47,30,227,-1,305,1134,310,144,90,1171,651,908,1899,172,686,-1,483,114,1737,111,766,389,undefined,43,33,915,92,208,396,52,128,137,65,39,966,145,1040,171,121,416,191,333,160,-1,318,78,396,29,1345,undefined
16/06/2019,20,586,240,1551,957,1219,781,26,63,60,51,56,180,-1,278,894,300,124,39,866,458,764,1446,135,521,-1,477,112,1183,131,597,462,undefined,30,27,664,79,192,310,47,86,116,62,44,865,80,645,144,128,289,127,241,98,-1,235,71,310,25,1226,undefined
16/06/2019,21,353,159,1087,614,900,692,28,37,41,23,33,107,-1,210,571,167,86,34,613,325,533,1196,149,417,-1,343,80,853,79,471,262,undefined,32,33,527,60,140,268,97,79,98,70,46,596,88,400,120,126,197,68,261,103,-1,177,89,268,25,805,undefined
16/06/2019,22,228,132,677,350,626,540,22,15,39,21,26,90,-1,170,347,119,69,33,425,237,398,968,103,353,-1,256,55,642,53,368,204,undefined,48,32,298,31,72,220,30,280,81,43,29,309,45,295,55,108,77,57,136,75,-1,132,50,220,15,524,undefined
16/06/2019,23,135,71,408,211,391,367,19,10,30,14,9,37,-1,147,135,37,37,17,189,87,286,662,38,222,-1,148,36,381,40,230,76,undefined,8,8,166,33,23,154,17,37,39,30,15,175,63,187,46,119,26,36,87,38,-1,53,39,154,8,340,undefined
17/06/2019,0,57,38,258,116,137,143,10,10,13,5,6,17,-1,65,89,9,10,4,79,39,186,183,22,112,-1,151,9,113,20,170,57,undefined,9,7,85,7,8,73,9,12,14,16,8,74,34,93,12,78,16,50,31,45,-1,33,18,73,6,124,undefined
17/06/2019,1,47,30,96,43,42,55,2,3,12,3,1,12,-1,22,42,20,19,8,62,23,84,206,7,53,-1,97,5,21,14,121,13,undefined,1,3,30,3,9,40,1,13,19,9,6,29,13,50,8,62,5,11,15,27,-1,19,13,40,3,72,undefined
17/06/2019,2,21,11,64,34,19,35,6,3,5,-1,6,7,-1,13,17,9,7,4,18,21,51,67,15,24,-1,78,10,13,4,54,8,undefined,3,5,19,10,3,43,22,6,3,2,1,10,5,40,10,55,6,6,22,11,-1,16,18,43,2,27,undefined
17/06/2019,3,27,14,70,23,53,36,6,2,3,2,-1,1,-1,13,22,5,3,4,5,26,42,65,15,30,-1,42,1,47,1,65,6,undefined,-1,1,31,8,1,26,4,14,3,1,2,6,1,53,5,44,-1,7,22,10,-1,8,12,26,1,38,undefined
17/06/2019,4,16,49,39,42,61,58,5,7,5,3,-1,3,-1,39,15,8,12,5,7,20,61,71,7,31,-1,21,3,62,7,50,14,undefined,2,-1,21,7,6,20,16,2,10,3,2,30,3,55,5,23,7,5,17,2,-1,6,5,20,2,35,undefined
17/06/2019,5,40,17,85,105,110,232,30,36,102,29,2,9,-1,100,23,49,90,48,25,33,84,188,48,359,-1,83,24,103,15,34,20,undefined,21,23,97,25,13,114,21,25,9,6,6,47,4,78,24,16,9,15,20,4,-1,22,89,114,3,173,undefined
17/06/2019,6,150,86,177,191,418,959,117,104,624,91,17,67,-1,334,67,137,260,192,83,34,103,694,257,1177,-1,111,26,447,63,83,48,undefined,91,56,605,78,13,390,124,93,61,34,27,198,22,193,37,27,19,29,62,17,-1,90,536,390,9,350,undefined
17/06/2019,7,374,192,304,411,947,1909,373,372,2132,367,44,169,-1,682,251,459,783,732,183,52,212,1604,670,2472,-1,239,96,984,165,170,82,undefined,221,114,947,232,44,1275,331,322,137,115,58,422,83,450,133,49,69,79,203,89,-1,140,2015,1275,71,1018,undefined
17/06/2019,8,917,510,628,981,1958,4033,707,583,4284,571,89,343,-1,1475,568,899,2032,1630,364,133,388,2823,1471,4536,-1,584,152,1815,293,323,138,undefined,540,206,2085,739,101,2357,858,798,265,297,147,1041,209,977,279,120,155,142,615,146,-1,395,4662,2357,178,1885,undefined
17/06/2019,9,860,604,562,992,1351,2315,251,315,2858,481,40,224,-1,763,562,866,1478,1054,364,169,357,2095,961,2847,-1,562,140,1290,162,285,126,undefined,498,186,1115,509,98,1597,766,683,255,298,153,751,209,911,232,93,209,159,517,174,-1,394,2785,1597,199,1638,undefined
17/06/2019,10,1341,1014,877,1411,1223,1230,145,190,997,268,27,157,-1,393,637,1202,770,510,586,190,495,1781,647,1681,-1,490,144,1490,155,390,153,undefined,279,206,981,488,117,1059,569,544,378,317,142,801,188,943,249,70,322,137,406,164,-1,417,877,1059,185,1719,undefined
17/06/2019,11,1916,1452,1251,1907,1348,1240,184,240,666,291,50,194,-1,425,881,1395,793,408,947,341,624,2311,539,1679,-1,719,128,1264,296,549,205,undefined,203,176,954,447,225,1054,534,585,400,342,206,1113,232,1331,267,152,395,180,512,262,-1,466,814,1054,399,2086,undefined
17/06/2019,12,3050,2483,2044,2993,1799,2035,446,817,1528,542,133,520,-1,629,1378,2096,1623,566,1365,653,1339,3227,1138,2417,-1,1132,210,2252,615,947,335,undefined,385,339,2336,1034,366,1685,1349,941,460,367,244,1878,326,2030,454,245,584,237,877,253,-1,767,1646,1685,321,2620,undefined
17/06/2019,13,3507,2756,1977,3198,2060,2183,426,685,1445,435,107,450,-1,606,1591,2292,1558,678,1465,727,1445,3563,1116,2415,-1,1107,225,1918,647,979,381,undefined,360,311,2189,913,319,1711,1296,983,505,468,197,2045,295,2203,371,220,471,210,965,277,-1,784,1304,1711,264,2987,undefined
17/06/2019,14,2893,2145,1932,2639,1947,1764,272,292,934,331,63,232,-1,520,1404,1670,894,494,1493,386,929,3048,711,2134,-1,702,166,1494,561,659,325,undefined,235,227,1349,577,267,1212,639,601,368,354,139,1628,253,1708,273,112,462,176,750,211,-1,571,705,1212,296,2831,undefined
17/06/2019,15,2809,1964,1930,2626,1950,2080,243,270,1331,369,41,180,-1,734,1499,1358,753,585,866,434,925,3242,555,2502,-1,687,184,1560,479,622,268,undefined,306,231,1218,574,208,1241,403,540,384,419,188,1472,226,1746,288,130,426,176,725,212,-1,543,830,1241,249,2794,undefined
17/06/2019,16,2966,1883,1934,2842,2326,3151,341,470,3242,684,92,297,-1,1196,1615,1215,813,1115,885,486,986,3679,813,3610,-1,619,174,2024,499,713,229,undefined,407,257,1467,488,184,1872,505,385,352,433,195,1526,194,1819,266,140,327,169,620,245,-1,588,1783,1872,206,3012,undefined
17/06/2019,17,3244,1855,2412,2916,3315,5104,637,685,4505,883,128,456,-1,1944,1882,1321,1461,1821,1126,542,1176,4662,1312,5263,-1,704,243,2866,606,896,294,undefined,616,372,2341,674,185,2626,758,563,374,458,203,1839,226,2151,320,164,467,198,763,353,-1,743,2536,2626,64,3601,undefined
17/06/2019,18,2303,1261,2157,2164,1872,2690,392,396,1736,451,71,312,-1,1045,1552,756,693,806,1203,586,1221,3551,707,2759,-1,647,182,1824,272,789,402,undefined,319,182,1715,396,335,1407,334,310,370,354,166,1293,326,1553,253,133,569,134,544,297,-1,591,1005,1407,35,2466,undefined
17/06/2019,19,1248,536,2098,1562,1014,1412,157,153,546,198,44,186,-1,442,1286,438,272,243,1087,541,848,2447,308,1280,-1,619,118,765,177,680,326,undefined,80,79,1054,218,167,614,146,129,237,203,115,962,202,1054,163,120,420,104,398,182,-1,328,496,614,25,1661,undefined
17/06/2019,20,682,266,1687,1095,884,1039,60,85,187,66,44,182,-1,353,978,324,201,108,783,496,671,1883,191,837,-1,414,105,609,109,548,277,undefined,72,73,745,153,197,407,83,95,141,125,77,790,121,631,150,112,369,91,320,149,-1,245,290,407,14,1362,undefined
17/06/2019,21,502,282,1262,862,1211,788,58,55,97,46,38,109,-1,257,763,255,116,54,618,392,574,1482,169,683,-1,370,101,1100,75,390,240,undefined,65,71,614,138,118,337,100,77,100,107,53,642,89,472,111,92,260,83,254,88,-1,185,105,337,12,1151,undefined
17/06/2019,22,260,104,725,442,494,651,28,23,76,24,17,67,-1,230,376,132,65,46,365,254,401,1074,129,508,-1,248,67,233,51,312,150,undefined,24,43,311,68,77,246,50,48,95,96,58,357,93,313,84,101,161,61,114,81,-1,111,72,246,8,643,undefined
17/06/2019,23,144,56,359,214,195,376,27,6,39,9,8,34,-1,115,198,64,52,28,140,116,216,654,65,267,-1,182,27,83,27,154,69,undefined,22,23,150,33,17,109,35,31,40,51,15,158,48,163,45,107,43,36,45,76,-1,55,41,109,1,319,undefined
18/06/2019,0,62,43,180,102,81,101,5,4,16,2,4,24,-1,34,94,36,18,8,107,37,128,210,33,136,-1,104,7,40,13,104,23,undefined,12,9,78,15,10,77,11,27,24,21,11,76,13,71,9,72,3,21,36,30,-1,17,21,77,2,128,undefined
18/06/2019,1,30,15,94,43,26,39,8,4,6,6,-1,7,-1,10,55,15,4,1,59,22,63,121,8,13,-1,78,7,19,13,47,18,undefined,2,4,50,7,9,27,-1,1,15,11,2,23,10,38,6,73,6,7,16,25,-1,31,10,27,2,41,undefined
18/06/2019,2,31,9,69,43,30,21,1,1,7,3,-1,2,-1,7,29,6,13,10,23,30,48,42,11,20,-1,48,7,24,9,38,8,undefined,3,3,15,3,2,24,9,2,7,3,2,11,10,16,8,44,4,3,18,5,-1,11,6,24,-1,48,undefined
18/06/2019,3,12,18,34,27,43,19,1,3,1,1,3,10,-1,7,9,10,3,1,20,17,34,88,14,16,-1,38,1,46,7,27,5,undefined,2,-1,16,13,3,6,2,6,2,-1,-1,15,1,38,6,29,-1,3,11,4,-1,8,4,6,-1,22,undefined
18/06/2019,4,9,13,28,35,43,44,2,4,5,2,-1,1,-1,30,5,8,13,3,11,46,39,59,11,20,-1,35,3,36,47,30,15,undefined,9,6,30,4,6,20,7,4,5,5,7,17,2,55,4,11,9,6,4,6,-1,5,6,20,2,50,undefined
18/06/2019,5,42,20,77,100,116,225,28,44,106,21,2,22,-1,99,44,48,81,38,23,31,63,169,56,372,-1,72,10,96,25,39,12,undefined,21,32,119,16,14,122,20,20,19,8,7,32,2,76,19,23,1,6,36,2,-1,20,78,122,-1,160,undefined
18/06/2019,6,122,97,190,199,439,1028,127,120,687,101,15,55,-1,302,77,231,279,202,72,20,119,810,273,1153,-1,141,26,426,91,87,52,undefined,107,55,659,95,16,382,115,122,56,38,28,179,34,221,60,40,22,35,75,28,-1,91,552,382,3,386,undefined
18/06/2019,7,338,243,306,480,1007,1962,311,322,2503,377,38,162,-1,699,243,437,886,862,123,82,205,1644,779,2585,-1,357,113,931,185,155,90,undefined,267,151,991,256,53,1257,358,379,133,130,86,520,145,492,168,81,90,65,180,55,-1,201,2145,1257,46,1005,undefined
18/06/2019,8,940,551,671,1040,1957,4266,534,527,4554,658,97,311,-1,1489,594,1094,2181,1843,304,204,373,2907,1670,4608,-1,705,208,1726,337,355,144,undefined,599,271,1929,776,95,2525,806,881,312,343,152,977,203,998,325,149,179,156,620,720,-1,410,4898,2525,202,1956,undefined
18/06/2019,9,855,677,586,1023,1111,2179,171,282,2821,576,61,211,-1,684,534,918,1388,919,245,198,351,2098,841,3123,-1,778,216,987,157,241,142,undefined,448,205,969,589,104,1709,802,664,210,285,152,736,240,823,386,185,179,140,428,274,-1,387,2687,1709,238,1659,undefined
18/06/2019,10,1188,818,722,1325,1067,1089,81,129,872,360,23,79,-1,351,504,1157,751,550,302,177,387,1676,507,1649,-1,790,173,1014,172,264,163,undefined,252,155,640,399,143,1040,604,592,233,231,89,653,169,793,321,181,251,135,377,171,-1,338,1102,1040,199,1511,undefined
18/06/2019,11,1657,1123,1021,1747,1126,1139,103,195,770,281,33,148,-1,328,716,1281,698,453,517,372,574,1936,523,1513,-1,1087,226,1091,331,465,225,undefined,173,130,819,298,146,1073,522,585,277,284,133,900,215,1117,430,225,335,256,450,27,-1,445,995,1073,242,1753,undefined
18/06/2019,12,2859,2368,1872,2679,1339,1773,150,632,1521,496,65,287,-1,532,1287,2033,1351,610,927,686,1282,2866,1022,2303,-1,1727,244,1244,280,935,428,undefined,321,228,1685,878,407,1681,1282,965,547,465,185,1524,504,1570,640,402,468,271,781,231,-1,746,1754,1681,321,2452,undefined
18/06/2019,13,3204,2488,1827,2921,1638,1765,199,458,1288,428,37,214,-1,521,1199,2037,1422,571,938,666,1271,2861,950,2320,-1,1481,218,1419,312,886,455,undefined,303,264,1375,833,316,1625,1284,862,449,358,143,1730,346,1789,499,381,460,261,886,232,-1,767,1270,1625,339,2759,undefined
18/06/2019,14,2388,1758,1649,2448,1422,1535,76,227,883,292,38,123,-1,447,1117,1433,833,509,771,464,999,2497,511,1992,-1,918,170,1193,227,626,222,undefined,269,137,825,615,150,1125,613,492,315,309,137,1312,183,1445,375,214,324,224,657,180,-1,556,770,1125,339,2565,undefined
18/06/2019,15,2186,1682,1438,2205,1196,2065,70,206,1316,330,11,59,-1,537,1026,1419,711,602,727,436,874,2606,533,2633,-1,564,179,1040,99,637,214,undefined,277,76,828,543,159,1253,448,527,296,224,122,1032,181,1339,380,103,235,131,582,193,-1,584,1270,1253,132,2606,undefined
18/06/2019,16,2422,1612,1637,2385,1762,2952,162,329,3463,674,31,176,-1,983,1425,1328,768,1147,684,318,911,3428,822,3738,-1,625,167,1477,239,644,214,undefined,460,215,1261,592,228,1982,460,482,349,330,166,1171,192,1596,235,130,307,131,567,208,-1,499,3255,1982,258,2819,undefined
18/06/2019,17,2995,1722,2185,2862,2756,5057,428,617,4818,839,48,270,-1,1788,1787,1328,1299,1829,963,524,1186,4541,1303,5506,-1,668,235,2597,352,842,313,undefined,624,329,2175,718,246,2750,748,604,444,449,215,1777,316,2012,321,120,395,180,808,329,-1,773,4250,2750,102,3485,undefined
18/06/2019,18,2178,1137,2130,2092,1690,2903,329,360,1949,445,43,251,-1,1014,1575,848,735,798,1084,609,1172,3376,662,2717,-1,567,219,1588,216,865,349,undefined,298,175,1542,422,197,1329,388,340,333,367,171,1219,278,1483,318,127,435,146,611,240,-1,576,1652,1329,44,2398,undefined
18/06/2019,19,1153,509,1922,1488,1041,1249,124,129,649,154,38,211,-1,423,1204,450,303,261,1030,596,914,2551,314,1359,-1,562,104,1240,111,722,280,undefined,135,76,964,214,141,638,159,192,214,237,131,942,191,1026,157,112,315,131,415,209,-1,357,495,638,36,1627,undefined
18/06/2019,20,631,259,1572,1007,692,1022,82,63,300,94,30,137,-1,337,853,302,215,109,708,470,823,1943,232,975,-1,436,101,412,88,582,233,undefined,60,72,607,205,116,446,85,143,135,129,79,761,121,656,148,129,237,98,343,139,-1,252,244,446,36,1226,undefined
18/06/2019,21,435,104,1163,767,654,977,50,53,102,47,34,120,-1,272,629,253,198,98,593,330,597,1652,183,708,-1,350,87,472,51,440,204,undefined,62,60,526,157,89,425,82,136,93,121,55,606,96,455,142,88,202,84,271,88,-1,199,115,425,22,1081,undefined
18/06/2019,22,250,69,725,479,835,592,29,36,83,37,15,52,-1,170,373,121,95,45,327,244,392,1149,108,547,-1,275,51,882,55,308,151,undefined,42,50,403,59,48,258,64,63,84,74,37,354,86,329,83,91,129,95,164,81,-1,141,98,258,12,720,undefined
18/06/2019,23,110,8,394,198,206,392,13,15,25,16,4,22,-1,176,157,75,45,23,164,132,232,688,42,257,-1,183,29,103,14,224,91,undefined,22,23,172,34,17,121,28,25,51,33,25,168,63,174,38,85,39,34,64,42,-1,68,34,121,12,342,undefined
19/06/2019,0,91,32,178,106,99,147,3,5,10,11,7,32,-1,49,56,31,22,10,80,69,142,240,29,119,-1,119,20,61,13,95,37,undefined,14,9,74,11,2,76,21,11,21,16,11,93,7,124,18,60,17,27,34,19,-1,50,28,76,6,132,undefined
19/06/2019,1,55,21,89,48,48,57,8,-1,5,1,-1,9,-1,19,27,16,5,5,76,25,129,102,23,44,-1,78,12,38,4,87,40,undefined,2,8,63,11,11,33,6,9,12,10,8,32,2,50,11,70,5,9,12,32,-1,30,6,33,2,47,undefined
19/06/2019,2,11,17,45,35,24,34,2,2,7,1,-1,5,-1,13,25,14,4,9,42,30,67,113,8,20,-1,71,7,15,58,59,14,undefined,13,4,19,7,4,31,1,2,3,-1,2,21,2,27,7,49,3,11,13,8,-1,6,3,31,-1,52,undefined
19/06/2019,3,18,13,19,39,47,24,1,1,1,4,2,8,-1,8,17,10,9,1,22,27,67,68,20,21,-1,39,2,36,50,49,11,undefined,2,2,18,7,6,18,4,10,7,4,4,28,1,37,5,41,3,5,9,5,-1,5,5,18,2,26,undefined
19/06/2019,4,9,12,30,31,49,47,5,3,3,3,1,1,-1,25,9,2,4,8,12,5,45,62,11,60,-1,24,4,39,5,41,21,undefined,1,1,12,4,5,17,1,2,3,1,2,19,2,29,2,24,11,6,4,4,-1,12,1,17,1,33,undefined
19/06/2019,5,71,21,61,85,108,242,32,42,79,22,9,24,-1,127,33,39,97,35,29,17,68,194,54,340,-1,41,10,75,20,34,21,undefined,20,34,110,24,10,138,35,23,15,4,3,65,2,80,13,13,1,18,34,14,-1,29,87,138,1,171,undefined
19/06/2019,6,131,75,175,208,361,1037,99,111,605,98,13,64,-1,311,97,150,258,197,54,33,98,721,251,1152,-1,121,27,352,92,68,63,undefined,94,75,641,87,21,408,127,117,52,30,19,180,25,202,47,42,42,30,56,25,-1,85,505,408,6,359,undefined
19/06/2019,7,335,238,281,502,1047,2054,298,357,2150,364,40,176,-1,695,252,429,806,715,193,53,189,1546,725,2342,-1,263,104,945,169,145,98,undefined,212,113,927,263,52,1216,370,312,124,106,54,473,42,463,126,42,119,111,192,73,-1,139,1938,1216,54,1046,undefined
19/06/2019,8,857,603,604,1041,1900,4144,530,478,4396,624,71,316,-1,1384,568,871,1965,1622,385,168,335,2767,1461,4528,-1,592,174,1725,295,329,150,undefined,536,224,1851,726,109,2356,771,761,286,333,144,1011,-1,952,252,90,181,171,587,165,-1,387,4330,2356,191,2030,undefined
19/06/2019,9,886,587,646,1067,1245,2429,203,292,2937,515,27,205,-1,762,591,988,1528,1085,430,152,358,2032,984,3233,-1,572,188,1170,161,273,153,undefined,471,1,1070,600,87,1715,792,688,236,234,120,727,-1,862,257,80,185,133,480,168,-1,392,2817,1715,265,1754,undefined
19/06/2019,10,1237,947,831,1540,1123,1150,89,156,934,284,20,119,-1,494,577,1024,797,516,643,181,525,1597,592,1685,-1,544,135,1186,226,383,224,undefined,359,2,710,494,111,1177,521,733,267,217,117,811,-1,887,262,109,235,181,343,164,-1,330,863,1177,172,1733,undefined
19/06/2019,11,1790,1300,1205,1755,1608,1296,164,210,775,260,27,117,-1,554,729,1308,808,428,968,316,710,2018,572,1709,-1,672,143,1401,227,515,382,undefined,232,1,1078,386,260,1128,529,685,398,333,184,1064,-1,1213,284,133,434,173,503,256,-1,455,678,1128,207,2029,undefined
19/06/2019,12,2881,2293,1820,2920,1997,2019,244,619,1626,547,79,325,-1,524,1254,2089,1541,601,1065,648,1360,2939,1059,2716,-1,1259,185,2044,348,1012,340,undefined,313,-1,1815,1027,351,1710,1321,1031,471,469,165,1617,-1,1859,382,185,483,240,810,240,-1,716,1671,1710,359,1100,undefined
19/06/2019,13,3232,2564,1857,3159,1863,2015,238,484,1368,483,81,311,-1,555,1346,2048,1529,643,1611,681,1382,3180,966,2553,-1,1078,194,1912,323,979,353,undefined,353,-1,1608,842,341,1770,1304,1205,478,361,197,1932,-1,1917,334,138,423,289,958,245,-1,792,1381,1770,346,2900,undefined
19/06/2019,14,2806,2111,1811,2754,1540,1823,159,257,878,339,31,150,-1,514,1259,1642,896,497,1518,415,975,2761,593,2059,-1,768,183,1360,306,665,265,undefined,249,74,1019,495,265,1248,584,674,387,349,145,1382,-1,1657,313,85,369,219,675,237,-1,589,834,1248,279,2593,undefined
19/06/2019,15,2657,1790,1934,2600,1707,2106,154,259,1351,352,30,167,-1,691,1367,1477,705,562,973,472,950,3022,618,2603,-1,688,168,1504,331,633,276,undefined,254,232,1105,565,239,1379,443,550,375,453,204,1422,-1,1652,372,98,357,221,605,274,-1,552,940,1379,304,2757,undefined
19/06/2019,16,2738,1952,1892,2857,2635,3033,224,369,3211,582,22,154,-1,989,1421,1323,791,1050,820,406,850,3409,866,3953,-1,805,228,2627,274,647,307,undefined,394,231,1385,592,169,2030,479,562,302,379,150,1359,-1,1713,463,106,303,239,601,209,-1,615,2157,2030,203,3200,undefined
19/06/2019,17,3081,1995,2294,3155,3129,4859,453,617,4367,873,74,359,-1,1832,1868,1411,1321,1676,1051,570,1183,4844,1411,5096,-1,1060,288,2719,389,939,344,undefined,642,349,2289,737,193,2595,779,680,387,459,290,1777,-1,2311,1027,395,446,248,894,291,-1,785,2898,2595,102,3876,undefined
19/06/2019,18,2531,1391,2279,2294,1948,2865,314,365,1770,424,68,309,-1,1023,1578,885,756,775,1288,806,1087,3644,652,2745,-1,1471,290,1952,189,935,347,undefined,262,189,1790,505,231,1473,406,453,377,356,184,1287,-1,1749,1449,599,523,279,662,250,-1,577,1065,1473,28,2782,undefined
19/06/2019,19,1462,586,2077,1479,1256,1555,163,172,571,191,55,274,-1,467,1294,450,396,282,1227,648,963,2479,362,1432,-1,1514,361,1488,142,688,447,undefined,101,74,926,303,170,695,194,265,223,251,143,911,-1,1236,1352,704,402,279,482,192,-1,446,422,695,44,1791,undefined
19/06/2019,20,755,338,1795,1267,834,1094,61,103,264,93,56,227,-1,378,939,369,231,156,952,503,789,1950,227,928,-1,1195,245,458,94,610,452,undefined,64,73,757,215,165,464,127,157,183,164,81,876,-1,881,840,629,338,239,339,168,-1,334,191,464,27,1414,undefined
19/06/2019,21,151,287,1358,893,713,878,46,106,109,45,28,105,-1,304,622,264,125,88,693,368,615,1790,189,790,-1,745,193,629,67,557,341,undefined,63,84,703,169,123,400,78,100,114,137,74,723,-1,665,497,354,264,176,340,72,-1,240,136,400,18,1216,undefined
19/06/2019,22,59,219,862,646,1041,679,36,32,101,32,13,78,-1,214,384,161,188,61,485,326,498,1299,146,605,-1,383,108,1019,84,365,200,undefined,77,61,448,96,88,283,79,315,126,92,63,476,-1,401,223,171,149,86,133,133,-1,155,97,283,19,1040,undefined
19/06/2019,23,38,104,508,285,226,483,10,16,35,16,1,33,-1,165,189,90,67,43,193,171,307,699,76,367,-1,222,43,133,17,242,104,undefined,22,32,231,57,21,182,50,30,74,49,32,196,-1,236,87,123,53,44,66,54,-1,68,43,182,11,485,undefined
20/06/2019,0,17,55,209,133,123,183,15,7,20,5,4,11,-1,68,91,32,20,6,84,62,231,223,36,140,-1,128,30,53,15,196,45,undefined,12,10,130,32,3,101,20,16,70,43,34,-1,-1,109,43,73,36,39,39,26,-1,36,29,101,4,245,undefined
20/06/2019,1,10,42,171,67,45,55,4,4,7,2,3,7,-1,28,53,23,6,11,72,37,97,164,14,51,-1,86,13,26,6,155,20,undefined,3,1,43,5,13,43,4,10,73,49,43,-1,-1,78,13,60,20,21,37,30,-1,18,9,43,5,59,undefined
20/06/2019,2,9,20,69,27,25,36,-1,1,7,2,-1,5,-1,10,34,7,13,14,42,20,110,97,3,19,-1,74,2,27,2,55,5,undefined,9,4,18,5,2,36,-1,7,12,3,4,-1,-1,40,4,42,6,20,7,12,-1,12,4,36,2,63,undefined
20/06/2019,3,21,17,41,30,41,19,7,1,2,3,4,6,-1,8,19,14,-1,10,24,13,58,99,12,25,-1,54,2,34,-1,33,10,undefined,4,4,21,12,3,12,6,5,3,2,1,-1,-1,47,6,37,3,9,6,4,-1,5,2,12,1,34,undefined
20/06/2019,4,9,9,30,28,54,50,4,2,2,1,-1,3,-1,38,12,4,15,2,30,14,24,69,5,43,-1,37,4,42,6,23,20,undefined,3,3,13,5,17,19,5,5,8,6,7,-1,-1,25,-1,39,13,8,9,2,-1,12,6,19,-1,63,undefined
20/06/2019,5,42,16,126,84,95,235,27,40,102,20,7,19,-1,119,30,31,88,33,33,23,49,171,45,365,-1,73,9,82,22,33,15,undefined,15,49,88,27,5,124,18,27,17,7,8,-1,-1,99,24,32,1,78,19,7,-1,16,91,124,1,168,undefined
20/06/2019,6,131,70,205,218,370,964,121,117,586,93,13,42,-1,277,86,260,248,200,88,19,110,716,255,1144,-1,143,37,363,102,87,45,undefined,95,54,641,81,9,376,115,104,47,27,16,-1,-1,198,53,65,19,20,62,33,-1,90,572,376,11,413,undefined
20/06/2019,7,370,236,315,465,974,1947,281,279,2462,340,36,148,-1,619,252,432,901,749,202,62,179,1382,785,2447,-1,323,96,861,128,131,59,undefined,232,78,929,212,40,1253,381,409,120,98,67,-1,-1,466,173,60,74,84,161,75,-1,143,2133,1253,24,954,undefined
20/06/2019,8,916,643,584,1045,1788,3935,370,511,3945,485,49,228,-1,1177,598,1007,2358,1763,552,130,344,2897,1622,4939,-1,561,188,1860,168,347,127,undefined,710,72,1652,741,99,2252,880,873,300,174,105,-1,-1,874,297,142,219,120,542,163,-1,390,4020,2252,81,2062,undefined
20/06/2019,9,903,643,631,1129,1363,2237,149,282,2953,444,10,129,-1,672,654,973,1781,1162,383,136,281,2042,946,3013,-1,633,169,1364,125,346,108,undefined,563,117,997,536,105,1664,816,686,229,185,91,-1,-1,859,301,136,208,107,503,204,-1,387,2712,1664,116,1836,undefined
20/06/2019,10,1208,800,692,1285,1151,1205,75,130,931,299,19,172,-1,355,556,1019,804,480,656,190,424,1601,507,1555,-1,733,132,1023,132,342,144,undefined,241,136,627,450,111,961,534,508,232,268,158,-1,-1,897,287,167,244,117,371,125,-1,449,1249,961,171,1669,undefined
20/06/2019,11,1790,1290,1047,1937,1162,1281,74,152,834,284,25,93,-1,408,685,1198,737,427,1025,312,578,1829,554,1570,-1,868,200,1181,182,461,204,undefined,157,109,750,494,162,1118,606,547,302,249,150,166,-1,1205,368,236,277,175,483,111,-1,460,1032,1118,179,2113,undefined
20/06/2019,12,2987,2280,1978,2930,1499,1856,156,545,1545,503,77,306,-1,551,1336,2046,1508,549,1824,704,1442,3010,1070,2266,-1,1565,190,1376,249,908,431,undefined,321,246,1674,958,368,1688,1315,1059,544,440,210,2001,-1,1867,477,384,464,265,878,251,-1,732,2266,1688,348,2711,undefined
20/06/2019,13,3450,2677,1957,3110,1642,2031,183,491,1332,470,72,288,-1,580,1492,2181,1475,604,1906,678,1379,3029,1015,2386,-1,1482,279,1558,332,926,658,undefined,307,270,1655,895,343,1711,1330,904,403,342,147,2122,-1,1860,582,342,438,305,965,172,-1,743,1368,1711,316,2915,undefined
20/06/2019,14,2794,1965,1817,2840,1841,1787,125,266,976,302,24,148,-1,567,1320,1623,897,554,1426,525,1046,2645,594,2098,-1,1029,231,1417,319,726,316,undefined,270,201,1105,598,203,1180,1130,522,321,326,147,1582,-1,1672,461,204,348,215,734,156,-1,598,783,1180,275,2704,undefined
20/06/2019,15,2987,1783,1659,2614,1636,2124,132,223,1415,346,34,137,-1,701,1405,1376,694,628,955,521,909,3061,582,2534,-1,754,206,1415,290,640,177,undefined,294,177,1152,572,190,1367,518,542,287,303,161,1447,-1,1637,364,131,361,161,708,177,-1,542,867,1367,297,2769,undefined
20/06/2019,16,3042,1828,1940,2819,1984,3068,198,384,3032,649,37,197,-1,1047,1642,1405,795,1080,968,472,1049,3406,821,3716,-1,708,201,1778,342,767,251,undefined,460,252,1468,554,186,2048,699,492,414,359,192,1678,-1,1936,306,102,380,160,687,323,-1,597,2203,2048,256,3187,undefined
20/06/2019,17,3600,2266,2525,3347,3169,5176,363,571,4480,849,91,335,-1,1728,1935,1458,1318,1732,1179,637,1303,4637,1353,5167,-1,694,250,2748,325,1046,295,undefined,623,310,2309,804,191,2600,818,677,477,546,220,1945,-1,2200,350,106,497,167,794,407,-1,849,2955,2600,108,4261,undefined
20/06/2019,18,2943,1652,2386,2772,2387,2848,272,342,1882,399,38,254,-1,925,1584,1041,693,826,1361,831,1216,3468,687,2755,-1,635,219,2202,264,972,340,undefined,396,182,1646,505,181,1388,449,547,378,639,198,1373,-1,1489,267,109,596,170,644,288,-1,608,1331,1388,42,3485,undefined
20/06/2019,19,1955,939,1858,1754,1482,1526,84,148,618,176,24,134,-1,498,1138,503,366,326,1243,655,968,2735,298,1461,-1,478,153,1968,155,850,324,undefined,118,128,987,271,166,672,205,251,294,475,168,924,-1,1125,211,93,408,125,523,234,-1,409,501,672,24,2487,undefined
20/06/2019,20,1397,622,1655,1470,738,1091,51,98,260,120,35,120,-1,376,1000,472,249,124,1009,572,853,1915,285,984,-1,434,106,400,76,697,300,undefined,86,58,728,237,154,443,147,214,253,441,158,867,-1,904,169,85,378,101,439,183,-1,355,253,443,17,1917,undefined
20/06/2019,21,706,401,1579,1203,1460,863,20,83,174,69,19,90,-1,234,688,390,118,133,699,468,941,1467,267,798,-1,326,92,1404,78,621,292,undefined,76,70,660,219,100,363,92,124,137,224,94,862,-1,729,122,105,325,99,306,150,-1,229,175,363,11,1685,undefined
20/06/2019,22,350,204,1115,657,1223,727,25,42,142,25,9,77,-1,232,431,230,175,145,507,466,512,1096,146,692,-1,262,44,1261,43,494,196,undefined,78,63,490,147,95,371,120,307,101,89,43,563,-1,398,100,71,196,52,199,99,-1,117,115,371,14,990,undefined
20/06/2019,23,106,95,621,359,332,528,14,23,62,14,6,37,-1,215,198,138,42,58,325,176,507,792,80,329,-1,180,47,135,11,338,138,undefined,29,52,207,100,32,163,35,43,52,39,24,328,-1,240,66,61,42,40,93,47,-1,67,62,163,12,611,undefined
21/06/2019,0,70,67,365,177,131,218,4,7,19,6,-1,10,-1,85,86,74,20,12,186,156,290,380,30,149,-1,112,29,52,6,210,55,undefined,18,17,114,40,17,77,14,24,23,31,23,108,-1,132,32,44,19,32,62,26,-1,44,22,77,2,272,undefined
21/06/2019,1,47,52,185,101,82,73,3,1,8,2,1,4,-1,31,52,36,29,20,97,75,189,184,33,54,-1,88,10,50,13,154,15,undefined,3,3,47,32,9,38,7,9,20,16,11,56,-1,70,14,42,8,16,42,24,-1,28,11,38,1,158,undefined
21/06/2019,2,30,37,93,67,25,48,3,1,7,4,-1,3,-1,9,26,35,9,8,60,42,168,155,29,40,-1,75,10,25,4,97,11,undefined,1,3,18,27,1,23,1,3,8,4,-1,37,-1,76,21,31,6,12,17,14,-1,11,6,23,1,111,undefined
21/06/2019,3,34,25,69,43,59,33,4,1,7,8,2,11,-1,6,23,19,12,5,32,63,194,143,23,47,-1,70,10,47,3,74,14,undefined,1,9,35,24,4,11,6,6,9,8,4,28,-1,46,11,26,2,10,18,13,-1,17,10,11,2,83,undefined
21/06/2019,4,27,26,40,48,60,54,3,3,8,-1,-1,3,-1,49,8,17,11,10,12,28,133,90,17,32,-1,47,6,57,6,27,21,undefined,4,4,34,20,11,18,3,3,3,-1,-1,29,-1,40,4,13,8,8,6,8,-1,11,9,18,-1,85,undefined
21/06/2019,5,34,29,72,102,120,252,18,41,97,24,-1,10,-1,99,18,48,92,47,22,21,68,198,49,329,-1,88,7,85,13,32,22,undefined,13,10,91,26,11,113,21,24,10,3,4,41,-1,93,20,25,15,7,24,2,-1,37,82,113,-1,223,undefined
21/06/2019,6,122,72,184,211,382,1015,91,92,584,89,8,28,-1,290,76,154,224,198,66,24,99,757,239,1089,-1,158,28,349,62,79,45,undefined,81,74,637,71,18,357,98,101,48,32,26,160,-1,186,49,42,25,29,67,30,-1,78,560,357,3,392,undefined
21/06/2019,7,304,205,253,462,896,1800,204,293,2110,288,14,109,-1,578,221,527,778,691,190,58,177,1483,756,2473,-1,397,96,824,90,182,65,undefined,211,88,797,214,58,1250,348,423,100,84,47,421,-1,386,124,83,74,61,170,80,-1,141,1823,1250,35,1059,undefined
21/06/2019,8,767,528,613,977,1991,3858,380,471,4084,574,41,242,-1,1219,844,931,1754,1549,419,135,346,2659,1461,4306,-1,703,206,1936,344,315,120,undefined,471,268,1735,646,117,2217,738,808,253,253,105,1081,-1,853,278,132,166,127,510,142,-1,340,3981,2217,171,1967,undefined
21/06/2019,9,1011,663,695,1180,1272,2432,177,306,3006,522,20,240,-1,753,569,1145,1478,1113,433,178,385,2083,999,2919,-1,729,203,1185,138,296,179,undefined,482,203,1215,540,108,1612,803,659,211,267,119,810,-1,988,327,184,183,127,512,118,-1,380,3182,1612,210,1785,undefined
21/06/2019,10,1495,1081,765,1485,1162,1246,141,168,910,261,19,110,-1,965,575,1156,802,470,642,206,534,1795,574,1753,-1,859,224,1091,147,397,196,undefined,189,138,1077,451,144,1032,534,789,241,244,127,701,-1,929,348,246,250,145,428,88,-1,457,953,1032,195,1765,undefined
21/06/2019,11,2063,1451,1281,2067,1454,1374,158,293,961,263,44,181,-1,619,836,1384,727,434,968,384,676,2169,649,1717,-1,1141,227,1251,285,591,335,undefined,229,171,1267,503,281,1245,496,810,382,332,177,975,-1,1408,453,341,426,155,537,174,-1,494,683,1245,218,2130,undefined
21/06/2019,12,3667,2672,2088,3050,1802,2304,242,737,1832,559,75,334,-1,1071,1460,2246,1576,625,1842,904,1659,3262,1275,2767,-1,1605,379,1623,444,1223,540,undefined,373,277,2326,1189,337,1979,1322,1099,438,437,172,1859,-1,1952,608,478,488,282,865,165,-1,782,1880,1979,254,2598,undefined
21/06/2019,13,4131,3036,2141,3390,2031,2198,233,652,1457,511,119,429,-1,762,1650,2323,1460,560,1903,779,1767,3381,1204,2493,-1,1821,240,1815,477,1082,660,undefined,368,257,2258,1032,360,1962,1340,927,480,467,204,2282,-1,2303,602,533,474,276,980,211,-1,936,1490,1962,334,3198,undefined
21/06/2019,14,3491,2369,2104,2942,1943,1944,198,305,1025,321,55,301,-1,686,1499,1704,898,548,1157,550,1141,2828,716,2234,-1,1975,313,1519,433,782,482,undefined,282,199,1335,599,333,1348,608,754,335,405,216,1769,-1,1896,571,362,426,229,767,193,-1,651,826,1348,264,3008,undefined
21/06/2019,15,3549,2427,2107,2972,1929,2535,179,260,1461,306,49,243,-1,747,1569,1601,683,557,1012,474,1051,3391,621,2644,-1,1393,271,1635,414,774,284,undefined,287,227,1419,592,246,1514,442,822,423,382,182,1790,-1,1797,573,263,485,254,862,276,-1,610,870,1514,281,3162,undefined
21/06/2019,16,3717,2413,2230,3078,2391,3350,285,449,2979,567,65,293,-1,1232,1715,1606,860,1058,1047,482,1112,3943,939,3922,-1,979,249,1901,378,898,296,undefined,477,277,1491,665,206,2092,542,702,332,341,191,1728,-1,2354,462,240,432,192,784,238,-1,584,1886,2092,269,3406,undefined
21/06/2019,17,4659,2679,3494,4821,3505,4703,409,592,3963,778,73,389,-1,1672,2856,1762,1173,1522,1373,769,1430,4759,1382,5063,-1,753,260,2814,453,1243,290,undefined,539,351,2388,846,271,2664,711,801,389,399,188,2956,-1,2769,356,173,535,162,1010,398,-1,870,2337,2664,170,4797,undefined
21/06/2019,18,3944,2050,3932,4816,2969,3084,228,397,1932,405,70,365,-1,1038,2944,1251,704,802,1646,1174,1597,4080,737,3250,-1,718,222,2786,356,1339,461,undefined,266,219,2079,674,389,1827,431,732,306,305,173,3195,-1,2198,351,141,665,184,950,360,-1,765,1046,1827,118,4583,undefined
21/06/2019,19,2560,1394,2903,2721,2352,1821,89,196,559,166,33,223,-1,622,1761,753,324,293,1825,1299,1375,2888,335,1708,-1,685,137,2449,239,1242,551,undefined,104,166,1494,394,274,1042,309,475,180,167,102,1570,-1,1464,221,123,634,177,734,173,-1,605,441,1042,52,2819,undefined
21/06/2019,20,2175,1004,2493,2066,1520,1564,82,158,330,124,58,250,-1,525,1402,500,305,173,1600,1360,1319,2449,245,1073,-1,547,132,802,124,1097,489,undefined,59,85,1231,355,271,720,155,254,131,152,88,1414,-1,1289,192,146,472,163,688,169,-1,414,368,720,31,2170,undefined
21/06/2019,21,1363,546,2479,1585,1530,1342,55,93,200,76,55,214,-1,423,1269,346,182,120,1357,979,1197,2169,226,1024,-1,515,106,1035,169,997,583,undefined,75,82,1163,350,232,538,163,170,138,151,92,1399,-1,1106,185,104,429,157,635,184,-1,393,204,538,29,1975,undefined
21/06/2019,22,548,385,2043,1100,2297,1262,46,82,171,59,46,164,-1,401,959,325,175,157,1131,787,1105,1755,192,775,-1,345,117,2125,233,1068,359,undefined,59,91,1126,500,176,436,201,380,104,71,37,1123,-1,788,130,133,340,103,493,111,-1,251,185,436,18,1672,undefined
21/06/2019,23,342,241,1442,773,823,953,35,44,98,31,17,96,-1,407,494,217,110,110,677,544,846,1547,110,566,-1,306,80,358,98,758,209,undefined,67,119,634,530,82,307,76,96,57,77,51,621,-1,578,111,98,104,73,370,77,-1,181,93,307,10,1176,undefined
22/06/2019,0,127,134,769,470,331,567,12,20,36,28,5,38,-1,205,360,123,73,55,394,284,649,830,76,279,-1,182,37,123,26,541,130,undefined,31,30,296,320,28,216,31,31,44,32,29,347,-1,279,62,87,39,50,238,31,-1,155,50,216,5,678,undefined
22/06/2019,1,85,94,481,260,204,330,8,13,20,10,9,22,-1,176,233,93,32,18,290,173,447,575,65,123,-1,159,29,62,17,415,65,undefined,11,16,214,278,16,146,27,21,10,17,10,246,-1,273,30,56,30,21,185,29,-1,79,16,146,7,493,undefined
22/06/2019,2,54,85,374,213,110,170,12,6,27,19,2,13,-1,96,141,70,40,14,161,96,272,438,22,94,-1,116,14,49,4,276,21,undefined,12,20,98,350,5,98,8,17,7,7,3,160,-1,188,36,70,5,27,128,6,-1,36,20,98,7,315,undefined
22/06/2019,3,49,58,236,141,64,130,12,1,7,10,-1,4,-1,58,55,30,17,10,61,53,282,293,15,53,-1,79,17,26,17,263,10,undefined,3,6,44,186,7,39,6,8,8,4,7,84,-1,93,16,38,9,8,93,10,-1,44,12,39,3,220,undefined
22/06/2019,4,40,50,181,85,55,143,6,7,7,3,1,3,-1,90,30,24,15,6,48,25,205,213,10,45,-1,57,4,35,10,125,10,undefined,7,7,42,53,1,32,5,3,5,4,4,77,-1,84,6,46,6,6,44,7,-1,22,12,32,2,139,undefined
22/06/2019,5,21,33,121,70,82,122,5,7,26,12,3,13,-1,77,41,28,17,13,54,40,118,159,25,87,-1,70,8,65,12,71,19,undefined,11,11,38,19,12,38,7,14,5,3,1,48,-1,81,13,31,8,22,28,6,-1,8,18,38,-1,138,undefined
22/06/2019,6,51,32,120,108,71,240,24,28,51,15,1,15,-1,93,44,47,54,18,90,28,107,256,39,286,-1,110,26,48,24,101,22,undefined,14,27,131,15,8,101,22,52,7,-1,2,58,-1,79,52,30,19,28,13,11,-1,19,44,101,-1,200,undefined
22/06/2019,7,157,128,210,152,168,421,72,48,92,22,16,44,-1,123,68,134,75,45,128,36,118,465,61,467,-1,226,49,98,50,82,43,undefined,38,31,328,26,19,193,25,252,22,17,13,99,-1,181,93,50,19,38,43,9,-1,56,68,193,12,255,undefined
22/06/2019,8,352,238,290,331,332,500,93,74,150,40,12,73,-1,186,135,235,100,78,184,95,118,808,148,713,-1,453,129,269,70,187,87,undefined,58,39,335,104,61,246,104,325,34,49,35,193,-1,243,201,108,64,91,151,36,-1,178,167,246,31,515,undefined
22/06/2019,9,718,523,472,756,543,747,105,113,141,51,9,60,-1,216,278,540,159,118,405,228,211,1168,155,976,-1,906,214,520,85,343,95,undefined,65,34,515,155,95,436,118,250,51,53,32,258,-1,458,312,164,194,125,270,55,-1,228,175,436,44,945,undefined
22/06/2019,10,1489,1083,834,1373,1132,1023,153,151,136,66,16,142,-1,377,541,793,230,150,651,267,439,1507,217,1372,-1,1543,377,940,223,489,258,undefined,83,73,849,191,140,852,187,310,94,90,63,537,-1,731,510,344,351,204,362,66,-1,365,171,852,100,1528,undefined
22/06/2019,11,2579,1633,1366,2099,1917,1305,200,220,152,84,29,241,-1,466,891,1052,243,164,872,469,626,2040,429,1577,-1,1906,388,1784,351,537,219,undefined,108,87,1237,187,182,1024,164,682,132,119,80,902,-1,1254,685,566,485,260,544,105,-1,494,191,1024,138,2059,undefined
22/06/2019,12,3127,2070,2011,2583,2734,1453,581,258,162,66,44,280,-1,541,1296,1359,276,237,1134,811,846,2503,371,1357,-1,2363,442,2600,516,903,291,undefined,127,154,1629,206,244,1009,141,613,140,122,113,1301,-1,1584,859,677,610,282,586,114,-1,546,272,1009,208,2761,undefined
22/06/2019,13,3574,2378,2422,3037,3171,1723,792,238,180,93,44,308,-1,607,1647,1375,359,244,1336,947,1051,2838,372,1583,-1,2416,436,3573,680,901,320,undefined,141,144,1757,195,258,922,171,724,168,161,118,1536,-1,1740,879,588,588,278,872,100,-1,601,312,922,271,2990,undefined
22/06/2019,14,3871,2493,2495,3155,2478,1778,208,261,265,109,67,317,-1,640,1726,1443,277,215,1221,701,1097,2704,391,1605,-1,2093,456,2094,580,877,312,undefined,124,137,1599,237,200,990,146,462,130,126,100,1672,-1,2069,859,523,633,272,716,160,-1,700,810,990,252,3001,undefined
22/06/2019,15,3999,2815,2450,3107,2775,1749,223,321,177,107,67,524,-1,623,1818,1359,324,161,1195,574,1047,2926,319,1561,-1,1289,411,2654,604,898,303,undefined,92,120,1448,200,283,1174,153,637,164,221,121,1798,-1,2034,786,387,660,201,772,113,-1,546,2584,1174,184,3045,undefined
22/06/2019,16,3934,2596,2423,3108,3379,1899,1423,261,177,85,94,540,-1,732,1668,1359,341,217,1203,684,1244,3039,304,1795,-1,834,235,3201,730,880,323,undefined,199,193,1806,247,249,1033,144,459,161,194,106,1818,-1,1931,542,281,640,186,715,165,-1,434,2747,1033,273,3216,undefined
22/06/2019,17,3477,2001,2600,2728,2604,1951,342,235,196,86,82,370,-1,765,1684,911,387,158,1312,782,1302,3138,249,1465,-1,726,276,1785,369,1108,465,undefined,149,173,1977,256,237,847,142,353,169,183,136,1592,-1,1784,502,208,659,164,793,191,-1,523,584,847,108,2820,undefined
22/06/2019,18,2698,1209,2595,2298,2393,1785,86,178,167,100,99,464,-1,715,1567,663,283,139,1544,1091,1352,2768,252,1358,-1,675,186,1799,221,1049,589,undefined,151,127,2052,206,294,976,187,532,132,116,78,1417,-1,1547,362,119,686,165,592,208,-1,449,1925,976,60,2324,undefined
22/06/2019,19,2109,751,2774,1984,1642,1438,37,166,145,149,81,579,-1,512,1510,582,244,116,1635,1296,1446,2418,244,1292,-1,805,152,1529,210,1214,704,undefined,95,99,1598,247,398,1315,134,497,116,116,87,1364,-1,1445,297,161,695,164,622,167,-1,529,4581,1315,61,1998,undefined
22/06/2019,20,1013,398,2508,2018,1772,1314,59,84,97,97,95,295,-1,409,1237,409,232,118,1306,1103,1319,2050,190,712,-1,512,105,721,279,958,785,undefined,86,124,1749,251,394,653,105,212,89,63,48,1417,-1,1034,160,95,713,104,474,118,-1,401,564,653,29,1943,undefined
22/06/2019,21,650,288,2240,1555,1326,1240,56,104,86,73,20,187,-1,400,948,319,166,78,1167,858,1036,1799,169,731,-1,369,107,649,131,1141,677,undefined,55,84,1589,320,303,475,98,192,91,116,71,1172,-1,760,141,88,457,84,503,99,-1,291,200,475,30,1631,undefined
22/06/2019,22,491,318,1743,1428,1400,1134,32,58,54,47,30,175,-1,428,738,342,173,71,886,832,990,1447,197,841,-1,327,90,975,107,994,563,undefined,51,75,1215,290,190,432,58,587,68,69,43,844,-1,606,124,96,360,101,487,72,-1,271,141,432,19,1452,undefined
22/06/2019,23,354,258,1346,729,654,884,18,44,65,42,7,96,-1,351,398,230,147,79,511,1141,790,1184,138,598,-1,231,62,208,66,917,252,undefined,45,55,722,397,86,390,86,146,34,35,26,606,-1,453,90,95,134,59,418,60,-1,155,84,390,9,954,undefined
23/06/2019,0,183,149,914,1023,392,596,12,14,13,22,18,38,-1,302,288,154,43,45,345,359,700,918,72,381,-1,160,41,132,30,595,137,undefined,43,69,424,266,30,185,38,71,27,43,19,325,-1,340,38,72,45,40,368,31,-1,112,54,185,12,826,undefined
23/06/2019,1,147,117,594,365,249,393,15,5,25,12,10,23,-1,220,169,104,23,32,220,251,595,757,70,217,-1,133,33,85,38,564,88,undefined,24,25,214,227,23,136,8,26,25,9,13,247,-1,279,35,78,15,21,195,40,-1,89,27,136,8,583,undefined
23/06/2019,2,141,81,357,233,162,273,11,8,30,12,2,15,-1,147,117,83,26,21,160,138,420,651,38,123,-1,116,16,61,20,391,42,undefined,15,10,130,130,11,89,4,19,9,7,5,196,-1,189,28,58,12,13,165,16,-1,63,39,89,3,405,undefined
23/06/2019,3,132,85,293,236,118,196,10,2,31,14,1,17,-1,104,55,61,38,27,176,121,412,413,39,123,-1,71,11,45,19,372,15,undefined,30,15,85,119,6,76,19,13,8,4,4,165,-1,122,15,30,7,7,150,12,-1,33,31,76,4,290,undefined
23/06/2019,4,62,47,145,76,71,146,2,3,17,15,-1,6,-1,120,47,27,16,2,71,98,319,291,26,97,-1,78,6,27,19,277,23,undefined,12,19,24,43,10,58,4,25,-1,1,-1,88,-1,77,10,46,9,4,95,3,-1,11,21,58,4,164,undefined
23/06/2019,5,61,43,101,109,80,123,3,3,5,4,1,3,-1,87,44,30,15,9,32,48,217,214,35,85,-1,59,7,49,10,275,17,undefined,10,3,30,33,10,68,12,15,4,2,-1,81,-1,101,11,37,9,15,41,2,-1,15,11,68,2,184,undefined
23/06/2019,6,58,42,72,114,83,199,20,13,23,3,3,16,-1,110,44,36,36,16,24,27,113,317,54,174,-1,52,11,77,22,109,25,undefined,16,19,73,10,2,104,45,15,10,6,8,98,-1,127,25,23,6,33,31,8,-1,26,27,104,4,230,undefined
23/06/2019,7,68,62,111,166,121,272,35,61,53,18,5,39,-1,124,45,132,46,21,27,36,72,374,43,322,-1,148,45,145,40,81,23,undefined,15,14,207,25,7,168,28,14,28,14,13,118,-1,164,106,39,28,28,40,25,-1,53,51,168,8,251,undefined
23/06/2019,8,179,121,194,293,310,455,77,79,101,32,24,86,-1,181,100,175,100,58,61,64,115,471,113,583,-1,326,59,235,119,145,44,undefined,43,44,368,52,39,191,91,53,55,29,34,198,-1,222,91,108,80,72,96,46,-1,87,97,191,30,475,undefined
23/06/2019,9,531,299,362,516,606,758,132,136,98,55,33,155,-1,282,225,398,145,86,148,130,194,980,211,866,-1,666,151,638,207,189,102,undefined,89,54,656,81,70,412,68,119,65,59,62,305,-1,501,281,199,123,111,234,45,-1,182,155,412,76,726,undefined
23/06/2019,10,1125,722,615,1111,1235,993,155,197,125,75,54,278,-1,420,465,770,161,108,290,234,340,1373,233,326,-1,1016,287,1180,298,400,182,undefined,74,97,951,134,103,607,73,168,86,99,63,565,-1,864,463,363,288,164,294,71,-1,314,239,607,133,1222,undefined
23/06/2019,11,2015,1151,978,1594,1640,1227,159,253,126,97,113,497,-1,442,631,978,186,115,654,408,535,1818,221,-1,-1,1318,367,1734,376,535,308,undefined,74,103,1255,128,141,665,53,202,123,140,89,619,-1,1203,665,450,446,250,415,87,-1,453,336,665,153,1662,undefined
23/06/2019,12,2605,1527,1675,2197,2093,1444,183,273,175,144,94,448,-1,559,1014,1114,231,127,1088,796,876,2094,234,-1,-1,1655,545,2239,694,790,275,undefined,75,94,1429,127,230,755,67,320,166,148,109,1062,-1,1425,828,609,562,324,551,96,-1,507,798,755,189,2292,undefined
23/06/2019,13,3070,1890,1984,2496,2663,1545,249,292,167,144,149,626,-1,551,1250,1178,275,142,1281,829,985,2250,282,-1,-1,1770,523,2535,574,788,342,undefined,97,83,1727,149,298,1020,49,412,146,174,131,1088,-1,1579,975,614,569,361,729,142,-1,536,1740,1020,170,2690,undefined
23/06/2019,14,3499,2126,1986,2606,2516,1717,261,498,187,134,184,1301,-1,602,1365,1140,219,126,1148,653,1118,2538,343,-1,-1,1718,554,2569,773,812,377,undefined,80,107,2019,138,250,1405,42,205,147,113,94,1450,-1,1717,988,624,571,302,565,80,-1,486,7376,1405,171,2593,undefined
23/06/2019,15,3540,2177,2054,2614,2167,1747,252,367,161,113,157,677,-1,620,1480,1132,277,139,1095,676,1051,2689,222,-1,-1,1421,445,2239,729,808,457,undefined,113,135,1694,124,302,897,39,206,152,170,120,1411,-1,1821,784,455,631,308,561,86,-1,462,3739,897,170,2671,undefined
23/06/2019,16,3428,1996,1897,2502,2639,1799,244,338,145,62,110,393,-1,657,1457,1052,246,111,931,511,1012,2778,282,-1,-1,944,229,2360,698,738,394,undefined,96,92,1719,150,188,657,51,272,143,150,87,1359,-1,1649,665,333,620,205,601,115,-1,377,721,657,124,2395,undefined
23/06/2019,17,2818,1529,2033,2021,1635,1577,209,296,116,126,66,406,-1,606,1396,579,165,90,1128,657,1017,2566,284,-1,-1,577,202,1045,449,853,469,undefined,86,117,1380,192,213,887,59,228,161,166,109,1236,-1,1568,368,164,469,172,697,149,-1,467,3341,887,50,1922,undefined
23/06/2019,18,2270,907,2023,1710,1107,1529,74,377,285,221,78,927,-1,539,1230,549,149,112,1255,698,993,2222,303,-1,-1,551,128,521,170,810,425,undefined,91,89,1208,105,164,1647,79,318,147,96,64,1167,-1,1185,189,137,427,174,464,160,-1,407,2698,1647,22,1657,undefined
23/06/2019,19,1212,318,1937,1209,914,1072,36,92,115,67,46,197,-1,438,1060,211,107,49,1057,643,961,1978,200,-1,-1,465,121,268,115,755,546,undefined,54,56,906,117,205,695,58,145,120,68,40,849,-1,1000,184,142,383,133,341,119,-1,408,327,695,16,1243,undefined
23/06/2019,20,489,171,1650,908,632,813,33,73,87,36,32,148,-1,313,819,245,84,33,837,593,660,1466,199,-1,-1,436,73,234,113,630,437,undefined,36,38,710,76,146,439,35,87,87,57,24,792,-1,673,102,135,257,78,239,66,-1,236,163,439,11,887,undefined
23/06/2019,21,413,103,1199,675,415,774,23,45,62,48,27,105,-1,263,618,157,85,27,599,460,575,1180,138,-1,-1,295,82,98,33,526,297,undefined,30,28,584,80,98,298,65,97,59,51,41,539,-1,439,90,87,192,56,202,87,-1,190,89,298,13,705,undefined
23/06/2019,22,194,48,712,383,320,517,17,18,38,24,24,82,-1,219,301,102,88,26,366,269,356,1070,149,-1,-1,214,62,92,28,337,222,undefined,38,21,358,56,55,237,41,307,72,30,25,264,-1,284,80,93,62,55,125,87,-1,89,84,237,16,486,undefined
23/06/2019,23,108,40,378,175,146,322,10,7,24,26,8,39,-1,166,167,38,31,21,169,84,238,535,57,-1,-1,149,26,49,7,213,91,undefined,18,4,156,19,22,157,34,33,48,42,27,154,-1,151,36,60,41,26,53,44,-1,56,50,157,6,240,undefined
24/06/2019,0,63,29,171,109,108,118,3,8,8,3,9,23,-1,66,72,30,7,9,93,74,163,192,32,-1,-1,111,13,45,8,131,27,undefined,2,4,74,9,7,67,10,22,16,22,12,69,-1,65,15,54,14,21,17,29,-1,32,11,67,4,129,undefined
24/06/2019,1,33,16,117,63,30,58,-1,4,12,3,-1,12,-1,34,52,19,14,5,96,25,103,107,16,-1,-1,57,11,25,9,119,30,undefined,11,5,41,5,1,29,2,19,8,4,11,39,-1,56,13,60,8,11,28,24,-1,19,11,29,3,54,undefined
24/06/2019,2,21,4,54,27,34,35,2,2,2,6,3,8,-1,20,16,9,1,4,23,40,64,87,4,-1,-1,38,6,24,6,91,12,undefined,2,4,39,4,3,23,2,2,2,1,1,22,-1,51,7,39,2,3,16,9,-1,8,5,23,3,42,undefined
24/06/2019,3,15,5,33,19,41,23,2,3,3,1,4,4,-1,17,25,10,8,1,29,23,76,85,17,-1,-1,31,5,48,1,67,4,undefined,-1,-1,18,8,6,22,8,1,2,2,1,9,-1,42,6,9,1,5,11,2,-1,11,6,22,1,43,undefined
24/06/2019,4,15,41,35,32,72,48,6,1,4,7,2,3,-1,42,13,4,16,3,11,13,43,84,7,-1,-1,29,4,46,7,74,8,undefined,6,2,15,-1,2,14,6,4,2,2,1,21,-1,40,4,8,2,4,6,3,-1,9,25,14,1,37,undefined
24/06/2019,5,27,18,102,69,117,198,22,35,93,35,5,18,-1,105,19,37,67,36,26,25,47,159,53,-1,-1,38,6,112,15,74,22,undefined,18,18,85,19,14,86,13,24,8,5,7,63,-1,72,11,24,19,15,29,4,-1,14,75,86,-1,133,undefined
24/06/2019,6,138,70,163,140,323,611,91,106,583,93,12,49,-1,240,87,98,203,189,34,22,71,646,253,-1,-1,72,24,322,59,66,34,undefined,77,33,324,70,10,352,89,92,34,27,20,132,-1,172,28,13,19,18,63,14,-1,29,528,352,3,309,undefined
24/06/2019,7,294,190,309,434,877,1786,314,327,2137,339,31,150,-1,658,179,333,803,735,101,69,205,1401,680,-1,-1,197,74,835,163,135,72,undefined,183,93,868,227,40,1128,339,382,89,84,57,386,-1,412,117,51,90,59,161,60,-1,122,1896,1128,47,1000,undefined
24/06/2019,8,769,496,590,911,1786,4179,627,558,4406,618,84,319,-1,1516,558,797,2210,1832,208,167,333,2676,1499,-1,-1,557,162,1696,361,361,156,undefined,564,210,1981,682,94,2261,795,926,299,271,145,902,-1,1061,232,56,175,112,644,167,-1,334,4135,2261,174,1847,undefined
24/06/2019,9,838,581,541,928,1441,2162,201,289,2976,526,25,184,-1,728,495,893,1466,967,210,175,390,2003,1066,-1,-1,861,133,1263,191,279,119,undefined,479,161,1038,512,117,1590,771,603,252,330,106,723,-1,940,215,81,176,147,467,102,-1,352,2862,1590,167,1701,undefined
24/06/2019,10,1123,848,818,1335,2298,1371,114,192,942,299,28,141,-1,436,574,1013,851,465,363,224,541,1702,551,-1,-1,886,110,1663,305,325,171,undefined,232,151,905,424,107,1105,423,622,241,205,101,661,-1,921,156,81,237,149,355,94,-1,387,969,1105,192,1967,undefined
24/06/2019,11,1969,1365,1066,1957,1728,1250,138,198,740,327,40,154,-1,419,755,1334,752,388,478,359,734,2125,587,-1,-1,1155,124,1627,416,517,332,undefined,221,162,1148,486,235,1107,445,788,341,255,166,892,-1,1127,262,132,396,154,421,159,-1,393,559,1107,181,2196,undefined
24/06/2019,12,3295,2458,1910,3011,2899,2167,305,737,1483,516,129,422,-1,668,1250,2042,1576,583,1014,603,1485,3243,1097,-1,-1,1689,183,2385,645,901,397,undefined,333,307,2164,924,387,1625,1139,1019,412,294,176,1840,-1,1800,318,273,470,266,923,201,-1,744,1591,1625,277,3179,undefined
24/06/2019,13,3867,2821,2155,3285,2428,2336,342,672,1252,449,128,366,-1,703,1469,2203,1692,640,1171,741,1548,3372,1064,-1,-1,1706,207,2301,640,922,515,undefined,420,365,2236,961,329,1574,1088,935,450,385,207,2152,-1,2028,367,239,498,199,960,195,-1,870,1167,1574,303,3107,undefined
24/06/2019,14,3196,1998,1793,2878,2907,2017,243,352,919,344,72,251,-1,617,1321,1653,798,518,1005,493,999,3301,636,-1,-1,809,179,1941,618,633,273,undefined,270,255,1502,635,210,1138,461,695,334,296,155,1633,-1,1763,304,133,434,163,746,155,-1,594,716,1138,247,3181,undefined
24/06/2019,15,3239,2038,1957,2835,2273,2126,225,306,1279,413,100,261,-1,776,1375,1374,729,579,783,459,946,3247,586,-1,-1,644,187,1711,634,615,239,undefined,233,189,1154,518,295,1200,379,718,424,439,202,1541,-1,1690,284,156,415,144,653,239,-1,515,805,1200,243,3030,undefined
24/06/2019,16,3218,1901,2007,2871,2300,3132,329,433,3117,643,66,270,-1,1135,1608,1315,839,1057,876,441,1036,3781,836,-1,-1,590,152,1847,472,661,257,undefined,471,247,1556,554,162,1858,428,546,348,472,224,1668,-1,1873,233,130,386,179,648,244,-1,561,2159,1858,196,3100,undefined
24/06/2019,17,3335,1749,2431,3098,3085,5115,593,692,4500,866,115,441,-1,2013,1856,1299,1293,1827,979,555,1107,4985,1293,-1,-1,673,243,2659,519,832,311,undefined,608,386,2585,669,224,2887,631,591,419,436,270,1857,-1,2226,337,139,519,237,833,334,-1,757,3609,2887,119,3559,undefined
24/06/2019,18,2404,1162,2211,2313,1866,2868,354,360,1782,384,68,282,-1,1123,1551,731,622,770,1172,704,1110,3876,629,-1,-1,665,162,1539,248,793,393,undefined,241,189,1658,400,268,1408,336,611,298,320,169,1322,-1,1544,243,113,526,164,602,281,-1,614,1358,1408,35,2540,undefined
24/06/2019,19,1290,478,2185,1544,1064,1372,124,163,548,167,55,215,-1,455,1264,440,251,232,1082,596,942,2505,293,-1,-1,524,154,851,150,692,326,undefined,93,80,1024,190,182,624,183,230,168,184,93,1052,-1,1200,178,104,389,94,430,175,-1,350,422,624,36,1687,undefined
24/06/2019,20,730,292,1528,1097,915,1082,54,87,218,84,43,167,-1,358,883,335,170,120,814,511,730,1846,240,-1,-1,438,83,650,102,574,400,undefined,54,78,718,153,150,440,85,140,111,145,59,890,-1,761,113,101,331,90,386,120,-1,294,172,440,19,1239,undefined
24/06/2019,21,460,207,1140,756,1051,854,33,62,80,43,30,149,-1,315,639,238,141,65,607,318,644,1470,183,-1,-1,327,80,882,68,529,228,undefined,48,38,578,135,124,319,104,291,90,79,47,662,-1,437,96,65,192,80,271,91,-1,172,80,319,23,1052,undefined
24/06/2019,22,234,110,641,465,343,684,24,31,100,28,14,60,-1,229,315,127,74,55,306,242,401,1071,141,-1,-1,202,46,228,30,327,181,undefined,30,42,284,57,52,241,60,36,80,52,34,361,-1,310,75,79,136,47,140,72,-1,104,59,241,7,617,undefined
24/06/2019,23,107,46,433,187,193,387,21,17,40,13,10,26,-1,115,171,49,35,25,116,81,198,629,59,-1,-1,147,27,99,12,201,67,undefined,16,21,151,43,23,145,31,27,45,29,21,214,-1,131,30,44,20,25,64,46,-1,48,60,145,7,358,undefined
25/06/2019,0,39,17,196,114,86,141,6,15,13,6,4,11,-1,78,61,21,12,11,79,37,156,192,28,-1,-1,74,25,42,5,163,29,undefined,10,14,79,7,3,74,18,12,22,13,8,50,-1,79,19,57,20,26,45,25,-1,18,14,74,11,140,undefined
25/06/2019,1,28,10,103,44,30,41,2,5,3,6,-1,4,-1,27,38,19,10,7,59,31,109,131,15,-1,-1,47,7,23,3,109,12,undefined,4,7,38,9,4,51,1,8,14,6,3,35,-1,57,12,34,7,13,34,12,-1,12,8,51,1,41,undefined
25/06/2019,2,24,8,40,23,13,24,2,2,2,4,1,7,-1,12,13,9,8,7,32,14,88,53,4,-1,-1,37,3,14,10,66,6,undefined,2,1,7,3,6,28,1,6,10,5,7,31,-1,36,5,33,1,7,17,11,-1,23,5,28,1,27,undefined
25/06/2019,3,8,13,49,22,34,20,6,1,1,5,-1,3,-1,9,7,12,5,4,35,7,42,73,9,-1,-1,43,-1,34,9,10,7,undefined,5,4,17,6,2,8,-1,3,6,4,5,21,-1,29,3,27,3,5,7,9,-1,11,4,8,1,39,undefined
25/06/2019,4,5,26,34,29,40,40,4,1,5,3,1,1,-1,27,12,5,2,1,14,9,21,49,15,-1,-1,28,1,39,7,22,19,undefined,6,4,22,6,5,10,13,2,2,1,-1,12,-1,46,4,14,12,7,5,-1,-1,7,6,10,-1,31,undefined
25/06/2019,5,28,21,82,97,119,245,39,50,100,19,4,29,-1,107,30,43,83,33,18,7,49,200,54,-1,-1,80,8,130,18,39,19,undefined,18,43,132,16,11,125,28,20,18,4,5,48,-1,60,14,31,3,18,9,10,-1,18,51,125,1,158,undefined
25/06/2019,6,102,73,156,190,382,1026,111,112,630,101,12,45,-1,309,76,214,242,205,37,14,87,735,282,-1,-1,134,34,436,94,68,41,undefined,98,72,659,90,10,424,123,114,46,28,13,171,-1,230,58,44,22,44,71,16,-1,91,316,424,5,404,undefined
25/06/2019,7,396,237,258,465,1034,2022,338,307,2493,355,58,185,-1,725,238,494,838,842,93,67,193,1540,742,-1,-1,311,96,1014,169,153,78,undefined,261,159,938,241,56,1311,341,463,93,84,51,503,-1,475,125,75,99,94,164,42,-1,152,1266,1311,31,1016,undefined
25/06/2019,8,798,547,571,1005,3840,957,587,549,4512,640,87,348,-1,778,581,909,2160,1834,203,177,358,2716,1541,-1,-1,1113,172,1865,304,351,130,undefined,583,279,1391,627,91,2391,816,919,298,325,138,1007,-1,1027,268,159,175,112,602,83,-1,424,2750,2391,163,2051,undefined
25/06/2019,9,930,633,614,961,1370,2287,283,307,2866,462,52,273,-1,775,584,906,1431,1054,203,136,353,2208,1030,-1,-1,1216,183,1235,259,258,155,undefined,473,220,1201,540,112,1608,825,616,276,331,143,759,-1,924,333,203,199,127,532,98,-1,393,1756,1608,144,1882,undefined
25/06/2019,10,1252,906,859,1439,1298,1324,124,221,929,334,42,183,-1,486,644,1165,780,481,327,259,457,1732,645,762,-1,1137,220,1269,274,389,170,undefined,238,218,937,432,132,1034,537,615,240,252,97,829,-1,977,446,237,283,204,446,117,-1,378,679,1034,187,1830,undefined
25/06/2019,11,1928,1399,1246,1964,1522,1350,160,232,794,255,41,159,-1,497,829,1535,703,458,531,499,784,2291,583,1847,-1,1632,242,1359,316,610,262,undefined,248,143,1019,504,179,1122,522,743,384,245,100,1101,-1,1191,547,407,334,218,482,234,-1,437,602,1122,195,2325,undefined
25/06/2019,12,3289,2535,2178,2950,1959,2222,317,743,1551,526,144,397,-1,644,1436,2234,1615,728,1113,895,1506,3365,1193,2649,-1,2417,297,1654,551,954,470,undefined,382,303,2333,947,422,1725,1249,1218,501,376,162,1918,-1,1919,649,572,520,273,830,303,-1,701,1545,1725,357,2890,undefined
25/06/2019,13,3807,3012,2240,3448,2049,2255,287,645,1385,498,141,417,-1,712,1539,2286,1640,711,1132,873,1577,3438,1168,2722,-1,2500,262,1707,504,1098,504,undefined,369,358,2112,947,329,1803,1185,986,448,396,222,2230,-1,2139,686,490,505,305,979,294,-1,839,1210,1803,375,3289,undefined
25/06/2019,14,3179,2141,2068,2868,1914,1824,231,290,997,327,80,272,-1,637,1381,1579,1079,596,939,516,1123,3201,728,2111,-1,1715,229,1512,539,721,268,undefined,284,272,1232,645,196,1290,600,643,310,312,137,1718,-1,1750,516,303,375,207,759,198,-1,557,686,1290,232,3020,undefined
25/06/2019,15,3125,1933,2089,2734,1862,2084,237,271,1412,380,71,244,-1,747,1422,1379,687,681,807,563,993,3145,633,2609,-1,1056,220,1449,510,680,217,undefined,244,251,1315,517,224,1339,465,588,362,309,153,1553,-1,1865,395,214,324,156,722,231,-1,633,735,1339,249,3055,undefined
25/06/2019,16,3076,2053,2227,2905,2303,3061,321,441,3161,690,97,301,-1,1114,1772,1388,846,1107,899,459,997,3966,896,3861,-1,662,179,1915,512,673,240,undefined,455,251,1587,591,254,1924,627,579,445,486,189,1615,-1,1989,282,184,396,141,665,284,-1,681,1792,1924,238,3197,undefined
25/06/2019,17,3556,1983,2528,3213,3246,5096,543,700,4327,850,133,443,-1,1999,1849,1533,1396,1780,1028,644,1142,5052,1364,5270,-1,809,284,2503,596,922,296,undefined,619,468,2531,808,282,2640,652,613,441,455,257,2061,-1,2253,422,200,455,178,901,372,-1,877,2307,2640,121,3825,undefined
25/06/2019,18,2676,1308,2488,2436,2035,2856,363,415,1986,442,100,378,-1,1198,1586,878,820,837,1292,741,1207,3836,756,3065,-1,712,205,1445,318,859,357,undefined,328,238,1920,456,225,1461,342,616,276,330,194,1396,-1,1682,260,172,438,149,631,257,-1,649,979,1461,34,2727,undefined
25/06/2019,19,1640,569,2396,1620,1109,1533,150,176,576,187,68,302,-1,506,1346,432,331,263,1108,587,1037,2694,356,1493,-1,577,89,644,166,845,363,undefined,156,95,1210,271,154,717,152,304,189,278,158,1013,-1,1178,250,160,343,112,547,179,-1,421,323,717,20,1752,undefined
25/06/2019,20,754,334,1881,1339,1115,1060,93,106,338,94,65,216,-1,382,1049,399,206,120,881,600,826,1923,218,916,-1,508,-1,726,133,650,341,undefined,83,82,785,171,111,479,97,228,164,172,106,941,-1,726,167,117,309,98,350,152,-1,307,157,479,26,1479,undefined
25/06/2019,21,507,210,1288,860,679,795,73,90,122,72,55,153,-1,292,631,240,141,73,642,408,617,1602,168,798,-1,345,-1,351,77,497,273,undefined,64,49,548,148,118,391,73,234,99,87,66,698,-1,533,147,106,207,81,272,134,-1,235,116,391,23,1097,undefined
25/06/2019,22,287,107,867,511,537,779,32,62,128,27,9,59,-1,415,472,148,131,66,416,277,450,1180,155,564,-1,234,-1,292,50,371,151,undefined,60,60,434,60,88,297,75,74,117,83,50,401,-1,283,127,107,127,49,158,133,-1,89,94,297,15,669,undefined
25/06/2019,23,136,67,516,246,233,408,21,25,39,25,12,59,-1,180,184,93,60,23,212,115,275,644,75,278,-1,156,-1,69,24,229,98,undefined,31,22,213,46,29,141,49,24,54,38,24,194,-1,178,47,80,51,26,65,65,-1,84,34,141,12,371,undefined
26/06/2019,0,90,53,234,105,82,132,7,4,21,13,6,11,-1,52,97,36,38,14,102,55,167,294,66,149,-1,72,-1,42,14,127,35,undefined,9,20,65,22,12,71,11,18,26,22,20,86,-1,98,28,53,19,18,46,30,-1,54,17,71,4,179,undefined
26/06/2019,1,37,7,127,63,45,64,7,2,8,4,1,4,-1,8,51,27,11,3,52,23,78,159,13,52,-1,97,-1,26,4,97,17,undefined,6,2,52,10,9,46,4,15,8,4,1,38,-1,68,12,46,3,21,17,20,-1,20,8,46,3,93,undefined
26/06/2019,2,17,8,75,37,35,24,1,1,3,3,-1,2,-1,14,35,13,6,4,20,28,68,93,7,24,-1,50,-1,21,6,67,17,undefined,6,4,13,2,4,47,2,7,8,4,3,23,-1,33,3,34,3,4,8,5,-1,11,7,47,-1,64,undefined
26/06/2019,3,12,9,72,37,36,24,3,1,1,5,3,3,-1,8,20,12,5,-1,31,29,42,63,16,20,-1,27,-1,41,1,51,10,undefined,4,3,12,5,2,10,1,5,5,1,1,22,-1,46,1,27,1,11,6,1,-1,7,4,10,1,23,undefined
26/06/2019,4,12,30,18,34,50,30,2,5,5,-1,-1,2,-1,26,10,11,1,1,25,24,43,89,12,40,-1,30,-1,54,2,46,26,undefined,8,7,15,3,6,10,7,2,1,-1,2,18,-1,36,10,20,15,2,6,3,-1,8,1,10,-1,52,undefined
26/06/2019,5,44,22,67,77,96,226,26,34,92,38,3,8,-1,103,32,40,100,29,22,33,74,146,70,318,-1,54,-1,91,15,49,16,undefined,18,35,107,17,13,114,22,18,5,2,4,43,-1,72,19,28,3,12,25,8,-1,25,83,114,1,154,undefined
26/06/2019,6,126,90,166,197,369,971,119,106,645,85,10,43,-1,270,79,216,259,223,51,21,82,825,271,1124,-1,99,-1,405,79,66,46,undefined,94,47,662,62,6,392,134,90,52,29,19,174,-1,171,59,38,23,42,50,32,-1,96,505,392,6,443,undefined
26/06/2019,7,322,205,285,450,986,1875,349,311,2292,336,45,186,-1,695,248,480,889,780,92,65,158,1456,700,2500,-1,249,-1,980,177,155,91,undefined,224,160,860,222,42,1257,348,431,111,76,35,490,-1,440,141,84,80,63,180,83,-1,149,1843,1257,50,975,undefined
26/06/2019,8,876,591,615,970,1858,4024,596,516,4159,660,82,299,-1,1376,566,988,2189,1859,178,125,327,2835,1607,4450,-1,570,-1,1749,273,330,144,undefined,607,279,1850,730,112,2434,823,990,282,283,147,954,-1,960,242,101,154,119,646,118,-1,370,3628,2434,163,1902,undefined
26/06/2019,9,910,647,636,1054,1414,2246,266,303,2823,569,63,378,-1,725,598,930,1524,977,176,177,337,2008,913,2837,-1,573,-1,1261,173,333,165,undefined,425,239,1120,533,104,1644,824,638,223,272,102,721,-1,866,273,142,208,152,500,155,-1,360,2134,1644,156,1681,undefined
26/06/2019,10,1387,928,1025,1500,1371,1320,163,196,860,354,70,161,-1,425,661,1084,886,556,359,285,506,1804,521,1752,-1,566,-1,1406,309,349,208,undefined,224,242,892,481,121,1089,595,641,323,235,111,783,-1,935,232,153,253,129,409,105,-1,367,740,1089,167,1944,undefined
26/06/2019,11,2069,1377,1446,2233,1850,1414,219,260,776,253,67,191,-1,575,885,1296,775,477,674,365,653,2267,577,1751,-1,739,-1,1715,411,578,274,undefined,209,214,1005,477,198,1052,555,940,307,348,201,1128,-1,1205,242,189,370,158,536,199,-1,451,649,1052,184,2323,undefined
26/06/2019,12,3267,2596,2162,3211,2305,2158,417,793,1598,513,182,512,-1,625,1405,2224,1638,719,1101,771,1536,3431,1142,2617,-1,1106,-1,2201,616,1065,363,undefined,380,391,2274,1084,405,1791,1273,1187,424,338,187,1951,-1,1934,398,355,494,222,921,239,-1,762,1609,1791,303,3146,undefined
26/06/2019,13,3934,2998,2064,3328,2127,2401,378,716,1382,537,141,410,-1,639,1660,2243,1746,722,1215,862,1574,3795,1193,2676,-1,1175,-1,1657,677,1017,420,undefined,470,459,2368,985,312,1786,1334,1237,466,423,219,2326,-1,2205,382,303,492,248,964,254,-1,838,1189,1786,293,3319,undefined
26/06/2019,14,3275,2245,1948,3090,2357,2069,244,321,925,350,153,293,-1,648,1525,1676,979,600,1053,532,1122,3178,660,2125,-1,763,-1,1987,665,748,345,undefined,295,296,1579,620,265,1265,549,708,362,339,153,1799,3,1672,315,204,373,213,854,255,-1,643,792,1265,237,3224,undefined
26/06/2019,15,3157,2176,2161,2939,2093,2322,243,287,1395,340,148,291,-1,700,1504,1396,801,613,881,438,927,3411,647,2783,-1,694,-1,1783,630,703,256,undefined,257,233,1331,570,187,1476,479,676,421,360,194,1657,195,1736,360,188,352,157,704,263,-1,557,797,1476,253,3148,undefined
26/06/2019,16,3177,2118,2200,3064,2427,3125,342,405,3014,631,154,412,-1,1110,1797,1381,825,1054,937,398,949,3804,883,3733,-1,703,-1,2130,620,658,270,undefined,404,233,1568,554,208,1944,483,704,325,426,213,1828,167,2094,481,265,366,205,679,256,-1,642,1479,1944,236,3346,undefined
26/06/2019,17,3828,2141,2553,3404,3265,5029,546,605,4345,856,109,504,-1,1914,1989,1501,1332,1736,1113,685,1193,4934,1312,5055,-1,1201,-1,2735,573,910,371,undefined,601,372,2520,801,271,2577,716,797,382,444,234,2167,248,2434,1229,704,486,308,859,357,-1,832,2291,2577,152,3916,undefined
26/06/2019,18,2873,1383,2570,2643,2036,2928,346,360,1845,449,114,408,-1,994,1716,874,765,802,1306,856,1141,3970,697,2926,-1,1654,-1,1654,316,1019,399,undefined,341,225,1795,578,257,1431,424,668,306,308,181,1535,148,1937,1608,1099,486,300,722,278,-1,632,891,1431,44,2991,undefined
26/06/2019,19,1633,612,2377,1704,1166,1561,144,188,582,211,67,299,-1,544,1459,484,285,292,1094,776,1021,2789,342,1620,-1,2032,-1,1009,174,790,413,undefined,167,125,1018,304,180,752,183,453,173,168,122,1173,107,1469,1762,1099,405,372,556,189,-1,420,351,752,44,1882,undefined
26/06/2019,20,926,446,1943,1278,1035,1173,70,147,309,90,58,223,-1,370,1082,401,181,142,878,608,841,2269,274,1042,-1,1587,-1,557,119,717,451,undefined,70,70,770,228,180,542,138,129,133,161,89,1082,78,1025,1119,967,349,245,489,164,-1,344,190,542,36,1565,undefined
26/06/2019,21,638,237,1433,998,1133,1093,65,80,172,73,50,242,-1,285,789,278,170,91,671,400,661,2004,254,924,-1,968,-1,887,97,540,301,undefined,99,76,655,185,118,434,94,146,122,87,71,760,49,692,705,572,284,230,375,104,-1,231,112,434,18,1354,undefined
26/06/2019,22,338,157,914,604,499,756,52,50,121,54,23,76,-1,280,511,171,149,62,424,305,489,1490,151,682,-1,573,-1,235,46,383,202,undefined,84,70,382,120,76,399,91,326,105,51,27,518,53,421,247,199,210,130,261,91,-1,130,77,399,14,872,undefined
26/06/2019,23,194,79,569,332,263,472,20,17,66,17,11,36,-1,213,200,54,50,22,225,145,255,823,92,366,-1,168,-1,139,29,286,82,undefined,25,35,213,98,25,205,36,32,74,28,24,253,38,292,101,92,56,44,172,68,-1,90,48,205,14,501,undefined
27/06/2019,0,76,50,240,110,125,128,-1,10,13,2,1,21,-1,64,105,40,23,12,106,43,167,254,57,142,-1,128,-1,72,14,181,41,undefined,8,13,80,16,22,116,10,19,61,36,21,64,28,131,25,88,31,21,68,40,-1,42,13,116,5,188,undefined
27/06/2019,1,36,32,145,63,39,97,5,4,10,4,-1,7,-1,59,77,15,11,5,76,33,110,161,26,59,-1,95,-1,18,6,139,14,undefined,3,10,34,6,7,52,8,8,32,15,14,41,1,70,38,49,32,12,103,21,-1,43,7,52,1,102,undefined
27/06/2019,2,29,9,104,27,15,45,3,2,3,5,-1,4,-1,18,29,8,11,8,55,22,105,100,11,19,-1,54,-1,14,5,71,5,undefined,5,7,19,8,3,35,5,21,20,16,8,20,4,41,9,47,23,17,65,16,-1,13,7,35,4,46,undefined
27/06/2019,3,10,13,65,38,44,28,1,1,6,1,1,-1,-1,9,46,9,3,1,22,18,78,106,4,13,-1,63,-1,34,-1,58,7,undefined,8,8,12,4,3,12,6,3,6,2,3,22,4,49,9,52,2,6,31,14,-1,6,4,12,1,51,undefined
27/06/2019,4,11,16,37,39,78,61,2,1,8,3,1,3,-1,45,23,4,10,3,25,12,32,89,8,40,-1,36,-1,44,6,41,15,undefined,11,8,16,5,10,19,6,2,3,2,1,29,3,49,11,29,13,5,4,6,-1,9,6,19,-1,57,undefined
27/06/2019,5,23,27,107,100,124,243,30,41,109,17,7,18,-1,86,26,39,107,45,13,14,54,194,46,320,-1,81,-1,111,18,48,11,undefined,17,31,113,47,13,121,16,18,15,5,3,49,6,79,11,26,5,10,13,5,-1,30,63,121,2,155,undefined
27/06/2019,6,182,89,191,188,361,1027,134,115,635,99,17,71,-1,275,85,201,253,179,39,29,76,677,249,1141,-1,133,-1,350,107,68,62,undefined,96,58,619,65,11,374,120,103,57,25,20,160,26,188,47,48,20,33,62,18,-1,89,406,374,5,416,undefined
27/06/2019,7,325,228,299,475,1003,1901,349,379,2531,380,54,167,-1,710,276,492,888,807,100,78,187,1457,776,2387,-1,385,-1,944,184,167,77,undefined,248,143,944,246,47,1361,364,452,109,95,50,495,12,497,198,78,83,72,193,82,-1,177,1599,1361,60,1017,undefined
27/06/2019,8,828,575,589,1000,1980,4097,585,531,4265,630,169,337,-1,1407,498,996,2068,1738,177,197,333,2855,1580,4483,-1,1268,-1,1809,309,377,149,undefined,613,335,1681,634,125,2361,857,920,321,301,161,981,9,1002,286,163,166,100,584,141,-1,356,3320,2361,149,1906,undefined
27/06/2019,9,935,660,651,1174,1430,2144,289,291,2758,606,62,267,-1,762,597,1024,1511,1056,147,196,421,2069,940,2924,-1,1227,-1,1274,219,243,144,undefined,460,235,1062,587,94,1684,852,666,214,243,108,802,7,1005,286,159,200,169,527,176,-1,384,2091,1684,161,1799,undefined
27/06/2019,10,1553,1010,947,1652,1241,1213,117,184,999,329,71,183,-1,426,668,1136,846,499,322,223,498,1848,585,1767,-1,1193,-1,1125,231,382,156,undefined,267,198,881,409,116,1499,602,747,266,210,93,849,3,1069,432,274,230,143,440,115,-1,402,874,1499,184,1897,undefined
27/06/2019,11,2175,1542,1287,2154,1634,1305,192,261,864,342,36,222,-1,467,894,1414,831,486,600,448,715,2409,595,1873,-1,1526,-1,1499,398,597,296,undefined,251,210,1103,518,242,1223,563,925,318,268,113,1151,11,1259,443,276,339,208,568,157,-1,474,662,1223,173,2340,undefined
27/06/2019,12,3593,2666,2268,3187,2044,2216,445,851,1600,638,163,390,-1,672,1371,2544,1735,703,1172,929,1641,3277,1182,2676,-1,2544,-1,1610,564,1154,528,undefined,427,354,2292,1026,414,1714,1532,1173,597,373,182,2005,6,2162,635,526,548,315,952,272,-1,783,1603,1714,229,3125,undefined
27/06/2019,13,4125,3049,2361,3466,2205,2275,400,771,1369,461,166,414,-1,748,1596,2379,1789,658,1293,938,1601,3661,1157,2501,-1,2395,-1,1776,660,1033,668,undefined,373,429,2274,996,296,1777,1292,967,431,343,178,2188,2,2521,772,536,501,298,1003,274,-1,838,1266,1777,224,3436,undefined
27/06/2019,14,3320,2291,2082,3047,2091,1943,232,345,993,344,107,351,-1,616,1462,1872,969,575,996,552,1072,3077,789,2354,-1,1723,-1,1676,638,715,351,undefined,251,268,1644,659,244,1239,663,744,329,311,128,1880,6,1813,509,303,393,207,767,195,-1,555,731,1239,207,3274,undefined
27/06/2019,15,3304,2270,2198,3049,2122,2242,256,316,1359,431,67,350,-1,790,1373,1523,743,611,846,538,969,3499,622,2687,-1,1524,-1,1664,607,804,218,undefined,280,216,1528,540,181,1462,498,631,307,239,132,1799,8,1917,387,195,363,169,686,230,-1,547,821,1462,250,3283,-1
27/06/2019,16,3316,2171,2324,3056,2335,3264,308,437,3095,695,198,530,-1,1219,1628,1458,818,1050,917,573,1031,3904,904,3904,-1,1545,-1,1881,518,762,263,undefined,465,286,1639,647,241,2066,688,603,406,410,183,1880,2,2136,320,215,432,178,710,297,-1,585,1744,2066,222,3314,-1
27/06/2019,17,3824,2281,2530,3563,3156,5043,534,680,4293,864,93,470,-1,1796,1933,1499,1240,1573,1212,761,1358,4865,1366,5246,-1,786,-1,2391,548,1060,349,undefined,630,377,2445,831,303,2831,755,692,462,458,255,2007,61,2475,326,138,550,188,884,395,-1,806,2946,2831,91,4095,-1
27/06/2019,18,3234,1659,2811,2859,2381,3069,346,476,2048,531,88,675,-1,1072,1729,1006,748,779,1300,857,1379,3954,751,3426,-1,733,-1,1902,322,1063,382,undefined,357,259,1825,447,224,2186,401,611,243,313,195,1543,153,1902,317,134,548,160,770,274,-1,658,3950,2186,43,3134,-1
27/06/2019,19,2225,1102,2246,1875,1562,1694,141,225,666,223,82,513,-1,628,1525,574,371,334,1271,921,1160,2806,343,1831,-1,663,-1,1589,231,961,400,undefined,140,141,1073,250,178,968,189,313,165,189,123,1224,87,1285,205,133,420,127,688,208,-1,423,1836,968,25,2185,-1
27/06/2019,20,1600,787,1893,1701,1069,1292,87,102,274,109,47,243,-1,443,1171,489,207,157,1119,684,961,2212,269,986,-1,518,-1,479,170,874,426,undefined,89,88,815,176,256,588,109,150,124,158,89,1132,74,1058,153,174,426,94,555,200,-1,356,344,588,29,1866,-1
27/06/2019,21,867,308,1731,1117,1285,1089,55,68,153,57,51,191,-1,393,953,311,197,120,895,538,851,2066,257,964,-1,384,-1,1099,136,691,293,undefined,74,80,688,161,182,550,88,152,101,85,55,903,46,869,160,112,321,110,393,122,-1,274,615,550,10,1425,-1
27/06/2019,22,541,271,1064,677,816,790,38,168,218,150,28,424,-1,299,504,223,162,99,584,494,585,1403,279,1215,-1,293,-1,481,66,523,229,undefined,64,65,433,169,57,1322,78,309,75,68,52,581,44,507,117,88,185,91,236,85,-1,208,2846,1322,15,1012,-1
27/06/2019,23,264,172,645,344,426,596,27,29,82,28,22,67,-1,227,251,154,98,53,259,377,463,980,97,394,-1,206,-1,225,40,322,98,undefined,45,61,274,106,35,333,34,57,53,35,20,322,19,291,61,127,38,45,128,65,-1,100,136,333,9,698,-1
28/06/2019,0,121,80,376,248,201,220,4,8,22,1,9,20,-1,115,132,119,35,28,103,324,296,515,59,183,-1,132,-1,118,33,202,16,undefined,8,36,143,71,12,204,24,12,22,17,18,154,9,186,27,72,16,22,89,21,-1,54,17,204,8,314,-1
28/06/2019,1,86,64,252,146,81,105,6,5,8,10,4,6,-1,42,79,45,17,25,84,110,270,283,36,68,-1,103,-1,31,11,192,44,undefined,3,5,63,27,10,90,4,7,8,6,6,86,7,143,15,63,11,23,52,32,-1,27,9,90,3,179,-1
28/06/2019,2,69,46,137,79,72,79,4,3,4,3,7,12,-1,52,58,25,12,25,45,91,202,282,37,33,-1,81,-1,27,10,127,10,undefined,9,5,34,31,1,58,4,6,2,2,1,53,1,87,5,53,8,7,45,6,-1,16,11,58,2,132,-1
28/06/2019,3,48,35,111,76,54,66,12,5,5,11,4,5,-1,48,50,17,8,4,33,44,159,168,36,32,-1,56,-1,48,6,102,3,undefined,5,15,27,28,5,21,4,6,7,1,1,35,-1,59,9,24,2,4,20,6,-1,4,5,21,2,109,-1
28/06/2019,4,68,21,75,55,80,71,2,4,9,2,5,6,-1,58,24,55,23,10,26,30,148,133,20,48,-1,75,-1,48,15,51,18,undefined,14,7,28,17,11,34,13,6,2,1,1,39,2,79,9,31,6,14,9,6,-1,9,8,34,-1,105,-1
28/06/2019,5,42,29,99,94,123,246,40,44,105,25,5,14,-1,102,46,30,92,39,38,22,56,252,56,357,-1,101,-1,106,19,45,39,undefined,29,31,118,29,17,113,21,37,14,7,9,62,6,90,29,47,13,29,29,10,-1,16,69,113,-1,176,-1
28/06/2019,6,136,79,167,195,355,961,111,90,573,100,22,79,-1,267,73,237,264,185,43,18,115,796,255,1091,-1,165,-1,368,62,98,45,undefined,91,49,562,83,10,364,124,120,51,30,20,185,28,194,56,51,33,49,53,27,-1,82,367,364,3,410,-1
28/06/2019,7,295,204,279,428,935,1766,288,282,2274,352,35,166,-1,664,232,503,792,774,63,80,151,1447,714,2403,-1,536,-1,956,148,116,112,undefined,229,133,784,245,66,1254,304,427,100,71,56,403,17,435,122,129,74,85,177,82,-1,133,1267,1254,60,963,-1
28/06/2019,8,814,525,583,888,1756,3808,495,477,3994,618,82,323,-1,1307,513,822,2193,1823,205,183,313,2622,1512,4309,-1,1074,-1,1606,270,321,193,undefined,530,296,1719,573,87,2232,764,888,279,294,127,877,20,1007,257,167,168,106,533,165,-1,310,2697,2232,209,1663,-1
28/06/2019,9,1034,790,603,1076,1452,2363,322,279,2686,506,60,303,-1,711,518,1002,1461,988,205,180,394,2132,875,2812,-1,1109,-1,1379,230,282,139,undefined,448,330,1161,487,117,1566,873,602,265,314,112,743,91,1038,262,213,209,134,445,191,-1,325,1919,1566,151,1659,-1
28/06/2019,10,1525,1082,866,1602,1288,1424,160,166,991,355,46,230,-1,539,645,1124,897,511,392,299,431,1949,594,1814,-1,1023,-1,1031,257,372,232,undefined,269,212,920,442,136,1171,508,629,323,324,128,868,92,989,386,298,274,156,457,138,-1,432,787,1171,171,2029,384
28/06/2019,11,2245,1545,1205,2176,1538,1671,157,262,926,337,77,253,-1,509,811,1382,816,409,555,390,751,2328,585,1801,-1,1128,-1,1378,437,567,283,undefined,194,243,1234,487,163,1318,531,813,287,208,123,1140,124,1488,454,364,345,171,508,169,-1,509,687,1318,179,2461,551
28/06/2019,12,3715,2679,2020,3212,2136,2587,338,767,1812,727,110,438,-1,814,1387,2283,1577,685,1187,981,1735,3281,1236,2671,-1,1774,-1,1692,478,1198,383,undefined,415,353,2544,1174,376,2021,1452,1313,425,302,184,2020,328,2192,709,559,515,286,975,334,-1,855,1680,2021,299,2876,925
28/06/2019,13,4235,3086,2372,3479,2294,2553,398,761,1549,591,154,516,-1,767,1766,2371,1529,616,1230,967,1562,3645,1335,2638,-1,1734,-1,1787,654,1138,427,undefined,408,424,2594,1155,337,1927,1329,1078,405,375,151,2326,228,2401,718,546,469,282,1013,247,-1,899,1227,1927,220,3365,953
28/06/2019,14,3437,2375,2200,3130,2232,2118,291,353,1042,306,122,517,-1,651,1468,1767,921,546,1042,658,1146,3174,740,2312,-1,1271,-1,1627,550,843,284,undefined,256,298,1711,641,210,1445,687,742,299,287,135,1818,180,1934,530,365,418,245,790,196,-1,682,620,1445,264,3298,804
28/06/2019,15,3536,2535,2505,3219,2326,2589,278,309,1445,345,161,409,-1,864,1716,1615,750,559,1055,545,1034,3468,640,2772,-1,1151,-1,1613,605,821,301,undefined,311,283,1764,532,267,1493,462,653,313,280,125,1805,131,2079,540,350,496,245,779,266,-1,627,668,1493,305,3425,902
28/06/2019,16,3772,2481,2532,3328,2632,3406,378,578,2918,623,204,640,-1,1234,1706,1526,893,895,1046,552,1179,3933,872,3793,-1,924,-1,1931,595,956,286,undefined,460,369,1991,670,232,2053,521,688,333,366,174,1936,165,2248,418,230,452,213,790,269,-1,662,1357,2053,283,3518,842
28/06/2019,17,4286,2622,3185,3639,3820,4837,471,782,3545,879,805,1688,-1,1773,2180,1724,1239,1354,1325,736,1403,4884,1203,4651,-1,798,-1,2745,549,1278,351,undefined,543,374,2797,928,248,2593,687,799,380,360,198,2199,169,2714,360,162,604,226,1050,314,-1,903,1628,2593,120,4186,889
28/06/2019,18,3807,1986,3217,3312,3333,3194,222,513,1585,525,1668,3553,-1,1068,1871,1244,685,705,1627,1074,1411,3959,644,2923,-1,799,-1,2630,451,1388,471,undefined,308,246,2298,714,271,1693,407,505,227,268,154,2066,121,2120,316,186,674,195,941,244,-1,663,1141,1693,49,3661,729
28/06/2019,19,2890,1492,2800,2573,2542,2054,170,354,815,420,2445,4253,-1,623,1743,860,353,309,1604,1405,1553,2961,393,1765,-1,638,-1,2376,301,1291,539,undefined,170,197,1861,552,320,1043,227,388,162,133,79,1710,71,1637,261,165,552,176,815,206,-1,625,925,1043,31,2832,644
28/06/2019,20,2176,1004,2607,2324,1908,1829,189,304,412,465,2473,4267,-1,601,1437,608,267,216,1626,1341,1433,2542,302,1248,-1,562,-1,971,235,1185,609,undefined,107,147,1583,439,271,738,136,213,110,162,90,1519,53,1398,267,130,601,156,758,189,-1,452,695,738,26,2409,444
28/06/2019,21,1523,572,2582,2083,2811,1730,150,287,503,607,1860,4602,-1,625,1305,526,218,141,1340,1033,1358,2673,323,1242,-1,517,-1,2175,296,1188,636,undefined,72,131,1630,501,263,976,188,201,92,73,51,1522,54,1366,179,167,466,101,670,133,-1,415,1138,976,30,2517,428
28/06/2019,22,691,449,2021,1706,1650,1488,90,149,285,309,420,1498,-1,594,961,397,215,168,1036,893,1072,1958,245,987,-1,360,-1,833,169,1073,459,undefined,115,134,1137,570,148,758,121,378,73,45,30,1214,23,856,127,132,315,101,496,76,-1,277,497,758,21,1804,286
28/06/2019,23,502,273,1544,1213,881,1063,41,82,130,82,127,297,-1,497,571,261,117,80,716,576,891,1481,195,693,-1,287,-1,341,144,808,322,undefined,50,116,758,453,127,427,67,137,41,22,22,731,21,554,80,140,143,48,465,61,-1,178,119,427,13,1378,203
29/06/2019,0,263,173,1002,1137,534,627,43,30,86,40,28,101,-1,328,320,177,69,68,426,434,709,1050,103,734,-1,195,-1,128,51,601,180,undefined,53,115,422,464,65,333,35,75,15,20,20,473,6,442,56,93,63,24,352,31,-1,116,70,333,5,1095,97
29/06/2019,1,188,159,638,466,270,442,23,14,50,22,3,37,-1,197,205,117,38,27,243,274,567,709,64,259,-1,149,-1,53,27,530,59,undefined,26,49,262,293,37,187,9,47,12,18,13,355,5,292,40,73,44,18,250,22,-1,68,51,187,9,671,60
29/06/2019,2,117,114,417,300,151,261,25,5,25,12,6,25,-1,121,138,68,33,15,143,123,374,567,78,163,-1,120,-1,62,17,286,16,undefined,10,17,126,261,10,140,15,13,7,8,6,240,3,188,38,80,9,9,160,35,-1,40,38,140,3,438,46
29/06/2019,3,61,101,265,140,145,202,16,1,26,18,-1,10,-1,120,109,44,21,11,133,86,355,502,40,71,-1,85,-1,62,14,280,19,undefined,17,15,52,227,9,68,22,5,4,1,-1,142,3,132,18,73,9,15,109,8,-1,39,47,68,2,280,44
29/06/2019,4,53,46,145,86,90,133,3,2,8,2,4,21,-1,99,43,40,13,4,45,59,199,222,15,53,-1,70,-1,28,10,148,26,undefined,9,3,35,61,12,43,7,7,5,4,4,79,1,87,29,43,9,12,26,8,-1,30,10,43,2,165,25
29/06/2019,5,58,20,129,92,83,123,9,10,18,15,5,8,-1,59,64,27,32,11,56,34,134,152,18,113,-1,73,-1,51,17,113,10,undefined,10,12,50,23,6,61,9,12,53,5,5,38,2,61,20,42,4,5,26,16,-1,20,13,61,4,157,26
29/06/2019,6,65,130,90,110,80,198,18,14,44,15,2,14,-1,70,40,81,73,23,14,27,117,281,58,315,-1,112,-1,62,14,116,28,undefined,22,36,135,21,8,99,13,45,14,3,3,58,14,72,50,65,11,25,22,8,-1,26,39,99,2,171,28
29/06/2019,7,121,103,157,197,161,447,47,32,123,17,5,23,-1,119,59,128,78,43,68,50,97,384,71,512,-1,207,-1,95,30,32,23,undefined,31,36,277,23,15,215,29,236,15,9,6,133,16,119,100,58,27,36,39,27,-1,62,92,215,2,259,45
29/06/2019,8,265,203,250,391,300,498,79,77,128,37,17,63,-1,191,112,240,113,53,74,53,97,781,108,731,-1,369,-1,201,63,21,97,undefined,57,55,359,73,66,356,108,334,24,40,24,201,21,238,147,103,64,35,141,24,-1,93,155,356,8,566,128
29/06/2019,9,708,584,465,782,743,755,79,114,153,86,23,149,-1,314,248,499,134,106,205,149,219,1265,174,848,-1,702,-1,497,137,23,135,undefined,76,109,605,134,86,490,189,167,71,74,51,358,47,610,343,290,254,106,289,71,-1,229,252,490,100,990,242
29/06/2019,10,1387,1073,754,1374,1183,1008,172,233,187,103,31,217,-1,385,448,820,201,159,361,240,402,1757,235,1234,-1,1080,-1,987,213,15,209,undefined,90,112,924,190,118,872,213,254,97,97,56,698,47,1005,545,361,350,189,414,105,-1,469,210,872,148,1564,335
29/06/2019,11,2539,1717,1138,2264,1727,1360,389,239,165,84,64,243,-1,472,694,1164,231,184,640,488,704,2245,242,1341,-1,1315,-1,1576,451,30,201,undefined,123,149,1228,228,186,864,189,581,87,69,58,900,58,1397,683,480,489,189,582,69,-1,523,194,864,139,2442,429
29/06/2019,12,2963,2213,1446,2672,1851,1407,981,224,163,68,14,102,-1,385,913,1282,225,169,890,646,886,2454,258,1486,-1,1353,-1,1885,322,37,245,undefined,163,157,1123,171,195,939,187,477,124,76,66,1004,54,1487,619,334,591,262,588,88,-1,539,235,939,85,3102,418
29/06/2019,13,2778,2064,1414,2394,1861,1185,783,163,143,57,45,89,-1,316,1056,1250,205,147,1099,695,826,2203,226,1342,-1,1109,-1,2282,226,256,232,undefined,119,45,887,187,153,710,141,553,97,81,57,988,65,1283,505,253,484,220,613,76,-1,548,246,710,60,2694,444
29/06/2019,14,3013,2230,1493,2410,1641,1382,69,164,184,49,19,93,-1,349,1106,1193,205,134,1072,492,841,2179,232,1377,-1,994,-1,1559,220,730,240,undefined,73,68,842,167,145,782,116,408,102,78,57,995,36,1429,516,252,613,168,594,91,-1,455,320,782,64,2510,439
29/06/2019,15,3285,2162,1872,2357,1808,1337,130,223,162,116,97,279,-1,549,1324,1150,235,129,942,458,855,2524,236,1295,-1,876,-1,1794,198,662,206,undefined,111,85,955,229,160,794,131,470,87,100,67,1101,46,1570,447,216,558,198,563,76,-1,405,562,794,83,2524,469
29/06/2019,16,2786,1980,1442,2206,2037,1459,962,168,165,106,41,212,-1,391,1157,983,261,113,888,481,798,2538,196,1469,-1,536,-1,2196,223,700,256,undefined,186,100,913,202,148,840,116,494,99,90,57,1042,45,1240,304,106,560,152,501,85,-1,336,971,840,33,2476,391
29/06/2019,17,2607,1603,1553,2068,1655,1499,933,206,274,139,308,896,-1,401,1096,896,344,127,1014,796,935,2540,334,1666,-1,475,-1,1298,171,880,314,undefined,266,114,1246,219,117,1450,166,340,77,64,42,900,58,1222,199,61,558,156,604,136,-1,455,3203,1450,9,2432,377
29/06/2019,18,2046,1125,1936,1714,1516,1286,107,218,247,264,759,2302,-1,430,1066,526,310,122,1235,1093,1112,2282,309,1698,-1,536,-1,1455,130,913,431,undefined,134,142,1248,191,194,1598,176,405,69,69,46,999,46,1294,206,136,631,173,493,105,-1,414,9136,1598,27,1911,457
29/06/2019,19,1619,631,2212,1582,1481,1153,42,156,224,190,1167,2978,-1,369,1087,468,283,103,1331,1055,1066,1744,272,1101,-1,442,-1,1734,157,967,531,undefined,134,141,1390,167,250,852,175,431,51,33,16,1124,44,1268,169,126,545,112,598,103,-1,415,4542,852,30,1680,400
29/06/2019,20,886,492,1997,1344,1082,1013,29,104,130,114,1592,3380,-1,337,991,330,229,58,1076,866,993,1701,183,752,-1,382,-1,409,84,935,561,undefined,62,72,1052,240,271,475,143,186,59,39,35,981,33,861,149,104,552,94,439,101,-1,299,796,475,33,1465,336
29/06/2019,21,537,293,1808,1239,1753,969,35,127,172,259,1193,3266,-1,340,837,313,137,80,946,751,945,1709,195,855,-1,342,-1,1577,94,874,556,undefined,54,77,926,265,242,801,130,165,90,36,20,905,23,735,133,97,444,60,398,78,-1,300,5429,801,16,1427,305
29/06/2019,22,592,278,1627,1650,1005,1164,26,159,179,385,241,1243,-1,373,660,361,160,94,928,889,1032,1550,364,1513,-1,308,-1,697,61,922,443,undefined,91,96,939,262,152,1589,80,406,29,33,29,733,19,573,132,82,278,58,513,39,-1,271,3875,1589,21,1341,223
29/06/2019,23,340,208,1088,1251,627,840,25,26,93,64,31,215,-1,330,405,236,110,40,512,1050,813,1265,151,684,-1,224,-1,307,64,726,370,undefined,34,49,574,425,98,576,40,91,23,16,15,525,13,463,56,77,134,32,396,44,-1,198,373,576,18,995,121
30/06/2019,0,201,142,816,879,363,593,5,17,62,16,38,79,-1,323,251,124,40,18,372,352,598,795,98,388,-1,170,-1,109,25,554,167,undefined,33,45,349,225,33,429,34,38,23,18,16,334,8,416,55,101,54,42,391,23,-1,113,109,429,8,697,79
30/06/2019,1,168,141,532,927,221,341,19,20,24,26,3,40,-1,203,187,97,41,14,211,181,624,538,74,274,-1,119,-1,62,20,431,69,undefined,16,27,212,328,25,223,24,30,15,11,9,312,3,283,29,60,6,22,247,21,-1,89,33,223,9,579,49
30/06/2019,2,104,112,401,786,165,305,1,8,18,21,3,21,-1,168,117,92,24,27,149,119,371,543,36,151,-1,114,-1,49,24,341,5,undefined,23,31,112,145,14,141,27,18,5,4,-1,198,1,117,24,60,13,20,165,12,-1,54,24,141,7,390,43
30/06/2019,3,84,79,278,528,79,156,12,-1,14,30,9,45,-1,155,64,61,14,7,130,161,422,393,62,171,-1,117,-1,46,13,335,24,undefined,9,2,71,131,10,85,12,13,3,3,3,173,8,162,20,44,8,6,176,12,-1,35,36,85,6,323,33
30/06/2019,4,56,50,162,494,76,163,6,1,16,9,-1,12,-1,149,49,40,16,11,65,65,244,265,35,130,-1,70,-1,44,10,185,31,undefined,8,9,44,52,5,50,6,6,-1,-1,1,77,-1,78,10,39,17,9,90,5,-1,29,16,50,2,175,30
30/06/2019,5,52,52,97,191,99,145,6,2,16,16,-1,8,-1,74,50,47,15,9,23,35,197,248,59,118,-1,59,-1,93,9,294,14,undefined,4,4,43,24,16,42,11,13,2,-1,-1,82,3,83,20,52,4,4,51,10,-1,29,9,42,2,144,22
30/06/2019,6,55,27,62,134,78,175,29,10,21,6,1,11,-1,108,33,33,30,17,13,27,78,334,54,143,-1,88,-1,82,25,107,6,undefined,24,22,67,14,6,85,34,15,17,10,6,105,6,110,29,46,4,18,27,14,-1,29,28,85,5,232,29
30/06/2019,7,72,46,149,180,155,289,114,47,50,27,8,49,-1,119,65,57,63,27,33,61,104,423,50,313,-1,136,-1,151,42,81,29,undefined,51,41,202,35,10,150,21,16,15,11,10,155,4,168,81,73,27,26,38,12,-1,46,61,150,3,322,39
30/06/2019,8,210,122,204,292,336,474,172,97,55,48,56,109,-1,239,104,186,100,38,80,54,92,749,139,673,-1,310,-1,374,93,158,79,undefined,80,83,439,47,42,286,117,58,43,34,38,226,12,266,126,90,71,66,89,29,-1,90,1815,286,19,556,115
30/06/2019,9,626,419,343,614,723,770,212,159,116,85,68,285,-1,274,251,346,147,88,143,122,227,1177,218,849,-1,681,-1,786,226,294,131,undefined,155,141,903,123,53,508,146,185,54,63,41,358,25,608,283,286,141,109,292,45,-1,172,413,508,44,929,199
30/06/2019,10,1399,907,697,1213,1364,1179,315,273,155,87,95,393,-1,502,482,684,170,118,390,344,419,1631,259,1229,-1,1132,-1,1597,437,403,147,undefined,176,159,1314,142,83,879,132,186,78,116,75,689,64,1003,508,447,290,262,356,80,-1,333,1077,879,107,1539,373
30/06/2019,11,2439,1463,1187,2049,2189,1354,387,399,191,164,208,614,-1,558,749,1015,286,102,707,500,588,2069,331,1499,-1,1440,-1,2097,683,554,262,undefined,165,165,1913,145,124,1179,128,280,124,88,74,858,77,1407,797,582,492,204,512,132,-1,455,3608,1179,146,2209,389
30/06/2019,12,3141,1944,1777,2440,2371,1621,418,522,244,203,300,1153,-1,576,1104,1116,301,142,1147,987,1033,2580,321,1953,-1,1717,-1,2375,738,782,330,undefined,123,136,2471,148,225,1490,107,288,124,119,88,1233,77,1791,1035,627,658,276,551,125,-1,539,8586,1490,215,2595,506
30/06/2019,13,3671,2302,2168,2916,2558,1779,438,469,167,112,185,657,-1,607,1353,1348,332,153,1362,944,1086,2824,261,1272,-1,1777,-1,2527,957,872,379,undefined,182,178,2909,159,242,977,100,416,119,135,102,1466,95,1887,1017,686,667,277,790,153,-1,580,3284,977,199,2984,506
30/06/2019,14,3829,2573,2299,3004,2789,1935,413,402,150,104,165,629,-1,760,1491,1376,319,118,1323,790,1139,3014,281,1227,-1,1764,-1,2548,989,829,378,undefined,158,201,2505,161,288,787,92,192,114,126,74,1803,95,1977,1062,574,713,335,688,186,-1,571,806,787,227,3023,618
30/06/2019,15,3937,2564,2399,2889,2625,2025,363,498,212,184,197,890,-1,817,1569,1290,278,109,1216,699,1084,3127,321,1635,-1,1502,-1,2259,838,904,370,undefined,123,160,2049,168,313,1274,81,157,169,129,87,1678,70,1929,827,449,681,229,664,139,-1,518,3938,1274,246,2993,652
30/06/2019,16,3838,2398,2845,2939,2409,1966,269,469,298,193,502,1516,-1,832,1903,1209,242,132,1221,577,1159,3226,436,2033,-1,954,-1,1983,673,837,541,undefined,124,170,1937,183,200,1815,105,296,111,132,76,1656,78,2214,613,320,583,204,656,139,-1,472,3455,1815,209,2998,533
30/06/2019,17,3112,1645,2278,2439,1968,1805,177,386,238,179,1527,2549,-1,669,1495,746,256,100,1256,713,1249,2993,321,1465,-1,546,-1,1118,416,907,452,undefined,112,126,1543,178,377,1162,102,199,127,135,84,1341,83,1694,259,156,561,171,710,159,-1,537,1250,1162,85,2388,616
30/06/2019,18,2451,988,2045,1920,1413,1481,77,272,337,255,2494,4902,-1,618,1338,451,206,105,1386,756,1171,2466,258,1210,-1,467,-1,519,217,944,574,undefined,76,105,1250,145,271,886,102,309,100,77,39,1152,57,1408,212,129,419,159,491,153,-1,444,1028,886,36,1915,470
30/06/2019,19,1358,573,1967,1286,1026,1084,46,216,277,320,3059,5301,-1,352,1126,310,140,56,1155,769,960,1996,246,945,-1,492,-1,384,141,777,557,undefined,71,70,1012,130,260,547,96,154,87,71,41,1171,35,1104,234,174,352,170,456,138,-1,386,886,547,23,1430,413
30/06/2019,20,702,346,1559,1192,715,1025,43,135,176,379,2713,5451,-1,326,947,320,138,48,989,579,804,1701,175,777,-1,379,-1,242,94,673,630,undefined,55,51,953,109,167,462,48,106,68,39,28,894,36,815,123,132,308,126,371,75,-1,242,771,462,23,1256,304
30/06/2019,21,483,221,1094,729,511,851,21,180,432,553,1500,3753,-1,300,640,219,76,21,661,450,626,1480,205,820,-1,314,-1,179,57,519,336,undefined,55,51,671,81,147,695,109,88,64,20,12,632,31,588,80,104,246,82,242,100,-1,218,1429,695,19,735,240
30/06/2019,22,310,110,856,442,393,577,37,52,98,156,313,1063,-1,263,354,117,77,29,380,275,473,1167,115,514,-1,217,-1,116,40,437,233,undefined,35,34,335,59,71,372,38,297,26,12,13,366,23,330,79,67,79,64,151,50,-1,150,335,372,8,734,176
30/06/2019,23,154,68,481,301,210,385,5,12,58,32,50,128,-1,191,153,57,37,12,221,105,246,560,57,234,-1,132,-1,67,19,264,62,undefined,12,9,212,16,39,197,29,33,8,10,10,172,21,193,51,79,20,64,67,38,-1,67,95,197,10,433,113


==> Figures/Australia/big/June_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place
01/06/2020,0,27,19,78,40,58,35,7,9,10,8,2,6,-1,-1,-1,22,5,6,17,11,43,82,16,43,30,85,12,31,3,35,31,undefined,-1,2,47,5,1,undefined,11,5,-1,4,4,20,54,9,33,11,109,8,23,7,1,undefined,10,2,22,-1,-1,16,80,14,20,5,11,18,undefined,undefined,undefined,undefined,undefined
01/06/2020,1,9,10,33,16,19,51,8,6,4,-1,2,13,-1,-1,-1,4,4,1,31,5,17,46,6,15,16,50,7,9,5,14,25,undefined,-1,1,21,2,4,undefined,2,4,-1,-1,-1,7,33,1,19,5,73,-1,7,6,-1,undefined,2,18,13,-1,-1,9,100,7,10,1,1,28,undefined,undefined,undefined,undefined,undefined
01/06/2020,2,14,5,32,15,21,32,-1,6,-1,1,-1,6,-1,-1,-1,5,-1,-1,4,6,10,78,9,11,9,29,8,14,3,8,3,undefined,-1,7,12,-1,1,undefined,11,2,-1,-1,-1,8,23,1,24,6,40,1,1,4,-1,undefined,2,2,9,-1,-1,10,60,15,8,-1,2,22,undefined,undefined,undefined,undefined,undefined
01/06/2020,3,4,5,24,28,24,12,6,-1,7,-1,1,2,-1,-1,-1,2,5,2,5,2,13,29,9,21,5,35,-1,23,1,4,2,undefined,-1,-1,1,-1,7,undefined,-1,1,-1,3,2,6,15,2,23,2,27,4,20,1,-1,undefined,2,2,4,-1,-1,4,62,10,6,2,5,5,undefined,undefined,undefined,undefined,undefined
01/06/2020,4,15,9,31,22,45,15,-1,1,5,2,-1,2,-1,-1,-1,6,4,3,2,1,15,63,3,21,22,39,6,44,2,2,8,undefined,-1,3,6,6,2,undefined,5,3,-1,-1,-1,6,35,2,6,7,36,3,5,7,-1,undefined,1,1,10,-1,-1,12,42,15,7,4,8,6,undefined,undefined,undefined,undefined,undefined
01/06/2020,5,14,7,27,43,84,97,7,7,42,3,-1,1,-1,-1,-1,55,28,6,3,6,23,97,21,153,53,29,6,84,11,14,33,undefined,-1,24,59,13,16,undefined,11,13,-1,-1,-1,38,126,3,70,10,17,11,21,6,-1,undefined,19,12,68,-1,-1,14,81,11,9,9,16,14,undefined,undefined,undefined,undefined,undefined
01/06/2020,6,49,41,75,109,93,267,14,50,185,26,2,12,-1,15,-1,71,73,45,7,16,29,225,69,427,111,33,14,75,14,38,28,undefined,-1,39,181,21,4,undefined,39,33,-1,13,7,38,243,13,103,23,16,11,57,16,-1,undefined,63,42,128,-1,-1,24,199,42,20,32,20,16,undefined,undefined,undefined,undefined,undefined
01/06/2020,7,97,65,102,156,147,284,54,68,252,39,5,32,-1,62,-1,129,185,118,20,16,45,396,158,542,165,55,34,135,24,53,22,undefined,-1,32,181,54,19,undefined,47,68,-1,29,7,100,357,16,153,40,43,34,36,25,-1,undefined,46,76,285,-1,-1,44,146,33,62,97,58,74,undefined,undefined,undefined,undefined,undefined
01/06/2020,8,190,123,160,290,215,398,93,117,314,67,7,65,-1,85,-1,281,281,187,23,39,62,725,230,799,275,145,55,201,55,71,56,undefined,-1,46,278,141,38,undefined,74,203,-1,26,20,174,514,33,276,75,42,88,46,95,-1,undefined,113,151,489,-1,-1,82,253,24,89,102,171,98,undefined,undefined,undefined,undefined,undefined
01/06/2020,9,276,196,191,413,208,351,86,94,168,43,11,47,-1,116,-1,337,241,133,71,64,125,673,136,579,227,196,61,161,45,101,87,undefined,-1,50,214,151,82,undefined,98,99,-1,31,28,179,596,22,332,77,86,140,78,94,-1,undefined,154,99,293,-1,-1,100,308,43,128,81,155,161,undefined,undefined,undefined,undefined,undefined
01/06/2020,10,489,347,305,676,288,254,54,109,119,47,23,92,-1,188,-1,494,192,162,114,79,204,653,103,480,206,227,58,189,56,157,103,undefined,-1,54,307,140,76,undefined,121,183,-1,36,25,375,802,20,397,106,63,213,70,132,1,undefined,177,99,272,-1,-1,174,368,50,226,86,208,248,undefined,undefined,undefined,undefined,undefined
01/06/2020,11,661,505,408,844,349,289,84,134,106,88,21,64,-1,237,-1,536,241,148,197,136,255,828,134,455,271,263,93,153,88,222,140,undefined,-1,39,277,132,86,undefined,108,115,-1,35,21,465,969,30,466,110,107,247,73,173,2,undefined,163,99,274,-1,-1,154,595,49,223,58,223,345,undefined,undefined,undefined,undefined,undefined
01/06/2020,12,967,654,536,1087,400,344,65,130,116,55,16,83,-1,289,-1,684,257,137,273,155,303,973,182,586,317,325,61,225,59,214,117,undefined,-1,47,266,196,90,undefined,132,208,-1,17,22,556,1092,37,553,118,80,245,112,202,1,undefined,248,101,333,-1,-1,160,573,79,338,78,225,361,undefined,undefined,undefined,undefined,undefined
01/06/2020,13,1068,743,631,1188,420,377,70,87,155,63,9,72,-1,305,-1,761,254,152,311,175,350,1041,162,636,358,346,115,223,39,248,117,undefined,-1,49,281,175,106,undefined,205,147,-1,27,20,549,1172,29,773,148,77,249,119,245,1,undefined,277,147,389,-1,-1,186,731,74,359,68,250,532,undefined,undefined,undefined,undefined,undefined
01/06/2020,14,1004,622,555,1048,320,347,30,94,122,38,1,23,-1,216,-1,729,189,142,313,136,340,945,98,674,292,205,105,159,30,257,113,undefined,-1,47,214,182,82,undefined,170,127,-1,31,15,487,1022,67,491,132,60,179,72,193,-1,undefined,220,73,251,-1,-1,139,645,78,262,76,172,403,undefined,undefined,undefined,undefined,undefined
01/06/2020,15,814,504,482,826,307,366,18,54,188,41,3,24,-1,248,-1,577,107,117,247,127,245,1018,105,802,321,136,62,151,15,232,75,undefined,-1,26,264,120,52,undefined,76,113,-1,7,12,395,821,30,451,110,38,100,92,180,-1,undefined,186,72,259,-1,-1,150,678,77,236,66,132,421,undefined,undefined,undefined,undefined,undefined
01/06/2020,16,820,465,570,741,299,338,36,69,280,33,5,15,-1,260,-1,408,122,139,253,111,274,1115,138,875,313,188,67,153,37,204,114,undefined,-1,17,181,93,58,undefined,97,97,-1,17,10,357,761,26,569,83,52,145,83,185,-1,undefined,205,82,344,-1,-1,137,647,60,227,60,171,545,undefined,undefined,undefined,undefined,undefined
01/06/2020,17,663,339,426,599,299,340,37,84,238,40,8,16,-1,250,-1,350,141,166,331,120,237,1270,145,1165,233,98,100,132,22,208,97,undefined,-1,16,188,120,56,undefined,213,99,-1,12,10,281,706,26,469,113,62,153,67,165,-1,undefined,219,92,361,-1,-1,120,595,90,159,75,140,387,undefined,undefined,undefined,undefined,undefined
01/06/2020,18,314,146,437,348,201,271,40,69,107,23,2,23,-1,136,-1,177,82,80,280,97,230,828,74,548,116,116,51,90,21,192,120,undefined,-1,10,139,98,29,undefined,134,79,-1,4,2,159,482,24,333,67,28,102,69,76,1,undefined,141,57,154,-1,-1,89,503,94,102,52,114,278,undefined,undefined,undefined,undefined,undefined
01/06/2020,19,257,105,375,214,169,187,24,43,36,20,10,51,-1,61,-1,74,32,24,239,92,198,528,46,274,57,134,42,76,28,163,111,undefined,-1,15,92,36,52,undefined,64,36,-1,17,8,117,273,18,152,61,48,87,47,92,1,undefined,98,37,130,-1,-1,103,441,66,97,24,59,264,undefined,undefined,undefined,undefined,undefined
01/06/2020,20,85,77,326,178,139,146,17,31,48,17,10,81,-1,85,-1,83,35,15,163,76,161,515,37,217,97,137,26,62,26,165,255,undefined,-1,13,95,40,43,undefined,37,23,-1,14,8,100,216,9,168,28,71,36,30,62,1,undefined,89,29,102,-1,-1,67,410,42,80,30,46,242,undefined,undefined,undefined,undefined,undefined
01/06/2020,21,93,44,211,125,140,159,11,33,56,19,19,89,-1,110,-1,30,26,20,116,56,98,419,37,210,63,165,29,50,12,92,129,undefined,-1,13,80,27,42,undefined,33,14,-1,25,19,75,210,11,127,40,66,78,20,47,-1,undefined,77,42,80,-1,-1,78,401,36,60,23,67,156,undefined,undefined,undefined,undefined,undefined
01/06/2020,22,49,35,169,105,93,84,15,22,39,11,17,44,-1,66,-1,24,21,7,54,69,85,218,36,169,46,93,33,55,17,76,77,undefined,-1,13,65,19,23,undefined,6,24,-1,3,6,68,191,8,109,44,53,37,22,37,-1,undefined,43,25,79,-1,-1,54,246,24,59,13,46,109,undefined,undefined,undefined,undefined,undefined
01/06/2020,23,33,31,113,59,44,40,3,12,15,6,1,23,-1,48,-1,17,-1,5,21,24,47,98,18,61,31,57,14,19,6,56,41,undefined,-1,4,25,19,14,undefined,4,3,-1,5,5,33,110,2,43,12,57,22,14,13,-1,undefined,9,11,36,-1,-1,27,158,27,24,6,29,49,undefined,undefined,undefined,undefined,undefined
02/06/2020,0,21,19,77,28,24,12,-1,3,1,1,1,8,-1,11,-1,6,5,3,24,15,21,79,18,19,12,69,5,18,1,26,22,undefined,-1,-1,37,7,3,undefined,-1,8,-1,9,7,14,40,7,31,15,65,8,6,9,-1,undefined,19,6,25,-1,-1,13,102,39,9,3,11,28,undefined,undefined,undefined,undefined,undefined
02/06/2020,1,14,13,74,18,9,22,1,-1,7,3,1,7,-1,-1,-1,8,2,2,3,7,27,48,5,28,9,46,2,9,3,14,17,undefined,-1,7,2,-1,4,undefined,-1,2,-1,5,4,5,24,-1,49,2,31,3,16,6,1,undefined,2,2,12,-1,-1,5,72,22,23,1,8,15,undefined,undefined,undefined,undefined,undefined
02/06/2020,2,7,7,40,5,13,21,-1,1,3,2,3,5,-1,14,-1,8,-1,-1,2,-1,11,78,8,7,7,41,3,14,1,10,5,undefined,-1,3,9,-1,2,undefined,-1,3,-1,2,1,2,12,-1,15,4,41,1,9,8,-1,undefined,-1,2,8,-1,-1,3,59,13,6,-1,3,14,undefined,undefined,undefined,undefined,undefined
02/06/2020,3,7,4,26,8,28,11,3,1,1,2,1,2,-1,6,-1,3,1,4,2,1,9,37,11,16,8,28,5,27,1,7,9,undefined,-1,2,5,1,-1,undefined,15,-1,-1,-1,3,1,28,3,15,10,40,-1,3,1,-1,undefined,2,-1,6,-1,-1,4,46,9,6,1,3,8,undefined,undefined,undefined,undefined,undefined
02/06/2020,4,14,5,23,25,51,9,1,-1,-1,-1,-1,7,-1,4,-1,7,4,3,1,1,11,44,3,17,24,24,1,48,4,10,5,undefined,-1,1,4,2,2,undefined,7,2,-1,-1,-1,7,32,2,29,4,36,1,4,5,-1,undefined,-1,3,4,-1,-1,9,37,6,5,1,4,6,undefined,undefined,undefined,undefined,undefined
02/06/2020,5,14,10,40,39,80,96,24,16,56,8,5,7,-1,82,-1,56,46,6,5,4,34,132,17,156,80,55,4,61,11,10,21,undefined,-1,25,36,17,8,undefined,8,16,-1,6,5,18,105,3,48,10,23,8,9,4,2,undefined,13,23,58,-1,-1,15,98,14,19,7,18,20,undefined,undefined,undefined,undefined,undefined
02/06/2020,6,80,27,76,110,147,274,83,76,232,28,17,54,-1,267,-1,63,87,41,5,7,41,254,76,351,227,96,23,111,45,46,35,undefined,-1,44,166,45,6,undefined,47,28,-1,19,16,59,284,12,141,40,34,16,46,16,2,undefined,71,92,187,-1,-1,24,254,48,32,48,38,44,undefined,undefined,undefined,undefined,undefined
02/06/2020,7,100,71,113,191,270,218,157,149,245,36,40,108,-1,248,-1,148,185,112,28,11,47,405,158,511,350,131,55,194,76,55,47,undefined,-1,65,414,61,21,undefined,33,76,-1,41,37,116,425,13,162,75,34,45,32,45,4,undefined,53,132,318,-1,-1,56,210,28,66,107,90,70,undefined,undefined,undefined,undefined,undefined
02/06/2020,8,186,154,142,299,357,328,185,199,341,60,33,144,-1,358,-1,274,294,226,39,34,84,755,236,732,413,342,96,278,93,72,63,undefined,-1,70,367,141,56,undefined,86,216,-1,43,26,188,576,34,368,127,86,112,91,104,-1,undefined,96,197,527,-1,-1,96,372,39,133,142,144,118,undefined,undefined,undefined,undefined,undefined
02/06/2020,9,375,309,221,466,306,257,117,136,169,56,50,121,-1,271,-1,368,280,161,69,52,117,662,123,604,288,391,89,176,80,89,96,undefined,-1,74,299,155,56,undefined,158,124,-1,38,33,266,698,22,397,139,113,105,86,108,2,undefined,126,131,350,-1,-1,117,346,33,162,93,161,183,undefined,undefined,undefined,undefined,undefined
02/06/2020,10,605,418,324,670,384,242,92,141,104,53,42,122,-1,271,-1,510,273,165,145,63,175,842,119,526,341,475,111,187,90,155,151,undefined,-1,53,315,158,93,undefined,132,183,-1,39,38,438,919,44,487,186,159,214,72,171,3,undefined,169,106,312,-1,-1,154,536,61,188,93,252,267,undefined,undefined,undefined,undefined,undefined
02/06/2020,11,836,555,484,933,391,312,127,189,107,67,45,165,-1,326,-1,633,256,155,258,99,305,969,157,490,442,583,141,228,123,250,132,undefined,-1,52,353,150,100,undefined,139,148,-1,40,50,587,929,31,625,231,186,256,136,211,-1,undefined,178,153,309,-1,-1,196,624,68,306,85,312,433,undefined,undefined,undefined,undefined,undefined
02/06/2020,12,1204,800,773,1182,537,392,171,235,161,87,55,168,-1,405,-1,844,325,202,388,162,425,1162,214,672,496,856,164,281,125,314,166,undefined,-1,66,515,251,112,undefined,271,256,-1,47,40,731,1138,41,784,309,250,295,165,276,-1,undefined,312,186,415,-1,-1,206,822,84,416,127,343,614,undefined,undefined,undefined,undefined,undefined
02/06/2020,13,1351,887,854,1271,555,403,168,198,220,73,63,214,-1,412,-1,974,390,212,416,169,414,1365,257,706,528,795,155,257,130,290,204,undefined,-1,89,482,235,136,undefined,265,201,-1,44,43,752,1403,42,946,320,251,307,131,339,-1,undefined,319,201,486,-1,-1,293,1046,85,395,153,426,711,undefined,undefined,undefined,undefined,undefined
02/06/2020,14,1301,849,907,1298,572,457,127,158,208,44,31,165,-1,474,-1,795,252,180,407,135,376,1298,199,763,573,699,139,254,161,291,171,undefined,-1,139,426,208,101,undefined,99,123,-1,52,42,726,1247,41,899,309,167,277,172,282,1,undefined,260,164,399,-1,-1,271,1073,79,384,103,395,790,undefined,undefined,undefined,undefined,undefined
02/06/2020,15,1512,806,993,1225,589,487,154,205,323,57,49,194,-1,470,-1,630,232,183,417,188,404,1511,245,761,674,465,114,289,154,322,142,undefined,-1,50,391,192,96,undefined,74,156,-1,42,37,583,1282,36,954,252,149,280,164,275,-1,undefined,248,169,451,-1,-1,269,1092,73,408,139,354,869,undefined,undefined,undefined,undefined,undefined
02/06/2020,16,1419,714,916,1161,675,507,146,237,383,62,89,246,-1,547,-1,505,282,196,374,152,436,1606,212,898,714,369,91,310,164,268,185,undefined,-1,60,514,156,102,undefined,138,150,-1,52,31,545,1256,44,933,153,70,263,104,314,1,undefined,276,215,577,-1,-1,234,1097,89,410,132,410,865,undefined,undefined,undefined,undefined,undefined
02/06/2020,17,1062,473,1006,967,788,625,251,288,341,66,89,323,-1,688,-1,367,225,189,394,136,408,1853,225,972,700,341,117,379,196,278,163,undefined,-1,92,629,153,87,undefined,100,128,-1,62,48,532,1155,41,952,163,80,228,116,247,-1,undefined,344,251,634,-1,-1,252,1154,106,349,132,400,852,undefined,undefined,undefined,undefined,undefined
02/06/2020,18,661,275,856,598,516,420,173,199,156,61,84,289,-1,420,-1,240,131,106,416,157,331,1269,133,562,373,281,83,255,138,268,181,undefined,-1,43,472,124,81,undefined,77,67,-1,40,31,346,800,41,614,112,91,177,97,242,-1,undefined,235,134,310,-1,-1,191,954,101,229,76,264,634,undefined,undefined,undefined,undefined,undefined
02/06/2020,19,434,121,647,404,283,273,89,125,68,26,102,256,-1,258,-1,108,44,48,350,140,270,907,107,345,198,232,56,148,68,201,208,undefined,-1,22,269,56,99,undefined,33,59,-1,18,18,252,433,17,328,75,80,175,57,156,1,undefined,159,71,206,-1,-1,158,661,81,178,36,165,499,undefined,undefined,undefined,undefined,undefined
02/06/2020,20,236,64,458,251,250,200,41,84,69,27,72,200,-1,225,-1,85,64,19,218,109,200,716,87,249,147,172,52,126,74,160,180,undefined,-1,22,193,58,97,undefined,133,44,-1,27,16,169,359,34,228,64,80,146,63,127,1,undefined,115,58,135,-1,-1,109,620,64,109,27,154,358,undefined,undefined,undefined,undefined,undefined
02/06/2020,21,91,40,280,161,176,174,36,42,47,14,31,103,-1,147,-1,74,28,26,107,65,148,506,29,249,76,121,28,58,43,119,158,undefined,-1,15,97,38,83,undefined,37,30,-1,21,9,87,249,12,170,41,85,97,55,58,-1,undefined,94,45,83,-1,-1,83,513,56,70,26,82,227,undefined,undefined,undefined,undefined,undefined
02/06/2020,22,86,32,223,133,132,92,12,50,46,15,28,77,-1,74,-1,27,29,13,83,55,59,310,30,187,72,124,42,59,19,80,106,undefined,-1,11,63,17,39,undefined,5,20,-1,14,9,62,221,12,114,50,62,17,34,32,-1,undefined,46,35,66,-1,-1,47,275,35,40,15,49,114,undefined,undefined,undefined,undefined,undefined
02/06/2020,23,37,22,145,74,60,54,4,9,12,5,2,8,-1,37,-1,19,10,6,36,30,57,189,14,72,30,56,7,18,5,52,53,undefined,-1,3,33,17,11,undefined,6,15,-1,9,5,42,118,7,103,20,51,12,21,13,-1,undefined,13,9,58,-1,-1,25,169,30,18,11,24,60,-1,-1,-1,undefined,undefined
03/06/2020,0,27,10,124,35,46,21,4,3,4,1,3,5,-1,25,-1,10,3,2,23,6,35,112,19,30,36,70,8,23,5,37,8,undefined,-1,4,27,4,8,undefined,2,3,-1,4,9,5,55,7,55,5,64,3,8,6,-1,undefined,10,2,19,-1,-1,27,118,26,17,4,5,31,-1,-1,-1,undefined,undefined
03/06/2020,1,17,7,61,14,15,29,-1,1,1,3,-1,2,-1,8,-1,4,-1,-1,8,13,14,57,22,20,25,43,12,10,1,27,19,undefined,-1,2,3,3,7,undefined,2,4,-1,5,3,4,48,5,39,8,36,2,3,6,1,undefined,4,5,12,-1,-1,11,74,18,5,3,3,9,-1,-1,-1,undefined,undefined
03/06/2020,2,3,12,38,15,18,9,4,1,-1,2,1,4,-1,11,-1,5,6,6,5,11,11,64,10,21,11,32,3,14,-1,21,3,undefined,-1,2,15,5,1,undefined,-1,-1,-1,4,4,4,23,6,26,4,25,3,8,2,-1,undefined,2,2,11,-1,-1,11,53,15,14,1,6,19,-1,-1,-1,undefined,undefined
03/06/2020,3,7,11,44,22,34,14,3,-1,-1,3,-1,-1,-1,8,-1,13,4,4,6,6,8,64,3,4,14,46,2,34,1,13,3,undefined,-1,-1,22,1,-1,undefined,1,7,-1,2,5,15,28,1,17,2,18,-1,1,2,-1,undefined,1,-1,18,-1,-1,4,25,16,9,6,9,21,-1,-1,-1,undefined,undefined
03/06/2020,4,12,13,26,22,45,6,-1,-1,6,2,-1,3,-1,4,-1,6,1,2,12,5,19,51,4,21,3,42,7,41,3,15,18,undefined,-1,2,4,3,4,undefined,-1,1,-1,-1,3,6,42,4,31,3,31,14,3,1,-1,undefined,-1,2,8,-1,-1,6,18,6,17,1,11,9,-1,-1,-1,undefined,undefined
03/06/2020,5,14,7,56,47,91,107,13,16,44,1,2,10,-1,99,-1,44,47,7,12,2,36,122,31,134,60,42,10,59,10,19,30,undefined,-1,25,34,13,11,undefined,15,13,-1,6,4,17,131,2,60,15,31,10,20,6,-1,undefined,11,18,81,-1,-1,14,99,12,31,8,13,25,-1,-1,-1,undefined,undefined
03/06/2020,6,55,24,75,95,173,231,85,64,211,26,11,38,-1,273,-1,68,89,46,14,9,35,201,77,355,220,58,22,115,42,32,33,undefined,-1,44,145,41,8,undefined,50,26,-1,16,10,62,290,11,110,29,25,13,56,13,1,undefined,55,75,154,-1,-1,38,254,38,28,39,34,35,-1,-1,-1,undefined,undefined
03/06/2020,7,98,63,164,170,269,284,163,158,249,43,28,112,-1,247,-1,127,203,136,25,13,38,434,153,543,388,112,44,200,78,44,49,undefined,-1,72,325,67,21,undefined,39,59,-1,46,25,110,408,12,146,62,44,41,41,30,1,undefined,46,143,298,-1,-1,59,192,20,79,102,91,61,-1,-1,-1,undefined,undefined
03/06/2020,8,190,154,287,314,363,361,230,180,302,85,46,157,-1,371,-1,255,321,218,39,34,103,705,194,829,432,158,36,255,115,76,56,undefined,-1,69,442,138,47,undefined,85,222,-1,31,26,185,692,27,273,56,54,94,54,120,3,undefined,75,173,454,-1,-1,79,310,50,126,141,127,113,-1,-1,-1,undefined,undefined
03/06/2020,9,456,262,251,402,318,322,109,147,170,80,32,126,-1,252,-1,350,252,213,66,37,119,605,143,538,382,211,73,174,83,111,79,undefined,-1,42,344,127,62,undefined,143,166,-1,34,26,242,704,43,361,96,83,121,85,126,1,undefined,119,119,318,-1,-1,115,366,54,212,96,177,203,-1,-1,-1,undefined,undefined
03/06/2020,10,561,403,380,696,341,326,121,127,127,44,21,115,-1,244,-1,519,244,151,141,58,220,796,149,537,310,333,68,202,84,167,87,undefined,-1,53,253,154,72,undefined,151,207,-1,36,32,416,965,26,488,119,83,228,67,147,1,undefined,148,111,309,-1,-1,145,465,45,290,99,221,289,52,3,0,undefined,undefined
03/06/2020,11,854,586,495,927,454,347,91,161,100,50,39,139,-1,308,-1,634,240,182,214,96,321,895,133,537,433,360,86,311,88,206,146,undefined,-1,54,496,181,83,undefined,149,163,-1,37,34,530,1041,36,595,151,138,262,124,216,3,undefined,222,126,308,-1,-1,170,551,69,306,99,252,437,290,173,203,undefined,undefined
03/06/2020,12,1212,875,713,1179,582,445,151,232,131,72,53,178,-1,416,-1,835,353,197,357,117,373,1268,229,692,585,578,123,348,158,280,202,undefined,-1,52,582,225,132,undefined,166,209,-1,26,39,713,1247,38,729,217,175,296,206,290,1,undefined,280,230,423,-1,-1,212,844,77,484,125,277,669,379,243,290,undefined,undefined
03/06/2020,13,1430,930,841,1303,648,481,158,219,187,63,46,184,-1,464,-1,877,356,213,405,166,456,1423,220,711,665,548,159,333,119,323,195,undefined,-1,65,621,263,122,undefined,264,220,-1,45,39,700,1411,69,865,244,116,310,145,355,-1,undefined,300,225,402,34,-1,232,926,87,485,135,409,729,436,222,358,undefined,undefined
03/06/2020,14,1449,884,881,1260,571,533,152,225,169,42,46,175,-1,499,-1,781,234,183,343,108,384,1399,161,731,628,385,106,289,162,280,171,undefined,-1,82,445,185,136,undefined,135,140,-1,60,37,732,1396,70,918,170,67,267,151,294,4,undefined,279,171,410,131,-1,264,987,82,413,105,450,724,373,198,292,undefined,undefined
03/06/2020,15,1494,897,940,1246,645,497,159,259,267,67,35,174,-1,525,-1,551,196,214,379,142,380,1535,149,825,792,353,119,373,211,255,176,undefined,-1,69,516,150,119,undefined,95,148,-1,54,41,544,1335,56,1030,151,126,255,140,314,-1,undefined,255,178,486,82,-1,263,1118,80,381,136,288,722,292,191,294,undefined,undefined
03/06/2020,16,1467,756,895,1121,646,542,234,230,315,60,58,227,-1,532,-1,482,202,187,387,143,428,1629,219,885,807,349,112,337,167,246,168,undefined,-1,50,459,155,112,undefined,89,163,-1,54,41,503,1339,40,989,155,98,250,115,305,2,undefined,268,186,539,102,-1,254,1089,114,345,122,282,914,285,147,241,undefined,undefined
03/06/2020,17,1243,502,1010,1036,749,666,223,271,382,90,73,321,-1,679,-1,375,223,216,458,157,468,1814,199,986,661,362,138,372,173,311,181,undefined,-1,81,570,143,108,undefined,133,117,-1,72,69,508,1231,50,946,184,132,236,117,295,1,undefined,294,215,614,15,-1,246,1121,127,312,135,312,811,242,10,89,undefined,undefined
03/06/2020,18,708,322,945,719,528,408,154,181,121,61,69,282,-1,409,-1,224,122,96,391,199,389,1473,119,561,428,332,87,228,115,321,160,undefined,-1,61,439,120,90,undefined,70,80,-1,60,30,328,912,43,586,119,106,150,107,198,3,undefined,230,126,287,-1,-1,217,980,115,225,81,238,643,166,0,14,undefined,undefined
03/06/2020,19,397,178,812,448,408,229,82,121,86,36,78,249,-1,247,-1,133,71,51,408,152,240,986,89,334,234,222,60,157,60,255,163,undefined,-1,36,269,54,98,undefined,65,66,-1,28,23,223,530,26,378,74,72,141,115,159,-1,undefined,184,59,172,-1,-1,141,711,68,165,35,161,462,108,0,6,undefined,undefined
03/06/2020,20,143,109,520,299,282,200,47,88,59,45,65,202,-1,182,-1,76,53,16,239,134,203,721,77,242,154,165,77,114,35,215,234,undefined,-1,15,237,51,65,undefined,47,29,-1,22,20,138,345,27,199,69,54,112,65,109,-1,undefined,123,47,142,-1,-1,106,634,87,100,23,99,343,72,2,5,undefined,undefined
03/06/2020,21,91,68,286,204,248,185,39,59,56,29,50,151,-1,142,-1,48,40,26,128,86,158,575,71,219,170,167,26,103,28,110,235,undefined,-1,22,142,30,46,undefined,35,40,-1,26,22,154,304,31,165,35,60,120,48,77,1,undefined,85,51,125,-1,-1,85,486,52,118,28,95,229,40,0,1,undefined,undefined
03/06/2020,22,75,48,228,129,142,112,29,34,41,24,22,71,-1,118,-1,41,30,19,65,28,100,347,38,189,90,116,31,64,30,88,129,undefined,-1,6,94,32,47,undefined,71,21,-1,8,14,90,241,14,114,44,62,40,45,18,2,undefined,41,33,84,-1,-1,73,291,41,60,30,45,113,-1,-1,-1,undefined,undefined
03/06/2020,23,47,33,122,52,68,62,7,21,18,14,15,50,-1,53,-1,52,11,6,24,26,60,145,31,79,40,88,19,27,6,43,41,undefined,-1,1,24,18,18,undefined,6,14,-1,11,10,31,141,5,73,21,55,14,35,21,2,undefined,18,20,57,-1,-1,41,177,41,38,3,40,66,-1,-1,-1,undefined,undefined
04/06/2020,0,13,18,94,39,54,29,10,5,9,4,1,16,-1,23,-1,18,8,5,27,11,29,95,16,48,19,66,14,22,3,27,36,undefined,-1,4,29,3,15,undefined,2,3,-1,8,11,28,65,11,41,17,62,5,21,6,-1,undefined,15,3,13,-1,-1,12,106,33,10,6,22,32,-1,-1,-1,undefined,undefined
04/06/2020,1,18,10,65,17,20,21,-1,1,5,1,-1,15,-1,11,-1,8,3,2,9,19,22,55,7,25,33,46,3,15,1,18,42,undefined,-1,-1,8,7,5,undefined,1,3,-1,6,2,15,42,3,39,5,39,2,22,5,-1,undefined,5,10,15,-1,-1,6,72,25,11,6,9,23,-1,-1,-1,undefined,undefined
04/06/2020,2,11,3,71,13,19,6,8,1,6,3,-1,4,-1,8,-1,8,5,2,9,6,10,74,7,22,19,64,5,11,-1,8,9,undefined,-1,6,3,-1,1,undefined,-1,6,-1,-1,-1,9,42,5,12,4,36,1,25,5,-1,undefined,6,-1,10,-1,-1,10,48,11,11,6,5,16,-1,-1,-1,undefined,undefined
04/06/2020,3,12,3,19,17,28,7,3,-1,1,6,-1,3,-1,9,-1,11,-1,5,12,7,17,41,8,15,7,26,3,25,-1,9,6,undefined,-1,-1,17,4,3,undefined,-1,4,-1,1,3,5,13,-1,21,3,36,3,11,1,-1,undefined,7,9,6,-1,-1,7,52,5,9,2,3,17,-1,-1,-1,undefined,undefined
04/06/2020,4,9,8,35,11,42,24,-1,2,2,2,3,4,-1,16,-1,5,1,2,4,4,8,46,8,10,9,32,4,41,2,8,3,undefined,-1,4,6,5,4,undefined,-1,3,-1,1,-1,8,34,1,18,7,25,7,15,2,-1,undefined,-1,5,10,-1,-1,10,27,6,15,2,6,2,-1,-1,-1,undefined,undefined
04/06/2020,5,14,3,52,62,107,98,16,20,46,4,2,14,-1,96,-1,42,56,13,5,3,23,140,21,125,65,39,5,69,14,11,18,undefined,-1,22,31,18,10,undefined,16,18,-1,3,4,30,142,3,65,9,19,5,37,9,-1,undefined,18,24,64,-1,-1,12,97,15,14,5,24,27,-1,-1,-1,undefined,undefined
04/06/2020,6,54,27,61,94,131,265,109,58,210,44,17,46,-1,242,-1,67,102,42,12,9,39,291,66,336,228,118,26,97,45,23,39,undefined,-1,44,130,36,6,undefined,40,39,-1,15,13,42,242,18,132,47,51,15,62,14,4,undefined,79,74,135,-1,-1,37,238,35,29,48,42,27,16,11,3,undefined,undefined
04/06/2020,7,111,83,118,156,247,300,180,137,260,52,51,131,-1,267,-1,125,188,104,30,15,61,432,157,434,362,138,47,168,74,44,46,undefined,-1,63,334,73,21,undefined,51,70,-1,24,14,139,385,15,163,87,67,40,48,33,1,undefined,59,140,304,9,-1,63,199,28,79,105,83,66,75,57,83,undefined,undefined
04/06/2020,8,190,171,143,330,408,355,199,199,321,70,39,197,-1,376,-1,267,320,197,50,28,73,712,212,643,403,238,87,256,116,66,72,undefined,-1,138,295,167,40,undefined,88,183,-1,34,33,175,653,33,316,107,96,110,49,112,1,undefined,99,207,241,27,-1,83,316,24,133,151,166,106,151,100,216,undefined,undefined
04/06/2020,9,455,275,224,502,362,311,137,140,205,57,44,152,-1,324,-1,411,227,177,76,46,133,831,137,597,325,295,97,232,81,120,94,undefined,-1,55,284,152,79,undefined,96,146,-1,36,27,266,760,34,392,121,126,149,89,105,1,undefined,95,171,198,37,-1,89,382,44,174,101,135,193,178,145,212,undefined,undefined
04/06/2020,10,747,435,380,736,401,246,124,166,130,47,53,157,-1,276,-1,638,239,160,154,64,222,833,85,509,365,556,143,290,105,119,135,undefined,-1,72,397,189,114,undefined,84,160,-1,45,27,488,979,46,482,218,189,202,107,149,4,undefined,161,120,175,57,-1,146,492,47,284,95,236,309,251,142,220,undefined,undefined
04/06/2020,11,885,585,545,945,530,311,181,182,112,59,47,172,-1,324,-1,680,251,200,262,117,322,1065,116,519,474,582,187,360,147,143,110,undefined,-1,79,455,188,111,undefined,74,163,-1,55,46,503,1111,69,660,293,168,220,118,189,-1,undefined,187,132,227,66,-1,191,642,63,350,126,219,432,286,159,247,undefined,undefined
04/06/2020,12,1276,786,696,1123,659,440,165,261,170,64,57,222,-1,482,-1,827,390,232,382,143,439,1232,238,705,656,883,186,447,153,203,156,undefined,-1,99,655,268,138,undefined,184,192,-1,45,39,639,1333,50,791,360,294,308,157,284,1,undefined,241,226,321,77,-1,216,830,78,509,117,379,627,331,237,361,undefined,undefined
04/06/2020,13,1461,1028,840,1365,673,521,211,289,197,55,90,235,-1,509,-1,815,406,186,476,171,543,1427,251,724,773,777,227,386,192,221,200,undefined,-1,86,712,276,200,undefined,196,171,-1,58,39,693,1354,65,980,367,267,306,146,347,5,undefined,313,222,341,95,-1,290,995,121,467,153,345,861,387,246,403,undefined,undefined
04/06/2020,14,1440,902,875,1379,692,568,181,245,185,57,51,202,-1,552,-1,744,283,201,499,139,465,1487,165,696,838,741,214,342,243,220,167,undefined,-1,87,581,229,145,undefined,165,135,-1,43,37,739,1387,58,1035,349,211,230,163,302,6,undefined,256,190,248,88,-1,284,1091,103,427,120,443,876,331,199,267,undefined,undefined
04/06/2020,15,1527,971,975,1359,723,570,200,238,247,59,55,192,-1,594,-1,618,237,171,407,161,402,1579,164,810,874,518,153,338,223,193,167,undefined,-1,60,562,189,143,undefined,105,172,-1,72,54,572,1414,56,987,271,149,266,133,260,8,undefined,291,183,325,97,-1,265,1231,56,384,138,328,884,327,155,275,undefined,undefined
04/06/2020,16,1640,774,1050,1299,752,689,242,272,336,58,91,262,-1,647,-1,577,229,204,451,167,420,1830,198,888,868,381,108,417,239,225,238,undefined,-1,62,521,190,92,undefined,142,153,-1,71,50,423,1500,30,991,167,87,271,138,258,2,undefined,309,213,412,103,-1,302,1089,53,354,161,303,1001,306,121,254,undefined,undefined
04/06/2020,17,1434,629,1078,1077,793,678,302,330,355,85,116,366,-1,685,-1,468,243,216,506,162,453,1964,255,1015,803,343,137,505,237,255,197,undefined,-1,82,677,161,101,undefined,95,151,-1,67,49,467,1365,43,1005,148,90,212,103,340,7,undefined,317,252,430,19,-1,264,1200,120,328,143,340,904,236,22,99,undefined,undefined
04/06/2020,18,868,343,1008,785,538,536,146,208,157,58,79,279,-1,508,-1,249,94,92,416,175,403,1377,125,602,427,285,104,308,122,307,214,undefined,-1,43,456,87,110,undefined,113,96,-1,30,28,360,927,40,698,130,111,163,97,240,4,undefined,195,100,230,-1,-1,225,980,90,240,81,225,754,137,1,4,undefined,undefined
04/06/2020,19,584,164,758,506,354,351,83,103,98,32,71,213,-1,276,-1,149,74,38,390,146,352,993,108,389,199,269,106,190,70,303,227,undefined,-1,43,305,68,94,undefined,35,68,-1,34,14,247,538,20,405,111,133,176,65,185,2,undefined,193,61,168,-1,-1,147,842,92,158,52,156,689,95,0,5,undefined,undefined
04/06/2020,20,267,110,595,340,327,315,49,61,43,27,42,180,-1,253,-1,77,77,18,290,129,286,825,67,248,187,204,44,133,38,260,272,undefined,-1,27,185,33,130,undefined,35,59,-1,26,17,211,430,30,253,67,95,110,78,135,3,undefined,115,64,90,-1,-1,173,685,81,120,31,163,485,80,0,4,undefined,undefined
04/06/2020,21,153,51,425,240,229,203,36,66,60,32,59,159,-1,187,-1,92,29,34,172,107,235,577,56,234,152,177,69,120,34,176,208,undefined,-1,27,157,50,64,undefined,31,34,-1,38,17,167,279,20,190,68,129,151,44,113,2,undefined,85,44,66,-1,-1,134,552,34,117,39,126,242,23,0,6,undefined,undefined
04/06/2020,22,102,63,251,125,171,110,24,46,49,12,32,115,-1,88,-1,40,36,12,102,40,130,341,47,182,103,119,35,61,10,117,144,undefined,-1,19,78,38,49,undefined,11,15,-1,27,15,91,267,31,138,35,48,52,35,51,4,undefined,52,42,76,-1,-1,66,334,34,75,16,79,135,-1,-1,-1,undefined,undefined
04/06/2020,23,59,28,170,79,100,66,9,10,19,5,12,55,-1,69,-1,14,24,11,31,45,47,206,31,95,46,81,18,33,10,93,70,undefined,-1,7,27,25,12,undefined,108,16,-1,4,6,54,160,10,98,24,84,13,26,32,-1,undefined,29,19,22,-1,-1,36,163,27,35,3,58,62,-1,-1,-1,undefined,undefined
05/06/2020,0,24,31,88,48,38,23,20,10,19,2,2,19,-1,23,-1,19,4,3,13,5,26,126,12,29,42,75,13,33,10,34,56,undefined,-1,1,36,8,14,undefined,3,5,-1,18,8,32,55,9,53,10,88,6,17,15,-1,undefined,3,8,12,-1,-1,10,114,11,24,6,21,14,-1,-1,-1,undefined,undefined
05/06/2020,1,22,7,74,21,21,44,9,1,10,-1,9,15,-1,10,-1,4,-1,2,8,11,21,46,9,33,16,37,1,14,3,26,29,undefined,-1,3,8,17,3,undefined,-1,5,-1,4,1,7,29,-1,41,8,72,2,1,4,-1,undefined,5,4,17,-1,-1,9,65,17,18,2,3,19,-1,-1,-1,undefined,undefined
05/06/2020,2,13,13,40,10,19,18,1,1,8,4,-1,5,-1,10,-1,5,5,3,4,-1,11,64,11,19,12,46,8,10,2,26,6,undefined,-1,-1,2,3,1,undefined,-1,2,-1,-1,-1,5,26,2,19,11,49,1,4,13,1,undefined,3,2,14,-1,-1,4,59,7,14,1,2,8,-1,-1,-1,undefined,undefined
05/06/2020,3,15,61,37,6,35,3,4,-1,2,-1,2,5,-1,3,-1,8,1,2,19,5,29,59,17,15,22,36,5,40,1,22,2,undefined,-1,1,5,6,-1,undefined,-1,-1,-1,-1,1,6,14,-1,20,3,48,2,7,7,-1,undefined,-1,1,6,-1,-1,2,41,11,7,4,2,-1,-1,-1,-1,undefined,undefined
05/06/2020,4,22,3,28,22,44,16,5,3,-1,3,-1,1,-1,6,-1,7,1,3,7,3,9,57,4,13,11,36,2,46,2,4,8,undefined,-1,1,5,-1,5,undefined,-1,1,-1,1,-1,7,37,3,17,7,25,6,2,4,-1,undefined,1,13,14,-1,-1,3,39,9,17,2,7,7,-1,-1,-1,undefined,undefined
05/06/2020,5,15,8,55,47,68,80,26,17,42,5,3,10,-1,76,-1,37,45,12,6,4,40,113,22,130,75,42,4,75,12,11,32,undefined,-1,27,23,17,13,undefined,17,13,-1,1,1,42,131,2,73,11,63,10,21,6,-1,undefined,30,21,32,-1,-1,14,94,14,16,8,22,18,-1,-1,-1,undefined,undefined
05/06/2020,6,68,11,85,105,153,224,45,46,186,31,20,48,-1,248,-1,61,127,39,5,10,39,224,64,330,211,102,29,114,37,45,35,undefined,-1,49,170,37,4,undefined,40,31,-1,19,9,44,325,11,131,53,74,14,58,22,3,undefined,78,64,76,-1,-1,33,199,38,25,63,50,36,23,1,3,undefined,undefined
05/06/2020,7,101,62,107,152,266,244,158,123,238,54,24,90,-1,241,-1,93,160,96,24,21,37,421,137,534,312,172,68,170,71,48,49,undefined,-1,49,314,73,22,undefined,39,56,-1,27,13,106,429,16,133,77,84,43,35,40,-1,undefined,69,125,136,5,-1,50,195,38,71,89,95,87,70,73,75,undefined,undefined
05/06/2020,8,159,152,163,269,335,343,157,168,269,58,38,138,-1,350,-1,275,246,187,56,39,79,827,187,699,415,237,105,275,106,55,52,undefined,-1,48,255,180,41,undefined,67,197,-1,44,19,161,545,37,285,153,87,79,67,93,2,undefined,121,159,195,44,-1,110,291,31,110,123,139,61,150,78,229,undefined,undefined
05/06/2020,9,433,244,229,499,330,324,163,162,195,61,40,152,-1,326,-1,402,242,140,91,51,132,815,151,561,393,389,155,205,81,99,105,undefined,-1,55,255,158,55,undefined,72,153,-1,25,31,257,814,26,406,201,123,133,76,91,5,undefined,104,120,208,47,-1,120,381,51,171,92,132,152,206,149,245,undefined,undefined
05/06/2020,10,732,441,357,738,395,260,112,174,133,55,40,121,-1,302,-1,557,215,165,175,65,203,868,145,459,405,570,190,281,95,100,146,undefined,-1,55,344,192,72,undefined,86,171,-1,32,22,390,935,33,539,241,230,244,105,135,7,undefined,164,158,230,38,-1,146,518,56,290,105,182,278,228,125,213,undefined,undefined
05/06/2020,11,1058,660,579,994,627,314,183,217,133,89,51,190,-1,342,-1,641,238,172,289,105,251,968,171,617,575,664,206,359,183,146,193,undefined,-1,74,421,229,134,undefined,70,163,-1,57,37,554,1240,43,651,291,234,306,156,199,1,undefined,201,122,232,76,-1,205,718,63,314,119,210,507,334,139,289,undefined,undefined
05/06/2020,12,1359,871,773,1300,757,492,219,281,183,105,58,241,-1,501,-1,862,343,212,367,149,399,1398,249,755,726,900,249,414,189,249,248,undefined,-1,84,619,288,148,undefined,124,175,-1,72,69,643,1507,43,840,383,261,382,148,279,4,undefined,258,261,320,76,-1,272,885,76,478,151,366,707,348,247,328,undefined,undefined
05/06/2020,13,1714,1059,875,1553,784,562,231,280,241,69,70,221,-1,604,-1,905,343,213,465,146,468,1550,280,864,843,886,269,403,260,226,201,undefined,-1,78,672,289,150,undefined,147,185,-1,71,43,803,1693,55,1166,486,261,405,167,348,4,undefined,295,275,274,94,-1,279,1049,139,574,148,485,829,392,250,399,undefined,undefined
05/06/2020,14,1808,1023,1024,1479,739,599,200,288,244,73,67,246,-1,659,-1,822,265,177,460,139,516,1690,211,762,892,811,208,375,304,244,246,undefined,-1,102,589,211,127,undefined,170,126,-1,78,47,744,1559,88,1097,409,207,312,159,332,10,undefined,334,198,332,108,-1,293,1270,110,472,143,440,930,339,217,303,undefined,undefined
05/06/2020,15,1778,995,1067,1471,828,610,224,311,240,81,51,209,-1,644,-1,689,229,200,482,142,435,1740,203,845,1005,591,152,443,263,199,200,undefined,-1,62,544,222,172,undefined,119,148,-1,72,49,670,1520,55,1189,306,159,300,132,310,8,undefined,261,194,316,126,-1,347,1165,121,390,156,358,971,339,173,329,undefined,undefined
05/06/2020,16,1867,965,1177,1462,764,634,259,275,317,74,65,214,-1,651,-1,649,189,179,483,205,466,1937,219,983,939,414,152,417,237,231,194,undefined,-1,77,569,198,117,undefined,101,124,-1,67,57,637,1486,35,1218,187,98,282,123,311,4,undefined,276,226,354,92,-1,293,1289,136,496,137,387,1063,385,142,262,undefined,undefined
05/06/2020,17,1670,798,1387,1351,857,679,222,281,280,90,99,322,-1,669,-1,523,186,178,586,209,514,1994,215,982,798,387,100,425,207,319,233,undefined,-1,87,542,174,131,undefined,181,141,-1,51,55,601,1593,49,1223,164,121,257,119,287,9,undefined,317,255,381,19,-1,281,1306,117,356,122,365,1109,272,17,77,undefined,undefined
05/06/2020,18,1185,453,1280,1071,650,538,123,149,150,87,89,301,-1,500,-1,319,113,74,718,277,578,1506,160,586,397,366,129,359,110,382,316,undefined,-1,64,365,111,132,undefined,61,120,-1,62,50,493,1189,36,945,183,143,224,113,238,7,undefined,278,143,217,-1,-1,259,1151,141,317,98,321,920,163,1,16,undefined,undefined
05/06/2020,19,790,244,1070,646,523,434,64,138,93,70,51,260,-1,397,-1,200,70,53,636,272,519,1208,110,449,294,306,104,201,61,366,388,undefined,-1,44,337,66,197,undefined,62,84,-1,34,17,354,881,29,604,151,115,258,93,196,6,undefined,236,85,138,-1,-1,199,1071,125,254,48,231,822,167,0,9,undefined,undefined
05/06/2020,20,507,184,890,472,421,418,33,89,51,57,47,167,-1,324,-1,119,53,33,529,245,427,1053,103,289,251,264,58,146,61,361,485,undefined,-1,28,279,64,207,undefined,26,59,-1,15,12,297,607,38,472,92,128,228,89,163,6,undefined,223,78,134,-1,-1,196,911,85,218,37,176,585,120,2,8,undefined,undefined
05/06/2020,21,247,97,547,370,393,306,41,62,76,41,29,121,-1,240,-1,84,55,19,371,158,363,891,93,296,186,221,62,115,52,327,415,undefined,-1,45,187,64,148,undefined,44,47,-1,25,14,270,432,19,275,64,138,167,73,102,2,undefined,122,80,97,-1,-1,153,742,67,153,35,172,445,54,0,3,undefined,undefined
05/06/2020,22,179,87,381,228,287,197,20,43,54,28,37,113,-1,174,-1,58,48,29,155,87,186,461,70,241,144,172,41,90,26,246,283,undefined,-1,21,174,41,108,undefined,90,20,-1,28,11,169,395,13,185,54,94,116,58,74,1,undefined,71,55,100,-1,-1,94,497,75,148,15,118,271,-1,-1,-1,undefined,undefined
05/06/2020,23,77,29,237,136,163,108,28,25,24,10,25,52,-1,128,-1,21,21,15,108,54,134,308,34,174,58,124,30,50,13,152,135,undefined,-1,7,73,25,24,undefined,-1,22,-1,3,2,88,277,11,134,39,76,34,55,28,1,undefined,31,43,53,-1,-1,35,307,30,59,6,51,117,-1,-1,-1,undefined,undefined
06/06/2020,0,37,21,124,64,70,58,9,10,11,7,7,29,-1,59,-1,10,6,5,51,20,47,155,19,86,51,129,16,36,10,74,99,undefined,-1,10,60,18,17,undefined,-1,12,-1,6,2,43,196,10,84,18,86,9,19,36,1,undefined,22,17,35,-1,-1,16,208,44,38,2,41,49,-1,-1,-1,undefined,undefined
06/06/2020,1,19,13,122,36,67,24,2,5,16,6,9,19,-1,18,-1,9,1,1,31,4,18,94,28,66,23,52,8,15,4,35,31,undefined,-1,3,20,5,7,undefined,4,14,-1,6,1,17,135,2,45,9,40,7,5,13,-1,undefined,12,9,22,-1,-1,19,104,33,22,9,29,25,-1,-1,-1,undefined,undefined
06/06/2020,2,26,5,55,30,37,30,4,5,8,2,-1,23,-1,19,-1,4,5,2,16,3,38,59,9,24,33,74,15,36,-1,28,24,undefined,-1,4,8,7,7,undefined,-1,1,-1,-1,1,16,142,3,51,20,83,3,15,5,1,undefined,20,5,20,-1,-1,18,106,27,17,1,15,14,-1,-1,-1,undefined,undefined
06/06/2020,3,12,10,53,34,40,22,11,1,2,3,2,13,-1,18,-1,5,5,4,6,9,20,49,4,13,26,34,10,36,5,13,2,undefined,-1,1,11,8,1,undefined,-1,-1,-1,-1,-1,15,54,9,14,5,56,-1,16,3,-1,undefined,5,3,15,-1,-1,4,49,19,9,3,7,10,-1,-1,-1,undefined,undefined
06/06/2020,4,9,6,43,23,28,15,5,7,2,1,-1,2,-1,9,-1,29,5,3,10,2,22,43,31,8,12,51,4,24,-1,17,16,undefined,-1,2,3,3,8,undefined,3,5,-1,3,2,7,37,3,23,3,47,16,8,5,-1,undefined,2,-1,7,-1,-1,7,47,10,13,1,1,19,-1,-1,-1,undefined,undefined
06/06/2020,5,28,5,54,25,54,36,6,5,4,1,2,7,-1,23,-1,39,11,6,7,4,33,119,15,27,20,59,6,38,8,17,-1,undefined,-1,4,14,10,6,undefined,1,1,-1,-1,-1,14,72,3,34,11,37,3,4,3,-1,undefined,1,5,7,-1,-1,6,66,16,10,1,6,9,-1,-1,-1,undefined,undefined
06/06/2020,6,29,12,53,60,47,66,27,21,7,11,10,19,-1,66,-1,24,27,6,15,7,19,125,19,75,65,72,21,30,12,32,7,undefined,-1,15,38,20,6,undefined,24,10,-1,1,1,23,96,6,42,41,33,14,14,4,-1,undefined,9,20,36,-1,-1,10,60,13,14,16,25,14,4,0,0,undefined,undefined
06/06/2020,7,38,28,62,57,95,84,73,62,24,12,10,35,-1,77,-1,33,31,19,7,5,37,176,33,153,165,115,59,36,24,15,33,undefined,-1,4,131,17,10,undefined,8,28,-1,4,2,42,96,6,61,100,37,17,16,14,-1,undefined,18,28,43,2,-1,14,107,5,46,22,31,33,34,11,11,undefined,undefined
06/06/2020,8,181,73,134,180,139,136,145,103,26,38,28,93,-1,139,-1,74,77,30,42,21,47,374,47,200,211,227,81,72,85,38,60,undefined,-1,28,239,25,34,undefined,9,36,-1,22,19,66,269,14,190,143,100,78,43,21,-1,undefined,36,60,67,20,-1,55,174,19,54,31,65,84,67,51,41,undefined,undefined
06/06/2020,9,296,214,214,320,237,196,148,179,61,40,57,169,-1,209,-1,222,129,45,67,36,66,554,69,259,466,382,156,125,114,72,58,undefined,-1,42,181,54,61,undefined,22,69,-1,37,34,125,393,25,290,254,144,131,89,64,1,undefined,55,57,89,43,-1,101,304,36,117,36,104,141,133,95,150,undefined,undefined
06/06/2020,10,625,416,350,613,419,260,201,224,76,61,71,232,-1,293,-1,358,103,75,170,84,229,747,75,364,552,616,203,210,125,148,114,undefined,-1,52,179,83,94,undefined,16,81,-1,33,24,228,698,30,485,780,243,317,105,141,1,undefined,149,99,185,60,-1,148,514,66,204,48,131,299,205,106,233,undefined,undefined
06/06/2020,11,1020,608,595,936,539,429,201,266,96,47,72,231,-1,432,-1,487,139,94,317,146,314,934,106,391,698,846,237,300,194,213,152,undefined,-1,63,280,98,119,undefined,36,117,-1,34,24,357,1084,28,701,793,309,447,167,220,1,undefined,210,117,201,89,-1,188,729,99,330,66,190,479,292,152,265,undefined,undefined
06/06/2020,12,1424,1010,1071,1349,803,480,248,281,74,52,75,236,-1,521,-1,673,225,155,454,252,454,1239,100,447,894,914,244,326,243,365,164,undefined,-1,123,319,112,132,undefined,78,174,-1,41,33,519,1565,43,858,739,336,439,139,308,-1,undefined,225,116,237,94,-1,219,905,150,442,69,310,790,364,176,390,undefined,undefined
06/06/2020,13,2298,1269,1634,1745,1002,563,221,321,63,54,79,284,-1,691,-1,815,642,627,666,395,403,1551,159,692,1028,1053,369,559,439,539,258,undefined,-1,661,319,134,181,undefined,123,889,-1,97,82,914,2061,49,1063,866,359,570,177,338,1,undefined,303,147,252,68,-1,395,1232,196,1120,96,557,1331,452,234,373,undefined,undefined
06/06/2020,14,2735,1496,1498,1837,1258,621,203,360,91,55,81,255,-1,676,-1,1060,903,1277,706,473,-1,1483,150,559,1164,940,223,765,466,607,252,undefined,-1,807,344,97,183,undefined,73,1226,-1,44,27,918,2067,43,1182,780,289,475,241,350,-1,undefined,296,140,278,135,-1,349,1295,258,1692,90,626,1527,519,224,363,undefined,undefined
06/06/2020,15,2467,1754,1896,2355,1351,712,188,248,96,42,63,235,-1,681,-1,895,590,638,1090,1178,-1,1794,172,493,1079,760,273,846,461,863,249,undefined,-1,309,279,116,167,undefined,45,1038,-1,53,34,1574,2536,31,1426,403,230,478,173,393,-1,undefined,308,161,310,218,-1,336,1254,182,3673,72,1045,1556,372,154,364,undefined,undefined
06/06/2020,16,2088,1238,2452,2740,1323,882,173,215,126,45,76,230,-1,813,-1,814,380,467,1225,1116,-1,2709,202,457,974,586,186,782,474,1040,321,undefined,-1,380,305,116,179,undefined,52,375,-1,60,36,4092,3813,37,1722,301,155,482,144,413,1,undefined,279,150,246,230,-1,430,1477,150,3847,69,4816,2069,769,181,459,undefined,undefined
06/06/2020,17,1356,691,2370,2503,1340,910,157,181,141,67,76,272,-1,794,-1,885,637,646,765,445,-1,3033,206,533,716,447,141,884,553,630,361,undefined,-1,1081,405,110,193,undefined,35,267,-1,53,39,2033,2935,40,1651,213,98,286,108,366,2,undefined,284,140,236,47,-1,405,1345,165,897,63,2447,1547,748,24,157,undefined,undefined
06/06/2020,18,560,339,1813,1149,778,440,70,93,104,66,42,125,-1,389,-1,245,113,110,617,321,-1,1640,184,464,353,371,102,289,170,470,542,undefined,-1,118,427,108,207,undefined,38,203,-1,37,22,644,1510,36,749,157,111,299,124,197,3,undefined,239,94,194,-1,-1,278,1103,129,446,40,508,952,199,2,11,undefined,undefined
06/06/2020,19,314,187,1045,568,418,350,41,51,56,46,41,156,-1,267,-1,123,63,49,522,249,-1,1100,91,299,197,265,60,125,48,406,512,undefined,-1,27,352,61,209,undefined,14,64,-1,22,11,296,751,40,474,88,97,274,97,175,-1,undefined,219,60,101,-1,-1,159,887,121,164,13,179,547,159,1,7,undefined,undefined
06/06/2020,20,232,126,772,388,381,263,42,59,39,17,30,98,-1,226,-1,102,47,24,405,236,-1,832,81,229,153,224,80,131,43,275,607,undefined,-1,35,330,63,221,undefined,16,65,-1,19,17,253,591,33,314,94,85,251,68,126,4,undefined,142,56,102,-1,-1,128,722,78,159,14,180,449,114,2,7,undefined,undefined
06/06/2020,21,160,74,499,298,338,216,39,62,40,39,39,142,-1,222,-1,82,31,17,257,149,-1,765,64,134,151,205,41,116,46,277,454,undefined,-1,6,254,53,180,undefined,26,31,-1,18,14,215,453,22,236,50,63,185,65,99,3,undefined,103,42,67,-1,-1,85,600,78,144,31,125,300,43,0,4,undefined,undefined
06/06/2020,22,88,35,338,205,243,133,22,40,17,33,59,107,-1,181,-1,36,29,10,141,76,-1,429,74,140,125,125,60,60,25,213,339,undefined,-1,17,180,24,118,undefined,5,15,-1,17,10,145,378,20,200,70,70,121,52,78,1,undefined,39,27,82,-1,-1,74,514,65,89,15,87,179,-1,-1,-1,undefined,undefined
06/06/2020,23,75,35,217,121,154,126,23,43,17,19,7,42,-1,103,-1,23,21,16,112,49,-1,273,17,131,74,124,48,34,11,164,202,undefined,-1,6,91,21,70,undefined,5,16,-1,8,4,86,281,14,164,50,63,38,35,31,-1,undefined,39,26,57,-1,-1,42,304,61,55,18,76,109,-1,-1,-1,undefined,undefined
07/06/2020,0,35,17,134,71,116,63,8,10,29,10,7,26,-1,53,-1,13,10,6,55,19,-1,141,20,99,39,94,18,26,6,90,115,undefined,-1,6,48,20,29,undefined,5,4,-1,3,1,32,113,2,86,22,86,14,18,25,1,undefined,29,33,37,-1,-1,23,197,29,35,5,15,41,-1,-1,-1,undefined,undefined
07/06/2020,1,39,17,99,60,62,56,11,4,3,3,3,16,-1,43,-1,15,8,6,11,14,-1,145,26,80,30,65,5,30,7,46,37,undefined,-1,4,27,12,11,undefined,-1,7,-1,3,4,26,113,9,94,10,72,8,21,6,-1,undefined,7,8,36,-1,-1,18,119,29,14,9,13,22,-1,-1,-1,undefined,undefined
07/06/2020,2,33,15,64,40,54,32,21,3,12,4,3,11,-1,29,-1,12,9,1,31,15,-1,64,16,36,15,76,9,21,16,21,8,undefined,-1,3,10,3,5,undefined,-1,5,-1,-1,-1,8,61,2,15,9,76,10,11,11,1,undefined,9,6,23,-1,-1,8,77,40,19,1,12,33,-1,-1,-1,undefined,undefined
07/06/2020,3,32,6,43,22,50,20,8,2,2,3,3,7,-1,18,-1,3,2,3,16,12,-1,101,11,23,13,36,5,42,2,24,5,undefined,-1,-1,9,-1,2,undefined,1,-1,-1,3,3,11,52,-1,40,7,31,1,6,12,-1,undefined,4,4,16,-1,-1,3,55,45,11,1,6,11,-1,-1,-1,undefined,undefined
07/06/2020,4,5,2,43,34,30,28,2,3,3,9,-1,2,-1,21,-1,18,-1,8,5,4,-1,57,25,23,4,34,1,13,4,8,15,undefined,-1,1,4,6,14,undefined,1,9,-1,1,1,11,73,1,24,5,28,14,9,2,-1,undefined,4,2,9,-1,-1,4,29,14,9,1,2,11,-1,-1,-1,undefined,undefined
07/06/2020,5,14,12,60,46,29,27,4,2,4,-1,2,4,-1,20,-1,27,6,5,14,1,-1,70,28,37,14,49,3,25,7,8,12,undefined,-1,8,11,3,7,undefined,3,6,-1,-1,-1,33,75,-1,20,8,28,8,10,4,-1,undefined,8,5,8,-1,-1,15,39,10,6,4,17,18,-1,-1,-1,undefined,undefined
07/06/2020,6,10,10,40,66,56,49,15,10,11,4,1,7,-1,49,-1,49,13,2,8,4,-1,136,9,64,33,63,13,42,3,15,15,undefined,-1,11,43,10,4,undefined,18,1,-1,3,2,30,133,3,77,19,16,6,5,7,-1,undefined,7,16,15,-1,-1,12,52,16,11,18,25,17,-1,-1,-1,undefined,undefined
07/06/2020,7,23,27,54,72,79,77,37,39,26,2,13,30,-1,76,-1,19,27,10,15,4,-1,169,22,100,96,79,23,34,24,18,21,undefined,-1,13,80,11,4,undefined,7,6,-1,8,7,30,126,3,78,38,33,15,8,11,-1,undefined,8,17,34,5,-1,15,76,34,24,21,22,35,23,7,8,undefined,undefined
07/06/2020,8,85,43,105,101,122,142,95,77,29,21,30,96,-1,112,-1,45,31,13,11,11,-1,276,37,139,243,197,47,74,59,17,37,undefined,-1,22,237,38,42,undefined,9,5,-1,15,11,54,152,11,109,102,78,43,56,19,1,undefined,24,27,50,12,-1,25,144,32,39,22,47,60,75,38,42,undefined,undefined
07/06/2020,9,269,140,194,261,282,200,169,152,33,26,48,143,-1,207,-1,106,67,20,51,44,-1,509,65,215,399,394,104,135,92,79,60,undefined,-1,33,388,32,37,undefined,32,42,-1,29,15,103,349,22,258,237,153,89,94,59,-1,undefined,57,70,85,20,-1,70,300,41,82,47,80,155,89,52,106,undefined,undefined
07/06/2020,10,564,319,336,494,446,302,207,209,71,23,50,200,-1,342,-1,218,110,37,149,76,-1,691,72,272,710,608,167,262,123,170,116,undefined,-1,48,660,45,57,undefined,85,74,-1,36,24,165,566,28,439,303,211,210,145,143,-1,undefined,112,89,141,44,-1,141,470,40,142,48,101,288,186,95,174,undefined,undefined
07/06/2020,11,1097,577,605,803,635,378,255,216,51,28,42,205,-1,373,-1,397,110,41,293,190,-1,939,88,388,922,859,223,309,214,221,166,undefined,-1,52,610,62,129,undefined,34,125,-1,20,20,303,975,33,626,514,326,330,187,225,1,undefined,214,125,140,68,-1,185,708,69,223,52,183,505,226,122,270,undefined,undefined
07/06/2020,12,1532,803,863,1175,772,449,242,289,66,48,86,245,-1,495,-1,469,138,49,500,289,-1,1045,77,395,1021,1046,301,396,261,325,229,undefined,-1,71,793,78,115,undefined,36,83,-1,32,14,379,1262,26,892,894,399,386,252,316,1,undefined,238,127,155,104,-1,225,968,105,367,70,251,664,309,155,363,undefined,undefined
07/06/2020,13,1873,1004,1197,1314,811,500,227,279,89,68,95,264,-1,552,-1,531,146,46,654,397,-1,1311,100,351,1089,1095,256,412,267,426,275,undefined,-1,52,732,52,139,undefined,160,118,-1,37,27,518,1334,43,1109,1003,415,447,211,376,-1,undefined,279,152,217,108,-1,297,1122,141,428,67,310,916,344,209,373,undefined,undefined
07/06/2020,14,2168,1179,1307,1331,1034,610,266,302,69,39,93,295,-1,676,-1,465,142,45,704,263,-1,1490,107,415,1356,972,223,432,294,416,323,undefined,-1,56,841,75,161,undefined,80,112,-1,54,30,559,1465,33,1149,902,338,445,208,336,-1,undefined,296,151,220,109,-1,272,1257,149,404,64,331,1080,326,153,367,undefined,undefined
07/06/2020,15,2202,1215,1286,1475,939,607,266,307,61,42,109,336,-1,593,-1,579,97,52,581,198,-1,1483,136,364,1399,838,202,377,279,445,359,undefined,-1,62,826,65,147,undefined,19,93,-1,37,25,629,1350,41,1091,666,264,432,189,362,1,undefined,281,140,240,114,-1,309,1198,108,451,68,327,1228,365,156,357,undefined,undefined
07/06/2020,16,2077,918,1340,1280,877,618,262,301,73,47,82,344,-1,614,-1,490,89,37,637,216,-1,1631,128,381,1178,493,152,346,250,390,303,undefined,-1,94,749,61,143,undefined,18,72,-1,38,29,549,1287,29,1154,271,154,342,128,357,2,undefined,324,145,180,93,-1,269,1166,119,390,51,313,1150,305,120,255,undefined,undefined
07/06/2020,17,1521,533,1360,946,756,559,173,208,65,51,76,273,-1,545,-1,236,93,35,665,216,-1,1491,122,348,747,349,124,301,247,374,260,undefined,-1,49,575,53,135,undefined,16,75,-1,48,36,524,1049,23,925,162,82,254,116,270,4,undefined,287,103,185,8,-1,272,1193,158,257,72,284,1098,164,11,47,undefined,undefined
07/06/2020,18,711,299,1102,578,568,402,54,90,55,57,58,218,-1,426,-1,143,44,32,588,247,-1,1188,85,325,405,340,119,176,118,335,321,undefined,-1,25,424,49,135,undefined,32,51,-1,25,16,375,690,33,683,133,115,194,111,250,2,undefined,279,77,157,-1,-1,194,1085,133,200,36,239,719,124,2,4,undefined,undefined
07/06/2020,19,395,165,892,446,413,352,50,96,49,38,89,194,-1,300,-1,107,45,22,534,208,-1,903,91,258,174,294,62,115,61,355,353,undefined,-1,16,270,51,133,undefined,21,56,-1,13,11,276,541,34,392,87,94,140,84,173,1,undefined,212,38,122,-1,-1,191,780,116,158,47,166,582,75,2,2,undefined,undefined
07/06/2020,20,173,106,648,391,377,210,34,55,22,28,40,176,-1,175,-1,110,25,6,445,165,-1,769,51,195,200,205,50,141,56,291,462,undefined,-1,18,252,35,164,undefined,58,53,-1,11,11,192,389,21,271,68,79,144,40,121,2,undefined,145,42,97,-1,-1,124,635,105,108,18,94,430,75,0,0,undefined,undefined
07/06/2020,21,114,63,453,259,280,218,27,45,42,40,32,116,-1,166,-1,47,34,11,238,119,-1,627,54,158,122,220,57,91,31,161,365,undefined,-1,2,185,31,123,undefined,62,21,-1,35,17,157,338,16,165,84,66,79,76,98,-1,undefined,93,49,92,-1,-1,122,554,73,89,50,104,275,27,0,1,undefined,undefined
07/06/2020,22,104,50,265,155,170,141,18,52,16,15,24,99,-1,114,-1,34,24,10,140,103,-1,362,62,144,96,131,25,73,23,126,296,undefined,-1,9,76,23,84,undefined,7,21,-1,15,9,114,263,11,159,36,71,84,35,40,1,undefined,52,40,63,-1,-1,69,411,58,73,31,87,134,-1,-1,-1,undefined,undefined
07/06/2020,23,39,27,156,67,152,78,25,30,23,20,26,64,-1,76,-1,22,7,12,93,46,-1,225,20,124,57,106,24,41,18,97,167,undefined,-1,7,49,27,34,undefined,3,9,-1,6,5,45,143,14,98,28,86,26,10,32,-1,undefined,27,17,43,-1,-1,43,215,56,32,11,32,98,-1,-1,-1,undefined,undefined
08/06/2020,0,35,10,121,44,50,50,13,18,9,12,2,25,-1,54,-1,2,7,4,27,15,-1,169,22,59,45,72,10,25,4,72,48,undefined,-1,5,33,7,11,undefined,-1,6,-1,6,5,25,81,6,61,21,74,4,22,18,2,undefined,32,15,23,-1,-1,14,178,26,24,11,15,35,-1,-1,-1,undefined,undefined
08/06/2020,1,16,12,62,23,52,58,4,5,5,-1,7,12,-1,22,-1,15,1,4,24,4,-1,110,20,24,41,81,11,19,5,40,22,undefined,-1,4,19,8,13,undefined,1,4,-1,3,1,11,45,-1,41,14,70,10,12,28,1,undefined,15,5,17,-1,-1,4,101,23,7,5,11,19,-1,-1,-1,undefined,undefined
08/06/2020,2,14,4,77,19,26,11,11,3,1,5,1,6,-1,3,-1,8,4,-1,10,11,-1,50,5,10,10,61,4,21,1,25,3,undefined,-1,1,11,-1,-1,undefined,-1,2,-1,-1,-1,10,46,1,25,4,50,5,17,7,-1,undefined,9,4,6,-1,-1,10,88,26,5,2,8,21,-1,-1,-1,undefined,undefined
08/06/2020,3,12,2,20,6,38,5,5,-1,5,4,-1,6,-1,2,-1,9,-1,2,9,3,-1,59,8,11,15,35,-1,35,1,9,9,undefined,-1,1,1,3,2,undefined,-1,3,-1,2,-1,5,23,1,21,2,45,-1,3,1,-1,undefined,4,3,5,-1,-1,8,40,7,10,-1,4,20,-1,-1,-1,undefined,undefined
08/06/2020,4,-1,3,28,18,26,14,-1,-1,2,3,2,5,-1,15,-1,9,5,4,2,4,-1,35,23,9,19,47,3,22,-1,15,8,undefined,-1,-1,3,-1,1,undefined,-1,-1,-1,-1,-1,6,46,1,23,7,18,5,15,-1,1,undefined,4,-1,5,-1,-1,2,36,6,4,1,4,21,-1,-1,-1,undefined,undefined
08/06/2020,5,8,3,32,25,35,28,5,5,6,10,1,3,-1,29,-1,42,5,4,13,2,-1,59,29,39,10,24,2,40,4,14,10,undefined,-1,3,5,10,13,undefined,3,4,-1,1,-1,19,48,-1,27,4,7,11,6,-1,2,undefined,4,5,11,-1,-1,2,38,2,2,1,6,19,-1,-1,-1,undefined,undefined
08/06/2020,6,17,9,36,56,47,67,19,18,12,4,9,17,-1,61,-1,35,22,3,14,-1,-1,120,11,92,60,33,13,38,6,10,3,undefined,-1,-1,49,6,-1,undefined,27,5,-1,3,2,22,92,2,80,11,14,5,16,4,-1,undefined,6,15,20,-1,-1,13,47,5,13,11,15,14,3,0,1,undefined,undefined
08/06/2020,7,30,16,55,62,97,96,49,39,41,7,17,42,-1,57,-1,37,44,14,10,7,-1,166,35,134,113,41,11,37,44,26,16,undefined,-1,9,109,14,4,undefined,11,12,-1,3,8,31,82,1,67,10,41,17,35,12,1,undefined,14,26,42,4,-1,15,79,9,24,21,33,26,33,14,19,undefined,undefined
08/06/2020,8,63,40,85,110,125,182,91,56,55,5,29,81,-1,101,-1,65,47,37,24,16,-1,289,39,159,231,89,32,75,57,36,24,undefined,-1,26,268,33,24,undefined,13,42,-1,20,13,63,202,10,133,36,74,53,36,21,1,undefined,15,32,30,7,-1,27,146,19,44,28,36,53,53,30,56,undefined,undefined
08/06/2020,9,261,124,177,230,241,261,162,181,50,23,58,118,-1,190,-1,105,68,44,55,28,-1,475,57,233,396,155,45,168,99,67,50,undefined,-1,51,430,41,39,undefined,20,46,-1,39,23,96,309,17,247,68,70,143,61,46,1,undefined,48,74,73,26,-1,55,255,16,91,32,59,114,68,46,99,undefined,undefined
08/06/2020,10,581,324,296,540,495,369,249,243,63,39,85,251,-1,340,-1,231,135,44,141,84,-1,716,97,275,635,241,92,316,215,153,117,undefined,-1,48,535,32,49,undefined,10,72,-1,29,26,210,657,38,401,92,119,283,80,107,4,undefined,125,87,125,48,-1,112,429,43,156,61,129,292,161,90,243,undefined,undefined
08/06/2020,11,1010,569,577,838,748,423,321,338,63,37,92,277,-1,461,-1,345,133,58,300,129,-1,965,79,347,951,370,128,428,258,223,164,undefined,-1,63,828,61,88,undefined,20,107,-1,50,30,345,1019,25,690,163,97,382,114,189,-1,undefined,175,133,146,74,-1,140,659,54,272,53,192,483,248,120,346,undefined,undefined
08/06/2020,12,1465,809,906,1159,863,452,390,412,82,46,148,453,-1,592,-1,543,133,65,630,280,-1,1205,118,356,1393,476,149,543,375,378,257,undefined,-1,109,1143,49,147,undefined,36,102,-1,50,30,465,1267,48,788,185,126,458,113,223,1,undefined,250,133,178,99,-1,234,832,100,294,76,254,649,322,178,380,undefined,undefined
08/06/2020,13,1880,1093,1204,1511,992,698,419,380,82,58,157,450,-1,709,-1,550,153,74,713,344,-1,1613,135,411,1504,439,133,579,442,436,368,undefined,-1,91,1154,80,163,undefined,25,128,-1,45,39,606,1534,52,1011,172,148,532,112,276,2,undefined,270,165,177,101,-1,239,1011,97,424,68,375,1006,404,203,479,undefined,undefined
08/06/2020,14,2059,1084,1348,1544,1160,624,419,430,71,52,142,421,-1,793,-1,535,175,77,672,266,-1,1644,118,381,1482,382,161,494,496,486,381,undefined,-1,116,1197,61,255,undefined,17,102,-1,51,47,786,1642,58,1196,186,105,504,121,345,4,undefined,255,161,252,84,-1,274,1153,115,429,92,434,1105,351,197,389,undefined,undefined
08/06/2020,15,2062,1033,1264,1425,1016,606,423,403,93,49,128,346,-1,657,-1,568,179,78,767,296,-1,1594,108,447,1527,403,128,442,452,426,324,undefined,-1,92,1063,59,242,undefined,102,110,-1,56,40,705,1571,46,1066,162,116,470,140,340,5,undefined,320,153,242,103,-1,291,1114,123,411,83,429,1229,287,167,275,undefined,undefined
08/06/2020,16,1969,862,1276,1224,962,585,296,304,97,68,130,371,-1,649,-1,328,98,49,615,191,-1,1588,123,396,1160,377,107,397,363,318,233,undefined,-1,64,626,51,124,undefined,63,87,-1,65,44,538,1204,41,1009,142,75,382,142,292,1,undefined,273,149,248,96,-1,297,1163,108,336,106,300,1191,254,113,194,undefined,undefined
08/06/2020,17,1466,499,1229,907,659,484,189,214,109,49,106,331,-1,452,-1,221,69,43,535,177,-1,1481,127,380,756,343,88,260,274,391,266,undefined,-1,44,582,70,104,undefined,76,85,-1,68,52,464,1036,33,751,103,90,170,90,235,7,undefined,261,132,203,7,-1,237,1024,115,304,72,243,922,200,21,45,undefined,undefined
08/06/2020,18,574,267,944,604,394,327,84,126,82,73,60,185,-1,306,-1,143,49,42,473,180,-1,1247,43,356,245,277,49,185,75,335,274,undefined,-1,24,292,55,119,undefined,38,60,-1,34,20,283,612,39,482,84,118,109,71,167,5,undefined,195,98,163,-1,-1,232,920,110,159,46,152,707,94,1,7,undefined,undefined
08/06/2020,19,380,118,712,394,330,254,52,50,34,37,62,184,-1,202,-1,87,33,34,439,160,-1,783,88,191,116,215,44,121,30,282,263,undefined,-1,13,136,48,147,undefined,10,51,-1,34,14,166,437,28,269,75,106,146,75,136,2,undefined,150,53,99,-1,-1,115,708,117,126,28,85,534,66,2,2,undefined,undefined
08/06/2020,20,135,78,478,243,239,200,25,56,16,53,39,113,-1,180,-1,73,27,18,354,83,-1,657,67,180,116,197,43,88,28,213,250,undefined,-1,6,135,26,128,undefined,112,32,-1,7,7,150,291,13,249,51,82,67,48,99,1,undefined,113,53,88,-1,-1,127,576,66,119,29,101,379,50,0,1,undefined,undefined
08/06/2020,21,77,39,292,208,163,192,15,31,33,36,27,84,-1,136,-1,34,17,14,174,71,-1,490,63,146,77,115,32,69,24,115,187,undefined,-1,8,84,35,69,undefined,11,19,-1,9,4,89,239,19,142,33,81,76,62,47,-1,undefined,79,33,62,-1,-1,61,536,67,68,16,39,191,21,0,0,undefined,undefined
08/06/2020,22,109,37,156,96,78,79,20,22,14,41,20,65,-1,58,-1,13,8,5,98,39,-1,236,52,102,71,92,28,35,19,89,123,undefined,-1,9,41,19,54,undefined,7,16,-1,14,5,57,108,11,80,38,74,18,26,37,2,undefined,23,21,49,-1,-1,46,259,50,55,5,47,111,-1,-1,-1,undefined,undefined
08/06/2020,23,37,22,129,45,51,48,5,13,11,12,1,23,-1,45,-1,18,1,1,40,26,-1,145,14,96,29,87,13,26,4,34,51,undefined,-1,4,22,20,10,undefined,7,11,-1,4,2,33,71,12,62,16,53,2,37,7,-1,undefined,19,14,36,-1,-1,13,143,50,30,3,22,42,-1,-1,-1,undefined,undefined
09/06/2020,0,32,13,78,32,30,13,3,8,8,4,2,5,-1,14,-1,8,3,-1,24,12,-1,82,13,34,16,57,7,23,-1,28,45,undefined,-1,-1,30,3,1,undefined,-1,4,-1,2,5,16,27,9,39,13,60,2,12,7,1,undefined,10,2,13,-1,-1,6,91,24,23,3,7,32,-1,-1,-1,undefined,undefined
09/06/2020,1,29,8,44,19,22,43,8,6,7,2,3,9,-1,11,-1,7,-1,1,17,6,-1,91,10,11,16,44,6,27,4,19,16,undefined,-1,1,5,8,3,undefined,-1,5,-1,6,3,9,45,3,34,7,39,2,7,3,-1,undefined,4,6,16,-1,-1,4,63,23,16,-1,9,16,-1,-1,-1,undefined,undefined
09/06/2020,2,8,6,25,14,20,6,-1,1,2,-1,1,2,-1,2,-1,7,1,1,10,1,-1,61,7,8,9,36,2,18,-1,12,5,undefined,-1,5,3,4,-1,undefined,1,1,-1,2,-1,4,20,4,10,8,50,-1,9,1,-1,undefined,2,1,16,-1,-1,3,38,32,11,2,2,7,-1,-1,-1,undefined,undefined
09/06/2020,3,12,6,15,10,31,2,2,-1,7,3,2,5,-1,2,-1,4,1,-1,3,4,-1,23,-1,6,5,34,4,32,-1,11,12,undefined,-1,-1,8,1,1,undefined,-1,-1,-1,-1,2,6,12,-1,4,5,20,1,3,2,-1,undefined,2,-1,7,-1,-1,9,24,20,11,3,3,16,-1,-1,-1,undefined,undefined
09/06/2020,4,8,10,33,18,42,9,3,-1,-1,2,1,7,-1,7,-1,10,2,4,34,1,-1,39,18,12,17,43,1,46,1,2,4,undefined,-1,2,3,1,2,undefined,-1,3,-1,-1,-1,8,32,1,18,7,18,-1,2,-1,-1,undefined,2,1,14,-1,-1,11,34,8,12,4,5,6,-1,-1,-1,undefined,undefined
09/06/2020,5,8,7,39,34,76,48,11,19,20,7,2,12,-1,55,-1,46,22,7,42,10,-1,78,7,92,58,44,5,65,8,16,16,undefined,-1,14,19,13,8,undefined,3,16,-1,1,4,8,101,5,48,13,35,8,9,3,-1,undefined,4,24,19,-1,-1,17,53,17,3,7,21,17,-1,-1,-1,undefined,undefined
09/06/2020,6,53,31,63,78,134,132,44,51,77,30,18,39,-1,150,-1,66,60,28,3,8,-1,233,51,233,172,81,16,123,25,17,26,undefined,-1,21,127,22,7,undefined,27,19,-1,14,8,40,220,3,105,38,40,10,8,16,-1,undefined,14,42,54,-1,-1,25,86,15,35,37,34,26,20,10,2,undefined,undefined
09/06/2020,7,82,77,108,191,316,242,149,139,253,47,26,78,-1,267,-1,112,197,131,36,9,-1,503,138,481,319,128,48,249,66,57,35,undefined,-1,46,203,54,36,undefined,51,72,-1,26,17,96,378,8,148,74,55,35,25,30,-1,undefined,28,158,137,30,-1,44,171,24,87,120,88,63,85,46,73,undefined,undefined
09/06/2020,8,205,131,173,272,397,346,156,175,306,74,25,114,-1,353,-1,302,322,218,64,35,-1,789,234,806,413,251,78,322,102,64,79,undefined,-1,61,176,148,68,undefined,82,221,-1,38,25,203,593,33,300,145,78,85,55,104,2,undefined,94,183,222,80,-1,105,288,36,112,138,154,111,154,95,177,undefined,undefined
09/06/2020,9,396,226,209,446,341,298,127,157,197,52,23,113,-1,310,-1,436,247,172,81,38,-1,851,190,594,311,319,143,241,109,96,98,undefined,-1,79,169,138,57,undefined,102,141,-1,38,30,245,725,37,406,182,115,176,180,149,4,undefined,115,123,168,97,-1,141,337,28,161,129,145,174,234,120,199,undefined,undefined
09/06/2020,10,583,419,386,759,435,235,110,195,109,74,57,129,-1,266,-1,573,239,195,161,85,-1,928,133,494,396,499,158,233,80,156,110,undefined,-1,49,247,138,89,undefined,124,225,-1,55,24,353,970,38,518,227,162,187,101,165,9,undefined,162,157,182,108,-1,156,525,43,255,112,188,308,247,151,220,undefined,undefined
09/06/2020,11,894,607,568,942,496,318,115,196,130,61,48,145,-1,360,-1,677,255,191,282,101,-1,1010,114,445,536,635,184,278,121,265,130,undefined,-1,42,300,147,87,undefined,83,178,-1,58,62,462,1046,48,637,280,168,212,112,201,1,undefined,186,169,182,212,-1,212,698,74,309,108,245,478,306,143,228,undefined,undefined
09/06/2020,12,1241,857,865,1173,680,400,168,263,147,60,77,244,-1,409,-1,834,413,224,422,171,-1,1295,237,656,744,752,203,432,151,312,195,undefined,-1,75,468,245,149,undefined,221,280,-1,66,41,650,1271,56,815,331,277,339,140,308,5,undefined,281,198,300,208,-1,249,892,105,414,134,321,630,394,187,264,undefined,undefined
09/06/2020,13,1486,981,907,1383,661,538,193,278,207,61,71,254,-1,552,-1,922,376,207,499,152,-1,1517,225,693,721,804,264,368,180,350,253,undefined,-1,60,494,263,162,undefined,324,193,-1,57,43,722,1409,73,1018,408,214,292,139,314,6,undefined,323,229,307,139,-1,264,989,146,469,122,415,692,427,208,350,undefined,undefined
09/06/2020,14,1527,850,926,1337,691,494,184,281,153,35,70,208,-1,538,-1,754,255,178,488,131,-1,1553,205,727,801,691,191,316,191,345,177,undefined,-1,70,466,209,103,undefined,170,146,-1,56,35,636,1421,65,1035,361,174,244,135,303,14,undefined,281,163,259,128,-1,258,1052,95,387,186,379,901,432,230,264,undefined,undefined
09/06/2020,15,1586,914,1097,1338,713,512,191,286,222,67,60,190,-1,556,-1,685,242,175,430,172,-1,1625,172,778,888,550,132,392,212,336,203,undefined,-1,60,433,176,122,undefined,80,111,-1,73,52,597,1471,55,973,248,143,242,138,345,5,undefined,241,192,266,99,-1,241,1077,109,382,145,375,862,372,179,257,undefined,undefined
09/06/2020,16,1547,783,1012,1241,769,513,230,278,281,67,73,234,-1,558,-1,581,215,197,504,180,-1,1678,194,927,786,365,108,406,208,267,212,undefined,-1,54,382,146,140,undefined,64,163,-1,81,59,598,1357,50,1082,150,110,217,112,373,6,undefined,303,199,309,125,-1,269,1085,128,306,110,397,959,285,151,245,undefined,undefined
09/06/2020,17,1255,540,1035,1052,692,624,278,336,290,91,103,357,-1,729,-1,446,225,201,493,185,-1,1935,237,969,818,394,99,408,174,282,200,undefined,-1,81,543,152,97,undefined,191,142,-1,55,42,497,1190,44,948,154,100,178,151,303,9,undefined,295,209,368,12,-1,280,1137,152,305,126,347,868,237,31,65,undefined,undefined
09/06/2020,18,729,291,861,661,479,443,172,163,160,69,85,272,-1,459,-1,248,104,117,417,133,-1,1417,130,613,426,275,104,272,104,292,184,undefined,-1,35,407,98,79,undefined,42,81,-1,52,39,372,855,32,546,118,73,172,88,254,7,undefined,240,127,237,-1,-1,214,842,124,216,83,229,683,120,1,11,undefined,undefined
09/06/2020,19,485,120,688,440,323,238,63,89,75,46,60,200,-1,251,-1,152,58,45,320,119,-1,893,75,316,200,233,65,140,64,223,137,undefined,-1,48,249,55,70,undefined,27,52,-1,20,14,239,496,22,410,89,105,97,70,194,4,undefined,185,92,143,-1,-1,152,701,116,130,50,159,538,93,1,5,undefined,undefined
09/06/2020,20,177,97,425,296,281,190,46,118,56,34,83,199,-1,180,-1,87,32,22,248,116,-1,711,60,234,117,192,38,91,38,159,177,undefined,-1,21,185,60,58,undefined,107,26,-1,19,14,164,373,17,284,71,104,116,52,117,3,undefined,106,48,93,-1,-1,88,565,107,110,28,114,357,55,3,4,undefined,undefined
09/06/2020,21,73,73,281,212,198,154,28,99,62,27,39,113,-1,140,-1,48,40,20,106,103,-1,570,83,230,115,145,25,84,21,112,148,undefined,-1,19,117,49,50,undefined,7,21,-1,12,12,158,345,15,161,30,60,105,34,47,-1,undefined,83,49,69,-1,-1,99,457,62,75,33,94,255,23,0,2,undefined,undefined
09/06/2020,22,66,32,182,121,137,94,15,23,41,22,17,71,-1,94,-1,32,30,22,57,40,-1,359,42,194,99,114,11,47,13,80,107,undefined,-1,19,89,36,21,undefined,6,12,-1,20,7,75,223,14,101,29,65,50,23,36,3,undefined,41,30,44,-1,-1,66,242,51,55,11,74,134,-1,-1,-1,undefined,undefined
09/06/2020,23,37,33,138,84,65,60,19,9,15,1,9,27,-1,60,-1,32,13,6,14,35,-1,182,33,97,42,77,8,31,9,49,46,undefined,-1,8,29,17,30,undefined,3,3,-1,2,1,29,131,11,77,14,73,5,21,25,2,undefined,28,9,34,-1,-1,27,139,32,32,8,40,50,-1,-1,-1,undefined,undefined
10/06/2020,0,40,8,77,54,35,24,17,9,11,4,3,14,-1,32,-1,14,1,3,5,21,-1,86,17,56,22,70,8,27,4,36,26,undefined,-1,4,29,15,-1,undefined,1,4,-1,3,2,18,117,9,35,15,59,1,34,6,-1,undefined,14,5,26,-1,-1,11,78,29,24,3,9,13,-1,-1,-1,undefined,undefined
10/06/2020,1,23,10,48,18,22,33,1,2,3,6,2,1,-1,10,-1,6,2,1,9,2,-1,71,10,18,22,52,3,19,2,10,17,undefined,-1,-1,5,8,3,undefined,2,-1,-1,3,2,4,24,5,25,5,76,4,-1,6,-1,undefined,10,6,14,-1,-1,10,59,8,11,-1,4,8,-1,-1,-1,undefined,undefined
10/06/2020,2,17,11,54,19,16,10,-1,1,2,2,3,6,-1,1,-1,2,3,5,12,7,-1,133,6,18,13,39,3,18,5,10,15,undefined,-1,-1,5,1,2,undefined,-1,1,-1,1,-1,9,23,-1,20,1,38,-1,13,5,-1,undefined,4,1,6,-1,-1,2,50,15,9,1,2,16,-1,-1,-1,undefined,undefined
10/06/2020,3,12,22,34,18,25,2,4,1,4,3,1,1,-1,3,-1,8,-1,2,4,6,-1,57,12,14,9,30,-1,27,2,9,14,undefined,-1,-1,5,1,3,undefined,1,-1,-1,-1,2,10,16,-1,14,-1,27,3,9,-1,-1,undefined,-1,7,12,-1,-1,2,66,17,10,1,5,6,-1,-1,-1,undefined,undefined
10/06/2020,4,12,9,23,11,49,11,4,1,-1,2,-1,9,-1,6,-1,8,3,1,4,9,-1,38,10,33,40,19,-1,50,1,4,-1,undefined,-1,-1,7,1,7,undefined,-1,4,-1,2,2,8,34,8,30,-1,19,8,21,-1,2,undefined,2,2,6,-1,-1,11,35,12,18,1,3,10,-1,-1,-1,undefined,undefined
10/06/2020,5,14,4,39,53,72,99,15,17,50,3,3,6,-1,78,-1,34,44,8,16,2,-1,137,23,123,54,21,3,56,11,13,19,undefined,-1,16,18,14,9,undefined,8,18,-1,1,-1,22,172,1,48,7,15,5,20,13,-1,undefined,17,31,20,-1,-1,12,79,17,21,16,6,15,-1,-1,-1,undefined,undefined
10/06/2020,6,77,22,78,95,146,244,67,57,215,28,13,48,-1,280,-1,65,134,43,11,7,-1,280,67,374,235,66,23,95,43,25,33,undefined,-1,50,152,30,3,undefined,46,27,-1,12,8,51,286,15,120,49,37,14,80,15,4,undefined,77,85,64,-1,-1,34,212,52,34,55,36,33,14,7,6,undefined,undefined
10/06/2020,7,118,64,126,156,273,308,163,141,287,43,40,106,-1,296,-1,146,206,145,29,32,-1,483,168,528,403,110,40,216,67,46,43,undefined,-1,85,255,77,23,undefined,53,74,-1,28,19,114,444,17,167,53,49,31,34,40,7,undefined,121,149,138,10,-1,52,172,32,85,105,77,70,84,46,75,undefined,undefined
10/06/2020,8,231,139,183,307,382,393,217,196,325,80,30,140,-1,411,-1,319,321,231,44,31,-1,773,239,828,452,215,87,321,126,76,85,undefined,-1,86,218,161,67,undefined,91,207,-1,43,36,189,682,29,253,109,54,63,63,120,6,undefined,196,211,231,39,-1,123,282,50,119,144,168,144,180,114,217,undefined,undefined
10/06/2020,9,371,280,291,480,327,292,145,181,183,64,35,121,-1,327,-1,373,274,175,74,69,-1,787,153,648,359,214,81,201,82,117,87,undefined,-1,62,202,161,45,undefined,95,124,-1,34,33,226,824,34,321,111,85,150,88,131,4,undefined,131,172,194,49,-1,105,335,45,170,146,129,251,212,122,204,undefined,undefined
10/06/2020,10,641,410,375,770,444,244,130,156,103,61,38,129,-1,273,-1,523,280,173,109,93,-1,940,140,580,404,288,95,292,112,175,128,undefined,-1,50,237,154,80,undefined,167,206,-1,26,24,354,1040,33,493,122,101,212,84,167,8,undefined,166,138,183,41,-1,130,417,74,228,112,193,267,238,133,227,undefined,undefined
10/06/2020,11,983,574,576,966,486,307,141,227,167,71,47,230,-1,309,-1,625,238,186,250,124,-1,1110,178,545,564,402,109,348,155,232,125,undefined,-1,52,323,185,98,undefined,180,128,-1,64,63,425,1158,51,576,163,120,287,139,204,-1,undefined,186,177,241,85,-1,176,608,59,294,116,241,450,335,188,257,undefined,undefined
10/06/2020,12,1418,904,854,1255,704,462,175,285,259,88,60,259,-1,488,-1,879,437,224,395,179,-1,1298,276,640,653,535,120,365,172,301,129,undefined,-1,83,552,231,135,undefined,217,266,-1,42,41,587,1306,38,855,193,128,324,189,309,2,undefined,276,247,298,106,-1,216,882,110,398,151,305,618,423,252,331,undefined,undefined
10/06/2020,13,1400,976,919,1394,603,519,183,252,268,74,55,214,-1,530,-1,836,334,204,423,179,-1,1470,269,762,699,512,120,309,193,366,206,undefined,-1,100,503,240,144,undefined,241,202,-1,50,35,707,1467,48,975,220,143,299,150,345,-1,undefined,351,233,309,90,-1,252,925,138,452,127,357,816,503,259,351,undefined,undefined
10/06/2020,14,1418,912,986,1369,688,506,165,228,254,60,58,198,-1,538,-1,769,280,192,429,155,-1,1496,199,702,707,437,139,318,202,328,188,undefined,-1,84,460,203,144,undefined,193,185,-1,58,47,656,1494,71,894,214,118,294,145,298,5,undefined,243,188,262,105,-1,270,944,115,391,149,378,844,456,204,291,undefined,undefined
10/06/2020,15,1536,922,1078,1322,714,504,196,294,351,75,62,199,-1,580,-1,751,275,163,398,165,-1,1596,166,800,845,377,123,354,227,335,197,undefined,-1,86,398,198,101,undefined,77,138,-1,63,31,583,1449,45,974,174,148,254,140,334,5,undefined,219,199,308,107,-1,234,1067,123,363,172,304,881,357,161,298,undefined,undefined
10/06/2020,16,1474,790,1009,1260,748,578,254,272,422,89,84,244,-1,607,-1,575,229,170,418,172,-1,1793,232,898,887,306,126,451,196,281,197,undefined,-1,68,477,179,102,undefined,69,174,-1,47,36,557,1422,55,1036,168,88,246,121,305,15,undefined,269,237,311,83,-1,258,1075,136,326,148,327,937,342,132,224,undefined,undefined
10/06/2020,17,1364,540,1094,1054,833,705,253,299,462,102,111,356,-1,747,-1,481,237,220,434,207,-1,1851,267,1016,870,372,125,492,191,337,179,undefined,-1,107,678,183,103,undefined,56,139,-1,71,59,612,1378,48,908,183,84,237,139,303,7,undefined,312,221,424,7,-1,289,1230,185,302,164,383,904,205,24,89,undefined,undefined
10/06/2020,18,757,282,988,840,656,467,200,214,257,87,94,300,-1,499,-1,319,140,121,478,152,-1,1550,183,628,450,329,105,375,110,386,218,undefined,-1,54,456,107,91,undefined,41,94,-1,42,31,348,999,45,608,135,108,202,119,280,7,undefined,238,152,210,-1,-1,241,1001,139,234,101,271,692,156,1,7,undefined,undefined
10/06/2020,19,513,160,802,554,416,306,71,99,102,45,70,265,-1,298,-1,172,66,57,301,174,-1,1094,81,312,246,310,103,186,67,337,241,undefined,-1,21,275,79,86,undefined,29,63,-1,28,24,263,599,28,322,90,123,103,77,186,5,undefined,196,75,124,-1,-1,165,738,115,244,40,161,515,92,3,4,undefined,undefined
10/06/2020,20,206,106,595,299,295,239,42,100,40,32,70,187,-1,250,-1,99,49,35,297,122,-1,890,57,222,204,194,55,128,29,237,334,undefined,-1,18,194,50,104,undefined,38,56,-1,29,19,169,480,26,275,57,82,153,63,122,3,undefined,188,76,97,-1,-1,124,674,90,124,22,108,388,88,1,3,undefined,undefined
10/06/2020,21,140,81,330,266,228,211,34,53,62,65,60,143,-1,177,-1,82,48,26,127,75,-1,683,49,260,126,148,45,102,31,169,221,undefined,-1,22,146,26,51,undefined,8,48,-1,24,15,180,329,20,202,43,97,110,56,90,2,undefined,116,65,98,-1,-1,108,466,65,89,36,107,235,26,0,0,undefined,undefined
10/06/2020,22,88,40,214,144,132,140,19,35,38,17,27,114,-1,113,-1,21,26,16,52,62,-1,378,50,191,91,130,36,56,19,125,113,undefined,-1,14,62,19,38,undefined,3,20,-1,19,14,111,296,23,135,35,79,56,40,38,1,undefined,59,33,69,-1,-1,69,340,58,64,15,74,139,-1,-1,-1,undefined,undefined
10/06/2020,23,51,16,133,59,57,60,5,18,22,6,3,15,-1,57,-1,17,8,4,31,22,-1,219,44,104,33,100,23,17,11,79,62,undefined,-1,5,12,15,24,undefined,1,12,-1,9,1,40,156,5,80,28,78,20,30,13,2,undefined,27,11,30,-1,-1,26,168,41,32,4,30,67,-1,-1,-1,undefined,undefined
11/06/2020,0,29,16,74,50,59,21,2,2,10,-1,2,12,-1,20,-1,7,3,5,15,9,-1,56,15,40,24,86,8,20,1,30,43,undefined,-1,3,12,6,23,undefined,2,8,-1,3,4,35,83,5,47,13,33,9,19,13,2,undefined,11,6,12,-1,-1,15,109,34,26,3,18,28,-1,-1,-1,undefined,undefined
11/06/2020,1,18,7,82,22,8,37,-1,3,4,7,2,6,-1,5,-1,8,6,1,14,3,-1,69,12,27,20,68,5,13,3,33,36,undefined,-1,1,23,3,12,undefined,-1,5,-1,5,3,4,19,-1,27,8,54,1,17,13,2,undefined,6,14,8,-1,-1,6,83,18,16,2,-1,22,-1,-1,-1,undefined,undefined
11/06/2020,2,11,10,37,16,19,22,4,-1,7,1,1,4,-1,8,-1,14,6,4,11,8,-1,86,10,18,8,23,-1,14,2,18,14,undefined,-1,-1,5,2,5,undefined,-1,-1,-1,-1,-1,6,20,-1,20,3,33,-1,18,6,1,undefined,4,4,16,-1,-1,13,56,11,30,3,4,13,-1,-1,-1,undefined,undefined
11/06/2020,3,5,8,24,9,35,5,3,1,8,2,-1,4,-1,4,-1,4,-1,1,1,2,-1,47,13,23,15,48,4,32,1,13,15,undefined,-1,1,4,2,8,undefined,3,-1,-1,3,4,11,24,-1,16,13,26,8,15,-1,-1,undefined,2,2,3,-1,-1,1,26,16,13,1,6,5,-1,-1,-1,undefined,undefined
11/06/2020,4,13,10,21,17,66,13,2,2,2,3,1,8,-1,20,-1,16,2,3,10,5,-1,93,25,29,14,25,5,62,1,29,3,undefined,-1,3,1,7,-1,undefined,-1,3,-1,1,-1,22,29,4,25,6,37,-1,8,1,-1,undefined,1,1,8,-1,-1,13,37,6,20,1,19,8,-1,-1,-1,undefined,undefined
11/06/2020,5,7,11,45,35,67,87,15,30,50,3,4,13,-1,80,-1,52,48,10,1,4,-1,115,28,148,76,56,5,57,9,11,22,undefined,-1,15,26,17,11,undefined,7,15,-1,-1,1,23,124,2,61,11,37,9,13,2,1,undefined,17,23,37,-1,-1,12,100,13,18,10,10,10,-1,-1,-1,undefined,undefined
11/06/2020,6,82,53,89,132,149,254,78,57,219,36,19,48,-1,270,-1,69,96,53,8,11,-1,218,88,336,193,103,23,128,41,26,43,undefined,-1,44,103,26,5,undefined,48,30,-1,13,11,51,299,15,112,48,47,14,63,13,1,undefined,76,79,75,-1,-1,33,253,50,23,55,53,36,22,5,5,undefined,undefined
11/06/2020,7,129,61,119,161,295,259,184,154,280,43,40,112,-1,274,-1,151,185,133,27,15,-1,441,143,574,363,134,61,250,77,54,32,undefined,-1,60,274,64,27,undefined,55,79,-1,25,26,133,445,19,140,75,64,26,43,49,2,undefined,38,182,104,7,-1,60,168,37,76,114,111,69,114,49,99,undefined,undefined
11/06/2020,8,183,136,168,310,407,398,215,221,299,63,44,122,-1,386,-1,283,325,231,59,38,-1,943,214,721,499,241,118,300,113,78,96,undefined,-1,66,224,149,57,undefined,77,193,-1,66,31,204,693,30,270,115,67,120,53,123,4,undefined,108,202,226,30,-1,98,287,41,147,143,156,115,170,86,215,undefined,undefined
11/06/2020,9,426,255,244,499,372,343,115,174,214,83,28,111,-1,308,-1,422,298,187,100,49,-1,770,186,629,345,326,125,265,82,107,143,undefined,-1,82,190,151,53,undefined,121,148,-1,34,26,263,726,48,437,122,142,196,75,126,10,undefined,108,142,194,33,-1,130,381,53,138,133,166,175,273,152,266,undefined,undefined
11/06/2020,10,675,438,364,732,378,264,99,169,128,49,35,147,-1,274,-1,654,270,186,108,60,-1,863,112,510,310,491,156,289,96,157,127,undefined,-1,65,183,170,86,undefined,88,138,-1,34,20,372,997,47,496,250,154,206,69,147,9,undefined,158,163,183,43,-1,132,499,56,202,98,209,238,275,132,278,undefined,undefined
11/06/2020,11,938,614,464,943,496,308,131,230,137,71,54,155,-1,331,-1,676,269,174,257,157,-1,1010,161,512,511,602,195,317,117,214,148,undefined,-1,80,317,176,89,undefined,109,158,-1,43,42,482,1100,37,679,263,209,280,113,209,4,undefined,200,163,167,86,-1,184,674,80,272,120,263,454,287,137,216,undefined,undefined
11/06/2020,12,1298,841,698,1209,643,432,169,280,174,69,64,194,-1,454,-1,931,426,239,430,196,-1,1343,258,633,690,863,212,387,146,268,193,undefined,-1,102,474,239,143,undefined,232,212,-1,44,37,627,1361,54,929,360,270,284,166,314,6,undefined,337,194,243,116,-1,242,859,103,456,126,326,592,375,249,332,undefined,undefined
11/06/2020,13,1522,962,811,1395,697,548,183,238,223,72,70,214,-1,539,-1,968,358,235,428,179,-1,1507,259,691,677,870,235,343,161,365,217,undefined,-1,99,462,240,139,undefined,206,231,-1,57,48,692,1442,65,990,367,251,314,155,349,5,undefined,369,221,324,91,-1,247,970,137,454,123,349,674,470,275,375,undefined,undefined
11/06/2020,14,1579,967,841,1275,658,516,155,250,183,62,46,194,-1,535,-1,793,307,229,471,170,-1,1471,189,733,707,720,193,351,195,335,201,undefined,-1,123,430,215,163,undefined,162,157,-1,67,47,604,1398,56,1000,358,173,307,165,289,12,undefined,285,187,230,84,-1,272,992,91,394,122,384,788,463,223,304,undefined,undefined
11/06/2020,15,1543,925,986,1340,663,541,203,285,292,56,82,242,-1,550,-1,644,266,169,382,219,-1,1641,161,856,898,454,143,337,189,300,199,undefined,-1,110,398,178,123,undefined,110,158,-1,62,46,598,1440,54,1013,280,150,289,135,248,20,undefined,229,215,267,113,-1,317,1049,158,382,139,320,798,348,156,240,undefined,undefined
11/06/2020,16,1579,821,1044,1267,809,635,239,320,330,71,90,255,-1,637,-1,603,236,221,395,168,-1,1730,198,898,898,355,126,409,167,286,186,undefined,-1,88,371,175,104,undefined,75,149,-1,57,55,582,1534,35,1054,166,88,241,115,326,14,undefined,272,215,290,81,-1,250,1065,110,346,164,349,888,323,154,255,undefined,undefined
11/06/2020,17,1373,611,1047,1135,855,695,254,326,393,63,106,398,-1,719,-1,418,245,212,416,195,-1,1830,224,1023,862,344,132,491,198,318,201,undefined,-1,77,587,173,96,undefined,118,111,-1,79,72,590,1439,43,1045,174,62,219,111,295,22,undefined,319,252,369,4,-1,280,1234,141,311,149,372,929,282,15,78,undefined,undefined
11/06/2020,18,882,327,975,815,614,473,169,196,171,64,101,306,-1,476,-1,231,132,115,456,171,-1,1416,184,636,455,327,112,317,111,314,182,undefined,-1,57,442,110,104,undefined,68,88,-1,61,41,360,970,43,691,128,93,210,92,280,9,undefined,269,145,223,-1,-1,255,917,125,220,99,258,697,166,0,18,undefined,undefined
11/06/2020,19,627,184,790,520,407,355,97,121,87,41,64,257,-1,350,-1,176,81,39,381,180,-1,1058,114,290,248,240,95,194,65,261,251,undefined,-1,25,273,65,103,undefined,19,52,-1,36,31,325,666,24,476,110,83,175,56,204,5,undefined,195,68,102,-1,-1,168,689,146,214,63,198,526,116,0,7,undefined,undefined
11/06/2020,20,281,87,646,400,284,258,56,67,63,45,46,150,-1,203,-1,101,70,53,231,117,-1,808,104,230,164,196,70,136,35,232,211,undefined,-1,22,192,56,89,undefined,17,47,-1,19,13,215,491,22,319,98,121,160,58,136,2,undefined,106,56,97,-1,-1,124,614,77,121,32,135,411,77,2,6,undefined,undefined
11/06/2020,21,167,59,381,215,230,237,36,70,50,24,33,118,-1,205,-1,97,45,16,136,93,-1,560,63,216,118,167,67,93,30,194,251,undefined,-1,19,133,41,91,undefined,11,34,-1,8,6,177,335,20,208,79,68,115,39,86,2,undefined,111,64,84,-1,-1,107,530,67,207,17,111,333,29,0,2,undefined,undefined
11/06/2020,22,70,58,272,153,162,135,10,49,60,23,24,91,-1,121,-1,50,33,19,54,70,-1,379,50,155,76,129,35,58,22,133,126,undefined,-1,16,75,26,40,undefined,6,30,-1,7,4,107,245,16,175,37,76,53,30,30,1,undefined,55,66,59,-1,-1,69,366,57,156,16,73,141,-1,-1,-1,undefined,undefined
11/06/2020,23,34,29,156,78,99,68,13,17,39,4,25,30,-1,67,-1,30,12,8,43,22,-1,203,31,85,41,93,24,48,18,76,54,undefined,-1,8,39,21,20,undefined,4,12,-1,1,1,56,126,12,71,25,95,10,21,19,1,undefined,27,16,31,-1,-1,30,198,53,32,13,55,68,-1,-1,-1,undefined,undefined
12/06/2020,0,17,19,68,57,38,40,4,1,8,2,9,26,-1,33,-1,15,4,3,16,10,-1,98,23,49,20,45,12,24,5,37,24,undefined,-1,5,14,9,13,undefined,2,4,-1,2,-1,22,58,7,46,19,70,12,20,15,1,undefined,20,6,30,-1,-1,28,138,33,21,11,7,49,-1,-1,-1,undefined,undefined
12/06/2020,1,18,11,44,24,23,35,-1,7,9,1,4,19,-1,10,-1,11,3,2,22,9,-1,70,5,18,11,57,9,23,5,13,12,undefined,-1,1,25,3,3,undefined,-1,1,-1,4,1,12,30,-1,46,10,81,-1,14,12,1,undefined,11,9,16,-1,-1,5,91,17,19,2,3,22,-1,-1,-1,undefined,undefined
12/06/2020,2,3,19,39,11,16,20,2,5,3,6,1,7,-1,2,-1,7,3,2,6,8,-1,53,5,6,15,61,1,16,-1,22,9,undefined,-1,1,4,2,2,undefined,1,-1,-1,2,1,7,17,1,15,7,43,1,8,6,1,undefined,4,5,11,-1,-1,15,88,36,11,-1,3,26,-1,-1,-1,undefined,undefined
12/06/2020,3,7,4,32,11,27,10,10,2,1,-1,4,3,-1,6,-1,7,6,3,14,5,-1,51,13,13,18,32,3,33,4,16,15,undefined,-1,-1,2,6,9,undefined,1,-1,-1,3,4,8,18,1,22,2,21,6,12,6,-1,undefined,2,1,6,-1,-1,9,47,21,5,1,2,11,-1,-1,-1,undefined,undefined
12/06/2020,4,9,9,31,24,42,11,2,3,-1,2,1,4,-1,3,-1,13,1,-1,4,6,-1,64,24,24,14,42,6,54,3,12,6,undefined,-1,1,5,1,4,undefined,-1,1,-1,-1,-1,18,35,3,24,4,45,5,8,2,-1,undefined,3,4,9,-1,-1,4,39,18,16,5,5,8,-1,-1,-1,undefined,undefined
12/06/2020,5,24,13,50,60,76,95,12,25,42,3,5,8,-1,87,-1,38,43,13,-1,9,-1,117,26,136,56,49,4,83,10,17,19,undefined,-1,21,15,15,3,undefined,8,20,-1,2,3,34,156,1,45,8,25,3,10,8,1,undefined,12,38,36,-1,-1,11,105,14,20,12,21,15,-1,-1,-1,undefined,undefined
12/06/2020,6,78,21,82,105,126,268,79,55,200,36,15,50,-1,290,-1,56,125,51,7,6,-1,250,70,306,196,116,27,104,36,41,45,undefined,-1,67,125,24,8,undefined,57,34,-1,8,7,37,307,5,103,38,57,18,55,21,6,undefined,75,72,66,-1,-1,46,214,46,35,40,37,33,12,13,13,undefined,undefined
12/06/2020,7,107,75,108,143,251,283,146,139,257,48,39,95,-1,282,-1,124,161,123,27,12,-1,480,148,464,353,156,61,209,71,59,42,undefined,-1,48,246,71,38,undefined,70,59,-1,30,18,108,410,16,131,72,74,50,31,46,6,undefined,49,167,138,7,-1,54,163,28,71,92,82,65,97,40,66,undefined,undefined
12/06/2020,8,197,139,177,260,364,359,159,203,283,86,27,152,-1,320,-1,300,319,209,55,49,-1,809,204,628,472,243,122,307,93,73,110,undefined,-1,81,258,158,55,undefined,72,168,-1,46,26,192,586,36,307,159,85,77,45,119,4,undefined,88,180,169,29,-1,97,297,43,127,129,184,121,180,107,213,undefined,undefined
12/06/2020,9,407,254,241,497,397,339,133,171,213,63,34,135,-1,337,-1,472,267,175,71,66,-1,775,181,663,372,390,134,276,86,81,107,undefined,-1,47,209,147,62,undefined,128,140,-1,37,40,213,726,40,413,190,146,170,105,142,11,undefined,117,155,154,32,-1,119,358,45,165,131,156,221,218,167,263,undefined,undefined
12/06/2020,10,638,418,361,771,463,304,136,158,132,74,26,121,-1,321,-1,545,259,209,132,102,-1,965,130,545,440,524,174,327,112,156,165,undefined,-1,60,237,168,84,undefined,128,153,-1,38,30,389,1058,47,507,296,216,226,121,186,8,undefined,167,188,158,48,-1,175,507,62,202,101,222,333,296,152,254,undefined,undefined
12/06/2020,11,1002,641,585,1074,601,385,145,203,115,61,28,141,-1,399,-1,748,285,214,234,193,-1,1033,168,569,594,695,180,352,151,213,155,undefined,-1,68,384,146,105,undefined,115,166,-1,48,44,544,1255,43,669,238,212,348,151,252,-1,undefined,174,186,204,85,-1,236,757,105,329,108,300,485,321,180,261,undefined,undefined
12/06/2020,12,1447,897,816,1319,672,495,232,270,165,86,69,213,-1,471,-1,877,423,232,458,232,-1,1428,261,693,678,890,205,442,196,329,197,undefined,-1,74,474,299,198,undefined,204,251,-1,55,53,600,1389,43,945,370,334,389,188,290,4,undefined,302,239,270,99,-1,245,938,140,456,141,335,738,444,263,328,undefined,undefined
12/06/2020,13,1664,1058,970,1542,744,502,186,247,211,82,56,208,-1,537,-1,942,333,204,456,269,-1,1633,270,769,819,880,238,389,227,359,216,undefined,-1,75,520,226,164,undefined,190,201,-1,77,56,739,1638,71,1052,336,306,348,153,333,4,undefined,273,293,340,65,-1,300,946,110,457,148,372,725,427,260,356,undefined,undefined
12/06/2020,14,1729,1087,964,1411,787,546,163,279,226,74,70,218,-1,532,-1,810,271,190,404,194,-1,1610,222,774,888,691,163,364,235,382,188,undefined,-1,102,416,289,181,undefined,155,148,-1,44,45,615,1622,57,1065,337,204,326,158,319,3,undefined,267,216,278,105,-1,272,1149,186,402,172,381,878,398,205,314,undefined,undefined
12/06/2020,15,1804,1045,1128,1492,767,623,231,289,292,74,63,203,-1,678,-1,705,224,180,393,225,-1,1840,175,806,944,533,186,366,282,355,245,undefined,-1,96,410,252,177,undefined,97,156,-1,58,40,646,1666,64,1068,284,190,322,160,288,2,undefined,280,203,271,122,-1,329,1229,142,383,129,355,940,431,194,279,undefined,undefined
12/06/2020,16,1879,932,1206,1390,769,698,271,292,307,94,64,230,-1,716,-1,559,189,205,468,216,-1,1917,228,994,957,415,176,412,205,325,214,undefined,-1,74,399,157,127,undefined,105,157,-1,71,47,683,1663,53,1233,248,122,307,161,309,1,undefined,275,222,322,96,-1,244,1406,147,337,152,376,1066,332,153,252,undefined,undefined
12/06/2020,17,1624,690,1261,1364,959,704,207,294,308,87,94,325,-1,771,-1,505,216,182,527,245,-1,1988,238,1048,874,426,136,448,241,367,231,undefined,-1,80,553,183,148,undefined,59,156,-1,80,59,618,1624,47,1209,197,130,270,112,319,1,undefined,337,250,360,8,-1,270,1348,160,420,141,385,1125,265,21,72,undefined,undefined
12/06/2020,18,1145,424,1303,1043,779,610,141,196,168,88,84,321,-1,586,-1,294,126,107,635,310,-1,1684,160,609,528,336,134,338,140,464,374,undefined,-1,52,511,133,151,undefined,78,103,-1,54,36,520,1198,43,933,202,134,216,139,259,4,undefined,318,185,255,-1,-1,257,1166,171,309,107,271,948,198,2,15,undefined,undefined
12/06/2020,19,713,268,1219,720,608,459,74,124,104,80,85,266,-1,399,-1,168,77,51,596,277,-1,1290,132,396,312,310,120,234,83,494,536,undefined,-1,36,404,78,203,undefined,38,106,-1,14,18,410,932,27,586,135,168,314,121,208,4,undefined,238,100,150,-1,-1,201,1093,146,227,63,254,803,144,2,12,undefined,undefined
12/06/2020,20,530,201,958,578,533,368,60,95,86,50,72,171,-1,339,-1,141,60,24,541,319,-1,1156,106,301,194,323,87,212,71,442,672,undefined,-1,36,356,46,303,undefined,52,89,-1,20,11,388,724,25,465,116,119,260,77,184,3,undefined,250,78,119,-1,-1,215,926,102,178,41,228,741,124,1,12,undefined,undefined
12/06/2020,21,287,102,578,365,386,350,38,58,58,38,51,173,-1,277,-1,94,50,24,341,194,-1,986,49,264,182,173,63,124,41,333,538,undefined,-1,27,213,64,196,undefined,24,69,-1,19,16,282,512,18,324,87,140,217,64,100,1,undefined,155,91,103,-1,-1,210,753,136,156,49,173,536,46,0,6,undefined,undefined
12/06/2020,22,126,83,414,274,344,214,17,59,53,31,46,126,-1,204,-1,57,38,36,169,135,-1,589,77,197,120,166,56,119,58,236,350,undefined,-1,16,148,27,85,undefined,9,61,-1,14,16,192,460,21,240,67,104,146,39,85,1,undefined,91,43,100,-1,-1,139,561,84,159,25,138,340,-1,-1,-1,undefined,undefined
12/06/2020,23,91,25,287,170,219,170,25,38,17,18,13,47,-1,132,-1,37,20,14,115,84,-1,360,60,143,93,116,32,54,14,158,241,undefined,-1,13,96,26,49,undefined,3,45,-1,13,11,115,318,14,170,41,99,24,44,36,5,undefined,43,24,85,-1,-1,90,316,66,55,3,69,163,-1,-1,-1,undefined,undefined
13/06/2020,0,53,18,95,68,129,100,13,5,10,7,5,14,-1,92,-1,15,31,2,61,33,-1,207,14,83,47,109,24,45,6,72,120,undefined,-1,10,84,11,21,undefined,-1,18,-1,14,11,52,160,7,94,28,77,25,17,44,1,undefined,30,17,41,-1,-1,34,202,58,41,10,52,68,-1,-1,-1,undefined,undefined
13/06/2020,1,39,48,76,60,52,61,6,6,14,3,-1,14,-1,39,-1,12,6,6,34,26,-1,117,22,50,38,67,15,28,7,59,40,undefined,-1,5,14,10,21,undefined,-1,22,-1,3,2,29,106,-1,49,15,94,10,18,14,-1,undefined,17,16,48,-1,-1,31,149,32,27,4,24,59,-1,-1,-1,undefined,undefined
13/06/2020,2,28,6,83,43,44,21,-1,8,14,5,3,17,-1,17,-1,14,2,5,18,6,-1,86,12,37,16,51,5,25,8,37,22,undefined,-1,4,14,10,1,undefined,1,7,-1,-1,2,18,47,6,46,9,58,5,12,15,-1,undefined,16,8,20,-1,-1,35,73,38,14,2,12,51,-1,-1,-1,undefined,undefined
13/06/2020,3,17,16,57,21,44,26,8,1,11,1,1,8,-1,20,-1,7,9,3,20,8,-1,92,2,12,15,63,11,37,2,11,5,undefined,-1,-1,15,7,4,undefined,-1,2,-1,-1,1,12,42,1,36,15,41,2,34,8,-1,undefined,5,8,8,-1,-1,17,71,18,8,-1,4,14,-1,-1,-1,undefined,undefined
13/06/2020,4,24,12,25,17,31,13,4,6,6,4,-1,5,-1,8,-1,4,3,-1,6,3,-1,73,10,28,15,46,6,27,5,7,16,undefined,-1,3,5,7,5,undefined,2,4,-1,-1,1,10,43,8,31,10,33,4,10,5,-1,undefined,1,4,9,-1,-1,11,54,20,12,-1,5,18,-1,-1,-1,undefined,undefined
13/06/2020,5,10,12,43,56,28,36,9,6,7,2,2,3,-1,27,-1,50,16,6,6,4,-1,126,22,50,18,67,2,29,9,20,14,undefined,-1,21,11,9,7,undefined,3,4,-1,2,2,11,109,-1,48,13,43,8,7,3,1,undefined,4,7,25,-1,-1,18,34,15,12,1,8,16,-1,-1,-1,undefined,undefined
13/06/2020,6,40,13,64,72,42,83,44,8,42,14,11,19,-1,85,-1,24,56,9,12,15,-1,131,10,166,129,92,34,37,20,23,19,undefined,-1,26,44,18,3,undefined,42,16,-1,1,1,45,149,-1,45,60,55,13,47,6,2,undefined,38,14,39,-1,-1,12,94,53,33,23,26,35,13,0,0,undefined,undefined
13/06/2020,7,46,44,95,101,88,118,77,65,63,19,15,43,-1,111,-1,49,56,11,24,10,-1,212,35,191,150,150,66,48,26,31,40,undefined,-1,16,163,16,5,undefined,8,16,-1,1,2,71,200,5,113,78,73,16,28,19,-1,undefined,49,25,54,4,-1,33,97,30,91,27,35,37,33,8,13,undefined,undefined
13/06/2020,8,155,67,173,213,186,155,164,100,42,46,19,88,-1,167,-1,95,61,42,31,16,-1,405,47,254,243,231,93,111,78,54,41,undefined,-1,32,266,39,37,undefined,40,46,-1,18,20,77,366,11,209,143,95,46,49,45,1,undefined,63,51,68,17,-1,58,161,25,64,28,50,70,96,45,56,undefined,undefined
13/06/2020,9,314,194,212,403,298,295,193,164,68,36,25,134,-1,271,-1,229,116,68,116,30,-1,516,50,374,400,399,152,183,145,94,58,undefined,-1,54,322,52,69,undefined,53,58,-1,51,30,123,535,15,263,260,200,172,90,80,-1,undefined,82,71,113,32,-1,96,327,42,120,62,116,182,185,87,165,undefined,undefined
13/06/2020,10,826,471,449,754,465,343,215,210,94,56,36,231,-1,405,-1,434,164,103,163,93,-1,849,115,467,601,689,268,219,166,198,109,undefined,-1,53,455,83,67,undefined,68,106,-1,39,36,254,1020,26,539,439,338,461,116,157,2,undefined,175,121,203,52,-1,131,550,79,210,65,154,370,301,142,221,undefined,undefined
13/06/2020,11,1252,770,716,1224,625,392,270,273,108,69,51,183,-1,418,-1,633,164,89,345,184,-1,1170,86,568,720,899,235,340,280,233,128,undefined,-1,65,511,107,129,undefined,47,166,-1,50,26,382,1241,27,819,761,448,371,170,260,1,undefined,296,96,204,70,-1,228,753,106,313,57,222,651,355,208,368,undefined,undefined
13/06/2020,12,1796,1082,1153,1478,803,570,233,244,93,40,34,190,-1,584,-1,764,197,86,618,297,-1,1371,131,623,888,1021,274,373,232,406,202,undefined,-1,69,564,112,133,undefined,60,160,-1,41,26,627,1566,15,963,822,546,432,208,334,3,undefined,351,110,200,92,-1,227,1044,155,403,78,333,832,468,243,439,undefined,undefined
13/06/2020,13,2029,1300,1394,1771,945,598,233,260,79,49,58,247,-1,599,-1,724,172,117,633,340,-1,1560,144,657,1085,1099,273,436,262,526,306,undefined,-1,95,607,121,170,undefined,89,145,-1,61,40,762,1841,32,1254,827,528,570,202,418,2,undefined,348,165,218,107,-1,246,1264,221,523,75,404,1151,495,252,495,undefined,undefined
13/06/2020,14,2351,1469,1491,1928,926,651,251,252,115,70,88,295,-1,712,-1,780,189,87,667,333,-1,1881,131,672,1268,926,254,402,300,506,202,undefined,-1,92,620,127,150,undefined,93,157,-1,20,15,922,1855,36,1517,903,391,519,156,434,-1,undefined,358,134,275,98,-1,336,1332,163,538,67,466,1307,439,223,370,undefined,undefined
13/06/2020,15,2396,1536,1457,1764,929,680,239,279,93,54,50,249,-1,696,-1,762,175,87,625,289,-1,1797,135,662,1172,854,265,349,298,548,220,undefined,-1,112,606,119,140,undefined,28,147,-1,61,37,891,1766,45,1368,538,286,477,174,401,-1,undefined,286,159,265,99,-1,341,1300,184,503,73,497,1338,452,201,426,undefined,undefined
13/06/2020,16,2296,1180,1550,1569,956,610,200,310,86,55,79,297,-1,669,-1,570,122,97,552,274,-1,1770,144,626,1014,565,122,394,205,390,311,undefined,-1,101,590,103,143,undefined,41,151,-1,41,34,813,1681,39,1158,255,182,365,137,386,-1,undefined,297,164,243,76,-1,282,1263,125,443,65,377,1298,351,87,279,undefined,undefined
13/06/2020,17,1642,655,1465,1228,897,600,155,232,71,64,84,344,-1,623,-1,346,105,66,654,317,-1,1608,142,585,761,397,96,294,206,418,281,undefined,-1,68,653,95,125,undefined,77,145,-1,59,43,640,1387,36,979,156,128,214,99,329,-1,undefined,348,154,221,-1,-1,283,1225,140,361,59,397,1199,241,9,44,undefined,undefined
13/06/2020,18,967,316,1262,915,717,468,101,125,69,69,111,292,-1,476,-1,210,90,27,687,353,-1,1268,120,478,330,341,81,166,95,502,480,undefined,-1,32,543,66,174,undefined,29,138,1,37,33,446,1012,24,660,150,144,303,101,254,-1,undefined,281,87,215,-1,-1,216,1101,134,281,30,346,908,172,1,4,undefined,undefined
13/06/2020,19,614,244,1233,734,610,424,61,106,44,51,83,222,-1,368,-1,181,84,37,604,383,-1,1142,96,346,247,309,67,265,63,492,636,undefined,-1,43,508,72,265,undefined,22,134,25,17,14,427,766,30,482,140,130,293,101,234,-1,undefined,274,93,123,-1,-1,226,974,98,231,30,237,815,177,1,2,undefined,undefined
13/06/2020,20,313,142,889,535,637,334,58,98,33,19,72,207,-1,352,-1,119,78,40,512,335,-1,1032,116,312,226,261,69,155,73,362,763,undefined,-1,41,440,65,336,undefined,92,114,30,21,18,345,656,27,367,109,112,283,60,186,1,undefined,187,63,112,-1,-1,135,816,97,160,31,227,637,125,0,11,undefined,undefined
13/06/2020,21,153,81,580,395,401,302,44,43,34,33,72,166,-1,248,-1,85,42,21,332,204,-1,846,91,241,186,209,44,130,73,343,753,undefined,-1,25,290,43,289,undefined,47,72,23,14,12,276,441,17,298,57,93,243,62,107,2,undefined,138,62,100,-1,-1,118,701,84,139,25,129,396,48,0,3,undefined,undefined
13/06/2020,22,134,75,392,285,291,208,23,40,26,17,26,89,-1,214,-1,53,53,10,179,122,-1,553,50,268,112,131,36,91,18,252,562,undefined,-1,17,185,26,147,undefined,10,60,23,10,6,159,448,14,158,49,80,112,56,55,-1,undefined,70,35,61,-1,-1,67,536,87,88,10,95,240,-1,-1,-1,undefined,undefined
13/06/2020,23,73,52,304,153,168,121,21,6,14,9,10,34,-1,93,-1,24,50,5,90,57,-1,298,29,162,43,144,26,44,16,163,305,undefined,-1,7,61,37,53,undefined,6,39,8,2,2,51,267,6,117,42,68,76,51,32,-1,undefined,30,14,52,-1,-1,50,293,56,68,3,46,103,-1,-1,-1,undefined,undefined
14/06/2020,0,52,35,156,82,85,80,17,20,15,5,2,21,-1,63,-1,25,13,8,65,27,-1,204,14,104,29,108,7,29,13,86,156,undefined,-1,13,35,5,29,undefined,9,42,10,5,3,49,180,2,94,22,64,27,29,25,-1,undefined,41,22,38,-1,-1,35,154,57,46,3,40,55,-1,-1,-1,undefined,undefined
14/06/2020,1,20,13,116,71,93,55,6,9,5,2,4,23,-1,50,-1,16,8,2,30,28,-1,189,21,68,37,75,20,36,8,68,27,undefined,-1,5,34,12,15,undefined,-1,9,1,-1,-1,16,162,3,82,18,57,7,19,25,-1,undefined,14,3,44,-1,-1,15,136,42,23,-1,22,35,-1,-1,-1,undefined,undefined
14/06/2020,2,16,25,75,52,123,39,5,5,7,1,3,22,-1,19,-1,15,3,6,4,15,-1,85,2,57,25,43,13,31,6,29,38,undefined,-1,3,16,8,4,undefined,3,10,1,-1,-1,25,81,2,40,17,53,7,7,4,-1,undefined,18,8,27,-1,-1,2,92,32,28,-1,13,16,-1,-1,-1,undefined,undefined
14/06/2020,3,9,13,77,20,69,7,4,1,5,2,2,4,-1,15,-1,18,5,1,5,9,-1,112,13,28,7,43,4,26,1,33,5,undefined,-1,4,4,5,2,undefined,-1,14,3,-1,1,20,37,8,35,9,39,1,15,7,-1,undefined,9,-1,20,-1,-1,10,53,22,20,-1,11,11,-1,-1,-1,undefined,undefined
14/06/2020,4,4,14,37,27,31,11,5,1,1,-1,1,3,-1,8,-1,14,1,-1,2,12,-1,97,22,65,11,26,-1,11,1,17,20,undefined,-1,1,5,4,2,undefined,1,2,-1,-1,1,7,45,1,33,6,14,8,6,6,-1,undefined,4,3,14,-1,-1,9,37,5,18,2,2,6,-1,-1,-1,undefined,undefined
14/06/2020,5,8,3,36,39,27,18,-1,4,6,1,-1,1,-1,23,-1,30,2,6,3,6,-1,92,27,47,15,31,2,19,1,27,5,undefined,-1,3,7,4,11,undefined,3,5,-1,-1,-1,19,92,-1,21,6,11,4,4,4,-1,undefined,2,1,5,-1,-1,7,37,5,5,1,17,14,-1,-1,-1,undefined,undefined
14/06/2020,6,11,10,37,72,34,50,15,8,16,7,1,5,-1,43,-1,22,19,8,7,6,-1,100,9,84,41,49,7,36,2,17,8,undefined,-1,17,32,11,3,undefined,19,9,4,2,2,47,133,1,41,19,26,3,8,11,-1,undefined,8,10,19,-1,-1,11,54,6,15,9,26,16,3,0,0,undefined,undefined
14/06/2020,7,29,15,52,48,79,72,33,39,28,4,2,20,-1,82,-1,18,32,12,14,14,-1,200,34,128,102,85,31,45,21,22,22,undefined,-1,7,104,18,8,undefined,18,7,9,10,6,31,111,5,42,45,43,14,14,14,-1,undefined,28,19,17,5,-1,11,86,7,16,13,23,26,20,7,7,undefined,undefined
14/06/2020,8,84,47,88,131,145,133,107,72,21,11,25,92,-1,135,-1,30,39,12,20,15,-1,278,58,167,231,205,62,87,64,29,40,undefined,-1,22,207,20,21,undefined,8,29,18,12,7,67,214,13,107,70,80,45,32,27,1,undefined,26,32,22,12,-1,34,120,15,43,20,37,56,79,40,42,undefined,undefined
14/06/2020,9,283,157,196,258,295,208,195,147,42,28,27,130,-1,246,-1,89,62,47,49,46,-1,529,86,271,445,433,152,120,120,75,99,undefined,-1,49,451,29,29,undefined,11,45,9,18,7,102,397,12,227,186,161,119,67,53,-1,undefined,74,47,63,19,-1,77,275,45,73,41,87,135,105,60,98,undefined,undefined
14/06/2020,10,654,357,367,631,477,298,270,254,64,32,63,250,-1,348,-1,253,117,55,139,118,-1,728,76,386,710,651,288,325,168,159,142,undefined,-1,71,638,60,87,undefined,29,111,41,47,36,217,784,49,442,359,299,274,89,152,-1,undefined,113,73,125,45,-1,118,516,63,161,67,154,306,226,87,239,undefined,undefined
14/06/2020,11,1142,647,676,1017,807,448,378,350,51,39,78,349,-1,517,-1,418,164,62,306,196,-1,960,108,423,1085,959,378,524,286,224,225,undefined,-1,79,984,85,127,undefined,24,120,54,29,27,329,1191,59,672,821,534,450,146,256,-1,undefined,189,91,132,83,-1,181,750,76,237,62,240,570,275,132,291,undefined,undefined
14/06/2020,12,1652,952,950,1421,949,532,364,429,89,44,105,397,-1,565,-1,569,197,65,516,356,-1,1301,100,521,1240,1115,343,479,357,425,320,undefined,-1,87,1076,61,151,undefined,62,146,49,55,41,540,1529,43,838,874,546,478,196,283,1,undefined,289,119,184,106,-1,238,928,108,332,71,337,796,316,188,386,undefined,undefined
14/06/2020,13,1951,1208,1260,1573,1110,601,2076,389,94,40,85,332,-1,729,-1,713,159,75,698,392,-1,1666,120,476,1307,1139,389,569,412,434,336,undefined,-1,83,1001,91,165,undefined,60,135,47,38,36,644,1720,38,934,944,510,492,208,396,-1,undefined,329,105,190,107,-1,304,1191,149,421,70,410,1032,394,194,460,undefined,undefined
14/06/2020,14,2146,1193,1374,1653,1084,715,1453,354,71,54,66,279,-1,771,-1,647,151,64,736,316,-1,1564,145,491,1334,1029,339,559,322,482,397,undefined,-1,74,1003,57,167,undefined,41,99,43,48,30,760,1721,29,1134,824,411,488,241,367,-1,undefined,312,108,207,132,-1,327,1293,165,456,79,439,1198,368,227,459,undefined,undefined
14/06/2020,15,2304,1169,1166,1606,1023,676,263,389,115,38,64,243,-1,713,-1,566,119,50,640,255,-1,1699,174,662,1226,721,248,433,313,464,352,undefined,-1,73,796,66,115,undefined,85,120,55,37,42,727,1617,33,1071,579,211,445,198,362,1,undefined,299,91,258,75,-1,235,1187,124,383,63,449,1291,307,131,282,undefined,undefined
14/06/2020,16,1847,1023,1278,1395,733,489,177,234,80,62,60,283,-1,511,-1,445,94,60,549,187,-1,1464,109,755,922,533,145,321,177,364,278,undefined,-1,64,508,69,131,undefined,118,112,51,56,31,569,1385,34,1099,289,177,324,144,333,-1,undefined,365,99,172,84,-1,265,1100,133,342,74,331,1179,265,88,175,undefined,undefined
14/06/2020,17,1334,409,1184,1026,607,511,84,170,74,39,52,198,-1,491,-1,235,68,35,528,245,-1,1414,77,545,590,301,100,209,125,402,334,undefined,-1,45,339,65,97,undefined,68,90,23,10,13,481,998,22,788,158,118,220,135,254,-1,undefined,275,77,152,9,-1,233,1088,132,276,25,261,976,138,4,31,undefined,undefined
14/06/2020,18,703,212,910,620,437,301,50,76,68,43,56,173,-1,305,-1,121,49,25,439,206,-1,1049,126,461,308,299,62,126,81,300,364,undefined,-1,38,267,51,101,undefined,58,68,40,23,22,312,723,18,503,79,121,139,91,209,-1,undefined,255,85,98,-1,-1,136,764,131,177,35,157,592,107,1,7,undefined,undefined
14/06/2020,19,404,168,685,428,301,262,34,67,35,44,24,113,-1,228,-1,81,32,23,343,170,-1,831,84,305,136,211,53,93,29,336,376,undefined,-1,19,143,39,100,undefined,41,58,38,24,18,198,458,26,300,72,109,77,82,159,-1,undefined,173,32,108,-1,-1,132,617,92,123,22,114,459,88,0,3,undefined,undefined
14/06/2020,20,143,68,505,260,262,198,43,34,32,23,34,111,-1,181,-1,70,25,26,248,183,-1,636,100,277,122,186,49,97,38,266,358,undefined,-1,8,144,36,87,undefined,44,30,20,9,5,178,345,19,218,83,92,111,48,114,-1,undefined,177,36,81,2,-1,129,555,88,114,18,93,373,70,0,1,undefined,undefined
14/06/2020,21,132,49,358,182,183,162,27,31,31,21,22,85,-1,155,-1,33,21,11,118,123,-1,585,58,193,111,169,37,66,16,179,264,undefined,-1,4,87,24,75,undefined,44,16,23,14,9,108,219,19,184,70,91,102,46,80,-1,undefined,105,46,56,-1,-1,71,539,68,67,30,59,212,26,0,0,undefined,undefined
14/06/2020,22,93,31,235,119,134,125,7,33,17,13,17,61,-1,115,-1,22,6,7,78,71,-1,280,49,171,70,111,33,50,13,92,170,undefined,-1,13,47,25,34,undefined,11,16,11,7,8,89,184,10,163,35,88,20,47,36,-1,undefined,66,42,50,-1,-1,73,296,40,55,7,48,191,-1,-1,-1,undefined,undefined
14/06/2020,23,48,17,176,85,98,61,14,15,19,3,7,30,-1,49,-1,26,3,3,55,54,-1,137,29,105,40,82,11,30,11,84,87,undefined,-1,2,15,7,18,undefined,5,11,8,5,6,37,120,3,85,13,66,12,30,24,-1,undefined,30,24,36,-1,-1,39,153,36,27,7,32,59,-1,-1,-1,undefined,undefined
15/06/2020,0,42,22,88,50,25,40,2,4,7,-1,5,13,-1,37,-1,8,3,4,15,15,-1,147,17,39,36,80,5,14,3,44,25,undefined,-1,3,22,7,24,undefined,2,6,3,4,2,22,47,4,52,11,62,3,21,17,1,undefined,16,7,6,-1,-1,11,140,34,31,4,13,33,-1,-1,-1,undefined,undefined
15/06/2020,1,14,10,53,24,23,59,-1,8,11,4,4,11,-1,12,-1,9,12,1,16,10,-1,81,14,18,12,43,1,12,2,26,17,undefined,-1,2,16,4,11,undefined,-1,2,5,4,-1,10,44,-1,56,3,56,1,13,12,-1,undefined,9,6,7,-1,-1,10,79,17,17,3,5,27,-1,-1,-1,undefined,undefined
15/06/2020,2,4,4,74,17,12,13,-1,2,3,-1,3,5,-1,6,-1,12,6,3,17,15,-1,51,11,18,12,35,7,8,-1,15,8,undefined,-1,2,1,7,2,undefined,-1,6,2,-1,-1,6,12,2,20,10,40,-1,7,5,-1,undefined,6,5,11,-1,-1,2,65,31,17,2,3,8,-1,-1,-1,undefined,undefined
15/06/2020,3,6,9,49,15,30,7,1,2,1,-1,1,1,-1,5,-1,8,-1,1,3,4,-1,101,10,9,8,43,-1,25,1,24,17,undefined,-1,-1,10,14,7,undefined,-1,7,-1,-1,3,13,17,-1,29,-1,42,1,7,2,-1,undefined,1,3,3,-1,-1,15,58,6,16,1,5,12,-1,-1,-1,undefined,undefined
15/06/2020,4,5,20,27,18,38,18,18,-1,2,3,1,9,-1,7,-1,5,8,3,4,5,-1,48,20,13,5,37,2,45,1,12,9,undefined,-1,1,3,3,6,undefined,2,2,3,-1,-1,13,57,4,20,2,34,5,1,2,-1,undefined,4,4,8,-1,-1,3,31,14,24,4,3,7,-1,-1,-1,undefined,undefined
15/06/2020,5,34,18,39,47,111,95,18,20,51,8,3,5,-1,102,-1,56,57,15,1,3,-1,111,18,127,51,28,4,71,12,14,22,undefined,-1,28,22,13,8,undefined,15,21,5,2,1,14,141,-1,64,10,35,7,26,6,1,undefined,24,31,26,-1,-1,16,111,20,12,11,21,18,-1,-1,-1,undefined,undefined
15/06/2020,6,81,24,71,97,151,247,68,46,198,25,14,50,-1,250,-1,73,122,47,6,15,-1,219,92,321,191,50,14,96,21,38,27,undefined,-1,51,120,33,4,undefined,44,39,32,20,12,70,275,9,110,28,33,17,49,17,4,undefined,87,71,61,2,-1,30,199,51,21,47,67,29,21,5,4,undefined,undefined
15/06/2020,7,113,82,122,164,360,277,160,144,346,71,32,93,-1,303,-1,146,186,135,24,22,-1,471,157,505,360,95,30,240,70,45,47,undefined,-1,95,259,69,11,undefined,35,88,32,28,14,103,384,23,142,40,62,35,33,39,3,undefined,52,153,110,16,-1,55,201,33,83,121,86,69,98,58,83,undefined,undefined
15/06/2020,8,253,179,187,267,418,396,193,197,328,85,47,162,-1,406,-1,269,317,250,34,37,-1,780,213,696,439,165,71,288,96,88,82,undefined,-1,101,298,152,63,undefined,91,231,30,29,32,156,681,37,308,94,75,117,46,129,4,undefined,173,217,226,39,-1,101,280,57,136,137,188,165,192,90,211,undefined,undefined
15/06/2020,9,446,224,266,477,306,278,119,173,224,57,39,120,-1,312,-1,360,292,226,72,73,-1,736,168,617,328,219,73,176,56,110,94,undefined,-1,71,233,204,63,undefined,81,168,69,36,32,194,768,38,358,107,71,169,65,113,4,undefined,119,140,183,43,-1,153,360,37,202,128,156,239,214,147,179,undefined,undefined
15/06/2020,10,598,416,394,685,412,247,108,126,116,60,49,141,-1,262,-1,501,238,189,146,77,-1,863,148,554,328,258,64,260,83,161,116,undefined,-1,84,221,160,86,undefined,101,187,48,32,30,300,916,29,457,118,70,241,106,155,4,undefined,149,126,213,76,-1,159,485,67,235,108,172,330,304,149,205,undefined,undefined
15/06/2020,11,867,602,552,905,518,350,123,180,110,73,37,151,-1,380,-1,578,281,167,251,158,-1,983,163,625,522,325,81,307,110,204,185,undefined,-1,53,317,172,120,undefined,125,181,64,40,37,392,1035,38,626,115,104,267,96,222,1,undefined,199,109,202,81,-1,207,632,75,316,118,245,517,329,187,278,undefined,undefined
15/06/2020,12,1211,804,820,1202,642,449,189,256,184,76,53,219,-1,478,-1,738,399,214,360,205,-1,1314,257,752,643,497,127,338,165,279,179,undefined,-1,71,537,245,138,undefined,203,239,72,38,34,577,1438,55,851,214,132,410,144,238,-1,undefined,290,159,246,123,-1,226,810,103,454,118,329,696,400,273,311,undefined,undefined
15/06/2020,13,1554,964,987,1402,676,507,162,263,215,80,67,225,-1,503,-1,835,387,202,470,213,-1,1479,246,852,741,441,122,359,143,337,199,undefined,-1,100,535,263,156,undefined,191,196,101,53,46,713,1453,74,939,187,127,316,124,331,1,undefined,316,178,354,106,-1,219,888,147,467,153,410,748,442,275,353,undefined,undefined
15/06/2020,14,1591,916,998,1332,634,505,161,239,247,50,62,187,-1,539,-1,682,249,175,380,203,-1,1607,178,840,764,406,127,295,152,341,176,undefined,-1,100,461,230,141,undefined,159,158,57,52,48,639,1452,65,983,177,119,270,137,326,-1,undefined,265,150,296,98,-1,303,995,117,410,151,360,807,456,221,302,undefined,undefined
15/06/2020,15,1574,849,1071,1329,758,583,206,252,275,46,59,196,-1,632,-1,672,241,181,388,205,-1,1653,159,917,837,364,128,384,188,312,191,undefined,-1,79,490,199,127,undefined,142,175,88,62,40,563,1469,54,969,192,85,210,131,356,-1,undefined,216,155,300,124,-1,272,1123,134,372,132,320,966,342,198,269,undefined,undefined
15/06/2020,16,1518,825,1120,1371,787,616,220,272,339,61,75,249,-1,603,-1,610,204,240,410,144,-1,1752,184,1058,900,310,129,424,223,288,187,undefined,-1,89,555,176,96,undefined,90,201,73,57,44,608,1419,59,993,165,105,249,121,261,-1,undefined,257,152,298,97,-1,271,980,123,337,195,355,959,284,140,240,undefined,undefined
15/06/2020,17,1428,552,1203,1129,804,725,333,327,325,104,93,332,-1,718,-1,443,262,218,438,187,-1,1880,257,987,858,369,161,486,219,341,172,undefined,-1,79,637,172,139,undefined,90,170,67,65,51,593,1354,61,1026,175,109,206,117,290,-1,undefined,298,195,314,11,-1,272,1184,195,293,118,388,1000,274,45,73,undefined,undefined
15/06/2020,18,745,301,1086,750,586,511,245,204,173,77,111,342,-1,507,-1,233,123,108,447,164,-1,1400,164,586,494,331,102,331,127,334,167,undefined,-1,52,490,113,101,undefined,57,128,72,63,41,368,886,29,624,111,133,132,115,280,-1,undefined,227,111,176,-1,-1,240,990,128,244,91,263,802,149,1,4,undefined,undefined
15/06/2020,19,498,198,800,482,365,316,79,127,77,44,75,267,-1,316,-1,156,58,52,358,158,-1,1012,92,314,223,249,60,152,66,247,188,undefined,-1,29,293,60,91,undefined,53,69,26,27,22,300,562,29,392,66,93,135,86,178,-1,undefined,210,64,134,-1,-1,161,729,134,170,64,173,508,88,1,12,undefined,undefined
15/06/2020,20,260,93,590,357,357,231,63,57,63,36,52,184,-1,238,-1,92,51,29,332,146,-1,784,66,246,148,179,42,117,41,253,197,undefined,-1,27,199,53,92,undefined,13,44,36,35,16,179,466,24,249,54,77,127,66,141,-1,undefined,157,37,104,-1,-1,119,667,94,117,26,93,412,82,1,7,undefined,undefined
15/06/2020,21,149,51,376,208,241,228,38,42,54,30,49,151,-1,211,-1,89,37,30,167,117,-1,574,58,241,125,154,42,102,47,148,214,undefined,-1,33,170,32,59,undefined,13,31,31,19,16,151,333,26,162,43,99,100,52,74,-1,undefined,113,30,98,-1,-1,99,534,81,100,24,112,323,31,0,1,undefined,undefined
15/06/2020,22,103,35,220,115,145,148,30,33,48,15,32,119,-1,114,-1,33,31,19,97,63,-1,326,35,181,96,135,39,53,26,120,122,undefined,-1,10,91,21,32,undefined,15,35,17,10,9,83,191,14,110,38,77,30,17,26,1,undefined,53,21,46,-1,-1,74,302,68,71,15,57,168,-1,-1,-1,undefined,undefined
15/06/2020,23,42,22,164,58,77,65,13,16,15,15,9,35,-1,73,-1,26,13,5,36,21,-1,128,15,109,32,80,19,35,12,73,56,undefined,-1,10,19,18,19,undefined,4,15,10,6,2,41,116,4,112,28,63,9,31,20,2,undefined,22,13,43,-1,-1,26,182,47,22,3,34,63,-1,-1,-1,undefined,undefined
16/06/2020,0,29,13,94,37,56,25,3,7,6,5,3,19,-1,19,-1,7,6,5,18,18,-1,112,17,24,23,65,6,27,3,39,20,undefined,-1,5,25,4,10,undefined,9,12,9,5,3,29,59,9,53,15,81,4,22,11,-1,undefined,7,8,21,-1,-1,27,74,35,21,4,9,48,-1,-1,-1,undefined,undefined
16/06/2020,1,24,19,71,30,17,41,3,-1,4,-1,12,18,-1,12,-1,11,6,4,10,5,-1,73,17,12,15,39,3,6,3,25,17,undefined,-1,3,20,3,5,undefined,-1,2,1,1,2,7,49,2,39,6,59,1,7,5,-1,undefined,6,5,12,-1,-1,17,62,48,17,5,2,15,-1,-1,-1,undefined,undefined
16/06/2020,2,6,9,29,10,20,12,1,2,10,7,-1,9,-1,9,-1,3,5,6,3,10,-1,48,8,16,12,33,2,21,4,12,5,undefined,-1,1,3,-1,1,undefined,4,3,2,-1,-1,10,16,-1,12,4,46,1,6,2,-1,undefined,1,5,13,-1,-1,15,38,28,12,-1,3,26,-1,-1,-1,undefined,undefined
16/06/2020,3,11,2,23,14,28,3,-1,-1,1,3,2,3,-1,1,-1,14,6,2,5,3,-1,25,29,16,54,27,3,25,3,10,9,undefined,-1,1,6,4,2,undefined,-1,-1,2,-1,2,7,13,-1,21,6,21,3,6,-1,-1,undefined,5,2,7,-1,-1,8,25,25,38,-1,6,10,-1,-1,-1,undefined,undefined
16/06/2020,4,8,6,35,18,40,15,11,1,2,-1,1,5,-1,9,-1,7,3,2,2,5,-1,46,4,7,11,40,1,55,2,3,11,undefined,-1,-1,1,3,4,undefined,3,10,3,-1,1,6,36,1,15,2,18,3,2,2,-1,undefined,4,1,5,-1,-1,13,29,4,17,-1,5,12,-1,-1,-1,undefined,undefined
16/06/2020,5,14,5,37,51,89,97,14,26,37,4,2,10,-1,95,-1,55,50,4,2,6,-1,132,13,145,76,64,2,60,10,21,20,undefined,-1,16,27,13,8,undefined,22,19,6,1,3,24,143,1,58,8,29,7,22,6,1,undefined,14,18,22,-1,-1,18,111,15,12,-1,15,17,-1,-1,-1,undefined,undefined
16/06/2020,6,116,23,71,118,162,240,102,65,195,33,20,54,-1,268,-1,63,106,53,8,23,-1,258,86,316,226,114,29,129,38,34,40,undefined,-1,38,115,37,7,undefined,47,44,46,17,18,42,293,7,94,41,45,15,54,15,-1,undefined,63,81,65,-1,-1,34,224,39,20,-1,39,45,20,3,8,undefined,undefined
16/06/2020,7,125,88,111,175,322,257,181,146,306,83,38,127,-1,300,-1,160,197,141,23,18,-1,515,190,536,388,160,54,239,89,55,40,undefined,-1,67,319,66,13,undefined,53,88,39,33,20,120,431,15,169,79,56,59,42,49,6,undefined,102,165,139,12,-1,64,210,31,76,-1,103,84,96,55,92,undefined,undefined
16/06/2020,8,215,179,199,307,463,392,258,225,360,81,56,200,-1,426,-1,371,354,222,57,46,-1,887,245,785,502,263,103,318,119,67,97,undefined,-1,75,219,184,55,undefined,87,228,65,63,48,202,733,32,301,144,95,100,35,114,1,undefined,118,223,285,36,-1,117,303,42,107,-1,182,128,184,94,237,undefined,undefined
16/06/2020,9,398,298,261,492,348,300,121,197,242,72,47,171,-1,318,-1,409,290,196,92,66,-1,751,181,678,383,330,123,221,89,98,104,undefined,-1,71,167,196,63,undefined,95,157,103,41,39,236,836,40,381,176,116,149,86,108,2,undefined,94,122,202,42,-1,143,318,53,164,-1,162,230,228,139,230,undefined,undefined
16/06/2020,10,654,438,381,712,407,291,137,155,137,37,25,119,-1,287,-1,505,294,212,156,114,-1,896,118,547,371,441,155,276,90,181,98,undefined,-1,60,251,203,77,undefined,150,216,95,34,16,298,942,42,486,196,148,236,98,149,-1,undefined,153,101,163,52,-1,165,474,72,233,-1,187,318,324,162,270,undefined,undefined
16/06/2020,11,884,561,551,963,490,338,133,201,118,82,44,137,-1,321,-1,656,283,209,251,146,-1,926,151,513,437,606,145,249,114,241,139,undefined,-1,59,295,254,91,undefined,111,154,129,62,39,407,1081,38,581,265,203,224,107,193,2,undefined,215,123,176,63,-1,189,640,85,324,-1,266,440,352,178,229,undefined,undefined
16/06/2020,12,1196,821,774,1257,576,480,133,220,213,67,37,140,-1,441,-1,752,378,219,323,197,-1,1212,231,705,525,774,176,325,116,311,162,undefined,-1,57,351,338,131,undefined,212,275,133,61,32,541,1341,49,694,282,248,340,153,286,3,undefined,241,132,281,61,-1,212,838,156,462,-1,268,641,449,204,391,undefined,undefined
16/06/2020,13,1369,944,821,1303,564,480,112,196,198,57,19,140,-1,460,-1,795,357,187,400,198,-1,1540,199,750,568,801,193,298,109,320,159,undefined,-1,80,254,345,124,undefined,212,226,137,53,37,543,1399,55,800,339,164,319,171,338,2,undefined,289,148,326,42,-1,245,894,138,438,-1,278,746,415,192,408,undefined,undefined
16/06/2020,14,1420,916,1009,1379,644,443,137,216,205,62,29,163,-1,437,-1,798,302,179,431,227,-1,1486,169,798,706,710,180,278,129,319,181,undefined,-1,94,319,282,107,undefined,100,193,176,73,49,647,1405,69,895,332,204,298,118,298,3,undefined,270,130,262,62,-1,306,957,157,392,-1,334,884,426,210,324,undefined,undefined
16/06/2020,15,1585,943,1119,1350,729,482,164,294,277,89,28,194,-1,548,-1,652,259,213,422,203,-1,1569,158,887,765,520,157,357,151,270,174,undefined,-1,65,306,236,141,undefined,113,148,76,72,48,575,1431,65,978,237,129,238,125,292,1,undefined,245,178,294,51,-1,268,1164,143,415,-1,332,946,329,160,270,undefined,undefined
16/06/2020,16,1554,865,1090,1311,760,570,174,225,306,96,51,216,-1,547,-1,569,257,209,420,189,-1,1784,209,1008,732,327,141,394,149,297,180,undefined,-1,82,357,176,99,undefined,73,194,61,59,46,615,1404,34,907,174,87,228,97,269,-1,undefined,269,192,247,64,-1,309,1086,155,340,-1,349,1001,384,109,213,undefined,undefined
16/06/2020,17,1251,572,1102,1118,863,707,266,227,305,73,65,283,-1,698,-1,460,253,216,436,199,-1,1820,248,1017,771,327,137,435,131,364,186,undefined,-1,81,599,153,96,undefined,96,175,84,79,55,545,1278,49,907,156,101,205,85,317,2,undefined,287,177,333,27,-1,253,1054,120,307,-1,392,941,232,28,60,undefined,undefined
16/06/2020,18,685,274,963,745,609,476,180,194,169,70,66,251,-1,423,-1,241,134,121,434,182,-1,1412,150,549,451,302,102,335,108,314,244,undefined,-1,61,461,123,98,undefined,65,104,68,52,42,417,945,45,548,130,110,213,97,259,-1,undefined,285,118,183,-1,-1,255,862,154,221,-1,267,781,179,0,13,undefined,undefined
16/06/2020,19,400,165,885,501,423,417,74,94,122,57,27,130,-1,289,-1,117,78,41,316,152,-1,1052,89,384,205,234,93,159,46,256,231,undefined,-1,32,265,69,92,undefined,22,84,31,25,22,265,677,23,328,112,86,193,72,162,-1,undefined,226,58,118,-1,-1,161,691,109,144,-1,153,504,98,1,9,undefined,undefined
16/06/2020,20,212,111,511,272,313,239,49,79,50,35,56,113,-1,236,-1,93,49,38,246,127,-1,689,77,232,96,218,52,105,27,229,243,undefined,-1,23,135,48,94,undefined,20,64,24,23,11,206,251,23,237,74,77,153,39,120,-1,undefined,165,34,69,1,-1,121,601,86,96,-1,165,387,79,1,4,undefined,undefined
16/06/2020,21,200,68,349,201,245,191,34,38,55,26,28,122,-1,181,-1,97,54,20,155,96,-1,612,83,239,96,154,44,87,34,183,188,undefined,-1,25,94,41,73,undefined,18,29,30,11,9,137,83,9,170,58,81,149,43,67,-1,undefined,117,24,65,1,-1,113,537,77,93,-1,112,308,31,1,1,undefined,undefined
16/06/2020,22,86,35,223,126,142,129,10,56,47,15,8,65,-1,130,-1,47,46,21,86,56,-1,409,39,198,84,132,23,71,28,106,76,undefined,-1,5,75,22,36,undefined,12,37,24,19,11,83,113,17,147,39,48,64,36,47,-1,undefined,56,31,53,3,-1,65,338,60,69,-1,84,122,-1,-1,-1,undefined,undefined
16/06/2020,23,30,21,144,66,81,72,7,21,11,8,-1,40,-1,79,-1,19,13,7,42,36,-1,183,28,110,41,105,8,26,12,61,44,undefined,-1,2,26,10,11,undefined,5,18,21,16,12,33,67,5,94,25,46,15,30,23,1,undefined,36,24,28,2,-1,44,158,43,42,-1,46,54,-1,-1,-1,undefined,undefined
17/06/2020,0,20,21,76,39,46,21,6,6,3,2,1,3,-1,19,-1,24,8,4,12,12,-1,93,18,26,10,81,9,24,7,46,39,undefined,-1,5,29,3,7,undefined,-1,1,7,1,2,24,81,13,37,8,67,16,19,8,2,undefined,14,1,15,2,-1,15,114,41,34,-1,28,38,-1,-1,-1,undefined,undefined
17/06/2020,1,22,1,48,27,19,33,3,2,5,2,5,17,-1,10,-1,15,2,3,8,9,-1,76,5,19,17,59,6,12,2,28,10,undefined,-1,2,11,6,-1,undefined,3,6,1,2,1,19,26,5,23,8,70,5,7,4,-1,undefined,11,8,12,-1,-1,16,77,25,12,-1,13,23,-1,-1,-1,undefined,undefined
17/06/2020,2,10,10,53,10,32,22,3,1,-1,3,-1,3,-1,6,-1,15,3,5,8,5,-1,85,10,20,9,38,8,14,4,5,11,undefined,-1,4,11,4,6,undefined,1,7,2,3,1,11,21,1,15,10,40,-1,4,4,-1,undefined,3,2,14,-1,-1,13,50,28,9,-1,2,15,-1,-1,-1,undefined,undefined
17/06/2020,3,13,1,20,11,29,7,14,4,3,4,3,3,-1,23,-1,19,6,-1,3,1,-1,66,13,13,6,45,5,33,3,17,4,undefined,-1,-1,5,9,9,undefined,-1,5,-1,-1,2,8,5,4,18,1,22,8,5,4,-1,undefined,4,3,5,-1,-1,4,40,16,8,-1,5,5,-1,-1,-1,undefined,undefined
17/06/2020,4,15,12,37,16,37,15,5,7,2,2,-1,6,-1,5,-1,8,4,5,1,5,-1,50,3,7,4,37,-1,43,-1,3,9,undefined,-1,3,1,-1,11,undefined,-1,4,3,2,1,4,26,5,22,3,20,6,4,2,-1,undefined,-1,5,3,-1,-1,2,42,12,9,-1,4,12,-1,-1,-1,undefined,undefined
17/06/2020,5,23,15,47,62,99,84,18,22,37,2,3,6,-1,87,-1,39,49,10,10,5,-1,117,19,130,59,61,9,74,9,21,23,undefined,-1,13,33,15,9,undefined,11,19,6,3,1,22,172,2,53,13,24,9,24,7,2,undefined,11,25,25,-1,-1,21,101,16,14,-1,11,26,-1,-1,-1,undefined,undefined
17/06/2020,6,79,24,80,101,169,234,69,68,210,32,15,57,-1,242,-1,72,124,44,11,19,-1,286,66,297,221,85,20,125,34,54,30,undefined,-1,36,130,38,5,undefined,39,29,41,19,14,33,322,16,121,23,28,24,55,11,3,undefined,53,80,52,-1,-1,47,222,48,32,-1,32,41,24,8,2,undefined,undefined
17/06/2020,7,119,82,123,185,328,285,196,155,316,73,29,105,-1,300,-1,130,187,135,22,21,-1,524,169,472,412,97,44,186,70,48,42,undefined,-1,48,312,79,25,undefined,56,63,51,36,17,80,434,16,155,61,33,85,48,45,3,undefined,57,194,125,6,-1,72,185,26,63,-1,92,82,93,58,72,undefined,undefined
17/06/2020,8,245,163,207,335,445,386,221,203,332,109,36,174,-1,421,-1,310,363,290,63,51,-1,836,237,744,496,205,75,288,103,68,106,undefined,-1,56,284,175,63,undefined,104,255,46,42,24,129,723,27,311,105,64,174,88,119,2,undefined,140,189,221,49,-1,124,314,54,137,-1,158,126,210,128,230,undefined,undefined
17/06/2020,9,404,308,278,505,409,312,162,160,228,80,37,144,-1,347,-1,352,302,214,100,52,-1,733,171,634,384,251,60,248,103,104,75,undefined,-1,95,187,235,62,undefined,81,199,82,48,38,236,903,35,367,110,104,229,176,136,-1,undefined,117,147,203,51,-1,144,358,46,220,-1,155,236,269,128,210,undefined,undefined
17/06/2020,10,661,422,401,716,408,262,135,153,157,83,48,141,-1,296,-1,479,270,214,134,106,-1,886,131,627,379,301,78,245,101,175,178,undefined,-1,74,203,261,54,undefined,117,225,83,40,24,307,1069,38,464,118,91,272,211,141,3,undefined,181,177,218,53,-1,133,442,52,208,-1,197,355,270,121,249,undefined,undefined
17/06/2020,11,994,581,545,977,548,337,124,177,160,62,52,200,-1,343,-1,641,340,188,263,133,-1,1017,143,570,481,368,126,311,132,218,146,undefined,-1,85,289,259,80,undefined,102,170,123,51,25,401,1201,38,613,159,137,348,142,222,6,undefined,179,149,181,100,-1,181,577,92,313,-1,235,513,359,155,267,undefined,undefined
17/06/2020,12,1340,765,857,1245,742,515,195,259,231,95,67,216,-1,521,-1,851,435,211,399,239,-1,1420,265,779,695,590,151,412,172,299,217,undefined,-1,104,588,342,127,undefined,204,300,178,67,40,574,1362,43,839,230,163,451,335,274,7,undefined,327,190,302,90,-1,260,778,116,472,-1,318,707,494,250,364,undefined,undefined
17/06/2020,13,1645,1066,963,1400,724,567,180,252,202,96,59,233,-1,561,-1,907,374,249,435,190,-1,1559,260,774,713,524,158,408,176,360,244,undefined,-1,64,475,409,141,undefined,174,205,162,63,56,690,1485,83,979,226,209,548,206,405,10,undefined,314,209,359,127,-1,273,948,112,495,-1,359,849,501,232,362,undefined,undefined
17/06/2020,14,1514,1007,1080,1299,811,580,196,241,213,50,47,184,-1,585,-1,874,300,164,440,196,-1,1572,216,781,792,440,144,353,184,391,221,undefined,-1,79,424,335,133,undefined,115,215,138,70,40,675,1533,55,943,214,98,481,166,329,2,undefined,262,180,298,114,-1,321,1091,112,431,-1,353,937,459,231,364,undefined,undefined
17/06/2020,15,1635,971,1141,1386,713,610,189,260,286,79,48,197,-1,615,-1,683,282,186,383,195,-1,1795,183,911,763,387,88,381,171,342,216,undefined,-1,66,346,285,137,undefined,88,210,108,83,45,571,1536,56,1036,161,104,404,168,347,5,undefined,252,151,268,113,-1,274,1098,140,401,-1,307,1005,385,163,315,undefined,undefined
17/06/2020,16,1558,899,1159,1332,809,624,272,253,360,63,71,281,-1,602,-1,609,237,236,438,192,-1,1816,202,950,828,388,129,445,165,340,190,undefined,-1,90,430,184,90,undefined,81,180,84,78,53,611,1477,38,1133,166,118,354,141,379,3,undefined,244,179,276,108,-1,328,1059,136,379,-1,369,1034,360,166,286,undefined,undefined
17/06/2020,17,1384,593,1137,1203,938,780,299,320,343,119,134,375,-1,810,-1,485,260,240,466,202,-1,2030,230,1029,893,387,114,544,225,335,211,undefined,-1,87,605,169,139,undefined,85,176,79,74,42,564,1450,44,1176,164,131,323,121,354,-1,undefined,304,191,338,20,-1,336,1293,184,323,-1,384,993,257,30,97,undefined,undefined
17/06/2020,18,781,396,1094,879,657,585,193,179,189,87,71,331,-1,552,-1,290,140,125,519,284,-1,1514,136,587,488,338,127,347,114,368,243,undefined,-1,58,504,144,96,undefined,115,146,51,52,40,480,1087,53,791,170,127,228,112,257,2,undefined,265,100,189,-1,-1,231,1044,143,299,-1,273,850,161,0,4,undefined,undefined
17/06/2020,19,582,187,865,526,403,360,81,138,80,38,95,234,-1,311,-1,181,55,53,371,252,-1,1094,87,355,274,285,95,203,54,292,284,undefined,-1,38,329,42,107,undefined,158,106,46,41,24,320,651,30,503,120,104,197,140,170,-1,undefined,199,62,131,-1,-1,192,791,141,190,-1,204,598,101,1,2,undefined,undefined
17/06/2020,20,195,115,582,354,340,288,47,119,59,52,77,237,-1,245,-1,102,62,43,306,165,-1,860,75,235,186,180,54,178,47,249,285,undefined,-1,22,232,62,99,undefined,53,90,41,23,14,227,449,17,308,53,94,159,77,117,-1,undefined,119,49,73,-1,-1,155,672,81,147,-1,151,463,89,1,7,undefined,undefined
17/06/2020,21,151,90,418,276,271,231,37,40,67,37,57,205,-1,197,-1,62,46,37,129,139,-1,747,67,247,143,178,60,88,40,186,215,undefined,-1,32,152,39,68,undefined,10,52,20,29,17,135,349,22,250,50,64,144,53,95,4,undefined,134,43,73,-1,-1,187,563,106,146,-1,87,278,27,0,3,undefined,undefined
17/06/2020,22,80,62,210,130,168,133,17,36,42,18,32,71,-1,119,-1,28,42,30,88,53,-1,366,46,169,102,128,34,64,34,111,189,undefined,-1,16,63,19,76,undefined,22,41,14,17,13,103,233,14,170,39,80,56,72,56,2,undefined,85,26,66,-1,-1,97,383,82,89,-1,76,192,-1,-1,-1,undefined,undefined
17/06/2020,23,56,23,170,77,114,81,9,20,14,10,-1,16,-1,64,-1,17,11,7,34,34,-1,261,35,99,42,130,17,13,9,72,148,undefined,-1,12,53,9,22,undefined,86,12,11,2,1,48,184,4,109,27,100,14,29,27,2,undefined,36,6,28,-1,-1,48,217,55,38,-1,32,85,-1,-1,-1,undefined,undefined
18/06/2020,0,24,24,81,67,45,24,4,13,10,5,2,22,-1,16,-1,17,3,3,27,12,-1,124,13,47,25,80,15,34,7,29,37,undefined,-1,-1,32,8,7,undefined,29,8,3,2,1,26,97,9,52,20,82,6,21,11,1,undefined,20,6,14,-1,-1,12,147,39,22,-1,15,32,-1,-1,-1,undefined,undefined
18/06/2020,1,16,10,81,31,17,38,11,8,6,2,1,5,-1,8,-1,13,5,2,23,7,-1,63,7,30,26,71,6,18,1,25,10,undefined,-1,3,6,3,3,undefined,14,5,1,-1,-1,5,52,1,36,1,63,1,15,12,1,undefined,-1,4,21,-1,-1,6,88,12,23,-1,4,5,-1,-1,-1,undefined,undefined
18/06/2020,2,6,6,54,23,22,6,-1,2,1,1,1,1,-1,3,-1,7,4,4,6,10,-1,72,4,10,4,41,2,18,-1,18,7,undefined,-1,-1,10,-1,2,undefined,34,-1,6,-1,-1,5,44,-1,29,2,31,2,10,2,-1,undefined,6,3,11,-1,-1,4,66,11,15,-1,7,9,-1,-1,-1,undefined,undefined
18/06/2020,3,8,7,54,22,33,8,4,1,-1,4,-1,3,-1,1,-1,20,4,3,5,8,-1,73,24,14,11,42,2,34,2,25,1,undefined,-1,1,3,2,-1,undefined,33,1,1,-1,2,15,32,1,31,5,24,-1,3,3,-1,undefined,2,11,3,-1,-1,8,55,20,18,-1,5,9,-1,-1,-1,undefined,undefined
18/06/2020,4,1,3,29,26,43,14,5,-1,-1,5,1,7,-1,6,-1,5,10,-1,5,-1,-1,88,19,26,16,42,5,62,2,2,5,undefined,-1,1,1,6,4,undefined,18,7,3,-1,-1,4,59,8,11,3,29,9,2,-1,1,undefined,5,1,8,-1,-1,8,42,20,8,-1,4,4,-1,-1,-1,undefined,undefined
18/06/2020,5,20,8,44,50,95,82,14,22,37,1,6,14,-1,90,-1,44,48,11,3,3,-1,133,24,132,54,61,7,90,13,25,24,undefined,-1,24,26,16,8,undefined,11,25,8,3,1,14,201,1,54,12,34,15,11,8,2,undefined,14,20,23,-1,-1,17,86,92,9,-1,12,17,-1,-1,-1,undefined,undefined
18/06/2020,6,60,32,91,125,178,234,88,65,178,28,19,48,-1,226,-1,61,117,52,10,12,-1,265,78,333,222,106,35,125,28,32,36,undefined,-1,36,117,35,6,undefined,38,33,39,16,11,37,337,16,127,61,39,21,44,16,5,undefined,64,79,63,-1,-1,37,245,54,25,-1,44,35,20,5,5,undefined,undefined
18/06/2020,7,119,109,130,158,334,357,176,142,307,81,39,114,-1,312,-1,146,209,122,17,16,-1,486,178,514,406,158,59,263,81,49,46,undefined,-1,57,271,61,22,undefined,112,80,38,29,21,95,427,21,151,81,59,85,28,54,5,undefined,51,180,106,5,-1,68,227,39,84,-1,84,72,78,54,85,undefined,undefined
18/06/2020,8,226,176,195,313,427,491,259,197,347,84,44,160,-1,456,-1,291,400,256,53,44,82,871,271,798,485,285,120,284,128,81,100,undefined,-1,63,225,202,92,undefined,90,244,55,59,29,159,723,33,334,157,96,168,59,126,4,undefined,111,196,233,24,-1,124,295,45,154,-1,156,151,195,98,200,undefined,undefined
18/06/2020,9,428,272,314,487,414,396,156,153,245,48,36,152,-1,353,-1,393,306,210,111,60,144,835,167,744,333,363,131,232,98,127,96,undefined,-1,60,201,242,60,undefined,105,198,82,41,37,237,839,43,398,163,167,212,82,119,10,undefined,165,146,214,43,-1,138,361,53,192,-1,147,237,257,147,276,undefined,undefined
18/06/2020,10,661,418,396,778,477,269,152,153,169,60,47,163,-1,314,-1,563,282,188,170,106,200,832,169,558,385,551,161,270,113,162,116,undefined,-1,79,223,269,71,undefined,99,194,92,41,22,334,1074,32,482,220,216,323,101,170,13,undefined,180,130,190,60,-1,160,500,75,238,-1,162,319,304,136,251,undefined,undefined
18/06/2020,11,1064,666,620,1091,592,412,131,228,138,65,61,159,-1,376,-1,719,252,211,224,156,288,1040,199,671,514,613,195,363,133,215,164,undefined,-1,70,291,286,59,undefined,100,159,123,37,39,447,1260,54,649,260,188,440,112,238,2,undefined,212,148,182,72,-1,170,640,104,333,-1,237,479,347,203,285,undefined,undefined
18/06/2020,12,1446,869,845,1259,782,504,210,286,225,65,54,213,-1,487,-1,897,443,222,393,229,457,1323,328,786,716,886,215,452,171,317,177,undefined,-1,86,496,397,133,undefined,72,239,193,63,52,566,1438,65,914,327,302,502,184,277,7,undefined,304,226,332,78,-1,269,840,109,478,-1,317,756,428,267,376,undefined,undefined
18/06/2020,13,1663,1139,997,1585,843,584,208,265,228,68,65,247,-1,603,-1,904,367,230,423,259,522,1721,318,872,712,859,219,411,187,429,247,undefined,-1,104,560,388,165,undefined,72,200,183,91,57,676,1637,71,1029,354,276,432,150,387,1,undefined,315,193,387,102,-1,272,1001,155,499,-1,362,869,543,197,412,undefined,undefined
18/06/2020,14,1728,1071,1035,1587,729,542,183,255,228,57,50,172,-1,566,-1,827,264,195,517,194,444,1650,199,804,742,727,169,381,208,316,194,undefined,-1,98,462,359,114,undefined,100,155,106,60,50,631,1640,68,981,315,265,431,160,281,9,undefined,284,167,270,107,-1,269,1060,132,469,-1,375,904,468,214,353,undefined,undefined
18/06/2020,15,1828,1012,1162,1431,792,644,206,289,287,59,50,231,-1,625,-1,688,251,212,409,240,403,1878,196,942,855,532,173,379,199,317,222,undefined,-1,82,379,210,130,undefined,91,170,89,84,61,679,1682,64,1141,283,164,353,118,309,8,undefined,285,159,287,117,-1,320,1236,136,427,-1,402,988,430,182,314,undefined,undefined
18/06/2020,16,1782,1018,1218,1473,830,644,254,324,336,67,57,250,-1,650,-1,686,239,231,460,185,426,1763,258,1063,928,402,142,479,229,290,210,undefined,-1,80,399,200,120,undefined,81,159,92,81,57,660,1688,57,1179,177,100,355,127,317,7,undefined,250,202,301,108,-1,303,1107,162,394,-1,392,1058,365,138,250,undefined,undefined
18/06/2020,17,1658,823,1159,1289,997,674,306,331,389,108,120,374,-1,770,-1,512,267,260,496,227,466,2038,244,1142,931,391,137,525,221,332,215,undefined,-1,96,509,213,115,undefined,66,164,75,75,55,630,1594,46,1099,189,98,317,120,260,6,undefined,278,223,300,7,-1,308,1115,180,379,-1,383,1182,239,30,91,undefined,undefined
18/06/2020,18,1068,441,1168,982,805,532,201,201,199,76,110,340,-1,538,-1,344,143,123,489,271,436,1579,162,698,464,343,124,366,106,347,199,undefined,-1,62,440,127,90,undefined,92,131,66,50,49,491,1197,47,713,179,134,189,118,237,14,undefined,251,123,225,-1,-1,248,1090,170,319,-1,305,891,183,0,7,undefined,undefined
18/06/2020,19,693,213,894,565,461,320,68,133,105,54,91,278,-1,344,-1,219,65,65,443,253,389,1060,110,399,304,310,86,204,76,351,316,undefined,-1,58,313,86,125,undefined,65,96,38,43,27,339,694,34,580,122,113,215,119,203,4,undefined,277,67,188,-1,-1,179,953,182,235,-1,199,654,130,0,10,undefined,undefined
18/06/2020,20,490,142,817,514,426,293,56,86,66,41,65,211,-1,289,-1,115,65,39,313,224,316,990,88,283,196,225,70,164,62,257,346,undefined,-1,16,226,43,109,undefined,39,74,46,35,33,270,590,25,423,106,102,133,77,116,6,undefined,166,55,121,-1,-1,246,822,119,160,-1,172,505,86,2,1,undefined,undefined
18/06/2020,21,142,76,421,235,320,259,28,72,66,51,49,137,-1,251,-1,86,48,18,152,114,256,760,93,291,134,166,56,109,34,184,261,undefined,-1,19,181,75,97,undefined,47,41,37,26,18,199,398,20,246,94,93,119,57,105,2,undefined,132,57,84,-1,-1,203,664,134,138,-1,139,408,40,0,3,undefined,undefined
18/06/2020,22,100,94,295,187,248,162,20,49,48,17,34,83,-1,162,-1,38,41,18,117,97,167,481,66,214,97,136,37,75,27,156,197,undefined,-1,27,93,29,62,undefined,28,26,16,18,12,119,117,16,175,54,88,83,61,59,4,undefined,68,28,58,-1,-1,117,436,70,136,-1,153,279,-1,-1,-1,undefined,undefined
18/06/2020,23,35,33,178,61,125,88,9,18,25,8,16,42,-1,84,-1,38,16,9,43,63,138,316,43,82,51,106,29,76,7,120,114,undefined,-1,6,59,27,22,undefined,20,31,6,4,3,71,90,16,101,35,111,22,46,25,3,undefined,37,11,25,-1,-1,86,207,64,63,-1,61,102,-1,-1,-1,undefined,undefined
19/06/2020,0,30,18,108,39,78,16,18,8,9,4,5,27,-1,17,-1,11,4,5,32,23,84,167,16,49,10,63,14,26,8,51,31,undefined,-1,5,55,15,7,undefined,4,3,7,-1,2,20,36,8,60,14,61,9,41,9,-1,undefined,25,3,35,-1,-1,27,137,49,23,-1,21,58,-1,-1,-1,undefined,undefined
19/06/2020,1,19,12,37,26,24,30,9,7,5,1,6,11,-1,17,-1,4,4,3,16,8,26,146,12,26,22,61,6,8,1,33,33,undefined,-1,8,19,4,7,undefined,12,4,2,3,1,21,60,5,38,4,65,-1,15,12,-1,undefined,18,7,9,-1,-1,20,129,27,13,-1,16,16,-1,-1,-1,undefined,undefined
19/06/2020,2,23,8,49,16,18,13,3,1,6,2,-1,2,-1,8,-1,8,4,10,2,9,34,73,5,22,9,46,6,22,5,10,4,undefined,-1,1,6,7,-1,undefined,4,-1,1,1,-1,6,69,3,26,3,31,2,17,10,-1,undefined,2,2,15,-1,-1,4,56,20,10,-1,1,9,-1,-1,-1,undefined,undefined
19/06/2020,3,18,24,29,13,29,5,5,1,7,4,-1,2,-1,3,-1,11,3,3,4,3,16,79,12,22,11,36,2,29,3,13,13,undefined,-1,1,2,5,3,undefined,12,-1,2,4,6,9,23,1,42,2,43,2,11,2,1,undefined,4,-1,18,-1,-1,7,40,22,11,-1,7,12,-1,-1,-1,undefined,undefined
19/06/2020,4,15,11,34,24,44,9,4,2,2,2,1,7,-1,10,-1,3,4,3,3,2,23,63,3,15,17,60,2,53,2,2,20,undefined,-1,2,3,-1,5,undefined,12,1,6,1,1,4,43,2,16,3,30,3,9,5,-1,undefined,4,4,4,-1,-1,3,38,20,9,-1,4,13,-1,-1,-1,undefined,undefined
19/06/2020,5,16,12,47,61,82,90,15,23,44,7,2,6,-1,91,-1,57,48,12,7,7,32,120,24,143,54,62,5,67,9,21,22,undefined,-1,24,28,20,7,undefined,19,16,5,7,5,22,129,1,76,10,21,8,14,7,6,undefined,12,20,28,-1,-1,19,115,19,20,-1,20,14,-1,-1,-1,undefined,undefined
19/06/2020,6,67,27,62,112,161,232,97,53,178,36,18,61,-1,254,-1,81,135,48,6,12,30,264,80,308,192,119,28,102,46,32,37,undefined,-1,49,134,36,5,undefined,74,21,41,22,16,44,337,5,103,46,66,18,56,16,10,undefined,57,63,57,-1,-1,36,212,60,32,-1,55,28,22,10,4,undefined,undefined
19/06/2020,7,131,74,118,176,259,334,170,155,282,69,29,80,-1,306,-1,117,178,124,9,10,56,535,166,485,377,186,59,162,73,44,57,undefined,-1,51,271,67,14,undefined,63,52,36,38,25,98,444,17,167,79,107,77,60,37,10,undefined,52,139,105,3,-1,60,213,44,78,-1,76,61,98,65,70,undefined,undefined
19/06/2020,8,226,156,214,258,435,399,232,196,312,95,37,140,-1,416,-1,281,348,239,37,45,88,787,236,739,473,246,80,297,113,57,81,undefined,-1,65,359,153,51,undefined,66,156,45,38,28,177,679,34,322,109,77,148,84,130,4,undefined,158,174,189,34,-1,123,295,59,132,-1,163,125,193,119,208,undefined,undefined
19/06/2020,9,474,246,302,567,427,354,161,164,180,74,36,129,-1,364,-1,393,308,203,98,59,109,873,165,656,349,398,106,259,87,112,95,undefined,-1,69,275,248,56,undefined,75,166,90,54,39,209,891,38,466,165,145,204,119,122,7,undefined,149,116,220,65,-1,170,397,50,194,-1,161,217,266,171,259,undefined,undefined
19/06/2020,10,781,524,417,865,534,329,134,201,144,67,37,137,-1,308,-1,561,298,166,159,111,248,907,126,599,380,525,186,301,102,125,113,undefined,-1,68,342,259,89,undefined,90,151,122,40,28,325,1109,35,591,232,210,340,95,184,4,undefined,185,148,175,71,-1,174,533,92,259,-1,162,310,342,174,269,undefined,undefined
19/06/2020,11,1010,678,638,1154,663,465,158,221,146,62,53,200,-1,413,-1,676,280,238,286,158,265,1084,189,626,553,654,182,422,155,215,158,undefined,-1,85,423,224,102,undefined,87,176,109,47,40,475,1325,45,727,292,212,418,163,221,2,undefined,250,163,257,68,-1,172,730,104,330,-1,253,489,318,178,292,undefined,undefined
19/06/2020,12,1498,995,1090,1453,787,560,192,267,156,110,54,200,-1,553,-1,887,420,203,466,229,473,1511,246,690,756,895,215,471,251,295,234,undefined,-1,88,658,351,142,undefined,120,243,171,65,50,558,1658,60,980,363,307,505,185,316,6,undefined,344,237,319,111,-1,232,897,118,524,-1,331,704,518,260,418,undefined,undefined
19/06/2020,13,1871,1098,1054,1618,913,603,187,264,225,95,54,184,-1,589,-1,963,333,249,562,278,504,1616,317,809,856,801,234,426,242,334,326,undefined,-1,87,610,382,161,undefined,159,184,160,72,62,785,1728,71,1193,483,293,504,147,366,3,undefined,363,219,306,98,-1,328,1090,156,431,-1,406,801,497,282,425,undefined,undefined
19/06/2020,14,1884,1156,1163,1658,809,608,174,263,205,75,68,170,-1,579,-1,878,266,187,449,216,427,1698,198,819,824,699,202,401,205,336,191,undefined,-1,81,515,321,137,undefined,102,146,140,69,57,735,1720,59,1009,412,194,395,168,362,9,undefined,264,175,290,122,-1,277,1144,135,448,-1,413,1003,504,259,406,undefined,undefined
19/06/2020,15,2091,1195,1290,1628,867,636,177,271,276,79,64,194,-1,673,-1,775,229,181,466,230,393,1883,177,959,899,569,154,362,206,295,239,undefined,-1,85,474,204,153,undefined,70,126,122,73,55,766,1802,60,1066,271,184,358,145,314,3,undefined,262,158,286,109,-1,306,1262,173,458,-1,415,1053,462,199,349,undefined,undefined
19/06/2020,16,2160,785,1242,1627,902,677,230,313,315,100,63,243,-1,715,-1,696,260,240,488,192,494,1852,237,989,970,363,131,396,241,401,205,undefined,-1,76,494,161,107,undefined,80,148,87,72,60,676,1686,43,1161,196,120,350,130,285,3,undefined,236,192,304,90,-1,330,1220,154,448,-1,416,1104,370,166,280,undefined,undefined
19/06/2020,17,1980,929,1377,1534,985,789,229,340,343,109,114,375,-1,792,-1,623,293,215,621,318,507,2166,230,1052,848,435,128,489,208,438,240,undefined,-1,102,570,199,124,undefined,38,151,83,78,74,675,1731,66,1271,194,83,366,139,279,4,undefined,295,258,394,7,-1,382,1333,203,419,-1,425,1182,294,32,110,undefined,undefined
19/06/2020,18,1407,487,1530,1148,930,649,172,194,164,73,81,313,-1,584,-1,386,170,105,643,332,518,1840,165,758,515,444,120,366,133,490,373,undefined,-1,67,588,148,138,undefined,64,114,74,45,37,602,1397,61,948,183,92,346,162,239,8,undefined,363,134,263,-1,-1,301,1383,203,333,-1,350,1174,177,1,8,undefined,undefined
19/06/2020,19,947,250,1257,884,754,472,111,108,92,64,98,329,-1,461,-1,213,92,67,703,407,578,1394,117,430,346,334,92,234,118,501,494,undefined,-1,66,501,116,227,undefined,44,100,30,51,30,526,986,47,769,165,156,398,127,240,-1,undefined,243,91,190,-1,-1,223,1225,188,277,-1,331,1025,188,1,9,undefined,undefined
19/06/2020,20,682,198,1104,751,774,404,82,111,62,56,64,227,-1,436,-1,140,78,58,630,374,473,1090,101,288,286,338,75,198,83,481,635,undefined,-1,32,489,57,334,undefined,33,91,45,41,21,427,929,54,582,142,107,330,89,188,1,undefined,221,65,112,-1,-1,212,1013,144,207,-1,306,813,153,1,9,undefined,undefined
19/06/2020,21,418,159,834,549,568,432,53,68,60,36,64,206,-1,388,-1,120,45,24,440,273,362,1031,111,311,273,277,59,167,73,456,718,undefined,-1,43,396,93,308,undefined,42,66,23,30,21,361,669,21,347,91,120,217,98,158,3,undefined,174,54,111,-1,-1,140,839,110,178,-1,231,590,51,1,4,undefined,undefined
19/06/2020,22,203,91,521,299,466,269,79,60,62,59,51,123,-1,270,-1,88,64,29,264,207,293,642,88,260,220,209,65,116,76,270,567,undefined,-1,18,221,63,182,undefined,16,54,18,16,11,212,562,27,228,86,101,158,63,85,2,undefined,108,46,75,-1,-1,117,598,83,150,-1,140,325,-1,-1,-1,undefined,undefined
19/06/2020,23,111,50,370,205,325,149,31,23,27,33,27,70,-1,183,-1,48,22,11,130,115,176,335,26,211,116,120,27,76,21,216,314,undefined,-1,17,105,40,87,undefined,19,48,13,17,7,141,342,17,130,39,90,61,63,51,1,undefined,74,32,63,-1,-1,74,340,78,82,-1,136,210,-1,-1,-1,undefined,undefined
20/06/2020,0,55,25,221,108,128,75,8,15,11,11,14,30,-1,73,-1,26,2,2,64,50,98,219,24,89,42,136,21,33,28,112,128,undefined,-1,11,76,15,33,undefined,23,13,5,5,4,49,251,9,111,32,90,23,40,27,1,undefined,26,14,35,-1,-1,59,207,56,61,-1,35,112,-1,-1,-1,undefined,undefined
20/06/2020,1,19,16,123,51,105,50,32,14,12,8,10,38,-1,40,-1,22,7,-1,27,42,102,193,17,43,26,60,5,43,12,36,45,undefined,-1,5,36,13,15,undefined,11,16,2,3,3,38,107,2,81,7,91,19,13,25,-1,undefined,30,15,28,-1,-1,24,142,39,25,-1,37,39,-1,-1,-1,undefined,undefined
20/06/2020,2,26,7,76,42,77,42,14,1,20,1,-1,15,-1,30,-1,13,7,11,12,7,26,181,15,31,19,71,8,39,15,30,14,undefined,-1,4,9,8,21,undefined,3,11,6,8,1,15,92,9,78,14,66,5,16,22,1,undefined,2,5,27,-1,-1,25,103,29,13,-1,20,34,-1,-1,-1,undefined,undefined
20/06/2020,3,17,12,48,31,52,20,12,2,4,5,-1,-1,-1,16,-1,7,7,-1,17,12,26,100,5,22,10,29,6,44,-1,27,12,undefined,-1,-1,3,6,5,undefined,2,9,4,2,-1,16,58,-1,44,11,26,2,28,7,-1,undefined,4,2,23,-1,-1,7,52,21,9,-1,16,10,-1,-1,-1,undefined,undefined
20/06/2020,4,14,6,48,21,33,10,1,2,2,1,-1,3,-1,6,-1,11,1,1,4,6,28,70,7,18,8,53,6,21,3,15,11,undefined,-1,3,8,2,3,undefined,9,4,3,1,-1,11,54,1,30,20,27,1,13,4,1,undefined,2,3,10,-1,-1,10,41,19,10,-1,10,7,-1,-1,-1,undefined,undefined
20/06/2020,5,12,5,37,41,44,30,3,8,10,9,1,7,-1,27,-1,43,19,9,7,3,16,141,25,55,30,54,4,35,9,8,9,undefined,-1,9,16,18,12,undefined,9,4,3,-1,-1,26,95,1,60,8,22,8,25,3,-1,undefined,4,3,14,-1,-1,17,33,18,12,-1,17,14,-1,-1,-1,undefined,undefined
20/06/2020,6,35,21,60,67,68,86,21,19,32,14,1,10,-1,76,-1,31,36,13,10,15,56,138,20,115,81,88,23,46,15,23,17,undefined,-1,15,49,14,1,undefined,49,22,26,1,3,31,180,1,56,62,44,13,23,10,-1,undefined,19,17,30,-1,-1,22,83,58,16,-1,19,14,9,0,0,undefined,undefined
20/06/2020,7,51,33,86,73,105,111,68,57,33,24,11,27,-1,94,-1,50,46,12,8,4,24,187,23,165,154,125,50,55,29,13,23,undefined,-1,11,130,16,12,undefined,7,21,14,6,8,52,186,10,65,70,52,19,28,12,-1,undefined,31,31,45,4,-1,20,112,14,76,-1,30,33,26,13,24,undefined,undefined
20/06/2020,8,155,97,134,204,201,165,142,146,39,47,20,84,-1,175,-1,96,66,32,22,20,38,366,44,270,214,251,114,117,104,17,47,undefined,-1,33,281,12,30,undefined,23,29,17,25,12,102,283,15,160,108,111,64,51,36,-1,undefined,55,43,71,12,-1,55,153,17,124,-1,66,72,68,41,61,undefined,undefined
20/06/2020,9,399,213,268,398,339,266,163,148,54,40,38,186,-1,287,-1,241,94,59,87,52,96,652,76,362,414,456,163,175,133,69,69,undefined,-1,56,403,49,72,undefined,25,45,25,23,22,168,565,28,338,293,185,186,87,89,1,undefined,96,55,112,32,-1,113,374,62,115,-1,115,173,187,90,151,undefined,undefined
20/06/2020,10,800,524,449,776,544,346,222,279,82,64,71,261,-1,381,-1,412,164,66,179,96,202,819,91,438,636,718,286,349,157,112,156,undefined,-1,66,462,89,96,undefined,32,76,62,53,25,275,969,38,615,409,311,420,132,199,8,undefined,202,116,157,65,-1,142,639,88,242,-1,180,373,332,185,273,undefined,undefined
20/06/2020,11,1445,936,820,1231,802,497,304,304,102,70,76,331,-1,551,-1,613,174,88,371,251,307,1187,164,425,941,964,309,395,275,204,211,undefined,-1,90,702,111,141,undefined,64,99,65,39,26,495,1452,28,845,771,476,457,184,323,1,undefined,277,122,200,90,-1,209,918,129,413,-1,267,659,407,166,373,undefined,undefined
20/06/2020,12,2068,1245,1192,1649,1085,705,284,314,92,67,63,312,-1,730,-1,908,171,107,603,314,435,1561,152,522,1253,1099,376,569,279,332,265,undefined,-1,77,912,120,147,undefined,87,137,49,54,27,657,1848,49,1182,956,506,500,219,439,-1,undefined,335,123,234,99,-1,283,1148,166,539,-1,352,930,547,252,469,undefined,undefined
20/06/2020,13,2412,1439,1594,1850,1172,702,317,368,95,63,109,339,-1,771,-1,903,220,85,885,438,592,1795,149,560,1424,1229,353,516,389,476,266,undefined,-1,95,1025,121,158,undefined,52,134,52,60,51,967,2023,42,1415,956,454,609,192,486,2,undefined,349,120,256,131,-1,265,1416,162,697,-1,512,1225,578,274,529,undefined,undefined
20/06/2020,14,2753,1758,1675,1981,1255,885,330,397,118,58,150,401,-1,952,-1,882,206,92,837,296,620,2037,146,607,1560,1057,364,560,403,500,350,undefined,-1,123,1030,107,226,undefined,61,152,92,83,47,970,2038,47,1477,812,289,494,221,467,6,undefined,400,156,253,192,-1,397,1535,192,686,-1,645,1499,551,286,556,undefined,undefined
20/06/2020,15,2846,1712,1690,2079,1351,817,385,341,100,70,121,394,-1,902,-1,774,175,99,765,262,593,2058,161,516,1667,836,288,488,432,449,374,undefined,-1,115,1110,100,206,undefined,142,108,57,78,44,976,2133,47,1520,530,247,541,202,394,5,undefined,372,150,267,112,-1,368,1418,183,725,-1,499,1420,518,191,468,undefined,undefined
20/06/2020,16,2594,1483,1622,1721,1209,750,321,327,112,65,105,406,-1,728,-1,662,153,85,700,233,562,2010,127,550,1288,583,171,461,360,474,356,undefined,-1,107,888,92,203,undefined,73,114,68,47,29,912,1823,40,1382,304,191,425,183,399,1,undefined,298,130,257,121,-1,334,1441,206,578,-1,461,1446,370,154,295,undefined,undefined
20/06/2020,17,2091,919,1582,1507,1117,682,175,356,74,83,98,345,-1,701,-1,445,123,44,760,302,531,1819,127,492,1101,410,160,362,289,494,419,undefined,-1,54,780,66,184,undefined,37,114,61,71,51,743,1602,55,1175,209,120,330,137,283,3,undefined,310,103,256,10,-1,283,1399,195,424,-1,448,1350,264,11,83,undefined,undefined
20/06/2020,18,1287,426,1428,1024,907,547,80,134,79,78,88,283,-1,518,-1,205,92,43,739,390,614,1507,85,457,518,391,96,280,127,433,488,undefined,-1,59,497,67,220,undefined,48,114,56,34,23,517,1161,51,819,166,131,291,115,331,5,undefined,281,99,198,-1,-1,281,1143,162,282,-1,347,1084,200,0,5,undefined,undefined
20/06/2020,19,835,263,1324,814,780,455,92,82,62,69,92,354,-1,462,-1,159,96,33,746,428,519,1486,136,367,275,409,95,224,103,486,665,undefined,-1,34,580,92,303,undefined,14,99,28,24,17,474,967,23,662,185,125,300,117,265,2,undefined,249,49,147,-1,-1,237,1062,204,271,-1,313,850,174,0,19,undefined,undefined
20/06/2020,20,370,139,970,532,689,441,45,79,36,25,116,192,-1,436,-1,120,50,46,540,375,464,1242,119,263,236,304,106,164,62,385,742,undefined,-1,59,540,52,314,undefined,9,78,26,26,22,330,701,25,506,151,130,310,76,179,3,undefined,219,45,108,-1,-1,190,882,114,242,-1,238,751,166,1,4,undefined,undefined
20/06/2020,21,248,102,712,436,502,315,53,69,36,57,84,137,-1,327,-1,84,31,15,403,212,383,1084,76,232,199,253,62,147,81,287,877,undefined,-1,20,299,50,329,undefined,32,70,40,24,20,318,586,25,298,98,121,248,84,125,2,undefined,139,26,94,-1,-1,124,757,90,172,-1,248,497,60,0,0,undefined,undefined
20/06/2020,22,141,75,442,275,386,251,38,58,36,40,17,96,-1,203,-1,102,46,12,215,182,232,649,62,166,154,185,42,115,47,239,600,undefined,-1,23,231,30,190,undefined,7,59,36,21,12,202,476,13,223,48,93,134,56,77,3,undefined,90,40,78,-1,-1,90,537,92,105,-1,136,290,-1,-1,-1,undefined,undefined
20/06/2020,23,101,39,347,199,247,188,25,29,15,18,8,69,-1,170,-1,41,12,12,126,87,160,330,32,176,128,127,31,78,37,234,429,undefined,-1,22,148,21,125,undefined,21,31,12,14,7,161,344,25,152,49,87,67,37,61,-1,undefined,55,27,53,-1,-1,66,314,96,87,-1,117,186,-1,-1,-1,undefined,undefined
21/06/2020,0,45,25,233,85,126,119,15,12,9,6,15,61,-1,98,-1,32,14,3,79,32,65,204,21,91,54,86,16,33,23,90,133,undefined,-1,6,58,10,35,undefined,7,10,5,7,7,59,215,4,68,22,97,22,37,27,1,undefined,34,10,37,-1,-1,32,187,56,54,-1,34,82,-1,-1,-1,undefined,undefined
21/06/2020,1,34,16,95,50,96,36,9,12,7,7,4,22,-1,35,-1,13,8,2,35,25,73,169,24,84,40,89,7,36,22,81,58,undefined,-1,9,52,2,11,undefined,10,7,13,9,3,51,179,5,69,10,89,7,29,21,1,undefined,19,4,65,-1,-1,7,132,55,25,-1,20,31,-1,-1,-1,undefined,undefined
21/06/2020,2,30,10,85,62,143,39,24,14,6,3,1,8,-1,34,-1,16,1,3,32,3,56,102,7,40,26,56,10,37,10,50,12,undefined,-1,-1,24,8,11,undefined,16,4,9,2,3,31,100,4,32,13,99,4,13,20,-1,undefined,12,3,34,-1,-1,10,92,35,35,-1,23,44,-1,-1,-1,undefined,undefined
21/06/2020,3,57,6,83,33,48,18,10,3,9,9,3,1,-1,27,-1,4,3,4,13,11,28,105,29,51,13,40,2,30,3,51,6,undefined,-1,1,16,4,2,undefined,9,5,2,-1,-1,25,98,2,48,10,56,2,12,12,-1,undefined,8,7,13,-1,-1,7,93,12,18,-1,15,13,-1,-1,-1,undefined,undefined
21/06/2020,4,12,13,71,19,28,17,26,-1,3,4,4,6,-1,12,-1,6,3,-1,-1,10,24,102,93,28,7,55,3,12,3,19,29,undefined,-1,3,13,2,4,undefined,2,-1,1,-1,-1,20,34,2,50,4,39,1,2,5,-1,undefined,3,7,6,-1,-1,8,42,13,9,-1,8,11,-1,-1,-1,undefined,undefined
21/06/2020,5,12,13,66,50,57,34,7,4,5,3,1,13,-1,44,-1,39,5,3,5,12,36,98,12,32,25,47,5,33,5,10,3,undefined,-1,4,12,3,10,undefined,6,8,3,2,2,28,92,1,44,13,27,7,7,7,-1,undefined,6,8,7,-1,-1,8,49,11,9,-1,27,11,-1,-1,-1,undefined,undefined
21/06/2020,6,12,8,27,59,58,45,18,8,7,1,3,7,-1,48,-1,33,12,5,8,7,21,136,5,62,31,68,8,40,12,9,8,undefined,-1,24,31,13,4,undefined,38,10,2,2,2,43,147,4,77,25,26,3,10,9,2,undefined,5,3,13,-1,-1,12,76,23,8,-1,26,18,5,0,0,undefined,undefined
21/06/2020,7,31,24,67,86,102,44,51,36,15,19,12,22,-1,65,-1,28,20,10,16,7,29,165,14,95,84,90,25,42,35,22,13,undefined,-1,10,93,11,7,undefined,10,13,8,8,5,37,152,3,78,40,41,15,17,19,-1,undefined,21,18,31,2,-1,17,89,18,28,-1,23,25,12,4,4,undefined,undefined
21/06/2020,8,79,53,85,112,123,135,107,74,23,16,19,79,-1,100,-1,35,47,20,23,8,47,235,21,139,247,154,46,74,68,28,34,undefined,-1,24,237,13,18,undefined,2,18,11,14,12,37,161,11,108,68,56,40,28,23,-1,undefined,25,35,54,6,-1,40,151,47,41,-1,40,48,57,33,36,undefined,undefined
21/06/2020,9,285,127,183,261,239,198,166,174,52,21,44,136,-1,236,-1,83,74,25,56,30,62,465,63,221,471,405,112,114,109,47,67,undefined,-1,32,427,53,38,undefined,10,51,20,20,17,72,339,15,236,140,141,93,59,46,1,undefined,50,53,72,23,-1,69,263,36,84,-1,55,131,104,60,97,undefined,undefined
21/06/2020,10,505,297,362,453,421,271,201,211,43,38,74,206,-1,302,-1,172,77,40,161,108,171,676,86,309,599,549,188,221,133,83,122,undefined,-1,52,455,50,62,undefined,15,67,27,24,10,157,593,21,472,268,197,276,98,164,-1,undefined,110,58,116,38,-1,152,463,55,153,-1,122,272,133,77,163,undefined,undefined
21/06/2020,11,964,539,468,779,555,380,208,243,53,30,66,252,-1,466,-1,393,125,48,276,168,266,939,70,300,783,800,228,281,149,200,193,undefined,-1,51,516,77,71,undefined,13,76,58,55,24,278,897,23,645,388,272,384,164,189,1,undefined,209,95,135,47,-1,188,612,72,231,-1,165,415,253,114,289,undefined,undefined
21/06/2020,12,1400,843,803,1035,560,474,182,249,53,57,47,161,-1,443,-1,485,77,66,425,276,320,1122,103,382,789,883,251,256,166,346,222,undefined,-1,55,504,72,120,undefined,24,113,48,40,24,381,1068,25,754,630,306,421,172,290,2,undefined,294,83,212,62,-1,216,890,122,296,-1,202,609,276,131,329,undefined,undefined
21/06/2020,13,1716,1023,1085,1241,650,428,171,199,52,58,60,191,-1,461,-1,543,117,54,576,267,442,1179,99,412,896,881,223,290,164,370,231,undefined,-1,54,531,71,148,undefined,29,110,59,43,39,495,1322,40,946,721,321,403,178,278,1,undefined,307,89,190,70,-1,276,1097,134,377,-1,283,800,290,160,293,undefined,undefined
21/06/2020,14,1848,1071,1092,1337,836,593,190,259,63,61,63,219,-1,544,-1,515,97,56,590,263,452,1357,101,405,1020,934,237,367,133,431,313,undefined,-1,68,556,63,164,undefined,22,73,47,36,33,549,1310,38,1042,773,331,338,204,321,1,undefined,319,95,240,92,-1,268,1172,143,318,-1,334,1093,320,169,287,undefined,undefined
21/06/2020,15,2171,1052,1176,1344,761,528,161,277,41,37,55,281,-1,511,-1,507,84,55,577,231,477,1398,83,350,997,824,246,304,199,447,277,undefined,-1,45,558,71,126,undefined,48,96,47,47,34,649,1291,29,1035,434,230,390,178,353,4,undefined,294,119,148,102,-1,274,1129,117,353,-1,346,1039,312,151,267,undefined,undefined
21/06/2020,16,1923,942,1127,1158,757,497,201,288,51,53,72,273,-1,487,-1,363,96,43,460,235,491,1368,103,401,853,475,154,326,205,382,297,undefined,-1,52,476,73,133,undefined,48,86,45,53,28,448,1082,38,1017,240,150,333,140,308,5,undefined,246,90,207,75,-1,290,1066,121,314,-1,274,1011,244,98,193,undefined,undefined
21/06/2020,17,1481,467,1086,967,674,444,165,212,68,41,87,247,-1,450,-1,239,53,52,574,241,377,1350,84,354,623,313,104,261,177,355,340,undefined,-1,52,504,57,122,undefined,30,81,45,55,32,433,1051,36,799,132,102,201,144,208,3,undefined,233,79,179,12,-1,214,1034,122,223,-1,271,973,140,6,35,undefined,undefined
21/06/2020,18,736,238,910,597,434,329,93,101,59,29,96,212,-1,323,-1,153,45,29,524,205,400,1018,76,314,318,299,87,156,56,336,320,undefined,-1,37,298,44,128,undefined,19,46,56,42,21,307,731,35,513,136,110,159,102,156,4,undefined,222,43,173,-1,-1,219,787,118,142,-1,168,678,86,2,4,undefined,undefined
21/06/2020,19,383,126,712,394,358,289,45,83,32,24,42,182,-1,226,-1,107,37,28,401,197,283,862,68,248,184,239,67,133,40,274,390,undefined,-1,27,186,27,141,undefined,7,83,35,24,14,221,441,17,355,80,80,156,78,145,2,undefined,176,41,86,-1,-1,179,760,119,119,-1,142,477,77,0,6,undefined,undefined
21/06/2020,20,207,78,466,285,325,223,28,53,35,27,48,133,-1,161,-1,83,32,24,273,165,273,657,62,200,137,213,56,89,38,253,380,undefined,-1,9,205,33,113,undefined,3,57,20,18,9,168,334,7,301,83,96,146,51,90,3,undefined,131,41,91,-1,-1,139,630,65,102,-1,106,346,37,2,2,undefined,undefined
21/06/2020,21,91,69,330,183,235,181,28,66,36,25,42,131,-1,133,-1,43,20,11,154,114,175,624,52,186,67,120,54,84,22,228,350,undefined,-1,10,95,15,133,undefined,11,23,40,20,13,124,252,20,174,83,72,77,31,43,2,undefined,81,25,71,-1,-1,92,481,87,115,-1,89,259,17,1,1,undefined,undefined
21/06/2020,22,70,29,222,113,152,107,4,13,27,25,30,76,-1,92,-1,33,15,22,95,106,115,276,44,124,77,119,38,63,20,102,216,undefined,-1,26,59,29,50,undefined,13,12,18,14,7,81,221,6,118,46,67,34,27,37,1,undefined,43,23,54,-1,-1,39,276,56,75,-1,50,145,-1,-1,-1,undefined,undefined
21/06/2020,23,28,21,105,74,85,57,2,12,5,5,12,31,-1,63,-1,37,3,10,43,27,75,229,10,81,46,95,25,31,6,61,89,undefined,-1,9,20,16,22,undefined,17,11,12,16,10,51,126,10,80,27,90,9,19,14,1,undefined,18,15,32,-1,-1,47,176,28,65,-1,28,57,-1,-1,-1,undefined,undefined
22/06/2020,0,19,12,111,42,61,30,14,9,6,4,1,7,-1,23,-1,10,7,3,18,15,62,77,18,35,14,79,19,38,11,56,48,undefined,-1,-1,23,1,20,undefined,2,14,2,1,3,24,111,9,38,14,56,12,22,6,-1,undefined,16,14,24,-1,-1,34,82,29,14,-1,11,29,-1,-1,-1,undefined,undefined
22/06/2020,1,6,12,58,16,31,37,5,3,3,2,-1,6,-1,9,-1,9,5,-1,6,5,49,100,13,16,11,50,8,18,5,29,13,undefined,-1,1,17,3,7,undefined,12,5,4,1,1,12,27,2,27,14,68,13,17,10,-1,undefined,7,3,13,-1,-1,12,94,19,24,-1,1,23,-1,-1,-1,undefined,undefined
22/06/2020,2,4,8,29,11,19,12,1,-1,1,2,2,7,-1,12,-1,7,2,5,7,8,26,60,2,14,10,34,6,22,3,7,4,undefined,-1,2,3,6,2,undefined,140,4,1,1,2,3,27,2,24,3,38,-1,8,1,-1,undefined,5,1,7,-1,-1,5,64,24,18,-1,3,13,-1,-1,-1,undefined,undefined
22/06/2020,3,6,6,16,9,28,8,14,2,3,-1,4,-1,-1,6,-1,11,1,1,11,6,11,50,7,7,9,42,7,23,1,13,16,undefined,-1,1,7,10,-1,undefined,8,9,-1,2,2,8,12,2,21,9,23,-1,6,1,1,undefined,4,2,5,-1,-1,5,47,17,12,-1,1,10,-1,-1,-1,undefined,undefined
22/06/2020,4,1,12,13,19,54,12,2,1,2,1,-1,3,-1,9,-1,10,4,3,-1,2,11,41,6,20,55,21,3,47,-1,11,10,undefined,-1,3,2,-1,8,undefined,9,3,5,1,-1,5,29,3,24,1,17,6,4,2,-1,undefined,3,1,5,-1,-1,9,31,11,24,-1,2,4,-1,-1,-1,undefined,undefined
22/06/2020,5,14,4,43,63,73,56,8,17,21,8,4,13,-1,61,-1,35,26,18,8,3,27,75,15,99,55,21,2,53,2,20,16,undefined,-1,5,14,12,9,undefined,2,21,1,2,1,22,129,2,54,7,21,6,18,6,2,undefined,8,19,21,-1,-1,10,57,5,8,-1,14,15,-1,-1,-1,undefined,undefined
22/06/2020,6,53,29,60,120,131,194,49,49,86,36,16,40,-1,187,-1,58,88,37,17,16,52,195,75,241,170,54,20,115,39,33,6,undefined,-1,24,92,22,8,undefined,32,21,21,16,13,52,252,8,83,27,35,9,14,17,2,undefined,32,67,53,-1,-1,27,126,21,32,-1,35,36,22,7,2,undefined,undefined
22/06/2020,7,84,79,115,160,313,314,174,134,301,77,30,109,-1,259,-1,132,187,133,29,21,48,484,189,499,335,105,40,225,54,42,31,undefined,-1,56,204,59,21,undefined,33,62,47,31,17,102,410,9,161,55,45,32,28,44,5,undefined,31,166,232,4,-1,56,201,21,81,-1,83,63,116,61,134,undefined,undefined
22/06/2020,8,204,149,153,304,414,418,161,171,345,86,41,163,-1,399,-1,336,302,242,64,52,95,837,202,718,433,187,70,316,105,68,83,undefined,-1,75,214,197,61,undefined,77,238,43,52,29,162,696,33,307,105,50,106,41,110,5,undefined,96,179,390,32,-1,126,322,41,108,-1,154,114,167,121,221,undefined,undefined
22/06/2020,9,373,237,247,478,350,295,108,137,194,62,37,120,-1,288,-1,357,265,203,78,66,147,776,148,599,341,240,78,222,71,110,87,undefined,-1,70,209,153,63,undefined,70,155,44,52,29,223,744,39,395,114,74,122,58,132,5,undefined,111,106,294,46,-1,154,400,43,177,-1,126,162,238,122,212,undefined,undefined
22/06/2020,10,566,363,361,694,435,292,83,153,105,51,34,128,-1,309,-1,437,288,195,149,96,175,842,141,527,358,248,89,243,65,115,154,undefined,-1,46,182,136,84,undefined,65,176,48,41,20,270,900,29,429,125,69,203,64,142,1,undefined,117,144,238,52,-1,186,456,46,221,-1,160,296,255,134,187,undefined,undefined
22/06/2020,11,765,551,479,872,436,303,84,170,118,39,45,142,-1,330,-1,565,224,175,252,121,307,997,145,560,403,328,97,253,108,224,118,undefined,-1,41,270,172,104,undefined,69,147,60,56,26,367,1009,52,593,158,121,231,92,196,1,undefined,133,118,280,62,-1,162,670,77,290,-1,199,416,253,165,251,undefined,undefined
22/06/2020,12,1000,796,647,1076,427,412,69,137,137,58,12,62,-1,374,-1,657,327,184,295,171,392,1250,187,658,343,359,82,253,66,299,163,undefined,-1,62,189,188,102,undefined,151,204,85,53,32,469,1206,31,625,143,72,297,104,216,3,undefined,249,123,347,46,-1,179,721,98,364,-1,152,433,365,163,294,undefined,undefined
22/06/2020,13,1330,798,763,1151,558,395,78,144,167,50,21,102,-1,351,-1,701,304,165,380,185,457,1359,218,761,525,385,79,243,92,288,218,undefined,-1,53,325,189,143,undefined,144,146,72,68,43,483,1242,56,784,115,106,324,112,357,5,undefined,246,188,444,88,-1,245,756,98,349,-1,235,701,353,189,370,undefined,undefined
22/06/2020,14,1402,831,910,1220,511,387,75,205,135,56,18,120,-1,373,-1,653,246,160,383,158,403,1345,144,678,553,360,73,275,79,296,162,undefined,-1,75,272,203,117,undefined,57,91,104,78,30,482,1260,81,854,141,97,253,120,258,5,undefined,239,126,341,107,-1,267,859,115,341,-1,281,770,329,182,284,undefined,undefined
22/06/2020,15,1553,782,912,1246,576,476,99,225,236,66,33,139,-1,457,-1,583,240,174,373,176,354,1465,195,811,638,352,99,309,111,307,160,undefined,-1,63,248,177,116,undefined,71,137,62,53,45,544,1231,73,1006,155,89,255,93,300,3,undefined,231,121,339,122,-1,251,1000,131,312,-1,282,855,373,167,326,undefined,undefined
22/06/2020,16,1435,771,1010,1119,608,511,145,204,362,64,49,203,-1,483,-1,488,214,190,404,164,362,1654,203,961,596,341,88,315,100,288,148,undefined,-1,54,297,139,89,undefined,38,134,81,81,55,446,1176,53,901,134,74,219,78,264,1,undefined,217,168,406,92,-1,250,986,159,351,-1,269,891,310,148,251,undefined,undefined
22/06/2020,17,1181,500,865,957,622,569,202,219,307,91,44,175,-1,634,-1,380,198,185,398,164,359,1746,251,1012,619,344,113,337,117,294,159,undefined,-1,70,373,188,99,undefined,52,121,88,72,46,455,1183,37,878,148,63,179,119,215,-1,undefined,215,212,487,20,-1,258,1029,173,306,-1,293,827,208,35,60,undefined,undefined
22/06/2020,18,592,290,768,617,432,422,91,113,170,54,27,147,-1,387,-1,235,88,118,407,162,386,1266,126,620,284,223,77,246,53,291,177,undefined,-1,45,226,156,100,undefined,39,84,59,52,34,316,821,30,464,98,58,168,107,183,1,undefined,185,109,293,-1,-1,198,907,155,235,-1,189,573,124,3,4,undefined,undefined
22/06/2020,19,427,152,612,375,250,297,32,65,39,26,30,126,-1,230,-1,103,44,50,268,144,290,823,112,351,137,181,58,103,27,221,223,undefined,-1,16,176,53,83,undefined,16,35,49,25,20,171,486,23,280,62,59,184,47,106,-1,undefined,129,65,152,-1,-1,173,621,124,147,-1,97,419,82,0,2,undefined,undefined
22/06/2020,20,173,105,501,320,233,198,44,45,31,34,23,98,-1,153,-1,74,39,39,195,161,224,695,66,259,100,166,42,97,25,197,210,undefined,-1,19,117,36,86,undefined,11,35,16,23,17,145,385,16,200,53,72,132,41,90,-1,undefined,89,42,101,-1,-1,100,487,87,112,-1,87,268,80,0,2,undefined,undefined
22/06/2020,21,114,60,322,199,170,239,12,20,52,15,15,60,-1,179,-1,60,30,18,123,110,237,569,46,261,85,124,43,70,22,152,155,undefined,-1,21,79,33,78,undefined,7,16,19,16,9,127,262,13,151,35,48,90,32,70,1,undefined,70,21,106,-1,-1,99,424,74,96,-1,85,194,25,0,1,undefined,undefined
22/06/2020,22,67,48,189,123,104,83,11,17,53,13,7,52,-1,78,-1,24,21,17,103,56,105,285,29,190,54,89,17,38,6,134,89,undefined,-1,4,29,29,38,undefined,10,21,16,11,5,73,168,5,113,22,45,46,35,15,-1,undefined,41,31,86,-1,-1,67,256,60,75,-1,48,158,-1,-1,-1,undefined,undefined
22/06/2020,23,54,32,103,59,44,48,8,9,10,-1,2,7,-1,39,-1,29,5,3,28,29,36,159,11,95,28,49,28,18,-1,49,80,undefined,-1,2,78,25,21,undefined,4,11,5,5,4,19,116,17,69,25,34,13,17,13,-1,undefined,18,7,36,-1,-1,38,139,50,39,-1,21,44,-1,-1,-1,undefined,undefined
23/06/2020,0,18,27,122,19,41,29,5,5,3,3,2,6,-1,17,-1,14,7,4,30,31,17,68,18,36,4,58,7,16,3,35,42,undefined,-1,2,30,7,25,undefined,1,1,9,6,6,18,74,4,36,16,32,11,5,9,-1,undefined,10,4,15,-1,-1,13,83,29,34,-1,21,16,-1,-1,-1,undefined,undefined
23/06/2020,1,18,13,48,28,17,34,8,1,5,1,-1,4,-1,9,-1,4,-1,1,17,6,74,55,6,14,17,34,1,5,1,11,23,undefined,-1,3,11,2,4,undefined,1,3,-1,-1,-1,3,26,-1,28,-1,13,3,4,4,2,undefined,17,1,16,-1,-1,11,52,22,18,-1,1,11,-1,-1,-1,undefined,undefined
23/06/2020,2,18,14,89,18,19,13,1,4,6,4,-1,6,-1,4,-1,9,2,3,8,4,93,70,3,13,13,35,2,22,3,10,13,undefined,-1,-1,-1,-1,2,undefined,3,2,1,-1,-1,9,28,1,9,9,15,1,1,8,-1,undefined,9,4,5,-1,-1,15,48,22,24,-1,-1,23,-1,-1,-1,undefined,undefined
23/06/2020,3,3,7,14,14,23,7,5,-1,10,-1,-1,1,-1,5,-1,15,1,3,1,6,19,73,3,20,7,37,2,23,-1,7,5,undefined,-1,1,2,1,1,undefined,4,-1,2,1,2,4,25,-1,25,2,9,-1,3,2,-1,undefined,-1,1,6,-1,-1,7,22,14,11,-1,-1,10,-1,-1,-1,undefined,undefined
23/06/2020,4,11,5,25,15,38,14,1,-1,-1,2,-1,7,-1,13,-1,5,4,1,5,8,9,53,4,5,21,41,2,46,1,21,9,undefined,-1,4,3,4,5,undefined,1,2,2,-1,-1,4,35,2,20,3,27,3,4,3,1,undefined,1,1,12,-1,-1,9,34,12,8,-1,5,4,-1,-1,-1,undefined,undefined
23/06/2020,5,14,6,45,56,83,83,18,14,36,6,-1,1,-1,87,-1,18,40,10,14,11,20,115,28,157,48,72,5,68,9,21,26,undefined,-1,8,28,9,11,undefined,7,14,5,4,3,17,148,2,55,13,22,7,26,4,1,undefined,9,21,52,-1,-1,36,100,21,9,-1,17,23,-1,-1,-1,undefined,undefined
23/06/2020,6,91,22,62,123,163,248,68,53,184,39,10,34,-1,245,-1,75,92,49,13,10,33,247,86,390,166,110,22,106,33,24,41,undefined,-1,50,95,32,6,undefined,41,41,65,18,16,55,330,13,107,44,46,12,50,13,7,undefined,74,77,120,-1,-1,44,270,72,28,-1,53,42,27,14,4,undefined,undefined
23/06/2020,7,110,86,113,200,299,289,152,150,308,65,18,82,-1,289,-1,123,230,121,27,16,59,526,177,599,359,132,50,222,58,50,34,undefined,-1,56,238,88,13,undefined,51,60,58,34,24,122,450,9,164,73,49,46,38,47,9,undefined,40,163,290,4,-1,71,199,47,83,-1,94,62,111,59,79,undefined,undefined
23/06/2020,8,207,139,168,297,485,382,186,203,339,72,23,146,-1,390,-1,329,290,211,51,37,82,901,248,794,458,267,106,350,99,74,85,undefined,-1,81,321,190,59,undefined,79,218,97,62,47,170,775,36,352,136,88,85,63,132,4,undefined,99,203,424,29,-1,124,306,39,107,-1,139,114,174,133,267,undefined,undefined
23/06/2020,9,392,245,229,463,353,289,132,169,231,47,26,100,-1,282,-1,373,281,164,74,41,129,817,173,619,348,343,97,255,84,117,107,undefined,-1,49,238,241,60,undefined,71,151,92,46,44,226,844,53,402,166,136,151,61,122,3,undefined,96,158,350,39,-1,171,385,58,183,-1,146,147,250,127,215,undefined,undefined
23/06/2020,10,549,420,362,685,396,279,85,187,138,75,28,121,-1,302,-1,459,282,169,103,99,199,875,110,545,335,515,132,257,75,187,101,undefined,-1,62,264,228,91,undefined,75,167,112,50,43,275,913,64,483,198,125,214,128,124,3,undefined,138,149,305,53,-1,150,473,65,245,-1,157,287,280,143,231,undefined,undefined
23/06/2020,11,936,605,535,898,493,361,106,187,164,90,46,175,-1,347,-1,629,332,197,235,148,282,1026,151,534,440,593,144,328,121,221,126,undefined,-1,69,317,256,102,undefined,29,178,118,63,35,435,1082,56,574,226,191,293,118,189,5,undefined,191,143,327,79,-1,218,592,78,323,-1,238,474,353,153,243,undefined,undefined
23/06/2020,12,1255,842,817,1198,626,450,168,270,184,79,54,229,-1,465,-1,797,400,211,376,204,469,1279,229,643,611,861,202,402,151,295,191,undefined,-1,72,563,405,118,undefined,83,220,184,72,54,546,1297,56,769,351,275,412,136,293,6,undefined,284,155,362,94,-1,239,879,116,463,-1,280,639,477,241,343,undefined,undefined
23/06/2020,13,1400,1044,893,1409,696,496,140,273,226,64,62,204,-1,468,-1,829,373,176,444,224,439,1366,223,765,663,787,178,370,145,328,196,undefined,-1,84,500,349,132,undefined,114,175,219,80,58,666,1546,69,952,349,230,290,150,388,1,undefined,357,189,461,111,-1,260,990,202,503,-1,296,807,466,273,438,undefined,undefined
23/06/2020,14,1507,922,904,1289,641,509,139,225,185,55,43,159,-1,492,-1,740,276,187,426,181,429,1420,194,791,740,668,195,264,178,358,175,undefined,-1,72,460,296,119,undefined,131,125,195,80,59,637,1448,74,942,339,187,275,153,287,6,undefined,219,161,394,92,-1,272,1139,147,401,57,391,817,468,212,303,undefined,undefined
23/06/2020,15,1593,878,1057,1369,763,626,182,312,285,65,38,140,-1,601,-1,746,201,181,465,167,420,1645,195,914,753,535,154,418,237,317,180,undefined,-1,79,392,278,170,undefined,70,108,116,82,51,670,1554,67,1023,293,153,328,147,293,5,undefined,271,169,416,117,-1,348,1206,101,345,121,311,917,374,145,282,undefined,undefined
23/06/2020,16,1653,856,1036,1281,794,629,195,305,355,86,58,242,-1,585,-1,614,252,200,457,159,466,1900,212,971,807,414,136,469,257,281,205,undefined,-1,104,498,193,134,undefined,99,170,99,65,62,577,1351,76,1045,194,97,248,119,246,5,undefined,216,178,459,117,-1,284,1196,108,388,155,353,1003,334,153,275,undefined,undefined
23/06/2020,17,1290,599,1094,1149,860,733,278,329,364,87,88,295,-1,706,-1,449,235,214,464,188,480,2000,274,994,848,376,128,479,198,335,193,undefined,-1,105,607,194,170,undefined,55,136,87,73,66,561,1412,83,1017,180,89,245,142,235,8,undefined,281,235,510,17,-1,331,1216,167,337,179,338,968,270,48,89,undefined,undefined
23/06/2020,18,723,324,925,773,645,597,192,265,185,78,73,280,-1,549,-1,223,127,122,408,156,382,1586,183,596,472,357,103,331,111,326,213,undefined,-1,50,442,150,118,undefined,57,101,74,53,46,379,991,57,698,128,95,226,105,199,2,undefined,266,112,309,-1,-1,299,1062,161,298,110,287,761,183,0,6,undefined,undefined
23/06/2020,19,501,181,771,502,471,341,80,152,93,51,63,228,-1,328,-1,146,74,48,333,178,340,1111,124,373,235,268,87,180,55,267,279,undefined,-1,50,306,65,127,undefined,22,48,38,17,13,262,626,32,544,98,87,163,55,169,3,undefined,235,82,187,-1,-1,191,829,138,186,59,137,592,94,2,3,undefined,undefined
23/06/2020,20,212,87,544,360,368,244,32,109,59,32,65,160,-1,193,-1,85,40,30,277,143,270,829,89,273,156,197,47,117,57,235,271,undefined,-1,12,194,48,139,undefined,17,21,55,27,22,197,400,19,385,57,65,157,42,160,4,undefined,177,40,148,-1,-1,202,758,89,189,22,143,418,79,2,5,undefined,undefined
23/06/2020,21,129,83,402,249,259,220,52,61,48,24,53,164,-1,184,-1,101,15,32,163,85,123,586,72,211,129,164,42,94,36,147,233,undefined,-1,20,144,35,74,undefined,12,39,35,22,21,163,326,29,309,63,73,127,44,99,1,undefined,93,38,109,-1,-1,136,523,97,233,38,101,279,43,0,2,undefined,undefined
23/06/2020,22,77,66,245,161,177,112,14,40,39,24,15,67,-1,133,-1,31,30,25,100,80,44,288,34,150,84,120,37,69,27,102,134,undefined,-1,16,90,22,57,undefined,16,25,21,15,13,101,244,16,195,58,57,72,35,75,-1,undefined,54,40,85,-1,-1,97,372,86,160,15,90,162,-1,-1,-1,undefined,undefined
23/06/2020,23,33,26,127,59,104,74,10,18,18,7,4,41,-1,72,-1,19,7,7,42,36,46,208,16,98,47,101,20,35,15,76,67,undefined,-1,6,59,21,19,undefined,9,16,21,9,5,71,140,10,105,27,68,11,20,30,-1,undefined,33,15,42,-1,-1,54,243,48,65,8,46,52,-1,-1,-1,undefined,undefined
24/06/2020,0,21,18,108,51,65,50,-1,4,5,3,8,34,-1,52,-1,10,1,3,49,22,42,71,32,51,29,51,5,27,4,39,41,undefined,-1,5,35,11,13,undefined,3,3,16,6,5,19,76,7,73,7,67,7,5,33,1,undefined,29,8,30,-1,-1,33,118,47,58,9,10,48,-1,-1,-1,undefined,undefined
24/06/2020,1,9,15,92,19,31,42,12,8,5,2,3,12,-1,11,-1,15,2,3,14,12,10,68,15,23,13,35,11,12,1,29,7,undefined,-1,4,12,6,7,undefined,3,3,10,4,1,10,60,1,27,7,56,1,6,25,-1,undefined,15,1,12,-1,-1,29,80,21,18,2,8,25,-1,-1,-1,undefined,undefined
24/06/2020,2,3,3,38,15,30,5,3,2,2,2,-1,5,-1,2,-1,10,2,3,27,6,44,75,6,4,14,37,-1,17,2,25,18,undefined,-1,1,10,3,4,undefined,2,2,-1,-1,-1,10,19,2,18,2,31,1,13,9,1,undefined,13,-1,23,-1,-1,25,56,27,23,3,2,16,-1,-1,-1,undefined,undefined
24/06/2020,3,10,5,43,12,41,12,6,2,3,5,1,7,-1,4,-1,16,2,2,5,9,32,50,19,8,11,32,5,33,4,18,1,undefined,-1,4,2,1,-1,undefined,9,2,1,1,3,21,10,1,31,3,25,-1,3,10,-1,undefined,1,3,8,-1,-1,12,44,28,19,1,4,10,-1,-1,-1,undefined,undefined
24/06/2020,4,3,7,25,21,39,13,2,4,2,3,-1,9,-1,7,-1,3,2,3,22,3,28,30,10,27,41,28,1,36,-1,11,7,undefined,-1,1,2,9,4,undefined,5,4,3,-1,-1,9,37,4,17,1,28,3,4,6,-1,undefined,-1,1,15,-1,-1,20,34,14,13,4,5,13,-1,-1,-1,undefined,undefined
24/06/2020,5,19,15,47,44,93,101,12,22,39,4,3,12,-1,102,-1,29,44,10,13,9,32,123,18,145,51,28,5,53,10,23,16,undefined,-1,9,33,9,8,undefined,5,21,4,1,1,10,133,1,63,10,30,4,19,5,-1,undefined,4,26,59,-1,-1,14,108,45,17,17,11,18,-1,-1,-1,undefined,undefined
24/06/2020,6,69,37,66,146,172,227,90,57,194,31,8,31,-1,278,-1,63,93,38,8,10,57,278,101,334,210,85,16,118,43,40,42,undefined,-1,50,130,29,10,undefined,31,31,46,16,10,51,324,14,116,31,33,18,45,19,4,undefined,51,74,125,-1,-1,52,260,44,28,52,40,33,25,7,3,undefined,undefined
24/06/2020,7,135,92,116,189,301,280,151,173,306,57,23,80,-1,272,-1,87,217,125,19,11,63,519,145,558,387,107,51,186,51,60,31,undefined,-1,49,236,64,20,undefined,30,80,36,34,30,109,480,17,167,58,33,42,35,47,3,undefined,43,167,270,10,-1,74,232,46,72,125,79,70,75,65,58,undefined,undefined
24/06/2020,8,233,157,183,333,462,381,166,198,350,82,31,155,-1,393,-1,340,330,226,53,50,104,809,216,768,433,228,106,282,98,68,76,undefined,-1,89,299,183,65,undefined,70,215,57,60,31,170,785,41,313,110,73,63,70,125,1,undefined,115,173,404,33,-1,141,311,60,124,134,160,123,224,113,255,undefined,undefined
24/06/2020,9,374,250,248,485,368,326,98,150,231,72,22,113,-1,304,-1,408,263,166,85,53,116,820,170,630,393,219,52,217,89,107,92,undefined,-1,53,250,240,73,undefined,68,141,70,33,32,237,781,39,385,112,79,151,86,129,3,undefined,121,128,319,37,-1,151,370,69,168,111,140,191,212,119,230,undefined,undefined
24/06/2020,10,598,423,374,675,406,281,72,112,138,43,22,100,-1,263,-1,527,232,145,134,83,224,834,158,548,299,280,103,228,83,154,106,undefined,-1,63,250,330,110,undefined,88,194,95,49,34,319,931,36,451,124,106,190,106,146,2,undefined,100,127,255,73,-1,180,470,87,228,107,155,307,245,144,207,undefined,undefined
24/06/2020,11,832,601,546,868,496,313,105,181,137,72,32,125,-1,330,-1,527,305,196,224,133,-1,984,149,551,416,381,67,266,115,221,136,undefined,-1,71,296,268,109,undefined,43,159,118,54,40,401,1069,34,552,160,95,269,109,195,11,undefined,197,147,355,68,-1,182,648,108,296,98,206,439,303,152,236,undefined,undefined
24/06/2020,12,1304,796,789,1139,666,414,139,217,228,49,40,160,-1,375,-1,604,385,169,372,213,-1,1378,258,677,655,565,123,388,146,278,181,undefined,-1,78,550,351,174,undefined,80,255,156,55,40,527,1255,55,737,196,154,268,179,317,4,undefined,278,161,404,104,-1,251,894,162,446,172,272,594,420,231,328,undefined,undefined
24/06/2020,13,1458,874,960,1417,731,502,150,249,227,60,49,163,-1,528,-1,909,381,198,432,220,-1,1527,230,757,732,548,173,385,177,352,227,undefined,-1,86,561,367,174,undefined,67,156,163,79,60,662,1516,63,1038,255,141,386,151,318,5,undefined,307,206,477,93,-1,282,950,187,435,166,351,803,452,236,366,undefined,undefined
24/06/2020,14,1671,964,1052,1391,791,540,128,264,201,69,44,172,-1,535,-1,736,280,162,415,182,-1,1513,156,737,723,451,161,383,156,355,194,undefined,-1,91,507,328,169,undefined,91,149,138,98,70,679,1473,61,997,206,122,241,170,294,3,undefined,308,162,356,126,-1,315,1100,168,426,174,345,912,422,198,318,undefined,undefined
24/06/2020,15,1712,932,1123,1443,831,651,199,265,285,69,57,174,-1,609,-1,720,256,190,427,168,-1,1643,179,909,888,390,118,428,203,354,192,undefined,-1,81,457,320,164,undefined,59,141,123,81,59,627,1496,61,1105,172,113,229,161,286,5,undefined,312,161,410,113,-1,354,1151,127,341,128,326,1041,418,217,291,undefined,undefined
24/06/2020,16,1569,869,1141,1308,823,673,218,288,332,102,66,257,-1,651,-1,584,237,204,444,174,-1,1832,196,973,888,358,101,413,251,290,180,undefined,-1,57,491,170,106,undefined,35,169,105,100,62,571,1459,56,1133,133,104,225,98,269,7,undefined,250,162,449,113,-1,326,1133,132,387,170,388,983,356,155,271,undefined,undefined
24/06/2020,17,1501,581,1087,1138,956,796,253,351,337,67,92,279,-1,802,-1,491,275,215,425,229,-1,2129,238,1048,819,436,125,495,226,305,239,undefined,-1,100,572,170,135,undefined,34,131,119,108,82,590,1364,54,977,159,103,286,132,278,5,undefined,252,238,497,16,-1,334,1272,253,374,145,398,971,288,40,90,undefined,undefined
24/06/2020,18,952,308,1044,806,687,539,170,211,160,66,96,288,-1,531,-1,245,117,114,470,240,-1,1567,148,605,437,384,98,350,164,289,172,undefined,-1,65,441,137,110,undefined,34,70,51,52,38,440,1023,47,615,129,108,201,99,218,6,undefined,251,138,304,-1,-1,329,1055,157,239,88,303,847,204,0,9,undefined,undefined
24/06/2020,19,507,173,815,583,420,395,96,116,82,46,79,236,-1,332,-1,210,63,57,379,177,-1,1196,113,340,251,286,85,193,68,310,273,undefined,-1,39,353,75,117,undefined,28,96,48,48,21,318,687,38,396,121,109,210,95,168,3,undefined,228,91,196,-1,-1,200,843,143,247,48,193,668,126,0,8,undefined,undefined
24/06/2020,20,230,122,534,345,413,316,53,93,52,57,67,205,-1,247,-1,98,45,31,282,141,-1,781,93,235,165,206,69,137,66,306,265,undefined,-1,24,247,55,139,undefined,13,51,46,32,15,273,469,29,357,80,98,172,53,129,2,undefined,168,68,151,-1,-1,142,682,106,171,45,185,526,80,0,1,undefined,undefined
24/06/2020,21,190,91,423,284,319,286,49,63,57,23,37,121,-1,220,-1,103,45,21,154,84,-1,755,64,228,205,199,61,137,37,248,301,undefined,-1,29,169,47,116,undefined,12,44,43,25,25,151,365,24,202,78,77,141,61,112,-1,undefined,122,38,109,-1,-1,139,588,113,152,21,92,349,36,0,0,undefined,undefined
24/06/2020,22,77,65,280,159,216,151,32,33,45,11,39,105,-1,142,-1,28,42,20,104,57,-1,339,72,186,99,126,38,68,23,151,171,undefined,-1,22,112,50,63,undefined,12,19,17,15,6,113,264,15,174,47,68,57,42,61,1,undefined,67,34,117,-1,-1,83,467,79,116,15,118,155,-1,-1,-1,undefined,undefined
24/06/2020,23,63,30,170,74,137,57,20,33,23,8,18,47,-1,79,-1,18,11,13,56,37,-1,204,30,128,74,103,18,33,16,92,60,undefined,-1,8,58,16,32,undefined,9,14,21,6,3,44,152,8,111,24,86,24,18,43,1,undefined,24,20,40,-1,-1,47,270,51,50,8,53,106,-1,-1,-1,undefined,undefined
25/06/2020,0,39,31,129,39,41,43,6,15,10,1,5,15,-1,32,-1,13,6,1,27,9,-1,111,28,46,35,90,18,19,3,68,23,undefined,-1,2,25,10,4,undefined,2,-1,7,3,1,22,90,6,49,19,57,6,50,35,1,undefined,18,6,28,-1,-1,51,103,34,63,6,12,47,-1,-1,-1,undefined,undefined
25/06/2020,1,26,11,84,24,26,27,2,2,6,4,-1,6,-1,15,-1,4,3,2,15,14,-1,74,16,17,34,62,3,20,4,52,19,undefined,-1,-1,17,3,7,undefined,4,5,5,5,3,8,70,-1,46,2,49,6,10,15,2,undefined,17,3,24,-1,-1,35,71,14,13,-1,65,18,-1,-1,-1,undefined,undefined
25/06/2020,2,20,10,36,20,28,6,-1,1,3,-1,-1,5,-1,2,-1,5,5,5,5,3,-1,74,4,12,7,48,6,19,2,14,6,undefined,-1,3,1,1,5,undefined,4,6,10,3,3,1,42,1,27,4,40,-1,3,10,-1,undefined,5,-1,13,-1,-1,42,55,6,18,8,3,7,-1,-1,-1,undefined,undefined
25/06/2020,3,7,16,57,14,34,7,12,-1,3,3,1,3,-1,7,-1,8,2,1,10,5,-1,66,-1,9,18,23,-1,20,2,15,5,undefined,-1,2,2,1,1,undefined,2,3,4,1,3,9,9,1,17,3,12,2,6,4,2,undefined,1,-1,15,-1,-1,10,39,23,7,4,5,16,-1,-1,-1,undefined,undefined
25/06/2020,4,6,4,34,18,47,15,1,1,2,2,1,4,-1,15,-1,8,4,-1,7,8,-1,55,16,8,7,45,5,49,2,20,10,undefined,-1,4,3,2,5,undefined,1,2,2,-1,3,8,33,3,30,7,14,3,6,8,1,undefined,2,2,10,-1,-1,5,53,9,12,-1,9,8,-1,-1,-1,undefined,undefined
25/06/2020,5,15,6,34,49,77,92,14,19,38,8,-1,9,-1,96,-1,32,47,8,10,6,-1,112,26,139,54,55,2,68,9,16,18,undefined,-1,9,24,16,10,undefined,10,14,7,9,2,16,158,3,56,16,15,9,17,7,-1,undefined,9,27,59,-1,-1,21,98,23,10,11,20,15,-1,-1,-1,undefined,undefined
25/06/2020,6,66,23,77,129,142,270,79,68,191,27,16,43,-1,279,-1,52,91,42,11,9,-1,276,77,310,201,117,21,96,47,37,33,undefined,-1,43,113,37,11,undefined,104,42,55,25,16,68,338,14,120,44,68,8,47,23,5,undefined,72,95,143,-1,-1,44,267,42,30,54,38,37,22,4,2,undefined,undefined
25/06/2020,7,159,80,118,173,367,275,168,134,322,72,31,110,-1,283,-1,143,188,107,34,18,-1,473,166,499,339,168,61,222,76,50,38,undefined,-1,54,204,72,15,undefined,41,59,42,35,27,108,435,17,169,78,62,58,46,38,3,undefined,136,159,257,7,-1,79,219,41,73,119,100,69,100,59,89,undefined,undefined
25/06/2020,8,202,130,192,360,449,349,210,177,331,75,41,171,-1,402,-1,298,320,206,55,34,-1,720,213,630,411,273,91,280,97,77,73,undefined,-1,59,280,189,72,undefined,68,191,47,52,56,177,712,36,352,126,91,86,53,116,5,undefined,109,199,401,20,-1,128,307,37,115,151,146,122,180,136,235,undefined,undefined
25/06/2020,9,367,239,262,477,385,295,137,122,210,83,28,127,-1,301,-1,400,284,192,100,44,-1,766,159,559,366,352,98,209,108,98,77,undefined,-1,43,239,257,60,undefined,75,120,101,57,24,207,840,36,443,186,132,148,66,127,2,undefined,130,128,315,59,-1,149,399,40,137,111,147,203,233,149,226,undefined,undefined
25/06/2020,10,567,392,362,733,412,258,84,145,118,39,26,108,-1,275,-1,560,240,147,145,76,-1,940,134,532,362,486,103,247,97,146,108,undefined,-1,61,226,296,75,undefined,61,119,113,40,26,290,952,56,543,189,175,206,100,147,9,undefined,148,117,271,88,-1,143,514,140,229,125,145,284,304,145,252,undefined,undefined
25/06/2020,11,846,590,544,967,473,326,121,162,135,68,48,167,-1,331,-1,552,298,195,238,140,-1,956,142,548,448,628,170,312,143,186,126,undefined,-1,73,332,336,110,undefined,48,147,105,49,40,403,1072,42,661,285,170,234,117,210,4,undefined,189,121,287,93,-1,201,661,87,290,147,205,445,284,158,251,undefined,undefined
25/06/2020,12,1095,840,706,1158,638,421,157,241,221,61,51,182,-1,450,-1,674,414,226,366,258,-1,1307,255,710,530,842,164,312,129,267,177,undefined,-1,72,529,365,145,undefined,120,218,149,47,50,546,1335,40,876,338,243,292,148,270,-1,undefined,312,180,379,110,-1,242,862,131,387,132,291,584,469,241,338,undefined,undefined
25/06/2020,13,1312,996,932,1332,700,514,124,216,227,63,46,187,-1,476,-1,877,365,192,352,230,-1,1462,236,748,662,773,184,329,122,334,224,undefined,-1,76,445,323,150,undefined,106,175,161,84,36,624,1527,59,1039,359,229,341,192,361,3,undefined,312,152,502,96,-1,231,1094,142,503,214,310,749,471,250,408,undefined,undefined
25/06/2020,14,1438,981,1018,1329,630,472,86,139,219,62,14,90,-1,431,-1,728,227,185,332,239,-1,1339,166,799,550,630,175,317,94,344,160,undefined,-1,55,269,274,116,undefined,90,132,139,66,40,488,1380,66,724,326,165,250,121,262,4,undefined,248,125,433,45,-1,256,1056,147,372,149,234,658,422,191,314,undefined,undefined
25/06/2020,15,1595,946,1011,1301,737,492,99,206,224,80,25,158,-1,523,-1,639,326,176,387,181,-1,1560,179,859,627,532,141,357,111,297,185,undefined,-1,46,343,257,102,undefined,66,129,106,56,59,488,1512,77,1004,242,135,251,140,269,3,undefined,247,180,415,111,-1,288,1229,140,408,127,301,930,364,168,247,undefined,undefined
25/06/2020,16,1523,836,992,1214,709,528,103,191,299,71,25,176,-1,519,-1,530,239,210,354,189,-1,1595,204,968,593,316,126,373,98,308,125,undefined,-1,48,307,167,87,undefined,44,126,82,70,53,518,1353,43,842,159,83,240,119,253,-1,undefined,213,136,428,45,-1,292,1035,112,362,137,298,820,332,134,244,undefined,undefined
25/06/2020,17,1466,706,1130,1063,695,601,189,274,327,83,53,267,-1,657,-1,453,239,218,480,199,-1,1958,294,884,687,392,115,398,135,292,160,undefined,-1,71,428,180,136,undefined,37,129,70,61,50,530,1354,47,898,179,96,244,116,222,3,undefined,262,213,548,18,-1,305,1341,180,367,148,354,821,227,28,77,undefined,undefined
25/06/2020,18,946,399,1137,842,632,502,153,191,152,71,52,254,-1,483,-1,222,112,112,500,199,-1,1467,187,589,401,294,109,305,89,347,294,undefined,-1,48,403,120,123,undefined,37,76,71,64,47,416,967,39,752,132,111,232,94,208,1,undefined,182,117,343,4,-1,276,1108,151,252,107,238,781,172,1,3,undefined,undefined
25/06/2020,19,615,249,896,529,443,290,68,72,67,75,20,155,-1,263,-1,163,94,45,440,206,-1,1028,95,341,173,246,61,153,44,279,287,undefined,-1,28,191,78,99,undefined,29,63,37,34,19,278,615,43,435,83,73,256,75,221,-1,undefined,188,85,169,-1,-1,186,820,142,178,39,126,598,98,1,0,undefined,undefined
25/06/2020,20,384,139,675,343,323,262,43,78,60,21,30,118,-1,234,-1,67,58,24,323,203,-1,788,71,248,200,231,56,129,39,328,322,undefined,-1,29,227,45,122,undefined,48,41,23,21,17,218,467,42,331,78,80,184,85,141,1,undefined,133,35,108,-1,-1,154,643,96,191,34,135,493,98,0,3,undefined,undefined
25/06/2020,21,144,94,376,263,308,260,38,30,74,31,34,119,-1,213,-1,76,29,37,232,123,-1,735,70,254,125,192,38,138,23,226,271,undefined,-1,27,180,35,60,undefined,8,39,26,13,13,196,388,20,249,54,94,127,35,97,-1,undefined,121,27,103,-1,-1,150,588,94,162,26,104,337,39,0,2,undefined,undefined
25/06/2020,22,116,47,320,163,233,187,12,36,43,22,29,99,-1,146,-1,27,49,22,91,80,-1,490,52,181,102,149,51,86,15,166,227,undefined,-1,13,110,21,50,undefined,10,31,20,13,14,109,270,12,131,67,93,81,46,49,1,undefined,52,37,100,-1,-1,103,412,104,127,24,87,196,-1,-1,-1,undefined,undefined
25/06/2020,23,49,41,158,94,104,80,11,10,8,8,9,31,-1,72,-1,27,15,14,61,63,-1,246,27,115,49,95,18,56,13,95,85,undefined,-1,6,75,28,33,undefined,20,9,21,14,7,55,160,9,93,29,88,28,24,27,1,undefined,60,12,49,-1,-1,55,241,37,56,4,40,103,-1,-1,-1,undefined,undefined
26/06/2020,0,35,18,87,51,64,64,4,12,10,1,2,9,-1,52,-1,21,11,4,30,6,-1,139,27,37,17,55,7,52,1,46,52,undefined,-1,6,37,15,6,undefined,-1,2,13,7,5,36,96,11,58,13,58,16,19,31,1,undefined,15,8,31,-1,-1,23,147,79,34,4,22,44,-1,-1,-1,undefined,undefined
26/06/2020,1,28,4,53,21,22,54,-1,10,2,4,1,9,-1,21,-1,12,4,1,27,13,-1,147,14,25,7,54,5,14,2,42,22,undefined,-1,5,12,4,5,undefined,15,8,2,4,-1,6,20,6,51,3,43,2,13,6,1,undefined,16,7,3,-1,-1,25,98,28,22,5,6,52,-1,-1,-1,undefined,undefined
26/06/2020,2,13,11,42,8,22,9,3,-1,6,2,4,6,-1,5,-1,10,8,4,33,11,-1,70,3,22,18,49,1,17,6,20,7,undefined,-1,6,4,4,8,undefined,1,8,2,-1,-1,8,24,-1,14,4,31,1,7,3,-1,undefined,8,3,11,-1,-1,20,51,22,35,1,13,27,-1,-1,-1,undefined,undefined
26/06/2020,3,14,66,47,14,39,8,23,1,1,-1,8,12,-1,4,-1,11,5,-1,28,11,-1,68,3,14,14,31,4,40,4,15,4,undefined,-1,2,5,2,1,undefined,9,-1,2,-1,2,11,9,-1,33,3,27,-1,8,9,-1,undefined,6,-1,6,-1,-1,11,50,14,13,-1,5,13,-1,-1,-1,undefined,undefined
26/06/2020,4,13,2,22,23,56,12,4,-1,1,1,1,3,-1,5,-1,4,7,1,8,11,-1,34,20,9,7,39,2,46,1,5,17,undefined,-1,4,4,1,7,undefined,2,1,3,2,1,10,28,1,32,3,26,5,2,6,1,undefined,3,1,6,-1,-1,3,47,16,14,3,6,13,-1,-1,-1,undefined,undefined
26/06/2020,5,17,6,56,43,87,94,17,10,41,6,-1,8,-1,84,-1,28,46,11,7,7,-1,104,40,109,58,59,6,62,10,13,21,undefined,-1,13,22,15,10,undefined,3,18,5,4,2,23,121,4,54,19,26,11,22,12,3,undefined,6,19,46,-1,-1,15,112,19,25,10,11,24,-1,-1,-1,undefined,undefined
26/06/2020,6,54,25,55,105,160,215,63,43,183,33,9,37,-1,262,-1,67,106,42,9,9,-1,289,102,326,188,112,31,120,40,47,44,undefined,-1,37,92,38,4,undefined,28,40,57,27,25,45,317,7,109,46,45,16,39,23,1,undefined,64,70,120,-1,-1,34,252,49,41,53,36,34,24,9,5,undefined,undefined
26/06/2020,7,118,66,130,186,268,290,152,135,269,65,24,99,-1,259,-1,131,187,105,36,16,-1,503,181,461,327,187,54,206,85,58,29,undefined,-1,54,244,53,16,undefined,33,71,43,43,30,114,428,20,170,79,62,52,49,38,1,undefined,84,143,259,6,-1,56,221,32,64,127,84,76,137,60,80,undefined,undefined
26/06/2020,8,215,134,184,363,441,365,160,187,305,91,41,164,-1,343,-1,292,334,241,46,39,-1,822,200,636,403,265,111,331,105,75,103,undefined,-1,78,274,191,55,undefined,40,145,52,49,32,198,641,34,291,133,75,105,64,87,6,undefined,203,162,377,33,-1,114,305,21,121,152,152,128,188,122,199,undefined,undefined
26/06/2020,9,444,247,208,475,405,323,99,160,202,54,30,130,-1,317,-1,395,248,199,67,51,-1,857,170,641,391,337,139,264,63,112,113,undefined,-1,66,252,243,49,undefined,75,153,52,53,48,194,813,48,407,175,144,135,85,129,12,undefined,139,148,312,26,-1,156,399,72,160,120,110,222,268,145,248,undefined,undefined
26/06/2020,10,726,436,351,744,486,331,101,146,136,58,28,132,-1,342,-1,554,299,196,137,75,-1,940,139,573,400,551,169,291,104,157,127,undefined,-1,64,314,212,65,undefined,80,126,86,48,34,281,1014,39,487,215,200,173,120,147,12,undefined,173,177,289,56,-1,174,553,66,250,115,148,329,293,148,250,undefined,undefined
26/06/2020,11,1005,592,569,969,673,361,126,200,167,58,53,221,-1,371,-1,594,286,202,278,152,-1,1021,166,568,594,667,194,391,143,237,169,undefined,-1,78,407,288,117,undefined,68,176,121,69,55,395,1214,54,701,252,185,271,151,233,4,undefined,202,122,276,83,-1,217,680,107,285,126,247,484,357,185,272,undefined,undefined
26/06/2020,12,1290,828,851,1279,757,535,149,261,206,97,55,215,-1,538,-1,847,420,211,347,238,-1,1447,256,727,621,856,206,349,144,334,197,undefined,-1,80,547,338,137,undefined,163,192,135,56,49,589,1475,45,962,301,309,362,173,310,7,undefined,324,184,422,125,-1,278,949,136,404,151,312,635,396,224,333,undefined,undefined
26/06/2020,13,1633,1061,1036,1446,847,577,173,255,189,84,55,194,-1,539,-1,893,359,191,432,230,-1,1587,225,741,746,896,246,413,151,352,230,undefined,-1,97,589,342,171,undefined,117,169,143,63,32,608,1565,89,1098,341,282,365,212,396,6,undefined,304,172,492,113,-1,296,1085,156,500,174,276,739,557,242,377,undefined,undefined
26/06/2020,14,1667,1001,1058,1465,831,562,160,244,210,75,40,172,-1,560,-1,707,286,194,424,267,-1,1610,199,736,751,743,154,432,198,348,255,undefined,-1,110,504,301,158,undefined,70,177,122,78,50,669,1532,91,999,298,234,355,150,325,8,undefined,287,185,378,123,-1,313,1188,151,474,165,424,890,470,234,311,undefined,undefined
26/06/2020,15,1861,1099,1194,1517,878,607,171,279,225,58,47,210,-1,649,-1,658,242,155,439,238,-1,1694,215,913,767,576,184,401,198,417,202,undefined,-1,98,539,201,126,undefined,77,148,100,58,40,702,1638,64,1178,260,173,366,180,330,7,undefined,303,150,408,96,-1,340,1266,161,426,135,391,1054,428,208,289,undefined,undefined
26/06/2020,16,1813,940,1259,1460,951,648,187,249,309,77,58,208,-1,646,-1,587,209,198,496,201,-1,1901,220,831,721,440,120,407,204,399,236,undefined,-1,72,479,185,127,undefined,48,138,98,80,59,617,1581,68,1136,184,105,263,119,356,5,undefined,276,171,475,118,-1,310,1322,132,425,131,350,1145,358,170,270,undefined,undefined
26/06/2020,17,1733,800,1183,1319,1017,722,237,310,295,78,69,293,-1,748,-1,532,233,199,498,265,-1,1990,233,845,781,380,124,427,216,350,235,undefined,-1,89,501,241,138,undefined,35,147,91,65,42,620,1567,70,1045,217,122,277,149,281,2,undefined,296,168,517,13,-1,344,1391,209,444,148,398,1044,255,44,92,undefined,undefined
26/06/2020,18,1058,435,1158,964,783,575,132,180,153,86,64,241,-1,577,-1,277,122,104,603,302,-1,1633,164,625,530,378,135,311,95,424,317,undefined,-1,60,488,153,139,undefined,24,135,59,43,27,443,1202,61,756,169,113,255,152,265,2,undefined,266,117,343,-1,-1,301,1333,223,323,79,327,1014,177,1,8,undefined,undefined
26/06/2020,19,791,261,1188,714,629,441,67,119,99,52,46,209,-1,438,-1,144,124,62,556,293,-1,1228,103,405,307,442,97,211,95,485,496,undefined,-1,38,453,115,184,undefined,24,107,66,61,21,330,839,31,544,131,106,339,129,209,4,undefined,307,62,200,-1,-1,214,1112,185,282,56,198,835,139,0,5,undefined,undefined
26/06/2020,20,509,211,1074,593,487,361,67,89,54,37,48,164,-1,350,-1,131,66,40,457,300,-1,982,84,310,254,265,61,148,78,525,542,undefined,-1,26,331,88,231,undefined,21,75,36,25,18,334,724,27,470,105,63,364,83,212,4,undefined,166,26,146,-1,-1,152,996,127,251,35,220,753,158,0,5,undefined,undefined
26/06/2020,21,196,109,673,455,465,261,43,64,64,33,25,130,-1,218,-1,105,54,33,359,222,-1,819,70,280,168,214,54,141,50,420,558,undefined,-1,41,265,56,219,undefined,14,45,32,22,18,224,537,25,294,73,80,240,82,144,3,undefined,127,41,155,-1,-1,125,729,110,168,20,123,498,42,0,1,undefined,undefined
26/06/2020,22,198,87,424,303,374,228,14,49,53,12,50,121,-1,212,-1,64,76,32,205,184,-1,604,70,216,180,145,30,91,40,306,328,undefined,-1,15,182,60,103,undefined,16,56,21,17,10,201,500,21,221,41,83,137,41,77,1,undefined,82,31,123,-1,-1,108,597,90,141,19,133,339,-1,-1,-1,undefined,undefined
26/06/2020,23,104,55,298,178,221,136,16,23,34,45,19,69,-1,142,-1,57,23,5,112,94,-1,341,30,142,119,147,29,59,28,236,295,undefined,-1,14,120,56,82,undefined,7,50,18,13,13,160,298,18,141,47,89,63,35,49,3,undefined,47,27,82,-1,-1,73,343,78,90,11,65,142,-1,-1,-1,undefined,undefined
27/06/2020,0,53,55,146,104,133,76,24,24,12,17,13,38,-1,86,-1,14,2,12,91,54,-1,279,20,83,50,105,10,39,14,142,113,undefined,-1,21,62,17,27,undefined,8,23,14,7,5,48,213,8,110,12,64,19,27,27,1,undefined,39,17,55,-1,-1,31,202,59,59,12,53,115,-1,-1,-1,undefined,undefined
27/06/2020,1,40,16,104,78,73,50,7,5,6,2,7,21,-1,51,-1,24,7,2,74,27,-1,147,26,42,25,80,5,19,5,67,50,undefined,-1,2,33,12,22,undefined,1,5,12,3,3,36,134,2,76,17,87,12,19,23,4,undefined,17,16,30,-1,-1,20,195,28,27,7,28,74,-1,-1,-1,undefined,undefined
27/06/2020,2,22,21,71,48,67,23,12,8,8,1,-1,11,-1,17,-1,9,-1,3,25,18,-1,118,13,39,24,47,7,44,7,25,7,undefined,-1,7,10,14,16,undefined,2,4,8,1,1,22,74,3,51,11,62,4,8,13,-1,undefined,9,-1,23,-1,-1,11,129,38,20,3,8,30,-1,-1,-1,undefined,undefined
27/06/2020,3,19,7,59,35,52,21,25,1,4,1,1,3,-1,14,-1,10,10,3,33,27,-1,83,7,14,10,37,7,29,4,25,8,undefined,-1,6,7,8,2,undefined,5,14,7,2,2,14,70,2,26,15,50,-1,10,12,-1,undefined,4,2,14,-1,-1,-1,88,30,14,-1,6,42,-1,-1,-1,undefined,undefined
27/06/2020,4,4,-1,40,32,37,14,1,2,9,2,-1,4,-1,13,-1,11,3,2,27,10,-1,86,30,16,8,42,1,30,3,21,16,undefined,-1,1,1,2,7,undefined,2,-1,-1,-1,-1,15,60,2,46,3,66,9,7,6,-1,undefined,2,2,8,-1,-1,6,60,25,11,1,11,29,-1,-1,-1,undefined,undefined
27/06/2020,5,8,5,27,35,43,41,7,10,13,1,2,7,-1,36,-1,35,16,11,6,7,-1,118,18,48,34,40,9,22,9,15,46,undefined,-1,3,17,15,8,undefined,4,3,6,-1,-1,23,76,-1,34,13,34,9,11,-1,2,undefined,1,3,24,-1,-1,15,51,16,2,2,15,19,-1,-1,-1,undefined,undefined
27/06/2020,6,29,100,30,71,73,88,29,25,35,8,6,20,-1,98,-1,33,66,4,7,15,-1,139,19,151,74,97,33,48,24,37,21,undefined,-1,22,72,19,2,undefined,8,8,25,4,2,28,175,6,51,44,47,6,30,5,3,undefined,15,22,63,-1,-1,23,74,66,16,11,23,24,9,0,0,undefined,undefined
27/06/2020,7,47,27,70,87,122,137,84,81,52,11,9,58,-1,129,-1,39,29,12,10,16,-1,233,28,133,135,143,59,40,55,23,36,undefined,-1,12,139,32,11,undefined,8,12,13,4,3,42,215,9,47,98,82,21,30,17,1,undefined,17,20,68,6,-1,33,108,25,68,29,28,24,31,13,15,undefined,undefined
27/06/2020,8,142,68,101,205,174,175,129,109,34,31,39,99,-1,195,-1,103,70,20,20,11,-1,362,39,264,261,216,106,89,84,42,52,undefined,-1,24,236,57,28,undefined,18,23,32,24,19,93,375,11,110,126,105,78,39,32,3,undefined,40,35,128,12,-1,67,166,33,116,46,66,79,69,33,54,undefined,undefined
27/06/2020,9,328,205,167,410,264,310,185,162,66,37,41,163,-1,285,-1,234,103,37,50,45,-1,634,56,284,451,431,158,173,117,106,82,undefined,-1,52,372,91,60,undefined,15,45,48,56,26,143,650,23,264,240,177,174,89,67,6,undefined,86,86,179,31,-1,101,344,30,104,41,115,162,157,103,169,undefined,undefined
27/06/2020,10,728,372,323,682,524,325,196,221,100,40,51,183,-1,367,-1,380,147,61,124,98,-1,913,98,453,514,582,239,362,149,159,98,undefined,-1,78,500,125,76,undefined,28,75,66,39,31,273,1044,40,458,304,253,343,120,161,11,undefined,131,70,256,56,-1,129,509,95,210,62,156,306,309,147,263,undefined,undefined
27/06/2020,11,1160,706,590,1108,803,447,299,283,128,35,71,288,-1,493,-1,536,190,78,293,192,-1,1171,132,454,804,816,308,450,241,259,127,undefined,-1,81,676,135,101,undefined,28,78,81,39,30,423,1453,42,716,436,313,406,161,242,3,undefined,215,91,305,81,-1,201,847,172,301,63,233,604,359,180,361,undefined,undefined
27/06/2020,12,1654,1049,916,1399,867,565,321,308,110,46,73,314,-1,587,-1,658,206,75,523,266,-1,1484,120,441,915,871,346,530,236,368,206,undefined,-1,69,687,200,150,undefined,47,81,106,52,44,557,1581,31,1003,480,287,500,190,295,1,undefined,257,101,346,109,-1,267,981,152,353,95,309,712,480,200,434,undefined,undefined
27/06/2020,13,2119,1254,1161,1723,1075,578,314,324,93,37,75,313,-1,601,-1,722,155,72,548,269,-1,1676,119,504,1151,976,290,506,277,400,301,undefined,-1,88,737,171,209,undefined,31,96,125,58,50,764,2024,36,1133,457,324,491,204,373,2,undefined,292,119,342,125,-1,327,1208,154,608,64,431,1030,479,230,414,undefined,undefined
27/06/2020,14,2281,1429,1302,1862,1089,692,260,294,132,45,83,315,-1,793,-1,812,176,114,623,267,-1,1817,121,485,1083,1058,298,556,375,450,282,undefined,-1,132,878,183,169,undefined,32,140,87,58,38,759,2052,38,1261,443,311,463,229,346,5,undefined,303,129,381,113,-1,337,1376,166,586,89,512,1107,488,202,463,undefined,undefined
27/06/2020,15,2569,1339,1404,1801,1157,738,278,368,103,62,109,309,-1,815,-1,770,195,77,658,261,-1,1781,154,481,1334,831,262,494,375,442,298,undefined,-1,78,924,117,142,undefined,33,86,53,65,49,890,1916,29,1297,441,256,468,172,343,7,undefined,320,137,384,125,-1,345,1384,178,443,96,499,1233,448,189,409,undefined,undefined
27/06/2020,16,2196,1246,1400,1699,1088,595,259,408,93,44,109,385,-1,639,-1,513,168,68,558,242,-1,1783,144,391,1056,549,157,460,316,488,294,undefined,-1,94,749,102,171,undefined,22,97,59,56,40,892,1877,46,1237,237,182,434,194,311,4,undefined,292,119,348,93,-1,314,1424,188,523,95,460,1299,372,166,254,undefined,undefined
27/06/2020,17,1752,792,1343,1336,936,749,158,249,75,56,95,389,-1,731,-1,322,115,67,535,269,-1,1739,143,490,971,436,132,422,234,508,322,undefined,-1,63,761,77,143,undefined,15,84,84,74,47,668,1503,39,1042,156,128,360,116,288,3,undefined,315,135,306,22,-1,260,1301,146,419,76,391,1101,270,12,86,undefined,undefined
27/06/2020,18,1117,396,1244,940,667,511,82,151,74,51,68,257,-1,465,-1,210,74,31,619,320,-1,1500,108,344,511,353,123,311,106,459,469,undefined,-1,59,492,73,159,undefined,14,61,52,40,24,400,1173,36,824,155,124,312,112,195,4,undefined,269,68,259,-1,-1,277,1174,188,318,41,280,968,157,1,4,undefined,undefined
27/06/2020,19,676,216,1063,740,648,438,56,129,51,54,61,211,-1,385,-1,174,93,35,557,346,-1,1207,65,316,327,311,86,221,74,486,575,undefined,-1,37,546,78,257,undefined,17,95,37,38,18,317,894,25,609,123,139,358,107,170,6,undefined,230,67,190,-1,-1,195,1051,181,242,21,186,746,156,0,8,undefined,undefined
27/06/2020,20,309,129,801,494,595,342,37,82,41,37,51,142,-1,309,-1,130,56,34,497,351,-1,1082,89,250,251,280,40,186,94,452,680,undefined,-1,31,403,79,283,undefined,-1,67,39,29,17,307,687,33,430,73,98,323,81,216,3,undefined,210,34,125,-1,-1,150,915,121,227,43,178,634,116,1,5,undefined,undefined
27/06/2020,21,228,99,667,458,481,313,46,65,33,36,40,143,-1,291,-1,76,59,27,296,220,-1,965,91,210,154,173,84,168,29,354,736,undefined,-1,17,281,43,247,undefined,-1,61,33,32,21,312,544,26,295,94,95,229,43,123,1,undefined,152,39,110,-1,-1,116,690,86,175,34,162,526,40,0,5,undefined,undefined
27/06/2020,22,181,76,403,284,376,206,20,51,26,32,34,116,-1,220,-1,57,43,14,203,191,-1,633,69,161,160,145,64,107,35,280,539,undefined,-1,27,219,37,193,undefined,-1,56,15,13,10,210,370,25,233,65,110,150,36,71,1,undefined,92,32,90,-1,-1,118,631,78,122,11,108,343,-1,-1,-1,undefined,undefined
27/06/2020,23,118,49,232,165,239,195,29,30,18,16,17,73,-1,141,-1,51,16,12,136,140,-1,409,75,140,105,132,21,88,26,201,352,undefined,-1,10,134,58,82,undefined,-1,33,20,16,7,98,323,10,161,27,103,34,51,48,1,undefined,59,20,58,-1,-1,63,335,77,95,12,84,173,-1,-1,-1,undefined,undefined
28/06/2020,0,38,37,184,116,130,153,25,17,20,5,7,21,-1,120,-1,14,12,3,66,75,-1,260,23,108,37,126,20,36,16,130,193,undefined,-1,11,113,27,33,undefined,-1,24,17,12,7,49,207,10,87,21,78,41,41,30,-1,undefined,48,44,49,-1,-1,28,179,56,44,13,62,69,-1,-1,-1,undefined,undefined
28/06/2020,1,22,28,74,52,85,54,13,1,10,4,1,14,-1,47,-1,11,6,-1,54,44,-1,193,22,71,49,55,7,37,20,86,48,undefined,-1,2,34,12,22,undefined,-1,11,1,1,-1,43,85,2,69,15,75,8,30,18,1,undefined,14,14,60,-1,-1,26,155,37,36,4,24,61,-1,-1,-1,undefined,undefined
28/06/2020,2,22,10,76,25,50,28,15,4,11,12,-1,5,-1,28,-1,9,4,3,60,13,-1,111,11,61,11,26,9,42,20,40,36,undefined,-1,3,15,2,14,undefined,-1,4,-1,-1,1,24,43,5,56,7,63,2,18,21,1,undefined,7,20,26,-1,-1,18,97,36,15,-1,19,54,-1,-1,-1,undefined,undefined
28/06/2020,3,16,10,55,34,38,14,16,1,7,2,-1,1,-1,16,-1,11,3,1,21,11,-1,61,5,26,15,55,6,40,10,30,10,undefined,-1,1,9,3,5,undefined,-1,1,6,1,-1,17,51,2,35,9,53,1,3,14,-1,undefined,3,7,8,-1,-1,19,83,13,24,1,10,64,-1,-1,-1,undefined,undefined
28/06/2020,4,20,2,21,21,39,10,9,2,2,-1,-1,17,-1,9,-1,9,2,2,21,20,-1,64,10,19,12,61,4,22,1,18,6,undefined,-1,1,3,4,-1,undefined,-1,1,3,-1,1,18,47,1,18,6,59,5,15,3,-1,undefined,3,1,14,-1,-1,5,43,20,14,-1,9,8,-1,-1,-1,undefined,undefined
28/06/2020,5,9,4,32,32,37,25,3,2,9,4,-1,8,-1,29,-1,29,11,3,11,6,-1,96,16,27,18,75,4,33,2,24,21,undefined,-1,1,12,9,14,undefined,-1,5,1,1,1,12,58,-1,46,13,44,13,20,7,1,undefined,2,6,14,-1,-1,8,44,18,16,2,14,15,-1,-1,-1,undefined,undefined
28/06/2020,6,13,4,49,72,46,57,17,10,13,2,1,9,-1,64,-1,43,9,6,9,19,-1,127,59,59,58,49,8,59,8,22,8,undefined,-1,10,26,11,4,undefined,-1,4,2,2,1,53,150,4,64,23,41,11,15,18,-1,undefined,9,5,35,-1,-1,8,46,16,10,8,25,18,3,0,0,undefined,undefined
28/06/2020,7,47,36,53,49,83,62,47,51,26,2,9,63,-1,73,-1,23,11,6,13,21,-1,223,47,152,109,79,27,46,35,21,17,undefined,-1,3,86,7,7,undefined,-1,11,15,9,5,43,112,1,51,35,36,15,18,10,-1,undefined,31,13,44,2,-1,21,98,21,12,21,21,36,24,7,3,undefined,undefined
28/06/2020,8,69,56,81,105,144,133,106,80,43,5,22,79,-1,126,-1,45,30,14,23,12,-1,347,24,293,275,140,46,106,62,36,37,undefined,-1,31,201,21,21,undefined,-1,24,18,12,6,57,237,18,109,66,89,41,20,34,-1,undefined,47,25,67,10,-1,36,108,27,27,28,38,63,62,31,33,undefined,undefined
28/06/2020,9,291,118,159,264,273,246,208,141,41,27,43,148,-1,253,-1,79,74,17,41,44,-1,516,165,338,418,347,148,188,111,63,69,undefined,-1,34,451,38,39,undefined,-1,41,19,21,12,123,463,25,179,181,156,133,58,54,1,undefined,60,50,150,18,-1,64,268,33,68,44,61,133,71,58,94,undefined,undefined
28/06/2020,10,552,310,290,484,469,304,240,252,45,27,64,306,-1,325,-1,186,115,28,107,81,-1,658,113,289,685,553,237,338,171,135,116,undefined,-1,46,594,47,35,undefined,-1,87,45,47,25,225,733,28,339,285,212,236,99,136,5,undefined,106,84,225,41,-1,131,438,45,182,22,119,249,138,103,175,undefined,undefined
28/06/2020,11,975,489,482,760,739,462,307,317,56,24,115,442,-1,456,-1,325,136,38,294,138,-1,1039,99,336,833,726,266,530,263,233,176,undefined,-1,75,761,61,86,undefined,-1,106,39,38,21,244,1041,46,582,367,294,304,116,234,-1,undefined,207,86,279,65,-1,158,721,83,226,70,158,427,246,109,267,undefined,undefined
28/06/2020,12,1418,844,812,1174,888,534,354,389,68,41,147,531,-1,568,-1,456,163,36,416,242,-1,1165,101,369,1072,910,375,607,250,328,264,undefined,-1,71,1031,102,176,undefined,-1,96,62,47,32,434,1344,55,758,438,381,411,174,314,5,undefined,231,116,269,93,-1,244,909,112,336,78,261,571,260,152,292,undefined,undefined
28/06/2020,13,1848,953,937,1268,1203,598,390,382,81,54,133,497,-1,719,-1,482,161,47,561,303,-1,1397,129,387,1368,1064,301,749,443,413,270,undefined,-1,74,1180,95,159,undefined,-1,127,56,56,49,582,1611,51,957,485,460,397,194,304,5,undefined,231,113,336,85,-1,269,1095,126,377,77,384,881,290,198,337,undefined,undefined
28/06/2020,14,2113,1184,1162,1458,1339,616,418,491,75,52,116,417,-1,684,-1,509,165,51,549,221,-1,1494,126,414,1424,950,336,671,462,421,344,undefined,-1,88,1281,63,232,undefined,-1,99,63,91,58,704,1682,45,1185,594,370,481,196,326,8,undefined,249,115,295,109,-1,304,1249,174,436,87,536,1116,336,185,349,undefined,undefined
28/06/2020,15,2106,1075,1258,1468,1130,698,397,388,73,59,144,416,-1,789,-1,538,148,60,553,246,-1,1845,115,406,1384,805,287,588,508,406,316,undefined,-1,98,1275,85,237,undefined,-1,105,65,78,56,689,1717,48,1010,446,264,549,173,348,8,undefined,289,110,347,97,-1,359,1401,108,431,105,402,1230,391,152,249,undefined,undefined
28/06/2020,16,1911,921,1194,1276,1138,608,335,402,69,58,121,397,-1,593,-1,394,110,51,484,223,-1,1751,99,425,1264,482,143,623,369,413,348,undefined,-1,62,859,73,162,undefined,-1,98,86,80,42,606,1522,58,992,250,166,350,126,295,7,undefined,260,101,298,68,-1,312,1234,116,357,73,329,1136,287,107,173,undefined,undefined
28/06/2020,17,1414,498,1141,1017,828,575,170,251,72,59,74,330,-1,585,-1,240,71,45,543,207,-1,1537,89,400,814,374,111,380,200,395,344,undefined,-1,41,515,40,117,undefined,-1,65,70,80,58,407,1120,44,819,148,121,311,123,222,9,undefined,251,125,279,7,-1,255,1196,162,263,72,266,953,155,19,51,undefined,undefined
28/06/2020,18,733,240,968,631,538,394,66,106,69,47,63,226,-1,337,-1,101,41,22,469,193,-1,1257,83,345,369,301,84,199,74,354,309,undefined,-1,30,324,59,95,undefined,-1,42,50,45,18,310,789,25,564,113,125,207,133,186,11,undefined,246,44,204,-1,-1,196,1048,179,178,43,161,689,83,0,6,undefined,undefined
28/06/2020,19,507,153,795,423,353,336,37,65,40,39,54,140,-1,288,-1,74,64,17,401,227,-1,1031,60,226,230,254,78,115,45,263,390,undefined,-1,17,231,35,137,undefined,-1,40,27,15,13,252,498,25,348,87,88,158,73,174,8,undefined,195,43,189,-1,-1,124,756,100,142,22,152,457,68,0,2,undefined,undefined
28/06/2020,20,183,116,561,301,316,189,32,50,19,36,42,153,-1,145,-1,61,24,11,322,142,-1,751,62,175,125,177,50,122,34,190,348,undefined,-1,25,180,39,142,undefined,-1,63,37,37,23,163,356,23,240,61,87,102,84,121,4,undefined,155,34,129,-1,-1,91,576,85,149,17,90,356,64,0,1,undefined,undefined
28/06/2020,21,96,57,323,180,229,201,24,31,45,17,43,123,-1,190,-1,35,19,7,204,110,-1,675,32,175,129,136,36,59,23,145,316,undefined,-1,11,149,20,82,undefined,-1,20,40,23,14,133,222,12,210,45,82,93,51,78,5,undefined,107,34,122,-1,-1,83,603,109,115,25,75,313,24,0,0,undefined,undefined
28/06/2020,22,88,50,224,103,142,151,8,18,16,23,14,55,-1,132,-1,34,4,5,126,85,-1,375,47,125,60,129,36,52,12,146,209,undefined,-1,3,79,25,63,undefined,-1,19,15,2,2,87,196,10,127,36,77,46,43,55,4,undefined,73,27,73,-1,-1,53,347,72,112,8,62,149,-1,-1,-1,undefined,undefined
28/06/2020,23,60,33,139,58,76,80,4,5,12,6,8,16,-1,82,-1,24,17,10,60,22,-1,200,29,67,27,90,18,31,2,62,93,undefined,-1,11,32,9,24,undefined,-1,21,7,12,7,39,85,8,65,13,55,8,19,25,5,undefined,28,11,43,-1,-1,18,200,38,62,5,24,73,-1,-1,-1,undefined,undefined
29/06/2020,0,15,23,113,53,53,29,1,11,9,9,7,21,-1,20,-1,15,1,3,19,19,-1,100,21,32,23,66,8,25,4,57,70,undefined,-1,4,11,7,14,undefined,-1,10,7,1,2,24,80,8,41,12,30,-1,16,19,-1,undefined,24,2,28,-1,-1,22,102,41,44,-1,12,41,-1,-1,-1,undefined,undefined
29/06/2020,1,8,2,89,12,13,31,7,3,6,5,-1,3,-1,9,-1,4,1,1,18,8,-1,66,10,14,25,63,4,19,2,46,11,undefined,-1,1,4,4,8,undefined,-1,2,1,-1,-1,11,15,1,32,8,62,5,5,13,-1,undefined,16,8,7,-1,-1,16,64,21,15,6,6,20,-1,-1,-1,undefined,undefined
29/06/2020,2,5,3,38,18,20,25,1,-1,3,3,2,9,-1,6,-1,4,4,1,14,2,-1,66,3,22,21,40,3,17,-1,23,9,undefined,-1,-1,2,6,1,undefined,-1,5,9,5,3,1,33,2,15,7,17,1,47,4,1,undefined,7,1,10,-1,-1,9,56,13,3,2,3,16,-1,-1,-1,undefined,undefined
29/06/2020,3,11,2,39,8,35,11,10,-1,4,4,1,6,-1,8,-1,9,1,1,25,24,-1,38,25,11,22,30,2,28,1,4,3,undefined,-1,1,9,11,2,undefined,-1,2,-1,-1,2,2,11,1,17,-1,18,-1,21,4,-1,undefined,7,6,8,-1,-1,4,59,18,16,1,-1,9,-1,-1,-1,undefined,undefined
29/06/2020,4,2,14,32,21,54,16,2,1,1,3,3,8,-1,12,-1,6,3,-1,11,5,-1,67,-1,10,21,45,3,57,2,3,16,undefined,-1,5,4,-1,8,undefined,-1,3,6,1,1,12,56,1,24,2,18,12,5,1,-1,undefined,-1,1,8,-1,-1,9,46,11,10,3,6,15,-1,-1,-1,undefined,undefined
29/06/2020,5,11,8,43,40,87,98,13,18,45,7,1,11,-1,97,-1,25,28,11,12,23,-1,126,22,125,41,22,2,61,6,17,24,undefined,-1,11,10,14,9,undefined,-1,14,10,3,2,13,116,1,64,6,8,1,32,6,1,undefined,12,23,52,-1,-1,14,119,19,10,12,13,13,-1,-1,-1,undefined,undefined
29/06/2020,6,59,26,68,112,175,224,49,52,171,31,8,42,-1,250,-1,80,94,50,15,9,-1,271,79,317,159,68,18,110,28,35,34,undefined,-1,38,78,40,5,undefined,-1,32,43,6,3,42,297,15,83,16,47,6,63,20,3,undefined,59,74,126,-1,-1,37,195,46,32,55,38,28,19,3,2,undefined,undefined
29/06/2020,7,102,75,98,138,258,293,129,133,289,78,27,85,-1,251,-1,140,196,108,21,13,-1,478,138,442,301,84,33,193,46,67,47,undefined,-1,43,214,83,16,undefined,-1,56,48,23,8,116,389,23,141,39,78,42,34,43,5,undefined,41,145,268,2,-1,42,208,43,78,107,79,53,100,51,73,undefined,undefined
29/06/2020,8,164,141,159,318,403,378,162,162,336,97,37,140,-1,349,-1,288,288,211,53,37,-1,758,229,656,388,158,56,302,105,76,91,undefined,-1,52,258,182,43,undefined,-1,186,51,39,19,157,644,34,278,74,55,83,66,104,6,undefined,130,155,391,19,-1,116,294,43,129,126,140,98,161,95,211,undefined,undefined
29/06/2020,9,330,226,227,398,375,297,88,148,193,46,24,101,-1,293,-1,371,256,184,61,48,-1,736,142,526,340,211,68,271,88,107,97,undefined,-1,48,267,166,59,undefined,-1,122,60,35,28,191,733,41,320,80,60,151,91,102,3,undefined,86,127,314,44,-1,138,355,45,153,140,111,148,200,103,195,undefined,undefined
29/06/2020,10,606,334,285,734,457,257,115,148,139,70,44,138,-1,262,-1,520,250,170,116,84,-1,802,155,478,345,270,109,309,110,182,122,undefined,-1,57,270,178,70,undefined,-1,160,93,55,25,288,1036,37,453,116,52,217,72,154,11,undefined,166,115,266,56,-1,168,459,61,234,111,146,283,239,141,245,undefined,undefined
29/06/2020,11,901,543,561,936,556,367,151,206,106,61,44,164,-1,350,-1,552,269,175,222,132,-1,1046,159,497,463,340,108,390,152,245,116,undefined,-1,106,355,194,80,undefined,-1,181,97,58,25,408,1159,45,643,159,97,250,131,185,4,undefined,171,99,293,87,-1,177,613,76,296,110,214,415,315,183,215,undefined,undefined
29/06/2020,12,1217,762,829,1236,854,503,184,292,134,71,63,227,-1,486,-1,774,388,197,366,174,-1,1281,265,611,711,547,107,573,206,332,176,undefined,-1,99,610,258,134,undefined,-1,219,126,70,55,554,1551,62,757,182,151,309,151,301,9,undefined,307,185,454,106,-1,208,865,159,425,144,265,634,458,239,357,undefined,undefined
29/06/2020,13,1557,1018,905,1492,856,450,182,256,195,65,87,237,-1,583,-1,802,394,179,444,196,-1,1546,226,671,832,599,148,511,253,360,231,undefined,-1,64,733,267,177,undefined,-1,169,110,73,54,673,1584,84,980,251,140,376,151,331,10,undefined,387,165,480,96,-1,312,979,145,496,162,415,895,437,236,393,undefined,undefined
29/06/2020,14,1766,941,985,1574,912,504,219,273,215,70,68,246,-1,617,-1,864,276,197,442,194,-1,1708,189,711,869,388,141,558,256,323,232,undefined,-1,97,625,231,162,undefined,-1,148,137,87,33,709,1617,87,1094,180,82,335,138,369,25,undefined,352,177,393,111,-1,278,1090,120,420,121,411,921,433,178,375,undefined,undefined
29/06/2020,15,1614,874,1016,1316,900,543,212,294,248,56,80,233,-1,603,-1,775,228,144,402,191,-1,1807,149,807,939,414,113,537,293,290,191,undefined,-1,75,581,181,181,undefined,-1,137,114,105,55,636,1630,83,1117,164,82,290,131,351,22,undefined,280,169,378,122,-1,263,1098,150,405,111,343,961,378,169,265,undefined,undefined
29/06/2020,16,1550,767,1036,1219,930,600,267,322,338,84,69,258,-1,647,-1,592,247,220,416,176,-1,1868,235,816,856,363,104,492,249,308,196,undefined,-1,84,513,188,102,undefined,-1,160,93,79,63,595,1520,67,922,149,128,263,132,273,19,undefined,237,164,445,93,-1,339,1112,161,336,129,378,1059,341,145,238,undefined,undefined
29/06/2020,17,1372,544,947,1135,892,664,260,314,365,72,74,311,-1,719,-1,415,205,219,386,215,-1,1974,240,892,869,392,134,461,219,300,195,undefined,-1,89,591,179,107,undefined,-1,108,88,96,65,573,1439,53,971,162,88,240,137,254,15,undefined,266,206,511,6,-1,304,1223,141,297,171,331,919,252,46,122,undefined,undefined
29/06/2020,18,711,278,835,650,526,443,120,156,164,58,68,291,-1,486,-1,244,123,94,421,160,-1,1521,169,607,450,308,77,259,107,334,176,undefined,-1,49,365,130,106,undefined,-1,74,70,105,71,383,857,51,619,101,104,243,110,154,21,undefined,242,104,302,-1,-1,248,1017,165,216,81,209,680,176,0,14,undefined,undefined
29/06/2020,19,478,155,747,498,312,248,71,99,81,42,56,228,-1,249,-1,139,88,36,367,132,-1,939,75,321,196,238,64,176,55,228,205,undefined,-1,20,182,85,84,undefined,-1,40,53,54,38,275,556,20,370,85,90,144,53,164,8,undefined,193,66,165,-1,-1,176,768,141,170,66,150,517,103,1,5,undefined,undefined
29/06/2020,20,183,71,527,328,289,220,37,55,44,34,65,198,-1,177,-1,91,39,22,300,124,-1,807,85,222,119,208,31,102,37,231,268,undefined,-1,20,212,40,119,undefined,-1,40,34,29,16,181,397,25,242,72,88,122,36,113,5,undefined,142,65,120,-1,-1,91,612,99,144,36,113,388,70,0,1,undefined,undefined
29/06/2020,21,100,70,397,220,248,202,32,52,62,30,44,130,-1,194,-1,79,24,18,161,87,-1,611,47,247,107,165,46,77,23,146,178,undefined,-1,25,125,49,84,undefined,-1,16,46,25,19,125,300,21,169,63,87,155,43,58,2,undefined,82,33,88,-1,-1,62,492,88,159,29,78,242,32,0,2,undefined,undefined
29/06/2020,22,70,29,237,138,142,124,10,23,43,17,56,79,-1,118,-1,43,31,15,112,63,-1,329,30,174,74,120,32,60,14,125,116,undefined,-1,15,65,28,65,undefined,-1,20,19,19,11,69,231,11,95,32,91,35,22,35,-1,undefined,38,13,86,-1,-1,61,312,64,96,15,68,134,-1,-1,-1,undefined,undefined
29/06/2020,23,39,20,124,63,70,77,9,16,21,2,12,31,-1,71,-1,25,3,4,50,22,-1,213,18,71,51,94,10,19,11,85,54,undefined,-1,5,31,31,13,undefined,-1,7,6,5,7,37,131,7,91,26,76,11,28,28,2,undefined,18,11,48,-1,-1,21,193,49,54,8,26,47,-1,-1,-1,undefined,undefined
30/06/2020,0,44,19,82,48,37,24,8,3,8,5,2,4,-1,22,-1,17,2,2,36,10,-1,106,28,25,26,70,9,28,-1,27,35,undefined,-1,-1,17,11,2,undefined,-1,5,11,4,5,26,55,7,38,19,77,14,9,8,1,undefined,11,11,31,-1,-1,5,108,49,39,4,16,31,-1,-1,-1,undefined,undefined
30/06/2020,1,18,19,47,25,17,26,13,2,6,1,2,8,-1,6,-1,8,18,1,25,22,-1,68,12,22,15,51,13,13,4,13,21,undefined,-1,1,7,7,-1,undefined,-1,6,3,2,-1,12,32,5,18,11,62,5,9,6,-1,undefined,8,-1,15,-1,-1,10,98,20,24,-1,-1,9,-1,-1,-1,undefined,undefined
30/06/2020,2,8,5,35,15,24,10,2,5,4,4,-1,2,-1,9,-1,3,6,1,7,8,-1,65,8,8,10,64,2,14,7,14,3,undefined,-1,-1,8,-1,4,undefined,-1,2,2,-1,-1,2,32,1,14,1,53,-1,-1,5,-1,undefined,22,2,12,-1,-1,6,75,32,8,-1,4,9,-1,-1,-1,undefined,undefined
30/06/2020,3,4,13,43,12,27,9,11,-1,11,1,3,2,-1,3,-1,2,1,1,6,-1,-1,35,10,27,13,28,2,31,1,5,8,undefined,-1,-1,4,1,-1,undefined,-1,2,1,1,3,8,33,1,7,7,16,-1,1,3,-1,undefined,1,-1,6,-1,-1,10,95,9,21,2,6,5,-1,-1,-1,undefined,undefined
30/06/2020,4,3,7,24,16,50,6,1,1,3,-1,-1,6,-1,6,-1,7,5,1,14,3,-1,48,22,13,10,47,4,50,3,7,5,undefined,-1,6,12,-1,-1,undefined,-1,2,4,1,1,5,47,1,23,6,24,-1,7,1,2,undefined,3,-1,8,-1,-1,6,64,7,10,-1,6,15,-1,-1,-1,undefined,undefined
30/06/2020,5,12,12,41,64,99,138,11,20,33,11,4,11,-1,111,-1,22,36,6,7,8,-1,139,24,90,57,62,8,71,5,21,15,undefined,-1,10,21,10,10,undefined,-1,16,6,4,2,29,150,2,50,18,25,6,18,8,-1,undefined,17,12,45,-1,-1,15,94,19,11,13,10,20,-1,-1,-1,undefined,undefined
30/06/2020,6,65,29,58,114,167,258,63,57,181,43,13,42,-1,273,-1,73,114,49,19,10,-1,247,105,341,194,121,27,111,31,26,48,undefined,-1,28,86,34,10,undefined,-1,27,51,22,17,46,370,9,95,44,42,12,30,26,13,undefined,65,79,169,-1,-1,44,214,51,24,50,28,37,19,8,7,undefined,undefined
30/06/2020,7,122,75,88,159,265,271,142,140,292,92,31,118,-1,259,-1,114,218,105,31,13,-1,484,165,463,357,129,47,172,79,58,55,undefined,-1,39,256,75,18,undefined,-1,64,51,42,20,133,445,54,156,74,73,33,36,47,11,undefined,98,130,274,5,-1,49,223,33,74,112,83,42,87,60,74,undefined,undefined
30/06/2020,8,178,142,175,305,453,376,178,176,336,63,48,154,-1,425,-1,344,328,224,56,47,-1,796,227,629,405,274,78,306,98,83,89,undefined,-1,68,394,240,45,undefined,-1,170,51,51,35,182,649,31,287,116,91,63,52,111,17,undefined,115,162,389,23,-1,109,309,44,130,130,128,120,178,100,219,undefined,undefined
30/06/2020,9,339,238,218,403,338,260,115,160,191,96,23,106,-1,300,-1,380,232,169,91,54,-1,729,179,618,360,333,96,200,98,97,97,undefined,-1,64,274,198,61,undefined,-1,123,74,53,37,240,828,45,352,148,132,136,69,106,16,undefined,149,112,306,51,-1,135,421,46,169,198,136,175,242,120,189,undefined,undefined
30/06/2020,10,566,347,325,711,486,259,106,146,116,76,45,111,-1,269,-1,464,239,178,144,88,-1,811,144,522,367,457,140,312,86,157,129,undefined,-1,69,293,189,95,undefined,-1,146,75,61,35,309,996,52,485,198,166,172,104,160,17,undefined,151,111,239,56,-1,144,501,84,209,110,180,268,260,162,226,undefined,undefined
30/06/2020,11,908,568,483,1060,557,323,97,164,125,47,50,161,-1,325,-1,632,262,169,227,116,-1,995,156,552,466,601,135,370,113,186,176,undefined,-1,57,323,162,97,undefined,-1,160,99,65,57,409,1057,58,657,238,175,305,165,207,1,undefined,189,131,303,67,-1,211,635,111,306,115,195,418,309,153,259,undefined,undefined
30/06/2020,12,1189,889,728,1269,762,488,177,226,190,65,61,153,-1,452,-1,810,343,170,332,224,-1,1388,218,657,589,816,166,503,203,302,234,undefined,-1,87,378,281,148,undefined,-1,297,163,77,68,550,1368,67,800,342,250,345,195,238,4,undefined,295,167,393,121,-1,252,918,162,410,143,229,577,482,244,339,undefined,undefined
30/06/2020,13,1492,995,891,1412,701,432,177,216,187,77,38,140,-1,445,-1,825,339,189,390,225,-1,1590,278,697,723,816,206,414,192,342,205,undefined,-1,80,458,254,136,undefined,-1,181,129,85,57,587,1610,72,963,298,249,333,173,333,9,undefined,324,168,485,101,-1,256,938,188,437,144,331,737,483,231,370,undefined,undefined
30/06/2020,14,1514,972,944,1452,751,501,163,168,186,66,20,130,-1,552,-1,726,260,187,374,202,-1,1489,189,718,691,735,169,396,193,301,245,undefined,-1,73,322,205,159,undefined,-1,146,127,87,56,606,1461,69,990,308,221,380,136,333,5,undefined,276,158,424,101,-1,297,1069,144,399,145,361,815,437,224,329,undefined,undefined
30/06/2020,15,1564,966,1009,1404,794,511,129,199,219,73,27,117,-1,514,-1,665,227,184,411,207,-1,1567,147,831,752,482,133,425,184,296,133,undefined,-1,73,303,190,121,undefined,-1,113,120,83,59,542,1455,64,992,215,163,224,131,290,1,undefined,223,190,406,104,-1,306,1166,124,338,113,349,942,383,169,244,undefined,undefined
30/06/2020,16,1525,828,962,1176,615,551,136,219,376,80,30,146,-1,539,-1,517,190,207,405,142,-1,1699,189,852,651,356,98,321,114,271,156,undefined,-1,68,234,195,119,undefined,-1,111,69,52,36,590,1350,41,916,155,89,241,125,289,2,undefined,222,186,476,71,-1,303,1180,174,322,170,328,921,316,129,250,undefined,undefined
30/06/2020,17,1167,531,919,1024,775,623,186,217,312,72,48,188,-1,652,-1,345,208,215,419,201,-1,1896,218,955,620,351,129,353,121,276,157,undefined,-1,90,402,164,100,undefined,-1,123,77,73,53,508,1237,54,836,181,87,183,95,220,1,undefined,241,186,499,2,-1,255,1004,200,306,145,353,829,254,43,68,undefined,undefined
30/06/2020,18,739,272,896,654,560,406,112,150,161,56,56,207,-1,455,-1,239,97,86,351,184,-1,1418,167,618,380,321,94,237,91,304,175,undefined,-1,48,370,146,85,undefined,-1,65,65,54,49,333,824,48,594,126,101,212,89,186,4,undefined,257,117,294,-1,-1,235,995,165,226,78,228,737,152,2,12,undefined,undefined
30/06/2020,19,397,152,668,470,352,289,80,88,70,41,47,142,-1,287,-1,135,67,58,333,169,-1,1116,101,310,235,241,62,158,43,243,224,undefined,-1,30,247,77,91,undefined,-1,57,35,29,25,224,554,34,404,76,141,203,67,157,2,undefined,195,57,190,-1,-1,155,817,175,152,50,141,572,113,0,4,undefined,undefined
30/06/2020,20,145,99,618,280,312,200,48,64,49,30,65,162,-1,208,-1,83,47,35,195,122,-1,905,82,271,139,175,56,109,33,218,244,undefined,-1,23,212,54,119,undefined,-1,45,28,10,12,181,456,41,255,58,92,167,40,125,1,undefined,159,34,118,-1,-1,128,659,129,239,26,134,453,58,0,2,undefined,undefined
30/06/2020,21,107,62,340,244,202,172,22,38,63,19,37,133,-1,153,-1,76,43,14,200,85,-1,721,49,210,101,136,34,72,28,137,181,undefined,-1,23,140,34,53,undefined,-1,28,36,31,26,136,327,24,170,52,87,121,52,78,-1,undefined,111,39,136,-1,-1,105,482,110,162,41,67,290,29,0,3,undefined,undefined
30/06/2020,22,75,49,233,117,151,129,23,35,43,13,32,72,-1,134,-1,31,29,31,94,52,-1,376,38,154,71,100,28,56,8,87,115,undefined,-1,8,59,23,42,undefined,-1,17,16,13,14,94,224,17,137,60,67,41,29,24,2,undefined,53,23,69,-1,-1,85,312,77,162,18,82,180,-1,-1,-1,undefined,undefined
30/06/2020,23,39,18,175,75,88,97,7,16,16,5,8,28,-1,86,-1,32,6,4,53,45,-1,292,15,87,33,106,24,36,9,57,61,undefined,-1,6,36,15,21,undefined,-1,10,10,11,12,50,155,10,101,38,75,25,35,26,1,undefined,28,10,47,-1,-1,42,197,39,69,7,32,64,-1,-1,-1,undefined,undefined


==> Figures/Australia/big/June_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/06/2021,0,16,9,34,26,28,21,7,2,6,2,2,16,na,2,na,8,1,4,15,5,19,49,3,2,17,33,2,33,2,19,14,undefined,na,na,11,2,5,undefined,7,na,17,8,4,13,68,3,26,8,27,1,10,5,4,undefined,20,2,9,8,na,18,43,18,10,2,5,14,5,1,0,2,2,10,na,2,na,17,1
01/06/2021,1,7,6,12,6,6,6,8,na,1,1,1,8,na,1,na,6,4,na,7,11,9,22,7,1,9,19,na,11,3,5,3,undefined,na,1,1,5,3,undefined,2,na,na,na,na,1,14,na,28,8,12,2,6,2,2,undefined,na,1,7,na,na,8,41,15,3,1,2,6,1,0,0,na,3,1,na,1,1,2,na
01/06/2021,2,1,5,6,4,14,24,4,na,na,na,3,2,na,2,na,na,4,3,8,4,17,21,8,1,10,22,3,10,1,6,5,undefined,na,4,2,na,2,undefined,na,na,na,na,na,6,7,2,8,4,26,1,8,11,na,undefined,7,1,20,1,na,22,27,9,10,6,2,2,3,1,1,2,5,2,na,na,na,1,na
01/06/2021,3,na,12,1,6,19,10,3,1,na,3,na,1,na,na,na,7,11,3,na,25,17,27,10,2,5,16,2,27,na,1,9,undefined,na,2,7,5,na,undefined,na,2,1,na,na,7,24,1,19,1,9,1,5,2,na,undefined,na,3,9,6,na,8,20,17,6,6,3,10,3,0,4,2,3,5,na,na,na,2,na
01/06/2021,4,7,4,9,17,45,17,9,1,1,1,1,3,na,10,na,3,7,6,9,10,2,44,2,na,24,22,na,51,1,6,8,undefined,na,1,5,na,9,undefined,na,2,10,na,na,11,41,1,26,2,10,5,4,6,8,undefined,1,1,16,2,na,21,25,9,2,2,5,30,2,0,2,2,4,1,na,8,na,3,na
01/06/2021,5,22,10,11,28,71,69,15,11,19,7,7,10,na,30,na,32,25,11,2,1,21,83,13,13,69,35,5,48,11,10,2,undefined,na,21,14,13,6,undefined,2,14,25,5,2,24,128,4,27,15,26,7,4,6,4,undefined,12,23,51,2,na,9,79,9,6,12,11,12,6,4,9,3,2,20,na,10,1,9,1
01/06/2021,6,100,24,35,90,121,215,78,52,72,18,21,45,na,82,na,82,80,32,13,4,38,223,71,15,231,93,20,69,22,25,7,undefined,na,47,89,30,4,undefined,5,31,51,37,17,39,306,7,77,31,64,9,96,11,9,undefined,34,109,142,19,na,41,248,37,40,48,50,38,47,13,30,17,2,49,na,38,15,33,5
01/06/2021,7,48,49,56,161,174,240,162,129,105,39,45,120,na,134,na,78,146,48,29,17,44,325,99,16,363,132,48,139,81,37,20,undefined,na,55,162,69,15,undefined,21,42,32,22,17,56,302,17,103,70,58,25,41,37,18,undefined,45,132,208,62,na,56,178,38,179,103,51,54,83,84,36,39,17,73,na,33,57,125,19
01/06/2021,8,118,84,71,215,265,263,111,143,99,49,38,110,na,119,na,130,148,96,25,32,60,399,128,12,359,168,69,202,64,45,48,undefined,na,55,148,103,33,undefined,35,53,38,40,41,112,426,28,180,72,42,76,56,42,28,undefined,65,154,235,100,na,73,219,37,183,156,67,97,143,119,86,82,69,51,na,36,93,110,31
01/06/2021,9,148,76,73,198,168,186,105,115,52,33,23,70,na,93,na,124,148,96,25,38,83,385,74,18,344,199,73,147,44,60,55,undefined,na,49,134,107,36,undefined,22,58,35,28,12,108,374,28,195,85,98,95,59,37,17,undefined,63,104,183,114,na,73,247,73,211,126,63,120,138,137,56,139,93,85,na,29,89,100,12
01/06/2021,10,137,101,90,319,197,179,89,122,40,42,35,118,na,88,na,153,114,77,50,38,82,403,80,15,313,284,78,127,43,76,57,undefined,na,45,161,85,46,undefined,51,70,46,45,32,111,384,24,196,133,114,110,46,58,29,undefined,68,88,158,108,na,77,287,81,177,116,60,186,137,116,29,145,43,52,na,24,109,142,32
01/06/2021,11,182,115,103,282,203,248,107,134,73,47,31,133,na,93,na,216,123,73,80,56,151,539,71,13,347,376,86,139,67,87,74,undefined,na,44,196,84,65,undefined,47,64,38,34,17,126,372,16,290,136,126,137,51,63,34,undefined,92,86,151,156,na,97,378,68,188,117,76,243,120,135,34,174,55,48,na,33,122,131,30
01/06/2021,12,232,144,201,368,276,243,135,171,58,47,38,149,na,92,na,197,145,92,122,73,216,613,109,20,323,490,136,183,93,97,99,undefined,na,70,263,148,78,undefined,59,82,69,46,27,223,546,25,242,181,196,169,84,75,27,undefined,134,94,181,213,na,154,483,71,259,127,96,291,210,137,84,289,74,74,na,45,114,181,34
01/06/2021,13,232,156,233,424,290,309,158,160,98,41,58,168,na,109,na,191,209,76,128,66,207,749,112,24,420,522,146,173,103,103,105,undefined,na,88,268,135,97,undefined,54,72,48,40,34,196,531,34,409,212,191,165,104,101,47,undefined,102,98,174,224,na,139,494,86,249,106,101,342,166,181,40,228,82,76,na,34,141,204,34
01/06/2021,14,263,186,167,405,219,303,129,185,83,37,35,145,na,111,na,225,132,92,136,54,202,741,78,28,462,453,85,185,94,83,54,undefined,na,48,262,107,69,undefined,53,63,48,46,31,175,495,41,354,134,170,103,105,87,36,undefined,94,140,166,240,na,116,543,73,304,112,123,395,160,115,30,234,18,68,na,39,80,183,53
01/06/2021,15,219,177,176,422,272,351,127,206,98,43,45,196,na,113,na,196,110,71,134,59,202,782,106,33,516,271,57,196,71,106,69,undefined,na,73,261,84,54,undefined,36,97,61,58,41,225,519,32,349,113,128,132,117,104,40,undefined,141,130,185,228,na,168,640,73,263,131,107,401,129,101,29,243,31,61,na,38,82,214,46
01/06/2021,16,251,152,207,373,363,368,182,246,118,48,84,239,na,146,na,142,91,90,120,46,166,883,113,46,463,209,65,255,113,80,81,undefined,na,54,330,62,71,undefined,44,63,64,80,51,187,612,27,429,101,110,114,82,136,71,undefined,113,177,250,263,na,137,623,86,307,181,137,425,147,72,23,253,37,59,na,30,107,255,80
01/06/2021,17,230,177,249,415,460,501,232,304,138,62,101,312,na,215,na,151,89,79,133,51,188,1054,136,53,580,219,72,340,260,132,70,undefined,na,61,476,77,80,undefined,47,80,72,79,40,215,679,35,423,91,90,99,116,97,44,undefined,142,187,358,177,na,154,728,99,369,184,165,451,155,24,23,345,58,125,na,50,156,344,25
01/06/2021,18,155,125,228,289,320,332,199,195,83,60,92,322,na,111,na,96,75,28,150,59,174,773,112,26,424,181,57,227,159,128,42,undefined,na,37,425,73,59,undefined,20,31,59,77,44,143,465,22,304,77,97,93,116,107,32,undefined,126,100,218,123,na,167,623,93,160,87,123,423,104,7,9,222,115,86,na,17,46,368,12
01/06/2021,19,160,60,128,181,201,196,104,141,50,54,59,209,na,66,na,43,35,16,98,48,119,523,91,9,219,144,32,144,72,81,50,undefined,na,17,232,28,39,undefined,6,32,32,23,10,94,287,4,174,63,76,57,56,78,36,undefined,104,82,132,84,na,91,472,72,73,38,61,268,78,4,15,113,44,36,na,11,42,243,10
01/06/2021,20,117,49,188,144,143,125,51,42,19,28,42,178,na,44,na,41,31,9,79,22,101,423,56,13,113,130,17,72,53,64,43,undefined,na,18,120,20,24,undefined,3,26,17,22,12,70,247,23,133,22,106,28,45,60,24,undefined,80,45,77,47,na,57,318,64,56,20,41,202,46,1,16,69,30,21,na,6,14,178,6
01/06/2021,21,58,30,127,92,93,129,34,44,27,12,32,90,na,43,na,12,15,12,43,20,66,334,39,18,114,109,21,61,30,42,39,undefined,na,11,90,19,8,undefined,3,18,18,5,3,55,126,10,87,15,71,21,34,26,15,undefined,67,26,93,37,na,36,267,53,28,15,34,140,29,0,5,36,23,9,na,6,4,87,2
01/06/2021,22,39,25,63,61,50,98,11,26,37,31,9,43,na,29,na,16,37,8,30,25,43,267,17,15,133,91,10,37,13,30,32,undefined,na,17,38,9,7,undefined,18,13,11,8,4,21,120,7,65,16,45,8,24,14,16,undefined,22,22,65,12,na,36,176,47,27,10,24,59,10,0,0,28,19,15,na,4,3,54,1
01/06/2021,23,26,7,51,26,39,53,12,17,15,2,11,31,na,27,na,16,10,3,17,22,18,130,22,3,60,49,7,24,2,24,11,undefined,na,7,14,10,2,undefined,7,6,5,4,4,17,60,1,43,10,46,5,12,11,8,undefined,16,7,43,5,na,14,77,32,15,16,17,22,10,2,1,7,43,10,na,2,1,30,na
02/06/2021,0,15,9,27,22,35,17,9,2,7,3,1,4,na,10,na,3,1,3,13,1,7,63,3,1,31,38,3,25,7,18,10,undefined,na,9,11,6,4,undefined,2,2,4,4,4,12,21,5,38,4,20,1,10,12,7,undefined,4,12,12,4,na,13,67,15,11,2,6,13,na,na,na,1,25,6,na,5,na,6,na
02/06/2021,1,4,4,15,4,14,14,5,6,6,na,5,6,na,1,na,3,2,2,8,4,3,39,8,1,11,46,6,14,1,4,4,undefined,na,na,5,3,2,undefined,na,2,na,na,na,4,34,na,22,25,30,na,5,3,4,undefined,6,na,7,6,na,11,47,20,12,5,4,8,8,1,0,1,12,na,na,na,na,2,na
02/06/2021,2,na,3,12,7,23,27,4,3,na,1,na,4,na,12,na,3,na,2,11,2,11,31,8,4,7,25,1,17,1,3,na,undefined,na,2,2,4,na,undefined,na,na,2,na,1,1,23,3,23,5,11,1,1,6,na,undefined,12,1,13,na,na,4,25,20,18,2,na,2,5,0,4,5,11,4,na,2,na,1,na
02/06/2021,3,na,8,5,11,25,4,10,6,3,2,1,1,na,6,na,13,5,3,2,2,6,27,11,na,5,14,2,24,1,4,na,undefined,na,na,5,5,na,undefined,na,1,na,na,1,3,43,na,18,6,15,1,5,11,na,undefined,na,1,10,3,na,3,27,3,12,4,na,9,2,0,0,na,48,2,na,na,na,na,na
02/06/2021,4,na,4,9,29,41,11,5,na,1,2,na,2,na,5,na,8,2,4,7,na,8,37,3,na,7,22,2,46,na,7,10,undefined,na,1,5,2,6,undefined,na,na,6,1,1,17,68,5,28,3,29,8,5,na,5,undefined,3,2,19,na,na,7,37,11,2,1,6,14,1,0,2,3,119,4,na,5,na,2,na
02/06/2021,5,na,8,14,34,61,84,16,9,20,5,8,18,na,27,na,11,30,5,1,5,25,75,13,2,78,27,3,40,3,14,5,undefined,na,13,20,11,7,undefined,1,11,17,20,11,15,135,6,28,3,36,2,9,6,2,undefined,7,31,54,5,na,7,68,15,na,14,15,14,5,2,1,8,9,24,na,8,1,17,na
02/06/2021,6,na,22,50,85,119,198,91,37,66,12,13,34,na,79,na,71,86,32,12,9,26,273,70,7,227,78,13,81,31,35,12,undefined,na,36,104,25,2,undefined,11,25,29,27,24,35,261,4,90,15,58,11,91,22,10,undefined,32,76,128,18,na,40,254,25,13,51,38,40,35,20,25,11,4,64,na,50,12,51,1
02/06/2021,7,na,91,60,154,158,225,162,165,95,39,21,104,na,128,na,86,110,61,8,27,58,306,122,21,361,103,22,126,78,41,25,undefined,na,55,172,66,16,undefined,22,59,35,26,26,76,308,21,101,33,53,28,52,39,18,undefined,59,112,40,63,na,57,184,37,223,115,83,66,97,78,53,40,38,55,na,21,36,91,18
02/06/2021,8,na,80,65,230,264,257,134,188,86,65,45,126,na,120,na,146,174,116,12,35,81,471,98,10,394,117,43,230,63,43,47,undefined,na,71,188,118,21,undefined,56,72,42,37,18,129,417,30,195,59,30,108,67,46,25,undefined,69,162,148,100,na,68,242,42,203,147,83,109,128,101,58,116,28,67,na,27,89,139,33
02/06/2021,9,na,101,71,246,232,190,74,104,53,48,20,83,na,75,na,181,128,92,23,22,90,404,89,25,436,189,55,150,58,45,54,undefined,na,40,173,117,31,undefined,29,65,51,54,24,104,392,21,204,95,95,97,98,59,31,undefined,42,88,207,126,na,65,255,75,205,117,84,143,145,118,33,114,61,60,na,30,85,98,22
02/06/2021,10,na,107,123,300,238,198,116,161,49,32,48,149,na,83,na,188,127,83,58,37,132,469,101,17,420,203,61,183,81,74,70,undefined,na,53,238,92,43,undefined,31,93,70,43,29,140,340,28,205,84,84,160,87,47,36,undefined,70,79,138,183,na,97,344,235,251,95,64,208,99,114,35,161,55,76,na,26,138,185,39
02/06/2021,11,na,150,163,414,303,234,148,182,50,32,54,154,na,89,na,176,149,72,94,66,192,552,66,11,454,210,61,244,106,75,72,undefined,na,44,291,103,59,undefined,35,81,50,41,37,191,393,20,256,102,71,124,88,74,42,undefined,98,86,128,173,na,125,402,276,342,104,101,268,121,130,32,181,38,77,na,22,137,205,34
02/06/2021,12,na,162,151,438,329,284,172,199,80,44,64,216,na,90,na,225,187,84,110,50,259,703,117,17,574,374,67,259,137,118,133,undefined,na,81,330,137,84,undefined,47,104,65,51,38,213,526,27,395,109,146,168,119,89,53,undefined,125,103,159,230,na,156,611,301,261,134,97,298,197,125,45,318,85,66,na,41,136,270,43
02/06/2021,13,na,168,191,508,323,342,199,226,96,35,84,219,na,140,na,234,199,89,159,89,257,708,134,18,610,260,93,215,113,139,108,undefined,na,79,309,107,104,undefined,46,102,54,52,43,177,574,50,362,138,85,186,115,133,57,undefined,124,157,167,262,na,115,562,247,274,136,99,378,169,165,58,331,71,67,na,53,154,228,52
02/06/2021,14,na,166,157,467,362,349,188,192,80,36,65,201,na,121,na,241,163,100,121,55,238,708,110,34,617,248,86,220,110,113,95,undefined,na,77,321,153,80,undefined,40,87,49,53,45,222,545,36,358,122,63,148,62,84,41,undefined,145,150,207,217,na,119,519,82,276,129,131,367,122,103,38,294,31,81,na,43,129,238,72
02/06/2021,15,na,172,186,451,353,415,225,253,99,30,64,199,na,149,na,133,115,64,145,70,237,803,109,54,618,187,77,188,163,110,75,undefined,na,67,357,93,72,undefined,47,84,46,60,43,224,595,57,347,125,81,149,106,110,35,undefined,102,137,207,247,na,156,652,95,265,134,118,427,145,106,32,252,8,81,na,34,124,257,76
02/06/2021,16,na,157,261,443,431,417,192,285,150,56,122,301,na,171,na,196,131,84,122,67,276,904,118,49,628,209,86,254,142,138,79,undefined,na,73,421,62,47,undefined,31,69,54,56,45,256,655,33,378,124,62,114,92,104,53,undefined,139,184,272,265,na,179,637,96,303,181,154,547,149,67,13,252,45,89,na,26,153,335,84
02/06/2021,17,na,177,241,406,534,547,332,318,156,80,128,395,na,279,na,91,126,88,148,59,211,1038,165,48,602,209,85,392,249,103,75,undefined,na,82,578,87,83,undefined,18,80,75,90,51,255,722,36,454,101,106,87,115,125,77,undefined,142,216,284,203,na,176,785,120,331,172,180,528,157,16,23,320,79,155,na,62,152,429,32
02/06/2021,18,na,115,215,330,393,355,239,233,75,61,100,342,na,115,na,79,81,33,168,59,192,799,106,26,445,226,87,286,219,99,76,undefined,na,54,463,76,63,undefined,12,52,75,71,47,196,556,25,326,100,112,70,93,108,61,undefined,135,104,193,149,na,150,689,131,217,101,103,426,94,8,19,278,61,113,na,23,92,377,11
02/06/2021,19,na,74,184,251,227,210,100,136,43,33,79,246,na,62,na,21,50,21,68,78,121,514,76,11,228,166,40,183,57,76,52,undefined,na,21,257,39,40,undefined,16,32,26,30,23,125,318,16,217,31,99,53,69,55,23,undefined,104,68,103,78,na,97,483,111,78,42,66,262,61,3,12,142,12,50,na,13,49,268,3
02/06/2021,20,na,49,112,150,183,152,47,103,32,32,64,184,na,51,na,26,22,13,70,48,106,397,93,19,186,90,10,98,56,56,59,undefined,na,19,188,28,41,undefined,37,34,18,21,11,75,270,11,117,6,90,50,50,69,28,undefined,50,43,74,63,na,53,322,75,45,24,48,162,58,5,25,82,12,35,na,10,19,190,5
02/06/2021,21,na,33,85,98,110,149,35,45,21,22,27,114,na,43,na,19,20,6,48,52,58,356,51,11,111,100,11,91,22,36,30,undefined,na,16,88,18,29,undefined,8,8,14,9,4,44,182,8,106,22,74,20,44,36,8,undefined,37,43,89,33,na,44,261,42,36,19,28,118,31,1,1,49,30,19,na,6,7,93,2
02/06/2021,22,na,18,91,85,80,95,23,27,44,12,16,56,na,33,na,11,50,10,25,47,39,227,26,9,109,62,9,48,10,26,22,undefined,na,15,54,18,14,undefined,19,11,12,6,2,28,216,6,67,12,39,33,53,12,11,undefined,21,23,69,36,na,32,160,41,29,11,32,82,13,1,5,39,13,17,na,6,4,53,1
02/06/2021,23,na,111,80,37,50,64,17,15,12,4,10,24,na,21,na,1,6,na,25,20,29,178,15,3,78,57,2,25,4,18,9,undefined,na,2,30,8,7,undefined,14,4,4,2,1,8,81,8,46,12,30,10,32,10,2,undefined,21,11,37,10,na,16,108,43,9,7,14,18,12,1,2,7,2,10,na,1,1,21,2
03/06/2021,0,na,51,26,19,27,34,8,5,2,na,8,10,na,4,na,5,7,4,12,32,15,40,12,2,21,30,3,21,12,14,4,undefined,na,na,14,3,1,undefined,na,1,8,4,4,7,42,8,40,1,20,6,16,3,6,undefined,14,7,17,12,na,14,71,30,3,3,5,9,1,0,2,1,na,1,na,2,na,12,na
03/06/2021,1,na,2,18,18,25,3,6,2,2,4,4,13,na,5,na,4,na,na,14,27,18,14,6,3,9,29,3,10,na,14,na,undefined,na,na,20,2,3,undefined,na,na,5,na,na,2,58,9,14,1,17,1,15,3,na,undefined,7,3,4,5,na,5,54,17,na,2,3,6,8,0,2,5,11,na,na,na,1,4,2
03/06/2021,2,na,1,9,8,18,4,7,na,2,na,na,4,na,na,na,2,1,na,11,23,9,56,11,4,4,21,1,14,na,4,3,undefined,na,na,23,2,1,undefined,na,na,na,na,na,6,26,1,8,3,14,4,4,7,na,undefined,8,3,11,1,na,4,55,10,1,2,1,8,6,0,4,2,6,9,na,na,na,5,na
03/06/2021,3,na,349,7,10,30,26,5,na,2,na,na,1,na,2,na,8,8,4,3,19,8,19,3,na,8,33,2,32,na,3,1,undefined,na,3,6,7,2,undefined,na,3,1,1,1,8,23,1,28,3,15,1,9,5,2,undefined,4,1,7,6,na,6,21,11,na,1,1,7,4,1,2,2,7,2,na,4,1,1,na
03/06/2021,4,na,4,7,18,41,10,4,2,2,na,1,3,na,10,na,7,8,1,na,na,8,38,1,3,7,28,3,42,na,3,4,undefined,na,8,1,3,2,undefined,na,3,3,na,na,3,35,1,23,6,7,5,17,1,3,undefined,3,1,11,1,na,10,17,13,na,3,4,7,1,0,3,6,1,6,na,7,1,3,na
03/06/2021,5,na,8,14,29,62,84,9,12,12,2,6,9,na,28,na,11,51,9,3,4,10,86,25,4,82,38,6,41,6,9,9,undefined,na,16,22,10,12,undefined,2,14,15,9,6,12,142,6,43,9,32,4,13,9,6,undefined,11,21,50,5,na,10,83,12,1,14,7,14,12,1,3,na,na,21,na,7,na,11,1
03/06/2021,6,na,21,39,83,129,225,76,14,64,22,12,20,na,82,na,75,90,25,14,11,37,237,63,7,206,121,21,90,22,19,12,undefined,na,34,97,26,2,undefined,11,27,32,27,16,46,278,10,94,19,61,6,100,15,10,undefined,22,73,117,24,na,27,232,41,46,53,52,35,38,16,16,11,7,37,na,47,13,27,5
03/06/2021,7,na,71,37,168,200,270,162,103,98,35,22,75,na,134,na,78,114,61,21,21,53,325,89,10,401,138,39,168,50,41,32,undefined,na,60,169,74,21,undefined,30,47,24,23,9,74,302,26,103,59,45,34,35,39,24,undefined,51,129,154,98,na,48,167,32,250,112,56,67,69,70,57,49,26,76,na,23,45,107,11
03/06/2021,8,na,77,63,215,266,282,103,167,115,44,25,105,na,122,na,141,178,120,37,20,63,468,100,83,358,210,57,203,60,43,46,undefined,na,33,170,118,42,undefined,47,61,37,50,26,112,446,37,222,86,64,101,64,60,30,undefined,66,116,197,99,na,95,237,81,242,145,85,110,136,87,54,89,67,74,na,23,94,120,29
03/06/2021,9,na,90,77,244,187,270,74,119,46,44,22,83,na,83,na,164,170,106,26,33,95,404,78,47,442,217,74,156,56,39,82,undefined,na,43,165,107,42,undefined,74,66,47,53,20,126,381,23,217,102,86,115,58,63,16,undefined,56,96,172,122,na,82,237,109,228,118,75,137,156,87,53,171,69,65,na,20,108,106,36
03/06/2021,10,na,127,148,294,224,251,128,145,71,27,24,96,na,92,na,173,171,81,58,47,117,483,85,18,421,330,125,190,75,96,51,undefined,na,56,204,96,51,undefined,82,83,64,71,23,136,386,24,254,132,120,131,64,48,33,undefined,81,79,139,106,na,111,317,63,237,109,71,193,110,126,45,194,30,84,na,27,130,136,34
03/06/2021,11,na,139,155,347,223,242,121,164,51,36,50,170,na,99,na,189,135,67,95,55,195,563,94,16,551,420,133,183,109,117,73,undefined,na,75,249,110,61,undefined,101,68,59,39,33,202,410,28,285,133,108,141,106,74,27,undefined,101,81,116,166,na,119,370,37,276,125,78,272,128,109,50,181,101,73,na,22,150,207,53
03/06/2021,12,na,165,193,486,302,351,172,228,94,41,44,222,na,98,na,207,236,106,153,86,281,751,122,30,580,566,147,244,122,134,87,undefined,na,51,404,126,89,undefined,70,129,60,41,34,225,553,44,328,191,206,208,115,92,44,undefined,139,109,173,255,na,161,512,91,256,154,118,324,224,160,57,296,56,67,na,43,168,266,63
03/06/2021,13,na,212,181,521,325,397,163,246,108,42,58,236,na,150,na,216,230,103,145,59,241,725,137,72,714,553,174,302,138,133,92,undefined,na,130,437,154,113,undefined,39,97,67,60,39,253,574,52,321,243,171,162,101,122,56,undefined,153,110,190,252,na,139,579,119,316,130,136,423,226,152,70,284,42,89,na,37,161,283,82
03/06/2021,14,na,155,168,423,321,380,162,222,83,61,47,203,na,125,na,240,186,91,197,60,199,786,93,50,598,446,128,232,156,129,82,undefined,na,97,419,124,76,undefined,144,100,41,83,55,244,516,34,396,176,120,108,131,112,43,undefined,112,67,208,231,na,157,596,80,332,115,131,404,146,124,42,248,10,73,na,55,145,231,81
03/06/2021,15,na,144,208,468,381,465,160,231,80,33,50,212,na,141,na,209,147,79,184,88,187,920,72,29,595,267,73,293,181,101,98,undefined,na,70,391,98,86,undefined,59,89,77,59,30,194,633,40,379,160,116,166,95,105,56,undefined,144,80,179,237,na,161,647,77,261,122,148,477,184,97,26,250,20,58,na,43,89,284,68
03/06/2021,16,na,162,211,449,403,397,184,302,129,60,76,268,na,169,na,159,136,72,147,71,209,822,118,28,600,216,69,279,171,114,87,undefined,na,73,394,88,73,undefined,42,89,75,63,55,208,719,34,394,118,77,118,125,121,60,undefined,128,106,275,253,na,177,612,95,256,178,163,488,129,70,22,307,162,83,na,34,149,335,66
03/06/2021,17,na,163,234,478,467,497,315,298,132,73,101,425,na,205,na,145,96,95,128,53,253,999,145,32,599,227,95,459,316,117,85,undefined,na,82,522,89,95,undefined,52,79,69,96,52,243,709,65,392,120,109,101,79,107,63,undefined,180,152,309,202,na,183,713,120,203,206,174,443,133,11,12,365,58,142,na,62,107,534,46
03/06/2021,18,na,93,235,327,405,378,221,195,66,51,82,295,na,149,na,49,75,40,127,53,208,816,114,24,426,207,64,335,176,131,74,undefined,na,38,409,50,56,undefined,50,51,60,68,31,194,563,29,253,96,107,100,84,107,47,undefined,130,79,186,163,na,143,634,117,137,92,144,455,110,13,16,293,58,116,na,31,67,314,9
03/06/2021,19,na,61,191,227,264,274,93,100,55,59,54,205,na,84,na,62,47,22,108,34,151,638,85,18,276,172,37,175,118,100,66,undefined,na,18,249,34,51,undefined,20,35,29,22,10,98,347,20,242,53,79,59,48,47,42,undefined,123,44,110,93,na,142,454,87,60,44,73,295,85,8,15,165,101,72,na,16,37,236,4
03/06/2021,20,na,52,143,145,181,166,38,57,43,33,56,160,na,59,na,56,14,12,75,4,103,504,78,8,140,121,27,106,55,102,49,undefined,na,19,120,43,25,undefined,15,18,15,16,15,75,273,5,169,20,74,50,44,35,23,undefined,75,41,82,69,na,67,376,69,27,31,47,204,58,3,13,85,94,32,na,10,26,170,7
03/06/2021,21,na,24,83,88,117,136,41,43,27,17,27,91,na,40,na,12,28,7,49,11,65,333,58,15,128,128,10,65,30,64,50,undefined,na,13,79,30,59,undefined,17,10,18,9,8,49,172,5,115,18,58,42,28,19,18,undefined,46,50,99,34,na,43,298,73,38,26,33,119,31,1,6,54,49,6,na,4,8,115,3
03/06/2021,22,na,17,86,77,67,83,12,21,29,16,17,57,na,21,na,21,44,11,28,8,34,230,23,7,109,69,8,43,15,43,23,undefined,na,7,62,6,8,undefined,33,na,14,15,8,32,171,5,69,9,35,13,14,14,12,undefined,30,38,53,33,na,43,235,48,18,15,31,66,8,1,1,25,na,10,na,2,2,58,2
03/06/2021,23,na,21,49,44,48,67,9,17,9,13,22,43,na,19,na,8,14,3,17,10,11,130,17,5,84,69,7,24,6,19,18,undefined,na,5,29,9,7,undefined,22,2,6,5,4,18,101,1,87,18,38,5,34,10,8,undefined,32,20,28,20,na,15,102,35,8,7,18,25,9,0,4,8,1,6,na,2,4,22,1
04/06/2021,0,na,9,23,23,18,22,2,6,7,na,2,11,na,1,na,13,4,7,15,6,13,38,10,2,24,36,3,20,3,14,5,undefined,na,na,24,5,3,undefined,19,2,2,1,2,13,43,6,39,7,44,3,19,5,12,undefined,3,2,11,18,na,15,75,27,12,3,7,11,6,2,3,na,na,6,na,4,2,12,na
04/06/2021,1,na,6,25,6,15,12,3,3,5,na,2,11,na,1,na,3,7,1,18,4,14,20,7,3,14,20,na,14,2,9,10,undefined,na,na,10,2,3,undefined,6,7,2,2,2,6,22,2,34,1,22,4,2,5,na,undefined,12,5,8,2,na,16,39,6,5,5,9,5,4,0,1,1,2,2,na,1,na,4,na
04/06/2021,2,na,11,6,6,14,26,6,na,3,na,1,4,na,na,na,2,5,3,1,na,7,51,3,2,6,29,1,13,na,6,1,undefined,na,na,na,2,2,undefined,16,2,1,na,na,11,21,2,21,7,14,3,5,6,3,undefined,7,1,5,1,na,3,38,14,6,1,3,14,3,0,1,2,16,1,na,na,1,4,na
04/06/2021,3,na,7,3,6,39,9,na,na,3,2,na,1,na,1,na,7,2,3,2,2,9,14,4,na,17,23,1,34,2,1,6,undefined,na,na,1,5,5,undefined,17,na,na,1,na,2,26,na,33,2,7,3,5,10,1,undefined,3,6,2,4,na,1,39,9,2,5,2,7,4,0,0,1,5,1,na,na,na,na,na
04/06/2021,4,na,3,12,18,39,9,7,1,1,na,na,2,na,5,na,4,7,4,3,2,4,17,1,4,7,39,na,45,2,19,8,undefined,na,na,5,3,6,undefined,6,5,5,na,na,9,57,11,20,4,19,na,5,1,3,undefined,na,2,11,7,na,8,34,16,7,2,2,6,2,1,1,7,3,15,na,na,na,2,1
04/06/2021,5,na,10,10,29,58,84,10,8,16,1,na,3,na,28,na,13,37,17,7,na,16,80,17,1,73,46,7,58,6,15,10,undefined,na,4,11,10,13,undefined,16,10,12,9,7,22,153,4,38,14,13,13,4,8,1,undefined,14,12,41,4,na,13,47,12,5,12,5,17,9,1,3,1,5,88,na,na,2,6,2
04/06/2021,6,na,20,28,86,139,199,54,27,61,15,8,23,na,56,na,58,98,23,10,11,29,260,71,8,156,97,15,83,19,31,12,undefined,na,16,75,23,3,undefined,16,29,39,15,12,40,267,9,84,24,50,15,99,18,6,undefined,27,64,113,15,na,26,233,38,69,41,41,38,34,12,15,14,5,49,na,na,12,23,2
04/06/2021,7,na,47,40,142,192,231,122,86,96,36,14,89,na,117,na,64,119,47,16,8,43,314,93,8,307,137,44,153,67,31,40,undefined,na,48,138,71,15,undefined,28,64,31,17,12,88,307,25,122,51,68,44,47,26,23,undefined,44,96,149,74,na,57,191,47,88,88,49,77,88,93,42,56,33,73,na,23,39,90,8
04/06/2021,8,na,70,81,229,265,284,122,145,120,53,26,108,na,108,na,126,178,98,35,20,46,436,82,12,378,199,85,240,73,40,29,undefined,na,50,171,116,39,undefined,141,96,31,28,21,108,468,49,219,89,58,94,67,60,25,undefined,51,155,270,109,na,64,260,35,103,147,84,108,170,156,69,87,66,78,na,20,79,139,32
04/06/2021,9,na,111,70,270,178,224,100,105,69,40,21,75,na,95,na,176,152,90,57,23,74,402,57,17,569,279,81,127,46,52,43,undefined,na,43,158,118,50,undefined,111,95,51,25,24,102,516,13,285,109,105,133,52,59,31,undefined,48,94,151,126,na,77,272,97,160,123,73,143,152,138,68,141,71,63,na,39,110,122,27
04/06/2021,10,na,140,109,313,160,244,98,71,46,56,14,66,na,74,na,176,144,96,50,35,111,496,70,49,312,386,88,129,46,73,93,undefined,na,41,118,85,53,undefined,64,104,209,59,39,133,394,18,235,148,96,134,57,63,61,undefined,74,117,133,131,na,111,364,311,151,118,73,189,122,111,59,155,28,51,na,14,130,88,23
04/06/2021,11,na,123,163,324,187,204,53,84,52,50,24,93,na,80,na,163,150,70,70,32,164,488,105,26,252,443,121,175,46,108,63,undefined,na,38,126,97,69,undefined,51,72,89,38,11,139,388,14,282,148,179,133,90,60,34,undefined,83,73,125,205,na,111,414,314,173,134,108,240,130,150,25,212,57,54,na,21,99,107,20
04/06/2021,12,na,150,224,463,273,293,102,144,83,52,34,140,na,94,na,203,220,95,136,70,255,729,137,33,375,638,155,190,94,130,108,undefined,na,58,200,138,97,undefined,126,133,91,52,38,184,537,38,335,216,221,200,133,111,46,undefined,108,85,188,297,na,135,617,394,205,130,97,298,195,176,80,293,226,49,na,37,133,150,33
04/06/2021,13,na,219,138,465,305,356,129,176,77,53,32,151,na,110,na,276,188,76,93,63,247,778,121,44,469,576,136,180,106,133,108,undefined,na,51,312,155,121,undefined,55,103,46,45,34,221,563,28,372,190,189,211,116,138,51,undefined,145,95,202,239,na,157,604,334,241,133,104,385,222,171,48,254,19,56,na,33,124,217,42
04/06/2021,14,na,157,129,446,241,377,78,107,59,36,14,77,na,90,na,217,141,123,124,47,257,738,95,70,518,412,138,161,87,133,79,undefined,na,38,263,119,101,undefined,57,129,48,39,31,215,491,21,335,179,161,152,105,101,28,undefined,134,89,160,204,na,112,570,127,244,103,92,305,135,131,33,244,7,48,na,41,63,126,47
04/06/2021,15,na,161,164,405,276,389,63,117,88,56,26,92,na,97,na,135,91,81,129,49,282,832,77,47,448,302,83,239,95,114,71,undefined,na,51,229,95,72,undefined,52,121,41,31,24,193,496,23,378,132,123,132,119,106,38,undefined,120,77,186,230,na,144,673,69,246,138,118,412,132,99,20,252,10,54,na,46,82,121,28
04/06/2021,16,na,165,219,456,319,370,177,190,105,56,41,181,na,118,na,116,109,90,147,57,248,840,121,39,506,224,71,220,116,95,61,undefined,na,35,266,103,79,undefined,26,77,51,56,34,203,562,21,409,99,88,162,76,139,53,undefined,143,97,241,273,na,141,662,110,201,160,142,474,119,79,12,295,52,103,na,38,108,222,73
04/06/2021,17,na,172,203,437,458,484,208,226,144,75,69,259,na,193,na,175,120,84,135,59,248,1046,149,43,561,234,79,326,238,136,76,undefined,na,58,400,100,85,undefined,30,67,62,57,36,231,720,42,457,94,79,159,102,129,47,undefined,143,120,283,180,na,198,798,116,184,142,163,451,143,19,12,377,57,114,na,41,129,311,19
04/06/2021,18,na,101,298,373,356,390,159,129,65,43,69,215,na,151,na,97,41,49,172,46,198,882,118,31,339,208,65,239,170,156,78,undefined,na,41,355,64,71,undefined,10,60,32,28,20,135,536,30,339,146,88,82,71,126,44,undefined,159,53,178,140,na,140,662,107,103,58,91,442,110,6,18,333,68,77,na,14,83,253,13
04/06/2021,19,na,64,175,225,275,234,65,107,39,50,35,161,na,90,na,56,52,14,131,35,138,632,97,11,198,169,35,176,83,99,91,undefined,na,14,226,26,47,undefined,7,37,19,17,13,114,390,13,200,57,98,97,83,78,32,undefined,132,66,112,76,na,127,550,90,62,42,72,298,77,3,14,165,28,51,na,15,49,180,13
04/06/2021,20,na,43,118,157,198,175,40,67,27,34,47,141,na,51,na,38,27,7,86,33,112,448,82,8,151,139,37,102,64,73,52,undefined,na,5,133,21,24,undefined,6,21,16,21,11,75,289,6,194,33,88,66,34,44,32,undefined,79,58,78,57,na,74,401,94,37,27,56,183,47,7,10,88,2,29,na,2,19,119,7
04/06/2021,21,na,50,90,123,120,139,27,28,19,29,38,108,na,38,na,20,8,4,83,20,80,416,72,17,123,98,23,75,28,90,46,undefined,na,8,87,20,19,undefined,11,11,12,12,4,60,200,4,130,26,73,50,51,28,29,undefined,52,29,63,31,na,28,306,62,33,28,32,122,36,3,5,71,4,19,na,3,19,100,6
04/06/2021,22,na,16,80,100,75,139,26,29,42,36,13,68,na,36,na,6,29,12,38,17,29,350,25,21,114,81,20,75,11,43,16,undefined,na,2,63,17,12,undefined,46,9,17,9,5,40,198,3,97,36,67,30,21,7,19,undefined,24,11,48,20,na,39,226,32,30,19,15,93,13,1,7,24,33,19,na,1,2,46,4
04/06/2021,23,na,17,63,36,87,62,15,12,10,3,11,38,na,13,na,18,24,4,22,14,25,150,15,6,89,58,2,41,7,22,14,undefined,na,5,29,8,3,undefined,5,4,15,5,4,18,79,1,67,9,51,5,27,13,2,undefined,27,6,29,21,na,24,118,35,15,6,23,47,8,0,2,13,2,31,na,3,7,21,na
05/06/2021,0,na,11,37,15,68,16,10,6,6,5,4,10,na,9,na,12,8,5,23,2,12,48,8,7,48,52,3,39,1,21,3,undefined,na,na,10,8,1,undefined,2,6,3,4,2,13,40,1,63,4,21,3,8,5,4,undefined,13,2,10,5,na,21,52,20,11,9,10,22,5,1,1,na,4,20,na,5,1,5,na
05/06/2021,1,na,9,28,19,34,6,3,1,1,2,9,10,na,8,na,3,8,na,18,2,12,43,4,2,6,32,2,38,5,6,6,undefined,na,1,2,1,1,undefined,na,1,3,4,2,4,62,1,22,10,21,na,2,6,2,undefined,10,6,8,9,na,8,47,18,7,1,6,6,8,0,0,1,2,21,na,na,1,5,na
05/06/2021,2,na,6,24,14,28,9,6,1,1,2,1,6,na,3,na,3,10,na,8,5,18,34,1,1,3,35,3,37,3,5,8,undefined,na,1,4,5,3,undefined,1,5,4,3,na,5,40,4,21,9,15,3,6,8,2,undefined,5,2,1,3,na,8,40,17,3,2,3,3,11,0,0,1,1,32,na,3,na,3,na
05/06/2021,3,na,4,46,12,30,6,3,na,na,1,2,5,na,3,na,4,1,1,7,3,14,37,1,4,18,21,1,37,1,7,na,undefined,na,na,1,na,na,undefined,na,1,na,na,na,3,30,2,10,4,12,na,5,3,4,undefined,2,3,4,na,na,4,23,13,2,5,na,2,2,0,0,na,na,22,na,na,na,2,na
05/06/2021,4,na,6,6,8,19,11,5,na,na,na,na,1,na,8,na,7,6,1,2,18,7,22,2,na,2,41,2,22,3,3,4,undefined,na,1,na,1,7,undefined,na,na,9,3,na,4,31,2,22,3,16,4,4,na,na,undefined,1,na,11,1,na,2,35,9,9,na,2,5,1,0,0,2,na,22,na,3,na,2,na
05/06/2021,5,na,4,3,34,32,30,17,2,13,5,5,4,na,9,na,6,6,8,3,4,6,34,10,8,65,43,2,28,9,4,7,undefined,na,3,16,8,10,undefined,5,3,7,6,2,17,119,1,34,13,31,9,16,4,2,undefined,4,10,17,4,na,10,37,4,4,7,11,7,2,5,6,2,4,48,na,4,1,5,na
05/06/2021,6,na,21,22,46,52,60,26,11,22,7,4,8,na,31,na,48,36,1,8,8,29,90,24,7,101,66,10,56,12,18,8,undefined,na,19,25,12,1,undefined,5,16,18,5,4,19,142,1,43,38,57,5,28,7,3,undefined,16,4,65,6,na,14,73,42,42,11,31,21,26,6,3,8,4,74,na,6,1,13,2
05/06/2021,7,na,48,27,64,66,119,50,52,20,14,17,37,na,34,na,27,68,3,8,6,21,151,15,55,251,86,53,61,30,30,13,undefined,na,15,75,20,9,undefined,11,17,17,17,4,23,120,9,61,60,58,18,45,16,8,undefined,27,19,46,27,na,24,103,28,104,33,26,19,26,23,10,17,4,46,na,42,12,42,9
05/06/2021,8,na,48,50,104,128,107,109,101,15,16,35,68,na,53,na,47,53,20,8,6,37,253,32,27,525,149,80,88,66,36,39,undefined,na,24,164,38,17,undefined,9,24,19,14,8,88,206,9,84,98,68,47,38,26,18,undefined,25,26,68,61,na,40,132,31,56,39,45,67,35,54,13,76,52,53,na,28,46,78,43
05/06/2021,9,na,54,66,167,197,222,169,209,42,30,44,137,na,93,na,95,84,20,22,25,74,321,29,39,595,323,112,148,102,33,44,undefined,na,51,254,40,41,undefined,14,48,35,46,14,86,328,17,178,170,150,163,52,21,15,undefined,46,40,84,107,na,90,265,36,95,57,40,112,83,105,24,153,6,79,na,23,76,150,65
05/06/2021,10,na,112,131,305,317,249,311,295,41,63,61,198,na,137,na,126,114,32,73,50,107,386,84,49,769,589,225,246,164,67,55,undefined,na,72,409,51,102,undefined,10,70,23,44,21,137,484,31,267,264,211,203,97,58,27,undefined,91,71,149,149,na,129,409,56,93,89,84,227,141,138,46,224,na,144,na,34,162,246,94
05/06/2021,11,na,165,231,422,441,319,389,355,30,69,104,285,na,157,na,193,138,63,100,41,199,665,61,54,887,783,286,324,262,121,84,undefined,na,99,533,42,102,undefined,17,70,50,81,36,213,651,30,333,1672,356,237,153,85,31,undefined,100,99,119,208,na,153,584,89,138,32,150,310,189,100,46,305,5,232,2,33,157,356,128
05/06/2021,12,na,185,327,532,520,449,342,374,48,48,91,259,na,202,na,187,133,45,164,81,284,774,80,46,946,782,305,381,263,119,115,undefined,na,79,632,64,133,undefined,18,104,43,59,26,203,774,29,350,1791,438,287,120,102,23,undefined,120,92,120,284,na,200,633,72,208,na,141,429,209,125,41,315,4,165,47,29,178,345,165
05/06/2021,13,na,185,232,509,539,391,366,329,71,76,76,281,na,203,na,176,135,29,174,61,256,746,78,38,1023,756,318,362,255,115,123,undefined,na,96,575,55,139,undefined,10,102,66,71,40,243,731,27,393,1834,397,257,162,116,54,undefined,142,99,170,298,na,172,707,110,190,na,152,478,165,124,39,346,15,137,39,32,142,279,148
05/06/2021,14,na,184,294,561,482,418,315,277,51,40,50,225,na,199,na,167,103,31,186,65,291,827,63,48,816,688,232,355,273,120,147,undefined,na,108,544,66,101,undefined,32,85,52,39,23,284,676,31,386,920,283,191,161,99,55,undefined,162,85,172,263,na,166,763,109,223,na,157,544,160,145,38,310,12,112,36,55,118,232,124
05/06/2021,15,na,194,292,547,471,383,305,259,63,40,54,202,na,167,na,150,75,44,168,55,222,890,100,44,748,532,155,295,204,181,90,undefined,na,104,506,53,109,undefined,25,74,54,50,29,218,662,31,404,250,215,188,116,112,53,undefined,148,106,141,250,na,175,674,115,203,na,174,527,154,87,35,321,8,70,30,28,108,243,111
05/06/2021,16,na,141,212,448,422,368,260,261,57,26,65,215,na,153,na,91,88,32,151,53,230,740,72,42,545,244,93,288,226,120,90,undefined,na,46,419,36,94,undefined,25,66,73,64,40,196,638,27,359,135,129,139,96,121,67,undefined,147,113,146,248,na,137,682,84,147,na,126,461,93,87,20,242,20,81,29,22,104,222,81
05/06/2021,17,na,105,175,343,403,354,331,158,43,39,44,171,na,157,na,48,52,24,119,36,215,711,68,38,372,188,59,328,408,141,97,undefined,na,54,349,40,75,undefined,32,52,50,46,20,171,548,14,311,75,71,129,85,75,46,undefined,124,54,152,155,na,124,561,85,141,na,121,403,74,6,16,240,73,90,32,33,65,180,17
05/06/2021,18,na,73,217,227,280,246,124,79,33,43,46,125,na,88,na,63,21,12,115,61,131,637,62,37,192,164,42,191,186,121,78,undefined,na,16,209,38,56,undefined,15,30,31,31,15,96,327,16,229,62,117,123,53,57,37,undefined,91,36,114,105,na,118,588,87,80,na,68,394,78,4,8,207,44,58,21,12,44,116,13
05/06/2021,19,na,45,185,174,180,173,72,61,22,27,31,116,na,69,na,20,30,7,101,32,142,554,61,35,106,162,36,96,62,91,43,undefined,na,20,111,25,47,undefined,8,18,33,22,13,66,296,19,173,53,72,83,34,50,24,undefined,55,20,113,60,na,76,402,72,31,na,47,254,45,4,6,137,20,27,28,11,33,107,4
05/06/2021,20,na,30,147,113,130,103,37,43,13,40,17,73,na,30,na,39,13,1,83,29,61,372,42,19,106,95,19,59,64,52,45,undefined,na,17,72,17,44,undefined,2,19,15,12,8,54,193,na,115,30,59,54,30,26,21,undefined,62,23,83,59,na,71,326,70,21,na,51,180,40,1,5,60,6,25,16,6,11,76,2
05/06/2021,21,na,30,90,87,95,126,45,42,21,17,18,62,na,41,na,13,19,7,64,23,57,401,40,29,125,84,17,47,37,54,43,undefined,na,9,46,11,27,undefined,9,14,19,4,1,51,154,5,130,23,63,37,16,34,7,undefined,36,19,50,27,na,52,245,46,39,na,17,114,26,2,6,70,8,15,15,2,12,62,3
05/06/2021,22,na,17,82,79,79,79,22,19,20,15,17,53,na,28,na,25,11,2,45,11,40,230,23,17,93,55,17,35,14,42,13,undefined,na,4,29,3,5,undefined,21,3,10,13,1,26,107,2,65,19,33,20,28,14,10,undefined,32,25,55,15,na,36,200,48,22,na,22,60,16,1,5,25,6,6,13,na,7,30,4
05/06/2021,23,na,16,45,33,45,54,3,4,10,6,5,15,na,17,na,14,5,2,23,4,38,154,10,14,63,57,7,18,3,27,13,undefined,na,2,21,8,2,undefined,14,2,6,6,7,12,92,4,54,16,40,7,29,7,4,undefined,10,12,23,9,na,13,93,28,2,na,7,30,6,2,0,2,na,46,5,na,na,9,na
06/06/2021,0,na,11,26,17,25,32,3,5,1,na,na,8,na,20,na,8,2,3,22,2,11,38,16,9,27,48,7,17,5,7,6,undefined,na,na,9,7,4,undefined,3,na,5,4,2,8,40,5,38,11,33,na,11,14,5,undefined,6,1,23,3,na,12,56,34,4,na,5,10,5,0,1,6,na,43,6,na,na,8,na
06/06/2021,1,na,5,26,17,14,24,4,4,6,1,na,3,na,5,na,5,7,1,9,8,5,22,10,1,12,31,2,12,1,11,7,undefined,na,na,2,1,2,undefined,2,na,1,1,1,5,29,1,25,3,24,2,8,2,6,undefined,2,2,15,6,na,5,36,15,na,na,2,3,2,0,0,na,1,2,6,na,na,3,na
06/06/2021,2,na,4,27,10,26,14,5,3,na,na,4,11,na,8,na,na,5,1,4,2,2,40,12,2,7,30,6,17,3,5,6,undefined,na,1,5,na,1,undefined,1,2,1,1,na,1,30,na,23,8,24,na,7,7,na,undefined,8,na,17,5,na,5,27,17,1,na,2,3,3,0,1,na,1,3,na,1,na,10,na
06/06/2021,3,na,5,31,9,44,7,5,2,na,1,na,2,na,1,na,1,2,na,1,1,8,25,7,1,10,34,3,28,4,8,5,undefined,na,na,1,3,na,undefined,na,na,1,na,na,2,19,na,18,2,8,na,1,4,na,undefined,2,na,8,1,na,2,21,10,na,na,2,7,0,0,1,na,na,4,na,na,na,2,na
06/06/2021,4,na,4,8,10,17,5,8,na,3,1,6,3,na,na,na,3,3,na,4,2,8,28,4,5,12,22,3,12,2,1,3,undefined,na,2,2,3,na,undefined,na,1,2,na,na,4,39,1,10,3,5,2,3,2,na,undefined,na,2,17,2,na,3,13,8,na,na,3,5,1,0,2,1,1,4,na,na,1,na,na
06/06/2021,5,na,5,4,30,36,21,10,na,4,1,na,1,na,16,na,15,11,7,3,4,11,48,19,3,40,14,5,36,1,8,7,undefined,na,2,2,7,12,undefined,4,5,na,na,na,23,73,2,34,9,17,12,1,17,2,undefined,2,3,19,4,na,8,37,14,na,na,7,9,1,0,1,na,1,13,na,1,1,4,2
06/06/2021,6,na,8,12,61,44,40,15,6,10,5,1,8,na,18,na,64,12,2,3,2,46,89,13,3,100,32,6,41,5,9,na,undefined,na,5,28,7,na,undefined,7,3,4,2,1,20,109,na,33,12,10,1,5,9,3,undefined,10,4,36,7,na,11,35,4,30,na,18,13,10,1,0,3,3,18,na,1,1,21,1
06/06/2021,7,na,23,45,41,88,64,39,49,15,9,8,34,na,39,na,30,16,3,6,5,20,141,16,11,191,87,7,48,20,10,2,undefined,na,14,79,9,5,undefined,5,12,17,17,10,32,102,1,45,25,28,6,17,5,7,undefined,6,15,36,20,na,15,40,16,40,na,19,24,10,7,5,6,6,20,na,8,5,33,21
06/06/2021,8,na,19,45,81,107,178,109,105,18,9,33,78,na,50,na,40,44,12,6,5,14,208,25,13,292,163,41,89,65,14,20,undefined,na,15,139,14,25,undefined,10,20,10,16,9,30,161,6,91,53,49,52,21,9,15,undefined,21,22,51,48,na,35,114,19,50,na,25,52,31,29,13,32,13,34,na,16,24,98,50
06/06/2021,9,na,59,66,152,174,204,213,183,16,18,45,138,na,93,na,56,63,14,29,10,56,265,38,11,515,264,90,136,94,49,38,undefined,na,32,287,25,40,undefined,11,40,17,26,14,59,228,19,129,107,139,97,47,12,27,undefined,34,42,61,87,na,62,188,30,68,na,58,102,57,45,24,103,32,53,na,14,70,159,77
06/06/2021,10,na,85,82,232,289,227,284,292,23,29,65,203,na,131,na,94,83,37,49,26,110,457,42,33,701,415,170,203,192,54,55,undefined,na,60,419,34,60,undefined,16,59,22,34,17,88,287,26,221,216,171,176,74,42,31,undefined,68,38,86,130,na,85,318,64,83,na,77,204,90,76,24,170,9,115,na,36,129,212,121
06/06/2021,11,na,127,139,304,319,297,311,377,43,27,78,246,na,147,na,121,123,56,91,46,167,548,62,27,810,580,263,208,203,96,88,undefined,na,49,421,39,100,undefined,5,62,39,57,24,120,398,41,248,282,295,246,118,84,25,undefined,84,64,142,150,na,91,422,70,141,na,73,296,158,113,42,247,7,118,na,28,136,305,126
06/06/2021,12,na,137,230,378,398,401,352,337,49,22,87,245,na,197,na,116,121,31,123,55,215,616,63,36,802,712,228,261,197,100,84,undefined,na,64,542,41,118,undefined,25,99,35,49,24,167,552,34,332,325,363,219,132,89,39,undefined,114,76,129,201,na,139,597,67,120,na,136,362,138,131,65,279,13,141,na,38,102,297,135
06/06/2021,13,na,188,243,449,443,417,304,290,49,34,77,247,na,165,na,173,87,42,182,66,234,712,69,23,820,758,210,253,201,142,100,undefined,na,58,669,59,96,undefined,20,105,36,37,28,195,599,25,281,615,393,241,119,75,49,undefined,134,109,162,269,na,139,615,100,154,na,137,502,141,136,35,275,12,117,na,27,91,267,121
06/06/2021,14,na,168,255,546,474,417,402,364,70,44,102,316,na,191,na,157,94,28,183,70,281,737,76,36,872,655,203,306,246,150,111,undefined,na,68,689,76,105,undefined,53,81,47,43,29,198,751,26,358,436,288,236,120,105,38,undefined,115,97,131,246,na,146,679,83,177,na,118,539,133,103,10,259,4,86,na,23,132,326,180
06/06/2021,15,na,156,264,476,452,465,342,422,49,57,94,349,na,217,na,149,85,43,162,48,225,780,73,42,914,521,202,287,245,131,127,undefined,na,51,712,62,106,undefined,12,71,89,89,51,245,659,35,353,283,232,248,131,122,74,undefined,102,139,137,284,na,194,705,90,122,na,163,582,119,68,26,279,10,70,na,27,100,393,132
06/06/2021,16,na,152,241,476,479,404,401,409,76,63,145,389,na,186,na,119,80,22,165,56,251,727,75,66,784,290,85,338,305,134,107,undefined,na,58,639,42,67,undefined,13,69,57,59,40,209,644,37,305,156,138,146,102,113,54,undefined,143,112,146,279,na,150,606,89,116,na,148,554,103,91,25,288,14,126,na,37,120,493,139
06/06/2021,17,na,143,195,378,562,426,575,232,86,89,111,320,na,177,na,80,46,17,149,44,232,828,60,62,535,178,81,326,758,115,87,undefined,na,35,482,26,57,undefined,14,42,69,51,25,176,591,28,248,115,113,105,91,95,74,undefined,107,110,150,151,na,124,621,97,115,na,143,496,77,8,12,242,118,165,na,43,75,337,42
06/06/2021,18,na,78,223,269,304,289,228,62,31,36,48,191,na,76,na,67,29,23,128,41,182,596,77,26,274,164,68,199,322,117,60,undefined,na,17,197,28,42,undefined,10,50,48,42,16,151,434,10,186,81,78,63,72,77,39,undefined,88,45,105,82,na,110,480,77,92,na,82,347,56,5,11,189,80,81,na,19,35,229,8
06/06/2021,19,na,67,136,150,166,189,81,40,26,36,29,126,na,57,na,31,31,14,115,33,111,495,47,19,156,140,31,78,76,70,51,undefined,na,6,126,24,11,undefined,5,22,27,17,10,59,293,13,147,50,107,34,28,38,22,undefined,59,32,88,44,na,73,362,83,39,na,33,226,36,8,6,106,17,33,na,8,19,107,4
06/06/2021,20,na,50,98,115,106,123,35,31,19,19,23,67,na,28,na,42,12,6,75,21,55,366,38,23,99,87,17,50,48,45,46,undefined,na,5,60,12,18,undefined,2,16,23,11,4,46,219,12,130,23,118,40,36,53,39,undefined,53,17,58,36,na,41,293,76,6,na,32,157,36,0,6,62,26,13,na,3,6,87,1
06/06/2021,21,na,32,112,89,104,145,24,14,18,19,19,50,na,25,na,11,9,6,36,13,41,300,51,21,88,73,13,52,41,57,28,undefined,na,6,46,7,17,undefined,6,12,15,12,4,36,146,4,116,58,83,16,19,43,17,undefined,37,25,58,23,na,42,267,32,1,na,25,111,23,0,2,46,6,20,na,1,na,53,1
06/06/2021,22,na,13,77,67,57,73,3,16,14,8,6,30,na,26,na,45,5,6,29,13,35,168,23,7,98,66,9,31,9,30,17,undefined,na,5,40,15,8,undefined,16,1,9,5,4,29,129,4,74,17,65,9,10,17,14,undefined,21,16,42,13,na,30,170,56,4,na,16,68,16,0,2,11,2,12,na,1,4,23,1
06/06/2021,23,na,9,46,30,25,44,5,2,9,13,5,23,na,15,na,13,3,2,39,7,18,110,12,8,55,45,7,17,4,10,6,undefined,na,1,19,4,8,undefined,8,4,6,na,na,14,58,1,46,8,34,4,10,13,3,undefined,14,7,24,13,na,11,82,40,6,na,4,22,5,1,2,3,2,2,na,2,2,11,na
07/06/2021,0,na,8,37,17,35,13,3,2,na,na,4,8,na,4,na,5,na,4,13,6,12,54,5,12,30,40,3,23,4,10,18,undefined,na,na,5,7,na,undefined,na,1,6,4,2,8,32,3,35,6,34,na,14,8,10,undefined,7,10,20,9,na,9,81,27,na,na,6,25,2,0,0,1,3,5,na,na,na,11,na
07/06/2021,1,na,6,26,7,14,22,na,2,3,na,na,3,na,9,na,4,1,na,19,na,6,24,na,5,4,24,3,15,3,3,12,undefined,na,1,26,1,na,undefined,1,na,3,7,5,5,24,na,17,5,18,1,2,4,7,undefined,1,na,9,6,na,31,46,12,na,na,3,4,2,0,3,1,na,21,na,na,na,2,2
07/06/2021,2,na,8,8,4,23,39,5,1,1,na,8,4,na,1,na,5,3,1,5,2,8,17,5,3,6,33,5,14,na,6,1,undefined,na,na,19,2,na,undefined,na,1,na,na,na,2,15,na,28,8,17,1,4,8,1,undefined,11,2,6,2,na,45,33,10,na,na,2,3,2,1,0,5,na,9,na,na,na,3,na
07/06/2021,3,na,6,6,10,37,6,5,na,2,na,na,5,na,4,na,9,12,1,3,1,15,19,6,na,9,16,na,31,1,1,2,undefined,na,na,1,4,1,undefined,na,na,1,na,na,4,36,2,16,2,34,1,4,1,1,undefined,na,5,6,2,na,39,32,6,na,na,1,5,11,1,4,2,na,4,na,na,na,3,na
07/06/2021,4,na,8,8,16,47,13,5,2,1,na,na,3,na,5,na,12,3,3,5,na,4,44,4,2,5,15,1,42,2,7,9,undefined,na,3,7,3,8,undefined,na,1,8,2,na,13,22,2,29,4,14,3,3,1,3,undefined,na,5,23,2,na,3,33,6,1,na,2,4,3,0,0,3,6,6,na,5,na,1,na
07/06/2021,5,na,6,18,22,70,78,15,11,22,4,7,12,na,32,na,18,26,11,na,1,16,88,17,6,71,36,4,60,6,12,2,undefined,na,7,23,16,7,undefined,5,16,18,10,9,9,146,6,44,9,21,7,8,13,1,undefined,9,16,45,3,na,9,61,17,na,na,11,16,7,6,11,3,3,23,na,10,3,19,1
07/06/2021,6,na,29,47,92,95,202,56,31,82,11,10,38,na,71,na,64,62,25,15,7,38,283,55,12,228,72,9,73,31,20,20,undefined,na,40,113,36,6,undefined,9,23,34,29,21,30,256,4,66,10,45,9,80,15,15,undefined,29,69,135,23,na,33,248,47,81,na,37,32,35,35,25,13,2,43,na,50,14,42,1
07/06/2021,7,na,55,80,165,213,309,118,113,99,35,23,88,na,111,na,66,105,59,14,10,49,379,83,32,352,91,25,160,46,29,21,undefined,na,44,176,61,7,undefined,28,60,30,31,21,81,304,18,115,59,56,29,39,41,30,undefined,42,125,174,66,na,61,182,31,130,na,68,80,95,58,61,39,42,86,na,29,30,91,8
07/06/2021,8,na,85,94,216,269,293,102,120,118,49,34,111,na,111,na,107,177,125,28,23,59,457,126,47,495,117,35,279,62,40,48,undefined,na,64,164,93,35,undefined,43,87,51,28,19,127,412,31,184,56,40,85,54,38,45,undefined,70,172,216,122,na,77,240,41,130,na,84,120,139,115,52,90,87,126,na,43,83,105,38
07/06/2021,9,na,102,88,228,237,248,127,96,66,48,26,92,na,96,na,152,167,83,21,15,82,407,89,49,428,154,40,217,67,49,60,undefined,na,71,164,75,48,undefined,46,59,62,38,25,108,413,35,188,56,64,106,48,44,14,undefined,65,96,196,106,na,69,242,101,169,na,73,114,143,137,35,111,64,90,na,28,96,112,29
07/06/2021,10,na,141,103,348,236,286,126,143,64,22,21,85,na,77,na,197,151,69,66,36,82,495,90,35,332,203,52,191,163,51,63,undefined,na,49,166,72,54,undefined,49,75,66,24,24,147,390,27,245,67,98,101,67,45,34,undefined,93,97,147,146,na,96,370,340,221,na,88,186,146,101,72,127,42,88,na,32,102,133,21
07/06/2021,11,na,150,186,322,262,285,102,127,65,47,28,91,na,81,na,190,136,82,112,69,163,554,103,40,376,183,50,206,143,92,61,undefined,na,34,181,64,60,undefined,37,72,80,27,19,171,419,23,295,101,78,122,56,82,24,undefined,93,70,105,156,na,93,407,278,206,na,84,295,157,152,37,182,49,57,na,36,101,123,29
07/06/2021,12,na,186,228,420,351,346,125,173,70,52,46,145,na,94,na,213,183,89,143,70,207,742,141,53,446,292,71,307,105,96,80,undefined,na,83,235,94,89,undefined,65,115,89,48,33,213,531,33,328,101,107,144,108,96,52,undefined,99,89,149,243,na,184,554,403,245,na,100,299,239,182,48,255,59,69,na,44,146,156,43
07/06/2021,13,na,191,194,471,422,359,127,181,79,38,43,163,na,117,na,245,179,105,152,74,212,812,150,50,464,271,70,230,102,112,77,undefined,na,58,417,76,89,undefined,73,108,100,37,24,246,567,41,407,112,83,155,115,101,31,undefined,138,126,160,245,na,129,523,279,317,na,106,372,235,156,48,257,13,77,na,35,110,172,42
07/06/2021,14,na,158,142,449,506,380,114,138,116,39,34,139,na,99,na,237,110,93,129,53,188,808,127,59,609,207,46,179,84,74,77,undefined,na,60,310,82,64,undefined,57,76,60,61,34,212,527,40,471,85,96,151,88,100,33,undefined,129,131,192,187,na,122,500,115,261,na,119,378,176,164,52,200,6,94,na,58,88,155,47
07/06/2021,15,na,160,193,451,444,374,113,162,91,22,29,107,na,109,na,205,134,92,175,54,173,812,98,64,556,184,49,237,102,87,64,undefined,na,50,263,85,55,undefined,45,75,83,43,33,236,568,29,479,72,55,141,114,93,43,undefined,123,144,177,232,na,158,627,105,196,na,140,419,177,94,24,198,22,71,na,43,98,147,40
07/06/2021,16,na,165,189,432,373,419,179,194,131,51,67,196,na,145,na,153,114,101,117,35,271,902,130,100,465,201,81,252,117,102,70,undefined,na,43,331,62,71,undefined,54,70,83,57,39,207,613,24,409,105,83,137,66,110,42,undefined,123,192,267,263,na,163,628,117,247,na,127,477,185,94,28,232,49,86,na,41,122,219,68
07/06/2021,17,na,174,224,434,516,506,278,252,151,50,103,269,na,202,na,164,115,89,142,55,207,1099,128,70,561,215,70,381,181,149,79,undefined,na,67,511,84,93,undefined,34,75,89,70,48,231,774,42,405,108,112,88,89,109,74,undefined,146,231,312,207,na,191,726,102,236,na,177,538,162,18,26,285,115,128,na,42,115,388,19
07/06/2021,18,na,95,204,316,351,355,167,166,55,80,68,235,na,143,na,138,53,45,168,58,175,827,97,72,394,219,66,272,101,108,56,undefined,na,45,315,52,38,undefined,7,48,73,58,38,171,506,37,307,82,94,66,89,83,67,undefined,136,135,201,128,na,142,624,111,152,na,115,427,96,3,14,201,34,118,na,21,42,295,10
07/06/2021,19,na,58,154,185,203,204,78,107,41,58,44,127,na,57,na,72,52,10,111,46,139,601,117,41,210,156,44,138,58,80,56,undefined,na,26,176,23,46,undefined,13,24,32,26,22,107,276,14,211,63,104,47,54,66,38,undefined,90,64,106,62,na,86,448,88,60,na,62,255,68,4,6,117,41,38,na,15,31,157,2
07/06/2021,20,na,46,116,153,130,115,32,40,39,20,28,90,na,35,na,40,17,8,55,30,100,421,80,27,107,105,19,87,37,53,39,undefined,na,9,118,21,25,undefined,1,10,22,15,5,63,266,5,134,30,88,81,21,51,15,undefined,64,42,84,74,na,83,289,72,44,na,42,182,41,3,5,89,11,30,na,3,11,73,2
07/06/2021,21,na,16,90,76,95,174,27,25,35,8,24,47,na,32,na,36,20,15,29,31,73,369,44,33,84,68,14,43,16,33,30,undefined,na,7,60,14,14,undefined,14,10,11,11,3,45,183,4,105,28,72,39,30,24,17,undefined,53,37,91,38,na,46,266,45,33,na,18,108,44,0,2,39,9,26,na,2,5,47,2
07/06/2021,22,na,20,75,68,58,83,13,19,43,9,3,25,na,20,na,50,25,8,17,5,47,226,14,23,102,58,9,31,6,28,23,undefined,na,16,32,11,8,undefined,14,7,14,3,3,27,166,4,70,23,70,5,31,29,12,undefined,22,14,60,18,na,41,198,58,21,na,28,51,21,5,3,35,12,15,na,3,6,25,3
07/06/2021,23,na,15,43,31,31,58,2,9,14,10,5,19,na,16,na,10,2,7,29,3,29,182,31,14,70,71,8,7,19,13,11,undefined,na,8,21,10,6,undefined,7,9,14,6,4,10,148,na,67,20,51,3,6,13,10,undefined,7,23,21,14,na,52,87,35,17,na,9,18,14,0,3,11,2,7,na,3,na,10,1
08/06/2021,0,na,11,23,24,35,23,5,6,5,na,3,11,na,1,na,10,5,4,18,6,6,48,5,4,24,29,3,19,5,15,2,undefined,na,2,6,5,1,undefined,na,1,2,1,1,14,72,5,50,8,24,na,15,2,2,undefined,7,11,23,8,na,55,56,17,7,na,4,25,7,1,2,na,na,2,na,1,na,8,na
08/06/2021,1,na,3,9,11,15,4,6,1,2,1,4,11,na,4,na,5,10,3,17,3,7,31,5,5,3,27,5,12,2,10,2,undefined,na,na,10,2,2,undefined,na,1,na,na,na,5,28,na,26,5,21,na,3,6,2,undefined,6,13,13,6,na,17,27,19,2,na,4,22,7,4,7,1,7,3,na,na,na,4,na
08/06/2021,2,na,7,7,6,10,19,6,na,1,1,na,2,na,5,na,2,11,2,4,3,7,27,2,4,2,15,na,13,3,5,4,undefined,na,na,3,2,na,undefined,na,na,na,na,na,4,18,na,47,3,8,4,5,8,na,undefined,15,7,7,2,na,27,33,9,3,na,na,11,5,0,0,1,na,3,na,na,1,2,na
08/06/2021,3,na,2,6,6,28,11,1,na,1,2,na,na,na,1,na,9,7,4,5,1,13,44,2,1,6,9,1,27,3,4,na,undefined,na,1,2,5,8,undefined,2,5,3,2,na,2,28,na,39,1,4,4,2,7,6,undefined,1,1,8,4,na,42,21,5,2,na,na,28,8,0,5,na,3,30,na,na,na,na,na
08/06/2021,4,na,4,9,16,48,19,3,3,4,na,na,5,na,6,na,1,6,4,1,na,7,24,4,4,5,15,2,53,2,5,3,undefined,na,2,3,3,5,undefined,1,1,9,4,2,6,64,5,25,2,7,4,6,5,7,undefined,na,2,8,7,na,11,30,7,6,na,6,18,6,0,4,3,4,26,na,3,1,3,na
08/06/2021,5,na,8,16,30,68,85,10,13,21,4,1,9,na,26,na,18,27,11,6,2,23,104,10,2,59,42,5,47,7,13,11,undefined,na,8,14,6,10,undefined,3,13,21,12,8,22,127,7,42,17,10,3,11,13,3,undefined,13,25,47,2,na,14,73,12,na,na,10,23,10,1,5,11,6,35,na,11,4,9,1
08/06/2021,6,na,29,45,98,101,192,45,13,66,9,5,15,na,60,na,73,86,29,9,8,46,269,47,34,184,83,19,91,19,26,21,undefined,na,20,61,18,5,undefined,9,28,31,17,11,49,283,9,79,23,52,8,91,19,6,undefined,25,68,126,10,na,31,251,53,86,na,34,26,28,9,8,10,4,126,na,1,3,23,3
08/06/2021,7,na,38,51,158,162,282,55,61,98,16,2,37,na,96,na,47,96,53,26,13,45,317,91,32,205,99,33,129,40,30,32,undefined,na,34,104,49,11,undefined,28,39,39,13,13,68,309,24,108,43,40,19,30,33,30,undefined,59,94,162,64,na,54,167,33,112,na,67,73,70,56,26,29,32,100,na,15,17,32,2
08/06/2021,8,na,74,33,214,196,356,53,65,104,36,10,40,na,86,na,146,167,138,24,23,90,415,79,28,210,110,64,165,19,59,32,undefined,na,19,146,58,26,undefined,23,103,56,20,16,101,473,26,160,88,30,71,52,59,23,undefined,62,141,214,55,na,59,191,29,93,na,58,79,107,50,78,104,16,60,na,26,28,29,9
08/06/2021,9,na,111,32,217,137,231,25,30,69,27,5,30,na,49,na,142,151,90,32,30,46,437,59,30,219,227,66,103,26,79,28,undefined,na,33,82,57,26,undefined,31,83,48,17,15,116,427,33,199,75,55,115,64,45,17,undefined,51,48,127,81,na,57,207,57,135,na,61,99,108,88,39,124,75,79,na,16,46,35,15
08/06/2021,10,na,112,33,278,119,198,23,49,38,37,1,21,na,49,na,167,111,109,59,35,114,454,61,47,138,198,83,92,21,77,64,undefined,na,19,62,62,43,undefined,37,60,46,12,9,101,403,23,198,90,75,113,64,42,23,undefined,96,45,106,95,na,74,230,64,119,na,54,119,104,86,56,168,69,46,na,29,74,27,7
08/06/2021,11,na,122,57,292,153,214,31,57,56,23,9,33,na,38,na,169,149,66,77,42,137,434,60,36,194,301,90,118,22,100,60,undefined,na,6,88,56,55,undefined,118,55,50,16,22,145,306,20,233,99,68,107,73,49,24,undefined,85,54,94,94,na,93,364,63,186,na,53,136,126,100,50,159,20,47,na,20,56,23,12
08/06/2021,12,na,173,109,414,214,291,55,104,84,38,10,73,na,78,na,176,180,92,108,51,165,568,100,36,289,485,133,166,36,97,90,undefined,na,28,191,93,74,undefined,98,92,86,25,17,214,488,36,299,146,136,173,103,88,40,undefined,123,79,172,192,na,140,428,69,205,na,88,272,192,149,29,300,60,44,na,32,121,95,15
08/06/2021,13,na,206,130,434,250,340,76,139,68,26,18,113,na,95,na,204,175,95,128,70,170,646,103,120,385,502,140,176,42,89,84,undefined,na,49,205,84,100,undefined,53,76,63,60,45,204,528,26,384,224,175,143,104,89,46,undefined,133,91,218,215,na,127,541,112,191,na,91,292,146,136,26,257,33,53,na,54,93,142,28
08/06/2021,14,na,161,105,440,242,329,70,138,89,41,19,121,na,111,na,237,127,88,109,47,180,644,87,283,412,452,92,167,70,120,68,undefined,na,42,200,67,53,undefined,44,73,40,45,42,185,495,28,407,158,124,133,122,112,25,undefined,123,83,180,237,na,123,502,82,239,na,91,346,148,126,17,226,9,92,na,43,81,160,47
08/06/2021,15,na,171,na,385,301,392,70,118,90,28,21,97,na,110,na,177,92,69,114,50,199,842,67,339,344,278,76,198,49,109,56,undefined,na,49,234,77,61,undefined,83,59,37,33,27,181,532,23,431,142,90,120,67,92,27,undefined,89,80,180,220,na,144,595,76,244,na,126,376,147,95,18,160,12,45,na,52,94,123,33
08/06/2021,16,na,150,100,402,371,412,126,213,132,51,48,183,na,144,na,165,117,83,120,43,242,807,105,413,420,166,58,249,90,119,45,undefined,na,39,308,92,43,undefined,91,74,71,57,42,248,545,29,394,79,65,127,75,98,43,undefined,144,101,263,229,na,140,598,78,197,na,118,454,164,70,23,228,62,67,na,23,132,227,46
08/06/2021,17,na,142,222,446,429,531,187,188,145,66,76,302,na,193,na,142,139,114,129,47,264,977,139,485,476,215,77,382,130,138,76,undefined,na,41,406,81,61,undefined,23,89,60,71,48,176,725,37,400,123,81,120,135,78,37,undefined,180,150,253,159,na,200,739,120,199,na,154,488,130,13,24,290,101,88,na,38,97,328,16
08/06/2021,18,na,92,135,278,291,337,111,73,75,42,45,148,na,104,na,53,53,31,130,40,211,777,103,320,299,174,71,217,69,121,46,undefined,na,22,253,52,54,undefined,13,53,40,36,23,142,458,18,330,83,65,71,82,95,36,undefined,147,85,172,104,na,134,595,69,92,na,82,374,79,6,11,206,43,72,na,23,44,198,5
08/06/2021,19,na,68,56,167,114,167,29,42,24,30,11,92,na,42,na,22,38,16,83,23,101,492,66,215,136,122,39,93,24,64,32,undefined,na,4,112,30,19,undefined,6,31,32,25,13,53,245,27,164,42,67,64,34,36,27,undefined,96,46,111,65,na,60,395,101,44,na,31,199,65,3,7,140,18,46,na,na,27,72,3
08/06/2021,20,na,34,60,88,85,149,20,14,15,22,8,65,na,33,na,30,18,8,54,20,69,377,22,134,72,84,15,51,17,82,45,undefined,na,3,51,10,32,undefined,1,18,15,13,6,37,177,4,130,21,57,49,36,28,20,undefined,52,21,60,35,na,55,276,76,19,na,22,144,31,0,4,49,9,20,na,na,15,37,4
08/06/2021,21,na,22,70,92,63,112,8,17,18,22,6,47,na,20,na,31,9,2,41,27,61,302,62,192,69,75,16,43,5,41,24,undefined,na,4,35,18,10,undefined,10,16,14,2,1,36,163,2,106,12,44,16,14,28,11,undefined,29,26,81,25,na,39,256,47,43,na,14,83,27,2,1,61,7,12,na,na,10,28,na
08/06/2021,22,na,17,68,63,42,91,5,10,31,9,4,23,na,25,na,19,32,12,30,20,29,229,25,132,89,60,17,15,4,43,11,undefined,na,2,29,8,6,undefined,36,22,11,7,3,22,119,2,80,21,22,11,26,18,14,undefined,16,9,42,21,na,29,159,39,20,na,26,52,10,0,0,23,6,11,na,na,5,21,na
08/06/2021,23,na,18,27,40,40,63,5,2,5,12,2,18,na,18,na,11,5,1,24,6,25,117,7,66,44,69,9,15,3,18,22,undefined,na,1,9,9,4,undefined,17,5,3,1,na,6,98,1,65,9,18,4,11,13,4,undefined,24,3,29,13,na,10,86,32,9,na,9,15,5,1,2,4,na,4,na,na,1,11,na
09/06/2021,0,na,na,10,19,20,18,1,4,5,3,na,6,na,4,na,3,5,1,23,6,13,57,6,26,37,46,1,17,na,14,17,undefined,na,na,5,1,5,undefined,na,2,4,3,2,11,58,3,52,11,26,4,8,3,7,undefined,8,5,14,11,na,11,51,22,11,na,6,13,0,0,1,3,1,7,na,na,na,7,na
09/06/2021,1,na,3,12,7,12,4,1,6,4,2,5,15,na,na,na,4,2,2,10,1,4,25,3,21,6,28,2,8,1,7,10,undefined,na,na,1,1,3,undefined,na,1,2,1,1,7,33,na,37,2,13,3,7,4,na,undefined,2,4,5,2,na,3,57,24,8,na,3,6,6,0,2,2,na,3,na,na,na,12,1
09/06/2021,2,na,5,7,11,16,23,2,2,1,1,1,5,na,na,na,4,6,2,1,1,6,35,13,8,5,26,4,14,na,9,na,undefined,na,3,na,na,na,undefined,na,na,2,1,na,5,9,3,13,7,7,1,6,5,1,undefined,7,5,11,4,na,6,43,7,3,na,7,6,3,0,0,5,9,2,na,na,2,6,na
09/06/2021,3,na,6,11,12,51,1,1,na,2,3,na,3,na,na,na,12,13,3,na,5,9,19,3,15,15,16,na,29,na,8,na,undefined,na,1,na,4,2,undefined,na,1,3,3,2,7,27,na,27,na,6,2,8,na,2,undefined,3,1,10,5,na,3,24,8,3,na,na,2,4,0,0,2,2,2,na,na,na,2,na
09/06/2021,4,na,5,13,11,40,13,4,1,1,na,na,4,na,3,na,1,8,3,6,3,6,20,8,25,8,21,9,47,4,10,9,undefined,na,na,4,8,6,undefined,4,2,5,2,1,4,32,5,42,10,10,4,6,na,2,undefined,1,2,9,3,na,9,44,7,3,na,1,9,8,0,3,4,10,6,na,1,na,4,na
09/06/2021,5,na,10,18,30,73,70,11,13,23,6,3,5,na,25,na,24,26,5,6,2,17,81,14,102,60,34,6,53,5,23,4,undefined,na,6,16,6,7,undefined,3,7,13,5,7,5,115,6,35,11,5,8,25,13,2,undefined,10,24,51,5,na,14,75,17,4,na,8,36,16,4,3,2,1,17,na,na,2,5,2
09/06/2021,6,na,21,37,77,105,213,59,32,54,16,9,33,na,80,na,81,73,37,9,10,25,211,56,239,205,69,6,73,19,24,15,undefined,na,26,84,24,14,undefined,10,29,37,18,12,45,242,7,72,11,43,8,77,31,5,undefined,28,71,115,20,na,32,280,51,68,na,39,49,38,17,13,9,3,51,na,41,4,38,na
09/06/2021,7,na,54,62,157,192,314,119,123,95,30,22,75,na,99,na,82,100,45,16,9,39,290,82,252,300,89,23,171,57,28,48,undefined,na,26,163,50,20,undefined,21,58,30,48,13,66,271,15,115,71,33,36,51,33,17,undefined,54,94,168,78,na,60,171,35,99,na,56,62,73,51,21,44,32,58,na,40,41,86,5
09/06/2021,8,na,81,105,222,263,350,95,125,125,54,28,118,na,110,na,174,174,116,35,29,85,470,90,295,295,175,49,213,37,41,45,undefined,na,39,243,116,34,undefined,54,114,56,69,28,128,468,41,208,54,61,101,60,44,35,undefined,81,162,258,138,na,82,258,62,148,na,81,119,164,104,48,110,43,74,na,41,69,147,17
09/06/2021,9,na,87,115,249,204,249,63,90,59,47,22,72,na,86,na,160,156,81,33,24,70,492,84,223,320,195,41,156,42,46,78,undefined,na,35,169,80,43,undefined,54,70,49,78,23,148,414,35,202,59,73,141,55,65,24,undefined,64,96,164,121,na,95,265,95,98,na,80,147,114,116,59,149,55,52,na,38,86,85,20
09/06/2021,10,na,109,68,241,134,233,40,61,38,36,8,13,na,51,na,123,103,62,50,30,94,416,54,267,164,129,40,103,12,84,54,undefined,na,15,84,56,47,undefined,29,69,41,53,19,130,328,20,177,123,48,109,71,31,19,undefined,57,51,106,81,na,94,286,306,144,na,34,121,69,74,21,148,35,40,na,33,69,23,9
09/06/2021,11,na,107,64,239,141,263,25,40,37,33,na,7,na,36,na,127,98,59,59,27,93,492,44,214,153,147,47,86,13,78,46,undefined,na,33,52,57,46,undefined,23,47,33,17,9,109,296,12,178,73,40,95,49,44,20,undefined,68,38,99,53,na,93,271,244,111,na,36,95,71,51,25,124,24,25,na,28,45,17,9
09/06/2021,12,na,130,81,364,135,153,15,37,70,46,1,22,na,53,na,143,148,65,60,39,133,485,56,283,209,300,74,101,14,58,48,undefined,na,28,48,66,65,undefined,51,95,51,11,8,140,421,21,226,99,88,142,78,54,21,undefined,88,38,132,107,na,85,401,211,159,na,54,160,116,103,33,156,22,22,na,34,58,22,10
09/06/2021,13,na,149,68,374,139,187,38,44,70,44,4,30,na,57,na,203,117,93,71,50,173,600,62,292,252,196,49,96,24,101,73,undefined,na,19,102,53,77,undefined,63,61,55,29,19,174,372,41,325,65,58,139,66,92,37,undefined,120,51,163,149,na,105,487,231,183,na,59,225,117,116,34,224,17,32,na,30,55,38,13
09/06/2021,14,na,140,64,346,148,290,21,55,71,31,2,33,na,71,na,291,96,58,92,36,170,599,71,346,308,174,48,74,22,84,45,undefined,na,23,107,57,57,undefined,44,43,53,46,23,142,414,28,374,89,78,110,61,71,34,undefined,119,51,147,155,na,106,452,88,162,na,66,237,123,66,25,171,18,48,na,25,46,35,15
09/06/2021,15,na,127,36,314,156,264,17,81,40,34,1,9,na,74,na,143,93,45,110,38,118,568,59,441,232,99,44,93,15,92,38,undefined,na,15,54,66,32,undefined,51,52,31,16,8,130,365,18,269,56,33,84,74,54,8,undefined,88,72,182,70,na,94,457,58,132,na,67,155,80,32,10,150,11,17,na,32,35,18,12
09/06/2021,16,na,121,60,266,180,286,36,188,95,26,2,15,na,67,na,92,80,63,82,34,110,706,76,460,169,117,29,124,10,94,23,undefined,na,4,105,47,27,undefined,71,37,27,15,7,108,418,7,298,35,28,54,48,80,26,undefined,101,111,169,82,na,95,438,71,169,na,67,154,81,14,9,204,42,48,na,18,55,19,3
09/06/2021,17,na,96,84,266,207,321,30,143,103,27,5,27,na,101,na,67,44,81,80,27,159,807,83,508,173,155,48,127,27,78,40,undefined,na,10,109,63,40,undefined,29,42,35,21,19,144,450,23,264,65,87,61,82,70,28,undefined,115,183,218,60,na,126,492,78,156,na,108,171,79,3,9,235,74,168,na,4,44,41,5
09/06/2021,18,na,57,70,189,166,207,44,22,27,43,10,39,na,62,na,65,29,21,90,38,133,603,46,330,110,147,42,108,28,91,43,undefined,na,10,110,52,37,undefined,11,32,31,20,13,90,302,20,260,64,46,48,59,52,19,undefined,92,95,128,65,na,91,415,62,57,na,55,230,75,3,9,212,32,153,na,na,37,44,6
09/06/2021,19,na,37,67,157,98,119,14,13,16,31,3,11,na,33,na,35,39,8,64,43,86,485,58,223,47,147,36,52,10,66,49,undefined,na,1,134,26,19,undefined,21,18,27,18,10,66,205,18,166,49,59,34,27,43,19,undefined,72,42,72,38,na,79,329,74,32,na,36,150,60,2,8,152,36,97,na,na,26,32,na
09/06/2021,20,na,30,55,77,36,81,4,7,8,15,3,16,na,25,na,31,30,4,54,27,63,379,20,172,46,95,25,32,7,41,58,undefined,na,na,61,13,27,undefined,5,10,10,6,4,31,155,17,124,28,56,29,27,31,6,undefined,33,14,58,30,na,57,269,52,39,na,27,95,34,0,1,66,7,88,na,na,3,19,1
09/06/2021,21,na,21,56,49,36,91,6,4,6,12,4,8,na,14,na,20,12,1,40,9,39,267,29,175,68,63,13,27,2,20,22,undefined,na,na,21,12,18,undefined,3,8,15,7,4,18,103,9,135,17,48,16,19,25,11,undefined,43,22,71,8,na,28,205,41,21,na,15,62,25,0,2,48,2,36,na,na,2,2,2
09/06/2021,22,na,10,41,46,30,82,na,6,28,13,1,6,na,24,na,38,32,13,19,8,42,208,14,155,79,55,13,12,6,34,23,undefined,na,2,15,9,5,undefined,24,3,14,6,5,21,108,3,83,12,41,6,12,11,14,undefined,22,30,43,8,na,32,147,34,28,na,17,29,8,1,2,44,1,81,na,1,2,3,na
09/06/2021,23,na,4,36,26,25,49,na,na,7,3,na,2,na,11,na,10,12,2,21,5,9,110,6,66,50,46,6,10,na,10,28,undefined,na,4,10,5,5,undefined,3,na,5,na,na,9,81,3,61,8,16,4,20,9,6,undefined,15,13,22,7,na,29,75,19,6,na,8,14,10,2,0,3,1,15,na,4,na,2,na
10/06/2021,0,na,51,16,14,14,16,na,na,8,na,1,3,na,na,na,14,7,2,12,6,4,41,4,35,10,49,4,13,1,12,4,undefined,na,na,10,5,1,undefined,na,na,5,na,1,4,33,6,17,4,46,13,9,4,4,undefined,14,5,17,6,na,27,48,15,11,na,6,11,3,1,0,3,1,1,na,3,na,1,na
10/06/2021,1,na,7,29,14,27,9,1,na,na,1,na,1,na,na,na,2,9,na,22,8,10,19,na,15,5,26,3,9,2,2,3,undefined,na,na,5,2,3,undefined,na,na,1,na,na,1,21,na,24,3,8,1,13,4,5,undefined,1,1,10,4,na,100,59,17,4,na,2,1,4,0,0,1,1,3,na,na,na,na,na
10/06/2021,2,na,7,10,10,18,28,2,na,na,1,na,3,na,2,na,3,2,1,5,2,8,39,na,6,4,41,4,16,1,4,7,undefined,na,na,15,2,6,undefined,na,2,2,2,2,1,15,1,35,6,19,3,7,2,1,undefined,1,1,11,3,na,71,36,5,7,na,1,4,1,0,0,1,7,5,na,na,na,3,1
10/06/2021,3,na,3,7,9,25,7,2,na,1,2,na,na,na,na,na,7,2,5,3,1,2,5,5,30,4,24,1,22,na,3,2,undefined,na,na,8,1,na,undefined,na,na,1,na,na,3,21,na,25,na,17,1,7,4,1,undefined,3,na,4,3,na,193,49,10,2,na,1,na,3,0,0,1,2,1,na,2,1,na,na
10/06/2021,4,na,9,9,12,40,10,4,2,1,2,na,1,na,3,na,1,10,3,7,na,15,43,3,10,5,34,na,41,na,7,na,undefined,na,na,2,na,na,undefined,na,1,3,na,na,10,24,2,45,3,7,na,11,2,3,undefined,na,5,9,5,na,6,30,7,4,na,1,6,1,0,2,2,11,7,na,9,na,2,na
10/06/2021,5,na,8,7,30,50,88,5,3,19,1,1,1,na,21,na,16,28,9,7,2,8,68,22,112,60,29,7,40,3,7,20,undefined,na,9,15,15,12,undefined,2,4,8,13,6,7,113,5,32,20,6,15,10,15,2,undefined,3,16,39,7,na,16,70,15,5,na,10,14,7,0,5,6,8,29,na,4,2,4,na
10/06/2021,6,na,19,39,104,103,195,33,18,67,10,5,16,na,67,na,72,93,20,10,8,46,241,55,245,151,86,18,51,12,26,10,undefined,na,26,71,27,5,undefined,12,26,34,14,14,42,231,4,111,26,67,12,83,19,11,undefined,19,103,107,13,na,46,235,76,73,na,114,30,40,11,8,11,8,44,na,39,6,21,2
10/06/2021,7,na,48,41,159,188,220,69,69,108,26,14,31,na,105,na,78,102,38,21,13,32,383,84,352,245,124,37,131,34,40,41,undefined,na,37,106,47,17,undefined,25,59,37,18,14,66,320,11,112,44,54,31,65,39,18,undefined,59,118,173,48,na,55,185,35,68,na,163,74,100,24,31,41,39,79,na,21,27,58,7
10/06/2021,8,na,91,64,247,268,262,60,82,107,30,18,42,na,104,na,108,153,114,20,24,43,498,90,329,240,184,51,180,38,33,27,undefined,na,36,153,53,31,undefined,52,85,57,49,30,123,417,26,185,84,48,90,44,39,30,undefined,66,165,202,97,na,82,246,47,89,na,88,122,120,93,41,85,97,93,na,25,73,55,15
10/06/2021,9,na,107,81,250,152,180,27,48,79,54,1,19,na,73,na,154,159,89,32,25,76,515,73,324,228,265,77,119,22,48,60,undefined,na,22,62,75,60,undefined,37,74,46,27,11,106,459,19,355,100,64,92,54,48,19,undefined,78,74,191,87,na,82,219,75,123,na,70,107,124,107,36,122,64,62,na,11,63,37,6
10/06/2021,10,na,105,83,270,167,173,17,34,56,51,1,15,na,46,na,146,128,77,47,23,100,433,69,297,173,292,58,102,15,59,64,undefined,na,18,81,53,63,undefined,107,83,52,30,16,127,362,25,213,102,85,140,43,41,19,undefined,91,44,137,116,na,99,275,42,154,na,55,148,104,83,53,132,30,61,na,16,80,34,9
10/06/2021,11,na,115,101,325,182,220,25,40,45,35,8,25,na,64,na,170,125,69,94,32,117,531,80,249,227,358,71,141,23,78,54,undefined,na,24,89,51,71,undefined,31,86,57,25,29,136,410,20,256,126,125,120,69,56,22,undefined,89,72,123,140,na,109,327,57,139,na,62,189,107,103,18,146,33,58,na,17,79,42,7
10/06/2021,12,na,159,221,436,223,186,47,51,69,50,12,56,na,66,na,233,174,64,100,50,169,499,106,319,272,423,106,146,43,102,85,undefined,na,27,113,106,65,undefined,59,104,82,28,13,198,411,37,308,149,178,156,79,104,32,undefined,132,109,137,157,na,118,501,64,174,na,75,250,187,143,45,227,28,48,na,40,85,86,19
10/06/2021,13,na,203,238,474,253,254,60,101,72,32,18,70,na,71,na,212,155,72,141,55,180,651,104,272,323,451,89,154,33,111,92,undefined,na,32,135,138,106,undefined,49,85,63,51,29,239,542,33,330,149,192,164,86,116,39,undefined,135,115,197,208,na,156,511,113,219,na,117,326,198,141,47,241,14,41,na,25,88,84,26
10/06/2021,14,na,153,202,393,294,326,70,124,69,27,22,116,na,95,na,220,135,74,131,57,163,703,115,347,415,404,78,196,45,111,57,undefined,na,35,201,71,88,undefined,89,77,53,51,42,205,554,50,362,154,151,138,97,113,46,undefined,112,104,175,212,na,133,553,89,160,na,184,298,170,145,40,222,10,56,na,38,90,124,32
10/06/2021,15,na,191,237,447,359,365,99,149,92,27,39,132,na,117,na,225,149,88,149,76,221,758,68,352,444,280,56,215,71,129,99,undefined,na,26,224,75,58,undefined,50,62,56,49,46,180,614,40,408,134,115,151,181,101,46,undefined,110,164,194,279,na,169,636,84,194,na,118,397,183,130,33,205,10,52,na,44,97,178,31
10/06/2021,16,211,156,253,421,380,443,129,229,107,41,57,184,na,152,na,173,121,71,145,75,229,848,120,389,438,206,74,259,86,121,81,undefined,na,37,318,83,61,undefined,194,71,72,76,53,214,655,45,395,113,81,157,70,102,58,undefined,152,180,277,265,na,160,630,106,197,na,118,481,169,65,23,254,14,86,na,26,116,251,58
10/06/2021,17,265,155,313,450,470,592,214,257,144,62,64,257,na,218,na,151,96,98,165,65,262,1147,157,526,558,194,84,312,131,140,86,undefined,na,47,387,80,108,undefined,130,73,83,67,53,220,695,47,439,101,88,88,119,113,74,undefined,161,238,280,188,na,199,748,120,127,na,165,508,150,20,19,288,40,131,na,29,117,330,12
10/06/2021,18,170,105,298,335,340,350,174,165,60,56,49,191,na,131,na,72,50,38,169,49,220,874,122,379,373,232,57,248,113,159,69,undefined,na,34,343,55,67,undefined,30,40,57,54,38,175,483,34,329,86,77,100,93,108,46,undefined,153,136,174,100,na,153,695,106,102,na,111,448,127,4,20,281,31,81,na,23,59,240,9
10/06/2021,19,158,72,234,255,262,217,79,96,53,33,71,157,na,74,na,65,31,25,108,47,125,638,99,223,206,221,44,139,67,97,50,undefined,na,23,209,39,53,undefined,37,41,40,38,23,129,391,17,228,73,89,76,65,68,27,undefined,79,79,127,85,na,115,469,109,76,na,72,295,77,7,14,151,45,77,na,10,41,221,9
10/06/2021,20,126,45,173,141,135,162,38,50,30,31,59,144,na,52,na,52,47,8,83,23,82,429,50,196,167,148,22,81,31,78,64,undefined,na,11,110,39,29,undefined,41,22,19,22,18,70,281,4,211,37,104,60,47,48,16,undefined,63,37,80,54,na,76,345,85,20,na,28,197,60,3,9,70,3,37,na,6,13,157,20
10/06/2021,21,74,28,168,100,145,152,26,36,27,29,31,105,na,58,na,50,19,8,68,13,63,386,67,185,166,116,28,81,23,67,42,undefined,na,10,76,15,19,undefined,23,12,26,11,7,85,220,8,152,29,80,66,29,34,13,undefined,56,48,94,42,na,47,315,61,39,na,51,143,33,2,0,46,5,22,na,7,7,105,na
10/06/2021,22,51,37,119,92,101,116,10,17,41,18,15,41,na,29,na,52,43,7,30,6,38,327,21,150,100,108,19,28,11,42,21,undefined,na,3,61,11,7,undefined,50,13,18,14,8,39,195,13,94,26,79,25,31,16,8,undefined,30,36,66,26,na,41,209,36,30,na,30,107,27,1,2,33,6,12,na,1,5,45,na
10/06/2021,23,35,11,73,51,63,46,1,4,14,16,5,19,na,19,na,11,13,4,43,8,16,183,19,98,80,58,10,35,12,27,13,undefined,na,3,23,13,13,undefined,7,6,10,6,3,18,106,3,83,12,57,8,23,12,2,undefined,18,10,31,21,na,18,111,24,15,na,21,23,10,0,5,10,3,19,na,2,3,12,7
11/06/2021,0,23,10,53,32,36,31,1,8,6,1,8,18,na,10,na,16,11,na,20,2,28,60,1,47,33,63,11,33,na,25,7,undefined,na,1,8,2,4,undefined,na,6,4,4,4,17,58,4,55,12,51,4,25,9,5,undefined,9,11,31,9,na,12,93,16,7,na,4,16,4,0,4,1,5,1,na,1,na,10,2
11/06/2021,1,13,6,44,27,29,21,2,na,4,1,8,8,na,7,na,2,8,1,14,8,16,40,9,26,11,35,na,24,5,12,2,undefined,na,1,6,2,12,undefined,na,2,3,2,2,12,36,3,57,3,26,1,11,5,4,undefined,6,9,20,4,na,15,72,15,3,na,10,11,9,1,1,na,na,12,na,1,na,5,na
11/06/2021,2,19,4,26,9,20,9,5,1,4,na,2,8,na,na,na,2,9,na,23,6,13,74,5,21,8,28,1,14,2,12,1,undefined,na,na,2,na,na,undefined,1,3,8,na,na,4,37,1,68,5,15,2,1,13,6,undefined,11,6,24,7,na,5,63,11,9,na,4,12,5,0,0,1,1,13,na,1,na,3,na
11/06/2021,3,3,18,11,18,50,13,1,1,6,2,na,3,na,3,na,20,4,1,7,7,17,19,18,29,8,33,2,43,1,7,4,undefined,na,na,5,7,1,undefined,na,4,na,na,na,3,33,1,42,8,18,2,6,7,6,undefined,3,3,7,6,na,7,37,5,3,na,6,8,6,2,9,na,na,2,na,na,na,1,na
11/06/2021,4,11,5,23,31,38,14,3,1,2,na,na,3,na,5,na,9,7,4,na,2,14,24,na,22,24,30,7,35,1,22,8,undefined,na,3,6,1,12,undefined,2,15,13,3,2,12,36,3,58,2,11,7,10,1,9,undefined,3,9,16,3,na,5,27,4,6,na,5,9,5,0,4,4,2,1,na,10,na,6,2
11/06/2021,5,11,8,34,33,64,87,17,15,26,4,3,14,na,36,na,11,27,6,6,9,27,85,14,117,73,57,7,54,11,21,10,undefined,na,9,22,19,12,undefined,6,14,18,6,4,16,127,7,46,15,12,3,11,14,4,undefined,16,37,43,6,na,15,67,12,13,na,14,19,16,5,2,3,4,30,na,3,na,13,1
11/06/2021,6,71,30,74,114,138,248,77,35,82,12,15,36,na,80,na,84,112,34,20,10,33,294,62,306,213,131,30,113,36,39,13,undefined,na,47,106,25,2,undefined,26,33,35,40,25,51,336,7,127,28,81,17,96,28,10,undefined,28,118,120,26,na,44,276,53,60,na,66,38,55,17,17,13,5,54,na,55,19,47,1
11/06/2021,7,147,82,86,205,256,362,138,134,108,40,24,68,na,156,na,117,183,98,34,10,69,461,121,391,386,160,45,215,66,43,88,undefined,na,37,196,72,19,undefined,31,68,41,53,20,92,479,16,200,63,83,50,64,58,29,undefined,61,184,254,82,na,72,261,26,69,na,90,81,135,78,85,75,99,97,na,32,57,83,13
11/06/2021,8,226,122,134,366,388,507,149,156,177,75,43,106,na,191,na,256,280,196,44,34,88,676,188,605,409,250,92,344,81,62,73,undefined,na,48,232,136,51,undefined,79,136,77,98,26,157,782,35,356,109,72,117,130,103,43,undefined,109,263,412,144,na,127,359,42,156,na,149,172,200,156,134,127,23,145,na,41,120,152,34
11/06/2021,9,371,230,183,538,367,424,98,147,130,66,21,97,na,181,na,370,261,147,82,60,139,634,116,459,441,286,82,259,73,83,99,undefined,na,39,195,135,70,undefined,60,117,75,115,32,248,923,37,470,160,77,190,94,118,24,undefined,107,164,356,185,na,166,474,101,184,na,154,375,247,192,145,161,53,118,na,42,126,124,40
11/06/2021,10,679,365,288,730,342,406,121,153,94,47,20,101,na,177,na,478,267,170,169,113,244,757,125,392,428,470,91,246,43,141,116,undefined,na,56,245,136,79,undefined,63,123,97,173,51,280,948,36,558,185,143,251,129,148,52,undefined,161,138,303,257,na,181,637,366,224,na,162,456,310,211,150,195,33,81,na,41,116,151,35
11/06/2021,11,914,562,437,1028,511,454,87,144,77,70,37,134,na,168,na,629,288,186,240,144,377,835,133,377,477,558,121,343,78,193,126,undefined,na,47,291,158,80,undefined,56,129,98,133,37,381,1092,26,746,241,164,377,151,182,55,undefined,205,122,274,371,na,205,712,287,337,61,226,549,302,240,109,197,52,143,na,30,125,155,40
11/06/2021,12,1290,654,537,1291,514,582,166,236,140,80,38,174,na,216,na,720,358,193,354,164,439,1076,224,444,622,672,194,367,100,299,202,undefined,na,85,363,216,127,undefined,130,186,130,202,58,550,1318,41,935,298,236,411,150,275,92,undefined,260,214,370,455,na,272,857,285,436,182,274,755,382,341,210,282,123,138,133,57,134,195,54
11/06/2021,13,1485,791,572,1401,565,626,106,222,154,63,46,124,na,222,na,940,370,170,384,173,517,1248,226,468,722,697,197,399,96,286,194,undefined,na,93,378,242,131,undefined,234,187,348,209,77,575,1373,47,1002,274,223,471,169,344,122,undefined,318,241,364,483,na,272,965,362,435,172,253,774,454,336,187,365,25,122,129,63,147,179,48
11/06/2021,14,1479,805,532,1299,594,594,87,185,134,36,33,117,na,205,na,776,276,202,425,145,439,1191,197,506,752,561,146,342,102,285,150,undefined,na,83,330,153,142,undefined,121,163,204,228,66,492,1317,39,998,243,178,365,184,316,72,undefined,274,231,390,444,na,299,999,145,394,157,285,930,430,269,144,250,8,112,119,60,130,170,49
11/06/2021,15,1477,761,579,1391,664,675,138,229,128,61,38,134,na,248,na,636,239,207,397,172,461,1332,140,552,703,445,134,339,126,300,194,undefined,na,67,357,150,117,undefined,84,136,139,161,79,503,1454,40,1107,238,113,315,109,304,76,undefined,272,231,372,447,na,270,1068,137,405,226,351,936,355,207,128,294,26,103,139,75,196,211,70
11/06/2021,16,1625,727,636,1318,709,755,172,227,184,56,51,148,na,268,na,656,186,204,422,181,516,1474,156,667,703,344,133,389,124,312,146,undefined,na,48,357,174,104,undefined,65,99,76,130,69,628,1507,28,1120,188,106,363,115,316,78,undefined,300,207,450,410,na,292,1048,130,389,177,379,1075,353,189,114,296,22,155,161,46,135,226,60
11/06/2021,17,1588,714,699,1421,887,850,195,245,198,90,67,244,na,350,na,495,245,249,513,260,465,1518,223,773,785,309,124,477,159,376,162,undefined,na,66,492,203,107,undefined,92,146,94,126,69,575,1630,44,1041,190,88,310,124,314,102,undefined,341,296,505,303,na,310,1187,149,339,194,410,1145,319,36,77,322,60,241,9,68,119,296,18
11/06/2021,18,1315,474,806,1292,918,696,103,132,108,71,63,178,na,225,na,330,200,116,701,287,590,1337,164,543,657,362,119,427,129,510,238,undefined,na,45,517,122,166,undefined,61,130,59,120,68,563,1488,32,922,167,137,352,78,322,84,undefined,331,166,336,206,na,278,1330,166,245,84,326,1141,298,15,62,265,40,226,na,50,103,232,5
11/06/2021,19,1191,421,820,975,712,551,94,103,66,66,54,177,na,167,na,227,129,50,871,422,622,1007,87,333,467,332,95,258,130,522,402,undefined,na,33,409,100,230,undefined,43,119,36,65,54,456,1129,15,722,142,98,459,83,306,78,undefined,360,86,243,190,na,270,1117,163,235,55,277,1182,241,12,43,283,34,185,na,19,97,207,4
11/06/2021,20,770,268,733,741,644,534,81,72,36,67,57,153,na,146,na,187,142,54,653,410,574,1036,102,271,372,282,77,206,110,582,394,undefined,na,33,461,82,325,undefined,44,115,69,103,48,471,1044,13,569,117,96,392,84,313,86,undefined,308,95,158,131,na,207,856,118,212,48,344,1015,211,9,29,177,66,180,na,29,31,161,11
11/06/2021,21,485,174,701,711,643,542,40,66,32,41,30,99,na,108,na,126,58,30,473,235,496,850,92,324,329,228,54,226,71,603,432,undefined,na,19,328,73,308,undefined,24,92,32,28,20,398,959,11,510,77,87,326,78,274,36,undefined,218,81,149,113,na,161,874,133,240,27,193,772,121,12,28,214,10,124,na,17,16,84,1
11/06/2021,22,197,96,438,472,410,353,7,23,44,29,7,39,na,95,na,96,77,24,312,279,407,668,56,325,245,170,60,141,22,379,306,undefined,na,15,279,66,177,undefined,33,78,43,68,38,271,715,9,289,101,52,225,39,141,51,undefined,178,40,95,65,na,100,580,85,206,34,140,417,73,4,6,123,5,150,na,16,26,42,3
11/06/2021,23,94,83,247,283,241,296,4,20,15,6,7,26,na,60,na,61,52,14,219,143,247,559,61,205,121,113,33,73,15,333,220,undefined,na,6,130,48,93,undefined,66,43,13,43,25,148,523,5,207,46,47,74,34,127,39,undefined,82,30,60,41,na,76,359,82,124,27,96,197,36,1,2,38,27,160,na,18,1,26,na
12/06/2021,0,69,31,108,150,118,132,12,6,8,4,na,12,na,52,na,24,18,10,85,92,254,222,8,121,40,77,4,43,13,263,103,undefined,na,2,69,55,32,undefined,4,14,11,2,2,94,358,3,109,14,28,37,24,54,11,undefined,14,15,45,21,na,28,231,38,83,5,50,85,33,2,11,23,23,80,na,11,2,21,na
12/06/2021,1,46,23,116,84,76,70,14,5,6,4,1,9,na,22,na,2,18,6,83,44,229,163,14,68,32,87,10,14,10,194,47,undefined,na,3,26,5,16,undefined,na,10,10,11,5,50,220,4,128,18,30,9,8,42,13,undefined,25,6,19,31,na,18,171,46,74,6,35,56,18,4,4,17,6,10,na,2,na,7,na
12/06/2021,2,36,18,63,72,56,29,7,na,5,3,na,7,na,18,na,10,6,3,27,33,145,66,20,34,6,34,8,31,4,115,20,undefined,na,2,10,30,6,undefined,na,11,3,na,na,40,151,1,87,15,28,7,14,18,1,undefined,15,4,20,8,na,17,105,12,38,5,18,16,8,0,2,na,34,29,na,1,na,8,4
12/06/2021,3,32,18,36,36,60,16,3,2,3,4,na,6,na,6,na,7,18,2,21,17,50,63,14,19,4,29,13,33,na,37,3,undefined,na,na,8,8,2,undefined,1,13,4,4,1,29,70,na,43,18,6,7,4,6,1,undefined,8,na,14,3,na,2,51,15,40,3,15,32,6,0,4,2,23,29,na,na,na,1,na
12/06/2021,4,9,11,10,36,28,7,10,2,1,4,2,3,na,3,na,3,6,2,9,na,29,44,3,28,15,19,2,26,na,31,107,undefined,na,na,8,2,2,undefined,na,9,2,2,1,7,78,4,41,1,5,1,12,4,1,undefined,2,na,11,4,na,8,24,13,10,3,5,12,2,0,3,3,20,44,na,3,na,2,na
12/06/2021,5,12,15,31,32,36,49,1,2,4,1,na,3,na,8,na,16,16,5,7,10,19,54,10,57,61,47,7,35,na,42,57,undefined,na,3,14,17,13,undefined,2,5,5,3,3,29,95,2,58,18,9,8,7,11,3,undefined,13,3,22,7,na,7,44,6,11,8,5,15,3,1,2,8,7,20,na,1,1,5,na
12/06/2021,6,15,15,19,75,50,82,15,12,20,4,5,5,na,28,na,53,18,5,8,7,54,148,19,117,133,75,24,29,11,23,39,undefined,na,8,42,9,3,undefined,22,22,9,4,5,29,135,1,87,28,36,8,21,4,2,undefined,24,12,60,6,na,15,59,16,20,8,26,12,10,1,1,4,6,28,na,7,1,11,2
12/06/2021,7,40,34,35,83,132,146,38,61,35,25,5,27,na,67,na,26,52,15,13,8,39,266,29,164,162,90,44,66,23,22,79,undefined,na,2,97,26,17,undefined,16,17,12,9,6,47,229,2,85,53,24,23,13,23,8,undefined,34,23,70,23,na,33,86,18,90,15,39,38,41,18,11,38,57,34,na,17,16,29,10
12/06/2021,8,176,81,89,219,192,228,103,131,25,39,9,58,na,123,na,99,68,26,22,13,53,390,40,228,293,196,89,115,49,30,28,undefined,na,19,198,36,45,undefined,29,31,15,26,17,95,393,17,150,125,96,74,54,28,20,undefined,44,28,129,73,na,67,193,43,130,38,75,85,86,87,62,75,9,52,na,26,40,89,48
12/06/2021,9,346,211,156,418,311,309,163,197,43,65,21,105,na,169,na,234,94,38,66,24,105,617,43,275,501,370,155,230,94,76,62,undefined,na,28,274,54,75,undefined,40,53,30,32,17,175,645,22,451,229,135,197,89,101,28,undefined,113,79,186,117,na,115,381,40,167,51,126,194,183,133,82,157,22,89,na,16,102,155,55
12/06/2021,10,734,416,324,831,462,526,213,281,44,67,37,161,na,248,na,484,125,66,197,99,167,815,63,313,673,611,236,287,100,189,98,undefined,na,41,334,73,111,undefined,34,101,50,52,38,334,1030,26,720,342,208,340,114,198,59,undefined,177,118,254,213,na,192,568,71,231,82,190,454,236,232,66,241,7,121,na,25,166,190,82
12/06/2021,11,1341,786,446,1263,690,673,237,328,56,78,66,200,na,334,na,702,190,100,340,135,278,1212,88,370,885,927,318,425,168,232,154,undefined,na,53,469,100,117,undefined,39,103,52,56,60,439,1609,25,1091,456,372,429,183,280,44,undefined,302,134,323,315,na,239,866,127,323,98,277,682,324,270,76,277,20,140,na,37,184,249,107
12/06/2021,12,1938,1062,665,1677,817,780,240,315,74,79,70,265,na,316,na,800,222,114,565,266,533,1255,76,377,999,1005,352,493,248,381,186,undefined,na,91,548,95,157,undefined,43,133,57,63,45,665,1854,39,1160,761,534,599,194,410,58,undefined,358,126,335,399,na,294,1081,171,421,83,383,1010,437,294,170,295,11,203,na,43,189,280,89
12/06/2021,13,2417,1340,850,1938,985,811,276,260,71,48,54,248,na,349,na,986,211,129,785,378,619,1504,85,414,1156,999,334,507,258,525,265,undefined,na,86,654,93,186,undefined,49,147,48,65,37,869,2182,30,1457,861,461,681,151,472,56,undefined,379,142,338,474,na,329,1232,153,576,85,501,1269,484,337,310,324,8,212,na,66,136,228,100
12/06/2021,14,2651,1394,978,2120,1105,929,260,325,67,72,94,293,na,395,na,827,263,135,758,348,629,1650,114,429,1338,954,290,526,268,469,259,undefined,na,86,745,100,163,undefined,54,177,57,52,47,923,2179,35,1376,622,329,683,195,454,36,undefined,348,144,362,545,na,311,1251,132,560,81,549,1571,543,408,253,274,19,241,na,52,114,252,95
12/06/2021,15,2827,1410,934,2043,1135,1000,241,360,75,59,97,311,na,352,na,910,192,115,753,319,620,1635,126,433,1319,803,203,502,228,482,283,undefined,na,79,732,102,197,undefined,52,151,66,67,52,947,2236,40,1445,439,261,643,186,431,75,undefined,409,121,324,534,na,384,1265,136,508,75,620,1671,520,353,186,300,12,260,na,45,148,300,85
12/06/2021,16,2438,1198,998,1933,1184,944,294,357,48,63,86,288,na,388,na,816,124,84,725,257,670,1636,121,423,1218,506,173,520,268,484,255,undefined,na,79,638,95,167,undefined,51,111,61,70,51,827,2035,34,1348,294,136,574,151,407,94,undefined,357,145,332,520,na,364,1185,140,533,65,583,1563,413,238,183,294,25,228,na,47,125,325,81
12/06/2021,17,1952,877,871,1621,1103,924,222,333,57,64,93,355,na,387,na,448,107,59,772,410,615,1508,114,443,982,308,140,489,270,593,317,undefined,na,69,766,93,187,undefined,53,141,64,97,57,799,1957,35,1123,196,91,473,128,369,104,undefined,354,197,333,316,na,324,1272,162,406,83,560,1314,307,40,80,345,94,296,na,67,99,310,25
12/06/2021,18,1491,468,981,1400,1048,829,84,179,59,57,72,259,na,270,na,292,158,52,951,563,706,1324,121,381,914,357,138,432,148,663,420,undefined,na,73,688,118,301,undefined,54,138,50,75,47,620,1651,38,930,225,110,581,113,344,102,undefined,463,87,273,191,na,253,1215,196,351,54,427,1204,302,12,38,238,95,319,na,37,66,200,18
12/06/2021,19,1174,331,939,1097,1004,696,80,119,53,59,60,249,na,195,na,249,141,41,966,713,724,1125,115,318,363,345,93,346,145,775,704,undefined,na,52,740,107,470,undefined,45,140,46,36,23,633,1441,26,827,156,153,621,134,443,90,undefined,437,105,192,190,na,239,1120,157,323,38,355,1140,298,16,37,198,47,338,na,38,55,192,14
12/06/2021,20,631,239,853,991,833,526,79,87,39,59,73,178,na,130,na,188,145,44,841,630,721,840,98,238,379,328,88,252,124,699,719,undefined,na,69,720,165,592,undefined,40,103,45,39,25,688,1161,21,538,162,143,507,94,351,43,undefined,327,79,152,154,na,166,968,128,431,35,355,1161,281,4,39,179,39,299,na,27,42,161,7
12/06/2021,21,362,162,732,742,804,484,60,72,21,21,49,153,na,132,na,133,40,31,715,457,630,786,71,195,381,293,80,199,113,739,765,undefined,na,31,557,102,518,undefined,38,87,38,47,28,563,882,16,466,115,90,404,69,331,63,undefined,258,68,144,112,na,199,717,134,295,27,302,870,164,12,24,87,11,174,na,21,12,131,2
12/06/2021,22,227,107,704,561,651,507,35,47,35,37,28,69,na,134,na,129,68,21,463,373,482,676,63,184,263,190,48,165,103,544,662,undefined,na,47,607,81,452,undefined,26,104,48,15,10,343,847,5,345,78,60,293,48,216,44,undefined,163,44,102,108,na,105,670,119,228,23,212,595,112,8,35,69,13,167,na,23,9,69,5
12/06/2021,23,135,89,490,326,426,376,23,33,18,29,28,60,na,111,na,62,60,16,285,240,320,511,49,139,196,170,36,79,57,361,363,undefined,na,22,275,63,193,undefined,12,44,15,22,14,298,564,13,254,58,101,131,48,135,17,undefined,91,32,80,53,na,83,448,116,229,12,175,369,69,4,5,31,7,80,na,13,9,52,4
13/06/2021,0,69,56,302,154,288,240,10,11,11,7,14,34,na,67,na,35,25,12,132,124,288,283,31,102,85,101,7,66,63,261,223,undefined,na,3,100,131,71,undefined,12,31,12,25,18,123,364,na,184,18,50,71,37,85,22,undefined,40,17,51,34,na,64,229,54,120,8,86,177,49,2,2,7,3,56,na,11,3,32,7
13/06/2021,1,65,56,237,107,103,120,6,5,14,6,8,22,na,23,na,33,26,10,105,60,187,181,8,72,60,75,10,30,14,252,58,undefined,na,8,56,10,34,undefined,4,26,6,1,3,77,206,1,151,17,29,11,56,86,11,undefined,30,14,29,35,na,30,177,48,129,6,54,98,11,1,2,12,1,26,na,8,2,23,3
13/06/2021,2,35,21,99,45,115,46,7,5,1,1,2,10,na,9,na,14,11,2,55,51,114,95,28,41,17,65,12,32,3,136,15,undefined,na,3,22,19,24,undefined,227,11,4,12,11,44,116,1,64,10,48,4,26,18,12,undefined,13,4,25,18,na,17,91,32,45,2,22,37,11,0,1,na,4,18,na,na,1,9,na
13/06/2021,3,15,21,49,27,58,23,3,2,5,3,na,6,na,4,na,17,3,5,19,15,78,100,19,21,13,50,3,38,6,77,15,undefined,na,1,18,16,10,undefined,na,2,1,na,3,26,92,2,60,6,65,4,9,4,3,undefined,1,4,9,18,na,13,80,41,29,3,20,36,6,1,0,2,4,4,na,2,na,6,na
13/06/2021,4,11,4,75,26,31,31,3,na,2,na,1,na,na,3,na,1,8,na,13,2,28,66,2,27,6,31,6,14,na,30,8,undefined,na,na,14,34,7,undefined,2,3,na,3,1,16,79,1,27,9,52,8,11,9,1,undefined,7,3,13,15,na,4,40,8,10,6,8,9,3,2,3,3,6,7,na,na,1,1,na
13/06/2021,5,5,8,26,49,56,27,8,2,11,5,1,na,na,13,na,25,15,7,13,6,27,58,14,27,57,44,7,42,7,55,9,undefined,na,9,23,9,4,undefined,3,6,4,na,na,30,160,4,34,19,56,6,8,22,na,undefined,11,4,20,3,na,20,30,14,17,2,18,35,2,0,1,3,1,6,na,3,na,2,na
13/06/2021,6,16,6,40,79,45,57,15,7,14,2,4,16,na,23,na,65,14,8,15,8,29,107,23,79,112,51,13,77,10,19,8,undefined,na,9,33,14,5,undefined,6,2,2,1,1,25,190,na,56,24,64,4,5,16,3,undefined,9,17,39,4,na,18,49,11,28,7,25,27,16,1,2,7,1,21,na,12,2,16,3
13/06/2021,7,34,33,31,88,113,103,78,70,16,1,18,53,na,53,na,23,25,7,16,9,22,169,28,124,232,85,25,92,30,31,15,undefined,na,8,103,15,6,undefined,21,12,10,5,4,39,154,2,94,39,50,25,15,14,4,undefined,16,17,51,25,na,20,76,10,77,16,25,30,23,8,8,8,4,24,na,10,9,40,28
13/06/2021,8,88,61,79,164,167,237,144,105,27,11,41,132,na,150,na,55,50,17,26,13,37,320,27,138,385,137,57,143,79,24,24,undefined,na,19,196,19,22,undefined,12,29,19,18,19,84,310,16,136,97,105,61,32,31,11,undefined,47,47,98,53,na,59,117,27,212,39,72,77,69,55,21,38,39,70,na,32,25,118,83
13/06/2021,9,331,159,142,358,353,300,209,169,33,25,58,157,na,175,na,124,86,27,60,20,97,470,44,184,688,337,141,267,112,71,51,undefined,na,45,381,35,44,undefined,19,57,29,31,24,126,563,16,302,145,168,163,59,70,30,undefined,87,60,143,102,na,126,298,40,176,58,90,158,118,107,48,121,33,88,na,19,72,152,105
13/06/2021,10,596,303,244,644,491,464,313,276,32,25,65,284,na,230,na,240,110,45,169,94,191,682,53,186,874,593,196,487,202,127,69,undefined,na,59,460,50,96,undefined,25,93,36,38,25,212,915,25,528,289,273,288,90,136,37,undefined,166,93,219,155,na,144,498,93,242,65,200,330,186,216,126,197,10,149,na,17,169,198,187
13/06/2021,11,1141,632,406,1133,771,649,389,348,60,55,79,388,na,310,na,494,174,43,346,215,342,890,71,278,1077,811,338,739,281,238,158,undefined,na,65,720,61,167,undefined,28,98,52,43,41,367,1417,35,728,423,369,469,189,276,43,undefined,196,90,239,311,na,212,711,68,310,73,299,570,283,230,144,189,6,243,na,30,158,313,181
13/06/2021,12,1814,890,690,1515,953,769,430,367,66,45,95,404,na,329,na,700,190,54,647,361,530,1062,89,317,1253,1024,338,854,409,397,238,undefined,na,77,840,69,188,undefined,28,128,49,61,45,612,1852,29,1044,949,550,564,205,387,63,undefined,368,129,309,348,na,289,940,110,454,70,391,898,393,264,237,204,7,272,na,44,141,326,156
13/06/2021,13,2399,1282,841,1876,1251,915,454,400,70,43,149,451,na,332,na,888,225,72,844,483,603,1347,116,301,1484,1156,417,971,370,531,315,undefined,na,82,1036,76,197,undefined,43,193,60,72,49,801,2186,32,1233,987,575,649,226,437,77,undefined,369,141,298,395,na,327,1273,161,461,98,479,1248,418,346,248,285,7,270,na,39,119,318,148
13/06/2021,14,2651,1419,1019,1979,1464,1005,461,451,57,70,170,525,na,414,na,915,235,75,824,358,767,1548,115,303,1700,1112,368,1042,516,498,415,undefined,na,95,1453,93,238,undefined,63,155,84,109,54,843,2235,59,1384,703,396,683,237,430,79,undefined,312,169,393,457,na,336,1358,155,547,82,591,1288,514,403,233,268,20,296,na,52,171,428,177
13/06/2021,15,2847,1327,1009,2109,1509,1097,500,510,55,37,140,444,na,445,na,876,196,57,681,295,664,1634,98,371,1660,925,280,977,468,515,434,undefined,na,120,1508,76,270,undefined,41,142,77,84,57,855,2274,61,1388,480,285,679,182,517,86,undefined,363,168,357,447,na,311,1471,170,538,110,573,1569,513,314,193,282,13,321,na,54,143,380,178
13/06/2021,16,2429,1200,982,1941,1280,963,380,440,61,51,123,354,na,374,na,496,164,70,731,288,719,1564,81,405,1573,598,196,674,395,516,422,undefined,na,75,1200,85,185,undefined,55,136,55,88,49,861,2049,24,1276,331,177,590,147,473,79,undefined,319,172,319,446,na,350,1378,166,441,91,513,1551,393,192,148,283,35,321,na,46,148,318,131
13/06/2021,17,1709,748,815,1439,1182,906,200,302,45,77,122,341,na,290,na,332,108,62,719,396,751,1279,121,409,1217,318,112,440,340,668,495,undefined,na,61,931,75,203,undefined,47,113,67,76,42,679,1740,36,942,174,85,505,162,410,69,undefined,382,131,274,300,na,279,1205,150,325,97,446,1015,271,29,66,260,112,319,na,42,78,336,24
13/06/2021,18,1258,413,791,1240,986,722,114,170,47,62,89,304,na,245,na,189,115,61,976,565,785,1179,88,377,729,340,101,364,187,602,436,undefined,na,54,784,85,346,undefined,46,127,41,75,42,549,1340,36,748,169,99,605,110,391,68,undefined,356,116,256,172,na,244,1196,147,279,46,342,1219,221,11,31,225,77,269,na,33,39,267,11
13/06/2021,19,663,239,734,983,937,620,80,105,40,44,65,225,na,164,na,193,78,29,846,630,784,964,72,231,400,314,102,309,139,753,566,undefined,na,22,821,88,401,undefined,48,128,30,41,26,510,1221,27,673,181,118,547,71,352,43,undefined,317,80,151,156,na,253,1118,127,223,35,314,1003,235,13,28,216,16,257,na,25,76,182,8
13/06/2021,20,460,183,770,828,753,571,93,96,34,35,76,204,na,143,na,155,92,50,719,468,613,826,90,243,361,326,67,231,127,678,658,undefined,na,43,645,58,540,undefined,26,118,25,19,12,543,1198,9,511,103,112,439,80,309,44,undefined,275,95,151,129,na,163,868,127,240,35,295,1012,188,14,18,155,31,248,na,39,22,168,3
13/06/2021,21,314,142,568,697,642,527,71,86,44,40,50,169,na,150,na,133,71,25,653,393,649,697,73,219,303,183,66,201,125,655,596,undefined,na,18,476,63,425,undefined,11,75,18,30,14,516,882,5,429,93,101,324,51,287,47,undefined,178,90,121,147,na,154,692,108,198,27,317,788,150,6,31,107,6,111,na,13,24,170,3
13/06/2021,22,197,91,514,446,457,390,64,52,18,10,39,118,na,122,na,128,52,22,389,293,348,650,37,178,298,152,47,142,67,500,423,undefined,na,20,356,42,266,undefined,25,59,23,27,10,304,624,4,290,71,92,198,73,145,36,undefined,138,41,116,96,na,120,680,91,170,19,214,537,53,4,7,57,16,173,na,31,9,94,9
13/06/2021,23,176,83,362,252,294,267,24,28,17,6,34,75,na,83,na,56,24,12,228,86,300,486,38,155,188,121,29,79,65,375,288,undefined,na,9,182,35,149,undefined,31,32,9,30,18,174,433,10,208,45,86,96,43,128,21,undefined,58,35,85,35,na,67,393,69,127,10,124,206,46,3,12,41,16,72,na,19,2,39,1
14/06/2021,0,64,30,162,132,225,149,11,14,4,13,6,14,na,41,na,33,17,10,112,63,202,191,30,77,65,106,25,52,25,205,85,undefined,na,6,75,10,50,undefined,50,23,11,8,3,106,239,5,126,35,78,20,17,33,13,undefined,48,14,23,32,na,39,225,45,88,6,50,69,16,0,4,15,11,40,na,9,3,11,6
14/06/2021,1,37,37,159,92,139,84,15,5,4,6,na,4,na,25,na,27,17,10,52,70,154,136,14,31,86,93,10,61,26,131,16,undefined,na,11,46,20,15,undefined,4,16,4,3,na,62,173,na,139,16,28,8,7,33,11,undefined,25,17,17,28,na,27,210,36,79,10,47,74,11,1,3,15,4,54,na,13,1,2,1
14/06/2021,2,14,18,85,39,33,48,1,na,1,3,na,9,na,7,na,12,8,16,31,15,54,45,32,21,16,41,9,26,6,61,2,undefined,na,1,16,18,4,undefined,36,4,3,1,3,16,55,1,71,5,54,1,18,13,8,undefined,12,1,5,17,na,3,101,30,33,2,14,31,4,1,2,7,1,18,na,4,3,8,2
14/06/2021,3,8,5,67,34,39,20,1,1,5,na,2,12,na,3,na,6,4,na,21,13,27,62,7,23,19,24,na,46,na,34,12,undefined,na,na,7,1,6,undefined,17,3,3,na,1,20,35,na,29,1,8,7,8,2,4,undefined,8,4,7,4,na,13,50,20,29,4,11,30,5,0,2,3,7,7,na,1,na,19,na
14/06/2021,4,6,9,25,22,29,21,4,4,4,2,4,8,na,7,na,5,6,2,3,11,23,55,8,36,57,20,5,22,3,32,9,undefined,na,3,11,1,1,undefined,2,2,1,2,na,11,49,na,37,4,10,7,11,5,na,undefined,4,6,14,7,na,9,50,8,15,3,5,18,3,0,3,9,9,10,na,1,na,4,na
14/06/2021,5,9,7,31,26,33,35,5,11,10,na,2,5,na,14,na,19,10,5,3,4,12,34,6,40,59,18,4,19,4,19,4,undefined,na,2,9,11,10,undefined,2,7,2,2,2,28,91,3,18,4,13,1,5,9,na,undefined,3,7,13,5,na,7,33,12,6,4,8,20,7,0,0,1,11,9,na,na,1,7,1
14/06/2021,6,20,10,38,45,55,76,20,17,13,1,2,8,na,26,na,68,26,2,14,6,34,89,19,81,137,27,4,45,12,20,6,undefined,na,10,46,18,3,undefined,3,7,6,2,3,17,118,1,52,11,26,8,15,14,6,undefined,12,16,30,9,na,17,65,8,54,7,19,25,8,0,3,7,2,17,na,8,5,18,1
14/06/2021,7,27,19,51,84,77,150,60,66,24,13,9,42,na,49,na,23,56,12,17,3,12,158,22,136,208,62,7,45,24,18,13,undefined,na,4,93,8,14,undefined,18,9,11,18,15,34,156,9,77,8,35,35,16,18,8,undefined,20,33,49,15,na,17,81,16,44,18,36,46,36,14,11,12,55,28,na,7,14,50,16
14/06/2021,8,69,28,80,128,171,178,118,110,31,10,36,73,na,92,na,58,69,26,21,21,61,274,39,152,370,90,30,102,85,30,31,undefined,na,16,132,20,19,undefined,7,20,20,15,8,44,195,17,114,54,33,49,25,24,9,undefined,24,57,82,51,na,45,183,27,49,43,35,67,71,53,36,60,44,42,na,16,34,92,47
14/06/2021,9,283,154,144,302,282,264,226,211,40,44,49,148,na,127,na,117,115,26,76,28,110,448,42,172,579,159,46,208,84,82,63,undefined,na,23,275,49,42,undefined,14,52,23,20,17,139,475,13,255,68,47,137,27,72,22,undefined,60,66,154,98,na,66,305,72,110,83,78,144,139,92,60,109,67,75,na,19,104,143,96
14/06/2021,10,606,306,305,630,474,428,286,338,37,28,84,244,na,190,na,250,136,67,158,88,207,593,67,221,752,255,74,286,148,140,101,undefined,na,49,530,42,103,undefined,11,89,19,46,30,228,820,41,434,114,74,273,66,130,29,undefined,124,85,169,202,na,110,509,103,184,70,168,351,212,193,126,194,29,83,na,27,133,223,134
14/06/2021,11,1198,589,420,1019,732,578,425,382,43,38,98,347,na,286,na,481,196,58,358,235,335,881,66,294,1016,365,95,385,243,272,140,undefined,na,63,672,69,183,undefined,30,140,46,59,35,386,1318,35,642,166,84,477,107,236,58,undefined,180,139,225,283,na,222,696,118,306,82,229,584,330,247,221,355,62,150,na,29,137,247,218
14/06/2021,12,1658,871,723,1390,945,667,412,400,60,59,126,439,na,297,na,610,188,73,681,396,464,1063,69,293,1178,421,92,504,319,419,267,undefined,na,81,694,103,187,undefined,33,102,36,64,37,577,1605,30,972,180,79,585,124,326,60,undefined,374,144,284,330,na,265,886,113,330,108,338,924,411,275,231,260,80,249,na,42,167,366,218
14/06/2021,13,2209,1020,946,1640,1114,904,415,405,58,53,131,387,na,348,na,824,204,60,756,451,653,1262,88,319,1381,451,89,578,311,468,294,undefined,na,62,861,72,241,undefined,45,121,47,55,27,700,1891,30,1158,153,93,678,160,387,74,undefined,308,165,284,386,na,235,1101,158,427,87,434,1293,412,271,201,283,61,237,na,40,109,308,173
14/06/2021,14,2374,1193,976,1832,1152,915,452,379,71,45,117,346,na,408,na,793,182,59,805,341,687,1424,116,345,1448,434,116,613,401,440,367,undefined,na,87,859,91,250,undefined,49,115,59,78,55,851,1942,25,1177,205,86,678,120,409,64,undefined,332,164,293,480,na,294,1174,128,430,73,456,1433,487,329,268,268,26,263,na,42,91,310,167
14/06/2021,15,2486,1188,1004,1716,1100,874,449,404,69,47,133,396,na,307,na,693,142,96,725,307,675,1303,115,351,1321,381,113,533,319,461,335,undefined,na,78,916,84,249,undefined,30,113,76,74,31,805,1798,37,1180,165,100,579,136,396,77,undefined,320,148,311,477,na,288,1133,129,466,82,446,1513,385,250,215,235,5,210,na,40,119,372,153
14/06/2021,16,1951,957,894,1421,1050,800,324,379,66,32,125,386,na,330,na,430,149,44,587,168,565,1340,108,397,1162,299,100,561,354,405,227,undefined,na,77,803,59,187,undefined,23,109,63,93,60,615,1503,37,1129,146,88,461,132,310,76,undefined,317,173,287,464,na,231,1140,117,320,96,383,1410,292,119,104,279,44,208,na,31,99,374,98
14/06/2021,17,1456,547,811,1076,790,681,226,268,88,67,88,369,na,214,na,225,93,50,715,236,580,1099,81,388,789,324,97,356,220,456,248,undefined,na,39,616,56,159,undefined,34,78,61,77,52,530,1225,38,854,137,117,384,111,291,63,undefined,355,142,294,260,na,247,1081,142,272,116,312,1134,160,24,47,263,105,165,na,31,84,340,12
14/06/2021,18,945,310,824,891,684,523,75,162,49,56,75,287,na,142,na,145,89,38,793,277,568,980,85,314,495,277,74,292,128,382,320,undefined,na,32,409,57,176,undefined,82,82,40,61,28,401,961,22,669,104,148,262,116,260,71,undefined,271,98,228,184,na,230,982,136,193,50,223,928,155,8,17,266,70,142,na,32,50,255,9
14/06/2021,19,503,124,595,545,517,386,46,89,28,40,72,225,na,124,na,118,59,34,641,260,529,752,58,204,210,240,59,177,91,366,331,undefined,na,19,247,35,209,undefined,42,91,45,40,26,288,681,14,476,116,99,265,78,197,38,undefined,243,65,136,139,na,162,828,97,125,34,165,719,141,5,19,176,34,113,na,16,29,154,6
14/06/2021,20,272,104,435,388,407,281,27,75,50,25,65,191,na,81,na,97,53,21,528,170,368,657,57,219,165,192,41,129,46,308,326,undefined,na,25,194,34,174,undefined,71,60,22,29,9,296,502,14,342,72,100,215,71,149,20,undefined,169,71,91,103,na,114,740,102,112,20,128,630,106,5,14,100,15,83,na,13,16,167,8
14/06/2021,21,196,43,263,236,232,262,32,54,19,19,47,127,na,48,na,71,24,7,287,102,278,433,47,151,133,130,46,96,27,202,224,undefined,na,4,156,35,109,undefined,11,33,30,28,13,203,326,7,230,54,76,127,51,90,33,undefined,145,53,93,75,na,102,545,75,68,33,104,412,75,4,9,118,19,54,na,17,11,135,7
14/06/2021,22,82,35,245,160,168,237,20,34,18,12,12,51,na,70,na,63,28,11,177,53,113,309,21,139,122,94,22,61,18,109,127,undefined,na,16,88,22,95,undefined,16,20,24,16,5,77,245,10,204,22,55,72,33,58,39,undefined,51,31,86,61,na,61,371,59,75,11,60,208,34,4,7,36,9,59,na,5,3,52,3
14/06/2021,23,49,15,103,93,113,117,7,8,10,9,27,58,na,31,na,16,11,5,47,18,89,195,18,100,81,81,12,21,7,52,51,undefined,na,5,52,17,51,undefined,15,11,2,14,9,45,143,8,92,20,65,15,25,26,29,undefined,29,20,48,30,na,68,193,33,29,9,40,88,13,0,2,11,3,15,na,2,1,32,7
15/06/2021,0,21,23,64,40,54,34,9,7,6,2,6,12,na,12,na,15,8,5,46,7,34,89,4,39,21,43,14,27,9,21,10,undefined,na,2,24,8,12,undefined,3,7,6,9,2,22,65,10,70,13,42,2,5,5,8,undefined,6,5,29,14,na,28,111,28,24,5,8,27,16,0,4,3,6,7,na,6,na,13,2
15/06/2021,1,10,10,59,21,27,26,7,3,6,na,4,18,na,4,na,3,9,na,10,12,30,39,14,29,18,25,2,17,2,14,14,undefined,na,na,4,3,na,undefined,na,9,5,3,2,5,42,na,45,4,31,2,8,4,3,undefined,7,na,18,12,na,12,74,30,20,3,na,8,5,1,1,3,5,2,na,2,na,2,1
15/06/2021,2,27,16,19,19,28,19,6,na,1,1,4,8,na,1,na,3,2,2,8,2,12,25,8,31,8,28,na,25,na,9,6,undefined,na,1,3,3,na,undefined,2,1,1,2,na,2,24,na,30,7,33,5,10,9,6,undefined,20,na,14,5,na,5,53,8,21,3,1,5,3,0,1,1,2,6,na,na,na,3,na
15/06/2021,3,2,8,20,9,31,12,2,na,4,na,1,5,na,4,na,4,12,3,6,1,10,51,9,18,4,32,2,35,4,6,5,undefined,na,na,3,5,na,undefined,na,na,2,na,1,6,23,na,38,4,11,na,3,3,na,undefined,1,1,12,1,na,2,55,11,13,5,1,5,2,0,2,3,10,12,na,1,na,3,na
15/06/2021,4,5,11,11,19,47,19,4,na,1,1,3,9,na,9,na,6,6,1,3,4,15,16,6,17,7,22,4,51,3,9,8,undefined,na,2,6,6,11,undefined,na,1,7,1,na,13,24,2,42,4,13,9,1,8,12,undefined,3,5,11,4,na,13,17,13,11,2,2,4,8,0,10,3,1,14,na,2,na,5,na
15/06/2021,5,11,12,20,25,72,63,15,7,15,2,2,9,na,33,na,22,20,10,4,1,14,60,22,106,80,59,4,51,7,14,5,undefined,na,5,21,21,1,undefined,2,17,16,7,4,17,95,4,55,15,13,8,9,19,3,undefined,10,21,41,4,na,12,83,12,8,15,13,18,12,14,5,4,1,16,na,3,2,10,1
15/06/2021,6,49,22,58,99,162,243,64,43,78,12,15,36,na,83,na,78,79,44,20,4,37,292,65,261,256,67,18,130,37,25,19,undefined,na,9,129,33,3,undefined,14,32,29,13,10,48,294,6,106,31,30,15,23,19,11,undefined,38,84,142,9,na,21,131,13,49,42,74,39,60,14,25,13,6,60,na,25,14,45,6
15/06/2021,7,79,80,107,202,398,476,167,164,196,58,38,105,na,210,na,164,254,159,25,28,45,530,155,493,425,139,59,351,59,38,37,undefined,na,42,206,78,21,undefined,34,76,40,38,17,118,471,18,187,69,75,42,27,98,29,undefined,63,248,306,92,na,91,292,40,122,156,158,97,142,78,51,45,49,119,na,30,50,121,10
15/06/2021,8,249,137,184,415,555,804,230,200,321,90,41,158,na,267,na,369,383,328,42,37,113,934,268,857,498,221,81,563,107,81,98,undefined,na,48,291,213,80,undefined,105,234,78,92,48,228,1035,63,377,98,48,126,61,176,50,undefined,134,372,628,211,na,170,432,59,169,291,236,229,361,173,40,144,72,182,na,45,141,179,42
15/06/2021,9,429,227,202,574,394,489,115,170,191,60,26,115,na,170,na,411,300,244,71,55,131,824,168,546,476,287,84,339,91,87,108,undefined,na,41,246,192,82,undefined,86,153,80,68,31,241,942,57,461,133,76,181,73,174,37,undefined,153,209,410,238,na,197,449,74,171,200,197,306,303,184,29,177,146,131,na,30,116,134,27
15/06/2021,10,508,371,249,686,385,431,85,145,110,37,36,108,na,159,na,521,301,233,133,102,182,818,110,428,357,345,98,280,91,126,170,undefined,na,55,263,188,136,undefined,78,213,87,81,46,311,1001,37,554,173,107,187,93,181,48,undefined,168,136,261,255,na,193,498,97,258,196,182,415,354,201,60,202,44,111,na,30,107,105,33
15/06/2021,11,836,523,358,893,382,458,93,159,164,59,42,134,na,172,na,656,332,256,216,133,238,889,122,390,382,487,120,327,111,197,109,undefined,na,60,251,152,108,undefined,92,172,89,63,45,337,1106,31,692,200,136,259,104,205,60,undefined,239,37,355,363,na,247,609,93,333,168,201,496,398,225,187,180,66,79,na,38,106,129,44
15/06/2021,12,1187,677,532,1288,568,664,132,229,172,59,53,173,na,210,na,861,396,249,368,218,478,1319,270,480,555,627,132,393,136,313,202,undefined,na,73,530,282,168,undefined,194,326,164,89,68,577,1373,43,948,275,179,334,156,404,79,undefined,299,69,384,446,na,374,817,139,465,184,279,717,521,340,199,360,75,128,179,34,107,169,70
15/06/2021,13,1373,853,571,1443,550,647,127,234,157,94,58,191,na,239,na,916,395,248,405,190,412,1317,189,570,636,683,149,368,142,317,174,undefined,na,81,430,263,140,undefined,196,196,128,103,65,615,1443,66,1081,240,218,328,111,412,100,undefined,330,240,483,472,na,292,919,132,520,210,295,843,472,351,150,350,33,106,189,60,129,185,51
15/06/2021,14,1338,775,533,1300,557,624,115,169,146,61,42,164,na,175,na,754,289,221,363,191,398,1209,144,562,662,577,142,415,132,251,142,undefined,na,61,425,227,101,undefined,128,175,104,98,56,542,1377,61,892,252,189,305,108,365,69,undefined,284,184,419,453,na,282,924,121,433,153,370,840,426,255,159,279,39,138,154,35,102,162,64
15/06/2021,15,1413,692,565,1315,620,634,128,223,156,42,34,165,na,218,na,641,289,229,385,158,351,1299,174,655,680,368,134,356,118,264,122,undefined,na,60,355,164,123,undefined,81,132,105,87,38,550,1495,62,963,221,108,274,85,264,55,undefined,291,192,390,497,na,349,953,120,437,215,341,931,389,244,139,306,16,127,178,49,189,178,83
15/06/2021,16,1269,605,594,1199,740,696,146,252,268,72,49,218,na,261,na,553,222,253,370,131,334,1409,168,859,715,267,69,471,131,270,87,undefined,na,63,417,140,89,undefined,71,164,104,89,62,523,1390,41,1117,122,76,234,145,281,75,undefined,289,294,553,453,na,295,1011,122,347,200,302,983,335,160,98,249,19,150,235,45,132,209,71
15/06/2021,17,1048,486,610,1204,881,958,276,250,312,69,69,241,na,367,na,449,305,321,366,171,413,1638,239,1126,828,257,123,578,157,341,122,undefined,na,86,570,239,102,undefined,61,128,138,127,56,510,1659,58,888,168,65,253,122,330,82,undefined,309,317,569,328,na,264,1108,137,332,244,404,942,347,23,71,273,209,222,208,71,123,270,23
15/06/2021,18,883,357,460,828,668,691,171,144,125,82,64,204,na,212,na,218,173,153,437,244,403,1205,147,681,542,263,99,380,103,283,148,undefined,na,51,434,168,91,undefined,40,137,61,80,39,335,1071,25,593,126,71,255,91,249,49,undefined,274,184,320,207,na,230,957,165,234,134,238,836,212,19,41,242,68,128,87,29,67,215,3
15/06/2021,19,384,152,458,521,375,418,94,93,62,56,41,177,na,122,na,102,107,44,335,280,367,764,82,358,228,208,65,202,62,318,164,undefined,na,4,280,85,110,undefined,19,77,58,63,28,255,640,18,441,94,81,209,83,206,51,undefined,209,120,183,157,na,207,778,95,304,62,142,620,160,19,23,183,34,89,64,9,29,185,4
15/06/2021,20,260,113,453,381,279,297,50,68,29,32,41,163,na,84,na,93,52,34,301,230,307,619,82,266,155,144,55,151,37,272,148,undefined,na,14,249,60,107,undefined,17,28,52,55,30,258,562,12,250,80,58,216,49,150,33,undefined,140,65,144,150,na,140,604,76,144,42,133,520,111,6,20,109,9,93,49,17,16,154,na
15/06/2021,21,161,51,304,275,261,260,27,37,32,14,33,110,na,79,na,74,54,23,225,169,214,546,101,193,138,167,59,130,25,200,160,undefined,na,16,206,60,75,undefined,26,38,28,35,22,186,416,24,220,65,68,165,110,110,43,undefined,117,54,98,109,na,126,497,62,145,31,104,383,74,9,14,106,8,49,23,15,6,102,4
15/06/2021,22,98,37,189,173,170,180,19,16,44,10,20,61,na,64,na,88,61,26,105,143,118,409,35,169,175,121,34,113,29,138,72,undefined,na,11,74,34,74,undefined,37,46,15,12,17,100,289,9,149,54,56,64,28,71,13,undefined,59,33,78,46,na,85,326,71,66,13,85,207,38,1,8,33,4,39,14,6,3,56,7
15/06/2021,23,41,27,114,73,91,121,12,19,6,4,3,20,na,43,na,16,19,4,70,35,77,189,29,112,77,91,7,34,6,60,54,undefined,na,8,36,35,22,undefined,235,15,12,13,8,41,159,5,107,17,53,19,13,33,8,undefined,23,11,40,41,na,54,225,45,43,17,34,87,22,0,4,9,1,11,8,7,1,18,2
16/06/2021,0,45,27,71,43,66,24,1,2,7,na,3,19,na,5,na,17,8,1,25,17,46,59,19,73,44,50,6,22,na,33,28,undefined,na,2,9,10,9,undefined,72,13,13,10,3,41,67,5,67,12,34,10,12,22,15,undefined,12,7,31,13,na,19,94,22,42,5,23,70,2,0,13,10,4,7,11,1,na,4,1
16/06/2021,1,17,17,53,22,26,21,2,5,1,1,na,9,na,13,na,10,4,na,23,18,23,49,16,25,6,53,12,13,4,23,5,undefined,na,6,2,9,3,undefined,8,8,4,8,2,9,27,na,49,20,31,2,8,14,5,undefined,16,2,19,5,na,6,51,16,24,3,7,20,3,1,1,2,3,4,9,2,1,3,na
16/06/2021,2,19,17,17,15,11,29,na,2,6,2,2,12,na,6,na,10,5,1,10,6,17,16,4,31,17,38,2,11,na,16,2,undefined,na,na,1,3,1,undefined,na,5,na,na,na,12,37,na,40,3,15,2,10,7,8,undefined,16,2,18,5,na,13,60,12,24,na,4,28,1,0,0,4,3,7,2,1,na,10,na
16/06/2021,3,2,4,35,17,32,14,4,2,1,1,1,2,na,1,na,11,10,5,12,5,17,44,15,21,8,34,1,36,na,4,3,undefined,na,1,8,8,na,undefined,6,na,2,na,na,4,31,na,18,3,12,1,11,3,1,undefined,2,1,14,6,na,1,22,8,9,1,2,6,9,0,9,na,1,1,1,na,na,2,na
16/06/2021,4,14,15,27,24,45,24,6,3,2,na,1,8,na,8,na,2,7,5,6,5,10,49,3,12,18,39,4,44,na,12,10,undefined,na,1,8,3,3,undefined,na,1,5,na,na,9,35,4,53,4,9,4,6,7,9,undefined,6,2,11,7,na,11,41,3,9,2,2,12,8,0,7,4,1,3,7,6,na,6,1
16/06/2021,5,18,13,10,41,84,112,16,13,19,3,4,15,na,54,na,19,41,8,8,3,13,106,10,108,95,28,10,52,13,19,14,undefined,na,10,25,9,10,undefined,3,20,11,16,9,12,145,6,48,17,23,8,16,11,6,undefined,11,33,63,7,na,14,85,13,17,10,12,21,20,4,1,9,na,17,9,8,1,10,3
16/06/2021,6,68,41,44,129,182,301,45,25,79,15,6,17,na,74,na,61,115,60,8,9,34,281,52,414,208,49,16,123,20,45,14,undefined,na,19,82,29,8,undefined,14,41,41,17,12,53,363,10,122,33,39,12,85,19,14,undefined,28,108,146,12,na,53,249,44,124,40,26,41,93,12,18,9,14,50,24,51,2,13,na
16/06/2021,7,116,129,45,236,322,441,83,82,176,55,4,46,na,143,na,139,195,150,19,25,130,582,125,656,280,125,36,231,36,48,52,undefined,na,27,161,85,17,undefined,31,65,40,21,14,132,587,18,150,69,26,33,43,81,10,undefined,85,202,294,59,na,98,230,45,447,112,118,79,138,63,5,27,36,107,79,46,31,43,2
16/06/2021,8,310,179,106,421,493,712,106,128,325,71,13,63,na,233,na,333,386,326,38,38,209,1023,300,968,361,196,51,385,61,87,84,undefined,na,29,250,187,65,undefined,70,240,90,69,33,245,931,55,345,59,67,130,87,163,48,undefined,131,310,661,214,na,164,369,73,465,241,196,213,363,174,15,95,49,179,233,57,100,133,24
16/06/2021,9,492,281,164,517,375,455,84,112,198,76,10,68,na,178,na,420,294,246,55,39,235,811,169,620,391,251,61,327,58,111,94,undefined,na,53,189,177,76,undefined,6,134,103,154,38,313,911,46,404,114,92,165,171,140,16,undefined,145,227,380,192,na,231,437,122,427,235,184,305,317,190,153,137,86,106,128,26,101,104,19
16/06/2021,10,626,372,232,740,321,377,62,133,133,73,16,87,na,127,na,491,287,235,128,72,267,708,137,477,380,295,70,217,54,220,120,undefined,na,81,201,159,93,undefined,66,209,99,209,57,352,934,28,474,120,88,187,130,173,49,undefined,122,163,310,253,na,231,454,272,468,159,171,430,329,217,133,169,25,96,129,29,139,107,22
16/06/2021,11,743,479,299,907,437,395,78,132,77,55,18,106,na,138,na,606,282,232,195,128,328,845,141,420,378,335,95,274,73,214,128,undefined,na,56,272,166,84,undefined,87,162,93,144,54,433,1103,50,635,155,71,272,118,210,54,undefined,183,133,399,308,na,248,622,350,519,159,222,513,283,254,136,217,56,94,147,28,113,92,32
16/06/2021,12,1086,673,458,1217,511,506,74,176,184,48,33,120,na,173,na,827,432,233,356,203,498,1167,210,521,551,489,131,375,88,282,149,undefined,na,79,404,277,190,undefined,179,275,133,176,63,572,1331,79,779,167,123,315,125,345,59,undefined,236,212,371,499,na,266,790,307,617,217,304,640,511,330,212,328,95,122,189,40,125,113,32
16/06/2021,13,1372,787,516,1390,539,539,95,170,183,63,46,100,na,181,na,888,393,202,367,201,427,1161,233,506,600,439,126,357,88,294,187,undefined,na,78,344,280,161,undefined,228,187,135,221,80,535,1497,39,879,163,106,387,148,421,88,undefined,333,260,502,463,na,278,860,317,675,194,331,728,456,337,73,310,12,134,198,47,117,148,28
16/06/2021,14,1292,717,541,1417,692,573,46,177,117,66,34,125,na,188,na,741,290,230,352,146,458,1140,170,552,633,330,108,557,111,273,130,undefined,na,84,311,187,102,undefined,176,180,110,176,73,798,1567,69,963,160,87,311,134,345,73,undefined,251,236,353,457,na,273,851,154,539,173,809,918,369,281,76,248,15,113,141,69,90,165,44
16/06/2021,15,1187,703,681,1370,1308,683,106,185,184,59,32,155,na,231,na,691,326,207,359,150,397,1325,153,718,627,333,103,1119,145,255,130,undefined,na,64,333,203,104,undefined,94,145,114,179,68,1054,1472,58,1007,163,79,303,112,267,99,undefined,259,231,439,555,na,355,865,104,479,224,1545,1077,415,242,113,277,19,159,na,65,139,163,56
16/06/2021,16,1281,628,747,1604,1309,677,140,203,244,68,45,174,na,267,na,620,245,232,297,128,336,1364,184,937,646,305,109,1188,135,211,126,undefined,na,75,367,169,97,undefined,223,123,113,143,53,729,1894,48,971,133,67,263,121,237,91,undefined,236,368,535,679,na,349,999,122,468,229,406,1074,382,179,114,310,30,156,na,41,103,206,54
16/06/2021,17,1152,539,575,1197,907,1004,215,260,365,75,65,286,na,397,na,462,349,323,365,163,461,1650,264,1160,701,343,134,668,139,277,140,undefined,na,77,492,244,114,undefined,115,155,91,132,71,615,1618,51,957,221,99,281,103,286,92,undefined,334,346,597,364,na,319,1165,156,560,267,438,926,384,32,120,249,121,267,na,89,125,332,25
16/06/2021,18,838,314,534,909,782,698,173,173,151,83,70,278,na,222,na,342,135,170,409,200,446,1322,146,619,546,304,98,446,120,263,201,undefined,na,71,499,156,145,undefined,107,121,79,139,83,423,1272,46,678,136,93,229,91,268,78,undefined,249,195,375,187,na,246,1026,136,429,133,266,850,239,14,50,274,72,225,na,44,96,259,9
16/06/2021,19,464,155,511,536,460,432,85,87,72,49,71,216,na,145,na,167,108,58,427,179,404,845,80,325,269,250,82,237,81,276,204,undefined,na,22,312,59,143,undefined,88,104,53,92,48,326,686,18,458,120,97,241,70,171,48,undefined,228,104,230,163,na,195,846,115,203,83,240,673,178,7,25,226,68,144,na,26,47,203,2
16/06/2021,20,306,131,411,432,320,328,82,73,43,36,66,222,na,82,na,92,80,53,390,133,308,714,75,232,223,197,80,149,58,256,225,undefined,na,11,247,55,155,undefined,34,73,31,59,31,294,543,24,407,97,81,246,57,156,40,undefined,165,78,124,132,na,155,726,123,180,46,121,552,130,2,18,168,13,130,na,12,27,205,5
16/06/2021,21,204,80,375,275,280,287,29,48,30,32,42,114,na,72,na,83,40,27,262,115,210,555,53,229,205,171,45,183,28,225,166,undefined,na,14,190,44,110,undefined,14,63,31,31,11,234,486,10,294,79,73,141,31,125,31,undefined,132,89,122,95,na,148,572,73,137,30,148,391,93,6,2,83,31,85,na,18,10,133,2
16/06/2021,22,115,64,341,216,205,269,20,30,52,16,16,83,na,69,na,80,68,34,118,125,151,431,38,202,156,123,30,113,26,146,158,undefined,na,10,120,22,60,undefined,24,44,53,57,33,109,381,3,157,62,62,79,73,63,63,undefined,88,38,109,70,na,79,406,72,98,18,80,178,42,1,4,54,4,94,na,10,3,63,2
16/06/2021,23,45,50,265,127,121,181,6,8,17,9,16,41,na,53,na,23,31,8,68,36,86,305,31,105,85,88,21,38,10,124,49,undefined,na,5,61,25,19,undefined,19,27,29,43,26,72,222,3,109,27,39,27,12,39,9,undefined,35,26,43,28,na,34,249,52,74,9,49,80,13,3,2,8,na,22,na,8,6,29,1
17/06/2021,0,39,12,93,41,54,43,15,7,10,4,4,7,na,10,na,12,18,4,50,22,46,76,10,43,36,64,4,31,16,61,12,undefined,na,3,13,9,3,undefined,5,4,9,6,7,38,82,3,53,7,67,4,13,12,9,undefined,20,7,27,21,na,34,137,31,35,8,17,36,17,0,9,4,2,6,na,3,3,6,na
17/06/2021,1,11,25,62,27,12,16,7,2,3,2,4,6,na,na,na,3,6,3,25,7,50,38,3,16,19,52,8,17,8,37,3,undefined,na,4,9,5,1,undefined,1,6,2,na,na,24,25,na,25,18,28,na,4,9,2,undefined,14,14,18,9,na,9,100,22,42,5,24,19,5,4,0,2,4,16,na,4,na,6,1
17/06/2021,2,8,12,36,16,30,39,2,3,1,2,na,5,na,3,na,10,10,4,17,8,18,40,7,15,9,39,2,12,3,25,2,undefined,na,1,5,2,1,undefined,4,4,1,1,1,12,44,1,22,4,24,na,8,6,2,undefined,2,5,22,8,na,7,59,16,34,3,5,13,9,1,3,1,4,12,na,2,na,na,na
17/06/2021,3,9,7,19,16,35,9,na,3,2,3,na,4,na,1,na,14,4,na,1,2,12,36,10,20,6,30,4,43,na,10,na,undefined,na,4,2,19,na,undefined,na,2,3,2,1,9,22,na,41,5,21,na,5,8,na,undefined,5,1,7,4,na,19,32,18,15,na,4,25,3,0,15,4,5,4,na,2,na,2,2
17/06/2021,4,2,21,23,15,47,23,5,1,1,na,na,2,na,11,na,1,6,4,4,na,7,53,14,33,25,36,11,51,2,5,60,undefined,na,1,8,18,7,undefined,2,4,12,7,2,10,48,2,28,7,5,8,6,6,15,undefined,5,2,11,6,na,11,42,10,19,2,5,15,5,0,0,2,5,7,na,10,na,2,na
17/06/2021,5,14,6,27,38,64,91,17,10,13,2,4,4,na,44,na,25,45,9,6,5,19,103,19,130,101,45,10,47,11,15,48,undefined,na,11,28,21,8,undefined,9,19,17,10,4,27,149,9,46,30,28,6,9,10,6,undefined,14,29,53,14,na,15,86,12,27,10,12,18,8,4,11,6,1,24,na,12,4,6,na
17/06/2021,6,99,45,99,118,183,310,83,37,77,19,11,33,na,109,na,75,125,49,15,14,52,321,69,303,289,115,28,130,37,29,52,undefined,na,45,137,34,10,undefined,16,39,51,22,13,47,371,9,135,44,63,25,77,18,13,undefined,27,105,161,37,na,40,287,48,174,43,37,41,54,19,15,10,7,125,na,50,12,38,4
17/06/2021,7,147,129,122,249,399,452,182,109,193,64,17,88,na,201,na,154,215,170,32,26,104,535,142,577,429,173,65,319,67,69,66,undefined,na,59,300,90,14,undefined,29,96,47,97,23,145,544,29,182,89,84,59,38,78,21,undefined,72,242,343,86,na,114,241,46,397,154,115,125,128,66,13,59,32,161,na,38,39,91,16
17/06/2021,8,267,175,194,441,528,846,234,185,302,77,24,132,na,259,na,372,378,327,54,32,119,928,270,849,485,241,105,484,108,75,101,undefined,na,76,384,178,72,undefined,100,236,105,167,37,237,992,68,358,156,93,119,84,188,54,undefined,144,337,664,222,na,177,385,75,359,316,246,213,296,163,26,128,36,212,na,55,134,181,33
17/06/2021,9,457,235,208,597,415,465,100,142,175,66,31,108,na,169,na,389,345,257,71,46,180,871,156,577,507,314,105,286,64,127,98,undefined,na,63,270,201,63,undefined,83,133,70,157,38,281,938,47,420,165,92,201,86,140,53,undefined,160,212,408,253,na,194,448,117,417,248,197,302,293,163,31,157,73,143,na,36,96,120,54
17/06/2021,10,570,361,286,728,365,380,79,176,146,49,28,123,na,148,na,463,262,224,121,88,221,788,142,370,445,414,107,286,74,150,112,undefined,na,63,273,164,121,undefined,81,172,99,180,43,314,977,56,505,156,118,210,100,137,46,undefined,162,179,297,216,na,199,523,109,443,175,174,399,297,235,46,149,18,118,na,48,81,140,25
17/06/2021,11,803,440,400,948,383,450,78,172,94,72,35,139,na,144,na,586,331,204,183,131,243,880,132,422,414,502,122,300,60,178,124,undefined,na,49,290,222,96,undefined,77,191,118,151,60,324,1159,32,635,217,123,258,129,206,65,undefined,219,151,367,282,na,249,661,151,450,159,216,520,332,258,56,189,60,121,na,34,117,133,46
17/06/2021,12,1144,700,542,1316,528,594,107,215,186,83,56,156,na,214,na,730,433,206,269,180,355,1105,236,603,603,779,189,332,115,248,169,undefined,na,86,428,290,175,undefined,177,234,155,101,48,499,1425,72,817,240,192,406,158,304,104,undefined,309,228,468,467,na,301,794,139,633,203,266,739,487,346,49,266,381,129,na,40,153,186,43
17/06/2021,13,1213,813,547,1399,548,585,119,180,154,44,42,165,na,204,na,708,435,238,316,205,400,1267,198,529,681,622,158,310,120,275,166,undefined,na,70,467,271,159,undefined,154,181,135,93,50,640,1500,68,881,259,175,374,149,388,87,undefined,366,237,487,487,na,317,816,145,590,210,295,783,449,358,51,335,27,148,na,44,143,159,54
17/06/2021,14,1293,733,551,1286,521,573,104,194,148,43,38,136,na,201,na,633,319,266,313,166,404,1109,152,515,701,482,122,294,109,248,139,undefined,na,86,306,204,112,undefined,151,143,99,119,65,525,1392,60,844,217,131,306,115,304,80,undefined,236,174,384,385,na,264,877,154,408,136,313,784,359,230,51,225,101,137,na,69,82,154,48
17/06/2021,15,1271,705,529,1302,602,712,105,192,164,33,39,147,na,237,na,573,283,227,327,156,332,1260,163,722,686,326,106,355,96,224,145,undefined,na,40,294,176,112,undefined,88,148,125,117,49,496,1448,53,930,193,95,248,145,259,86,undefined,251,202,359,410,na,311,961,135,391,196,322,784,344,192,86,275,15,129,na,46,133,196,57
17/06/2021,16,1145,651,593,1232,657,674,129,197,210,61,55,169,na,251,na,527,270,240,333,131,343,1291,202,774,613,302,109,424,105,236,146,undefined,na,67,309,141,119,undefined,59,153,120,119,66,461,1483,46,937,146,54,249,114,257,86,undefined,238,300,530,430,na,272,1023,119,412,233,307,819,326,178,101,241,46,177,na,48,121,204,64
17/06/2021,17,1211,589,577,1259,921,1063,254,250,362,70,56,215,na,347,na,498,302,356,329,198,407,1691,223,1174,738,351,108,573,112,290,135,undefined,na,63,509,227,110,undefined,84,159,110,129,55,481,1757,43,877,166,95,280,105,337,83,undefined,276,348,588,300,na,272,1132,140,376,232,401,838,357,36,135,274,79,245,na,68,131,255,14
17/06/2021,18,1006,376,636,1068,687,733,150,136,157,69,58,236,na,228,na,292,227,161,474,212,460,1302,144,676,531,269,94,450,102,392,137,undefined,na,57,442,158,120,undefined,71,148,84,100,47,428,1362,23,665,153,86,260,78,278,75,undefined,301,195,380,186,na,240,1006,142,271,139,296,866,271,13,49,246,33,262,na,47,64,252,10
17/06/2021,19,780,252,561,733,462,438,92,125,56,62,37,212,na,130,na,153,128,71,440,214,382,840,127,377,289,247,84,233,92,366,188,undefined,na,30,345,81,155,undefined,60,105,53,71,29,327,829,36,490,125,97,302,93,227,43,undefined,261,137,203,172,na,200,872,133,219,81,185,755,164,12,20,174,17,139,na,26,47,205,10
17/06/2021,20,459,170,505,490,383,336,56,87,38,58,49,190,na,71,na,86,70,39,432,200,388,742,86,257,165,207,59,156,45,344,205,undefined,na,19,261,101,107,undefined,10,87,42,54,28,292,679,17,435,89,55,255,60,180,55,undefined,200,74,158,143,na,143,687,108,216,42,204,616,162,6,31,104,7,107,na,20,23,175,2
17/06/2021,21,246,94,576,415,404,329,30,45,23,24,17,125,na,93,na,82,66,21,297,119,275,683,81,259,227,185,51,232,40,311,215,undefined,na,27,217,43,98,undefined,33,83,29,39,30,241,681,5,353,83,55,187,38,145,50,undefined,130,61,113,104,na,133,541,70,209,40,169,404,127,3,12,86,10,98,na,25,9,93,5
17/06/2021,22,130,55,393,242,250,323,22,20,48,30,26,75,na,84,na,52,71,24,159,143,219,481,47,229,155,139,22,116,13,215,153,undefined,na,7,133,46,54,undefined,36,46,26,43,19,168,453,11,181,34,70,148,38,75,24,undefined,100,40,101,89,na,79,459,59,122,20,126,220,57,3,9,50,11,72,na,13,5,72,1
17/06/2021,23,83,48,220,175,146,215,9,14,21,7,7,43,na,47,na,37,21,19,68,50,105,234,33,151,97,83,21,38,22,118,66,undefined,na,1,65,12,32,undefined,21,19,19,17,15,101,251,9,103,26,68,54,39,48,23,undefined,39,25,62,42,na,53,284,69,93,2,92,117,21,0,3,17,9,36,na,11,2,25,5
18/06/2021,0,57,20,102,74,78,47,2,8,7,3,1,17,na,12,na,25,24,4,60,33,87,110,21,65,24,71,6,48,5,101,28,undefined,na,2,12,9,21,undefined,3,15,11,11,2,58,147,7,54,9,74,6,4,31,11,undefined,16,9,19,22,na,15,130,37,32,5,41,43,6,0,2,7,1,21,na,6,1,13,1
18/06/2021,1,35,21,59,28,53,14,5,2,3,1,1,5,na,7,na,7,19,6,13,17,64,49,5,27,24,49,17,31,4,64,na,undefined,na,1,11,3,6,undefined,na,7,6,3,6,21,49,na,56,14,38,3,6,13,4,undefined,22,2,25,14,na,14,96,22,50,7,17,32,10,1,2,3,2,23,na,na,na,3,na
18/06/2021,2,12,12,35,20,59,33,2,na,na,na,5,2,na,10,na,4,13,1,9,12,15,66,4,16,6,44,2,33,4,13,4,undefined,na,na,14,1,2,undefined,2,7,1,6,2,10,46,4,43,6,29,na,7,7,9,undefined,13,na,9,8,na,9,75,8,30,2,7,20,7,0,2,na,1,24,na,2,1,5,na
18/06/2021,3,9,4,36,22,41,11,7,na,1,na,na,3,na,3,na,10,2,4,12,8,22,63,5,15,28,14,6,38,na,14,7,undefined,na,1,3,1,2,undefined,1,1,3,1,1,8,64,2,32,4,18,1,3,4,3,undefined,7,3,6,4,na,8,27,14,14,2,4,15,5,0,0,na,1,24,na,1,na,3,na
18/06/2021,4,5,23,54,20,56,29,11,2,1,na,na,2,na,4,na,7,7,7,10,14,25,55,5,23,14,47,7,52,5,21,7,undefined,na,3,5,1,13,undefined,2,2,10,4,1,3,48,1,31,4,21,12,7,5,7,undefined,4,4,11,17,na,11,28,4,14,4,2,44,3,1,12,5,1,43,na,9,na,4,1
18/06/2021,5,9,14,22,32,72,99,12,15,26,5,4,7,na,35,na,20,29,9,3,7,27,93,12,147,99,50,10,54,7,25,5,undefined,na,11,27,13,1,undefined,3,19,15,8,9,19,187,6,53,27,21,3,9,4,11,undefined,7,40,55,6,na,19,76,10,20,11,9,28,26,6,11,3,1,47,na,13,2,12,na
18/06/2021,6,58,21,73,106,193,286,90,41,77,18,17,47,na,101,na,74,120,34,15,16,38,307,87,314,267,120,28,120,48,44,28,undefined,na,46,115,23,7,undefined,10,42,69,30,18,43,361,6,109,45,83,15,83,24,14,undefined,28,119,166,35,na,47,294,37,99,46,42,44,62,76,38,12,14,123,na,64,14,38,4
18/06/2021,7,109,92,86,224,346,490,121,132,162,73,18,78,na,198,na,121,216,166,26,26,63,549,165,575,355,182,67,231,44,42,53,undefined,na,19,185,74,19,undefined,32,87,55,41,27,116,547,20,161,113,52,36,50,81,24,undefined,61,237,296,85,na,111,252,37,222,153,114,112,194,111,98,44,42,93,na,47,53,86,10
18/06/2021,8,239,140,94,399,440,747,94,104,309,56,10,26,na,177,na,339,393,371,51,39,90,920,245,1131,326,203,95,386,40,90,70,undefined,na,18,200,162,60,undefined,87,219,76,31,24,203,908,55,279,138,43,105,52,120,70,undefined,130,294,544,138,na,166,340,81,159,199,164,127,206,130,208,116,24,143,na,39,52,39,17
18/06/2021,9,425,231,136,540,322,461,80,106,201,49,8,39,na,175,na,419,330,204,70,47,99,810,176,695,423,309,79,221,47,88,91,undefined,na,45,123,196,68,undefined,99,133,89,50,38,241,977,36,385,127,85,157,103,148,18,undefined,114,193,393,202,na,191,406,139,190,183,169,254,308,221,185,158,184,151,na,34,90,64,11
18/06/2021,10,520,382,182,793,332,378,32,97,125,63,9,43,na,128,na,447,246,207,135,72,193,761,118,520,344,336,94,244,38,142,125,undefined,na,31,156,182,92,undefined,67,143,185,76,39,274,1024,28,519,140,90,237,91,144,67,undefined,161,161,348,242,na,229,547,291,240,148,146,354,300,203,141,144,46,123,na,38,66,58,13
18/06/2021,11,819,528,316,957,402,449,30,91,115,78,6,54,na,162,na,521,302,194,216,127,198,925,146,548,378,470,109,360,61,193,140,undefined,na,28,171,212,95,undefined,81,149,167,101,44,344,1211,34,609,187,103,264,116,196,52,undefined,160,189,442,293,na,247,575,305,293,159,195,390,317,271,200,197,79,134,na,55,94,71,19
18/06/2021,12,1111,727,451,1388,483,558,36,133,232,72,18,68,na,172,na,697,469,234,302,168,341,1104,214,714,518,685,148,323,44,268,149,undefined,na,34,371,281,127,undefined,172,209,177,111,73,440,1496,59,727,249,190,327,145,304,71,undefined,303,236,481,369,na,284,754,234,424,145,261,623,510,347,186,266,55,138,na,45,93,87,22
18/06/2021,13,1246,728,449,1440,409,590,55,112,178,66,12,51,na,162,na,809,422,170,374,173,425,1154,214,677,577,631,153,312,50,326,199,undefined,na,27,270,303,143,undefined,167,179,213,103,59,504,1567,64,864,192,165,357,129,358,94,undefined,356,273,511,412,na,312,834,285,431,127,267,722,452,359,234,257,18,122,na,49,106,73,24
18/06/2021,14,1338,800,688,1398,531,657,54,115,130,68,4,66,na,190,na,804,290,210,363,177,358,1304,145,675,648,560,109,327,74,245,167,undefined,na,49,302,211,121,undefined,132,145,108,93,58,535,1640,76,902,205,151,410,120,288,52,undefined,229,205,438,387,na,286,884,140,386,129,310,814,454,323,189,244,21,146,na,75,85,77,34
18/06/2021,15,1421,774,469,1426,553,806,60,144,179,42,11,60,na,228,na,665,277,182,375,193,438,1364,176,960,572,428,114,357,71,237,138,undefined,na,27,280,187,138,undefined,101,157,120,98,58,478,1653,51,876,207,135,333,152,268,67,undefined,224,236,462,403,na,286,962,131,368,186,316,810,439,265,129,273,13,163,na,41,156,92,34
18/06/2021,16,1408,767,576,1473,747,856,93,142,217,53,7,61,na,251,na,616,251,200,346,160,362,1564,221,1022,674,334,79,432,76,292,139,undefined,na,40,334,203,100,undefined,72,150,112,122,59,556,1759,32,1033,120,102,350,104,298,93,undefined,256,266,583,446,na,280,1007,151,459,157,378,1033,376,154,126,311,18,191,na,42,123,129,28
18/06/2021,17,1494,722,600,1463,979,1077,146,187,313,87,30,122,na,365,na,622,363,292,535,244,579,1679,281,1193,641,389,117,555,98,423,195,undefined,na,64,454,265,95,undefined,78,161,107,169,100,596,1945,51,981,179,107,341,115,357,96,undefined,333,329,692,355,na,354,1259,170,433,197,471,1016,418,30,97,259,71,320,na,63,132,169,14
18/06/2021,18,1345,554,786,1341,890,938,94,87,150,74,24,114,na,276,na,377,232,162,718,390,641,1524,211,839,516,378,128,403,114,516,291,undefined,na,55,506,192,154,undefined,51,221,98,135,79,571,1651,41,940,183,153,311,107,415,88,undefined,355,210,532,270,na,311,1195,187,343,128,390,1082,331,19,67,289,58,280,na,62,93,165,14
18/06/2021,19,1168,444,847,1222,741,693,50,71,93,68,37,116,na,185,na,284,196,64,879,618,635,1254,118,507,366,375,86,372,97,577,366,undefined,na,39,558,142,261,undefined,64,162,59,75,37,497,1431,11,781,152,108,467,115,384,63,undefined,337,164,325,232,na,266,1232,160,397,71,329,1140,297,21,43,240,24,291,na,40,80,142,8
18/06/2021,20,889,353,873,1006,753,628,50,50,62,51,37,131,na,160,na,222,202,55,871,526,652,1142,104,444,380,302,80,222,90,711,369,undefined,na,33,482,125,383,undefined,68,131,62,90,53,579,1178,22,608,116,115,466,75,419,92,undefined,307,106,223,166,na,193,1039,124,385,56,342,1170,238,16,38,187,22,245,na,27,38,131,1
18/06/2021,21,589,208,800,861,743,653,44,55,39,56,30,100,na,157,na,216,133,25,673,424,531,1077,132,399,439,295,68,284,103,785,478,undefined,na,38,442,96,279,undefined,20,95,55,46,19,543,1089,12,557,112,103,326,87,291,55,undefined,246,95,226,165,na,220,986,109,308,22,338,943,228,21,22,150,2,196,na,23,16,137,na
18/06/2021,22,386,145,692,702,693,594,26,39,70,52,18,84,na,98,na,132,155,42,588,382,552,870,94,337,269,248,69,270,99,634,472,undefined,na,33,392,150,246,undefined,37,79,32,67,42,490,1021,17,467,101,89,253,53,270,56,undefined,182,97,200,115,na,168,803,92,256,21,359,797,126,18,32,107,16,178,na,18,18,93,2
18/06/2021,23,214,113,489,438,448,480,36,30,28,27,16,39,na,105,na,66,91,32,352,237,434,683,54,217,241,231,41,159,68,481,272,undefined,na,37,203,115,163,undefined,21,52,36,38,34,291,659,10,302,90,68,129,58,142,56,undefined,82,46,144,78,na,99,495,79,223,34,207,435,79,5,18,52,12,139,na,32,5,46,3
19/06/2021,0,130,90,377,253,280,300,20,16,19,6,7,15,na,87,na,67,40,18,217,188,292,371,16,147,88,123,18,82,61,341,137,undefined,na,21,121,97,43,undefined,9,30,17,20,11,188,532,4,169,21,61,38,31,116,28,undefined,62,32,116,72,na,62,285,70,211,16,127,155,79,2,5,14,7,74,na,13,2,32,1
19/06/2021,1,90,72,182,164,270,144,34,8,4,9,na,5,na,34,na,46,17,10,134,109,201,215,13,87,49,131,12,51,29,235,42,undefined,na,19,68,71,44,undefined,11,27,15,20,18,102,342,5,144,27,55,19,28,112,18,undefined,54,18,68,35,na,35,288,52,99,12,68,96,41,2,6,17,4,29,na,10,3,13,na
19/06/2021,2,60,46,111,106,93,69,6,1,8,4,na,5,na,14,na,11,12,9,67,48,186,138,12,38,14,88,7,43,10,147,10,undefined,na,8,17,21,9,undefined,6,3,8,6,5,79,193,1,68,17,25,7,18,19,18,undefined,39,10,54,28,na,20,135,38,61,5,40,68,11,1,1,2,4,17,na,5,1,4,1
19/06/2021,3,37,30,75,77,64,42,9,1,2,4,na,1,na,17,na,29,15,6,28,28,108,94,5,43,21,55,9,45,1,91,4,undefined,na,1,14,17,3,undefined,3,3,7,5,1,46,153,na,33,12,45,5,11,20,7,undefined,20,2,38,14,na,8,78,29,53,na,14,36,9,0,2,4,4,15,na,5,na,2,1
19/06/2021,4,33,20,39,41,44,38,15,1,1,na,na,na,na,10,na,11,8,3,27,9,59,88,15,30,8,54,6,25,na,40,9,undefined,na,na,4,9,4,undefined,1,9,na,2,na,29,104,4,46,4,22,4,8,7,na,undefined,10,1,19,3,na,21,60,12,17,1,22,30,6,0,5,1,2,29,na,na,na,5,na
19/06/2021,5,14,15,40,40,45,31,5,4,9,11,1,3,na,9,na,27,12,6,6,17,35,51,15,73,75,53,4,37,6,85,16,undefined,na,15,23,8,18,undefined,4,3,7,8,7,25,143,1,34,16,16,6,12,19,7,undefined,19,9,33,10,na,12,68,14,12,5,10,26,10,3,3,2,1,36,na,4,2,5,na
19/06/2021,6,17,23,26,62,83,93,22,11,25,7,6,8,na,35,na,65,46,10,13,12,43,135,20,176,137,82,21,35,10,38,11,undefined,na,8,52,14,2,undefined,2,15,33,14,11,22,167,2,65,24,58,8,29,13,9,undefined,27,32,63,11,na,22,106,38,23,13,32,11,34,4,6,8,3,37,na,14,4,16,3
19/06/2021,7,67,36,61,107,146,210,82,56,39,19,7,23,na,86,na,59,108,10,22,13,33,240,20,215,191,135,46,76,3,44,27,undefined,na,16,94,17,6,undefined,11,25,12,9,4,49,241,8,113,64,71,27,46,20,10,undefined,31,42,108,37,na,48,163,25,119,29,47,44,65,26,24,47,1,27,na,51,14,32,9
19/06/2021,8,184,96,105,207,234,241,124,97,27,22,20,62,na,135,na,141,74,25,31,25,49,416,73,293,330,233,96,125,76,55,58,undefined,na,23,180,39,56,undefined,32,47,28,27,17,99,410,19,202,114,73,71,32,38,29,undefined,72,59,186,80,na,70,248,33,132,41,63,110,104,77,48,88,7,70,na,27,56,82,36
19/06/2021,9,369,169,172,532,364,393,190,141,32,44,15,119,na,182,na,262,150,48,90,33,107,737,79,341,603,361,138,197,111,104,85,undefined,na,47,300,59,61,undefined,44,81,41,49,30,178,878,19,363,252,135,199,85,92,36,undefined,119,76,275,170,na,127,418,69,159,63,148,235,247,145,102,205,45,105,na,28,144,186,61
19/06/2021,10,744,430,267,832,557,575,191,211,66,41,39,195,na,261,na,448,169,80,186,89,213,973,114,451,708,635,241,327,145,171,150,undefined,na,72,375,59,78,undefined,39,83,59,74,44,320,1226,26,690,355,243,364,137,158,54,undefined,184,107,376,236,na,177,678,128,258,83,204,411,350,243,166,299,7,139,na,47,172,193,83
19/06/2021,11,1371,821,517,1382,893,693,225,228,71,91,54,264,na,307,na,777,222,97,415,179,419,1157,122,426,804,895,306,567,202,305,160,undefined,na,67,494,134,110,undefined,37,129,63,70,58,496,1715,52,1051,473,309,499,174,260,64,undefined,253,160,394,352,na,239,889,134,386,88,279,716,464,265,205,447,14,218,na,57,176,278,104
19/06/2021,12,1979,1117,625,1886,1006,747,244,321,84,62,67,325,na,312,na,890,241,109,636,326,535,1377,161,553,1070,980,389,577,251,419,276,undefined,na,90,666,100,162,undefined,57,165,87,82,68,693,2119,28,1258,533,365,532,240,336,84,undefined,328,193,380,486,na,286,1257,206,530,99,429,982,517,331,268,405,19,291,na,57,144,306,116
19/06/2021,13,2389,1417,929,2133,1179,967,213,340,87,56,69,319,na,370,na,918,259,114,787,406,669,1675,143,524,1303,1046,363,698,288,448,282,undefined,na,92,735,136,209,undefined,55,158,92,82,59,913,2362,50,1384,563,349,580,219,485,102,undefined,449,191,396,496,na,428,1323,197,594,94,601,1340,507,342,285,370,11,342,na,55,151,267,94
19/06/2021,14,2701,1543,1188,2343,1362,1121,277,284,68,51,92,271,na,442,na,993,226,135,809,388,607,1780,149,581,1551,975,387,718,358,495,323,undefined,na,89,817,109,184,undefined,68,139,104,73,74,1095,2585,53,1700,597,265,650,269,576,100,undefined,360,169,463,636,na,402,1441,214,675,111,739,1747,622,346,250,250,21,431,na,78,102,258,105
19/06/2021,15,2825,1484,1111,2252,1404,1034,287,342,72,37,87,258,na,453,na,1160,215,100,694,332,756,1947,134,533,1461,776,237,658,342,546,297,undefined,na,55,796,124,199,undefined,40,140,76,81,43,1059,2564,26,1611,433,211,575,189,492,99,undefined,402,179,400,600,na,382,1329,192,581,77,646,1753,606,411,230,288,30,339,na,52,85,292,86
19/06/2021,16,2610,1302,1097,1996,1325,1057,220,331,87,84,72,265,na,451,na,860,201,90,721,291,805,1804,162,550,1408,478,190,581,319,509,262,undefined,na,54,789,112,169,undefined,69,156,88,84,45,890,2270,37,1523,303,149,495,178,448,98,undefined,337,172,376,595,na,333,1343,178,558,68,654,1673,491,252,150,271,57,287,na,41,127,303,76
19/06/2021,17,2072,867,950,1772,1288,1045,172,222,72,68,78,272,na,400,na,554,223,65,825,359,761,1712,157,558,1119,374,126,592,256,557,279,undefined,na,70,840,106,249,undefined,22,153,57,77,44,865,1982,23,1217,200,104,446,159,362,105,undefined,345,155,385,352,na,334,1363,185,505,68,531,1513,364,53,100,261,93,310,na,78,111,271,25
19/06/2021,18,1634,534,1023,1500,1167,937,92,139,66,104,61,173,na,283,na,333,213,55,1087,611,876,1427,131,512,844,401,138,410,214,682,486,undefined,na,63,910,129,360,undefined,55,167,59,83,48,722,1895,28,1037,197,109,513,136,377,79,undefined,478,134,352,217,na,329,1404,175,452,46,490,1325,321,21,38,290,27,353,na,55,71,226,11
19/06/2021,19,1178,332,1110,1495,1190,795,67,66,38,69,48,156,na,222,na,223,191,52,1111,890,965,1210,109,379,494,404,119,461,180,759,634,undefined,na,44,1103,124,540,undefined,66,242,43,40,20,768,1756,51,836,182,117,610,104,473,80,undefined,473,91,294,188,na,281,1322,196,460,45,446,1324,330,16,30,195,22,293,na,32,52,187,18
19/06/2021,20,730,289,1180,1184,1204,851,76,74,38,65,53,182,na,241,na,266,224,51,1168,870,913,1216,88,363,451,310,107,357,177,924,766,undefined,na,63,1161,226,594,undefined,33,177,41,59,30,798,1570,16,732,141,102,709,99,500,74,undefined,395,61,219,172,na,209,1177,153,598,26,496,1575,377,14,72,175,45,314,na,30,30,178,4
19/06/2021,21,541,259,933,1030,1105,796,72,64,47,63,37,179,na,243,na,193,83,37,918,611,955,1066,86,284,476,260,67,298,136,889,770,undefined,na,56,959,206,631,undefined,54,122,31,23,15,693,1390,29,652,123,93,502,72,389,83,undefined,320,74,207,180,na,185,1015,148,386,28,428,1181,284,7,56,95,3,311,na,23,31,123,3
19/06/2021,22,399,209,864,837,967,793,43,42,30,50,29,127,na,249,na,262,128,46,729,537,893,961,92,293,510,195,56,232,94,898,713,undefined,na,51,756,260,489,undefined,38,127,26,25,10,584,1282,21,514,124,94,394,70,285,52,undefined,242,58,177,109,na,127,919,143,408,22,361,1035,197,19,35,59,21,247,na,25,14,91,5
19/06/2021,23,311,132,530,585,631,547,25,20,24,21,12,55,na,169,na,101,96,25,444,410,605,665,51,242,378,219,62,194,132,768,520,undefined,na,19,564,324,260,undefined,33,94,11,25,17,382,968,23,341,86,126,221,63,204,32,undefined,170,52,162,93,na,98,513,97,303,17,272,563,96,10,0,51,8,165,na,19,5,61,2
20/06/2021,0,139,95,396,311,380,341,30,12,18,10,9,34,na,128,na,70,40,12,242,184,432,397,45,203,159,112,36,87,25,414,286,undefined,na,25,327,167,106,undefined,12,72,23,19,8,271,542,2,194,53,49,101,22,144,32,undefined,77,46,107,40,na,55,311,87,271,2,225,284,66,5,5,36,5,74,na,21,2,22,3
20/06/2021,1,109,66,347,289,260,232,26,12,3,12,na,28,na,66,na,50,27,18,175,144,457,336,27,121,66,111,25,63,26,358,70,undefined,na,8,120,109,47,undefined,2,49,8,9,2,203,491,5,153,31,45,24,32,147,15,undefined,80,24,77,39,na,72,311,90,213,4,143,239,44,4,6,14,2,45,na,8,2,11,4
20/06/2021,2,66,31,181,120,116,139,4,na,6,3,3,5,na,46,na,15,7,7,105,81,237,196,12,36,32,77,6,53,18,268,17,undefined,na,1,47,59,21,undefined,7,14,5,10,4,139,284,1,100,13,52,12,21,55,6,undefined,24,25,91,29,na,25,188,57,89,3,61,214,16,0,0,2,25,25,na,3,2,7,4
20/06/2021,3,37,23,137,69,99,67,9,5,5,8,4,11,na,12,na,17,7,2,53,57,218,98,36,55,24,61,1,51,8,192,10,undefined,na,2,18,149,13,undefined,na,18,10,5,3,39,153,na,59,5,64,4,11,69,18,undefined,17,7,17,19,na,27,152,52,57,1,28,68,7,1,1,4,2,14,na,na,na,5,na
20/06/2021,4,14,7,71,30,46,42,na,1,2,5,4,1,na,9,na,19,9,3,15,17,115,73,8,42,11,52,7,24,4,87,15,undefined,na,7,7,9,4,undefined,na,11,na,na,na,31,77,2,49,11,16,1,8,38,1,undefined,11,5,11,15,na,19,101,26,23,2,23,37,3,0,1,7,2,8,na,6,na,3,na
20/06/2021,5,18,7,47,84,44,37,5,2,3,6,na,3,na,19,na,25,7,6,19,13,84,74,44,31,73,61,1,43,8,44,1,undefined,na,4,11,13,15,undefined,6,13,na,na,3,40,133,na,62,12,30,14,10,7,2,undefined,17,7,23,4,na,9,64,23,20,1,20,13,3,0,7,2,3,11,na,1,na,3,1
20/06/2021,6,16,9,30,81,67,78,34,9,9,6,1,9,na,33,na,60,12,5,16,15,53,129,18,80,147,52,9,57,6,36,5,undefined,na,9,41,14,1,undefined,9,2,11,13,7,43,194,na,61,15,34,4,9,24,10,undefined,19,16,46,6,na,20,58,16,20,11,29,24,14,1,0,3,1,26,na,16,3,11,5
20/06/2021,7,29,22,38,81,135,120,43,51,22,12,4,25,na,51,na,26,25,9,14,19,37,221,17,128,208,82,25,106,26,32,10,undefined,na,14,97,17,9,undefined,9,17,12,5,5,47,171,5,81,39,49,17,20,10,3,undefined,17,17,90,17,na,33,100,23,72,22,34,43,44,9,4,10,5,36,na,16,6,22,15
20/06/2021,8,113,45,66,134,185,245,143,105,29,36,21,67,na,123,na,67,41,13,41,23,44,329,47,205,377,192,68,174,77,41,32,undefined,na,36,203,22,33,undefined,15,37,11,16,10,73,279,19,145,80,75,53,26,29,20,undefined,38,37,101,60,na,66,147,43,53,22,44,89,81,63,30,51,60,72,na,21,27,94,53
20/06/2021,9,317,122,173,376,385,339,212,196,42,35,52,117,na,177,na,136,72,20,52,42,75,575,102,274,623,321,146,316,121,87,63,undefined,na,41,352,51,53,undefined,18,70,43,54,27,186,666,17,327,194,133,117,92,87,29,undefined,79,83,178,132,na,113,363,58,114,43,120,152,176,117,70,107,27,73,na,21,91,173,100
20/06/2021,10,684,312,270,593,573,585,234,289,46,39,57,179,na,273,na,265,132,38,148,96,227,810,99,340,807,547,267,638,203,192,102,undefined,na,60,671,56,63,undefined,17,123,51,44,32,248,995,22,543,299,213,296,139,132,40,undefined,134,111,282,205,na,211,519,75,208,81,202,397,224,173,102,154,19,166,na,42,138,259,144
20/06/2021,11,1207,613,439,1083,876,719,256,351,55,35,99,305,na,309,na,543,193,61,346,183,322,1030,129,383,1120,830,295,827,267,275,161,undefined,na,86,860,81,113,undefined,31,134,59,45,25,446,1497,28,813,442,319,409,174,242,59,undefined,238,129,361,349,na,237,781,105,315,84,335,660,314,211,152,216,8,239,na,50,166,349,176
20/06/2021,12,1840,904,719,1652,1177,794,344,373,81,33,112,389,na,363,na,682,183,77,594,318,419,1289,106,455,1212,1047,415,1004,348,376,245,undefined,na,77,1040,78,150,undefined,76,158,59,42,28,600,1941,43,924,520,373,462,212,356,87,undefined,301,161,347,453,na,265,1025,143,372,88,415,989,438,305,196,266,5,346,na,60,110,378,120
20/06/2021,13,2064,1054,976,1914,1407,854,310,310,65,41,73,326,na,379,na,751,157,74,771,442,615,1384,125,412,1445,1006,415,1120,458,496,287,undefined,na,73,1003,89,212,undefined,40,154,51,74,52,849,2202,46,1171,602,410,529,175,291,98,undefined,324,143,314,486,na,342,1211,154,475,99,533,1257,416,280,233,261,14,352,na,40,139,336,100
20/06/2021,14,2433,1300,887,2030,1479,1028,357,368,65,41,113,407,na,427,na,756,249,79,715,339,652,1656,132,420,1605,1009,393,1075,436,589,380,undefined,na,87,1168,80,259,undefined,61,180,47,75,52,832,2291,35,1188,522,330,760,228,389,77,undefined,330,147,389,549,na,358,1325,130,435,93,629,1488,550,303,160,241,25,382,na,41,95,318,107
20/06/2021,15,2398,1188,953,1981,1533,993,349,369,59,67,164,409,na,434,na,767,133,68,636,326,644,1554,125,467,1622,834,264,1057,460,501,319,undefined,na,68,1047,82,228,undefined,37,122,59,75,41,863,2306,61,1293,458,262,676,188,380,80,undefined,294,152,348,539,na,330,1310,164,446,83,577,1564,422,280,144,270,17,291,na,45,131,390,121
20/06/2021,16,2276,976,842,1591,1324,1004,281,354,64,72,128,342,na,384,na,525,184,59,607,271,557,1542,97,434,1455,539,178,697,372,441,302,undefined,na,78,1039,98,202,undefined,38,112,56,74,35,744,1901,35,1204,347,179,570,135,346,75,undefined,284,148,376,471,na,318,1143,133,403,83,535,1457,319,182,87,283,23,341,na,38,103,352,70
20/06/2021,17,1535,646,800,1254,1118,898,159,285,80,60,106,390,na,330,na,348,127,42,602,245,612,1477,134,478,962,339,135,474,250,469,281,undefined,na,42,736,66,179,undefined,36,89,50,69,42,602,1520,35,975,206,104,375,113,293,76,undefined,311,158,379,308,na,286,1271,128,292,71,440,1202,210,35,44,236,96,231,na,32,56,293,34
20/06/2021,18,1053,366,690,1005,764,674,59,130,57,80,73,248,na,195,na,105,94,26,710,354,580,1069,90,384,593,311,93,282,135,475,340,undefined,na,42,513,61,157,undefined,39,111,42,57,35,379,1124,16,732,125,117,308,152,328,65,undefined,284,123,277,209,na,221,1054,122,282,49,274,1025,184,8,39,141,49,213,na,29,51,174,9
20/06/2021,19,512,199,598,692,602,482,35,45,49,75,60,175,na,144,na,141,82,21,628,401,530,819,86,265,272,298,71,212,83,503,353,undefined,na,24,360,47,264,undefined,17,97,31,33,15,372,934,19,502,121,105,302,99,283,56,undefined,277,98,202,157,na,214,930,111,173,32,238,812,142,5,27,131,38,140,na,23,37,155,8
20/06/2021,20,287,135,482,500,458,369,26,47,39,46,45,138,na,87,na,79,69,12,494,264,375,750,60,249,198,225,57,210,66,386,355,undefined,na,13,336,44,194,undefined,11,74,27,31,17,329,760,11,402,100,92,275,72,211,45,undefined,226,66,188,107,na,170,734,145,193,30,212,617,130,6,24,93,12,95,na,11,23,113,8
20/06/2021,21,211,92,376,338,283,340,17,30,23,27,36,119,na,99,na,65,41,17,344,222,376,543,65,209,159,176,56,140,42,313,250,undefined,na,8,179,43,154,undefined,13,54,41,35,10,270,494,10,306,91,82,181,73,134,31,undefined,149,55,145,89,na,93,587,73,156,27,186,469,63,5,10,108,17,75,na,18,6,85,4
20/06/2021,22,82,43,248,279,224,291,18,24,25,20,17,68,na,92,na,88,58,15,237,166,191,440,59,211,134,143,23,70,21,188,180,undefined,na,4,138,20,90,undefined,21,34,9,15,4,179,433,5,202,57,58,79,66,47,14,undefined,68,43,131,67,na,64,357,90,92,17,135,267,40,1,10,12,15,48,na,10,6,58,7
20/06/2021,23,49,26,153,158,137,163,5,9,15,6,7,25,na,69,na,32,16,9,75,26,116,271,24,118,90,97,21,41,4,93,85,undefined,na,2,47,11,47,undefined,13,12,9,10,4,60,214,1,151,10,31,17,27,51,17,undefined,19,29,67,36,na,30,259,46,61,9,59,114,15,0,0,5,3,31,na,4,3,21,na
21/06/2021,0,24,15,77,71,58,74,3,2,9,11,3,14,na,23,na,6,3,3,71,23,47,82,14,69,30,60,3,23,5,78,42,undefined,na,1,18,3,13,undefined,4,na,4,6,1,26,130,2,59,12,46,5,29,17,5,undefined,10,16,64,31,na,17,124,38,29,3,28,48,9,0,1,7,1,22,na,1,1,11,1
21/06/2021,1,27,12,55,25,35,27,5,2,5,4,2,5,na,8,na,7,2,3,32,17,58,51,6,25,24,31,4,19,9,50,56,undefined,na,na,8,1,9,undefined,na,3,2,na,na,18,48,2,35,10,18,2,22,17,10,undefined,11,3,30,17,na,14,104,22,19,5,9,28,7,0,1,3,3,1,na,1,na,4,1
21/06/2021,2,14,4,20,23,23,51,9,4,1,2,na,3,na,8,na,1,3,na,16,6,19,50,2,28,10,30,6,15,1,19,36,undefined,na,na,10,na,7,undefined,na,na,5,2,na,3,46,na,24,4,15,na,5,11,7,undefined,13,2,11,10,na,18,68,23,13,5,3,17,3,0,0,3,2,13,na,na,na,1,na
21/06/2021,3,11,7,13,21,42,6,4,na,na,na,5,4,na,3,na,9,7,7,16,7,17,42,5,16,25,30,1,29,2,24,58,undefined,na,1,4,7,5,undefined,na,1,na,na,na,10,34,na,30,2,18,na,5,2,1,undefined,4,4,25,5,na,6,62,10,4,1,2,15,0,0,7,1,na,29,na,na,na,2,na
21/06/2021,4,7,7,23,18,54,21,5,na,3,2,4,7,na,7,na,2,9,2,7,3,4,52,6,24,58,16,3,58,3,10,17,undefined,na,2,4,3,16,undefined,na,na,13,1,na,14,40,10,31,4,13,9,17,3,7,undefined,1,na,9,4,na,14,31,2,11,2,6,11,8,0,9,1,na,30,na,5,na,2,na
21/06/2021,5,21,11,17,36,77,100,19,8,20,1,4,7,na,35,na,26,35,21,5,8,30,75,25,140,112,31,5,69,11,21,3,undefined,na,7,35,14,1,undefined,11,20,24,5,2,27,172,7,42,6,13,na,16,9,5,undefined,8,24,59,7,na,21,108,7,9,16,27,21,19,9,4,9,3,49,na,15,1,11,na
21/06/2021,6,69,45,52,107,171,286,63,38,89,18,7,36,na,98,na,81,113,41,15,5,37,305,89,305,253,75,18,159,24,50,18,undefined,na,27,124,39,5,undefined,14,35,54,27,17,43,356,5,118,20,74,13,103,27,16,undefined,33,121,169,20,na,35,251,63,81,36,39,44,65,15,23,11,1,121,na,48,12,33,2
21/06/2021,7,118,94,75,228,430,476,131,142,245,69,36,107,na,208,na,165,226,170,29,25,82,520,164,523,476,108,44,410,44,63,52,undefined,na,63,207,105,25,undefined,22,72,39,31,15,134,545,19,206,57,40,53,51,97,28,undefined,80,227,329,100,na,101,280,49,93,136,97,125,156,73,37,52,36,111,na,48,44,103,11
21/06/2021,8,269,165,117,454,684,920,258,196,437,79,35,112,na,320,na,403,495,378,52,49,158,1030,382,1033,753,215,69,641,111,112,98,undefined,na,97,325,298,95,undefined,70,277,112,91,29,284,1087,55,364,101,53,110,86,186,73,undefined,139,385,696,222,na,191,466,100,168,283,254,209,333,185,85,132,38,250,na,64,146,193,37
21/06/2021,9,437,228,184,630,452,555,99,155,203,58,39,105,na,196,na,464,356,250,57,43,149,899,181,643,601,239,48,333,65,129,97,undefined,na,68,204,265,59,undefined,116,161,87,112,33,255,1021,66,453,87,69,183,88,177,52,undefined,132,228,491,207,na,211,527,144,185,246,175,288,321,190,144,140,74,161,na,51,108,144,40
21/06/2021,10,685,388,244,813,547,462,103,148,122,92,29,94,na,166,na,541,294,226,144,78,195,902,143,531,461,302,74,402,90,140,178,undefined,na,88,215,307,104,undefined,81,213,103,113,43,323,1129,53,598,103,154,219,102,170,64,undefined,167,162,378,298,na,182,523,235,290,194,216,395,315,185,147,165,23,124,na,39,110,142,26
21/06/2021,11,1066,735,393,1148,615,458,132,161,134,84,39,121,na,218,na,646,345,231,228,160,270,1089,184,438,677,378,113,476,100,180,166,undefined,na,89,258,274,116,undefined,106,159,102,103,57,466,1469,68,707,147,113,263,97,240,78,undefined,189,176,335,343,na,226,637,245,319,180,239,603,329,238,140,188,43,129,na,48,127,143,50
21/06/2021,12,1512,951,592,1580,757,673,154,247,213,86,57,181,na,255,na,930,523,262,362,244,556,1327,287,685,852,608,102,612,128,340,211,undefined,na,85,546,486,185,undefined,332,332,183,125,69,686,1739,93,1073,194,222,330,173,325,98,undefined,294,309,464,471,na,297,925,318,595,239,362,842,498,375,178,286,80,170,na,67,143,204,50
21/06/2021,13,1774,1018,563,1720,865,758,175,220,197,91,53,193,na,298,na,828,499,276,440,239,568,1473,263,703,891,554,143,549,185,364,224,undefined,na,109,610,506,192,undefined,207,272,165,181,87,723,1816,129,1132,219,190,344,143,462,90,undefined,352,311,525,518,na,332,1032,306,582,228,397,963,534,344,134,332,49,176,na,66,113,222,64
21/06/2021,14,1715,884,645,1609,864,725,189,199,154,67,40,171,na,239,na,859,378,250,463,217,479,1367,181,641,991,383,113,523,189,321,194,undefined,na,94,457,341,178,undefined,105,225,119,149,90,684,1803,83,957,164,80,325,129,392,79,undefined,288,249,396,433,na,306,966,177,497,187,426,982,474,321,79,270,32,161,na,69,116,191,69
21/06/2021,15,1572,815,651,1493,834,775,139,261,199,56,46,184,na,309,na,800,315,246,370,139,468,1493,155,800,949,347,115,505,151,276,131,undefined,na,83,441,239,160,undefined,87,163,141,143,73,654,1583,65,1030,164,77,300,135,282,86,undefined,259,263,418,485,na,367,1102,132,404,231,395,1020,424,213,145,263,10,158,na,49,180,233,90
21/06/2021,16,1562,770,565,1449,978,903,193,276,347,92,52,208,na,293,na,704,253,294,366,135,425,1687,275,1011,920,295,103,622,147,230,120,undefined,na,83,478,208,107,undefined,77,188,93,129,74,588,1863,38,1088,178,82,254,160,295,99,undefined,274,327,607,508,na,291,1148,157,379,263,382,1112,394,166,89,276,48,189,na,36,134,245,92
21/06/2021,17,1344,631,646,1281,1062,1236,297,346,434,92,87,305,na,469,na,447,425,396,518,166,528,1834,320,1343,962,346,115,815,154,307,148,undefined,na,129,643,263,129,undefined,278,166,140,196,96,625,1861,70,1097,157,108,279,137,313,112,undefined,334,420,762,385,na,367,1205,177,334,266,504,1066,389,41,73,301,87,317,na,87,127,357,33
21/06/2021,18,965,308,681,962,761,812,172,170,185,69,78,246,na,311,na,230,189,155,569,220,485,1520,186,775,601,308,104,480,109,389,180,undefined,na,67,455,178,113,undefined,57,150,108,136,83,424,1408,36,752,164,103,286,108,252,72,undefined,321,234,426,223,na,318,1298,180,276,147,334,942,291,14,37,289,86,215,na,51,72,247,16
21/06/2021,19,532,152,489,610,416,467,79,98,66,50,45,198,na,152,na,122,91,54,529,184,380,962,134,406,254,245,58,262,75,306,183,undefined,na,40,268,63,101,undefined,18,80,58,96,52,376,827,31,552,63,80,234,85,200,76,undefined,230,144,218,173,na,208,855,115,163,87,182,745,153,7,18,166,28,108,na,27,45,192,6
21/06/2021,20,374,138,418,434,405,343,53,83,38,41,44,162,na,103,na,99,81,32,348,159,349,782,108,331,162,217,74,219,46,285,162,undefined,na,36,189,54,118,undefined,17,81,55,57,28,315,600,7,378,95,75,173,54,123,49,undefined,152,121,167,125,na,166,609,98,186,45,206,597,145,6,12,125,19,68,na,14,17,175,8
21/06/2021,21,183,72,330,269,294,343,26,43,27,52,35,113,na,78,na,76,40,31,273,98,251,640,68,253,146,176,50,162,33,209,141,undefined,na,25,142,61,65,undefined,17,58,32,31,14,199,448,17,237,53,74,158,64,99,31,undefined,89,77,155,97,na,110,511,88,132,25,116,464,103,6,14,83,17,89,na,8,9,100,na
21/06/2021,22,127,45,223,191,198,257,13,26,55,16,24,75,na,85,na,62,59,21,185,92,184,405,50,221,133,116,16,129,18,146,81,undefined,na,20,83,30,57,undefined,20,30,38,46,23,107,309,9,169,25,56,86,51,62,27,undefined,79,57,135,69,na,73,378,70,99,13,92,215,44,0,4,45,6,47,na,14,5,66,2
21/06/2021,23,76,25,122,90,100,144,10,8,19,11,8,25,na,40,na,34,22,9,94,45,72,241,26,89,104,90,18,46,9,90,40,undefined,na,2,40,32,13,undefined,14,23,24,15,8,71,180,5,71,18,72,15,25,22,18,undefined,35,15,90,27,na,41,214,55,27,9,51,84,32,0,3,10,7,44,na,2,1,8,na
22/06/2021,0,26,19,48,56,46,42,1,1,6,na,2,7,na,26,na,25,7,10,42,20,52,67,8,56,26,61,20,47,3,36,23,undefined,na,3,11,3,8,undefined,na,9,5,5,na,57,110,3,51,20,38,2,22,9,3,undefined,17,8,27,19,na,18,131,36,25,6,10,48,3,0,4,9,6,37,na,3,na,4,na
22/06/2021,1,15,13,47,23,31,10,1,1,2,4,na,4,na,6,na,6,3,3,28,11,34,37,3,33,4,36,9,10,1,21,2,undefined,na,4,7,1,8,undefined,na,1,11,1,1,13,37,1,34,10,33,2,27,10,6,undefined,9,8,22,12,na,11,75,18,24,4,2,22,7,0,1,4,1,9,na,na,na,5,na
22/06/2021,2,9,8,31,9,27,7,4,na,na,5,4,7,na,1,na,11,1,3,14,10,25,35,3,31,3,46,1,24,2,14,3,undefined,na,na,7,na,6,undefined,na,8,3,na,na,5,27,na,21,2,43,3,9,6,1,undefined,10,na,47,13,na,8,65,16,11,2,5,11,1,1,2,3,5,20,na,na,na,3,na
22/06/2021,3,5,7,7,10,34,30,1,1,4,1,na,1,na,4,na,13,8,5,5,1,16,35,8,14,6,18,na,36,na,3,na,undefined,na,na,2,9,8,undefined,4,1,3,3,na,13,45,2,25,na,19,1,3,8,2,undefined,na,4,6,5,na,6,25,8,12,2,3,4,3,0,3,na,2,15,na,na,na,3,na
22/06/2021,4,5,10,12,22,61,19,4,2,3,3,na,2,na,6,na,4,1,2,15,na,16,46,5,31,22,26,3,60,1,20,8,undefined,na,na,3,3,12,undefined,na,na,15,6,1,11,44,2,31,2,17,10,10,1,9,undefined,7,4,7,5,na,13,33,7,6,2,3,16,2,0,4,3,2,26,na,4,na,3,na
22/06/2021,5,18,16,18,40,98,89,28,10,15,11,5,15,na,37,na,22,45,19,10,10,34,119,13,143,96,68,7,61,12,14,4,undefined,na,11,33,15,2,undefined,5,18,17,11,9,30,158,4,45,20,19,2,12,11,3,undefined,9,32,59,6,na,15,102,17,17,7,17,19,23,10,11,9,3,60,na,16,2,12,1
22/06/2021,6,78,37,42,119,213,323,78,40,100,25,10,37,na,105,na,94,112,57,20,13,52,328,104,354,309,126,19,178,31,47,33,undefined,na,43,130,38,11,undefined,17,34,53,15,8,69,373,5,134,49,89,12,68,39,16,undefined,28,152,178,26,na,52,284,70,83,48,53,47,89,19,25,13,8,138,na,69,15,39,2
22/06/2021,7,132,92,88,258,474,583,225,157,246,68,31,99,na,244,na,180,256,191,36,15,65,592,178,547,516,149,55,415,82,48,64,undefined,na,75,299,141,25,undefined,44,111,46,36,20,145,618,18,187,79,52,51,60,127,24,undefined,76,304,344,105,na,95,308,42,134,154,112,131,157,76,103,56,61,164,na,47,52,109,11
22/06/2021,8,372,172,143,464,656,1056,258,235,478,75,32,152,na,367,na,388,534,474,44,44,139,1062,417,991,638,295,102,632,122,86,90,undefined,na,78,381,352,73,undefined,90,287,94,101,43,320,1204,52,469,127,68,134,82,186,56,undefined,163,454,793,220,na,244,497,75,178,317,279,256,345,178,200,145,40,277,na,46,130,183,54
22/06/2021,9,512,226,165,579,512,625,132,167,245,70,19,88,na,224,na,446,385,278,66,42,135,875,188,611,509,359,87,457,78,115,111,undefined,na,79,280,316,73,undefined,103,170,113,116,39,350,1176,76,460,219,75,223,97,185,53,undefined,170,238,498,241,na,214,496,159,239,230,270,376,364,275,179,172,102,184,na,41,120,98,34
22/06/2021,10,696,443,264,874,488,420,120,149,124,57,26,102,na,134,na,635,336,218,122,83,186,834,138,501,478,457,123,377,105,167,149,undefined,na,77,294,286,83,undefined,75,256,90,97,57,331,1264,51,582,182,146,225,133,192,61,undefined,165,182,365,300,na,211,513,127,276,194,274,380,399,275,179,179,34,207,na,38,106,127,31
22/06/2021,11,1139,565,394,1216,608,514,172,181,131,48,39,168,na,203,na,773,335,209,291,134,256,1091,202,538,591,566,150,432,171,239,185,undefined,na,73,362,345,113,undefined,95,177,104,101,64,464,1455,53,758,305,157,262,142,232,69,undefined,246,205,440,361,na,266,667,111,337,201,283,577,365,318,202,197,41,171,na,56,137,161,55
22/06/2021,12,1696,857,587,1620,788,746,152,197,239,59,48,203,na,191,na,897,527,243,435,204,472,1554,345,672,772,860,210,556,145,323,265,undefined,na,111,554,558,186,undefined,249,366,215,149,98,728,1812,101,1083,298,254,384,176,421,112,undefined,340,298,473,529,na,360,968,140,603,222,382,897,537,411,251,301,64,196,na,49,157,224,62
22/06/2021,13,1927,968,692,1830,849,757,194,198,199,58,51,204,na,257,na,1123,536,278,496,205,557,1356,279,664,893,773,217,521,142,330,260,undefined,na,143,557,535,164,undefined,229,248,140,151,85,862,1922,102,1310,378,217,319,153,491,97,undefined,411,319,572,551,na,299,1101,171,540,211,411,1052,582,391,227,348,39,187,na,65,118,203,62
22/06/2021,14,1777,823,732,1653,819,792,119,188,209,52,43,147,na,236,na,904,318,253,438,170,418,1453,184,697,899,587,171,449,141,297,150,undefined,na,99,437,406,144,undefined,150,226,120,133,76,681,1819,80,1091,385,166,311,142,404,113,undefined,262,282,447,532,na,306,972,132,464,185,471,1012,478,314,239,234,15,174,na,66,117,157,68
22/06/2021,15,1722,790,616,1577,814,724,144,217,196,69,39,189,na,285,na,733,285,266,422,164,443,1413,172,807,942,453,127,528,163,338,138,undefined,na,81,394,223,157,undefined,68,175,145,146,88,689,1812,42,1151,215,118,247,123,319,93,undefined,278,280,498,490,na,308,1166,144,442,265,389,1095,442,253,127,248,24,202,na,58,149,173,62
22/06/2021,16,1570,738,567,1467,944,924,194,227,413,66,72,204,na,312,na,637,281,271,361,142,355,1634,268,1078,855,301,131,619,152,301,125,undefined,na,102,410,231,122,undefined,95,161,129,149,89,582,1840,58,1010,148,84,268,124,282,121,undefined,304,362,689,536,na,295,1120,148,429,241,413,1108,398,220,115,263,34,204,na,52,123,197,87
22/06/2021,17,1373,627,679,1373,1127,1324,282,280,460,111,82,276,na,491,na,559,367,420,465,201,470,1925,339,1422,850,358,171,709,154,338,127,undefined,na,107,574,261,136,undefined,76,182,179,202,109,612,1988,82,1101,192,99,255,138,362,112,undefined,374,465,742,355,na,370,1281,191,431,257,548,1097,468,19,119,307,77,366,na,80,127,312,22
22/06/2021,18,1045,402,675,1078,764,913,186,194,206,108,95,265,na,324,na,324,231,227,552,263,486,1626,207,821,656,342,106,448,99,368,184,undefined,na,95,492,194,131,undefined,57,140,84,145,82,484,1497,44,798,142,104,337,114,280,81,undefined,329,262,443,257,na,306,1145,140,256,154,388,1023,314,14,38,304,54,239,na,58,84,259,9
22/06/2021,19,527,170,580,631,479,526,107,130,99,60,71,231,na,175,na,154,148,69,529,284,424,1032,124,475,269,263,66,227,66,395,163,undefined,na,65,293,119,106,undefined,35,87,80,114,76,372,940,24,574,112,63,218,88,240,95,undefined,226,167,271,183,na,248,899,116,223,99,264,855,191,11,19,243,19,132,na,34,32,206,7
22/06/2021,20,309,120,468,480,466,439,46,73,64,24,64,196,na,145,na,100,93,29,414,309,376,895,90,329,213,214,79,203,59,282,173,undefined,na,23,246,63,170,undefined,15,89,42,51,28,325,743,23,388,105,83,190,73,162,39,undefined,182,102,207,126,na,148,806,87,219,57,218,638,192,3,18,207,7,95,na,21,20,151,9
22/06/2021,21,260,91,361,428,407,402,39,61,27,39,40,111,na,128,na,94,65,24,288,258,225,689,61,274,153,231,67,135,27,267,153,undefined,na,17,184,49,92,undefined,18,48,51,57,34,259,657,13,257,79,79,218,69,142,40,undefined,121,82,179,121,na,133,606,108,151,52,182,551,118,5,12,117,8,89,na,13,8,96,1
22/06/2021,22,119,50,369,205,242,260,25,41,49,21,28,79,na,93,na,56,65,21,174,176,213,456,67,249,149,157,44,91,29,194,98,undefined,na,29,105,38,60,undefined,15,46,25,32,17,154,378,11,170,51,70,46,30,62,42,undefined,87,58,124,77,na,84,418,79,131,15,148,265,67,3,5,122,16,108,na,10,11,59,2
22/06/2021,23,77,30,124,117,133,172,7,13,22,6,12,38,na,80,na,32,18,16,123,60,107,321,38,115,96,78,18,54,6,103,34,undefined,na,15,56,25,19,undefined,17,16,35,31,16,70,232,7,110,30,51,34,12,39,17,undefined,43,38,98,27,na,59,278,83,89,14,83,95,22,0,3,20,8,29,na,7,1,27,3
23/06/2021,0,37,25,92,68,67,51,6,3,11,9,6,20,na,18,na,38,10,7,95,30,71,98,15,59,31,54,9,26,2,51,13,undefined,na,9,27,6,16,undefined,8,5,19,15,10,41,72,3,80,6,58,9,7,23,15,undefined,29,7,60,30,na,24,151,26,43,9,32,45,9,1,3,12,4,8,na,5,na,12,na
23/06/2021,1,19,17,61,29,53,16,3,6,6,3,4,15,na,7,na,20,7,2,55,25,55,30,5,27,28,48,2,27,5,32,9,undefined,na,1,11,3,8,undefined,3,4,7,6,3,12,59,2,37,6,38,na,11,19,13,undefined,15,8,30,21,na,19,130,27,14,6,9,27,11,0,0,3,2,8,na,na,na,9,2
23/06/2021,2,25,9,25,25,32,22,7,14,4,4,3,8,na,5,na,2,3,4,30,8,22,43,6,21,10,46,5,19,1,17,na,undefined,na,1,5,2,1,undefined,na,na,12,13,3,7,44,3,24,10,41,1,11,15,20,undefined,16,2,31,6,na,14,78,21,15,1,2,23,8,1,0,5,3,3,na,na,1,3,1
23/06/2021,3,7,22,15,18,36,20,2,6,4,1,na,2,na,9,na,16,3,3,13,4,20,35,11,15,8,25,2,26,2,17,3,undefined,na,1,7,7,1,undefined,na,3,na,na,na,6,40,na,31,1,19,2,4,6,5,undefined,8,1,23,10,na,10,36,7,16,7,3,6,3,0,1,3,4,1,na,na,na,na,na
23/06/2021,4,7,11,19,25,72,27,8,5,8,na,4,4,na,11,na,12,10,5,9,5,11,60,4,14,15,20,2,43,na,17,10,undefined,na,4,5,3,7,undefined,na,1,8,2,1,6,49,2,38,4,15,5,3,10,5,undefined,16,2,12,5,na,9,48,9,13,3,3,25,5,0,5,6,2,7,na,6,na,5,na
23/06/2021,5,15,19,41,38,87,109,17,11,27,8,3,16,na,40,na,22,52,6,10,4,23,115,23,152,88,42,3,37,7,19,3,undefined,na,17,26,21,6,undefined,5,17,19,14,9,20,137,6,53,16,19,5,18,6,3,undefined,11,27,61,5,na,23,91,16,23,15,15,26,20,5,13,3,na,29,na,12,na,12,na
23/06/2021,6,83,38,82,108,166,275,72,54,124,17,15,46,na,119,na,77,108,57,21,12,36,344,126,366,288,134,14,142,28,39,31,undefined,na,44,140,29,5,undefined,18,40,43,34,23,55,324,8,121,26,70,18,61,34,17,undefined,24,129,196,42,na,48,301,56,103,50,42,55,129,24,37,10,12,53,na,45,16,49,6
23/06/2021,7,146,102,127,263,475,478,146,168,247,53,48,161,na,231,na,176,227,186,37,17,65,651,209,634,438,159,44,429,59,60,66,undefined,na,74,250,132,22,undefined,28,77,44,37,26,129,601,22,167,66,48,45,69,95,28,undefined,83,280,341,107,na,85,284,90,228,150,123,122,162,72,93,54,54,137,na,25,54,115,4
23/06/2021,8,329,147,197,512,732,988,205,218,523,83,46,184,na,367,na,339,621,473,58,42,125,1125,399,1011,822,250,86,624,97,80,86,undefined,na,103,396,360,57,undefined,96,256,83,95,50,354,1206,60,455,117,70,87,77,174,67,undefined,186,493,839,252,na,243,495,81,209,340,319,319,346,167,191,136,15,319,na,65,151,182,43
23/06/2021,9,508,299,190,668,446,562,151,142,259,96,23,104,na,227,na,489,422,334,95,72,171,919,255,645,579,298,56,357,66,134,110,undefined,na,85,280,306,58,undefined,93,208,104,125,57,321,1115,72,516,119,71,181,81,191,43,undefined,166,274,496,249,na,221,496,136,315,244,263,333,396,228,173,167,96,274,na,76,100,136,30
23/06/2021,10,845,636,254,886,542,478,88,104,119,62,31,102,na,160,na,618,268,221,154,124,218,889,150,579,482,307,81,444,71,159,165,undefined,na,114,292,285,117,undefined,96,265,86,106,45,368,1278,56,594,146,111,227,107,183,48,undefined,179,208,416,380,na,214,535,230,407,184,283,452,362,270,134,181,35,219,na,84,116,106,29
23/06/2021,11,1120,699,413,1218,685,544,86,137,162,74,28,94,na,196,na,796,355,222,280,174,328,1023,161,508,631,356,101,450,90,270,149,undefined,na,90,294,293,77,undefined,99,191,92,107,47,439,1507,51,742,160,114,306,122,252,61,undefined,185,149,502,322,na,282,654,263,448,183,336,632,488,301,282,200,62,220,na,57,92,108,29
23/06/2021,12,1521,812,558,1592,765,683,98,189,289,97,48,144,na,240,na,985,569,242,334,192,491,1526,353,686,632,493,114,597,108,409,160,undefined,na,78,529,558,169,undefined,264,399,149,128,58,692,1893,73,995,188,131,345,167,477,89,undefined,228,319,522,497,na,299,999,316,625,255,396,925,537,428,236,332,76,227,na,46,150,203,39
23/06/2021,13,1845,957,656,1849,846,753,94,174,215,73,36,137,na,266,na,1077,501,228,419,227,616,1545,255,751,784,497,145,551,129,446,179,undefined,na,137,485,545,152,undefined,253,324,155,161,91,778,2009,112,1164,206,126,372,154,530,102,undefined,401,283,640,560,na,309,1026,248,688,266,463,927,649,413,236,318,27,217,na,73,116,129,35
23/06/2021,14,1740,890,626,1586,786,754,93,164,182,53,29,131,na,208,na,888,335,224,333,237,485,1345,217,823,793,407,115,534,118,355,138,undefined,na,93,412,378,141,undefined,153,264,142,151,66,629,1766,64,1104,193,91,358,206,402,88,undefined,305,250,451,494,na,300,997,187,509,181,432,912,496,307,228,228,18,190,na,67,100,137,37
23/06/2021,15,1484,744,637,1532,769,789,78,175,232,57,33,114,na,269,na,724,300,271,297,212,375,1485,204,851,782,386,118,519,93,324,117,undefined,na,70,318,240,151,undefined,99,192,116,167,68,583,1728,61,1041,156,63,303,196,350,89,undefined,273,266,541,469,na,329,1024,132,530,290,412,1175,435,267,148,306,22,177,na,63,151,148,50
23/06/2021,16,1508,693,596,1492,881,855,127,187,370,83,26,134,na,275,na,624,286,277,328,175,401,1724,260,1121,674,298,96,613,107,329,138,undefined,na,81,402,228,88,undefined,200,190,117,129,62,655,1732,65,975,128,70,256,145,315,99,undefined,324,386,661,455,na,289,1091,116,403,251,412,1056,417,124,140,293,28,229,na,43,125,143,65
23/06/2021,17,1486,476,587,1354,942,1324,180,212,439,93,35,127,na,437,na,569,405,354,431,239,508,1707,362,1503,752,355,132,608,147,348,166,undefined,na,69,579,292,107,undefined,133,208,134,163,67,618,1879,95,1005,175,111,317,170,359,106,undefined,415,419,799,325,na,318,1394,179,360,265,505,976,451,21,100,332,90,309,na,55,105,166,15
23/06/2021,18,1237,308,622,1130,698,959,127,111,188,99,13,120,na,338,na,291,281,197,536,308,475,1393,194,844,506,369,116,401,97,394,216,undefined,na,57,555,166,123,undefined,81,149,86,123,58,528,1420,29,824,178,113,316,125,351,69,undefined,428,246,421,250,na,275,1279,161,327,148,357,966,324,11,56,283,129,265,na,39,84,152,9
23/06/2021,19,605,106,615,791,587,519,83,63,77,60,30,121,na,148,na,88,164,82,454,403,466,988,127,484,228,338,83,261,53,380,228,undefined,na,30,373,95,119,undefined,50,103,72,91,38,409,1067,21,647,136,100,277,104,205,85,undefined,219,114,232,161,na,224,953,160,196,77,230,772,210,5,21,220,19,146,na,39,47,103,9
23/06/2021,20,327,71,491,528,524,490,53,44,64,35,36,129,na,145,na,101,123,39,399,391,388,774,111,328,209,235,72,194,70,372,281,undefined,na,39,222,80,189,undefined,22,103,55,80,35,359,812,9,326,95,121,232,55,193,78,undefined,225,93,178,133,na,142,683,130,198,51,232,679,178,9,25,142,14,122,na,13,36,123,10
23/06/2021,21,285,61,427,387,431,506,28,60,48,24,18,94,na,107,na,84,83,18,303,342,297,757,85,310,200,180,57,165,44,314,225,undefined,na,25,221,39,106,undefined,35,69,56,66,30,272,652,14,296,100,90,218,53,135,48,undefined,166,68,174,124,na,176,609,84,257,51,212,612,88,5,8,147,20,138,na,8,8,79,na
23/06/2021,22,153,40,235,236,287,296,27,22,69,23,14,59,na,107,na,58,69,37,247,156,243,573,52,213,179,142,23,121,24,214,162,undefined,na,25,117,40,81,undefined,83,45,67,72,17,166,426,4,251,51,74,150,55,67,88,undefined,84,48,138,95,na,89,506,76,87,21,137,286,85,3,0,97,18,78,na,18,13,70,3
23/06/2021,23,72,32,143,166,144,213,11,9,18,18,9,28,na,56,na,20,23,10,111,89,128,340,53,119,95,94,14,40,19,135,92,undefined,na,5,67,28,54,undefined,22,29,35,48,23,84,300,10,134,26,77,42,27,43,21,undefined,41,31,74,31,na,55,337,61,78,16,74,121,15,2,0,23,7,36,na,5,na,10,na
24/06/2021,0,35,28,149,97,83,67,2,5,18,4,4,12,na,36,na,24,17,7,57,36,78,144,18,60,45,67,6,39,6,86,21,undefined,na,7,41,13,4,undefined,11,7,14,15,9,50,134,3,79,6,52,5,15,35,18,undefined,39,6,56,37,na,46,126,20,28,8,25,54,20,4,0,6,4,4,na,4,3,11,na
24/06/2021,1,44,12,67,32,38,20,3,3,5,3,2,4,na,6,na,8,7,2,56,24,54,55,3,23,6,47,3,28,3,57,3,undefined,na,6,5,7,na,undefined,4,11,14,7,7,13,62,3,50,5,21,6,8,16,14,undefined,21,5,54,11,na,26,138,21,19,4,12,32,25,1,2,2,na,1,na,na,2,5,na
24/06/2021,2,14,20,59,20,25,33,3,2,1,3,na,1,na,14,na,6,8,3,15,12,45,36,10,12,15,27,2,12,3,13,4,undefined,na,na,5,3,3,undefined,4,9,5,6,2,10,45,na,33,8,28,2,5,10,7,undefined,19,2,40,6,na,11,83,25,18,2,na,13,3,0,3,2,2,4,na,na,na,1,na
24/06/2021,3,18,17,17,8,38,36,na,2,4,4,5,6,na,3,na,8,9,5,18,8,29,32,10,15,8,22,4,31,na,15,na,undefined,na,7,8,4,2,undefined,na,1,1,na,na,14,24,1,33,5,16,na,5,4,1,undefined,5,2,12,4,na,4,45,12,22,1,4,7,3,0,2,1,3,9,na,na,1,5,na
24/06/2021,4,5,8,69,22,53,21,15,na,2,3,na,6,na,7,na,11,9,1,6,16,8,48,5,12,32,50,2,50,3,12,10,undefined,na,3,8,3,4,undefined,4,2,9,2,2,6,43,4,35,6,11,4,10,na,9,undefined,1,6,27,4,na,13,40,5,12,4,8,9,7,0,13,5,2,11,na,5,1,5,3
24/06/2021,5,18,19,22,43,79,118,23,12,23,9,6,10,na,46,na,21,43,8,5,5,24,96,21,141,85,59,4,54,10,12,4,undefined,na,16,33,17,12,undefined,8,15,17,23,11,24,117,4,58,16,25,6,17,8,7,undefined,9,31,51,11,na,17,106,17,9,11,21,31,19,4,10,20,3,32,na,13,1,14,3
24/06/2021,6,87,34,68,130,221,366,53,35,101,28,8,33,na,122,na,72,128,55,18,21,27,359,95,378,267,136,18,172,28,33,18,undefined,na,42,139,37,9,undefined,17,42,56,25,20,63,320,6,122,32,85,17,79,24,20,undefined,33,123,188,33,na,48,307,42,92,42,43,48,118,20,20,14,5,58,na,61,18,50,4
24/06/2021,7,137,99,126,256,453,545,170,149,251,39,31,96,na,233,na,148,265,168,35,19,59,601,220,626,423,151,65,407,68,50,44,undefined,na,49,240,131,19,undefined,32,103,45,41,34,152,610,16,197,77,54,48,49,79,31,undefined,70,267,334,120,na,108,295,47,197,143,133,133,179,74,78,57,88,120,na,29,52,104,9
24/06/2021,8,342,164,169,494,701,1082,246,236,505,81,36,151,na,392,na,422,559,418,48,45,117,1108,427,1090,643,274,96,739,92,84,107,undefined,na,109,352,325,72,undefined,115,236,109,84,40,356,1166,58,466,159,89,122,76,210,79,undefined,174,399,779,271,na,215,484,82,200,304,288,271,369,189,204,126,36,303,na,69,122,222,52
24/06/2021,9,602,328,234,660,518,647,116,177,232,59,37,124,na,270,na,486,432,304,91,55,149,966,240,843,591,328,67,421,78,120,93,undefined,na,77,260,322,94,undefined,98,205,87,99,39,320,1084,59,556,146,95,195,78,209,58,undefined,164,262,604,422,na,188,508,127,287,268,274,356,375,296,192,157,93,238,na,46,132,138,47
24/06/2021,10,905,504,269,936,597,539,138,169,145,41,25,106,na,214,na,662,318,297,171,82,204,977,179,634,634,402,111,409,108,166,121,undefined,na,75,390,288,102,undefined,108,265,141,104,56,421,1296,61,596,168,145,227,126,173,73,undefined,185,225,426,400,na,209,609,104,343,228,316,520,375,232,169,157,71,214,na,37,130,129,34
24/06/2021,11,1928,774,430,1328,734,617,149,180,142,50,40,155,na,245,na,829,397,269,223,161,318,1112,188,540,645,522,164,502,156,304,162,undefined,na,82,525,327,123,undefined,91,219,151,103,38,525,1585,59,856,259,134,277,146,277,60,undefined,263,228,455,469,na,300,745,111,494,232,373,658,428,336,178,176,50,229,na,43,116,160,59
24/06/2021,12,1729,988,725,1831,890,845,163,280,251,110,58,206,na,236,na,1119,542,270,480,262,617,1422,348,725,870,790,182,586,130,388,234,undefined,na,104,651,497,171,undefined,232,408,220,162,65,748,1969,65,1184,314,213,431,163,369,115,undefined,331,299,521,786,na,343,1005,140,610,231,429,999,659,405,242,297,73,237,na,63,142,192,42
24/06/2021,13,1975,1079,743,1919,884,780,184,233,231,84,48,172,na,309,na,1110,564,293,496,243,600,1519,287,756,870,678,152,548,163,391,229,undefined,na,127,512,527,150,undefined,267,261,172,150,83,800,1998,68,1322,297,195,387,165,466,120,undefined,437,303,617,598,na,360,1027,187,627,237,488,1069,632,507,264,320,20,272,na,54,113,183,64
24/06/2021,14,1866,997,797,1784,888,893,130,186,166,53,34,151,na,290,na,979,307,252,495,218,435,1479,229,709,1001,607,150,506,159,345,152,undefined,na,107,405,454,135,undefined,140,214,138,133,67,727,1894,70,1163,303,140,359,123,424,114,undefined,326,294,510,678,na,304,1103,180,598,158,486,1102,522,377,96,253,66,267,na,39,103,151,62
24/06/2021,15,1834,916,722,1644,900,940,118,185,192,48,27,164,na,381,na,859,308,265,443,198,478,1633,246,866,955,481,129,530,128,361,170,undefined,na,79,395,311,145,undefined,91,207,150,136,58,660,1955,41,1261,235,126,320,167,360,114,undefined,287,262,555,529,na,331,1161,131,534,387,468,1233,500,259,168,274,13,205,na,76,150,185,61
24/06/2021,16,1990,721,727,1665,971,981,192,208,343,71,46,165,na,304,na,748,290,295,394,189,443,1620,275,1129,946,349,114,699,126,358,186,undefined,na,87,430,243,116,undefined,100,218,89,117,52,651,1983,52,1192,172,107,275,113,350,103,undefined,299,357,728,463,na,337,1070,175,409,235,426,1137,446,233,114,298,15,263,na,57,160,177,86
24/06/2021,17,2044,670,779,1611,1226,1474,282,272,464,79,72,274,na,537,na,641,397,441,569,252,551,1917,373,1439,925,357,154,865,160,394,168,undefined,na,104,613,321,112,undefined,137,201,149,207,82,764,2206,80,1284,209,123,291,129,392,139,undefined,342,471,863,386,na,359,1378,152,394,290,609,1158,522,39,137,328,47,387,na,89,126,251,29
24/06/2021,18,1625,437,784,1398,978,1161,170,178,253,71,70,215,na,349,na,394,239,230,668,417,685,1501,260,835,705,356,110,525,119,451,184,undefined,na,78,509,233,111,undefined,95,183,96,184,81,614,1693,48,1001,184,121,398,121,367,93,undefined,400,251,535,251,na,361,1230,159,331,162,427,1122,291,12,58,347,16,308,na,54,88,246,11
24/06/2021,19,1212,266,673,920,721,604,118,101,92,78,47,140,na,179,na,97,160,77,690,346,525,1108,165,511,329,292,92,386,106,425,252,undefined,na,49,419,122,178,undefined,74,134,64,122,77,472,1225,26,771,137,102,357,86,344,71,undefined,279,131,303,157,na,297,1118,159,301,78,307,987,254,12,48,227,10,200,na,34,69,186,7
24/06/2021,20,717,207,576,674,497,483,38,35,53,44,22,86,na,133,na,67,120,57,571,276,411,989,104,396,179,203,81,171,86,477,250,undefined,na,24,270,94,132,undefined,22,103,45,77,50,396,881,21,546,105,76,337,58,267,76,undefined,183,106,232,194,na,176,833,102,222,80,234,877,199,13,36,169,7,111,na,18,35,91,5
24/06/2021,21,366,80,454,500,411,490,23,27,42,37,31,78,na,144,na,103,91,38,460,408,396,817,70,322,192,205,67,275,25,362,250,undefined,na,20,202,70,140,undefined,35,77,68,78,34,352,771,11,403,107,108,229,54,174,68,undefined,159,85,209,126,na,166,685,112,191,42,185,634,115,5,16,116,3,97,na,27,25,84,na
24/06/2021,22,221,51,382,350,331,329,17,29,63,28,8,56,na,114,na,105,84,47,305,410,295,551,66,290,141,196,53,129,19,309,132,undefined,na,41,144,64,129,undefined,20,73,78,72,42,238,563,9,251,80,106,185,53,121,80,undefined,104,79,173,89,na,86,543,69,218,29,169,397,70,4,6,115,14,121,na,11,9,50,5
24/06/2021,23,113,22,218,158,219,246,23,8,18,19,6,16,na,88,na,41,30,25,134,175,169,415,27,172,152,104,30,85,8,211,80,undefined,na,7,44,71,56,undefined,11,25,67,80,30,116,298,6,136,29,55,79,25,40,56,undefined,71,14,88,57,na,59,354,81,84,6,79,165,40,1,13,20,3,49,na,9,5,16,3
25/06/2021,0,48,35,116,88,129,71,11,7,6,na,na,4,na,43,na,11,11,7,85,70,108,155,18,72,36,100,13,53,5,97,30,undefined,na,8,34,16,17,undefined,6,8,11,9,5,48,136,3,85,16,65,8,23,45,9,undefined,36,7,62,29,na,29,217,43,61,18,30,74,10,0,1,5,3,12,na,1,1,3,2
25/06/2021,1,42,19,74,42,50,32,6,5,10,3,2,2,na,17,na,7,13,2,38,29,79,46,7,17,25,80,5,30,4,62,4,undefined,na,1,7,24,9,undefined,2,12,6,9,4,27,92,3,47,14,44,3,3,19,8,undefined,22,6,25,36,na,29,124,37,40,5,14,51,16,1,1,1,3,4,na,na,na,5,2
25/06/2021,2,38,59,54,52,32,27,12,na,5,3,6,8,na,na,na,9,14,na,28,30,47,40,9,20,17,50,2,23,8,41,5,undefined,na,1,9,9,5,undefined,1,4,3,1,2,11,86,na,37,7,15,3,1,5,7,undefined,12,2,46,10,na,21,78,25,33,4,4,35,7,0,0,1,2,10,na,3,na,5,na
25/06/2021,3,12,15,42,22,37,14,5,3,4,1,1,8,na,2,na,15,25,3,15,17,44,29,12,11,13,32,1,30,na,37,3,undefined,na,3,4,16,3,undefined,1,2,na,2,1,13,60,na,33,10,15,4,4,12,2,undefined,14,5,7,6,na,42,69,23,21,2,1,10,7,0,0,1,3,2,na,1,na,4,na
25/06/2021,4,9,5,15,22,63,21,9,1,8,6,8,9,na,8,na,3,9,5,19,4,14,51,8,18,37,27,1,44,na,11,7,undefined,na,6,9,4,12,undefined,na,12,5,na,na,11,59,2,31,8,20,5,9,2,8,undefined,4,1,12,5,na,17,55,4,17,5,11,17,2,0,14,7,3,3,na,6,na,8,2
25/06/2021,5,19,16,30,54,81,118,18,13,29,5,6,7,na,56,na,24,33,13,7,8,48,93,26,136,84,70,7,56,10,28,11,undefined,na,12,30,19,9,undefined,5,21,18,15,10,22,163,4,48,21,26,9,11,10,5,undefined,9,38,58,9,na,17,94,21,13,10,15,18,18,4,8,4,1,26,na,9,3,14,5
25/06/2021,6,86,31,74,120,227,323,53,40,107,26,4,37,na,119,na,73,111,30,20,7,45,355,103,386,216,125,25,165,28,29,16,undefined,na,42,106,24,4,undefined,13,38,36,29,20,51,351,5,118,53,80,15,95,32,22,undefined,31,117,165,33,na,58,291,54,101,50,51,42,80,48,35,15,12,73,na,76,13,43,3
25/06/2021,7,128,84,97,247,402,511,104,130,267,65,6,68,na,204,na,128,222,152,36,18,57,599,162,610,384,154,52,312,45,45,52,undefined,na,50,206,112,29,undefined,28,68,48,42,19,130,663,19,174,76,51,60,56,90,27,undefined,48,230,343,101,na,94,277,48,319,132,98,107,121,90,114,63,42,85,na,60,39,77,13
25/06/2021,8,281,158,126,418,620,943,131,152,460,84,16,95,na,309,na,316,540,442,68,64,93,1119,361,1280,476,262,108,526,63,72,98,undefined,na,65,253,244,72,undefined,89,215,95,82,41,260,1065,53,362,140,53,102,69,180,73,undefined,87,424,737,161,na,196,458,72,194,249,231,227,212,130,225,128,27,244,na,60,101,108,21
25/06/2021,9,548,298,169,646,542,624,109,130,241,56,11,79,na,254,na,455,392,259,74,49,154,958,223,792,480,382,91,430,66,111,110,undefined,na,56,231,329,61,undefined,114,200,89,111,50,328,1100,61,489,204,113,185,115,222,29,undefined,89,279,473,236,na,207,499,151,267,161,243,312,380,308,272,173,123,206,na,58,111,106,23
25/06/2021,10,694,857,213,929,574,546,83,112,161,50,18,64,na,160,na,627,263,197,121,94,226,972,146,653,410,407,163,526,56,171,106,undefined,na,41,205,262,88,undefined,87,189,91,84,45,305,1322,51,570,217,121,245,120,213,53,undefined,98,222,408,273,na,192,623,248,298,151,184,322,385,311,189,164,47,122,na,38,83,60,21
25/06/2021,11,1025,631,130,1188,695,491,50,126,157,54,4,30,na,102,na,636,281,196,266,110,301,1071,120,704,424,382,150,681,52,274,88,undefined,na,26,194,267,95,undefined,87,233,84,52,33,367,1624,46,586,205,134,285,122,217,43,undefined,125,210,461,263,na,194,600,192,358,138,211,350,312,234,98,173,52,201,na,50,65,39,13
25/06/2021,12,1281,762,221,1491,661,676,62,110,251,77,10,54,na,162,na,842,471,230,397,204,444,1165,197,900,570,503,145,634,98,347,155,undefined,na,18,315,518,149,undefined,238,349,183,102,49,473,1890,81,778,239,156,344,125,325,89,undefined,207,256,436,252,na,282,815,260,450,168,256,609,413,331,173,258,42,186,na,68,73,29,20
25/06/2021,13,1342,877,241,1579,688,596,61,123,206,52,7,51,na,149,na,874,329,183,454,278,445,1288,170,961,617,325,159,669,90,278,133,undefined,na,14,295,448,111,undefined,214,284,192,32,28,534,1811,48,830,240,112,331,104,352,107,undefined,207,219,392,210,na,268,764,231,451,153,251,412,313,212,144,265,18,183,na,80,59,29,26
25/06/2021,14,1519,819,467,1550,797,684,49,150,192,65,7,46,na,229,na,812,315,177,397,231,449,1308,186,850,685,436,121,608,97,294,125,undefined,na,43,258,288,148,undefined,116,190,171,97,53,616,1821,66,1000,185,97,302,132,344,71,undefined,207,266,469,350,na,251,981,161,440,240,349,888,431,320,176,212,25,303,na,77,87,73,42
25/06/2021,15,1724,891,621,1686,954,900,66,150,255,57,15,100,na,328,na,799,303,217,448,260,447,1540,208,955,860,401,118,753,85,364,141,undefined,na,63,325,235,109,undefined,92,180,143,123,68,633,1994,38,1185,247,133,301,125,344,83,undefined,292,281,548,515,na,320,1220,131,467,168,452,1184,475,272,150,212,29,342,na,58,127,115,31
25/06/2021,16,1775,1014,718,1733,1006,1041,97,220,317,65,19,125,na,350,na,734,327,267,463,249,493,1711,235,1091,905,372,90,708,104,412,163,undefined,na,87,371,272,123,undefined,134,199,89,128,62,624,2048,42,1243,141,103,298,106,351,74,undefined,325,411,690,559,na,323,1085,133,510,187,492,1236,484,256,159,269,33,364,na,44,99,154,55
25/06/2021,17,1841,810,800,1779,1357,1509,177,254,406,119,33,192,na,482,na,526,383,335,531,375,624,1986,335,1363,817,358,141,894,157,509,225,undefined,na,118,563,392,153,undefined,117,226,119,163,79,809,2408,51,1274,208,74,299,136,471,156,undefined,408,516,869,412,na,364,1408,186,529,243,652,1320,489,62,138,284,114,581,na,64,100,214,16
25/06/2021,18,1772,704,833,1729,1385,1165,398,149,231,119,40,163,na,403,na,492,309,227,820,683,730,1649,256,918,773,363,121,850,189,734,307,undefined,na,121,642,286,192,undefined,96,222,90,120,63,821,2217,49,1132,193,100,415,155,470,109,undefined,388,241,543,286,na,403,1464,194,473,102,597,1381,421,22,90,279,61,467,na,73,92,215,4
25/06/2021,19,1367,565,794,1431,900,874,470,98,113,104,14,116,na,214,na,280,225,94,1044,863,808,1302,156,629,466,338,104,552,136,772,331,undefined,na,44,596,182,284,undefined,48,174,72,69,43,567,1767,27,876,166,64,385,90,510,81,undefined,354,156,371,195,na,257,1301,207,439,62,296,1226,322,16,31,281,53,344,na,52,73,102,2
25/06/2021,20,1133,427,802,1100,933,699,71,57,60,51,21,134,na,212,na,272,239,55,958,734,792,1087,142,459,385,294,78,377,101,927,470,undefined,na,31,530,207,340,undefined,62,142,34,71,32,665,1377,16,687,122,98,344,123,475,77,undefined,303,101,299,216,na,230,1159,155,457,43,404,1308,277,27,35,246,12,304,na,37,40,96,4
25/06/2021,21,613,222,770,959,995,786,83,75,70,79,16,118,na,199,na,250,123,30,824,613,768,1223,153,502,412,306,79,463,73,967,507,undefined,na,38,460,192,353,undefined,63,145,68,66,39,640,1271,14,663,109,89,375,83,420,67,undefined,278,125,242,178,na,191,1137,153,385,30,357,1106,228,32,29,167,14,249,na,23,20,93,2
25/06/2021,22,394,182,602,825,836,690,681,30,76,36,28,87,na,215,na,222,121,72,645,478,633,1064,149,450,297,242,66,312,109,828,377,undefined,na,86,493,194,333,undefined,68,133,52,30,25,513,1255,18,500,106,113,246,67,358,49,undefined,239,101,245,120,na,168,884,121,375,13,323,851,134,14,13,217,8,260,na,77,22,78,6
25/06/2021,23,308,125,500,488,613,581,36,33,26,19,11,79,na,189,na,119,72,62,423,388,531,693,89,376,310,225,70,169,58,526,329,undefined,na,28,261,136,173,undefined,25,86,22,33,27,417,884,14,392,108,99,144,70,217,62,undefined,168,66,212,112,na,127,618,85,305,12,327,624,89,9,10,57,18,182,na,24,9,39,3
26/06/2021,0,131,87,338,369,319,358,11,17,32,9,9,34,na,135,na,61,37,26,256,237,431,369,45,177,132,124,30,108,32,393,187,undefined,na,21,158,119,96,undefined,14,51,3,13,13,224,603,11,235,52,68,67,23,102,20,undefined,91,41,153,69,na,69,454,91,235,4,178,281,100,5,13,10,13,97,na,7,8,35,1
26/06/2021,1,104,114,208,188,160,197,15,8,16,10,5,9,na,70,na,51,26,10,192,228,319,234,47,139,43,117,33,62,8,353,72,undefined,na,9,104,91,66,undefined,12,34,12,3,5,194,460,5,182,42,54,22,20,173,7,undefined,76,20,161,65,na,53,284,52,219,5,125,161,30,4,7,10,1,39,na,8,2,14,3
26/06/2021,2,63,32,106,129,115,146,9,8,8,10,5,14,na,34,na,37,27,8,70,99,298,146,16,66,49,100,4,57,16,243,22,undefined,na,4,25,105,11,undefined,4,27,7,4,1,106,262,3,105,11,52,2,24,56,7,undefined,46,11,109,32,na,22,199,35,115,3,99,67,29,2,6,7,5,26,na,1,2,11,na
26/06/2021,3,37,41,62,83,92,84,1,3,5,1,na,5,na,20,na,8,15,4,51,59,147,102,24,72,21,76,9,63,9,158,22,undefined,na,na,25,33,4,undefined,5,15,5,4,4,48,155,na,72,8,33,3,22,23,3,undefined,37,3,74,14,na,5,129,42,39,1,27,48,16,0,7,4,5,56,na,4,1,3,3
26/06/2021,4,5,9,18,55,63,62,4,1,4,8,na,2,na,18,na,10,9,2,21,14,65,72,4,49,64,44,4,23,3,53,13,undefined,na,1,7,2,13,undefined,3,3,3,1,1,26,121,7,45,11,9,16,6,29,4,undefined,36,4,21,13,na,11,95,15,15,2,14,18,8,0,16,3,1,32,na,4,1,2,1
26/06/2021,5,24,11,10,39,73,92,8,1,7,6,na,4,na,19,na,21,15,9,15,11,30,76,28,81,94,74,10,32,14,44,7,undefined,na,8,20,17,6,undefined,2,13,5,9,6,43,118,1,41,23,20,1,9,17,3,undefined,15,12,38,7,na,16,85,22,14,2,21,24,12,3,2,4,2,14,na,8,1,3,1
26/06/2021,6,38,14,23,84,91,95,23,19,21,18,4,12,na,35,na,62,41,8,12,10,43,145,31,192,125,100,23,45,10,31,17,undefined,na,26,32,8,1,undefined,7,19,9,7,8,24,213,2,56,45,37,9,22,17,9,undefined,30,32,59,16,na,21,99,67,19,7,37,19,50,4,1,8,na,20,na,18,4,16,1
26/06/2021,7,65,31,38,92,107,190,101,48,61,14,5,32,na,68,na,49,48,22,15,13,29,232,57,262,170,143,58,67,43,34,9,undefined,na,30,94,21,11,undefined,11,29,8,8,7,36,223,7,78,88,97,21,46,17,4,undefined,35,48,96,37,na,43,161,22,122,19,32,38,54,21,13,37,24,34,na,47,16,39,7
26/06/2021,8,185,86,75,242,254,275,101,96,37,29,22,70,na,143,na,168,92,29,36,27,76,426,87,371,323,277,85,168,46,60,47,undefined,na,57,123,72,42,undefined,20,54,20,23,16,81,470,18,160,138,109,78,64,35,24,undefined,68,98,154,93,na,85,225,25,150,43,106,120,135,69,51,59,36,98,na,40,54,96,31
26/06/2021,9,486,257,143,522,505,520,113,190,66,51,28,124,na,256,na,305,140,49,95,38,113,717,87,462,605,407,188,433,118,123,76,undefined,na,63,286,111,73,undefined,35,98,33,31,22,221,872,23,384,268,115,214,89,90,25,undefined,124,151,257,239,na,145,476,65,205,69,168,247,274,177,129,127,14,129,na,31,113,139,42
26/06/2021,10,895,511,247,997,752,684,189,233,67,74,28,169,na,305,na,522,161,88,202,130,244,967,107,593,865,773,309,665,153,224,170,undefined,na,71,505,164,104,undefined,49,98,54,55,33,306,1467,37,725,469,237,354,141,183,43,undefined,250,350,354,281,na,191,768,120,309,83,243,462,442,295,210,237,14,233,na,40,171,190,60
26/06/2021,11,1616,964,468,1508,1170,848,209,263,87,127,40,224,na,357,na,860,215,104,428,249,461,1265,149,559,1030,1013,270,1087,286,365,143,undefined,na,85,660,200,138,undefined,49,169,73,64,41,535,1979,34,1014,492,407,450,205,313,68,undefined,280,543,480,362,na,265,1001,168,425,83,356,777,513,334,254,356,6,386,na,48,190,260,85
26/06/2021,12,2258,1171,793,2031,1438,1000,na,284,96,93,48,308,na,370,na,944,242,107,722,390,615,1459,185,754,1214,1037,296,1250,314,480,188,undefined,na,108,611,219,200,undefined,39,221,50,90,55,728,2562,29,1199,506,351,488,187,422,70,undefined,403,1453,622,568,na,292,1312,224,555,96,581,1105,478,370,293,225,20,535,na,59,130,284,78
26/06/2021,13,2617,1367,938,2325,1674,1044,na,287,94,86,42,449,na,437,na,1069,290,126,779,425,723,1742,174,821,1412,1105,356,1515,403,607,213,undefined,na,110,664,237,156,undefined,47,230,92,101,57,967,2774,67,1396,591,385,619,227,475,90,undefined,465,3638,688,645,na,367,1340,197,639,73,628,1388,592,413,349,289,11,543,na,46,108,455,79
26/06/2021,14,2925,1672,987,2479,1783,1153,na,240,72,46,79,263,na,423,na,1150,211,153,933,374,827,1834,188,651,1635,913,265,1333,363,585,246,undefined,na,108,938,280,203,undefined,79,214,67,81,47,1046,2871,42,1531,470,330,609,246,492,89,undefined,356,482,517,589,na,401,1438,198,818,79,735,1806,560,412,327,328,12,695,na,76,99,225,77
26/06/2021,15,3024,1714,1046,2498,1867,1207,na,313,95,61,77,306,na,410,na,1144,288,137,827,423,832,1855,183,711,1515,812,257,1439,361,618,243,undefined,na,130,986,141,198,undefined,66,205,49,73,48,1182,2922,50,1600,461,232,509,277,437,70,undefined,435,413,525,601,na,376,1430,162,717,73,772,1724,611,435,280,246,16,737,na,54,89,247,68
26/06/2021,16,2958,1498,1042,2275,1782,1203,na,388,111,148,77,515,na,463,na,919,199,93,750,411,712,1857,225,934,1453,532,179,1211,355,582,225,undefined,na,129,825,152,226,undefined,74,235,91,87,44,1116,2759,34,1541,310,179,464,136,389,79,undefined,349,4292,971,625,na,350,1431,187,631,77,785,1726,538,300,211,270,23,662,na,61,106,589,135
26/06/2021,17,2316,1087,1067,2082,1677,1172,na,267,101,103,76,338,na,498,na,470,279,113,798,512,810,1870,245,822,1167,429,129,900,316,747,261,undefined,na,95,1021,127,209,undefined,85,196,71,118,57,1009,2501,50,1289,206,96,407,137,407,86,undefined,410,331,685,381,na,349,1526,207,484,76,684,1541,434,58,111,282,87,659,na,83,91,290,30
26/06/2021,18,1666,627,1131,1738,1399,1061,na,189,100,77,88,295,na,421,na,379,261,80,1038,722,905,1583,170,656,952,451,158,610,204,807,438,undefined,na,169,988,157,356,undefined,58,254,61,72,47,950,2175,34,1085,233,106,469,149,433,81,undefined,453,196,418,224,na,358,1495,224,506,49,634,1546,356,20,33,299,19,483,na,109,69,248,20
26/06/2021,19,1291,357,1211,1467,1291,893,na,103,63,69,75,323,na,295,na,331,245,69,1209,880,906,1240,143,508,543,433,116,625,207,944,650,undefined,na,120,1084,165,529,undefined,59,188,51,34,27,832,1968,42,909,190,132,540,137,527,65,undefined,445,115,402,218,na,317,1437,183,493,24,485,1546,336,12,51,314,24,414,na,74,45,196,17
26/06/2021,20,705,251,1123,1215,1215,779,na,103,34,70,57,263,na,244,na,267,258,60,1112,818,971,1065,132,446,504,340,106,272,124,962,721,undefined,na,65,942,153,505,undefined,61,127,36,19,8,805,1575,24,805,168,101,551,101,471,46,undefined,405,129,285,210,na,221,1258,186,466,28,498,1541,319,23,42,250,9,385,na,36,20,173,12
26/06/2021,21,530,222,1061,887,1122,792,na,74,55,63,71,195,na,225,na,213,89,41,869,752,862,1075,103,402,505,254,88,397,95,991,791,undefined,na,27,848,276,529,undefined,45,143,23,23,10,728,1257,26,683,132,59,372,98,514,54,undefined,276,90,313,164,na,213,1075,142,371,22,463,1223,246,11,32,166,12,205,na,14,24,109,6
26/06/2021,22,453,205,822,964,1046,807,na,74,42,38,29,149,na,288,na,226,138,45,793,962,887,1030,121,415,429,230,112,285,165,961,582,undefined,na,164,841,270,495,undefined,58,246,33,23,21,637,1421,26,570,128,78,323,94,413,45,undefined,269,108,273,130,na,179,1046,182,581,20,417,1152,205,12,14,193,17,395,na,117,11,92,10
26/06/2021,23,294,156,827,538,634,592,na,47,25,42,21,73,na,198,na,178,103,28,509,479,612,810,78,335,419,205,28,198,105,775,358,undefined,na,39,525,313,193,undefined,25,94,17,15,11,436,1024,16,400,57,74,129,62,285,33,undefined,195,58,200,89,na,110,629,106,386,10,308,601,131,16,29,70,22,301,na,30,14,46,8
27/06/2021,0,190,103,556,397,359,409,na,17,22,11,6,31,na,153,na,81,41,24,321,358,496,470,35,236,243,130,26,100,72,519,236,undefined,na,38,317,239,82,undefined,6,37,18,22,5,286,786,10,313,57,46,74,70,191,31,undefined,153,40,132,62,na,107,423,90,304,8,246,332,81,5,15,16,7,118,na,23,8,30,2
27/06/2021,1,111,94,461,299,281,316,na,16,11,10,7,22,na,106,na,65,19,8,228,263,373,356,35,193,171,111,14,92,59,422,130,undefined,na,17,129,229,54,undefined,5,21,27,22,13,238,558,5,225,24,40,8,22,266,18,undefined,112,39,104,51,na,62,323,84,228,14,189,235,46,3,9,9,3,84,na,13,2,20,3
27/06/2021,2,67,43,244,192,209,184,na,2,10,5,4,9,na,68,na,36,21,14,181,159,334,271,32,113,61,66,15,126,11,248,22,undefined,na,12,65,134,24,undefined,1,5,6,3,4,132,421,1,135,12,51,12,14,92,16,undefined,89,11,62,34,na,52,161,47,138,4,105,214,17,0,2,3,1,47,na,3,3,3,1
27/06/2021,3,63,36,159,123,150,89,na,3,16,9,na,6,na,24,na,32,14,5,78,97,178,174,45,75,51,76,4,84,19,328,40,undefined,na,5,23,73,8,undefined,na,8,5,4,4,91,314,na,109,5,31,5,12,64,5,undefined,53,8,22,27,na,33,163,45,89,2,40,148,5,0,0,1,1,29,na,2,na,6,3
27/06/2021,4,26,15,90,55,76,86,na,na,4,na,na,2,na,27,na,16,12,7,37,29,98,104,28,32,23,64,11,34,33,129,272,undefined,na,3,17,11,5,undefined,34,13,8,2,1,32,166,na,71,21,29,9,11,23,9,undefined,63,20,33,23,na,15,111,14,18,6,26,79,2,0,1,4,na,5,na,2,na,4,na
27/06/2021,5,20,13,54,53,60,48,na,1,9,5,1,8,na,26,na,18,11,5,21,16,60,96,9,61,69,39,9,49,4,58,124,undefined,na,8,12,11,22,undefined,4,6,na,na,na,50,153,1,62,18,15,7,6,25,4,undefined,10,10,21,6,na,18,57,27,30,1,33,36,8,0,8,10,1,11,na,4,na,5,na
27/06/2021,6,9,13,56,98,119,77,na,10,18,3,2,10,na,44,na,64,16,5,11,10,43,132,28,144,137,60,16,105,10,60,47,undefined,na,13,35,9,7,undefined,7,6,8,6,4,53,223,na,55,23,35,8,22,21,5,undefined,11,6,55,13,na,44,63,20,27,8,33,46,12,0,1,5,6,21,na,10,na,15,na
27/06/2021,7,55,27,56,107,224,141,na,52,17,5,8,28,na,62,na,33,43,7,18,8,37,199,32,204,160,113,32,187,10,35,148,undefined,na,16,87,25,57,undefined,6,23,6,7,7,51,275,4,108,38,57,21,28,25,8,undefined,32,21,79,24,na,29,88,21,94,15,43,50,36,6,3,6,1,43,na,8,9,22,18
27/06/2021,8,94,59,82,204,418,208,na,90,28,16,33,104,na,122,na,57,51,13,35,29,46,301,45,242,306,171,54,343,na,64,60,undefined,na,27,164,21,71,undefined,17,36,15,12,8,85,501,32,135,75,73,46,47,34,17,undefined,61,54,116,83,na,78,200,24,123,22,75,100,86,70,47,40,4,59,na,22,26,96,56
27/06/2021,9,329,199,170,509,858,379,na,166,57,27,50,188,na,180,na,147,115,21,73,52,132,588,99,379,635,392,135,726,na,128,69,undefined,na,72,382,48,59,undefined,24,47,24,28,18,229,991,22,345,192,159,142,80,99,33,undefined,113,71,237,167,na,138,362,61,159,38,191,213,168,142,71,117,46,162,na,24,68,142,71
27/06/2021,10,712,400,304,880,1298,643,na,233,39,47,82,220,na,328,na,353,175,67,173,123,250,892,156,469,825,602,192,1023,na,266,127,undefined,na,83,536,54,98,undefined,18,114,30,49,32,385,1460,25,651,379,270,296,155,119,31,undefined,207,156,301,287,na,176,644,79,304,59,278,483,319,211,142,151,7,336,na,50,122,215,109
27/06/2021,11,1407,818,435,1433,1988,848,na,316,64,82,92,304,na,368,na,677,201,74,386,284,395,1206,188,525,1184,812,370,1732,na,319,208,undefined,na,108,668,85,124,undefined,35,157,54,55,41,608,2167,32,853,547,378,385,177,281,55,undefined,256,195,387,357,na,286,890,117,357,52,487,769,348,269,214,230,14,537,na,48,140,271,118
27/06/2021,12,2045,1125,717,1915,2448,1093,na,378,78,88,87,316,na,443,na,643,234,89,822,520,655,1542,143,505,1406,1121,418,1914,na,498,230,undefined,na,149,936,111,205,undefined,63,184,62,53,39,898,2820,56,1147,679,527,471,262,365,96,undefined,357,278,434,462,na,286,1106,119,508,91,635,1149,436,326,211,289,12,725,88,64,105,338,94
27/06/2021,13,2409,1321,847,2235,2641,1168,na,304,85,92,106,377,na,440,na,893,227,74,940,600,759,1513,126,559,1770,1140,444,2224,na,529,311,undefined,na,133,1049,99,220,undefined,47,303,74,67,50,1153,2894,58,1325,698,464,513,221,439,94,undefined,416,644,511,526,na,441,1224,192,571,99,822,1392,560,344,254,278,13,712,104,45,123,269,115
27/06/2021,14,2669,1450,972,2399,2948,1249,na,360,103,104,114,481,na,449,na,980,194,92,890,422,712,1708,133,622,1850,1027,360,2243,na,572,352,undefined,na,126,1078,104,239,undefined,39,139,77,108,68,1193,3234,55,1439,629,338,564,229,458,108,undefined,375,903,567,568,na,366,1443,147,512,100,818,1600,577,392,274,316,10,877,131,52,101,427,109
27/06/2021,15,2626,1466,1073,2448,2954,1311,na,500,107,152,188,876,na,492,na,911,214,82,884,430,727,1806,158,748,2029,867,298,2036,na,640,442,undefined,na,114,1057,93,281,undefined,38,160,64,93,61,1315,3113,49,1423,537,277,663,197,458,81,undefined,366,4256,750,625,na,382,1498,138,578,96,945,1764,576,296,212,312,19,877,191,83,96,670,217
27/06/2021,16,2405,1223,1012,2222,2644,1299,na,373,69,105,107,481,na,506,na,547,168,84,784,287,641,1856,151,662,1486,546,180,1838,na,514,351,undefined,na,174,999,86,211,undefined,48,215,60,84,54,1076,3076,35,1353,357,211,530,175,451,95,undefined,353,1244,464,563,na,379,1562,182,441,108,755,1680,414,279,143,255,31,837,101,95,99,408,129
27/06/2021,17,1793,761,936,1723,1977,1109,na,280,71,76,82,286,na,335,na,334,142,66,767,346,654,1561,135,626,1189,336,103,1216,na,588,310,undefined,na,86,711,92,150,undefined,28,172,62,78,49,831,2436,40,1214,157,93,428,166,367,77,undefined,356,373,396,386,na,401,1293,184,367,78,603,1474,341,45,60,237,201,686,85,37,65,263,43
27/06/2021,18,1290,395,845,1382,1444,859,na,153,63,117,88,413,na,294,na,224,155,49,934,42,650,1245,169,591,805,346,85,807,na,568,366,undefined,na,45,591,99,257,undefined,28,150,39,35,17,694,1993,40,850,141,123,394,95,300,59,undefined,384,3744,576,231,na,278,1140,166,259,37,451,1235,213,17,24,208,58,361,170,32,51,479,50
27/06/2021,19,721,269,756,1030,1064,713,na,113,46,91,84,359,na,230,na,160,168,51,826,14,691,1018,116,533,393,344,67,696,na,543,340,undefined,na,79,664,73,348,undefined,24,163,37,45,18,680,1622,21,641,112,124,405,113,308,45,undefined,321,1013,506,185,na,234,929,141,304,38,379,1033,191,14,22,169,14,256,122,34,32,360,29
27/06/2021,20,385,176,592,837,842,639,na,64,44,49,54,229,na,149,na,109,78,34,643,6,485,849,115,314,267,251,63,449,na,518,481,undefined,na,42,539,38,302,undefined,15,135,31,15,10,531,1385,15,486,70,92,341,70,233,51,undefined,265,167,282,167,na,211,808,98,212,21,297,841,147,16,16,110,8,204,83,40,14,165,27
27/06/2021,21,239,103,479,587,588,506,na,53,40,32,41,157,na,172,na,96,73,22,520,7,421,703,90,303,235,234,43,380,na,383,327,undefined,na,27,274,61,316,undefined,10,104,29,30,9,376,989,14,388,37,64,231,54,166,59,undefined,179,102,183,147,na,151,750,98,139,29,226,649,95,13,31,73,16,169,42,18,6,105,9
27/06/2021,22,201,73,330,417,464,414,na,39,29,14,33,132,na,131,na,83,74,29,285,19,304,581,69,226,198,179,22,296,na,305,277,undefined,na,11,164,32,214,undefined,33,202,42,17,11,287,758,6,233,18,60,98,47,104,22,undefined,101,67,179,94,na,104,593,97,138,33,183,423,56,4,15,27,37,127,39,8,4,87,9
27/06/2021,23,70,44,107,193,255,243,na,23,23,28,19,71,na,106,na,39,18,5,136,2,148,287,37,147,157,110,13,174,na,222,101,undefined,na,17,70,11,38,undefined,4,32,13,12,7,138,525,5,163,18,58,27,22,46,25,undefined,48,53,113,52,na,62,301,52,83,10,86,171,22,1,3,9,23,42,21,6,2,62,4
28/06/2021,0,51,38,91,105,120,117,na,12,7,4,6,33,na,32,na,23,16,13,79,3,114,99,30,67,37,89,8,89,na,111,28,undefined,na,3,36,4,24,undefined,na,10,3,4,na,50,207,4,76,9,31,11,16,37,19,undefined,20,8,62,37,na,29,128,31,66,9,33,98,14,2,4,2,17,14,10,7,1,22,1
28/06/2021,1,21,21,52,48,65,40,na,5,7,na,na,14,na,18,na,14,7,1,42,25,96,76,16,25,52,36,2,45,na,79,9,undefined,na,1,13,3,9,undefined,na,15,na,na,1,23,113,2,53,na,23,2,20,12,10,undefined,11,8,21,31,na,18,126,34,35,4,24,56,9,0,4,1,18,15,4,1,na,9,1
28/06/2021,2,11,16,33,28,34,51,na,na,6,na,4,3,na,13,na,12,5,3,27,10,65,67,33,32,21,29,4,40,na,39,8,undefined,na,na,4,1,4,undefined,40,3,7,4,na,17,64,na,27,5,8,2,5,10,4,undefined,12,4,28,16,na,23,89,13,27,2,13,25,5,0,5,3,9,11,6,na,na,5,na
28/06/2021,3,7,8,35,26,45,26,na,na,3,3,na,4,na,3,na,8,6,4,25,4,45,49,4,23,14,13,na,38,na,45,3,undefined,na,na,13,4,na,undefined,na,na,na,na,1,9,63,na,20,3,5,na,26,3,4,undefined,3,2,8,7,na,5,59,18,22,na,5,6,3,0,5,1,11,8,5,na,2,2,na
28/06/2021,4,20,11,22,21,53,31,na,5,3,8,na,7,na,15,na,4,9,6,22,5,1,55,5,16,53,19,1,56,na,38,8,undefined,na,2,13,5,6,undefined,1,6,8,na,1,14,55,3,29,3,11,4,11,2,9,undefined,7,14,14,16,na,24,30,16,18,5,11,38,3,0,0,6,na,11,na,3,na,4,na
28/06/2021,5,3,12,18,56,156,107,na,14,23,1,3,8,na,50,na,8,30,9,13,14,26,81,16,136,100,27,5,163,na,27,14,undefined,na,3,25,16,9,undefined,2,22,10,4,2,39,186,1,33,7,13,9,8,15,10,undefined,9,21,55,5,na,20,82,9,18,8,21,46,18,6,8,15,1,19,na,6,5,7,1
28/06/2021,6,55,28,61,147,548,259,na,30,86,23,9,35,na,105,na,71,107,55,8,7,24,361,103,384,226,57,11,657,na,70,11,undefined,na,17,107,25,16,undefined,10,25,21,18,6,59,479,7,122,11,40,14,28,24,16,undefined,26,69,163,27,na,32,131,17,67,33,46,50,54,20,22,15,6,52,na,27,6,25,2
28/06/2021,7,107,89,98,333,1229,618,na,163,295,67,21,82,na,241,na,143,278,163,40,22,76,641,205,714,495,123,45,1453,na,65,37,undefined,na,45,232,100,19,undefined,36,101,31,34,22,196,947,34,187,66,51,44,29,123,25,undefined,42,287,376,128,na,115,288,71,205,156,152,140,210,99,80,52,91,114,na,28,39,102,16
28/06/2021,8,253,195,149,536,2353,1190,na,222,642,79,51,173,na,388,na,454,640,464,59,50,157,1276,510,1259,677,213,65,2521,na,115,83,undefined,na,78,318,262,81,undefined,116,323,113,115,45,361,1888,59,389,100,51,95,85,205,59,undefined,67,501,758,248,na,189,472,76,245,275,347,312,359,205,228,118,19,216,na,60,96,166,37
28/06/2021,9,496,282,205,700,1421,695,na,152,231,83,25,113,na,252,na,502,390,302,83,71,151,769,234,717,661,231,54,1436,na,155,100,undefined,na,88,310,210,77,undefined,105,189,122,135,32,394,1595,50,462,85,35,164,56,195,66,undefined,86,355,469,273,na,210,587,182,255,254,264,395,332,267,206,130,52,245,na,43,132,140,56
28/06/2021,10,732,558,324,1065,1527,656,na,180,167,78,35,119,na,275,na,603,339,209,147,113,239,908,189,619,734,271,76,1248,na,218,136,undefined,na,94,352,201,105,undefined,108,246,105,115,44,507,1915,61,584,123,108,222,65,247,68,undefined,80,374,396,310,na,238,594,287,348,196,345,479,359,225,172,125,47,308,na,58,122,143,49
28/06/2021,11,1253,778,513,1623,1717,736,na,245,173,63,34,187,na,254,na,860,337,241,303,160,376,1253,218,617,944,360,128,1425,na,258,154,undefined,na,133,496,186,134,undefined,92,232,73,82,48,637,2273,66,769,189,91,341,119,305,59,undefined,131,566,489,348,na,275,648,231,461,165,453,702,411,331,239,186,51,501,na,55,140,183,60
28/06/2021,12,1876,1330,763,2253,2402,969,na,324,277,109,76,282,na,364,na,1225,592,302,488,244,614,1588,353,807,1458,619,134,1868,na,370,232,undefined,na,124,804,445,170,undefined,274,375,156,128,71,981,2713,112,1155,220,168,405,165,374,91,undefined,307,663,547,529,na,351,1060,321,743,251,643,1183,656,458,332,293,70,591,na,76,167,332,65
28/06/2021,13,2447,1506,923,2585,2400,1158,na,329,229,102,74,270,na,484,na,1077,714,331,624,274,781,1953,367,821,1438,597,200,1999,na,432,243,undefined,na,160,927,431,226,undefined,255,304,173,164,75,1181,2955,112,1437,242,160,498,196,560,97,undefined,432,698,633,648,na,417,1061,288,762,221,773,1478,715,475,331,350,27,635,na,68,164,257,83
28/06/2021,14,2182,1299,952,2347,2511,1126,na,284,199,62,86,269,na,420,na,1043,435,290,632,221,525,1929,242,726,1461,377,157,1878,na,408,235,undefined,na,108,717,287,188,undefined,116,215,155,150,77,1068,3091,65,1406,216,94,535,107,499,101,undefined,373,506,405,550,na,324,1098,159,606,202,771,1370,611,345,271,332,21,629,na,61,113,278,87
28/06/2021,15,1921,1203,961,2229,2396,1083,na,297,250,62,57,202,na,426,na,931,414,292,571,197,577,1854,239,887,1465,353,111,1937,na,355,154,undefined,na,105,580,246,189,undefined,95,193,155,159,73,959,3064,67,1276,157,87,354,96,319,87,undefined,315,438,498,551,na,394,1083,123,651,230,582,1507,523,318,167,262,40,618,na,45,103,242,74
28/06/2021,16,1806,991,931,1936,2493,1243,na,294,483,55,58,269,na,497,na,750,290,318,511,167,508,1983,310,1183,1207,358,103,2134,na,343,134,undefined,na,113,652,238,137,undefined,78,192,136,216,86,993,2944,52,1291,146,98,324,130,329,111,undefined,341,701,757,599,na,347,1325,168,479,269,602,1419,446,206,158,273,32,616,na,72,110,288,102
28/06/2021,17,1619,838,867,1795,2953,1723,na,342,543,97,76,398,na,613,na,572,412,488,615,177,594,2166,477,1628,1293,357,133,2483,na,455,197,undefined,na,139,709,261,159,undefined,125,214,162,236,116,1029,2933,53,1208,194,95,322,114,380,155,undefined,376,652,871,519,na,440,1384,203,432,287,682,1429,470,66,160,299,96,618,na,71,122,398,42
28/06/2021,18,1268,462,840,1396,1919,1181,na,199,226,79,66,328,na,374,na,337,251,216,666,20,579,1822,283,917,878,352,132,1572,na,385,251,undefined,na,89,621,152,150,undefined,71,145,95,137,71,710,2307,36,891,200,104,325,120,296,82,undefined,340,266,503,256,na,329,1336,212,299,181,483,1153,343,17,37,245,96,305,na,61,53,303,12
28/06/2021,19,704,231,604,936,1010,717,na,98,113,75,63,256,na,233,na,185,110,71,612,17,519,1313,171,467,326,274,66,702,na,333,295,undefined,na,38,439,94,189,undefined,23,96,68,95,42,468,1374,20,687,65,120,265,100,266,53,undefined,241,165,239,195,na,256,1046,158,189,88,252,1071,239,13,33,230,27,154,na,16,40,239,3
28/06/2021,20,446,122,626,659,859,546,na,83,54,33,37,143,na,161,na,121,118,46,477,3,424,879,119,325,204,259,64,610,na,300,241,undefined,na,27,274,68,164,undefined,22,72,26,49,25,356,986,18,430,62,60,210,67,173,38,undefined,202,109,166,133,na,194,801,132,190,47,221,789,172,9,9,163,7,183,na,32,31,134,10
28/06/2021,21,233,113,422,435,562,465,na,42,36,22,34,151,na,132,na,75,42,29,344,2,312,705,89,252,169,198,36,445,na,243,154,undefined,na,22,171,56,167,undefined,13,64,47,37,13,275,921,9,319,47,76,147,54,84,24,undefined,134,86,172,113,na,186,651,92,163,32,150,587,130,8,15,122,9,140,na,11,7,104,5
28/06/2021,22,115,45,282,278,376,341,na,26,62,24,18,48,na,105,na,62,78,32,210,4,176,483,67,233,132,124,27,327,na,158,127,undefined,na,8,81,30,115,undefined,20,25,25,27,11,209,619,16,181,41,73,96,31,66,36,undefined,115,51,136,84,na,89,419,71,138,15,125,281,47,5,6,43,2,68,na,9,6,42,3
28/06/2021,23,60,43,151,191,190,195,na,10,17,8,10,22,na,69,na,34,21,5,123,6,80,292,32,169,106,100,13,152,na,112,55,undefined,na,7,37,31,58,undefined,15,17,8,11,6,89,341,9,113,27,50,35,28,52,8,undefined,42,31,73,27,na,37,261,64,68,6,59,94,24,5,4,19,4,23,na,6,3,14,4
29/06/2021,0,34,66,54,67,124,74,na,1,14,14,4,8,na,31,na,10,15,8,52,3,66,118,23,43,14,60,15,109,na,53,29,undefined,na,2,24,6,34,undefined,na,2,11,3,3,35,158,2,74,8,40,10,12,12,6,undefined,16,15,76,28,na,33,136,28,42,2,18,49,15,0,1,2,3,26,na,5,2,18,na
29/06/2021,1,35,24,46,31,32,32,na,2,4,2,na,9,na,4,na,5,10,2,56,7,42,95,10,27,13,40,5,34,na,44,5,undefined,na,na,8,3,na,undefined,2,8,3,na,na,11,53,2,49,7,37,1,5,7,4,undefined,17,2,42,20,na,21,95,40,35,6,1,18,3,0,3,4,5,24,na,na,na,6,3
29/06/2021,2,6,8,25,38,17,79,na,3,na,3,na,5,na,8,na,8,na,2,17,5,19,42,1,36,17,28,2,21,na,37,1,undefined,na,1,3,1,7,undefined,1,1,1,na,na,3,53,na,29,7,18,1,5,13,8,undefined,2,3,22,8,na,4,67,21,10,1,1,13,2,1,0,na,17,16,na,na,na,3,1
29/06/2021,3,5,26,6,10,25,119,na,10,4,3,na,4,na,4,na,7,5,2,9,3,19,34,8,34,10,19,na,27,na,10,1,undefined,na,1,4,2,3,undefined,1,1,2,1,1,1,42,na,32,na,10,1,10,1,1,undefined,2,1,15,6,na,10,43,16,26,na,5,5,2,0,12,1,5,25,na,na,1,3,na
29/06/2021,4,12,6,16,17,37,57,na,1,7,na,8,11,na,10,na,5,7,7,4,na,11,45,7,11,30,14,2,43,na,26,4,undefined,na,na,6,7,7,undefined,na,9,11,3,2,20,52,1,44,2,16,3,4,2,8,undefined,5,4,13,12,na,10,31,7,19,1,2,9,3,0,2,3,3,21,na,8,na,5,3
29/06/2021,5,15,12,18,54,146,124,na,15,18,10,5,13,na,47,na,18,49,18,10,12,17,143,15,127,87,49,8,158,na,18,10,undefined,na,7,32,15,9,undefined,7,24,28,12,9,42,208,5,83,18,10,5,13,10,5,undefined,9,43,69,11,na,19,106,23,16,6,16,25,17,6,10,2,na,74,na,20,2,16,na
29/06/2021,6,82,32,76,175,589,357,na,39,105,25,14,30,na,125,na,103,134,59,13,9,45,365,94,353,273,98,17,666,na,36,25,undefined,na,47,128,44,11,undefined,15,47,44,18,13,63,625,8,150,41,69,17,96,36,13,undefined,26,145,163,38,na,49,290,52,75,42,70,53,67,36,31,19,1,105,na,55,11,40,2
29/06/2021,7,122,89,113,313,1065,765,na,181,334,74,25,90,na,282,na,187,269,211,41,28,92,695,168,617,455,177,51,1256,na,69,51,undefined,na,52,240,113,30,undefined,70,138,50,35,26,184,952,19,176,85,50,72,33,116,22,undefined,86,323,432,122,na,111,305,63,211,152,157,140,138,63,81,49,85,156,na,60,44,104,22
29/06/2021,8,298,221,179,522,2092,1496,na,234,665,104,51,167,na,454,na,443,679,570,62,40,168,1259,541,1288,777,253,105,2206,na,109,64,undefined,na,84,414,414,52,undefined,159,328,116,125,59,454,1835,67,415,130,74,131,100,198,67,undefined,206,622,894,312,na,211,527,90,283,299,378,305,392,175,187,137,25,290,na,80,79,162,35
29/06/2021,9,505,403,204,760,1373,953,na,168,289,88,19,106,na,323,na,593,461,374,59,59,193,971,299,812,638,409,101,1377,na,148,89,undefined,na,89,281,335,74,undefined,122,201,141,193,49,421,1720,75,548,178,111,161,105,184,70,undefined,168,298,548,290,na,214,601,137,298,297,323,398,330,243,197,159,117,261,na,43,110,134,33
29/06/2021,10,919,707,312,1097,1478,749,na,175,207,61,38,139,na,271,na,648,382,255,150,100,231,1054,223,528,750,505,171,1352,na,191,124,undefined,na,74,425,294,83,undefined,94,284,117,117,45,506,1951,28,716,208,162,208,116,204,64,undefined,220,244,399,324,na,255,614,124,403,223,306,487,394,279,204,184,32,318,na,28,100,151,65
29/06/2021,11,1413,908,608,1696,1943,883,na,272,194,65,47,202,na,289,na,898,446,261,376,170,367,1465,227,624,920,564,166,1649,na,288,153,undefined,na,84,574,348,112,undefined,97,251,102,107,60,693,2566,67,851,278,145,321,155,285,63,undefined,280,284,507,495,na,289,774,113,471,217,478,821,556,339,266,186,42,530,na,71,120,210,59
29/06/2021,12,2173,1380,865,2459,2496,1179,na,355,265,93,75,255,na,382,na,1241,659,333,574,309,722,1846,377,855,1325,902,216,1931,na,471,242,undefined,na,164,983,618,172,undefined,267,457,244,224,73,1102,3096,112,1350,419,265,444,189,435,95,undefined,383,400,687,670,na,360,1133,195,766,290,720,1210,658,496,384,348,58,750,na,71,158,259,94
29/06/2021,13,2412,1712,1023,2758,2528,1286,na,281,270,75,97,270,na,425,na,1405,673,333,713,277,745,2115,388,862,1396,884,229,2075,na,443,233,undefined,na,163,849,637,217,undefined,268,417,169,202,78,1618,3348,99,1452,385,299,482,192,628,102,undefined,459,400,630,611,na,382,1182,210,812,259,904,1403,745,515,387,307,14,739,na,95,144,259,74
29/06/2021,14,2273,1343,913,2595,2631,1189,179,262,179,67,77,265,na,402,na,1052,455,292,617,238,611,2031,275,806,1282,759,250,2145,na,411,230,undefined,na,129,726,401,204,undefined,151,266,141,137,72,1183,3316,73,1452,407,181,407,187,435,91,undefined,374,300,536,560,na,396,1309,202,675,193,894,1463,660,405,284,238,17,926,na,94,125,247,61
29/06/2021,15,2174,1266,1015,2425,2776,1218,255,297,276,69,63,248,na,445,na,929,339,319,600,237,583,2053,278,979,1405,478,128,2193,na,436,185,undefined,na,122,729,266,150,undefined,121,195,166,193,88,1111,3286,74,1469,253,141,347,167,410,146,undefined,346,343,577,624,na,351,1285,196,624,245,816,1476,591,325,283,260,24,791,na,76,101,244,68
29/06/2021,16,2007,1117,957,2156,2770,1466,229,318,533,115,95,286,na,520,na,798,302,375,483,217,525,2157,338,1261,1220,410,109,2231,na,378,192,undefined,na,139,772,229,119,undefined,92,241,142,225,89,1075,3084,56,1482,202,94,376,158,362,108,undefined,371,485,816,598,na,382,1312,191,502,286,777,1579,535,261,245,277,16,751,na,84,112,309,92
29/06/2021,17,1621,792,1013,1995,3024,2050,315,352,568,129,96,352,na,728,na,685,442,544,606,243,590,2224,574,1723,1332,459,137,2476,na,363,191,undefined,na,165,800,364,139,undefined,122,208,170,240,119,1033,3335,78,1268,215,98,310,151,396,126,undefined,510,599,903,483,na,389,1537,239,475,289,792,1468,527,64,156,298,88,752,na,91,144,370,52
29/06/2021,18,1366,449,935,1576,2133,1347,330,202,281,124,72,315,na,470,na,308,301,247,711,73,582,1852,341,1022,760,342,139,1570,na,478,222,undefined,na,98,626,204,156,undefined,65,182,93,136,82,841,2507,43,1021,203,121,296,127,385,72,undefined,421,296,545,322,na,347,1455,196,350,127,538,1163,391,16,65,308,63,483,na,73,68,290,10
29/06/2021,19,685,250,785,958,1129,719,129,250,108,59,75,271,na,255,na,155,158,84,758,23,491,1275,171,473,306,320,139,746,na,413,298,undefined,na,48,440,93,191,undefined,42,96,78,116,52,592,1646,39,643,168,80,260,146,324,59,undefined,317,153,297,216,na,294,1183,134,367,90,410,1084,264,17,34,277,19,282,na,23,51,261,4
29/06/2021,20,411,147,677,776,1027,621,166,84,63,59,65,171,na,159,na,117,111,39,577,13,392,1028,138,398,251,253,86,751,na,390,227,undefined,na,27,312,96,171,undefined,41,88,43,52,25,418,1344,23,509,134,61,279,91,248,62,undefined,234,132,231,162,na,163,875,95,198,54,277,803,210,14,32,175,9,154,na,18,28,142,3
29/06/2021,21,264,97,468,497,643,513,162,39,53,23,44,135,na,175,na,123,107,44,447,5,379,856,108,276,240,250,75,454,na,261,187,undefined,na,33,220,58,111,undefined,34,54,50,38,17,379,997,14,307,111,65,186,75,133,51,undefined,158,91,183,158,na,151,726,117,168,37,227,595,131,9,25,170,10,186,na,22,12,127,8
29/06/2021,22,151,55,278,374,505,407,40,19,43,31,18,72,na,132,na,86,95,29,245,8,200,610,53,283,151,167,46,352,na,182,138,undefined,na,17,96,31,67,undefined,34,47,50,31,14,181,743,19,232,59,57,83,23,85,38,undefined,83,81,152,84,na,98,571,76,135,24,150,352,47,2,3,127,9,172,na,9,6,67,7
29/06/2021,23,89,45,223,212,230,231,8,11,25,8,17,41,na,80,na,58,36,10,155,na,127,309,30,179,88,131,15,156,na,115,55,undefined,na,10,51,17,26,undefined,20,29,9,10,5,124,501,5,134,28,74,24,32,35,17,undefined,56,28,119,49,na,45,325,69,90,10,77,140,32,1,13,88,2,56,na,6,1,45,na
30/06/2021,0,46,33,123,87,103,73,9,2,10,2,4,8,na,25,na,38,26,10,100,6,98,90,12,81,57,66,9,83,na,68,27,undefined,na,8,17,7,14,undefined,3,2,10,6,1,58,173,4,110,22,49,5,11,19,11,undefined,16,19,66,29,na,35,121,32,52,4,30,38,19,0,11,6,1,35,na,5,1,11,1
30/06/2021,1,18,16,88,38,30,23,7,5,8,2,1,7,na,10,na,27,12,4,53,13,55,59,10,30,16,50,4,19,na,41,6,undefined,na,4,6,13,8,undefined,2,12,13,9,2,32,58,na,38,11,41,1,12,4,5,undefined,18,2,42,15,na,31,80,32,45,3,11,46,5,2,0,3,6,43,na,na,na,4,na
30/06/2021,2,35,10,29,22,25,42,2,1,6,1,7,11,na,16,na,7,3,2,48,7,59,41,18,33,14,26,1,11,na,31,16,undefined,na,8,8,3,1,undefined,30,10,2,3,2,15,45,na,37,3,32,3,7,6,3,undefined,3,6,40,9,na,14,75,9,28,4,6,20,10,0,1,1,1,50,na,6,na,6,na
30/06/2021,3,15,5,16,14,41,19,1,na,4,5,2,6,na,2,na,18,8,4,24,1,39,29,24,14,18,37,na,47,na,21,5,undefined,na,na,17,8,3,undefined,3,6,2,1,2,11,40,na,28,4,18,1,4,5,2,undefined,3,4,9,8,na,16,53,19,10,1,1,21,5,0,1,3,1,32,na,1,1,4,1
30/06/2021,4,22,23,25,50,67,52,8,6,4,na,6,5,na,21,na,34,7,6,32,12,35,84,5,17,31,19,3,66,na,31,11,undefined,na,5,8,8,16,undefined,1,3,18,12,4,34,108,na,38,9,23,12,na,5,19,undefined,5,5,10,11,na,21,34,16,50,2,26,25,4,0,2,5,5,41,na,6,na,8,1
30/06/2021,5,10,11,26,69,152,107,16,16,26,5,5,26,na,51,na,20,44,12,14,18,26,142,12,123,91,44,7,149,na,21,11,undefined,na,9,28,13,3,undefined,11,16,21,8,8,60,218,10,57,22,12,2,12,12,4,undefined,16,29,63,7,na,27,114,19,16,10,37,35,18,6,27,5,8,42,na,11,1,19,2
30/06/2021,6,69,42,67,152,528,404,76,43,112,21,10,40,na,128,na,65,150,65,21,12,59,385,115,370,283,95,25,649,na,37,15,undefined,na,42,143,41,8,undefined,17,34,37,27,19,58,553,6,164,41,81,13,70,31,18,undefined,22,143,152,47,na,47,319,52,139,35,69,69,61,29,31,27,10,98,na,44,14,45,5
30/06/2021,7,132,97,115,319,1091,680,181,156,333,63,32,112,na,272,na,186,279,219,25,35,87,647,228,760,445,114,38,1221,na,56,48,undefined,na,84,224,101,26,undefined,135,83,33,36,24,195,1072,14,202,55,59,37,41,98,27,undefined,91,376,432,159,na,112,306,44,238,144,172,148,179,103,53,64,49,163,na,44,31,111,22
30/06/2021,8,295,204,189,619,2025,1384,255,220,704,129,44,196,na,469,na,378,711,589,45,41,175,1210,534,1152,725,189,73,2043,na,110,95,undefined,na,120,432,297,64,undefined,159,277,88,142,55,458,1912,60,477,121,53,102,66,211,59,undefined,178,647,839,277,na,219,530,77,299,291,395,330,362,194,186,147,33,295,na,67,85,194,53
30/06/2021,9,497,317,228,721,1485,826,153,194,341,83,26,118,na,300,na,498,508,362,88,63,181,997,318,851,676,266,76,1469,na,146,97,undefined,na,130,321,259,74,undefined,124,207,118,139,48,472,1735,54,524,132,112,187,82,198,47,undefined,174,399,549,320,na,216,605,184,361,296,332,368,422,267,206,195,77,289,na,74,126,172,40
30/06/2021,10,750,487,324,1134,1555,720,113,181,193,90,30,139,na,274,na,777,418,278,176,89,219,1060,253,633,760,331,99,1421,na,210,128,undefined,na,96,421,232,116,undefined,96,220,98,116,46,489,1925,59,679,177,86,195,120,188,90,undefined,171,354,430,317,na,248,667,212,440,225,322,507,473,288,215,209,28,362,na,73,94,169,69
30/06/2021,11,1395,870,553,1915,2257,757,169,210,195,69,38,171,na,286,na,636,462,229,385,201,425,1283,278,695,813,422,115,1914,na,309,129,undefined,na,88,556,205,124,undefined,88,168,106,122,55,708,2684,39,888,209,124,299,136,284,72,undefined,263,286,555,491,na,260,731,264,457,197,551,839,538,311,229,214,46,569,na,63,100,166,62
30/06/2021,12,1936,1343,994,2401,2627,1140,197,317,279,94,72,294,na,359,na,1252,672,340,670,417,746,1852,419,829,1195,718,178,2258,na,542,191,undefined,na,133,685,498,194,undefined,265,317,175,165,78,1099,3282,97,1295,277,199,489,182,515,96,undefined,455,502,657,648,na,349,1002,300,774,275,683,1285,780,575,337,308,100,775,na,88,142,264,60
30/06/2021,13,2235,1520,1081,2738,2832,1231,165,343,306,98,89,267,na,434,na,1351,766,321,747,363,810,2068,424,927,1316,639,195,2268,na,520,268,undefined,na,163,707,485,194,undefined,291,328,188,191,91,1301,3335,118,1525,274,166,500,211,603,87,undefined,517,393,704,675,na,454,1216,334,865,229,880,1413,689,539,344,331,45,844,na,74,126,248,76
30/06/2021,14,2288,1488,1069,2523,2862,1170,189,256,292,86,50,251,na,399,na,1235,471,322,598,300,650,1948,314,859,1363,457,139,2381,415,497,260,undefined,na,148,883,324,182,undefined,143,201,156,153,74,1111,3423,80,1328,217,75,408,128,472,93,undefined,360,520,541,580,na,335,1198,185,588,203,795,1422,569,383,256,303,11,802,na,84,98,240,73
30/06/2021,15,2150,1274,1100,2509,2779,1271,154,239,287,81,52,255,na,463,na,975,454,297,555,292,555,2119,276,951,1412,382,136,2260,587,438,187,undefined,na,138,744,300,159,undefined,93,154,137,202,85,1253,3325,71,1502,185,83,419,142,421,102,undefined,297,583,632,584,na,399,1199,162,624,222,782,1537,652,331,248,262,17,889,na,67,82,226,76
30/06/2021,16,2119,1100,987,2154,2748,1448,219,304,523,89,54,252,na,582,na,867,420,359,564,267,582,2114,374,1300,1253,372,135,2266,558,489,187,undefined,na,124,789,270,129,undefined,125,208,133,213,95,1066,3298,55,1477,203,105,321,124,359,116,undefined,382,654,802,654,na,362,1435,165,511,272,769,1583,592,250,211,266,35,720,na,71,110,249,104
30/06/2021,17,1972,922,944,2164,3107,2046,316,389,616,117,100,405,na,712,na,704,506,550,726,325,620,2398,521,1822,1266,417,166,2550,577,473,223,undefined,na,149,880,381,172,undefined,109,210,149,240,119,1146,3552,87,1397,223,119,366,135,412,163,undefined,478,852,1009,543,na,401,1712,222,484,336,826,1525,580,71,182,325,64,854,na,93,134,378,53
30/06/2021,18,1412,552,917,1759,2386,1507,366,232,326,95,52,300,na,494,na,432,345,292,822,141,664,1920,340,1046,897,468,200,1604,388,544,274,undefined,na,96,835,221,185,undefined,118,210,129,164,92,927,2682,47,1066,259,107,411,168,418,132,undefined,397,388,577,322,na,383,1540,191,487,171,675,1398,449,21,59,340,38,599,na,56,83,301,11
30/06/2021,19,787,239,844,1091,1313,832,145,104,125,58,82,256,na,254,na,217,223,105,751,17,570,1423,230,529,384,324,107,954,262,477,285,undefined,na,57,522,142,205,undefined,60,165,62,101,43,697,1761,21,821,144,122,407,111,328,78,undefined,344,210,324,250,na,320,1157,147,303,102,422,1055,279,13,32,263,35,353,na,34,42,278,11
30/06/2021,20,508,221,735,746,1006,597,196,64,83,59,105,273,na,180,na,146,162,68,672,50,488,1106,146,399,329,279,72,566,189,427,245,undefined,na,68,543,61,210,undefined,56,114,46,66,24,581,1209,21,500,115,81,303,60,294,61,undefined,288,107,240,221,na,208,932,129,278,46,370,901,217,22,49,156,15,318,na,51,40,243,1
30/06/2021,21,301,166,532,696,947,550,108,112,80,18,36,125,na,206,na,150,133,41,513,135,408,867,105,375,282,248,85,663,161,383,258,undefined,na,46,365,87,172,undefined,43,87,43,50,35,512,1264,19,405,110,113,204,105,201,49,undefined,142,106,242,127,na,197,774,142,274,37,315,670,166,17,19,165,5,254,na,24,25,96,12
30/06/2021,22,214,69,370,368,581,468,64,46,74,19,20,90,na,151,na,105,101,69,263,8,238,591,83,283,220,177,37,344,100,324,188,undefined,na,50,180,57,98,undefined,47,152,20,15,11,322,860,9,311,87,50,130,66,125,27,undefined,132,76,239,84,na,118,593,82,195,27,267,371,92,4,11,109,14,146,na,16,9,69,2
30/06/2021,23,74,64,219,283,368,314,15,13,37,28,12,37,na,109,na,47,46,26,168,8,167,405,44,166,133,136,25,241,67,165,94,undefined,na,25,87,33,34,undefined,29,20,33,11,5,142,563,5,147,32,78,61,53,64,26,undefined,60,28,124,61,na,66,328,81,120,13,135,194,54,1,3,12,3,135,na,14,5,22,1


==> Figures/Australia/big/March_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary
01/03/2019,0,181,94,467,770,262,377,-1,36,28,11,-1,38,-1,165,154,96,31,17,226,224,315,485,70,213,103,158,20,96,157,282,99,undefined,22,25,310,82,17,165,32,26,38,7,20,-1,-1,13,291,40,77,34,39,203,35,-1,36,37,165,320,undefined
01/03/2019,1,91,69,289,189,92,117,-1,11,19,6,-1,23,-1,58,73,34,18,14,174,90,229,287,37,56,65,182,24,51,86,193,37,undefined,1,14,143,45,11,88,19,16,14,1,7,-1,-1,9,174,26,90,14,38,77,23,-1,38,30,88,242,undefined
01/03/2019,2,93,28,160,68,49,90,-1,1,5,3,-1,14,-1,43,45,24,23,22,121,81,179,216,30,50,34,122,9,25,68,114,10,undefined,8,12,92,32,14,48,3,4,25,12,10,-1,-1,-1,150,23,55,10,20,43,24,-1,29,26,48,114,undefined
01/03/2019,3,39,31,136,44,25,52,-1,2,8,4,-1,8,-1,15,33,22,26,6,44,65,85,160,28,39,46,61,7,45,31,88,11,undefined,2,1,32,16,3,21,3,3,9,2,3,-1,-1,-1,69,9,15,1,19,14,13,-1,19,19,21,100,undefined
01/03/2019,4,24,28,51,62,14,60,-1,7,11,6,-1,4,-1,35,24,19,13,12,42,37,95,97,13,55,16,48,8,62,46,61,29,undefined,12,14,58,14,9,26,9,7,14,4,4,-1,-1,-1,55,9,41,7,15,12,5,-1,5,13,26,61,undefined
01/03/2019,5,37,24,94,122,33,262,-1,59,134,22,-1,31,-1,122,31,30,62,35,20,27,65,214,42,298,122,90,20,97,109,23,25,undefined,30,32,238,22,16,90,21,34,16,10,5,-1,-1,7,92,21,21,13,9,13,8,-1,23,106,90,139,undefined
01/03/2019,6,140,81,188,222,90,887,-1,144,578,76,-1,105,-1,286,75,179,211,167,65,25,88,715,262,1065,261,151,24,267,308,65,25,undefined,80,61,777,103,9,332,73,88,56,19,10,-1,-1,18,228,41,68,33,48,49,30,-1,44,474,332,380,undefined
01/03/2019,7,386,330,410,546,215,1756,-1,353,2065,345,-1,222,-1,643,338,421,815,756,100,122,184,1445,731,2227,617,395,82,723,854,112,74,undefined,211,132,1283,234,50,1193,326,250,125,75,48,-1,-1,63,500,138,94,81,98,181,96,-1,133,1819,1193,439,undefined
01/03/2019,8,949,649,771,1007,408,3942,-1,497,4406,541,-1,356,-1,1291,663,801,2039,1744,178,169,317,2758,1523,4332,1183,647,165,1363,1403,294,115,undefined,588,273,2637,739,91,2233,850,721,324,264,110,-1,-1,144,1138,308,127,149,123,573,189,-1,401,4345,2233,1359,undefined
01/03/2019,9,1016,797,750,1169,374,2171,-1,254,2801,478,-1,236,-1,711,730,618,1342,993,174,227,389,2242,883,3077,642,749,205,1043,1122,338,169,undefined,431,250,1573,574,109,1649,741,583,404,367,131,-1,-1,197,986,331,192,211,144,533,220,-1,365,2930,1649,1100,undefined
01/03/2019,10,1487,1194,929,1458,413,1277,-1,173,958,275,-1,145,-1,368,807,630,843,530,332,229,436,1900,602,1861,423,774,169,1340,948,396,129,undefined,184,175,1211,549,166,1032,547,527,479,365,213,-1,-1,124,1109,306,229,254,191,464,168,-1,380,1188,1032,1118,undefined
01/03/2019,11,2114,1684,1354,1833,418,1372,-1,179,896,243,-1,143,-1,324,933,1325,761,370,664,265,619,2204,532,1765,529,1038,193,1351,1155,492,157,undefined,177,171,1313,526,164,1293,569,530,601,521,208,-1,-1,237,1328,393,283,333,228,559,191,-1,492,1101,1293,1591,undefined
01/03/2019,12,3251,2409,2087,2703,627,2275,-1,435,1656,466,-1,185,-1,491,1586,1925,1442,600,1184,406,1305,2925,1059,3041,628,1514,235,1355,1178,914,284,undefined,294,239,2358,1057,327,1959,1288,903,745,558,189,-1,-1,272,1949,434,372,424,357,794,282,-1,774,2479,1959,1534,undefined
01/03/2019,13,3359,2536,2210,2868,743,2083,-1,351,1310,538,-1,191,-1,441,1864,2041,1404,631,1270,513,1332,3059,877,2695,672,1284,226,1466,1327,951,296,undefined,305,287,2036,1131,246,1874,1255,761,895,655,200,-1,-1,255,1971,443,298,417,283,881,353,-1,832,1957,1874,1443,undefined
01/03/2019,14,2821,1877,1948,2547,751,1817,-1,178,991,334,-1,115,-1,435,1294,1544,819,490,997,349,973,2647,520,2201,684,1000,174,1407,1147,619,309,undefined,256,225,1423,715,217,1293,583,545,635,480,113,-1,-1,153,1545,386,224,373,198,693,368,-1,635,1169,1293,1038,undefined
01/03/2019,15,2823,1776,1942,2557,767,2069,-1,204,1365,316,-1,102,-1,552,1413,1291,659,584,1014,316,846,2843,590,2459,680,883,226,1259,1076,640,228,undefined,262,220,1321,596,160,1476,479,444,795,749,167,-1,-1,120,1463,366,173,331,249,541,402,-1,575,1395,1476,1147,undefined
01/03/2019,16,2927,1973,2216,2789,950,3056,-1,420,2663,622,-1,154,-1,894,1719,1296,796,1076,983,308,1008,3678,834,3683,1190,993,182,1609,1221,709,233,undefined,492,284,1781,647,118,2077,557,506,624,516,151,-1,-1,135,1928,381,155,318,227,650,379,-1,604,2750,2077,1155,undefined
01/03/2019,17,3419,2305,2783,3230,1585,4713,-1,579,3197,750,-1,275,-1,1393,2236,1629,1263,1412,1243,553,1222,4894,1150,4260,1256,718,203,2437,1849,1018,327,undefined,624,329,3006,950,136,2434,665,724,602,502,159,-1,-1,204,2426,295,133,454,221,810,462,-1,808,3247,2434,1267,undefined
01/03/2019,18,2882,1965,2873,2964,1764,3300,-1,382,1353,330,-1,345,-1,947,1939,1099,722,778,1442,878,1317,3910,690,2544,1047,577,195,2794,2059,1093,416,undefined,324,242,2909,644,193,1536,434,548,378,299,98,-1,-1,131,1947,328,152,561,214,651,243,-1,663,1519,1536,1093,undefined
01/03/2019,19,2231,1344,2968,2358,1490,2310,-1,243,527,115,-1,466,-1,679,1966,675,427,315,1541,1239,1393,2799,358,1574,883,368,137,2719,1741,1152,596,undefined,148,148,2537,433,213,942,278,446,194,154,58,-1,-1,86,1486,242,115,622,165,565,205,-1,549,664,942,1077,undefined
01/03/2019,20,2035,1111,2949,2362,1389,2091,-1,218,290,83,-1,589,-1,669,1832,438,328,134,1455,1324,1323,2180,264,1142,893,493,148,1052,1191,1320,788,undefined,93,145,2230,423,295,700,165,281,227,121,23,-1,-1,93,1417,234,102,650,151,648,185,-1,556,416,700,1362,undefined
01/03/2019,21,1288,611,2866,1999,1236,1959,-1,130,188,65,-1,513,-1,531,1544,404,320,159,1265,920,1212,2015,232,1058,833,351,117,965,1216,1196,1008,undefined,87,166,2151,399,312,675,129,269,196,60,20,-1,-1,47,1289,176,145,593,179,601,206,-1,429,313,675,1224,undefined
01/03/2019,22,863,437,2350,1805,1250,1866,-1,177,157,60,-1,376,-1,625,1049,369,231,174,1043,796,1125,1764,221,827,537,341,111,2647,1806,1121,815,undefined,102,197,2145,539,247,587,126,408,161,16,15,-1,-1,42,883,139,166,408,129,529,82,-1,303,242,587,904,undefined
01/03/2019,23,554,299,1694,949,855,1253,-1,95,94,65,-1,294,-1,458,612,307,140,127,798,529,852,1289,117,710,416,287,68,518,698,821,547,undefined,78,74,1225,448,128,494,67,181,106,11,15,-1,-1,26,732,101,123,177,109,409,59,-1,224,204,494,533,undefined
02/03/2019,0,269,164,1128,679,512,860,-1,57,41,20,-1,183,-1,421,390,150,90,67,503,275,659,849,99,348,195,218,54,216,338,640,297,undefined,49,82,640,319,57,293,60,76,72,9,16,-1,-1,6,404,68,124,99,70,322,38,-1,141,84,293,336,undefined
02/03/2019,1,175,152,622,461,242,467,-1,26,27,2,-1,44,-1,184,238,103,56,26,390,195,529,581,50,228,115,170,32,116,176,457,105,undefined,22,45,387,375,19,192,21,48,51,10,12,-1,-1,5,295,38,67,41,30,236,32,-1,97,54,192,197,undefined
02/03/2019,2,105,83,372,251,121,278,-1,5,19,7,-1,21,-1,139,111,71,20,13,111,131,426,427,27,85,93,126,19,46,103,310,36,undefined,13,8,172,253,17,109,15,21,20,6,2,-1,-1,2,183,26,72,17,38,125,26,-1,56,37,109,177,undefined
02/03/2019,3,78,55,327,237,77,159,-1,5,13,11,-1,27,-1,73,85,27,33,13,141,152,287,288,32,79,33,93,10,56,46,248,39,undefined,14,5,96,191,14,89,4,9,13,3,-1,-1,-1,2,159,17,69,3,24,69,8,-1,27,27,89,153,undefined
02/03/2019,4,21,55,140,128,79,120,-1,4,10,8,-1,16,-1,78,51,28,17,7,80,73,153,234,12,58,26,87,18,46,36,116,21,undefined,13,15,47,71,3,56,5,6,13,3,1,-1,-1,5,107,22,23,5,22,37,13,-1,18,23,56,126,undefined
02/03/2019,5,55,18,123,109,28,135,-1,11,33,8,-1,12,-1,61,25,33,26,10,45,68,86,224,49,124,44,91,13,68,80,67,16,undefined,9,14,70,18,11,67,19,16,10,5,-1,-1,-1,-1,76,16,33,12,12,17,7,-1,15,29,67,91,undefined
02/03/2019,6,54,299,95,88,48,259,-1,65,61,10,-1,42,-1,107,26,77,58,31,21,36,94,322,77,286,125,148,28,83,76,70,20,undefined,30,34,269,28,5,93,25,39,16,27,9,-1,-1,7,132,61,52,21,38,22,13,-1,20,33,93,103,undefined
02/03/2019,7,118,74,209,182,99,365,-1,82,85,24,-1,83,-1,153,85,148,99,51,40,75,91,470,81,636,284,255,73,113,193,83,59,undefined,67,55,523,44,31,254,72,62,41,47,20,-1,-1,24,180,118,118,38,70,62,27,-1,52,92,254,121,undefined
02/03/2019,8,362,247,310,386,123,526,-1,136,137,62,-1,144,-1,221,203,265,189,96,115,89,141,737,150,831,433,492,126,270,326,144,99,undefined,79,72,716,148,58,369,124,84,98,74,33,-1,-1,85,320,202,212,78,105,106,51,-1,137,198,369,233,undefined
02/03/2019,9,793,611,513,827,245,842,-1,174,123,74,-1,181,-1,289,326,437,206,94,131,153,282,1260,191,993,482,802,204,480,563,270,70,undefined,65,67,1029,235,139,478,169,134,225,153,86,-1,-1,52,629,431,266,208,146,325,74,-1,221,217,478,542,undefined
02/03/2019,10,1424,1070,781,1118,552,974,-1,229,144,101,-1,216,-1,288,541,828,211,131,352,225,375,1460,221,1294,576,976,278,705,820,373,169,undefined,103,95,1196,203,154,768,196,160,335,133,106,-1,-1,103,1104,542,283,353,164,351,142,-1,342,241,768,576,undefined
02/03/2019,11,2107,1669,1225,1609,565,1261,-1,185,162,94,-1,168,-1,353,834,990,284,161,793,241,510,1893,193,1194,658,1397,307,1061,1031,485,160,undefined,128,137,1361,176,181,745,209,220,463,147,101,-1,-1,74,1313,606,430,336,222,427,108,-1,490,348,745,731,undefined
02/03/2019,12,2712,1846,1807,2029,933,1302,-1,183,135,79,-1,208,-1,297,1187,1081,334,187,1220,412,708,2040,185,1275,703,1513,311,1623,1379,631,271,undefined,107,149,1373,207,230,747,208,254,408,171,112,-1,-1,92,1495,623,439,449,316,480,111,-1,536,269,747,1064,undefined
02/03/2019,13,2936,1856,2110,2410,967,1399,-1,168,121,90,-1,189,-1,296,1531,1171,293,216,1476,464,741,2174,175,1382,749,1320,294,2237,1683,668,292,undefined,125,150,1557,207,209,761,191,430,383,186,114,-1,-1,129,1582,525,382,487,293,550,195,-1,634,233,761,646,undefined
02/03/2019,14,3144,2075,2448,2430,917,1596,-1,180,110,113,-1,182,-1,392,1483,1068,261,195,1457,392,862,2331,168,1392,857,1312,290,1447,1307,662,296,undefined,146,151,1364,184,179,780,165,240,297,236,77,-1,-1,99,1571,590,309,476,309,501,223,-1,522,213,780,602,undefined
02/03/2019,15,3143,1916,2464,2473,909,1602,-1,205,157,101,-1,151,-1,392,1544,1144,239,191,1202,354,976,2156,196,1371,794,959,190,1383,1173,725,290,undefined,135,127,1480,213,142,852,190,207,244,246,74,-1,-1,68,1441,365,178,513,224,568,174,-1,542,201,852,892,undefined
02/03/2019,16,3021,1831,2371,2363,969,1658,-1,186,144,70,-1,207,-1,432,1418,907,264,162,1051,323,939,2422,233,1531,754,588,148,2359,1501,690,280,undefined,106,112,1493,192,162,926,162,229,208,202,70,-1,-1,118,1386,269,136,430,223,456,188,-1,456,286,926,933,undefined
02/03/2019,17,2768,1612,2327,2160,1226,1637,-1,148,155,126,-1,302,-1,411,1569,804,369,163,1247,410,1007,2679,286,1510,885,554,145,1724,1236,702,415,undefined,108,124,1981,182,144,944,222,260,217,206,61,-1,-1,98,1360,211,90,486,221,544,190,-1,464,309,944,928,undefined
02/03/2019,18,2357,1292,2452,1883,1356,1672,-1,175,170,95,-1,431,-1,488,1648,520,417,136,1354,761,1018,2261,240,1438,979,450,189,1964,1166,867,574,undefined,61,133,2238,223,230,860,261,275,126,117,14,-1,-1,88,1225,211,98,632,210,446,216,-1,544,264,860,863,undefined
02/03/2019,19,2050,839,3035,1670,1423,1613,-1,174,126,42,-1,631,-1,440,1728,523,317,149,1483,893,1239,2029,248,1038,683,463,110,2315,1282,997,845,undefined,58,147,2652,234,338,721,243,256,113,82,11,-1,-1,79,1244,190,123,723,213,537,190,-1,505,217,721,1034,undefined
02/03/2019,20,1313,521,2854,1561,1480,1718,-1,186,104,53,-1,821,-1,529,1599,323,315,80,1496,1027,1197,1831,199,821,618,487,124,565,1047,1141,1122,undefined,76,127,2529,309,403,532,129,189,99,33,7,-1,-1,78,1152,166,145,725,168,531,132,-1,408,149,532,1279,undefined
02/03/2019,21,965,377,2624,1367,1305,1613,-1,113,103,57,-1,818,-1,599,1456,297,204,89,1186,843,1065,1671,195,808,554,432,152,771,1118,1101,1214,undefined,88,127,2361,284,358,468,164,216,96,21,7,-1,-1,44,917,181,132,692,144,476,101,-1,357,160,468,1122,undefined
02/03/2019,22,817,339,1899,1151,1165,1521,-1,89,80,93,-1,574,-1,637,995,364,239,117,1029,894,1048,1332,158,803,551,260,107,2056,1339,1143,1040,undefined,108,110,2449,375,308,449,129,436,78,8,8,-1,-1,38,685,150,163,589,140,483,54,-1,297,158,449,850,undefined
02/03/2019,23,503,307,1660,1005,905,1195,-1,101,68,89,-1,379,-1,476,665,298,140,75,737,870,893,1218,126,672,439,285,64,474,642,1017,618,undefined,52,90,1375,456,156,403,83,153,40,6,8,-1,-1,25,580,90,133,253,116,502,60,-1,212,138,403,696,undefined
03/03/2019,0,408,190,969,736,697,832,-1,41,38,71,-1,144,-1,303,311,210,70,54,534,436,649,798,121,452,381,197,65,247,392,735,404,undefined,50,51,822,463,100,282,114,82,22,4,4,-1,-1,17,427,76,113,69,62,379,32,-1,209,104,282,360,undefined
03/03/2019,1,274,168,688,410,238,594,-1,34,38,16,-1,55,-1,233,306,154,48,23,331,243,695,571,72,230,235,195,37,96,193,571,179,undefined,49,37,511,332,65,184,25,83,24,-1,2,-1,-1,8,258,49,91,59,48,247,13,-1,99,66,184,259,undefined
03/03/2019,2,183,132,541,337,147,487,-1,18,36,16,-1,42,-1,203,172,88,27,21,196,208,519,459,45,154,106,121,30,103,137,442,56,undefined,27,17,299,171,6,115,20,29,14,3,1,-1,-1,5,235,35,77,7,23,177,23,-1,72,53,115,198,undefined
03/03/2019,3,158,120,385,195,94,279,-1,7,16,11,-1,16,-1,158,148,72,18,10,145,133,503,485,50,149,59,98,23,87,103,322,20,undefined,32,13,113,184,15,94,16,20,26,5,5,-1,-1,1,193,33,76,9,22,134,26,-1,50,9,94,227,undefined
03/03/2019,4,65,44,209,167,61,228,-1,8,8,8,-1,8,-1,127,70,36,15,8,79,112,213,357,28,107,62,94,7,61,63,147,21,undefined,7,-1,62,62,2,55,10,7,7,1,1,-1,-1,5,107,16,69,13,18,46,19,-1,17,14,55,154,undefined
03/03/2019,5,58,46,147,141,45,163,-1,11,19,3,-1,14,-1,106,73,35,10,13,57,82,211,255,28,106,36,88,19,57,87,224,9,undefined,13,18,68,30,11,44,12,14,9,1,1,-1,-1,-1,94,15,60,15,15,41,14,-1,22,15,44,113,undefined
03/03/2019,6,41,43,89,147,69,179,-1,23,43,11,-1,29,-1,108,50,30,29,12,36,22,104,406,42,224,68,77,22,111,75,152,14,undefined,45,38,157,22,8,75,14,31,9,2,5,-1,-1,3,123,35,34,17,14,21,9,-1,33,31,75,66,undefined
03/03/2019,7,93,68,138,147,109,234,-1,90,43,30,-1,82,-1,130,50,94,70,25,37,49,99,502,66,435,200,186,27,302,216,90,30,undefined,39,33,413,37,8,168,71,26,20,10,1,-1,-1,14,217,58,52,38,39,75,21,-1,62,65,168,57,undefined
03/03/2019,8,212,171,265,315,152,454,-1,119,86,40,-1,154,-1,165,134,130,113,51,71,64,110,687,128,894,449,368,89,384,350,130,96,undefined,92,54,746,94,27,278,99,75,75,38,22,-1,-1,33,331,156,111,95,68,138,32,-1,94,139,278,242,undefined
03/03/2019,9,578,431,447,602,258,707,-1,126,69,135,-1,191,-1,246,345,280,191,57,94,194,211,1197,230,922,460,746,153,663,543,298,166,undefined,84,61,1108,95,101,544,168,115,227,90,65,-1,-1,48,645,304,297,168,162,285,83,-1,180,191,544,259,undefined
03/03/2019,10,1289,954,765,1044,453,975,-1,165,84,116,-1,253,-1,309,603,705,258,124,394,184,391,1533,311,1204,643,972,259,1257,986,350,241,undefined,108,111,1360,142,177,776,245,178,344,135,112,-1,-1,101,936,484,301,385,211,334,125,-1,329,296,776,411,undefined
03/03/2019,11,1776,1328,1125,1290,683,1136,-1,150,130,61,-1,230,-1,281,938,783,251,113,832,317,500,1793,204,1235,644,1313,292,1547,1112,453,285,undefined,131,121,1477,190,255,768,222,184,406,165,123,-1,-1,84,1098,665,479,553,285,363,114,-1,387,236,768,514,undefined
03/03/2019,12,2372,1500,1704,1722,829,1238,-1,154,92,51,-1,244,-1,281,1205,1000,290,165,1224,418,799,1917,280,1158,709,1592,327,2040,1435,601,267,undefined,90,123,1479,184,343,776,193,241,393,204,132,-1,-1,77,1294,662,464,560,275,437,116,-1,467,229,776,650,undefined
03/03/2019,13,2103,1736,1995,1849,748,1286,-1,164,92,36,-1,286,-1,342,1481,958,209,168,1325,567,839,1923,223,1071,852,1353,295,1675,1521,702,338,undefined,112,106,1583,147,233,684,131,403,345,188,108,-1,-1,91,1403,677,479,519,262,582,143,-1,531,262,684,796,undefined
03/03/2019,14,2161,1771,2220,2197,865,1423,-1,173,94,31,-1,244,-1,336,1446,961,298,153,1193,606,898,2104,225,1186,960,1357,314,1612,1481,732,387,undefined,124,101,1527,166,255,708,117,163,252,189,127,-1,-1,90,1378,622,350,514,270,512,169,-1,405,274,708,850,undefined
03/03/2019,15,1914,1894,2040,2061,804,1449,-1,175,84,31,-1,332,-1,424,1632,886,260,102,952,425,922,1881,205,1272,913,874,276,1900,1487,684,365,undefined,87,64,1500,171,182,748,93,168,181,170,115,-1,-1,129,1357,574,352,542,240,491,178,-1,422,216,748,1024,undefined
03/03/2019,16,1663,1713,1963,2033,790,1321,-1,190,132,38,-1,277,-1,426,1615,691,178,106,881,456,865,1797,231,1272,930,518,156,1497,1394,676,391,undefined,97,60,1600,140,192,759,82,218,129,173,116,-1,-1,100,1456,402,201,532,183,430,195,-1,461,235,759,848,undefined
03/03/2019,17,1464,1429,2102,1759,951,1343,-1,202,141,31,-1,415,-1,503,1622,564,206,153,982,587,951,1757,212,1173,1117,454,133,841,1104,701,449,undefined,123,70,1706,143,202,717,98,167,152,198,110,-1,-1,108,1320,218,145,482,174,547,176,-1,466,238,717,917,undefined
03/03/2019,18,1275,987,2298,1528,898,1209,-1,175,106,33,-1,396,-1,457,1478,383,233,77,1057,673,920,1531,167,1080,740,446,145,414,737,793,583,undefined,96,76,1797,170,245,673,96,200,89,120,58,-1,-1,78,1235,218,147,470,194,465,178,-1,473,226,673,907,undefined
03/03/2019,19,1006,583,2133,1215,851,1204,-1,176,99,55,-1,562,-1,442,1437,328,212,119,1101,711,987,1822,174,748,424,520,131,407,886,684,672,undefined,80,26,1583,125,258,457,93,181,206,89,52,-1,-1,57,1162,235,131,488,174,397,175,-1,408,161,457,1021,undefined
03/03/2019,20,632,401,1911,1049,833,1197,-1,166,76,43,-1,559,-1,474,1243,315,185,77,916,651,965,1690,171,569,477,548,121,376,700,665,585,undefined,79,4,1812,111,259,423,91,119,229,122,112,-1,-1,56,853,145,131,366,147,320,186,-1,366,177,423,942,undefined
03/03/2019,21,438,315,1428,723,566,994,-1,97,71,36,-1,371,-1,308,831,248,117,61,652,452,752,1320,160,517,303,488,94,241,498,527,595,undefined,54,9,1467,109,166,365,71,83,172,67,47,-1,-1,45,666,158,125,309,119,253,134,-1,218,149,365,825,undefined
03/03/2019,22,211,167,940,459,396,752,-1,76,41,36,-1,247,-1,264,507,118,103,47,426,324,523,970,125,437,183,283,77,126,267,440,407,undefined,62,13,864,49,124,276,86,299,197,28,26,-1,-1,42,476,87,125,155,80,141,93,-1,210,105,276,619,undefined
03/03/2019,23,117,92,534,222,277,474,-1,33,32,19,-1,107,-1,206,189,59,27,36,268,190,396,668,55,286,118,198,38,83,134,302,149,undefined,16,2,428,41,35,197,24,38,83,10,4,-1,-1,19,219,57,86,58,91,84,76,-1,78,78,197,371,undefined
04/03/2019,0,58,57,262,92,76,169,-1,26,14,12,-1,50,-1,90,89,31,19,12,85,75,212,198,37,179,51,125,21,50,65,206,64,undefined,43,4,175,20,13,111,17,16,113,6,4,-1,-1,8,142,26,91,20,42,39,23,-1,38,33,111,225,undefined
04/03/2019,1,42,19,143,55,41,96,-1,3,12,11,-1,19,-1,35,72,14,7,7,111,45,111,141,11,44,27,103,7,29,38,150,43,undefined,31,1,101,10,5,69,7,13,70,1,-1,-1,-1,2,83,9,146,6,17,32,13,-1,25,32,69,140,undefined
04/03/2019,2,19,15,77,37,26,54,-1,-1,4,4,-1,10,-1,22,24,9,7,5,49,40,72,74,9,64,21,40,8,22,33,72,13,undefined,2,3,53,8,11,38,7,11,32,-1,-1,-1,-1,-1,32,7,87,1,12,28,10,-1,10,17,38,79,undefined
04/03/2019,3,13,17,59,27,12,28,-1,3,7,4,-1,4,-1,19,25,24,8,6,36,22,61,82,12,13,14,36,6,40,19,69,12,undefined,4,1,21,5,6,14,4,10,10,-1,1,-1,1,2,40,7,38,1,10,16,11,-1,14,6,14,81,undefined
04/03/2019,4,15,36,50,29,11,69,-1,3,5,5,-1,7,-1,36,25,5,12,5,22,17,35,60,9,30,18,25,10,48,27,55,4,undefined,3,4,25,1,6,40,10,7,32,-1,2,-1,-1,1,31,9,11,4,15,9,2,-1,8,13,40,106,undefined
04/03/2019,5,43,33,113,102,30,277,-1,46,76,17,-1,22,-1,110,24,37,52,39,10,22,58,202,34,291,72,50,13,96,71,55,19,undefined,24,12,169,31,8,73,24,26,24,5,1,-1,-1,5,134,20,13,6,13,24,3,-1,24,102,73,292,undefined
04/03/2019,6,122,61,180,219,80,964,-1,161,475,78,-1,107,-1,310,89,137,226,161,50,27,99,741,252,1065,275,106,29,287,325,82,36,undefined,64,27,888,81,16,418,105,81,67,15,27,-1,-1,14,196,28,20,14,42,62,25,-1,69,505,418,360,undefined
04/03/2019,7,316,221,416,488,192,1867,-1,453,1813,366,-1,245,-1,726,320,456,831,753,77,76,175,1512,674,2393,696,232,85,761,938,145,51,undefined,213,92,1572,260,53,1235,308,227,327,119,81,-1,-1,78,532,134,50,102,79,203,196,-1,156,2201,1235,785,undefined
04/03/2019,8,866,582,912,1078,504,4175,-1,594,3442,559,-1,423,-1,1612,851,958,2288,1921,234,154,354,2984,1453,4443,1148,589,174,1542,1763,377,116,undefined,405,196,3079,779,100,2338,838,686,926,234,173,-1,-1,220,1172,255,74,171,177,781,563,-1,392,4777,2338,3331,undefined
04/03/2019,9,954,659,885,1118,347,2243,-1,309,2175,418,-1,253,-1,834,740,811,1402,1109,188,194,315,2126,858,3393,669,592,143,1212,1165,212,111,undefined,377,120,1882,620,100,1671,845,523,1035,454,269,-1,-1,268,1030,244,87,196,150,590,483,-1,424,3103,1671,2097,undefined
04/03/2019,10,1465,1097,1385,1386,401,1279,-1,196,709,272,-1,178,-1,343,1064,997,810,568,452,314,517,1919,666,1885,631,659,123,865,955,57,162,undefined,242,123,1448,573,178,1205,515,566,1090,658,415,-1,-1,188,1164,251,122,295,151,512,344,-1,453,1165,1205,3300,undefined
04/03/2019,11,2092,1607,1791,1862,570,1401,-1,225,622,254,-1,193,-1,439,1364,1122,870,425,665,338,697,2424,586,1693,675,746,168,1108,1260,31,240,undefined,189,162,2030,490,186,1199,503,488,1541,1290,447,-1,-1,232,1389,319,236,333,238,553,523,-1,532,1051,1199,3570,undefined
04/03/2019,12,3202,2938,2862,2990,705,2207,-1,687,1368,462,-1,406,-1,579,2176,1884,1815,698,1216,636,1481,3307,1114,2404,1030,1177,157,1296,1499,34,321,undefined,369,356,3054,1065,342,1690,1199,849,1606,1344,434,-1,-1,477,2131,348,230,457,283,998,669,-1,793,2386,1690,3326,undefined
04/03/2019,13,3587,2952,2752,3332,733,2312,-1,523,905,517,-1,374,-1,657,2247,2215,1823,759,1235,643,1378,3617,1016,2620,959,1163,196,1586,1723,49,328,undefined,402,394,2874,1087,324,1726,1201,793,1611,1492,422,-1,-1,498,2224,399,245,493,285,991,746,-1,860,2141,1726,2947,undefined
04/03/2019,14,2888,2258,2799,2942,684,1858,-1,266,765,322,-1,229,-1,480,2022,1572,920,494,1090,455,1054,3032,617,2118,844,671,142,1293,1422,405,298,undefined,272,264,1714,768,242,1331,601,517,1332,1404,261,-1,-1,335,1830,249,128,451,263,783,585,-1,617,1242,1331,2796,undefined
04/03/2019,15,2934,2057,2567,3001,715,2201,-1,240,1152,324,-1,232,-1,703,1974,1355,835,595,1014,413,999,3078,628,2519,857,663,200,1412,1613,683,281,undefined,288,216,1820,659,197,1319,366,445,1364,1315,216,-1,-1,317,1758,336,130,416,187,640,673,-1,598,1368,1319,2778,undefined
04/03/2019,16,2849,1905,2742,3118,759,3115,-1,429,2246,632,-1,330,-1,1066,2332,1363,830,1102,916,357,959,3944,854,3838,1173,700,182,1571,1709,569,251,undefined,425,218,2232,640,151,1907,560,436,1305,1319,213,-1,-1,284,2044,283,145,417,219,701,756,-1,658,2725,1907,3456,undefined
04/03/2019,17,3171,1977,2985,3201,1171,5053,-1,719,3079,906,-1,439,-1,1908,2734,1389,1416,1908,999,487,1131,5003,1301,5162,1738,910,261,2507,2422,775,319,undefined,613,326,3621,844,193,2562,648,530,1380,1301,249,-1,-1,323,2599,377,192,585,256,835,922,-1,861,4366,2562,3305,undefined
04/03/2019,18,2301,1518,2898,2467,1009,3033,-1,466,1489,352,-1,491,-1,1141,2213,797,859,878,1149,616,1115,3383,663,2859,1313,837,229,1320,1695,839,366,undefined,277,238,2890,462,242,1414,335,331,930,946,137,-1,-1,204,1834,320,182,614,238,625,723,-1,545,1671,1414,2983,undefined
04/03/2019,19,1577,683,2670,1816,799,1691,-1,246,443,96,-1,522,-1,572,1733,477,286,308,1197,586,985,2381,269,1458,671,775,146,640,958,803,447,undefined,109,147,2024,295,201,717,169,209,401,328,90,-1,-1,175,1310,255,160,539,241,446,351,-1,480,596,717,2209,undefined
04/03/2019,20,962,514,2250,1497,889,1418,-1,154,236,99,-1,549,-1,468,1583,311,260,163,1083,555,841,2138,244,980,457,663,186,521,657,671,472,undefined,63,102,1744,203,247,509,125,195,349,226,68,-1,-1,97,951,222,136,439,169,392,306,-1,339,376,509,3160,undefined
04/03/2019,21,663,325,1594,949,685,1140,-1,121,100,64,-1,368,-1,418,1067,298,231,115,730,435,712,1650,171,764,378,581,100,626,509,536,367,undefined,76,64,1390,157,203,420,101,131,375,148,72,-1,-1,77,630,138,91,307,155,336,269,-1,305,204,420,3329,undefined
04/03/2019,22,307,159,1011,574,371,811,-1,68,94,26,-1,201,-1,318,564,120,150,73,534,214,518,1280,90,465,301,348,88,167,192,346,221,undefined,45,73,788,71,101,325,87,80,74,39,32,-1,-1,45,421,111,139,229,111,197,83,-1,157,129,325,714,undefined
04/03/2019,23,143,72,462,324,228,499,-1,29,52,14,-1,85,-1,195,198,67,70,58,226,112,335,762,84,250,135,215,46,91,106,231,119,undefined,24,35,354,56,38,171,30,47,49,19,27,-1,-1,17,228,81,79,56,93,97,49,-1,91,42,171,282,undefined
05/03/2019,0,67,30,271,99,85,207,-1,16,12,11,-1,23,-1,67,94,30,46,20,104,96,219,221,34,136,51,120,14,51,46,140,42,undefined,12,10,119,23,13,104,11,23,24,8,12,-1,-1,13,123,15,90,22,44,40,24,-1,37,32,104,212,undefined
05/03/2019,1,27,39,118,58,26,92,-1,3,10,8,-1,14,-1,39,60,10,15,3,60,33,126,168,20,56,49,113,8,16,19,98,26,undefined,6,5,59,16,10,34,3,13,16,9,9,-1,-1,3,83,13,34,16,25,31,8,-1,18,22,34,98,undefined
05/03/2019,2,26,19,75,23,23,47,-1,1,11,1,-1,7,-1,10,22,9,7,10,29,10,74,125,4,46,24,67,3,20,15,74,9,undefined,7,2,35,6,1,22,8,8,4,1,4,-1,-1,5,21,9,50,4,19,18,7,-1,12,14,22,94,undefined
05/03/2019,3,16,9,37,25,8,23,-1,4,4,1,-1,15,-1,10,17,9,7,2,26,17,47,76,9,12,12,36,1,23,11,47,6,undefined,2,4,9,8,18,5,7,6,5,2,1,-1,-1,1,34,6,22,-1,18,8,9,-1,10,4,5,48,undefined
05/03/2019,4,6,14,35,19,10,53,-1,4,11,5,-1,3,-1,35,8,14,13,2,10,27,34,55,9,29,32,38,6,46,26,20,15,undefined,4,6,49,1,7,23,15,6,12,-1,-1,-1,-1,-1,37,5,9,7,11,6,2,-1,6,15,23,61,undefined
05/03/2019,5,36,26,82,99,32,278,-1,64,100,19,-1,30,-1,115,36,42,82,39,12,23,19,239,52,277,108,65,6,101,74,10,10,undefined,31,21,227,27,15,100,36,25,17,6,5,-1,-1,7,92,20,19,8,8,14,13,-1,13,118,100,106,undefined
05/03/2019,6,139,103,213,230,107,1041,-1,184,631,92,-1,96,-1,348,101,185,270,204,48,29,91,838,301,1138,353,165,34,382,360,70,28,undefined,113,50,1098,80,6,368,133,110,55,40,31,-1,-1,21,213,74,48,31,35,66,21,-1,90,647,368,466,undefined
05/03/2019,7,414,281,410,545,215,2081,-1,445,2189,331,-1,275,-1,798,383,551,863,848,106,97,175,1560,833,2557,813,376,126,949,1007,153,70,undefined,251,184,1928,250,62,1282,308,258,233,174,71,-1,-1,116,548,193,92,90,81,214,141,-1,158,2286,1282,806,undefined
05/03/2019,8,873,623,972,1287,492,4247,-1,631,4290,653,-1,393,-1,1640,890,968,2332,1877,200,165,333,3220,1624,4656,1425,725,208,1975,2004,385,142,undefined,573,272,3005,891,121,2390,822,762,801,555,240,-1,-1,257,1241,349,148,160,206,819,532,-1,435,5167,2390,3669,undefined
05/03/2019,9,961,713,818,1249,404,2294,-1,304,2612,549,-1,266,-1,781,825,961,1455,973,216,196,336,2165,897,3196,819,825,204,1257,1178,374,127,undefined,336,133,1901,609,121,1649,773,575,958,648,207,-1,-1,365,1038,398,199,176,171,590,439,-1,380,3280,1649,2563,undefined
05/03/2019,10,1292,1091,1337,1760,422,1291,-1,196,830,262,-1,176,-1,426,1055,1089,747,523,387,238,516,1876,612,1824,652,1027,252,848,852,372,174,undefined,224,154,1299,643,134,1159,501,556,1083,363,164,-1,-1,294,1118,448,285,246,193,506,478,-1,407,1250,1159,3367,undefined
05/03/2019,11,1725,1659,1827,2283,524,1408,-1,266,726,237,-1,211,-1,458,1222,1529,810,465,565,324,857,2112,606,1751,709,1240,229,1193,1117,541,152,undefined,224,131,1479,563,147,1134,539,523,1269,617,193,-1,-1,243,1336,521,296,323,281,530,487,-1,500,1169,1134,3371,undefined
05/03/2019,12,2894,2927,2777,3357,704,2124,-1,620,1483,386,-1,510,-1,638,2111,2432,1731,723,1109,631,1500,2854,1193,2585,986,1844,337,1563,1572,1018,329,undefined,366,246,2681,1129,272,1771,1172,879,1411,1352,233,-1,-1,472,2144,646,446,406,352,959,604,-1,793,2477,1771,3368,undefined
05/03/2019,13,3126,3064,2869,3391,696,2243,-1,511,1160,350,-1,478,-1,606,2076,2276,1838,730,1126,722,1356,3297,1162,2732,1073,1867,366,1450,1687,1014,353,undefined,422,310,2824,1065,339,1809,1143,815,1291,1178,234,-1,-1,552,2184,686,402,462,363,1133,655,-1,845,2022,1809,3111,undefined
05/03/2019,14,2217,2160,2739,3144,649,1906,-1,255,887,217,-1,252,-1,608,2083,1629,1099,605,1018,544,988,2561,687,2210,1039,1265,265,1207,1411,768,283,undefined,331,154,2010,738,267,1220,540,432,1369,1339,195,-1,-1,319,1856,527,233,375,247,865,633,-1,603,1300,1220,3579,undefined
05/03/2019,15,2137,2226,2764,3080,775,2158,-1,233,1274,325,-1,222,-1,778,2067,1503,769,611,893,479,912,2951,617,2634,1027,877,196,1271,1466,721,231,undefined,301,107,1867,614,203,1367,449,442,1194,1150,180,-1,-1,284,1803,387,171,376,210,769,617,-1,614,1348,1367,2979,undefined
05/03/2019,16,2316,2074,2698,3271,875,3237,-1,435,2587,677,-1,317,-1,1105,2214,1323,866,1092,910,437,983,4042,894,3982,1298,868,201,1863,1830,721,301,undefined,480,183,2500,703,179,2063,490,440,1201,1129,229,-1,-1,310,2146,292,142,378,241,798,663,-1,653,3023,2063,3257,undefined
05/03/2019,17,2978,2260,3169,3430,1255,5118,-1,758,3317,901,-1,462,-1,1907,2651,1568,1375,1785,1070,533,1183,5073,1317,5083,1878,1003,293,2903,2806,915,372,undefined,539,248,3778,880,210,2602,722,595,1263,1116,249,-1,-1,359,2754,379,133,495,222,895,1003,-1,841,4251,2602,3043,undefined
05/03/2019,18,2509,1648,2994,2865,1137,3275,-1,471,1609,369,-1,460,-1,1231,2463,879,847,848,1208,693,1215,3756,716,2942,1421,840,208,2123,2257,914,380,undefined,361,264,3271,546,209,1423,403,359,925,689,190,-1,-1,252,1787,313,190,546,243,629,606,-1,657,1734,1423,3319,undefined
05/03/2019,19,1672,799,2579,1923,990,1871,-1,270,551,125,-1,461,-1,660,1743,484,335,306,1206,968,1080,2568,366,1499,1031,720,186,746,1161,852,424,undefined,205,180,2356,337,242,709,208,234,445,231,120,-1,-1,160,1396,255,156,560,176,568,352,-1,486,627,709,2005,undefined
05/03/2019,20,983,534,2381,1415,765,1534,-1,153,283,100,-1,444,-1,518,1399,398,241,153,1006,693,920,2304,263,1061,643,668,126,664,613,712,422,undefined,88,86,1857,259,245,579,119,189,390,112,97,-1,-1,104,968,192,132,597,194,473,260,-1,396,350,579,2774,undefined
05/03/2019,21,622,354,1698,1018,650,1233,-1,106,135,70,-1,396,-1,407,1076,358,176,96,739,538,710,1711,243,927,570,552,121,864,567,609,366,undefined,74,98,1469,235,169,461,90,143,278,109,83,-1,-1,80,630,150,106,367,117,420,192,-1,263,228,461,1711,undefined
05/03/2019,22,293,181,1082,602,430,860,-1,92,99,40,-1,227,-1,247,541,195,148,114,466,374,507,1207,144,536,438,426,92,877,558,509,221,undefined,78,220,1032,88,151,290,89,101,94,39,42,-1,-1,47,457,140,124,207,127,253,84,-1,183,132,290,573,undefined
05/03/2019,23,174,139,518,388,309,619,-1,42,70,28,-1,77,-1,255,238,140,89,69,284,237,367,763,70,337,201,223,52,148,261,334,109,undefined,75,153,941,57,37,187,45,78,44,16,23,-1,-1,25,236,48,92,113,93,184,43,-1,90,89,187,237,undefined
06/03/2019,0,97,47,227,134,117,267,-1,6,29,8,-1,31,-1,84,106,37,24,15,139,116,285,231,55,134,68,152,17,42,52,181,60,undefined,12,9,178,18,13,117,22,35,91,3,5,-1,-1,6,129,19,76,37,47,54,18,-1,35,19,117,161,undefined
06/03/2019,1,42,21,131,65,17,113,-1,6,2,4,-1,2,-1,16,48,11,16,6,94,40,145,147,6,44,29,74,7,25,15,118,9,undefined,6,2,70,20,17,28,16,20,136,2,5,-1,-1,3,58,10,34,5,39,30,9,-1,25,10,28,111,undefined
06/03/2019,2,10,18,67,19,15,44,-1,1,6,3,-1,2,-1,12,32,6,11,5,46,31,49,107,9,14,19,56,7,9,11,78,6,undefined,1,-1,8,11,3,32,5,7,161,-1,-1,-1,-1,-1,55,8,25,1,8,18,2,-1,14,3,32,60,undefined
06/03/2019,3,15,11,61,18,14,25,-1,2,8,3,-1,2,-1,10,20,11,18,4,33,25,59,77,19,19,15,28,6,28,5,59,14,undefined,5,6,7,7,4,14,2,5,32,1,-1,-1,-1,-1,40,8,16,-1,9,6,2,-1,7,3,14,49,undefined
06/03/2019,4,7,16,61,23,12,32,-1,4,10,5,-1,5,-1,26,18,2,6,6,24,31,29,42,12,41,26,26,6,60,13,38,29,undefined,7,3,19,2,6,50,4,10,45,1,2,-1,-1,1,34,5,12,13,7,12,1,-1,3,9,50,85,undefined
06/03/2019,5,40,24,73,78,31,222,-1,52,98,15,-1,28,-1,84,27,50,79,28,10,18,39,189,52,288,103,36,10,98,59,38,14,undefined,20,23,201,25,5,96,26,19,148,8,3,-1,-1,7,131,7,16,2,10,22,6,-1,16,96,96,92,undefined
06/03/2019,6,110,91,191,278,90,893,-1,148,510,102,-1,80,-1,296,89,157,242,166,41,28,83,778,252,1067,328,125,39,329,354,54,34,undefined,79,44,943,87,13,359,118,96,283,30,21,-1,-1,21,232,57,44,52,45,66,30,-1,75,561,359,441,undefined
06/03/2019,7,375,253,378,464,231,1805,-1,399,1655,318,-1,238,-1,656,319,499,734,625,74,94,186,1386,694,2264,804,271,105,800,946,174,82,undefined,202,109,1443,237,46,1193,310,283,393,88,89,-1,-1,69,551,152,64,24,80,219,134,-1,149,1825,1193,862,undefined
06/03/2019,8,974,614,832,1033,441,3646,-1,591,3298,560,-1,386,-1,1307,799,927,1849,1448,195,176,428,2684,1417,4019,1345,594,197,1794,1537,291,155,undefined,555,192,2690,846,119,2283,764,675,894,571,252,-1,-1,272,1193,277,95,2,202,667,418,-1,431,4194,2283,2656,undefined
06/03/2019,9,1103,823,956,1357,373,2614,-1,300,2574,572,-1,219,-1,911,849,964,1550,1176,217,219,427,2448,1066,3375,913,645,163,1589,1294,325,141,undefined,480,164,1923,624,130,1854,823,632,1115,748,318,-1,-1,304,1170,281,130,26,172,631,597,-1,428,3378,1854,2563,undefined
06/03/2019,10,1388,1069,1344,1663,401,1534,-1,233,966,348,-1,164,-1,527,1014,1157,907,607,340,271,565,2068,667,1977,739,670,169,1094,1068,448,173,undefined,244,154,1417,569,148,1257,559,596,1194,901,330,-1,-1,292,1166,299,308,16,157,503,457,-1,433,1417,1257,3252,undefined
06/03/2019,11,1877,1620,1669,2204,601,1524,-1,202,713,283,-1,146,-1,488,1074,1460,790,489,560,395,687,2098,596,1811,659,742,186,1285,1334,581,227,undefined,385,87,1431,527,233,1158,510,599,1303,663,377,-1,-1,282,1396,362,368,11,209,545,477,-1,453,960,1158,3016,undefined
06/03/2019,12,3148,2818,2704,3079,704,1963,-1,568,1456,486,-1,367,-1,668,1916,2229,1586,670,1173,754,1443,2904,1150,2462,1021,1252,250,1942,1740,961,314,undefined,351,220,2342,1097,273,1669,1309,905,1557,1176,388,-1,-1,440,2191,483,547,22,319,967,614,-1,828,2244,1669,2845,undefined
06/03/2019,13,3016,3022,2433,3083,617,1970,-1,445,1226,453,-1,201,-1,477,1828,2049,1694,717,1025,677,1276,3011,932,2537,814,1168,236,1402,1579,946,314,undefined,460,228,2209,967,372,1735,1141,1040,1538,1274,333,-1,-1,527,1859,416,466,87,264,1014,627,-1,894,1821,1735,3537,undefined
06/03/2019,14,2731,2222,2579,2883,651,1747,-1,204,964,278,-1,218,-1,640,1870,1673,954,492,908,521,989,2925,623,2153,946,765,213,1523,1304,698,257,undefined,227,178,1605,733,175,1226,490,494,1287,797,360,-1,-1,273,1761,295,150,290,226,843,523,-1,618,1060,1226,2713,undefined
06/03/2019,15,2811,2168,2568,3048,691,2323,-1,243,1301,316,-1,136,-1,785,1948,1546,769,536,807,417,968,3020,648,2648,1128,729,255,2107,1781,705,235,undefined,265,184,1947,622,172,1409,491,463,1296,778,384,-1,-1,274,1795,435,195,396,208,762,579,-1,588,1173,1409,2897,undefined
06/03/2019,16,3046,2215,2842,3056,806,2886,-1,387,2482,499,-1,245,-1,986,2201,1433,847,1048,871,501,1003,3897,818,4018,1372,823,218,2019,1893,689,284,undefined,471,230,2243,645,151,1899,570,496,1203,465,416,-1,-1,327,2086,484,198,375,229,694,580,-1,674,2538,1899,3227,undefined
06/03/2019,17,3437,2220,3116,3437,1118,4992,-1,673,3546,594,-1,333,-1,1867,2519,1438,1362,1843,1130,578,1307,4868,1325,5022,1710,1163,278,2406,2632,976,398,undefined,610,414,3757,891,275,2620,637,573,1215,640,481,-1,-1,315,2517,1064,346,418,311,897,783,-1,938,3887,2620,3193,undefined
06/03/2019,18,2677,1507,3076,2670,1088,3134,-1,406,1817,383,-1,432,-1,1202,2332,926,804,838,1291,856,1283,3610,665,2890,1445,1406,304,1786,2007,962,457,undefined,348,297,3260,537,249,1459,455,467,1093,573,423,-1,-1,278,2193,1335,366,521,317,678,691,-1,703,1670,1459,3146,undefined
06/03/2019,19,1589,611,2598,1798,814,1864,-1,255,570,136,-1,289,-1,600,1682,565,366,301,1137,812,1103,2701,316,1503,855,1315,315,1973,1658,862,414,undefined,218,245,2304,321,213,780,253,282,608,277,216,-1,-1,136,1344,1579,462,500,379,589,427,-1,486,548,780,2152,undefined
06/03/2019,20,1012,406,2414,1314,690,1435,-1,206,295,102,-1,331,-1,456,1370,380,247,154,1046,789,1028,2243,293,1151,593,1211,306,746,634,750,477,undefined,99,108,1731,281,187,489,145,205,330,273,151,-1,-1,146,1157,1255,457,408,346,395,274,-1,408,323,489,2910,undefined
06/03/2019,21,589,345,1719,983,481,1267,-1,92,157,66,-1,303,-1,470,955,380,175,121,721,545,842,1884,206,853,508,1075,266,615,496,640,465,undefined,122,85,1393,222,198,425,91,175,349,277,150,-1,-1,90,796,975,358,319,277,383,212,-1,311,172,425,1693,undefined
06/03/2019,22,437,195,1170,589,467,1073,-1,90,107,61,-1,131,-1,387,539,173,120,112,501,488,638,1533,161,617,500,543,153,1292,784,491,190,undefined,98,140,1121,123,79,378,94,305,190,89,69,-1,-1,58,528,468,184,191,169,207,129,-1,194,140,378,746,undefined
06/03/2019,23,181,111,554,368,264,606,-1,35,56,22,-1,56,-1,205,213,120,64,50,286,254,513,834,112,404,259,276,60,312,270,335,127,undefined,149,191,933,67,25,221,37,71,211,129,71,-1,-1,40,272,89,111,104,65,168,86,-1,99,54,221,467,undefined
07/03/2019,0,89,80,256,153,102,276,-1,16,34,7,-1,19,-1,75,100,58,26,8,148,115,224,284,64,131,188,140,23,51,54,237,79,undefined,13,13,194,23,27,96,20,26,98,56,47,-1,-1,7,153,32,60,44,97,73,21,-1,55,25,96,275,undefined
07/03/2019,1,28,25,139,53,20,47,-1,7,7,5,-1,19,-1,31,58,23,38,8,108,56,131,121,35,40,43,78,9,17,19,140,20,undefined,7,11,75,17,3,34,6,12,49,34,29,-1,-1,4,84,10,48,22,46,35,25,-1,51,12,34,131,undefined
07/03/2019,2,18,14,53,27,20,45,-1,4,5,1,-1,10,-1,25,42,15,11,5,42,29,69,118,3,41,42,58,5,31,15,72,1,undefined,7,4,35,6,5,28,7,1,6,-1,-1,-1,-1,1,50,13,55,1,25,19,7,-1,18,3,28,64,undefined
07/03/2019,3,18,7,38,18,11,70,-1,1,6,1,-1,8,-1,9,18,8,11,1,24,35,63,53,9,11,17,44,3,49,7,36,7,undefined,-1,2,28,9,4,15,2,8,3,1,1,-1,-1,-1,31,10,33,2,5,5,4,-1,10,6,15,53,undefined
07/03/2019,4,9,25,43,35,24,38,-1,6,11,4,-1,5,-1,32,11,12,14,2,15,26,33,71,12,17,20,36,7,62,10,56,15,undefined,8,5,27,2,10,13,5,11,9,2,-1,-1,-1,1,28,8,23,10,10,5,-1,-1,11,4,13,49,undefined
07/03/2019,5,47,29,82,67,50,235,-1,59,113,27,-1,31,-1,96,23,35,63,35,17,24,78,176,54,284,112,75,14,134,65,22,11,undefined,30,22,223,21,10,104,26,29,16,11,6,-1,-1,5,84,15,25,3,9,15,8,-1,14,92,104,95,undefined
07/03/2019,6,154,93,184,229,75,1019,-1,151,568,85,-1,80,-1,342,83,256,236,214,52,22,107,901,296,1122,264,166,47,403,325,83,35,undefined,93,63,1037,85,15,400,103,107,55,37,24,-1,-1,21,260,65,51,25,71,77,39,-1,60,561,400,562,undefined
07/03/2019,7,388,252,400,563,209,1990,-1,415,2152,388,-1,222,-1,760,332,468,889,836,91,99,239,1645,788,2368,760,333,133,911,888,188,67,undefined,235,148,1644,273,59,1246,370,270,203,241,90,-1,-1,70,597,227,91,85,85,196,114,-1,290,2183,1246,848,undefined
07/03/2019,8,1017,594,820,1214,458,4092,-1,586,4273,696,-1,412,-1,1560,843,1035,2104,1757,188,198,433,3077,1603,4541,1289,771,210,1748,1626,437,157,undefined,605,328,3301,803,121,2536,845,780,782,760,230,-1,-1,261,1194,325,150,204,193,731,466,-1,460,4672,2536,3029,undefined
07/03/2019,9,1115,725,837,1311,455,2500,-1,330,2731,488,-1,251,-1,945,796,1027,1473,1119,205,186,408,2341,923,3031,890,792,182,1344,1099,352,131,undefined,529,188,2061,590,109,1685,820,631,671,805,307,-1,-1,277,1049,373,189,226,200,615,367,-1,425,3119,1685,2004,undefined
07/03/2019,10,1564,1115,1292,1698,553,1378,-1,256,978,328,-1,206,-1,496,970,1146,880,622,405,276,540,2165,676,1770,731,953,195,1052,1224,408,194,undefined,237,161,1391,575,140,1120,516,488,1003,917,315,-1,-1,231,1089,459,230,277,205,488,500,-1,386,1375,1120,3251,undefined
07/03/2019,11,2127,1711,1693,1889,667,1464,-1,320,814,299,-1,280,-1,583,1193,1393,897,478,619,383,683,2384,618,1867,771,1271,273,1082,1308,535,199,undefined,263,205,1715,661,186,1209,504,674,1220,876,348,-1,-1,301,1403,586,445,329,179,546,406,-1,469,1166,1209,3288,undefined
07/03/2019,12,3546,2996,2676,3171,714,2241,-1,758,1698,532,-1,448,-1,642,2000,2201,1884,686,1178,830,1541,3227,1302,2610,1160,1820,353,1531,1640,1084,355,undefined,407,412,3009,1177,343,1851,1174,897,1266,1103,308,-1,-1,424,2282,787,567,510,349,964,531,-1,720,2568,1851,2542,undefined
07/03/2019,13,3798,3244,2886,3338,880,2589,-1,622,1500,516,-1,492,-1,749,2212,2301,1787,698,1141,845,1476,3504,1201,2667,1207,1788,343,1785,1967,1030,407,undefined,414,393,3300,1167,277,1828,1124,844,1442,1270,314,-1,-1,550,2470,742,646,432,374,1088,702,-1,885,2055,1828,2491,undefined
07/03/2019,14,3261,2290,2679,3168,824,2238,-1,288,952,425,-1,265,-1,765,1957,1783,1043,592,1092,587,1092,3202,707,2233,1098,1227,258,1579,1778,758,325,undefined,282,282,2190,733,214,1364,611,540,1222,1123,306,-1,-1,357,1983,532,340,439,282,915,544,-1,662,1184,1364,2716,undefined
07/03/2019,15,3259,2307,2582,3219,863,2542,-1,256,1486,370,-1,256,-1,848,2168,1571,803,571,970,461,948,3519,732,2800,1170,891,204,1648,1827,706,284,undefined,264,229,2237,634,207,1419,536,505,1150,1158,328,-1,-1,275,1959,405,189,351,255,704,624,-1,540,1444,1419,3315,undefined
07/03/2019,16,3131,2201,2660,3215,1023,3345,-1,404,2831,565,-1,309,-1,1138,2266,1464,926,1095,997,438,1058,3838,921,4221,1518,830,230,1943,1983,752,244,undefined,458,290,2649,649,172,1952,594,517,1212,991,355,-1,-1,264,2077,315,225,429,238,675,692,-1,670,2659,1952,3196,undefined
07/03/2019,17,3807,2375,3310,3534,1293,5202,-1,718,4057,497,-1,491,-1,1903,2590,1610,1523,1773,1181,692,1272,4352,1289,4976,2028,882,291,2711,2827,1025,407,undefined,552,434,3721,863,262,2669,716,632,1341,1004,344,-1,-1,339,2526,383,181,553,254,1038,838,-1,911,4025,2669,3650,undefined
07/03/2019,18,3268,1967,3237,2986,1223,3377,-1,465,1952,374,-1,484,-1,1215,2449,1158,836,925,1391,716,1329,3710,750,3052,1577,807,271,2051,2221,1147,378,undefined,335,294,3362,699,228,1515,357,515,885,483,288,-1,-1,254,2082,295,140,559,234,761,595,-1,695,1757,1515,3217,undefined
07/03/2019,19,2282,1248,2574,2061,1025,1967,-1,240,611,159,-1,470,-1,658,1754,606,412,320,1309,928,1257,2827,364,1558,788,686,178,1830,1659,931,488,undefined,141,167,2298,336,224,732,181,309,467,159,174,-1,-1,177,1465,244,189,555,183,580,419,-1,480,586,732,1898,undefined
07/03/2019,20,1685,798,2462,2077,795,1688,-1,162,259,81,-1,398,-1,559,1603,419,281,167,1118,706,979,2593,273,1189,586,627,154,850,768,816,425,undefined,98,142,2144,229,257,554,115,225,413,137,116,-1,-1,112,1237,192,122,496,152,497,267,-1,440,389,554,2709,undefined
07/03/2019,21,1079,435,2173,2137,724,1534,-1,108,163,56,-1,400,-1,592,1252,369,180,148,1026,690,948,2155,269,858,428,573,158,587,528,810,432,undefined,91,110,1583,280,220,446,126,199,258,167,125,-1,-1,97,1049,188,114,399,155,451,217,-1,318,228,446,1723,-1
07/03/2019,22,448,272,1525,988,640,1089,-1,63,142,56,-1,220,-1,417,596,251,163,118,687,554,697,1604,163,646,327,359,81,1470,804,557,259,undefined,97,116,1337,216,106,364,75,334,105,40,35,-1,-1,67,612,105,109,270,92,250,99,-1,149,163,364,671,-1
07/03/2019,23,315,129,802,938,365,610,-1,46,64,29,-1,72,-1,256,285,155,83,67,348,381,507,1049,116,390,251,258,59,234,181,392,143,undefined,38,34,579,132,40,224,59,81,41,32,29,-1,-1,44,330,68,118,68,69,180,37,-1,111,88,224,373,-1
08/03/2019,0,132,64,401,513,151,326,-1,11,27,12,-1,24,-1,117,136,63,42,22,193,135,296,475,83,174,82,176,43,93,100,228,54,undefined,20,18,234,63,16,159,31,37,21,9,9,-1,-1,14,224,54,68,27,38,90,34,-1,60,45,159,238,-1
08/03/2019,1,79,42,248,126,43,90,-1,12,26,6,-1,19,-1,36,82,31,21,13,106,103,202,250,59,56,135,115,14,44,38,189,14,undefined,3,6,96,50,13,111,5,18,16,2,2,-1,-1,6,131,15,49,6,32,61,24,-1,26,32,111,176,-1
08/03/2019,2,44,39,150,80,12,58,-1,5,12,5,-1,7,-1,32,35,38,23,10,90,78,179,250,26,46,54,100,8,41,18,96,7,undefined,12,7,70,24,9,64,-1,13,10,4,2,-1,-1,1,84,14,33,2,31,25,9,-1,21,10,64,123,-1
08/03/2019,3,29,14,99,43,17,60,-1,3,7,3,-1,1,-1,13,33,30,16,5,31,119,150,146,29,34,42,62,10,40,15,83,7,undefined,10,13,38,32,5,25,7,3,4,2,2,-1,-1,2,110,15,31,4,14,23,2,-1,27,13,25,102,-1
08/03/2019,4,26,34,77,45,11,53,-1,6,9,4,-1,4,-1,33,25,23,10,6,31,32,54,104,19,30,31,59,5,54,12,53,11,undefined,10,12,48,27,6,34,4,6,9,3,1,-1,-1,-1,52,9,27,6,11,13,1,-1,16,14,34,93,-1
08/03/2019,5,46,24,91,79,45,242,-1,48,121,23,-1,24,-1,102,33,40,71,40,16,40,65,213,38,282,73,91,11,113,57,39,22,undefined,31,42,209,34,15,109,43,40,28,14,11,-1,-1,5,110,18,22,8,15,24,5,-1,17,85,109,93,-1
08/03/2019,6,162,77,195,239,110,870,-1,136,522,78,-1,56,-1,283,78,139,239,171,43,25,105,948,259,1009,272,170,33,409,354,77,35,undefined,125,34,852,84,18,345,110,112,86,36,22,-1,-1,24,211,47,43,19,41,62,19,-1,61,462,345,320,-1
08/03/2019,7,398,227,370,548,200,1726,-1,382,1950,306,-1,233,-1,632,321,362,784,677,97,99,232,1415,730,2316,686,341,131,885,929,160,64,undefined,243,171,1514,224,47,1168,292,273,327,276,110,-1,-1,77,521,168,80,96,92,179,141,-1,152,1651,1168,696,-1
08/03/2019,8,938,625,935,966,445,3526,-1,575,4032,583,-1,389,-1,1315,810,825,1828,1547,184,198,357,2694,1433,4194,1035,681,186,1356,1360,418,132,undefined,572,325,2809,626,106,2151,807,659,761,707,232,-1,-1,269,1011,323,153,237,149,667,414,-1,371,3723,2151,2652,-1
08/03/2019,9,1125,753,856,1328,361,2338,-1,313,2598,453,-1,321,-1,754,804,867,1330,906,209,183,350,2141,1010,2843,764,755,158,1129,1131,318,136,undefined,505,318,1845,626,115,1567,849,611,794,799,308,-1,-1,266,963,399,206,209,127,556,355,-1,355,2641,1567,1718,349
08/03/2019,10,1656,1181,1141,1725,459,1291,-1,252,1036,263,-1,176,-1,458,981,1137,929,586,386,325,548,1996,637,1754,792,896,203,1136,1272,394,147,undefined,340,254,1488,500,154,1194,546,540,1003,724,284,-1,-1,236,1065,452,270,240,205,462,295,-1,417,1314,1194,2628,2031
08/03/2019,11,2242,1803,1673,2240,576,1590,-1,242,860,234,-1,193,-1,617,1214,1600,876,450,627,425,718,2371,690,1808,786,1211,254,1212,1520,563,227,undefined,267,231,1712,486,214,1191,541,488,1080,565,294,-1,-1,248,1371,491,298,384,176,529,359,-1,520,1120,1191,2584,2418
08/03/2019,12,3317,2774,2712,3314,833,2376,-1,561,1701,534,-1,392,-1,734,1940,2237,1716,648,1245,819,1425,3284,1017,2736,1099,1824,348,1590,1807,1121,330,undefined,385,328,2614,970,301,1823,1250,868,1166,748,294,-1,-1,434,2156,708,577,455,344,952,507,-1,805,2444,1823,3407,3067
08/03/2019,13,3621,3135,2750,3549,809,2512,-1,521,1553,409,29,331,-1,804,2025,2086,1778,637,1205,804,1518,3551,940,2898,1234,1862,246,1495,1967,1095,328,undefined,394,379,2905,1054,238,1892,1255,809,1412,1076,301,-1,-1,505,2393,637,529,552,332,1061,652,-1,955,2102,1892,3179,3101
08/03/2019,14,3132,2454,2721,3222,933,2573,-1,317,1092,306,35,253,-1,662,1953,1712,1025,601,1101,612,1037,3252,673,2554,1213,1396,241,1440,1935,789,316,undefined,304,277,2278,724,209,1326,508,490,1110,864,258,-1,-1,297,2028,558,406,506,321,894,486,-1,638,1306,1326,3222,3125
08/03/2019,15,2860,2357,2654,3184,935,2661,-1,408,1430,190,-1,330,-1,738,2067,1547,846,534,973,552,947,3239,611,2835,1280,1158,269,1289,1911,754,285,undefined,278,270,2087,612,185,1517,501,493,1081,924,191,-1,-1,280,2029,598,271,395,233,745,508,-1,591,1383,1517,2824,3376
08/03/2019,16,3347,2612,3071,3429,2003,3184,-1,452,3042,541,-1,357,-1,1099,2465,1603,904,1046,1102,541,1109,3648,891,3919,1314,1031,248,1500,1517,929,247,undefined,407,299,2628,676,207,2072,537,446,884,660,184,-1,-1,235,2203,432,240,445,215,877,506,-1,736,2720,2072,3090,3841
08/03/2019,17,4006,2403,3814,4011,3496,4217,-1,648,3312,584,-1,486,-1,1463,3254,1625,1232,1361,1294,751,1291,4564,1040,4252,1711,959,234,2414,1910,1218,326,undefined,388,373,3881,829,274,2541,684,704,1071,409,297,-1,-1,314,2647,341,177,564,188,1007,637,-1,904,3145,2541,2739,4525
08/03/2019,18,3709,2346,5053,4730,4339,3254,-1,430,1419,260,-1,604,-1,1055,3237,1282,788,632,1715,1099,1542,3738,576,2855,1374,850,245,3024,2673,1337,480,undefined,215,224,3254,606,259,1766,386,568,548,240,111,-1,-1,210,2402,329,126,604,228,838,507,-1,809,1359,1766,3000,4772
08/03/2019,19,3129,1813,3428,2934,2700,2135,-1,299,569,153,-1,498,-1,720,2297,937,425,347,1770,1548,1437,2945,347,1903,1107,764,200,1652,2395,1347,671,undefined,182,214,3238,456,337,1088,259,622,280,90,85,-1,-1,127,1756,268,128,712,204,820,266,-1,625,644,1088,1813,3465
08/03/2019,20,2457,1144,3196,2533,2356,1857,-1,208,293,110,-1,442,-1,621,1829,588,313,179,1615,1218,1340,2650,296,1117,943,740,167,904,2988,1210,688,undefined,109,153,2660,411,373,737,106,287,300,81,115,-1,-1,68,1514,273,128,799,159,774,233,-1,576,387,737,2412,3116
08/03/2019,21,1413,640,3105,2176,2527,1718,-1,178,207,91,-1,386,-1,698,1671,468,260,119,1293,1044,1271,2442,166,1046,827,653,156,879,3659,1205,712,undefined,130,174,2726,455,359,592,104,241,209,71,58,-1,-1,62,1239,220,88,575,158,639,213,-1,460,418,592,1732,3106
08/03/2019,22,646,413,2363,1918,2651,1517,-1,113,157,86,-1,298,-1,672,1127,443,215,141,1128,1399,1125,2159,227,894,535,524,116,1029,2379,1183,580,undefined,113,175,2127,461,287,537,135,388,145,34,31,-1,-1,63,840,168,122,449,130,513,144,-1,313,212,537,1000,2671
08/03/2019,23,415,406,1927,1425,1314,1200,-1,72,88,34,-1,179,-1,484,725,319,162,115,756,670,880,1776,170,701,273,386,119,434,843,859,360,undefined,62,145,1519,384,127,442,80,132,68,41,37,-1,-1,54,725,126,142,177,119,482,126,-1,257,147,442,781,1893
09/03/2019,0,259,162,1041,781,692,858,-1,42,27,17,-1,114,-1,377,366,144,70,62,490,354,648,996,76,391,200,243,59,175,164,599,186,undefined,40,38,561,321,69,259,27,93,34,35,29,-1,-1,13,411,72,131,69,66,317,33,-1,132,70,259,488,933
09/03/2019,1,258,181,714,499,339,459,-1,23,27,3,-1,31,-1,232,270,66,41,22,293,276,539,602,51,171,149,190,21,94,77,559,96,undefined,35,30,264,313,26,142,15,62,21,13,16,-1,-1,11,319,37,112,23,32,314,38,-1,82,35,142,300,583
09/03/2019,2,149,91,388,334,175,234,-1,12,31,16,-1,13,-1,134,154,69,28,21,202,225,359,412,50,106,49,152,37,84,46,359,41,undefined,15,13,134,259,11,109,12,16,19,3,5,-1,-1,2,240,42,81,12,30,143,41,-1,75,37,109,176,547
09/03/2019,3,89,62,314,202,136,196,-1,10,15,6,-1,12,-1,128,107,24,12,11,196,236,364,433,39,72,59,149,8,72,27,318,19,undefined,9,10,71,177,13,57,4,12,14,10,9,-1,-1,5,244,19,66,5,24,96,15,-1,62,16,57,193,319
09/03/2019,4,73,62,155,122,79,166,-1,9,15,4,-1,4,-1,119,70,28,21,3,109,136,224,225,20,60,36,97,13,38,16,150,22,undefined,17,10,67,92,4,35,2,10,2,1,-1,-1,-1,-1,113,13,36,4,22,52,3,-1,24,23,35,70,224
09/03/2019,5,51,40,105,105,93,104,-1,12,22,13,-1,12,-1,53,35,30,23,9,58,107,194,144,36,118,36,75,15,62,17,104,16,undefined,4,12,77,18,12,44,12,15,12,4,5,-1,-1,2,109,17,41,17,10,18,7,-1,8,12,44,50,181
09/03/2019,6,42,33,90,97,113,215,-1,57,39,17,-1,35,-1,103,38,23,36,12,41,45,97,205,34,269,88,97,45,70,50,108,17,undefined,32,23,208,30,4,104,16,32,50,14,8,-1,-1,10,121,57,45,14,13,23,8,-1,15,32,104,64,208
09/03/2019,7,102,81,145,193,170,375,-1,97,53,20,-1,80,-1,136,101,91,90,33,53,80,64,461,40,573,209,231,67,137,122,49,23,undefined,67,25,447,51,10,237,52,37,16,13,9,-1,-1,17,205,116,67,17,46,54,13,-1,39,56,237,112,330
09/03/2019,8,301,217,323,431,343,540,-1,120,104,79,-1,122,-1,226,184,211,144,80,136,53,93,1158,132,764,267,461,191,305,175,125,69,undefined,59,55,820,103,62,388,80,77,70,73,47,-1,-1,28,319,249,135,89,65,136,72,-1,148,168,388,218,682
09/03/2019,9,766,532,508,928,804,829,-1,158,145,85,-1,227,-1,343,348,499,204,96,180,137,175,1540,226,1177,497,742,230,783,603,223,126,undefined,97,106,1314,137,96,544,160,124,104,110,67,-1,-1,46,695,378,223,207,197,315,91,-1,223,191,544,521,1352
09/03/2019,10,1498,1125,953,1636,1461,1264,-1,283,140,113,-1,317,-1,442,618,800,173,141,475,239,376,1798,237,1587,697,1154,392,1015,1080,375,146,undefined,113,158,1850,209,131,836,137,147,140,187,80,-1,-1,90,1092,757,402,366,244,350,136,-1,355,339,836,575,2038
09/03/2019,11,2253,1717,1440,2405,2039,1562,-1,279,144,71,-1,353,-1,495,906,1105,305,156,832,652,577,2260,279,1644,1006,1677,411,1361,1850,584,171,undefined,130,140,2237,196,175,1032,188,273,188,128,95,-1,-1,95,1513,884,636,448,271,504,154,-1,489,333,1032,754,2664
09/03/2019,12,2887,2252,2284,3182,2822,1817,-1,243,167,100,-1,448,-1,598,1419,1210,259,184,1262,881,856,2823,213,1728,1196,2146,533,1994,2542,781,259,undefined,151,144,2772,210,208,929,140,282,267,264,99,-1,-1,115,1872,1097,734,561,323,620,182,-1,561,477,929,1073,3486
09/03/2019,13,3333,2637,2708,3503,3258,1950,-1,274,171,75,-1,397,-1,622,1672,1380,326,224,1448,828,1006,3178,268,1492,1413,2127,457,2573,2965,950,300,undefined,137,170,3306,231,204,928,136,403,261,298,110,-1,-1,137,2066,1021,730,588,367,859,198,-1,677,793,928,959,3936
09/03/2019,14,3702,2883,2852,3699,3230,2150,-1,304,129,92,-1,480,-1,718,1925,1473,274,208,1385,729,1087,3274,270,1389,1542,1865,506,2010,3458,883,455,undefined,156,163,3617,206,228,878,151,220,272,274,88,-1,-1,122,2176,959,610,563,341,748,222,-1,610,596,878,1078,3752
09/03/2019,15,4053,3034,2977,3828,3560,2388,-1,306,160,87,-1,533,-1,761,1959,1438,316,182,1446,693,1194,3380,317,1535,1655,1442,373,2393,3787,940,410,undefined,148,186,3662,239,207,909,134,178,212,218,76,-1,-1,117,2265,799,400,597,349,682,245,-1,572,1146,909,1101,4126
09/03/2019,16,4151,2881,2981,3668,3859,2434,-1,333,143,97,-1,603,-1,870,2054,1191,352,216,1323,640,1298,3601,310,1757,1616,983,283,2553,3650,962,431,undefined,147,241,3555,261,212,985,163,326,245,205,96,-1,-1,129,2090,483,241,689,214,717,239,-1,484,2204,985,1549,3998
09/03/2019,17,3728,2374,3133,3455,3657,2248,-1,281,179,88,-1,572,-1,782,2212,1040,445,177,1531,745,1274,3148,328,1679,1664,763,241,1909,3636,937,496,undefined,159,241,3375,326,236,986,150,306,256,150,85,-1,-1,137,2054,344,153,630,181,776,222,-1,551,1001,986,1179,3964
09/03/2019,18,3178,1798,3235,2933,3522,2234,-1,268,256,86,-1,820,-1,782,2031,743,426,130,1637,1066,1596,2832,281,1793,1794,751,208,1459,3671,1121,680,undefined,191,243,3945,270,332,1276,210,371,153,46,72,-1,-1,128,1769,331,160,684,241,664,185,-1,541,2492,1276,1104,3603
09/03/2019,19,2489,1125,3477,2676,3540,2158,-1,241,147,83,-1,768,-1,765,1840,718,341,109,1800,1253,1639,2815,278,1358,1378,844,170,1611,4051,1305,851,undefined,194,253,4543,244,429,924,201,253,155,35,73,-1,-1,84,1712,264,139,805,223,683,181,-1,666,894,924,1391,3625
09/03/2019,20,1468,628,3340,2270,3287,1883,-1,145,168,88,-1,610,-1,796,1735,546,341,137,1500,1124,1571,2883,261,1108,743,689,181,1152,4292,1314,1006,undefined,220,298,4394,337,459,620,134,251,165,43,57,-1,-1,80,1294,235,152,804,158,648,175,-1,506,918,620,1225,3375
09/03/2019,21,941,430,2774,2092,3913,2005,-1,153,113,123,-1,557,-1,806,1416,458,232,92,1252,931,1353,2550,224,1030,684,655,133,1174,3323,1155,1146,undefined,191,221,4172,241,543,764,90,189,124,48,57,-1,-1,47,981,179,145,666,142,606,151,-1,368,1520,764,1114,3297
09/03/2019,22,812,558,2642,2233,4334,2224,-1,148,115,122,-1,496,-1,930,1157,485,229,117,1165,951,1153,2853,291,1022,1513,550,129,1413,3204,1234,990,undefined,170,269,4175,483,384,544,122,440,83,37,39,-1,-1,57,1067,190,176,494,175,635,121,-1,342,279,544,1092,3372
09/03/2019,23,523,340,2094,1482,2357,1680,-1,60,75,54,-1,310,-1,682,762,345,141,92,796,1099,1053,1965,166,771,509,373,105,574,1884,1021,543,undefined,112,171,2590,485,120,418,77,128,51,27,32,-1,-1,34,805,120,109,164,122,625,76,-1,251,158,418,817,2243
10/03/2019,0,372,219,1388,846,918,889,-1,43,52,56,-1,118,-1,459,369,209,73,43,534,581,860,1339,162,398,241,248,59,263,283,810,285,undefined,48,64,809,364,43,302,41,105,42,19,16,-1,-1,17,494,63,82,77,80,410,52,-1,164,81,302,397,1563
10/03/2019,1,259,178,724,805,526,579,-1,18,27,32,-1,42,-1,331,248,94,37,23,377,259,725,852,96,229,171,183,31,137,108,587,115,undefined,31,34,456,270,30,166,12,54,19,10,11,-1,-1,8,311,26,78,11,61,330,22,-1,94,47,166,235,1023
10/03/2019,2,116,109,527,435,207,381,-1,9,38,18,-1,28,-1,238,180,82,36,29,232,191,577,746,91,200,90,158,14,98,61,495,54,undefined,22,20,235,260,18,122,9,28,14,9,3,-1,-1,6,237,19,66,7,32,220,22,-1,72,40,122,186,732
10/03/2019,3,128,102,438,333,279,238,-1,7,27,23,-1,7,-1,165,169,58,25,12,128,185,481,456,42,134,45,129,26,67,32,356,49,undefined,9,24,155,169,17,84,12,17,11,8,9,-1,-1,1,193,32,45,9,13,168,19,-1,72,28,84,209,474
10/03/2019,4,63,47,145,147,130,214,-1,10,8,22,-1,14,-1,131,49,26,7,6,100,97,285,293,37,54,35,91,12,52,18,121,24,undefined,14,7,73,50,12,51,7,4,2,4,6,-1,-1,1,113,15,57,11,11,46,12,-1,31,23,51,111,288
10/03/2019,5,53,43,138,102,112,136,-1,4,14,10,-1,5,-1,121,61,33,30,12,61,108,187,261,30,82,33,44,2,61,21,244,6,undefined,4,14,85,23,7,40,14,8,7,2,1,-1,-1,4,120,8,28,6,8,81,9,-1,20,13,40,100,222
10/03/2019,6,52,26,95,132,90,205,-1,20,34,5,-1,23,-1,110,41,35,18,7,36,47,77,337,42,132,48,80,14,114,47,102,15,undefined,41,18,135,10,8,55,19,12,9,3,2,-1,-1,5,87,31,28,9,15,27,13,-1,18,28,55,68,256
10/03/2019,7,51,56,170,192,173,260,-1,80,37,24,-1,75,-1,120,63,48,56,26,42,66,87,430,44,378,118,181,40,222,123,71,30,undefined,41,35,346,54,13,154,30,26,30,6,6,-1,-1,7,164,62,64,29,43,46,16,-1,47,56,154,87,269
10/03/2019,8,184,142,222,275,237,440,-1,114,88,55,-1,156,-1,185,159,156,145,39,54,60,76,567,87,693,223,344,68,347,205,145,40,undefined,65,61,693,76,25,263,68,73,60,36,22,-1,-1,24,259,146,104,60,117,111,61,-1,119,111,263,134,429
10/03/2019,9,627,390,478,714,862,748,-1,158,129,66,-1,302,-1,332,319,343,180,87,149,130,190,1120,165,966,427,706,145,878,511,198,114,undefined,111,95,1220,134,74,438,136,110,102,88,59,-1,-1,68,593,334,215,121,173,224,72,-1,189,178,438,311,907
10/03/2019,10,1247,988,927,1431,1594,1243,-1,230,132,100,-1,496,-1,435,578,706,282,156,406,354,392,1544,262,1212,808,1176,320,1360,2094,461,201,undefined,116,195,2376,150,101,659,154,194,114,142,97,-1,-1,85,906,581,393,258,227,313,141,-1,312,234,659,508,1829
10/03/2019,11,2107,1561,1523,1992,2434,1622,-1,274,136,71,-1,528,-1,562,980,896,321,149,709,529,593,2175,235,1289,1162,1587,359,1920,3673,494,257,undefined,170,229,3340,165,147,757,157,211,148,140,104,-1,-1,88,1328,877,546,374,297,426,105,-1,425,236,757,676,2637
10/03/2019,12,2739,2005,2256,2872,3426,1851,-1,301,154,74,-1,479,-1,642,1305,1137,365,190,1236,914,977,2521,245,1323,1522,1927,459,2402,3885,777,361,undefined,172,261,3836,216,270,753,124,310,236,111,113,-1,-1,111,1730,1129,568,500,371,561,164,-1,506,295,753,862,3505
10/03/2019,13,3318,2557,2767,3328,4420,2272,-1,323,147,58,-1,611,-1,787,1674,1296,377,203,1472,1011,1177,3014,215,1117,1922,2237,540,2685,3424,969,337,undefined,138,278,4724,167,219,817,164,421,312,73,62,-1,-1,141,2076,1221,725,587,382,859,164,-1,651,272,817,1053,3944
10/03/2019,14,3562,2977,2767,3786,4622,2446,-1,308,121,50,-1,493,-1,772,1760,1455,473,209,1348,882,1120,3051,251,1351,1895,1841,548,2756,3680,1088,415,undefined,122,260,5157,242,224,770,165,246,380,87,113,-1,-1,148,2028,1141,474,603,381,753,138,-1,586,289,770,992,4629
10/03/2019,15,3463,2715,2715,3475,3717,2212,-1,366,129,67,-1,390,-1,769,1809,1259,374,141,1224,607,1118,3206,290,1320,1718,1568,462,2345,3258,915,399,undefined,166,227,3984,150,249,833,104,247,218,172,100,-1,-1,108,1803,872,396,686,299,624,144,-1,521,255,833,871,3910
10/03/2019,16,3569,2443,2863,3279,3355,2096,-1,241,173,70,-1,511,-1,756,1767,1021,314,156,1277,564,1106,3005,240,1203,1772,1095,366,2197,3350,912,463,undefined,183,271,3786,176,234,736,131,325,206,194,133,-1,-1,106,1979,662,307,547,241,677,171,-1,533,257,736,934,3623
10/03/2019,17,3278,1997,2829,3011,3500,2339,-1,283,173,60,-1,583,-1,1054,1781,864,358,161,1390,868,1352,3126,290,1237,2438,718,212,1660,3710,984,570,undefined,191,355,4603,213,266,706,136,243,193,154,119,-1,-1,107,1860,379,167,656,195,708,228,-1,557,345,706,1172,3850
10/03/2019,18,2503,1360,2866,2589,3061,2116,-1,261,168,83,-1,670,-1,913,1712,679,339,128,1562,948,1233,2797,232,1122,1426,685,178,871,3919,1057,622,undefined,164,256,4147,193,370,711,154,319,165,151,108,-1,-1,95,1573,272,172,724,239,720,219,-1,489,345,711,1026,3306
10/03/2019,19,1868,793,3021,2526,3263,1906,-1,169,118,83,-1,646,-1,861,1662,500,318,121,1669,1021,1392,2841,187,1017,842,791,158,1124,4042,1129,918,undefined,139,207,3935,183,463,558,145,238,181,107,65,-1,-1,69,1584,267,117,687,185,716,236,-1,505,216,558,1295,3275
10/03/2019,20,994,627,2493,2043,2935,1656,-1,113,100,60,-1,671,-1,705,1384,524,306,77,1438,970,1193,2694,207,885,658,698,148,754,4700,1005,936,undefined,95,156,3830,174,380,557,43,200,97,81,62,-1,-1,49,1149,205,121,556,185,517,157,-1,393,196,557,1193,2933
10/03/2019,21,628,467,2131,2011,3643,1656,-1,91,120,75,-1,458,-1,679,1095,409,189,88,1003,738,976,2062,174,715,496,563,133,828,3034,828,801,undefined,184,266,3647,225,421,478,97,174,107,79,56,-1,-1,44,835,164,119,404,119,401,129,-1,328,176,478,1009,2835
10/03/2019,22,555,368,1726,2299,2942,1410,-1,71,95,85,-1,363,-1,529,990,301,164,84,899,724,1005,2096,191,606,436,425,107,610,3319,761,601,undefined,109,186,3235,164,178,395,61,407,68,57,36,-1,-1,33,798,129,128,197,111,422,106,-1,255,160,395,941,2419
10/03/2019,23,323,238,999,2026,1503,1012,-1,64,63,98,-1,265,-1,473,703,197,103,64,605,369,708,1444,140,489,340,279,60,354,1488,709,348,undefined,74,91,1485,165,90,324,44,108,35,34,28,-1,-1,32,578,93,74,96,78,343,78,-1,152,152,324,586,1532
11/03/2019,0,183,110,672,1481,531,504,-1,30,41,36,-1,89,-1,225,329,87,26,17,328,263,533,593,95,278,170,235,34,146,154,458,88,undefined,24,27,687,52,32,199,29,57,22,15,12,-1,-1,11,330,42,67,23,59,198,23,-1,69,91,199,261,623
11/03/2019,1,108,95,404,1209,190,265,-1,12,30,18,-1,52,-1,99,172,88,26,21,245,175,352,361,45,112,84,152,43,60,79,433,78,undefined,25,25,302,80,25,120,17,28,4,2,2,-1,-1,4,253,46,45,11,51,110,30,-1,53,47,120,225,312
11/03/2019,2,76,55,186,903,148,127,-1,5,16,8,-1,33,-1,68,76,33,26,14,115,218,268,274,29,88,31,112,18,68,46,220,20,undefined,2,13,108,88,8,88,4,17,7,2,1,-1,-1,-1,128,28,40,8,18,140,19,-1,30,49,88,126,201
11/03/2019,3,71,49,203,771,94,99,-1,3,27,24,-1,14,-1,45,63,23,15,11,62,153,197,225,17,71,37,81,12,42,24,169,22,undefined,5,11,68,68,4,85,3,7,13,5,6,-1,-1,-1,92,11,39,9,20,68,15,-1,27,32,85,118,157
11/03/2019,4,61,45,126,438,76,98,-1,5,16,9,-1,13,-1,93,41,27,7,9,44,21,168,160,38,50,37,59,8,32,31,86,26,undefined,5,6,67,57,3,48,3,6,10,2,4,-1,-1,1,79,9,9,-1,17,50,6,-1,31,29,48,46,157
11/03/2019,5,47,34,85,242,81,153,-1,10,27,7,-1,15,-1,91,22,18,38,14,38,69,63,108,15,89,25,36,3,47,18,102,10,undefined,6,10,63,27,17,55,2,9,9,2,2,-1,-1,-1,62,3,24,12,12,57,7,-1,21,34,55,51,123
11/03/2019,6,45,32,117,103,90,154,-1,20,52,20,-1,26,-1,67,45,29,33,20,22,27,85,175,63,203,68,49,8,60,32,129,10,undefined,22,18,161,26,5,79,25,19,25,26,12,-1,-1,12,75,18,34,13,26,41,10,-1,16,54,79,65,133
11/03/2019,7,97,70,232,216,221,306,-1,58,174,57,-1,79,-1,120,111,95,76,63,61,89,90,455,65,432,143,125,23,157,107,78,24,undefined,41,34,402,42,13,246,37,31,224,204,82,-1,-1,53,182,36,38,40,36,65,120,-1,49,222,246,187,331
11/03/2019,8,278,128,400,300,515,517,-1,135,286,94,-1,160,-1,199,241,124,150,125,121,62,120,823,126,618,201,283,63,506,252,95,70,undefined,52,37,730,81,48,312,75,72,709,691,266,-1,-1,135,287,108,50,113,73,127,367,-1,97,304,312,500,564
11/03/2019,9,686,431,570,749,972,834,-1,183,221,102,-1,244,-1,234,321,444,168,88,186,170,231,1277,192,879,392,451,93,762,1329,185,114,undefined,124,107,1416,118,89,469,153,81,638,787,242,-1,-1,196,529,173,79,180,131,199,332,-1,149,295,469,523,1034
11/03/2019,10,1285,984,1019,1483,2808,1148,-1,240,207,112,-1,310,-1,376,683,665,281,147,434,278,329,1870,221,1274,716,611,139,1840,5413,353,129,undefined,109,164,2502,156,119,678,188,136,657,611,210,-1,-1,169,833,263,150,310,145,310,296,-1,292,328,678,633,2275
11/03/2019,11,1959,1338,1650,2014,3039,1442,-1,286,233,83,-1,435,-1,450,974,835,285,121,735,548,642,2250,224,1228,942,700,144,1924,4753,518,197,undefined,141,162,3008,196,175,788,179,192,1131,736,339,-1,-1,203,1118,304,155,426,203,395,392,-1,361,388,788,771,2693
11/03/2019,12,2635,2003,2369,3294,4638,2060,-1,299,200,82,-1,403,-1,660,1377,1003,358,147,1407,831,1106,2893,254,1283,1313,886,165,4567,2830,758,404,undefined,143,134,4444,214,205,710,137,201,1187,1108,291,-1,-1,328,1437,358,192,688,197,417,429,-1,433,391,710,925,4045
11/03/2019,13,2913,2421,2890,3736,4501,2403,-1,330,204,54,-1,548,-1,790,1800,1085,298,131,1559,963,1239,2993,228,1221,1605,1001,158,2707,3478,1026,378,undefined,155,185,4955,142,286,791,133,208,1382,1231,254,-1,-1,406,1760,366,192,699,230,579,591,-1,578,387,791,1165,4116
11/03/2019,14,3425,2474,3138,3656,4935,2232,-1,320,161,84,-1,411,-1,869,1891,1178,321,138,1508,823,1127,3301,273,1230,1682,840,192,2967,3604,925,457,undefined,138,243,5043,201,275,782,93,260,1183,1003,206,-1,-1,214,1863,297,180,788,252,651,499,-1,467,424,782,1066,3950
11/03/2019,15,3392,2404,2924,3454,4329,2378,-1,332,171,101,-1,541,-1,907,1935,984,296,149,1329,772,1093,3143,251,1225,1533,637,216,2528,3911,790,421,undefined,162,280,4292,162,252,742,100,195,1159,931,240,-1,-1,229,1745,279,142,746,255,598,562,-1,433,305,742,1234,3884
11/03/2019,16,3062,2217,2786,2947,3941,2182,-1,266,283,103,-1,413,-1,799,2048,828,229,171,1283,622,976,3390,256,1279,1454,623,173,2174,3945,765,467,undefined,120,215,3502,169,232,798,98,161,1078,806,258,-1,-1,256,1831,274,125,580,218,514,499,-1,454,441,798,1247,3560
11/03/2019,17,2743,1669,2949,2724,3579,2106,-1,279,264,131,-1,406,-1,742,2094,696,240,156,1205,799,1155,3017,238,1213,1396,712,197,1553,3691,800,462,undefined,86,193,3498,170,196,727,77,182,1266,656,302,-1,-1,312,1681,276,93,567,207,499,676,-1,546,477,727,1372,3243
11/03/2019,18,2295,1168,3314,2495,3035,1765,-1,253,284,79,-1,486,-1,674,2051,435,198,96,1564,830,1266,2745,224,1166,1070,732,160,1254,3474,982,607,undefined,132,211,2845,136,219,678,69,158,989,287,222,-1,-1,199,1572,280,154,553,206,592,530,-1,525,304,678,1439,3137
11/03/2019,19,1448,632,2570,1928,2660,1337,-1,159,182,82,-1,489,-1,589,1522,331,159,86,1217,1169,1019,2405,149,747,506,625,146,1308,3218,905,597,undefined,112,202,2956,151,273,452,70,135,437,133,163,-1,-1,139,1066,224,119,484,203,428,294,-1,419,270,452,1197,2880
11/03/2019,20,727,358,2061,1402,1971,1285,-1,119,101,77,-1,351,-1,530,1181,316,133,50,1026,675,808,2228,150,675,345,608,108,673,4195,690,607,undefined,76,127,2735,105,269,420,52,84,492,102,104,-1,-1,97,764,199,108,414,148,418,322,-1,300,185,420,1077,2132
11/03/2019,21,416,223,1491,1046,3183,1160,-1,81,84,44,-1,237,-1,405,724,230,123,73,773,390,713,1919,143,692,268,436,107,1265,3574,575,509,undefined,129,121,2653,119,254,363,41,74,229,82,72,-1,-1,52,599,143,82,310,154,294,146,-1,224,164,363,852,2020
11/03/2019,22,347,218,1387,1106,1946,1067,-1,42,94,29,-1,150,-1,400,611,158,102,58,579,366,596,1890,117,956,244,388,95,436,1466,532,275,undefined,57,95,1807,62,91,441,52,57,109,41,40,-1,-1,48,564,116,112,159,95,171,125,-1,165,191,441,773,1943
11/03/2019,23,218,125,909,659,643,618,-1,34,43,19,-1,70,-1,261,253,65,60,39,392,314,608,1203,74,398,86,301,51,179,446,370,110,undefined,66,141,724,47,44,282,67,28,71,28,17,-1,-1,24,342,62,126,51,68,166,50,-1,107,76,282,613,1150
12/03/2019,0,81,23,376,159,182,226,-1,20,24,7,-1,39,-1,122,106,38,28,10,237,64,269,291,24,164,56,218,20,48,85,256,48,undefined,7,13,286,15,15,119,12,16,30,13,5,-1,-1,17,157,18,62,23,51,90,25,-1,29,28,119,338,220
12/03/2019,1,42,23,160,45,51,67,-1,7,8,-1,-1,12,-1,25,73,37,6,7,135,70,163,135,21,44,63,123,15,35,40,135,15,undefined,6,14,81,10,7,44,4,16,18,9,7,-1,-1,1,106,21,52,6,28,25,15,-1,28,24,44,78,96
12/03/2019,2,22,13,71,40,34,38,-1,6,6,4,-1,2,-1,26,39,15,9,5,44,30,73,108,4,13,24,68,2,28,28,72,9,undefined,2,2,51,9,6,39,-1,3,7,-1,2,-1,-1,-1,36,4,60,3,10,18,5,-1,20,12,39,114,61
12/03/2019,3,11,15,48,30,49,23,-1,4,4,8,-1,11,-1,16,14,20,10,3,35,24,59,70,19,17,16,53,5,40,8,44,5,undefined,6,4,27,5,1,17,2,6,8,-1,1,-1,-1,-1,39,7,15,3,10,5,3,-1,16,10,17,53,64
12/03/2019,4,14,11,38,29,54,39,-1,6,12,3,-1,6,-1,37,18,4,3,6,26,20,29,60,11,36,24,34,2,58,19,40,5,undefined,11,6,22,10,3,12,4,3,10,6,5,-1,-1,-1,50,4,28,-1,6,15,3,-1,4,11,12,92,67
12/03/2019,5,20,27,79,71,97,203,-1,42,100,25,-1,14,-1,103,22,46,63,26,10,38,39,189,61,278,61,46,10,133,28,27,21,undefined,19,12,124,24,22,78,29,16,15,8,7,-1,-1,3,87,12,10,11,16,20,4,-1,15,107,78,77,144
12/03/2019,6,165,90,175,181,321,656,-1,130,595,90,-1,75,-1,280,89,107,222,184,31,21,70,640,238,856,233,119,34,440,150,61,27,undefined,79,34,502,68,9,365,97,76,31,31,15,-1,-1,10,200,48,31,18,44,50,19,-1,54,597,365,166,347
12/03/2019,7,365,257,429,556,826,1864,-1,444,2290,331,-1,227,-1,735,313,400,874,864,76,91,150,1657,767,2494,570,351,108,884,473,164,69,undefined,275,138,1422,265,44,1280,362,320,227,217,74,-1,-1,114,568,186,98,109,122,214,122,-1,115,2345,1280,769,1100
12/03/2019,8,959,635,914,1175,1679,4184,-1,595,4681,619,-1,400,-1,1520,915,919,2153,1864,217,164,326,3073,1572,4615,1222,745,216,1902,757,390,128,undefined,628,269,3218,738,115,2482,774,766,729,854,230,-1,-1,306,1197,316,172,134,218,720,436,-1,446,4896,2482,3396,2034
12/03/2019,9,1002,669,905,1246,709,2284,-1,311,3009,495,-1,209,-1,859,782,890,1436,1104,189,166,331,2060,926,3300,550,781,196,1332,1051,308,141,undefined,481,216,1814,616,146,1831,798,551,1011,627,170,-1,-1,346,1019,304,126,203,256,646,378,-1,451,3164,1831,2056,1869
12/03/2019,10,1341,1128,1398,1698,458,1269,-1,165,982,275,-1,202,-1,424,941,1096,790,547,406,232,444,1848,595,1999,396,950,207,1185,1144,390,143,undefined,223,185,1296,563,117,1251,465,560,1079,386,175,-1,-1,254,1091,473,258,280,393,555,357,-1,389,1372,1251,3045,2055
12/03/2019,11,1788,1622,1662,2364,483,1379,-1,184,719,243,-1,196,-1,439,1238,1366,771,435,675,400,644,2097,587,1825,548,1129,237,1060,1167,522,189,undefined,184,126,1316,590,181,1129,516,428,1332,257,163,-1,-1,261,1288,500,322,325,285,626,391,-1,535,1003,1129,3355,2262
12/03/2019,12,2825,2717,2651,3170,742,2099,-1,554,1565,425,-1,356,-1,735,1902,1971,1697,692,1103,659,1352,2903,1089,2671,797,1799,310,1898,1762,976,324,undefined,440,241,2566,1052,292,1626,1255,774,1412,814,248,-1,-1,472,2093,639,535,476,327,1090,568,-1,762,2454,1626,3231,3005
12/03/2019,13,2850,2857,2415,3328,643,2172,-1,466,1354,324,-1,342,-1,646,1939,2088,1592,664,1152,769,1340,3136,986,2505,895,1712,300,1985,1765,1010,330,undefined,379,240,2571,934,320,1776,1157,695,1388,1004,199,-1,-1,421,2229,680,485,456,351,1191,592,-1,887,1944,1776,3148,3020
12/03/2019,14,2206,2138,2434,2890,606,1809,-1,233,912,244,-1,209,-1,623,1808,1731,824,498,954,500,1059,2797,584,2136,1271,1161,267,1286,1430,682,246,undefined,208,120,1671,718,221,1487,485,475,1146,882,186,-1,-1,363,1876,542,336,379,263,917,512,-1,656,1258,1487,3478,2779
12/03/2019,15,2122,2155,2514,2959,741,2049,-1,254,1323,289,-1,205,-1,735,2209,1387,839,614,917,533,938,3076,544,2432,959,900,248,1803,1778,647,234,undefined,250,141,1666,542,196,1331,422,426,1013,660,164,-1,-1,285,1906,383,191,372,204,822,426,-1,626,1352,1331,2976,3088
12/03/2019,16,2257,1978,2690,3038,662,2950,-1,384,2960,427,-1,237,-1,1011,2160,1468,810,1050,923,479,952,3489,816,4095,1036,734,234,1698,1616,678,235,undefined,366,112,2117,604,145,2047,467,363,1075,745,222,-1,-1,313,2015,335,180,316,233,920,549,-1,726,2900,2047,3523,3334
12/03/2019,17,2721,1956,2987,3206,992,4888,-1,710,4157,512,-1,381,-1,1869,2558,1475,1415,1890,1127,594,1268,4447,1327,5147,1301,1008,270,2649,2362,951,351,undefined,573,192,2931,784,262,2722,746,521,1209,634,291,-1,-1,460,2355,367,209,450,234,866,837,-1,885,4364,2722,3158,3873
12/03/2019,18,2325,1465,3136,3037,912,3065,-1,474,1957,321,-1,399,-1,1214,2463,1075,728,930,1287,780,1360,3554,708,2983,995,872,239,1601,1902,911,331,undefined,252,151,2416,482,217,1490,397,325,896,323,233,-1,-1,332,1864,322,155,443,300,592,554,-1,698,1619,1490,3345,3325
12/03/2019,19,1343,605,2301,1770,641,1642,-1,192,643,167,-1,375,-1,560,1470,500,303,291,1022,701,1018,2533,353,1530,418,761,179,1298,1111,813,321,undefined,109,105,1810,326,203,804,166,187,473,146,139,-1,-1,213,1289,225,125,382,234,483,281,-1,498,694,804,2111,1985
12/03/2019,20,776,364,2156,1273,506,1249,-1,116,234,84,-1,247,-1,403,1196,313,216,170,909,597,890,2014,223,977,298,636,154,602,484,607,359,undefined,76,87,1352,183,145,496,134,137,343,133,127,-1,-1,113,855,203,110,303,148,393,229,-1,328,345,496,3101,1563
12/03/2019,21,607,264,1655,974,505,1083,-1,73,103,46,-1,224,-1,359,882,305,166,96,645,462,768,1667,168,716,239,506,113,1077,599,552,279,undefined,74,57,1106,201,149,355,91,128,245,216,125,-1,-1,74,624,145,119,248,123,336,202,-1,236,193,355,1765,1275
12/03/2019,22,348,150,875,513,394,803,-1,44,103,48,-1,173,-1,275,475,169,101,64,396,402,482,1252,113,469,157,319,68,310,229,464,219,undefined,50,84,704,76,82,262,64,100,120,50,37,-1,-1,68,427,96,109,213,78,178,102,-1,163,121,262,683,732
12/03/2019,23,159,103,507,238,167,496,-1,32,45,7,-1,62,-1,188,164,84,67,44,202,243,313,709,76,298,85,213,34,167,87,282,95,undefined,31,40,366,46,45,194,36,39,47,39,29,-1,-1,22,230,46,76,44,59,119,71,-1,64,48,194,395,402
13/03/2019,0,73,23,187,100,80,169,-1,5,13,9,-1,20,-1,60,78,43,19,15,146,75,217,227,28,102,36,144,25,48,36,140,39,undefined,14,14,134,14,21,100,16,13,25,4,4,-1,-1,5,132,32,73,21,41,38,22,-1,33,34,100,202,127
13/03/2019,1,53,25,151,65,29,37,-1,2,25,4,-1,12,-1,19,55,11,10,9,80,44,76,107,16,49,32,61,12,24,20,100,12,undefined,8,9,75,13,11,30,7,11,10,3,2,-1,-1,1,71,16,39,1,11,38,16,-1,32,17,30,147,73
13/03/2019,2,12,15,49,29,14,22,-1,4,5,3,-1,9,-1,4,24,4,16,9,52,66,74,44,13,26,29,37,3,16,12,66,9,undefined,1,2,23,7,15,25,3,6,1,1,1,-1,-1,-1,27,6,20,3,13,10,1,-1,21,6,25,70,56
13/03/2019,3,11,11,32,35,24,30,-1,2,4,3,-1,1,-1,4,16,21,7,2,27,48,54,87,7,17,11,53,2,26,4,49,12,undefined,3,-1,17,9,2,9,-1,3,-1,-1,-1,-1,-1,1,26,8,18,1,5,3,3,-1,8,6,9,36,38
13/03/2019,4,11,28,52,47,10,48,-1,7,12,3,-1,4,-1,35,15,21,13,3,15,41,44,63,9,40,14,33,3,57,10,43,7,undefined,6,5,18,5,8,22,3,9,23,1,1,-1,-1,-1,24,4,6,8,4,4,4,-1,3,37,22,49,53
13/03/2019,5,26,44,77,63,43,278,-1,60,122,19,-1,18,-1,91,28,63,98,43,15,30,41,154,45,300,89,56,17,98,48,27,22,undefined,10,25,222,22,10,102,25,27,14,9,5,-1,-1,5,87,20,9,10,32,15,9,-1,12,102,102,102,165
13/03/2019,6,141,91,193,224,79,970,-1,162,627,79,-1,75,-1,312,92,302,217,190,48,18,83,738,246,1170,289,109,23,323,405,59,24,undefined,84,32,992,79,22,387,113,116,68,50,21,-1,-1,23,215,37,39,18,41,52,28,-1,58,556,387,361,445
13/03/2019,7,346,232,384,478,185,1750,-1,468,2161,345,-1,221,-1,680,336,403,807,779,109,108,182,1552,721,2269,626,241,99,836,917,160,77,undefined,200,150,1492,265,71,1171,378,337,236,204,92,-1,-1,107,494,138,62,78,90,189,135,-1,132,2163,1171,716,1084
13/03/2019,8,877,568,917,1184,486,4009,-1,627,4312,638,-1,390,-1,1546,891,977,2027,1761,213,179,396,2918,1438,4401,1337,622,187,1571,1424,369,148,undefined,581,255,2946,817,117,2306,779,714,845,704,288,-1,-1,329,1104,300,81,146,274,723,566,-1,459,4775,2306,2820,2283
13/03/2019,9,1036,686,902,1266,431,2313,-1,323,2887,467,-1,244,-1,793,834,1060,1496,995,207,209,370,2157,931,3235,1222,690,154,1415,1167,284,160,undefined,494,212,1747,641,97,1659,797,563,976,988,365,-1,-1,345,976,285,133,202,244,650,577,-1,443,3137,1659,2074,2044
13/03/2019,10,1404,1020,1291,1606,149,1217,-1,189,910,287,-1,195,-1,476,967,1159,986,574,340,331,514,1862,614,1945,474,733,188,1481,1178,387,185,undefined,226,184,1243,510,121,1201,425,565,906,833,299,-1,-1,304,1119,364,161,251,226,516,373,-1,540,1333,1201,3256,1959
13/03/2019,11,1968,1627,1658,2183,360,1475,-1,232,794,257,-1,194,-1,546,1388,1437,925,536,560,396,736,2366,704,1832,531,826,162,1285,1334,512,184,undefined,272,189,1771,553,171,1240,479,578,1092,756,304,-1,-1,302,1341,340,145,283,220,673,473,-1,490,1081,1240,2814,2455
13/03/2019,12,3050,2696,2667,3278,748,2249,-1,581,1609,476,-1,449,-1,682,1869,2313,1767,717,1115,779,1496,3117,1048,2837,898,1223,215,2144,1832,999,291,undefined,349,285,2787,1091,351,1791,1193,999,1434,1215,306,-1,-1,468,2137,378,287,432,338,1038,520,-1,816,2434,1791,3619,3352
13/03/2019,13,3322,2889,2755,3674,894,2110,-1,538,1408,496,-1,399,-1,745,2138,2316,1677,746,1153,818,1456,3544,1102,2803,900,1200,223,2161,1882,969,324,undefined,393,290,2614,1015,298,1782,1138,986,1437,1290,324,-1,-1,551,2233,460,276,438,337,1173,613,-1,876,2101,1782,3333,3596
13/03/2019,14,2905,2250,2649,3210,804,1978,-1,258,881,273,-1,252,-1,730,2002,1777,975,537,1023,566,1023,3223,636,2237,1528,865,191,1669,1640,730,298,undefined,305,179,2082,739,221,1259,585,535,1220,1030,252,-1,-1,439,1941,316,158,395,316,857,545,-1,637,1130,1259,3259,3268
13/03/2019,15,2737,2211,2512,3138,924,2242,-1,248,1272,304,-1,278,-1,822,1960,1496,809,644,911,510,1047,3110,646,2782,985,759,217,2167,2092,524,237,undefined,285,143,2100,615,215,1432,469,431,1220,985,195,-1,-1,288,1910,329,151,386,223,804,604,-1,620,1412,1432,2727,3487
13/03/2019,16,2659,2174,2742,3209,1052,2967,-1,435,2842,467,-1,280,-1,1194,2178,1522,824,1135,884,543,1049,3737,826,4160,1189,823,231,1925,2042,738,307,undefined,390,200,2461,718,168,1983,673,534,1210,957,222,-1,-1,422,1972,486,215,350,202,820,650,-1,677,2820,1983,3372,3821
13/03/2019,17,3534,2229,3015,3446,1442,4988,-1,697,4052,653,-1,451,-1,1964,2761,1506,1509,1792,1124,679,1247,4660,1210,5246,1374,1128,332,2635,2904,916,312,undefined,569,298,3811,807,295,2622,759,583,1266,943,285,-1,-1,426,2428,1067,342,456,290,993,845,-1,804,4010,2622,3390,4264
13/03/2019,18,2877,1570,3266,3094,1558,3169,-1,492,1928,348,-1,464,-1,772,2359,1081,853,905,1204,977,1387,4117,702,3115,1076,1306,293,1823,2823,1074,340,undefined,317,281,3458,547,229,1480,369,464,1092,412,245,-1,-1,344,2170,1314,440,542,364,737,662,-1,714,1845,1480,3101,3939
13/03/2019,19,1505,777,2462,1965,971,1845,-1,242,716,185,-1,382,-1,-1,1596,572,348,324,1249,983,1205,2958,363,1627,556,1278,330,1397,2189,835,394,undefined,153,141,2110,301,241,745,190,242,563,152,139,-1,-1,192,1552,1464,466,452,307,523,378,-1,478,684,745,2060,2408
13/03/2019,20,836,448,2232,1412,780,1549,-1,154,271,122,-1,396,-1,-1,1406,372,226,141,961,666,941,2280,240,1124,446,1140,291,717,1151,752,417,undefined,68,85,1470,266,222,540,99,175,347,134,124,-1,-1,127,982,1225,491,430,255,479,286,-1,346,343,540,2870,1732
13/03/2019,21,407,282,1697,914,578,1250,-1,135,173,98,-1,287,-1,-1,1006,361,184,75,758,548,735,1977,204,788,359,1009,258,509,502,595,375,undefined,89,82,1142,194,142,411,99,132,346,251,175,-1,-1,114,793,973,318,283,192,339,342,-1,239,207,411,1653,1352
13/03/2019,22,253,197,1081,577,416,838,-1,85,126,82,-1,171,-1,-1,577,146,156,113,480,479,547,1534,121,589,194,557,160,761,543,537,248,undefined,106,67,746,108,76,355,60,380,202,119,71,-1,-1,70,398,490,183,179,139,242,194,-1,203,178,355,788,917
13/03/2019,23,222,75,558,392,376,530,-1,39,63,16,-1,87,-1,-1,252,127,71,56,264,180,342,908,72,377,139,234,59,1463,1863,289,144,undefined,51,65,732,82,66,206,48,78,174,103,69,-1,-1,36,249,82,75,35,73,128,138,-1,94,118,206,482,809
14/03/2019,0,80,53,267,153,108,223,-1,21,17,6,-1,39,-1,-1,119,37,32,13,134,82,196,295,36,101,62,133,24,64,35,165,52,undefined,18,14,151,32,8,86,9,20,87,66,68,-1,-1,8,153,24,70,56,24,74,40,-1,53,22,86,265,207
14/03/2019,1,35,48,135,73,43,88,-1,5,10,1,-1,16,-1,-1,47,10,24,4,80,38,110,146,12,31,43,111,12,20,30,142,23,undefined,6,10,45,11,13,94,8,12,91,63,48,-1,-1,2,69,18,47,42,33,20,19,-1,10,12,94,134,111
14/03/2019,2,37,7,60,35,58,24,-1,3,9,3,-1,7,-1,-1,25,11,11,5,49,48,69,127,15,27,25,60,11,25,20,51,18,undefined,2,2,43,8,13,34,-1,6,8,11,17,-1,-1,-1,52,8,22,4,13,31,6,-1,10,10,34,58,95
14/03/2019,3,8,8,43,20,34,43,-1,2,2,1,-1,9,-1,-1,47,8,7,2,36,34,65,104,6,19,15,57,2,34,11,42,9,undefined,1,4,15,8,3,9,6,1,8,1,2,-1,-1,2,46,8,14,1,2,9,2,-1,8,7,9,75,56
14/03/2019,4,7,15,44,39,4,40,-1,6,8,4,-1,3,-1,-1,22,24,8,6,19,19,37,78,5,32,24,34,6,60,5,48,15,undefined,3,3,31,11,9,20,13,10,21,3,2,-1,-1,-1,48,6,5,6,8,6,5,-1,11,5,20,113,42
14/03/2019,5,32,21,87,70,27,267,-1,60,125,18,-1,25,-1,-1,42,33,80,34,25,21,51,209,49,317,84,75,13,105,53,25,14,undefined,18,32,201,34,11,109,28,26,17,14,9,-1,-1,3,108,29,25,15,13,11,6,-1,15,121,109,89,179
14/03/2019,6,159,94,222,246,87,989,-1,149,641,88,-1,91,-1,-1,94,166,238,212,49,12,87,891,259,1139,272,136,39,370,327,63,27,undefined,118,47,903,92,11,369,117,132,64,28,23,-1,-1,37,263,41,54,20,46,65,28,-1,63,529,369,347,449
14/03/2019,7,467,282,410,582,201,1895,-1,419,2401,388,-1,244,-1,-1,334,472,912,816,104,92,212,1671,821,2510,604,324,119,811,809,159,89,undefined,295,128,1545,261,46,1265,364,264,215,279,83,-1,-1,77,588,190,77,68,91,229,142,-1,144,2235,1265,839,1082
14/03/2019,8,988,615,903,1191,463,4044,-1,673,4491,640,-1,382,-1,-1,834,1000,2268,1896,227,165,431,2901,1604,5033,1046,786,204,1687,1586,348,139,undefined,615,289,3179,728,105,2356,808,794,782,773,247,-1,-1,345,1136,358,159,151,240,747,546,-1,419,4931,2356,3128,2030
14/03/2019,9,1093,733,802,1274,428,2193,-1,335,2789,501,-1,258,-1,-1,853,1039,1562,1016,190,152,395,2227,969,3287,841,867,154,1382,1114,366,151,undefined,506,204,1845,539,135,1625,747,582,794,947,313,-1,-1,378,1053,356,265,183,187,660,468,-1,359,2845,1625,1850,1725
14/03/2019,10,1474,1202,1175,1772,498,1339,-1,187,1124,346,-1,212,-1,-1,949,1200,1014,664,374,311,548,2075,753,2107,533,1008,229,1125,1022,405,185,undefined,280,192,1462,594,136,1233,606,627,891,844,315,-1,-1,297,1144,436,252,303,191,530,464,-1,371,1455,1233,2877,2012
14/03/2019,11,2375,1802,1574,2053,604,1447,-1,235,927,306,-1,198,-1,-1,1142,1549,1098,594,579,420,723,2494,675,1999,697,1263,272,1287,1342,511,180,undefined,267,195,1628,630,188,1224,787,553,1162,865,393,-1,-1,361,1434,605,364,336,226,635,427,-1,474,1244,1224,3013,2312
14/03/2019,12,3569,2767,2536,3270,853,2233,-1,653,1684,463,-1,465,-1,-1,1869,2222,1835,689,1100,781,1482,3169,1367,2799,1066,1836,351,1582,1644,976,342,undefined,376,371,2771,1192,328,1834,1281,960,1397,1059,312,-1,-1,557,2253,722,592,403,330,1097,539,-1,782,2490,1834,2437,3025
14/03/2019,13,3688,3041,2668,3554,890,2370,-1,617,1670,480,-1,511,-1,-1,2073,2387,1822,768,1016,785,1394,3635,1477,2956,1112,1880,352,1817,1906,690,419,undefined,431,400,2920,1162,376,1899,1103,943,1506,1199,304,-1,-1,620,2513,673,613,460,345,1231,713,-1,965,1993,1899,2511,3300
14/03/2019,14,3079,2383,2489,3064,810,1957,-1,312,985,328,-1,306,-1,-1,1944,1857,1132,628,940,486,1029,3410,787,2401,963,1136,264,1633,1504,417,288,undefined,339,248,2087,731,264,1358,565,529,1195,1033,283,-1,-1,360,1977,588,279,345,305,859,555,-1,701,1336,1358,2531,3094
14/03/2019,15,3138,2386,2369,3022,754,2419,-1,295,1436,382,-1,299,-1,-1,1896,1464,876,673,978,385,889,3449,750,2945,1127,801,219,1818,1635,667,246,undefined,281,255,2074,595,207,1505,449,478,1228,996,287,-1,-1,315,1899,367,206,386,232,851,542,-1,597,1457,1505,2669,3030
14/03/2019,16,3295,2275,2675,3314,1068,3189,-1,429,2595,521,-1,366,-1,-1,2145,1451,973,1109,986,433,1038,4167,998,4176,1380,825,237,1974,1998,745,269,undefined,417,281,2436,671,191,2063,624,434,1104,956,391,-1,-1,326,2094,320,212,383,235,737,560,-1,695,2839,2063,3050,3593
14/03/2019,17,3785,2506,3190,3532,1479,5003,-1,766,3899,590,-1,513,-1,-1,2658,1640,1655,1782,1149,595,1314,4452,1391,5462,1725,900,257,2569,3058,1012,370,undefined,586,487,3645,870,243,2824,608,671,1349,784,413,-1,-1,464,2668,399,195,483,225,937,770,-1,872,3946,2824,3272,4342
14/03/2019,18,3243,1873,3250,3184,1335,3428,-1,499,2061,325,-1,403,-1,-1,2386,1166,1068,948,1389,756,1286,3961,731,3223,1442,810,231,2032,3764,1053,395,undefined,371,332,3305,559,238,1616,382,525,914,413,343,-1,-1,254,2038,294,183,547,208,761,575,-1,703,1789,1616,3159,3741
14/03/2019,19,2356,1170,2496,2112,983,2006,-1,255,734,193,-1,420,-1,-1,1831,664,610,313,1287,804,1263,3098,405,1843,1133,797,232,1405,1993,926,441,undefined,239,249,2153,349,286,886,215,291,511,161,209,-1,-1,179,1496,266,132,582,312,616,358,-1,501,641,886,2034,2390
14/03/2019,20,1833,778,2396,1699,748,1591,-1,204,315,127,-1,374,-1,-1,1570,459,272,212,1116,732,1057,2534,293,1240,539,613,129,911,838,911,475,undefined,125,152,1951,280,265,674,128,219,455,167,140,-1,-1,110,1225,212,127,420,157,576,285,-1,426,404,674,2792,2111
14/03/2019,21,945,428,2154,1396,628,1335,-1,125,156,85,-1,339,-1,-1,1143,357,245,143,836,655,882,2118,244,969,417,559,112,788,669,685,431,undefined,94,117,1445,294,214,515,144,161,369,169,138,-1,-1,95,935,139,123,410,151,478,221,-1,324,235,515,1950,1723
14/03/2019,22,424,217,1417,943,765,1214,-1,101,125,31,-1,174,-1,-1,645,251,190,106,690,531,696,1783,207,714,827,352,109,2033,2173,585,271,undefined,119,196,1533,202,117,411,96,383,117,76,54,-1,-1,75,596,141,138,189,113,279,126,-1,218,206,411,822,1746
14/03/2019,23,276,180,871,720,406,757,-1,36,79,38,-1,86,-1,-1,304,155,92,74,462,379,569,1355,103,453,177,296,72,648,579,371,168,undefined,74,114,694,116,37,245,48,92,57,39,29,-1,-1,39,436,75,73,114,65,204,47,-1,117,67,245,505,1424
15/03/2019,0,116,71,374,235,187,275,-1,20,44,23,-1,39,-1,-1,130,84,67,22,244,167,386,518,58,181,79,168,14,133,90,305,79,undefined,24,33,249,55,19,119,34,34,24,27,16,-1,-1,22,252,19,80,20,38,160,36,-1,39,47,119,301,350
15/03/2019,1,65,41,206,107,110,115,-1,4,28,8,-1,14,-1,-1,75,43,22,16,99,86,215,181,32,55,49,143,23,49,23,150,28,undefined,14,8,83,90,10,68,27,29,20,13,9,-1,-1,9,146,24,36,7,26,60,28,-1,43,19,68,182,173
15/03/2019,2,44,37,135,91,47,40,-1,2,11,1,-1,3,-1,-1,38,27,21,9,39,79,137,154,17,43,39,98,2,47,25,96,10,undefined,9,9,47,26,10,36,13,10,2,1,2,-1,-1,1,97,10,23,6,21,48,11,-1,12,16,36,116,78
15/03/2019,3,31,26,77,54,23,55,-1,2,4,3,-1,10,-1,-1,13,24,21,3,37,77,122,199,32,24,12,44,4,45,18,50,6,undefined,8,6,31,18,5,32,9,7,4,2,1,-1,-1,1,84,10,12,5,11,35,12,-1,17,3,32,60,114
15/03/2019,4,29,27,81,55,48,78,-1,5,9,3,-1,5,-1,-1,24,24,11,6,22,23,126,114,18,42,25,36,3,95,17,50,13,undefined,6,8,59,11,8,24,6,3,12,3,3,-1,-1,-1,64,5,22,10,6,9,5,-1,9,14,24,77,71
15/03/2019,5,37,32,85,87,45,286,-1,55,121,15,-1,18,-1,-1,29,48,89,32,18,17,72,227,53,330,95,74,20,108,66,39,14,undefined,29,35,204,30,14,97,34,30,28,19,14,-1,-1,11,100,25,22,7,11,18,10,-1,21,88,97,100,192
15/03/2019,6,134,82,169,242,97,906,-1,165,613,108,-1,83,-1,-1,82,183,211,179,50,27,114,792,237,1159,272,154,43,357,284,64,33,undefined,109,77,911,81,12,342,103,76,52,41,24,-1,-1,21,188,63,62,44,48,52,23,-1,43,510,342,358,469
15/03/2019,7,356,232,421,525,190,1958,-1,375,2244,349,-1,214,-1,-1,314,455,832,822,98,92,165,1486,772,2518,626,416,103,830,834,150,55,undefined,233,143,1539,242,54,1229,319,248,266,253,101,-1,-1,120,534,161,85,80,94,184,154,-1,129,2019,1229,786,1110
15/03/2019,8,938,662,909,1104,481,4018,-1,563,4025,539,-1,392,-1,-1,811,932,2047,1755,157,181,393,2847,1474,4711,1360,675,246,1513,1438,296,168,undefined,595,306,2857,700,107,2145,785,716,684,685,223,-1,-1,301,1097,363,149,202,245,634,388,-1,428,4285,2145,2801,1989
15/03/2019,9,1197,830,848,1380,444,2500,-1,366,2958,524,-1,315,-1,-1,804,1041,1412,1125,190,201,392,2297,1041,3548,885,769,160,1252,1264,280,186,undefined,453,238,1824,620,140,1700,955,572,914,718,251,-1,-1,346,1132,315,218,265,306,606,496,-1,361,3168,1700,1967,1951
15/03/2019,10,1655,1317,1419,2023,641,1498,-1,228,1024,279,-1,226,-1,-1,991,1249,1200,959,368,300,499,2072,702,2565,750,1021,209,1573,1544,362,199,undefined,301,258,1441,561,158,1296,713,530,1110,706,269,-1,-1,292,1174,451,296,306,216,533,484,-1,409,1217,1296,2761,2394
15/03/2019,11,2370,1836,2079,2502,750,1596,-1,229,911,273,-1,254,-1,-1,1530,1585,1945,1160,637,412,851,2599,979,2507,888,1170,258,1627,1519,147,227,undefined,650,636,1626,572,156,1378,586,785,1152,726,301,-1,-1,421,1554,522,310,347,256,586,459,-1,485,1132,1378,2796,2876
15/03/2019,12,4118,3140,2849,3441,984,2453,-1,699,1987,607,-1,486,-1,-1,2221,3018,2578,2647,1338,951,1789,3277,1559,3392,1195,1789,320,2187,2064,182,328,undefined,1130,799,3005,1090,322,2184,1342,1512,1364,1104,332,-1,-1,533,2218,720,517,468,399,960,539,-1,831,2588,2184,2643,3281
15/03/2019,13,4504,3659,3163,4096,1048,2562,-1,545,1688,571,-1,528,-1,-1,2263,3067,2540,1749,1334,959,1841,3825,1514,3254,1114,1976,327,1909,1920,162,454,undefined,960,766,3116,1291,333,2010,1203,1275,1378,1107,357,-1,-1,549,2498,683,583,513,458,1139,670,-1,896,2254,2010,2360,3971
15/03/2019,14,3846,2766,3050,3818,1014,2319,-1,318,1191,365,-1,319,-1,-1,2157,2414,2547,1238,1197,731,1452,3494,933,2707,1099,1436,288,1862,1943,250,338,undefined,688,792,2221,699,251,1671,691,980,1165,938,343,-1,-1,389,2230,572,346,514,271,979,556,-1,697,1319,1671,2109,4117
15/03/2019,15,3424,2446,2761,3529,1002,2592,-1,353,1319,348,-1,345,-1,-1,2076,1686,1062,709,1066,534,1122,3506,818,3182,1575,1212,302,2092,1895,846,281,undefined,280,315,2174,628,192,1562,550,509,1193,889,405,-1,-1,295,2080,535,320,403,299,865,581,-1,563,1351,1562,2546,3821
15/03/2019,16,3683,2573,2969,3474,1281,3586,-1,586,2575,532,-1,344,-1,-1,2381,1613,883,1068,1011,514,1219,4185,1008,4076,1780,1134,320,2266,2201,825,376,undefined,493,351,2848,684,212,2096,668,576,1072,789,368,-1,-1,251,2474,459,208,442,285,817,500,-1,747,2886,2096,2987,3948
15/03/2019,17,4414,2789,3702,4137,1916,5143,-1,831,3356,501,-1,547,-1,-1,2817,1709,1357,1580,1395,849,1685,4598,1217,5062,1952,947,256,2847,2690,1066,480,undefined,580,426,4112,989,270,2602,789,726,1048,606,487,-1,-1,346,2822,433,186,666,298,956,689,-1,850,3531,2602,2670,4488
15/03/2019,18,4222,2323,3764,3583,1778,3756,-1,489,1680,306,-1,542,-1,-1,2337,1371,739,748,1885,1190,1826,3819,703,3236,1610,871,219,2212,2117,1274,590,undefined,317,263,3449,672,271,1754,484,566,564,214,276,-1,-1,242,2209,330,182,791,286,924,427,-1,769,1537,1754,2352,3946
15/03/2019,19,3364,1565,3616,2830,1677,2625,-1,353,648,199,-1,586,-1,-1,1981,900,458,328,1912,1471,1912,3180,417,2272,1327,768,192,2030,1807,1448,716,undefined,173,183,3062,536,389,1178,269,411,382,119,209,-1,-1,129,1946,255,139,817,183,907,306,-1,641,739,1178,2150,3159
15/03/2019,20,2556,1267,3353,2404,1627,2286,-1,218,374,174,-1,507,-1,-1,1916,671,351,189,1741,1414,1826,3050,383,1504,1067,719,166,1095,1248,1331,739,undefined,154,151,2836,452,465,886,171,308,301,109,155,-1,-1,92,1602,211,88,713,165,875,241,-1,568,483,886,2464,2864
15/03/2019,21,1576,675,3216,2000,1112,2026,-1,164,261,114,-1,388,-1,-1,1580,495,230,148,1490,1161,1419,2555,323,1173,685,675,134,905,1041,1258,783,undefined,90,145,2451,471,480,714,164,267,215,101,94,-1,-1,88,1338,195,117,516,189,743,201,-1,461,295,714,2057,2515
15/03/2019,22,960,492,2576,1493,1063,1724,-1,104,166,66,-1,294,-1,-1,1251,407,249,140,1291,1002,1251,2009,262,873,461,475,154,1029,1112,1290,714,undefined,119,112,1786,518,286,553,162,445,142,77,71,-1,-1,60,929,167,144,465,128,624,179,-1,349,215,553,1013,1912
15/03/2019,23,539,317,1776,1259,739,1163,-1,64,129,62,-1,195,-1,-1,662,315,123,113,822,564,966,1672,173,679,288,357,84,416,507,796,411,undefined,82,123,1088,550,136,395,88,166,88,47,44,-1,-1,25,663,126,117,174,99,521,104,-1,230,243,395,696,1381
16/03/2019,0,315,228,1150,1181,571,783,-1,30,43,20,-1,66,-1,-1,339,199,79,51,534,443,850,1010,108,350,205,181,38,153,265,638,190,undefined,49,59,604,428,80,257,51,59,44,33,29,-1,-1,24,486,53,82,75,53,326,45,-1,135,74,257,444,1048
16/03/2019,1,242,159,687,587,151,463,-1,17,26,6,-1,24,-1,-1,249,98,42,29,279,242,545,725,125,210,113,145,33,69,144,487,102,undefined,31,32,422,314,23,151,16,40,37,14,10,-1,-1,15,313,38,81,35,54,329,49,-1,114,51,151,317,676
16/03/2019,2,192,92,469,478,79,247,-1,14,30,9,-1,31,-1,-1,121,55,36,19,234,86,375,470,65,96,79,165,19,75,77,331,21,undefined,12,8,158,302,8,97,16,30,24,6,6,-1,-1,4,236,26,58,8,39,161,32,-1,64,21,97,274,408
16/03/2019,3,110,98,393,631,34,123,-1,3,26,12,-1,4,-1,-1,105,43,25,2,179,165,278,363,36,69,66,136,8,50,39,269,11,undefined,15,12,89,162,15,46,16,12,15,6,7,-1,-1,5,236,20,66,9,41,111,37,-1,37,29,46,184,312
16/03/2019,4,69,42,196,126,45,139,-1,2,9,6,-1,14,-1,-1,54,31,22,7,94,93,188,351,24,53,17,100,10,28,26,162,18,undefined,5,4,50,89,8,28,4,10,11,1,-1,-1,-1,4,103,16,18,16,21,63,10,-1,21,20,28,100,163
16/03/2019,5,113,49,180,87,38,113,-1,21,34,4,-1,10,-1,-1,70,28,28,17,46,85,99,176,47,119,50,60,11,82,38,94,8,undefined,10,18,91,14,12,45,15,18,12,4,2,-1,-1,1,122,19,29,2,10,17,8,-1,10,23,45,106,170
16/03/2019,6,69,82,158,152,53,234,-1,46,59,19,-1,37,-1,-1,84,76,59,39,64,26,116,204,85,349,132,142,39,122,111,100,22,undefined,42,31,252,24,9,123,16,60,1,9,11,-1,-1,12,117,66,81,10,22,34,13,-1,23,74,123,129,240
16/03/2019,7,157,129,240,268,89,444,-1,85,86,44,-1,78,-1,-1,176,155,132,52,54,56,113,474,154,616,266,273,66,216,222,99,18,undefined,60,77,481,50,19,190,72,50,-1,16,16,-1,-1,12,219,126,82,25,76,54,37,-1,79,96,190,244,352
16/03/2019,8,351,321,487,579,149,622,-1,167,162,69,-1,187,-1,-1,288,313,191,111,117,111,176,958,301,979,478,546,129,439,410,163,83,undefined,82,88,829,125,70,332,94,129,-1,58,29,-1,-1,59,444,278,168,97,110,143,64,-1,144,234,332,517,733
16/03/2019,9,883,802,867,1233,275,1029,-1,222,210,112,-1,322,-1,-1,609,568,251,139,171,172,268,1661,568,1632,859,878,225,796,812,304,143,undefined,102,118,1356,154,131,583,187,198,-1,146,84,-1,-1,63,836,479,302,279,198,333,124,-1,245,340,583,895,1417
16/03/2019,10,1692,1380,1159,1795,615,1306,-1,291,243,115,-1,342,-1,-1,867,864,230,188,425,230,353,1978,612,2091,1254,1267,383,1286,1260,438,212,undefined,146,188,1712,197,204,962,228,208,-1,129,90,-1,-1,96,1252,685,376,349,276,400,150,-1,426,471,962,1106,2018
16/03/2019,11,2538,1849,1684,2371,886,1523,-1,354,271,120,-1,315,-1,-1,1329,1153,370,222,796,538,614,2466,658,2122,1429,1586,415,1530,1285,577,217,undefined,157,204,1975,235,280,945,233,213,-1,160,93,-1,-1,101,1730,718,530,473,283,552,173,-1,538,430,945,1289,2722
16/03/2019,12,2903,2290,2496,2887,1111,1885,-1,330,229,91,-1,342,-1,-1,1641,1369,384,201,1270,616,915,2583,666,2117,1549,1930,435,2122,1396,762,343,undefined,185,206,2306,258,286,869,155,300,-1,259,128,-1,-1,146,1827,925,788,491,276,649,256,-1,536,376,869,1454,3096
16/03/2019,13,3481,2264,2880,3252,1342,1931,-1,308,217,115,-1,430,-1,-1,2069,1438,362,246,1349,746,1023,2931,721,1811,1717,1851,391,2571,1651,891,388,undefined,139,257,2427,203,309,863,215,518,-1,272,127,-1,-1,214,1814,868,577,574,336,779,298,-1,730,374,863,1658,3221
16/03/2019,14,3765,2551,3284,3634,1495,2305,-1,350,165,128,-1,395,-1,-1,2311,1327,385,230,1468,599,1100,2974,592,1762,1907,1815,364,2645,1511,843,404,undefined,248,244,2582,265,220,876,155,305,-1,258,149,-1,-1,158,2098,757,540,596,363,783,273,-1,628,394,876,1704,3536
16/03/2019,15,4054,2890,3531,4010,1654,2348,-1,287,182,104,-1,545,-1,-1,2530,1409,316,227,1318,685,1217,3149,517,1956,1921,1392,296,2938,1473,858,470,undefined,145,199,2437,218,217,953,133,289,-1,162,126,-1,-1,99,2001,575,376,603,247,696,252,-1,660,459,953,2044,3777
16/03/2019,16,3880,2705,3368,3731,1621,2320,-1,284,214,80,-1,439,-1,-1,2543,1362,369,223,1340,660,1273,3063,675,2131,1633,895,230,2711,1407,960,582,undefined,112,206,2557,307,278,986,192,338,-1,133,155,-1,-1,112,1940,471,228,672,226,722,216,-1,535,638,986,2013,3654
16/03/2019,17,3656,2196,3201,3029,1651,2252,-1,320,222,85,-1,636,-1,-1,2352,913,413,190,1456,903,1360,2914,511,1847,1707,839,188,2198,1247,1021,477,undefined,169,246,2783,229,262,1015,169,303,-1,99,135,-1,-1,135,1629,297,214,702,203,725,269,-1,565,941,1015,2109,3235
16/03/2019,18,3242,1700,3318,2721,1861,2263,-1,346,277,139,-1,1021,-1,-1,2430,718,451,217,1684,1101,1450,2865,604,2786,1729,680,210,2180,1127,1154,676,undefined,172,210,2751,202,320,1269,206,405,-1,43,98,-1,-1,118,1621,288,127,814,216,614,266,-1,585,1921,1269,2002,3033
16/03/2019,19,2534,1118,3741,2840,1994,2179,-1,298,322,129,-1,1152,-1,-1,2388,619,439,229,1836,1594,1766,2904,579,2577,1144,747,200,2076,964,1290,913,undefined,151,243,3061,279,606,1403,216,331,62,38,80,-1,-1,91,1838,309,163,825,213,731,257,-1,625,3463,1403,2433,3274
16/03/2019,20,1784,714,3589,2462,1912,1959,-1,177,227,109,-1,844,-1,-1,2032,600,408,149,1623,1480,1664,2542,507,1864,946,790,174,1276,736,1459,1221,undefined,163,239,3781,326,760,956,269,275,184,72,80,-1,-1,88,1421,236,131,928,234,767,218,-1,441,770,956,1716,2810
16/03/2019,21,1079,497,2767,1797,1648,1738,-1,179,174,138,-1,681,-1,-1,1536,361,272,114,1346,1212,1434,2435,313,961,1011,559,179,1404,655,1235,1266,undefined,145,162,3001,281,764,714,204,218,122,83,56,-1,-1,53,1018,229,137,659,141,690,194,-1,436,2353,714,1211,2337
16/03/2019,22,1009,491,2415,1414,1305,1702,-1,200,102,161,-1,742,-1,-1,1043,466,239,121,1188,1013,1315,1981,299,1255,878,418,118,908,514,1453,1207,undefined,90,145,2642,374,563,980,187,562,70,52,49,-1,-1,29,837,163,64,526,144,678,116,-1,338,1757,980,1079,1889
16/03/2019,23,556,344,1853,1002,996,1436,-1,96,64,79,-1,333,-1,-1,774,350,165,95,842,1074,1120,1618,244,707,579,347,84,419,362,1086,776,undefined,104,93,1934,442,388,507,80,183,62,50,32,-1,-1,28,587,113,115,292,104,669,96,-1,334,252,507,1367,1446
17/03/2019,0,399,186,1168,782,685,989,-1,53,44,45,-1,105,-1,-1,379,225,72,78,507,555,935,1200,114,410,431,246,38,253,240,766,426,undefined,46,84,1245,357,121,357,63,76,39,29,26,-1,-1,18,453,52,81,88,57,467,51,-1,196,86,357,781,1241
17/03/2019,1,295,199,764,518,279,594,-1,19,44,12,-1,43,-1,-1,397,136,49,46,498,318,869,955,100,258,202,183,60,124,111,690,145,undefined,28,57,639,339,44,228,19,61,19,34,32,-1,-1,5,320,68,66,21,34,492,40,-1,130,29,228,438,797
17/03/2019,2,175,123,677,380,114,345,-1,17,29,27,-1,31,-1,-1,171,78,28,29,235,199,535,620,62,161,114,166,16,86,51,445,46,undefined,22,37,360,199,35,178,12,47,27,18,14,-1,-1,1,204,26,59,11,29,210,32,-1,51,49,178,322,583
17/03/2019,3,143,103,470,255,110,233,-1,12,21,15,-1,26,-1,-1,108,80,22,23,239,126,493,511,72,118,76,141,22,94,47,377,34,undefined,17,24,200,136,30,85,19,11,17,4,2,-1,-1,4,171,30,46,7,31,215,21,-1,62,41,85,230,427
17/03/2019,4,49,80,200,148,62,162,-1,2,18,8,-1,7,-1,-1,63,36,14,2,114,98,286,260,46,76,52,115,18,64,35,160,26,undefined,13,16,74,53,8,62,14,12,11,9,6,-1,-1,-1,100,18,29,13,22,70,24,-1,24,16,62,130,295
17/03/2019,5,32,61,122,127,39,134,-1,9,17,9,-1,12,-1,-1,48,38,43,25,83,74,252,241,70,113,30,51,11,48,19,226,3,undefined,10,18,59,19,11,48,13,12,3,1,1,-1,-1,2,74,15,16,3,14,32,9,-1,30,21,48,70,234
17/03/2019,6,40,30,98,163,52,166,-1,28,29,15,-1,29,-1,-1,39,36,42,25,48,37,89,249,63,244,64,85,14,118,52,119,9,undefined,27,26,144,29,5,88,23,24,8,-1,-1,-1,-1,3,81,25,31,12,17,22,6,-1,36,32,88,100,267
17/03/2019,7,93,68,123,195,55,232,-1,80,62,22,-1,94,-1,-1,113,51,91,37,45,73,95,360,85,516,176,159,30,135,151,105,27,undefined,49,38,377,30,11,146,39,57,24,12,9,-1,-1,6,179,101,60,28,30,46,16,-1,39,60,146,111,331
17/03/2019,8,215,174,328,424,130,533,-1,158,123,78,-1,202,-1,-1,251,151,126,45,67,97,94,665,185,815,336,373,84,313,313,86,59,undefined,115,81,802,95,52,235,73,70,39,38,28,-1,-1,22,407,162,125,51,81,113,62,-1,112,176,235,274,601
17/03/2019,9,635,452,580,748,279,796,-1,234,161,103,-1,301,-1,-1,383,377,156,85,162,223,215,1220,340,1385,666,760,175,694,570,181,117,undefined,103,134,1352,126,107,479,167,142,75,79,62,-1,-1,52,695,386,240,186,143,248,90,-1,230,313,479,564,951
17/03/2019,10,1257,970,976,1452,563,1273,-1,269,184,102,-1,475,-1,-1,773,784,215,156,396,290,364,1628,481,1840,1134,1162,328,1458,747,421,177,undefined,108,162,1983,168,135,709,150,213,105,144,86,-1,-1,92,1101,594,371,326,231,328,155,-1,387,453,709,1319,1707
17/03/2019,11,1915,1585,1322,1759,960,1465,-1,301,186,100,-1,409,-1,-1,1091,1001,345,174,777,475,587,2264,549,2043,1293,1535,346,1955,974,447,219,undefined,126,163,2179,183,214,869,311,288,165,166,107,-1,-1,97,1276,729,570,376,239,474,109,-1,461,386,869,1397,2267
17/03/2019,12,2741,1818,2023,2548,1249,1790,-1,303,185,94,-1,513,-1,-1,1533,1185,424,206,1216,705,831,2469,652,1925,1417,1729,410,2219,1143,712,313,undefined,121,166,2396,229,303,829,132,317,320,222,95,-1,-1,128,1770,937,618,498,316,584,171,-1,549,442,829,1203,2851
17/03/2019,13,3071,1967,2361,2756,1478,1891,-1,305,171,88,-1,485,-1,-1,1893,1183,347,174,1360,724,1006,2740,485,1806,1503,1897,413,2498,1390,859,406,undefined,202,270,2650,158,299,734,145,527,411,230,93,-1,-1,182,1877,900,702,548,399,633,246,-1,586,382,734,1251,3101
17/03/2019,14,3296,2058,2568,2911,1490,1963,-1,284,138,76,-1,505,-1,-1,1871,1187,281,177,1304,611,972,2681,456,1664,1427,1732,386,2612,1298,875,490,undefined,111,162,2717,205,349,772,93,260,258,201,107,-1,-1,124,1762,795,459,552,308,585,224,-1,556,359,772,1445,3202
17/03/2019,15,3395,1962,2569,2780,1494,2011,-1,302,130,63,-1,574,-1,-1,1810,1051,273,150,1215,458,963,2497,420,1542,1481,1308,343,2440,1209,818,595,undefined,114,189,2647,192,201,694,86,264,244,203,120,-1,-1,107,1466,619,343,507,280,594,245,-1,419,296,694,1724,2773
17/03/2019,16,2958,1832,2403,2849,1471,1935,-1,231,119,45,-1,516,-1,-1,1964,942,241,157,1101,520,920,2575,462,1442,1360,990,275,2448,1307,701,782,undefined,90,177,2577,139,244,672,107,263,239,169,117,-1,-1,140,1641,583,370,618,248,549,221,-1,424,359,672,1611,2846
17/03/2019,17,2620,1659,2595,2635,1380,1843,-1,214,138,39,-1,456,-1,-1,1924,716,334,150,1156,869,980,2454,390,1824,1569,649,211,1668,868,810,715,undefined,112,131,2646,198,317,851,120,231,189,130,95,-1,-1,131,1477,355,170,464,186,534,234,-1,495,429,851,1667,2673
17/03/2019,18,2226,1211,2777,2437,1827,1726,-1,255,236,47,-1,629,-1,-1,1885,701,259,125,1255,903,1124,2310,526,2459,1735,641,166,2293,1057,881,729,undefined,119,214,2981,248,298,954,110,355,244,85,106,-1,-1,87,1404,267,186,495,229,550,241,-1,503,422,954,1832,2909
17/03/2019,19,1550,749,2697,2111,1426,1725,-1,185,205,98,-1,619,-1,-1,1740,499,262,113,1250,1053,1165,2467,424,2436,897,750,172,909,682,899,1061,undefined,142,170,2646,209,466,946,125,245,179,53,61,-1,-1,98,1270,234,175,521,263,490,203,-1,423,384,946,2234,2497
17/03/2019,20,1096,441,2259,1543,973,1463,-1,170,121,93,-1,619,-1,-1,1269,407,262,100,1151,1116,983,2128,390,1267,669,677,145,499,435,840,1189,undefined,87,148,2298,179,571,682,119,145,148,33,73,-1,-1,63,873,201,139,548,186,443,149,-1,394,246,682,1558,1789
17/03/2019,21,479,301,1550,1312,743,1229,-1,85,80,62,-1,357,-1,-1,871,343,127,59,787,590,726,1841,254,706,380,507,100,351,336,714,1152,undefined,63,93,1547,152,482,473,59,132,119,25,46,-1,-1,52,661,153,87,345,138,325,98,-1,251,186,473,793,1472
17/03/2019,22,399,209,1159,756,489,861,-1,77,66,37,-1,223,-1,-1,525,267,117,63,570,417,651,1318,158,465,297,359,86,252,258,538,794,undefined,61,59,998,126,325,315,77,365,91,43,60,-1,-1,39,518,99,113,221,87,230,100,-1,141,111,315,768,1218
17/03/2019,23,187,93,632,353,359,625,-1,51,61,19,-1,92,-1,-1,256,106,47,36,269,311,500,871,112,300,355,214,62,116,124,439,254,undefined,73,60,677,80,110,219,35,50,40,33,27,-1,-1,20,309,67,93,58,74,168,56,-1,78,82,219,417,597
18/03/2019,0,93,65,348,249,194,296,-1,13,30,7,-1,50,-1,-1,84,49,22,21,166,124,294,316,50,197,64,153,24,60,73,269,74,undefined,18,42,358,28,14,97,23,21,12,4,8,-1,-1,6,164,28,54,26,38,80,24,-1,50,43,97,245,434
18/03/2019,1,43,35,163,99,54,118,-1,4,13,14,-1,24,-1,-1,64,36,21,11,97,33,180,184,37,69,61,82,20,21,38,208,21,undefined,3,17,250,22,13,25,8,18,8,2,4,-1,-1,1,80,23,38,7,25,27,16,-1,50,26,25,171,130
18/03/2019,2,17,25,89,43,31,52,-1,8,6,4,-1,9,-1,-1,37,9,11,3,46,30,132,113,33,42,36,68,7,15,17,170,21,undefined,5,6,117,8,5,29,6,4,7,5,5,-1,-1,2,57,21,27,3,16,29,14,-1,25,19,29,149,34
18/03/2019,3,23,10,68,36,28,51,-1,1,8,4,-1,4,-1,-1,20,13,7,3,38,34,80,71,57,35,31,57,2,41,9,100,5,undefined,3,5,46,9,3,16,-1,14,7,-1,1,-1,-1,-1,37,5,25,2,23,9,9,-1,13,10,16,83,43
18/03/2019,4,7,22,51,45,31,52,-1,1,12,3,-1,7,-1,-1,36,11,8,5,5,33,46,69,19,46,29,41,12,66,13,67,10,undefined,10,9,34,10,10,19,9,5,11,2,3,-1,-1,3,54,14,23,7,12,13,4,-1,3,9,19,139,78
18/03/2019,5,24,27,90,124,32,243,-1,50,106,28,-1,16,-1,-1,34,37,86,57,12,59,50,135,58,327,80,59,10,78,52,81,21,undefined,26,36,186,24,8,83,34,24,20,3,8,-1,-1,4,87,12,21,7,7,17,4,-1,15,85,83,92,181
18/03/2019,6,147,86,181,192,69,862,-1,147,599,92,-1,105,-1,-1,84,181,224,200,40,24,104,647,234,1167,234,87,24,308,316,95,43,undefined,125,61,909,91,16,409,86,90,53,36,34,-1,-1,26,223,37,48,20,34,65,22,-1,67,557,409,302,478
18/03/2019,7,341,203,402,490,220,1724,-1,460,2242,352,-1,215,-1,-1,349,494,816,799,108,97,186,1419,773,2418,633,251,80,824,755,179,99,undefined,247,141,1423,256,56,1205,338,257,259,181,83,-1,-1,97,572,112,47,67,81,279,169,-1,164,2192,1205,714,968
18/03/2019,8,942,688,870,1185,529,4339,-1,672,4627,633,-1,420,-1,-1,802,910,2168,1799,260,182,402,3035,1519,4844,1455,556,190,1747,1567,290,152,undefined,653,299,3257,759,107,2438,825,725,700,631,207,-1,-1,270,1142,258,88,181,178,827,499,-1,457,4666,2438,2945,1994
18/03/2019,9,1157,711,929,1300,437,2443,-1,356,3025,511,-1,258,-1,-1,833,942,1522,1139,177,254,408,2341,1105,3248,889,1146,143,1242,1132,309,156,undefined,561,258,2065,725,146,1771,789,611,812,869,282,-1,-1,373,1079,251,99,204,178,691,624,-1,474,3291,1771,1866,1781
18/03/2019,10,1640,1270,1208,1727,502,1445,-1,212,962,311,-1,274,-1,-1,989,1183,1040,558,409,261,535,2129,627,2154,603,1324,165,1697,1800,369,205,undefined,225,224,1523,578,194,1156,584,574,693,762,266,-1,-1,255,1191,264,71,299,205,531,346,-1,527,1328,1156,2878,2192
18/03/2019,11,2178,1766,1594,2302,771,1707,-1,239,783,270,-1,322,-1,-1,1147,1365,813,466,672,414,755,2496,628,1835,784,1514,169,1645,1671,534,235,undefined,209,212,1838,561,253,1283,609,580,1160,791,321,-1,-1,319,1410,364,123,362,250,770,445,-1,512,990,1283,3018,2434
18/03/2019,12,3584,2788,2562,3461,961,2396,-1,656,1662,580,-1,490,-1,-1,1942,2195,1894,740,1213,700,1526,3394,1282,2897,1000,2057,188,2427,2277,907,331,undefined,411,442,3182,1218,356,1752,1220,928,1205,1056,354,-1,-1,647,2244,362,219,405,324,1126,497,-1,818,2615,1752,1911,3304
18/03/2019,13,3818,2930,2546,3614,1033,2455,-1,586,1422,539,-1,438,-1,-1,1979,2248,1781,777,1189,677,1302,3720,1087,2695,954,2076,157,2188,1964,941,430,undefined,416,427,3068,1125,358,1838,1180,868,1385,1081,307,-1,-1,634,2315,326,225,431,332,1156,595,-1,980,1979,1838,637,3452
18/03/2019,14,3320,2095,2437,3138,1004,2090,-1,236,865,310,-1,244,-1,-1,1727,1694,936,561,1074,470,984,3129,688,2200,1613,1146,181,2015,2000,659,276,undefined,274,257,1934,754,237,1326,606,527,1072,937,183,-1,-1,388,1777,324,134,365,258,909,519,-1,746,1128,1326,1387,3161
18/03/2019,15,2973,2057,2367,2991,916,2225,-1,272,1288,381,-1,278,-1,-1,1723,1462,788,599,884,409,922,3036,663,2705,864,687,187,1952,1721,682,276,undefined,292,247,1968,592,229,1383,435,492,1036,771,216,-1,-1,450,1752,281,122,407,263,850,554,-1,629,1404,1383,2677,3134
18/03/2019,16,2873,2004,2523,2845,933,3108,-1,399,2952,487,-1,339,-1,-1,2112,1433,868,1099,964,467,931,3621,853,4155,1101,732,198,2353,2004,507,338,undefined,363,321,2318,650,164,2032,480,427,1080,700,238,-1,-1,418,1826,263,138,393,244,823,548,-1,658,2780,2032,1218,3227
18/03/2019,17,3352,1976,3022,3425,1217,4957,-1,794,4027,482,-1,522,-1,-1,2808,1403,1505,1892,1131,602,1160,4314,1212,5399,1541,947,230,2545,2503,708,401,undefined,536,472,3657,824,249,2569,691,491,1184,422,299,-1,-1,373,2329,342,145,490,263,953,598,-1,891,4287,2569,708,4021
18/03/2019,18,2634,1447,3054,2678,1085,3027,-1,477,1917,295,-1,628,-1,-1,2769,896,816,862,1171,705,1170,3714,640,2952,1060,810,233,2108,1953,935,411,undefined,239,220,2908,450,189,1426,368,347,992,131,196,-1,-1,245,1751,310,158,542,252,647,543,-1,664,1741,1426,870,3091
18/03/2019,19,1565,679,2715,1889,845,1697,-1,224,581,189,-1,529,-1,-1,1904,540,363,301,1157,1234,1062,2646,281,1467,547,662,156,1185,1266,861,428,undefined,97,143,2074,303,220,728,183,228,512,82,89,-1,-1,204,1323,218,116,445,174,531,305,-1,472,626,728,752,2064
18/03/2019,20,935,405,2451,1492,769,1353,-1,181,269,96,-1,420,-1,-1,1789,388,275,166,1030,752,933,2403,247,1046,417,609,143,640,847,750,555,undefined,80,155,1741,200,217,571,113,187,526,101,104,-1,-1,117,994,196,121,456,137,526,375,-1,355,372,571,699,1813
18/03/2019,21,635,276,1633,1027,586,1181,-1,92,118,67,-1,303,-1,-1,1029,308,159,100,744,516,702,1673,216,845,364,497,97,1041,1129,636,405,undefined,59,47,1300,179,207,440,75,130,266,100,78,-1,-1,103,559,149,98,307,100,355,224,-1,229,199,440,643,1355
18/03/2019,22,386,188,1100,576,406,849,-1,68,110,33,-1,149,-1,-1,525,181,100,86,464,420,613,1243,130,512,221,318,54,661,614,412,229,undefined,47,60,855,97,121,301,80,88,135,45,34,-1,-1,68,386,87,65,201,97,183,137,-1,112,137,301,309,836
18/03/2019,23,127,73,547,304,222,485,-1,34,57,28,-1,78,-1,-1,214,82,58,42,181,154,300,788,63,272,102,243,43,93,149,263,143,undefined,28,20,475,49,42,174,24,42,70,47,16,-1,-1,24,220,53,75,46,53,70,69,-1,56,77,174,116,423
19/03/2019,0,91,38,192,112,99,193,-1,11,26,4,-1,21,-1,-1,84,40,16,19,100,77,238,279,42,107,40,102,10,54,84,146,22,undefined,12,9,190,34,7,109,11,18,36,15,14,-1,-1,4,125,19,72,15,42,68,29,-1,23,33,109,83,190
19/03/2019,1,50,11,149,42,31,71,-1,2,21,4,-1,11,-1,-1,41,12,16,11,75,36,76,134,27,45,32,90,7,26,43,125,6,undefined,5,8,46,5,8,40,8,10,9,-1,1,-1,-1,8,93,7,36,5,21,26,11,-1,15,21,40,28,74
19/03/2019,2,23,16,75,33,16,35,-1,2,11,7,-1,7,-1,-1,21,9,13,4,32,39,70,100,14,35,28,51,4,13,15,66,7,undefined,3,2,35,8,6,36,3,5,2,-1,-1,-1,-1,1,33,4,27,1,6,23,2,-1,14,8,36,17,40
19/03/2019,3,9,24,42,17,10,25,-1,1,2,1,-1,7,-1,-1,89,12,10,4,30,23,81,93,49,27,49,47,3,40,25,22,-1,undefined,2,5,14,5,3,9,8,7,6,1,-1,-1,-1,-1,39,7,15,-1,13,6,1,-1,7,8,9,23,44
19/03/2019,4,13,11,32,35,21,62,-1,1,4,2,-1,3,-1,-1,9,7,10,4,26,18,48,71,19,53,19,43,4,77,47,17,12,undefined,5,6,30,8,10,11,7,4,8,1,2,-1,-1,-1,58,10,18,5,7,9,4,-1,4,6,11,23,38
19/03/2019,5,58,33,76,85,43,285,-1,59,133,17,-1,21,-1,-1,31,45,80,42,36,30,59,203,47,353,88,79,11,98,77,35,11,undefined,22,33,227,20,12,120,32,26,18,12,10,-1,-1,8,108,14,17,17,10,22,11,-1,13,124,120,35,171
19/03/2019,6,115,82,195,278,81,1006,-1,146,609,83,-1,116,-1,-1,90,257,289,195,49,27,128,823,285,1161,277,163,59,422,365,72,54,undefined,140,62,1001,99,17,438,124,120,58,35,24,-1,-1,23,217,77,44,27,57,70,21,-1,59,657,438,119,508
19/03/2019,7,393,237,372,552,202,2119,-1,510,2464,418,-1,225,-1,-1,364,539,959,834,105,99,176,1515,787,2535,688,625,91,736,965,140,106,undefined,266,140,1655,261,67,1350,336,267,189,230,86,-1,-1,124,584,149,82,110,74,258,130,-1,177,2380,1350,254,1108
19/03/2019,8,898,636,922,1251,533,4531,-1,659,4765,657,-1,432,-1,-1,849,964,2257,1891,252,143,333,2990,1523,4975,1127,1469,196,1602,1740,341,139,undefined,603,310,3270,879,113,2855,857,819,741,796,279,-1,-1,368,1241,349,139,181,201,783,518,-1,455,5110,2855,846,2245
19/03/2019,9,892,667,844,1169,446,2225,-1,329,2864,484,-1,297,-1,-1,837,970,1493,1049,225,209,381,2024,856,3008,595,1554,162,1410,1388,307,176,undefined,462,263,2037,646,104,1674,865,625,840,847,298,-1,-1,447,1020,382,197,191,159,704,518,-1,468,3118,1674,500,1708
19/03/2019,10,1363,1035,1346,1692,425,1438,-1,229,968,263,-1,166,-1,-1,868,1120,840,567,306,240,521,1809,572,1975,397,1735,187,997,977,359,172,undefined,215,158,1156,617,112,1239,586,676,788,661,262,-1,-1,295,1073,446,237,279,220,552,375,-1,434,1382,1239,614,1884
19/03/2019,11,1847,1414,1669,2116,493,1390,-1,221,875,263,-1,246,-1,-1,1248,1471,826,463,596,392,658,2091,924,1814,549,2027,258,995,1162,557,203,undefined,201,164,1627,556,169,1188,616,533,1052,410,281,-1,-1,409,1231,584,306,315,270,686,402,-1,509,1200,1188,297,2144
19/03/2019,12,3210,2783,2670,3361,692,2165,-1,642,1696,480,-1,487,-1,114,1930,2232,1695,671,1144,708,1312,3253,1352,2615,845,2895,276,1691,1669,971,332,undefined,239,308,3153,1117,331,1754,1224,1003,1202,277,278,-1,-1,678,2060,791,557,442,418,1110,494,-1,851,2411,1754,886,3004
19/03/2019,13,3342,2921,2630,3608,769,2330,-1,536,1392,419,-1,447,-1,751,2163,2382,1833,720,1197,726,1311,3394,1039,2571,902,2842,286,1759,1919,880,408,undefined,390,401,2979,1064,357,1747,1225,966,1316,663,258,-1,-1,662,2137,660,551,522,379,1136,667,-1,860,2137,1747,567,3075
19/03/2019,14,2808,2069,2435,2952,747,1770,-1,253,849,300,-1,294,-1,350,1780,1804,1091,569,918,533,1077,3149,610,2078,744,1424,221,1644,1531,681,308,undefined,227,192,1838,697,225,1259,611,682,1028,689,292,-1,-1,443,1608,562,240,422,316,958,534,-1,609,1185,1259,574,2817
19/03/2019,15,2770,1883,2374,2851,789,2394,-1,227,1314,302,-1,251,-1,576,1832,1589,771,614,952,395,1026,3151,683,2807,958,848,177,1999,1652,553,279,undefined,218,176,2101,607,184,1376,510,544,993,433,332,-1,-1,393,1603,413,136,441,232,756,427,-1,615,1393,1376,565,3071
19/03/2019,16,2950,1903,2602,2974,839,3047,-1,457,2839,498,-1,317,-1,837,2416,1447,913,1101,902,472,1114,3844,871,3951,1181,703,199,1948,1748,703,341,undefined,401,190,2389,623,192,2121,502,493,1086,344,392,-1,-1,442,1775,278,142,352,245,903,495,-1,662,2873,2121,704,3291
19/03/2019,17,3189,2030,3158,3362,1266,4989,-1,794,4255,399,-1,464,-1,1530,3040,1471,1460,1836,1036,604,1269,4158,1263,5256,1734,886,232,2973,2546,946,364,undefined,576,311,4029,830,269,2938,715,591,1238,328,394,-1,-1,411,2252,341,142,555,256,1012,758,-1,839,4214,2938,719,4105
19/03/2019,18,2769,1609,3382,2909,1108,3086,-1,524,1855,335,-1,464,-1,829,2654,830,833,873,1253,758,1187,3246,710,3046,1154,860,270,1897,2082,916,389,undefined,229,152,3126,580,276,1587,356,349,883,313,307,-1,-1,291,2118,300,154,600,256,705,557,-1,680,1699,1587,665,3188
19/03/2019,19,1469,748,2782,1951,907,1671,-1,270,584,184,-1,361,-1,467,1846,496,382,323,1218,771,1081,2447,344,1543,519,779,208,1175,849,887,450,undefined,134,116,2220,310,242,790,230,193,453,194,199,-1,-1,210,1483,251,103,463,178,613,343,-1,464,593,790,547,2328
19/03/2019,20,877,420,2340,1328,672,1377,-1,154,288,113,-1,311,-1,379,1418,351,253,169,899,568,839,1937,239,995,430,655,173,985,1329,771,384,undefined,92,78,1490,201,257,579,93,189,432,264,157,-1,-1,145,901,211,116,407,172,505,288,-1,359,340,579,714,1713
19/03/2019,21,480,228,1598,968,598,1138,-1,114,164,75,-1,314,-1,310,936,269,176,100,738,531,615,1653,195,831,368,484,95,365,759,639,320,undefined,70,85,1284,238,171,419,84,121,244,143,81,-1,-1,103,587,115,111,303,106,343,197,-1,222,197,419,562,1384
19/03/2019,22,369,147,1023,632,400,814,-1,60,93,40,-1,168,-1,213,446,181,145,102,450,360,448,1123,156,518,212,308,66,699,816,466,250,undefined,76,62,764,139,93,318,55,105,133,68,59,-1,-1,53,412,91,100,167,60,167,111,-1,169,147,318,250,921
19/03/2019,23,145,51,549,316,231,529,-1,29,62,16,-1,69,-1,164,236,94,69,52,266,113,325,758,79,311,107,262,42,95,188,297,90,undefined,36,36,318,49,59,184,39,31,57,38,17,-1,-1,43,196,44,86,51,61,116,68,-1,84,68,184,126,482
20/03/2019,0,87,66,240,163,87,217,-1,12,19,9,-1,16,-1,57,110,44,27,9,130,69,202,280,27,124,60,130,24,41,61,176,64,undefined,7,15,178,6,7,86,30,23,22,4,8,-1,-1,6,123,30,66,18,38,57,20,-1,48,31,86,103,202
20/03/2019,1,40,33,143,42,44,88,-1,13,15,4,-1,15,-1,10,51,13,15,3,31,26,132,85,23,34,28,109,14,23,71,118,27,undefined,7,5,59,9,8,50,4,12,7,5,3,-1,-1,3,65,8,54,4,36,38,12,-1,29,20,50,61,107
20/03/2019,2,20,15,77,22,19,15,-1,4,9,1,-1,6,-1,12,34,3,11,5,50,45,81,57,7,32,5,74,8,20,26,67,15,undefined,3,2,40,11,5,45,3,2,11,3,3,-1,-1,-1,63,8,15,4,16,16,5,-1,14,6,45,17,40
20/03/2019,3,16,17,53,22,9,25,-1,4,-1,10,-1,3,-1,11,26,10,4,2,22,32,66,85,3,31,14,42,2,25,19,52,13,undefined,3,3,26,3,9,22,-1,6,2,-1,-1,-1,-1,-1,29,7,19,6,6,11,1,-1,7,4,22,39,28
20/03/2019,4,15,13,40,49,17,57,-1,6,6,5,-1,3,-1,32,19,4,9,-1,26,34,21,51,11,32,22,33,5,52,43,38,13,undefined,9,8,17,2,12,24,7,8,5,-1,3,-1,-1,-1,38,3,17,11,2,5,5,-1,12,7,24,9,63
20/03/2019,5,40,39,80,74,39,282,-1,55,128,15,-1,18,-1,92,29,30,122,44,22,36,39,159,51,342,84,50,11,85,82,38,27,undefined,31,32,216,33,4,109,34,33,11,9,8,-1,-1,10,92,19,13,6,17,10,4,-1,11,111,109,57,163
20/03/2019,6,125,88,180,245,73,997,-1,180,650,98,-1,102,-1,247,82,203,252,202,90,22,111,747,274,1228,302,130,21,319,388,55,33,undefined,114,38,996,98,16,404,126,97,68,42,25,-1,-1,24,216,55,52,21,47,63,24,-1,55,610,404,114,500
20/03/2019,7,379,257,368,600,209,1985,-1,444,2272,339,-1,254,-1,559,341,503,945,801,86,71,202,1510,771,2473,706,467,89,711,999,155,61,undefined,274,127,1414,272,45,1321,356,298,204,158,81,-1,-1,97,568,154,64,68,77,236,159,-1,155,2192,1321,232,1192
20/03/2019,8,931,630,894,1118,467,3885,-1,604,4349,617,-1,422,-1,1146,848,988,2162,1781,169,185,325,2737,1555,4766,1049,1117,210,1453,1744,335,164,undefined,622,256,2827,753,113,2436,779,738,757,726,257,-1,-1,288,1090,321,72,176,178,749,503,-1,456,4630,2436,621,2060
20/03/2019,9,1044,671,840,1259,376,2288,-1,312,2889,478,-1,304,-1,578,823,945,1511,977,246,163,350,2069,946,2973,596,1293,147,1304,1306,347,142,undefined,495,230,1634,638,128,1636,821,574,950,963,323,-1,-1,386,933,245,123,223,161,580,622,-1,428,3134,1636,508,1831
20/03/2019,10,1413,1102,1254,1712,402,1291,-1,200,1036,329,-1,201,-1,397,954,1065,836,566,377,257,467,1919,639,1903,483,1369,148,1084,1257,402,193,undefined,263,249,1517,613,117,1129,595,640,841,856,300,-1,-1,306,1000,296,122,273,242,516,367,-1,483,1478,1129,607,1951
20/03/2019,11,1955,1568,1581,2164,479,1309,-1,243,880,227,-1,222,-1,339,1157,1457,807,447,571,405,665,2246,556,2008,613,1507,168,1362,1424,568,212,undefined,230,208,1556,596,227,1314,618,567,1064,946,342,-1,-1,312,1288,387,182,304,203,642,451,-1,467,1133,1314,543,2368
20/03/2019,12,3172,2727,2595,3305,705,2116,-1,607,1795,461,-1,445,-1,464,1954,2182,1725,690,1136,893,1419,3014,1047,2856,860,2266,236,1673,1784,1101,342,undefined,323,280,2727,1116,278,1806,1301,1018,1293,638,338,-1,-1,519,1989,444,299,404,350,1125,508,-1,781,2577,1806,365,3143
20/03/2019,13,2976,2940,2596,3483,722,2231,-1,476,1485,327,-1,481,-1,568,1990,2249,1725,672,1069,712,1342,3141,945,2725,895,2106,241,1508,1687,965,348,undefined,294,302,2629,1057,286,1778,1274,1158,1253,491,299,-1,-1,599,2117,383,257,469,293,1129,537,-1,885,2161,1778,103,3104
20/03/2019,14,2073,2078,2397,2933,617,1969,-1,244,969,236,-1,297,-1,453,1852,1727,1008,519,888,519,988,2424,680,2285,832,941,205,1585,1468,770,308,undefined,286,142,1878,735,211,1303,643,601,1046,636,228,-1,-1,399,1648,413,166,415,222,889,532,-1,688,1218,1303,136,2935
20/03/2019,15,2079,2248,2501,2976,701,2099,-1,244,1373,260,-1,248,-1,512,1892,1578,798,612,872,537,938,2703,691,2694,956,758,200,1592,1652,699,244,undefined,275,116,1872,633,189,1486,581,563,1221,742,225,-1,-1,261,1748,395,147,374,225,767,562,-1,504,1415,1486,59,3088
20/03/2019,16,2638,2097,2661,3008,718,3024,-1,405,3040,546,-1,273,-1,786,2220,1529,899,1043,878,577,1013,3487,925,4132,1078,870,274,1783,1606,735,362,undefined,358,149,2383,683,193,2015,566,597,1032,529,258,-1,-1,331,2047,492,227,350,249,870,526,-1,649,2808,2015,76,3481
20/03/2019,17,3144,2109,3066,3417,1175,4952,-1,699,4003,555,-1,427,-1,1507,2569,1599,1441,1782,1069,673,1262,4576,1271,5062,1409,1243,339,2376,2391,923,372,undefined,577,287,3762,907,257,2540,691,623,1225,451,340,-1,-1,378,2410,1128,335,533,276,983,665,-1,794,4122,2540,70,4236
20/03/2019,18,2662,1601,3027,2685,1214,3054,-1,466,1999,243,-1,415,-1,921,2272,981,842,840,1266,925,1258,3880,670,3062,1068,1368,362,2030,2068,914,526,undefined,400,237,3190,528,266,1483,414,518,994,176,359,-1,-1,329,1970,1432,431,538,326,734,591,-1,608,1713,1483,89,3221
20/03/2019,19,1508,867,2609,1780,849,1835,-1,264,632,165,-1,446,-1,485,1720,553,373,287,1158,754,1016,2625,365,1559,508,1527,406,1573,1238,912,430,undefined,208,123,2033,393,199,799,184,292,535,148,168,-1,-1,184,1402,1776,589,490,367,639,390,-1,501,590,799,99,2173
20/03/2019,20,924,435,2265,1350,747,1506,-1,223,285,110,-1,381,-1,414,1377,383,258,187,973,565,890,2226,265,1096,437,1418,427,734,743,730,430,undefined,102,82,1717,246,251,518,128,173,325,146,128,-1,-1,130,1057,1440,461,438,333,512,265,-1,365,332,518,164,1771
20/03/2019,21,618,285,1836,1100,604,1205,-1,148,213,89,-1,331,-1,313,1053,390,206,140,791,551,718,1726,260,801,354,1053,265,419,496,652,408,undefined,97,67,1406,226,179,484,123,180,364,181,152,-1,-1,90,743,1093,327,418,234,404,241,-1,329,256,484,112,1450
20/03/2019,22,443,190,1155,707,541,948,-1,87,112,60,-1,206,-1,247,557,173,162,92,468,376,518,1469,158,543,229,684,186,1103,641,564,311,undefined,132,97,880,135,110,354,106,411,181,75,91,-1,-1,65,515,624,224,238,202,258,166,-1,160,168,354,73,1012
20/03/2019,23,192,90,594,430,523,596,-1,43,54,30,-1,89,-1,194,268,101,83,55,272,171,350,862,123,393,149,248,68,166,547,323,137,undefined,99,144,1331,97,49,229,35,43,174,81,71,-1,-1,43,312,114,117,88,65,149,98,-1,98,71,229,35,786
21/03/2019,0,112,62,257,172,168,222,-1,22,23,5,-1,30,-1,96,110,60,54,18,153,80,226,304,53,162,63,140,32,28,56,191,49,undefined,18,16,210,43,15,96,13,15,105,58,58,-1,-1,9,145,35,67,34,47,55,40,-1,50,40,96,28,298
21/03/2019,1,38,50,180,74,52,88,-1,2,10,7,-1,6,-1,22,67,10,21,9,76,42,154,151,13,48,62,111,19,20,40,177,35,undefined,11,8,59,33,15,63,5,18,81,62,45,-1,-1,2,67,17,35,46,22,31,23,-1,33,20,63,24,106
21/03/2019,2,27,26,95,37,38,55,-1,2,2,5,-1,8,-1,18,51,10,10,7,44,31,75,67,4,17,18,76,9,28,16,113,9,undefined,4,-1,63,2,7,29,1,8,9,1,17,-1,-1,1,32,13,22,3,24,29,8,-1,21,9,29,9,44
21/03/2019,3,18,11,70,33,8,32,-1,4,2,3,-1,2,-1,13,20,16,19,3,35,20,50,64,13,23,19,53,5,29,7,52,7,undefined,3,1,28,16,3,18,3,5,4,4,1,-1,-1,1,33,10,22,1,7,13,9,-1,14,7,18,18,65
21/03/2019,4,9,30,40,36,7,69,-1,5,2,1,-1,6,-1,24,13,18,3,4,34,25,45,52,9,24,14,38,6,57,15,51,13,undefined,4,7,28,1,11,25,12,6,6,2,3,-1,-1,1,48,8,37,10,10,8,3,-1,3,12,25,6,57
21/03/2019,5,33,32,72,96,28,287,-1,60,120,25,-1,25,-1,98,36,61,100,39,15,30,53,163,51,296,85,90,16,85,68,25,13,undefined,36,24,217,22,6,105,25,26,17,8,6,-1,-1,4,118,29,21,3,11,12,11,-1,10,96,105,12,181
21/03/2019,6,142,87,216,251,95,1083,-1,175,626,84,-1,73,-1,229,96,216,270,178,43,22,96,720,272,1207,252,125,40,297,368,79,43,undefined,98,45,1071,87,9,401,121,105,74,45,40,-1,-1,26,252,56,36,31,41,71,33,-1,56,554,401,45,500
21/03/2019,7,378,256,404,520,193,1982,-1,405,2370,379,-1,217,-1,603,351,451,852,746,91,84,156,1503,804,2560,600,601,105,674,939,157,62,undefined,247,171,1811,265,42,1259,342,260,239,274,96,-1,-1,66,575,200,74,83,90,253,162,-1,153,2209,1259,27,1168
21/03/2019,8,902,629,908,1225,518,4061,-1,584,4577,649,-1,382,-1,1261,850,985,2209,1630,249,189,359,3013,1619,4782,1121,1465,171,1405,1720,403,136,undefined,594,320,3130,841,110,2405,813,760,705,691,250,-1,-1,307,1204,330,139,151,203,757,501,-1,447,4915,2405,91,2300
21/03/2019,9,1059,703,877,1279,452,2450,-1,300,2934,508,-1,234,-1,750,799,1149,1477,1006,178,160,370,2192,1039,3032,701,1447,175,1142,1233,336,142,undefined,543,291,1952,633,141,1746,813,585,809,841,281,-1,-1,329,1052,381,192,216,177,631,551,-1,416,3184,1746,61,1937
21/03/2019,10,1461,1071,1176,1780,494,1490,-1,219,1119,299,47,227,-1,750,917,1307,1037,598,368,351,513,1982,625,1941,648,1665,173,1080,1172,387,146,undefined,258,231,1482,574,134,1207,522,597,795,755,297,-1,-1,285,1099,432,284,264,220,519,436,-1,482,1344,1207,128,2033
21/03/2019,11,1958,1520,1739,2106,524,1420,-1,216,798,255,57,236,-1,438,1110,1392,927,513,577,382,675,2345,542,1772,721,2169,249,1106,1252,523,174,undefined,225,197,1658,525,191,1304,482,559,954,471,288,-1,-1,356,1417,600,404,288,206,639,418,-1,563,1150,1304,90,2243
21/03/2019,12,2877,2727,2331,3258,859,2216,-1,647,1648,402,121,427,-1,581,1903,2164,1690,664,1109,710,1328,3207,1029,2816,947,2898,369,1562,1672,957,327,undefined,273,289,2798,1176,384,1802,1325,953,1049,461,279,-1,-1,471,2164,785,588,448,339,1069,395,-1,784,2528,1802,89,2879
21/03/2019,13,3482,3026,2543,3490,781,2211,-1,607,1503,403,116,488,-1,545,1954,2357,1760,712,1116,713,1463,3490,1072,2717,991,2520,287,1639,1834,939,370,undefined,381,346,2827,992,340,1835,1202,987,1315,1024,262,-1,-1,639,2171,731,578,426,382,1059,589,-1,851,2144,1835,134,3456
21/03/2019,14,2953,2282,2464,3132,906,2114,-1,304,976,319,65,284,-1,450,1921,1820,1049,579,994,484,1141,3222,720,2228,947,1258,264,1611,1625,781,301,undefined,272,285,1910,789,231,1426,677,584,975,684,298,-1,-1,331,1874,562,311,447,289,869,519,-1,615,1190,1426,119,2998
21/03/2019,15,3007,2078,2503,3067,843,2357,-1,277,1332,347,60,284,-1,674,1859,1635,837,647,943,395,1024,3249,718,2907,1120,908,212,1745,1704,747,202,undefined,278,280,2059,599,193,1531,531,561,1029,518,344,-1,-1,303,1730,470,189,380,201,859,476,-1,649,1599,1531,71,3352
21/03/2019,16,3222,2211,2549,3165,1021,3446,-1,431,3016,471,71,335,-1,1165,2063,1583,919,1070,908,462,1057,3523,908,3923,1185,801,221,1943,1849,764,277,undefined,466,368,2915,703,185,2083,653,542,1046,309,363,-1,-1,321,1909,339,223,389,212,863,570,-1,706,2860,2083,97,3839
21/03/2019,17,3676,2352,3004,3628,1586,5375,-1,725,4003,628,134,459,-1,2242,2591,1787,1600,1730,1103,697,1271,4474,1340,5225,1625,953,304,2619,2670,1018,379,undefined,760,583,4229,878,302,2737,764,686,1222,331,428,-1,-1,396,2606,401,168,496,222,917,747,-1,926,4254,2737,84,4468
21/03/2019,18,2969,1867,3104,3038,1436,3200,-1,511,2111,379,131,542,-1,1437,2392,1237,997,859,1343,868,1358,3825,661,3032,1182,855,248,2394,2592,1018,455,undefined,580,511,3956,672,235,1617,407,579,860,164,309,-1,-1,269,1971,326,138,562,203,692,572,-1,718,1702,1617,101,3816
21/03/2019,19,2169,1063,2556,2086,1037,1819,-1,265,668,204,149,440,-1,691,1652,588,499,336,1187,937,1104,2910,399,1649,589,691,218,2530,1975,996,432,undefined,411,290,2502,348,275,815,215,375,460,169,181,-1,-1,226,1453,278,112,594,187,617,338,-1,534,661,815,150,2529
21/03/2019,20,1593,729,2348,1583,807,1553,-1,176,303,105,144,448,-1,557,1637,530,252,184,1150,770,990,2600,248,1107,444,679,151,779,848,867,537,undefined,150,128,1888,273,232,584,147,218,401,262,133,-1,-1,157,1227,192,158,449,175,543,321,-1,414,368,584,145,2025
21/03/2019,21,945,368,2135,1239,816,1307,-1,110,180,75,111,301,-1,416,1091,357,245,124,940,532,833,2116,213,965,342,582,131,1053,810,719,442,undefined,132,99,1514,294,161,452,84,186,249,239,134,-1,-1,86,931,147,92,441,140,431,258,-1,302,238,452,119,1715
21/03/2019,22,576,264,1391,1140,1160,1315,-1,120,163,67,58,221,-1,692,627,348,513,231,652,672,900,1946,259,903,332,373,127,2054,1604,709,346,undefined,680,805,2311,236,117,402,143,521,160,147,97,-1,-1,78,640,154,107,212,124,352,143,-1,203,236,402,54,1891
21/03/2019,23,270,185,776,655,638,765,-1,77,74,23,27,110,-1,339,279,197,175,109,335,411,518,1352,159,512,199,290,83,379,557,475,194,undefined,208,261,1281,122,63,324,50,109,42,36,20,-1,-1,35,342,117,114,79,72,197,82,-1,88,193,324,39,1075
22/03/2019,0,145,255,405,286,265,366,-1,11,39,13,11,36,-1,126,144,96,48,46,214,174,379,507,76,196,47,181,32,111,187,259,62,undefined,41,45,425,85,17,157,22,40,30,13,15,-1,-1,14,208,32,74,28,42,91,34,-1,39,36,157,23,456
22/03/2019,1,122,89,210,164,91,131,-1,4,15,9,6,22,-1,39,70,49,42,14,99,103,190,295,63,64,49,112,14,44,70,171,21,undefined,15,28,133,53,15,73,5,9,7,7,7,-1,-1,9,102,12,73,15,40,65,31,-1,26,35,73,5,170
22/03/2019,2,37,46,177,121,52,75,-1,5,7,2,-1,13,-1,25,60,39,20,22,57,60,166,190,39,50,28,90,10,37,41,102,19,undefined,4,10,94,34,13,52,5,12,8,4,5,-1,-1,2,107,12,40,12,14,45,13,-1,20,19,52,10,145
22/03/2019,3,22,23,102,58,39,41,-1,7,11,7,-1,1,-1,10,51,20,16,12,32,59,213,139,39,49,15,72,11,36,17,52,8,undefined,6,5,49,23,10,30,9,9,3,-1,1,-1,-1,3,91,13,29,3,21,26,11,-1,9,9,30,20,82
22/03/2019,4,33,19,79,69,24,66,-1,2,12,4,1,4,-1,37,31,20,10,14,30,35,154,123,15,30,11,85,6,65,33,52,10,undefined,3,7,44,21,9,14,5,10,10,2,2,-1,-1,-1,71,9,15,5,10,20,11,-1,10,8,14,14,76
22/03/2019,5,24,28,69,109,35,280,-1,47,98,20,11,24,-1,111,28,31,96,32,19,36,67,177,42,327,72,92,7,98,70,21,27,undefined,20,39,246,47,12,108,23,27,21,11,10,-1,-1,5,79,16,22,6,6,25,10,-1,18,94,108,5,196
22/03/2019,6,99,77,164,240,84,848,-1,132,513,85,23,83,-1,278,79,187,252,190,59,52,80,568,202,1078,272,142,44,276,352,75,40,undefined,94,41,892,73,17,351,154,83,52,46,38,-1,-1,24,188,69,44,37,36,55,22,-1,61,503,351,32,405
22/03/2019,7,390,241,411,513,278,1841,-1,365,2139,332,66,228,-1,679,291,617,828,784,80,80,181,1440,717,2352,535,426,102,664,1036,144,63,undefined,238,127,1408,201,43,1277,362,282,221,199,100,-1,-1,82,528,166,122,77,77,233,154,-1,139,2012,1277,50,1069
22/03/2019,8,919,629,876,1009,474,4026,-1,572,3810,554,81,370,-1,1304,726,863,2169,1787,210,171,335,2429,1454,4275,919,888,156,1236,1543,343,171,undefined,555,268,2329,609,119,2022,808,712,630,686,234,-1,-1,310,1136,281,167,170,190,666,338,-1,392,3927,2022,81,1530
22/03/2019,9,1057,833,799,1234,466,2736,-1,348,3067,547,45,318,-1,870,790,1043,1581,1255,208,211,362,1979,1024,3247,573,795,151,1198,1187,308,149,undefined,478,228,1645,665,148,1631,830,684,756,574,223,-1,-1,281,1130,316,174,209,194,556,387,-1,407,3350,1631,92,1569
22/03/2019,10,1627,1309,1218,1763,545,1510,-1,193,1023,320,40,209,-1,728,929,1243,911,561,375,293,544,1965,581,1997,532,1022,197,1328,1149,434,181,undefined,255,259,1366,565,127,1221,568,584,888,624,207,-1,-1,269,1052,400,240,293,196,520,390,-1,488,1279,1221,70,2140
22/03/2019,11,2302,1786,1553,2203,707,1623,-1,246,918,288,63,283,-1,809,1122,1528,854,510,648,353,775,2477,645,1818,612,1284,204,1576,1433,612,228,undefined,238,279,1803,515,187,1322,624,608,880,685,217,-1,-1,322,1446,500,382,361,274,663,399,-1,511,1157,1322,68,2217
22/03/2019,12,3651,2967,2579,3076,1012,2577,-1,629,1824,561,115,399,-1,952,1923,2140,1876,668,1196,735,1749,3266,1256,2842,857,1910,292,1907,1647,1153,342,undefined,367,314,3101,1119,411,1951,1324,1031,1165,930,358,-1,-1,448,2193,648,576,430,338,962,483,-1,806,2483,1951,83,2997
22/03/2019,13,4123,2964,2616,3651,948,2707,-1,551,1517,641,102,541,-1,1039,1985,2298,1826,712,1120,786,1439,3457,1174,2827,908,1903,225,1757,1868,1028,435,undefined,398,408,3351,1350,381,2024,1421,982,1112,1024,268,-1,-1,601,2362,656,524,478,377,1058,498,-1,991,2177,2024,102,3270
22/03/2019,14,3385,2435,2452,3404,1001,2429,-1,283,974,319,64,341,-1,829,1698,1834,987,599,1063,528,992,3164,671,2448,936,1366,254,1911,1567,738,315,undefined,283,308,2356,713,240,1501,707,599,979,835,277,-1,-1,376,1797,512,285,439,265,812,503,-1,698,1310,1501,90,3113
22/03/2019,15,3249,2168,2447,3195,997,2865,-1,291,1231,340,65,309,-1,1023,1897,1556,835,602,1001,454,932,3246,662,2937,1079,1100,249,1784,1765,738,285,undefined,284,270,2568,685,171,1610,512,536,1063,769,355,-1,-1,270,1746,485,252,408,249,786,537,-1,664,1448,1610,45,3399
22/03/2019,16,3584,2570,2945,3359,1563,3579,-1,514,2505,474,56,331,-1,1320,2188,1609,954,1060,1000,434,1002,3736,914,3980,1299,1079,260,1987,1804,845,296,undefined,306,313,3440,650,213,2125,636,585,894,679,354,-1,-1,256,2090,499,214,461,238,880,495,-1,729,2701,2125,77,3554
22/03/2019,17,4041,2845,3538,3946,2305,5240,-1,664,3179,477,119,638,-1,1936,2790,1766,1560,1465,1353,800,1409,4266,1226,4467,1722,1027,302,2898,2754,1269,386,undefined,454,533,5069,959,236,2732,753,714,1017,850,227,-1,-1,343,2736,484,200,617,303,1103,654,-1,900,3477,2732,71,4629
22/03/2019,18,3811,2269,3700,3546,2108,3759,-1,434,1470,350,129,563,-1,1484,2613,1364,955,773,1679,1111,1412,4098,602,2933,1493,841,261,2547,2768,1258,440,undefined,384,522,5661,696,334,1787,477,562,551,411,182,-1,-1,234,2205,318,212,695,299,949,353,-1,727,1329,1787,86,4338
22/03/2019,19,2906,1641,3280,2729,1584,2633,-1,334,604,167,208,607,-1,1058,2010,870,606,385,1714,1121,1451,3256,374,1682,1084,736,197,2486,2116,1236,593,undefined,463,372,4059,504,343,1105,266,437,362,125,120,-1,-1,110,1673,267,137,698,227,835,246,-1,626,657,1105,115,3050
22/03/2019,20,2166,1107,3049,2290,1398,2160,-1,201,326,127,209,614,-1,835,2007,544,327,197,1550,1216,1192,2733,288,1121,1039,762,189,1199,892,1179,720,undefined,119,163,3691,357,410,818,159,264,270,94,131,-1,-1,85,1455,246,127,679,186,789,251,-1,632,456,818,171,2447
22/03/2019,21,1517,604,3089,2204,1868,2104,-1,165,209,102,127,479,-1,800,1607,418,258,177,1348,995,1085,2551,264,975,851,604,155,1154,738,1190,891,undefined,152,202,2451,408,342,558,129,229,249,52,88,-1,-1,55,1274,224,128,580,200,705,262,-1,468,243,558,81,2584
22/03/2019,22,906,446,2428,2017,2301,1824,-1,134,159,70,90,338,-1,679,1087,445,437,256,1097,977,1216,2256,219,875,497,459,121,2336,1390,1179,654,undefined,603,904,2280,523,254,590,179,476,156,57,49,-1,-1,57,893,161,110,356,131,661,136,-1,354,242,590,74,2353
22/03/2019,23,618,412,1822,1642,2167,1544,-1,124,145,57,75,232,-1,860,716,400,541,214,808,718,1174,1999,337,1124,500,423,117,1168,1054,1007,400,undefined,397,554,2499,617,178,500,134,257,107,80,60,-1,-1,44,702,174,102,198,105,539,126,-1,276,225,500,41,2219
23/03/2019,0,354,270,1112,1143,1114,858,-1,68,56,42,19,122,-1,354,435,183,91,71,489,490,848,1176,121,458,244,285,67,680,313,606,291,undefined,76,114,771,483,47,302,48,99,28,40,20,-1,-1,20,380,82,102,79,101,390,61,-1,133,101,302,27,1151
23/03/2019,1,196,169,814,547,528,420,-1,27,34,19,17,50,-1,206,263,97,60,37,459,355,608,728,79,228,170,214,37,358,145,523,86,undefined,30,29,377,399,35,179,29,59,14,12,10,-1,-1,10,308,58,107,10,39,322,33,-1,101,51,179,18,760
23/03/2019,2,146,119,503,329,244,287,-1,5,24,6,1,19,-1,154,215,72,27,17,290,293,472,650,32,86,58,210,17,237,108,371,52,undefined,10,18,213,300,19,135,4,31,4,9,5,-1,-1,5,235,11,60,10,33,171,20,-1,74,38,135,10,466
23/03/2019,3,109,72,332,266,186,203,-1,12,22,9,1,14,-1,88,124,43,23,6,138,254,352,465,47,81,37,158,14,202,48,269,30,undefined,25,19,118,193,19,59,7,26,15,5,3,-1,-1,6,151,27,58,10,18,84,29,-1,41,25,59,15,359
23/03/2019,4,72,60,133,116,182,118,-1,10,14,3,2,12,-1,57,60,55,8,9,89,166,231,246,37,77,32,116,10,177,46,164,43,undefined,10,15,91,68,2,31,11,13,5,2,1,-1,-1,4,116,15,23,17,24,49,16,-1,33,21,31,12,204
23/03/2019,5,49,31,121,107,239,113,-1,18,23,7,9,4,-1,68,43,25,41,16,54,78,133,252,37,89,30,99,6,366,32,98,16,undefined,20,18,81,25,14,71,20,15,7,1,1,-1,-1,1,90,16,48,9,27,29,4,-1,9,25,71,5,208
23/03/2019,6,50,36,92,127,350,245,-1,50,41,12,19,20,-1,96,40,58,60,23,27,37,97,240,44,281,63,116,29,580,207,78,21,undefined,46,34,296,21,3,85,52,33,30,13,9,-1,-1,7,77,64,57,20,19,34,7,-1,17,37,85,13,265
23/03/2019,7,111,92,143,271,102,315,-1,63,57,24,5,40,-1,106,78,126,86,30,59,53,95,363,72,534,119,191,58,806,622,97,36,undefined,43,16,406,49,17,175,72,59,31,22,27,-1,-1,15,153,100,45,44,40,30,29,-1,65,68,175,37,321
23/03/2019,8,332,206,268,445,161,515,-1,114,98,60,15,102,-1,227,177,322,143,87,106,41,107,787,135,802,220,457,129,1309,1050,121,81,undefined,52,76,707,116,64,390,137,106,138,68,66,-1,-1,69,312,223,152,96,110,109,125,-1,131,174,390,17,637
23/03/2019,9,765,657,436,871,192,906,-1,107,134,94,12,100,-1,268,286,680,193,90,161,117,287,1169,271,1150,288,727,212,1772,1319,228,115,undefined,81,91,971,132,111,488,156,170,110,73,47,-1,-1,78,531,372,185,213,166,303,111,-1,218,195,488,17,1100
23/03/2019,10,1346,1209,589,1255,202,1006,-1,140,172,55,7,88,-1,273,476,830,264,121,277,236,414,1471,283,1472,430,903,348,1916,1427,393,149,undefined,69,35,1114,170,104,733,186,235,91,62,38,-1,-1,94,734,556,244,318,259,343,97,-1,400,253,733,100,1546
23/03/2019,11,2319,1852,1284,2046,574,1219,-1,223,186,90,50,283,-1,446,739,1205,259,189,612,472,617,1994,274,1318,780,1358,355,2795,2160,548,189,undefined,107,140,2041,173,143,889,151,219,144,149,96,-1,-1,128,1309,658,478,507,315,569,151,-1,451,268,889,22,2106
23/03/2019,12,3026,2169,1891,2547,932,1492,-1,203,183,91,40,324,-1,549,1315,1399,309,204,1166,455,870,2497,295,1432,967,1769,385,3883,2700,777,332,undefined,187,213,3237,188,276,871,116,365,306,178,94,-1,-1,140,1660,832,639,499,344,659,149,-1,577,470,871,40,2834
23/03/2019,13,3618,2316,2230,2935,1032,1958,-1,226,154,93,76,342,-1,664,1536,1487,326,211,1490,575,763,2951,252,1369,1005,1852,389,4713,3072,880,335,undefined,173,267,3440,223,245,827,135,438,379,235,143,-1,-1,132,1760,767,569,586,343,692,180,-1,745,347,827,35,3032
23/03/2019,14,3708,2427,2433,3085,1273,2061,-1,221,171,83,46,323,-1,611,1636,1411,351,176,1494,571,943,2944,314,1569,1006,1568,332,4174,2889,869,399,undefined,142,220,3649,251,236,843,134,273,431,180,141,-1,-1,143,1872,653,409,560,364,619,214,-1,602,347,843,38,3012
23/03/2019,15,3952,2472,2642,3222,1354,2174,-1,262,158,109,98,405,-1,711,1709,1434,517,200,1472,523,1125,2891,385,1368,1229,1322,294,4032,2848,944,400,undefined,132,211,3608,260,237,886,140,234,380,98,124,-1,-1,104,1862,632,296,562,305,700,159,-1,627,509,886,48,3145
23/03/2019,16,3639,2589,2715,3261,1772,2647,-1,307,158,65,111,422,-1,867,1871,1387,347,205,1292,497,1074,2784,322,1556,1228,1087,230,5338,3189,899,400,undefined,278,392,4393,264,221,1033,156,331,402,70,142,-1,-1,103,1809,408,248,612,250,757,210,-1,477,875,1033,45,3265
23/03/2019,17,3481,2213,2805,3064,2068,2558,-1,260,213,82,139,748,-1,801,1906,1044,470,188,1453,804,1133,2743,399,1702,1406,799,180,4099,2665,1003,573,undefined,195,360,4414,249,267,1224,206,304,371,70,150,-1,-1,130,1778,309,183,632,230,790,229,-1,612,2121,1224,35,3277
23/03/2019,18,2642,1581,2828,2438,2083,2238,-1,380,175,111,144,1235,-1,852,1866,745,416,148,1555,1127,1182,2306,324,1667,1455,588,141,3229,1524,1189,611,undefined,115,136,4367,250,432,1367,218,354,238,134,44,-1,-1,122,1473,268,166,787,181,620,213,-1,547,5864,1367,31,2740
23/03/2019,19,2121,927,3096,2132,1903,1728,-1,199,130,109,162,882,-1,654,1759,573,316,111,1546,1246,1277,2142,267,1081,898,673,200,3077,1222,1142,941,undefined,86,100,4251,217,486,876,185,298,172,74,56,-1,-1,114,1356,258,124,838,182,572,207,-1,542,4154,876,70,2441
23/03/2019,20,1256,558,2942,1777,1753,1703,-1,127,107,99,115,503,-1,597,1545,496,306,128,1477,1201,1269,2007,231,841,748,610,146,2429,935,1191,848,undefined,107,161,4391,227,565,631,120,205,151,35,58,-1,-1,101,1146,216,84,847,136,641,123,-1,446,607,631,76,2201
23/03/2019,21,763,409,2580,1389,1967,1639,-1,151,64,86,142,434,-1,640,1258,356,185,86,1237,996,1192,1960,224,664,546,565,137,2101,933,1083,1009,undefined,62,104,3674,259,567,591,132,204,96,31,36,-1,-1,75,823,182,116,676,162,614,134,-1,445,1871,591,37,1874
23/03/2019,22,901,475,2247,1556,2800,1526,-1,264,188,210,138,1061,-1,603,1080,406,230,119,1021,863,1072,1769,362,1578,697,455,101,2500,983,1311,944,undefined,114,155,2361,452,394,1523,70,361,170,58,69,-1,-1,58,785,121,125,530,106,596,124,-1,359,3721,1523,60,1949
23/03/2019,23,513,293,1780,1625,1749,1243,-1,82,61,69,89,344,-1,521,688,294,180,93,837,719,978,1520,166,759,468,311,96,1540,549,1107,538,undefined,62,85,1701,538,186,588,78,157,76,28,30,-1,-1,23,641,137,121,191,92,575,63,-1,264,406,588,28,1414
24/03/2019,0,378,268,1161,1501,1009,805,-1,40,45,24,23,143,-1,325,435,211,63,45,652,421,761,941,119,442,279,220,75,653,329,799,364,undefined,39,44,1057,438,83,322,85,70,30,14,13,-1,-1,14,454,52,72,73,53,492,39,-1,222,146,322,19,971
24/03/2019,1,235,200,951,879,359,476,-1,22,37,17,2,52,-1,232,375,107,33,25,495,362,766,714,84,201,217,235,57,327,190,697,114,undefined,26,29,554,336,27,222,28,54,14,24,15,-1,-1,13,270,64,92,24,59,348,31,-1,155,73,222,34,743
24/03/2019,2,171,164,682,1081,321,374,-1,17,20,13,5,21,-1,185,217,83,37,20,309,254,522,469,91,139,82,141,20,311,180,468,70,undefined,23,15,313,263,11,134,12,23,18,6,9,-1,-1,12,223,39,57,19,34,242,34,-1,101,27,134,40,700
24/03/2019,3,145,110,624,552,258,231,-1,9,24,9,2,13,-1,189,163,61,30,14,285,206,449,538,49,152,84,107,28,387,132,384,27,undefined,17,19,173,240,18,100,18,22,20,5,8,-1,-1,3,193,23,37,16,37,186,29,-1,71,36,100,16,505
24/03/2019,4,81,78,269,181,169,219,-1,6,11,13,1,13,-1,117,77,52,18,8,119,117,278,321,30,112,52,131,22,208,69,271,24,undefined,15,13,133,73,9,48,17,20,3,4,4,-1,-1,-1,135,27,52,4,36,90,19,-1,30,28,48,8,271
24/03/2019,5,58,47,139,164,170,180,-1,13,11,5,14,12,-1,112,66,32,29,24,86,51,235,256,43,118,38,72,5,327,81,240,8,undefined,14,12,79,25,14,82,18,10,5,2,2,-1,-1,2,101,16,27,14,8,59,8,-1,22,20,82,6,223
24/03/2019,6,56,30,96,160,230,172,-1,20,24,11,4,23,-1,89,58,36,17,9,65,47,166,289,53,172,72,78,18,431,87,158,21,undefined,31,13,158,27,6,69,67,20,4,4,3,-1,-1,3,136,34,25,11,15,51,15,-1,34,36,69,8,218
24/03/2019,7,81,69,109,164,90,229,-1,82,58,28,25,60,-1,106,79,70,42,27,64,43,63,424,90,323,143,163,47,665,411,127,28,undefined,45,23,341,24,6,175,26,60,19,11,8,-1,-1,2,168,66,58,18,38,46,17,-1,54,60,175,10,266
24/03/2019,8,202,158,240,290,142,422,-1,247,98,48,29,155,-1,207,153,154,91,41,191,47,97,673,117,497,265,403,87,1042,730,174,45,undefined,74,63,774,59,42,278,76,75,56,49,32,-1,-1,14,299,185,134,70,67,152,44,-1,120,177,278,6,451
24/03/2019,9,622,419,415,588,293,742,-1,207,113,92,66,318,-1,327,262,362,160,77,429,121,220,1135,199,848,492,743,208,1606,1184,277,119,undefined,77,124,1380,116,70,450,106,95,84,109,60,-1,-1,53,636,307,278,121,161,271,95,-1,190,313,450,6,763
24/03/2019,10,1417,930,769,1183,511,1028,-1,234,130,105,97,478,-1,451,511,751,233,148,823,224,375,1599,264,1089,737,1187,413,2526,1898,370,173,undefined,118,170,1927,167,140,777,140,150,110,140,85,-1,-1,98,917,693,449,316,216,288,115,-1,355,515,777,59,1512
24/03/2019,11,2212,1408,1164,1540,2346,1456,-1,296,153,152,109,607,-1,547,881,906,247,108,1270,345,556,2040,293,1174,968,1675,439,3171,1753,563,196,undefined,100,171,2599,165,167,845,128,199,285,131,79,-1,-1,96,1220,976,646,414,349,447,85,-1,406,1279,845,23,1890
24/03/2019,12,2995,1638,1883,2270,3573,1621,-1,378,182,174,83,788,-1,495,1255,1180,285,143,2152,574,939,2352,243,1463,1168,2084,551,3555,872,814,381,undefined,64,176,3592,160,327,1121,89,234,371,242,162,-1,-1,133,1572,1382,845,430,440,484,129,-1,529,4797,1121,18,2392
24/03/2019,13,3294,1883,2164,2623,4021,1709,-1,270,150,85,118,572,-1,548,1537,1148,277,147,2197,624,965,2701,224,1174,1137,2226,619,3719,1223,882,392,undefined,117,148,4586,178,255,756,80,388,536,241,118,-1,-1,163,1812,1477,827,579,433,798,246,-1,567,1989,756,36,2918
24/03/2019,14,3431,1996,2389,2993,3759,2041,-1,512,133,92,120,595,-1,694,1619,1296,240,172,2030,568,879,2793,229,1057,1244,2062,547,3773,1255,945,541,undefined,112,146,4552,137,290,764,139,257,361,250,95,-1,-1,162,1587,1139,682,640,424,586,213,-1,504,541,764,69,2975
24/03/2019,15,3480,2280,2344,2773,3695,1985,-1,480,111,115,147,548,-1,714,1607,1145,263,141,1825,450,875,2529,221,1221,1250,1333,492,3788,996,782,631,undefined,109,192,4073,145,286,861,114,195,327,217,50,-1,-1,101,1588,995,531,552,310,557,187,-1,472,2421,861,29,2805
24/03/2019,16,3258,2133,2226,2480,3829,1904,-1,413,173,187,153,769,-1,736,1623,907,204,93,1462,503,849,2327,278,1636,1299,847,335,3526,960,807,584,undefined,88,156,3917,156,234,1299,83,197,306,225,44,-1,-1,127,1539,729,307,547,191,605,203,-1,467,3295,1299,24,2643
24/03/2019,17,2694,1589,2359,2228,3574,1722,-1,258,125,93,134,514,-1,657,1691,662,273,147,1209,592,915,2626,242,1262,1245,650,185,2970,851,848,546,undefined,73,196,3632,189,256,840,99,187,251,240,29,-1,-1,147,1546,335,183,526,197,646,233,-1,504,492,840,24,2410
24/03/2019,18,2085,1070,2272,1884,2947,1535,-1,193,148,73,139,465,-1,559,1508,490,201,131,1340,655,958,2154,193,1021,889,615,161,2548,667,943,648,undefined,44,111,3381,125,266,685,125,239,237,72,47,-1,-1,141,1354,249,146,531,171,458,169,-1,401,311,685,53,2019
24/03/2019,19,1452,600,2239,1458,2081,1110,-1,158,82,51,171,514,-1,441,1324,313,195,67,1390,918,903,1874,205,809,467,664,127,1884,334,778,568,undefined,54,105,2565,98,286,527,87,170,184,59,78,-1,-1,95,1136,165,135,498,175,467,165,-1,439,205,527,53,1669
24/03/2019,20,750,422,1714,1125,2201,1096,-1,139,84,84,112,409,-1,433,1095,288,135,51,968,634,809,1858,167,669,491,570,120,1945,258,653,694,undefined,28,73,2024,89,306,408,58,106,227,30,37,-1,-1,42,831,153,90,443,179,376,119,-1,292,187,408,77,1280
24/03/2019,21,539,284,1308,819,1431,889,-1,69,76,50,87,246,-1,355,749,156,137,59,819,554,634,1515,149,497,306,459,86,1254,150,509,454,undefined,34,78,1170,87,183,345,49,106,195,36,39,-1,-1,59,552,128,91,246,129,252,130,-1,231,144,345,55,1010
24/03/2019,22,358,187,929,573,1153,649,-1,48,47,66,63,181,-1,271,481,109,81,40,499,398,478,1122,90,423,178,314,60,982,142,454,376,undefined,41,45,776,68,76,316,40,264,262,78,75,-1,-1,32,357,76,72,108,72,161,86,-1,111,111,316,37,734
24/03/2019,23,148,75,472,282,560,389,-1,19,28,48,4,73,-1,189,175,70,36,21,282,127,375,638,71,266,83,188,42,441,54,353,123,undefined,17,11,394,9,34,144,19,31,125,100,66,-1,-1,19,216,33,73,40,54,103,50,-1,88,62,144,29,377
25/03/2019,0,75,56,265,152,227,222,-1,14,27,10,11,46,-1,68,67,49,14,10,142,73,214,232,30,114,36,120,22,155,14,193,38,undefined,10,13,217,17,10,75,13,25,70,16,13,-1,-1,5,110,24,43,13,20,57,29,-1,31,37,75,15,234
25/03/2019,1,34,20,147,95,42,76,-1,6,7,13,3,3,-1,11,31,7,6,-1,106,32,165,166,38,43,215,94,13,21,19,184,25,undefined,-1,3,64,8,15,44,5,7,30,7,6,-1,-1,5,64,16,35,1,20,44,26,-1,25,15,44,40,91
25/03/2019,2,31,14,85,30,47,136,-1,2,9,-1,-1,4,-1,12,39,10,8,6,63,48,104,106,23,31,17,55,8,22,14,96,10,undefined,3,-1,35,6,-1,43,1,4,10,6,5,-1,-1,1,40,12,28,3,16,15,11,-1,8,11,43,12,38
25/03/2019,3,10,10,69,27,38,124,-1,5,3,7,-1,2,-1,15,22,14,10,9,22,40,74,142,45,39,9,48,3,46,4,59,7,undefined,2,-1,26,6,8,24,6,7,17,1,-1,-1,-1,1,48,9,11,2,3,18,2,-1,4,19,24,21,21
25/03/2019,4,17,18,72,41,63,52,-1,5,15,1,1,3,-1,41,21,7,11,8,55,41,41,72,3,25,23,18,9,65,4,58,9,undefined,7,5,46,7,7,18,15,10,173,6,1,-1,-1,2,39,13,16,6,3,2,3,-1,6,14,18,25,49
25/03/2019,5,27,25,107,85,110,258,-1,54,103,23,22,25,-1,112,37,33,97,45,33,36,61,137,50,241,76,54,16,82,32,68,15,undefined,20,28,209,25,7,86,21,24,156,5,5,-1,-1,2,71,16,14,10,15,20,8,-1,16,99,86,20,160
25/03/2019,6,121,79,181,209,334,869,-1,142,528,116,25,83,-1,303,81,171,234,166,80,29,101,668,293,1003,263,127,18,380,114,75,25,undefined,84,36,834,88,12,343,105,77,87,25,21,-1,-1,18,203,38,26,35,43,50,30,-1,61,602,343,33,467
25/03/2019,7,333,224,341,453,827,1742,-1,377,2022,317,51,213,-1,700,319,417,793,729,222,82,146,1467,726,2294,592,307,82,863,216,95,74,undefined,191,128,1348,215,60,1241,362,236,368,82,46,-1,-1,72,498,116,33,87,96,229,119,-1,137,2211,1241,54,1001
25/03/2019,8,786,553,803,958,2050,3985,-1,545,3580,618,76,328,-1,1515,807,843,2124,1842,505,170,318,2879,1552,4066,997,588,186,2024,46,226,156,undefined,539,163,2781,770,117,2352,775,772,916,267,141,-1,-1,207,1129,258,55,154,141,683,407,-1,418,4824,2352,61,2145
25/03/2019,9,807,637,754,1153,1394,2251,-1,322,2234,475,62,218,-1,777,752,906,1490,966,383,188,364,2009,866,2801,507,579,99,1334,38,340,139,undefined,335,140,1558,604,143,1651,769,569,1233,276,139,-1,-1,256,929,213,68,186,159,545,355,-1,435,3017,1651,40,1804
25/03/2019,10,1162,1044,1095,1417,1384,1230,-1,153,845,318,46,156,-1,552,820,1038,816,532,763,216,500,1816,515,1776,405,633,131,1140,5,342,157,undefined,220,169,1113,511,150,1061,568,591,1167,209,115,-1,-1,201,1024,203,114,230,217,498,329,-1,509,1239,1061,84,1862
25/03/2019,11,1981,1444,1475,1735,1665,1252,-1,209,729,296,38,180,-1,404,1037,1314,737,430,1079,324,694,2121,548,1642,587,801,140,1535,-1,516,195,undefined,164,140,1357,538,184,1052,541,609,1355,698,254,-1,-1,248,1250,300,157,293,237,639,390,-1,433,1061,1052,62,2170
25/03/2019,12,2981,2623,2233,2821,2264,1960,-1,620,1392,482,68,364,-1,583,1737,2070,1771,546,1749,698,1411,3155,1086,2522,753,1162,178,1764,2,898,321,undefined,339,264,2458,1035,358,1624,1158,905,2017,1042,321,-1,-1,468,2001,351,210,428,310,1046,452,-1,813,2303,1624,65,2839
25/03/2019,13,2968,2807,2228,2999,2339,2054,-1,453,1175,473,86,368,-1,577,1813,2175,1585,601,1620,792,1408,3244,932,2521,828,1368,273,1780,22,909,329,undefined,372,227,2185,1082,301,1674,1159,835,1817,1132,315,-1,-1,485,2525,461,225,472,249,997,513,-1,937,1931,1674,77,3167
25/03/2019,14,2310,1952,2198,2750,2106,1640,-1,216,714,305,43,183,-1,592,1663,1596,885,510,1033,484,1083,2742,541,1888,847,798,153,1632,-1,749,243,undefined,242,144,1818,671,183,1182,441,608,1368,943,196,-1,-1,306,1634,298,120,357,198,826,487,-1,647,1255,1182,81,3002
25/03/2019,15,2222,1844,2129,2546,2088,2059,-1,266,1050,313,46,174,-1,700,1632,1430,754,581,1051,458,1053,3232,537,2603,864,620,203,1734,-1,627,225,undefined,266,87,1510,550,203,1227,431,545,1157,835,207,-1,-1,288,1707,313,108,391,201,806,476,-1,531,1273,1227,73,3023
25/03/2019,16,2856,1835,2267,2642,2595,2864,-1,396,2241,473,75,281,-1,1123,1855,1412,870,1094,977,424,1038,3641,783,3598,1047,700,187,2262,-1,637,265,undefined,422,171,1950,606,166,1904,478,503,1025,611,231,-1,-1,317,1854,260,122,391,187,750,456,-1,646,2737,1904,82,3037
25/03/2019,17,2999,1905,2702,3256,3806,4701,-1,744,3176,474,112,458,-1,1874,2366,1398,1383,1891,1133,540,1211,4483,1165,4952,1344,775,214,3296,-1,876,373,undefined,606,310,3306,733,255,2569,733,512,1250,427,282,-1,-1,377,2274,333,142,475,225,959,685,-1,802,4084,2569,104,3860
25/03/2019,18,2451,1399,2622,2413,2343,2933,-1,417,1627,332,154,437,-1,1088,1966,839,772,844,1171,582,1203,3568,675,2809,1209,787,220,2040,-1,927,328,undefined,237,184,2578,421,251,1407,371,307,1178,249,205,-1,-1,253,1595,281,148,504,220,650,502,-1,612,1642,1407,86,2773
25/03/2019,19,1259,623,2340,1559,1286,1542,-1,231,489,186,104,414,-1,468,1462,486,285,305,1010,611,918,2424,345,1362,389,663,132,729,-1,771,455,undefined,99,96,1580,259,185,655,177,183,794,177,141,-1,-1,249,1215,199,102,382,189,521,346,-1,403,574,655,136,1782
25/03/2019,20,749,366,1958,1106,1295,1040,-1,109,197,112,76,250,-1,343,1070,348,224,126,876,510,770,1929,190,837,259,531,135,847,-1,581,380,undefined,97,47,1194,148,184,416,85,160,479,136,99,-1,-1,127,757,174,86,353,90,406,326,-1,323,282,416,145,1436
25/03/2019,21,427,248,1409,843,1252,992,-1,67,114,97,55,224,-1,389,753,249,124,106,648,385,641,1736,213,730,346,402,89,1141,-1,493,241,undefined,79,59,1071,137,148,333,80,94,275,145,81,-1,-1,106,510,110,105,281,86,294,162,-1,216,144,333,123,1201
25/03/2019,22,270,157,841,482,463,601,-1,43,86,43,34,149,-1,221,466,122,108,84,367,251,465,1067,92,438,172,331,67,252,-1,331,157,undefined,41,48,489,70,78,254,58,83,120,93,38,-1,-1,77,383,117,122,172,83,139,88,-1,120,130,254,42,641
25/03/2019,23,115,66,471,196,217,413,-1,32,39,66,10,75,-1,167,148,44,70,40,177,128,313,684,39,263,57,187,34,97,-1,234,70,undefined,24,11,253,21,31,142,18,27,45,69,22,-1,-1,17,228,44,69,53,45,60,41,-1,62,69,142,28,303
26/03/2019,0,62,41,217,115,74,157,-1,5,16,15,6,31,-1,59,74,31,24,15,82,61,173,254,65,80,64,117,13,36,-1,134,24,undefined,24,9,110,13,11,90,21,11,44,3,3,-1,-1,8,89,27,48,13,38,42,19,-1,29,32,90,20,157
26/03/2019,1,15,13,89,58,38,35,-1,3,14,3,6,7,-1,18,58,23,9,6,53,44,88,128,7,34,15,79,3,18,-1,112,15,undefined,5,2,37,7,2,61,2,15,32,5,4,-1,-1,7,60,3,45,2,16,28,8,-1,31,12,61,17,58
26/03/2019,2,10,20,75,26,59,169,-1,1,4,1,1,7,-1,22,19,13,10,1,25,36,85,68,3,18,58,44,4,9,-1,48,9,undefined,6,2,27,1,7,24,-1,3,38,2,4,-1,-1,1,38,10,14,11,11,10,4,-1,7,18,24,7,27
26/03/2019,3,16,16,46,18,32,264,-1,3,2,5,-1,2,-1,9,12,8,9,7,22,30,53,62,12,31,20,33,5,28,-1,32,3,undefined,4,4,14,3,1,12,3,7,20,-1,-1,-1,-1,1,34,7,7,-1,34,8,8,-1,5,7,12,6,28
26/03/2019,4,12,11,34,28,60,39,-1,6,3,3,3,2,-1,37,9,4,17,7,15,26,33,76,4,20,21,35,3,52,-1,29,7,undefined,9,9,40,1,7,18,2,18,17,2,2,-1,-1,1,34,5,14,2,4,2,6,-1,19,10,18,9,48
26/03/2019,5,40,21,79,121,118,294,-1,60,120,13,8,27,-1,131,29,61,71,40,15,23,51,192,46,298,63,58,5,128,-1,27,24,undefined,34,28,224,24,8,95,14,26,22,10,4,-1,-1,7,76,7,13,10,10,24,5,-1,18,88,95,16,188
26/03/2019,6,98,76,170,236,518,1003,-1,157,584,97,44,72,-1,345,87,177,250,211,57,11,97,745,264,1166,300,153,39,539,-1,72,38,undefined,110,43,984,86,15,389,158,109,59,29,18,-1,-1,24,232,72,37,19,60,64,26,-1,66,551,389,42,486
26/03/2019,7,355,256,391,575,1151,1962,-1,418,2252,368,53,205,-1,743,395,588,872,836,215,90,232,1604,799,2655,683,375,108,1131,5,189,86,undefined,290,150,1400,270,58,1349,398,281,198,223,76,-1,-1,78,563,198,107,104,77,244,111,-1,168,2254,1349,62,1210
26/03/2019,8,979,678,883,1098,2199,4067,-1,644,4615,704,100,436,-1,1555,820,1099,2268,2083,552,182,416,3135,1630,4792,1248,755,234,2274,1,321,155,undefined,626,283,2861,795,101,2389,851,859,669,829,210,-1,-1,339,1199,341,143,199,200,824,439,-1,469,4861,2389,61,2256
26/03/2019,9,878,743,804,1076,1550,2150,-1,325,2758,496,40,233,-1,706,772,973,1444,1061,406,159,362,2085,972,3087,780,802,216,1405,1,304,138,undefined,561,190,1545,578,96,1689,809,617,804,856,209,-1,-1,373,1030,386,239,214,162,620,511,-1,370,3146,1689,63,1665
26/03/2019,10,1343,964,1163,1598,1508,1266,-1,213,962,308,49,205,-1,444,836,1179,1016,626,910,255,527,1969,538,1721,530,969,239,1260,-1,351,156,undefined,226,198,1070,565,151,1146,575,557,809,777,220,-1,-1,240,1011,380,240,253,225,444,338,-1,352,1253,1146,115,1953
26/03/2019,11,1892,1418,1614,2131,1657,1312,-1,205,753,308,36,244,-1,536,978,1524,730,500,1089,351,632,2147,489,1595,632,1232,277,1300,1,462,220,undefined,247,156,1404,477,237,1175,590,607,1180,428,252,-1,-1,234,1242,566,346,300,266,553,397,-1,445,1019,1175,94,2298
26/03/2019,12,3241,2642,2377,3098,2168,1959,-1,640,1655,469,150,392,-1,705,1736,2131,1731,690,1860,701,1368,3091,1166,2591,1009,1795,314,1848,-1,999,285,undefined,366,329,2481,1159,258,1803,1175,966,1338,693,237,-1,-1,440,1994,768,547,446,308,1029,607,-1,742,2479,1803,102,2916
26/03/2019,13,3525,3053,2383,3363,2334,2053,-1,573,1389,471,121,448,-1,658,1852,2260,1990,746,1681,622,1256,3322,1088,2664,1139,1781,334,1881,-1,974,299,undefined,425,344,2836,1022,328,1820,1062,929,1159,945,226,-1,-1,621,2155,776,508,435,350,1129,555,-1,870,2049,1820,77,3283
26/03/2019,14,2882,2125,2403,2968,2178,1853,-1,271,969,307,77,336,-1,653,1663,1748,908,550,1045,502,983,2935,594,2037,997,1200,230,1703,-1,678,275,undefined,275,238,1963,759,253,1342,553,577,1019,787,184,-1,-1,345,1718,591,309,369,289,950,436,-1,667,1065,1342,77,2994
26/03/2019,15,2843,2058,2312,2927,2267,2208,-1,274,1288,368,70,280,-1,720,1754,1522,817,712,956,494,1077,3472,570,2637,1034,790,194,1890,-1,693,235,undefined,273,219,1916,588,249,1467,502,497,910,421,287,-1,-1,250,1716,340,214,327,237,793,404,-1,575,1381,1467,56,3266
26/03/2019,16,2998,2193,2352,2955,2677,2902,-1,422,2797,520,70,341,-1,1079,1967,1374,997,1155,940,456,1263,3647,808,4085,1376,746,204,2173,-1,693,276,undefined,458,296,2203,689,223,2077,533,478,972,325,374,-1,-1,307,2013,301,148,374,192,835,451,-1,649,2872,2077,61,3515
26/03/2019,17,3509,2250,2835,3391,3848,5150,-1,756,3608,526,131,505,-1,1961,2447,1499,1463,1893,1185,595,1416,4750,1299,5305,1927,912,244,3093,-1,916,342,undefined,691,391,3848,808,291,2829,686,606,1119,439,394,-1,-1,388,2355,348,129,525,255,1007,735,-1,811,4386,2829,70,4274
26/03/2019,18,2758,1701,2915,2776,2762,3016,-1,508,1834,389,103,441,-1,1139,2237,992,781,886,1328,756,1437,3738,766,2895,1380,781,229,2201,-1,946,356,undefined,286,211,2951,514,316,1505,458,391,819,334,282,-1,-1,308,1776,359,198,579,285,671,562,-1,665,1820,1505,79,3160
26/03/2019,19,1565,726,2368,1878,1658,1846,-1,262,618,202,119,377,-1,630,1653,530,396,335,1355,707,1170,2787,390,1586,694,670,181,1464,-1,852,386,undefined,168,106,1917,308,256,756,213,240,391,325,172,-1,-1,183,1324,202,128,518,162,642,320,-1,474,737,756,111,2258
26/03/2019,20,887,414,2106,1398,1530,1439,-1,154,278,106,96,318,-1,601,1258,535,260,137,1037,590,1031,2249,250,1089,486,653,174,976,-1,752,373,undefined,99,107,1752,234,246,572,109,162,355,385,146,-1,-1,120,879,224,116,344,156,440,268,-1,342,320,572,124,1804
26/03/2019,21,552,286,1609,1066,956,1106,-1,84,125,121,61,233,-1,432,895,317,187,76,776,497,890,1718,187,788,505,530,118,474,-1,598,348,undefined,114,97,1338,202,151,457,132,136,218,271,107,-1,-1,89,717,173,108,245,109,350,224,-1,210,208,457,119,1414
26/03/2019,22,339,170,1002,567,967,845,-1,57,136,63,62,175,-1,297,517,198,110,69,502,326,577,1273,149,539,240,338,85,886,-1,495,193,undefined,58,86,774,75,83,295,83,124,126,135,70,-1,-1,58,385,105,93,189,76,173,128,-1,183,146,295,66,939
26/03/2019,23,154,96,502,280,359,468,-1,33,36,9,11,54,-1,154,183,84,63,49,254,140,339,731,64,326,107,210,54,126,-1,217,84,undefined,22,24,394,48,27,189,25,59,45,51,14,-1,-1,36,292,73,84,61,81,107,57,-1,81,40,189,31,390
27/03/2019,0,72,44,262,105,103,166,-1,12,25,6,3,17,-1,74,94,37,31,10,102,86,218,248,27,130,45,172,23,40,-1,157,64,undefined,16,13,135,18,10,89,12,17,27,4,5,-1,-1,4,92,29,71,16,31,33,16,-1,33,27,89,40,159
27/03/2019,1,34,46,118,73,49,75,-1,1,14,4,3,23,-1,20,42,37,20,11,83,28,145,138,17,48,29,74,12,29,-1,85,24,undefined,5,6,72,11,14,52,5,6,12,4,2,-1,-1,5,59,8,21,12,27,38,12,-1,26,26,52,14,74
27/03/2019,2,23,19,44,44,30,36,-1,8,5,2,1,5,-1,27,35,8,14,6,39,31,73,75,10,34,31,49,5,23,-1,77,13,undefined,6,-1,40,5,6,21,6,7,5,3,3,-1,-1,-1,43,8,20,3,8,14,8,-1,16,8,21,5,54
27/03/2019,3,28,12,18,31,49,25,-1,4,3,3,-1,-1,-1,14,29,12,16,12,55,16,51,95,33,18,14,35,5,47,-1,46,4,undefined,1,3,9,6,3,7,1,4,3,-1,-1,-1,-1,1,69,7,11,4,25,12,2,-1,4,7,7,6,69
27/03/2019,4,16,6,40,26,64,49,-1,2,7,5,-1,-1,-1,37,10,7,9,10,25,19,58,86,7,35,21,26,10,62,-1,23,9,undefined,12,4,39,6,6,15,5,7,7,5,6,-1,-1,2,33,4,13,13,6,9,6,-1,4,9,15,5,36
27/03/2019,5,46,19,70,103,115,262,-1,50,103,18,14,33,-1,124,25,92,99,37,15,12,91,190,39,323,95,45,7,110,-1,22,25,undefined,24,24,173,21,9,102,21,11,16,10,11,-1,-1,4,90,11,8,12,12,11,6,-1,22,94,102,14,191
27/03/2019,6,126,82,190,236,460,976,-1,173,634,83,33,67,-1,336,88,149,237,200,51,17,121,807,252,1162,292,116,29,528,-1,75,37,undefined,99,33,890,89,16,382,142,102,44,38,19,-1,-1,28,233,42,53,33,46,56,37,-1,56,561,382,36,481
27/03/2019,7,394,238,370,517,1153,1841,-1,436,2168,380,54,278,-1,733,310,462,804,783,245,75,177,1641,807,2402,808,287,96,1161,-1,164,86,undefined,263,105,1640,266,94,1312,392,310,205,204,93,-1,-1,94,549,122,54,74,91,242,172,-1,147,2190,1312,39,1167
27/03/2019,8,973,634,842,1121,2180,3983,-1,634,4152,593,108,437,-1,1477,777,1063,2192,1812,496,146,415,2933,1536,4335,1340,684,191,2097,3,360,172,undefined,611,291,2733,787,117,2310,816,842,648,720,231,-1,-1,296,1129,289,113,159,196,690,398,-1,488,4573,2310,39,2113
27/03/2019,9,970,663,826,1250,1725,2233,-1,364,2885,470,56,278,-1,776,798,968,1676,1166,292,155,411,2226,988,3178,917,653,186,1646,-1,302,167,undefined,469,241,1698,614,134,1984,763,740,820,805,230,-1,-1,326,872,319,127,230,172,580,450,-1,379,3075,1984,29,1847
27/03/2019,10,1470,1167,1121,1494,1572,1282,-1,206,1005,304,54,212,-1,477,904,1096,1210,602,512,212,557,1840,608,1959,660,760,207,1343,30,366,194,undefined,265,204,1260,578,139,1371,581,831,757,741,276,-1,-1,323,929,301,151,255,226,501,447,-1,412,1290,1371,69,2065
27/03/2019,11,2064,1570,1543,1871,2096,1376,-1,249,860,338,65,256,-1,542,1045,1463,984,472,776,398,693,2308,618,1806,836,893,187,1840,40,531,223,undefined,250,223,1492,521,194,1364,569,704,1008,883,301,-1,-1,289,1357,318,223,287,229,513,388,-1,464,996,1364,63,2637
27/03/2019,12,3335,2790,2472,3107,2677,2190,-1,655,1626,551,150,424,-1,821,1808,2297,2209,786,1331,745,1664,3450,1334,2792,1152,1405,283,2631,10,955,315,undefined,360,398,2736,1169,364,1879,1211,1132,1138,1092,345,-1,-1,476,1993,482,285,356,291,1021,446,-1,750,2358,1879,70,3138
27/03/2019,13,3596,3207,2518,3498,2624,2258,-1,580,1446,551,156,456,-1,786,1926,2323,1855,763,1241,823,1497,3623,1229,2662,1189,1277,192,2157,47,1051,314,undefined,450,414,2744,1128,353,1833,1257,1232,1176,1104,324,-1,-1,500,2121,441,336,440,300,1144,486,-1,833,2170,1833,92,3455
27/03/2019,14,3114,2283,2374,3113,2461,1853,-1,272,930,291,94,265,-1,651,1759,1614,1062,560,1045,469,962,3206,738,2291,1015,898,189,2111,17,668,321,undefined,276,309,2015,712,246,1275,675,836,921,903,255,-1,-1,349,1724,333,177,381,250,850,466,-1,659,1088,1275,52,3223
27/03/2019,15,3012,2266,2326,3157,2815,2139,-1,253,1292,383,53,248,-1,773,1810,1597,863,654,974,527,1075,3362,771,2945,1005,739,211,2444,3,694,343,undefined,309,261,1920,701,222,1373,517,637,1167,804,295,-1,-1,298,1658,326,169,341,196,741,528,-1,528,1393,1373,68,3265
27/03/2019,16,3265,2242,2505,3229,3653,2911,-1,456,2866,487,76,366,-1,1060,1934,1515,878,1065,1055,456,1124,3806,868,3946,1290,879,220,3050,2,731,297,undefined,390,318,2441,802,226,2032,550,623,939,545,276,-1,-1,299,2109,373,203,321,205,844,468,-1,597,2594,2032,82,3651
27/03/2019,17,3598,2430,3050,3682,4203,5106,-1,766,3867,535,152,536,-1,1901,2512,1572,1409,1782,1280,703,1374,4654,1290,4970,1774,1007,318,3240,4,993,380,undefined,651,432,3969,899,347,2696,639,847,1158,397,418,-1,-1,388,2439,641,197,499,249,970,710,-1,892,4067,2696,84,4529
27/03/2019,18,2933,1734,2978,2975,3527,3063,-1,474,1984,437,132,495,-1,1188,2148,1170,927,824,1501,957,1403,4122,757,3008,1277,1102,339,2519,-1,1140,463,undefined,434,397,3496,540,292,1466,487,515,924,304,357,-1,-1,338,1917,633,278,565,256,770,629,-1,697,1803,1466,113,3639
27/03/2019,19,1703,800,2553,1942,2638,1754,-1,243,624,195,176,500,-1,625,1687,601,428,351,1301,805,1265,2988,379,1593,552,927,236,2395,6,937,507,undefined,180,278,2294,326,307,797,223,389,544,236,196,-1,-1,208,1340,490,253,541,264,658,374,-1,472,638,797,105,2546
27/03/2019,20,1006,500,2378,1637,1526,1281,-1,126,263,115,141,418,-1,440,1317,507,306,206,1149,761,1150,2238,262,1127,400,758,163,779,-1,928,568,undefined,120,128,1662,277,284,579,132,240,304,173,107,-1,-1,144,904,391,167,455,151,510,312,-1,387,432,579,121,1961
27/03/2019,21,624,345,1717,1062,1956,1111,-1,136,171,82,96,350,-1,329,1011,321,186,111,890,641,892,1867,182,781,385,552,158,1066,-1,632,438,undefined,79,77,1421,215,177,443,74,172,266,278,103,-1,-1,69,669,241,143,329,140,385,222,-1,278,207,443,129,1573
27/03/2019,22,402,268,1099,727,1738,917,-1,69,106,57,69,203,-1,326,528,200,185,127,599,496,614,1669,165,575,251,339,104,1189,-1,582,224,undefined,137,333,1156,103,75,333,101,370,152,124,56,-1,-1,71,504,150,118,183,78,215,123,-1,192,192,333,50,1328
27/03/2019,23,194,91,680,388,601,572,-1,63,71,30,25,94,-1,222,201,137,86,70,301,192,517,967,104,321,155,248,55,264,-1,341,107,undefined,59,85,583,78,26,203,46,62,71,83,44,-1,-1,41,315,76,91,58,80,154,71,-1,62,69,203,26,722
28/03/2019,0,85,58,311,180,216,258,-1,12,17,17,8,27,-1,81,88,46,30,22,180,125,278,328,29,157,56,140,24,97,-1,189,49,undefined,23,15,178,27,13,62,10,27,58,32,24,-1,-1,10,152,37,91,32,44,47,37,-1,45,34,62,26,236
28/03/2019,1,53,28,155,61,80,74,-1,5,15,10,1,15,-1,19,40,14,17,11,62,51,154,213,21,37,28,99,14,42,-1,138,14,undefined,7,8,77,24,13,62,9,9,84,51,47,-1,-1,2,85,21,43,38,26,30,19,-1,30,12,62,6,69
28/03/2019,2,18,14,82,22,48,134,-1,2,5,8,5,13,-1,14,26,6,7,7,47,29,55,94,12,32,38,56,2,27,-1,64,10,undefined,7,3,33,5,4,25,7,6,7,8,8,-1,-1,-1,48,9,27,1,16,27,6,-1,6,15,25,7,33
28/03/2019,3,21,11,48,27,53,265,-1,4,5,2,2,8,-1,7,26,15,4,3,44,40,69,70,13,22,11,49,4,48,-1,80,5,undefined,2,2,30,10,1,13,8,5,5,2,3,-1,-1,-1,30,4,13,1,13,10,3,-1,10,6,13,4,30
28/03/2019,4,6,10,46,23,48,61,-1,11,6,1,3,3,-1,46,23,7,9,2,23,41,60,48,18,26,26,42,5,53,-1,66,6,undefined,9,12,26,2,12,22,12,4,6,2,1,-1,-1,-1,23,9,11,16,7,4,8,-1,5,14,22,8,38
28/03/2019,5,41,22,71,73,125,270,-1,42,112,23,13,24,-1,108,29,55,97,40,26,36,65,163,48,272,76,78,11,106,-1,32,12,undefined,20,30,185,22,6,129,16,23,28,11,5,-1,-1,5,88,11,35,3,12,17,8,-1,17,75,129,9,190
28/03/2019,6,142,80,186,235,461,985,-1,136,646,86,27,73,-1,330,76,255,279,204,58,24,116,769,253,1130,294,136,39,488,-1,83,41,undefined,100,53,855,81,17,345,134,115,46,24,11,-1,-1,30,209,67,49,29,79,80,25,-1,58,541,345,30,461
28/03/2019,7,402,221,357,496,1174,1868,-1,448,2450,369,68,238,-1,747,297,485,816,801,225,54,208,1614,744,2516,706,337,114,1182,7,145,91,undefined,252,156,1442,259,80,1262,363,272,198,247,88,-1,-1,61,546,213,111,76,69,201,146,-1,136,2166,1262,56,1083
28/03/2019,8,1083,709,1045,1727,2219,3892,-1,635,3731,595,91,408,-1,1456,824,1113,1583,1270,641,174,503,3916,1475,4756,1475,685,258,2074,25,473,146,undefined,544,446,2792,878,122,2501,890,778,679,711,239,-1,-1,219,1481,377,155,166,205,787,396,-1,452,3768,2501,53,3317
28/03/2019,9,1374,785,1080,1731,1824,2615,-1,362,3367,523,61,263,-1,779,1023,1068,1540,1100,376,207,496,2716,1355,3664,864,844,247,1701,14,444,148,undefined,574,504,1883,739,170,2186,980,1046,627,780,222,-1,-1,275,1347,515,203,201,220,681,368,-1,516,3607,2186,42,2533
28/03/2019,10,1607,1141,1142,1804,1701,1456,-1,193,1121,336,74,212,-1,523,889,1109,969,582,482,215,494,2001,625,1959,585,982,252,1315,42,375,182,undefined,251,255,1311,636,156,1411,709,734,731,796,313,-1,-1,301,1088,572,257,288,241,486,367,-1,436,1415,1411,81,2307
28/03/2019,11,2146,1495,1532,1956,1814,1480,-1,239,954,281,39,215,-1,481,1081,1397,1748,556,844,342,622,2362,548,1889,632,1184,317,1311,52,582,205,undefined,257,183,1322,573,214,1324,703,778,1063,813,273,-1,-1,291,1435,682,370,294,304,587,423,-1,543,1245,1324,67,2228
28/03/2019,12,3443,2831,2346,3162,2446,2135,-1,695,1847,562,119,370,-1,663,1849,2201,1983,734,1420,641,1337,3261,1179,2897,1055,1939,344,1774,18,1091,270,undefined,368,347,2683,1042,342,1720,1173,1064,1016,925,319,-1,-1,453,2134,766,544,380,412,1015,412,-1,778,2445,1720,79,2995
28/03/2019,13,3726,2886,2411,3500,2882,2335,-1,606,1484,547,131,489,-1,678,1994,2351,1845,808,1812,716,1400,3597,1120,2844,1102,2151,360,1902,3,1027,428,undefined,406,459,2749,1078,360,1818,1263,1053,1231,1119,330,-1,-1,517,2392,738,570,415,404,1075,538,-1,965,2174,1818,55,3285
28/03/2019,14,3038,2128,2326,3116,2461,2174,-1,258,1001,316,73,251,-1,662,1755,1634,952,617,1535,494,931,3220,656,2215,897,1222,289,1811,2,701,323,undefined,298,316,1871,760,232,1372,633,776,872,681,204,-1,-1,340,1816,477,364,377,286,841,449,-1,683,1264,1372,85,3115
28/03/2019,15,3006,2374,2402,2944,2708,2483,-1,292,1530,345,60,234,-1,783,1723,1550,763,665,1117,488,923,3310,581,2763,1182,835,231,1845,-1,730,262,undefined,261,261,2049,649,208,1543,505,685,1003,631,230,-1,-1,259,1756,426,193,383,242,814,393,-1,601,1599,1543,50,3216
28/03/2019,16,3073,2209,2653,3272,3281,3632,-1,450,2902,453,69,313,-1,1165,2109,1640,886,1051,1005,452,1135,3622,898,3872,1410,878,198,2377,-1,763,281,undefined,412,324,2259,719,199,2020,692,579,1007,330,256,-1,-1,268,1806,336,157,425,219,890,532,-1,712,2800,2020,72,3521
28/03/2019,17,3815,2581,2951,3882,5130,5078,-1,796,4112,589,111,561,-1,2032,2464,1804,1555,1728,1293,704,1332,5016,2227,5055,1908,912,270,3474,-1,1061,387,undefined,718,557,3849,975,256,2784,801,923,1158,418,388,-1,-1,339,2240,419,146,567,236,939,804,-1,876,4204,2784,71,4755
28/03/2019,18,3327,2115,3125,3479,4630,3406,-1,508,2018,460,116,547,-1,1483,2403,1443,974,931,1590,975,1449,4331,1735,3294,1503,912,259,3559,-1,1149,391,undefined,695,538,3210,663,248,1789,489,612,822,379,289,-1,-1,256,2068,395,218,630,208,842,659,-1,773,2000,1789,72,4322
28/03/2019,19,2424,1319,2572,2447,3447,2031,-1,252,691,221,146,519,-1,754,1812,742,484,349,1466,885,1230,3212,873,1570,649,756,199,2368,-1,1099,500,undefined,251,297,2269,364,303,958,204,432,447,252,166,-1,-1,187,1385,260,157,579,182,664,344,-1,550,746,958,108,2773
28/03/2019,20,1724,862,2448,1971,2738,1696,-1,176,333,148,108,449,-1,493,1538,574,310,235,1395,905,1177,2784,421,1036,435,666,172,1855,-1,1039,600,undefined,155,165,1858,280,261,677,120,287,379,246,111,-1,-1,141,1191,223,131,539,164,506,309,-1,456,337,677,141,2585
28/03/2019,21,982,500,2383,1813,3535,1466,-1,129,191,123,131,371,-1,430,1213,427,245,142,1102,618,1097,2336,250,924,405,540,135,2335,-1,836,445,undefined,170,207,1733,262,193,500,91,178,270,227,85,-1,-1,85,968,166,84,402,153,454,237,-1,333,289,500,105,2350
28/03/2019,22,611,307,1522,1204,2245,1166,-1,106,200,49,65,212,-1,643,676,354,370,220,799,630,817,2033,280,784,404,421,136,1152,-1,624,328,undefined,503,706,2187,224,137,427,120,487,115,108,58,-1,-1,66,656,149,59,212,106,306,148,-1,204,231,427,51,1890
28/03/2019,23,252,125,877,700,790,664,-1,34,97,44,22,82,-1,270,323,168,98,69,470,315,524,1091,106,439,220,255,69,396,-1,444,154,undefined,48,62,687,96,23,205,53,63,66,65,34,-1,-1,39,300,77,107,68,67,169,71,-1,119,167,205,46,881
29/03/2019,0,158,90,389,396,327,282,-1,32,27,18,18,53,-1,97,127,59,30,29,209,111,367,525,57,154,132,200,28,115,-1,288,74,undefined,19,30,303,59,13,147,9,30,28,21,15,-1,-1,5,179,32,109,26,36,100,42,-1,54,59,147,26,393
29/03/2019,1,68,47,277,262,142,141,-1,7,20,14,7,20,-1,42,79,74,16,12,132,125,264,305,50,58,47,147,18,58,-1,227,29,undefined,9,17,209,73,17,53,7,16,16,14,10,-1,-1,4,153,18,65,18,19,63,24,-1,28,26,53,5,189
29/03/2019,2,34,43,137,133,66,78,-1,11,8,3,1,11,-1,38,64,19,15,16,55,71,173,142,25,24,38,75,9,43,-1,94,11,undefined,11,11,30,26,5,51,2,13,8,3,2,-1,-1,2,86,11,36,13,21,25,13,-1,12,10,51,16,98
29/03/2019,3,40,32,112,80,82,53,-1,4,17,7,-1,12,-1,19,23,28,16,6,34,83,126,141,17,32,18,67,6,50,-1,93,9,undefined,14,14,52,30,2,36,2,5,7,2,4,-1,-1,2,75,6,22,2,10,22,10,-1,17,17,36,12,84
29/03/2019,4,27,22,49,63,80,69,-1,3,7,3,2,7,-1,31,30,15,23,4,29,33,84,122,10,39,24,51,11,67,-1,45,22,undefined,13,21,67,29,7,26,9,5,10,1,2,-1,-1,2,59,18,27,10,8,15,4,-1,6,10,26,3,86
29/03/2019,5,25,27,99,92,138,277,-1,52,104,19,9,21,-1,104,41,82,109,33,16,21,52,224,48,289,101,68,11,117,-1,29,23,undefined,13,36,190,30,13,95,24,31,14,12,9,-1,-1,4,91,16,16,8,12,18,3,-1,13,68,95,4,171
29/03/2019,6,144,71,175,247,441,860,-1,132,578,80,32,72,-1,279,79,137,245,185,59,31,120,739,270,1125,264,163,37,403,-1,82,29,undefined,113,75,842,80,14,354,130,99,53,39,25,-1,-1,19,211,65,53,25,42,52,25,-1,53,462,354,32,286
29/03/2019,7,394,222,379,510,1181,1778,-1,338,2094,344,69,201,-1,699,300,415,945,775,184,63,213,1508,694,2455,680,379,118,953,-1,119,60,undefined,252,139,1311,238,51,1159,328,330,237,244,100,-1,-1,55,553,160,114,64,69,229,142,-1,131,1894,1159,57,-1
29/03/2019,8,953,565,838,1090,2423,3943,-1,518,4314,595,83,360,-1,1437,744,986,2125,1820,339,168,383,2935,1795,4570,1278,672,182,2042,-1,301,130,undefined,604,346,2910,687,124,2314,807,827,612,658,214,-1,-1,241,1169,344,160,150,175,703,340,-1,398,4321,2314,43,-1
29/03/2019,9,1173,773,773,1290,1845,2268,-1,275,2792,541,40,263,-1,840,748,1002,1588,1100,265,139,394,2187,1037,3075,860,1469,189,1603,1,313,156,undefined,498,272,1859,630,142,1707,792,757,770,716,257,-1,-1,292,1018,371,232,257,199,511,421,-1,396,2923,1707,33,-1
29/03/2019,10,1540,1214,1132,1644,1777,1297,-1,212,980,301,55,201,-1,509,828,1127,908,648,743,212,499,1883,621,1865,777,1281,179,1358,4,444,140,undefined,353,281,1535,534,152,1317,567,760,730,724,280,-1,-1,207,1119,432,278,300,243,506,342,-1,440,1310,1317,46,-1
29/03/2019,11,2043,1703,1470,2228,2128,1502,-1,229,887,292,47,244,-1,565,1126,1474,846,510,1140,367,804,2318,522,1746,800,1151,206,1485,3,632,217,undefined,329,243,1600,529,196,1358,553,767,922,693,248,-1,-1,275,1369,592,351,377,289,589,322,-1,514,1043,1358,70,-1
29/03/2019,12,3416,2860,2519,3384,2999,2226,-1,594,1919,617,98,477,-1,738,1869,2159,1699,676,1419,834,1666,3206,1232,2935,1232,1888,317,1954,2,1123,342,undefined,387,344,2834,1157,420,2088,1359,1055,1054,844,307,-1,-1,373,2156,718,503,545,366,1041,426,-1,874,2549,2088,94,-1
29/03/2019,13,3886,3091,2643,3753,2835,2304,-1,557,1627,578,120,477,-1,732,1853,2220,1682,679,1477,722,1575,3446,1101,2771,1177,1837,258,1962,34,1131,427,undefined,365,390,2503,1319,344,1826,1415,1043,1172,717,350,-1,-1,448,2327,669,531,535,299,1065,462,-1,935,2135,1826,65,-1
29/03/2019,14,3179,2300,2334,3219,2876,2239,-1,367,1046,282,75,300,-1,680,1883,1768,1068,522,1077,536,943,3018,743,2306,1076,1342,199,1956,45,839,277,undefined,332,290,2002,725,321,1303,711,806,920,463,300,-1,-1,282,1812,557,322,422,281,828,423,-1,616,1301,1303,62,-1
29/03/2019,15,3054,2332,2409,3017,3035,2659,-1,285,1473,314,73,280,-1,820,1906,1481,849,613,1034,485,929,3357,683,2736,1375,1101,222,1953,-1,717,320,undefined,266,210,2025,619,226,1481,548,701,993,620,316,-1,-1,279,1876,464,292,545,223,724,483,-1,599,1452,1481,50,-1
29/03/2019,16,3486,2545,2647,3392,3348,3447,-1,476,3209,437,60,320,-1,1260,2091,1537,983,1064,1122,459,1092,3751,997,3706,1612,977,234,2065,-1,872,302,undefined,485,340,2428,670,280,2124,665,734,963,646,350,-1,-1,242,2102,391,180,510,215,828,540,-1,628,2774,2124,52,-1
29/03/2019,17,3980,2703,3416,3921,4656,4744,-1,641,2822,423,66,385,-1,1625,2538,1686,1327,1574,1403,837,1313,3927,1108,4275,1611,837,247,2790,2,1129,354,undefined,431,186,3564,983,323,2594,748,782,1232,435,246,-1,-1,319,2482,357,211,552,226,1007,688,-1,864,3413,2594,80,-1
29/03/2019,18,2789,2166,3414,3616,4298,3127,-1,325,1271,228,60,396,-1,1001,2243,1446,916,720,1688,1134,1536,3310,646,2594,1283,722,195,2986,-1,1280,496,undefined,254,131,3025,671,333,1398,465,551,792,307,160,-1,-1,213,1865,314,97,635,231,837,334,-1,779,1432,1398,38,-1
29/03/2019,19,2147,1447,3079,2728,2890,1984,-1,239,495,204,68,253,-1,654,1721,984,512,320,1854,1442,1490,2560,389,1577,975,623,143,2021,-1,1236,562,undefined,113,81,1965,501,359,959,384,438,395,152,128,-1,-1,119,1488,208,114,643,223,826,258,-1,527,588,959,69,-1
29/03/2019,20,1546,1155,2709,2467,2623,1651,-1,150,270,100,35,157,-1,509,1438,750,382,224,1489,1412,1494,2152,246,1120,631,536,142,2083,1,1266,593,undefined,99,79,1569,384,347,682,230,384,462,98,67,-1,-1,76,1082,222,142,575,141,710,200,-1,477,345,682,92,-1
29/03/2019,21,947,588,2553,2079,2547,1346,-1,117,156,90,24,118,-1,456,1365,472,264,141,1264,988,1256,1978,213,861,444,475,98,1705,-1,1232,601,undefined,77,98,1195,325,314,534,126,276,366,93,56,-1,-1,70,1010,139,82,438,116,577,162,-1,312,189,534,51,-1
29/03/2019,22,569,388,2099,1587,2252,1292,-1,62,141,69,31,130,-1,472,942,433,209,148,1111,844,1037,1582,190,731,384,392,98,1656,-1,1158,491,undefined,79,131,1227,377,248,482,183,380,253,70,52,-1,-1,42,671,144,139,315,113,443,131,-1,262,210,482,32,-1
29/03/2019,23,409,363,1569,1290,1019,969,-1,57,97,56,16,87,-1,382,590,325,162,120,724,640,987,1381,152,571,274,296,54,524,-1,884,321,undefined,51,48,838,457,94,337,155,93,177,61,42,-1,-1,24,551,76,88,151,71,425,96,-1,203,123,337,28,-1
30/03/2019,0,244,179,1019,843,704,609,-1,28,37,39,15,64,-1,271,285,118,56,42,533,390,771,826,63,273,168,211,40,219,-1,600,158,undefined,36,28,542,251,43,203,61,45,57,33,28,-1,-1,12,378,39,91,42,80,280,49,-1,140,76,203,31,-1
30/03/2019,1,140,120,625,615,293,323,-1,17,28,12,4,35,-1,177,264,83,46,22,328,236,634,556,73,190,132,144,26,84,-1,454,82,undefined,11,13,283,276,10,141,25,31,49,18,14,-1,-1,16,237,34,67,19,23,167,31,-1,61,34,141,258,-1
30/03/2019,2,109,92,365,414,147,206,-1,6,14,3,2,16,-1,107,111,51,12,10,207,145,398,437,38,102,70,132,36,63,-1,308,26,undefined,11,13,154,175,16,64,7,18,33,9,7,-1,-1,1,175,30,44,5,30,91,12,-1,36,18,64,279,-1
30/03/2019,3,67,79,271,282,107,130,-1,3,12,10,7,10,-1,81,110,38,14,9,168,219,372,324,28,75,28,101,18,56,-1,270,17,undefined,7,7,65,145,4,49,3,27,53,7,4,-1,-1,13,114,26,26,5,13,74,22,-1,25,24,49,396,-1
30/03/2019,4,35,39,169,110,71,108,-1,2,15,-1,5,9,-1,85,42,38,11,8,47,89,282,220,6,71,25,116,10,41,-1,178,18,undefined,10,14,53,56,6,27,8,7,61,2,1,-1,-1,-1,91,13,27,7,18,32,5,-1,15,21,27,118,-1
30/03/2019,5,43,245,95,142,110,118,-1,10,32,5,10,9,-1,66,28,19,20,16,42,97,135,158,32,140,20,69,9,67,-1,66,4,undefined,9,16,50,9,9,41,8,20,53,4,4,-1,-1,1,94,9,29,11,10,16,10,-1,7,19,41,87,-1
30/03/2019,6,47,57,101,135,105,196,-1,28,70,10,7,25,-1,81,31,168,55,11,39,41,78,240,43,347,90,90,29,88,-1,93,13,undefined,59,25,140,29,12,112,28,29,90,3,3,-1,-1,4,93,59,25,9,38,21,14,-1,16,50,112,104,-1
30/03/2019,7,91,81,161,213,210,378,-1,58,65,29,23,32,-1,118,67,209,95,43,50,59,45,368,90,545,183,196,57,151,-1,97,47,undefined,30,8,344,44,15,194,54,66,75,21,13,-1,-1,16,132,85,58,35,90,43,23,-1,58,79,194,148,-1
30/03/2019,8,270,209,279,357,420,473,-1,67,99,63,4,44,-1,164,146,52,187,71,70,36,49,804,159,830,335,412,121,326,-1,117,71,undefined,42,25,415,92,76,389,142,203,268,48,31,-1,-1,76,289,205,118,79,97,110,36,-1,150,189,389,226,-1
30/03/2019,9,672,523,436,813,818,754,-1,98,140,70,7,92,-1,248,290,64,218,104,194,125,131,1224,207,1081,312,719,267,635,-1,200,108,undefined,75,70,645,157,122,650,213,319,337,120,74,-1,-1,61,616,346,207,253,170,273,78,-1,229,231,650,430,-1
30/03/2019,10,1295,1110,718,1355,1230,1090,-1,138,160,99,15,123,-1,361,480,751,239,130,323,243,345,1426,269,1292,568,1072,325,869,-1,357,169,undefined,127,73,853,173,185,842,214,331,234,135,66,-1,-1,100,907,534,308,332,188,388,111,-1,363,291,842,500,-1
30/03/2019,11,2118,1653,1132,2190,1837,1139,-1,142,149,86,21,146,-1,376,728,1038,265,170,702,528,617,1804,221,1364,688,1494,400,1352,-1,580,204,undefined,113,79,1193,140,166,939,169,441,323,170,93,-1,-1,113,1302,668,417,520,274,551,96,-1,450,333,939,653,-1
30/03/2019,12,2818,2193,1738,2531,2266,1219,-1,177,188,81,33,199,-1,396,1089,1285,277,158,1121,775,839,2084,254,1407,868,1739,371,1786,-1,709,220,undefined,103,115,1292,210,213,996,151,428,320,159,86,-1,-1,171,1592,861,493,620,350,624,147,-1,516,385,996,902,-1
30/03/2019,13,3144,2398,1987,2593,2388,1364,-1,223,181,98,68,190,-1,410,1335,1533,258,235,1321,830,921,2303,245,1358,1057,1693,418,2070,-1,812,308,undefined,110,97,1300,160,268,1008,169,595,404,185,113,-1,-1,174,1705,802,432,566,267,781,143,-1,621,612,1008,982,-1
30/03/2019,14,3573,2563,2272,2975,2625,1703,-1,225,221,149,77,404,-1,623,1748,1497,366,189,1410,624,1216,2757,303,1648,1257,1613,350,2242,-1,845,301,undefined,149,162,2072,237,325,1297,144,383,327,199,128,-1,-1,126,1931,764,491,654,352,646,173,-1,557,1369,1297,930,-1
30/03/2019,15,3896,2888,2521,3107,2858,1814,-1,348,230,153,77,758,-1,659,1766,1479,367,183,1348,656,1306,2883,329,2012,1402,1365,349,2239,-1,910,460,undefined,141,181,2095,229,340,1621,137,369,240,162,114,-1,-1,120,2072,765,385,663,252,601,157,-1,588,5821,1621,1007,-1
30/03/2019,16,3719,2635,2525,3045,3357,1839,-1,323,175,140,63,742,-1,649,1720,1445,330,216,1380,747,1438,2750,295,1895,1449,915,221,2734,-1,914,420,undefined,145,141,2018,222,294,1369,188,404,219,212,141,-1,-1,121,1959,473,239,626,211,741,154,-1,483,5707,1369,1084,-1
30/03/2019,17,3173,2036,2532,2872,2712,1889,-1,245,144,101,58,253,-1,724,1635,1122,450,173,1565,1021,1431,2753,284,1392,1141,716,178,1839,-1,1019,521,undefined,154,132,2109,194,373,863,239,422,288,182,131,-1,-1,158,1719,312,147,650,155,732,229,-1,517,578,863,1082,-1
30/03/2019,18,2599,1500,2763,2709,2835,1582,-1,191,150,111,39,313,-1,589,1537,922,493,219,1640,1348,1553,2418,271,1344,926,714,205,2221,-1,1242,450,undefined,120,164,2132,223,379,812,263,388,322,156,82,-1,-1,92,1534,293,114,642,166,655,203,-1,611,786,812,1150,-1
30/03/2019,19,2357,886,2914,2181,2360,1418,-1,348,240,275,76,972,-1,503,1587,827,406,148,1690,1605,1673,2336,348,1773,534,659,171,1909,-1,1353,652,undefined,158,154,2058,255,468,2299,233,383,153,153,100,-1,-1,100,1453,218,140,699,204,623,178,-1,550,5626,2299,1489,-1
30/03/2019,20,899,530,2712,2011,2095,1346,-1,94,102,97,44,340,-1,526,1310,668,343,147,1444,1581,1640,1974,221,871,461,577,138,1343,-1,1368,626,undefined,108,162,1812,272,500,942,163,210,150,88,44,-1,-1,63,1012,202,116,568,151,565,147,-1,402,728,942,1371,-1
30/03/2019,21,574,491,2215,1797,2032,1041,-1,59,70,96,22,122,-1,367,993,470,201,80,1098,1117,1268,1609,177,681,227,456,99,1558,-1,1319,639,undefined,66,73,1108,263,358,535,174,184,119,67,34,-1,-1,39,728,182,59,452,113,546,153,-1,363,229,535,1003,-1
30/03/2019,22,417,423,1746,1224,1197,1020,-1,47,56,25,25,83,-1,350,773,402,236,99,1038,895,990,1413,186,837,164,351,81,567,-1,1118,506,undefined,76,91,938,286,191,465,109,484,85,50,24,-1,-1,43,563,121,78,300,149,456,101,-1,280,152,465,665,-1
30/03/2019,23,347,238,1486,1289,744,845,-1,38,53,61,13,110,-1,357,454,345,127,90,681,1122,972,1128,146,703,175,299,77,335,-1,1028,296,undefined,46,42,663,295,103,340,66,151,46,63,30,-1,-1,25,485,120,61,138,99,479,77,-1,236,111,340,443,-1
31/03/2019,0,264,173,853,648,504,569,-1,41,34,40,14,70,-1,308,337,114,99,19,450,570,716,718,87,382,150,230,28,140,-1,690,129,undefined,48,61,487,292,25,242,74,63,23,22,18,-1,-1,15,341,45,61,35,73,375,59,-1,122,79,242,273,-1
31/03/2019,1,180,127,639,912,289,408,-1,11,21,14,9,30,-1,230,181,123,39,23,313,208,644,507,78,221,135,196,32,70,-1,495,61,undefined,18,16,291,214,20,147,46,34,20,18,18,-1,-1,4,299,38,49,17,32,251,43,-1,98,48,147,229,-1
31/03/2019,2,121,99,430,495,149,230,-1,10,27,6,5,16,-1,151,130,56,38,15,189,147,514,375,43,93,71,131,17,40,-1,370,22,undefined,15,26,166,213,10,106,22,22,8,9,5,-1,-1,6,184,22,45,10,25,184,12,-1,54,33,106,156,-1
31/03/2019,3,115,64,334,233,120,182,-1,14,21,8,3,7,-1,128,80,27,15,11,180,234,455,402,23,92,55,98,12,44,-1,285,29,undefined,4,18,128,85,7,73,19,13,6,4,4,-1,-1,1,154,22,43,10,12,155,11,-1,42,21,73,170,-1
31/03/2019,4,62,42,185,201,96,127,-1,2,21,6,-1,3,-1,105,51,41,21,7,102,104,219,277,18,98,21,116,16,27,-1,209,24,undefined,9,13,65,71,16,49,17,8,10,3,1,-1,-1,-1,131,15,35,24,26,59,16,-1,25,16,49,101,-1
31/03/2019,5,43,36,119,142,74,122,-1,3,10,-1,1,5,-1,77,53,33,5,7,31,93,275,203,31,80,35,63,8,41,-1,165,10,undefined,10,17,60,28,7,57,7,7,8,1,2,-1,-1,4,85,11,38,6,7,47,3,-1,12,22,57,72,-1
31/03/2019,6,62,37,68,148,88,211,-1,14,28,8,24,20,-1,125,33,31,28,14,22,44,70,266,36,175,46,78,15,92,-1,87,44,undefined,29,15,105,19,5,91,61,22,24,2,2,-1,-1,-1,89,37,25,9,27,35,17,-1,22,24,91,85,-1
31/03/2019,7,72,37,100,187,126,269,-1,32,41,29,9,38,-1,100,56,64,57,13,39,41,82,368,47,343,98,197,35,137,-1,85,157,undefined,32,32,230,27,22,153,21,17,23,11,5,-1,-1,18,128,84,44,20,40,54,20,-1,40,37,153,69,-1
31/03/2019,8,202,143,200,278,300,365,-1,100,90,40,14,83,-1,176,113,138,125,56,89,55,124,661,100,661,184,344,73,339,-1,120,168,undefined,39,40,476,48,96,303,89,108,62,43,24,-1,-1,29,285,179,92,48,106,141,52,-1,103,187,303,224,-1
31/03/2019,9,616,417,465,640,794,637,-1,144,138,64,40,201,-1,263,240,402,173,83,155,114,194,1057,159,794,293,783,154,761,-1,233,351,undefined,69,60,805,123,188,485,118,162,226,98,59,-1,-1,61,566,312,266,132,183,263,101,-1,188,200,485,324,-1
31/03/2019,10,1255,881,769,1161,1423,962,-1,187,134,113,47,330,-1,541,491,693,282,146,411,333,329,1383,248,1256,508,1123,278,1400,-1,372,384,undefined,110,158,1249,155,198,856,114,293,237,104,66,-1,-1,108,949,558,374,364,270,330,119,-1,284,470,856,480,-1
31/03/2019,11,1918,1381,1118,1820,2052,1205,-1,236,148,97,73,504,-1,471,843,901,296,132,712,545,625,1812,244,1249,760,1402,339,1930,-1,558,612,undefined,83,133,1655,178,298,939,118,346,224,140,106,-1,-1,96,1110,736,516,514,255,478,109,-1,411,1056,939,542,-1
31/03/2019,12,2817,1894,1887,2280,2662,1449,-1,303,180,139,119,893,-1,504,1157,1143,342,174,1269,749,927,2299,211,1427,919,1801,505,2265,-1,820,433,undefined,116,126,1789,162,405,1133,116,496,248,173,153,-1,-1,153,1594,979,508,574,300,528,139,-1,506,4419,1133,891,-1
31/03/2019,13,3022,2142,2365,2678,2915,1500,-1,290,206,88,111,541,-1,556,1487,1106,385,193,1500,960,1094,2675,194,1211,1099,1969,498,2622,-1,930,486,undefined,138,215,1943,172,427,815,140,616,306,138,108,-1,-1,184,1861,988,600,639,380,848,225,-1,701,1228,815,988,-1
31/03/2019,14,3298,2368,2276,2885,2951,1664,-1,251,168,64,55,410,-1,700,1497,1152,315,179,1304,839,1060,2641,232,1274,1138,1821,378,2433,-1,890,470,undefined,139,152,1930,189,377,756,124,407,204,122,118,-1,-1,131,1898,785,471,733,324,694,177,-1,530,529,756,1064,-1
31/03/2019,15,3013,2181,2207,2622,2827,1600,-1,258,85,80,40,270,-1,535,1471,1090,320,135,1131,625,1037,2643,192,1286,939,1458,322,2691,-1,979,472,undefined,121,70,1840,181,372,744,114,405,279,121,108,-1,-1,122,1545,704,345,740,266,588,142,-1,464,2661,744,999,-1
31/03/2019,16,3114,2118,2225,2536,2151,1541,-1,297,192,117,95,561,-1,558,1458,960,261,172,1162,483,1103,2611,319,1557,964,926,258,2018,-1,832,528,undefined,87,99,1596,132,322,1392,111,360,165,108,91,-1,-1,118,1591,617,244,612,274,589,204,-1,445,4123,1392,933,-1
31/03/2019,17,2811,1675,2303,2506,2528,1442,-1,210,154,76,87,319,-1,542,1654,835,351,185,1321,770,1076,2642,250,1176,904,704,197,1944,-1,1023,441,undefined,117,148,1734,148,277,856,89,268,210,188,124,-1,-1,146,1765,277,199,470,164,683,195,-1,468,582,856,1101,-1
31/03/2019,18,2142,1086,2463,2276,2381,1335,-1,184,159,99,133,334,-1,619,1514,635,402,145,1512,944,1313,2434,227,1046,740,604,139,1481,-1,935,524,undefined,143,235,1980,155,273,698,67,349,154,133,81,-1,-1,110,1391,228,166,519,232,500,205,-1,406,224,698,1023,-1
31/03/2019,19,1309,622,2402,1962,1889,1036,-1,134,67,61,76,293,-1,449,1312,410,293,68,1413,888,1342,2151,220,794,388,693,134,1560,-1,1022,521,undefined,83,110,1361,118,268,505,96,222,137,129,84,-1,-1,124,1140,161,117,349,186,433,175,-1,375,138,505,1553,-1
31/03/2019,20,616,408,1748,1601,1331,1047,-1,85,55,57,80,267,-1,465,1118,391,214,100,1193,633,1110,1668,164,677,294,530,111,589,-1,819,549,undefined,80,114,1194,105,247,414,61,184,117,112,77,-1,-1,55,781,158,103,341,125,355,164,-1,288,117,414,1177,-1
31/03/2019,21,410,262,1377,990,1200,868,-1,51,65,57,52,261,-1,344,783,228,154,63,873,468,822,1281,145,502,304,424,92,791,-1,616,463,undefined,79,103,967,75,156,279,73,127,80,75,42,-1,-1,59,567,106,69,269,119,256,116,-1,251,83,279,1168,-1
31/03/2019,22,298,152,962,754,633,657,-1,27,44,23,21,120,-1,241,419,129,117,56,532,338,529,1073,103,399,148,298,69,217,-1,410,253,undefined,49,49,604,66,86,243,39,324,89,88,52,-1,-1,40,430,94,64,81,67,168,121,-1,144,82,243,872,-1
31/03/2019,23,151,67,495,306,315,419,-1,27,40,19,8,78,-1,151,224,70,37,24,242,184,374,666,51,232,71,237,34,93,-1,303,113,undefined,40,22,335,31,35,191,27,53,78,52,21,-1,-1,8,234,56,69,45,74,83,76,-1,72,61,191,439,-1


==> Figures/Australia/big/March_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New
01/03/2020,0,340,228,1081,736,1089,747,35,27,20,31,18,74,-1,365,509,190,54,27,607,906,831,955,142,354,611,261,75,528,188,243,260,undefined,-1,67,871,455,91,undefined,59,54,30,17,9,510,1085,24,438,89,139,74,48,523,31,undefined,206,78,277,-1,-1,152,556,137,579,16,undefined,undefined
01/03/2020,1,253,147,743,437,461,485,23,12,30,17,8,43,-1,236,275,157,68,51,418,628,858,779,92,225,417,174,31,289,58,97,173,undefined,-1,29,428,332,35,undefined,28,47,14,27,21,418,713,16,337,48,101,28,47,307,25,undefined,113,28,182,-1,-1,98,298,104,515,10,undefined,undefined
01/03/2020,2,118,117,477,323,282,370,14,7,28,18,1,21,-1,190,192,125,31,16,235,248,532,525,50,158,224,150,19,192,30,133,80,undefined,-1,27,282,254,20,undefined,8,17,11,12,9,239,461,2,191,33,111,7,35,238,15,undefined,90,47,149,-1,-1,56,245,56,281,9,undefined,undefined
01/03/2020,3,138,86,391,242,275,214,12,6,18,23,4,9,-1,134,158,66,30,24,183,126,474,417,51,93,221,141,-1,198,31,112,25,undefined,-1,8,145,368,6,undefined,16,7,16,8,10,170,319,1,198,34,57,4,36,272,17,undefined,75,20,112,-1,-1,61,255,36,157,7,undefined,undefined
01/03/2020,4,66,43,215,154,188,136,18,5,29,5,3,8,-1,96,83,69,8,3,113,94,357,269,30,65,229,118,-1,184,12,115,45,undefined,-1,10,80,117,11,undefined,6,9,7,1,3,101,270,7,124,15,56,11,9,110,1,undefined,41,17,65,-1,-1,36,172,33,125,3,undefined,undefined
01/03/2020,5,39,26,148,102,179,133,3,29,15,20,2,8,-1,67,64,27,32,8,58,47,243,285,26,77,67,79,-1,201,7,119,9,undefined,-1,10,83,25,4,undefined,10,15,9,4,4,87,195,-1,125,39,40,5,15,36,7,undefined,23,24,51,-1,-1,21,79,18,85,7,undefined,undefined
01/03/2020,6,37,21,97,132,207,166,19,23,28,6,7,22,-1,91,45,53,37,23,44,49,89,287,37,155,139,108,-1,289,41,73,13,undefined,-1,30,195,23,6,undefined,5,9,4,2,1,103,292,1,88,35,29,9,24,32,6,undefined,26,27,100,1,-1,33,87,18,27,9,undefined,undefined
01/03/2020,7,82,60,118,184,278,222,66,79,63,30,34,77,-1,100,58,66,49,22,38,56,112,376,57,329,264,151,-1,419,65,76,43,undefined,-1,37,302,27,7,undefined,28,27,26,13,12,117,282,2,168,75,41,24,31,29,32,undefined,52,45,152,12,-1,43,153,27,63,38,undefined,undefined
01/03/2020,8,187,141,194,286,550,491,122,156,202,64,52,172,-1,193,125,135,118,51,53,57,118,627,110,496,715,305,-1,602,137,117,55,undefined,-1,88,650,82,22,undefined,46,75,42,32,19,202,518,28,267,130,96,56,69,114,40,undefined,105,117,227,42,-1,132,290,62,97,46,undefined,undefined
01/03/2020,9,558,319,399,597,943,806,153,248,146,88,76,362,-1,284,290,420,235,73,162,196,216,1035,206,712,827,613,-1,1081,210,83,112,undefined,-1,91,1171,166,93,undefined,109,102,74,82,52,347,964,52,577,297,184,165,138,196,46,undefined,175,213,415,66,-1,280,525,69,240,89,undefined,undefined
01/03/2020,10,1293,862,747,1152,1689,1077,160,311,144,148,94,419,-1,339,600,786,227,114,324,275,424,1614,265,992,1312,979,-1,1703,404,113,154,undefined,-1,98,1681,196,99,undefined,113,163,218,114,74,733,1655,51,1057,613,338,302,267,330,89,undefined,385,340,620,108,-1,354,947,157,496,120,undefined,undefined
01/03/2020,11,1809,1321,1135,1790,2106,1410,226,240,149,60,83,428,-1,512,934,1002,308,126,597,381,569,1986,242,891,1509,1289,-1,2155,467,152,266,undefined,-1,130,2173,167,133,undefined,107,234,325,78,57,937,2363,59,1348,706,357,424,328,452,131,undefined,468,270,663,159,-1,480,1053,175,635,106,undefined,undefined
01/03/2020,12,2360,1604,1603,2327,2717,1584,186,321,170,103,103,365,-1,461,1359,1341,334,189,1077,480,798,2404,221,954,1959,1592,-1,2201,470,269,314,undefined,-1,207,2289,243,269,undefined,86,292,332,167,52,1498,2903,86,1744,779,457,577,422,602,141,undefined,541,253,761,167,-1,639,1394,230,768,142,undefined,undefined
01/03/2020,13,2919,1625,1904,2476,2783,1661,202,254,188,138,79,373,-1,448,1709,1164,296,215,1254,399,725,2834,189,907,1913,1683,-1,2244,442,374,300,undefined,-1,129,2174,197,283,undefined,86,436,354,204,110,1422,2789,94,1915,749,398,582,358,809,155,undefined,676,364,752,104,-1,707,1497,290,739,167,undefined,undefined
01/03/2020,14,3322,1792,2158,2679,2871,1831,203,273,119,98,84,349,-1,518,1711,1213,319,154,1202,426,958,2646,205,959,2160,1513,-1,2476,445,406,468,undefined,-1,152,2373,200,216,undefined,110,202,276,149,113,1473,2939,98,1749,739,383,559,348,596,152,undefined,662,286,661,86,-1,622,1668,309,745,155,undefined,undefined
01/03/2020,15,3242,1818,2251,2434,2972,1783,146,291,133,64,57,365,-1,561,1803,1280,338,127,1067,528,1030,2353,247,1088,1937,1321,-1,2583,515,502,567,undefined,-1,147,2336,183,183,undefined,100,251,238,157,113,1556,2707,100,1648,591,321,616,311,594,100,undefined,636,258,704,264,-1,603,1578,225,776,136,undefined,undefined
01/03/2020,16,2749,1779,2052,2403,2794,1805,128,196,122,46,116,399,-1,567,1971,1048,324,146,939,447,922,2362,224,968,1882,908,-1,2366,658,456,449,undefined,-1,152,2299,181,192,undefined,68,303,184,147,101,1552,2633,86,1774,507,205,610,254,588,100,undefined,591,221,651,271,-1,655,1632,219,776,160,undefined,undefined
01/03/2020,17,2450,1421,2230,2155,2789,1607,181,239,124,32,99,387,-1,547,1953,708,341,177,1055,525,974,2345,221,1025,1817,630,-1,1825,736,367,520,undefined,-1,179,2171,136,217,undefined,99,258,241,119,113,1564,2523,92,1677,255,92,613,220,639,129,undefined,554,190,702,279,-1,661,1532,219,605,106,undefined,undefined
01/03/2020,18,1733,945,2016,1793,2584,1495,176,184,153,100,151,504,-1,546,1698,536,260,117,998,502,794,2093,167,809,1393,560,-1,1614,920,352,628,undefined,-1,104,2147,141,214,undefined,89,237,251,76,83,1477,2277,70,1440,250,94,581,174,488,126,undefined,537,187,579,252,-1,660,1661,196,574,93,undefined,undefined
01/03/2020,19,1015,589,2009,1328,2058,1323,118,137,93,41,149,407,-1,459,1415,337,207,66,1008,575,827,1714,167,609,738,603,-1,1202,559,401,548,undefined,-1,91,1999,139,292,undefined,82,221,214,85,20,1113,1570,56,1178,266,122,543,176,487,83,undefined,554,165,452,136,-1,506,1488,207,479,92,undefined,undefined
01/03/2020,20,678,366,1869,1079,1413,1193,109,125,64,65,137,427,-1,500,1164,364,259,46,746,418,723,1572,165,572,740,461,-1,679,216,371,584,undefined,-1,90,1785,134,224,undefined,63,140,92,62,18,1031,1303,37,852,181,128,404,139,423,89,undefined,425,124,449,9,-1,468,1208,190,411,73,undefined,undefined
01/03/2020,21,461,280,1435,797,1598,865,63,62,63,42,94,255,-1,385,922,209,152,84,695,351,522,1340,156,460,502,409,-1,848,309,206,481,undefined,-1,92,1246,111,139,undefined,30,133,68,36,13,789,1093,41,565,148,100,339,103,257,74,undefined,292,91,380,-1,-1,329,1106,183,314,60,undefined,undefined
01/03/2020,22,246,178,1090,718,2092,734,47,38,48,40,33,141,-1,289,568,142,114,54,463,279,541,1116,129,384,313,258,-1,1367,1093,163,288,undefined,-1,74,938,65,92,undefined,28,261,49,22,16,674,1097,19,465,127,83,101,102,202,56,undefined,247,82,284,-1,-1,220,814,128,256,38,undefined,undefined
01/03/2020,23,168,81,478,250,464,429,10,16,33,11,23,80,-1,186,220,88,63,25,257,107,314,612,57,231,284,171,-1,242,36,222,121,undefined,-1,27,429,38,40,undefined,36,32,106,13,6,253,440,10,217,58,86,55,57,94,46,undefined,111,46,172,1,-1,107,489,81,135,18,undefined,undefined
02/03/2020,0,65,57,240,111,137,163,2,14,14,7,10,27,-1,64,102,25,25,8,67,47,146,177,52,108,72,111,-1,78,38,185,58,undefined,-1,10,176,20,10,undefined,7,13,95,8,7,82,145,2,119,18,50,11,49,43,20,undefined,35,41,66,-1,-1,83,212,58,70,12,undefined,undefined
02/03/2020,1,26,26,122,77,67,103,9,1,6,-1,1,5,-1,24,40,15,24,3,62,29,104,114,14,32,80,69,-1,21,9,132,27,undefined,-1,7,75,8,4,undefined,2,11,42,3,2,51,65,5,69,5,70,12,33,50,10,undefined,14,5,52,-1,-1,43,127,37,46,10,undefined,undefined
02/03/2020,2,22,14,65,33,28,16,2,2,4,1,7,13,-1,3,20,6,16,5,46,38,92,71,20,31,44,58,-1,15,2,108,8,undefined,-1,6,38,3,7,undefined,-1,7,17,1,-1,21,49,3,45,7,33,4,24,28,1,undefined,10,3,25,1,-1,15,75,28,20,5,undefined,undefined
02/03/2020,3,18,5,28,39,44,29,3,3,2,10,1,-1,-1,11,17,30,8,4,22,15,54,60,12,25,32,29,-1,46,4,117,5,undefined,-1,-1,16,4,6,undefined,4,10,127,-1,-1,27,69,2,29,4,11,1,13,18,3,undefined,10,7,15,-1,-1,5,52,24,23,3,undefined,undefined
02/03/2020,4,12,10,49,21,55,27,3,-1,9,11,1,3,-1,23,25,7,14,2,19,20,51,54,4,25,36,37,-1,57,5,68,7,undefined,-1,2,24,8,11,undefined,-1,7,170,1,2,62,68,4,24,3,19,4,9,10,5,undefined,9,6,23,-1,-1,25,37,13,14,7,undefined,undefined
02/03/2020,5,27,17,77,69,129,246,30,40,105,16,1,8,-1,104,36,37,84,39,16,6,41,157,39,283,81,45,-1,94,4,52,20,undefined,-1,20,160,13,6,undefined,14,31,180,5,4,25,224,3,68,12,5,11,17,13,11,undefined,20,77,113,-1,-1,34,105,16,28,14,undefined,undefined
02/03/2020,6,100,72,149,197,357,964,73,86,617,105,9,51,-1,240,87,183,242,188,34,21,72,713,277,877,306,80,-1,320,55,79,32,undefined,-1,53,796,99,7,undefined,60,79,121,29,19,152,547,20,162,31,27,19,53,42,44,undefined,86,568,444,4,-1,103,320,36,65,57,undefined,undefined
02/03/2020,7,312,208,331,497,989,1888,338,295,2192,439,38,156,-1,633,341,471,900,729,68,67,151,1522,677,1829,821,190,-1,903,157,110,74,undefined,-1,119,1513,238,41,undefined,383,296,221,268,74,487,1296,45,480,96,48,45,61,158,111,undefined,168,2211,1335,116,-1,386,565,55,264,288,undefined,undefined
02/03/2020,8,796,604,854,1189,2226,4376,642,477,4364,694,89,347,-1,1428,829,886,2305,1737,141,169,340,3056,1453,3301,1883,571,-1,2401,271,251,140,undefined,-1,389,2379,665,117,undefined,796,709,781,702,259,978,2512,245,1003,249,75,178,127,568,433,undefined,485,4450,2465,607,-1,1255,1271,163,609,1003,undefined,undefined
02/03/2020,9,983,673,887,1329,1385,2202,316,290,2929,525,46,242,-1,692,770,1004,1742,1016,161,147,299,2122,885,2322,1037,504,-1,1272,212,271,166,undefined,-1,263,1635,590,135,undefined,700,592,796,840,228,801,1982,295,1000,230,63,237,167,527,270,undefined,477,2995,1639,409,-1,1064,1079,159,551,940,undefined,undefined
02/03/2020,10,1123,1000,1164,1477,1169,1147,154,145,780,221,34,185,-1,402,911,1106,1047,514,308,215,407,1896,494,1470,817,538,-1,1073,264,362,177,undefined,-1,202,1350,491,146,undefined,496,463,1267,778,240,875,2151,246,979,227,102,320,178,382,344,undefined,446,1101,975,688,-1,1423,837,192,687,994,undefined,undefined
02/03/2020,11,1644,1299,1496,1887,1406,1263,201,206,623,196,43,144,-1,454,1224,1355,782,438,494,343,631,2149,518,1447,1029,666,-1,1235,244,486,225,undefined,-1,180,1440,510,172,undefined,491,439,1388,929,282,965,2318,218,1238,294,119,282,189,521,402,undefined,529,917,1015,733,-1,1619,983,234,865,837,undefined,undefined
02/03/2020,12,2703,2542,2517,2932,1848,2105,253,668,1269,349,108,390,-1,631,1925,2246,1991,590,963,571,1300,2992,981,2096,1511,1125,-1,1481,370,913,340,undefined,-1,378,2965,1061,300,undefined,1358,877,1553,1259,245,1928,3010,419,1836,395,156,439,317,965,512,undefined,817,2345,1501,919,-1,2125,1584,286,2077,1131,undefined,undefined
02/03/2020,13,2970,2715,2423,3046,2029,2127,336,549,1020,433,131,371,-1,679,2089,2292,1903,616,875,607,1199,3488,975,2074,1683,1084,-1,1616,548,857,339,undefined,-1,392,3093,1062,277,undefined,1221,837,1491,1335,249,2049,3232,367,2209,406,211,555,269,1042,528,undefined,850,1787,1536,505,-1,1877,1527,308,1905,1029,undefined,undefined
02/03/2020,14,2452,2007,2273,2591,1657,1981,205,263,733,335,74,210,-1,551,1833,1790,1074,524,768,449,859,2924,579,1754,1529,727,-1,1361,406,613,269,undefined,-1,268,2211,749,193,undefined,556,469,1488,1225,259,1556,3001,235,1899,309,121,467,196,859,548,undefined,708,1089,1137,502,-1,2015,1417,325,1157,839,undefined,undefined
02/03/2020,15,2647,1943,2312,2671,1798,2426,200,255,1146,362,57,240,-1,680,2129,1650,861,566,734,417,767,3208,578,2333,1520,678,-1,1563,390,611,299,undefined,-1,256,2312,545,205,undefined,489,425,1356,1328,334,1499,3023,254,1946,319,93,425,230,661,526,undefined,609,1282,1304,595,-1,1596,1564,298,1037,844,undefined,undefined
02/03/2020,16,2607,1864,2300,2685,2505,3377,275,408,2402,738,70,284,-1,1070,2282,1380,855,1068,747,326,862,4119,809,3609,1825,590,-1,1984,598,579,245,undefined,-1,302,3018,620,154,undefined,633,418,1176,1217,345,1535,3399,256,2152,329,132,452,158,660,488,undefined,673,2887,1915,767,-1,1702,1856,272,1101,852,undefined,undefined
02/03/2020,17,2951,1950,2500,3002,3467,5297,656,627,3766,766,114,411,-1,1935,2505,1390,1434,1851,913,474,1027,5316,1294,4181,2560,803,-1,2752,637,789,301,undefined,-1,485,4719,774,205,undefined,575,556,1186,1239,328,1814,4067,337,2539,356,103,531,239,837,623,undefined,869,3729,2652,664,-1,1829,2238,318,1215,1010,undefined,undefined
02/03/2020,18,2225,1220,2226,2293,2126,2932,560,374,1632,245,81,345,-1,1078,2033,809,736,788,869,330,1017,3779,591,2413,1704,644,-1,1737,564,674,315,undefined,-1,246,3232,455,234,undefined,284,326,795,736,213,1356,2740,228,1803,258,96,540,218,561,395,undefined,581,1318,1392,455,-1,1372,1853,298,763,500,undefined,undefined
02/03/2020,19,1305,573,1974,1368,1270,1537,270,178,476,120,79,296,-1,477,1374,468,313,279,853,282,908,2364,308,1201,771,554,-1,718,225,588,352,undefined,-1,130,1994,234,207,undefined,127,195,445,397,133,876,1669,188,1262,199,112,372,147,416,263,undefined,429,501,726,177,-1,845,1483,227,489,286,undefined,undefined
02/03/2020,20,645,381,1641,1125,1217,1216,84,115,190,98,68,241,-1,365,1172,325,264,133,727,196,726,1658,221,867,536,480,-1,786,140,527,280,undefined,-1,71,1590,149,247,undefined,104,126,311,197,81,841,1405,71,791,175,106,393,127,352,212,undefined,310,248,528,2,-1,701,1286,191,473,153,undefined,undefined
02/03/2020,21,415,175,1195,750,715,897,171,50,100,68,34,164,-1,276,841,259,137,51,504,197,548,1513,141,651,405,373,-1,410,70,423,276,undefined,-1,66,1173,126,175,undefined,57,94,299,113,54,541,1035,56,554,124,114,286,88,256,108,undefined,200,127,377,-1,-1,516,1052,181,322,104,undefined,undefined
02/03/2020,22,186,147,723,348,468,648,38,40,90,47,30,103,-1,207,418,150,80,67,351,1008,333,889,109,392,263,199,-1,193,46,354,198,undefined,-1,39,789,76,107,undefined,59,52,91,54,24,292,372,31,310,86,100,169,72,120,63,undefined,178,96,257,-1,-1,229,649,121,183,64,undefined,undefined
02/03/2020,23,81,58,354,158,282,420,7,21,49,13,10,42,-1,153,168,83,40,36,124,180,172,600,58,218,171,162,-1,104,21,240,70,undefined,-1,27,450,37,47,undefined,15,28,52,12,7,192,283,25,185,29,80,53,59,75,56,undefined,61,34,184,-1,-1,122,413,92,118,16,undefined,undefined
03/03/2020,0,52,28,207,96,92,130,5,3,17,4,9,18,-1,48,93,31,20,11,68,78,137,175,28,72,100,108,-1,32,15,122,32,undefined,-1,12,153,12,17,undefined,8,25,61,4,4,88,80,4,148,34,70,7,33,22,10,undefined,20,8,54,-1,-1,64,230,47,72,4,undefined,undefined
03/03/2020,1,31,14,93,45,43,76,7,7,4,2,3,4,-1,26,43,19,27,6,51,44,158,158,20,41,68,79,-1,19,5,54,9,undefined,-1,3,54,16,11,undefined,5,10,9,3,1,43,56,6,51,20,54,11,28,22,16,undefined,21,6,25,-1,-1,38,144,33,27,5,undefined,undefined
03/03/2020,2,36,13,71,44,23,25,3,3,1,4,1,6,-1,8,23,20,14,6,29,46,108,82,13,30,35,42,-1,9,2,69,6,undefined,-1,-1,35,3,4,undefined,1,5,7,-1,-1,27,44,2,53,6,38,2,11,21,8,undefined,18,3,27,-1,-1,14,85,33,38,7,undefined,undefined
03/03/2020,3,7,12,49,27,31,14,2,4,-1,2,2,10,-1,3,17,9,14,5,19,15,48,64,5,7,52,31,-1,25,1,33,7,undefined,-1,2,26,7,4,undefined,7,4,15,6,1,18,42,-1,20,5,18,-1,7,14,5,undefined,10,7,7,-1,-1,8,56,21,7,1,undefined,undefined
03/03/2020,4,7,14,26,30,39,40,10,4,10,3,4,7,-1,26,18,16,9,2,19,6,19,64,12,22,63,38,-1,54,2,31,27,undefined,-1,6,20,4,12,undefined,4,7,6,-1,1,18,65,4,39,2,19,11,7,11,2,undefined,7,9,29,-1,-1,27,33,11,12,2,undefined,undefined
03/03/2020,5,23,25,58,67,136,255,59,48,116,21,9,25,-1,92,42,28,96,48,10,11,49,147,40,220,142,91,-1,106,18,34,14,undefined,-1,29,240,21,6,undefined,41,34,16,6,3,46,201,6,62,18,33,2,10,13,6,undefined,21,99,104,-1,-1,23,113,21,33,12,undefined,undefined
03/03/2020,6,129,102,135,226,421,981,156,123,684,85,25,91,-1,267,91,175,242,203,32,12,92,760,285,888,462,136,-1,353,76,86,49,undefined,-1,58,968,100,13,undefined,59,92,50,33,23,160,573,14,204,57,54,29,50,48,62,undefined,81,605,372,-1,-1,114,401,39,90,102,undefined,undefined
03/03/2020,7,371,237,352,539,1121,2114,536,342,2238,438,65,250,-1,678,311,491,948,725,64,63,148,1604,751,1962,1090,302,-1,1064,221,152,78,undefined,-1,209,2018,259,45,undefined,364,322,161,198,59,514,1506,62,559,157,64,84,80,180,94,undefined,156,2358,1350,91,-1,383,613,79,298,354,undefined,undefined
03/03/2020,8,903,592,928,1287,2370,4389,767,558,4197,758,103,383,-1,1501,846,1043,2383,1749,157,162,311,2882,1493,3429,2109,635,-1,2304,296,252,174,undefined,-1,418,4105,806,121,undefined,953,812,721,602,228,978,2772,300,1057,346,100,189,159,577,418,undefined,454,4837,2634,850,-1,1438,1183,202,643,1103,undefined,undefined
03/03/2020,9,981,729,790,1188,1600,2516,298,330,2634,536,84,286,-1,793,718,993,1661,998,146,148,325,2250,873,2232,1188,673,-1,1420,257,313,160,undefined,-1,315,2368,640,110,undefined,717,612,744,721,242,775,2185,295,1025,263,155,229,172,501,303,undefined,456,3064,1749,515,-1,1019,935,180,647,877,undefined,undefined
03/03/2020,10,1155,916,1100,1552,1162,1277,215,163,850,251,36,153,-1,465,933,1124,976,492,350,172,433,1886,552,1533,766,857,-1,925,179,280,183,undefined,-1,235,1398,498,118,undefined,489,582,995,695,217,838,2020,254,968,430,163,257,274,376,350,undefined,372,1113,976,776,-1,1476,950,170,703,805,undefined,undefined
03/03/2020,11,1566,1335,1448,1922,1174,1339,264,212,647,218,37,210,-1,482,1175,1502,885,433,418,291,672,2049,500,1532,923,989,-1,923,327,469,200,undefined,-1,187,1485,576,141,undefined,517,460,977,759,163,1041,2470,282,1259,462,261,324,269,517,412,undefined,490,948,1049,656,-1,1552,1131,179,804,950,undefined,undefined
03/03/2020,12,2557,2448,2421,3040,1924,2258,421,642,1301,49,124,400,-1,736,1973,2358,1714,669,858,515,1191,3019,1007,2167,1612,1707,-1,1349,408,869,355,undefined,-1,344,3037,1067,303,undefined,1364,841,1478,1122,193,1933,3173,456,1930,768,417,474,383,978,564,undefined,838,2315,1656,993,-1,2071,1589,262,2031,1023,undefined,undefined
03/03/2020,13,2683,2812,2325,3116,1913,2349,275,499,1155,-1,103,399,-1,679,1972,2348,1807,665,902,586,1316,3073,989,2314,1654,1657,-1,1350,521,968,362,undefined,-1,355,3173,940,308,undefined,1204,886,1269,937,163,2217,3346,463,2351,751,484,412,331,1022,510,undefined,929,1860,1764,726,-1,1847,1722,301,2017,1048,undefined,undefined
03/03/2020,14,2146,2088,2137,2723,1750,1932,203,253,847,140,51,228,-1,673,1981,1890,990,566,792,426,759,2767,576,1859,1421,1190,-1,1331,328,636,270,undefined,-1,223,2209,689,195,undefined,602,544,1048,1037,182,1557,2917,334,1810,536,239,443,250,921,501,undefined,634,1117,1153,795,-1,2020,1567,322,1125,800,undefined,undefined
03/03/2020,15,2366,1816,2195,2732,1912,2314,206,280,1295,302,59,264,-1,785,1986,1623,814,612,712,368,858,3149,564,2396,1661,933,-1,1548,418,645,274,undefined,-1,221,2429,554,213,undefined,475,441,1104,896,280,1579,3081,314,1842,530,178,358,254,704,454,undefined,552,1330,1249,546,-1,1484,1728,232,980,912,undefined,undefined
03/03/2020,16,2574,2002,2246,2769,2488,3347,341,416,2817,719,65,290,-1,1146,2248,1610,895,1139,728,349,843,4163,920,3830,1956,781,-1,2116,492,653,301,undefined,-1,319,3018,629,150,undefined,665,441,1079,922,327,1620,3685,322,2091,361,150,406,221,698,441,undefined,698,2916,2030,785,-1,1856,1855,258,1084,933,undefined,undefined
03/03/2020,17,3119,1970,2612,3068,3409,5193,708,631,4091,836,128,386,-1,1925,2633,1511,1465,1762,805,481,1317,4989,1332,4538,2634,865,-1,2767,584,839,324,undefined,-1,503,4665,833,206,undefined,667,588,928,663,341,1998,4308,303,2368,401,111,511,259,845,558,undefined,821,3927,2673,686,-1,1738,2426,351,1304,1074,undefined,undefined
03/03/2020,18,2441,1500,2493,2261,2366,2866,520,403,1912,305,113,386,-1,1046,2084,1058,815,887,997,721,1061,3577,709,2616,1802,657,-1,1694,680,925,343,undefined,-1,286,3362,511,241,undefined,325,386,805,533,295,1532,3123,266,1779,367,133,571,183,669,445,undefined,558,1443,1538,524,-1,1380,1947,272,945,585,undefined,undefined
03/03/2020,19,1415,607,2134,1674,1396,1689,283,210,530,100,81,308,-1,536,1551,525,334,295,1066,699,941,2674,309,1256,772,574,-1,831,357,703,357,undefined,-1,102,2091,272,181,undefined,151,208,338,251,113,1152,2056,164,1360,268,124,557,149,541,220,undefined,442,479,743,304,-1,809,1594,239,641,334,undefined,undefined
03/03/2020,20,842,368,1712,1845,1279,1208,158,114,258,109,104,325,-1,395,1450,445,214,138,702,690,728,2043,290,913,484,477,-1,759,272,655,367,undefined,-1,79,1689,248,218,undefined,88,162,251,158,74,926,1623,96,766,249,131,387,164,434,209,undefined,365,276,491,1,-1,836,1357,203,466,187,undefined,undefined
03/03/2020,21,563,304,1248,1401,858,1020,74,84,152,57,38,178,-1,331,836,282,160,60,468,505,530,1638,210,642,408,379,-1,431,107,519,328,undefined,-1,62,1339,194,149,undefined,73,111,204,172,50,779,1146,64,648,133,105,332,126,333,147,undefined,274,169,417,-1,-1,573,1183,178,357,98,undefined,undefined
03/03/2020,22,225,141,755,593,775,748,42,39,85,40,26,118,-1,217,475,166,123,67,317,292,338,1124,114,429,265,256,-1,473,71,371,219,undefined,-1,41,818,80,97,undefined,53,88,125,60,32,396,295,45,354,122,91,193,64,142,92,undefined,151,89,291,-1,-1,243,731,117,177,42,undefined,undefined
03/03/2020,23,137,101,468,925,272,474,33,26,45,25,8,33,-1,169,188,108,76,35,119,153,331,877,57,238,132,166,-1,106,35,250,96,undefined,-1,22,480,58,33,undefined,33,33,78,18,15,301,282,17,224,63,66,54,53,67,38,undefined,84,47,155,-1,-1,109,478,92,102,31,undefined,undefined
04/03/2020,0,71,25,236,194,100,184,14,9,19,6,7,24,-1,50,107,64,25,16,72,73,166,295,33,88,80,93,-1,52,11,125,34,undefined,-1,6,145,25,13,undefined,13,20,29,12,8,96,75,9,123,23,60,6,33,29,26,undefined,50,15,68,-1,-1,47,232,56,63,17,undefined,undefined
04/03/2020,1,45,14,89,47,41,69,8,7,1,2,3,5,-1,23,38,19,33,5,63,32,66,96,11,29,39,75,-1,26,9,92,33,undefined,-1,5,77,9,20,undefined,4,22,11,5,5,34,91,5,77,16,41,9,30,23,14,undefined,25,5,34,-1,-1,19,177,33,34,11,undefined,undefined
04/03/2020,2,19,12,47,23,19,23,4,4,2,-1,9,11,-1,10,14,1,7,8,42,22,43,90,13,26,38,67,-1,14,16,36,6,undefined,-1,4,26,5,4,undefined,1,3,5,3,2,26,74,2,36,11,34,-1,12,11,2,undefined,17,7,20,-1,-1,9,102,16,18,4,undefined,undefined
04/03/2020,3,27,74,32,34,31,36,9,4,3,2,-1,10,-1,15,18,21,11,2,32,26,77,78,13,7,46,33,-1,35,1,34,5,undefined,-1,3,35,3,2,undefined,12,5,7,1,-1,16,40,2,40,1,31,1,2,6,3,undefined,8,2,23,-1,-1,18,71,10,12,3,undefined,undefined
04/03/2020,4,7,13,34,35,47,46,5,8,10,3,1,3,-1,29,23,22,9,5,19,15,28,62,5,25,52,36,-1,52,4,23,11,undefined,-1,9,39,5,7,undefined,1,3,2,1,1,28,66,4,42,8,26,8,10,6,5,undefined,6,7,22,-1,-1,17,34,11,17,3,undefined,undefined
04/03/2020,5,24,13,68,74,150,311,30,43,117,21,9,22,-1,104,28,31,89,36,20,13,62,182,55,293,104,55,-1,118,11,29,18,undefined,-1,23,225,24,10,undefined,57,38,14,4,2,33,262,8,76,17,12,6,10,14,13,undefined,17,98,129,1,-1,32,100,19,30,13,undefined,undefined
04/03/2020,6,132,78,170,202,426,971,148,99,689,91,24,95,-1,266,79,148,275,203,42,28,103,712,282,856,429,111,-1,390,70,98,39,undefined,-1,66,990,104,9,undefined,59,77,51,35,24,170,595,16,208,46,36,21,33,41,63,undefined,80,520,427,-1,-1,101,374,56,111,72,undefined,undefined
04/03/2020,7,400,254,395,530,1164,1831,449,314,2161,228,56,230,-1,642,318,483,970,776,73,64,156,1525,778,1975,960,208,-1,986,269,133,77,undefined,-1,173,1811,302,51,undefined,393,297,185,232,56,528,1398,58,482,153,33,77,57,191,150,undefined,160,2259,1220,85,-1,390,592,78,293,302,undefined,undefined
04/03/2020,8,853,566,867,1119,2124,3983,666,526,4145,-1,119,467,-1,1322,812,984,2258,1633,168,199,302,2776,1529,3366,1799,486,-1,2001,345,282,173,undefined,-1,351,3811,778,145,undefined,900,771,686,676,247,900,2730,285,1058,259,51,178,167,620,453,undefined,423,4771,2524,732,-1,1286,1162,154,633,916,undefined,undefined
04/03/2020,9,922,740,772,1199,1418,2291,273,288,2716,260,48,278,-1,701,764,1048,1664,1009,145,182,367,2098,937,2244,1082,572,78,1405,257,242,158,undefined,-1,282,2240,602,121,undefined,769,595,718,789,220,809,2272,321,1029,274,85,192,193,445,309,undefined,440,3099,1689,459,-1,1070,1042,130,687,832,undefined,undefined
04/03/2020,10,1242,928,1097,1512,1236,1179,171,186,858,330,45,247,-1,423,952,1086,1014,514,264,221,431,1909,534,1660,648,711,174,1063,195,383,208,undefined,-1,201,1358,587,133,undefined,501,501,905,733,259,862,2213,303,1009,298,99,293,204,434,351,undefined,439,1061,1119,697,-1,1454,819,148,632,787,undefined,undefined
04/03/2020,11,1762,1380,1481,2123,1439,1308,146,239,729,275,73,228,-1,406,1261,1425,955,479,419,364,656,1996,534,1602,848,705,214,1206,329,565,258,undefined,-1,208,1640,589,176,undefined,570,584,961,656,260,1017,2634,280,1316,375,98,309,244,528,318,undefined,449,957,1191,602,-1,1288,1024,194,871,792,undefined,undefined
04/03/2020,12,2768,2601,2307,3134,1894,2000,190,604,1425,465,151,487,-1,616,1931,2331,1740,669,699,739,1186,3069,1061,2190,1365,1208,276,1473,473,1004,370,undefined,-1,412,2864,1049,270,undefined,1339,1041,1217,644,336,1989,3274,449,1928,461,200,434,294,975,431,undefined,897,2221,1771,863,-1,1895,1620,272,1924,1029,undefined,undefined
04/03/2020,13,3010,2656,2411,3267,2030,2198,211,475,1159,496,180,576,-1,570,2050,2281,1887,778,748,737,1157,3357,1054,2243,1484,1120,242,1467,406,926,382,undefined,-1,399,2900,996,289,undefined,1275,1089,1189,599,290,2192,3513,460,2220,455,167,464,311,1000,473,undefined,924,1948,1791,725,-1,1758,1646,340,1906,964,undefined,undefined
04/03/2020,14,2552,1887,2184,2646,1813,1799,126,234,944,288,45,228,-1,702,1899,1731,921,549,744,400,814,3106,646,1963,1285,739,221,1362,399,720,287,undefined,-1,290,2001,721,201,undefined,615,560,1165,645,349,1539,3058,303,1836,366,114,401,253,841,469,undefined,657,1079,1224,807,-1,1794,1426,259,1205,757,undefined,undefined
04/03/2020,15,2382,1806,2099,2737,1992,2215,170,228,1474,387,33,208,-1,746,1991,1473,809,609,729,384,771,2907,578,2389,1456,784,227,1347,342,632,278,undefined,-1,241,2324,627,211,undefined,496,514,1124,667,343,1529,3238,265,1751,358,154,373,163,731,491,undefined,588,1312,1361,561,-1,1666,1611,191,1048,782,undefined,undefined
04/03/2020,16,2461,1930,2358,2874,2441,3138,250,359,2856,618,77,276,-1,1053,2237,1498,884,1130,708,395,834,3593,709,3702,1749,860,240,1682,393,656,303,undefined,-1,272,2845,706,178,undefined,593,599,925,620,353,1696,3729,386,2043,496,115,343,238,701,418,undefined,639,2776,2023,612,-1,1748,1959,257,1106,906,undefined,undefined
04/03/2020,17,2896,1978,2585,3181,3493,5034,433,624,4183,816,100,376,-1,1832,2488,1459,1437,1757,861,583,1054,4667,1202,4116,2211,1068,245,2375,613,894,313,undefined,-1,505,4461,854,233,undefined,751,637,1012,653,429,2111,4355,319,2387,950,217,477,269,822,581,undefined,780,3879,2718,692,-1,1707,2432,340,1351,977,undefined,undefined
04/03/2020,18,2364,1355,2510,2501,2393,2776,352,356,1800,385,107,396,-1,1012,2171,944,780,798,1004,635,1034,3516,675,2563,1592,1062,335,1662,594,857,395,undefined,-1,279,2942,529,207,undefined,335,445,789,556,343,1612,3265,288,1839,1241,289,562,270,671,472,undefined,646,1440,1427,468,-1,1410,2066,287,970,639,undefined,undefined
04/03/2020,19,1170,672,1911,1557,1783,1599,180,135,557,179,49,207,-1,530,1413,560,335,306,787,809,884,2500,318,1418,677,994,363,1356,271,715,396,undefined,-1,115,1801,294,179,undefined,197,301,429,457,145,1041,2232,125,1204,1274,284,483,296,481,285,undefined,497,444,722,186,-1,863,1581,203,681,305,undefined,undefined
04/03/2020,20,719,431,1892,1153,1100,1203,100,87,247,114,35,172,-1,358,1227,342,225,146,725,983,699,2022,269,828,400,931,293,658,249,565,393,undefined,-1,85,1418,263,204,undefined,81,221,221,375,118,874,1648,91,955,1158,325,419,235,333,216,undefined,349,223,434,32,-1,799,1393,262,404,210,undefined,undefined
04/03/2020,21,430,220,1258,771,765,850,41,73,101,51,9,70,-1,234,744,264,154,96,546,535,492,1434,181,737,292,689,226,513,37,463,264,undefined,-1,37,911,191,133,undefined,87,148,276,401,131,529,1087,90,529,719,185,325,176,242,142,undefined,320,112,314,17,-1,497,1086,196,299,116,undefined,undefined
04/03/2020,22,366,176,746,478,1210,626,31,49,75,24,20,87,-1,185,495,181,106,79,374,358,378,1067,137,520,278,388,121,839,85,375,190,undefined,-1,45,695,107,87,undefined,63,335,184,170,86,454,601,55,384,319,102,257,111,145,77,undefined,179,119,237,14,-1,269,803,124,293,70,undefined,undefined
04/03/2020,23,150,93,400,276,464,439,18,20,32,9,4,17,-1,126,171,81,45,37,146,186,389,750,83,258,151,174,47,268,29,323,89,undefined,-1,36,388,51,18,undefined,24,47,93,78,20,396,418,25,179,76,86,101,61,94,53,undefined,127,38,163,6,-1,100,438,87,147,32,undefined,undefined
05/03/2020,0,77,42,199,108,96,153,9,4,12,2,1,8,-1,48,90,46,34,5,80,41,156,172,36,122,85,117,28,59,6,174,51,undefined,-1,5,110,36,18,undefined,6,24,70,71,43,148,177,12,120,28,59,44,107,33,6,undefined,41,13,78,2,-1,38,180,57,73,8,undefined,undefined
05/03/2020,1,31,32,69,57,25,60,4,2,3,3,-1,2,-1,8,23,24,31,1,33,19,79,106,9,39,37,44,10,17,2,93,12,undefined,-1,3,42,16,10,undefined,5,17,8,2,5,85,76,8,36,10,27,12,13,11,13,undefined,22,2,33,1,-1,19,125,33,46,3,undefined,undefined
05/03/2020,2,27,23,34,28,17,14,2,1,4,4,-1,1,-1,15,16,19,11,3,19,6,69,61,6,32,18,22,4,19,3,101,4,undefined,-1,-1,8,5,6,undefined,3,3,10,1,6,79,50,2,31,10,8,4,10,10,7,undefined,11,1,25,1,-1,8,61,30,29,-1,undefined,undefined
05/03/2020,3,7,9,38,28,27,17,4,-1,6,9,3,-1,-1,7,24,11,12,3,18,14,37,59,3,9,27,32,6,29,5,66,6,undefined,-1,-1,9,7,2,undefined,11,1,3,1,1,24,41,4,17,12,19,3,6,4,5,undefined,13,1,10,-1,-1,15,59,22,21,3,undefined,undefined
05/03/2020,4,8,9,32,23,37,24,17,3,4,-1,2,-1,-1,22,5,20,7,5,11,5,30,47,5,16,28,21,9,49,-1,55,16,undefined,-1,-1,11,3,7,undefined,5,10,-1,-1,1,17,81,3,17,19,11,5,20,2,3,undefined,5,-1,14,-1,-1,15,24,11,10,-1,undefined,undefined
05/03/2020,5,29,18,43,74,95,213,15,40,104,6,-1,3,-1,55,39,7,44,61,26,10,42,160,61,363,85,28,19,90,6,37,19,undefined,-1,6,84,19,6,undefined,17,34,3,1,1,24,202,4,54,36,4,2,8,5,8,undefined,13,25,67,-1,-1,18,85,8,21,2,undefined,undefined
05/03/2020,6,136,91,182,197,317,992,44,85,508,52,5,19,-1,182,85,144,154,242,43,17,62,701,392,1006,385,84,32,251,31,70,41,undefined,-1,22,663,64,5,undefined,54,81,19,10,5,113,542,31,197,64,37,23,61,24,68,undefined,90,216,273,1,-1,90,322,50,77,37,undefined,undefined
05/03/2020,7,350,294,265,542,804,1693,158,267,1349,146,5,56,-1,404,331,388,504,906,92,76,153,1377,570,1979,532,111,77,680,103,123,51,undefined,-1,63,1001,227,25,undefined,249,286,84,28,22,367,1188,90,457,175,37,65,44,82,87,undefined,168,838,686,13,-1,250,454,53,319,164,undefined,undefined
05/03/2020,8,678,655,681,1027,1770,3490,295,526,2905,321,21,172,-1,954,805,876,1837,1560,135,157,321,2348,1426,3354,1001,391,230,1648,165,213,105,undefined,-1,145,2090,604,117,undefined,740,769,680,207,114,762,2474,299,867,345,61,180,152,384,901,undefined,396,2255,1519,288,-1,1081,1043,143,616,642,undefined,undefined
05/03/2020,9,802,777,743,1235,1707,2964,215,379,2780,406,13,147,-1,840,772,945,1684,1168,146,185,315,2286,1095,2568,782,562,183,1566,108,243,127,undefined,-1,188,1906,558,95,undefined,654,684,524,470,162,778,2521,302,991,300,140,220,158,441,484,undefined,445,2075,1463,184,-1,935,1143,167,620,815,undefined,undefined
05/03/2020,10,1028,879,912,1336,1171,1193,82,132,1050,289,5,75,-1,363,798,1056,876,455,292,200,399,1881,531,1640,493,642,202,955,86,305,147,undefined,-1,110,915,453,128,undefined,427,530,735,512,215,666,2106,307,972,357,148,288,165,378,385,undefined,359,930,1076,389,-1,1193,1072,160,703,882,undefined,undefined
05/03/2020,11,1451,1231,1201,1798,1107,1341,133,152,672,250,7,60,-1,411,1041,1287,762,441,433,243,565,2035,487,1556,723,792,258,973,189,448,219,undefined,-1,136,1054,465,132,undefined,448,556,683,555,202,807,2247,240,1101,541,196,326,175,450,351,undefined,405,582,893,355,-1,1331,1023,188,681,705,undefined,undefined
05/03/2020,12,2400,2157,1890,2665,1435,1472,142,365,1218,347,14,108,-1,331,1524,1959,1472,505,719,425,1010,2532,897,2048,833,1120,282,1330,146,752,275,undefined,-1,192,1627,947,229,undefined,1097,814,957,728,226,1538,2943,426,1405,455,240,455,286,1103,483,undefined,262,1280,1144,472,-1,1764,1307,302,1462,724,undefined,undefined
05/03/2020,13,2356,2260,1754,2721,1343,1394,127,305,1020,311,26,109,-1,341,1689,1897,1342,536,743,422,1000,2752,868,2119,922,976,317,1291,149,616,344,undefined,-1,147,1436,743,224,undefined,973,799,814,728,181,1556,2866,463,1411,571,238,425,266,998,489,undefined,295,955,1092,300,-1,1488,1380,256,1286,788,undefined,undefined
05/03/2020,14,2181,1808,1835,2596,1692,1565,122,201,832,277,4,83,-1,481,1658,1698,832,486,639,325,805,2646,647,1951,909,816,246,1461,167,519,197,undefined,-1,141,1555,686,178,undefined,452,617,763,845,210,1193,2930,379,1519,493,176,325,181,851,482,undefined,467,789,1001,454,-1,1691,1352,277,969,682,undefined,undefined
05/03/2020,15,2303,1875,1756,2635,1537,1867,121,225,1216,319,24,78,-1,538,1727,1403,780,580,679,311,811,2953,662,2297,1072,717,242,1196,200,537,223,undefined,-1,136,1700,602,190,undefined,379,548,893,1026,238,1302,2994,269,1481,487,153,370,175,611,461,undefined,540,1073,1056,417,-1,1314,1404,260,984,815,undefined,undefined
05/03/2020,16,2183,1799,1625,2370,1795,2681,137,399,2238,531,13,65,-1,777,1861,1348,780,1145,687,251,660,3311,952,3663,1118,467,218,1514,207,465,229,undefined,-1,131,1686,579,114,undefined,433,595,667,1107,189,1218,3213,356,1524,307,81,381,135,525,484,undefined,592,1591,1114,234,-1,1436,1651,215,932,718,undefined,undefined
05/03/2020,17,2718,1967,2169,2886,2951,4242,320,533,3547,724,46,161,-1,1479,2447,1496,1391,1707,829,442,943,4301,1350,4102,1615,1002,377,2437,306,781,322,undefined,-1,294,3415,800,219,undefined,575,678,874,1187,256,2041,4212,377,2251,602,115,486,209,643,720,undefined,784,2778,1895,351,-1,1585,2518,281,1225,817,undefined,undefined
05/03/2020,18,2592,1556,2842,2889,2433,2666,254,304,1946,433,47,275,-1,986,2266,1105,805,752,946,685,980,3400,643,2385,1310,680,213,1945,367,659,351,undefined,-1,223,2779,575,190,undefined,370,534,748,799,286,1980,3567,277,1672,312,111,562,187,612,478,undefined,610,1241,1373,610,-1,1220,1767,321,1139,587,undefined,undefined
05/03/2020,19,1778,1009,1904,2136,1449,1459,127,156,533,205,67,257,-1,546,1420,647,360,339,896,748,780,2550,316,1344,596,581,154,1302,233,703,347,undefined,-1,162,1859,304,182,undefined,145,513,321,366,172,1129,2137,114,1144,205,105,459,160,514,278,undefined,460,432,924,232,-1,815,1610,221,716,244,undefined,undefined
05/03/2020,20,1218,588,1842,1835,1253,1161,122,119,263,111,92,256,-1,367,1375,434,291,198,787,475,709,1956,288,830,482,546,138,781,173,676,350,undefined,-1,88,1601,265,262,undefined,92,169,280,421,142,1003,1914,93,952,189,110,484,129,405,199,undefined,406,257,480,14,-1,782,1383,234,557,136,undefined,undefined
05/03/2020,21,729,398,1405,1633,1033,1025,54,76,159,66,18,86,-1,284,990,379,163,95,691,403,598,1642,190,790,320,388,117,748,112,537,269,undefined,-1,62,1314,239,200,undefined,80,131,161,252,99,678,1467,72,725,187,92,349,104,270,136,undefined,282,116,313,13,-1,508,1008,216,351,87,undefined,undefined
05/03/2020,22,346,187,924,819,1112,800,31,47,91,34,6,35,-1,291,462,219,148,129,414,627,540,1200,163,593,239,270,83,886,84,484,254,undefined,-1,55,888,160,121,undefined,63,298,73,60,32,486,991,46,359,126,76,176,57,159,91,undefined,228,77,288,4,-1,255,705,120,263,43,undefined,undefined
05/03/2020,23,194,120,591,929,333,466,18,17,36,45,6,34,-1,149,248,178,73,53,223,701,352,710,103,311,132,161,50,117,19,263,92,undefined,-1,81,439,91,48,undefined,27,46,19,32,17,313,750,16,222,49,93,41,48,76,38,undefined,112,66,198,2,-1,146,506,83,181,24,undefined,undefined
06/03/2020,0,119,86,244,269,132,225,6,4,21,13,1,23,-1,79,96,82,34,21,90,254,257,276,77,139,84,136,29,80,23,226,70,undefined,-1,14,198,69,22,undefined,5,20,17,21,14,139,270,16,174,30,64,21,37,68,23,undefined,53,15,80,1,-1,48,243,68,120,24,undefined,undefined
06/03/2020,1,62,53,146,152,68,110,8,3,7,1,-1,5,-1,35,44,44,35,12,76,57,161,235,30,63,82,99,10,39,26,161,33,undefined,-1,6,74,40,12,undefined,3,8,16,6,1,62,116,5,82,14,31,11,19,16,16,undefined,25,12,47,2,-1,39,172,73,54,4,undefined,undefined
06/03/2020,2,53,47,164,111,44,72,18,-1,11,3,-1,4,-1,40,35,68,27,9,59,56,205,151,49,51,101,96,15,15,15,84,14,undefined,-1,7,67,27,10,undefined,20,10,6,2,5,70,136,5,96,19,29,8,7,26,13,undefined,41,9,32,2,-1,27,164,44,62,11,undefined,undefined
06/03/2020,3,59,77,91,77,67,59,9,2,16,1,2,4,-1,20,27,34,12,5,43,56,112,126,22,42,38,46,12,35,6,73,9,undefined,-1,6,56,22,2,undefined,1,7,2,-1,-1,27,125,1,62,17,23,7,18,8,4,undefined,28,4,19,2,-1,13,97,21,90,10,undefined,undefined
06/03/2020,4,17,15,51,61,54,65,22,8,13,2,-1,5,-1,28,17,29,7,10,19,14,62,78,17,24,35,39,7,59,18,62,16,undefined,-1,9,74,13,5,undefined,3,8,3,-1,1,17,108,3,49,6,22,5,6,14,-1,undefined,24,12,22,1,-1,35,69,12,21,5,undefined,undefined
06/03/2020,5,36,33,84,74,154,252,32,31,113,27,7,17,-1,90,38,30,94,35,9,20,58,146,51,286,80,70,17,107,89,26,15,undefined,-1,22,193,38,13,undefined,13,21,12,4,2,52,218,7,86,33,30,16,19,13,10,undefined,19,87,115,4,-1,40,142,19,45,10,undefined,undefined
06/03/2020,6,116,78,152,206,392,871,111,124,661,95,22,81,-1,238,79,184,253,170,31,18,81,738,273,809,335,156,41,335,79,80,46,undefined,-1,63,910,92,16,undefined,47,85,51,28,22,150,601,16,186,68,45,19,44,37,55,undefined,78,441,352,3,-1,106,390,28,87,76,undefined,undefined
06/03/2020,7,310,221,330,493,1167,1736,352,257,1847,324,42,182,-1,548,283,443,836,685,50,69,141,1485,636,1786,755,316,99,934,307,123,87,undefined,-1,146,1669,263,39,undefined,292,265,144,108,53,458,1322,60,508,100,59,75,67,139,84,undefined,163,1634,1133,105,-1,308,578,83,258,259,undefined,undefined
06/03/2020,8,812,551,731,1052,1987,3790,536,407,3501,610,80,302,-1,1227,712,851,1891,1490,125,152,357,2630,1399,3163,1330,603,217,1695,256,298,130,undefined,-1,352,3504,624,154,undefined,688,676,544,589,205,837,2522,266,983,288,87,171,143,685,295,undefined,155,3579,2225,530,-1,1070,1096,173,590,823,undefined,undefined
06/03/2020,9,959,744,793,1181,1331,2235,337,254,2536,519,40,206,-1,707,723,1026,1541,922,192,188,345,2155,921,2220,865,656,178,1144,225,338,177,undefined,-1,267,2209,554,154,undefined,783,590,675,714,235,776,2388,257,1001,314,122,254,137,606,262,undefined,134,2548,1572,444,-1,846,1071,144,636,773,undefined,undefined
06/03/2020,10,1460,1062,1015,1561,1154,1230,239,181,732,289,31,180,-1,448,849,1147,938,512,344,219,562,1969,589,1604,825,904,210,867,262,403,149,undefined,-1,225,1429,447,128,undefined,527,467,801,711,262,865,2187,297,1020,411,171,269,211,600,303,undefined,114,1013,1021,618,-1,1242,961,175,695,807,undefined,undefined
06/03/2020,11,1916,1608,1383,2095,1557,1521,205,238,831,276,48,219,-1,617,1107,1433,1008,464,415,396,634,2291,582,1630,1003,1066,280,1180,306,490,207,undefined,-1,240,1930,568,177,undefined,537,547,948,800,241,1057,2529,236,1416,442,238,361,198,724,366,undefined,107,945,1168,579,-1,1245,1159,212,872,685,undefined,undefined
06/03/2020,12,2888,2592,2428,3145,2054,2214,530,664,1509,468,110,370,-1,673,1990,2284,1763,603,855,829,1372,3191,1096,2454,1534,1741,376,1518,474,1129,352,undefined,-1,369,3174,1063,336,undefined,1327,876,1261,1097,237,1833,3096,312,2104,661,362,500,371,1459,696,undefined,244,2137,1810,1041,-1,2018,1729,326,1843,919,undefined,undefined
06/03/2020,13,2995,2832,2398,3165,2115,2296,532,620,1258,380,91,442,-1,703,2024,2302,1558,630,856,751,1417,3092,1011,2379,1647,1676,313,1490,525,1016,339,undefined,-1,335,3193,1079,327,undefined,1207,793,1671,1135,192,2122,3454,362,2212,659,330,504,312,1536,1025,undefined,212,1852,1681,890,-1,1970,1820,327,2029,944,undefined,undefined
06/03/2020,14,2422,2124,1993,2876,1872,2195,406,281,979,210,46,181,-1,681,1574,1652,948,514,630,418,853,2821,561,2142,1538,1175,295,1199,434,620,277,undefined,-1,205,2472,652,195,undefined,554,464,931,849,204,1427,3255,250,1706,536,258,410,251,1046,354,undefined,209,1058,1258,680,-1,1418,1670,279,1360,629,undefined,undefined
06/03/2020,15,2560,2059,2212,2806,2058,2393,520,294,1440,238,19,212,-1,751,1937,1497,802,513,783,454,903,3032,538,2444,1836,995,211,1427,542,704,266,undefined,-1,204,2435,551,187,undefined,428,442,964,972,351,1578,3501,229,2082,471,243,438,205,853,422,undefined,581,1174,1331,573,-1,1400,1662,307,1087,721,undefined,undefined
06/03/2020,16,2689,2198,2626,3099,2631,3327,726,532,2690,441,47,242,-1,1186,2196,1547,876,957,849,467,991,3562,863,3430,2183,733,226,1725,655,829,302,undefined,-1,284,3078,638,231,undefined,483,442,817,950,298,1808,4045,218,2289,341,129,454,189,759,412,undefined,633,2340,2064,655,-1,1411,2125,262,1334,668,undefined,undefined
06/03/2020,17,3282,2363,3061,3606,3423,4486,1636,562,3103,474,77,340,-1,1531,2541,1691,1238,1371,1143,636,1250,4391,1044,3643,2637,851,285,2119,903,1006,360,undefined,-1,348,4419,824,270,undefined,575,568,891,938,268,2191,4588,233,2787,398,110,571,266,871,561,undefined,773,2525,2514,659,-1,1361,2352,344,1523,893,undefined,undefined
06/03/2020,18,2895,1876,2965,3219,3353,2944,2252,382,1325,201,63,340,-1,965,2335,1171,756,628,1334,922,1218,3550,528,2086,2090,728,212,2311,1267,1131,467,undefined,-1,189,3663,631,252,undefined,324,416,510,464,142,1845,3873,161,2172,321,130,619,204,866,348,undefined,640,1015,1459,510,-1,1215,2033,333,1236,396,undefined,undefined
06/03/2020,19,1987,1210,2557,2387,2268,2001,2454,221,471,119,46,275,-1,641,1756,732,406,282,1280,1144,1157,2858,323,1313,1511,686,60,1494,1745,1072,562,undefined,-1,139,2721,440,278,undefined,255,354,242,191,95,1517,2780,118,1700,238,129,664,209,773,242,undefined,593,498,947,254,-1,790,1827,306,1028,181,undefined,undefined
06/03/2020,20,1579,836,2345,2008,1977,1635,2753,168,248,91,62,235,-1,502,1669,529,315,176,1274,994,1121,2320,251,999,1189,562,-1,1098,2375,947,618,undefined,-1,123,2536,379,339,undefined,119,210,219,163,76,1530,2350,67,1297,225,126,736,168,626,231,undefined,530,262,622,2,-1,664,1580,258,800,123,undefined,undefined
06/03/2020,21,992,522,2438,1610,2667,1654,2680,137,202,86,32,239,-1,519,1352,405,220,116,1042,773,991,2463,205,847,1066,520,-1,1095,2753,916,659,undefined,-1,109,2798,403,337,undefined,151,199,224,68,40,1441,2339,64,1177,180,93,579,122,582,209,undefined,388,149,528,-1,-1,540,1460,211,838,111,undefined,undefined
06/03/2020,22,575,333,1744,1333,1890,1391,1672,81,143,45,27,131,-1,497,1011,333,271,157,827,716,955,2074,196,744,659,421,-1,857,1436,940,500,undefined,-1,244,2298,524,225,undefined,118,303,122,33,31,1191,1990,45,814,153,108,383,157,439,114,undefined,297,124,441,-1,-1,423,1231,195,747,58,undefined,undefined
06/03/2020,23,304,214,1505,853,1075,1069,377,33,55,27,15,106,-1,438,633,224,131,95,581,423,754,1515,147,496,465,309,-1,356,446,825,276,undefined,-1,35,1368,368,137,undefined,74,153,78,31,24,693,1261,27,588,83,99,174,77,399,59,undefined,244,78,363,-1,-1,242,834,158,587,44,undefined,undefined
07/03/2020,0,196,177,832,714,472,622,41,23,18,11,11,34,-1,246,369,149,79,38,301,331,632,783,103,305,292,234,-1,100,75,638,166,undefined,-1,27,574,302,54,undefined,36,38,30,13,7,358,817,20,361,62,78,50,58,284,27,undefined,136,28,229,-1,-1,79,426,100,413,21,undefined,undefined
07/03/2020,1,161,159,597,411,287,293,47,18,32,6,11,23,-1,164,212,91,38,26,251,219,531,528,49,154,254,155,-1,81,52,513,80,undefined,-1,11,337,277,43,undefined,30,27,39,26,16,253,604,9,289,33,83,14,44,240,30,undefined,72,32,170,-1,-1,69,345,66,381,9,undefined,undefined
07/03/2020,2,122,86,311,228,219,227,26,6,20,12,-1,11,-1,117,116,68,47,8,147,127,346,407,39,92,120,122,-1,74,13,342,27,undefined,-1,9,160,222,13,undefined,23,25,10,6,4,172,330,5,185,42,60,14,28,208,15,undefined,54,13,90,-1,-1,45,250,68,191,7,undefined,undefined
07/03/2020,3,80,74,205,139,107,176,15,3,19,2,6,20,-1,114,74,34,13,9,114,192,315,276,46,76,72,123,-1,50,17,311,15,undefined,-1,3,122,137,6,undefined,14,14,13,1,-1,134,283,10,179,26,47,9,13,122,9,undefined,54,15,78,-1,-1,38,251,75,185,3,undefined,undefined
07/03/2020,4,32,56,157,103,54,112,24,-1,6,2,-1,2,-1,68,48,50,21,4,101,67,201,243,30,54,81,105,-1,40,12,191,22,undefined,-1,2,80,71,4,undefined,8,5,10,6,4,59,150,9,113,9,45,8,11,46,6,undefined,7,14,44,-1,-1,27,201,42,95,4,undefined,undefined
07/03/2020,5,37,40,130,94,67,109,42,9,14,5,3,7,-1,56,33,28,21,17,29,177,215,164,19,69,95,86,-1,47,18,139,17,undefined,-1,16,85,20,7,undefined,16,19,6,2,2,64,172,-1,103,30,40,12,16,27,9,undefined,13,16,54,-1,-1,9,113,33,76,4,undefined,undefined
07/03/2020,6,59,49,124,83,120,176,42,25,28,8,3,23,-1,64,25,34,49,29,36,29,65,196,31,193,118,113,-1,62,31,73,16,undefined,-1,16,185,25,1,undefined,26,19,18,18,14,89,203,4,120,70,40,10,29,19,7,undefined,11,27,94,-1,-1,16,93,18,54,19,undefined,undefined
07/03/2020,7,83,101,166,166,181,336,103,61,55,35,18,50,-1,93,146,89,63,36,28,42,116,421,71,346,234,186,-1,106,83,142,35,undefined,-1,32,335,73,22,undefined,85,41,22,16,13,123,329,13,149,100,47,26,41,44,11,undefined,46,49,204,18,-1,58,154,22,112,31,undefined,undefined
07/03/2020,8,268,271,344,322,393,626,136,103,114,84,24,100,-1,211,283,175,157,58,43,64,100,879,121,567,430,415,-1,212,126,134,69,undefined,-1,55,759,177,48,undefined,63,75,51,48,31,229,772,22,317,206,115,106,97,183,47,undefined,119,119,250,57,-1,142,360,49,181,63,undefined,undefined
07/03/2020,9,695,528,426,767,665,945,290,151,125,61,53,224,-1,305,375,486,190,103,142,101,210,1347,189,844,817,737,-1,505,251,210,101,undefined,-1,88,1216,152,81,undefined,100,137,85,78,57,428,1162,46,671,342,188,183,151,225,73,undefined,223,167,506,113,-1,245,616,94,345,73,undefined,undefined
07/03/2020,10,1225,1104,770,1217,1089,1292,777,198,149,95,45,233,-1,467,541,769,231,147,286,193,320,1693,226,1139,1151,1101,-1,648,454,299,250,undefined,-1,105,1854,246,153,undefined,119,171,88,60,40,663,1527,69,1118,668,280,345,214,316,62,undefined,351,275,696,183,-1,336,931,149,536,140,undefined,undefined
07/03/2020,11,1845,1790,1126,1812,1617,1463,1329,262,133,63,68,247,-1,535,784,1129,290,150,534,366,578,2137,239,1225,1555,1303,-1,1041,952,457,163,undefined,-1,129,2289,204,135,undefined,136,224,158,113,39,976,2287,56,1399,700,355,421,202,387,119,undefined,414,222,840,193,-1,443,1094,164,796,102,undefined,undefined
07/03/2020,12,2106,2140,1654,2483,2270,1576,2084,238,152,61,82,334,-1,511,1208,1273,357,223,912,497,771,2324,209,1221,1941,1671,-1,1434,1333,690,302,undefined,-1,170,2706,233,187,undefined,123,329,253,143,61,1330,2989,75,1783,920,429,528,333,554,114,undefined,502,209,805,270,-1,511,1460,257,930,164,undefined,undefined
07/03/2020,13,2547,2285,2017,2817,2953,1717,2504,259,187,52,86,363,-1,579,1490,1427,387,207,1072,657,867,2722,280,1206,2243,1588,-1,2314,1901,818,310,undefined,-1,170,3149,210,240,undefined,124,458,277,197,64,1648,3220,120,1908,862,484,657,290,753,117,undefined,661,245,818,261,-1,654,1618,296,996,127,undefined,undefined
07/03/2020,14,2836,2444,2046,2956,2645,1968,3301,302,174,71,75,359,-1,671,1840,1448,334,198,1040,463,934,2868,257,1367,2515,1596,-1,1771,2154,724,345,undefined,-1,161,3582,211,171,undefined,105,255,241,217,79,1761,3258,57,2075,933,382,547,313,593,135,undefined,503,309,820,247,-1,569,1686,291,1112,138,undefined,undefined
07/03/2020,15,3195,2619,2303,3025,2908,2171,3695,294,151,58,108,372,-1,714,1996,1437,426,219,903,461,1070,3038,289,1394,2992,1260,-1,2025,2687,761,387,undefined,-1,213,3869,224,267,undefined,104,239,275,143,65,1817,3424,103,2070,816,309,578,267,701,158,undefined,602,326,823,259,-1,657,1607,321,1129,131,undefined,undefined
07/03/2020,16,3414,2576,2210,2944,3499,2285,3806,297,132,113,112,358,-1,699,1935,1289,380,189,1026,561,1074,3504,297,1382,2742,1008,-1,2150,2795,856,441,undefined,-1,222,3871,255,176,undefined,152,363,240,115,109,1913,3339,89,1965,679,278,586,301,588,144,undefined,454,439,798,243,-1,703,1726,294,1150,169,undefined,undefined
07/03/2020,17,3009,2186,2443,2893,3271,2166,3826,345,176,98,109,496,-1,722,2034,1196,435,177,1078,677,1117,3005,324,1416,2606,704,-1,1632,2842,885,453,undefined,-1,264,3969,218,207,undefined,171,291,203,137,95,2032,3209,108,1917,345,128,662,178,709,134,undefined,581,739,905,301,-1,675,1668,338,1043,125,undefined,undefined
07/03/2020,18,2486,1329,2388,2252,3350,1951,4031,301,261,87,150,755,-1,742,1644,799,339,196,1207,926,1183,2701,348,1379,2390,591,-1,1868,3034,960,569,undefined,-1,198,4300,227,326,undefined,154,347,170,95,87,1742,2976,69,1709,298,163,694,172,641,162,undefined,493,2314,1127,262,-1,655,1710,328,892,103,undefined,undefined
07/03/2020,19,1954,813,2561,1892,2601,1913,4748,219,143,125,119,609,-1,640,1674,599,303,109,1376,912,1152,2674,253,1016,1111,646,-1,1255,3302,976,734,undefined,-1,203,4467,291,390,undefined,239,285,113,66,44,1665,2642,83,1609,284,139,628,230,668,142,undefined,516,1992,863,162,-1,618,1715,279,937,92,undefined,undefined
07/03/2020,20,1074,469,2444,1675,2478,1538,5085,136,123,93,90,372,-1,540,1427,472,294,102,1215,871,968,2479,242,766,877,598,-1,802,3510,1087,901,undefined,-1,245,4079,417,519,undefined,90,244,72,64,41,1690,2535,65,1237,186,132,738,139,572,141,undefined,384,275,501,6,-1,544,1536,278,693,92,undefined,undefined
07/03/2020,21,761,388,2036,1352,3019,1530,4990,180,105,184,85,539,-1,507,1205,374,187,126,1004,789,1040,2317,215,916,1079,474,-1,1588,4161,991,716,undefined,-1,165,4096,338,381,undefined,84,187,97,61,43,1577,2334,45,939,190,112,559,132,537,117,undefined,406,3426,865,-1,-1,437,1403,265,643,71,undefined,undefined
07/03/2020,22,661,393,1805,1664,2436,1530,3803,111,113,95,61,245,-1,557,983,436,245,134,948,823,1152,1933,277,807,1062,385,-1,778,3091,1139,659,undefined,-1,163,3390,451,307,undefined,101,401,57,91,39,1305,2301,39,933,165,133,427,113,514,75,undefined,318,408,628,-1,-1,338,1275,228,769,55,undefined,undefined
07/03/2020,23,429,271,1485,1593,1513,1220,879,55,91,40,33,132,-1,558,544,298,147,152,635,907,846,1789,240,642,851,334,-1,407,994,864,479,undefined,-1,147,2076,541,239,undefined,94,124,58,33,26,723,1652,28,587,98,110,146,86,481,40,undefined,242,140,423,-1,-1,223,865,166,549,40,undefined,undefined
08/03/2020,0,204,166,864,1059,800,930,67,26,39,18,13,66,-1,425,412,246,76,52,436,507,696,1037,185,326,519,256,-1,213,158,653,239,undefined,-1,54,1099,432,91,undefined,88,51,42,26,12,484,963,16,449,77,139,63,51,471,39,undefined,146,56,269,-1,-1,104,555,156,471,20,undefined,undefined
08/03/2020,1,203,191,577,995,391,472,18,14,36,15,3,35,-1,259,204,122,38,35,248,225,639,709,77,197,378,138,-1,95,62,503,78,undefined,-1,17,463,402,42,undefined,109,67,45,23,12,362,749,9,353,52,98,18,33,270,27,undefined,91,27,183,-1,-1,48,363,82,501,18,undefined,undefined
08/03/2020,2,163,131,396,666,175,337,20,12,18,13,-1,11,-1,194,178,107,19,38,154,144,468,520,49,146,414,133,-1,68,22,362,31,undefined,-1,12,256,263,5,undefined,59,12,21,9,6,216,360,4,195,31,80,8,18,182,8,undefined,99,23,152,-1,-1,59,289,57,309,4,undefined,undefined
08/03/2020,3,135,108,273,548,120,220,22,4,19,8,-1,12,-1,123,92,70,27,14,123,148,466,419,56,125,184,106,-1,63,12,354,20,undefined,-1,9,169,248,9,undefined,16,23,6,3,2,151,220,5,188,28,65,3,18,202,31,undefined,62,22,135,-1,-1,34,270,49,252,5,undefined,undefined
08/03/2020,4,70,46,145,491,95,141,29,5,8,3,6,12,-1,95,35,57,17,13,46,93,282,275,38,47,146,64,-1,35,13,246,15,undefined,-1,10,93,66,19,undefined,15,7,6,1,-1,80,164,6,145,12,37,13,16,48,11,undefined,37,21,55,-1,-1,18,172,32,119,2,undefined,undefined
08/03/2020,5,48,29,123,282,91,150,22,8,7,2,2,6,-1,72,39,35,23,13,27,76,170,197,31,65,101,43,-1,74,23,209,28,undefined,-1,10,77,26,7,undefined,10,32,4,4,-1,90,237,2,89,34,47,8,14,42,3,undefined,16,7,43,-1,-1,23,67,24,86,5,undefined,undefined
08/03/2020,6,49,29,89,141,95,199,58,18,24,12,5,18,-1,82,58,47,38,14,11,27,97,249,30,158,99,108,-1,88,20,121,72,undefined,-1,21,175,17,10,undefined,4,18,8,7,3,80,310,1,83,32,51,11,15,22,10,undefined,25,28,64,-1,-1,26,79,10,34,15,undefined,undefined
08/03/2020,7,85,66,118,151,195,253,217,44,53,31,22,62,-1,113,85,59,42,18,19,36,89,398,46,327,186,174,-1,229,89,152,276,undefined,-1,40,359,32,95,undefined,18,30,16,17,8,128,345,5,157,70,53,30,26,43,9,undefined,53,47,150,11,-1,57,171,47,64,17,undefined,undefined
08/03/2020,8,213,116,225,264,329,474,334,104,77,36,55,171,-1,201,160,174,86,45,54,58,113,585,106,511,468,360,-1,364,126,128,402,undefined,-1,46,745,57,155,undefined,82,73,39,44,25,181,461,16,283,142,101,51,58,130,22,undefined,137,104,245,34,-1,138,326,50,121,41,undefined,undefined
08/03/2020,9,576,350,413,645,653,867,614,154,131,79,71,254,-1,307,307,422,198,72,137,132,191,1115,209,741,859,650,-1,576,320,252,540,undefined,-1,89,1505,118,188,undefined,154,88,89,101,27,439,990,27,706,325,198,162,114,222,55,undefined,158,136,425,89,-1,231,635,78,229,59,undefined,undefined
08/03/2020,10,1187,1010,746,1244,1417,1395,1640,234,148,90,121,441,-1,468,673,820,235,142,277,206,366,1836,309,1027,1407,1128,-1,1159,1244,348,440,undefined,-1,148,2724,214,207,undefined,171,158,106,98,43,756,1677,54,992,631,330,243,170,372,80,undefined,286,251,637,150,-1,384,996,141,524,76,undefined,undefined
08/03/2020,11,2049,1444,1103,1764,2099,1731,3300,273,144,94,119,422,-1,571,972,950,310,129,559,372,576,2413,256,994,1828,1432,-1,1759,2316,466,497,undefined,-1,222,3238,178,178,undefined,119,219,129,123,61,1107,2498,62,1315,831,386,362,235,393,76,undefined,390,215,789,157,-1,428,1203,183,736,115,undefined,undefined
08/03/2020,12,2615,2060,1693,2432,2698,1980,4166,297,129,114,117,528,-1,550,1297,1261,410,161,1052,545,825,2678,254,969,2168,1659,-1,1958,3236,641,356,undefined,-1,262,3980,199,244,undefined,86,284,249,196,67,1777,3294,87,1674,1019,622,530,322,562,155,undefined,552,255,744,213,-1,493,1462,230,859,132,undefined,undefined
08/03/2020,13,2956,2104,2082,2820,3169,2104,5136,314,114,72,136,515,-1,684,1535,1284,369,182,1052,585,833,2937,236,869,2612,1790,-1,1946,4345,798,355,undefined,-1,301,4661,196,235,undefined,103,347,252,238,62,1865,3464,95,1822,1078,589,579,299,747,145,undefined,540,204,766,240,-1,638,1575,284,996,146,undefined,undefined
08/03/2020,14,3201,2270,2152,2996,3506,2433,5340,308,167,56,168,583,-1,713,1734,1349,327,138,1012,519,911,3110,282,1198,2896,1790,-1,2306,4065,699,414,undefined,-1,353,5009,187,280,undefined,91,215,292,221,66,1871,3588,103,2029,999,499,732,376,586,144,undefined,504,265,776,239,-1,661,1754,351,1045,106,undefined,undefined
08/03/2020,15,3163,2437,2115,2751,3601,2332,5624,327,143,90,136,545,-1,813,1686,1415,379,227,1018,500,943,3054,246,1049,3009,1456,-1,2403,4148,755,543,undefined,-1,346,5060,218,293,undefined,104,217,277,192,75,2004,3643,90,1947,905,380,560,354,531,124,undefined,501,238,812,276,-1,667,1583,305,1028,140,undefined,undefined
08/03/2020,16,2718,1995,1877,2761,3797,2326,6395,286,145,49,146,493,-1,854,1705,1243,474,224,846,425,837,3471,269,1115,2743,961,-1,2873,4008,754,482,undefined,-1,498,5017,229,205,undefined,110,298,272,167,88,1913,3811,86,1900,680,192,578,232,629,124,undefined,416,215,707,218,-1,681,1629,213,778,140,undefined,undefined
08/03/2020,17,2517,1738,2021,2411,2844,1953,5094,282,132,66,128,466,-1,810,1606,825,305,163,895,572,920,2767,230,929,2378,597,-1,1378,3577,759,508,undefined,-1,344,4432,160,218,undefined,74,292,231,126,56,1741,3097,82,1600,359,189,658,210,600,108,undefined,438,239,762,220,-1,680,1596,191,896,136,undefined,undefined
08/03/2020,18,2221,1032,1994,2093,2351,1735,4868,211,162,55,147,437,-1,681,1379,598,307,121,982,676,949,2387,181,887,1883,646,-1,687,3278,807,633,undefined,-1,184,4190,213,308,undefined,82,278,219,82,47,1645,2666,71,1370,287,118,625,177,517,118,undefined,460,194,743,212,-1,515,1515,222,731,99,undefined,undefined
08/03/2020,19,1449,663,2243,1648,2631,1625,5420,140,108,58,104,413,-1,611,1311,384,195,123,932,632,987,2450,213,706,949,610,-1,1350,4009,829,716,undefined,-1,145,4302,195,377,undefined,73,268,207,99,45,1435,2428,60,1127,266,139,512,150,434,99,undefined,454,154,498,127,-1,481,1530,195,634,107,undefined,undefined
08/03/2020,20,831,342,1929,1483,2294,1501,5617,107,81,40,99,294,-1,501,1133,376,215,81,846,585,804,2272,168,657,938,529,-1,796,4706,807,769,undefined,-1,177,3758,155,376,undefined,92,154,123,61,31,1395,2279,37,818,161,121,516,95,416,108,undefined,383,143,481,1,-1,372,1448,203,531,55,undefined,undefined
08/03/2020,21,664,329,1530,1319,2430,1332,5280,71,81,43,47,187,-1,590,769,305,224,127,807,529,805,2195,235,600,662,425,-1,798,4189,698,681,undefined,-1,282,4016,208,275,undefined,58,116,107,52,36,1225,2301,38,710,157,132,418,135,360,72,undefined,351,123,400,-1,-1,365,1176,225,522,100,undefined,undefined
08/03/2020,22,446,273,1517,1196,1902,1220,4322,69,71,30,63,219,-1,492,700,328,174,109,627,426,709,2031,209,620,615,413,-1,535,2935,657,543,undefined,-1,237,3158,200,261,undefined,68,299,73,88,58,969,2064,24,700,123,111,174,117,315,79,undefined,301,129,395,-1,-1,269,1118,169,426,45,undefined,undefined
08/03/2020,23,360,249,1219,1098,1496,1214,4116,47,87,41,5,88,-1,536,458,297,243,111,530,342,775,1700,120,762,528,307,-1,520,1359,742,344,undefined,-1,474,2346,192,99,undefined,67,167,95,44,17,771,2097,7,545,114,128,79,74,234,46,undefined,195,133,529,-1,-1,152,736,147,395,26,undefined,undefined
09/03/2020,0,189,166,720,407,571,591,99,17,41,23,12,86,-1,212,244,139,82,47,303,398,549,747,145,258,340,234,-1,170,98,480,200,undefined,-1,54,665,116,65,undefined,54,51,104,35,19,275,703,11,297,56,96,24,49,189,23,undefined,111,67,203,-1,-1,91,472,103,276,15,undefined,undefined
09/03/2020,1,93,61,395,206,270,308,48,14,22,16,9,28,-1,124,113,63,16,5,193,130,325,457,56,102,148,149,-1,67,27,356,66,undefined,-1,25,291,99,41,undefined,45,16,89,6,3,128,298,1,205,28,76,6,48,124,18,undefined,67,30,89,-1,-1,42,290,65,142,12,undefined,undefined
09/03/2020,2,26,69,148,79,70,99,26,5,24,2,2,7,-1,30,60,49,19,9,71,89,222,236,26,49,110,101,-1,33,13,238,18,undefined,-1,7,87,42,16,undefined,46,6,63,3,1,75,106,2,105,22,49,3,31,98,17,undefined,25,13,94,-1,-1,33,170,39,100,2,undefined,undefined
09/03/2020,3,41,26,146,81,97,89,17,4,14,3,1,5,-1,43,33,25,10,-1,49,54,166,188,16,33,76,92,-1,56,21,212,7,undefined,-1,7,54,54,9,undefined,40,6,42,3,2,55,121,2,74,17,56,3,13,40,4,undefined,22,6,64,-1,-1,28,103,24,66,4,undefined,undefined
09/03/2020,4,25,32,93,49,110,97,23,2,5,2,3,13,-1,4,24,29,5,5,58,80,196,178,25,48,62,54,-1,40,17,177,22,undefined,-1,6,48,36,14,undefined,10,6,48,1,-1,58,105,2,51,14,22,19,13,38,6,undefined,22,6,52,-1,-1,15,42,19,30,4,undefined,undefined
09/03/2020,5,49,18,71,59,91,117,25,10,16,5,2,8,-1,-1,18,25,14,12,20,27,101,175,54,100,57,59,-1,58,5,151,10,undefined,-1,9,78,19,3,undefined,3,6,43,1,1,33,128,10,47,7,22,3,10,53,5,undefined,20,17,67,-1,-1,15,34,15,31,3,undefined,undefined
09/03/2020,6,48,25,58,89,120,162,33,23,42,15,9,28,-1,-1,31,39,36,15,27,37,71,247,41,192,122,57,-1,80,19,92,10,undefined,-1,10,136,22,6,undefined,16,29,16,11,8,47,227,10,72,14,25,9,24,28,5,undefined,32,38,73,-1,-1,25,88,14,34,27,undefined,undefined
09/03/2020,7,136,61,205,204,207,289,88,47,122,60,22,59,-1,-1,87,72,61,41,35,33,71,601,64,384,173,111,-1,175,59,134,28,undefined,-1,30,319,39,19,undefined,44,26,125,185,39,160,425,31,192,40,30,35,29,36,70,undefined,26,166,226,39,-1,59,205,46,56,110,undefined,undefined
09/03/2020,8,244,89,295,414,547,517,177,101,176,119,44,128,-1,-1,171,162,145,80,85,47,101,914,118,645,315,241,-1,606,138,100,69,undefined,-1,39,728,90,35,undefined,113,80,706,608,132,273,773,198,291,86,36,94,48,67,265,undefined,83,321,322,122,-1,144,348,81,114,675,undefined,undefined
09/03/2020,9,629,378,465,745,980,789,320,136,166,85,75,238,-1,-1,324,370,200,111,126,132,227,1220,216,748,724,384,-1,785,630,190,79,undefined,-1,102,1316,149,64,undefined,106,122,575,743,191,440,1353,247,457,206,111,148,78,146,270,undefined,167,243,475,131,-1,210,584,100,259,519,undefined,undefined
09/03/2020,10,1216,911,812,1240,1952,1040,1213,237,118,75,92,306,-1,-1,591,654,229,118,299,176,334,1747,216,1054,1245,509,-1,1173,3445,289,137,undefined,-1,134,2291,139,97,undefined,106,155,773,759,261,726,1894,173,746,272,106,295,107,289,311,undefined,232,282,552,148,-1,350,717,103,441,718,undefined,undefined
09/03/2020,11,1731,1339,1254,1666,1924,1273,2592,235,137,63,125,340,-1,-1,798,831,357,129,500,270,533,2219,293,1016,1636,664,-1,1356,3087,444,229,undefined,-1,217,2902,167,160,undefined,127,160,986,733,249,977,2249,181,1103,329,133,429,175,402,360,undefined,356,239,597,191,-1,406,1060,161,665,673,undefined,undefined
09/03/2020,12,2279,1826,1797,2438,3312,1577,3903,293,178,86,133,349,-1,-1,1405,1017,295,140,919,443,766,2628,243,1048,2072,851,-1,2813,4887,546,339,undefined,-1,167,3724,203,203,undefined,95,209,1201,945,202,1520,3137,313,1315,325,138,607,196,498,409,undefined,473,235,699,242,-1,551,1178,171,751,813,undefined,undefined
09/03/2020,13,2619,1866,2204,2927,3657,1915,5123,274,182,73,141,383,-1,-1,1707,1200,310,173,1129,477,887,2851,250,1007,2205,765,-1,1997,4704,650,432,undefined,-1,234,4375,213,237,undefined,98,203,1256,1091,153,1657,3648,326,1551,307,177,722,232,493,415,undefined,454,281,650,262,-1,598,1327,243,887,808,undefined,undefined
09/03/2020,14,2966,2151,2212,2927,3661,1985,5589,323,161,69,145,381,-1,-1,1831,1150,307,132,1019,548,887,3122,218,1069,2490,700,-1,2050,4574,632,493,undefined,-1,210,4299,161,276,undefined,53,185,1058,922,131,1784,3441,231,1589,294,141,724,228,497,395,undefined,412,281,613,221,-1,730,1315,329,877,618,undefined,undefined
09/03/2020,15,2885,2129,2151,2788,3354,2127,4902,286,140,77,136,415,-1,-1,1956,1096,351,190,994,343,806,3220,243,1024,2466,644,-1,1923,4263,589,386,undefined,-1,206,4222,203,274,undefined,82,194,1201,982,245,1718,3319,219,1695,254,131,676,225,505,522,undefined,420,315,707,238,-1,784,1320,166,867,676,undefined,undefined
09/03/2020,16,2737,1775,2179,2471,3117,1892,4490,264,211,110,138,366,-1,-1,1878,782,250,139,816,277,770,3187,249,1120,2092,568,-1,1871,3743,588,445,undefined,-1,208,3675,173,210,undefined,89,154,997,995,232,1625,3215,247,1528,191,95,569,176,479,466,undefined,403,346,712,281,-1,772,1405,255,729,568,undefined,undefined
09/03/2020,17,2408,1381,2161,2209,2796,1845,3970,253,258,123,96,381,-1,-1,1845,704,242,158,835,387,790,2793,230,1135,1770,558,-1,1306,3367,650,454,undefined,-1,230,3518,192,216,undefined,62,151,949,791,265,1494,2759,286,1366,231,94,563,161,414,494,undefined,408,373,623,296,-1,714,1514,206,587,819,undefined,undefined
09/03/2020,18,1883,905,2273,1795,2168,1570,4169,225,224,124,98,382,-1,-1,1514,499,168,122,920,430,809,2410,155,898,1559,631,-1,977,2803,673,553,undefined,-1,188,3109,154,251,undefined,70,117,662,359,183,1399,2413,227,1442,234,137,499,181,450,400,undefined,491,346,560,262,-1,693,1580,255,561,437,undefined,undefined
09/03/2020,19,1132,499,1737,1345,1870,1312,4296,144,126,110,106,428,-1,-1,1176,357,105,82,794,509,825,2131,138,805,700,514,-1,661,3164,576,533,undefined,-1,113,2694,161,233,undefined,54,99,360,250,99,1028,1845,98,1020,181,120,412,150,335,199,undefined,364,142,416,156,-1,569,1297,203,500,206,undefined,undefined
09/03/2020,20,560,298,1392,1138,1684,1187,4400,94,88,81,71,241,-1,-1,919,295,108,64,669,377,711,1985,161,696,541,516,-1,606,3362,475,418,undefined,-1,84,2341,103,255,undefined,70,93,321,238,59,886,1667,97,709,140,114,325,107,307,203,undefined,311,136,392,-1,-1,412,1303,213,327,197,undefined,undefined
09/03/2020,21,391,155,1099,930,1720,971,3848,66,40,40,37,165,-1,-1,617,185,70,66,520,273,539,1670,120,472,427,310,-1,504,4168,408,410,undefined,-1,99,1976,76,192,undefined,61,76,149,142,59,773,1467,65,504,95,121,269,106,218,110,undefined,201,105,319,-1,-1,317,919,165,272,70,undefined,undefined
09/03/2020,22,286,170,882,724,1218,790,1766,44,47,33,32,81,-1,-1,422,123,53,37,339,181,548,1527,113,390,323,258,-1,381,1849,359,297,undefined,-1,75,1465,51,110,undefined,51,40,151,87,27,611,1186,37,377,92,76,121,64,137,81,undefined,149,53,244,-1,-1,224,699,109,203,46,undefined,undefined
09/03/2020,23,120,70,400,233,299,443,92,17,21,14,18,50,-1,-1,185,83,32,19,145,73,255,767,41,190,148,195,-1,123,109,205,149,undefined,-1,26,456,54,41,undefined,17,25,76,33,19,176,425,25,172,54,106,31,35,76,30,undefined,63,42,172,-1,-1,100,402,68,124,19,undefined,undefined
10/03/2020,0,77,46,217,73,195,135,71,11,12,7,3,15,-1,-1,73,35,23,6,105,27,126,224,28,111,67,121,-1,57,46,137,45,undefined,-1,15,209,11,21,undefined,32,10,40,14,3,89,182,8,111,25,100,10,23,30,16,undefined,32,11,70,-1,-1,31,169,31,59,16,undefined,undefined
10/03/2020,1,30,39,98,67,69,91,29,1,15,4,4,13,-1,-1,64,30,15,5,47,17,122,110,10,52,72,87,-1,24,23,96,31,undefined,-1,2,75,7,1,undefined,7,11,10,5,5,32,152,6,67,27,76,4,27,14,9,undefined,25,2,27,-1,-1,36,112,53,53,8,undefined,undefined
10/03/2020,2,11,7,51,19,57,39,10,4,4,2,4,5,-1,-1,29,6,5,2,20,20,42,63,11,25,48,70,-1,41,11,36,2,undefined,-1,6,55,4,2,undefined,15,3,7,2,2,20,63,2,28,7,53,1,12,21,1,undefined,16,2,33,-1,-1,9,69,14,16,3,undefined,undefined
10/03/2020,3,30,6,44,17,78,31,23,1,4,4,2,3,-1,-1,10,14,10,5,14,11,49,61,5,17,37,37,-1,49,4,21,3,undefined,-1,2,19,11,-1,undefined,15,4,6,2,1,18,52,-1,32,3,38,-1,8,14,5,undefined,10,1,10,-1,-1,8,63,19,14,5,undefined,undefined
10/03/2020,4,20,5,38,33,75,40,44,-1,13,3,1,1,-1,-1,10,4,4,2,18,8,40,83,2,18,29,35,-1,88,4,46,8,undefined,-1,13,19,9,8,undefined,7,6,2,1,-1,14,80,1,32,6,18,8,10,11,1,undefined,7,7,12,-1,-1,18,39,13,15,1,undefined,undefined
10/03/2020,5,30,18,49,70,131,195,46,37,93,18,7,24,-1,-1,26,40,82,38,8,4,50,129,50,206,132,71,-1,135,13,23,15,undefined,-1,14,125,17,15,undefined,31,26,12,7,2,32,168,2,58,27,16,6,9,12,4,undefined,22,92,97,-1,-1,24,69,13,26,11,undefined,undefined
10/03/2020,6,113,93,111,163,394,693,128,114,493,78,27,75,-1,-1,79,211,211,157,36,21,72,744,257,639,410,108,-1,408,80,59,19,undefined,-1,38,604,69,11,undefined,23,70,33,34,19,148,441,20,198,55,52,19,24,40,16,undefined,34,510,391,-1,-1,69,184,28,105,76,undefined,undefined
10/03/2020,7,415,251,383,527,1068,1992,447,337,2279,430,58,210,-1,-1,327,538,935,772,88,119,194,1662,735,1835,1042,222,-1,1126,237,121,99,undefined,-1,153,1671,276,16,undefined,289,290,130,170,48,496,1374,73,546,156,68,119,64,186,83,undefined,139,2088,1296,74,-1,345,618,87,287,289,undefined,undefined
10/03/2020,8,888,572,816,1125,2224,4142,302,538,4203,707,119,457,-1,132,843,927,2209,1629,172,153,399,3150,1613,3499,1629,649,-1,2295,321,255,171,undefined,-1,388,3951,704,-1,undefined,703,770,610,793,207,1048,2723,315,1045,311,122,164,169,611,398,undefined,472,4253,2522,664,-1,1408,1203,196,629,984,undefined,undefined
10/03/2020,9,961,638,808,1157,1478,2200,235,298,2830,516,54,261,-1,710,768,987,1528,1131,177,201,355,2212,910,2484,881,693,-1,1480,288,284,112,undefined,-1,319,2158,596,-1,undefined,649,535,690,940,272,777,2150,393,1002,318,164,163,179,488,371,undefined,362,2894,1722,462,-1,1038,1083,156,560,827,undefined,undefined
10/03/2020,10,1214,914,1103,1456,1067,1264,224,151,824,266,32,166,-1,531,887,1053,924,516,350,205,502,1901,654,1649,725,770,-1,935,244,353,192,undefined,-1,259,1283,553,-1,undefined,424,503,857,918,302,866,1925,249,1156,432,224,244,362,431,318,undefined,403,986,963,687,-1,1351,965,156,594,817,undefined,undefined
10/03/2020,11,1774,1320,1431,1892,1454,1343,210,262,711,289,56,190,-1,454,1243,1418,886,451,436,266,565,2292,600,1631,803,1087,-1,1020,350,479,258,undefined,-1,216,1571,516,-1,undefined,378,477,905,848,242,1078,2398,232,1370,467,317,289,218,522,354,undefined,478,895,1112,681,-1,1250,1116,205,835,846,undefined,undefined
10/03/2020,12,2952,2519,2256,2712,1835,2078,349,756,1275,543,137,470,-1,681,1818,2306,1916,657,958,488,1264,3398,1192,2146,1445,1531,-1,1458,484,813,352,undefined,-1,402,3082,1065,-1,undefined,1054,794,1288,1110,247,1897,2884,388,2034,641,434,406,310,1007,461,undefined,822,2192,1589,686,-1,1888,1661,302,1912,962,undefined,undefined
10/03/2020,13,3237,2899,2153,3119,2143,2190,352,602,1170,463,133,403,-1,652,1911,2325,2021,749,859,501,1189,3517,1135,2087,1540,1604,-1,1476,529,844,352,undefined,-1,434,2977,1012,-1,undefined,1003,909,1074,1164,290,2158,3155,453,2238,673,434,408,274,1143,491,undefined,830,1832,1583,404,-1,1793,1718,312,1933,1058,undefined,undefined
10/03/2020,14,2545,1906,2072,2569,1698,1826,217,296,794,249,70,232,-1,588,1734,1719,1047,508,747,411,816,3211,663,1832,1377,1209,-1,1333,430,565,247,undefined,-1,284,2210,713,-1,undefined,512,483,1022,1062,284,1531,2958,326,1797,579,264,412,224,953,461,undefined,606,982,1164,361,-1,1849,1447,295,1157,841,undefined,undefined
10/03/2020,15,2620,1859,2010,2571,1897,2106,225,238,1285,369,66,242,-1,708,1852,1531,760,547,751,341,770,3331,626,2334,1458,811,-1,1561,424,533,275,undefined,-1,245,2235,617,152,undefined,396,451,1003,860,277,1629,3057,234,1783,481,177,328,182,680,374,undefined,592,1494,1294,522,-1,1600,1473,286,1050,771,undefined,undefined
10/03/2020,16,2713,1887,2207,2803,2535,3242,381,362,2822,562,74,281,-1,1078,2073,1395,856,1055,752,321,825,4084,934,3568,1816,725,-1,2029,534,576,302,undefined,-1,311,3015,644,163,undefined,400,463,1048,1140,379,1712,3576,327,1880,299,103,362,248,672,479,undefined,657,2667,1922,767,-1,1852,1887,259,1141,895,undefined,undefined
10/03/2020,17,2941,1847,2409,2875,3334,4954,763,630,4109,597,118,430,-1,1820,2458,1414,1409,1789,734,357,1029,4524,1287,4183,2605,793,-1,2654,658,714,365,undefined,-1,453,4730,749,239,undefined,580,479,989,973,456,2004,4249,334,2294,336,110,422,209,823,597,undefined,726,3606,2669,653,-1,1740,2397,309,1248,1157,undefined,undefined
10/03/2020,18,2319,1179,2244,2187,2204,2710,560,441,1668,306,93,418,-1,1044,1928,893,788,820,854,365,1023,3490,568,2426,1767,608,-1,1715,600,673,371,undefined,-1,258,3143,480,207,undefined,313,347,703,639,329,1571,2889,254,1844,298,120,473,226,601,468,undefined,630,1366,1471,468,-1,1429,1838,306,788,623,undefined,undefined
10/03/2020,19,1353,627,1823,1479,1340,1668,226,197,491,156,131,452,-1,512,1471,476,310,269,813,451,752,2683,275,1275,948,476,-1,980,340,611,405,undefined,-1,129,2111,275,185,undefined,181,151,361,297,184,1085,1876,95,1286,220,131,390,172,490,254,undefined,383,432,661,146,-1,929,1520,191,493,351,undefined,undefined
10/03/2020,20,809,394,1698,1018,1197,1315,121,164,241,119,88,315,-1,448,1207,330,241,156,691,315,630,2106,197,853,723,533,-1,612,213,537,409,undefined,-1,104,1636,216,200,undefined,94,159,225,149,84,802,1464,82,770,225,94,408,129,433,197,undefined,320,221,500,-1,-1,783,1304,198,458,216,undefined,undefined
10/03/2020,21,466,255,1213,801,819,1108,83,101,137,63,83,265,-1,328,804,273,154,68,491,302,585,1671,202,670,530,363,-1,366,118,492,341,undefined,-1,71,1283,161,150,undefined,70,105,217,248,103,569,1130,67,596,128,104,295,98,284,157,undefined,259,170,309,-1,-1,557,1055,145,328,128,undefined,undefined
10/03/2020,22,268,128,744,416,691,697,47,67,87,37,55,161,-1,253,450,174,116,57,312,207,405,1166,121,472,362,282,-1,468,144,332,190,undefined,-1,57,843,75,102,undefined,52,68,117,113,73,410,577,40,362,100,70,161,81,162,78,undefined,147,91,253,-1,-1,226,735,91,163,59,undefined,undefined
10/03/2020,23,152,70,447,178,310,411,28,36,57,15,18,62,-1,183,173,83,47,28,140,93,222,758,57,264,230,162,-1,127,59,181,110,undefined,-1,32,415,48,43,undefined,32,33,32,17,13,191,292,31,178,59,87,35,45,83,33,undefined,92,45,147,-1,-1,127,428,64,130,28,undefined,undefined
11/03/2020,0,85,37,151,87,136,145,7,6,24,5,1,18,-1,45,76,27,28,11,86,49,154,198,25,103,115,104,-1,74,16,120,27,undefined,-1,13,140,23,15,undefined,5,25,23,22,13,90,108,7,101,15,129,16,38,40,32,undefined,42,22,79,-1,-1,42,196,54,32,11,undefined,undefined
11/03/2020,1,24,21,96,43,96,74,2,1,10,4,10,14,-1,22,35,6,27,6,36,36,59,156,14,28,57,81,-1,34,13,102,22,undefined,-1,6,85,9,8,undefined,1,6,9,2,2,41,47,1,54,8,74,5,19,29,4,undefined,20,7,43,-1,-1,27,122,16,28,5,undefined,undefined
11/03/2020,2,29,15,49,28,29,46,6,3,8,6,1,4,-1,19,25,14,18,4,15,19,51,90,3,22,24,39,-1,20,7,63,2,undefined,-1,6,39,6,1,undefined,2,4,2,-1,-1,19,41,2,70,7,44,1,10,26,3,undefined,12,1,20,-1,-1,6,112,12,21,1,undefined,undefined
11/03/2020,3,12,16,30,20,35,25,7,-1,7,2,-1,3,-1,10,14,12,9,2,38,12,51,80,11,17,25,33,-1,35,6,34,6,undefined,-1,4,17,6,6,undefined,1,7,6,1,1,29,58,4,41,11,50,2,8,10,4,undefined,7,2,8,-1,-1,14,62,11,20,3,undefined,undefined
11/03/2020,4,9,7,25,18,81,47,4,4,8,2,2,4,-1,29,20,13,5,-1,17,9,21,69,18,18,37,42,-1,88,3,33,15,undefined,-1,4,43,4,15,undefined,4,5,3,4,3,17,47,2,17,14,41,13,9,6,7,undefined,6,8,15,-1,-1,23,31,10,11,4,undefined,undefined
11/03/2020,5,25,19,73,66,152,261,47,42,109,16,7,17,-1,96,32,55,74,34,14,14,42,184,45,275,130,43,-1,147,19,39,26,undefined,-1,16,215,33,3,undefined,13,20,16,6,1,40,175,4,79,25,43,2,11,11,7,undefined,21,101,107,-1,-1,28,120,15,27,20,undefined,undefined
11/03/2020,6,124,85,162,241,441,974,184,118,651,99,16,73,-1,264,80,260,261,171,31,23,73,896,314,848,490,102,-1,451,85,52,27,undefined,-1,60,992,122,-1,undefined,57,85,44,30,14,178,622,28,184,66,65,23,57,43,57,undefined,93,547,465,-1,-1,111,389,35,105,74,undefined,undefined
11/03/2020,7,398,239,365,496,1100,1913,484,346,2074,378,71,266,-1,729,307,491,920,811,76,75,203,1612,772,1889,1203,242,-1,1084,320,118,80,undefined,-1,153,1886,274,37,undefined,360,273,152,180,56,484,1324,64,531,123,49,59,72,170,113,undefined,158,2074,1278,86,-1,388,632,52,299,318,undefined,undefined
11/03/2020,8,955,589,864,1154,2131,3957,780,525,3855,731,123,423,-1,1363,859,940,2251,1702,123,185,335,2944,1500,3121,1860,562,-1,2196,345,271,184,undefined,-1,404,3913,762,151,undefined,784,720,605,722,162,998,2748,304,1058,282,76,179,212,822,409,undefined,135,4338,2471,583,-1,1315,1253,153,657,927,undefined,undefined
11/03/2020,9,969,627,728,1124,1454,2048,297,321,2403,446,76,289,-1,712,827,966,1510,899,151,210,330,2098,929,2153,1074,546,-1,1439,310,305,184,undefined,-1,308,2161,672,130,undefined,683,559,700,926,272,838,2148,325,1006,273,68,219,212,662,323,undefined,67,2584,1581,427,-1,955,1037,141,560,823,undefined,undefined
11/03/2020,10,1325,1052,996,1432,1299,1142,180,187,817,280,44,192,-1,458,948,1054,893,528,301,151,388,2032,645,1565,718,557,-1,1113,254,336,264,undefined,-1,214,1446,578,170,undefined,468,585,866,843,325,958,2187,315,1011,336,67,238,194,538,348,undefined,57,1048,1058,681,-1,1368,876,175,724,796,undefined,undefined
11/03/2020,11,1846,1374,1394,1948,1530,1343,182,235,739,221,56,219,-1,407,1145,1469,867,466,480,238,549,2271,537,1566,811,722,-1,1286,390,496,227,undefined,-1,218,1743,616,193,undefined,520,621,981,923,244,1162,2596,275,1273,322,78,344,197,769,387,undefined,71,949,1134,569,-1,1244,1046,221,857,787,undefined,undefined
11/03/2020,12,2932,2461,2251,2946,2083,2138,275,653,1453,517,89,326,-1,594,2002,2171,1935,703,940,454,1293,3427,1203,2397,1318,1199,-1,1857,472,941,364,undefined,-1,398,3154,1159,321,undefined,1285,1015,1164,1091,286,2103,3043,408,1911,355,203,414,325,1354,499,undefined,154,2033,1602,833,-1,2016,1493,248,1976,916,undefined,undefined
11/03/2020,13,3223,2559,2309,3067,2020,2246,298,523,1236,460,96,359,-1,583,2011,2269,1898,748,945,453,1161,3518,974,2219,1392,1003,-1,1574,714,817,388,undefined,-1,469,3067,1063,279,undefined,999,1094,1117,1177,332,2292,3376,397,2104,419,175,436,302,1320,471,undefined,576,1684,1754,478,-1,1722,1564,256,2006,902,undefined,undefined
11/03/2020,14,2376,1910,2226,2643,2032,1861,257,236,880,263,47,240,-1,577,1823,1586,1106,577,630,344,732,2986,552,2018,1224,692,-1,1505,498,565,286,undefined,-1,277,2175,766,216,undefined,587,518,1223,1051,259,1685,3118,295,1568,330,128,387,188,871,599,undefined,581,1105,1185,956,-1,1858,1441,280,1180,725,undefined,undefined
11/03/2020,15,2374,1717,1922,2430,1933,2118,274,267,1324,284,50,216,-1,686,1778,1471,790,571,697,325,745,3070,609,2344,1465,700,-1,1292,415,598,304,undefined,-1,217,2178,631,202,undefined,389,483,1060,1108,271,1504,3083,257,1731,341,138,316,243,741,473,undefined,556,1130,1291,538,-1,1609,1512,233,1074,790,undefined,undefined
11/03/2020,16,2277,1841,2199,2661,2292,2940,351,355,2825,550,63,233,-1,1035,2069,1370,851,991,639,304,719,3456,737,3640,1791,744,-1,1607,487,617,290,undefined,-1,294,2821,613,147,undefined,444,553,1014,1052,270,1629,3578,338,1947,537,153,369,220,727,503,undefined,619,2712,1919,819,-1,1678,1828,295,1046,827,undefined,undefined
11/03/2020,17,2940,2021,2519,2989,3339,5006,710,594,3768,663,108,452,-1,1820,2265,1521,1442,1644,869,485,926,4488,1239,4068,2402,1119,-1,2685,674,805,417,undefined,-1,414,4424,848,218,undefined,570,553,1017,1049,346,1962,4230,307,2314,1066,237,485,282,789,484,undefined,873,3483,2648,761,-1,1880,2215,421,1384,995,undefined,undefined
11/03/2020,18,2215,1351,2207,2356,2301,2730,441,382,1722,405,89,423,-1,926,1837,983,723,779,861,550,871,3458,627,2347,1831,1257,-1,1468,575,718,383,undefined,-1,278,3062,529,247,undefined,298,433,808,666,302,1426,3009,253,1877,1194,421,514,383,651,385,undefined,652,1397,1396,468,-1,1446,2001,376,877,677,undefined,undefined
11/03/2020,19,1241,624,1882,1396,1562,1613,216,230,585,214,170,488,-1,548,1470,643,375,302,839,554,786,2427,353,1212,966,1125,-1,1037,322,702,450,undefined,-1,157,2139,296,246,undefined,174,290,378,254,143,1037,1926,138,1283,1251,373,463,312,535,259,undefined,434,507,756,126,-1,966,1587,257,613,287,undefined,undefined
11/03/2020,20,827,396,1696,1210,1181,1283,140,210,297,119,143,468,-1,421,1231,429,226,162,704,461,652,2087,268,951,806,1130,-1,561,223,628,420,undefined,-1,102,1785,304,207,undefined,101,189,278,191,102,903,1511,91,861,1108,392,459,338,402,251,undefined,384,246,563,-1,-1,844,1383,249,467,275,undefined,undefined
11/03/2020,21,497,282,1305,873,1119,1071,94,106,144,62,98,366,-1,346,911,382,164,92,546,343,589,1684,241,638,847,833,-1,672,145,509,428,undefined,-1,62,1334,219,236,undefined,53,126,225,213,106,646,1227,96,650,793,277,324,229,333,164,undefined,251,144,371,1,-1,598,1223,221,362,132,undefined,undefined
11/03/2020,22,311,175,802,558,755,748,56,62,89,36,58,200,-1,300,484,415,161,126,442,233,537,1260,167,575,409,483,-1,294,90,394,275,undefined,-1,75,934,99,131,undefined,81,235,136,108,55,569,975,26,435,422,200,208,153,185,111,undefined,165,114,295,-1,-1,309,886,126,286,86,undefined,undefined
11/03/2020,23,155,93,418,287,383,476,25,26,61,14,53,104,-1,138,220,195,85,39,177,81,266,746,68,292,222,223,-1,172,36,252,123,undefined,-1,25,454,61,39,undefined,29,53,121,80,35,272,442,21,258,128,95,91,79,105,48,undefined,142,63,210,-1,-1,146,495,105,174,31,-1,undefined
12/03/2020,0,136,47,220,115,179,175,9,14,36,9,7,18,-1,62,122,145,41,13,69,61,208,222,59,139,149,165,-1,62,25,205,64,undefined,-1,11,165,25,20,undefined,10,29,55,35,11,133,154,12,120,40,104,23,44,55,25,undefined,48,33,126,-1,-1,85,261,71,120,17,-1,undefined
12/03/2020,1,68,32,136,67,39,104,1,6,10,9,5,10,-1,32,67,46,17,7,44,23,148,140,25,46,108,91,-1,22,14,115,36,undefined,-1,12,80,9,20,undefined,6,22,88,69,37,43,122,8,63,17,67,27,39,25,13,undefined,15,14,65,-1,-1,41,152,28,74,9,-1,undefined
12/03/2020,2,16,13,49,28,44,34,-1,2,7,3,-1,9,-1,12,28,60,11,3,42,72,67,116,9,16,49,40,-1,30,6,80,13,undefined,-1,9,32,8,10,undefined,1,7,10,4,1,32,53,1,36,12,65,1,16,16,7,undefined,18,3,45,-1,-1,25,87,39,27,3,-1,undefined
12/03/2020,3,23,195,57,24,39,19,-1,2,6,1,1,2,-1,7,13,46,15,6,17,33,72,68,25,42,33,56,-1,50,2,56,5,undefined,-1,5,16,4,6,undefined,5,7,2,3,2,28,37,1,38,6,33,4,12,16,5,undefined,7,4,38,-1,-1,17,60,27,30,3,-1,undefined
12/03/2020,4,17,21,32,31,71,43,11,1,6,6,1,6,-1,27,15,14,8,-1,2,12,45,74,4,12,41,47,-1,78,11,37,15,undefined,-1,11,37,7,1,undefined,1,3,3,1,1,22,72,2,27,21,32,2,14,10,2,undefined,5,6,32,-1,-1,11,44,9,20,2,-1,undefined
12/03/2020,5,40,32,78,55,127,236,32,45,103,19,4,29,-1,101,28,31,79,34,18,22,63,166,71,292,138,61,-1,126,25,49,7,undefined,-1,19,214,78,20,undefined,20,20,18,5,3,39,173,8,76,46,30,11,10,9,6,undefined,18,88,109,1,-1,33,119,17,33,12,-1,undefined
12/03/2020,6,139,96,177,204,432,991,156,133,653,107,26,87,-1,240,89,318,278,195,44,17,95,944,290,816,482,167,-1,466,70,77,46,undefined,-1,53,987,145,16,undefined,54,95,37,36,17,178,597,23,242,73,69,26,64,44,70,undefined,87,564,417,-1,-1,97,452,49,106,70,-1,undefined
12/03/2020,7,422,244,395,592,1117,1942,468,325,2193,406,56,256,-1,662,313,540,862,717,80,77,187,1647,813,1845,1161,311,-1,1091,253,115,76,undefined,-1,175,1862,289,47,undefined,330,315,123,140,42,533,1447,77,573,189,78,90,68,196,99,undefined,217,2037,1264,97,-1,342,652,57,295,269,-1,undefined
12/03/2020,8,911,615,784,1116,1953,3437,678,534,3613,590,115,466,-1,1303,806,1009,1949,1418,138,173,409,2694,1508,3107,1716,738,-1,2016,356,277,162,undefined,-1,432,3490,710,146,undefined,696,663,550,668,163,1094,2597,256,1134,345,133,192,181,570,430,undefined,466,3870,2349,487,-1,1206,1170,170,723,780,-1,undefined
12/03/2020,9,1059,768,882,1292,1793,2545,283,297,2799,517,58,274,-1,807,858,1022,1673,1092,177,147,329,2348,1082,2464,1029,777,-1,1674,293,289,154,undefined,-1,348,2492,591,126,undefined,669,672,673,739,206,856,2424,238,1035,409,154,186,226,608,313,undefined,470,3007,1681,376,-1,1048,1265,159,654,833,-1,undefined
12/03/2020,10,1228,1008,1039,1549,1142,1331,135,192,949,258,42,176,-1,478,835,1175,1026,551,320,161,378,2140,624,1766,806,860,-1,1015,176,394,210,undefined,-1,262,1507,569,118,undefined,505,501,870,862,293,875,2132,284,1026,372,194,277,211,513,313,undefined,397,989,1030,586,-1,1443,903,187,712,852,-1,undefined
12/03/2020,11,1740,1346,1345,1787,1350,1307,196,183,756,218,58,198,-1,436,1213,1472,797,535,463,234,608,2466,590,1612,883,1057,-1,936,277,561,223,undefined,-1,687,1637,536,166,undefined,497,524,1163,723,214,1040,2262,281,1286,470,252,303,254,558,397,undefined,501,827,1110,621,-1,1419,1045,237,797,783,294,undefined
12/03/2020,12,2946,2292,2208,2790,1808,2027,219,604,1379,445,63,284,-1,636,1833,2220,1951,662,953,423,1169,3247,1101,2115,1420,1552,-1,1415,397,829,320,undefined,-1,410,2972,1046,261,undefined,1228,912,1189,1010,123,1927,3056,376,2077,567,483,395,321,1051,385,undefined,780,2009,1572,738,-1,1863,1545,271,1809,880,1125,undefined
12/03/2020,13,3093,2637,2329,3309,2048,2165,308,523,1259,470,111,398,-1,555,1890,2176,1893,782,938,489,1114,3324,942,2151,1620,1432,-1,1465,455,816,337,undefined,-1,481,3129,962,278,undefined,1161,843,1128,1024,75,2324,3498,375,2221,606,328,389,276,1024,466,undefined,809,1659,1546,737,-1,1645,1569,323,1926,850,1613,undefined
12/03/2020,14,2366,1841,1958,2688,1917,1868,190,261,902,241,58,234,-1,631,1736,1745,1010,523,718,262,812,2957,580,2013,1232,1045,-1,1362,369,601,280,undefined,-1,269,2041,715,170,undefined,580,484,902,969,28,1531,3062,245,1838,513,295,316,266,744,408,undefined,664,945,1123,901,-1,1774,1424,297,1126,762,1060,undefined
12/03/2020,15,2468,1832,2007,2670,1974,2221,224,225,1355,293,30,174,-1,768,1723,1447,845,578,719,337,757,2978,612,2357,1467,929,-1,1742,309,590,276,undefined,-1,241,2281,577,147,undefined,446,399,1092,995,135,1476,3125,250,1671,428,207,333,236,732,498,undefined,623,1141,1323,629,-1,1422,1601,314,1107,989,977,undefined
12/03/2020,16,2520,1832,2121,2752,2347,3087,321,356,2676,591,58,266,-1,888,2029,1392,857,1015,720,432,747,3838,860,3630,1600,721,-1,1990,379,584,278,undefined,-1,290,2818,661,150,undefined,469,471,854,663,190,1589,3543,221,1904,273,141,420,211,709,392,undefined,610,2372,1923,599,-1,1764,1824,286,1135,848,1165,undefined
12/03/2020,17,2887,1837,2484,3106,3703,4867,640,603,3514,586,102,453,-1,1704,2371,1612,1235,1608,928,559,953,4539,1221,3861,2432,814,-1,2877,577,805,375,undefined,-1,474,4418,786,179,undefined,567,594,997,409,222,1998,4255,268,2319,363,97,505,243,795,558,undefined,752,3266,2528,682,-1,1677,2128,334,1326,1027,1799,undefined
12/03/2020,18,2497,1579,2405,2531,2780,2870,410,371,1761,196,98,437,-1,980,1918,1093,773,775,965,663,974,3472,590,2536,1664,703,-1,2319,551,798,389,undefined,-1,272,3164,539,223,undefined,319,463,626,172,173,1626,3200,257,1806,282,133,563,214,623,398,undefined,573,1377,1385,382,-1,1281,1950,270,942,538,1385,undefined
12/03/2020,19,1717,930,1729,1608,1669,1716,256,237,572,153,118,442,-1,605,1452,541,278,301,885,875,922,2751,326,1498,1070,576,-1,1112,329,743,400,undefined,-1,166,2408,322,239,undefined,180,331,407,175,132,966,2173,112,1338,225,98,570,207,534,242,undefined,446,487,850,183,-1,883,1524,252,684,244,780,undefined
12/03/2020,20,1311,571,1819,1434,1468,1391,132,156,277,148,115,396,-1,399,1354,546,258,136,826,638,807,2315,250,973,750,555,-1,827,324,700,470,undefined,-1,110,1999,305,262,undefined,127,195,298,196,96,988,1674,86,1068,212,90,581,146,442,202,undefined,436,353,574,-1,-1,875,1406,231,532,227,734,undefined
12/03/2020,21,693,361,1549,1113,1448,1104,84,111,139,83,78,298,-1,330,1023,443,194,93,636,397,675,1922,185,897,608,437,-1,868,150,534,497,undefined,-1,79,1758,257,219,undefined,71,162,189,184,50,856,1567,70,812,207,104,428,92,367,182,undefined,242,236,510,1,-1,570,1094,176,460,134,607,undefined
12/03/2020,22,466,216,1056,688,1179,891,40,60,105,44,74,212,-1,307,619,242,214,118,534,436,646,1489,177,557,474,313,-1,720,100,574,355,undefined,-1,65,1074,122,180,undefined,90,349,125,91,48,652,1062,57,541,121,133,284,82,253,136,undefined,180,163,351,1,-1,304,843,132,381,56,505,undefined
12/03/2020,23,179,77,538,343,497,614,36,31,85,30,29,87,-1,223,254,126,81,37,206,198,379,947,84,337,251,253,-1,186,62,309,139,undefined,-1,26,607,109,78,undefined,30,81,95,86,37,332,515,28,321,74,77,91,46,125,49,undefined,112,55,307,-1,-1,208,493,81,194,35,215,undefined
13/03/2020,0,121,88,293,172,239,233,11,11,19,8,7,41,-1,74,122,81,45,17,119,94,224,438,55,124,171,170,-1,107,35,245,75,undefined,-1,21,241,67,46,undefined,17,27,19,30,7,187,141,16,202,45,80,29,52,91,32,undefined,62,21,130,-1,-1,73,316,73,169,18,134,undefined
13/03/2020,1,68,71,156,109,75,150,5,2,12,-1,6,19,-1,47,79,45,12,3,94,70,205,341,42,71,121,140,-1,46,23,162,22,undefined,-1,6,152,34,31,undefined,12,31,22,16,9,117,102,5,164,23,79,11,27,30,19,undefined,62,12,58,-1,-1,51,218,24,129,9,90,undefined
13/03/2020,2,69,54,154,70,60,63,11,5,11,3,4,11,-1,14,46,30,16,4,87,76,150,153,19,27,65,85,-1,40,12,68,28,undefined,-1,5,105,21,5,undefined,11,13,24,10,7,32,60,10,99,17,43,5,11,28,12,undefined,20,9,57,-1,-1,27,151,32,63,8,28,undefined
13/03/2020,3,50,25,84,46,71,48,11,1,7,5,2,14,-1,16,28,25,8,3,45,62,108,136,23,33,41,58,-1,51,12,79,15,undefined,-1,6,44,16,7,undefined,2,15,8,6,4,38,34,2,90,11,40,2,6,30,6,undefined,19,7,62,-1,-1,19,93,31,53,-1,22,undefined
13/03/2020,4,18,9,43,38,60,74,5,7,11,2,2,8,-1,28,15,20,23,9,21,11,48,81,19,33,45,73,-1,56,3,41,20,undefined,-1,6,59,7,14,undefined,1,7,12,8,3,30,58,3,54,9,37,8,6,10,5,undefined,8,7,33,-1,-1,18,68,5,15,2,21,undefined
13/03/2020,5,28,22,92,74,132,234,27,39,114,18,10,17,-1,82,36,27,67,39,21,31,76,225,71,277,135,91,-1,136,13,23,20,undefined,-1,25,181,76,7,undefined,12,19,17,8,1,34,194,5,78,37,44,2,12,14,1,undefined,15,81,130,-1,-1,30,99,15,35,10,25,undefined
13/03/2020,6,110,71,166,218,379,844,124,91,585,93,24,89,-1,234,84,167,265,154,37,28,110,809,205,764,350,139,-1,389,64,74,35,undefined,-1,50,831,80,18,undefined,58,75,35,31,20,157,613,14,207,46,50,19,50,60,56,undefined,73,438,388,1,-1,105,368,37,89,60,134,undefined
13/03/2020,7,362,210,325,531,978,1651,334,270,1683,361,57,230,-1,603,286,443,778,708,75,69,144,1513,642,1752,997,321,-1,961,163,121,74,undefined,-1,152,1620,256,36,undefined,269,292,107,102,37,433,1318,60,493,154,106,86,93,145,94,undefined,144,1653,1124,90,-1,310,567,54,282,303,375,undefined
13/03/2020,8,801,562,728,983,1968,3404,592,437,3322,551,96,367,-1,1252,685,876,2028,1569,141,141,290,2639,1452,3180,1433,703,-1,1993,305,237,131,undefined,-1,365,3369,623,126,undefined,668,661,589,707,127,825,2207,218,1057,294,124,188,204,511,353,undefined,391,3442,2217,526,-1,1074,1154,149,630,819,743,undefined
13/03/2020,9,1128,773,805,1233,1592,1991,220,284,2169,437,62,290,-1,678,769,1095,1520,954,177,183,311,2117,929,2159,976,710,108,1689,290,250,169,undefined,-1,369,1940,544,118,undefined,667,554,569,657,74,853,2113,235,1027,359,145,237,201,441,280,undefined,449,2347,1540,411,-1,1003,1044,114,722,672,815,undefined
13/03/2020,10,1413,1051,1005,1515,1395,1327,268,218,800,224,56,242,-1,531,834,1178,909,478,333,215,382,1997,616,2061,1140,845,238,1155,343,396,185,undefined,-1,207,1673,547,119,undefined,470,438,826,737,71,898,2351,226,1197,378,192,331,209,434,283,undefined,441,925,1108,665,-1,1206,950,160,674,844,614,undefined
13/03/2020,11,1738,1645,1382,2172,1828,1518,205,234,738,236,69,268,-1,629,1238,1506,910,403,499,292,575,2448,613,1759,1376,1067,246,1486,439,506,229,undefined,-1,227,1999,593,179,undefined,490,481,805,523,112,1215,2674,198,1461,483,272,340,278,608,278,undefined,494,858,1177,601,-1,1378,1156,232,925,750,809,undefined
13/03/2020,12,2942,2522,2272,3019,2188,2380,327,642,1434,437,110,410,-1,758,1769,2105,1625,581,904,553,1107,3206,1078,2340,1773,1639,321,1627,515,838,385,undefined,-1,309,3542,961,321,undefined,1098,810,1091,585,153,1970,3352,341,2125,661,346,468,433,949,380,undefined,716,1984,1633,906,-1,1988,1474,336,1952,861,1250,undefined
13/03/2020,13,2894,2739,2297,3040,2372,2249,323,544,1127,379,110,428,-1,642,1946,2173,1610,629,921,557,1234,3435,999,2418,1765,1607,247,2085,516,852,377,undefined,-1,354,3285,1132,300,undefined,1135,766,1039,491,201,2015,3332,329,2201,618,347,469,382,951,350,undefined,837,1581,1603,582,-1,1521,1667,298,1874,836,1285,undefined
13/03/2020,14,2222,2043,2077,2707,2051,2053,222,230,928,203,38,250,-1,550,1785,1712,869,514,707,400,859,2998,552,1980,1699,1284,49,1354,406,683,350,undefined,-1,272,2731,637,235,undefined,515,459,754,343,100,1545,3078,221,1861,559,290,410,278,796,332,undefined,650,930,1140,863,-1,1522,1517,279,1172,651,1040,undefined
13/03/2020,15,2233,1848,1951,2596,2286,2266,202,266,1212,223,45,250,-1,744,1862,1571,695,530,684,349,822,2897,628,2176,1836,899,247,1736,419,543,266,undefined,-1,207,2592,564,213,undefined,343,375,987,543,176,1514,3144,244,1910,418,203,318,288,737,433,undefined,662,1253,1223,428,-1,1353,1618,283,1025,861,1052,undefined
13/03/2020,16,2232,1837,2013,2460,2336,3109,187,325,2109,525,28,110,-1,967,1743,1390,735,946,582,321,875,3102,742,3034,1638,599,187,1761,284,621,261,undefined,-1,218,2537,560,154,undefined,398,448,813,630,136,1343,3256,191,1646,323,99,387,181,633,350,undefined,590,1861,1763,266,-1,1449,1737,260,1227,539,903,undefined
13/03/2020,17,2482,1837,2301,2743,3070,3659,346,469,2381,565,42,238,-1,1371,2061,1458,1181,1333,837,497,983,3593,948,3164,2019,651,236,2481,358,947,330,undefined,-1,281,3305,768,220,undefined,503,505,813,545,117,1709,3494,253,2084,302,98,457,243,742,434,undefined,737,2230,2155,329,-1,1310,1794,289,1251,734,1486,undefined
13/03/2020,18,1866,1240,2229,2229,2299,2355,178,221,995,280,26,134,-1,673,1584,915,611,590,1023,603,976,2778,493,1779,1437,673,245,1941,210,972,360,undefined,-1,177,2463,490,196,undefined,278,478,528,377,100,1205,2638,152,1542,306,139,483,185,690,264,undefined,596,901,1108,242,-1,969,1619,303,860,308,843,undefined
13/03/2020,19,1262,838,1793,1400,1431,1378,106,114,336,138,19,71,-1,353,1108,580,334,241,1002,665,894,2119,256,1104,814,540,144,1351,97,782,432,undefined,-1,71,1660,294,265,undefined,137,338,352,378,100,861,1771,67,989,188,101,438,165,475,231,undefined,442,288,681,59,-1,598,1355,242,646,125,477,undefined
13/03/2020,20,914,616,1721,1413,1291,1178,43,90,144,114,19,122,-1,354,1053,377,274,159,912,682,829,1683,270,676,787,461,157,874,102,812,525,undefined,-1,82,1593,347,287,undefined,106,176,172,275,97,871,1525,62,944,194,87,472,95,491,142,undefined,389,212,482,36,-1,550,1262,225,671,116,558,undefined
13/03/2020,21,737,331,1825,1135,1633,1085,52,59,109,53,20,123,-1,376,828,290,158,83,779,547,779,1693,179,619,701,394,102,1376,148,754,527,undefined,-1,44,1437,357,270,undefined,100,170,112,134,55,758,1374,66,899,127,114,380,111,494,98,undefined,288,114,377,7,-1,400,1068,233,487,89,500,undefined
13/03/2020,22,540,237,1378,935,1242,959,23,57,103,48,13,100,-1,361,660,319,187,141,590,519,717,1445,176,579,504,336,99,861,118,737,408,undefined,-1,64,1253,348,209,undefined,64,292,123,69,26,674,1308,46,697,139,95,281,137,442,82,undefined,250,120,373,-1,-1,331,891,149,582,85,565,undefined
13/03/2020,23,242,156,948,750,566,765,25,33,58,39,4,52,-1,257,370,183,122,57,390,295,493,1131,118,381,426,227,57,222,38,640,206,undefined,-1,32,818,297,126,undefined,50,76,137,56,26,432,811,15,528,94,90,128,70,430,65,undefined,181,87,253,-1,-1,164,626,143,433,29,292,undefined
14/03/2020,0,181,136,672,520,396,462,18,19,22,15,4,41,-1,217,235,126,37,32,278,188,426,641,78,199,292,170,42,119,25,448,124,undefined,-1,16,479,264,39,undefined,55,72,79,24,18,296,600,16,327,47,105,22,55,284,30,undefined,101,27,161,-1,-1,110,371,80,345,13,184,undefined
14/03/2020,1,95,126,388,260,218,298,26,14,16,7,5,22,-1,123,138,82,22,15,133,148,280,535,66,146,170,181,20,37,20,459,59,undefined,-1,21,292,237,20,undefined,22,27,67,14,8,202,375,8,214,27,45,24,29,215,29,undefined,53,16,119,-1,-1,65,254,57,241,7,129,undefined
14/03/2020,2,40,72,226,201,103,205,5,-1,6,7,-1,15,-1,82,102,51,34,5,79,115,239,447,35,72,161,120,20,55,15,248,30,undefined,-1,4,161,182,11,undefined,19,10,107,7,5,116,231,3,169,32,69,10,43,105,14,undefined,37,8,69,-1,-1,47,156,55,154,5,50,undefined
14/03/2020,3,42,88,202,101,88,112,1,3,6,4,4,5,-1,55,95,33,16,9,84,82,184,279,17,43,157,93,13,58,12,219,6,undefined,-1,12,82,130,1,undefined,11,24,101,6,1,90,160,2,122,13,59,4,25,70,11,undefined,49,7,18,-1,-1,57,192,44,146,7,62,undefined
14/03/2020,4,34,21,122,66,49,99,17,4,2,8,2,6,-1,52,41,28,20,2,48,56,122,186,36,34,60,123,16,45,8,150,16,undefined,-1,10,62,65,1,undefined,10,13,70,2,-1,71,136,8,86,23,51,1,13,29,5,undefined,33,10,46,-1,-1,35,147,49,93,5,40,undefined
14/03/2020,5,31,30,81,54,68,119,20,7,23,6,4,6,-1,57,28,28,37,10,20,40,104,174,29,91,69,88,14,62,7,85,23,undefined,-1,8,72,81,13,undefined,9,10,86,10,3,52,155,1,71,40,23,16,21,10,1,undefined,10,11,43,-1,-1,18,84,16,44,6,23,undefined
14/03/2020,6,73,38,97,84,112,275,21,24,81,15,4,18,-1,92,55,62,60,24,23,25,83,347,50,247,126,108,44,82,28,96,37,undefined,-1,26,243,46,6,undefined,19,33,80,17,5,77,302,2,81,54,34,16,32,31,13,undefined,40,37,103,-1,-1,48,127,32,37,15,61,undefined
14/03/2020,7,110,69,117,178,191,382,95,45,92,30,12,76,-1,117,142,106,104,42,42,38,104,505,107,373,222,209,71,114,50,100,69,undefined,-1,27,377,93,17,undefined,28,49,109,46,18,92,304,18,166,94,72,45,56,49,53,undefined,92,68,163,14,-1,80,263,24,81,39,50,undefined
14/03/2020,8,283,224,275,441,344,562,109,99,88,64,27,89,-1,168,298,240,128,75,85,39,106,952,120,667,327,436,162,255,84,121,85,undefined,-1,53,639,134,66,undefined,70,79,191,67,28,234,621,45,408,244,120,110,127,196,43,undefined,124,149,317,97,-1,171,442,44,171,71,133,undefined
14/03/2020,9,620,535,401,765,642,728,161,129,142,98,41,191,-1,331,374,483,169,127,167,102,233,1334,207,791,682,720,306,444,157,178,108,undefined,-1,67,973,237,96,undefined,130,111,245,71,49,393,1196,30,727,400,194,179,191,248,40,undefined,220,161,475,111,-1,296,661,89,274,83,232,undefined
14/03/2020,10,1094,916,661,1227,1027,1160,146,212,203,64,32,217,-1,428,525,799,189,168,248,186,363,1647,248,1045,1060,1124,401,740,235,333,235,undefined,-1,97,1511,293,160,undefined,146,176,275,113,50,579,1545,66,1088,662,294,384,239,408,105,undefined,363,220,610,138,-1,313,1000,146,469,95,375,undefined
14/03/2020,11,1538,1639,1075,1814,1581,1331,260,235,173,62,45,238,-1,495,822,1127,291,220,410,259,548,2104,275,1157,1450,1368,446,1156,379,438,221,undefined,-1,120,1847,256,149,undefined,140,185,304,126,48,770,2128,54,1386,756,482,437,304,467,118,undefined,448,205,703,177,-1,426,1241,199,716,110,554,undefined
14/03/2020,12,2198,1930,1425,2194,2045,1568,342,249,117,80,80,336,-1,547,1144,1281,310,216,698,434,737,2363,315,1052,1669,1609,515,1475,471,608,320,undefined,-1,121,2190,330,206,undefined,137,261,412,276,79,1126,2419,85,1673,839,440,511,300,630,178,undefined,392,286,652,241,-1,519,1503,212,916,185,773,undefined
14/03/2020,13,2387,2023,1778,2393,2239,1630,329,269,141,81,95,382,-1,574,1421,1316,287,260,876,525,820,2677,249,1059,1889,1578,418,1934,626,695,347,undefined,-1,143,2565,234,255,undefined,161,425,361,253,62,1234,2739,115,1788,868,427,499,328,773,156,undefined,498,224,631,197,-1,609,1499,257,889,164,926,undefined
14/03/2020,14,2582,2129,1872,2478,2195,1845,411,233,204,92,73,335,-1,651,1574,1387,288,209,763,453,871,2657,240,1117,2172,1474,442,1684,537,694,291,undefined,-1,120,2564,248,207,undefined,126,205,369,187,60,1326,2794,86,2023,780,373,558,332,626,154,undefined,498,260,707,211,-1,600,1675,305,905,129,893,undefined
14/03/2020,15,2729,2153,1846,2401,2434,1884,389,255,98,61,98,401,-1,686,1744,1328,310,212,804,455,828,2934,332,1162,2203,1353,382,1980,617,670,358,undefined,-1,144,2764,265,227,undefined,124,211,316,199,78,1349,2674,56,1922,725,331,648,324,629,114,undefined,437,205,681,263,-1,648,1685,301,839,161,851,undefined
14/03/2020,16,2856,2056,1764,2398,2443,1963,406,257,115,79,92,397,-1,688,1635,1239,346,144,723,433,875,3336,266,1140,2101,878,325,2074,665,686,322,undefined,-1,139,2883,274,207,undefined,93,270,350,145,65,1517,2764,83,1824,608,176,537,204,602,107,undefined,430,275,687,164,-1,687,1658,297,940,163,980,undefined
14/03/2020,17,2452,1642,1815,2209,2391,1881,393,248,121,76,61,333,-1,632,1570,905,377,204,868,511,914,2941,229,1053,1749,567,180,1361,749,721,378,undefined,-1,121,2874,246,314,undefined,152,218,363,141,54,1379,2574,81,1692,306,158,432,171,604,149,undefined,453,314,713,175,-1,577,1597,256,805,125,1039,undefined
14/03/2020,18,1914,987,1799,1824,2214,1696,362,188,153,73,80,409,-1,599,1281,549,311,128,888,664,870,2284,230,917,1557,540,202,1587,891,797,450,undefined,-1,115,2899,255,261,undefined,157,248,210,88,38,1211,2242,67,1455,242,113,529,191,481,127,undefined,475,192,642,142,-1,503,1597,225,756,85,900,undefined
14/03/2020,19,1284,588,1912,1437,1817,1396,226,135,90,61,77,320,-1,500,1243,452,331,95,892,673,947,1860,182,811,1045,504,179,1497,817,878,607,undefined,-1,126,2489,277,409,undefined,80,238,158,86,40,1040,1743,72,1271,207,104,529,217,518,106,undefined,395,158,451,95,-1,449,1468,235,601,77,788,undefined
14/03/2020,20,660,336,1782,1169,1522,1348,199,86,71,107,44,274,-1,463,1065,332,266,90,838,560,908,1733,204,529,780,455,138,627,419,772,694,undefined,-1,113,2130,327,391,undefined,112,147,103,66,39,950,1411,50,917,155,124,542,157,453,89,undefined,398,150,463,-1,-1,391,1326,207,512,69,582,undefined
14/03/2020,21,569,208,1455,919,1664,1207,157,63,71,31,83,244,-1,410,789,239,147,56,789,518,803,1501,202,544,687,386,141,1191,191,832,660,undefined,-1,60,1907,192,340,undefined,94,143,149,151,82,687,1287,39,626,159,97,413,125,489,148,undefined,308,115,384,-1,-1,304,1156,211,454,60,444,undefined
14/03/2020,22,371,261,1337,821,1603,1225,84,77,65,91,39,157,-1,385,653,224,163,97,565,670,933,1371,153,505,636,250,105,1134,870,775,576,undefined,-1,76,1682,280,258,undefined,83,314,105,80,34,621,1105,18,613,134,124,416,102,423,86,undefined,264,141,340,-1,-1,222,1008,172,520,98,478,undefined
14/03/2020,23,330,245,1039,816,1467,938,336,41,60,39,31,131,-1,362,393,267,101,66,505,717,811,1254,276,284,527,255,72,781,1044,782,391,undefined,-1,101,1197,352,146,undefined,78,67,85,87,56,666,1277,25,457,77,118,182,73,393,74,undefined,231,50,252,-1,-1,158,774,136,575,48,555,undefined
15/03/2020,0,254,168,685,483,548,641,40,15,25,19,13,65,-1,236,306,142,57,37,279,305,597,772,72,200,352,189,41,191,53,664,208,undefined,-1,22,758,409,90,undefined,39,54,11,16,10,302,704,14,392,60,105,51,80,289,21,undefined,132,46,161,-1,-1,108,405,94,439,13,203,undefined
15/03/2020,1,139,129,471,294,292,305,18,13,21,5,10,38,-1,188,225,106,35,17,221,181,510,513,58,139,337,153,44,97,65,542,80,undefined,-1,16,360,310,42,undefined,50,30,12,23,20,214,518,8,253,43,78,23,39,221,16,undefined,65,28,124,-1,-1,56,294,66,317,19,134,undefined
15/03/2020,2,142,99,400,270,140,310,27,-1,8,7,3,19,-1,136,143,85,34,12,124,146,404,433,53,102,221,113,31,37,38,373,29,undefined,-1,27,250,226,10,undefined,7,16,29,12,4,228,381,2,177,48,73,5,34,235,20,undefined,54,19,79,-1,-1,77,236,84,267,8,113,undefined
15/03/2020,3,63,92,278,174,96,224,13,6,15,6,7,16,-1,116,170,54,20,15,99,207,391,342,49,60,355,98,14,63,24,389,21,undefined,-1,10,119,138,34,undefined,42,16,11,3,2,164,291,5,130,15,42,9,12,169,6,undefined,56,17,65,-1,-1,67,211,81,230,6,77,undefined
15/03/2020,4,47,37,107,77,55,117,-1,1,13,7,3,6,-1,80,31,47,18,13,52,90,217,245,30,59,90,104,15,45,6,213,22,undefined,-1,5,82,45,16,undefined,24,7,6,6,2,61,167,5,103,29,49,15,10,61,4,undefined,16,9,51,-1,-1,17,138,19,111,3,38,undefined
15/03/2020,5,28,28,91,91,77,143,16,8,3,1,-1,8,-1,85,45,26,48,6,36,44,184,179,27,68,83,57,14,62,3,235,5,undefined,-1,14,61,23,3,undefined,8,11,6,2,-1,80,181,4,86,49,20,4,10,50,14,undefined,10,9,50,-1,-1,29,76,22,57,3,46,undefined
15/03/2020,6,30,25,68,127,93,216,19,17,31,6,7,19,-1,99,66,39,22,14,12,19,73,258,27,105,125,77,17,80,14,110,13,undefined,-1,21,141,14,9,undefined,20,10,7,2,1,89,252,2,90,24,18,10,19,50,8,undefined,28,24,101,-1,-1,46,118,27,51,10,56,undefined
15/03/2020,7,78,47,125,147,179,199,47,51,38,20,17,50,-1,80,164,71,68,35,31,31,83,438,48,246,189,141,46,146,41,126,19,undefined,-1,27,235,22,34,undefined,21,33,15,11,6,105,243,12,160,76,52,31,25,33,14,undefined,45,31,134,14,-1,79,237,30,37,26,69,undefined
15/03/2020,8,146,136,194,204,223,528,146,115,85,30,31,120,-1,163,205,157,113,52,42,56,109,649,113,415,295,352,93,244,82,146,69,undefined,-1,49,481,92,43,undefined,57,76,38,44,23,174,428,27,274,161,107,55,79,130,33,undefined,77,56,237,41,-1,152,371,33,85,44,90,undefined
15/03/2020,9,401,324,336,487,461,668,190,181,101,50,92,223,-1,265,361,270,158,61,115,119,190,1035,148,514,658,638,186,459,130,234,122,undefined,-1,76,921,133,73,undefined,117,80,53,63,27,338,768,43,478,277,233,111,155,265,63,undefined,70,88,367,77,-1,293,654,70,212,78,272,undefined
15/03/2020,10,857,721,605,910,928,997,174,235,132,68,92,341,-1,378,579,780,141,80,253,176,333,1565,211,698,933,1033,293,1068,332,363,181,undefined,-1,67,1374,190,109,undefined,101,116,160,104,55,488,1205,59,816,541,305,266,210,432,82,undefined,25,236,520,104,-1,322,833,130,343,101,372,undefined
15/03/2020,11,1362,1118,886,1326,1357,1133,262,218,102,60,111,396,-1,466,760,787,185,131,372,236,515,1973,169,721,1365,1280,340,1385,464,398,274,undefined,-1,134,1794,192,134,undefined,120,179,275,118,54,689,1660,57,1028,608,399,428,275,545,97,undefined,42,220,579,152,-1,431,1068,121,543,98,483,undefined
15/03/2020,12,1907,1371,1305,1741,1574,1234,283,281,144,75,129,451,-1,491,1131,1065,300,111,650,403,630,1954,163,752,1515,1394,376,1505,521,518,311,undefined,-1,171,2266,159,189,undefined,87,236,241,169,57,1005,2125,95,1269,661,446,525,266,664,124,undefined,51,212,625,194,-1,491,1332,191,609,135,812,undefined
15/03/2020,13,1854,1654,1537,1898,1914,1335,344,268,140,54,153,462,-1,465,1224,1057,187,131,782,378,836,2171,201,700,1665,1531,440,1529,567,668,300,undefined,-1,124,2057,228,235,undefined,86,347,241,191,32,896,2085,88,1494,770,464,600,296,783,160,undefined,170,185,553,205,-1,517,1407,234,740,137,632,undefined
15/03/2020,14,2179,1617,1588,2090,1826,1461,229,250,130,52,103,489,-1,501,1364,1003,235,108,761,348,826,2126,196,707,1712,1386,338,1587,494,588,335,undefined,-1,130,2184,191,232,undefined,73,124,178,192,52,1112,2246,81,1479,703,377,585,298,610,123,undefined,137,160,524,205,-1,587,1527,239,697,139,741,undefined
15/03/2020,15,2002,1796,1626,2050,1959,1527,290,294,106,53,111,392,-1,548,1544,976,233,138,772,349,859,2256,206,813,1697,1202,268,1428,503,590,341,undefined,-1,137,2202,189,217,undefined,88,145,174,174,46,1216,2291,96,1495,716,355,609,288,624,116,undefined,153,183,589,179,-1,557,1533,251,751,145,727,undefined
15/03/2020,16,1846,1466,1391,1770,1743,1386,259,208,100,41,90,336,-1,444,1555,951,217,149,689,369,753,2351,189,831,1523,736,247,1308,432,581,383,undefined,-1,122,1921,240,220,undefined,83,222,203,134,60,1140,2017,75,1348,570,181,441,236,585,97,undefined,176,141,582,182,-1,588,1455,226,624,100,819,undefined
15/03/2020,17,1600,1046,1491,1876,1553,1357,187,206,94,43,87,362,-1,460,1294,613,249,93,720,394,767,2374,194,738,1360,542,184,859,432,664,387,undefined,-1,90,1915,163,217,undefined,90,154,245,133,52,987,1822,69,1222,300,123,419,150,652,109,undefined,250,201,542,203,-1,531,1420,197,523,100,684,undefined
15/03/2020,18,1333,676,1433,1291,1054,1087,138,189,132,65,98,325,-1,373,1143,431,175,92,711,458,780,1928,169,614,1057,501,149,419,258,575,395,undefined,-1,64,1757,137,210,undefined,63,239,160,103,63,899,1433,84,943,172,109,330,184,411,118,undefined,315,144,478,175,-1,424,1377,191,474,83,532,undefined
15/03/2020,19,863,382,1306,1039,916,1087,97,129,74,68,80,330,-1,358,949,303,179,48,648,537,745,1812,161,529,592,554,143,335,202,655,469,undefined,-1,68,1626,151,290,undefined,78,156,131,121,46,678,1090,69,858,193,121,409,177,339,84,undefined,316,131,382,79,-1,349,1160,180,395,70,434,undefined
15/03/2020,20,437,251,1021,769,725,981,72,87,83,66,76,283,-1,346,770,264,94,51,591,437,575,1655,164,444,563,411,110,278,92,543,500,undefined,-1,50,1304,111,274,undefined,62,116,119,107,40,628,873,56,703,144,97,318,95,295,91,undefined,248,99,335,-1,-1,263,1001,151,371,44,395,undefined
15/03/2020,21,309,171,848,857,583,840,38,88,59,40,34,162,-1,241,526,202,112,60,443,337,591,1328,125,412,360,328,93,268,71,410,397,undefined,-1,31,935,92,218,undefined,44,80,86,89,23,534,758,41,501,131,111,202,99,221,47,undefined,199,104,298,-1,-1,207,973,143,261,52,308,undefined
15/03/2020,22,238,141,569,385,353,557,33,39,24,18,21,91,-1,205,373,113,66,49,264,225,383,1087,92,269,236,256,82,114,46,333,257,undefined,-1,36,612,45,91,undefined,33,186,71,67,18,314,494,23,411,103,100,117,69,103,58,undefined,137,59,203,-1,-1,137,764,115,208,26,166,undefined
15/03/2020,23,116,55,336,192,177,371,14,25,28,6,19,51,-1,134,164,64,16,23,158,152,269,668,71,212,140,156,35,74,31,276,76,undefined,-1,14,306,37,52,undefined,13,28,35,26,16,190,246,12,219,38,98,22,45,40,43,undefined,86,35,115,-1,-1,82,384,71,135,22,109,undefined
16/03/2020,0,43,41,231,91,121,175,18,6,17,5,9,17,-1,63,88,35,37,8,72,27,151,185,45,84,94,106,24,63,10,181,50,undefined,-1,10,142,8,9,undefined,19,22,34,12,2,69,122,10,123,33,83,4,29,29,23,undefined,40,21,70,-1,-1,51,172,68,68,18,57,undefined
16/03/2020,1,29,28,79,54,48,109,2,-1,4,2,4,6,-1,30,31,24,18,5,40,27,90,159,31,43,88,78,15,24,14,123,3,undefined,-1,10,90,10,6,undefined,6,13,66,9,4,32,85,2,70,18,69,3,28,29,12,undefined,14,7,48,-1,-1,22,121,23,28,17,17,undefined
16/03/2020,2,22,9,75,34,31,38,3,1,2,1,1,10,-1,16,15,14,4,-1,16,29,61,82,16,23,23,36,9,26,12,79,12,undefined,-1,5,42,12,3,undefined,-1,2,44,1,1,19,36,3,40,7,47,7,12,16,2,undefined,13,4,30,-1,-1,10,110,34,24,2,5,undefined
16/03/2020,3,9,14,43,24,36,34,1,-1,3,1,-1,9,-1,20,12,22,13,10,9,17,42,51,10,10,42,35,8,35,5,27,-1,undefined,-1,3,14,9,3,undefined,12,8,12,4,-1,11,27,1,28,17,28,1,9,17,2,undefined,4,15,30,-1,-1,10,74,10,14,2,4,undefined
16/03/2020,4,14,14,37,26,79,38,3,3,6,4,6,3,-1,32,11,10,13,4,6,6,38,56,7,23,34,48,5,79,4,61,11,undefined,-1,11,22,5,10,undefined,12,9,2,-1,-1,19,82,3,26,14,26,4,4,5,1,undefined,4,11,17,-1,-1,17,30,17,5,6,11,undefined
16/03/2020,5,21,9,61,65,117,210,29,38,119,13,7,24,-1,88,28,34,96,31,10,3,31,164,55,225,95,56,11,114,13,53,10,undefined,-1,22,115,18,8,undefined,28,27,13,5,2,37,202,15,83,18,22,10,7,15,4,undefined,15,72,121,-1,-1,33,102,10,37,14,24,undefined
16/03/2020,6,111,64,138,175,390,776,132,102,551,83,14,77,-1,217,121,118,238,146,51,34,94,983,225,681,346,102,31,418,76,100,39,undefined,-1,52,591,71,13,undefined,35,88,42,20,7,163,492,16,205,51,41,21,57,47,54,undefined,102,446,393,4,-1,100,421,35,77,75,101,undefined
16/03/2020,7,312,226,343,460,841,1542,419,277,1807,347,72,217,-1,569,368,375,800,626,90,48,168,1589,579,1540,945,189,82,972,166,104,80,undefined,-1,128,1243,245,34,undefined,264,261,138,184,31,457,1048,52,462,103,60,68,95,140,95,undefined,212,1532,1044,77,-1,333,630,43,264,239,328,undefined
16/03/2020,8,782,534,736,937,1617,2996,692,481,3258,598,120,479,-1,1142,710,788,1885,1315,146,124,328,2667,1280,2676,1432,500,178,1793,287,264,161,undefined,-1,325,2762,578,115,undefined,557,675,533,564,147,829,2029,226,906,249,97,126,150,596,341,undefined,372,2828,2000,384,-1,1070,1191,152,560,752,702,undefined
16/03/2020,9,827,617,685,923,936,1516,262,292,1943,426,74,319,-1,569,609,811,1213,763,163,120,333,1873,726,1690,921,545,144,952,170,290,125,undefined,-1,232,1514,437,134,undefined,521,450,410,646,147,623,1687,246,842,232,105,253,208,427,304,undefined,353,1847,1312,298,-1,1121,1039,139,527,635,477,undefined
16/03/2020,10,1126,901,885,1306,814,1061,141,182,595,171,52,238,-1,390,791,1023,807,422,322,228,471,1940,470,1273,639,571,154,624,194,323,197,undefined,-1,209,1191,454,147,undefined,391,402,628,612,234,744,1730,187,930,262,71,269,200,406,291,undefined,414,807,812,498,-1,1152,932,111,678,730,485,undefined
16/03/2020,11,1489,1303,1092,1572,1009,1026,162,196,513,160,78,282,-1,397,952,1080,761,408,399,252,547,2256,463,1224,847,662,116,670,275,403,212,undefined,-1,176,1484,404,204,undefined,329,265,700,565,207,899,1871,170,1207,235,113,273,192,489,327,undefined,479,631,830,489,-1,1253,1003,148,832,593,536,undefined
16/03/2020,12,2305,2165,1638,2403,1280,1585,298,575,1012,336,128,461,-1,461,1505,1852,1590,618,705,378,1130,3033,863,1939,1312,1021,192,837,365,723,331,undefined,-1,348,2322,710,225,undefined,922,599,862,783,148,1663,2341,313,1723,317,140,420,297,945,432,undefined,671,1408,1250,602,-1,1699,1432,247,1649,684,810,undefined
16/03/2020,13,2568,2181,1776,2406,1394,1879,284,506,870,350,113,403,-1,527,1596,2021,1636,574,789,438,1018,3465,824,1813,1271,975,203,860,383,715,349,undefined,-1,387,2522,817,277,undefined,934,658,995,943,219,1851,2575,316,1804,327,181,388,300,904,463,undefined,663,1196,1420,286,-1,1554,1534,258,1551,732,1038,undefined
16/03/2020,14,2011,1610,1709,2122,1339,1594,163,226,654,210,91,264,-1,467,1503,1506,825,473,723,307,742,3043,428,1597,1054,854,170,846,321,567,283,undefined,-1,200,1942,524,220,undefined,496,389,775,718,229,1278,2438,219,1552,268,119,350,262,778,398,undefined,613,655,938,281,-1,1662,1355,257,902,531,799,undefined
16/03/2020,15,2070,1480,1703,2141,1284,1852,158,239,1051,275,66,224,-1,597,1518,1205,637,467,689,290,791,3054,484,1935,1211,671,224,977,280,521,294,undefined,-1,225,1948,428,177,undefined,335,364,804,754,315,1220,2461,229,1551,276,97,337,223,669,417,undefined,595,909,1005,414,-1,1261,1433,232,886,687,851,undefined
16/03/2020,16,2055,1377,1803,2027,1621,2355,296,362,2269,478,56,272,-1,835,1600,1070,758,852,653,239,814,3538,614,2994,1435,603,197,1255,328,434,244,undefined,-1,260,2374,463,147,undefined,406,323,673,639,299,1218,2612,197,1690,231,85,343,267,796,413,undefined,587,1869,1574,524,-1,1368,1762,241,839,648,979,undefined
16/03/2020,17,2074,1374,1832,2205,2447,3357,612,572,2744,424,94,412,-1,1282,1731,1042,1066,1319,670,251,951,3951,955,3586,1832,689,213,1723,453,628,296,undefined,-1,346,3240,635,173,undefined,396,411,762,585,367,1424,3110,249,1775,288,123,329,250,682,516,undefined,627,2341,2121,594,-1,1323,2015,333,924,901,1235,undefined
16/03/2020,18,1745,987,1698,1631,1524,1993,524,388,1276,334,95,457,-1,681,1498,632,627,571,688,293,889,3231,489,2019,1431,592,184,1055,349,546,275,undefined,-1,219,2314,340,182,undefined,201,238,469,327,268,991,2244,200,1263,234,120,333,195,523,345,undefined,466,1022,1169,436,-1,1075,1647,241,635,439,874,undefined
16/03/2020,19,1038,448,1359,1069,956,1226,208,212,399,172,125,424,-1,389,1035,331,228,166,570,262,690,2297,227,1075,645,472,128,485,247,463,283,undefined,-1,98,1608,232,171,undefined,137,153,296,217,130,705,1422,129,960,185,81,333,143,408,218,undefined,346,347,606,146,-1,605,1314,218,407,209,501,undefined
16/03/2020,20,532,222,1128,737,699,895,97,126,158,101,76,346,-1,293,778,221,167,81,485,227,549,1800,188,685,468,427,122,386,152,380,270,undefined,-1,33,1101,164,185,undefined,65,107,230,216,78,590,980,86,577,147,106,262,97,307,182,undefined,287,219,408,-1,-1,514,1138,169,294,183,375,undefined
16/03/2020,21,331,169,865,507,588,702,51,65,123,56,52,221,-1,209,555,134,107,49,364,209,529,1466,122,546,301,366,124,278,71,319,258,undefined,-1,35,952,95,137,undefined,33,58,145,154,35,419,744,70,446,134,78,238,77,255,115,undefined,201,134,328,-1,-1,364,879,146,195,85,264,undefined
16/03/2020,22,212,113,531,320,331,541,39,31,97,32,58,136,-1,154,343,106,85,42,272,109,363,1150,95,353,193,253,66,122,55,253,158,undefined,-1,25,558,48,94,undefined,36,49,67,92,33,299,236,23,307,80,86,142,72,101,66,undefined,115,92,267,-1,-1,179,625,103,150,46,257,undefined
16/03/2020,23,100,44,298,115,175,291,17,16,43,18,19,50,-1,102,158,64,36,25,92,53,188,674,54,182,145,161,44,80,25,166,81,undefined,-1,17,255,44,51,undefined,23,13,35,31,12,161,107,18,163,61,60,34,64,68,57,undefined,66,50,114,-1,-1,95,362,68,73,14,118,undefined
17/03/2020,0,55,38,201,68,63,130,8,5,15,6,4,30,-1,41,54,27,15,9,55,31,112,269,27,89,83,127,28,41,18,106,31,undefined,-1,6,106,14,12,undefined,7,10,19,11,6,84,31,10,118,33,112,16,32,33,18,undefined,23,22,61,-1,-1,49,182,71,40,10,78,undefined
17/03/2020,1,33,14,66,35,46,83,3,2,10,2,6,14,-1,7,32,22,15,2,43,27,71,170,13,34,55,71,10,24,4,60,24,undefined,-1,3,68,8,13,undefined,16,3,10,8,1,20,44,9,42,11,81,6,20,25,18,undefined,21,7,41,-1,-1,19,100,31,17,6,21,undefined
17/03/2020,2,16,15,70,27,35,38,-1,4,5,4,-1,5,-1,12,27,8,12,9,27,17,42,78,8,34,16,54,6,21,8,34,6,undefined,-1,3,68,5,1,undefined,14,-1,6,-1,1,26,44,4,42,6,56,8,15,13,8,undefined,3,2,14,-1,-1,7,53,15,24,5,21,undefined
17/03/2020,3,13,12,36,16,40,24,3,1,3,3,-1,4,-1,9,18,12,11,4,7,20,48,55,12,12,30,60,3,42,-1,51,21,undefined,-1,-1,12,6,7,undefined,11,11,-1,-1,-1,17,30,-1,30,2,74,4,6,9,8,undefined,7,5,13,-1,-1,12,64,24,15,2,12,undefined
17/03/2020,4,8,7,51,24,54,61,5,3,9,-1,3,7,-1,28,13,5,35,2,5,3,21,78,4,14,34,43,5,64,2,17,3,undefined,-1,10,35,1,8,undefined,13,2,2,2,1,11,88,11,23,5,42,7,20,10,2,undefined,12,1,6,-1,-1,27,40,11,9,1,18,undefined
17/03/2020,5,22,16,67,60,124,236,26,48,106,14,10,20,-1,94,29,22,121,36,13,10,53,196,62,241,119,60,17,137,18,38,14,undefined,-1,20,182,21,12,undefined,30,10,11,7,4,31,298,7,57,24,12,9,14,16,8,undefined,15,74,114,-1,-1,27,104,10,23,12,29,undefined
17/03/2020,6,129,57,144,171,317,766,126,116,528,75,32,91,-1,192,101,79,221,128,29,21,96,989,180,649,341,154,34,340,55,54,41,undefined,-1,48,719,76,13,undefined,53,78,53,34,18,147,492,27,206,63,67,28,60,37,63,undefined,75,399,367,-1,-1,98,419,39,79,69,116,undefined
17/03/2020,7,329,211,315,438,754,1162,349,314,1580,342,64,263,-1,499,369,340,723,574,70,85,166,1661,540,1464,938,338,122,760,171,102,80,undefined,-1,123,1280,182,46,undefined,249,215,101,120,49,455,973,63,485,141,73,58,109,153,97,undefined,149,1496,1002,67,-1,342,637,49,265,266,332,undefined
17/03/2020,8,716,439,615,845,1375,2363,586,481,2486,528,123,433,-1,926,761,755,1652,1122,116,152,338,2465,1033,2207,1360,705,201,1371,261,179,141,undefined,-1,277,2280,540,133,undefined,507,590,420,513,169,785,1839,222,822,241,139,181,94,561,276,undefined,369,2554,1794,422,-1,1033,1029,132,532,718,624,undefined
17/03/2020,9,734,509,584,835,834,1192,242,283,1480,326,49,229,-1,424,570,791,1034,673,146,128,280,1829,539,1368,778,700,216,842,169,234,179,undefined,-1,159,1265,377,120,undefined,508,401,461,546,128,584,1455,204,752,345,211,157,70,416,265,undefined,303,1542,1029,251,-1,819,911,117,440,536,427,undefined
17/03/2020,10,919,723,762,1021,605,793,105,171,505,145,35,149,-1,324,760,964,740,366,265,146,378,1758,338,958,460,833,237,429,132,233,173,undefined,-1,162,947,396,90,undefined,312,421,719,616,229,621,1365,147,845,374,215,214,90,393,264,undefined,348,550,684,376,-1,1023,881,129,499,541,355,undefined
17/03/2020,11,1236,1042,1087,1288,696,846,114,195,478,144,55,186,-1,278,880,1192,635,344,331,199,468,1832,379,1053,593,980,238,467,172,316,206,undefined,-1,153,1119,324,136,undefined,331,351,810,495,179,719,1481,155,985,410,296,265,102,480,344,undefined,391,510,771,420,-1,923,958,156,658,513,451,undefined
17/03/2020,12,1997,1725,1498,1941,1022,1319,218,536,873,315,66,275,-1,382,1380,1824,1466,902,613,348,967,2688,671,1548,974,1496,301,676,240,619,320,undefined,-1,321,1966,710,256,undefined,792,626,952,780,148,1357,1915,326,1492,588,380,380,129,823,358,undefined,549,1128,1084,453,-1,1414,1409,210,1388,630,678,undefined
17/03/2020,13,2190,1837,1476,2192,1117,1405,197,387,642,325,76,304,-1,405,1368,1593,1479,558,595,430,964,2922,624,1601,971,1282,310,656,243,617,330,undefined,-1,367,1992,681,279,undefined,715,618,895,737,151,1520,2137,302,1577,575,318,377,130,769,398,undefined,547,957,1116,254,-1,1038,1447,226,1316,625,743,undefined
17/03/2020,14,1797,1328,1477,1814,963,1323,124,211,484,185,49,205,-1,387,1252,1155,748,389,513,285,648,2542,375,1387,834,990,230,626,250,405,290,undefined,-1,187,1553,567,175,undefined,351,406,666,628,207,1052,2014,198,1250,497,202,331,109,705,340,undefined,533,573,765,276,-1,1149,1233,235,823,500,630,undefined
17/03/2020,15,1927,1259,1451,1746,1085,1529,145,226,899,286,37,212,-1,423,1309,925,586,424,584,214,554,2676,276,1771,1061,781,178,814,242,408,244,undefined,-1,182,1655,433,152,undefined,306,337,640,556,206,1056,2135,190,1340,392,123,267,77,594,323,undefined,489,2211,1029,499,-1,1008,1392,205,754,585,645,undefined
17/03/2020,16,1830,1227,1586,1758,1496,1912,240,314,1810,330,38,244,-1,622,1373,927,635,713,545,223,587,3072,547,2375,1137,583,200,1150,291,431,193,undefined,-1,220,1972,428,120,undefined,323,368,663,622,270,1094,2257,214,1451,253,114,302,102,565,368,undefined,548,990,1383,585,-1,1140,1589,238,744,613,813,undefined
17/03/2020,17,1769,1209,1557,1823,1946,2711,532,523,2339,363,105,381,-1,950,1477,946,928,1102,565,251,737,3437,799,2802,1590,612,208,1443,346,525,228,undefined,-1,274,2809,516,158,undefined,331,378,604,508,275,1265,2656,211,1737,269,93,327,146,665,394,undefined,547,1163,1855,552,-1,1058,1833,311,863,733,1051,undefined
17/03/2020,18,1463,890,1548,1384,1280,1753,441,365,1120,293,140,430,-1,542,1323,552,491,505,612,268,696,2835,411,1700,1145,632,217,824,441,404,276,undefined,-1,173,2017,405,160,undefined,225,221,445,250,189,931,1784,174,1236,276,151,307,196,512,271,undefined,457,569,992,394,-1,790,1497,278,570,372,700,undefined
17/03/2020,19,809,368,1212,926,833,1076,250,226,342,139,159,382,-1,324,903,312,227,168,517,237,627,2137,210,878,627,477,124,440,223,386,294,undefined,-1,65,1493,220,136,undefined,80,136,227,161,111,630,1128,91,898,175,104,302,127,433,165,undefined,281,248,483,132,-1,537,1260,193,318,176,420,undefined
17/03/2020,20,437,231,1032,693,717,906,83,133,148,75,76,315,-1,260,734,242,114,82,479,239,463,1812,140,679,481,350,143,330,171,345,346,undefined,-1,67,1260,203,154,undefined,59,86,141,93,59,545,921,75,654,131,99,299,107,332,132,undefined,251,157,335,-1,-1,408,1025,193,266,128,317,undefined
17/03/2020,21,305,159,801,528,488,621,75,77,90,42,84,219,-1,169,489,179,94,50,360,167,393,1291,101,442,265,474,113,199,126,334,275,undefined,-1,36,887,129,169,undefined,30,101,118,113,59,418,724,33,415,137,85,253,111,212,96,undefined,193,94,268,-1,-1,331,882,137,180,83,274,undefined
17/03/2020,22,168,113,587,305,363,527,33,31,93,43,47,134,-1,155,331,79,81,53,208,150,276,1159,86,363,227,544,77,149,53,251,141,undefined,-1,32,635,101,71,undefined,34,61,101,73,28,220,435,36,255,110,136,151,51,155,48,undefined,134,61,189,-1,-1,190,568,96,166,62,173,undefined
17/03/2020,23,110,49,279,156,185,370,12,16,37,21,26,73,-1,104,169,45,18,18,85,45,198,587,56,202,77,376,60,77,22,182,63,undefined,-1,11,358,65,40,undefined,9,9,43,28,11,166,123,15,156,72,56,61,53,55,25,undefined,65,48,144,-1,-1,89,369,81,118,16,93,undefined
18/03/2020,0,51,32,191,91,131,166,14,5,12,7,7,41,-1,33,68,23,27,6,68,38,111,243,27,116,77,221,24,43,11,167,43,undefined,-1,14,169,21,3,undefined,10,6,34,21,13,68,96,20,120,35,54,12,29,37,24,undefined,24,18,79,2,-1,53,261,52,57,17,69,undefined
18/03/2020,1,30,23,105,35,59,116,7,4,10,9,10,16,-1,20,35,22,25,9,30,26,83,134,13,41,40,136,12,22,24,116,19,undefined,-1,6,119,4,12,undefined,6,5,11,4,3,42,36,9,49,11,27,6,12,36,16,undefined,23,12,44,-1,-1,30,156,22,45,4,25,undefined
18/03/2020,2,22,11,53,22,34,62,3,2,1,1,-1,5,-1,15,26,1,13,7,22,24,22,99,15,45,57,81,13,14,1,60,16,undefined,-1,3,62,7,13,undefined,4,12,2,2,2,14,45,3,62,15,11,2,14,20,4,undefined,9,5,56,-1,-1,15,99,19,14,4,9,undefined
18/03/2020,3,16,6,59,9,33,34,4,13,-1,4,-1,13,-1,16,26,6,6,1,24,13,29,52,15,15,37,78,8,30,7,72,14,undefined,-1,1,31,10,3,undefined,4,3,2,1,-1,15,20,2,34,7,26,3,9,24,5,undefined,11,2,21,-1,-1,15,75,18,15,3,8,undefined
18/03/2020,4,20,15,42,37,71,57,5,11,6,4,5,8,-1,35,16,12,12,2,20,7,33,67,5,20,24,48,6,52,3,20,13,undefined,-1,7,25,3,1,undefined,11,8,3,2,1,23,56,5,19,11,28,9,9,5,3,undefined,11,4,19,-1,-1,26,42,14,12,5,11,undefined
18/03/2020,5,15,18,57,82,124,222,25,33,105,16,3,21,-1,88,25,22,64,27,12,14,41,201,53,237,121,60,14,109,6,34,16,undefined,-1,18,199,23,15,undefined,7,20,12,5,1,46,206,10,50,25,14,1,14,12,4,undefined,12,48,85,-1,-1,15,100,9,41,14,31,undefined
18/03/2020,6,101,54,134,179,285,624,119,104,465,79,24,80,-1,183,67,74,192,117,32,16,44,799,170,579,394,114,24,307,41,66,39,undefined,-1,42,737,71,11,undefined,39,64,36,21,9,164,448,22,187,45,42,22,53,31,67,undefined,79,230,331,-1,-1,81,378,31,66,59,108,undefined
18/03/2020,7,299,178,284,364,673,970,314,265,1211,246,66,227,-1,349,290,255,652,494,52,63,138,1314,426,1191,709,199,68,657,147,107,75,undefined,-1,120,1197,249,28,undefined,204,188,112,76,33,383,870,57,375,78,53,75,72,146,121,undefined,122,715,879,147,-1,307,563,42,190,263,268,undefined
18/03/2020,8,581,441,539,778,1138,1724,495,359,2004,380,94,392,-1,550,658,631,1337,897,92,106,227,2237,760,1854,1116,426,132,1060,254,193,173,undefined,-1,229,1744,503,84,undefined,390,490,302,351,107,700,1638,158,653,201,100,149,119,498,220,undefined,473,1251,1420,296,-1,808,939,94,450,526,506,undefined
18/03/2020,9,630,497,447,765,680,947,228,234,1174,190,49,232,-1,323,524,597,913,481,121,101,219,1619,405,1282,645,408,126,612,124,184,128,undefined,-1,131,1043,386,85,undefined,322,352,329,433,90,531,1371,150,673,175,65,172,166,362,188,undefined,260,564,936,256,-1,604,801,73,366,430,366,undefined
18/03/2020,10,769,690,684,1014,490,666,106,135,439,99,20,154,-1,199,631,763,666,363,228,163,355,1536,312,935,388,501,100,330,113,253,275,undefined,-1,149,861,368,92,undefined,287,297,476,443,75,555,1317,187,742,214,92,225,131,325,248,undefined,256,300,575,398,-1,798,809,127,504,507,312,undefined
18/03/2020,11,949,909,776,1172,632,842,109,137,380,116,32,260,-1,265,671,848,551,314,357,162,444,1787,283,880,523,614,172,406,139,296,208,undefined,-1,123,909,321,88,undefined,307,312,544,412,67,668,1319,168,825,229,93,258,177,387,253,undefined,316,220,635,365,-1,707,823,132,547,448,373,undefined
18/03/2020,12,1564,1492,1299,1699,771,1073,175,336,662,167,66,325,-1,350,1117,1230,1146,414,556,305,732,2130,449,1285,775,896,176,453,211,491,295,undefined,-1,230,1416,647,212,undefined,657,536,742,542,28,1179,1724,259,1298,298,169,366,201,688,353,undefined,456,418,845,537,-1,1047,1232,170,1165,523,588,undefined
18/03/2020,13,1859,1681,1383,1946,918,1227,176,260,605,139,66,461,-1,363,1144,1319,1164,473,635,360,718,2582,449,1349,839,809,184,525,192,545,294,undefined,-1,217,1565,658,194,undefined,661,448,556,324,27,1307,1997,257,1395,258,143,385,261,880,302,undefined,569,446,1084,498,-1,848,1324,191,1104,451,599,undefined
18/03/2020,14,1502,1324,1310,1697,850,1104,155,148,495,113,50,189,-1,305,1080,1106,676,345,534,228,578,2306,286,1205,742,521,154,484,192,403,221,undefined,-1,105,1251,500,118,undefined,290,320,544,208,49,1005,1855,199,1171,214,73,308,198,661,234,undefined,438,294,759,524,-1,904,1231,143,789,479,617,undefined
18/03/2020,15,1437,1224,1284,1653,1016,1305,137,165,695,157,56,188,-1,378,1131,812,531,349,514,236,541,2429,263,1296,874,571,113,546,206,394,223,undefined,-1,102,1357,380,132,undefined,244,279,498,220,95,914,1888,157,1390,180,95,260,161,570,251,undefined,413,385,742,343,-1,820,1265,223,649,413,580,undefined
18/03/2020,16,1450,1171,1348,1611,1143,1547,255,251,1373,330,54,252,-1,494,1197,770,521,586,618,195,601,2655,429,2022,1039,541,158,775,270,419,214,undefined,-1,159,1483,402,128,undefined,255,323,531,190,89,1008,2045,214,1307,221,90,302,146,559,269,undefined,469,687,1137,396,-1,899,1451,176,687,550,730,undefined
18/03/2020,17,1557,1028,1440,1649,1535,2228,469,398,1755,440,74,341,-1,672,1337,833,719,854,597,237,674,3178,563,2614,1300,606,171,1095,333,468,229,undefined,-1,217,2153,476,169,undefined,310,303,452,257,114,1088,2296,188,1373,292,110,305,199,600,337,undefined,485,914,1463,457,-1,848,1589,232,719,500,902,undefined
18/03/2020,18,1150,703,1225,1214,1051,1338,363,292,863,278,146,481,-1,440,1028,447,422,417,487,219,539,2506,291,1478,977,509,143,613,321,460,285,undefined,-1,106,1605,313,150,undefined,133,183,344,189,104,739,1580,177,1036,226,78,325,164,402,267,undefined,389,460,828,322,-1,660,1372,216,489,315,583,undefined
18/03/2020,19,850,340,1102,840,717,891,166,241,303,131,112,355,-1,278,802,275,211,135,464,213,490,1825,160,810,546,485,101,285,199,333,251,undefined,-1,62,1179,203,134,undefined,73,118,189,163,73,602,1055,91,722,142,118,320,139,334,139,undefined,312,203,486,81,-1,415,1092,205,355,176,418,undefined
18/03/2020,20,490,161,989,569,623,708,92,133,132,91,97,350,-1,219,668,187,109,80,410,198,417,1458,148,515,407,399,109,211,127,313,313,undefined,-1,47,989,155,174,undefined,55,98,124,122,46,471,737,64,536,146,92,312,107,263,108,undefined,253,156,319,-1,-1,372,967,168,228,126,318,undefined
18/03/2020,21,241,158,802,449,516,601,62,63,86,30,58,229,-1,191,445,155,102,38,335,148,347,1072,111,429,290,247,92,185,92,264,325,undefined,-1,36,721,84,122,undefined,30,68,125,119,26,349,642,47,328,100,65,211,72,215,97,undefined,193,111,249,-1,-1,228,755,113,220,62,212,undefined
18/03/2020,22,123,115,501,251,303,432,35,38,89,29,63,183,-1,159,310,74,97,61,216,106,315,851,93,345,216,203,79,112,50,255,174,undefined,-1,32,487,54,82,undefined,39,60,83,73,33,241,315,15,226,98,84,133,54,107,46,undefined,111,102,214,-1,-1,142,580,105,173,45,207,undefined
18/03/2020,23,100,42,295,145,189,306,18,13,41,9,17,74,-1,101,121,45,33,14,67,53,140,521,56,213,125,185,24,81,37,186,89,undefined,-1,7,271,46,27,undefined,8,21,37,32,14,163,117,19,113,36,83,50,45,48,24,undefined,77,32,136,-1,-1,104,328,92,103,21,139,undefined
19/03/2020,0,48,33,183,73,96,115,7,14,15,5,15,21,-1,44,54,25,22,10,47,20,123,190,24,77,65,101,22,48,12,106,26,undefined,-1,7,103,13,9,undefined,10,12,16,10,3,71,87,20,84,24,49,7,48,23,16,undefined,20,20,47,-1,-1,35,191,52,47,7,47,undefined
19/03/2020,1,35,13,73,40,61,62,2,5,5,3,5,22,-1,38,43,17,8,4,32,39,73,110,12,31,61,52,12,24,31,122,18,undefined,-1,3,55,7,15,undefined,2,7,8,5,1,48,48,11,55,20,40,6,14,25,7,undefined,23,21,35,-1,-1,27,118,28,27,7,39,undefined
19/03/2020,2,16,24,64,33,33,44,11,5,2,5,4,27,-1,15,36,17,2,3,21,7,59,115,13,30,50,58,10,14,-1,68,12,undefined,-1,2,32,7,20,undefined,-1,2,27,16,9,23,37,6,41,23,39,2,6,18,3,undefined,13,5,50,-1,-1,14,75,21,12,7,26,undefined
19/03/2020,3,16,8,53,22,51,19,-1,1,2,-1,5,9,-1,1,12,16,5,8,12,6,49,47,4,18,20,35,5,35,4,38,9,undefined,-1,2,21,4,4,undefined,3,8,9,1,-1,17,43,-1,36,10,31,3,14,8,9,undefined,3,19,12,-1,-1,15,56,33,18,2,86,undefined
19/03/2020,4,19,13,39,30,72,39,5,1,7,4,4,12,-1,26,5,13,10,2,11,3,40,57,3,30,32,24,8,63,3,25,27,undefined,-1,3,28,11,14,undefined,3,4,15,10,3,22,69,1,37,9,19,9,4,6,13,undefined,5,1,12,-1,-1,22,36,14,17,9,19,undefined
19/03/2020,5,27,20,78,88,108,191,39,42,96,14,3,22,-1,85,33,25,68,26,13,16,33,138,45,213,127,93,13,86,13,38,44,undefined,-1,16,141,29,6,undefined,11,21,13,8,6,40,193,7,63,39,30,4,14,11,5,undefined,20,50,80,-1,-1,27,111,18,29,18,33,undefined
19/03/2020,6,94,62,157,149,298,606,132,97,401,74,16,77,-1,175,77,96,205,105,26,12,59,627,153,616,332,180,67,256,42,55,42,undefined,-1,42,561,85,12,undefined,39,53,32,21,16,152,378,19,169,87,67,28,40,34,59,undefined,77,246,336,-1,-1,63,370,28,72,66,88,undefined
19/03/2020,7,241,169,268,367,665,914,295,245,1089,253,59,226,-1,348,215,257,544,394,35,51,116,1056,421,1243,670,395,103,543,152,90,93,undefined,-1,93,1008,180,28,undefined,165,175,89,72,31,379,835,56,335,144,99,60,55,109,61,undefined,126,746,797,33,-1,249,554,76,185,232,284,undefined
19/03/2020,8,457,402,441,653,1025,1709,419,276,1498,336,76,311,-1,547,513,607,1062,752,116,116,238,2079,758,1816,1022,613,170,899,219,158,147,undefined,-1,201,1765,414,74,undefined,382,435,306,342,118,570,1466,144,606,244,140,153,132,482,185,undefined,293,1059,1304,201,-1,650,849,114,458,452,463,undefined
19/03/2020,9,545,460,423,649,637,851,188,157,924,212,40,166,-1,284,406,581,747,480,125,95,225,1463,391,1132,531,641,164,580,121,167,151,undefined,-1,112,916,283,53,undefined,334,310,244,307,112,486,1134,119,604,296,144,173,116,332,156,undefined,239,615,747,230,-1,537,741,108,340,401,333,undefined
19/03/2020,10,779,675,579,945,537,713,85,129,428,124,34,135,-1,267,511,727,532,319,227,133,377,1484,278,884,398,763,154,444,109,206,155,undefined,-1,119,921,304,87,undefined,243,314,324,357,92,532,1201,167,676,336,199,184,192,343,179,undefined,267,325,552,269,-1,630,735,103,452,440,323,undefined
19/03/2020,11,1050,901,716,1174,528,711,95,147,346,130,39,153,-1,193,704,788,509,261,260,176,392,1578,280,851,418,843,179,323,131,260,160,undefined,-1,111,848,310,131,undefined,293,254,421,332,92,658,1349,133,844,364,193,268,215,305,189,undefined,446,238,650,368,-1,832,836,129,559,329,355,undefined
19/03/2020,12,1452,1469,1122,1479,798,1113,152,259,556,154,45,214,-1,333,841,1203,992,358,556,309,752,2070,419,1206,709,1169,248,533,176,452,256,undefined,-1,178,1459,573,165,undefined,637,445,465,441,41,1085,1536,202,1236,474,275,341,274,719,268,undefined,495,422,772,378,-1,902,1238,176,1122,436,464,undefined
19/03/2020,13,1563,1474,1181,1707,804,1176,159,184,493,98,49,259,-1,355,921,1221,1034,418,616,313,791,2185,387,1170,673,1121,248,481,206,496,266,undefined,-1,189,1498,539,158,undefined,583,401,467,451,30,1156,1745,218,1238,453,291,348,222,732,254,undefined,564,389,897,425,-1,773,1228,249,1033,462,537,undefined
19/03/2020,14,1369,1312,1206,1624,847,1171,133,161,438,100,57,192,-1,338,923,968,603,327,484,287,551,2174,308,1186,724,821,179,443,173,415,200,undefined,-1,160,1223,437,118,undefined,279,275,360,388,17,965,1724,126,1111,386,167,267,181,546,236,undefined,439,285,715,389,-1,799,1148,208,704,295,519,undefined
19/03/2020,15,1421,1129,1220,1450,888,1276,153,169,652,168,69,222,-1,353,1024,826,465,381,421,256,511,2244,228,1344,812,628,135,515,212,389,213,undefined,-1,103,1233,371,147,undefined,221,236,452,232,23,930,1674,159,1160,275,154,282,203,475,203,undefined,415,389,721,262,-1,775,1280,173,613,499,568,undefined
19/03/2020,16,1453,1169,1389,1511,1099,1577,202,213,1186,315,54,238,-1,506,997,792,515,530,475,195,481,2438,395,1852,912,492,137,668,227,362,192,undefined,-1,115,1502,354,144,undefined,244,220,352,163,24,926,1993,149,1207,210,97,281,148,481,139,undefined,412,647,1054,364,-1,710,1354,176,672,350,656,undefined
19/03/2020,17,1514,1093,1336,1637,1465,2046,394,373,1420,410,108,376,-1,708,-1,718,611,720,456,225,500,2716,518,2382,1356,504,141,899,276,442,213,undefined,-1,188,2029,438,165,undefined,289,254,379,138,47,1064,2163,164,1210,229,81,318,222,602,225,undefined,442,901,1349,306,-1,709,1454,200,674,518,844,undefined
19/03/2020,18,1069,698,1160,1175,921,1321,287,238,688,285,102,358,-1,433,-1,481,290,335,465,222,468,2286,300,1408,957,438,166,521,212,379,228,undefined,-1,123,1567,282,124,undefined,118,140,189,133,49,651,1515,135,947,225,66,322,140,366,170,undefined,373,401,772,150,-1,533,1209,172,483,265,496,undefined
19/03/2020,19,758,435,841,758,492,772,117,159,230,118,53,218,-1,204,-1,245,146,121,404,149,386,1555,143,718,412,325,87,226,97,339,224,undefined,-1,64,943,167,117,undefined,66,87,217,126,57,484,934,100,593,137,84,372,88,327,98,undefined,241,191,465,54,-1,324,1003,139,274,128,318,undefined
19/03/2020,20,494,290,861,564,563,641,79,96,115,85,92,231,-1,165,-1,167,75,81,329,162,323,1204,112,538,327,294,116,245,96,313,196,undefined,-1,45,878,149,154,undefined,30,108,136,115,41,331,711,51,478,131,103,291,68,229,111,undefined,237,124,301,8,-1,287,875,137,189,64,297,undefined
19/03/2020,21,332,158,725,452,424,480,51,85,77,56,66,179,-1,150,-1,136,76,31,296,122,249,1005,99,440,236,268,59,127,65,297,232,undefined,-1,24,615,112,116,undefined,62,44,89,99,27,308,600,40,434,103,136,219,87,173,76,undefined,165,86,233,10,-1,216,669,111,193,53,233,undefined
19/03/2020,22,128,87,572,269,260,456,27,36,66,33,53,123,-1,153,-1,64,62,30,153,110,277,716,77,325,158,170,43,86,48,260,130,undefined,-1,19,451,62,78,undefined,48,44,217,29,8,246,178,16,229,51,48,79,94,119,27,undefined,102,55,204,1,-1,123,501,75,145,40,207,undefined
19/03/2020,23,69,52,300,147,167,266,18,22,37,12,6,37,-1,88,-1,41,49,20,108,42,157,359,40,181,84,153,25,48,27,162,65,undefined,-1,11,199,36,48,undefined,20,13,73,21,9,148,135,11,156,31,83,35,40,67,34,undefined,81,38,140,5,-1,67,297,59,66,17,105,undefined
20/03/2020,0,45,33,161,77,82,105,6,2,10,5,8,28,-1,33,-1,15,22,8,88,22,112,163,24,111,75,94,20,43,18,124,44,undefined,-1,8,88,14,14,undefined,12,25,76,20,6,77,90,6,97,30,46,9,27,34,11,undefined,38,23,60,2,-1,36,191,53,77,12,51,undefined
20/03/2020,1,26,16,102,41,42,59,1,3,8,10,2,6,-1,28,-1,12,2,1,26,30,90,129,19,37,80,50,15,17,15,88,20,undefined,-1,1,34,9,13,undefined,5,19,7,2,1,52,42,3,64,17,59,8,37,16,7,undefined,21,7,45,-1,-1,43,124,47,24,12,20,undefined
20/03/2020,2,35,15,76,32,31,42,7,3,8,1,4,12,-1,9,-1,18,12,8,29,11,62,136,16,49,25,65,1,39,7,50,25,undefined,-1,1,37,3,3,undefined,1,6,69,1,-1,17,62,12,36,11,81,3,22,18,3,undefined,16,2,43,-1,-1,24,112,30,34,3,16,undefined
20/03/2020,3,18,14,50,26,42,38,10,2,-1,3,4,10,-1,14,-1,24,2,3,17,14,65,75,11,11,42,32,3,48,2,36,23,undefined,-1,1,25,10,7,undefined,3,6,21,-1,-1,23,35,4,24,5,36,3,16,5,-1,undefined,8,7,13,-1,-1,19,72,34,28,3,15,undefined
20/03/2020,4,15,10,42,36,79,52,5,4,8,1,-1,8,-1,25,-1,6,10,2,7,22,38,80,6,18,32,47,6,83,4,12,16,undefined,-1,9,29,2,5,undefined,4,3,35,5,3,16,78,1,24,8,35,4,4,5,2,undefined,4,-1,16,-1,-1,15,46,13,9,3,13,undefined
20/03/2020,5,42,14,58,63,125,189,20,29,64,11,5,20,-1,74,-1,8,67,28,20,20,67,141,44,232,100,78,13,119,21,37,20,undefined,-1,11,137,22,10,undefined,8,17,37,7,-1,43,167,12,46,53,56,7,15,11,7,undefined,24,40,91,-1,-1,22,93,26,28,18,31,undefined
20/03/2020,6,100,51,128,158,245,534,94,75,347,67,10,61,-1,157,-1,86,193,117,18,17,59,651,158,576,326,139,42,300,47,51,40,undefined,-1,37,571,52,12,undefined,44,57,44,24,5,119,400,31,143,55,45,36,46,29,49,undefined,72,204,283,-1,-1,65,323,33,65,59,90,undefined
20/03/2020,7,232,146,196,321,536,846,256,217,791,224,58,204,-1,329,-1,280,482,367,31,68,124,1016,349,1085,584,300,127,628,127,91,77,undefined,-1,65,862,144,24,undefined,162,155,77,52,29,317,775,52,309,157,111,71,50,104,78,undefined,112,592,717,35,-1,210,437,55,173,194,262,undefined
20/03/2020,8,537,413,379,585,932,1528,415,277,1326,320,70,280,-1,457,-1,514,1006,655,64,121,248,2039,669,1622,863,490,175,1090,182,148,131,undefined,-1,159,1505,325,67,undefined,362,366,248,211,63,563,1167,125,565,220,122,167,133,390,146,undefined,267,828,1126,115,-1,583,735,79,409,439,438,undefined
20/03/2020,9,592,454,409,670,606,860,164,168,723,203,45,191,-1,289,-1,567,639,461,81,133,245,1392,327,1049,608,555,183,579,115,193,143,undefined,-1,134,996,284,86,undefined,311,255,245,204,81,464,1167,103,566,228,137,208,139,260,112,undefined,230,419,691,159,-1,420,674,80,352,326,286,undefined
20/03/2020,10,787,673,566,912,487,648,137,128,313,126,39,168,-1,255,-1,660,494,297,172,132,354,1345,220,820,413,736,213,338,99,189,133,undefined,-1,140,746,293,109,undefined,254,221,311,198,112,487,1303,129,652,333,203,245,174,264,163,undefined,263,232,465,228,-1,580,629,103,471,371,316,undefined
20/03/2020,11,1030,911,722,1152,593,643,127,166,287,84,57,201,-1,248,-1,824,448,286,255,168,488,1461,249,758,549,826,212,382,156,328,179,undefined,-1,108,869,263,102,undefined,262,292,272,210,87,536,1209,98,827,337,231,293,211,339,186,undefined,292,222,567,270,-1,537,726,94,556,286,324,undefined
20/03/2020,12,1415,1450,1106,1634,737,1076,174,244,571,167,64,226,-1,326,-1,1163,975,360,405,305,777,2028,403,1166,690,1183,216,477,192,453,213,undefined,-1,175,1514,464,181,undefined,547,471,390,353,76,972,1578,163,1197,400,332,298,218,657,211,undefined,418,295,716,368,-1,826,1080,160,1090,405,458,undefined
20/03/2020,13,1808,1489,1103,1768,823,1174,189,229,560,149,64,259,-1,335,-1,1163,1039,388,451,365,731,2107,386,1212,849,1102,221,454,187,544,247,undefined,-1,134,1489,517,161,undefined,534,454,417,356,45,1037,1803,163,1295,422,297,344,233,645,240,undefined,449,340,947,276,-1,728,1177,193,1024,411,521,undefined
20/03/2020,14,1382,1232,1152,1583,787,1065,132,152,416,94,42,210,-1,317,-1,939,528,316,439,214,580,1949,249,1156,727,869,196,455,184,433,213,undefined,-1,117,1150,370,140,undefined,313,275,290,196,18,911,1674,109,1200,376,187,304,216,509,207,undefined,442,246,660,310,-1,653,1224,182,710,277,478,undefined
20/03/2020,15,1449,1159,1291,1671,861,1248,171,195,605,138,56,221,-1,404,-1,827,394,296,446,219,590,1903,263,1271,882,702,159,536,226,360,173,undefined,-1,89,1293,256,141,undefined,196,293,335,255,33,937,1771,102,1147,317,125,316,158,476,229,undefined,396,364,747,285,-1,707,1215,186,624,404,526,undefined
20/03/2020,16,1525,1067,1211,1624,1030,1585,220,245,901,235,39,196,-1,474,-1,782,391,446,493,208,560,2138,416,1629,1023,512,153,705,219,329,195,undefined,-1,128,1550,295,149,undefined,216,222,251,185,35,885,1835,102,1218,197,105,268,137,433,116,undefined,367,544,1035,262,-1,683,1258,178,581,283,604,undefined
20/03/2020,17,1533,1125,1326,1715,1218,1768,363,300,998,219,61,278,-1,547,-1,804,606,633,471,210,687,2447,452,1835,1255,499,139,801,287,418,216,undefined,-1,147,1816,382,165,undefined,263,288,227,161,46,999,2026,125,1277,211,81,287,153,540,155,undefined,431,644,1203,224,-1,611,1359,190,669,373,746,undefined
20/03/2020,18,1091,805,1210,1252,909,1270,235,231,489,147,66,289,-1,363,-1,562,306,251,501,233,614,1961,275,1030,917,405,126,488,250,401,253,undefined,-1,65,1483,256,187,undefined,109,148,158,107,39,720,1460,91,1036,176,109,347,169,408,120,undefined,414,366,744,151,-1,448,1252,186,498,205,561,undefined
20/03/2020,19,733,505,1044,839,748,871,82,153,240,93,31,191,-1,260,-1,260,143,118,555,250,542,1578,163,640,616,368,116,278,108,399,257,undefined,-1,53,1083,135,152,undefined,62,120,97,92,33,485,902,55,604,135,117,385,118,328,75,undefined,273,198,422,44,-1,318,829,193,332,92,305,undefined
20/03/2020,20,542,347,976,799,665,703,64,96,117,69,40,229,-1,203,-1,209,136,85,458,242,465,1178,119,461,410,317,120,227,106,407,400,undefined,-1,47,904,141,193,undefined,48,92,73,62,33,423,762,31,492,142,81,301,117,232,73,undefined,217,136,318,12,-1,281,772,149,282,43,300,undefined
20/03/2020,21,371,175,925,554,532,654,77,58,97,52,43,168,-1,209,-1,154,106,59,374,169,408,1000,81,394,423,289,73,156,80,328,401,undefined,-1,19,760,123,130,undefined,35,74,55,29,23,421,700,34,466,64,80,245,80,209,57,undefined,192,101,276,11,-1,263,641,136,262,38,250,undefined
20/03/2020,22,162,121,658,331,374,562,31,42,79,38,26,125,-1,166,-1,78,77,56,245,147,354,864,86,326,371,206,75,100,83,307,276,undefined,-1,32,611,92,113,undefined,20,74,39,34,19,244,526,29,286,76,81,132,86,202,41,undefined,122,73,265,6,-1,172,559,72,232,23,198,undefined
20/03/2020,23,99,79,418,249,252,346,18,27,35,27,17,52,-1,141,-1,69,37,32,147,83,236,473,62,238,119,172,32,110,55,181,195,undefined,-1,18,340,52,36,undefined,21,29,36,23,16,149,349,19,165,39,63,64,63,100,39,undefined,67,52,143,1,-1,90,410,70,152,29,115,undefined
21/03/2020,0,65,35,285,194,189,225,13,8,28,11,7,24,-1,115,-1,57,22,11,90,50,192,305,42,120,104,129,20,46,25,214,130,undefined,-1,5,197,35,31,undefined,17,17,3,13,2,129,263,9,111,51,90,21,34,97,12,undefined,56,33,101,-1,-1,58,235,55,130,9,68,undefined
21/03/2020,1,33,24,172,130,92,137,3,16,9,4,1,10,-1,60,-1,19,18,4,70,75,163,239,24,64,78,91,16,32,13,172,37,undefined,-1,1,104,22,10,undefined,7,11,11,17,7,62,204,-1,118,26,60,3,74,109,13,undefined,37,6,78,-1,-1,44,168,34,65,8,54,undefined
21/03/2020,2,19,37,102,60,59,79,-1,3,13,4,3,20,-1,24,-1,22,18,5,46,55,112,240,10,46,61,111,12,42,18,99,10,undefined,-1,8,54,10,4,undefined,3,9,11,3,2,36,93,16,106,24,82,4,28,68,16,undefined,15,8,44,-1,-1,26,153,25,37,1,21,undefined
21/03/2020,3,27,17,120,52,58,56,3,8,6,5,-1,5,-1,26,-1,15,9,8,55,46,108,109,16,54,57,73,20,48,3,82,5,undefined,-1,7,40,10,6,undefined,1,8,9,3,3,31,119,2,62,17,38,4,25,23,11,undefined,15,2,17,1,-1,30,95,33,42,2,35,undefined
21/03/2020,4,19,17,60,36,53,82,9,7,3,1,-1,5,-1,41,-1,19,16,4,41,28,72,65,9,21,45,65,10,22,1,62,24,undefined,-1,4,33,9,4,undefined,4,2,3,2,3,20,71,3,52,8,53,13,3,7,1,undefined,7,6,14,-1,-1,26,99,22,43,2,21,undefined
21/03/2020,5,15,6,55,51,68,99,4,17,21,7,3,11,-1,43,-1,34,29,16,9,20,39,118,16,75,64,58,8,54,11,62,27,undefined,-1,5,61,20,10,undefined,9,5,7,6,2,46,122,2,52,39,33,3,15,11,9,undefined,6,14,30,-1,-1,11,83,7,18,8,25,undefined
21/03/2020,6,27,16,72,72,68,149,20,30,47,12,2,18,-1,58,-1,30,67,29,16,18,58,213,18,198,115,120,58,46,17,29,25,undefined,-1,24,178,21,3,undefined,9,21,13,8,3,47,137,2,49,48,44,12,20,14,9,undefined,29,16,81,-1,-1,24,102,31,28,15,40,undefined
21/03/2020,7,67,75,102,122,82,301,71,59,51,21,23,59,-1,86,-1,39,62,31,15,32,60,359,26,232,122,219,108,65,38,50,27,undefined,-1,16,276,45,22,undefined,14,25,10,49,7,85,193,8,90,140,96,18,82,27,22,undefined,66,52,98,16,-1,71,182,24,95,24,57,undefined
21/03/2020,8,208,125,145,212,171,346,104,95,64,50,34,101,-1,121,-1,131,69,45,54,33,66,662,75,295,214,348,179,129,74,79,56,undefined,-1,32,370,65,45,undefined,35,23,30,61,17,159,408,23,152,220,109,97,95,132,42,undefined,96,100,179,46,-1,113,271,29,81,34,93,undefined
21/03/2020,9,302,293,254,416,272,503,108,143,97,62,33,155,-1,201,-1,284,79,93,63,65,169,843,100,423,402,537,242,180,97,88,85,undefined,-1,40,548,73,66,undefined,105,62,46,99,38,222,592,28,272,263,148,179,116,114,52,undefined,152,105,234,79,-1,191,448,47,132,72,131,undefined
21/03/2020,10,557,522,390,695,416,624,139,181,111,64,54,216,-1,276,-1,394,127,109,138,122,255,1035,95,584,511,837,238,258,133,183,156,undefined,-1,63,832,169,114,undefined,189,66,66,90,23,386,879,36,444,337,279,319,171,196,81,undefined,211,115,338,110,-1,237,623,82,304,98,227,undefined
21/03/2020,11,816,796,592,970,528,648,143,172,135,70,67,257,-1,261,-1,526,146,103,232,218,397,1179,121,560,639,904,308,238,177,295,134,undefined,-1,74,874,109,117,undefined,122,84,66,40,29,470,1089,35,679,471,257,369,227,292,68,undefined,307,117,350,148,-1,286,782,61,374,81,277,undefined
21/03/2020,12,853,1023,831,1144,652,780,183,180,99,44,57,233,-1,286,-1,626,142,122,352,216,414,1323,150,630,713,948,251,330,203,310,178,undefined,-1,52,1020,141,152,undefined,57,70,83,58,28,585,1271,46,803,398,242,369,187,337,99,undefined,359,132,316,163,-1,330,823,93,409,82,378,undefined
21/03/2020,13,1146,1042,994,1280,709,804,170,194,104,67,98,282,-1,332,-1,723,123,139,406,241,448,1478,294,649,737,1023,260,304,238,365,141,undefined,-1,67,1042,134,123,undefined,59,130,86,74,38,698,1249,50,885,428,232,381,225,526,77,undefined,358,151,362,163,-1,307,976,140,480,79,428,undefined
21/03/2020,14,1285,1285,1087,1398,644,967,193,210,154,60,74,257,-1,339,-1,667,127,92,402,216,547,1551,155,697,946,924,260,356,260,338,180,undefined,-1,80,1286,121,142,undefined,62,83,83,78,34,752,1419,38,882,448,209,351,195,399,108,undefined,367,154,379,188,-1,315,1078,179,605,94,455,undefined
21/03/2020,15,1125,1215,1071,1409,783,964,190,216,87,46,75,221,-1,338,-1,595,144,95,439,212,519,1541,159,513,1011,695,210,332,235,424,193,undefined,-1,58,1291,136,123,undefined,45,103,91,67,23,739,1313,60,1073,407,201,350,165,439,98,undefined,308,166,406,163,-1,272,1045,141,510,93,448,undefined
21/03/2020,16,1261,1079,1192,1260,716,926,151,214,60,50,91,250,-1,344,-1,516,109,125,455,171,514,1852,123,532,978,519,161,366,266,372,213,undefined,-1,66,1318,134,139,undefined,47,73,72,72,45,677,1189,45,1064,231,149,296,145,406,90,undefined,346,148,361,198,-1,340,1055,148,467,66,405,undefined
21/03/2020,17,1057,889,1027,1170,673,919,143,154,62,54,73,330,-1,309,-1,413,121,58,445,178,435,1479,128,448,879,371,114,292,238,366,192,undefined,-1,84,1198,88,168,undefined,50,109,69,56,21,665,1074,49,941,162,125,331,98,330,77,undefined,268,152,383,130,-1,260,921,131,351,69,427,undefined
21/03/2020,18,909,499,994,923,613,774,112,124,96,41,65,275,-1,252,-1,236,123,61,400,231,564,1255,92,452,653,340,96,262,219,351,242,undefined,-1,38,1134,106,154,undefined,45,78,74,58,25,564,939,40,805,123,89,283,128,280,75,undefined,289,117,360,157,-1,243,904,149,340,58,342,undefined
21/03/2020,19,606,276,1021,726,659,585,112,132,88,47,79,257,-1,227,-1,224,88,29,360,187,464,1223,102,346,471,364,121,204,145,380,324,undefined,-1,47,980,113,158,undefined,30,116,70,66,30,496,754,56,620,115,98,323,123,239,88,undefined,233,101,284,38,-1,226,774,140,305,60,300,undefined
21/03/2020,20,373,185,858,510,566,567,46,78,59,54,66,259,-1,200,-1,159,75,33,368,209,367,1046,129,330,406,263,70,177,117,328,436,undefined,-1,31,842,93,171,undefined,37,66,59,47,32,321,561,24,411,103,71,280,94,213,52,undefined,198,82,242,-1,-1,205,727,136,248,38,227,undefined
21/03/2020,21,238,131,768,410,456,459,44,71,58,37,58,203,-1,174,-1,121,74,48,321,202,381,839,123,254,395,176,66,150,84,333,414,undefined,-1,20,707,79,149,undefined,25,55,46,26,18,295,522,31,322,77,75,281,68,139,57,undefined,156,76,173,-1,-1,178,663,80,223,38,194,undefined
21/03/2020,22,162,100,514,309,363,422,38,57,36,38,54,172,-1,183,-1,74,44,22,202,126,294,646,97,266,364,172,56,137,41,317,331,undefined,-1,16,582,79,121,undefined,20,42,38,49,26,229,405,16,253,72,81,163,63,151,33,undefined,117,53,188,-1,-1,120,519,103,172,19,175,undefined
21/03/2020,23,130,77,416,209,290,360,19,26,29,27,26,116,-1,127,-1,58,26,20,106,115,270,403,86,172,171,102,28,91,53,226,177,undefined,-1,5,405,55,46,undefined,11,42,25,23,14,189,316,17,195,53,72,47,45,129,23,undefined,96,50,138,-1,-1,72,396,53,141,16,101,undefined
22/03/2020,0,63,39,235,142,153,178,21,17,13,4,27,60,-1,82,-1,31,13,11,89,57,170,273,27,102,159,94,17,55,25,187,113,undefined,-1,15,146,33,22,undefined,10,14,6,12,7,93,243,8,122,24,69,18,41,93,16,undefined,58,26,98,-1,-1,19,218,60,63,6,55,undefined
22/03/2020,1,47,50,186,123,109,161,16,12,14,11,5,28,-1,52,-1,35,22,6,62,51,161,314,38,62,72,94,11,35,53,179,61,undefined,-1,1,125,8,22,undefined,3,3,26,7,4,99,235,13,113,26,58,5,18,70,10,undefined,48,19,44,-1,-1,26,191,50,74,7,44,undefined
22/03/2020,2,48,21,116,76,92,81,28,4,6,2,6,21,-1,23,-1,17,10,6,52,31,88,156,29,47,88,79,12,40,52,127,40,undefined,-1,7,98,14,7,undefined,2,2,8,3,1,53,153,9,90,13,64,4,15,55,5,undefined,46,9,65,-1,-1,14,126,36,47,1,34,undefined
22/03/2020,3,21,37,87,58,51,68,18,5,-1,1,4,14,-1,35,-1,14,3,7,44,32,79,130,16,21,55,79,4,41,9,93,15,undefined,-1,3,37,1,5,undefined,-1,8,3,2,1,35,127,-1,46,4,42,2,15,19,6,undefined,43,7,34,-1,-1,18,140,20,42,3,15,undefined
22/03/2020,4,34,17,57,33,30,60,-1,2,3,4,-1,1,-1,35,-1,15,7,2,15,11,72,86,18,39,22,44,5,24,5,48,13,undefined,-1,1,25,6,12,undefined,3,4,3,1,-1,30,77,-1,53,9,25,11,45,14,4,undefined,16,4,26,-1,-1,21,105,14,24,2,10,undefined
22/03/2020,5,14,13,32,59,54,61,14,2,5,14,3,10,-1,41,-1,19,7,4,19,12,58,121,13,34,54,57,6,45,19,21,9,undefined,-1,7,33,13,5,undefined,5,15,1,-1,-1,32,99,-1,49,31,30,3,12,9,3,undefined,9,15,18,-1,-1,5,162,25,15,4,19,undefined
22/03/2020,6,14,15,60,88,82,112,24,23,9,7,3,26,-1,57,-1,21,31,13,13,17,39,176,28,101,85,51,13,68,12,45,6,undefined,-1,23,110,14,7,undefined,1,3,4,2,1,63,188,1,72,30,32,10,12,17,3,undefined,7,16,51,-1,-1,32,76,28,23,12,39,undefined
22/03/2020,7,48,35,46,96,95,134,52,53,35,11,10,51,-1,44,-1,37,26,6,7,10,38,371,28,159,130,88,38,64,28,41,12,undefined,-1,17,139,33,8,undefined,1,19,17,6,2,60,174,2,90,45,38,16,19,25,12,undefined,28,25,74,1,-1,36,112,22,30,21,47,undefined
22/03/2020,8,81,64,85,95,155,214,107,89,46,34,37,115,-1,89,-1,40,51,29,25,14,73,441,50,230,232,207,91,94,51,45,42,undefined,-1,23,324,42,22,undefined,38,35,17,20,15,54,242,18,115,108,68,55,28,62,17,undefined,44,42,114,20,-1,66,190,21,38,36,49,undefined
22/03/2020,9,243,179,184,258,179,402,103,96,58,40,31,112,-1,140,-1,131,111,40,32,43,98,683,89,269,319,398,114,131,61,93,70,undefined,-1,26,431,58,44,undefined,24,44,40,27,19,140,349,19,236,173,107,85,76,78,16,undefined,88,75,174,45,-1,121,335,40,103,52,79,undefined
22/03/2020,10,458,366,320,462,334,466,136,140,77,60,48,165,-1,206,-1,215,67,39,135,81,172,829,88,377,512,642,185,213,90,155,116,undefined,-1,26,643,101,67,undefined,34,54,36,48,27,167,554,26,365,279,174,176,140,145,41,undefined,144,111,245,70,-1,157,464,57,186,68,109,undefined
22/03/2020,11,734,614,414,647,367,532,140,165,91,48,33,140,-1,193,-1,376,85,44,234,92,296,957,98,408,543,699,198,195,104,232,140,undefined,-1,41,640,77,80,undefined,42,90,59,30,11,291,804,28,432,353,164,284,115,185,45,undefined,183,79,293,74,-1,187,601,73,264,59,179,undefined
22/03/2020,12,739,702,617,780,434,551,101,170,77,48,46,156,-1,215,-1,399,98,55,293,149,280,1112,94,384,617,825,246,232,125,217,137,undefined,-1,66,760,105,145,undefined,27,58,41,34,21,367,766,48,510,396,202,301,142,286,51,undefined,226,121,276,102,-1,205,690,104,294,69,196,undefined
22/03/2020,13,907,766,725,869,442,614,121,149,56,46,31,134,-1,198,-1,428,91,71,322,133,399,1255,83,416,549,818,246,223,149,268,162,undefined,-1,38,764,70,121,undefined,35,95,63,64,21,435,831,42,608,342,241,261,196,302,71,undefined,266,128,295,112,-1,297,804,134,334,77,256,undefined
22/03/2020,14,1177,795,844,956,589,652,131,163,76,37,35,204,-1,223,-1,388,103,72,390,149,438,1476,101,437,668,884,240,323,171,262,179,undefined,-1,53,974,77,120,undefined,47,76,57,62,34,551,968,36,694,440,225,306,157,341,54,undefined,295,146,312,97,-1,322,940,149,369,68,349,undefined
22/03/2020,15,1176,807,875,969,586,661,168,214,49,45,46,230,-1,261,-1,426,109,88,421,143,489,1554,99,427,904,769,190,290,209,289,222,undefined,-1,50,988,102,108,undefined,32,60,71,53,35,578,919,59,833,443,223,301,187,324,57,undefined,269,129,308,122,-1,279,1072,163,361,83,328,undefined
22/03/2020,16,1182,785,860,916,563,692,221,203,64,45,80,213,-1,227,-1,351,95,61,415,155,549,1652,111,442,696,486,138,258,233,275,234,undefined,-1,78,992,120,96,undefined,22,81,77,63,62,545,894,56,794,278,174,395,149,273,87,undefined,264,130,309,151,-1,337,1198,155,316,64,321,undefined
22/03/2020,17,974,670,835,774,504,662,142,171,49,46,48,225,-1,231,-1,225,106,49,400,132,556,1412,132,391,653,326,87,262,217,321,167,undefined,-1,57,952,94,125,undefined,21,58,55,42,29,463,809,49,744,160,94,335,127,278,55,undefined,260,157,310,119,-1,252,1131,147,316,56,242,undefined
22/03/2020,18,694,400,781,616,435,610,87,102,78,35,56,196,-1,213,-1,122,58,17,410,128,430,1204,90,420,415,321,77,217,135,289,208,undefined,-1,59,831,66,113,undefined,31,48,86,54,29,429,582,54,619,120,101,303,120,228,77,undefined,212,87,320,80,-1,225,1050,118,291,67,218,undefined
22/03/2020,19,468,223,763,469,349,478,77,71,46,30,56,210,-1,141,-1,127,50,32,338,165,388,1066,72,309,180,307,77,136,120,253,219,undefined,-1,35,525,50,80,undefined,29,69,64,44,33,316,398,47,491,108,68,300,75,180,70,undefined,172,93,229,56,-1,201,893,117,181,58,168,undefined
22/03/2020,20,198,91,543,299,278,413,31,47,39,32,28,125,-1,101,-1,119,33,21,262,143,319,860,74,285,142,263,68,92,62,227,228,undefined,-1,15,401,57,103,undefined,37,48,45,41,24,211,345,31,321,79,82,267,97,140,66,undefined,169,52,177,1,-1,134,749,133,116,37,122,undefined
22/03/2020,21,148,73,478,261,222,305,29,28,22,18,21,70,-1,111,-1,69,25,11,217,122,239,518,47,203,119,225,55,87,22,156,183,undefined,-1,20,279,36,65,undefined,10,38,61,52,23,180,310,25,215,57,57,120,43,107,35,undefined,115,38,170,-1,-1,137,594,88,124,24,76,undefined
22/03/2020,22,78,52,298,115,150,207,12,22,19,21,21,87,-1,105,-1,36,23,28,116,86,123,419,68,161,121,169,45,49,15,105,130,undefined,-1,5,170,20,36,undefined,25,16,33,32,16,86,182,26,141,54,47,40,31,64,30,undefined,64,37,110,-1,-1,89,405,64,79,33,42,undefined
22/03/2020,23,55,51,184,92,95,130,5,8,20,6,4,23,-1,35,-1,28,33,10,42,28,98,255,31,122,87,113,23,39,13,71,44,undefined,-1,5,115,9,28,undefined,31,16,25,22,11,52,155,14,101,28,49,22,24,32,21,undefined,32,20,63,-1,-1,38,238,46,50,17,45,undefined
23/03/2020,0,41,24,94,67,48,94,6,11,19,3,9,27,-1,22,-1,7,11,5,43,28,79,115,13,52,50,88,7,32,8,77,29,undefined,-1,10,62,1,14,undefined,8,13,14,23,9,32,88,8,84,8,57,9,26,8,15,undefined,20,11,58,-1,-1,25,130,38,25,7,28,undefined
23/03/2020,1,32,31,70,35,39,55,7,3,7,3,-1,15,-1,5,-1,11,12,2,25,16,37,78,13,41,35,52,12,19,9,38,13,undefined,-1,1,48,1,16,undefined,2,8,7,12,4,25,59,8,38,13,52,7,12,7,7,undefined,8,11,42,-1,-1,17,84,18,39,11,18,undefined
23/03/2020,2,19,10,39,29,27,28,1,1,5,-1,5,1,-1,17,-1,7,6,3,13,15,27,72,5,17,20,60,8,30,7,28,12,undefined,-1,-1,25,6,10,undefined,-1,1,3,1,1,7,44,4,35,11,55,6,29,14,2,undefined,4,-1,30,-1,-1,7,87,26,10,3,3,undefined
23/03/2020,3,14,5,48,13,26,17,-1,-1,6,1,-1,3,-1,2,-1,13,7,1,29,22,21,37,6,18,20,41,9,33,9,20,5,undefined,-1,2,5,5,14,undefined,13,2,5,2,-1,14,32,-1,41,13,29,3,9,10,2,undefined,4,6,27,-1,-1,12,85,14,10,3,3,undefined
23/03/2020,4,11,9,34,16,61,38,1,6,7,1,2,4,-1,14,-1,5,3,1,7,14,33,63,8,27,35,32,2,110,5,27,8,undefined,-1,9,17,2,8,undefined,5,5,7,2,1,16,42,6,18,7,20,9,7,4,3,undefined,5,4,18,-1,-1,21,52,14,8,7,6,undefined
23/03/2020,5,13,20,44,53,101,103,21,27,50,9,7,18,-1,49,-1,19,48,23,11,22,37,123,27,141,81,22,6,98,4,37,18,undefined,-1,12,68,18,16,undefined,11,22,11,4,2,27,162,3,54,5,13,9,19,5,8,undefined,11,40,63,-1,-1,18,86,11,24,17,21,undefined
23/03/2020,6,77,42,95,107,209,325,56,63,221,57,8,77,-1,142,-1,64,124,77,16,13,48,441,107,367,266,74,25,244,39,36,21,undefined,-1,27,291,26,9,undefined,18,32,28,12,6,116,279,11,124,37,51,21,12,21,11,undefined,31,172,211,-1,-1,44,189,27,72,44,73,undefined
23/03/2020,7,195,138,146,293,454,672,254,179,651,218,39,177,-1,264,-1,217,473,282,35,40,136,961,313,807,613,135,61,496,94,93,65,undefined,-1,87,616,134,28,undefined,122,139,79,56,30,275,627,31,253,93,34,63,51,86,29,undefined,77,525,543,21,-1,159,360,58,169,164,192,undefined
23/03/2020,8,383,278,264,491,638,1074,357,222,1085,314,60,252,-1,355,-1,466,751,548,49,88,179,1491,489,1230,733,237,92,614,167,130,102,undefined,-1,143,1090,285,70,undefined,267,389,123,105,51,468,1015,74,439,126,38,119,90,250,62,undefined,183,734,809,80,-1,285,566,104,316,248,306,undefined
23/03/2020,9,512,476,301,558,382,673,136,127,709,141,32,149,-1,234,-1,537,565,375,76,86,208,1070,229,775,422,275,76,370,92,157,155,undefined,-1,120,605,250,70,undefined,255,248,119,114,47,370,851,61,468,156,34,172,100,196,60,undefined,198,379,564,108,-1,315,577,76,344,179,243,undefined
23/03/2020,10,635,707,459,923,358,524,104,110,283,110,31,111,-1,184,-1,568,427,277,148,129,317,1101,194,589,286,329,90,271,84,202,159,undefined,-1,87,533,218,99,undefined,182,210,127,80,40,438,975,58,621,143,67,245,121,219,56,undefined,222,207,417,149,-1,296,653,72,386,159,286,undefined
23/03/2020,11,855,770,675,1038,365,671,137,133,244,63,33,123,-1,236,-1,697,469,238,249,169,432,1392,188,605,382,362,80,260,87,274,178,undefined,-1,85,616,233,70,undefined,181,253,125,95,45,534,1139,48,770,146,128,269,129,307,59,undefined,256,187,418,167,-1,363,818,99,471,167,264,undefined
23/03/2020,12,1165,1121,884,1319,504,762,124,187,470,116,48,153,-1,272,-1,914,784,348,347,300,626,1519,271,776,486,502,103,285,114,381,198,undefined,-1,102,874,362,114,undefined,377,371,187,131,49,792,1168,115,983,172,126,235,139,443,85,undefined,354,224,480,213,-1,430,1065,105,799,181,325,undefined
23/03/2020,13,1167,1093,897,1247,485,767,140,129,380,97,21,137,-1,215,-1,958,679,376,371,236,600,1618,303,791,563,550,128,286,131,335,246,undefined,-1,124,932,324,105,undefined,352,397,179,138,34,808,1267,125,1038,184,121,274,183,469,84,undefined,385,253,548,203,-1,413,1062,133,744,179,405,undefined
23/03/2020,14,1026,857,837,1164,463,725,108,121,255,86,31,142,-1,233,-1,672,367,218,354,199,546,1455,186,675,510,381,111,291,114,262,157,undefined,-1,78,707,245,103,undefined,206,318,180,129,49,667,1154,63,891,152,102,244,141,386,86,undefined,272,162,402,219,-1,385,911,154,557,161,335,undefined
23/03/2020,15,843,857,891,1291,507,761,114,142,466,116,20,108,-1,217,-1,556,320,246,362,161,434,1549,185,826,564,348,108,341,170,280,183,undefined,-1,71,754,180,104,undefined,149,260,149,101,53,686,1208,71,865,160,138,178,109,363,97,undefined,317,271,452,213,-1,382,1041,122,517,169,338,undefined
23/03/2020,16,891,819,799,1087,586,917,162,181,785,140,33,169,-1,274,-1,566,364,339,343,118,509,1595,251,1151,658,370,109,440,121,289,116,undefined,-1,76,904,216,100,undefined,180,238,153,111,47,643,1230,79,976,148,78,215,129,328,75,undefined,371,466,713,198,-1,366,1215,164,525,211,387,undefined
23/03/2020,17,855,817,943,1008,775,1129,326,240,926,214,52,243,-1,403,-1,601,378,518,342,111,547,1850,337,1302,916,343,107,547,174,307,180,undefined,-1,131,1159,274,98,undefined,199,225,168,119,62,624,1409,74,913,111,80,185,164,351,82,undefined,292,598,848,203,-1,325,1242,151,457,233,532,undefined
23/03/2020,18,576,490,702,681,482,759,224,205,528,124,65,244,-1,249,-1,263,232,178,398,147,367,1548,157,762,589,317,98,330,149,227,153,undefined,-1,46,782,144,88,undefined,83,112,110,80,37,444,866,66,664,139,77,136,115,243,55,undefined,253,309,457,116,-1,258,943,147,321,140,296,undefined
23/03/2020,19,382,166,580,433,312,398,104,133,157,82,66,210,-1,158,-1,147,75,56,263,76,189,1052,102,407,229,286,91,198,93,178,126,undefined,-1,36,485,61,51,undefined,35,64,107,43,23,291,550,63,419,96,91,133,92,125,45,undefined,162,138,278,41,-1,153,738,102,174,76,182,undefined
23/03/2020,20,158,101,334,254,206,281,36,49,75,38,39,149,-1,75,-1,79,51,45,135,53,159,772,61,232,156,189,60,116,43,136,117,undefined,-1,19,294,83,26,undefined,11,55,67,38,16,171,382,37,219,77,99,61,57,83,48,undefined,108,98,158,-1,-1,112,569,116,93,65,121,undefined
23/03/2020,21,108,42,255,162,140,197,32,34,50,26,34,118,-1,67,-1,53,38,13,106,20,135,609,48,242,94,137,35,73,16,88,66,undefined,-1,12,208,29,38,undefined,7,24,58,35,32,128,270,33,149,47,81,50,62,67,30,undefined,81,40,107,-1,-1,72,386,45,75,49,78,undefined
23/03/2020,22,72,25,176,98,122,174,10,38,39,16,24,78,-1,53,-1,29,36,25,56,28,73,392,63,164,71,89,22,59,36,70,39,undefined,-1,23,166,21,21,undefined,12,14,26,14,7,100,57,27,104,29,63,23,49,19,28,undefined,69,50,59,-1,-1,54,262,73,56,22,94,undefined
23/03/2020,23,49,22,106,44,42,88,5,11,25,14,11,32,-1,26,-1,18,16,10,22,18,51,223,26,88,40,91,13,28,8,51,14,undefined,-1,11,97,15,16,undefined,10,7,27,16,11,55,31,15,70,25,85,15,32,16,23,undefined,15,14,45,-1,-1,24,115,38,35,10,34,undefined
24/03/2020,0,30,9,48,41,26,34,1,12,8,1,5,11,-1,8,-1,15,11,4,21,24,25,127,33,37,27,61,21,25,6,32,21,undefined,-1,6,32,9,4,undefined,4,10,14,11,-1,56,50,15,46,16,67,4,14,10,8,undefined,21,3,22,-1,-1,8,84,26,14,2,23,undefined
24/03/2020,1,7,5,42,21,12,32,2,10,4,1,1,11,-1,2,-1,20,2,9,14,17,27,64,12,38,34,31,4,12,2,16,4,undefined,-1,2,21,1,3,undefined,5,2,6,3,1,18,49,4,25,6,73,5,12,3,8,undefined,3,4,16,-1,-1,11,50,16,8,6,15,undefined
24/03/2020,2,18,3,21,16,15,7,-1,1,3,2,6,5,-1,1,-1,10,14,3,5,5,6,51,21,15,15,28,10,15,5,8,5,undefined,-1,1,4,-1,2,undefined,5,1,1,-1,-1,5,26,12,17,10,58,1,8,1,2,undefined,6,6,15,-1,-1,12,32,11,4,3,6,undefined
24/03/2020,3,4,4,17,12,27,18,-1,1,-1,3,-1,3,-1,4,-1,16,2,2,1,1,14,40,8,16,14,42,4,34,4,1,4,undefined,-1,-1,12,5,-1,undefined,3,6,6,5,4,10,39,-1,26,8,24,2,16,1,4,undefined,6,5,11,-1,-1,5,26,9,8,4,16,undefined
24/03/2020,4,3,5,18,16,69,28,10,3,5,2,-1,1,-1,3,-1,4,5,2,9,4,21,31,6,20,16,30,2,68,5,-1,8,undefined,-1,4,25,2,10,undefined,-1,6,7,3,-1,15,38,3,16,-1,28,8,4,-1,1,undefined,7,1,13,-1,-1,10,21,12,17,4,10,undefined
24/03/2020,5,8,12,28,53,92,127,22,29,64,9,6,14,-1,39,-1,19,59,20,5,1,37,76,20,174,73,50,9,78,12,20,15,undefined,-1,17,110,11,11,undefined,11,17,7,6,2,28,141,4,37,12,15,8,15,6,4,undefined,12,35,62,-1,-1,14,64,16,25,8,19,undefined
24/03/2020,6,72,38,87,110,182,337,89,70,247,55,14,53,-1,115,-1,51,116,77,19,11,40,345,103,409,298,113,27,182,33,43,41,undefined,-1,30,351,48,20,undefined,27,28,32,21,11,80,310,12,114,36,50,14,56,21,46,undefined,60,169,213,-1,-1,55,228,40,62,81,79,undefined
24/03/2020,7,161,91,113,174,263,616,190,152,464,154,31,144,-1,139,-1,171,250,176,20,30,94,663,240,677,446,164,56,277,78,56,62,undefined,-1,57,494,103,17,undefined,72,89,57,34,16,156,411,25,193,68,60,56,51,55,36,undefined,76,389,411,18,-1,105,239,27,125,171,120,undefined
24/03/2020,8,271,171,141,316,414,799,242,175,616,174,51,217,-1,253,-1,302,494,301,35,61,128,1084,346,873,485,284,91,375,131,74,86,undefined,-1,79,702,220,39,undefined,139,301,86,81,37,249,660,51,321,107,69,77,65,141,42,undefined,206,489,591,61,-1,145,372,57,195,166,198,undefined
24/03/2020,9,342,242,198,408,246,510,435,114,383,94,42,159,-1,141,-1,289,315,203,61,70,130,760,172,486,323,340,77,205,55,93,113,undefined,-1,73,476,151,46,undefined,124,193,75,72,37,223,575,35,315,132,127,139,90,124,43,undefined,122,220,366,53,-1,135,344,50,163,162,162,undefined
24/03/2020,10,362,326,272,456,282,366,503,95,160,83,24,104,-1,104,-1,416,269,162,92,56,139,812,147,406,273,441,123,196,70,119,156,undefined,-1,51,373,164,73,undefined,103,199,98,60,24,311,609,38,372,185,132,158,78,128,42,undefined,198,141,277,92,-1,175,429,63,228,139,155,undefined
24/03/2020,11,499,456,337,536,276,380,92,115,151,93,45,134,-1,122,-1,413,284,143,148,97,272,889,167,463,245,459,130,191,83,122,135,undefined,-1,55,410,165,53,undefined,94,164,64,81,34,294,562,66,519,201,203,170,93,173,68,undefined,177,143,262,75,-1,171,482,58,260,112,147,undefined
24/03/2020,12,736,722,397,735,360,520,122,188,266,110,51,163,-1,140,-1,546,425,230,198,159,419,1270,239,592,323,616,118,261,108,203,167,undefined,-1,77,785,278,104,undefined,262,252,163,96,50,471,754,61,627,229,218,188,115,240,90,undefined,279,234,392,113,-1,190,720,102,448,164,212,undefined
24/03/2020,13,864,738,499,803,343,704,122,176,215,110,37,156,-1,173,-1,617,449,221,201,150,358,1416,248,596,358,574,122,258,91,201,158,undefined,-1,94,763,276,84,undefined,248,251,159,102,42,528,755,53,681,264,228,244,152,299,72,undefined,255,220,426,94,-1,230,702,105,463,144,241,undefined
24/03/2020,14,809,589,510,758,351,658,129,135,206,56,33,132,-1,179,-1,509,269,178,190,110,327,1339,169,627,377,503,87,259,114,186,127,undefined,-1,78,683,180,73,undefined,119,181,127,100,67,534,760,36,631,210,161,191,127,230,79,undefined,241,181,316,71,-1,224,733,84,322,127,245,undefined
24/03/2020,15,709,548,472,763,414,691,107,138,362,83,41,152,-1,192,-1,387,207,194,207,96,335,1368,159,650,482,315,81,332,118,180,150,undefined,-1,51,746,150,54,undefined,75,168,130,60,34,454,807,48,684,161,118,155,128,204,82,undefined,243,225,379,117,-1,242,862,106,375,158,257,undefined
24/03/2020,16,746,543,506,738,470,682,179,163,566,92,51,186,-1,219,-1,398,235,222,243,97,338,1510,240,966,611,325,99,424,130,179,120,undefined,-1,76,801,167,60,undefined,96,167,109,65,39,453,776,47,686,143,101,165,112,171,48,undefined,292,306,529,124,-1,209,837,109,319,173,271,undefined
24/03/2020,17,777,453,497,687,528,931,258,240,569,139,71,225,-1,355,-1,307,301,302,229,80,353,1588,260,1014,762,313,77,465,173,196,95,undefined,-1,83,1012,185,68,undefined,106,182,80,74,36,465,970,60,667,111,100,134,108,205,79,undefined,238,415,649,154,-1,220,830,120,252,213,360,undefined
24/03/2020,18,472,304,474,475,388,551,225,217,312,104,82,295,-1,198,-1,167,134,106,199,71,251,1200,127,585,512,220,78,293,144,145,128,undefined,-1,33,728,103,46,undefined,49,71,93,60,24,295,605,54,441,101,90,120,71,166,55,undefined,176,260,340,89,-1,184,819,131,209,158,245,undefined
24/03/2020,19,286,125,362,316,263,346,91,139,110,58,71,256,-1,99,-1,113,57,55,127,46,147,844,88,309,275,144,92,171,88,97,81,undefined,-1,38,449,63,35,undefined,18,53,57,39,26,210,349,34,260,57,98,91,74,83,57,undefined,100,116,183,24,-1,150,569,130,139,96,131,undefined
24/03/2020,20,99,42,273,180,197,262,32,67,63,29,27,126,-1,64,-1,75,38,29,86,62,139,540,56,286,146,167,54,107,62,83,75,undefined,-1,21,299,45,23,undefined,28,46,52,14,8,119,251,25,224,51,89,66,72,60,33,undefined,83,94,137,-1,-1,84,439,117,79,59,83,undefined
24/03/2020,21,63,32,203,149,142,265,34,46,47,28,25,82,-1,55,-1,70,38,20,59,32,69,491,36,217,101,150,31,98,30,75,60,undefined,-1,16,178,25,29,undefined,24,19,33,12,14,83,222,20,180,43,108,34,41,41,24,undefined,64,45,91,-1,-1,48,351,66,91,36,45,undefined
24/03/2020,22,48,26,114,68,98,172,15,35,46,24,14,56,-1,34,-1,37,31,25,37,20,3,299,50,163,53,106,29,49,14,59,44,undefined,-1,5,168,23,10,undefined,12,8,22,5,7,88,109,14,94,33,88,28,22,28,10,undefined,23,37,84,-1,-1,42,233,67,52,22,68,undefined
24/03/2020,23,20,32,68,38,59,96,4,7,21,8,14,30,-1,31,-1,15,16,5,23,10,-1,221,17,87,36,60,13,29,11,26,10,undefined,-1,13,84,10,6,undefined,7,5,27,18,16,42,38,4,54,14,52,9,33,17,20,undefined,31,31,43,-1,-1,31,139,55,28,16,32,undefined
25/03/2020,0,15,11,42,30,19,27,5,11,9,1,4,10,-1,5,-1,7,10,7,18,4,-1,96,9,62,29,77,18,19,4,25,4,undefined,-1,2,29,10,2,undefined,9,5,4,2,1,26,20,6,72,20,83,1,6,8,6,undefined,9,5,21,-1,-1,20,94,27,17,4,27,undefined
25/03/2020,1,12,12,29,16,14,40,5,1,5,-1,1,10,-1,7,-1,5,6,8,16,4,-1,70,7,22,50,26,9,12,9,11,7,undefined,-1,9,23,4,3,undefined,17,3,2,3,1,6,26,4,24,12,48,4,8,4,10,undefined,7,5,16,-1,-1,6,56,23,11,7,8,undefined
25/03/2020,2,8,5,12,11,26,20,2,1,2,2,4,3,-1,1,-1,3,9,2,6,1,-1,74,7,16,9,35,-1,16,2,7,3,undefined,-1,3,12,1,6,undefined,4,2,9,8,7,13,26,3,24,5,51,4,11,5,2,undefined,5,-1,3,-1,-1,18,45,10,7,3,6,undefined
25/03/2020,3,3,3,15,19,21,6,7,3,4,2,3,1,-1,1,-1,11,8,7,5,2,-1,18,5,8,24,30,-1,26,2,9,-1,undefined,-1,1,6,4,1,undefined,3,3,4,3,2,9,20,2,12,2,48,-1,5,2,1,undefined,3,4,7,-1,-1,4,23,11,5,2,1,undefined
25/03/2020,4,3,6,22,25,68,27,4,3,5,6,1,1,-1,5,-1,5,13,3,6,3,-1,42,3,15,6,33,4,69,3,2,11,undefined,-1,1,23,-1,11,undefined,32,4,2,1,1,16,36,6,20,5,16,11,4,4,3,undefined,-1,2,27,-1,-1,15,27,17,3,1,11,undefined
25/03/2020,5,10,9,33,48,109,140,25,27,81,3,3,11,-1,34,-1,7,50,20,5,8,-1,99,31,166,85,23,7,71,9,15,7,undefined,-1,15,131,8,4,undefined,4,12,4,2,2,26,162,5,22,7,8,1,13,8,2,undefined,16,31,58,-1,-1,19,55,9,17,13,24,undefined
25/03/2020,6,66,37,83,82,173,325,105,63,196,43,18,57,-1,100,-1,51,130,56,16,15,13,322,73,389,239,61,14,149,39,30,43,undefined,-1,33,352,35,15,undefined,18,39,31,18,12,92,227,18,87,19,19,13,57,15,51,undefined,110,150,187,-1,-1,58,223,35,39,40,64,undefined
25/03/2020,7,86,89,127,197,241,366,162,150,360,122,28,129,-1,131,-1,126,224,169,23,27,57,458,175,612,407,101,27,184,62,39,50,undefined,-1,56,462,92,24,undefined,57,82,24,31,22,145,370,9,172,41,40,36,27,41,20,undefined,128,338,374,16,-1,75,196,33,105,139,107,undefined
25/03/2020,8,214,159,134,270,312,586,219,131,494,150,48,167,-1,203,-1,296,375,272,48,46,105,843,253,730,446,143,44,291,109,68,115,undefined,-1,70,655,176,47,undefined,124,211,57,52,25,192,520,38,274,90,24,81,52,108,23,undefined,175,436,468,53,-1,127,321,28,148,126,164,undefined
25/03/2020,9,286,221,151,372,222,338,100,108,313,97,21,84,-1,122,-1,278,258,168,71,46,135,603,154,411,288,153,50,170,52,71,81,undefined,-1,43,369,153,41,undefined,89,146,47,35,30,210,466,19,255,67,61,101,60,75,27,undefined,122,195,287,71,-1,98,274,45,151,106,150,undefined
25/03/2020,10,340,318,198,459,217,287,92,103,149,73,33,96,-1,100,-1,302,239,154,87,49,177,662,102,360,224,239,45,152,63,97,170,undefined,-1,42,403,147,87,undefined,90,128,67,35,36,241,513,34,297,72,73,140,57,120,54,undefined,141,137,253,31,-1,115,357,64,190,100,144,undefined
25/03/2020,11,446,362,276,499,211,299,72,97,119,83,24,117,-1,106,-1,363,242,150,126,61,211,767,144,413,225,247,62,134,70,162,100,undefined,-1,53,400,123,42,undefined,101,140,76,37,22,265,488,42,370,115,71,164,88,162,53,undefined,195,160,236,83,-1,151,442,54,236,97,141,undefined
25/03/2020,12,562,580,359,670,291,419,109,135,190,61,28,112,-1,122,-1,498,353,165,175,103,303,1044,210,542,433,357,50,182,83,182,156,undefined,-1,58,564,188,111,undefined,178,203,72,39,34,368,634,33,514,88,89,205,124,193,63,undefined,238,242,351,106,-1,189,641,102,390,121,158,undefined
25/03/2020,13,592,539,460,752,337,485,120,139,168,47,41,149,-1,138,-1,511,311,181,186,78,246,1110,222,558,471,330,75,208,55,182,190,undefined,-1,67,601,197,93,undefined,182,205,73,61,22,455,670,31,562,112,76,180,141,240,79,undefined,256,210,339,104,-1,205,640,103,385,118,206,undefined
25/03/2020,14,535,524,441,677,279,444,94,140,175,53,32,129,-1,155,-1,385,268,168,198,92,317,948,123,534,426,231,73,168,107,168,83,undefined,-1,50,532,180,68,undefined,88,169,64,59,21,330,636,42,588,110,93,150,110,180,71,undefined,211,146,311,106,-1,164,714,108,298,89,165,undefined
25/03/2020,15,551,509,494,667,324,510,93,125,295,57,50,119,-1,165,-1,353,206,152,246,87,345,1039,144,614,463,211,77,195,85,152,101,undefined,-1,57,550,158,43,undefined,66,132,54,59,16,401,685,41,610,99,93,188,91,182,96,undefined,211,205,365,112,-1,196,765,84,323,102,198,undefined
25/03/2020,16,512,520,493,696,365,621,178,142,453,64,26,131,-1,198,-1,321,164,194,258,66,295,1156,191,806,508,270,84,265,122,184,108,undefined,-1,59,584,158,35,undefined,68,109,47,41,21,340,733,35,616,118,63,167,115,206,79,undefined,200,278,458,111,-1,188,734,111,253,107,254,undefined
25/03/2020,17,558,448,462,601,414,741,206,230,482,115,46,212,-1,242,-1,301,253,244,192,64,353,1389,212,936,553,238,96,314,100,169,109,undefined,-1,55,799,164,80,undefined,75,144,63,42,23,423,801,39,609,100,82,139,103,191,77,undefined,211,375,547,107,-1,169,842,139,271,143,297,undefined
25/03/2020,18,436,271,435,425,330,486,160,189,301,79,73,214,-1,164,-1,202,162,122,185,60,223,1197,152,568,429,219,80,198,131,155,106,undefined,-1,47,608,114,42,undefined,42,62,52,20,23,256,525,35,455,113,100,103,79,134,38,undefined,162,230,285,72,-1,158,684,93,180,95,217,undefined
25/03/2020,19,181,123,354,250,187,335,131,135,112,41,75,234,-1,88,-1,143,56,50,150,55,168,946,107,345,258,147,83,120,84,125,78,undefined,-1,18,423,64,37,undefined,43,32,51,18,15,220,307,32,260,80,86,93,58,80,44,undefined,122,116,187,22,-1,109,517,82,145,84,146,undefined
25/03/2020,20,37,73,242,168,169,212,51,52,73,36,47,129,-1,55,-1,92,50,44,92,33,155,617,93,250,115,155,64,118,34,62,97,undefined,-1,10,234,39,30,undefined,21,51,31,15,12,138,212,20,161,69,66,71,59,63,27,undefined,85,52,101,-1,-1,67,391,62,70,43,92,undefined
25/03/2020,21,26,53,187,105,152,161,21,33,48,41,22,77,-1,48,-1,42,42,19,63,17,95,408,54,188,111,117,29,78,21,50,60,undefined,-1,15,179,16,29,undefined,10,11,27,16,14,100,184,14,117,38,44,32,37,40,15,undefined,51,46,82,-1,-1,46,299,47,43,29,63,undefined
25/03/2020,22,28,42,108,91,91,147,11,28,43,21,20,55,-1,47,-1,28,35,29,34,16,72,255,76,161,74,98,35,42,18,26,29,undefined,-1,10,139,15,16,undefined,11,12,22,8,5,74,98,16,86,42,60,6,33,29,20,undefined,38,32,60,-1,-1,52,184,48,44,9,53,undefined
25/03/2020,23,19,26,74,42,36,73,11,11,30,9,11,28,-1,22,-1,28,20,16,20,12,32,160,30,81,40,81,20,34,13,24,20,undefined,-1,8,66,10,8,undefined,5,4,7,5,3,27,68,15,77,15,65,10,27,11,19,undefined,20,24,41,-1,-1,19,154,35,31,6,28,undefined
26/03/2020,0,6,18,50,23,28,42,8,7,4,5,-1,6,-1,10,-1,12,4,5,9,10,19,119,15,45,19,49,19,14,10,23,31,undefined,-1,6,43,2,7,undefined,9,4,5,4,3,30,30,15,53,11,27,2,14,12,10,undefined,6,3,17,-1,-1,18,75,25,24,3,20,undefined
26/03/2020,1,4,6,20,11,14,31,1,6,10,3,5,5,-1,7,-1,3,8,6,14,7,4,33,10,9,24,35,9,18,-1,-1,18,undefined,-1,-1,16,5,4,undefined,15,-1,-1,-1,-1,15,21,5,28,9,40,1,15,6,13,undefined,3,7,9,-1,-1,6,49,13,10,3,9,undefined
26/03/2020,2,3,1,29,10,13,7,3,10,3,4,2,5,-1,4,-1,7,8,2,2,2,-1,53,6,14,15,29,7,14,3,5,2,undefined,-1,1,9,5,3,undefined,9,4,2,-1,-1,6,24,-1,25,8,27,2,9,6,14,undefined,3,8,9,-1,-1,8,31,14,15,2,7,undefined
26/03/2020,3,7,6,20,16,28,9,3,2,4,-1,1,10,-1,6,-1,14,5,3,3,5,-1,109,12,15,30,16,2,28,3,11,9,undefined,-1,-1,13,5,-1,undefined,1,3,6,3,2,13,14,3,9,3,37,1,7,-1,10,undefined,5,1,3,-1,-1,1,24,14,14,5,9,undefined
26/03/2020,4,4,8,15,17,76,27,2,2,2,1,2,6,-1,5,-1,4,5,2,-1,4,-1,33,4,8,19,25,4,65,2,7,15,undefined,-1,3,18,3,13,undefined,3,4,1,4,2,13,45,3,21,8,20,12,5,2,3,undefined,2,12,14,-1,-1,11,27,3,10,1,9,undefined
26/03/2020,5,19,7,39,39,80,118,33,22,69,9,3,13,-1,35,-1,11,56,18,8,6,-1,125,36,138,74,39,2,67,12,20,4,undefined,-1,13,104,19,3,undefined,3,12,9,2,2,35,138,8,34,17,11,-1,9,10,7,undefined,12,28,40,-1,-1,21,68,6,18,12,19,undefined
26/03/2020,6,50,39,78,87,136,293,72,56,180,36,21,44,-1,72,-1,55,79,56,10,6,-1,322,71,330,240,108,31,130,35,25,36,undefined,-1,24,292,46,3,undefined,18,25,31,9,5,82,234,10,86,40,43,13,36,19,54,undefined,93,127,157,-1,-1,51,179,47,53,47,44,undefined
26/03/2020,7,103,72,92,155,205,325,136,129,295,99,30,134,-1,127,-1,100,230,153,16,12,32,469,168,487,346,150,51,213,72,41,59,undefined,-1,45,369,78,18,undefined,41,64,28,23,14,134,329,21,157,66,50,29,23,39,34,undefined,82,257,286,9,-1,73,203,26,87,110,97,undefined
26/03/2020,8,214,164,146,265,314,482,198,139,450,135,33,179,-1,155,-1,227,315,234,45,44,135,802,269,610,399,239,67,264,90,68,86,undefined,-1,51,554,154,35,undefined,87,191,49,35,19,207,427,22,238,102,75,67,56,87,35,undefined,141,341,408,42,-1,90,276,48,125,119,146,undefined
26/03/2020,9,267,238,142,314,214,315,109,101,250,81,33,130,-1,105,-1,259,214,152,58,49,118,703,142,357,281,270,95,180,74,74,72,undefined,-1,43,342,141,23,undefined,64,138,29,25,9,186,473,23,259,131,78,121,76,84,44,undefined,112,171,258,32,-1,111,283,53,152,106,122,undefined
26/03/2020,10,347,240,196,352,207,257,94,102,117,76,32,131,-1,90,-1,355,161,140,72,54,177,667,114,316,235,376,111,153,53,95,135,undefined,-1,46,350,123,71,undefined,71,124,66,40,25,187,408,37,346,163,112,132,85,103,32,undefined,123,121,210,52,-1,123,388,57,156,78,126,undefined
26/03/2020,11,412,371,256,467,227,246,86,121,122,51,39,127,-1,91,-1,315,230,146,171,81,261,763,117,320,275,432,106,157,71,130,106,undefined,-1,56,367,141,84,undefined,74,163,68,16,22,227,511,27,338,194,148,131,99,153,24,undefined,141,157,216,65,-1,142,518,59,224,96,122,undefined
26/03/2020,12,524,466,381,567,325,390,122,166,139,93,59,173,-1,134,-1,408,322,170,150,114,365,1063,191,476,336,594,126,201,79,162,141,undefined,-1,69,582,188,99,undefined,185,162,84,39,20,367,578,42,537,183,188,184,118,206,52,undefined,178,182,284,83,-1,197,552,95,339,110,199,undefined
26/03/2020,13,638,596,430,673,310,483,103,173,163,82,55,170,-1,137,-1,470,340,189,194,75,316,1196,176,471,398,498,124,190,93,155,176,undefined,-1,71,666,178,100,undefined,195,172,59,35,18,412,703,48,572,231,185,168,126,198,32,undefined,251,208,319,74,-1,188,619,90,323,109,195,undefined
26/03/2020,14,621,501,429,594,259,492,127,159,172,95,44,159,-1,138,-1,355,254,151,200,85,271,1183,154,498,386,415,83,212,117,177,136,undefined,-1,75,681,128,103,undefined,76,147,68,50,33,343,634,35,534,209,106,167,134,189,75,undefined,164,181,289,59,-1,233,605,103,287,96,202,undefined
26/03/2020,15,716,551,502,620,316,524,103,134,231,71,45,165,-1,151,-1,352,170,155,177,64,319,1320,167,555,422,282,91,237,113,190,107,undefined,-1,52,620,143,80,undefined,82,134,78,29,31,371,700,33,590,169,102,141,115,160,61,undefined,213,180,312,97,-1,194,732,102,278,82,258,undefined
26/03/2020,16,696,504,555,657,404,545,206,176,321,97,65,152,-1,174,-1,318,187,158,224,54,294,1334,210,726,489,236,87,333,153,194,148,undefined,-1,55,685,115,83,undefined,58,141,50,19,34,334,708,31,588,111,85,141,115,208,47,undefined,202,277,433,101,-1,187,796,105,254,127,223,undefined
26/03/2020,17,598,436,464,644,418,703,269,242,382,71,82,227,-1,234,-1,320,186,190,190,70,324,1438,148,756,598,248,90,320,189,163,94,undefined,-1,62,895,145,65,undefined,68,110,63,35,35,353,737,36,539,121,96,142,106,201,35,undefined,241,316,474,84,-1,188,701,83,220,162,285,undefined
26/03/2020,18,472,266,381,395,364,488,224,199,236,59,85,269,-1,135,-1,192,126,81,224,61,287,1328,147,516,477,231,59,257,176,135,100,undefined,-1,55,748,95,74,undefined,38,63,64,42,48,276,514,44,404,90,91,131,85,165,53,undefined,194,198,247,78,-1,149,663,118,158,86,191,undefined
26/03/2020,19,324,136,335,280,280,305,120,134,96,63,73,233,-1,117,-1,116,73,46,183,47,224,949,93,323,261,165,41,172,110,105,97,undefined,-1,30,520,63,47,undefined,20,49,66,34,31,171,331,19,245,49,84,96,52,100,42,undefined,129,106,170,24,-1,129,500,104,77,72,125,undefined
26/03/2020,20,195,75,338,214,192,207,71,94,67,41,44,184,-1,60,-1,91,32,22,99,40,190,578,64,257,139,140,54,111,41,93,81,undefined,-1,13,260,34,38,undefined,21,49,32,30,17,140,259,22,177,68,70,46,36,83,29,undefined,89,59,107,-1,-1,75,404,89,102,53,95,undefined
26/03/2020,21,121,50,229,130,103,177,28,44,42,23,23,95,-1,48,-1,32,27,18,87,30,113,492,46,203,86,112,29,85,26,64,38,undefined,-1,14,162,20,26,undefined,14,12,27,19,8,120,229,16,143,41,85,41,51,51,22,undefined,54,48,93,-1,-1,43,271,102,58,31,79,undefined
26/03/2020,22,56,37,131,68,95,111,23,22,46,21,31,105,-1,33,-1,37,44,25,49,19,91,354,45,172,56,84,26,50,11,37,24,undefined,-1,9,121,13,17,undefined,10,17,38,27,21,78,77,16,80,36,76,24,26,23,13,undefined,43,41,75,-1,-1,40,200,45,47,20,65,undefined
26/03/2020,23,28,14,70,60,77,61,8,9,28,5,8,37,-1,18,-1,19,5,7,49,5,3,150,17,74,58,63,17,45,10,24,27,undefined,-1,2,56,11,6,undefined,31,27,17,20,23,40,72,7,61,15,80,14,23,9,17,undefined,19,25,46,-1,-1,19,113,26,37,7,28,undefined
27/03/2020,0,21,10,50,34,43,46,4,16,12,5,4,10,-1,14,-1,16,7,5,13,11,-1,94,15,51,15,49,9,20,10,22,11,undefined,-1,2,29,8,1,undefined,1,9,4,3,2,19,18,10,36,11,59,7,14,10,11,undefined,9,6,11,-1,-1,9,65,36,15,4,8,undefined
27/03/2020,1,6,9,31,15,35,24,1,2,5,2,3,5,-1,10,-1,10,13,7,13,6,-1,59,7,26,35,45,2,16,2,8,6,undefined,-1,-1,9,2,5,undefined,11,4,2,-1,-1,15,51,5,19,1,68,1,9,6,7,undefined,13,-1,19,-1,-1,15,66,32,11,4,7,undefined
27/03/2020,2,3,4,36,11,47,16,9,1,6,7,1,4,-1,7,-1,2,9,2,2,2,-1,70,13,12,4,30,5,16,1,9,6,undefined,-1,3,19,4,3,undefined,-1,-1,2,1,3,13,27,4,26,7,60,7,11,4,5,undefined,1,1,10,-1,-1,4,57,28,6,1,8,undefined
27/03/2020,3,6,3,16,7,31,11,4,1,2,-1,1,4,-1,4,-1,12,14,-1,1,3,-1,32,17,13,12,20,6,23,2,7,13,undefined,-1,-1,10,7,5,undefined,8,6,2,1,-1,10,22,8,24,10,52,2,7,1,2,undefined,1,4,16,-1,-1,5,30,9,5,1,9,undefined
27/03/2020,4,5,7,10,15,66,21,14,1,1,-1,-1,2,-1,6,-1,3,11,1,1,4,-1,41,7,9,32,15,3,57,3,5,9,undefined,-1,1,16,1,7,undefined,4,3,2,1,-1,5,53,7,16,3,24,6,2,3,-1,undefined,9,-1,8,-1,-1,11,30,11,9,1,8,undefined
27/03/2020,5,12,9,41,57,108,122,19,23,72,9,5,14,-1,37,-1,11,54,14,2,4,-1,110,24,144,66,43,8,81,6,13,19,undefined,-1,14,96,12,11,undefined,5,15,4,-1,1,30,158,5,33,31,33,11,11,9,14,undefined,14,22,47,-1,-1,19,90,5,30,16,15,undefined
27/03/2020,6,50,27,82,94,132,270,107,50,145,34,22,63,-1,65,-1,61,96,49,7,20,-1,262,59,332,198,96,19,130,35,31,36,undefined,-1,23,252,47,9,undefined,15,22,31,13,6,71,254,15,75,25,39,9,44,24,42,undefined,52,93,139,-1,-1,42,209,40,41,50,46,undefined
27/03/2020,7,68,82,71,154,189,262,132,110,269,95,27,100,-1,93,-1,140,188,102,22,19,62,450,148,465,336,144,54,175,65,40,41,undefined,-1,54,282,64,15,undefined,31,47,43,21,17,137,309,19,116,70,53,30,22,42,16,undefined,101,204,275,17,-1,69,209,25,124,94,107,undefined
27/03/2020,8,165,120,126,200,271,431,151,134,309,134,42,153,-1,143,-1,234,268,178,55,23,123,820,200,564,335,184,69,198,86,64,91,undefined,-1,59,395,124,39,undefined,88,150,49,27,15,168,464,36,236,93,75,57,50,77,22,undefined,128,278,344,33,-1,79,286,51,111,122,143,undefined
27/03/2020,9,265,208,175,306,228,260,111,83,222,80,29,104,-1,86,-1,289,221,133,67,39,107,682,139,361,257,271,82,153,62,76,86,undefined,-1,44,407,116,59,undefined,96,130,27,31,15,178,469,28,273,121,120,112,58,64,31,undefined,93,159,251,50,-1,118,254,43,164,81,108,undefined
27/03/2020,10,318,204,177,389,218,227,94,99,116,66,45,121,-1,95,-1,294,152,128,99,41,192,692,98,331,286,383,60,150,69,109,91,undefined,-1,49,320,124,59,undefined,73,101,47,40,22,232,455,31,318,146,145,140,71,102,22,undefined,139,115,206,39,-1,129,345,59,148,91,121,undefined
27/03/2020,11,439,308,265,444,216,327,80,124,125,71,26,109,-1,70,-1,392,215,111,128,67,244,733,115,309,246,408,101,191,76,139,103,undefined,-1,50,458,143,64,undefined,82,127,56,38,29,248,474,52,426,149,164,139,70,106,59,undefined,230,133,216,56,-1,172,452,41,229,113,147,undefined
27/03/2020,12,556,428,366,567,315,399,111,155,142,96,48,165,-1,103,-1,423,281,158,188,101,345,1038,182,515,319,605,140,245,112,187,137,undefined,-1,62,593,175,88,undefined,171,146,45,56,33,402,622,51,518,169,225,167,140,177,48,undefined,237,181,307,86,-1,163,587,65,345,108,189,undefined
27/03/2020,13,663,515,464,641,364,496,125,181,177,78,45,188,-1,136,-1,469,245,157,206,85,339,1144,166,456,372,497,125,218,91,225,148,undefined,-1,58,661,142,91,undefined,122,174,64,54,22,380,717,39,506,183,184,163,187,232,44,undefined,206,176,313,36,-1,200,650,91,327,117,185,undefined
27/03/2020,14,683,443,402,668,331,501,137,136,184,69,36,137,-1,150,-1,376,188,146,233,89,303,1157,122,494,418,461,106,217,113,229,113,undefined,-1,45,617,165,78,undefined,90,220,67,39,20,436,652,29,484,157,135,215,160,202,56,undefined,216,147,276,54,-1,209,637,124,282,113,199,undefined
27/03/2020,15,657,445,466,619,334,543,118,131,235,70,39,149,-1,163,-1,356,139,112,224,64,286,1218,136,639,390,308,76,208,113,203,125,undefined,-1,58,566,97,94,undefined,80,98,70,42,30,374,612,41,625,136,114,169,112,153,53,undefined,176,177,302,121,-1,233,799,117,253,122,230,undefined
27/03/2020,16,729,391,512,655,371,565,158,172,309,92,64,184,-1,192,-1,331,176,147,207,89,337,1254,148,714,456,260,75,316,115,177,114,undefined,-1,48,656,119,57,undefined,63,88,73,33,39,332,694,37,612,89,76,148,70,187,49,undefined,190,238,359,102,-1,210,746,79,248,104,215,undefined
27/03/2020,17,617,372,519,560,430,604,208,186,354,121,61,244,-1,184,-1,246,183,167,228,82,358,1386,196,798,569,244,74,321,143,195,99,undefined,-1,79,842,114,45,undefined,44,126,50,20,32,363,685,28,565,81,104,133,98,181,39,undefined,214,276,414,136,-1,210,751,107,201,118,260,undefined
27/03/2020,18,481,301,480,439,291,455,198,174,227,77,93,303,-1,142,-1,163,95,86,200,71,304,1201,120,495,445,229,66,184,172,148,96,undefined,-1,42,616,75,52,undefined,19,75,45,24,31,293,485,23,456,92,73,125,108,138,58,undefined,182,160,269,100,-1,190,752,125,208,79,199,undefined
27/03/2020,19,303,156,420,295,251,328,99,160,102,52,102,286,-1,89,-1,131,56,36,154,51,246,924,84,275,311,162,53,148,137,146,127,undefined,-1,26,465,38,58,undefined,8,40,47,20,28,219,376,26,232,54,89,167,47,117,39,undefined,144,96,149,16,-1,123,527,105,113,52,153,undefined
27/03/2020,20,111,82,277,189,218,221,60,80,57,27,65,194,-1,63,-1,80,46,30,144,40,164,539,60,222,176,153,37,132,61,120,141,undefined,-1,22,279,49,52,undefined,9,36,41,25,16,158,292,29,174,55,81,74,58,88,41,undefined,94,44,95,-1,-1,76,454,106,45,45,90,undefined
27/03/2020,21,152,67,276,176,134,197,34,65,54,20,36,119,-1,52,-1,41,30,14,74,32,156,422,42,222,115,119,52,83,41,66,130,undefined,-1,15,243,30,37,undefined,7,20,25,13,10,131,228,18,132,38,84,50,41,54,29,undefined,64,39,108,-1,-1,49,337,122,66,32,75,undefined
27/03/2020,22,69,30,184,102,128,139,27,22,46,31,37,95,-1,52,-1,35,44,22,45,20,32,367,35,149,72,102,20,77,25,37,92,undefined,-1,15,146,24,14,undefined,5,5,12,13,6,58,201,14,98,32,69,23,41,20,35,undefined,51,46,95,-1,-1,47,259,76,49,9,58,undefined
27/03/2020,23,50,32,116,73,105,114,24,17,32,8,11,62,-1,44,-1,19,11,7,94,12,-1,255,31,104,54,106,9,47,24,28,36,undefined,-1,1,102,8,6,undefined,2,5,12,8,4,43,124,4,65,10,95,9,21,15,12,undefined,11,28,51,-1,-1,29,147,57,47,10,36,undefined
28/03/2020,0,19,15,54,61,64,67,23,10,7,1,1,36,-1,20,-1,18,24,6,71,5,-1,133,12,39,26,70,17,37,15,23,41,undefined,-1,6,58,12,9,undefined,6,6,12,10,7,29,114,2,51,13,58,10,11,12,14,undefined,8,6,27,-1,-1,19,97,38,14,3,17,undefined
28/03/2020,1,15,6,39,33,56,47,12,5,10,6,4,16,-1,4,-1,9,11,-1,15,5,-1,111,9,37,35,72,3,36,15,15,13,undefined,-1,3,51,4,9,undefined,7,4,2,-1,2,14,55,-1,34,9,53,7,18,10,5,undefined,7,9,14,-1,-1,8,60,33,11,-1,10,undefined
28/03/2020,2,19,9,52,23,52,18,2,7,4,2,1,19,-1,3,-1,4,4,2,9,9,-1,89,17,13,20,34,10,35,13,10,5,undefined,-1,-1,22,2,-1,undefined,-1,2,-1,-1,-1,20,65,5,30,9,50,5,23,5,5,undefined,6,12,7,-1,-1,18,61,18,10,-1,9,undefined
28/03/2020,3,28,11,42,22,40,22,14,8,3,2,7,6,-1,7,-1,7,5,2,5,2,-1,91,25,15,28,36,2,49,-1,12,2,undefined,-1,-1,22,1,6,undefined,1,1,3,3,-1,4,41,2,16,8,43,-1,55,5,12,undefined,1,12,9,-1,-1,10,28,19,15,5,5,undefined
28/03/2020,4,15,7,8,12,26,17,5,2,1,-1,1,4,-1,7,-1,4,9,4,3,8,-1,41,4,14,11,51,6,24,1,14,13,undefined,-1,3,15,2,7,undefined,2,5,1,1,1,5,48,-1,27,13,29,5,9,1,2,undefined,-1,1,15,-1,-1,5,37,8,16,-1,13,undefined
28/03/2020,5,2,100,18,39,33,41,18,8,13,16,2,6,-1,14,-1,20,28,6,8,3,-1,87,8,41,42,41,8,26,10,1,1,undefined,-1,3,43,10,8,undefined,4,7,4,1,-1,19,97,3,13,23,30,8,9,2,-1,undefined,5,3,9,-1,-1,6,38,8,18,4,11,undefined
28/03/2020,6,19,24,26,38,52,91,31,24,22,8,7,13,-1,30,-1,12,50,19,3,6,-1,129,22,119,62,92,19,40,20,13,20,undefined,-1,25,112,16,-1,undefined,9,16,6,2,1,36,99,2,51,49,59,7,12,8,6,undefined,26,13,39,-1,-1,18,85,36,21,18,30,undefined
28/03/2020,7,44,32,46,49,64,152,62,48,32,13,13,45,-1,46,-1,28,69,18,9,8,32,269,20,106,95,132,37,44,30,9,29,undefined,-1,15,172,22,3,undefined,10,15,17,8,4,45,109,13,70,74,51,17,28,18,27,undefined,49,26,63,2,-1,33,147,45,21,22,29,undefined
28/03/2020,8,117,46,78,103,80,138,116,92,46,28,42,82,-1,59,-1,62,49,31,12,7,45,309,31,140,207,194,86,59,56,27,45,undefined,-1,27,260,34,35,undefined,21,30,21,25,16,71,177,9,86,121,102,37,54,19,17,undefined,42,43,64,18,-1,70,130,28,36,38,54,undefined
28/03/2020,9,183,152,120,202,133,199,160,169,46,35,54,152,-1,91,-1,104,92,52,42,34,82,395,26,186,278,327,103,111,96,42,37,undefined,-1,40,367,35,32,undefined,22,46,20,13,9,140,224,17,222,200,125,126,65,48,16,undefined,56,49,79,26,-1,101,233,34,97,39,68,undefined
28/03/2020,10,382,245,202,274,202,193,185,172,84,33,59,191,-1,66,-1,182,89,73,74,45,185,561,57,231,359,486,174,181,125,88,144,undefined,-1,44,460,55,60,undefined,29,56,34,32,25,181,357,17,284,246,172,171,72,69,53,undefined,108,69,133,56,-1,107,361,75,155,58,115,undefined
28/03/2020,11,470,361,243,345,226,339,203,194,91,38,72,236,-1,123,-1,217,88,68,140,55,210,727,53,215,420,547,140,175,135,115,120,undefined,-1,47,580,77,62,undefined,27,53,42,39,20,252,414,17,389,243,192,167,112,111,43,undefined,119,74,170,70,-1,158,511,86,166,35,150,undefined
28/03/2020,12,551,432,333,430,303,327,205,242,84,45,77,181,-1,103,-1,247,84,86,171,63,196,800,56,295,432,587,124,182,154,123,123,undefined,-1,30,647,50,103,undefined,34,49,43,32,18,271,403,39,392,255,230,190,113,116,28,undefined,143,101,192,81,-1,159,559,95,200,46,132,undefined
28/03/2020,13,615,458,430,462,314,385,187,161,95,37,88,239,-1,127,-1,236,90,76,232,52,282,981,66,334,442,585,134,214,166,163,154,undefined,-1,44,621,57,69,undefined,21,53,50,32,16,347,492,24,426,242,197,178,105,154,51,undefined,178,89,191,62,-1,225,590,101,214,67,202,undefined
28/03/2020,14,774,457,461,583,337,418,173,174,127,39,68,212,-1,121,-1,184,79,66,227,42,255,1143,71,317,506,514,128,195,151,171,101,undefined,-1,59,699,70,65,undefined,29,50,41,44,13,292,553,23,514,217,171,159,97,159,57,undefined,197,93,203,60,-1,168,695,120,237,68,186,undefined
28/03/2020,15,713,392,499,512,306,399,172,199,72,30,58,217,-1,139,-1,212,66,41,260,56,244,1006,64,324,493,352,111,175,164,153,139,undefined,-1,39,654,53,63,undefined,27,46,45,24,19,296,474,21,504,207,107,189,74,140,42,undefined,187,61,198,73,-1,145,669,122,190,62,171,undefined
28/03/2020,16,756,410,485,458,319,363,155,150,47,39,72,178,-1,116,-1,167,77,66,224,63,262,988,68,279,423,249,66,213,182,171,160,undefined,-1,53,634,55,47,undefined,25,53,43,10,24,323,446,26,474,140,88,163,87,184,40,undefined,141,84,170,71,-1,151,678,120,138,57,177,undefined
28/03/2020,17,517,300,422,378,301,411,149,169,55,29,78,211,-1,113,-1,102,63,19,244,58,239,986,75,294,427,201,54,192,130,135,141,undefined,-1,59,601,39,53,undefined,29,36,42,19,33,282,402,20,412,87,74,129,91,137,40,undefined,105,87,177,85,-1,132,564,96,153,43,170,undefined
28/03/2020,18,356,187,431,275,243,290,120,149,51,36,78,251,-1,84,-1,95,47,21,199,65,238,868,59,227,334,205,57,128,141,121,105,undefined,-1,33,565,22,66,undefined,26,51,34,16,19,228,338,29,283,91,69,80,90,96,46,undefined,119,48,162,72,-1,127,577,117,98,40,111,undefined
28/03/2020,19,211,75,338,241,189,248,95,147,51,40,107,309,-1,75,-1,82,31,33,139,44,166,898,62,203,216,152,46,115,119,102,118,undefined,-1,40,367,30,54,undefined,23,27,43,22,23,152,287,28,265,45,85,88,82,79,50,undefined,137,93,136,16,-1,116,549,132,91,49,108,undefined
28/03/2020,20,105,46,283,167,163,164,45,100,45,41,76,210,-1,44,-1,45,27,19,112,34,158,482,45,168,163,182,31,68,48,116,137,undefined,-1,17,291,17,49,undefined,6,27,27,13,7,85,220,13,204,43,63,76,84,50,44,undefined,87,70,94,-1,-1,82,419,111,69,23,66,undefined
28/03/2020,21,88,41,221,136,165,155,26,48,33,40,45,133,-1,53,-1,48,25,3,48,28,90,389,58,137,123,118,37,73,43,69,69,undefined,-1,14,181,25,45,undefined,2,12,26,14,5,89,161,13,189,32,58,36,29,31,26,undefined,58,36,57,-1,-1,43,280,84,49,10,65,undefined
28/03/2020,22,39,31,132,84,79,106,18,21,23,23,34,108,-1,31,-1,32,23,11,58,33,8,314,42,166,71,94,31,42,31,41,50,undefined,-1,11,125,7,13,undefined,8,17,16,8,5,61,122,10,124,40,72,29,21,25,17,undefined,54,42,94,-1,-1,36,253,62,48,11,23,undefined
28/03/2020,23,47,22,116,81,73,67,6,16,19,15,43,70,-1,35,-1,16,14,9,25,14,-1,206,19,70,60,70,24,38,21,30,48,undefined,-1,3,85,13,8,undefined,9,7,20,14,13,36,142,5,90,23,65,8,18,22,24,undefined,24,32,37,-1,-1,21,174,42,55,4,41,undefined
29/03/2020,0,17,15,52,37,48,51,17,10,4,4,7,36,-1,13,-1,13,28,4,14,14,-1,108,18,42,31,66,15,26,12,17,30,undefined,-1,-1,56,1,4,undefined,2,6,3,6,-1,21,65,16,76,16,67,2,24,8,9,undefined,12,11,26,-1,-1,13,97,41,31,2,12,undefined
29/03/2020,1,11,17,35,25,31,20,5,10,7,2,6,22,-1,14,-1,8,3,-1,6,7,-1,57,7,35,41,52,13,22,1,23,18,undefined,-1,3,28,-1,3,undefined,1,2,3,3,2,16,47,3,41,12,63,-1,1,9,4,undefined,16,6,12,-1,-1,10,73,30,14,2,17,undefined
29/03/2020,2,2,3,31,19,31,7,9,1,7,3,-1,7,-1,11,-1,4,2,1,10,7,-1,61,22,23,18,58,9,28,2,12,10,undefined,-1,5,17,2,4,undefined,-1,2,-1,-1,1,5,44,2,32,9,44,4,11,9,9,undefined,4,14,10,-1,-1,14,71,13,8,-1,6,undefined
29/03/2020,3,6,6,20,23,49,6,22,2,2,4,4,6,-1,4,-1,4,5,1,-1,1,-1,50,26,21,12,18,4,32,3,4,5,undefined,-1,1,11,5,2,undefined,3,6,2,-1,-1,3,38,-1,22,8,25,1,12,4,-1,undefined,4,4,6,-1,-1,4,33,19,11,1,3,undefined
29/03/2020,4,5,7,16,29,27,7,10,3,3,2,-1,6,-1,5,-1,10,5,-1,2,1,-1,44,16,33,16,20,1,7,5,10,13,undefined,-1,2,9,5,10,undefined,-1,4,3,-1,-1,7,46,-1,15,8,17,8,4,2,-1,undefined,1,2,10,-1,-1,4,29,9,4,-1,8,undefined
29/03/2020,5,3,7,26,25,41,31,4,2,8,1,3,3,-1,15,-1,12,7,5,3,-1,-1,73,18,26,27,18,10,39,2,8,4,undefined,-1,3,23,5,3,undefined,3,9,3,1,1,26,77,-1,14,26,22,5,2,2,3,undefined,1,-1,13,-1,-1,4,21,11,10,3,16,undefined
29/03/2020,6,14,14,20,56,52,47,16,8,13,2,-1,13,-1,22,-1,13,16,8,2,2,-1,119,18,74,40,45,14,51,11,13,2,undefined,-1,9,64,14,1,undefined,2,7,4,-1,-1,45,110,1,30,9,32,7,9,6,2,undefined,8,9,23,-1,-1,8,38,8,14,13,24,undefined
29/03/2020,7,29,12,35,63,66,76,45,45,20,8,19,51,-1,30,-1,14,23,12,7,4,21,213,18,87,125,67,16,32,40,15,19,undefined,-1,15,131,18,7,undefined,1,8,8,7,5,47,124,6,35,28,32,16,11,9,8,undefined,14,21,40,4,-1,19,69,5,18,21,27,undefined
29/03/2020,8,42,45,62,66,71,68,96,101,29,10,43,120,-1,30,-1,20,63,14,7,8,22,225,24,85,221,166,44,68,75,22,48,undefined,-1,24,256,22,34,undefined,5,17,18,20,17,49,90,5,62,62,60,30,19,14,10,undefined,35,24,62,8,-1,39,150,17,21,30,36,undefined
29/03/2020,9,132,89,61,125,95,163,170,140,30,17,64,157,-1,63,-1,70,67,29,15,10,53,372,46,112,350,278,88,70,84,37,77,undefined,-1,24,397,25,46,undefined,11,30,17,22,16,83,151,9,100,115,136,76,29,39,8,undefined,35,44,68,27,-1,61,209,40,30,47,56,undefined
29/03/2020,10,279,140,121,180,159,157,195,171,41,15,48,161,-1,69,-1,84,56,34,64,30,108,478,53,179,376,425,95,118,112,65,116,undefined,-1,38,484,34,48,undefined,10,46,31,20,18,112,214,14,178,139,157,146,121,64,17,undefined,53,51,93,43,-1,98,284,62,87,53,84,undefined
29/03/2020,11,423,253,217,260,194,236,231,199,45,33,60,203,-1,88,-1,108,55,54,108,27,182,621,38,209,506,468,109,140,130,109,65,undefined,-1,37,550,32,61,undefined,17,23,39,33,34,171,285,23,225,155,141,136,86,106,25,undefined,106,60,135,94,-1,109,389,67,120,48,135,undefined
29/03/2020,12,467,339,309,332,252,307,210,191,64,24,88,214,-1,93,-1,158,56,49,169,69,222,823,79,242,420,469,137,140,125,131,125,undefined,-1,49,589,44,63,undefined,22,50,24,23,13,201,366,16,252,198,178,217,94,152,21,undefined,119,94,148,78,-1,138,438,83,137,44,140,undefined
29/03/2020,13,568,401,350,374,290,303,183,170,56,46,58,178,-1,108,-1,152,77,46,168,59,282,760,54,259,442,501,132,178,138,150,128,undefined,-1,47,475,58,82,undefined,20,53,40,14,10,281,384,24,330,187,205,134,107,133,24,undefined,141,84,163,72,-1,147,495,99,191,44,142,undefined
29/03/2020,14,484,387,348,408,243,333,131,105,51,36,44,123,-1,89,-1,169,54,28,165,57,244,737,308,216,306,449,90,120,110,123,139,undefined,-1,39,347,53,44,undefined,30,27,45,37,10,261,400,17,338,189,154,167,100,130,21,undefined,142,82,143,68,-1,87,556,87,175,40,135,undefined
29/03/2020,15,353,326,225,284,111,317,29,60,18,18,3,23,-1,41,-1,79,40,27,134,30,141,652,359,258,127,222,41,70,25,81,96,undefined,-1,15,174,41,25,undefined,7,25,13,6,4,139,238,15,185,95,58,108,70,91,16,undefined,89,40,112,10,-1,60,417,61,111,12,36,undefined
29/03/2020,16,265,274,215,232,106,278,14,46,15,19,4,41,-1,59,-1,74,28,15,108,33,135,554,73,225,108,150,41,61,29,98,50,undefined,-1,7,136,31,9,undefined,2,16,16,5,6,155,213,8,203,69,36,84,78,86,14,undefined,74,45,102,19,-1,74,418,83,101,12,63,undefined
29/03/2020,17,321,195,318,224,144,217,59,81,37,26,44,129,-1,62,-1,50,24,17,113,63,156,571,42,179,183,173,46,105,53,91,71,undefined,-1,23,273,30,27,undefined,19,37,34,22,18,136,196,18,271,80,63,82,77,63,22,undefined,117,58,151,56,-1,106,476,64,118,40,80,undefined
29/03/2020,18,242,149,282,203,189,267,100,118,51,17,66,242,-1,92,-1,72,38,12,150,58,182,645,38,173,204,167,41,85,99,64,80,undefined,-1,25,310,23,54,undefined,3,37,50,32,25,174,234,35,245,56,84,55,64,79,39,undefined,107,37,124,65,-1,118,495,101,73,33,102,undefined
29/03/2020,19,164,81,250,160,185,228,67,107,52,31,101,278,-1,58,-1,55,33,15,93,37,173,711,46,196,184,176,25,108,79,94,81,undefined,-1,27,316,23,42,undefined,3,19,52,29,27,127,180,18,199,42,87,62,54,54,42,undefined,89,67,125,25,-1,105,405,107,73,33,75,undefined
29/03/2020,20,121,64,169,119,151,163,30,66,44,31,58,171,-1,34,-1,47,20,12,76,13,142,424,55,168,118,153,29,73,49,59,54,undefined,-1,23,183,27,43,undefined,5,24,36,18,15,73,137,14,122,37,93,41,54,34,25,undefined,86,28,74,-1,-1,55,420,89,60,27,56,undefined
29/03/2020,21,87,25,181,94,96,128,24,43,26,15,50,116,-1,31,-1,24,27,11,36,32,79,301,25,122,91,110,26,51,30,39,75,undefined,-1,11,143,25,22,undefined,11,9,30,11,7,64,158,13,109,29,58,21,36,22,27,undefined,62,34,53,-1,-1,49,232,69,47,17,38,undefined
29/03/2020,22,45,25,92,61,56,68,15,32,12,14,30,76,-1,26,-1,18,18,3,2,20,21,199,54,97,45,96,14,30,17,33,54,undefined,-1,-1,59,10,9,undefined,3,5,10,11,7,64,92,5,88,18,98,11,35,22,11,undefined,42,20,53,-1,-1,21,187,60,48,14,48,undefined
29/03/2020,23,23,15,76,41,69,38,3,14,15,10,4,32,-1,12,-1,17,19,3,4,13,-1,131,23,61,51,62,4,23,5,18,64,undefined,-1,3,51,5,9,undefined,3,10,13,2,3,32,69,8,69,10,71,8,21,8,14,undefined,17,13,30,-1,-1,16,181,48,19,4,22,undefined
30/03/2020,0,17,13,41,26,41,35,2,7,9,7,12,21,-1,15,-1,6,4,1,2,10,-1,65,25,58,11,53,3,26,6,20,30,undefined,-1,-1,29,6,5,undefined,4,7,4,1,2,19,37,3,30,1,42,2,13,2,8,undefined,6,16,8,-1,-1,15,105,49,15,3,9,undefined
30/03/2020,1,13,6,55,11,13,42,2,4,7,-1,2,7,-1,5,-1,4,7,2,-1,4,-1,59,8,17,33,46,3,12,6,7,16,undefined,-1,-1,16,3,1,undefined,-1,5,7,2,2,5,31,7,20,4,55,-1,10,7,7,undefined,10,1,10,-1,-1,10,51,21,8,2,3,undefined
30/03/2020,2,10,10,25,7,21,13,7,-1,5,1,3,2,-1,8,-1,7,2,-1,1,2,-1,67,8,22,10,28,4,11,8,6,6,undefined,-1,2,14,2,5,undefined,-1,4,-1,-1,1,8,14,-1,27,3,29,3,15,3,2,undefined,3,-1,9,-1,-1,7,41,14,18,1,11,undefined
30/03/2020,3,1,7,13,9,27,7,2,2,2,2,-1,1,-1,3,-1,14,11,1,2,7,-1,56,9,7,25,19,-1,24,-1,4,8,undefined,-1,1,8,5,-1,undefined,-1,4,1,1,-1,5,20,1,17,-1,31,2,3,1,2,undefined,-1,4,5,-1,-1,5,19,14,14,4,7,undefined
30/03/2020,4,3,3,26,19,51,22,8,2,4,3,-1,2,-1,8,-1,9,7,2,10,7,-1,43,2,13,22,27,-1,54,1,13,7,undefined,-1,4,10,-1,4,undefined,1,6,13,3,1,21,43,4,12,3,9,8,7,1,1,undefined,3,12,7,-1,-1,5,27,9,18,-1,6,undefined
30/03/2020,5,14,16,30,37,92,131,15,14,50,4,2,11,-1,35,-1,12,61,16,4,-1,-1,96,37,150,59,27,6,86,14,7,20,undefined,-1,12,124,6,10,undefined,7,15,10,3,4,18,121,2,29,6,11,5,14,5,1,undefined,11,28,53,-1,-1,17,76,18,28,11,17,undefined
30/03/2020,6,44,36,64,65,106,268,72,53,133,20,19,38,-1,68,-1,58,113,44,8,7,-1,305,90,306,203,57,12,81,30,25,26,undefined,-1,33,277,40,3,undefined,23,20,23,3,1,50,195,10,73,17,35,9,49,16,36,undefined,69,81,146,-1,-1,29,202,45,48,53,50,undefined
30/03/2020,7,78,74,79,133,172,228,117,109,232,76,25,127,-1,83,-1,111,168,103,20,24,41,352,146,372,319,88,30,140,66,40,46,undefined,-1,31,296,79,13,undefined,38,49,35,21,22,127,304,11,128,46,33,28,27,35,19,undefined,56,163,228,3,-1,71,154,36,102,96,80,undefined
30/03/2020,8,153,117,120,184,254,331,160,113,278,108,42,164,-1,106,-1,187,255,161,53,48,73,601,207,514,316,124,36,160,73,52,51,undefined,-1,62,359,140,26,undefined,89,141,40,16,9,130,294,27,194,70,35,60,52,50,24,undefined,100,219,295,32,-1,73,220,29,112,111,121,undefined
30/03/2020,9,204,157,113,203,132,229,129,98,185,64,33,91,-1,90,-1,233,188,111,56,27,99,615,117,314,211,153,26,108,43,62,60,undefined,-1,43,293,100,42,undefined,62,102,27,18,15,153,354,24,206,41,52,72,68,59,19,undefined,108,100,197,38,-1,90,261,56,119,68,99,undefined
30/03/2020,10,266,206,152,291,174,228,112,74,108,49,39,114,-1,85,-1,204,174,113,84,75,160,658,105,311,203,146,38,161,76,90,59,undefined,-1,38,292,110,59,undefined,62,86,32,15,13,179,332,28,227,69,60,99,55,77,24,undefined,109,83,139,46,-1,98,303,39,126,77,142,undefined
30/03/2020,11,323,282,226,323,191,234,117,101,110,53,37,145,-1,82,-1,327,145,120,87,53,222,693,105,254,208,182,40,159,61,104,85,undefined,-1,37,400,118,38,undefined,75,110,60,18,13,197,332,20,293,89,76,129,46,98,43,undefined,133,94,158,70,-1,114,375,73,167,72,113,undefined
30/03/2020,12,433,400,332,460,250,344,113,122,107,40,26,156,-1,119,-1,372,224,136,137,85,249,953,149,385,271,320,53,203,93,151,119,undefined,-1,54,435,147,66,undefined,153,159,37,32,15,310,450,34,355,65,135,109,121,157,47,undefined,191,163,212,80,-1,145,475,84,225,78,146,undefined
30/03/2020,13,476,416,298,495,244,354,105,126,127,74,47,156,-1,129,-1,318,200,143,111,70,264,994,145,399,320,308,75,150,81,138,122,undefined,-1,55,530,154,68,undefined,119,105,63,52,16,298,487,41,426,106,93,165,101,174,44,undefined,197,123,223,71,-1,148,485,106,223,90,126,undefined
30/03/2020,14,434,355,336,485,229,441,88,115,138,47,33,152,-1,132,-1,335,161,110,150,67,249,906,126,429,331,226,65,190,86,146,110,undefined,-1,63,472,122,69,undefined,62,111,50,32,11,267,485,38,468,104,107,118,104,131,38,undefined,187,72,205,90,-1,163,570,103,239,80,156,undefined
30/03/2020,15,520,392,356,501,236,452,118,163,190,83,40,144,-1,127,-1,336,120,102,159,62,291,1097,119,473,343,212,64,188,112,123,108,undefined,-1,52,492,101,57,undefined,84,115,52,31,14,259,468,29,496,111,60,116,73,133,32,undefined,198,115,277,76,-1,174,548,98,247,63,155,undefined
30/03/2020,16,539,336,384,451,282,445,171,175,266,59,37,154,-1,142,-1,299,107,128,166,56,309,1196,152,604,375,218,70,222,122,144,92,undefined,-1,64,549,92,45,undefined,45,118,58,24,27,241,535,33,502,84,70,107,96,131,26,undefined,167,152,356,86,-1,184,599,132,181,104,175,undefined
30/03/2020,17,472,272,414,433,339,557,247,195,311,68,75,245,-1,174,-1,220,161,145,190,71,328,1263,149,621,499,235,79,275,153,123,34,undefined,-1,80,758,93,53,undefined,45,90,49,29,30,304,553,41,469,99,78,143,89,144,54,undefined,179,186,403,102,-1,165,654,144,210,113,226,undefined
30/03/2020,18,318,192,396,330,270,392,238,226,188,54,125,324,-1,123,-1,130,106,79,168,68,247,1018,123,414,407,183,70,195,145,120,72,undefined,-1,47,652,74,48,undefined,29,66,60,29,21,199,359,41,337,80,82,95,71,106,52,undefined,129,150,229,69,-1,156,560,125,109,100,153,undefined
30/03/2020,19,215,97,277,235,204,255,133,172,83,48,132,313,-1,81,-1,83,54,35,120,36,214,836,83,251,298,144,40,138,94,114,81,undefined,-1,26,437,35,36,undefined,20,42,29,27,15,163,291,32,228,54,65,77,66,64,49,undefined,88,91,130,21,-1,149,502,112,92,58,116,undefined
30/03/2020,20,96,45,216,134,135,184,60,96,62,37,74,198,-1,37,-1,62,25,22,1,43,136,571,61,198,137,112,52,96,35,77,70,undefined,-1,21,264,36,20,undefined,13,23,33,15,9,83,183,27,117,60,57,56,37,70,34,undefined,73,58,95,-1,-1,75,331,114,53,45,68,undefined
30/03/2020,21,56,52,178,93,101,164,35,40,37,28,58,191,-1,44,-1,36,42,9,-1,29,94,434,28,192,94,104,46,63,26,58,51,undefined,-1,12,161,24,29,undefined,18,19,20,5,3,44,160,9,96,38,95,33,28,33,20,undefined,43,32,70,-1,-1,39,275,78,45,35,31,undefined
30/03/2020,22,58,37,122,67,80,94,5,28,39,26,36,73,-1,26,-1,21,25,31,1,22,64,238,49,143,72,81,24,53,15,46,44,undefined,-1,16,88,16,13,undefined,10,15,15,12,5,42,71,6,88,24,74,29,27,29,20,undefined,23,33,62,-1,-1,57,181,69,28,19,62,undefined
30/03/2020,23,30,12,67,33,35,38,11,15,12,4,10,24,-1,8,-1,18,20,5,3,26,-1,123,25,67,87,58,13,39,12,30,16,undefined,-1,5,56,18,8,undefined,4,3,15,9,2,39,43,10,80,12,46,4,23,8,13,undefined,16,9,35,-1,-1,11,132,44,37,4,38,undefined
31/03/2020,0,9,8,46,15,18,23,3,5,8,4,7,15,-1,14,-1,3,9,1,-1,2,-1,79,13,31,11,47,11,12,4,19,23,undefined,-1,2,42,4,1,undefined,6,11,2,2,2,26,37,6,33,8,40,3,13,3,8,undefined,5,6,16,-1,-1,20,68,28,23,4,17,undefined
31/03/2020,1,8,11,31,5,10,28,-1,5,3,2,3,8,-1,-1,-1,14,15,-1,-1,7,-1,58,5,16,25,25,8,11,1,10,20,undefined,-1,5,11,3,1,undefined,5,1,-1,1,-1,11,12,1,35,9,33,1,11,6,4,undefined,5,6,26,-1,-1,19,40,49,8,2,15,undefined
31/03/2020,2,6,4,34,4,11,2,1,3,4,2,1,3,-1,2,-1,2,5,4,-1,4,-1,66,9,28,15,53,1,14,1,7,15,undefined,-1,2,9,6,1,undefined,4,2,-1,-1,-1,1,25,5,9,2,47,2,8,6,2,undefined,3,8,5,-1,-1,10,29,10,6,-1,5,undefined
31/03/2020,3,3,5,37,17,25,3,-1,5,4,1,2,3,-1,1,-1,17,2,1,2,10,-1,48,6,3,19,25,4,34,-1,17,4,undefined,-1,2,8,5,3,undefined,1,6,3,1,-1,12,15,3,20,13,31,2,6,1,2,undefined,4,1,8,-1,-1,11,24,15,8,1,5,undefined
31/03/2020,4,4,1,13,11,57,29,3,4,6,1,1,4,-1,4,-1,-1,6,4,-1,-1,-1,27,8,7,6,19,4,65,2,4,8,undefined,-1,1,13,1,7,undefined,7,5,6,1,1,8,30,2,20,8,24,8,6,3,-1,undefined,1,4,4,-1,-1,10,17,10,3,-1,11,undefined
31/03/2020,5,18,9,33,38,84,99,22,20,63,8,3,11,-1,32,-1,11,62,5,3,1,-1,69,22,131,66,39,5,86,12,20,17,undefined,-1,3,90,5,8,undefined,10,9,18,5,3,25,104,8,25,9,12,8,25,4,2,undefined,9,28,51,-1,-1,14,67,11,33,12,17,undefined
31/03/2020,6,50,14,79,70,98,262,75,45,131,15,19,39,-1,71,-1,45,86,41,2,5,-1,298,74,321,177,76,32,121,46,36,52,undefined,-1,18,246,37,7,undefined,-1,19,26,6,9,62,181,14,66,29,39,10,80,14,29,undefined,64,89,132,-1,-1,39,149,49,43,32,56,undefined
31/03/2020,7,81,70,70,105,181,272,137,102,200,64,44,121,-1,101,-1,101,161,76,28,15,49,415,120,327,291,130,43,197,65,27,39,undefined,-1,45,330,55,23,undefined,41,58,31,16,15,116,252,7,134,72,74,41,49,31,18,undefined,77,160,221,2,-1,56,151,46,76,112,93,undefined
31/03/2020,8,160,106,98,193,175,352,151,128,245,93,47,193,-1,111,-1,189,218,141,38,31,97,584,198,440,323,198,67,183,103,62,63,undefined,-1,59,424,121,39,undefined,62,135,31,30,15,136,278,29,193,111,60,59,78,62,27,undefined,119,197,277,28,-1,90,235,35,95,97,126,undefined
31/03/2020,9,217,136,107,213,162,243,113,95,142,69,45,126,-1,82,-1,268,131,115,53,35,88,548,109,256,216,247,59,121,74,64,62,undefined,-1,45,346,89,52,undefined,61,75,30,27,19,132,312,25,188,87,80,63,86,53,21,undefined,70,29,156,32,-1,74,222,46,135,73,86,undefined
31/03/2020,10,240,156,174,267,166,191,106,93,73,51,42,115,-1,85,-1,235,180,111,61,37,111,612,96,220,207,289,99,160,90,88,90,undefined,-1,60,345,96,58,undefined,60,130,33,9,14,143,333,30,257,119,101,67,83,89,38,undefined,93,69,132,50,-1,113,308,60,131,58,117,undefined
31/03/2020,11,280,258,177,320,177,203,119,120,92,65,47,166,-1,71,-1,243,167,92,119,55,129,641,119,247,226,346,83,159,77,128,83,undefined,-1,48,401,105,53,undefined,64,117,53,38,27,211,299,22,303,130,120,72,87,113,46,undefined,96,96,153,49,-1,133,421,67,180,55,102,undefined
31/03/2020,12,369,339,282,379,237,283,125,174,137,59,38,197,-1,102,-1,292,196,96,129,101,247,888,148,335,329,490,114,169,87,104,129,undefined,-1,42,467,117,92,undefined,113,156,56,22,17,285,387,36,368,172,163,118,96,139,42,undefined,181,57,208,76,-1,154,444,82,264,68,141,undefined
31/03/2020,13,463,365,280,411,242,319,132,153,98,75,45,154,-1,94,-1,312,194,126,178,90,207,856,164,350,312,470,94,196,99,137,132,undefined,-1,40,585,163,76,undefined,88,134,52,34,13,315,420,15,355,173,158,122,102,162,35,undefined,145,71,232,60,-1,147,570,96,225,78,147,undefined
31/03/2020,14,421,332,351,459,224,326,127,122,136,67,39,133,-1,91,-1,266,159,103,164,65,213,927,115,405,317,471,72,189,102,155,88,undefined,-1,32,434,102,50,undefined,43,119,47,18,6,301,434,21,340,148,99,75,118,142,48,undefined,156,93,217,53,-1,174,579,113,208,67,158,undefined
31/03/2020,15,519,308,357,431,260,338,114,170,193,48,46,199,-1,121,-1,298,112,76,161,54,265,1007,103,486,385,259,87,233,111,128,99,undefined,-1,48,515,116,71,undefined,45,91,31,11,11,292,415,15,389,129,79,78,123,148,44,undefined,155,94,215,72,-1,178,631,76,178,57,175,undefined
31/03/2020,16,376,272,343,385,279,409,175,175,210,62,57,189,-1,140,-1,264,124,99,169,56,208,1179,143,539,385,237,62,227,100,133,94,undefined,-1,35,565,77,63,undefined,34,101,40,22,26,265,439,22,409,109,80,92,98,158,36,undefined,151,146,309,68,-1,163,708,105,161,95,195,undefined
31/03/2020,17,396,237,383,371,328,499,236,221,269,52,79,245,-1,156,-1,188,135,144,151,65,281,1202,157,550,458,206,62,244,139,123,105,undefined,-1,54,747,70,57,undefined,36,117,67,26,31,234,490,35,416,72,100,89,113,129,42,undefined,188,155,368,68,-1,186,586,131,154,115,213,undefined
31/03/2020,18,288,153,294,270,280,314,240,242,165,64,101,337,-1,119,-1,143,98,47,121,65,246,998,108,395,457,182,70,211,151,100,88,undefined,-1,40,661,62,39,undefined,20,38,55,22,22,204,417,42,275,82,82,70,74,94,42,undefined,148,122,223,66,-1,136,553,130,115,76,134,undefined
31/03/2020,19,244,81,246,227,199,245,163,211,86,61,158,379,-1,81,-1,100,47,31,111,42,196,734,78,269,336,162,54,133,90,88,115,undefined,-1,27,469,42,34,undefined,16,35,49,28,23,133,254,20,212,58,62,70,56,71,44,undefined,121,78,148,10,-1,82,479,127,104,73,115,undefined
31/03/2020,20,84,40,199,107,149,143,46,83,60,43,66,193,-1,40,-1,36,19,19,16,32,148,534,62,206,173,139,35,123,47,68,74,undefined,-1,21,250,42,18,undefined,11,23,37,26,10,72,144,23,160,54,80,48,23,46,47,undefined,71,51,112,-1,-1,47,336,73,74,40,61,undefined
31/03/2020,21,69,48,94,90,105,128,19,42,35,38,51,163,-1,39,-1,42,10,14,-1,23,57,386,54,142,97,107,21,80,18,43,45,undefined,-1,9,169,20,11,undefined,10,12,20,13,6,53,126,4,136,41,84,37,25,37,21,undefined,51,43,74,-1,-1,53,279,71,63,27,42,undefined
31/03/2020,22,39,30,126,72,81,75,9,26,42,11,27,81,-1,29,-1,27,31,20,-1,9,52,209,32,121,48,62,15,52,15,26,42,undefined,-1,10,69,18,5,undefined,7,7,15,5,1,56,73,7,77,19,68,11,15,23,30,undefined,34,20,52,-1,-1,47,216,82,41,14,47,undefined
31/03/2020,23,19,10,54,34,42,41,4,21,14,12,17,44,-1,16,-1,16,13,2,-1,4,15,73,17,88,37,65,21,21,6,24,39,undefined,-1,10,50,16,8,undefined,5,8,21,8,2,34,46,6,39,22,70,3,16,10,19,undefined,26,12,42,-1,-1,13,101,42,18,7,30,undefined


==> Figures/Australia/big/March_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/03/2021,0,41,35,na,60,125,92,6,19,6,8,7,17,na,36,na,44,16,10,48,25,129,109,36,87,73,66,8,36,8,132,42,undefined,na,2,na,10,28,undefined,6,1,16,7,4,50,140,6,81,6,49,15,17,25,8,undefined,28,14,50,35,na,32,176,52,na,2,41,na,na,na,na,5,5,13,43,4,1,undefined,undefined
01/03/2021,1,19,20,na,59,64,58,4,16,2,8,1,10,na,27,na,20,8,1,71,11,68,72,16,56,59,62,3,30,6,105,5,undefined,na,2,na,4,4,undefined,2,3,2,na,na,28,123,5,57,5,52,3,6,21,3,undefined,8,11,29,29,na,21,91,19,na,4,22,na,na,na,na,8,5,14,108,1,na,undefined,undefined
01/03/2021,2,10,22,na,23,29,41,11,10,1,na,5,12,na,12,na,4,6,na,14,4,64,42,8,26,23,42,6,24,4,41,5,undefined,na,6,na,na,3,undefined,na,6,2,2,na,6,53,na,17,11,28,3,18,13,4,undefined,12,3,31,8,na,11,76,19,na,2,11,na,na,na,na,7,15,11,11,2,na,undefined,undefined
01/03/2021,3,23,11,na,12,54,63,18,na,1,2,2,5,na,23,na,17,8,3,20,10,32,30,8,19,42,11,4,46,7,46,7,undefined,na,na,na,5,3,undefined,na,2,na,na,na,9,56,na,29,6,36,3,7,2,2,undefined,6,7,14,16,na,22,45,12,na,na,2,na,na,na,na,7,10,11,13,2,na,undefined,undefined
01/03/2021,4,11,13,na,28,60,36,11,2,na,na,4,5,na,21,na,16,8,3,16,11,23,64,7,11,49,16,6,51,na,43,10,undefined,na,1,na,4,11,undefined,5,5,2,na,na,41,34,1,25,3,33,5,15,6,1,undefined,3,na,16,10,na,5,40,11,na,2,11,na,na,na,na,11,2,1,9,4,1,undefined,undefined
01/03/2021,5,22,5,na,43,85,143,27,18,21,2,9,24,na,58,na,14,47,16,9,9,24,123,20,106,71,38,1,69,6,45,11,undefined,na,8,na,20,8,undefined,6,19,16,5,3,33,165,na,47,6,23,7,29,20,3,undefined,19,33,59,16,na,29,98,11,na,10,22,na,na,na,na,6,1,24,21,24,1,undefined,undefined
01/03/2021,6,66,35,na,131,251,327,88,46,107,19,20,75,na,136,na,53,92,57,23,23,27,370,86,317,293,96,23,230,28,52,22,undefined,na,18,na,46,7,undefined,21,53,86,12,9,42,372,10,125,24,39,14,70,20,9,undefined,69,103,182,70,na,45,279,39,na,41,69,na,3,4,4,16,4,56,36,39,26,undefined,undefined
01/03/2021,7,117,93,na,244,621,588,234,182,322,54,50,157,na,226,na,146,300,207,30,31,55,635,228,682,520,157,40,499,64,68,50,undefined,na,29,na,105,21,undefined,89,110,86,26,20,145,593,29,201,71,39,41,94,97,36,undefined,82,225,446,174,na,143,283,58,na,130,130,na,171,110,124,23,36,125,68,70,70,undefined,undefined
01/03/2021,8,324,183,na,497,1000,1184,380,266,722,116,42,233,na,397,na,364,637,483,70,65,152,1130,484,1214,769,255,73,1073,73,101,73,undefined,na,36,na,268,74,undefined,164,253,246,237,53,269,1193,77,395,96,55,110,104,228,108,undefined,179,466,949,520,na,392,518,100,na,421,291,na,467,192,213,na,42,309,144,58,145,undefined,undefined
01/03/2021,9,418,254,na,615,802,645,168,181,379,98,36,164,na,259,na,490,403,351,117,48,127,1006,258,710,507,308,62,599,70,141,99,undefined,na,31,na,295,71,undefined,139,201,270,182,41,288,1184,72,480,118,89,156,205,205,90,undefined,176,311,613,603,na,399,515,114,na,345,237,na,463,263,196,na,87,189,194,46,129,undefined,undefined
01/03/2021,10,611,422,na,885,830,491,90,180,178,49,39,139,na,179,na,591,331,242,152,96,219,951,210,503,399,323,65,692,66,219,69,undefined,na,35,na,209,75,undefined,105,237,391,198,66,301,1355,63,571,116,99,235,121,206,127,undefined,205,182,403,699,na,434,561,210,na,284,240,na,510,299,213,na,42,193,108,48,121,undefined,undefined
01/03/2021,11,876,547,na,989,823,532,108,184,148,55,37,99,na,202,na,729,320,271,291,111,284,945,192,513,396,368,85,662,86,239,112,undefined,na,57,na,242,84,undefined,137,169,347,278,87,415,1394,71,657,128,78,245,192,204,101,undefined,253,189,487,941,na,429,621,271,na,287,268,na,430,284,205,na,68,142,111,47,102,undefined,undefined
01/03/2021,12,1237,901,na,1466,1099,751,118,239,269,78,42,179,na,246,na,953,645,353,371,187,511,1403,372,670,609,649,131,828,113,357,140,undefined,na,84,na,392,121,undefined,329,306,529,451,50,641,1819,91,918,201,138,331,219,317,147,undefined,360,454,597,1056,na,611,938,295,na,308,360,na,827,528,333,na,88,215,263,54,98,undefined,undefined
01/03/2021,13,1263,1071,na,1719,1105,812,104,217,243,60,38,161,na,255,na,1117,631,330,443,180,514,1433,304,710,643,483,100,1046,165,386,142,undefined,na,90,na,391,178,undefined,329,245,535,513,58,701,1827,115,995,176,93,364,206,459,164,undefined,430,379,684,879,na,600,866,249,na,367,511,na,790,460,301,na,44,247,218,61,124,undefined,undefined
01/03/2021,14,1159,834,na,1424,1140,737,100,150,188,44,41,131,na,225,na,805,305,245,425,171,381,1241,191,645,588,391,86,829,159,297,134,undefined,na,46,na,292,125,undefined,142,185,518,485,92,563,1816,104,863,164,96,354,171,354,169,undefined,314,271,510,948,na,518,978,223,na,286,403,na,508,321,214,na,25,204,122,62,110,undefined,undefined
01/03/2021,15,1073,656,na,1364,1242,838,107,176,217,47,36,158,na,303,na,700,337,241,333,142,339,1452,194,882,825,378,118,844,116,249,87,undefined,na,37,na,240,167,undefined,110,156,414,444,72,510,1605,81,927,173,93,339,157,319,152,undefined,308,264,580,748,na,509,1090,157,na,316,378,na,557,287,161,na,9,200,154,79,152,undefined,undefined
01/03/2021,16,1135,728,na,1439,1390,1026,160,229,539,33,54,173,na,318,na,579,296,314,374,132,417,1602,274,1153,797,332,111,1081,103,315,89,undefined,na,44,na,225,123,undefined,100,162,294,431,71,535,1796,84,984,155,73,300,120,301,151,undefined,282,376,670,775,na,521,1083,151,318,313,345,na,492,245,134,na,25,258,240,51,126,undefined,undefined
01/03/2021,17,1115,660,na,1643,1892,1900,382,338,673,51,49,197,na,483,na,601,460,551,410,169,401,2081,467,1778,925,370,112,1360,169,369,114,undefined,na,37,na,302,137,undefined,194,211,272,315,67,590,2600,88,1256,175,98,261,144,372,164,undefined,390,417,883,770,na,551,1230,190,418,345,512,na,619,276,211,na,77,466,355,211,132,undefined,undefined
01/03/2021,18,738,388,na,1226,1365,1045,275,250,262,48,61,212,na,349,na,300,279,307,483,214,434,1444,338,1150,677,301,115,662,134,363,159,undefined,na,27,na,228,155,undefined,84,141,205,176,35,457,1627,64,772,162,90,287,113,248,108,undefined,317,229,495,640,na,352,1058,170,270,173,434,na,402,218,60,na,52,371,174,149,93,undefined,undefined
01/03/2021,19,392,222,na,768,888,636,111,146,85,60,47,206,na,196,na,157,133,85,416,281,411,976,143,475,331,286,74,500,107,366,243,undefined,na,23,na,100,128,undefined,33,103,110,115,27,336,1072,51,498,107,106,318,128,212,91,undefined,235,139,248,448,na,315,938,108,225,129,233,na,252,143,44,na,69,162,52,61,85,undefined,undefined
01/03/2021,20,278,111,na,545,594,448,72,99,44,40,53,170,na,140,na,98,86,35,322,220,309,849,95,317,223,188,52,323,40,261,189,undefined,na,11,na,79,131,undefined,16,80,92,51,34,280,744,12,368,59,73,285,65,130,59,undefined,203,129,190,238,na,225,726,103,206,67,168,na,61,8,17,168,19,80,49,22,37,undefined,undefined
01/03/2021,21,204,65,na,359,529,419,45,58,27,28,46,146,na,170,na,78,87,25,269,175,291,691,87,263,186,150,43,430,29,230,152,undefined,na,18,na,45,135,undefined,9,56,52,22,20,197,520,21,260,50,54,179,58,94,52,undefined,141,121,166,124,na,161,545,85,248,40,150,na,na,na,na,169,28,80,53,18,15,undefined,undefined
01/03/2021,22,102,70,na,215,276,272,23,44,47,16,19,68,na,78,na,55,62,28,153,143,145,404,42,218,143,101,32,126,23,144,115,undefined,na,7,na,32,97,undefined,33,39,49,39,33,151,354,6,170,44,65,122,32,56,43,undefined,70,44,111,85,na,89,394,54,127,27,128,na,1,0,0,66,12,63,35,15,9,undefined,undefined
01/03/2021,23,49,32,na,137,182,173,4,13,10,8,1,35,na,62,na,23,22,17,90,60,103,236,27,113,82,80,16,84,6,106,79,undefined,na,2,na,38,40,undefined,1,16,22,6,1,59,187,6,86,25,49,29,21,31,14,undefined,38,15,74,39,na,67,194,45,145,8,53,na,na,na,na,12,6,37,24,6,3,undefined,undefined
02/03/2021,0,43,14,na,47,58,55,2,6,3,2,2,14,na,20,na,26,11,2,58,38,93,87,19,55,34,57,5,39,na,43,31,undefined,na,1,na,6,16,undefined,1,13,12,5,3,29,83,3,52,11,35,17,10,25,3,undefined,20,22,53,27,na,15,105,39,372,8,22,na,na,na,na,3,na,13,10,4,na,undefined,undefined
02/03/2021,1,15,13,na,30,50,23,8,4,2,2,6,13,na,9,na,6,14,12,35,17,52,51,11,15,18,38,1,17,2,21,4,undefined,na,2,na,10,8,undefined,na,2,5,2,1,15,54,1,20,6,43,na,13,20,5,undefined,4,5,21,10,na,7,81,18,32,7,10,na,na,na,na,6,1,17,12,1,2,undefined,undefined
02/03/2021,2,9,16,na,16,22,36,na,na,2,na,5,17,na,6,na,7,16,2,43,13,17,39,20,23,30,29,1,25,1,20,3,undefined,na,1,na,4,2,undefined,na,na,na,na,1,10,63,1,18,6,21,1,5,8,na,undefined,8,2,34,18,na,7,61,31,22,2,5,na,na,na,na,4,1,8,5,1,2,undefined,undefined
02/03/2021,3,7,8,na,10,50,28,na,na,na,3,2,4,na,5,na,8,5,1,17,7,24,33,13,17,7,40,5,34,5,16,9,undefined,na,na,na,8,7,undefined,na,2,na,na,na,6,40,na,26,6,31,11,na,4,1,undefined,2,1,6,13,na,9,47,8,23,7,9,na,na,na,na,3,na,22,7,na,1,undefined,undefined
02/03/2021,4,11,11,na,22,52,30,16,2,na,2,na,6,na,16,na,5,5,1,7,2,19,37,6,14,19,23,na,58,3,17,7,undefined,na,na,na,3,9,undefined,na,2,3,1,na,14,73,1,29,7,7,8,9,5,1,undefined,4,5,18,9,na,10,32,11,20,4,6,na,na,na,na,12,1,8,9,3,1,undefined,undefined
02/03/2021,5,23,6,na,51,117,118,38,21,26,5,10,29,na,45,na,21,36,18,15,18,21,133,26,97,90,60,8,88,10,12,6,undefined,na,6,na,11,4,undefined,5,19,22,6,8,22,187,1,62,10,13,5,20,11,6,undefined,16,48,54,12,na,17,102,16,25,8,15,na,na,na,na,7,na,21,18,8,8,undefined,undefined
02/03/2021,6,82,46,na,149,267,362,88,91,111,39,26,76,na,145,na,48,119,69,27,16,48,347,117,328,326,113,21,212,28,45,27,undefined,na,27,na,58,8,undefined,35,63,83,24,15,43,369,8,139,42,36,44,64,32,19,undefined,82,140,163,52,na,58,291,50,50,53,55,na,0,2,2,11,21,70,46,50,27,undefined,undefined
02/03/2021,7,117,85,na,284,562,726,511,213,448,67,33,178,na,264,na,163,288,236,40,21,95,661,229,679,573,290,50,496,63,78,39,undefined,na,42,na,118,20,undefined,82,106,102,58,27,142,661,25,233,89,62,47,176,120,42,undefined,68,337,473,204,na,138,272,71,113,140,137,na,142,115,121,139,49,146,55,53,74,undefined,undefined
02/03/2021,8,336,240,na,541,1055,1409,414,293,921,130,55,178,na,415,na,341,706,588,76,76,161,1257,536,1349,796,513,101,933,97,110,88,undefined,na,64,na,267,78,undefined,184,358,235,220,66,293,1310,116,497,154,51,129,125,230,130,undefined,239,674,1081,599,na,450,485,100,218,371,326,na,506,258,365,na,17,434,na,88,153,undefined,undefined
02/03/2021,9,432,253,na,719,668,777,179,174,450,81,24,100,na,272,na,493,457,413,79,64,148,983,317,862,440,485,102,563,157,125,105,undefined,na,46,na,263,72,undefined,139,196,239,257,87,246,1333,93,469,161,55,190,220,238,135,undefined,197,436,654,743,na,437,500,135,190,395,242,na,500,269,232,na,159,244,na,46,140,undefined,undefined
02/03/2021,10,535,326,na,815,830,514,99,148,200,100,25,104,na,280,na,600,345,251,161,97,191,828,211,550,347,666,116,743,138,159,99,undefined,na,59,na,238,58,undefined,133,266,294,251,106,301,1277,85,501,207,91,164,150,174,111,undefined,219,294,444,770,na,489,513,151,303,277,235,na,461,279,205,na,65,313,na,37,88,undefined,undefined
02/03/2021,11,874,630,na,1199,701,556,86,150,161,87,14,78,na,382,na,717,348,280,244,149,234,920,198,531,339,860,163,600,122,242,99,undefined,na,44,na,237,84,undefined,146,244,321,177,108,487,1512,55,659,247,126,224,156,193,133,undefined,259,251,548,874,na,492,624,109,363,325,297,na,556,331,221,na,77,183,na,86,100,undefined,undefined
02/03/2021,12,1098,966,na,1658,1197,774,110,250,350,78,32,187,na,328,na,946,561,355,400,262,496,1433,360,774,594,945,166,967,119,375,134,undefined,na,62,na,437,179,undefined,393,411,548,208,90,683,1837,134,1043,310,178,406,247,351,167,undefined,387,538,636,1151,na,736,943,210,629,379,398,na,848,553,363,na,137,288,na,77,122,undefined,undefined
02/03/2021,13,1199,1063,na,1722,1165,900,107,232,271,41,35,180,na,392,na,1097,615,331,460,245,620,1453,342,747,625,1067,171,895,131,396,155,undefined,na,48,na,440,200,undefined,334,237,553,333,79,690,1970,153,1152,331,144,374,260,488,222,undefined,413,473,712,1074,na,514,1014,225,600,453,432,na,808,540,320,na,38,426,na,52,141,undefined,undefined
02/03/2021,14,1042,819,na,1549,1099,704,93,167,201,49,29,136,na,274,na,900,392,257,406,207,463,1277,236,706,557,936,134,874,174,342,72,undefined,na,43,na,299,167,undefined,158,183,465,323,79,574,1748,110,933,269,135,299,181,419,164,undefined,299,337,517,1161,na,725,923,132,431,374,430,na,563,371,222,na,11,290,na,71,119,undefined,undefined
02/03/2021,15,967,765,na,1454,1010,903,116,201,283,65,40,147,na,332,na,646,373,279,320,177,431,1301,254,847,688,597,172,849,110,304,81,undefined,na,34,na,275,140,undefined,103,159,390,329,71,575,1721,69,1022,253,109,272,160,341,176,undefined,279,307,522,739,na,555,997,133,428,384,405,na,568,293,141,na,34,196,na,59,211,undefined,undefined
02/03/2021,16,934,779,na,1512,1419,1010,177,246,616,73,29,185,na,354,na,590,320,369,417,156,420,1604,297,1176,767,397,143,1009,149,300,90,undefined,na,44,na,299,122,undefined,92,208,361,387,89,580,1880,91,932,197,71,269,142,336,144,undefined,318,455,742,899,na,598,1118,169,419,400,392,na,578,323,194,na,45,301,na,74,110,undefined,undefined
02/03/2021,17,1049,824,na,1541,1431,1565,380,390,870,87,66,227,na,512,na,582,535,581,440,221,556,1889,480,1599,1109,414,139,977,171,363,129,undefined,na,63,na,338,142,undefined,148,213,331,309,78,636,2059,107,1110,174,102,291,183,398,206,undefined,393,595,825,855,na,471,1131,198,434,330,595,na,688,349,221,na,87,507,na,105,143,undefined,undefined
02/03/2021,18,736,460,na,1154,1222,1077,272,229,372,80,71,278,na,374,na,369,299,301,488,307,560,1535,276,995,780,329,105,759,123,473,176,undefined,na,71,na,240,156,undefined,90,181,216,174,54,549,1575,61,818,174,89,314,138,322,162,undefined,329,359,542,778,na,371,1167,210,327,197,417,na,436,271,77,na,48,302,na,81,109,undefined,undefined
02/03/2021,19,452,249,na,753,694,640,139,179,122,62,69,239,na,248,na,143,146,107,463,323,416,1038,152,429,383,308,106,277,119,335,194,undefined,na,23,na,102,139,undefined,41,141,113,84,38,291,960,56,571,139,66,360,109,238,98,undefined,259,160,311,404,na,254,959,134,210,124,283,na,284,130,40,79,26,168,na,50,84,undefined,undefined
02/03/2021,20,309,190,na,587,527,540,75,132,72,55,59,218,na,171,na,123,94,50,369,242,343,869,112,373,285,220,54,251,85,361,221,undefined,na,28,na,105,144,undefined,15,90,101,57,29,337,817,38,427,92,74,309,90,172,64,undefined,192,94,242,181,na,204,792,109,278,90,241,na,33,2,9,186,4,121,na,21,40,undefined,undefined
02/03/2021,21,266,81,na,432,428,375,44,77,38,18,56,157,na,137,na,111,67,39,302,203,262,595,86,301,210,196,53,227,30,215,226,undefined,na,15,na,85,116,undefined,14,73,81,41,32,236,638,34,279,87,58,217,59,117,26,undefined,120,78,206,133,na,162,654,95,270,51,187,na,na,na,na,159,8,59,na,14,20,undefined,undefined
02/03/2021,22,91,59,na,249,291,317,20,33,38,14,25,101,na,73,na,47,70,45,172,129,249,510,47,227,130,144,40,138,21,134,116,undefined,na,15,na,37,85,undefined,19,62,28,28,22,149,349,14,187,60,49,155,33,68,48,undefined,89,67,133,87,na,86,400,88,165,29,161,na,na,na,na,181,4,51,na,11,12,undefined,undefined
02/03/2021,23,61,36,na,121,197,215,17,27,17,14,14,55,na,107,na,38,26,18,87,60,175,277,27,110,114,80,16,71,7,83,74,undefined,na,6,na,28,40,undefined,3,19,17,18,5,75,259,2,100,17,69,27,38,67,30,undefined,34,22,105,36,na,42,249,62,70,9,71,na,na,na,na,20,1,44,na,3,na,undefined,undefined
03/03/2021,0,41,13,na,80,85,88,5,5,3,2,2,16,na,35,na,18,6,10,56,30,95,60,18,54,45,51,9,20,8,30,34,undefined,na,1,na,3,13,undefined,13,7,11,6,6,35,160,11,72,8,30,8,25,28,11,undefined,16,14,51,29,na,26,121,37,75,10,25,na,na,na,na,41,5,12,na,2,2,undefined,undefined
03/03/2021,1,21,17,na,28,51,44,9,na,2,4,2,13,na,17,na,5,1,3,28,32,74,34,11,26,15,65,3,23,6,30,6,undefined,na,1,na,8,9,undefined,na,1,10,8,5,30,88,1,50,4,19,1,10,7,14,undefined,17,6,39,31,na,4,72,13,55,1,21,na,na,na,na,4,1,8,na,na,na,undefined,undefined
03/03/2021,2,8,7,na,12,28,13,1,2,4,1,4,13,na,10,na,4,5,3,18,12,17,45,3,19,17,35,1,20,2,17,13,undefined,na,1,na,6,10,undefined,na,5,3,2,na,12,50,na,16,1,22,3,5,15,7,undefined,12,3,37,7,na,1,57,17,30,5,2,na,na,na,na,19,1,8,na,na,2,undefined,undefined
03/03/2021,3,16,9,na,7,43,15,1,1,1,1,7,11,na,5,na,14,9,na,15,11,15,25,13,17,30,24,4,37,2,19,4,undefined,na,na,na,4,2,undefined,na,7,na,na,na,3,20,na,24,9,37,na,5,na,na,undefined,7,na,9,6,na,10,30,7,4,na,2,na,na,na,na,12,na,5,na,na,3,undefined,undefined
03/03/2021,4,4,4,na,28,55,32,3,3,3,1,1,4,na,14,na,15,11,2,22,4,24,39,5,17,16,19,3,55,1,14,3,undefined,na,3,na,5,9,undefined,na,4,4,na,na,24,35,2,23,3,16,5,8,3,na,undefined,9,5,17,3,na,7,40,9,17,2,5,na,na,na,na,5,na,8,na,5,1,undefined,undefined
03/03/2021,5,19,8,na,42,101,122,29,26,27,8,4,18,na,52,na,8,31,9,10,11,24,101,22,102,87,46,4,58,7,25,9,undefined,na,14,na,19,10,undefined,7,15,18,6,4,17,194,1,40,11,14,5,27,13,2,undefined,14,35,64,14,na,31,119,19,37,14,9,na,na,na,na,3,35,22,na,14,3,undefined,undefined
03/03/2021,6,100,51,na,142,315,367,110,86,114,30,26,64,na,147,na,62,149,62,28,15,46,316,102,360,343,90,26,210,29,38,29,undefined,na,36,na,53,7,undefined,37,39,95,20,14,62,380,4,124,37,45,16,103,38,20,undefined,76,137,194,43,na,53,278,42,48,48,70,na,na,na,na,7,5,76,na,55,21,undefined,undefined
03/03/2021,7,147,127,na,308,693,701,293,86,398,24,37,207,na,287,na,246,285,255,33,24,85,723,283,708,612,165,51,463,89,63,82,undefined,na,49,na,122,31,undefined,93,141,92,48,40,171,737,24,267,93,44,52,147,108,55,undefined,70,333,554,178,na,120,280,62,131,145,159,na,145,121,130,na,36,171,na,52,86,undefined,undefined
03/03/2021,8,323,220,na,575,1100,1400,338,57,957,na,61,233,na,456,na,469,757,635,64,73,139,1294,580,1354,849,285,75,924,92,118,87,undefined,na,128,na,343,78,undefined,173,357,232,253,71,291,1277,82,540,137,52,150,120,245,132,undefined,212,836,1289,642,na,393,574,133,254,389,361,na,476,257,263,na,64,448,na,88,159,undefined,undefined
03/03/2021,9,438,257,na,762,707,749,164,105,434,120,37,124,na,253,na,585,465,388,105,81,177,928,285,889,475,312,70,651,71,131,100,undefined,na,73,na,263,73,undefined,176,215,281,256,76,309,1376,79,473,120,52,193,231,220,100,undefined,195,676,672,550,na,492,577,100,236,352,285,na,564,250,255,na,109,271,na,38,132,undefined,undefined
03/03/2021,10,591,386,na,947,762,522,174,124,216,93,19,117,na,294,na,706,407,300,169,134,237,867,190,649,462,315,72,639,58,186,82,undefined,na,83,na,222,83,undefined,112,243,295,186,82,442,1324,78,560,113,65,196,127,161,125,undefined,231,307,505,772,na,523,593,191,324,262,340,na,492,297,197,na,40,293,na,40,93,undefined,undefined
03/03/2021,11,991,648,na,1293,853,569,148,48,196,62,36,148,na,382,na,729,419,265,273,187,314,1001,187,608,412,447,113,715,154,242,96,undefined,na,85,na,266,106,undefined,153,243,391,185,105,481,1622,99,736,171,112,255,169,254,135,undefined,259,301,674,1055,na,500,660,201,380,340,347,na,477,278,216,na,109,295,na,52,113,undefined,undefined
03/03/2021,12,1250,936,na,1720,983,763,132,21,464,136,38,276,na,281,na,1057,724,322,446,277,568,1455,378,802,580,701,100,833,122,446,154,undefined,na,113,na,484,175,undefined,362,477,524,228,128,638,1935,155,870,182,137,343,238,398,172,undefined,353,665,746,1165,na,729,997,264,672,383,453,na,796,556,266,na,59,306,na,78,153,undefined,undefined
03/03/2021,13,1355,1072,na,1933,1305,826,154,16,266,110,45,238,na,259,na,1094,676,285,492,288,549,1468,378,829,642,570,125,972,141,398,159,undefined,na,107,na,465,173,undefined,401,443,526,281,105,799,2133,148,1170,179,114,342,246,498,139,undefined,457,494,915,1038,na,639,940,320,674,415,483,na,775,534,308,na,18,331,na,78,124,undefined,undefined
03/03/2021,14,1104,880,na,1608,1129,755,142,36,236,70,57,168,na,325,na,927,401,297,391,232,446,1302,264,677,665,449,115,841,103,317,172,undefined,na,72,na,322,153,undefined,165,253,539,387,91,604,1881,115,967,161,105,323,155,386,122,undefined,394,410,577,1042,na,610,963,162,402,333,443,na,593,328,209,na,20,320,na,53,103,undefined,undefined
03/03/2021,15,1054,914,na,1643,1272,867,151,45,275,38,35,195,na,299,na,780,357,299,399,204,422,1445,242,1020,668,392,102,865,115,323,114,undefined,na,33,na,295,128,undefined,137,191,481,499,81,758,1915,86,1007,159,118,282,165,325,174,undefined,279,378,612,721,na,549,1005,158,508,368,533,na,699,295,127,na,23,239,na,56,130,undefined,undefined
03/03/2021,16,1016,803,na,1666,1353,1149,200,na,643,71,45,208,na,377,na,686,398,356,418,222,427,1570,321,1327,807,368,133,1045,112,326,125,undefined,na,45,na,321,119,undefined,91,280,384,434,65,631,2192,93,1035,184,85,284,135,277,133,undefined,278,558,840,870,na,641,1090,168,464,369,518,na,645,299,180,na,16,307,na,73,110,undefined,undefined
03/03/2021,17,1332,926,na,1837,1729,1742,351,na,858,90,64,230,na,713,na,785,583,576,490,313,570,2176,491,1885,1004,513,191,1084,218,456,164,undefined,na,77,na,362,120,undefined,148,295,284,379,56,1079,2642,104,1193,294,128,313,218,423,162,undefined,390,652,1096,860,na,473,1224,190,499,367,780,na,681,315,249,na,42,485,na,117,111,undefined,undefined
03/03/2021,18,1089,532,na,1415,1262,1036,278,8,362,63,69,290,na,397,na,449,332,326,588,382,618,1550,288,1124,858,441,158,827,186,413,207,undefined,na,67,na,242,156,undefined,78,282,208,169,51,680,1923,83,877,317,97,356,260,323,125,undefined,309,317,541,648,na,458,1215,180,482,176,576,na,450,228,108,na,25,436,na,84,92,undefined,undefined
03/03/2021,19,483,284,na,851,840,674,167,4,133,52,115,374,na,236,na,185,210,118,506,304,518,1109,170,512,524,455,142,473,131,341,249,undefined,na,37,na,116,165,undefined,34,223,136,90,40,385,1190,63,635,255,137,286,182,209,91,undefined,267,173,342,473,na,319,994,130,301,111,308,na,309,151,44,6,33,219,na,41,82,undefined,undefined
03/03/2021,20,370,185,na,629,755,635,111,4,69,65,133,439,na,248,na,221,141,73,474,269,532,921,116,386,349,409,115,341,107,318,275,undefined,na,49,na,114,173,undefined,40,134,143,163,80,461,972,30,418,236,171,344,107,220,51,undefined,214,118,244,238,na,213,799,127,385,50,499,na,66,9,8,198,17,166,na,18,32,undefined,undefined
03/03/2021,21,223,126,na,478,594,480,78,na,47,21,48,180,na,170,na,151,101,39,341,219,412,742,76,334,361,291,82,393,46,284,276,undefined,na,43,na,94,174,undefined,31,76,88,48,31,335,778,33,334,156,84,254,87,149,112,undefined,191,107,234,154,na,183,742,126,316,na,268,na,na,na,na,126,15,127,na,28,24,undefined,undefined
03/03/2021,22,136,83,na,286,401,409,32,na,47,23,33,112,na,145,na,53,132,35,302,215,257,640,63,318,273,212,37,137,37,232,188,undefined,na,22,na,50,91,undefined,20,254,57,50,28,300,545,14,269,86,63,152,55,85,37,undefined,132,93,196,118,na,107,495,101,244,na,264,na,na,na,na,163,6,134,na,36,8,undefined,undefined
03/03/2021,23,84,30,na,166,236,244,29,2,9,18,20,49,na,100,na,41,43,18,122,115,237,290,32,151,124,108,23,74,32,142,113,undefined,na,6,na,33,58,undefined,5,40,48,90,34,128,264,2,132,28,40,77,39,57,15,undefined,47,35,107,64,na,70,277,67,137,na,127,na,na,na,na,18,na,59,na,10,15,undefined,undefined
04/03/2021,0,19,24,na,56,84,99,13,na,5,3,3,14,na,28,na,25,12,5,88,28,104,141,21,63,76,106,14,28,20,72,32,undefined,na,3,na,12,22,undefined,3,4,79,85,52,52,117,6,102,21,40,18,29,36,16,undefined,26,22,95,34,na,29,151,53,77,na,28,na,na,na,na,9,8,21,na,4,1,undefined,undefined
04/03/2021,1,16,13,na,35,89,34,9,na,4,6,4,12,na,7,na,21,4,10,46,44,91,50,10,27,32,76,5,27,10,45,19,undefined,na,1,na,5,17,undefined,1,9,12,7,10,30,58,2,52,9,29,12,21,14,9,undefined,13,7,35,27,na,26,100,23,38,40,35,na,na,na,na,29,na,13,na,1,1,undefined,undefined
04/03/2021,2,24,9,na,14,36,43,2,na,3,1,13,17,na,19,na,7,8,1,37,29,50,49,6,15,46,40,3,12,2,19,5,undefined,na,na,na,7,6,undefined,na,4,3,2,1,6,61,1,29,7,39,1,11,12,6,undefined,14,1,33,11,na,5,77,16,38,25,12,na,na,na,na,37,na,12,na,1,na,undefined,undefined
04/03/2021,3,11,13,na,20,39,20,12,na,2,na,na,2,na,7,na,19,12,3,22,10,25,25,7,22,19,34,2,26,2,15,4,undefined,na,3,na,8,4,undefined,2,9,1,1,1,6,37,na,17,5,17,6,17,2,na,undefined,4,1,17,5,na,7,32,10,25,2,5,na,na,na,na,13,na,5,na,1,2,undefined,undefined
04/03/2021,4,12,11,na,22,64,59,3,na,2,2,2,5,na,31,na,4,8,3,16,12,22,32,13,17,31,31,4,65,2,16,9,undefined,na,4,na,4,10,undefined,na,2,3,na,na,14,45,na,16,7,17,7,7,6,1,undefined,2,8,12,11,na,9,30,16,37,2,7,na,na,na,na,7,na,7,na,7,na,undefined,undefined
04/03/2021,5,14,15,na,56,93,117,28,1,18,9,7,22,na,51,na,24,47,9,14,15,20,72,34,112,98,67,10,59,8,14,10,undefined,na,11,na,25,8,undefined,5,23,14,7,5,22,175,5,48,15,30,6,21,14,2,undefined,10,41,72,14,na,24,112,16,26,9,69,na,na,na,na,4,5,19,na,16,2,undefined,undefined
04/03/2021,6,84,56,na,148,255,377,102,na,117,21,24,73,na,149,na,72,107,54,24,20,48,330,125,335,280,110,25,175,32,38,21,undefined,na,28,na,58,13,undefined,32,51,89,25,19,48,388,8,124,43,49,7,98,25,9,undefined,80,142,191,46,na,50,261,44,54,na,145,na,1,4,1,8,9,73,na,62,17,undefined,undefined
04/03/2021,7,133,145,na,293,640,622,284,41,428,71,48,158,na,253,na,157,336,269,33,41,80,679,281,697,496,239,70,443,71,72,54,undefined,na,66,na,133,29,undefined,89,115,97,58,23,149,677,30,214,106,39,58,179,127,38,undefined,121,361,520,227,na,141,309,55,124,119,142,na,167,127,116,na,45,216,na,69,67,undefined,undefined
04/03/2021,8,316,208,na,614,1131,1381,335,27,957,107,59,222,na,457,na,409,776,615,80,74,174,1374,576,1421,820,327,105,835,92,131,89,undefined,na,82,na,303,77,undefined,179,307,199,207,68,294,1359,104,492,185,35,123,107,285,79,undefined,89,777,1290,583,na,342,489,105,248,403,400,na,518,305,287,na,107,485,na,82,159,undefined,undefined
04/03/2021,9,468,273,na,755,830,739,149,31,482,90,39,142,na,339,na,553,502,393,113,53,178,1051,295,901,580,394,100,701,55,135,74,undefined,na,71,na,336,99,undefined,147,198,239,229,65,277,1303,82,520,185,80,188,234,283,69,undefined,62,521,733,498,na,358,513,121,239,350,245,na,547,323,227,na,92,233,na,56,157,undefined,undefined
04/03/2021,10,630,435,na,959,826,550,90,24,183,78,38,181,na,549,na,631,358,226,198,103,191,1047,192,604,393,482,102,700,201,161,93,undefined,na,66,na,237,120,undefined,145,203,269,186,89,408,1377,102,541,194,93,224,147,272,82,undefined,59,311,521,744,na,510,500,91,297,290,276,na,467,331,205,na,43,320,na,59,127,undefined,undefined
04/03/2021,11,954,673,na,1321,929,593,196,19,159,84,51,135,na,378,na,838,449,257,267,152,330,1075,188,602,426,597,149,780,191,239,121,undefined,na,75,na,241,161,undefined,133,234,351,181,111,480,1758,93,750,244,176,348,158,346,72,undefined,36,286,634,941,na,474,691,134,409,298,417,na,629,399,248,na,39,274,na,89,145,undefined,undefined
04/03/2021,12,1211,957,na,1800,1122,840,135,25,427,146,56,233,na,286,na,1128,680,295,438,243,605,1474,422,857,583,803,159,845,142,379,185,undefined,na,86,na,534,181,undefined,372,384,544,215,142,659,2026,127,1062,324,163,357,183,608,131,undefined,88,607,684,1237,na,682,859,163,648,378,429,na,825,655,352,na,52,290,na,72,120,undefined,undefined
04/03/2021,13,1473,1124,na,1867,1276,854,137,50,313,104,47,180,na,252,na,1210,718,263,492,287,617,1486,389,839,666,810,176,962,204,385,225,undefined,na,98,na,495,186,undefined,357,268,535,231,160,781,2149,155,1179,334,179,322,274,681,166,undefined,82,525,876,934,na,591,1080,184,639,421,456,na,797,594,247,na,27,386,na,68,106,undefined,undefined
04/03/2021,14,1274,929,na,1657,1100,793,140,31,242,107,35,162,na,285,na,914,415,258,472,231,424,1321,220,691,619,585,152,727,173,365,187,undefined,na,69,na,314,151,undefined,173,239,463,167,121,640,1968,106,1030,349,162,343,193,484,173,undefined,125,396,639,1244,na,802,1025,156,470,402,437,na,607,383,227,na,14,346,na,72,99,undefined,undefined
04/03/2021,15,1320,760,na,1628,1316,916,113,46,299,81,22,195,na,309,na,730,407,258,389,193,372,1471,200,910,803,491,117,897,165,307,132,undefined,na,60,na,318,142,undefined,125,176,413,154,150,678,2078,80,995,201,118,301,142,322,164,undefined,265,395,615,882,na,645,980,139,443,299,460,na,567,313,206,na,10,239,na,65,155,undefined,undefined
04/03/2021,16,1386,838,na,1602,1333,1066,162,56,591,87,47,186,na,357,na,755,398,350,412,178,379,1830,303,1240,831,402,117,965,107,334,137,undefined,na,59,na,288,122,undefined,136,201,275,115,115,594,2037,97,1047,160,50,267,144,290,156,undefined,291,722,853,867,na,537,1083,181,465,358,468,na,591,306,241,na,20,368,na,69,139,undefined,undefined
04/03/2021,17,1521,833,na,1775,1646,1760,327,2,973,115,69,328,na,603,na,672,558,544,467,219,486,2082,441,1720,1113,438,124,1101,175,428,140,undefined,na,103,na,364,150,undefined,152,247,286,142,157,724,2418,96,1140,199,80,361,183,440,191,undefined,448,1152,1048,929,na,461,1336,169,497,372,675,na,658,343,236,na,42,580,na,85,157,undefined,undefined
04/03/2021,18,1382,711,na,1502,1414,1234,275,1,418,173,99,580,na,381,na,418,335,270,596,339,541,1668,323,1093,957,399,132,980,208,440,250,undefined,na,80,na,266,195,undefined,96,265,207,111,96,669,1931,82,979,186,107,329,145,391,150,undefined,407,3640,890,757,na,442,1172,161,453,216,579,na,461,279,133,na,34,391,na,69,93,undefined,undefined
04/03/2021,19,967,475,na,1010,874,774,177,1,154,70,152,432,na,246,na,355,185,133,604,330,491,1184,154,568,573,331,112,484,108,447,262,undefined,na,56,na,148,196,undefined,61,232,142,67,92,506,1357,38,724,125,70,424,127,357,179,undefined,360,1419,396,546,na,279,1069,112,336,114,467,na,313,165,62,34,26,239,na,44,74,undefined,undefined
04/03/2021,20,527,273,na,856,848,627,116,3,96,60,72,256,na,192,na,158,143,64,505,298,415,1010,99,389,469,270,48,409,105,400,306,undefined,na,41,na,128,219,undefined,17,133,98,73,48,408,1145,23,521,106,68,397,81,254,56,undefined,248,340,267,247,na,203,893,149,256,72,349,na,48,0,6,191,10,237,na,34,34,undefined,undefined
04/03/2021,21,263,162,na,556,766,563,69,na,56,56,38,190,na,285,na,134,106,53,463,240,441,762,87,359,342,206,62,553,46,348,285,undefined,na,38,na,93,189,undefined,38,99,69,56,37,330,881,28,394,94,56,236,58,180,74,undefined,219,950,249,193,na,183,735,107,220,68,338,na,na,na,na,148,8,139,na,20,27,undefined,undefined
04/03/2021,22,178,88,na,407,482,479,57,na,53,159,47,308,na,221,na,107,153,69,310,380,381,622,82,413,304,156,40,341,34,279,224,undefined,na,37,na,85,106,undefined,15,210,49,37,19,248,733,14,268,65,63,127,51,145,48,undefined,99,2346,543,125,na,137,553,99,224,43,267,na,1,0,0,123,14,146,na,37,8,undefined,undefined
04/03/2021,23,72,82,na,217,268,319,27,na,26,8,13,45,na,122,na,43,57,34,119,107,223,414,33,195,171,109,17,159,14,190,132,undefined,na,5,na,68,40,undefined,3,38,34,30,17,156,397,5,103,45,59,52,21,59,15,undefined,39,43,149,58,na,63,264,74,161,15,124,750,na,na,na,24,13,61,na,10,19,undefined,undefined
05/03/2021,0,48,56,na,107,73,80,na,na,6,2,na,na,na,18,na,27,25,2,63,51,89,123,21,101,55,67,9,49,3,109,30,undefined,na,3,na,28,23,undefined,4,14,10,6,10,59,184,7,37,10,37,6,11,39,5,undefined,17,6,67,28,na,22,132,24,62,10,29,773,na,na,na,1,3,13,na,na,5,undefined,undefined
05/03/2021,1,37,21,na,66,53,36,9,na,4,5,na,22,na,22,na,20,20,3,45,52,53,84,12,45,54,63,7,33,6,50,10,undefined,na,2,na,40,16,undefined,1,8,15,8,6,25,115,7,60,12,23,5,21,24,12,undefined,15,14,53,19,na,11,83,21,34,11,22,1247,na,na,na,9,3,13,na,1,na,undefined,undefined
05/03/2021,2,53,22,na,34,50,34,4,na,3,1,3,8,na,5,na,8,11,1,27,33,69,107,11,44,19,60,na,28,5,51,9,undefined,na,1,na,18,10,undefined,na,7,4,3,4,17,58,na,37,4,20,10,10,27,5,undefined,16,4,50,7,na,17,59,30,31,4,6,1226,na,na,na,3,na,9,na,na,na,undefined,undefined
05/03/2021,3,10,8,na,20,53,31,6,na,na,3,na,6,na,6,na,22,7,2,25,31,45,69,11,32,26,33,9,34,5,22,5,undefined,na,na,na,25,7,undefined,na,na,3,na,na,22,46,na,26,4,23,na,17,7,1,undefined,9,7,17,8,na,18,51,9,12,5,10,1109,na,na,na,3,na,6,na,na,1,undefined,undefined
05/03/2021,4,22,10,na,26,57,43,5,na,5,3,2,5,na,25,na,9,18,2,12,6,36,54,16,46,45,44,5,47,4,19,9,undefined,na,9,na,10,7,undefined,1,6,3,1,4,18,48,1,32,7,19,2,2,5,8,undefined,3,4,26,9,na,5,40,13,4,6,9,1196,na,na,na,5,3,15,na,7,na,undefined,undefined
05/03/2021,5,20,14,na,52,129,108,32,na,28,7,8,15,na,36,na,29,34,6,11,22,24,105,23,118,75,59,7,80,10,14,10,undefined,na,12,na,17,13,undefined,7,24,8,5,4,13,181,5,48,16,21,13,18,13,4,undefined,10,32,67,22,na,23,115,18,10,14,10,1401,na,na,na,4,na,27,na,14,2,undefined,undefined
05/03/2021,6,73,41,na,124,249,334,105,2,95,31,10,63,na,126,na,59,114,54,17,18,46,315,92,315,308,126,20,164,41,32,25,undefined,na,31,na,51,8,undefined,13,50,88,22,18,56,358,5,96,34,44,15,72,28,9,undefined,77,110,168,41,na,43,251,37,37,52,59,1844,na,na,na,6,10,67,na,36,21,undefined,undefined
05/03/2021,7,154,116,na,270,615,601,184,43,349,58,31,111,na,240,na,138,226,216,27,20,58,570,210,713,423,212,62,406,85,52,47,undefined,na,29,na,122,15,undefined,77,110,90,57,33,123,683,17,254,112,45,53,138,116,43,undefined,70,278,514,170,na,134,286,45,101,140,140,1645,173,99,100,na,19,138,na,35,70,undefined,undefined
05/03/2021,8,263,189,na,495,964,1178,293,25,783,97,32,164,na,365,na,372,686,506,70,65,119,1235,457,1216,628,345,80,797,89,111,103,undefined,na,46,na,276,77,undefined,131,263,197,301,78,254,1124,67,524,152,54,117,91,227,89,undefined,160,571,1068,413,na,295,478,92,191,406,275,1588,414,229,282,na,60,344,na,65,132,undefined,undefined
05/03/2021,9,514,351,na,839,834,679,158,7,349,100,29,114,na,250,na,517,448,289,130,166,182,992,274,768,448,414,151,619,84,148,86,undefined,na,65,na,268,100,undefined,169,194,206,225,114,263,1415,43,597,207,98,191,107,224,63,undefined,164,408,652,517,na,327,517,136,285,307,258,1433,540,293,226,na,64,231,na,58,110,undefined,undefined
05/03/2021,10,755,580,na,984,897,576,141,12,170,68,19,91,na,574,na,568,340,228,216,122,232,943,184,601,419,594,144,716,158,177,109,undefined,na,53,na,196,115,undefined,118,200,291,196,122,378,1465,69,683,243,140,274,155,227,61,undefined,229,349,554,595,na,458,617,255,365,267,327,1090,484,324,270,na,28,166,na,40,123,undefined,undefined
05/03/2021,11,1013,677,na,1409,1108,593,165,13,160,79,18,142,na,242,na,775,390,234,281,181,368,1083,200,616,559,667,146,792,152,262,131,undefined,na,40,na,226,111,undefined,154,209,363,162,99,494,1766,74,851,281,150,327,244,266,66,undefined,224,300,729,695,na,493,732,272,393,319,403,970,554,337,209,na,40,276,na,45,112,undefined,undefined
05/03/2021,12,1276,1003,na,1779,1429,935,153,17,342,80,36,145,na,745,na,1002,566,311,463,299,657,1502,331,857,837,821,197,1067,213,367,221,undefined,na,53,na,403,156,undefined,285,316,574,374,86,714,2115,129,1093,343,179,379,212,381,99,undefined,337,562,774,861,na,592,916,315,570,362,504,564,743,612,316,na,56,321,257,71,123,undefined,undefined
05/03/2021,13,1227,1206,na,1941,1462,920,198,18,250,78,24,149,na,380,na,1035,563,272,540,279,625,1584,326,848,760,774,195,1140,214,398,171,undefined,na,43,na,408,167,undefined,324,265,533,457,71,813,2208,94,1154,312,205,414,207,457,96,undefined,413,457,845,913,na,567,1022,371,641,404,533,278,870,615,383,na,16,435,220,61,156,undefined,undefined
05/03/2021,14,1340,984,na,1839,1506,934,121,26,241,55,41,155,na,315,na,913,454,250,488,226,567,1484,265,823,908,606,174,1159,183,389,185,undefined,na,42,na,268,167,undefined,149,163,336,356,91,704,2241,80,1085,308,205,326,238,379,78,undefined,324,342,709,835,na,501,1018,196,449,275,602,208,719,367,347,na,22,294,232,76,74,undefined,undefined
05/03/2021,15,1323,1020,na,1808,1423,1129,152,34,242,64,42,180,na,447,na,854,363,256,433,221,476,1607,234,1078,1119,513,145,1156,237,392,177,undefined,na,26,na,239,157,undefined,103,198,304,381,107,642,2207,74,1164,246,132,330,101,343,65,undefined,350,414,657,641,na,463,1068,137,517,296,472,89,638,364,262,na,17,257,150,58,182,undefined,undefined
05/03/2021,16,1607,1019,na,1876,1743,1383,283,44,418,72,39,183,na,386,na,865,318,304,522,330,610,1861,322,1193,1033,421,101,1157,301,466,204,undefined,na,65,na,251,88,undefined,111,219,301,301,122,681,2343,71,1127,204,96,302,97,426,114,undefined,371,679,880,791,na,501,1188,165,520,228,545,61,615,335,272,na,23,430,247,70,149,undefined,undefined
05/03/2021,17,1503,1001,na,2009,2005,1746,295,10,544,135,64,320,na,590,na,748,436,401,664,345,692,2028,462,1663,1246,453,142,1055,713,547,220,undefined,na,62,na,335,163,undefined,113,242,241,280,71,864,2841,50,1240,184,130,369,135,497,102,undefined,452,998,1037,757,na,549,1445,186,567,312,669,29,655,322,267,na,63,564,347,94,153,undefined,undefined
05/03/2021,18,1551,904,na,1917,1869,1420,313,4,358,87,67,430,na,468,na,565,333,98,843,515,799,1724,309,1040,1378,442,145,663,767,658,326,undefined,na,76,na,255,174,undefined,106,276,115,127,51,926,2526,45,1143,194,121,440,124,466,61,undefined,431,2923,937,684,na,445,1509,177,552,165,742,15,537,302,146,na,62,583,236,75,130,undefined,undefined
05/03/2021,19,1181,699,na,1568,1525,1177,236,na,218,88,89,411,na,349,na,444,283,na,1019,719,848,1505,191,730,1196,445,128,432,847,754,377,undefined,na,43,na,249,259,undefined,57,278,132,66,32,868,2083,68,1061,171,116,574,99,404,174,undefined,450,2229,620,764,na,435,1509,170,580,81,720,41,501,199,105,71,34,447,160,78,102,undefined,undefined
05/03/2021,20,989,506,na,1435,1553,1081,291,2,103,98,64,258,na,390,na,307,257,na,1027,781,848,1386,142,498,1110,388,102,372,888,720,488,undefined,na,39,na,252,350,undefined,53,185,94,43,38,791,2013,40,907,159,105,562,146,449,95,undefined,419,394,325,303,na,360,1367,206,453,83,588,38,156,4,10,298,21,464,128,53,60,undefined,undefined
05/03/2021,21,575,300,na,1317,1404,902,429,na,61,81,65,235,na,328,na,220,166,na,937,730,817,1312,130,500,983,290,92,313,1248,854,632,undefined,na,61,na,216,385,undefined,50,154,72,44,27,770,1813,26,747,139,106,353,90,401,41,undefined,280,1056,385,231,na,294,1047,180,454,36,532,117,3,0,2,183,26,322,85,36,15,undefined,undefined
05/03/2021,22,330,224,na,1047,1269,981,135,6,106,121,47,271,na,361,na,199,162,na,696,610,767,1207,154,671,860,184,86,321,789,867,514,undefined,na,37,na,277,293,undefined,29,284,88,32,47,697,1562,11,575,120,95,230,79,414,61,undefined,226,3292,651,190,na,194,988,147,464,32,504,299,5,0,0,200,18,313,229,28,18,undefined,undefined
05/03/2021,23,226,182,na,876,909,747,50,na,39,28,36,110,na,217,na,151,93,na,434,312,491,818,113,405,456,168,62,185,362,515,392,undefined,na,34,na,276,229,undefined,29,107,37,27,16,414,1144,8,399,65,86,159,48,402,41,undefined,148,96,289,136,na,122,559,88,408,23,356,505,na,na,na,40,12,214,98,30,1,undefined,undefined
06/03/2021,0,137,96,na,344,427,482,19,2,17,17,10,56,na,253,na,84,42,na,191,155,369,457,37,205,225,134,26,106,50,393,147,undefined,na,11,na,163,52,undefined,16,34,35,17,21,266,539,3,234,31,68,95,32,291,28,undefined,77,50,165,60,na,64,340,76,225,9,183,896,na,na,na,12,17,63,43,12,1,undefined,undefined
06/03/2021,1,119,67,na,271,263,269,16,1,20,4,2,18,na,179,na,82,21,na,154,169,366,295,65,126,157,106,30,62,45,371,47,undefined,na,10,na,160,22,undefined,6,32,10,15,12,186,434,4,177,32,41,27,20,208,13,undefined,68,42,118,68,na,55,258,45,188,7,111,1239,na,na,na,7,4,31,47,7,4,undefined,undefined
06/03/2021,2,71,63,na,191,156,175,15,na,14,9,3,13,na,116,na,24,29,na,127,115,221,194,32,99,87,66,11,50,9,280,13,undefined,na,4,na,124,18,undefined,7,17,4,4,3,130,345,4,106,8,36,6,7,120,9,undefined,42,16,92,34,na,35,169,62,156,na,90,1445,na,na,na,6,8,12,37,1,1,undefined,undefined
06/03/2021,3,46,55,na,104,106,91,4,na,4,6,5,11,na,62,na,20,12,na,77,65,182,167,29,86,60,72,4,42,13,230,5,undefined,na,1,na,90,5,undefined,6,9,9,na,2,84,225,na,102,10,51,8,16,56,5,undefined,56,25,73,25,na,37,150,33,111,na,75,2058,na,na,na,na,7,27,33,4,6,undefined,undefined
06/03/2021,4,39,18,na,75,63,62,19,1,2,5,4,9,na,45,na,13,7,na,48,62,110,69,8,50,48,45,11,27,12,94,17,undefined,na,1,na,24,7,undefined,1,5,10,12,11,38,163,na,60,5,19,7,15,36,11,undefined,67,14,38,17,na,17,101,18,28,4,31,2001,na,na,na,12,4,7,15,2,na,undefined,undefined
06/03/2021,5,22,14,na,34,48,58,2,na,11,1,3,6,na,39,na,28,22,na,25,22,60,64,19,59,41,80,5,46,3,62,21,undefined,na,3,na,19,11,undefined,1,14,4,1,2,28,80,2,53,19,27,10,7,21,10,undefined,54,20,34,15,na,15,62,21,21,2,24,2047,na,na,na,6,na,12,8,1,na,undefined,undefined
06/03/2021,6,29,12,na,72,94,111,20,na,10,9,9,22,na,53,na,24,33,na,20,10,37,115,21,120,148,83,18,58,9,52,14,undefined,na,2,na,14,3,undefined,11,15,4,8,6,24,143,2,44,29,41,15,18,20,6,undefined,25,27,57,9,na,28,73,10,29,10,20,2022,na,na,na,2,1,22,14,5,4,undefined,undefined
06/03/2021,7,52,23,na,97,164,193,92,52,31,22,19,75,na,80,na,45,39,na,19,21,30,271,50,232,223,149,51,100,30,22,31,undefined,na,8,na,15,12,undefined,22,22,13,15,13,47,245,9,90,75,57,25,30,16,5,undefined,41,42,126,45,na,24,151,21,43,20,26,1752,47,37,21,na,na,26,13,14,15,undefined,undefined
06/03/2021,8,179,87,na,259,325,317,132,9,19,53,48,137,na,166,na,100,79,na,38,29,73,458,45,319,342,241,87,194,70,57,40,undefined,na,35,na,58,48,undefined,27,33,15,19,13,114,492,13,161,117,89,91,59,50,9,undefined,53,85,227,121,na,102,204,39,60,33,93,1656,158,107,68,na,38,76,9,31,56,undefined,undefined
06/03/2021,9,380,248,na,507,652,570,175,106,48,66,38,146,na,238,na,272,138,na,95,52,121,828,103,485,530,433,185,411,158,122,47,undefined,na,26,na,69,64,undefined,33,85,43,39,22,200,960,18,380,243,142,154,99,135,24,undefined,155,140,343,151,na,184,447,56,146,49,172,1547,312,209,165,na,7,138,37,27,106,undefined,undefined
06/03/2021,10,999,570,na,1059,1264,749,207,129,89,98,84,244,na,328,na,580,142,na,216,141,262,1077,151,621,802,653,256,889,464,210,102,undefined,na,42,na,99,80,undefined,24,92,42,63,44,416,1620,25,725,396,223,322,182,188,46,undefined,230,207,613,324,na,233,712,121,293,74,325,1230,574,263,185,na,15,249,38,27,138,undefined,undefined
06/03/2021,11,1745,1143,na,1560,1640,1059,273,36,71,98,67,314,na,437,na,862,268,na,549,362,387,1408,272,723,1215,841,297,1144,796,333,117,undefined,na,89,na,124,102,undefined,39,135,72,117,77,665,2399,18,1112,493,289,364,161,320,55,undefined,325,193,581,448,na,299,956,141,397,85,557,1102,696,354,259,na,6,420,108,41,150,undefined,undefined
06/03/2021,12,2186,1690,na,2347,2106,1198,298,19,63,86,110,396,na,476,na,1076,212,na,737,557,654,1701,251,685,1459,1043,342,1477,1095,461,213,undefined,na,121,na,166,147,undefined,54,230,74,137,62,956,3022,32,1239,548,387,452,195,423,70,undefined,410,262,664,486,na,316,1178,172,608,107,838,650,887,523,348,na,16,550,96,72,125,undefined,undefined
06/03/2021,13,2761,1949,na,2795,2764,1332,344,40,78,102,124,347,na,460,na,1229,306,na,949,616,848,1893,163,678,2012,1076,312,1694,2072,639,216,undefined,na,124,na,171,217,undefined,65,316,70,126,41,1221,3576,54,1498,550,433,554,213,545,74,undefined,514,282,618,542,na,360,1428,168,647,112,946,302,907,534,429,na,31,731,102,90,115,undefined,undefined
06/03/2021,14,3012,2227,na,3068,3104,1686,474,36,60,73,115,647,na,668,na,1244,303,na,928,475,815,2243,216,720,2331,960,270,1986,2171,606,214,undefined,na,123,na,161,168,undefined,56,212,67,125,43,1442,3921,44,1748,521,280,574,205,525,86,undefined,485,325,617,526,na,460,1454,166,792,116,1131,205,884,619,502,na,39,931,131,53,114,undefined,undefined
06/03/2021,15,3173,2307,na,3049,2864,1668,503,39,84,72,129,1311,na,681,na,1261,316,na,923,405,892,2118,219,718,2312,711,254,1891,1724,635,285,undefined,na,117,na,159,183,undefined,49,195,74,115,54,1506,3789,33,1733,458,228,499,258,547,89,undefined,403,361,549,605,na,364,1496,212,865,94,1271,161,970,579,478,na,10,821,232,69,88,undefined,undefined
06/03/2021,16,2943,1988,na,2702,2826,1682,523,44,103,91,149,1323,na,622,na,967,254,na,833,429,853,2076,220,790,2333,513,217,1706,1696,628,309,undefined,na,119,na,173,166,undefined,43,229,86,115,67,1446,3529,32,1501,332,145,501,175,554,84,undefined,428,564,540,560,na,394,1308,155,766,84,1244,104,803,399,331,na,40,750,184,68,72,undefined,undefined
06/03/2021,17,2569,1444,na,2579,2899,1675,458,62,100,101,122,1709,na,689,na,670,315,na,965,589,1003,1931,235,902,2068,430,133,1316,2136,780,282,undefined,na,117,na,165,200,undefined,65,256,100,108,74,1206,3321,25,1391,211,136,515,115,518,73,undefined,453,936,676,583,na,451,1345,152,716,69,1001,39,761,313,241,na,105,829,163,75,92,undefined,undefined
06/03/2021,18,2152,977,na,2446,2713,1662,433,1,103,159,133,1422,na,588,na,496,269,na,1145,775,1068,1953,249,942,1828,414,129,960,2324,812,383,undefined,na,85,na,205,284,undefined,25,232,75,69,39,1219,3379,28,1292,220,108,527,115,498,65,undefined,490,2866,863,555,na,377,1360,212,669,58,954,20,710,294,130,na,60,872,222,76,118,undefined,undefined
06/03/2021,19,1523,544,na,1928,2658,1411,681,na,68,99,131,1154,na,570,na,356,335,na,1163,1048,1134,1755,182,657,1517,394,142,765,2465,957,561,undefined,na,104,na,227,440,undefined,60,221,85,42,41,1157,2764,47,1057,199,104,715,120,548,80,undefined,532,785,556,498,na,323,1265,176,623,66,1012,40,688,226,97,11,31,719,199,80,90,undefined,undefined
06/03/2021,20,879,367,na,1767,2581,1219,871,1,51,104,122,474,na,521,na,307,249,na,980,795,929,1546,233,543,1333,371,94,659,2307,919,716,undefined,na,84,na,252,521,undefined,43,193,35,19,32,1278,2735,11,998,160,104,595,110,387,72,undefined,392,1032,475,253,na,226,1255,219,511,39,1101,47,249,3,32,317,12,775,217,47,58,undefined,undefined
06/03/2021,21,667,318,na,1580,2464,1193,653,na,75,171,128,618,na,544,na,270,199,na,984,975,1031,1547,278,645,1206,299,88,549,2189,1081,725,undefined,na,83,na,339,444,undefined,31,149,48,46,52,1068,2485,12,825,118,61,391,90,476,58,undefined,394,2456,898,211,na,218,1266,175,637,na,792,96,20,0,4,223,22,506,541,36,20,undefined,undefined
06/03/2021,22,488,300,na,1439,2127,1025,562,3,40,84,73,279,na,394,na,293,200,na,789,780,994,1293,198,555,931,285,74,642,2371,940,768,undefined,na,104,na,312,398,undefined,42,294,32,36,19,830,2346,17,637,106,66,340,85,480,45,undefined,281,196,364,173,na,196,1028,140,626,na,727,206,9,0,0,116,7,555,305,44,21,undefined,undefined
06/03/2021,23,314,186,na,871,1632,975,143,4,33,42,49,151,na,399,na,204,117,na,528,981,807,901,135,408,687,180,44,428,844,791,543,undefined,na,65,na,395,242,undefined,21,103,33,20,10,528,1503,11,507,63,79,174,58,564,22,undefined,250,81,359,127,na,142,660,97,418,na,394,514,na,na,na,19,4,499,260,45,5,undefined,undefined
07/03/2021,0,206,135,na,461,780,612,57,1,14,27,20,101,na,281,na,128,63,na,316,527,648,553,136,276,396,165,35,209,122,554,249,undefined,na,18,na,380,79,undefined,6,80,15,13,13,349,880,5,315,39,60,42,39,365,25,undefined,108,45,224,74,na,68,414,75,383,na,204,831,na,na,na,9,5,186,128,12,5,undefined,undefined
07/03/2021,1,162,99,na,375,422,392,5,1,8,11,8,17,na,208,na,109,34,na,190,346,394,492,91,218,238,130,34,91,30,422,107,undefined,na,16,na,235,32,undefined,10,44,11,18,10,248,631,4,247,35,85,25,33,297,17,undefined,67,26,159,53,na,56,312,68,234,na,168,1317,na,na,na,11,2,74,99,10,7,undefined,undefined
07/03/2021,2,103,85,na,212,188,268,35,na,12,3,5,8,na,152,na,59,22,na,150,126,322,355,76,167,150,112,23,54,18,346,15,undefined,na,12,na,349,13,undefined,3,14,8,6,5,175,460,1,185,32,65,8,19,185,8,undefined,50,12,96,53,na,32,231,58,192,na,132,1790,na,na,na,3,28,36,96,4,2,undefined,undefined
07/03/2021,3,172,64,na,187,167,128,2,na,3,4,na,2,na,150,na,64,19,na,122,84,430,298,53,113,140,90,9,62,18,279,16,undefined,na,5,na,127,14,undefined,na,18,10,8,6,132,411,4,152,13,48,3,15,194,13,undefined,109,28,84,49,na,39,213,44,180,na,80,1679,na,na,na,7,1,30,98,3,na,undefined,undefined
07/03/2021,4,51,14,na,85,116,98,13,na,1,2,1,5,na,69,na,44,13,na,56,67,148,158,33,158,102,63,12,23,4,155,14,undefined,na,3,na,34,8,undefined,1,2,1,1,na,65,172,na,89,23,33,2,13,79,6,undefined,66,5,63,25,na,30,128,29,30,na,53,1915,na,na,na,10,1,20,96,na,1,undefined,undefined
07/03/2021,5,24,15,na,76,84,86,14,na,7,2,3,9,na,73,na,36,14,na,26,17,106,109,53,75,79,46,3,54,6,154,16,undefined,na,7,na,33,12,undefined,5,8,3,2,1,43,176,3,61,15,18,12,12,34,13,undefined,41,3,42,15,na,9,79,26,28,na,28,1884,na,na,na,2,1,25,35,4,2,undefined,undefined
07/03/2021,6,27,13,na,97,78,86,25,na,11,6,4,18,na,54,na,21,14,na,19,27,87,130,23,115,130,51,14,84,20,77,8,undefined,na,3,na,35,4,undefined,3,5,11,6,3,58,170,2,82,31,39,13,20,27,5,undefined,21,15,68,9,na,32,90,25,26,na,43,1744,na,na,na,na,3,30,13,14,1,undefined,undefined
07/03/2021,7,28,42,na,98,142,168,56,65,27,22,28,81,na,88,na,37,25,na,15,18,49,225,77,155,169,79,29,248,52,64,9,undefined,na,5,na,12,8,undefined,13,18,11,9,4,71,262,1,95,48,29,24,29,29,10,undefined,43,28,82,31,na,38,88,19,28,na,56,1787,47,18,18,na,na,36,31,8,10,undefined,undefined
07/03/2021,8,130,67,na,171,264,286,123,30,24,35,51,130,na,136,na,59,78,na,28,30,51,357,61,280,331,213,46,251,86,78,42,undefined,na,28,na,30,44,undefined,20,37,24,25,14,77,365,10,186,77,86,57,70,39,18,undefined,37,60,150,106,na,76,194,43,52,na,78,1566,119,82,52,na,28,85,29,14,40,undefined,undefined
07/03/2021,9,420,237,na,485,609,493,213,29,37,61,65,230,na,255,na,178,132,na,106,76,132,739,150,407,590,434,140,482,153,131,68,undefined,na,52,na,51,67,undefined,15,79,34,41,13,217,751,17,378,224,128,148,104,103,14,undefined,82,115,272,174,na,154,432,53,140,na,212,1506,342,188,163,na,10,158,42,38,93,undefined,undefined
07/03/2021,10,887,658,na,1002,1251,739,266,45,75,99,95,413,na,312,na,428,199,na,198,174,232,1003,180,561,1054,672,207,1239,558,269,104,undefined,na,72,na,92,96,undefined,30,123,60,56,32,430,1524,13,645,346,231,271,136,172,45,undefined,168,266,411,339,na,197,699,95,255,na,352,1089,516,277,261,na,17,373,74,45,135,undefined,undefined
07/03/2021,11,1611,1217,na,1591,2139,1224,379,63,52,65,130,430,na,517,na,795,211,na,546,422,474,1339,180,666,1420,954,266,2016,1080,336,134,undefined,na,108,na,94,116,undefined,27,132,43,58,39,765,2476,33,894,435,351,334,147,332,49,undefined,295,217,565,287,na,266,982,142,502,na,650,761,596,310,277,na,18,498,164,60,126,undefined,undefined
07/03/2021,12,2302,1483,na,2388,2725,1348,339,114,70,76,114,366,na,506,na,827,218,na,1052,747,790,1720,157,693,1787,1207,355,1848,1220,505,218,undefined,na,104,na,134,208,undefined,24,266,54,93,46,1124,3128,40,1323,504,423,450,198,348,79,undefined,381,181,514,409,na,332,1166,158,562,na,906,377,793,475,348,na,19,743,41,52,108,undefined,undefined
07/03/2021,13,2491,1663,na,2628,2959,1652,440,36,75,59,133,489,na,553,na,1082,334,na,1129,740,884,2144,190,628,2065,1082,323,2180,2475,616,412,undefined,na,136,na,109,212,undefined,56,312,69,118,56,1381,3451,45,1437,495,363,537,200,454,72,undefined,461,222,576,614,na,373,1390,173,620,na,1093,252,956,559,352,na,21,759,62,56,102,undefined,undefined
07/03/2021,14,2952,1837,na,2759,3509,1810,381,22,57,71,175,506,na,623,na,997,222,na,970,339,788,2100,157,629,2430,1029,265,2451,2596,592,454,undefined,na,125,na,111,197,undefined,36,161,60,81,77,1419,3526,44,1515,412,320,492,234,460,71,undefined,406,186,499,590,na,385,1463,189,633,na,1074,96,900,501,442,na,12,862,115,70,65,undefined,undefined
07/03/2021,15,2812,1770,na,2494,2985,1726,312,21,77,65,188,470,na,642,na,876,223,71,981,366,806,2059,188,682,2440,866,217,2222,1807,618,470,undefined,na,131,na,124,174,undefined,26,168,73,107,80,1398,3255,32,1397,398,241,471,220,441,41,undefined,380,202,512,608,na,368,1372,175,601,na,993,80,876,463,380,na,22,715,107,71,79,undefined,undefined
07/03/2021,16,2468,1523,na,2306,2894,1588,533,64,67,30,170,496,na,694,na,798,168,71,777,312,697,1884,208,716,2234,505,157,1761,1880,564,374,undefined,na,149,na,140,166,undefined,45,232,77,50,57,1236,3138,34,1350,296,143,427,132,499,64,undefined,352,138,509,561,na,347,1163,201,523,na,929,78,750,369,242,na,34,745,118,49,83,undefined,undefined
07/03/2021,17,2123,1184,na,2259,2979,1600,344,13,65,67,152,501,na,607,na,568,209,83,770,530,814,1781,160,640,1929,393,91,1094,2396,721,450,undefined,na,142,na,113,178,undefined,29,195,70,60,53,1193,3018,49,1134,132,109,436,150,471,87,undefined,393,247,469,545,na,353,1304,166,537,na,1004,85,604,374,198,na,182,863,100,68,65,undefined,undefined
07/03/2021,18,1642,799,na,2088,2717,1508,537,7,68,70,186,582,na,594,na,344,211,53,948,673,895,1758,148,674,1913,357,110,795,2573,695,597,undefined,na,144,na,141,252,undefined,63,232,67,43,20,1199,2997,29,1050,151,113,498,114,554,70,undefined,389,254,454,537,na,292,1264,161,582,na,936,23,611,291,97,na,115,826,105,62,60,undefined,undefined
07/03/2021,19,908,530,na,1890,2509,1299,618,1,40,57,189,622,na,606,na,326,182,46,964,799,863,1635,101,440,1613,332,88,624,2560,834,839,undefined,na,90,na,182,434,undefined,41,212,41,35,19,1236,2734,29,902,126,85,581,96,492,56,undefined,440,205,338,423,na,392,1215,169,501,na,1068,22,597,210,105,54,26,827,153,47,42,undefined,undefined
07/03/2021,20,648,342,na,1605,2349,1143,857,4,54,71,164,590,na,656,na,256,158,56,1015,683,859,1369,111,512,1428,370,89,643,2412,795,855,undefined,na,86,na,272,512,undefined,40,159,74,22,23,1108,2446,33,788,120,102,553,80,429,57,undefined,439,157,357,285,na,270,1098,122,493,na,832,43,78,1,20,201,18,553,148,46,28,undefined,undefined
07/03/2021,21,458,263,na,1503,2279,974,626,9,41,59,143,341,na,430,na,197,88,35,793,636,813,1278,134,383,1038,304,52,591,2474,821,758,undefined,na,82,na,231,477,undefined,22,115,38,14,21,876,2393,16,556,125,92,410,117,448,48,undefined,274,132,286,189,na,224,842,140,433,na,746,95,8,0,3,154,32,654,151,41,14,undefined,undefined
07/03/2021,22,342,134,na,1054,1833,807,326,na,21,34,79,280,na,453,na,120,133,39,609,575,607,921,123,386,742,194,48,495,1893,724,505,undefined,na,74,na,242,373,undefined,28,352,29,14,11,588,1698,11,448,75,53,273,87,287,32,undefined,204,117,266,147,na,149,771,88,332,na,446,213,na,na,na,26,13,435,96,46,8,undefined,undefined
07/03/2021,23,148,123,na,679,1137,628,96,na,29,39,34,132,na,315,na,125,59,29,333,448,386,644,63,259,458,146,29,254,621,509,339,undefined,na,45,na,403,169,undefined,13,48,15,9,11,287,1095,12,312,56,60,73,51,330,28,undefined,121,40,231,108,na,114,408,89,215,na,231,457,na,na,na,33,12,245,78,17,2,undefined,undefined
08/03/2021,0,130,65,na,316,503,417,39,na,17,4,22,63,na,156,na,101,32,2,189,304,215,343,75,166,198,136,19,109,76,425,154,undefined,na,10,na,96,50,undefined,1,32,12,3,3,183,497,12,250,38,60,34,42,143,14,undefined,80,16,104,80,na,56,346,69,142,na,171,856,na,na,na,7,na,89,26,7,6,undefined,undefined
08/03/2021,1,82,39,na,129,256,172,9,na,19,na,6,32,na,133,na,43,13,9,125,296,175,178,49,123,169,96,9,66,37,295,41,undefined,na,20,na,75,33,undefined,5,9,13,2,4,89,253,3,148,10,60,12,30,105,9,undefined,69,18,89,59,na,28,240,44,104,na,84,1033,na,na,na,12,1,39,72,2,1,undefined,undefined
08/03/2021,2,77,24,na,101,107,126,6,na,4,8,6,23,na,69,na,62,12,3,68,359,211,165,24,60,98,53,2,29,7,242,4,undefined,na,4,na,51,11,undefined,2,4,4,2,2,52,147,1,128,6,22,5,22,84,10,undefined,35,27,89,38,na,24,195,43,73,na,33,1475,na,na,na,5,1,33,40,4,na,undefined,undefined
08/03/2021,3,56,20,na,81,111,129,7,na,10,7,5,11,na,70,na,17,15,3,46,278,149,124,38,62,77,69,8,53,17,174,na,undefined,na,1,na,49,7,undefined,na,10,1,1,1,30,128,na,80,13,29,na,6,54,1,undefined,37,11,113,17,na,26,128,33,62,na,26,1680,na,na,na,1,3,13,34,6,3,undefined,undefined
08/03/2021,4,36,24,na,71,66,53,5,na,4,7,na,4,na,43,na,20,7,2,44,60,50,140,15,68,75,67,4,44,13,119,23,undefined,na,1,na,48,13,undefined,na,5,2,na,na,34,115,na,45,10,27,9,8,30,6,undefined,25,2,37,22,na,9,105,23,18,na,24,1417,na,na,na,3,1,6,19,2,na,undefined,undefined
08/03/2021,5,28,24,na,41,74,93,16,na,7,na,na,5,na,55,na,21,9,4,8,9,48,60,18,56,41,36,10,37,7,78,3,undefined,na,6,na,17,13,undefined,1,7,5,na,3,53,110,1,47,12,24,9,4,22,5,undefined,6,13,41,7,na,9,59,15,27,na,8,1643,na,na,na,4,na,6,10,3,na,undefined,undefined
08/03/2021,6,29,24,na,65,95,96,25,na,13,3,6,14,na,49,na,24,18,8,11,30,32,97,13,102,101,34,6,73,13,55,11,undefined,na,2,na,18,9,undefined,5,9,21,6,2,34,121,9,46,10,9,12,4,22,2,undefined,11,19,79,5,na,24,66,8,43,na,39,898,na,na,na,na,na,27,21,8,2,undefined,undefined
08/03/2021,7,45,35,na,98,122,176,45,16,29,11,20,59,na,55,na,46,52,19,22,12,35,254,37,190,182,63,11,89,17,62,21,undefined,na,6,na,15,9,undefined,10,15,29,33,10,51,180,10,93,26,25,10,16,34,22,undefined,23,53,114,41,na,34,109,14,22,na,47,883,37,23,13,na,16,33,19,11,18,undefined,undefined
08/03/2021,8,88,61,na,190,360,270,104,36,36,19,31,110,na,96,na,80,79,29,31,9,69,419,45,254,285,123,32,252,40,74,40,undefined,na,20,na,46,32,undefined,15,56,120,244,51,90,303,54,153,58,27,95,19,25,62,undefined,37,76,174,110,na,67,213,34,65,na,56,730,126,101,54,na,28,72,28,16,35,undefined,undefined
08/03/2021,9,376,218,na,380,534,422,131,14,23,22,22,92,na,165,na,146,119,31,60,57,120,626,109,384,393,222,48,376,109,134,73,undefined,na,24,na,60,46,undefined,15,46,129,253,79,161,628,70,281,76,41,137,39,98,61,undefined,66,99,194,154,na,96,404,51,135,na,87,549,256,163,106,na,38,83,41,22,52,undefined,undefined
08/03/2021,10,758,470,na,850,1229,670,177,3,45,67,30,179,na,252,na,370,153,31,215,112,243,1046,159,535,716,277,51,878,519,225,131,undefined,na,42,na,71,71,undefined,20,130,189,267,80,310,1354,68,466,92,61,327,62,165,62,undefined,133,156,311,266,na,169,524,107,238,na,245,437,427,273,249,na,36,231,51,23,88,undefined,undefined
08/03/2021,11,1372,969,na,1527,1730,924,286,2,65,58,63,279,na,360,na,568,201,61,530,431,381,1225,121,518,1090,378,76,1155,1065,354,114,undefined,na,50,na,68,132,undefined,101,146,174,184,86,624,2215,69,771,153,65,440,124,234,74,undefined,235,213,410,336,na,214,786,145,337,na,459,289,654,374,319,na,42,470,61,29,83,undefined,undefined
08/03/2021,12,1898,1382,na,2053,1932,915,203,na,54,69,18,107,na,270,na,722,215,58,816,619,591,1404,118,597,1169,355,109,1430,971,492,263,undefined,na,54,na,82,138,undefined,56,122,273,275,93,709,2779,96,825,194,62,575,98,333,100,undefined,320,285,436,357,na,253,884,171,497,na,450,114,655,395,309,na,33,473,69,50,59,undefined,undefined
08/03/2021,13,1979,1487,na,2217,2374,989,213,na,76,53,42,220,na,369,na,843,200,63,985,558,688,1514,153,594,1391,497,96,1513,1808,595,320,undefined,na,68,na,96,189,undefined,52,246,336,357,162,1019,2942,135,1066,150,96,625,131,397,118,undefined,365,490,473,460,na,321,1030,184,558,na,777,41,755,408,411,na,25,668,98,72,57,undefined,undefined
08/03/2021,14,2217,1564,na,2464,2572,1038,238,na,62,77,60,382,na,294,na,773,185,74,766,398,782,1708,133,844,1305,368,116,1685,1672,574,308,undefined,na,37,na,129,203,undefined,44,221,216,248,92,1030,3193,115,1119,182,96,529,136,361,92,undefined,291,2195,553,399,na,267,1119,161,516,na,606,32,712,438,380,na,19,641,140,46,61,undefined,undefined
08/03/2021,15,1981,1366,na,2256,1898,972,142,na,43,53,11,93,na,307,na,685,173,44,679,352,650,1543,157,801,1046,253,99,1360,686,555,192,undefined,na,13,na,93,171,undefined,30,142,221,299,75,996,2773,63,871,143,65,439,88,354,109,undefined,281,391,372,435,na,231,883,142,589,na,505,20,576,324,294,na,14,409,98,38,44,undefined,undefined
08/03/2021,16,1690,957,na,1615,1542,906,95,na,47,47,22,82,na,284,na,481,102,57,593,272,513,1313,108,606,842,302,94,922,710,427,173,undefined,na,8,na,57,117,undefined,36,87,261,400,134,686,2117,77,745,136,54,386,94,313,115,undefined,233,205,349,459,na,235,952,143,406,na,434,9,434,238,140,na,30,358,60,30,48,undefined,undefined
08/03/2021,17,1174,689,na,1293,1344,704,96,na,51,66,7,35,na,213,na,304,95,48,622,150,461,1226,112,645,686,227,64,568,904,409,189,undefined,na,5,na,55,121,undefined,29,115,158,284,93,439,1568,67,555,110,47,310,92,231,87,undefined,264,1786,309,234,na,273,918,124,236,na,255,10,260,139,82,na,44,234,53,28,54,undefined,undefined
08/03/2021,18,595,336,na,992,1197,611,85,na,55,57,22,139,na,269,na,154,78,42,649,293,481,1163,98,593,428,246,67,361,789,403,232,undefined,na,7,na,69,164,undefined,22,97,108,181,65,398,1356,50,563,94,58,322,93,247,72,undefined,257,620,492,286,na,194,908,170,190,na,268,19,220,107,45,na,31,200,62,9,38,undefined,undefined
08/03/2021,19,355,205,na,678,735,442,107,na,18,62,15,88,na,200,na,106,48,31,602,254,380,865,56,361,175,220,48,237,628,375,311,undefined,na,6,na,65,230,undefined,12,82,80,124,62,312,938,17,414,70,100,236,61,208,57,undefined,226,116,215,248,na,143,734,119,155,na,244,49,198,63,19,22,11,103,22,15,44,undefined,undefined
08/03/2021,20,225,109,na,496,594,373,120,na,17,34,16,80,na,143,na,103,58,17,507,197,400,736,48,266,193,176,49,204,610,316,310,undefined,na,20,na,58,217,undefined,17,39,81,111,33,296,681,22,227,67,53,193,89,150,39,undefined,205,64,209,110,na,137,736,124,129,na,191,190,56,0,4,114,4,97,na,2,13,undefined,undefined
08/03/2021,21,180,71,na,425,725,336,115,na,19,37,31,67,na,143,na,58,26,16,376,145,264,544,54,203,150,163,29,154,902,279,206,undefined,na,14,na,56,176,undefined,2,34,47,75,18,238,675,23,252,44,49,148,55,74,24,undefined,120,43,178,125,na,118,647,122,86,na,160,377,10,0,1,93,4,103,na,na,12,undefined,undefined
08/03/2021,22,120,65,na,389,735,277,44,na,15,15,27,65,na,94,na,65,36,6,273,128,174,678,47,207,94,109,20,160,897,192,150,undefined,na,7,na,30,99,undefined,9,20,21,23,16,123,613,9,150,50,43,104,25,81,25,undefined,77,20,113,91,na,87,414,71,101,na,98,410,na,na,na,35,1,137,na,na,5,undefined,undefined
08/03/2021,23,57,23,na,131,162,160,7,na,4,7,4,20,na,82,na,26,27,6,98,32,92,289,22,125,92,69,7,51,25,114,117,undefined,na,4,na,39,45,undefined,1,3,22,24,19,52,210,3,103,11,44,36,30,30,26,undefined,33,23,97,60,na,52,240,77,53,na,40,529,na,na,na,5,na,24,na,na,na,undefined,undefined
09/03/2021,0,36,22,na,50,82,75,na,na,3,2,6,17,na,36,na,9,25,2,51,11,74,92,13,54,32,48,6,39,22,59,34,undefined,na,1,na,30,28,undefined,1,3,10,18,11,19,88,4,52,5,35,20,14,12,6,undefined,5,11,55,22,na,19,158,18,9,na,20,722,na,na,na,5,2,9,na,na,2,undefined,undefined
09/03/2021,1,21,4,na,18,36,18,6,na,2,na,3,15,na,14,na,5,17,na,19,16,30,50,3,11,21,35,3,27,8,38,25,undefined,na,1,na,3,1,undefined,na,2,4,3,1,8,51,na,36,6,34,21,10,10,3,undefined,13,5,17,11,na,18,62,25,8,na,5,1124,na,na,na,6,2,4,na,na,na,undefined,undefined
09/03/2021,2,19,12,na,25,51,16,na,na,4,10,na,5,na,22,na,2,3,6,19,6,40,21,8,29,27,21,2,30,7,17,2,undefined,na,na,na,1,11,undefined,5,6,4,5,5,10,58,na,22,6,22,4,6,12,7,undefined,4,6,32,8,na,10,65,21,16,na,7,1100,na,na,na,7,1,3,na,na,na,undefined,undefined
09/03/2021,3,11,20,na,18,46,40,3,na,1,na,1,1,na,2,na,15,10,6,41,4,39,30,5,35,32,17,4,28,na,8,1,undefined,na,2,na,9,6,undefined,na,3,1,na,na,8,33,na,21,5,19,1,13,1,1,undefined,1,1,6,3,na,13,44,27,8,na,9,1011,na,na,na,na,5,6,na,na,na,undefined,undefined
09/03/2021,4,5,6,na,25,53,27,10,na,na,2,na,7,na,15,na,11,9,1,12,2,14,33,5,28,14,21,5,48,7,11,8,undefined,na,na,na,7,14,undefined,na,6,1,2,na,24,69,na,29,12,5,9,7,12,1,undefined,2,2,17,2,na,9,22,16,12,na,2,1161,na,na,na,3,3,6,na,na,1,undefined,undefined
09/03/2021,5,9,10,na,40,84,92,22,na,14,5,2,6,na,33,na,3,31,13,14,11,29,72,21,89,67,50,4,61,8,10,3,undefined,na,3,na,17,1,undefined,4,11,19,1,2,26,139,1,34,14,9,4,7,25,2,undefined,11,17,60,5,na,6,63,15,15,na,11,1426,na,na,na,na,3,18,na,na,4,undefined,undefined
09/03/2021,6,52,23,na,127,273,305,83,na,102,13,10,22,na,115,na,61,127,69,20,11,30,352,109,395,197,89,25,210,24,33,19,undefined,na,8,na,37,7,undefined,14,33,15,9,6,46,317,6,104,34,26,19,21,18,13,undefined,24,77,163,25,na,45,136,22,25,na,29,1437,na,na,na,2,12,85,na,na,12,undefined,undefined
09/03/2021,7,133,95,na,302,620,709,196,1,473,58,23,87,na,246,na,161,305,231,35,21,73,722,232,826,425,177,56,438,63,64,45,undefined,na,20,na,104,28,undefined,67,129,65,80,40,131,742,26,230,96,45,37,24,113,40,undefined,64,278,503,200,na,156,301,40,108,na,153,1203,166,111,149,na,26,203,na,44,57,undefined,undefined
09/03/2021,8,303,200,na,604,969,1535,258,na,1035,94,19,125,na,469,na,399,737,585,50,54,143,1372,664,1546,650,310,110,875,74,120,90,undefined,na,44,na,286,64,undefined,191,364,178,301,94,274,1371,107,493,178,52,133,59,228,106,undefined,171,553,1060,616,na,453,547,90,218,na,303,986,513,292,321,na,39,478,na,66,108,undefined,undefined
09/03/2021,9,451,309,na,687,858,699,137,9,478,75,23,123,na,226,na,496,475,356,77,52,160,1076,342,871,374,314,111,774,83,122,79,undefined,na,67,na,282,69,undefined,165,233,202,347,108,250,1256,89,548,121,63,177,65,213,81,undefined,178,388,653,816,na,406,470,105,218,na,248,703,492,258,240,na,125,251,na,54,103,undefined,undefined
09/03/2021,10,547,414,na,903,749,679,108,26,177,88,23,119,na,240,na,618,348,275,199,123,194,1084,190,654,330,374,136,684,48,194,101,undefined,na,72,na,216,72,undefined,130,297,249,360,106,309,1383,99,520,211,104,209,90,209,95,undefined,164,295,506,825,na,467,537,101,280,na,295,498,466,252,244,na,40,166,na,38,95,undefined,undefined
09/03/2021,11,947,583,na,1087,905,594,89,31,169,74,24,119,na,204,na,771,342,271,303,166,286,1109,251,513,400,543,149,1111,130,232,115,undefined,na,73,na,226,92,undefined,124,224,241,323,113,426,1544,64,770,231,160,225,130,260,77,undefined,231,241,480,893,na,595,645,119,329,na,354,268,528,353,281,na,40,179,na,54,87,undefined,undefined
09/03/2021,12,1264,871,na,1624,1157,849,148,55,357,118,28,179,na,398,na,1051,666,293,433,229,543,1478,403,727,481,771,153,1017,120,385,176,undefined,na,55,na,460,209,undefined,347,386,488,571,128,667,1993,157,1093,260,176,348,169,449,130,undefined,353,630,655,1154,na,877,924,162,561,na,371,116,783,560,358,na,112,295,na,65,108,undefined,undefined
09/03/2021,13,1336,1058,na,1757,1161,907,88,24,292,69,32,190,na,289,na,1028,609,270,465,203,578,1653,305,816,578,743,201,1075,111,420,195,undefined,na,45,na,499,226,undefined,355,272,415,504,91,698,2104,178,1122,296,175,352,129,478,149,undefined,352,483,680,904,na,602,983,184,669,na,415,47,771,498,296,na,27,320,na,54,110,undefined,undefined
09/03/2021,14,1428,868,na,1563,1155,780,73,20,180,53,26,147,na,235,na,824,370,259,411,197,480,1221,227,754,547,532,112,1174,73,257,189,undefined,na,44,na,295,127,undefined,146,232,302,345,124,593,1880,97,933,232,122,305,129,360,102,undefined,275,277,506,1052,na,693,862,158,443,na,400,28,491,343,236,na,23,186,na,33,97,undefined,undefined
09/03/2021,15,1333,813,na,1574,1013,807,87,na,295,60,40,161,na,286,na,738,380,251,343,187,465,1597,319,863,649,415,161,869,91,283,136,undefined,na,61,na,246,144,undefined,118,169,325,245,157,654,1804,86,1014,224,135,263,111,312,115,undefined,242,381,537,713,na,650,888,135,435,na,412,29,569,263,193,na,14,187,na,48,164,undefined,undefined
09/03/2021,16,1382,733,na,1588,1455,1179,151,2,636,74,49,200,na,410,na,654,308,380,397,144,447,1829,358,1285,778,401,129,1060,124,303,148,undefined,na,65,na,248,71,undefined,101,249,341,257,206,580,1937,108,1081,158,91,268,93,288,163,undefined,266,541,812,889,na,680,1107,162,371,na,456,2,592,260,211,na,21,275,na,47,129,undefined,undefined
09/03/2021,17,1481,735,na,1548,1939,1792,324,2,919,95,64,260,na,593,na,628,546,579,462,193,544,2012,534,1685,1063,357,133,1543,132,384,166,undefined,na,89,na,355,167,undefined,144,234,337,207,189,680,2165,99,1180,159,70,297,156,359,177,undefined,393,736,920,919,na,586,1384,167,415,na,562,13,680,294,232,na,61,466,na,80,155,undefined,undefined
09/03/2021,18,973,500,na,1238,1313,1114,252,na,394,55,78,304,na,380,na,308,367,313,489,254,558,1688,285,1024,768,358,141,808,148,377,224,undefined,na,94,na,219,102,undefined,81,180,197,123,142,571,1737,86,843,168,112,317,121,287,109,undefined,322,357,504,694,na,480,1126,155,327,na,429,23,467,224,91,na,62,309,na,89,133,undefined,undefined
09/03/2021,19,543,197,na,691,768,595,119,na,113,40,106,331,na,201,na,194,168,111,480,222,460,1161,175,502,426,339,86,456,106,308,244,undefined,na,30,na,111,157,undefined,37,117,163,113,97,358,931,46,555,117,90,328,98,208,123,undefined,241,182,290,441,na,274,898,151,240,na,240,61,235,121,39,51,33,166,na,29,91,undefined,undefined
09/03/2021,20,309,163,na,623,626,527,69,4,73,62,88,307,na,151,na,108,132,60,425,224,350,906,113,329,263,289,104,360,78,297,245,undefined,na,38,na,70,137,undefined,30,102,95,105,65,320,846,24,471,106,71,269,88,167,65,undefined,194,136,218,233,na,248,889,106,231,na,212,169,30,4,3,221,7,145,na,27,39,undefined,undefined
09/03/2021,21,151,104,na,391,471,433,42,na,45,39,63,190,na,185,na,111,102,35,335,214,295,722,97,339,180,207,58,204,40,243,231,undefined,na,25,na,68,119,undefined,16,60,70,69,51,241,688,24,278,65,85,199,66,98,57,undefined,127,103,214,134,na,155,670,70,185,na,167,424,na,na,na,108,9,78,na,24,21,undefined,undefined
09/03/2021,22,117,54,na,236,287,344,14,na,38,22,62,135,na,127,na,63,108,27,205,116,204,564,48,219,132,125,36,104,13,174,152,undefined,na,12,na,68,77,undefined,17,30,37,35,17,150,347,11,183,37,60,124,41,72,56,undefined,72,77,155,90,na,100,407,70,89,na,105,514,na,na,na,86,18,48,na,16,11,undefined,undefined
09/03/2021,23,71,41,na,108,171,287,14,2,21,7,11,55,na,92,na,33,46,10,112,54,134,259,30,113,92,108,24,45,8,69,73,undefined,na,10,na,38,24,undefined,8,13,17,13,9,65,213,10,104,28,58,26,35,38,18,undefined,43,33,105,46,na,52,241,50,91,na,53,643,na,na,na,12,4,44,na,4,1,undefined,undefined
10/03/2021,0,43,114,na,47,67,100,4,na,9,2,10,21,na,25,na,21,10,3,57,23,79,122,19,64,48,49,7,22,5,53,26,undefined,na,na,na,6,7,undefined,2,8,4,6,2,46,85,5,113,8,31,3,10,12,7,undefined,11,7,30,36,na,27,135,23,46,na,29,917,na,na,na,12,3,12,na,3,na,undefined,undefined
10/03/2021,1,36,114,na,26,75,24,1,na,3,na,1,6,na,12,na,4,3,9,40,18,43,53,13,21,36,43,4,20,3,32,8,undefined,na,2,na,3,2,undefined,2,5,1,1,1,15,47,1,46,7,51,2,18,20,6,undefined,10,7,30,15,na,9,106,15,26,na,8,1280,na,na,na,2,2,4,na,1,na,undefined,undefined
10/03/2021,2,14,33,na,16,29,35,5,na,2,2,9,8,na,18,na,15,6,5,27,2,52,35,3,8,14,32,5,21,2,31,2,undefined,na,1,na,4,na,undefined,6,5,na,1,na,8,39,na,34,4,29,2,14,16,5,undefined,12,3,21,6,na,13,61,16,22,na,7,1393,na,na,na,5,na,7,na,1,1,undefined,undefined
10/03/2021,3,12,7,na,14,43,26,1,na,1,5,na,3,na,3,na,5,2,na,15,10,8,25,2,16,23,21,2,36,7,14,10,undefined,na,na,na,12,13,undefined,na,na,2,na,na,11,26,2,14,6,17,6,3,6,3,undefined,na,4,14,3,na,6,56,14,12,na,2,1272,na,na,na,na,na,9,na,na,1,undefined,undefined
10/03/2021,4,5,5,na,18,60,44,8,na,4,na,1,5,na,18,na,9,11,2,10,3,22,39,5,20,34,26,2,50,4,8,3,undefined,na,4,na,4,4,undefined,15,7,3,na,1,5,56,2,23,5,18,2,9,3,2,undefined,na,4,11,4,na,6,50,20,12,na,7,1183,na,na,na,6,2,17,na,6,2,undefined,undefined
10/03/2021,5,23,11,na,45,99,104,20,1,26,7,8,27,na,46,na,13,54,20,8,18,52,119,27,110,75,40,3,67,8,14,10,undefined,na,16,na,14,9,undefined,9,18,17,5,2,23,180,na,50,22,16,11,17,14,3,undefined,19,38,61,12,na,21,116,17,21,na,20,1386,na,na,na,9,26,40,na,17,1,undefined,undefined
10/03/2021,6,96,42,na,138,317,396,108,42,113,44,23,76,na,143,na,66,138,56,18,15,34,368,104,377,260,119,18,263,31,38,26,undefined,na,23,na,40,4,undefined,28,40,108,24,18,47,440,11,141,25,49,22,80,24,14,undefined,71,154,220,53,na,50,318,54,35,52,58,1558,na,na,na,5,10,74,na,68,17,undefined,undefined
10/03/2021,7,142,97,na,306,730,815,283,191,497,77,46,172,na,324,na,168,343,280,38,18,72,798,286,789,593,148,52,515,99,61,48,undefined,na,44,na,137,20,undefined,89,113,95,72,31,163,752,26,257,75,42,55,139,95,36,undefined,99,418,538,221,na,162,328,60,122,164,204,1398,211,131,122,na,24,203,na,53,76,undefined,undefined
10/03/2021,8,324,216,na,592,1126,1463,389,267,1155,137,47,220,na,541,na,429,840,648,76,63,167,1372,636,1453,804,305,70,917,113,134,74,undefined,na,90,na,334,94,undefined,197,330,272,297,108,304,1442,103,591,117,47,157,119,256,100,undefined,213,912,1243,697,na,446,545,91,209,410,365,967,548,290,280,na,61,524,na,79,153,undefined,undefined
10/03/2021,9,481,312,na,800,869,765,179,173,509,106,36,169,na,262,na,595,501,339,105,73,235,1048,318,1019,504,282,56,831,88,146,92,undefined,na,59,na,340,92,undefined,172,245,283,382,133,259,1466,100,537,107,62,173,228,244,105,undefined,200,551,834,707,na,413,545,149,239,326,298,724,571,281,222,na,75,314,na,88,104,undefined,undefined
10/03/2021,10,802,504,na,1118,897,657,113,153,205,92,24,105,na,281,na,672,407,294,215,166,272,981,170,650,368,354,80,801,92,260,69,undefined,na,61,na,250,85,undefined,235,321,374,308,125,351,1564,87,661,146,72,204,150,195,96,undefined,164,389,629,912,na,651,560,232,288,331,259,530,522,369,241,na,44,385,na,51,89,undefined,undefined
10/03/2021,11,1065,772,na,1387,942,594,135,146,160,83,23,113,na,195,na,831,430,286,282,233,377,1080,195,601,439,416,92,775,92,302,80,undefined,na,62,na,266,92,undefined,222,238,410,421,132,544,1653,104,751,154,97,301,166,235,125,undefined,225,259,676,1125,na,483,633,257,347,358,390,326,532,340,233,na,71,361,na,64,110,undefined,undefined
10/03/2021,12,1447,1061,na,1808,1364,896,119,332,461,130,43,189,na,265,na,1095,795,356,418,328,646,1470,549,831,659,758,124,1297,159,475,255,undefined,na,100,na,531,213,undefined,441,505,599,579,184,784,2068,120,1071,198,210,364,253,386,131,undefined,416,889,796,1267,na,711,928,280,668,339,496,97,878,631,358,na,80,419,na,80,190,undefined,undefined
10/03/2021,13,1717,1181,na,1957,1490,984,142,248,307,134,41,207,na,393,na,1332,852,336,619,300,598,1656,478,874,696,585,139,1109,205,445,179,undefined,na,113,na,556,170,undefined,385,517,586,537,189,830,2314,170,1197,202,139,390,236,557,170,undefined,465,544,884,1130,na,686,1007,297,680,na,625,42,958,585,401,na,18,413,na,88,135,undefined,undefined
10/03/2021,14,1453,1005,na,1661,1229,893,133,210,266,99,44,165,na,343,na,959,452,292,466,170,461,1381,294,792,692,374,105,1323,158,371,123,undefined,na,95,na,406,134,undefined,181,269,566,562,197,657,2085,136,1019,151,73,260,176,409,145,undefined,280,428,659,998,na,616,924,171,442,295,486,45,650,391,224,na,50,262,na,76,118,undefined,undefined
10/03/2021,15,1510,819,na,1722,1399,932,147,191,309,81,44,189,na,357,na,836,417,278,382,185,466,1513,283,979,739,389,131,1158,113,342,162,undefined,na,91,na,350,152,undefined,148,247,431,610,181,624,2093,104,1041,163,95,274,181,287,149,undefined,294,456,715,789,na,492,1010,136,388,342,418,9,704,325,206,na,22,285,108,52,140,undefined,undefined
10/03/2021,16,1500,879,na,1610,1411,1189,249,289,623,79,44,195,na,399,na,728,355,398,428,231,461,1807,331,1364,877,382,131,1365,140,315,139,undefined,na,87,na,306,106,undefined,119,332,364,530,180,637,2062,147,1102,167,55,308,142,334,195,undefined,316,574,938,988,na,723,1045,165,425,446,474,5,593,285,209,na,30,325,279,69,117,undefined,undefined
10/03/2021,17,1629,801,na,1695,2190,1916,415,424,975,73,64,282,na,649,na,681,549,613,645,305,606,2095,563,1867,1206,424,145,1625,275,424,177,undefined,na,134,na,356,165,undefined,161,306,358,495,213,740,2468,105,1108,228,96,395,179,415,197,undefined,458,830,1104,969,na,526,1394,198,482,418,678,17,724,332,199,na,85,528,359,110,143,undefined,undefined
10/03/2021,18,1205,567,na,1342,1419,1283,364,329,424,78,84,296,na,418,na,399,365,361,710,344,646,1719,297,1055,1007,373,128,944,189,449,273,undefined,na,127,na,264,159,undefined,80,281,240,251,175,640,1763,95,978,189,90,378,118,373,130,undefined,323,463,611,747,na,525,1294,168,412,222,535,16,549,244,22,na,71,444,169,62,113,undefined,undefined
10/03/2021,19,617,266,na,875,879,748,218,255,149,90,110,319,na,273,na,188,188,112,606,295,633,1279,167,572,598,353,100,623,128,372,287,undefined,na,63,na,141,173,undefined,59,198,153,91,93,381,1228,54,654,141,95,308,122,211,157,undefined,255,261,331,520,na,332,1090,153,246,132,285,84,266,127,3,53,22,240,90,37,87,undefined,undefined
10/03/2021,20,390,175,na,635,874,604,102,173,78,71,101,330,na,215,na,139,193,55,466,282,482,1013,98,392,471,326,78,491,95,325,310,undefined,na,55,na,114,205,undefined,36,124,183,66,71,366,916,37,400,123,67,337,70,199,128,undefined,228,219,282,268,na,291,829,120,406,93,250,187,na,na,na,207,6,159,92,26,41,undefined,undefined
10/03/2021,21,256,101,na,486,683,512,101,76,43,52,138,270,na,172,na,124,123,43,408,241,338,762,108,309,252,214,68,387,88,261,304,undefined,na,48,na,80,164,undefined,23,83,206,88,68,333,852,17,310,97,40,274,96,147,106,undefined,163,149,215,206,na,167,864,130,229,54,271,417,na,na,na,107,14,174,80,18,13,undefined,undefined
10/03/2021,22,137,105,na,305,444,443,129,54,49,18,49,165,na,166,na,107,150,41,204,220,273,578,54,232,219,144,49,186,28,213,220,undefined,na,58,na,64,104,undefined,3,225,188,121,99,217,550,8,269,64,65,154,49,78,94,undefined,108,102,163,129,na,115,737,95,238,38,174,436,na,na,na,13,13,110,98,16,16,undefined,undefined
10/03/2021,23,72,43,na,145,218,225,10,10,31,10,25,71,na,95,na,31,32,23,107,90,139,333,30,156,86,97,14,98,18,148,100,undefined,na,3,na,26,61,undefined,10,32,82,87,70,81,307,11,130,19,74,59,23,41,50,undefined,37,20,109,73,na,64,332,63,142,40,81,511,na,na,na,na,15,32,40,8,na,undefined,undefined
11/03/2021,0,58,19,na,70,100,95,7,2,18,2,10,24,na,24,na,32,15,16,49,37,81,108,10,64,68,82,14,50,5,75,27,undefined,na,5,na,17,21,undefined,na,10,125,90,60,39,93,9,85,14,42,40,22,28,43,undefined,9,8,51,31,na,23,169,46,48,19,35,770,na,na,na,na,7,15,31,4,na,undefined,undefined
11/03/2021,1,21,15,na,45,50,31,3,5,3,4,2,10,na,13,na,12,5,1,37,19,40,60,11,35,28,76,10,25,2,51,22,undefined,na,4,na,14,10,undefined,1,2,51,52,41,29,59,3,70,11,24,22,9,29,28,undefined,10,11,58,32,na,24,124,19,45,34,11,1193,na,na,na,na,na,13,23,na,2,undefined,undefined
11/03/2021,2,9,15,na,34,42,32,3,1,2,na,na,7,na,11,na,14,8,5,30,5,55,71,11,23,16,65,1,27,3,25,7,undefined,na,4,na,1,1,undefined,na,2,7,3,4,12,43,na,35,11,56,7,7,12,10,undefined,7,2,40,8,na,8,65,12,25,27,12,1288,na,na,na,na,na,8,8,na,1,undefined,undefined
11/03/2021,3,12,5,na,10,32,35,2,1,na,na,1,5,na,5,na,5,4,na,9,10,25,24,13,11,10,29,7,48,2,17,na,undefined,na,na,na,12,7,undefined,na,3,5,2,1,7,30,na,23,11,22,1,5,2,na,undefined,2,3,10,8,na,6,39,13,14,11,6,1242,na,na,na,na,na,11,8,na,na,undefined,undefined
11/03/2021,4,9,3,na,18,56,35,9,1,3,na,5,8,na,21,na,7,12,3,5,1,15,22,3,13,42,24,1,61,4,5,10,undefined,na,9,na,3,8,undefined,na,5,1,1,na,8,46,na,24,8,15,6,7,7,1,undefined,2,4,25,5,na,10,30,2,15,1,4,1209,na,na,na,na,2,20,5,5,2,undefined,undefined
11/03/2021,5,16,10,na,56,106,121,22,6,24,10,6,17,na,49,na,9,41,19,13,8,30,107,37,108,84,53,7,78,8,25,2,undefined,na,3,na,21,12,undefined,3,23,19,6,4,21,183,3,50,11,9,7,19,8,2,undefined,8,39,72,8,na,28,119,18,25,5,17,1367,na,na,na,27,na,38,18,14,3,undefined,undefined
11/03/2021,6,72,29,na,140,291,388,123,52,122,32,27,58,na,141,na,53,141,72,17,19,42,373,99,324,262,132,27,264,48,42,31,undefined,na,26,na,54,8,undefined,33,54,92,25,17,57,339,8,144,35,53,17,78,38,15,undefined,82,187,193,54,na,65,294,50,36,61,51,1482,na,na,na,31,8,94,54,58,32,undefined,undefined
11/03/2021,7,146,108,na,319,702,761,257,217,546,73,43,120,na,285,na,232,375,291,45,26,78,727,308,751,525,229,60,651,77,53,51,undefined,na,39,na,108,24,undefined,108,139,114,56,24,170,764,35,272,87,43,68,134,109,37,undefined,68,478,592,181,na,151,303,45,132,144,183,1215,193,138,109,30,31,218,130,30,70,undefined,undefined
11/03/2021,8,353,184,na,599,1156,1608,364,318,1124,123,48,186,na,507,na,430,863,653,67,61,184,1526,687,1436,773,334,104,1135,98,119,116,undefined,na,102,na,325,70,undefined,235,325,333,289,78,315,1426,127,547,161,55,138,111,232,127,undefined,178,1008,1197,700,na,396,530,78,220,na,366,1057,524,293,250,na,48,518,206,3,133,undefined,undefined
11/03/2021,9,536,267,na,771,778,820,200,175,612,102,39,163,na,297,na,564,504,391,119,69,179,1094,372,908,501,424,107,836,111,157,92,undefined,na,85,na,317,65,undefined,272,228,307,395,83,289,1345,83,540,243,57,198,211,250,116,undefined,151,681,768,737,na,466,566,103,249,na,298,756,627,288,193,na,66,271,213,13,109,undefined,undefined
11/03/2021,10,682,469,na,1001,858,569,138,151,200,130,29,122,na,200,na,655,412,231,179,105,205,1054,282,589,365,463,114,733,138,233,87,undefined,na,130,na,230,94,undefined,146,228,345,294,111,327,1357,96,573,238,120,243,130,224,116,undefined,181,430,586,864,na,636,526,81,313,na,287,640,497,289,183,na,33,232,171,13,117,undefined,undefined
11/03/2021,11,1045,634,na,1184,978,645,101,197,212,87,17,108,na,259,na,772,411,289,296,126,305,1143,221,601,420,576,146,793,140,255,117,undefined,na,70,na,277,152,undefined,240,228,410,348,100,610,1720,59,752,249,132,340,122,235,128,undefined,236,347,685,929,na,559,627,103,375,na,422,334,555,379,193,na,46,280,141,18,111,undefined,undefined
11/03/2021,12,1620,988,na,1726,1257,885,141,310,384,156,50,208,na,287,na,1308,791,303,440,266,656,1613,549,900,593,880,204,1041,131,443,212,undefined,na,92,na,456,197,undefined,515,439,656,552,107,824,2234,154,1066,290,153,418,205,419,174,undefined,358,776,804,1362,na,809,966,179,639,na,534,155,897,652,349,na,50,276,299,31,134,undefined,undefined
11/03/2021,13,1696,1144,na,1949,1247,1007,154,261,317,128,50,190,na,307,na,1186,786,319,465,258,636,1695,465,807,701,739,152,1129,164,387,210,undefined,na,123,na,526,187,undefined,378,288,685,626,118,841,2160,163,1065,268,197,351,232,476,175,undefined,386,564,899,1185,na,712,992,177,712,na,553,83,751,626,317,na,16,372,240,28,130,undefined,undefined
11/03/2021,14,1399,938,na,1623,1297,917,115,172,238,75,47,146,na,294,na,1001,478,327,424,176,514,1427,231,859,724,551,161,949,166,322,157,undefined,na,98,na,358,141,undefined,243,197,558,549,72,674,2111,90,1110,238,128,304,178,406,160,undefined,342,356,720,1107,na,746,985,173,545,na,535,46,688,415,282,na,19,302,163,24,106,undefined,undefined
11/03/2021,15,1305,889,na,1520,1252,922,116,185,306,59,30,170,na,310,na,834,443,322,414,206,412,1567,225,963,714,499,124,1004,154,276,134,undefined,na,61,na,275,147,undefined,114,179,528,530,44,613,1989,98,1062,234,97,316,186,301,177,undefined,268,424,702,744,na,614,1066,169,459,na,506,22,602,298,185,na,22,293,183,42,165,undefined,undefined
11/03/2021,16,1403,901,na,1660,1456,1350,199,291,706,85,48,208,na,397,na,679,375,373,420,206,463,1804,316,1299,754,385,114,987,147,320,144,undefined,na,86,na,277,99,undefined,156,271,365,557,27,711,2156,112,1157,176,86,266,128,279,171,undefined,301,643,1034,895,na,620,1118,165,459,na,476,15,580,345,176,na,21,477,276,24,135,undefined,undefined
11/03/2021,17,1663,929,na,1860,2043,2058,389,471,1024,101,67,297,na,684,na,709,619,602,556,286,625,2235,476,1752,1143,398,146,1154,282,415,154,undefined,na,71,na,402,156,undefined,206,327,349,450,40,802,2521,96,1210,178,73,397,132,439,197,undefined,413,888,1089,1002,na,644,1401,181,552,na,736,14,717,321,289,na,96,672,396,113,130,undefined,undefined
11/03/2021,18,1164,648,na,1369,1547,1261,370,299,375,99,63,252,na,417,na,433,380,301,588,388,618,1820,293,1027,877,414,113,777,282,473,158,undefined,na,110,na,245,141,undefined,102,280,226,221,32,615,1943,93,967,151,69,339,125,385,120,undefined,382,415,610,705,na,445,1313,146,411,na,516,21,532,266,98,na,58,504,177,88,113,undefined,undefined
11/03/2021,19,916,434,na,965,982,861,410,174,188,40,85,247,na,310,na,233,232,117,628,390,528,1262,178,528,509,320,99,562,123,375,253,undefined,na,81,na,142,180,undefined,40,253,162,97,64,463,1285,43,653,146,90,341,99,300,116,undefined,298,226,385,591,na,303,936,159,332,na,326,61,304,134,51,66,21,253,101,73,85,undefined,undefined
11/03/2021,20,525,248,na,752,922,671,107,102,73,81,87,199,na,189,na,181,185,84,525,331,411,1063,150,391,393,261,93,549,114,377,289,undefined,na,37,na,138,182,undefined,31,182,89,49,56,375,1006,23,542,118,54,385,74,227,100,undefined,264,189,262,215,na,254,947,146,286,na,254,166,98,0,8,149,7,240,103,35,49,undefined,undefined
11/03/2021,21,285,189,na,604,793,655,82,60,48,56,68,174,na,192,na,140,105,47,384,295,449,868,141,346,326,190,59,544,110,325,308,undefined,na,51,na,111,137,undefined,23,116,143,86,65,348,867,21,396,81,41,224,94,202,72,undefined,193,169,247,218,na,178,728,147,256,na,321,379,7,0,0,138,4,154,120,27,10,undefined,undefined
11/03/2021,22,167,119,na,483,1125,512,627,41,44,13,42,117,na,198,na,91,157,56,264,388,367,742,66,325,242,158,39,586,455,294,202,undefined,na,110,na,136,136,undefined,19,258,57,47,42,229,987,25,288,56,84,203,44,128,43,undefined,116,97,217,110,na,134,562,77,227,na,176,458,4,0,0,122,15,223,170,54,10,undefined,undefined
11/03/2021,23,83,76,na,204,298,368,23,9,27,7,28,56,na,131,na,48,81,22,147,177,206,440,58,182,156,108,29,85,25,220,147,undefined,na,19,na,80,45,undefined,8,34,26,24,20,114,429,10,182,34,80,66,58,64,37,undefined,43,51,126,72,na,71,278,76,121,na,99,764,na,na,na,31,3,82,50,20,13,undefined,undefined
12/03/2021,0,56,83,na,119,136,139,5,6,13,6,3,12,na,42,na,41,23,14,91,51,147,190,21,106,63,79,13,50,14,163,36,undefined,na,4,na,46,35,undefined,3,27,25,20,15,84,213,9,98,25,56,31,25,39,22,undefined,18,15,56,39,na,38,184,42,98,na,67,792,na,na,na,10,2,27,71,9,2,undefined,undefined
12/03/2021,1,30,29,na,64,82,56,7,6,6,3,3,13,na,16,na,18,8,3,46,38,111,101,22,60,36,89,10,43,10,116,20,undefined,na,4,na,36,4,undefined,na,17,5,5,8,38,118,1,63,17,36,13,22,17,11,undefined,20,9,46,24,na,29,119,37,33,na,9,1153,na,na,na,4,4,10,79,2,2,undefined,undefined
12/03/2021,2,46,31,na,34,60,53,4,1,na,2,3,5,na,14,na,9,14,10,31,42,93,57,11,13,23,26,7,31,8,61,8,undefined,na,2,na,12,14,undefined,2,6,7,4,3,19,92,na,33,8,19,5,9,4,3,undefined,5,3,39,12,na,9,91,32,37,na,12,1142,na,na,na,2,3,20,25,1,na,undefined,undefined
12/03/2021,3,42,15,na,32,64,19,3,2,2,2,na,6,na,5,na,15,15,4,18,43,42,47,18,32,29,40,4,52,2,32,3,undefined,na,3,na,16,3,undefined,na,5,4,2,1,16,53,3,22,5,47,5,10,10,3,undefined,14,4,17,24,na,5,38,15,23,na,6,1146,na,na,na,1,11,4,11,na,na,undefined,undefined
12/03/2021,4,16,7,na,15,56,38,11,na,3,3,na,na,na,25,na,4,6,5,9,10,20,43,8,24,35,54,5,60,1,21,17,undefined,na,5,na,6,8,undefined,na,6,3,1,na,15,88,na,18,12,51,7,7,9,na,undefined,19,3,31,9,na,9,38,8,11,na,11,1092,na,na,na,8,17,14,13,3,2,undefined,undefined
12/03/2021,5,20,13,na,57,109,133,19,11,29,8,4,18,na,51,na,12,33,17,9,15,42,85,33,124,71,56,14,70,5,17,3,undefined,na,5,na,13,11,undefined,5,34,24,6,3,24,195,1,42,19,24,12,15,14,3,undefined,12,54,73,13,na,23,119,7,16,na,24,1378,na,na,na,11,4,27,17,12,2,undefined,undefined
12/03/2021,6,92,36,na,145,264,343,86,40,100,39,18,66,na,136,na,65,140,70,19,14,37,325,119,298,259,137,30,244,33,37,24,undefined,na,33,na,47,6,undefined,23,30,96,34,14,70,398,15,163,36,77,19,72,31,13,undefined,63,135,214,54,na,63,300,38,44,na,62,1565,na,na,na,13,4,85,45,74,17,undefined,undefined
12/03/2021,7,149,104,na,268,541,625,221,170,378,71,28,125,na,257,na,172,291,249,42,23,73,668,265,664,470,195,60,518,80,62,51,undefined,na,48,na,123,29,undefined,109,98,75,46,22,148,713,40,257,104,47,55,151,97,54,undefined,82,386,516,166,na,134,316,48,99,na,153,1685,133,122,151,43,54,131,65,14,61,undefined,undefined
12/03/2021,8,292,193,na,550,991,1372,291,258,824,135,47,177,na,447,na,381,843,547,82,67,135,1445,559,1260,672,393,109,882,76,95,92,undefined,na,100,na,292,85,undefined,284,245,337,390,70,297,1199,61,524,187,86,114,102,226,176,undefined,175,719,1197,539,na,345,516,86,189,na,344,1601,480,248,332,na,56,473,187,15,169,undefined,undefined
12/03/2021,9,573,370,na,777,809,773,128,177,477,110,47,175,na,274,na,492,501,336,82,115,197,1147,334,851,476,446,124,761,106,147,98,undefined,na,122,na,315,63,undefined,256,210,294,369,64,299,1233,76,541,256,105,200,176,209,122,undefined,177,520,717,591,na,423,568,124,263,na,276,1407,550,278,222,na,101,264,194,13,133,undefined,undefined
12/03/2021,10,811,537,na,997,932,659,112,177,202,91,32,163,na,284,na,584,423,304,169,84,226,1157,232,661,409,520,126,725,215,175,77,undefined,na,84,na,195,111,undefined,102,229,329,323,116,434,1441,90,676,232,130,213,149,157,119,undefined,220,268,571,686,na,480,632,244,290,na,326,1335,443,299,215,na,23,303,120,20,122,undefined,undefined
12/03/2021,11,1370,812,na,1270,1198,665,158,198,193,100,27,137,na,250,na,885,466,281,287,155,355,1159,235,617,503,653,142,857,165,247,127,undefined,na,151,na,278,127,undefined,151,244,334,321,104,573,1713,62,881,223,145,298,180,262,127,undefined,216,300,686,638,na,500,797,242,392,na,396,993,508,369,335,na,71,221,161,30,99,undefined,undefined
12/03/2021,12,1596,1045,na,1708,1367,1129,153,267,461,161,50,232,na,314,na,1011,768,262,489,308,652,1679,417,858,594,899,176,1071,177,422,197,undefined,na,159,na,499,171,undefined,337,330,606,488,59,816,2148,132,1015,311,233,364,184,404,257,undefined,372,546,734,1076,na,706,1037,287,609,na,479,504,810,594,447,na,66,361,274,17,140,undefined,undefined
12/03/2021,13,1793,1112,na,1974,1367,981,183,271,342,152,44,225,na,282,na,1219,709,247,474,244,589,1647,356,1037,759,793,181,1166,160,437,224,undefined,na,147,na,448,200,undefined,348,312,481,493,71,806,2188,118,1195,339,174,407,220,484,181,undefined,416,510,900,974,na,574,975,291,630,na,470,365,896,644,336,na,13,307,272,25,106,undefined,undefined
12/03/2021,14,1819,942,569,1791,1356,1054,141,189,255,84,29,187,na,311,na,899,397,264,432,224,441,1607,227,859,753,611,142,1099,201,398,186,undefined,na,146,na,306,147,undefined,148,255,459,413,77,673,2192,114,998,275,113,320,197,399,143,undefined,361,370,641,832,na,494,1042,177,459,na,447,209,611,432,213,na,21,248,163,23,75,undefined,undefined
12/03/2021,15,1512,943,675,1758,1512,1239,129,194,343,98,41,187,na,366,na,947,507,294,474,190,392,1785,251,912,777,417,139,1160,118,363,190,undefined,na,140,na,286,124,undefined,106,217,378,369,83,681,2235,84,1154,219,114,370,191,341,119,undefined,329,413,734,715,na,455,1051,177,484,na,491,127,612,393,214,na,18,306,185,33,192,undefined,undefined
12/03/2021,16,1692,948,741,1808,1560,1584,185,284,534,73,28,252,na,480,na,824,505,372,493,191,460,1851,282,1139,958,374,134,1167,188,396,214,undefined,na,150,na,316,104,undefined,117,256,342,361,77,818,2255,80,1289,191,60,377,142,363,149,undefined,342,489,818,851,na,610,1135,176,493,na,567,63,570,354,244,na,9,480,256,81,128,undefined,undefined
12/03/2021,17,1910,1078,927,1952,2247,2136,289,354,681,56,53,257,na,587,na,830,530,456,676,350,697,2166,355,1608,1301,456,114,1343,267,631,277,undefined,na,151,na,380,135,undefined,145,354,284,173,114,1011,2787,73,1200,175,67,460,152,478,205,undefined,465,551,991,837,na,661,1388,176,628,na,813,48,693,384,264,na,93,710,361,113,143,undefined,undefined
12/03/2021,18,1789,862,953,1944,2095,1849,334,333,354,107,91,392,na,574,na,561,400,246,899,505,800,1974,289,979,1405,432,119,1067,341,684,424,undefined,na,119,na,327,197,undefined,99,345,285,84,111,951,2670,57,1174,172,97,576,136,498,285,undefined,452,406,735,809,na,495,1482,193,568,na,742,20,662,372,180,na,78,681,187,82,117,undefined,undefined
12/03/2021,19,1544,704,1045,1606,1869,1570,229,271,186,95,132,507,na,466,na,392,282,181,1067,729,779,1603,202,595,1255,389,111,889,282,856,534,undefined,na,91,na,226,303,undefined,80,349,126,46,62,883,2054,33,941,166,87,640,123,498,125,undefined,418,238,518,600,na,388,1351,201,669,na,645,49,550,238,109,82,30,478,126,67,119,undefined,undefined
12/03/2021,20,1196,530,1070,1480,1712,1286,110,235,102,90,157,536,na,484,na,315,299,77,1002,794,913,1434,167,517,1151,369,118,652,230,973,735,undefined,na,74,na,231,517,undefined,64,185,88,58,62,1015,1796,29,877,167,99,600,95,464,93,undefined,369,209,446,352,na,299,1308,161,502,na,682,46,266,0,27,313,22,446,102,49,93,undefined,undefined
12/03/2021,21,749,313,906,1276,2074,1133,278,140,68,60,135,472,na,403,na,267,173,79,810,578,744,1354,160,446,897,281,85,941,242,885,855,undefined,na,85,na,283,484,undefined,49,224,94,47,32,901,1720,25,813,134,91,470,132,472,90,undefined,377,172,382,338,na,259,1186,160,495,na,686,130,24,0,0,275,32,410,125,49,45,undefined,undefined
12/03/2021,22,497,263,792,1119,1652,1130,75,109,89,35,94,327,na,417,na,219,204,85,704,643,883,1333,124,432,939,280,89,715,390,957,810,undefined,na,91,na,192,389,undefined,22,406,51,25,20,775,1591,34,612,125,127,409,73,436,61,undefined,246,128,353,212,na,217,966,174,592,na,566,311,16,0,0,310,20,419,141,43,29,undefined,undefined
12/03/2021,23,392,163,530,751,1078,965,57,85,56,44,76,205,na,301,na,164,99,58,446,390,645,961,98,331,680,222,50,352,113,652,489,undefined,na,52,na,182,228,undefined,24,88,49,21,8,435,1098,9,436,75,82,192,62,295,46,undefined,188,97,216,137,na,155,635,119,422,na,337,507,na,na,na,31,22,188,70,37,12,undefined,undefined
13/03/2021,0,226,150,420,555,648,566,34,23,21,11,29,95,na,159,na,81,133,33,299,191,423,642,76,218,282,123,48,158,53,425,236,undefined,na,32,na,154,92,undefined,8,56,13,9,13,269,687,9,315,58,53,75,28,217,36,undefined,133,40,162,112,na,95,414,67,445,na,229,712,na,na,na,9,20,148,na,18,9,undefined,undefined
13/03/2021,1,134,95,285,353,349,273,14,11,8,14,7,28,na,103,na,65,48,20,195,188,316,308,50,167,168,130,20,115,34,388,96,undefined,na,12,na,151,56,undefined,6,53,20,12,5,176,509,1,156,37,40,25,26,194,13,undefined,75,26,114,60,na,74,286,49,464,na,149,1113,na,na,na,10,4,60,na,8,5,undefined,undefined
13/03/2021,2,63,63,201,158,208,229,16,6,21,13,5,15,na,114,na,42,23,5,131,65,260,228,42,110,131,69,18,103,19,256,17,undefined,na,6,na,98,15,undefined,2,23,8,9,7,133,325,6,116,24,56,10,10,166,20,undefined,73,18,100,43,na,46,205,51,218,na,89,1249,na,na,na,5,2,32,na,4,1,undefined,undefined
13/03/2021,3,77,65,145,96,89,90,9,6,12,5,9,19,na,53,na,39,19,5,113,56,258,166,40,97,80,65,7,44,8,187,12,undefined,na,5,na,69,5,undefined,12,14,7,2,na,60,200,3,119,13,47,17,29,58,18,undefined,47,7,73,28,na,20,148,47,115,na,31,999,na,na,na,6,18,22,na,8,1,undefined,undefined
13/03/2021,4,40,13,52,79,98,93,18,1,2,2,5,8,na,50,na,17,21,2,36,83,106,100,17,53,49,68,4,37,12,83,10,undefined,na,8,na,17,9,undefined,7,12,4,2,na,58,143,2,57,10,44,14,4,16,10,undefined,57,10,54,16,na,14,111,23,43,na,48,574,na,na,na,10,5,12,na,5,3,undefined,undefined
13/03/2021,5,38,10,22,61,85,68,9,9,9,10,2,6,na,29,na,16,24,3,8,32,48,75,34,61,42,56,4,42,15,53,9,undefined,na,11,na,19,8,undefined,na,10,7,7,3,42,166,3,74,19,50,4,17,22,2,undefined,85,8,46,20,na,16,88,34,61,na,25,591,na,na,na,11,2,14,na,4,4,undefined,undefined
13/03/2021,6,30,29,86,79,89,142,36,25,23,10,5,21,na,53,na,32,63,9,29,16,59,126,22,153,103,76,15,59,20,49,20,undefined,na,11,na,28,4,undefined,13,21,37,11,6,36,151,1,58,41,50,12,41,10,4,undefined,21,26,100,21,na,32,104,45,73,na,34,600,na,na,na,10,15,26,na,33,na,undefined,undefined
13/03/2021,7,75,60,61,145,172,228,79,78,29,16,27,79,na,86,na,69,67,16,20,22,39,233,27,206,194,177,54,83,69,28,38,undefined,na,26,na,25,15,undefined,19,35,30,14,13,65,257,11,86,94,63,34,64,21,15,undefined,26,35,175,55,na,59,134,44,109,na,63,789,60,44,30,30,na,39,na,24,11,undefined,undefined
13/03/2021,8,210,99,120,331,270,328,116,100,45,46,32,133,na,158,na,147,114,38,43,25,54,557,84,258,266,283,87,188,65,43,41,undefined,na,36,na,70,43,undefined,26,40,36,36,24,117,511,23,175,157,106,81,89,70,26,undefined,67,61,192,134,na,108,257,29,149,na,73,865,159,93,63,na,37,70,na,32,60,undefined,undefined
13/03/2021,9,421,249,193,587,598,541,130,177,67,71,56,204,na,269,na,330,145,48,85,53,93,825,128,368,507,505,153,388,92,129,92,undefined,na,40,na,85,57,undefined,36,71,79,81,40,227,868,17,416,301,138,186,96,121,34,undefined,139,130,266,205,na,183,501,80,159,na,173,858,347,206,165,na,10,134,na,42,116,undefined,undefined
13/03/2021,10,886,594,265,1037,997,672,156,228,56,115,45,199,na,333,na,575,195,88,197,141,219,1056,134,540,697,778,244,847,117,184,112,undefined,na,76,na,121,118,undefined,47,101,94,65,35,345,1586,31,621,402,218,260,175,242,65,undefined,240,187,399,348,na,291,772,122,267,na,253,826,520,369,257,na,5,203,na,59,186,undefined,undefined
13/03/2021,11,1563,967,374,1528,1336,911,165,252,75,75,72,247,na,392,na,775,185,99,368,234,367,1277,146,583,933,981,298,1031,176,318,133,undefined,na,71,na,151,124,undefined,34,161,122,48,34,612,1813,38,1076,635,244,383,237,316,59,undefined,332,200,477,374,na,307,919,142,419,na,404,745,683,437,357,na,13,334,na,47,132,undefined,undefined
13/03/2021,12,1860,1202,637,1988,1796,920,163,219,58,70,60,286,na,348,na,863,194,106,582,306,483,1528,149,531,1072,1112,315,1261,238,440,205,undefined,na,45,na,172,152,undefined,48,176,130,22,22,797,2503,59,1315,554,223,471,165,420,74,undefined,349,216,505,535,na,340,1135,179,548,na,580,445,722,471,384,na,16,486,na,46,121,undefined,undefined
13/03/2021,13,2267,1436,757,2109,1862,1033,103,215,77,65,50,191,na,406,na,991,205,104,652,456,584,1693,123,554,1125,986,342,1438,252,515,207,undefined,na,54,na,156,156,undefined,68,311,93,42,18,883,2565,40,1264,560,190,531,194,428,72,undefined,464,223,481,528,na,330,1166,184,727,na,485,287,740,493,346,na,20,451,na,68,124,undefined,undefined
13/03/2021,14,2222,1435,461,2033,1351,1068,48,158,69,46,21,91,na,270,na,967,140,139,542,246,545,1451,155,652,954,693,249,1131,157,509,178,undefined,na,24,na,127,117,undefined,49,151,66,79,34,660,2461,35,1131,463,105,458,170,377,61,undefined,401,144,436,284,na,302,1124,195,580,na,377,199,526,264,263,na,10,302,na,61,46,undefined,undefined
13/03/2021,15,1814,1156,175,1535,964,1003,28,87,40,36,1,24,na,196,na,953,164,74,475,227,521,1410,262,815,741,352,196,887,51,465,157,undefined,na,1,na,102,96,undefined,33,174,31,57,23,459,1885,17,733,341,100,437,107,331,20,undefined,326,74,326,158,na,180,800,133,386,na,163,83,320,150,131,na,16,188,na,16,43,undefined,undefined
13/03/2021,16,1578,929,238,1342,751,810,28,74,37,43,3,17,na,146,na,708,107,45,455,175,464,1200,237,845,679,198,107,651,45,552,123,undefined,na,2,na,86,84,undefined,39,213,49,55,20,481,1619,18,654,193,69,301,102,279,53,undefined,237,140,362,140,na,150,703,118,352,na,246,117,225,105,94,na,40,177,na,23,19,undefined,undefined
13/03/2021,17,1280,796,276,1194,863,791,41,77,63,72,11,65,na,197,na,452,173,65,734,383,543,1118,172,635,606,175,73,627,61,626,229,undefined,na,3,na,93,99,undefined,30,241,62,65,22,442,1629,15,732,138,39,385,72,238,56,undefined,389,282,378,165,na,208,825,104,341,na,249,68,220,93,60,na,123,301,na,28,22,undefined,undefined
13/03/2021,18,937,503,402,1143,867,769,32,90,66,85,15,130,na,192,na,235,219,65,796,516,618,1201,152,617,551,221,76,504,84,586,312,undefined,na,12,na,126,179,undefined,67,263,50,53,16,415,1504,14,647,111,79,513,84,236,56,undefined,350,831,376,262,na,169,866,144,338,na,288,18,295,107,40,93,45,229,na,39,68,undefined,undefined
13/03/2021,19,684,266,433,1009,798,641,30,75,41,117,13,93,na,226,na,199,196,43,700,692,603,955,118,383,400,277,62,785,92,668,439,undefined,na,6,na,162,315,undefined,57,257,54,53,34,431,1397,9,714,96,34,493,89,274,43,undefined,277,288,292,244,na,153,1026,151,324,na,247,43,314,71,28,309,24,186,na,21,57,undefined,undefined
13/03/2021,20,503,192,490,879,765,613,14,31,22,111,14,89,na,151,na,134,179,33,796,621,697,797,115,408,287,198,66,300,48,738,487,undefined,na,24,na,201,306,undefined,25,133,58,95,72,443,1325,15,569,95,58,479,54,325,73,undefined,280,240,304,106,na,145,827,137,319,na,205,42,65,0,6,226,12,163,na,na,44,undefined,undefined
13/03/2021,21,483,174,553,894,1037,530,30,50,42,163,16,200,na,182,na,195,116,34,694,555,653,756,130,415,459,230,47,629,131,874,607,undefined,na,40,na,280,342,undefined,60,128,26,66,49,522,1216,9,538,80,62,418,115,388,58,undefined,266,1347,387,164,na,126,912,126,356,na,324,99,42,1,2,198,21,162,na,na,18,undefined,undefined
13/03/2021,22,263,170,664,736,874,589,103,28,40,69,26,99,na,273,na,205,196,35,677,816,692,775,140,342,503,231,76,296,59,741,540,undefined,na,76,na,267,272,undefined,37,329,57,77,46,479,1054,7,452,81,72,236,90,329,59,undefined,223,148,265,125,na,176,854,92,385,na,351,247,21,0,1,149,7,158,na,30,10,undefined,undefined
13/03/2021,23,217,143,549,573,579,591,11,18,14,35,25,102,na,223,na,126,79,25,425,754,581,602,108,350,388,200,35,162,55,654,219,undefined,na,21,na,347,164,undefined,17,56,66,79,53,334,867,8,419,49,68,114,56,387,70,undefined,155,46,211,97,na,102,505,121,319,na,237,548,na,na,na,26,18,140,na,20,3,undefined,undefined
14/03/2021,0,155,116,323,414,333,409,9,22,35,23,11,72,na,176,na,117,47,23,277,642,575,399,69,162,274,121,19,135,24,499,163,undefined,na,17,na,330,65,undefined,17,43,18,12,12,250,718,3,295,22,53,61,37,294,20,undefined,152,27,129,68,na,60,351,87,251,na,211,817,na,na,na,13,14,96,na,26,2,undefined,undefined
14/03/2021,1,180,78,151,248,278,311,6,6,16,5,1,7,na,165,na,89,25,5,194,207,437,383,68,153,294,126,15,92,20,363,53,undefined,na,9,na,268,32,undefined,19,35,5,27,14,208,502,3,357,22,83,25,84,265,9,undefined,83,21,129,44,na,30,306,55,188,na,99,1287,na,na,na,9,4,65,na,6,3,undefined,undefined
14/03/2021,2,82,76,149,165,145,203,7,4,26,11,3,6,na,144,na,46,19,11,74,112,300,263,53,101,236,143,12,47,23,341,4,undefined,na,4,na,192,9,undefined,5,9,6,20,19,127,356,3,183,23,70,2,205,204,16,undefined,98,26,95,45,na,26,235,48,190,na,103,1714,na,na,na,6,4,32,na,3,2,undefined,undefined
14/03/2021,3,80,76,171,185,131,110,1,5,12,8,2,8,na,112,na,60,12,2,85,112,338,213,63,112,83,94,19,43,7,272,4,undefined,na,5,na,159,na,undefined,na,9,11,11,9,111,329,2,152,21,34,1,78,158,13,undefined,98,26,84,32,na,54,213,32,153,na,74,1657,na,na,na,8,6,36,na,na,1,undefined,undefined
14/03/2021,4,41,25,80,73,56,119,13,5,7,3,3,3,na,63,na,14,17,6,41,65,141,122,19,79,89,67,6,28,3,181,6,undefined,na,4,na,21,4,undefined,3,17,6,5,4,27,140,2,73,12,19,11,91,84,1,undefined,66,4,44,25,na,12,108,19,38,na,13,1709,na,na,na,4,4,5,na,na,1,undefined,undefined
14/03/2021,5,21,13,34,67,71,67,1,4,3,4,1,7,na,30,na,25,8,1,31,31,102,120,39,88,66,51,5,45,4,114,22,undefined,na,2,na,19,15,undefined,2,5,na,na,na,44,184,na,59,15,20,14,53,39,3,undefined,57,7,46,9,na,26,56,25,11,na,19,1715,na,na,na,2,na,7,na,na,na,undefined,undefined
14/03/2021,6,20,16,45,96,87,70,13,10,19,4,7,17,na,34,na,33,21,5,17,12,57,121,18,106,61,52,5,85,9,72,163,undefined,na,4,na,18,9,undefined,5,13,9,5,5,40,204,1,89,14,26,14,90,30,11,undefined,21,17,65,14,na,17,74,17,24,na,29,1532,na,na,na,7,4,10,na,1,2,undefined,undefined
14/03/2021,7,42,51,46,92,124,124,59,48,20,6,12,59,na,58,na,34,38,8,11,15,53,179,48,160,158,92,26,120,39,54,179,undefined,na,13,na,26,20,undefined,21,16,16,15,14,59,201,na,64,92,20,6,29,28,13,undefined,23,39,101,27,na,50,99,15,37,na,39,1237,44,17,15,13,1,37,na,11,11,undefined,undefined
14/03/2021,8,108,60,52,168,259,307,115,110,29,25,34,121,na,122,na,74,63,14,36,25,47,301,71,191,337,204,76,181,50,107,301,undefined,na,21,na,53,81,undefined,9,28,18,26,15,60,317,15,174,134,49,88,50,41,22,undefined,52,60,154,73,na,79,227,29,67,na,71,991,133,88,45,9,9,65,na,12,34,undefined,undefined
14/03/2021,9,362,209,129,379,460,455,178,185,34,33,68,236,na,217,na,184,146,43,70,69,110,580,116,292,538,449,161,458,100,133,294,undefined,na,92,na,63,136,undefined,14,89,48,27,19,218,629,22,376,207,124,157,109,98,30,undefined,98,105,258,157,na,122,429,50,152,na,148,749,313,146,130,na,97,140,na,38,97,undefined,undefined
14/03/2021,10,803,550,252,913,915,726,166,222,46,114,84,348,na,287,na,409,139,49,199,187,227,961,161,478,759,635,233,895,185,241,376,undefined,na,42,na,75,104,undefined,31,100,67,96,32,352,1238,34,608,374,217,346,154,208,62,undefined,238,222,449,251,na,193,694,115,280,na,317,589,443,258,215,na,17,201,na,33,163,undefined,undefined
14/03/2021,11,1511,891,477,1422,1484,938,234,302,56,50,86,350,na,389,na,652,195,64,449,250,454,1242,130,534,1186,941,290,1445,281,337,301,undefined,na,68,na,84,117,undefined,46,124,49,72,38,544,2050,28,905,495,296,475,199,323,76,undefined,275,231,466,455,na,288,901,118,381,na,416,280,602,336,235,na,14,314,na,28,151,undefined,undefined
14/03/2021,12,2048,1249,731,1905,1899,1012,267,332,64,53,89,379,na,413,na,785,278,64,673,470,570,1441,146,509,1381,1062,310,1894,377,470,236,undefined,na,72,na,112,199,undefined,49,177,73,86,46,817,2591,39,1291,554,404,555,255,364,73,undefined,364,197,502,551,na,394,1105,146,475,na,624,120,685,426,330,na,11,547,na,61,89,undefined,undefined
14/03/2021,13,2132,1387,809,2208,2153,1119,370,324,85,63,143,481,na,464,na,955,228,73,941,546,726,1604,168,499,1332,1164,287,1906,414,638,291,undefined,na,121,na,128,215,undefined,64,306,95,123,52,1115,2891,40,1323,590,417,521,209,460,91,undefined,417,258,454,536,na,386,1243,165,550,na,895,42,663,421,313,na,24,558,na,71,106,undefined,undefined
14/03/2021,14,2536,1542,897,2202,2218,1257,254,318,51,59,117,490,na,519,na,870,235,83,763,402,784,1664,175,517,1605,1046,272,2176,445,543,389,undefined,na,75,na,107,202,undefined,43,125,94,108,85,1028,2805,46,1300,534,312,637,245,383,62,undefined,353,255,475,571,na,459,1295,168,515,na,717,53,670,443,324,na,11,654,na,56,103,undefined,undefined
14/03/2021,15,2638,1542,931,2167,2212,1314,252,324,60,42,136,433,na,474,na,816,221,59,758,359,730,1605,182,535,1819,863,268,2065,455,551,390,undefined,na,66,na,124,195,undefined,63,141,94,108,82,967,2567,44,1556,545,262,656,198,439,93,undefined,315,240,435,543,na,364,1285,154,512,na,719,42,563,365,228,na,21,551,na,32,124,undefined,undefined
14/03/2021,16,2320,1267,871,1894,1997,1159,406,310,56,62,123,341,na,423,na,632,179,79,678,338,734,1812,199,553,1581,448,204,1810,505,564,380,undefined,na,110,na,98,196,undefined,36,187,88,64,69,895,2366,48,1315,474,165,593,146,395,73,undefined,378,220,406,565,na,360,1250,144,439,na,621,11,480,287,150,na,37,564,na,45,95,undefined,undefined
14/03/2021,17,1809,862,796,1591,1800,1099,291,272,60,47,111,415,na,420,na,393,186,58,709,435,728,1456,147,569,1336,372,113,930,429,515,321,undefined,na,84,na,80,172,undefined,19,182,66,59,64,774,1926,41,1010,203,123,468,155,373,89,undefined,329,223,343,511,na,342,1113,149,349,na,567,15,434,226,116,na,123,471,na,55,55,undefined,undefined
14/03/2021,18,1057,515,745,1212,1233,888,265,241,87,51,78,335,na,423,na,175,157,63,760,464,691,1221,150,501,1053,337,120,639,456,483,359,undefined,na,74,na,100,245,undefined,33,196,93,50,65,588,1483,37,795,171,75,417,147,305,69,undefined,337,154,324,484,na,289,1071,130,332,na,416,10,354,199,67,na,96,250,na,38,73,undefined,undefined
14/03/2021,19,519,296,643,850,861,757,105,164,60,53,101,370,na,318,na,182,148,61,664,422,542,972,99,394,666,285,112,318,164,532,438,undefined,na,50,na,75,239,undefined,11,163,77,54,43,445,1001,16,621,155,107,399,106,266,69,undefined,342,148,219,373,na,232,958,107,224,na,314,75,247,99,58,50,35,142,na,25,44,undefined,undefined
14/03/2021,20,361,179,538,678,654,619,97,123,39,41,90,267,na,256,na,124,97,26,626,388,555,825,97,322,528,274,67,275,79,462,479,undefined,na,45,na,49,260,undefined,19,114,62,59,46,386,919,16,507,103,59,352,140,260,65,undefined,260,128,225,180,na,249,824,106,208,na,257,167,3,0,0,166,33,103,na,17,15,undefined,undefined
14/03/2021,21,262,104,434,501,511,519,65,71,55,24,68,228,na,187,na,98,82,25,477,223,353,661,116,275,318,219,52,218,67,380,345,undefined,na,29,na,37,181,undefined,14,56,70,45,39,265,631,17,308,65,67,215,58,204,41,undefined,186,90,166,147,na,149,681,97,151,na,191,385,1,0,0,126,1,84,na,17,11,undefined,undefined
14/03/2021,22,150,75,279,351,703,397,21,49,17,28,33,129,na,161,na,58,75,37,274,219,256,529,72,239,246,155,48,434,227,285,235,undefined,na,26,na,25,109,undefined,8,309,92,108,74,219,571,16,252,62,56,135,64,148,52,undefined,100,43,145,116,na,89,468,87,150,na,176,427,na,na,na,57,6,60,na,17,8,undefined,undefined
14/03/2021,23,77,65,160,152,189,255,14,14,15,1,18,45,na,87,na,38,5,9,142,44,132,292,39,105,147,89,22,57,12,209,142,undefined,na,14,na,21,41,undefined,7,21,22,22,9,86,225,9,161,28,68,19,28,72,24,undefined,78,27,105,59,na,56,261,60,102,na,57,509,na,na,na,8,16,41,na,5,1,undefined,undefined
15/03/2021,0,49,44,72,71,133,120,5,8,4,3,4,11,na,57,na,20,7,5,59,34,95,129,25,79,62,55,5,44,11,89,36,undefined,na,4,na,14,23,undefined,7,8,7,6,1,50,103,6,61,8,50,2,18,21,8,undefined,10,19,38,35,na,45,130,29,63,na,40,816,na,na,na,2,1,17,na,na,na,undefined,undefined
15/03/2021,1,27,28,45,46,46,36,5,5,9,na,na,10,na,21,na,7,3,2,60,20,31,38,15,23,39,43,6,36,2,83,21,undefined,na,6,na,8,9,undefined,3,3,8,3,2,24,97,4,42,15,32,7,8,20,9,undefined,10,13,31,27,na,29,108,25,30,na,18,1124,na,na,na,4,4,10,na,1,na,undefined,undefined
15/03/2021,2,24,29,11,20,37,17,2,na,2,2,2,9,na,8,na,9,6,3,16,23,45,67,11,50,11,35,7,20,na,47,5,undefined,na,na,na,2,4,undefined,na,6,3,na,na,24,39,na,23,5,29,3,6,17,3,undefined,10,5,27,14,na,16,89,9,19,na,12,1560,na,na,na,4,1,5,na,1,na,undefined,undefined
15/03/2021,3,7,18,11,35,37,31,6,1,1,1,4,2,na,3,na,12,10,4,12,11,21,27,11,21,14,30,2,47,4,47,3,undefined,na,na,na,8,1,undefined,3,4,2,na,na,20,37,2,36,4,34,1,16,2,3,undefined,7,1,17,12,na,1,50,22,14,na,5,1365,na,na,na,2,na,8,na,na,na,undefined,undefined
15/03/2021,4,14,13,12,21,55,36,18,2,2,2,6,14,na,20,na,6,15,3,12,2,5,29,11,17,29,21,2,49,3,19,12,undefined,na,4,na,7,5,undefined,3,4,4,na,na,6,48,1,17,7,10,10,7,5,5,undefined,3,1,15,6,na,12,25,6,6,na,6,1102,na,na,na,5,3,17,na,7,na,undefined,undefined
15/03/2021,5,12,13,7,39,87,111,26,16,21,9,4,18,na,43,na,12,32,13,8,13,30,113,21,111,80,41,7,92,11,29,2,undefined,na,5,na,19,8,undefined,9,25,16,2,1,13,180,3,55,7,24,6,24,14,6,undefined,10,69,81,10,na,8,93,13,5,na,11,1278,na,na,na,4,na,21,na,10,6,undefined,undefined
15/03/2021,6,73,50,51,141,270,379,96,41,115,40,15,50,na,156,na,53,123,73,25,10,37,353,89,370,275,83,21,231,29,51,25,undefined,na,11,na,37,7,undefined,20,49,74,16,9,44,375,18,132,24,49,9,78,34,16,undefined,64,164,180,44,na,54,278,42,38,na,75,1386,na,na,na,7,1,54,na,43,12,undefined,undefined
15/03/2021,7,136,85,98,283,633,688,223,195,486,60,40,133,na,244,na,184,274,239,29,28,78,658,264,747,517,120,44,630,76,59,42,undefined,na,30,na,109,34,undefined,87,89,84,64,22,150,673,38,253,74,23,43,162,109,57,undefined,84,368,513,179,na,147,320,66,94,na,150,1276,143,102,106,42,29,138,na,57,58,undefined,undefined
15/03/2021,8,277,200,183,606,1040,1419,350,296,950,152,55,209,na,435,na,397,784,607,67,52,164,1265,554,1399,724,262,72,993,78,116,118,undefined,na,82,na,302,70,undefined,182,373,145,281,62,313,1363,109,504,105,53,127,119,199,126,undefined,187,756,1166,574,na,430,530,96,207,na,383,945,550,274,285,na,15,404,na,83,149,undefined,undefined
15/03/2021,9,461,237,188,618,658,796,133,200,453,107,37,142,na,268,na,552,462,360,91,65,192,1067,306,992,520,319,73,653,49,162,99,undefined,na,61,na,297,75,undefined,146,193,150,349,76,279,1249,131,482,134,54,151,231,241,87,undefined,139,413,792,582,na,415,553,127,231,na,229,785,558,253,238,na,89,200,na,43,117,undefined,undefined
15/03/2021,10,688,428,302,1014,834,527,79,129,168,88,27,117,na,224,na,553,402,310,186,109,195,976,238,686,359,325,37,799,82,169,124,undefined,na,103,na,227,83,undefined,126,306,139,335,90,347,1342,98,534,89,60,225,151,209,70,undefined,187,268,519,668,na,503,511,211,267,na,276,498,481,260,176,na,47,164,na,52,124,undefined,undefined
15/03/2021,11,986,610,429,1286,922,603,125,198,156,72,31,129,na,259,na,787,991,652,291,170,367,1052,222,623,481,306,93,775,148,285,120,undefined,na,782,na,256,87,undefined,151,560,216,260,133,483,1793,97,677,174,107,257,151,237,110,undefined,186,236,600,772,na,497,717,241,408,na,375,267,562,377,263,na,42,555,na,210,98,undefined,undefined
15/03/2021,12,1406,874,662,1641,1086,842,98,303,380,126,62,170,na,275,na,1150,1913,796,431,275,527,1390,504,808,613,630,111,928,132,383,181,undefined,na,912,na,399,165,undefined,367,828,282,271,63,779,2031,150,1036,179,158,305,203,361,93,undefined,361,631,603,1130,na,739,1052,271,615,na,516,116,874,549,333,na,75,393,111,265,120,undefined,undefined
15/03/2021,13,1642,1190,823,2475,1972,978,169,242,373,106,53,195,na,313,na,1536,2793,904,453,270,594,1674,432,844,645,846,114,1751,250,465,203,undefined,na,1154,na,413,133,undefined,381,861,355,405,58,1241,2937,179,1192,202,114,332,231,443,260,undefined,406,547,711,1505,na,712,1016,323,814,na,794,47,1035,641,432,na,9,956,297,287,132,undefined,undefined
15/03/2021,14,1306,992,701,1877,1259,796,138,175,300,53,27,157,na,248,na,1844,925,461,518,228,478,1491,291,719,750,759,120,943,163,385,152,undefined,na,159,na,291,164,undefined,167,400,277,294,31,928,2384,129,1005,193,101,339,152,424,124,undefined,304,315,626,1167,na,585,848,178,588,na,702,30,788,553,354,na,18,455,175,98,89,undefined,undefined
15/03/2021,15,1331,758,669,1559,1198,875,101,196,357,58,38,152,na,289,na,1107,432,263,440,188,499,1677,215,961,694,763,121,954,158,271,165,undefined,na,92,na,224,180,undefined,126,200,285,297,70,655,2156,100,965,167,83,356,132,365,103,undefined,255,388,606,733,na,628,878,153,402,na,499,22,730,388,257,na,32,337,172,65,152,undefined,undefined
15/03/2021,16,1387,674,697,1511,1359,1082,129,229,646,98,50,222,na,375,na,670,347,350,393,156,467,1717,360,1307,753,736,107,1198,130,298,173,undefined,na,66,na,242,111,undefined,108,174,278,191,134,721,1929,100,978,123,74,318,143,268,136,undefined,291,572,808,868,na,651,981,136,391,na,510,20,517,269,161,na,26,291,243,64,130,undefined,undefined
15/03/2021,17,1378,701,751,1476,1707,1677,361,372,817,92,80,297,na,584,na,627,537,521,486,226,603,2053,436,1757,1129,389,109,1249,193,351,182,undefined,na,109,na,317,162,undefined,115,191,259,206,155,662,2164,82,1006,160,88,371,215,326,174,undefined,365,631,965,903,na,589,1342,159,434,na,643,9,563,272,220,na,75,458,381,99,160,undefined,undefined
15/03/2021,18,999,502,659,1187,1289,1103,297,305,374,45,93,322,na,357,na,308,287,253,574,232,534,1596,236,985,764,378,104,823,131,342,233,undefined,na,68,na,206,195,undefined,70,160,237,141,98,536,1544,75,802,141,93,395,147,278,162,undefined,344,307,542,739,na,459,1097,184,307,na,474,14,401,182,48,na,97,264,152,67,92,undefined,undefined
15/03/2021,19,505,237,531,695,794,663,160,225,131,49,70,315,na,213,na,166,114,100,516,252,493,1136,152,524,393,284,87,599,147,292,255,undefined,na,42,na,118,141,undefined,29,124,135,137,54,393,992,46,621,125,77,342,94,207,95,undefined,263,192,276,440,na,320,979,146,219,na,331,66,253,93,44,49,40,147,70,37,65,undefined,undefined
15/03/2021,20,317,139,505,507,646,566,56,106,65,52,76,232,na,196,na,123,127,64,402,166,402,798,113,365,284,274,79,406,80,342,291,undefined,na,41,na,71,255,undefined,15,103,93,115,49,283,773,33,392,97,62,298,82,192,72,undefined,199,118,258,231,na,274,827,105,173,na,214,161,31,0,2,154,10,131,70,17,21,undefined,undefined
15/03/2021,21,161,87,393,388,509,407,38,54,53,28,51,163,na,144,na,81,65,23,326,129,270,626,63,343,215,207,55,378,51,184,207,undefined,na,23,na,66,179,undefined,10,61,71,76,25,199,533,20,252,63,73,200,35,85,33,undefined,122,124,188,169,na,194,669,122,136,na,167,443,1,0,2,141,4,105,50,18,28,undefined,undefined
15/03/2021,22,151,56,204,255,305,292,26,23,43,13,38,110,na,101,na,42,54,14,228,115,213,481,50,219,152,154,33,141,20,161,136,undefined,na,9,na,37,101,undefined,19,77,45,45,19,137,416,7,213,60,56,135,37,70,24,undefined,81,73,151,94,na,115,469,80,140,na,134,531,na,na,na,59,6,50,52,11,10,undefined,undefined
15/03/2021,23,47,49,73,112,149,186,9,11,22,10,17,33,na,59,na,20,19,11,71,55,103,256,24,101,72,102,14,61,2,102,64,undefined,na,2,na,25,43,undefined,7,22,18,13,8,80,217,6,106,22,46,24,27,47,19,undefined,22,31,84,42,na,61,227,51,70,na,58,521,na,na,na,4,9,24,34,2,3,undefined,undefined
16/03/2021,0,27,14,46,43,62,53,2,1,15,1,3,9,na,27,na,12,20,5,36,22,68,94,11,71,32,64,7,31,7,43,19,undefined,na,2,na,4,33,undefined,3,5,9,6,2,33,82,5,64,6,47,7,13,11,8,undefined,22,12,43,26,na,17,93,23,31,na,17,809,na,na,na,4,2,19,17,1,1,undefined,undefined
16/03/2021,1,19,12,48,28,47,38,11,2,10,1,9,12,na,8,na,10,8,6,39,16,37,47,5,15,22,53,1,25,7,46,22,undefined,na,4,na,6,13,undefined,4,3,1,1,na,9,52,na,68,8,54,9,21,14,3,undefined,14,8,23,12,na,9,102,20,17,na,10,1162,na,na,na,8,1,7,5,na,na,undefined,undefined
16/03/2021,2,19,34,20,6,22,20,3,na,7,1,na,na,na,10,na,3,12,1,18,8,40,23,3,45,5,41,7,15,4,22,3,undefined,na,2,na,3,5,undefined,2,3,4,1,na,16,30,na,18,12,27,1,11,19,2,undefined,8,7,18,15,na,8,68,20,16,na,9,1190,na,na,na,4,3,2,5,na,na,undefined,undefined
16/03/2021,3,16,5,19,17,59,39,3,na,4,4,1,3,na,6,na,26,4,2,27,8,25,57,14,23,42,45,6,31,3,5,6,undefined,na,na,na,7,4,undefined,2,na,1,1,1,7,23,na,33,8,20,1,17,4,2,undefined,na,na,5,7,na,12,40,8,5,na,4,1092,na,na,na,1,2,7,4,na,na,undefined,undefined
16/03/2021,4,12,30,16,16,49,33,4,2,2,1,na,4,na,16,na,3,11,4,8,3,9,32,4,20,18,31,6,51,5,18,4,undefined,na,1,na,4,8,undefined,2,13,4,3,1,17,37,na,21,14,15,7,14,7,1,undefined,13,1,11,6,na,7,39,7,11,na,2,1165,na,na,na,4,na,4,3,5,na,undefined,undefined
16/03/2021,5,18,13,16,43,91,120,31,21,31,9,4,15,na,49,na,16,48,15,17,15,24,111,26,114,94,58,13,71,13,17,17,undefined,na,11,na,14,16,undefined,6,16,9,3,1,12,187,3,60,16,20,16,11,8,8,undefined,12,43,69,10,na,13,112,15,10,na,12,1446,na,na,na,6,1,28,18,14,na,undefined,undefined
16/03/2021,6,92,55,79,150,282,409,120,49,131,39,30,81,na,158,na,49,144,77,28,14,38,383,109,360,299,111,34,219,29,47,30,undefined,na,33,na,53,7,undefined,26,43,70,19,12,54,387,6,148,61,52,14,78,29,16,undefined,48,170,183,54,na,71,317,59,40,na,58,1456,na,na,na,13,4,73,41,58,19,undefined,undefined
16/03/2021,7,173,117,130,307,613,768,271,242,586,60,49,179,na,305,na,218,381,260,48,17,80,740,278,738,582,304,61,495,82,66,51,undefined,na,47,na,114,19,undefined,80,129,99,75,35,169,751,43,253,105,40,71,150,133,50,undefined,91,494,656,188,na,156,334,52,106,na,184,1276,183,103,100,51,21,190,141,62,60,undefined,undefined
16/03/2021,8,368,231,231,600,1115,1614,430,322,1342,144,59,228,na,495,na,414,921,684,84,71,151,1356,734,1587,935,618,131,925,107,104,91,undefined,na,99,na,319,67,undefined,215,387,256,311,102,337,1490,141,525,192,81,135,128,230,142,undefined,191,1111,1385,718,na,426,589,104,235,na,399,1149,563,315,351,12,13,531,305,82,164,undefined,undefined
16/03/2021,9,429,282,292,674,679,819,179,222,561,141,40,156,na,291,na,499,462,392,92,43,181,1039,332,906,466,684,99,583,100,158,87,undefined,na,88,na,264,77,undefined,151,238,227,326,91,272,1252,110,498,202,85,144,263,263,92,undefined,184,703,781,799,na,414,557,111,228,na,282,817,559,257,237,na,95,283,271,42,117,undefined,undefined
16/03/2021,10,693,376,330,929,844,513,141,192,229,60,42,136,na,225,na,642,399,262,220,81,205,958,194,595,330,702,149,662,89,163,95,undefined,na,66,na,216,90,undefined,155,276,223,258,73,317,1377,90,565,228,112,229,141,199,80,undefined,173,448,571,799,na,453,471,104,279,na,285,523,490,273,191,na,24,162,151,35,116,undefined,undefined
16/03/2021,11,1079,631,410,1097,814,582,139,180,223,76,40,149,na,228,na,784,364,282,300,172,306,1080,202,620,446,916,147,717,143,261,116,undefined,na,66,na,236,97,undefined,119,216,242,318,104,493,1644,72,704,251,148,269,188,247,96,undefined,289,321,673,824,na,536,607,125,402,na,341,242,543,349,215,na,70,221,170,46,111,undefined,undefined
16/03/2021,12,1552,1109,696,1818,1127,1017,170,409,433,190,67,259,na,403,na,1146,935,320,523,252,563,1497,516,880,608,1257,186,948,176,391,159,undefined,na,122,na,505,169,undefined,398,460,424,467,139,820,2056,166,1123,332,235,373,269,452,139,undefined,435,960,754,1112,na,902,894,181,703,na,452,107,933,613,433,na,65,238,351,65,153,undefined,undefined
16/03/2021,13,1706,1207,735,1902,1200,961,151,300,400,141,66,218,na,297,na,1212,814,309,553,291,593,1538,483,885,702,1193,188,989,141,446,267,undefined,na,105,na,543,198,undefined,396,336,430,525,130,812,2127,208,1273,286,207,340,275,491,148,undefined,439,674,888,968,na,635,914,184,686,na,485,35,890,555,335,na,5,288,344,81,129,undefined,undefined
16/03/2021,14,1554,919,610,1598,1082,838,111,182,315,120,61,223,na,255,na,868,458,258,459,178,469,1355,284,768,636,817,152,909,130,309,177,undefined,na,89,na,294,105,undefined,171,250,359,440,170,686,2004,163,935,290,115,322,184,381,143,undefined,314,526,610,1048,na,680,855,154,494,na,456,41,571,381,234,na,15,236,187,72,89,undefined,undefined
16/03/2021,15,1538,724,572,1509,1178,896,118,217,317,80,51,166,na,333,na,753,452,298,402,172,414,1517,249,1063,697,418,115,1110,168,319,145,undefined,na,70,na,270,127,undefined,113,159,278,388,137,636,1845,84,962,210,100,252,121,333,147,undefined,296,417,629,721,na,568,977,139,471,27,484,18,544,316,228,na,16,254,172,64,185,undefined,undefined
16/03/2021,16,1597,728,691,1537,1572,1255,190,303,759,95,47,223,na,422,na,656,400,374,360,175,489,1688,349,1395,921,387,126,1331,114,276,147,undefined,na,96,na,292,106,undefined,102,276,317,463,192,649,2151,106,1028,171,69,287,145,273,206,undefined,318,680,934,907,na,667,1120,164,439,464,475,14,596,280,256,na,21,286,351,72,125,undefined,undefined
16/03/2021,17,1614,813,683,1728,1747,1929,377,393,1112,85,86,313,na,676,na,712,621,665,493,241,582,2251,517,1910,1304,394,132,1257,218,390,212,undefined,na,138,na,396,124,undefined,125,265,356,342,188,761,2501,120,1104,171,78,333,157,369,199,undefined,379,898,1077,873,na,614,1372,185,476,385,780,21,715,334,239,na,74,578,490,122,155,undefined,undefined
16/03/2021,18,1016,545,717,1346,1312,1214,301,337,491,89,85,340,na,424,na,403,387,308,543,298,618,1771,285,1140,1274,376,125,846,232,393,187,undefined,na,116,na,209,184,undefined,98,199,249,151,168,708,1880,80,887,158,93,344,143,282,155,undefined,320,418,628,740,na,484,1195,171,392,251,524,18,496,212,98,na,96,350,189,79,102,undefined,undefined
16/03/2021,19,619,296,612,869,848,767,210,237,169,72,124,347,na,255,na,251,212,131,516,291,527,1343,175,543,713,336,106,474,152,373,280,undefined,na,57,na,118,149,undefined,40,137,150,93,112,486,1207,48,572,140,81,291,104,249,105,undefined,247,231,376,447,na,325,1058,145,262,152,446,58,336,140,52,76,43,246,84,33,111,undefined,undefined
16/03/2021,20,302,155,477,575,608,556,79,91,83,39,107,294,na,213,na,165,144,56,447,224,418,1020,101,369,403,278,84,297,70,335,301,undefined,na,51,na,87,207,undefined,31,131,86,48,72,441,895,35,453,105,58,350,71,203,83,undefined,215,154,247,192,na,227,807,131,248,90,271,177,96,2,14,183,15,133,76,29,45,undefined,undefined
16/03/2021,21,286,104,420,480,572,457,45,61,70,67,71,158,na,177,na,166,112,70,412,242,390,772,95,359,340,240,58,316,66,329,260,undefined,na,43,na,84,181,undefined,29,83,80,70,63,425,780,18,349,87,64,229,52,131,82,undefined,165,130,210,170,na,178,614,95,226,42,397,412,8,0,0,115,5,88,56,23,18,undefined,undefined
16/03/2021,22,145,69,263,251,371,362,24,37,57,21,44,131,na,141,na,93,109,49,237,156,293,516,65,259,427,144,46,156,15,183,136,undefined,na,37,na,62,101,undefined,7,56,36,36,37,239,466,13,270,58,75,137,37,85,31,undefined,91,73,159,112,na,78,445,73,107,29,191,493,5,0,0,176,9,71,32,23,7,undefined,undefined
16/03/2021,23,71,37,118,166,220,226,15,19,16,18,35,61,na,82,na,31,46,14,109,84,186,384,32,131,101,101,17,102,16,129,73,undefined,na,8,na,28,34,undefined,8,33,15,13,16,89,294,9,134,31,58,41,39,44,13,undefined,44,40,104,57,na,64,253,44,85,23,97,813,na,na,na,32,9,52,16,5,2,undefined,undefined
17/03/2021,0,43,26,50,72,89,87,7,8,11,6,4,18,na,31,na,18,23,5,65,26,71,67,26,58,47,88,11,63,7,46,24,undefined,na,7,na,19,22,undefined,5,9,11,2,6,45,115,11,57,12,58,8,15,22,14,undefined,12,9,42,27,na,25,149,19,30,10,26,866,na,na,na,2,3,13,7,5,1,undefined,undefined
17/03/2021,1,16,17,17,30,29,22,3,na,8,3,2,13,na,14,na,13,11,3,36,8,57,38,11,32,18,50,5,25,8,26,9,undefined,na,5,na,6,2,undefined,na,8,9,7,4,18,65,na,46,9,61,1,4,7,9,undefined,14,9,37,14,na,24,112,21,35,6,18,1325,na,na,na,4,14,11,8,1,na,undefined,undefined
17/03/2021,2,33,25,37,25,34,26,3,na,na,1,1,4,na,32,na,7,24,6,22,10,36,57,13,31,12,48,3,27,2,43,7,undefined,na,1,na,9,4,undefined,2,2,na,1,1,9,30,1,32,9,23,1,19,13,1,undefined,6,4,34,8,na,12,63,15,28,2,12,1384,na,na,na,na,8,14,7,na,na,undefined,undefined
17/03/2021,3,24,9,52,20,40,22,8,3,5,3,na,3,na,na,na,14,14,2,15,10,28,38,30,18,24,31,8,35,4,18,4,undefined,na,1,na,3,3,undefined,2,4,3,na,na,16,41,1,31,13,13,2,8,6,2,undefined,2,3,27,5,na,4,48,11,10,1,9,1190,na,na,na,3,7,12,8,na,na,undefined,undefined
17/03/2021,4,15,6,13,17,49,40,20,3,7,2,1,2,na,16,na,4,15,6,11,3,6,48,13,28,29,30,10,56,4,22,14,undefined,na,1,na,6,8,undefined,1,5,3,na,na,9,50,3,28,7,20,13,3,6,4,undefined,5,13,16,10,na,10,48,17,11,3,15,1117,na,na,na,3,2,5,5,5,na,undefined,undefined
17/03/2021,5,28,12,24,46,98,132,22,19,24,10,5,16,na,54,na,20,54,16,5,15,25,99,29,100,95,32,8,62,7,27,5,undefined,na,10,na,12,6,undefined,4,23,10,3,3,31,179,3,50,14,19,8,12,13,1,undefined,16,44,85,9,na,18,92,20,15,9,24,1338,na,na,na,4,9,33,19,11,3,undefined,undefined
17/03/2021,6,97,55,79,130,288,415,184,61,141,45,19,63,na,154,na,58,150,76,22,11,37,357,94,406,287,99,21,251,77,40,31,undefined,na,19,na,50,12,undefined,35,47,66,33,19,46,375,9,149,32,45,25,82,26,10,undefined,65,188,190,46,na,43,324,41,52,52,71,1514,na,na,na,13,13,78,9,44,22,undefined,undefined
17/03/2021,7,169,140,113,347,719,830,291,241,561,91,48,142,na,356,na,189,373,263,37,17,61,746,293,820,661,306,42,633,91,57,72,undefined,na,50,na,131,18,undefined,105,148,72,65,36,170,777,22,254,77,47,55,171,132,44,undefined,103,507,576,201,na,132,309,50,130,164,158,1389,172,120,132,31,47,224,na,53,63,undefined,undefined
17/03/2021,8,384,260,263,656,1175,1611,392,336,1309,180,54,224,na,551,na,449,889,731,71,65,178,1397,770,1622,857,590,85,1217,134,134,104,undefined,na,110,na,352,80,undefined,274,359,224,354,105,441,1596,62,587,134,42,157,91,249,160,undefined,198,1323,1343,730,na,413,520,120,271,476,474,1124,587,282,346,na,36,594,na,71,147,undefined,undefined
17/03/2021,9,546,375,241,814,966,874,198,186,681,134,35,147,na,324,na,579,554,363,105,79,217,1064,409,968,521,587,73,918,108,148,96,undefined,na,91,na,295,81,undefined,214,245,216,425,74,387,1479,68,501,165,77,158,225,290,114,undefined,202,631,792,718,na,413,460,143,271,366,368,874,594,323,184,na,104,407,na,55,106,undefined,undefined
17/03/2021,10,907,510,376,1030,877,611,118,172,260,94,40,136,na,243,na,677,433,258,185,132,214,1016,304,629,382,624,89,711,110,191,120,undefined,na,95,na,229,93,undefined,120,262,244,394,129,488,1537,70,600,180,94,262,153,206,96,undefined,220,378,627,736,na,500,578,243,322,304,306,636,514,297,202,na,59,199,na,46,92,undefined,undefined
17/03/2021,11,1186,739,496,1155,1064,690,127,193,225,94,35,160,na,245,na,861,454,265,300,170,356,1083,253,758,557,690,101,938,143,282,133,undefined,na,92,na,218,138,undefined,153,278,243,315,116,579,1727,56,775,158,115,294,160,225,150,undefined,237,334,680,1112,na,460,651,275,420,343,470,353,554,298,225,na,58,287,na,47,109,undefined,undefined
17/03/2021,12,1644,1093,759,1862,1294,1095,140,364,539,207,78,234,na,353,na,1169,1111,334,517,314,730,1541,605,938,641,1128,136,1052,183,472,200,undefined,na,156,na,549,214,undefined,406,498,454,558,107,914,2304,113,1145,195,175,334,243,459,172,undefined,466,895,739,1218,na,708,875,327,720,422,565,157,941,657,395,na,72,330,na,100,138,undefined,undefined
17/03/2021,13,1767,1128,707,2033,1363,1129,143,284,398,160,47,203,na,292,na,1235,864,350,569,312,634,1715,488,978,686,1014,152,976,201,433,166,undefined,na,136,na,526,209,undefined,436,517,415,542,128,1019,2404,168,1188,213,148,377,278,558,179,undefined,457,795,869,1173,na,613,930,328,759,449,543,65,990,596,352,na,23,351,na,79,125,undefined,undefined
17/03/2021,14,1559,941,655,1835,1300,979,143,214,300,113,36,152,na,270,na,1011,467,271,403,188,438,1438,281,799,678,761,91,1065,168,428,147,undefined,na,114,na,351,148,undefined,239,338,413,525,155,719,2008,131,913,155,62,342,171,372,113,undefined,313,435,585,964,na,639,818,203,489,421,453,37,760,407,315,na,13,238,na,84,79,undefined,undefined
17/03/2021,15,1652,796,602,1663,1293,1055,96,185,352,94,26,132,na,299,na,865,418,252,432,135,374,1608,289,1014,716,433,106,1189,139,276,158,undefined,na,77,na,279,157,undefined,129,270,392,465,174,651,1988,135,1036,142,78,275,197,333,165,undefined,301,495,710,786,na,574,974,160,448,343,432,17,704,325,218,na,24,268,na,87,134,undefined,undefined
17/03/2021,16,1463,749,647,1587,1595,1360,215,249,787,107,43,193,na,430,na,770,460,361,404,191,416,1770,369,1387,833,413,118,1268,133,365,186,undefined,na,105,na,294,113,undefined,121,315,305,425,172,738,2165,122,1057,162,77,297,140,326,179,undefined,312,740,951,971,na,600,1084,172,442,410,502,10,597,286,200,na,23,321,na,71,140,undefined,undefined
17/03/2021,17,1740,860,788,1721,1912,2118,430,377,1168,120,67,301,na,759,na,700,607,655,594,284,591,2149,536,1991,1196,430,159,1333,193,437,223,undefined,na,153,na,448,159,undefined,161,332,390,408,220,861,2632,110,1143,224,68,342,168,389,213,undefined,391,950,1139,979,na,527,1290,185,515,404,789,18,716,293,261,na,111,537,na,110,134,undefined,undefined
17/03/2021,18,1239,603,781,1420,1616,1421,328,347,461,116,98,379,na,465,na,464,401,313,672,374,617,1621,290,1180,1002,403,138,1000,197,500,298,undefined,na,86,na,310,163,undefined,108,299,239,160,172,723,1984,92,956,186,92,393,129,338,205,undefined,358,429,619,767,na,468,1323,177,446,217,658,11,503,305,135,na,40,453,na,84,115,undefined,undefined
17/03/2021,19,677,290,674,932,1069,926,170,259,181,98,171,532,na,288,na,237,231,160,514,373,543,1255,186,615,710,346,100,705,158,348,401,undefined,na,67,na,195,186,undefined,42,220,140,71,107,566,1296,69,678,137,78,383,118,237,140,undefined,275,266,393,544,na,375,1036,147,285,173,361,66,334,128,61,87,28,258,na,48,73,undefined,undefined
17/03/2021,20,410,183,506,765,1031,768,80,121,84,74,200,481,na,287,na,180,136,99,454,330,445,1103,117,433,547,277,86,413,95,374,384,undefined,na,70,na,144,229,undefined,24,137,110,71,77,506,1059,25,482,121,67,378,96,249,63,undefined,249,146,222,257,na,224,867,124,308,84,328,190,18,0,3,219,9,161,na,23,49,undefined,undefined
17/03/2021,21,294,135,426,557,786,650,89,113,65,46,114,247,na,200,na,140,122,47,381,257,396,765,103,319,400,221,66,421,65,313,394,undefined,na,55,na,159,160,undefined,19,113,161,102,70,391,870,17,312,94,91,284,65,165,89,undefined,175,111,220,186,na,220,711,132,249,67,262,422,4,0,0,142,12,164,na,17,16,undefined,undefined
17/03/2021,22,162,65,325,382,599,469,32,54,64,33,60,138,na,160,na,92,120,51,256,238,274,593,59,267,276,171,64,241,53,248,237,undefined,na,52,na,86,107,undefined,21,227,120,93,45,251,699,25,262,88,73,170,54,108,80,undefined,110,85,183,144,na,119,533,96,177,34,199,448,na,na,na,118,22,132,na,34,12,undefined,undefined
17/03/2021,23,97,54,182,178,310,293,20,20,19,23,26,67,na,107,na,43,40,28,134,105,158,325,62,122,119,117,38,117,22,161,91,undefined,na,16,na,65,37,undefined,15,48,109,95,62,119,352,12,167,50,60,57,27,69,37,undefined,47,47,125,77,na,78,362,62,153,21,96,597,na,na,na,14,14,60,na,8,11,undefined,undefined
18/03/2021,0,60,42,66,84,157,132,12,3,9,1,12,31,na,69,na,35,24,7,68,43,70,106,56,91,96,68,20,68,3,88,44,undefined,na,4,na,12,30,undefined,2,10,90,100,72,70,174,4,99,17,61,27,31,23,31,undefined,24,10,53,38,na,38,141,51,56,21,44,716,na,na,na,15,9,6,na,14,na,undefined,undefined
18/03/2021,1,24,28,36,47,70,50,10,2,2,7,5,18,na,19,na,14,18,8,26,12,58,61,12,24,22,56,8,26,4,53,6,undefined,na,3,na,10,8,undefined,na,4,96,100,75,28,65,na,73,16,49,20,15,6,17,undefined,17,7,30,20,na,23,138,35,44,27,17,1196,1,0,0,19,na,5,na,1,na,undefined,undefined
18/03/2021,2,25,18,22,33,37,52,6,3,1,5,na,5,na,21,na,18,11,5,15,6,25,77,4,9,17,49,3,33,2,23,4,undefined,na,na,na,8,11,undefined,1,9,1,na,na,21,40,na,34,8,64,2,11,6,na,undefined,11,6,27,17,na,10,59,13,25,10,19,1254,na,na,na,24,4,3,na,na,2,undefined,undefined
18/03/2021,3,14,7,16,28,50,29,3,1,2,1,na,2,na,2,na,15,20,na,17,10,40,29,15,31,13,43,4,50,na,22,3,undefined,na,2,na,2,na,undefined,na,3,5,2,1,18,51,na,38,4,30,2,7,3,3,undefined,4,15,20,4,na,7,55,15,9,5,8,1163,na,na,na,7,15,7,na,na,na,undefined,undefined
18/03/2021,4,27,12,7,19,52,46,6,2,na,na,2,4,na,26,na,13,10,3,8,17,16,22,5,23,33,34,1,55,na,6,15,undefined,na,7,na,9,14,undefined,na,1,6,3,1,10,48,1,27,11,11,12,11,11,3,undefined,4,na,21,9,na,19,33,8,20,4,5,1156,na,na,na,3,2,6,na,3,na,undefined,undefined
18/03/2021,5,20,13,20,52,111,131,18,18,24,7,4,17,na,54,na,20,47,13,8,18,29,119,33,132,106,57,11,70,7,16,11,undefined,na,11,na,18,5,undefined,3,14,11,4,3,21,194,4,55,14,27,8,9,11,4,undefined,9,37,72,12,na,19,117,17,12,9,10,1297,na,na,na,5,3,27,na,8,6,undefined,undefined
18/03/2021,6,104,43,60,143,280,426,97,50,126,36,25,74,na,176,na,60,137,57,28,24,32,345,93,347,338,115,36,278,36,39,15,undefined,na,14,na,45,15,undefined,33,44,60,24,11,53,350,14,127,57,75,19,87,25,13,undefined,60,182,206,56,na,59,274,52,64,69,50,1587,0,4,2,10,7,87,na,46,21,undefined,undefined
18/03/2021,7,147,110,102,300,720,825,294,220,560,90,39,175,na,317,na,223,352,278,34,32,85,700,288,779,613,336,65,639,100,75,57,undefined,na,49,na,138,24,undefined,94,117,86,49,18,173,731,22,234,108,57,48,161,110,29,undefined,70,566,585,185,na,110,288,42,137,195,187,1359,164,103,152,27,57,187,na,41,68,undefined,undefined
18/03/2021,8,405,227,191,671,1198,1718,365,307,1329,171,65,276,na,518,na,467,957,729,83,96,183,1223,747,1707,801,594,107,1249,117,136,91,undefined,na,115,na,351,91,undefined,166,369,233,309,79,406,1461,120,549,170,79,115,124,256,131,undefined,173,1246,1375,690,na,383,517,110,231,515,456,1111,595,299,405,na,32,543,na,80,143,undefined,undefined
18/03/2021,9,640,355,256,763,1042,898,192,235,667,140,53,182,na,344,na,571,612,452,150,92,164,1071,383,1033,526,703,105,1075,89,151,103,undefined,na,76,na,326,82,undefined,150,256,233,368,46,330,1415,87,547,180,118,184,226,244,90,undefined,174,619,814,635,na,417,552,100,279,436,271,956,603,295,402,na,56,384,na,43,109,undefined,undefined
18/03/2021,10,777,454,277,917,920,610,131,158,270,101,41,174,na,427,na,649,395,249,149,156,236,934,218,628,381,720,95,728,87,168,81,undefined,na,100,na,228,79,undefined,132,225,255,315,37,357,1385,97,585,192,117,217,147,182,105,undefined,205,na,623,778,na,417,587,122,290,362,287,683,508,298,216,na,27,365,na,39,117,undefined,undefined
18/03/2021,11,1042,682,454,1289,1038,708,129,167,235,86,40,143,na,319,na,834,453,307,251,252,296,1225,235,624,536,918,161,1056,97,284,121,undefined,na,78,na,289,114,undefined,172,234,273,211,44,585,1748,96,825,280,145,257,181,234,95,undefined,262,na,692,926,na,566,630,135,388,421,364,426,558,342,269,na,37,357,na,61,134,undefined,undefined
18/03/2021,12,1524,958,687,1832,1373,1060,167,306,518,149,46,247,na,370,na,1167,846,371,437,394,608,1637,480,896,660,1198,223,1095,197,490,144,undefined,na,130,na,487,179,undefined,395,420,460,521,107,823,2120,188,1132,314,191,335,246,412,121,undefined,403,na,849,1179,na,691,823,166,715,444,481,163,954,587,345,na,64,364,na,71,109,undefined,undefined
18/03/2021,13,1819,1221,781,2006,1424,1157,158,272,423,180,70,244,na,297,na,1293,812,333,462,457,586,1672,432,980,746,1245,205,1267,212,433,181,undefined,na,151,na,498,198,undefined,392,310,518,674,121,913,2365,200,1190,309,171,395,243,530,163,undefined,392,na,978,1059,na,606,885,179,654,444,516,92,875,594,330,na,17,271,na,83,97,undefined,undefined
18/03/2021,14,1500,935,657,1721,1160,910,107,175,282,90,27,134,na,258,na,1025,482,315,409,279,461,1401,272,895,674,904,143,1067,133,338,197,undefined,na,89,na,342,150,undefined,160,250,342,409,166,785,2098,87,953,209,123,268,158,383,143,undefined,311,na,664,1002,na,612,922,152,465,382,458,54,619,309,297,na,34,255,na,54,96,undefined,undefined
18/03/2021,15,1495,878,680,1635,1474,1270,138,205,341,102,33,156,na,329,na,815,397,319,391,161,464,1574,291,1010,741,486,166,1367,186,260,180,undefined,na,104,na,325,166,undefined,168,244,336,343,159,654,2044,89,1054,250,109,278,137,340,161,undefined,291,na,661,747,na,552,981,142,458,361,429,43,625,300,216,na,14,246,126,75,165,undefined,undefined
18/03/2021,16,1630,848,735,1746,1588,1350,239,285,814,118,50,194,na,386,na,747,469,436,388,148,476,1836,382,1314,857,445,102,1201,166,346,201,undefined,na,148,na,317,109,undefined,115,258,318,311,177,773,2212,112,1146,174,62,299,124,299,162,undefined,295,na,983,864,na,621,1098,145,465,428,538,17,614,291,232,na,29,385,332,82,137,undefined,undefined
18/03/2021,17,1866,928,850,1950,2162,2169,818,431,1121,113,83,329,na,770,na,765,738,636,484,308,726,2124,529,1886,1306,404,139,1634,319,434,176,undefined,na,185,na,433,165,undefined,159,363,291,237,177,926,2895,132,1265,206,62,392,166,435,203,undefined,443,na,1127,939,na,593,1428,226,604,414,781,17,739,350,259,na,43,765,464,133,138,undefined,undefined
18/03/2021,18,1442,677,828,1587,2020,1554,1945,303,455,106,89,360,na,573,na,516,445,322,612,325,695,1771,344,1088,1011,365,133,1148,446,510,311,undefined,na,186,na,311,152,undefined,110,363,202,100,134,745,2299,94,1009,176,100,394,116,435,182,undefined,384,na,624,701,na,480,1249,212,430,277,639,16,545,277,165,na,32,695,152,157,133,undefined,undefined
18/03/2021,19,990,369,681,1089,1305,951,339,239,197,61,95,360,na,323,na,225,212,135,625,352,554,1256,167,538,690,347,97,1255,192,407,353,undefined,na,107,na,173,179,undefined,75,235,116,110,87,542,1494,25,752,122,76,395,106,315,93,undefined,330,na,374,443,na,387,1138,135,315,130,400,73,426,114,72,80,24,442,113,74,103,undefined,undefined
18/03/2021,20,680,272,647,870,926,781,106,126,92,93,114,358,na,286,na,172,169,88,584,380,573,1063,100,400,488,302,101,504,108,472,405,undefined,na,85,na,139,228,undefined,39,126,111,124,75,564,1167,33,541,97,81,376,79,285,72,undefined,279,na,310,276,na,287,930,125,332,89,419,170,287,3,47,225,11,307,78,29,32,undefined,undefined
18/03/2021,21,342,167,516,662,901,691,104,69,57,63,71,249,na,214,na,138,111,60,546,314,433,884,115,400,366,218,55,563,145,351,327,undefined,na,57,na,111,151,undefined,24,101,93,140,78,450,1003,13,434,81,78,282,87,194,67,undefined,200,na,241,222,na,214,765,107,277,69,315,794,173,1,10,102,10,206,83,22,18,undefined,undefined
18/03/2021,22,230,119,375,546,1204,617,2282,45,75,42,56,183,na,281,na,156,291,98,338,274,389,724,85,377,392,191,62,771,415,322,270,undefined,na,250,na,95,119,undefined,19,348,81,63,24,322,1231,14,257,85,63,161,67,119,51,undefined,131,na,230,148,na,147,569,104,224,45,334,735,77,0,6,126,28,499,72,159,11,undefined,undefined
18/03/2021,23,133,74,281,222,324,419,142,38,51,14,19,78,na,152,na,55,95,54,172,155,293,499,82,248,129,146,38,123,55,244,111,undefined,na,67,na,110,51,undefined,12,78,20,47,24,156,457,11,201,46,48,62,28,75,24,undefined,57,na,191,84,na,42,391,64,137,22,127,613,na,na,na,16,4,139,33,47,2,undefined,undefined
19/03/2021,0,75,41,155,126,202,151,11,8,21,5,10,30,na,57,na,43,37,9,118,84,174,219,37,118,85,81,21,87,12,181,34,undefined,na,11,na,31,33,undefined,na,34,21,34,15,61,224,4,106,31,66,3,23,45,21,undefined,26,na,79,48,na,34,198,33,62,9,54,741,na,na,na,3,5,64,28,18,na,undefined,undefined
19/03/2021,1,42,31,100,77,79,67,12,2,6,1,6,16,na,27,na,25,10,8,67,62,109,109,9,95,31,77,10,43,12,79,19,undefined,na,6,na,34,17,undefined,2,7,10,2,1,53,160,3,77,15,46,15,18,50,15,undefined,11,na,56,28,na,23,151,31,56,6,38,1087,na,na,na,3,4,53,12,na,na,undefined,undefined
19/03/2021,2,40,19,75,39,57,68,4,2,5,1,1,7,na,10,na,16,11,7,49,50,67,69,11,46,39,52,5,57,9,67,13,undefined,na,8,na,12,7,undefined,1,9,11,12,12,15,91,1,65,9,27,2,10,32,15,undefined,15,na,55,25,na,32,122,34,59,3,11,1309,na,na,na,3,2,12,9,na,na,undefined,undefined
19/03/2021,3,32,10,63,29,66,16,1,na,2,1,4,5,na,6,na,27,12,1,12,83,51,57,12,43,28,26,4,58,7,46,1,undefined,na,4,na,7,10,undefined,4,3,5,1,1,41,44,1,48,4,25,2,7,22,6,undefined,22,na,42,26,na,19,70,21,35,1,25,1273,na,na,na,1,na,4,13,2,na,undefined,undefined
19/03/2021,4,28,9,46,30,45,45,3,7,4,3,3,2,na,20,na,7,6,4,3,8,13,51,7,27,43,53,4,54,8,31,8,undefined,na,4,na,16,11,undefined,na,3,7,na,na,12,82,1,34,14,27,8,6,15,6,undefined,18,na,32,7,na,6,53,18,17,4,4,1279,na,na,na,7,4,10,11,5,2,undefined,undefined
19/03/2021,5,11,8,39,64,84,123,25,13,28,9,3,16,na,52,na,18,37,22,17,14,24,119,25,97,67,54,11,76,6,21,16,undefined,na,9,na,21,10,undefined,5,13,11,2,2,27,192,2,49,20,25,10,20,13,2,undefined,8,na,47,18,na,16,99,27,22,17,23,1460,na,na,na,10,4,23,21,33,1,undefined,undefined
19/03/2021,6,100,51,81,123,265,393,82,46,116,39,22,52,na,149,na,64,129,61,32,13,39,343,106,408,271,130,24,234,41,47,28,undefined,na,28,na,42,19,undefined,21,44,54,28,16,45,355,10,136,39,65,13,114,26,13,undefined,53,na,200,41,na,66,297,55,39,65,54,1669,0,2,0,15,4,78,44,48,15,undefined,undefined
19/03/2021,7,156,98,94,301,795,618,233,194,451,63,38,134,na,275,na,187,281,198,33,16,62,638,236,665,670,234,63,597,102,69,41,undefined,na,30,na,121,38,undefined,116,109,56,39,14,148,649,25,242,87,67,75,163,102,30,undefined,66,na,485,169,na,158,300,48,113,157,165,1633,159,98,111,61,20,153,120,54,71,undefined,undefined
19/03/2021,8,548,386,343,1137,2309,1437,311,259,992,167,51,205,na,463,na,363,790,602,75,78,183,1299,590,1403,741,400,122,2308,670,127,96,undefined,na,101,na,313,74,undefined,161,257,501,247,60,714,2413,91,564,187,70,110,120,240,618,undefined,189,na,1052,1234,na,739,518,155,486,491,550,1650,558,242,247,19,96,575,321,77,141,undefined,undefined
19/03/2021,9,749,466,341,1276,1773,884,182,163,489,122,42,162,na,336,na,525,513,388,108,126,207,1100,391,1058,538,483,106,1835,322,146,98,undefined,na,90,na,286,78,undefined,142,258,474,266,62,645,2184,56,546,177,101,204,222,191,488,undefined,184,na,688,1062,na,677,559,156,571,346,410,1446,560,285,220,na,77,377,233,85,126,undefined,undefined
19/03/2021,10,838,542,291,1071,1015,757,128,151,253,90,34,142,na,260,na,647,440,307,170,166,204,1102,271,637,482,524,123,914,77,170,102,undefined,na,69,na,236,83,undefined,119,215,277,299,68,407,1490,78,648,239,118,248,155,208,135,undefined,228,na,530,757,na,433,573,217,339,325,361,1201,514,266,205,na,40,199,208,52,136,undefined,undefined
19/03/2021,11,1178,749,373,1175,1273,789,126,197,215,74,41,160,na,310,na,903,444,249,264,245,389,1212,303,705,605,677,159,1053,149,306,118,undefined,na,80,na,276,118,undefined,128,235,243,348,92,498,1651,88,807,270,153,298,152,302,121,undefined,278,na,682,764,na,526,717,274,440,360,402,867,601,307,161,na,73,279,175,74,116,undefined,undefined
19/03/2021,12,1710,1106,649,1844,1422,1243,165,292,438,166,58,198,na,386,na,1221,760,313,405,447,729,1649,542,971,772,837,168,1241,245,430,190,undefined,na,129,na,476,158,undefined,378,406,439,562,100,871,2227,117,1046,285,222,427,202,424,139,undefined,356,na,792,914,na,680,915,312,660,380,531,607,886,505,177,na,89,307,363,89,116,undefined,undefined
19/03/2021,13,1973,1247,655,2117,1666,1301,137,250,378,139,40,222,na,471,na,1230,722,297,449,449,607,1784,469,911,866,784,204,1239,157,439,214,undefined,na,156,na,460,217,undefined,308,377,410,493,142,953,2457,138,1217,330,191,376,238,522,238,undefined,380,na,765,881,na,576,1065,324,680,391,570,327,877,559,352,na,42,388,358,78,139,undefined,undefined
19/03/2021,14,1780,985,629,1904,1431,1021,131,225,308,87,38,159,na,430,na,1064,448,272,475,273,470,1469,285,888,850,631,137,1278,176,406,211,undefined,na,124,na,326,138,undefined,204,286,393,434,167,772,2243,74,1066,275,158,382,201,424,137,undefined,311,na,647,829,na,617,959,218,534,358,566,225,721,354,292,na,17,447,249,100,112,undefined,undefined
19/03/2021,15,1769,1007,634,1911,1610,1348,171,233,392,104,31,171,na,470,na,973,409,306,476,186,360,1687,280,1054,986,566,172,1252,156,427,220,undefined,na,108,na,296,128,undefined,127,233,295,420,185,840,2339,60,1073,271,133,297,213,323,142,undefined,315,na,761,687,na,496,1064,205,520,321,518,110,686,366,281,na,15,346,231,73,210,undefined,undefined
19/03/2021,16,1931,983,716,1907,1744,1684,217,325,582,91,40,220,na,513,na,782,418,354,464,226,560,1974,374,1233,1068,409,113,1278,216,457,235,undefined,na,116,na,314,131,undefined,118,284,314,387,162,874,2578,73,1119,212,89,346,121,348,195,undefined,343,na,906,762,na,491,1109,175,585,299,668,79,774,306,238,na,24,473,300,74,128,undefined,undefined
19/03/2021,17,2197,1114,881,2050,2427,2348,404,424,796,159,70,321,na,679,na,881,621,503,739,368,771,2197,466,1669,1418,432,150,1295,309,613,234,undefined,na,171,na,415,171,undefined,135,333,298,287,176,1062,3090,73,1332,211,118,447,127,445,221,undefined,472,na,1047,910,na,503,1468,227,694,310,772,47,749,325,278,na,91,808,422,122,210,undefined,undefined
19/03/2021,18,2078,917,1122,1971,2417,1982,1349,373,387,133,111,402,na,622,na,623,433,258,923,573,863,2014,280,1079,1367,468,160,1255,431,757,373,undefined,na,174,na,340,191,undefined,88,368,165,61,134,1104,2836,56,1267,206,102,552,114,552,153,undefined,450,na,774,781,na,492,1528,211,628,168,944,21,687,303,186,na,74,891,215,165,136,undefined,undefined
19/03/2021,19,1547,648,936,1605,2237,1436,2042,279,206,109,139,526,na,498,na,403,283,171,1001,808,877,1536,202,675,1227,430,121,1509,444,735,484,undefined,na,132,na,219,329,undefined,80,346,115,46,75,894,2181,41,1056,194,99,665,107,545,119,undefined,451,na,552,554,na,389,1457,178,544,113,634,39,547,163,122,89,50,545,148,137,98,undefined,undefined
19/03/2021,20,1202,518,977,1496,1744,1172,118,160,111,104,153,442,na,426,na,315,246,122,1015,725,852,1434,168,535,1090,392,125,647,200,874,677,undefined,na,79,na,231,397,undefined,41,179,105,70,51,870,1916,27,891,166,87,680,96,477,102,undefined,377,na,411,269,na,337,1383,196,545,72,560,46,382,1,57,358,38,430,109,43,78,undefined,undefined
19/03/2021,21,791,326,896,1504,1893,1029,273,178,86,84,109,346,na,365,na,204,194,78,830,606,841,1311,198,462,883,393,114,877,267,972,698,undefined,na,91,na,223,403,undefined,63,177,75,46,23,930,1855,24,746,159,112,486,79,456,65,undefined,288,na,394,258,na,294,1126,166,555,66,606,135,276,0,13,230,92,401,143,30,27,undefined,undefined
19/03/2021,22,399,293,894,1241,1797,1209,2873,116,87,46,76,252,na,456,na,256,251,109,819,496,859,1302,164,439,775,288,84,743,458,837,649,undefined,na,298,na,309,357,undefined,29,368,61,66,39,725,1878,21,573,122,97,382,74,386,60,undefined,310,na,341,218,na,203,994,171,537,22,548,329,111,1,9,257,18,580,157,196,21,undefined,undefined
19/03/2021,23,301,175,886,954,1168,892,366,76,38,50,31,136,na,394,na,166,154,57,514,444,668,898,147,415,537,244,87,331,156,742,399,undefined,na,91,na,258,207,undefined,12,142,50,77,34,538,1367,12,488,91,110,194,64,354,39,undefined,185,na,347,147,na,128,670,110,499,21,462,540,2,0,0,95,19,375,167,64,17,undefined,undefined
20/03/2021,0,179,99,306,664,643,518,43,39,27,26,26,81,na,214,na,96,56,40,302,191,474,438,86,216,264,134,41,163,45,549,186,undefined,na,18,na,152,61,undefined,9,47,17,22,21,293,787,7,223,48,45,68,31,289,18,undefined,109,na,193,86,na,77,463,54,304,19,274,877,na,na,na,13,10,144,126,13,4,undefined,undefined
20/03/2021,1,110,70,205,466,341,314,25,12,11,6,8,37,na,132,na,62,33,12,214,213,346,358,40,188,186,92,23,107,40,354,59,undefined,na,17,na,133,40,undefined,4,37,4,12,7,176,532,2,199,28,67,32,27,173,15,undefined,74,na,131,40,na,51,288,59,188,18,135,1128,na,na,na,15,5,83,75,7,na,undefined,undefined
20/03/2021,2,98,47,95,291,224,181,9,18,17,8,1,8,na,130,na,36,28,11,104,100,323,258,36,119,67,72,20,69,36,232,11,undefined,na,11,na,133,13,undefined,1,13,15,14,9,163,410,3,125,18,54,4,12,100,27,undefined,63,na,103,51,na,41,143,51,142,2,109,1595,na,na,na,3,3,34,79,1,na,undefined,undefined
20/03/2021,3,50,47,75,115,112,127,2,8,13,7,2,12,na,57,na,33,16,4,33,43,236,137,35,76,72,50,15,49,10,200,6,undefined,na,8,na,61,7,undefined,1,12,5,3,2,56,212,1,89,18,34,1,6,102,17,undefined,87,na,49,41,na,31,132,53,112,6,51,1634,na,na,na,7,5,19,89,4,na,undefined,undefined
20/03/2021,4,33,31,44,46,81,62,15,2,4,5,na,5,na,67,na,16,13,4,50,27,124,140,24,61,70,61,4,40,9,93,8,undefined,na,3,na,20,10,undefined,1,4,1,3,2,40,123,1,86,27,48,4,15,47,5,undefined,81,na,32,17,na,28,102,26,46,1,34,1800,na,na,na,5,2,13,36,3,2,undefined,undefined
20/03/2021,5,18,15,17,57,88,54,6,5,7,2,12,17,na,43,na,36,34,9,19,9,103,88,34,89,44,70,7,47,6,76,10,undefined,na,5,na,15,10,undefined,1,8,7,3,2,35,197,2,70,39,24,10,21,23,1,undefined,94,na,45,7,na,17,105,30,28,2,23,1783,na,na,na,3,2,19,21,11,4,undefined,undefined
20/03/2021,6,18,18,10,80,115,149,33,22,17,14,3,27,na,58,na,25,51,10,13,14,63,135,24,170,162,75,23,66,26,50,9,undefined,na,12,na,32,6,undefined,10,17,26,4,2,47,239,2,52,38,42,14,44,20,6,undefined,21,na,74,18,na,27,97,49,42,13,37,1668,na,na,na,8,4,25,28,21,2,undefined,undefined
20/03/2021,7,58,48,23,124,211,255,94,79,40,21,33,60,na,97,na,68,53,9,20,16,26,235,68,243,254,178,49,127,59,31,17,undefined,na,19,na,44,4,undefined,46,37,23,15,12,55,322,7,92,120,87,35,78,34,18,undefined,40,na,116,39,na,32,171,24,58,59,42,1657,58,30,25,15,6,41,16,50,17,undefined,undefined
20/03/2021,8,218,128,57,341,370,382,115,148,58,47,52,148,na,184,na,156,118,57,50,29,75,571,78,273,516,287,100,241,109,71,45,undefined,na,29,na,103,57,undefined,27,61,48,51,19,141,609,14,165,126,99,92,138,60,28,undefined,64,na,168,102,na,113,250,56,107,56,115,1450,195,108,50,na,8,105,na,27,52,undefined,undefined
20/03/2021,9,468,339,160,646,649,635,175,188,69,83,58,223,na,271,na,360,208,69,107,58,108,887,127,391,615,509,200,488,106,144,79,undefined,na,63,na,158,59,undefined,24,115,55,75,30,287,1030,25,453,311,162,238,119,117,53,undefined,147,na,332,264,na,196,547,62,192,73,211,1589,392,137,138,na,9,139,na,46,127,undefined,undefined
20/03/2021,10,1127,681,309,1187,1132,823,198,274,72,94,74,283,na,359,na,604,263,85,191,91,282,1225,165,530,1009,732,297,899,206,231,95,undefined,na,99,na,226,111,undefined,48,121,70,105,65,433,1777,29,577,417,203,320,227,211,47,undefined,250,na,500,335,na,280,720,129,307,124,309,1165,553,225,265,na,14,245,na,57,163,undefined,undefined
20/03/2021,11,1849,1111,539,1447,1627,1086,280,321,93,86,67,283,na,428,na,934,261,101,469,229,415,1558,199,660,1253,964,323,1183,260,356,153,undefined,na,100,na,212,137,undefined,61,202,64,96,42,691,2346,34,935,460,302,454,249,327,53,undefined,289,na,533,464,na,320,961,147,462,117,479,1010,700,322,352,na,19,427,na,64,166,undefined,undefined
20/03/2021,12,2278,1403,714,2185,2112,1279,533,319,78,116,86,340,na,485,na,1111,275,131,712,368,581,1698,152,725,1407,1067,387,1537,444,454,183,undefined,na,130,na,251,166,undefined,48,247,50,109,34,862,2900,30,1197,588,271,476,224,373,61,undefined,453,na,598,596,na,396,1162,190,636,172,624,609,786,380,414,na,26,566,na,63,109,undefined,undefined
20/03/2021,13,2778,1588,850,2760,2422,1324,673,269,121,88,86,312,na,513,na,1102,217,151,861,416,829,1878,126,645,1675,1100,261,1817,513,574,270,undefined,na,119,na,332,192,undefined,90,400,88,152,22,1260,3247,32,1294,503,262,437,291,411,86,undefined,442,na,549,638,na,410,1285,241,716,148,928,330,760,454,435,na,9,610,na,71,125,undefined,undefined
20/03/2021,14,2927,1936,1042,2680,2338,1491,291,281,94,84,121,369,na,538,na,1333,376,217,725,386,804,2097,186,851,1853,1107,255,1550,480,675,317,undefined,na,329,na,288,218,undefined,96,482,116,172,15,1275,3305,49,1620,460,325,470,272,506,95,undefined,464,na,618,691,na,394,1484,227,927,105,922,307,800,413,393,na,23,599,na,568,101,undefined,undefined
20/03/2021,15,2818,1852,1065,2525,2604,1459,290,324,102,86,124,377,na,607,na,1210,345,126,720,410,787,2054,200,735,1867,859,239,1687,548,773,292,undefined,na,112,na,195,179,undefined,53,200,77,103,9,1201,3129,24,1593,484,279,522,246,516,66,undefined,431,na,538,656,na,417,1488,250,691,89,870,193,720,477,353,na,26,612,na,57,85,undefined,undefined
20/03/2021,16,2598,1529,1079,2360,2359,1542,1265,319,93,109,154,420,na,595,na,909,293,107,734,462,697,2010,174,735,1886,530,194,1325,562,686,237,undefined,na,107,na,188,186,undefined,44,271,94,76,6,1095,2942,24,1495,317,159,487,196,467,53,undefined,338,na,634,564,na,396,1349,160,613,127,858,129,710,372,209,na,37,702,na,92,99,undefined,undefined
20/03/2021,17,2231,1177,1049,2156,2350,1608,388,305,142,191,144,597,na,610,na,574,343,87,924,602,734,1809,234,779,1796,412,120,1217,656,809,364,undefined,na,115,na,178,264,undefined,70,212,135,59,12,1190,2799,33,1354,207,90,523,161,446,77,undefined,430,na,837,549,na,367,1432,198,636,104,878,42,638,292,231,na,94,748,na,76,82,undefined,undefined
20/03/2021,18,1806,840,1050,1939,2119,1512,214,418,161,166,198,1107,na,585,na,394,259,119,1061,825,854,1583,230,962,1761,393,90,851,433,921,479,undefined,na,136,na,215,326,undefined,40,294,77,15,12,1088,2596,44,1249,155,104,700,120,533,86,undefined,389,na,1031,561,na,412,1384,180,612,75,811,38,562,277,82,na,92,816,na,66,132,undefined,undefined
20/03/2021,19,1286,437,1099,1695,2232,1333,160,333,111,184,157,726,na,530,na,256,280,83,1117,934,951,1409,223,616,1353,423,128,1630,444,1130,672,undefined,na,98,na,244,590,undefined,55,215,73,29,20,987,2334,55,1086,190,111,701,118,491,106,undefined,432,na,564,493,na,324,1393,200,586,56,793,30,490,128,81,163,47,589,na,36,105,undefined,undefined
20/03/2021,20,640,314,1076,1384,1922,1194,147,165,72,86,129,478,na,559,na,248,264,60,993,840,955,1262,159,468,1147,388,119,804,277,1089,795,undefined,na,95,na,225,660,undefined,41,167,81,49,23,971,1902,33,928,152,99,598,91,459,64,undefined,389,na,340,307,na,288,1216,159,596,52,692,50,412,1,36,279,19,561,na,46,40,undefined,undefined
20/03/2021,21,564,252,885,1209,2069,997,88,97,61,55,129,412,na,428,na,198,121,61,843,672,868,1181,202,503,973,298,104,885,334,1098,862,undefined,na,79,na,257,630,undefined,55,148,41,35,14,1009,1965,26,649,110,113,479,91,554,69,undefined,286,na,388,230,na,286,1018,184,578,39,661,58,298,0,16,369,18,404,na,41,30,undefined,undefined
20/03/2021,22,449,357,729,1103,1735,1035,38,230,156,280,151,711,na,513,na,220,204,69,762,1034,1055,1198,287,712,1116,268,87,594,327,1234,771,undefined,na,73,na,430,558,undefined,51,372,42,37,17,901,1676,30,601,125,118,393,88,585,45,undefined,325,na,1153,212,na,188,986,140,724,33,635,136,73,0,8,229,16,402,na,43,12,undefined,undefined
20/03/2021,23,301,190,535,680,1121,948,30,82,34,44,54,176,na,410,na,151,58,32,398,632,742,804,135,395,727,228,44,300,121,890,587,undefined,na,58,na,426,238,undefined,44,112,32,31,14,503,1109,18,460,71,61,213,38,495,27,undefined,276,na,393,128,na,131,642,108,447,14,432,329,2,0,0,44,19,216,na,21,5,undefined,undefined
21/03/2021,0,171,125,453,588,583,577,24,50,37,26,25,118,na,281,na,94,53,32,296,424,557,512,133,280,303,152,47,117,87,584,232,undefined,na,35,na,276,110,undefined,40,84,18,24,14,318,837,9,343,56,56,70,36,415,17,undefined,144,na,278,90,na,71,427,96,360,23,223,578,na,na,na,24,9,205,na,23,13,undefined,undefined
21/03/2021,1,150,102,317,545,375,419,14,37,15,22,7,47,na,229,na,78,48,28,227,267,525,421,63,191,290,121,19,69,37,469,79,undefined,na,37,na,328,42,undefined,10,41,9,20,18,333,718,1,339,32,47,19,16,381,11,undefined,126,na,145,42,na,49,312,49,295,5,215,883,na,na,na,7,1,77,na,14,6,undefined,undefined
21/03/2021,2,116,53,242,411,221,273,15,8,42,10,9,35,na,132,na,36,26,22,169,216,323,313,81,211,156,129,16,73,30,308,17,undefined,na,13,na,195,40,undefined,10,25,14,20,17,213,448,3,199,20,54,8,27,244,12,undefined,131,na,124,85,na,51,288,62,219,2,185,955,na,na,na,19,5,50,na,3,2,undefined,undefined
21/03/2021,3,97,67,207,343,155,190,17,4,17,35,na,9,na,108,na,76,14,4,137,155,373,184,85,131,85,104,11,77,14,257,11,undefined,na,7,na,123,5,undefined,6,8,12,6,5,125,356,3,145,16,58,9,20,186,16,undefined,231,na,107,90,na,33,165,47,117,2,68,1191,na,na,na,5,10,30,na,2,1,undefined,undefined
21/03/2021,4,45,27,96,154,69,98,12,5,11,4,2,13,na,73,na,36,10,9,54,40,130,194,56,101,152,54,3,24,6,175,14,undefined,na,6,na,42,7,undefined,3,9,8,9,6,76,243,na,99,11,54,18,5,83,9,undefined,68,na,34,19,na,29,121,36,36,5,43,1024,0,0,1,5,4,17,na,3,1,undefined,undefined
21/03/2021,5,33,22,33,114,89,73,6,3,10,7,na,7,na,40,na,31,5,6,33,20,120,133,38,58,68,49,11,42,2,204,1,undefined,na,3,na,22,11,undefined,na,7,2,2,na,42,158,1,67,13,30,8,8,36,1,undefined,49,na,56,13,na,13,74,19,58,2,31,897,na,na,na,3,14,11,na,na,na,undefined,undefined
21/03/2021,6,28,15,28,122,115,119,13,10,14,14,1,12,na,51,na,25,25,13,16,21,49,138,38,91,102,55,12,85,13,95,11,undefined,na,4,na,25,5,undefined,6,3,11,2,na,46,234,na,61,17,26,14,9,30,11,undefined,18,na,78,12,na,20,60,15,19,11,33,994,na,na,na,2,3,30,na,na,1,undefined,undefined
21/03/2021,7,57,44,47,119,153,160,42,32,31,7,9,40,na,67,na,71,47,6,15,16,32,232,30,228,155,104,31,115,20,64,13,undefined,na,10,na,18,12,undefined,25,25,7,7,3,46,216,1,81,53,25,20,21,27,10,undefined,18,na,80,33,na,49,112,11,35,20,36,824,27,11,8,15,1,34,na,9,2,undefined,undefined
21/03/2021,8,102,77,36,202,189,225,71,58,31,15,17,42,na,103,na,87,66,15,27,16,72,383,66,288,362,212,60,128,51,97,42,undefined,na,12,na,29,29,undefined,13,33,17,16,6,91,393,4,161,113,44,75,40,38,16,undefined,62,na,118,50,na,85,216,46,49,35,70,785,83,25,30,12,15,57,na,17,24,undefined,undefined
21/03/2021,9,290,197,45,451,426,419,63,88,37,31,9,55,na,125,na,177,110,28,65,51,124,604,156,487,395,306,143,389,45,156,72,undefined,na,12,na,56,55,undefined,16,73,14,14,9,164,722,23,314,192,107,140,64,96,18,undefined,89,na,250,66,na,144,361,56,135,32,100,781,180,101,80,na,13,73,na,25,41,undefined,undefined
21/03/2021,10,701,464,147,768,698,591,61,245,46,57,20,105,na,146,na,329,117,39,186,131,182,864,141,650,650,504,230,677,95,277,85,undefined,na,19,na,79,66,undefined,26,128,25,38,21,247,1196,23,511,362,167,255,133,178,34,undefined,187,na,330,121,na,213,581,92,236,37,174,441,288,179,140,na,8,143,na,29,69,undefined,undefined
21/03/2021,11,1203,804,231,1183,1235,761,78,171,71,69,15,181,na,261,na,596,144,52,376,198,312,1020,167,592,678,790,271,1092,146,326,129,undefined,na,23,na,71,87,undefined,18,137,51,90,29,365,1758,26,681,363,201,398,149,274,52,undefined,278,na,440,264,na,253,764,100,352,44,234,296,418,269,229,na,10,219,na,29,70,undefined,undefined
21/03/2021,12,1691,870,370,1750,1404,772,107,230,98,83,28,376,na,208,na,619,140,77,666,370,521,1342,183,830,859,849,319,1357,204,460,227,undefined,na,30,na,89,142,undefined,26,209,48,79,34,511,2204,39,915,476,223,548,152,313,64,undefined,313,na,631,364,na,282,881,152,379,63,350,124,441,293,310,na,14,327,na,47,75,undefined,undefined
21/03/2021,13,2012,1054,430,1883,1400,895,47,161,46,56,30,172,na,280,na,753,142,47,714,389,587,1328,114,662,878,838,305,1361,224,611,214,undefined,na,18,na,95,156,undefined,69,378,25,52,20,569,2232,35,805,426,208,544,190,342,48,undefined,314,na,385,315,na,290,947,180,451,78,292,62,393,265,214,na,13,358,na,40,43,undefined,undefined
21/03/2021,14,2118,1144,503,1931,1435,818,103,147,70,64,27,150,na,260,na,741,147,40,623,337,615,1363,179,635,953,790,205,1437,198,553,295,undefined,na,22,na,101,156,undefined,42,176,69,70,33,657,2349,26,1088,375,264,591,193,392,69,undefined,309,na,381,339,na,284,1046,125,419,59,362,37,476,266,200,na,11,366,na,38,56,undefined,undefined
21/03/2021,15,1963,1092,477,1744,1197,849,63,141,57,63,13,119,na,223,na,640,179,50,577,247,541,1171,148,609,925,606,186,1167,169,520,248,undefined,na,8,na,83,144,undefined,36,168,62,100,27,670,1996,36,816,350,149,568,159,370,79,undefined,312,na,494,274,na,266,953,112,430,58,na,25,323,214,158,na,14,313,na,31,40,undefined,undefined
21/03/2021,16,1520,931,424,1642,1119,775,74,165,62,106,17,212,na,273,na,460,155,46,506,249,497,1400,168,784,785,290,120,957,168,485,235,undefined,na,9,na,84,138,undefined,42,221,47,83,35,512,1810,28,832,293,92,482,101,232,74,undefined,282,na,699,246,na,242,822,124,334,53,na,42,304,156,100,na,24,304,na,35,28,undefined,undefined
21/03/2021,17,1453,629,400,1270,958,695,145,106,39,74,12,119,na,249,na,317,116,57,613,372,531,1233,137,569,891,265,84,655,124,602,281,undefined,na,15,na,87,155,undefined,22,188,51,99,57,537,1574,16,716,193,44,438,110,265,58,undefined,233,na,384,326,na,255,914,123,298,43,377,22,354,197,61,na,121,288,na,27,65,undefined,undefined
21/03/2021,18,915,350,435,1151,672,605,53,93,78,59,33,141,na,271,na,210,79,44,642,446,533,1102,123,506,514,260,70,277,112,538,320,undefined,na,16,na,69,176,undefined,16,233,59,90,54,453,1114,11,587,107,65,404,108,275,40,undefined,321,na,325,357,na,243,937,130,266,27,318,23,250,141,20,na,66,249,na,26,34,undefined,undefined
21/03/2021,19,522,190,411,1003,740,566,59,90,70,75,59,195,na,198,na,185,97,53,636,640,520,892,70,367,258,236,70,317,207,482,340,undefined,na,24,na,50,198,undefined,24,150,45,239,166,456,1033,25,498,126,70,320,87,262,60,undefined,250,na,324,279,na,236,847,121,189,48,297,59,218,53,26,103,8,322,na,23,52,undefined,undefined
21/03/2021,20,366,134,389,655,545,419,41,67,38,39,40,220,na,212,na,140,72,30,491,347,462,757,74,358,250,244,38,197,67,503,375,undefined,na,18,na,66,244,undefined,10,83,41,61,34,329,882,21,391,74,68,317,72,222,26,undefined,255,na,213,166,na,182,767,107,165,42,198,148,99,0,5,155,9,180,na,na,22,undefined,undefined
21/03/2021,21,193,115,323,658,481,401,43,36,39,42,58,215,na,170,na,75,33,12,430,237,347,543,74,261,268,200,49,164,66,474,291,undefined,na,17,na,57,200,undefined,13,81,40,56,28,274,689,12,278,69,65,202,54,148,44,undefined,146,na,189,115,na,149,623,124,163,37,215,416,86,0,5,110,31,169,na,na,5,undefined,undefined
21/03/2021,22,233,52,275,358,341,309,19,39,16,14,37,121,na,147,na,52,55,13,229,183,256,545,65,213,172,142,34,82,25,358,195,undefined,na,24,na,38,123,undefined,9,300,31,85,46,186,503,6,219,61,77,155,41,81,29,undefined,113,na,138,90,na,106,521,67,99,55,134,409,23,0,2,23,26,96,na,na,2,undefined,undefined
21/03/2021,23,122,44,111,142,235,207,12,11,17,12,24,85,na,107,na,31,19,15,133,91,199,278,24,144,114,111,18,50,9,259,100,undefined,na,17,na,20,61,undefined,8,12,27,101,45,102,297,5,163,33,66,46,29,47,32,undefined,46,na,119,57,na,52,300,64,10,17,96,547,na,na,na,23,14,54,na,na,3,undefined,undefined
22/03/2021,0,64,41,83,70,120,99,8,10,6,4,3,26,na,30,na,28,8,1,83,38,74,140,12,74,42,68,6,27,3,174,37,undefined,na,2,na,3,13,undefined,1,5,32,48,28,42,143,2,93,7,26,6,16,25,19,undefined,16,na,38,27,na,27,189,45,9,3,25,743,na,na,na,6,3,26,na,na,2,undefined,undefined
22/03/2021,1,27,5,37,45,55,45,2,2,3,6,na,12,na,25,na,22,1,1,73,13,75,55,18,29,33,46,5,41,4,104,9,undefined,na,na,na,9,7,undefined,17,5,30,32,28,40,60,1,79,6,33,6,25,18,29,undefined,3,na,44,34,na,18,101,37,5,5,14,1019,na,na,na,3,5,10,na,na,2,undefined,undefined
22/03/2021,2,19,8,36,26,51,20,10,10,9,na,3,7,na,10,na,2,9,4,39,9,30,51,9,22,19,45,3,20,3,51,9,undefined,na,1,na,1,5,undefined,na,1,1,na,1,17,41,na,29,5,24,1,4,16,2,undefined,15,na,20,13,na,7,58,15,13,7,5,1003,na,na,na,1,6,6,na,na,1,undefined,undefined
22/03/2021,3,17,12,31,34,33,55,2,3,1,na,na,3,na,13,na,9,13,1,26,11,39,57,8,20,16,38,7,29,3,57,na,undefined,na,2,na,6,5,undefined,na,8,2,na,na,9,37,na,35,10,7,3,9,7,9,undefined,14,na,11,10,na,33,74,18,34,1,1,950,0,0,1,3,na,17,na,na,na,undefined,undefined
22/03/2021,4,10,9,15,23,59,29,5,2,6,4,na,2,na,13,na,1,6,3,22,6,11,43,7,20,31,22,5,40,2,39,na,undefined,na,4,na,5,2,undefined,na,5,4,2,na,13,60,3,19,6,13,na,8,6,9,undefined,5,na,14,16,na,15,44,8,4,3,3,945,na,na,na,4,1,7,na,na,na,undefined,undefined
22/03/2021,5,14,9,16,42,88,101,15,17,20,2,3,8,na,48,na,21,19,19,14,5,19,67,40,120,68,46,6,65,7,29,15,undefined,na,3,na,24,14,undefined,7,18,12,3,3,31,134,3,58,7,10,17,7,19,1,undefined,10,na,65,10,na,20,84,13,2,8,20,1157,0,1,2,14,5,26,na,na,1,undefined,undefined
22/03/2021,6,72,33,68,141,257,309,68,33,125,23,13,43,na,134,na,61,122,70,17,13,25,291,107,369,254,64,15,182,32,38,25,undefined,na,15,na,44,11,undefined,22,39,23,18,10,53,334,7,130,25,32,12,15,8,7,undefined,16,na,168,53,na,39,153,25,41,47,48,1760,2,2,4,15,2,63,na,1,11,undefined,undefined
22/03/2021,7,171,94,91,302,583,693,191,166,489,61,43,109,na,263,na,158,319,239,33,18,60,702,263,810,521,124,44,447,78,73,35,undefined,na,50,na,132,17,undefined,82,117,48,70,25,161,648,28,219,69,36,41,53,94,38,undefined,60,na,502,184,na,135,298,46,109,164,150,1006,143,100,90,41,41,172,na,30,57,undefined,undefined
22/03/2021,8,385,257,204,611,1044,1446,328,275,1007,138,40,194,na,462,na,383,746,588,80,61,149,1238,667,1620,723,275,64,882,111,141,79,undefined,na,75,na,319,68,undefined,167,393,184,299,83,350,1351,95,534,123,37,118,85,236,112,undefined,172,na,1077,594,na,372,594,85,285,457,362,650,513,264,277,43,18,427,na,84,144,undefined,undefined
22/03/2021,9,514,300,158,685,744,659,137,171,444,90,24,106,na,218,na,535,452,387,118,63,156,1072,360,1010,479,273,78,661,69,166,106,undefined,na,64,na,243,97,undefined,149,273,194,348,89,320,1233,101,533,115,59,144,83,198,100,undefined,153,na,698,600,na,378,580,119,254,372,274,425,553,267,175,na,67,339,na,47,111,undefined,undefined
22/03/2021,10,713,462,247,1010,860,510,140,135,217,87,23,130,na,173,na,695,341,301,217,108,268,953,229,661,474,297,60,659,80,189,116,undefined,na,49,na,208,86,undefined,103,304,196,284,77,414,1473,90,518,125,79,214,95,187,76,undefined,177,na,468,614,na,560,660,225,268,265,308,224,471,245,205,na,40,205,na,41,97,undefined,undefined
22/03/2021,11,1002,667,349,1282,926,562,110,155,204,99,24,135,na,232,na,740,392,268,331,168,288,1005,204,641,564,338,75,789,115,250,138,undefined,na,56,na,259,129,undefined,137,189,204,319,108,510,1587,83,757,150,76,273,121,244,95,undefined,205,na,465,828,na,460,591,268,384,312,317,90,543,274,205,na,60,184,na,35,109,undefined,undefined
22/03/2021,12,1276,1002,541,1686,1102,905,139,282,400,112,41,181,na,439,na,1128,782,310,446,223,522,1442,401,802,704,624,109,961,398,368,173,undefined,na,105,na,364,174,undefined,363,352,316,276,111,777,1967,135,967,174,123,414,145,373,121,undefined,326,na,597,986,na,737,892,334,643,315,466,41,689,500,313,na,66,241,na,75,121,undefined,undefined
22/03/2021,13,1528,1050,640,1903,1414,891,183,223,328,108,43,170,na,377,na,1097,727,303,484,252,605,1515,363,869,719,583,107,1137,197,404,231,undefined,na,90,na,434,180,undefined,434,340,329,181,93,833,2189,167,1158,155,116,396,143,457,119,undefined,426,na,663,999,na,654,941,306,607,339,549,17,876,513,393,na,30,314,na,53,166,undefined,undefined
22/03/2021,14,1320,851,382,1605,1029,755,140,154,190,72,12,107,na,239,na,920,352,249,426,146,382,1259,188,837,682,382,92,808,99,335,149,undefined,na,28,na,252,150,undefined,138,243,202,199,49,477,1839,129,803,144,65,329,106,356,91,undefined,300,na,526,878,na,560,825,167,474,222,339,16,728,327,213,na,12,210,na,45,70,undefined,undefined
22/03/2021,15,1211,760,358,1574,1012,733,67,150,328,57,13,107,na,259,na,668,351,289,317,192,406,1372,242,1082,661,325,98,773,57,294,111,undefined,na,36,na,218,162,undefined,95,216,267,322,42,510,1979,102,823,156,49,318,87,317,112,undefined,236,na,491,605,na,520,878,125,343,243,266,3,493,217,170,na,11,164,na,29,135,undefined,undefined
22/03/2021,16,1154,682,471,1477,1130,1027,112,206,655,76,23,154,na,349,na,603,298,342,406,150,378,1556,285,1510,797,345,85,906,74,287,144,undefined,na,40,na,242,122,undefined,117,206,280,511,83,534,1936,111,919,131,67,211,98,258,141,undefined,306,na,768,852,na,545,1063,123,381,326,396,6,536,216,170,na,13,299,na,57,110,undefined,undefined
22/03/2021,17,1257,705,778,1972,1674,1616,267,326,913,120,54,228,na,590,na,581,547,595,429,206,434,1920,452,1906,880,347,118,1146,113,454,183,undefined,na,75,na,354,128,undefined,135,228,326,465,87,987,2568,113,1117,174,76,310,144,362,266,undefined,377,na,855,1169,na,654,1310,197,393,325,760,11,591,216,230,na,86,483,na,88,137,undefined,undefined
22/03/2021,18,914,432,493,1246,878,966,203,171,309,73,27,181,na,299,na,338,272,282,501,229,451,1522,273,1142,602,296,117,575,73,381,171,undefined,na,30,na,163,153,undefined,75,193,130,306,67,447,1554,76,726,179,52,376,92,235,122,undefined,256,na,502,558,na,387,1077,141,319,186,354,23,373,180,78,na,63,206,na,72,67,undefined,undefined
22/03/2021,19,475,195,258,651,520,584,78,95,102,48,14,122,na,179,na,137,121,99,488,235,407,1034,150,613,249,189,67,272,44,308,216,undefined,na,14,na,83,163,undefined,43,102,94,166,42,325,864,45,450,101,38,238,49,203,79,undefined,166,na,273,208,na,228,739,138,193,117,199,90,179,63,12,123,42,108,na,23,46,undefined,undefined
22/03/2021,20,268,100,366,571,340,390,24,33,45,29,6,76,na,139,na,123,124,42,320,165,344,795,109,400,136,124,52,142,38,329,142,undefined,na,1,na,69,135,undefined,14,85,51,142,64,257,675,27,309,76,40,251,34,111,66,undefined,108,na,167,90,na,203,548,116,163,49,158,194,95,0,10,112,15,90,na,na,22,undefined,undefined
22/03/2021,21,153,59,120,317,257,329,47,21,26,30,5,41,na,84,na,71,52,14,278,135,244,523,75,340,101,103,29,109,31,227,127,undefined,na,3,na,52,104,undefined,19,86,48,83,23,184,548,14,226,50,41,144,29,72,34,undefined,110,na,174,64,na,135,430,88,124,48,100,470,58,1,0,114,1,34,na,na,10,undefined,undefined
22/03/2021,22,114,39,100,203,173,243,4,12,37,17,2,23,na,87,na,38,54,23,213,73,172,428,39,263,96,59,21,59,9,178,108,undefined,na,na,na,49,55,undefined,4,36,11,16,5,93,383,16,171,37,27,67,30,39,25,undefined,69,na,103,30,na,62,310,55,76,21,61,559,7,0,0,53,13,28,na,na,3,undefined,undefined
22/03/2021,23,55,26,49,109,66,138,3,2,15,9,4,9,na,47,na,16,13,5,73,31,112,241,20,126,39,52,12,41,3,105,55,undefined,na,na,na,16,27,undefined,4,22,4,4,2,33,187,3,107,26,42,15,15,24,6,undefined,21,na,67,10,na,25,182,41,37,6,14,535,na,na,na,9,3,15,na,na,1,undefined,undefined
23/03/2021,0,37,21,24,45,43,32,1,1,5,2,2,4,na,10,na,14,18,5,63,28,37,57,22,59,31,46,5,24,1,58,23,undefined,na,na,na,6,12,undefined,2,4,9,7,6,16,89,7,88,2,13,6,13,24,6,undefined,11,na,32,6,na,9,84,16,32,4,8,691,na,na,na,11,5,5,na,na,na,undefined,undefined
23/03/2021,1,21,13,18,18,27,16,na,1,2,1,na,2,na,8,na,na,6,1,46,10,27,31,24,25,11,32,4,26,na,27,2,undefined,na,na,na,2,5,undefined,1,8,10,1,1,3,35,na,39,5,22,na,9,16,6,undefined,5,na,20,8,na,19,49,24,11,na,3,1182,na,na,na,2,2,3,na,na,na,undefined,undefined
23/03/2021,2,8,16,11,16,20,41,8,na,2,2,na,4,na,8,na,7,2,1,5,5,16,23,1,17,11,20,3,18,na,12,na,undefined,na,na,na,na,4,undefined,na,3,11,5,2,12,31,na,20,1,10,na,4,10,1,undefined,15,na,23,3,na,6,34,18,17,3,6,1149,na,na,na,4,1,3,na,na,1,undefined,undefined
23/03/2021,3,4,10,2,9,32,17,2,1,5,4,na,1,na,na,na,3,6,1,5,1,20,40,9,15,11,14,6,38,na,15,na,undefined,na,na,na,4,2,undefined,na,6,na,na,na,2,14,1,17,10,3,2,1,3,1,undefined,1,na,10,7,na,4,31,11,11,1,na,1090,na,na,na,1,na,3,na,na,na,undefined,undefined
23/03/2021,4,11,9,10,23,57,26,7,na,2,1,4,na,na,21,na,4,9,2,5,11,11,31,8,18,10,35,2,53,6,15,5,undefined,na,na,na,3,7,undefined,na,1,3,na,na,24,42,3,43,8,2,2,4,3,3,undefined,9,na,7,6,na,9,33,2,4,1,3,1152,na,na,na,13,na,14,na,na,na,undefined,undefined
23/03/2021,5,8,18,20,60,109,107,22,12,34,11,3,10,na,44,na,25,53,16,11,15,31,115,19,137,62,63,13,58,na,16,20,undefined,na,na,na,16,13,undefined,4,20,14,4,4,29,183,3,51,25,18,15,13,9,5,undefined,16,na,77,11,na,26,101,14,16,6,18,1185,0,7,1,8,2,37,na,na,na,undefined,undefined
23/03/2021,6,83,33,71,168,293,387,99,54,135,33,12,36,na,157,na,76,120,68,26,22,33,395,85,402,254,131,33,205,36,29,40,undefined,na,11,na,62,3,undefined,18,44,61,22,11,46,444,6,135,62,69,17,116,32,21,undefined,64,na,175,40,na,59,273,53,93,41,49,1450,3,4,4,21,9,78,na,na,20,undefined,undefined
23/03/2021,7,189,105,99,317,600,888,176,202,574,95,21,85,na,338,na,208,353,224,44,18,91,783,276,847,451,187,45,537,67,72,55,undefined,na,36,na,144,23,undefined,81,120,69,69,38,183,834,24,231,94,57,53,85,106,41,undefined,96,na,498,175,na,127,324,61,115,181,161,1196,164,68,105,49,45,193,na,55,60,undefined,undefined
23/03/2021,8,341,254,263,619,1098,1669,296,282,1338,185,25,127,na,509,na,453,938,615,69,72,151,1326,734,1744,769,357,115,912,90,108,103,undefined,na,61,na,362,77,undefined,197,382,239,299,114,344,1615,92,592,193,54,147,123,269,115,undefined,197,na,1129,620,na,355,630,103,218,401,354,1063,576,257,353,28,32,472,na,100,128,undefined,undefined
23/03/2021,9,432,383,209,755,783,916,120,181,627,136,19,65,na,318,na,552,606,364,109,57,176,1173,364,1015,415,402,120,854,75,149,100,undefined,na,41,na,312,69,undefined,173,268,230,364,93,349,1456,121,517,198,77,171,126,232,109,undefined,194,na,754,731,na,396,550,136,254,431,276,735,544,255,282,na,80,431,na,39,107,undefined,undefined
23/03/2021,10,707,521,267,980,800,588,90,130,228,83,17,73,na,164,na,622,429,284,165,144,237,910,178,674,292,447,135,798,69,149,80,undefined,na,49,na,242,87,undefined,146,334,273,322,104,333,1422,105,551,248,117,178,134,214,108,undefined,192,106,513,749,na,474,602,123,304,366,248,567,530,270,186,na,45,228,na,63,115,undefined,undefined
23/03/2021,11,911,644,367,1274,890,669,73,149,194,88,26,110,na,192,na,858,417,261,248,207,325,1049,209,580,370,551,132,746,93,247,97,undefined,na,52,na,321,88,undefined,155,202,208,273,112,466,1648,83,684,275,155,272,126,280,120,undefined,240,302,558,868,na,474,636,111,452,327,313,261,606,308,256,na,66,196,na,35,86,undefined,undefined
23/03/2021,12,1431,1027,700,1893,1269,1020,175,265,438,128,38,191,na,300,na,1163,784,327,385,419,647,1514,473,872,497,855,162,1142,145,456,192,undefined,na,102,na,543,176,undefined,465,428,402,243,143,951,2267,179,1049,350,202,362,148,440,140,undefined,373,763,678,1249,na,839,931,169,689,371,477,106,901,551,352,na,56,349,339,76,148,undefined,undefined
23/03/2021,13,1455,1122,714,1976,1417,1001,114,227,433,110,85,246,na,316,na,1186,804,321,470,347,607,1733,433,890,663,809,165,1268,142,505,213,undefined,na,97,na,549,184,undefined,429,327,402,309,187,883,2289,156,1167,303,206,380,169,500,178,undefined,440,735,738,982,na,517,981,168,652,465,497,49,851,486,334,na,18,474,399,54,87,undefined,undefined
23/03/2021,14,1196,813,552,1596,1167,881,98,188,296,64,34,124,na,286,na,983,414,254,409,200,371,1403,263,830,611,584,138,928,119,346,153,undefined,na,54,na,352,142,undefined,189,225,262,171,147,698,2121,109,1069,250,131,307,142,406,154,undefined,262,403,620,1056,na,724,958,141,503,362,428,30,663,320,250,na,22,225,237,49,71,undefined,undefined
23/03/2021,15,1163,894,571,1587,1089,900,96,203,380,71,23,116,na,326,na,842,409,291,397,158,443,1504,231,1055,551,490,127,781,103,313,157,undefined,na,38,na,291,113,undefined,119,183,305,190,114,692,1857,87,1028,224,139,270,135,354,138,undefined,291,466,588,709,na,567,952,163,523,351,425,21,697,265,216,na,37,227,258,49,108,undefined,undefined
23/03/2021,16,1254,739,540,1604,1309,1291,116,256,885,108,35,158,na,445,na,730,388,438,324,163,455,1803,270,1409,724,382,93,1037,113,306,177,undefined,na,19,na,307,112,undefined,94,257,314,203,107,561,2193,106,1014,150,60,303,123,308,145,undefined,300,657,801,894,na,671,1167,157,425,422,452,19,598,233,190,na,43,324,368,72,91,undefined,undefined
23/03/2021,17,1397,744,725,1672,1904,1904,252,360,1159,128,48,191,na,662,na,723,644,636,423,236,518,2105,488,2002,986,381,138,1280,208,392,178,undefined,na,70,na,458,155,undefined,147,286,353,240,158,712,2468,107,1054,191,81,355,159,400,181,undefined,402,799,1043,901,na,559,1467,197,502,416,726,11,745,267,352,na,106,593,451,107,122,undefined,undefined
23/03/2021,18,945,475,701,1405,1550,1195,223,278,533,106,58,226,na,427,na,422,335,305,589,349,506,1647,285,1008,725,408,99,968,218,430,216,undefined,na,50,na,214,173,undefined,96,209,226,110,95,642,1916,76,876,179,61,299,118,295,119,undefined,340,344,632,805,na,481,1307,184,357,250,537,17,494,193,82,na,89,403,156,67,105,undefined,undefined
23/03/2021,19,486,231,619,904,1060,837,204,188,180,56,87,288,na,254,na,186,226,104,483,339,448,1229,184,526,411,295,89,602,191,418,214,undefined,na,42,na,131,187,undefined,56,127,123,126,96,445,1157,62,664,135,83,313,97,259,91,undefined,278,206,346,430,na,371,1037,139,296,134,353,59,383,74,61,144,45,221,93,27,74,undefined,undefined
23/03/2021,20,333,159,493,748,673,572,67,83,90,54,65,243,na,278,na,207,130,57,497,243,475,903,128,421,281,257,54,323,118,394,282,undefined,na,28,na,94,179,undefined,25,101,72,107,55,389,1006,32,490,87,64,301,70,225,56,undefined,214,122,257,201,na,234,813,110,218,90,259,130,176,0,26,206,24,173,54,17,34,undefined,undefined
23/03/2021,21,290,112,410,548,843,447,38,56,59,49,45,138,na,138,na,113,113,57,415,248,340,626,97,328,205,238,46,660,248,312,251,undefined,na,31,na,67,151,undefined,9,91,66,100,41,338,837,16,304,61,54,168,71,147,40,undefined,119,88,218,180,na,166,728,105,176,59,219,401,109,0,7,166,12,112,71,20,19,undefined,undefined
23/03/2021,22,146,91,375,367,795,454,28,47,38,16,31,108,na,139,na,96,77,34,232,168,240,725,76,255,154,174,38,496,185,236,204,undefined,na,20,na,67,100,undefined,20,59,41,57,26,207,653,20,278,44,75,131,39,104,30,undefined,100,71,169,114,na,108,456,78,169,24,218,442,55,0,0,83,15,97,52,14,20,undefined,undefined
23/03/2021,23,68,31,183,159,219,249,10,24,33,19,24,57,na,79,na,35,71,19,145,133,110,309,48,150,104,107,22,123,10,137,94,undefined,na,11,na,39,34,undefined,10,18,25,34,16,88,303,3,154,23,52,44,32,43,22,undefined,42,45,92,70,na,47,281,52,87,14,73,578,na,na,na,130,1,62,16,5,2,undefined,undefined
24/03/2021,0,48,23,109,88,91,95,13,3,9,6,9,36,na,41,na,26,7,9,101,58,68,75,11,66,20,69,10,43,8,62,21,undefined,na,5,na,12,12,undefined,3,12,10,19,8,64,128,5,98,6,35,7,10,17,13,undefined,20,9,69,28,na,23,191,31,46,4,38,745,na,na,na,29,1,10,6,5,na,undefined,undefined
24/03/2021,1,9,4,62,40,52,29,4,2,3,5,7,16,na,12,na,15,7,4,35,11,38,52,20,22,22,49,8,17,8,39,3,undefined,na,4,na,5,4,undefined,2,10,5,9,7,17,83,1,62,10,37,6,20,7,11,undefined,8,3,26,17,na,13,112,18,24,3,15,1113,na,na,na,8,2,4,5,1,3,undefined,undefined
24/03/2021,2,16,8,28,34,35,28,9,1,5,7,3,5,na,13,na,3,3,6,54,8,48,83,3,17,19,44,5,23,4,24,9,undefined,na,2,na,5,6,undefined,na,7,1,7,1,8,61,na,30,6,28,3,10,18,1,undefined,15,3,53,8,na,4,62,5,15,2,3,1230,na,na,na,1,2,4,2,2,1,undefined,undefined
24/03/2021,3,6,31,15,22,34,36,11,3,3,3,1,7,na,3,na,11,9,na,13,17,25,21,13,29,10,26,8,26,3,14,4,undefined,na,2,na,na,7,undefined,na,3,na,na,na,15,17,na,34,6,17,2,2,7,na,undefined,2,2,20,11,na,3,58,8,14,2,5,1062,na,na,na,3,2,12,4,1,2,undefined,undefined
24/03/2021,4,11,10,17,30,51,25,6,na,4,5,5,5,na,21,na,8,9,2,8,4,10,45,21,41,13,25,4,57,2,15,7,undefined,na,2,na,8,11,undefined,1,na,4,na,na,22,62,7,33,3,1,5,2,3,6,undefined,6,2,17,5,na,13,49,16,9,2,11,1048,na,na,na,2,1,4,8,1,na,undefined,undefined
24/03/2021,5,22,16,25,51,118,126,28,13,28,11,1,17,na,59,na,29,51,11,15,14,34,107,34,111,73,39,10,76,3,24,13,undefined,na,11,na,18,19,undefined,5,23,18,6,5,37,193,3,64,17,26,11,17,6,2,undefined,10,35,80,19,na,28,108,16,16,12,20,1311,na,na,na,12,17,37,15,12,5,undefined,undefined
24/03/2021,6,58,34,53,159,310,419,97,53,125,29,12,34,na,159,na,66,135,88,25,11,37,382,103,424,277,100,22,187,46,38,32,undefined,na,13,na,61,5,undefined,27,58,51,40,28,50,409,6,131,33,37,16,114,36,9,undefined,54,134,194,59,na,63,294,37,42,52,54,1742,2,0,0,15,17,70,37,27,21,undefined,undefined
24/03/2021,7,198,129,95,337,561,783,203,160,588,92,15,60,na,278,na,213,350,282,44,29,69,791,326,991,435,112,36,439,61,100,51,undefined,na,7,na,135,23,undefined,86,155,62,58,15,138,818,43,247,85,33,50,87,112,26,undefined,124,235,451,113,na,151,322,67,161,143,135,1369,101,39,98,54,80,190,134,40,38,undefined,undefined
24/03/2021,8,348,273,214,737,1015,1646,250,268,1419,183,22,151,na,526,na,500,906,604,88,42,151,1419,717,1920,706,301,87,780,93,113,81,undefined,na,68,na,350,70,undefined,217,394,213,320,96,373,1784,113,652,143,50,109,101,270,141,undefined,199,869,1124,682,na,391,583,101,298,452,418,1082,590,240,285,35,44,583,383,56,135,undefined,undefined
24/03/2021,9,466,336,255,795,898,829,114,177,656,123,11,115,na,295,na,566,576,390,136,118,175,1087,421,1110,458,293,78,704,54,134,116,undefined,na,77,na,287,60,undefined,173,278,243,484,139,324,1412,94,543,129,77,186,112,250,155,undefined,174,574,721,673,na,401,516,112,250,421,281,782,561,276,239,na,109,350,238,69,113,undefined,undefined
24/03/2021,10,660,549,168,1070,973,562,70,104,227,93,10,44,na,230,na,653,416,268,183,101,202,991,202,749,339,273,105,773,73,217,100,undefined,na,37,na,248,84,undefined,140,335,220,314,95,330,1469,118,457,151,82,246,98,172,88,undefined,192,244,492,696,na,513,485,217,315,274,252,607,481,242,183,na,53,178,188,45,72,undefined,undefined
24/03/2021,11,950,639,315,1308,998,608,73,135,246,87,23,87,na,224,na,763,428,254,274,194,345,1143,219,736,342,378,74,848,128,240,96,undefined,na,50,na,298,108,undefined,164,258,216,233,103,570,1797,101,661,122,66,273,152,256,121,undefined,214,299,591,974,na,487,605,248,441,325,356,337,604,293,229,na,66,224,222,45,110,undefined,undefined
24/03/2021,12,1432,1025,646,1840,1171,921,87,266,511,149,25,134,na,363,na,1229,934,330,427,250,576,1548,503,1041,660,638,108,1046,131,424,180,undefined,na,78,na,498,187,undefined,414,538,371,296,151,759,2204,177,983,172,137,354,175,404,137,undefined,372,770,782,1088,na,714,900,316,732,434,448,102,820,506,290,na,68,266,367,69,132,undefined,undefined
24/03/2021,13,1527,1233,646,1912,1202,926,178,215,428,106,13,92,na,286,na,1211,794,301,495,270,626,1557,430,1257,626,550,131,1070,181,517,196,undefined,na,60,na,449,191,undefined,395,536,327,260,129,873,2264,205,1058,188,84,359,161,457,158,undefined,435,511,760,948,na,641,905,335,721,449,517,35,855,440,247,na,25,257,300,82,98,undefined,undefined
24/03/2021,14,1297,870,418,1481,1119,751,259,191,318,71,14,89,na,236,na,911,471,229,361,231,392,1309,174,993,510,382,125,937,117,306,154,undefined,na,44,na,293,126,undefined,181,277,308,269,147,644,1933,130,865,171,72,350,157,404,124,undefined,302,386,592,807,na,591,815,170,502,365,434,35,666,331,222,na,13,320,240,76,71,undefined,undefined
24/03/2021,15,1184,797,554,1541,1122,927,131,172,394,72,13,118,na,289,na,827,411,255,370,244,408,1520,249,1172,678,395,75,930,110,318,127,undefined,na,46,na,322,140,undefined,124,215,336,201,140,613,1971,104,947,135,51,270,160,332,153,undefined,278,468,647,703,na,526,980,140,436,337,451,16,744,276,226,na,14,245,256,74,148,undefined,undefined
24/03/2021,16,1137,810,687,1666,1492,1269,212,286,879,83,24,131,na,453,na,743,457,389,431,213,470,1656,306,1462,748,348,106,1248,230,341,150,undefined,na,35,na,264,121,undefined,137,347,299,174,147,721,2185,134,1074,162,54,251,127,305,151,undefined,299,669,963,930,na,636,1050,169,506,363,529,7,659,250,196,na,27,398,353,63,150,undefined,undefined
24/03/2021,17,1725,996,1031,2465,2724,1999,450,319,1189,88,56,219,na,746,na,786,746,651,539,317,646,2110,478,2346,1102,436,154,1914,256,474,209,undefined,na,54,na,462,128,undefined,172,363,377,153,177,1315,3133,116,1333,213,86,344,129,447,278,undefined,432,937,1195,1288,na,636,1476,271,887,454,915,18,800,293,241,na,91,674,602,120,113,undefined,undefined
24/03/2021,18,1177,517,777,1593,1343,1265,438,245,431,118,60,242,na,438,na,516,410,359,656,443,640,1697,343,1101,763,370,139,769,249,492,222,undefined,na,44,na,260,137,undefined,99,276,346,259,230,773,2059,114,953,178,77,296,151,367,142,undefined,387,413,602,799,na,477,1390,197,492,209,518,23,615,114,93,na,96,444,184,95,85,undefined,undefined
24/03/2021,19,545,230,673,896,772,711,95,110,184,63,73,246,na,213,na,255,234,123,639,375,584,1318,187,575,436,325,94,397,126,436,284,undefined,na,28,na,123,172,undefined,47,223,135,124,79,586,1245,51,663,145,55,282,90,288,110,undefined,297,178,351,413,na,378,1103,168,388,136,363,56,369,40,54,249,34,230,66,38,46,undefined,undefined
24/03/2021,20,364,172,584,736,714,575,60,82,106,42,65,193,na,217,na,229,198,75,559,354,438,962,97,397,327,247,85,321,88,357,282,undefined,na,35,na,96,176,undefined,39,152,134,153,119,501,1007,25,490,109,53,323,80,270,48,undefined,221,113,245,212,na,235,829,105,327,59,396,152,204,0,32,175,12,240,na,32,41,undefined,undefined
24/03/2021,21,310,107,419,572,543,544,60,38,56,49,50,170,na,211,na,153,135,42,446,261,387,805,73,322,288,218,45,261,110,329,285,undefined,na,38,na,104,184,undefined,19,137,226,231,113,401,770,25,363,90,59,248,77,191,91,undefined,150,92,212,180,na,165,656,112,236,48,303,370,141,0,3,184,14,102,na,25,12,undefined,undefined
24/03/2021,22,158,106,286,385,785,412,428,29,68,35,31,129,na,152,na,79,114,79,294,210,241,627,67,227,181,143,44,332,339,290,195,undefined,na,76,na,78,130,undefined,18,188,129,108,54,281,772,9,225,60,58,171,58,91,47,undefined,95,61,159,136,na,104,580,68,230,33,268,440,33,0,0,85,5,172,na,24,10,undefined,undefined
24/03/2021,23,66,56,116,196,193,268,19,13,20,7,7,31,na,92,na,32,74,23,113,97,173,341,38,226,91,87,12,63,21,184,84,undefined,na,13,na,23,45,undefined,7,37,193,140,80,101,374,15,160,33,41,53,32,55,22,undefined,57,19,100,56,na,41,252,72,103,13,79,504,1,0,0,11,15,44,39,2,3,na,undefined
25/03/2021,0,22,18,25,44,57,108,5,na,34,4,na,5,na,19,na,9,15,5,78,13,72,75,12,78,26,32,14,27,3,90,42,undefined,na,na,na,19,14,undefined,na,8,162,161,84,28,129,8,66,11,13,29,20,26,10,undefined,19,4,82,11,na,25,78,35,34,18,18,722,na,na,na,6,3,12,87,na,na,na,undefined
25/03/2021,1,34,16,28,47,27,52,5,2,3,1,1,3,na,28,na,15,7,6,27,11,59,65,14,46,27,42,6,25,3,39,12,undefined,na,2,na,10,9,undefined,2,10,147,132,91,22,65,2,37,8,42,16,17,10,8,undefined,14,3,47,7,na,31,94,20,15,9,13,1167,na,na,na,5,5,2,17,na,na,na,undefined
25/03/2021,2,17,7,24,19,26,20,11,na,2,2,1,4,na,5,na,3,5,6,16,13,41,81,7,40,13,40,na,19,5,25,9,undefined,na,1,na,6,7,undefined,3,6,3,2,1,10,56,na,43,1,20,7,31,3,4,undefined,19,5,18,9,na,11,34,14,na,na,4,1298,na,na,na,4,na,12,22,na,na,na,undefined
25/03/2021,3,10,20,36,20,38,20,1,1,na,1,na,1,na,7,na,12,6,1,16,60,15,22,14,15,8,39,5,26,1,15,2,undefined,na,na,na,8,7,undefined,1,9,2,5,3,3,51,2,27,5,22,3,5,5,6,undefined,3,4,20,10,na,5,55,11,na,2,4,1309,na,na,na,1,9,2,6,na,2,na,undefined
25/03/2021,4,8,10,40,17,65,32,5,na,3,2,1,5,na,20,na,3,15,5,29,6,9,27,5,22,32,36,4,59,13,15,16,undefined,na,9,na,2,13,undefined,na,5,5,3,2,17,66,1,19,8,8,5,3,4,3,undefined,4,4,17,8,na,8,35,11,na,2,5,1198,na,na,na,4,7,7,4,na,1,na,undefined
25/03/2021,5,10,16,16,64,81,123,19,16,25,8,7,15,na,54,na,20,46,13,11,17,31,103,24,114,82,64,14,60,5,13,5,undefined,na,13,na,22,12,undefined,6,15,16,3,4,26,207,9,50,24,11,7,11,4,1,undefined,10,43,76,7,na,19,100,15,na,7,94,1352,0,2,0,6,na,35,20,2,2,na,undefined
25/03/2021,6,96,49,68,147,283,423,97,40,132,33,26,59,na,145,na,58,145,69,17,13,45,369,89,339,248,125,24,236,42,29,31,undefined,na,25,na,42,12,undefined,22,51,53,29,20,80,332,14,145,33,54,21,113,31,13,undefined,53,177,187,61,na,67,293,45,na,41,69,1603,6,0,1,5,7,80,41,42,21,na,undefined
25/03/2021,7,148,121,116,296,661,854,248,197,655,134,38,126,na,331,na,208,412,257,31,29,72,745,287,840,512,236,73,522,84,91,51,undefined,na,47,na,149,22,undefined,92,140,80,57,27,177,780,40,272,116,52,47,83,109,37,undefined,96,503,540,191,na,137,336,46,83,193,239,1383,219,104,158,56,41,228,162,49,57,na,undefined
25/03/2021,8,330,234,163,633,1000,1798,358,283,1295,177,29,166,na,525,na,473,978,699,86,69,133,1430,702,1738,835,322,113,861,77,138,101,undefined,na,68,na,340,76,undefined,222,360,184,265,82,365,1520,105,492,180,53,134,102,239,129,undefined,200,988,1024,631,na,405,533,76,245,437,452,1131,525,209,277,na,18,493,393,75,114,na,undefined
25/03/2021,9,461,305,194,773,779,900,123,185,742,124,17,103,na,278,na,587,604,398,77,74,148,1159,421,1167,511,413,106,663,78,160,105,undefined,na,53,na,269,68,undefined,183,270,189,374,93,285,1338,103,490,198,68,192,110,245,131,undefined,188,447,796,612,na,424,543,100,239,460,267,944,571,252,253,na,83,372,269,51,88,na,undefined
25/03/2021,10,690,502,282,959,852,615,90,122,258,82,21,98,na,202,na,641,466,273,172,116,254,1027,253,716,406,452,134,820,98,190,100,undefined,na,88,na,223,105,undefined,154,230,248,329,136,382,1430,100,586,207,107,238,121,240,117,undefined,200,355,534,781,na,468,565,124,309,333,282,706,542,251,203,na,41,219,229,67,114,na,undefined
25/03/2021,11,937,679,411,1313,863,654,72,220,251,103,33,124,na,267,na,882,426,293,284,159,318,1114,242,621,466,591,119,730,93,275,97,undefined,na,66,na,248,84,undefined,158,230,261,300,121,481,1692,89,790,271,151,286,122,277,100,undefined,227,354,606,945,na,507,753,107,412,386,368,412,684,285,235,na,47,244,232,57,94,na,undefined
25/03/2021,12,1612,1130,677,1762,1106,1046,204,317,497,156,48,182,na,298,na,1123,970,355,524,317,566,1635,483,958,570,918,187,925,142,417,211,undefined,na,128,na,601,161,undefined,393,443,459,241,183,804,2032,200,1156,369,215,376,171,459,143,undefined,402,949,833,1172,na,779,998,172,719,501,459,180,990,522,416,na,73,271,413,100,72,na,undefined
25/03/2021,13,1737,1282,800,2030,1296,1020,159,298,386,152,36,167,na,413,na,1274,850,359,496,308,684,1741,478,896,726,797,216,1171,170,449,252,undefined,na,139,na,600,185,undefined,412,361,494,400,179,1005,2149,183,1288,343,182,373,182,485,205,undefined,439,747,814,1089,na,622,1005,198,689,531,569,96,926,548,320,na,24,306,377,78,143,na,undefined
25/03/2021,14,1610,1001,659,1821,1125,887,107,220,352,83,41,155,na,307,na,1062,572,323,429,263,610,1560,307,941,673,665,162,929,177,378,183,undefined,na,87,na,354,151,undefined,167,248,318,299,135,852,2231,111,1158,292,135,313,173,435,128,undefined,344,452,641,1033,na,660,1077,201,556,389,616,31,683,345,293,na,24,340,250,77,69,na,undefined
25/03/2021,15,1363,934,663,1653,1361,1156,141,217,437,69,24,131,na,395,na,896,475,424,410,242,468,1645,295,1242,739,473,131,986,131,348,135,undefined,na,82,na,290,131,undefined,114,315,342,280,150,687,2136,99,1031,255,114,263,113,317,161,undefined,317,552,678,773,na,535,1088,167,501,377,514,46,616,280,206,na,39,306,244,74,160,na,undefined
25/03/2021,16,1383,986,718,1710,1482,1419,221,241,827,118,41,207,na,504,na,720,463,390,355,177,490,1796,326,1409,926,384,122,1189,157,349,153,undefined,na,85,na,281,145,undefined,131,231,273,173,147,759,2350,105,1142,177,74,281,137,345,143,undefined,297,872,949,782,na,573,1203,153,521,385,545,16,691,275,220,na,25,453,365,73,117,na,undefined
25/03/2021,17,1789,992,842,2003,2355,2178,806,405,1156,137,74,281,na,814,na,878,697,659,502,330,644,2226,569,1934,1119,484,141,1509,292,523,171,undefined,na,138,na,414,132,undefined,206,337,320,238,187,1130,2982,109,1418,178,100,362,172,435,240,undefined,433,1082,1182,965,na,585,1377,184,715,376,947,21,897,307,288,na,113,913,428,143,154,na,undefined
25/03/2021,18,1587,707,844,1916,2073,1839,2511,283,485,127,89,317,na,672,na,595,486,364,611,499,703,1961,364,1157,999,419,164,1223,371,602,263,undefined,na,137,na,326,138,undefined,121,330,212,205,129,914,2577,84,1162,185,106,410,138,407,161,undefined,367,493,705,729,na,512,1355,184,517,233,718,29,613,241,199,na,96,592,245,164,114,na,undefined
25/03/2021,19,1130,441,662,1253,1386,1075,619,221,175,88,81,302,na,307,na,321,240,148,708,433,650,1398,193,632,555,383,148,717,238,581,302,undefined,na,67,na,205,236,undefined,54,314,117,159,85,819,1610,51,904,166,58,315,134,317,118,undefined,336,255,421,409,na,320,1263,145,496,146,557,55,391,77,84,150,31,261,108,93,67,na,undefined
25/03/2021,20,670,289,624,1037,1043,730,106,126,107,101,75,277,na,251,na,230,227,103,661,421,644,979,167,419,469,259,72,619,159,561,353,undefined,na,56,na,132,214,undefined,34,129,85,110,84,794,1472,28,526,103,66,290,83,239,102,undefined,295,165,299,264,na,267,983,121,453,63,527,126,230,1,44,191,23,261,80,59,44,na,undefined
25/03/2021,21,398,180,643,692,1395,657,125,93,65,35,63,214,na,311,na,197,141,57,486,317,513,837,118,461,436,266,56,877,347,541,274,undefined,na,22,na,101,192,undefined,24,124,80,110,28,651,1217,23,472,87,97,238,86,184,86,undefined,220,115,244,196,na,211,800,139,425,48,486,377,185,0,9,132,24,207,na,29,12,na,undefined
25/03/2021,22,254,155,459,643,1245,689,2974,68,103,20,37,123,na,412,na,205,307,117,401,854,482,1022,107,458,375,193,64,596,432,422,204,undefined,na,297,na,96,114,undefined,15,331,57,87,58,509,1376,15,296,74,97,180,84,155,42,undefined,131,128,244,148,na,143,612,92,471,53,429,482,65,0,10,78,11,640,na,286,3,na,undefined
25/03/2021,23,142,49,241,283,435,381,78,33,33,24,21,44,na,147,na,73,107,32,220,359,356,509,48,218,136,115,30,136,33,319,104,undefined,na,33,na,69,68,undefined,8,68,39,45,25,211,573,8,162,46,79,46,35,87,21,undefined,58,27,158,76,na,82,387,76,177,26,151,606,0,0,3,14,5,134,na,14,3,na,undefined
26/03/2021,0,67,51,129,124,150,128,13,11,3,3,10,19,na,49,na,51,26,7,116,88,216,177,19,94,81,101,9,53,12,193,59,undefined,na,4,na,46,34,undefined,2,16,8,14,6,83,219,6,141,12,39,17,21,74,17,undefined,40,15,108,42,na,31,197,42,136,8,67,850,na,na,na,9,8,26,na,14,4,na,undefined
26/03/2021,1,94,33,83,69,79,59,1,7,14,3,9,12,na,21,na,37,17,1,65,69,202,103,17,62,36,65,15,23,15,135,5,undefined,na,8,na,33,12,undefined,1,8,15,14,4,56,70,1,68,31,56,5,14,32,15,undefined,17,9,66,20,na,39,125,29,76,7,44,1157,na,na,na,2,9,19,na,2,1,na,undefined
26/03/2021,2,21,15,79,42,51,19,6,6,7,5,1,9,na,7,na,7,4,8,51,47,163,102,12,34,20,39,10,43,5,104,4,undefined,na,1,na,19,4,undefined,3,6,4,12,7,39,97,1,57,12,36,2,19,34,5,undefined,20,23,35,17,na,37,68,32,44,6,17,1318,na,na,na,1,5,10,na,1,na,na,undefined
26/03/2021,3,20,17,37,33,63,28,4,64,12,3,na,8,na,6,na,18,18,3,35,18,71,49,9,31,10,46,13,47,na,48,13,undefined,na,5,na,14,8,undefined,na,9,7,1,2,24,56,na,39,9,17,5,8,19,1,undefined,7,1,27,22,na,9,61,24,35,na,9,1196,na,na,na,3,2,4,na,na,na,na,undefined
26/03/2021,4,18,27,28,32,49,38,8,2,1,na,1,5,na,31,na,9,9,3,17,25,38,54,7,23,30,31,5,50,2,45,17,undefined,na,5,na,12,9,undefined,na,3,8,na,na,34,97,1,51,11,10,10,5,16,5,undefined,10,3,23,10,na,20,31,12,22,4,19,1223,na,na,na,6,na,9,na,3,2,na,undefined
26/03/2021,5,20,5,46,54,113,123,25,15,25,7,5,20,na,47,na,23,61,18,10,9,25,89,31,122,59,58,10,88,5,8,28,undefined,na,6,na,18,8,undefined,5,23,14,2,1,11,211,7,51,25,34,7,16,8,6,undefined,13,45,73,10,na,24,114,26,18,11,20,1503,na,na,na,9,3,43,na,11,3,na,undefined
26/03/2021,6,81,33,72,124,235,353,109,37,125,38,23,56,na,132,na,80,126,63,22,29,38,377,93,352,266,159,27,204,33,40,26,undefined,na,21,na,48,7,undefined,26,51,53,30,16,53,367,6,101,40,87,10,113,35,20,undefined,66,145,192,42,na,68,276,41,42,50,58,1859,1,5,1,18,5,85,na,44,12,na,undefined
26/03/2021,7,154,113,116,258,540,725,193,175,471,93,45,126,na,272,na,192,342,220,35,29,94,664,269,781,451,187,75,524,86,70,49,undefined,na,26,na,125,31,undefined,89,110,72,46,16,168,677,28,240,118,54,54,67,100,50,undefined,79,396,522,151,na,131,295,46,130,163,151,1909,169,61,100,61,72,200,na,42,61,na,undefined
26/03/2021,8,314,239,218,566,1016,1598,270,291,957,157,74,213,na,479,na,381,856,581,80,86,211,1357,703,1483,692,347,117,957,116,107,113,undefined,na,94,na,328,84,undefined,154,288,222,342,71,296,1412,116,585,195,78,172,109,224,139,undefined,147,1031,1152,466,na,336,587,87,203,458,319,1685,521,190,250,6,37,564,na,62,130,na,undefined
26/03/2021,9,521,290,274,849,899,878,234,212,519,127,37,155,na,331,na,606,573,358,103,57,200,1101,338,973,540,431,149,797,119,138,87,undefined,na,114,na,319,88,undefined,140,279,202,370,68,371,1518,86,544,261,120,195,121,235,91,undefined,214,647,697,570,na,383,581,148,290,342,319,1556,633,241,229,na,61,492,na,59,128,na,undefined
26/03/2021,10,866,630,312,1146,970,661,175,195,254,101,49,161,na,238,na,688,463,276,171,155,305,1112,220,687,520,511,142,870,128,188,115,undefined,na,100,na,297,111,undefined,145,231,235,368,121,407,1668,101,735,382,120,239,143,201,105,undefined,253,422,698,754,na,405,720,290,368,322,364,1294,617,330,282,na,21,307,na,70,91,na,undefined
26/03/2021,11,1286,910,540,1350,1230,775,133,209,227,92,56,174,na,309,na,1004,526,296,384,210,366,1207,313,731,688,685,186,1127,199,335,142,undefined,na,98,na,246,116,undefined,139,264,262,333,119,661,1989,117,969,367,228,299,177,275,129,undefined,268,413,715,642,na,427,786,295,498,410,409,999,662,326,287,na,54,351,na,81,80,na,undefined
26/03/2021,12,1867,1143,763,1877,1522,1089,172,333,492,203,65,235,na,372,na,1370,879,386,551,378,709,1672,472,1023,865,883,217,1361,337,417,224,undefined,na,135,na,552,213,undefined,357,396,413,421,102,964,2347,155,1204,430,275,427,183,484,186,undefined,374,853,893,920,na,752,964,316,764,363,668,529,1002,521,436,na,143,470,na,97,154,na,undefined
26/03/2021,13,2061,1315,727,2074,1601,1195,116,253,373,158,29,221,na,538,na,1355,748,296,558,345,680,1726,472,943,994,889,188,1321,198,462,301,undefined,na,146,na,561,137,undefined,304,333,403,345,38,1026,2625,146,1356,405,200,442,198,486,183,undefined,452,697,917,848,na,547,1018,374,757,440,581,425,1033,475,411,na,36,680,na,64,148,na,undefined
26/03/2021,14,1810,1177,640,1860,1547,1088,164,221,304,103,43,182,na,371,na,1034,461,270,468,267,618,1530,252,932,902,586,165,1228,264,458,192,undefined,na,113,na,376,154,undefined,165,249,351,275,30,803,2208,125,1134,327,170,341,133,438,124,undefined,297,496,742,764,na,506,1093,238,525,326,598,184,686,358,310,na,9,401,na,77,97,na,undefined
26/03/2021,15,1854,1009,664,1883,1576,1256,127,256,370,93,48,215,na,427,na,926,424,299,501,291,580,1902,305,1132,1076,485,169,1199,156,376,183,undefined,na,84,na,286,156,undefined,128,198,298,215,26,865,2412,91,1157,283,148,348,154,396,133,undefined,330,440,893,731,na,524,1166,174,526,325,600,142,734,298,247,na,28,421,na,86,180,na,undefined
26/03/2021,16,1817,1038,820,2021,1728,1656,198,307,658,110,53,208,na,583,na,1012,440,388,473,291,620,1878,350,1402,1054,432,134,1367,217,507,164,undefined,na,162,na,298,132,undefined,134,221,313,122,38,983,2664,103,1244,222,89,367,90,402,183,undefined,315,718,971,750,na,440,1229,154,623,350,619,76,723,298,236,na,20,561,na,84,136,na,undefined
26/03/2021,17,2279,1147,1040,2344,2477,2183,280,355,801,105,55,305,na,642,na,991,583,476,655,377,806,2156,458,1685,1367,435,182,1481,239,714,214,undefined,na,139,na,437,169,undefined,153,383,289,125,88,1179,3227,116,1308,220,88,379,150,531,223,undefined,500,818,1191,836,na,502,1550,194,799,380,942,25,831,304,258,na,86,738,na,114,157,na,undefined
26/03/2021,18,2288,1137,1233,2427,2352,1766,231,284,386,91,88,361,na,653,na,749,393,277,1063,673,1029,2014,342,1168,1400,518,142,1275,354,797,327,undefined,na,125,na,338,182,undefined,132,382,221,133,49,1433,3207,78,1572,197,120,447,160,560,214,undefined,470,512,863,868,na,526,1625,213,692,192,1118,29,711,254,193,na,74,702,na,120,141,na,undefined
26/03/2021,19,1919,749,1187,1919,2247,1319,138,277,217,88,106,387,na,476,na,528,373,173,1262,1160,1228,1638,223,749,1320,458,157,1116,411,1018,420,undefined,na,140,na,279,272,undefined,88,339,184,165,59,1395,2456,42,1126,193,131,644,123,507,109,undefined,433,377,598,524,na,411,1566,267,761,112,1011,29,598,84,95,234,40,520,na,75,91,na,undefined
26/03/2021,20,1235,558,1154,1539,1890,1258,97,160,122,53,136,406,na,387,na,454,295,98,1225,1182,1134,1465,230,559,1224,358,108,1039,264,1058,533,undefined,na,90,na,235,442,undefined,98,249,144,198,79,1328,2140,33,908,159,76,501,107,564,87,undefined,376,213,397,321,na,396,1373,210,891,74,931,25,373,0,27,556,29,474,na,65,57,na,undefined
26/03/2021,21,816,268,972,1296,1880,1026,141,127,76,49,117,295,na,424,na,316,178,94,1009,898,978,1388,188,536,906,341,85,905,190,988,559,undefined,na,76,na,249,424,undefined,47,195,93,103,45,1081,1929,17,721,155,77,373,101,482,140,undefined,310,202,404,311,na,293,1206,163,643,63,806,89,320,1,15,245,54,454,na,43,25,na,undefined
26/03/2021,22,453,287,792,966,1520,1126,67,98,88,30,58,233,na,360,na,329,280,117,805,952,1000,1227,159,489,824,288,89,550,160,995,607,undefined,na,72,na,279,368,undefined,60,332,64,75,32,931,1798,20,639,112,90,334,82,444,87,undefined,240,178,379,236,na,208,1111,143,719,45,834,264,113,1,4,389,15,372,na,29,21,na,undefined
26/03/2021,23,313,168,668,814,1349,803,43,43,59,17,39,137,na,339,na,223,97,66,539,374,790,810,114,338,556,254,47,550,349,834,369,undefined,na,48,na,300,158,undefined,29,115,55,58,22,553,1395,19,402,66,84,116,32,359,55,undefined,156,133,302,152,na,186,764,112,467,25,441,547,2,0,0,127,22,247,na,22,10,na,undefined
27/03/2021,0,158,113,440,428,591,488,20,30,22,6,19,51,na,262,na,103,57,34,300,283,562,497,77,220,256,179,26,140,65,536,215,undefined,na,56,na,301,72,undefined,12,65,34,28,16,329,871,9,299,41,97,66,22,315,29,undefined,123,64,178,86,na,53,428,93,398,16,277,849,na,na,na,31,16,110,na,35,3,na,undefined
27/03/2021,1,110,90,214,255,341,245,24,7,18,5,15,42,na,135,na,70,36,18,170,106,378,330,44,164,161,140,35,91,38,360,96,undefined,na,20,na,283,51,undefined,10,42,15,6,7,230,532,2,185,47,85,19,24,206,14,undefined,61,31,122,65,na,56,254,61,211,11,172,1257,na,na,na,17,6,53,na,10,na,na,undefined
27/03/2021,2,91,74,154,198,193,206,47,7,12,3,1,19,na,108,na,45,28,8,92,77,365,178,53,103,120,101,21,55,24,238,13,undefined,na,12,na,186,32,undefined,1,29,16,5,4,152,440,3,116,31,64,15,20,147,13,undefined,44,23,100,45,na,53,192,80,188,25,86,1533,na,na,na,5,2,38,na,1,1,na,undefined
27/03/2021,3,53,59,133,171,95,99,28,5,14,4,2,7,na,58,na,48,11,5,57,62,221,150,44,88,67,78,10,59,11,213,12,undefined,na,3,na,121,18,undefined,3,8,8,3,4,97,312,4,122,13,37,5,13,49,7,undefined,61,19,65,41,na,43,151,37,140,6,85,1713,1,0,0,3,1,11,na,7,1,na,undefined
27/03/2021,4,21,21,42,55,67,75,5,1,2,2,4,8,na,54,na,17,7,na,27,53,105,96,20,75,56,48,12,28,15,80,11,undefined,na,3,na,16,2,undefined,na,2,5,2,na,36,153,3,72,17,13,1,6,59,9,undefined,40,6,31,13,na,34,81,27,28,5,33,1813,na,na,na,10,1,1,na,2,na,na,undefined
27/03/2021,5,29,23,31,57,54,78,28,8,13,9,1,13,na,54,na,28,24,7,20,22,47,105,29,52,34,76,5,41,9,77,25,undefined,na,11,na,24,18,undefined,4,12,3,6,3,25,160,1,46,27,18,12,17,26,8,undefined,65,12,38,10,na,24,109,22,27,4,11,1729,na,na,na,na,1,17,na,6,2,na,undefined
27/03/2021,6,29,30,23,61,86,111,20,17,18,9,7,17,na,37,na,42,61,9,11,8,50,134,24,154,111,95,14,62,18,75,19,undefined,na,17,na,26,3,undefined,8,13,24,8,2,31,184,3,67,41,41,16,32,17,13,undefined,33,40,82,13,na,16,112,52,34,10,24,1749,na,na,na,10,1,20,na,27,1,na,undefined
27/03/2021,7,53,61,11,109,124,289,49,30,23,24,na,15,na,60,na,46,58,23,13,12,22,225,35,298,104,119,57,56,22,58,21,undefined,na,3,na,28,11,undefined,17,37,17,15,6,56,255,23,68,86,40,19,79,28,32,undefined,24,33,117,21,na,28,116,34,74,12,17,1594,30,12,8,21,3,20,na,27,5,na,undefined
27/03/2021,8,196,135,27,261,237,329,115,74,33,28,5,46,na,118,na,161,104,46,47,28,77,517,53,365,159,193,108,145,47,70,22,undefined,na,3,na,64,37,undefined,19,69,40,44,17,104,434,9,178,129,45,73,92,57,28,undefined,95,58,197,75,na,68,192,38,124,39,121,1484,147,72,89,29,10,56,na,21,42,na,undefined
27/03/2021,9,438,243,97,460,441,528,110,143,66,60,14,100,na,225,na,310,145,67,80,66,144,703,131,494,374,432,139,326,57,197,60,undefined,na,27,na,88,68,undefined,21,107,61,66,39,213,855,28,391,199,138,187,104,114,32,undefined,123,108,323,226,na,182,486,78,185,52,148,1569,359,166,108,na,39,136,na,28,89,na,undefined
27/03/2021,10,852,594,218,914,962,680,127,172,49,70,23,161,na,241,na,530,183,102,218,123,231,933,127,658,662,728,203,770,135,329,111,undefined,na,58,na,92,92,undefined,50,122,52,77,50,333,1378,23,598,308,211,339,140,225,53,undefined,256,161,478,345,na,235,636,114,325,89,240,1037,507,250,188,na,12,219,na,46,150,na,undefined
27/03/2021,11,1445,917,461,1509,1469,985,163,205,73,105,45,200,na,346,na,808,208,121,403,266,451,1282,145,572,855,948,323,1150,196,340,163,undefined,na,69,na,138,113,undefined,47,184,68,102,54,576,1949,29,1130,458,276,419,197,342,78,undefined,285,179,538,452,na,320,960,166,495,76,399,895,704,341,333,na,16,399,na,45,170,na,undefined
27/03/2021,12,2044,1301,698,2137,2188,1128,343,286,82,104,57,290,na,323,na,1009,267,95,652,325,622,1393,196,666,1137,1003,289,2036,388,425,188,undefined,na,98,na,164,178,undefined,46,213,55,106,79,1023,2763,63,1232,461,254,528,213,424,91,undefined,383,214,573,621,na,425,1194,173,696,116,728,541,851,379,337,na,23,681,na,40,166,na,undefined
27/03/2021,13,2458,1524,1021,2445,2232,1273,641,270,99,67,75,296,na,412,na,1093,210,168,878,453,863,1752,152,651,1341,1081,245,1861,422,571,245,undefined,na,100,na,180,205,undefined,67,331,118,128,71,1131,2916,50,1500,464,304,455,208,460,84,undefined,429,258,505,713,na,387,1439,186,756,90,779,315,870,420,400,na,21,532,na,62,106,na,undefined
27/03/2021,14,2680,1771,1008,2351,2234,1325,717,333,102,103,99,388,na,510,na,1268,287,157,943,379,866,1755,163,651,1631,1016,266,1751,392,659,252,undefined,na,130,na,145,166,undefined,53,160,87,96,81,1175,2794,44,1562,523,282,503,238,511,85,undefined,430,356,615,613,na,410,1464,189,843,81,788,271,787,439,370,na,27,544,na,85,89,na,undefined
27/03/2021,15,2764,1688,995,2552,2255,1322,1020,348,121,115,109,349,na,482,na,1141,299,145,831,352,989,1839,198,783,1874,839,236,1782,494,534,313,undefined,na,98,na,223,202,undefined,60,174,91,95,88,1236,2884,49,1545,459,246,520,208,508,96,undefined,453,431,550,592,na,371,1403,175,780,90,837,149,825,407,348,na,18,564,na,56,115,na,undefined
27/03/2021,16,2521,1543,1007,2312,2242,1395,938,320,134,56,97,393,na,484,na,922,266,176,829,395,888,1714,184,690,1648,546,163,1582,457,651,290,undefined,na,127,na,183,152,undefined,44,268,111,77,76,1266,2646,32,1415,362,141,461,151,517,82,undefined,321,830,694,662,na,417,1306,170,729,95,871,146,740,283,288,na,51,589,na,53,81,na,undefined
27/03/2021,17,2375,1268,1053,2247,2290,1321,944,298,164,109,112,527,na,522,na,780,344,127,834,563,993,1791,202,758,1576,430,167,1458,491,758,288,undefined,na,126,na,156,198,undefined,53,278,84,77,80,1412,2819,39,1286,254,87,521,137,499,97,undefined,377,2116,938,574,na,364,1370,201,797,78,1165,56,665,259,189,na,117,588,na,69,90,na,undefined
27/03/2021,18,1782,729,1138,1959,2024,1381,902,393,157,240,126,870,na,518,na,522,345,121,994,884,1026,1593,206,892,1560,442,156,1037,420,843,437,undefined,na,101,na,180,310,undefined,72,325,77,42,70,1088,2308,42,1159,183,78,553,121,446,66,undefined,462,5890,1149,599,na,350,1426,194,678,83,930,29,711,239,114,na,59,683,na,69,88,na,undefined
27/03/2021,19,1277,492,1105,1674,2184,1224,826,236,101,189,129,583,na,442,na,525,396,107,1164,1121,1351,1399,142,618,1159,404,153,1103,401,924,557,undefined,na,125,na,188,504,undefined,61,247,70,57,53,1625,2336,21,1074,189,67,637,144,523,76,undefined,468,3104,551,481,na,301,1381,216,849,61,1238,51,684,102,81,196,23,599,na,70,108,na,undefined
27/03/2021,20,781,392,1025,1840,1914,1124,646,124,57,76,127,430,na,345,na,424,300,100,1031,1022,1080,1149,150,586,995,389,128,1172,248,1095,695,undefined,na,87,na,296,506,undefined,48,241,47,49,35,1467,2110,38,853,151,93,536,136,493,83,undefined,368,440,349,241,na,258,1232,192,890,50,989,49,382,0,20,399,19,459,na,39,42,na,undefined
27/03/2021,21,525,313,950,1318,1898,936,472,59,79,75,98,301,na,326,na,323,196,100,937,1104,1000,1090,172,437,815,304,96,818,213,1073,798,undefined,na,74,na,204,645,undefined,49,199,50,65,48,1448,1913,28,677,125,97,431,79,562,84,undefined,310,1136,340,249,na,272,1007,128,775,54,950,76,230,0,8,204,16,424,na,25,19,na,undefined
27/03/2021,22,680,377,985,1197,1634,1066,177,222,152,302,129,645,na,401,na,373,235,110,829,796,1248,1081,393,937,1123,271,92,509,208,1180,688,undefined,na,111,na,349,436,undefined,66,336,25,51,34,1160,1841,29,665,120,83,305,99,624,63,undefined,250,7425,1154,183,na,267,1010,191,937,30,1005,255,146,0,3,131,9,364,na,55,15,na,undefined
27/03/2021,23,294,201,748,725,1137,864,35,67,39,47,59,162,na,344,na,157,113,59,487,571,752,951,176,405,725,193,58,428,262,808,497,undefined,na,67,na,349,235,undefined,20,134,26,45,29,530,1250,12,559,70,87,243,42,471,56,undefined,234,326,427,125,na,162,686,142,469,16,424,506,1,2,5,127,21,396,na,38,10,na,undefined
28/03/2021,0,184,169,351,465,666,689,37,32,37,22,15,96,na,295,na,100,62,38,359,392,607,497,113,260,304,184,34,170,50,597,244,undefined,na,47,na,298,85,undefined,11,72,12,21,9,376,840,3,327,50,71,107,38,441,21,undefined,146,104,219,84,na,89,418,78,500,10,272,762,na,na,na,22,7,179,na,37,na,na,undefined
28/03/2021,1,123,90,256,345,374,378,22,24,36,22,3,38,na,145,na,123,40,39,221,260,480,400,127,228,279,140,33,116,36,520,133,undefined,na,26,na,231,45,undefined,14,60,10,15,9,280,634,2,277,40,87,39,34,360,26,undefined,137,50,176,65,na,74,268,65,354,4,184,1057,na,na,na,26,6,65,na,12,5,na,undefined
28/03/2021,2,139,118,206,272,277,235,22,6,16,8,9,22,na,130,na,54,18,18,163,206,444,324,95,180,159,132,16,74,38,340,38,undefined,na,18,na,222,26,undefined,2,36,13,10,1,203,508,5,177,32,44,13,22,191,12,undefined,112,48,169,53,na,55,229,59,202,3,165,1554,na,na,na,7,na,58,na,12,1,na,undefined
28/03/2021,3,113,62,177,192,145,189,6,11,33,32,3,12,na,96,na,59,21,9,73,125,376,334,126,130,78,112,8,92,33,336,17,undefined,na,12,na,260,16,undefined,4,18,5,6,4,140,385,2,136,13,25,11,14,204,10,undefined,193,29,58,58,na,27,231,48,183,5,112,1674,na,na,na,10,7,36,na,9,na,na,undefined
28/03/2021,4,39,17,55,80,102,105,10,4,13,3,3,2,na,86,na,36,5,10,44,65,165,132,90,109,90,54,10,28,8,190,25,undefined,na,6,na,51,5,undefined,5,7,6,3,3,68,197,3,93,23,48,5,8,106,11,undefined,50,12,53,30,na,27,98,36,51,6,58,1825,na,na,na,4,4,16,na,na,na,na,undefined
28/03/2021,5,23,16,39,75,79,92,4,8,5,3,1,10,na,60,na,23,12,4,13,34,77,140,65,80,52,56,9,48,8,141,1,undefined,na,1,na,40,10,undefined,na,8,1,2,1,40,192,1,53,11,29,10,9,32,4,undefined,55,12,47,22,na,18,56,22,32,3,25,1673,na,na,na,3,8,20,na,1,1,na,undefined
28/03/2021,6,22,10,38,108,78,133,29,15,15,12,2,13,na,46,na,29,37,7,22,11,61,117,29,91,97,71,10,74,17,110,17,undefined,na,6,na,30,2,undefined,4,13,11,4,3,61,209,1,88,15,31,9,15,39,11,undefined,27,11,47,11,na,43,83,20,14,5,38,1438,na,na,na,3,1,29,na,11,2,na,undefined
28/03/2021,7,43,50,41,88,114,146,35,52,41,16,16,68,na,68,na,47,38,25,11,22,35,225,49,167,185,107,22,114,19,57,8,undefined,na,11,na,34,9,undefined,8,22,9,12,7,58,209,10,86,56,32,20,23,31,24,undefined,29,28,71,36,na,36,92,18,53,18,37,1197,33,11,19,5,1,36,na,8,6,na,undefined
28/03/2021,8,154,75,73,158,259,294,146,131,46,21,40,102,na,115,na,54,83,29,28,18,82,310,64,261,398,203,64,247,91,76,34,undefined,na,33,na,49,46,undefined,12,44,26,28,17,92,305,14,211,109,83,64,45,33,20,undefined,57,87,124,98,na,65,214,30,86,29,63,1018,121,46,45,1,4,81,na,16,40,na,undefined
28/03/2021,9,350,225,154,442,516,507,200,224,58,42,68,213,na,273,na,160,168,44,117,62,157,595,125,405,698,458,139,523,159,130,68,undefined,na,49,na,69,71,undefined,31,63,34,52,22,228,715,11,427,210,167,141,108,114,18,undefined,107,130,253,155,na,154,429,76,180,42,190,841,305,129,116,na,50,155,na,24,103,na,undefined
28/03/2021,10,757,529,278,843,1122,792,308,295,78,82,121,379,na,315,na,368,159,59,219,144,229,927,137,495,972,780,207,1118,207,215,92,undefined,na,65,na,97,78,undefined,23,110,41,46,17,377,1253,24,673,376,296,273,129,194,36,undefined,197,248,441,283,na,224,701,89,313,71,277,603,556,286,305,na,11,251,na,38,141,na,undefined
28/03/2021,11,1265,903,503,1311,1597,964,646,324,98,82,103,372,na,405,na,638,215,108,443,309,403,1248,119,580,1143,926,292,1419,339,343,166,undefined,na,109,na,108,101,undefined,27,183,48,52,23,508,1885,21,894,460,350,442,182,299,53,undefined,284,277,470,362,na,277,934,146,470,82,392,336,633,346,292,na,7,384,145,69,116,na,undefined
28/03/2021,12,1976,1175,657,1803,2104,1068,1979,333,84,98,109,418,na,445,na,862,308,112,719,419,662,1429,140,612,1413,1078,280,1961,544,441,266,undefined,na,118,na,122,135,undefined,42,195,84,86,50,722,2565,38,1134,498,355,505,211,333,70,undefined,336,546,523,493,na,298,1173,161,583,113,574,212,636,355,319,na,15,573,133,76,91,na,undefined
28/03/2021,13,2227,1209,870,2108,2076,993,1261,315,85,92,138,523,na,403,na,844,251,84,875,500,650,1394,204,637,1551,1044,329,2164,534,550,311,undefined,na,134,na,136,205,undefined,45,363,89,130,64,926,2461,34,1271,505,446,422,225,496,84,undefined,369,1266,582,543,na,396,1269,144,462,92,627,44,675,305,331,na,38,629,181,87,70,na,undefined
28/03/2021,14,2432,1376,993,2216,2328,1207,1313,501,110,139,153,998,na,449,na,876,247,98,770,332,708,1538,213,840,1799,887,290,2185,541,571,358,undefined,na,110,na,113,185,undefined,44,167,88,95,63,991,2451,44,1439,553,262,546,209,500,64,undefined,345,5058,834,533,na,397,1280,145,627,95,704,55,693,332,311,na,24,583,275,54,77,na,undefined
28/03/2021,15,2339,1406,924,2149,2398,1315,2784,363,90,90,134,554,na,468,na,819,238,73,653,336,690,1730,137,652,1709,761,201,1805,676,504,463,undefined,na,168,na,143,199,undefined,30,168,122,71,52,1080,2537,26,1267,461,236,565,160,388,112,undefined,355,2524,493,668,na,418,1350,158,464,93,800,26,615,305,266,na,10,598,166,87,75,na,undefined
28/03/2021,16,2266,1220,917,2048,2143,1211,2454,291,91,57,123,390,na,523,na,787,260,112,679,341,806,1632,148,699,1478,553,177,1885,838,555,456,undefined,na,188,na,79,176,undefined,35,217,138,88,104,1182,2718,74,1260,383,122,493,145,390,423,undefined,291,494,465,673,na,440,1400,141,507,100,1046,19,663,249,184,na,27,719,115,117,83,na,undefined
28/03/2021,17,1732,813,792,1885,1860,1217,1284,268,72,67,140,423,na,518,na,427,237,80,755,465,707,1554,130,595,1345,355,108,1222,567,527,374,undefined,na,118,na,123,201,undefined,43,181,122,96,99,776,2129,26,974,201,74,372,117,305,138,undefined,353,631,420,593,na,338,1063,140,427,83,677,19,486,190,106,na,119,469,86,53,76,na,undefined
28/03/2021,18,1362,514,809,1275,1500,972,1098,452,107,176,136,1015,na,442,na,364,197,85,840,755,854,1339,174,727,1147,327,99,822,363,674,418,undefined,na,79,na,124,285,undefined,50,260,86,53,66,1143,1836,21,771,152,79,443,137,309,72,undefined,309,6690,1053,553,na,268,1141,174,493,57,980,30,439,161,59,na,46,353,331,56,93,na,undefined
28/03/2021,19,549,254,691,1054,1216,851,1052,181,62,69,126,425,na,345,na,224,161,87,770,695,708,1020,83,412,670,307,85,754,322,577,514,undefined,na,75,na,112,279,undefined,31,197,79,67,72,900,1395,36,631,136,81,387,87,287,63,undefined,309,318,413,275,na,265,923,135,530,44,682,38,340,42,65,135,22,232,113,31,44,na,undefined
28/03/2021,20,359,165,568,753,1013,622,903,89,32,44,114,302,na,250,na,191,97,50,735,883,707,869,109,337,489,281,45,446,188,548,491,undefined,na,58,na,86,280,undefined,26,136,42,98,90,666,1228,9,511,68,101,335,59,297,27,undefined,222,184,289,168,na,187,832,131,378,51,497,149,217,0,16,306,16,240,132,24,23,na,undefined
28/03/2021,21,279,124,416,556,770,529,580,56,37,41,75,239,na,180,na,123,89,34,495,289,417,704,110,284,355,232,50,314,176,343,382,undefined,na,34,na,42,188,undefined,20,97,41,74,48,475,1038,29,341,89,74,162,56,175,42,undefined,170,99,240,147,na,167,641,90,385,45,345,395,112,0,6,154,1,174,164,15,8,na,undefined
28/03/2021,22,202,75,306,361,586,435,57,56,30,26,42,122,na,175,na,102,64,21,289,225,302,561,86,241,303,162,49,246,111,311,271,undefined,na,19,na,38,124,undefined,20,288,39,69,25,290,642,7,226,61,70,91,45,91,22,undefined,135,57,196,114,na,126,503,104,322,23,231,427,40,0,1,21,5,67,45,23,5,na,undefined
28/03/2021,23,104,53,176,186,247,286,24,18,12,14,22,74,na,135,na,44,26,6,155,88,208,336,37,156,177,125,17,47,26,192,151,undefined,na,6,na,14,54,undefined,2,14,18,58,42,124,328,1,163,25,59,35,42,61,20,undefined,85,23,113,71,na,85,302,48,102,10,108,486,na,na,na,9,14,35,62,6,na,na,undefined
29/03/2021,0,42,45,84,86,117,84,12,5,8,3,7,21,na,29,na,31,7,4,97,52,109,79,39,69,70,56,17,69,15,135,30,undefined,na,na,na,13,18,undefined,2,8,13,10,4,59,138,4,63,23,32,14,11,13,17,undefined,37,21,64,39,na,45,130,38,76,4,18,753,na,na,na,10,na,19,88,2,1,na,undefined
29/03/2021,1,39,10,50,59,62,37,3,5,6,3,3,15,na,10,na,18,15,3,55,29,61,79,5,45,33,42,3,22,6,98,20,undefined,na,1,na,5,9,undefined,1,9,6,1,1,26,89,2,45,6,24,8,12,16,7,undefined,22,14,44,20,na,23,90,16,18,4,22,1002,na,na,na,na,1,16,61,na,na,na,undefined
29/03/2021,2,21,15,36,30,45,34,19,1,3,2,7,12,na,13,na,7,5,2,24,6,34,55,9,29,18,18,3,26,5,62,6,undefined,na,4,na,3,4,undefined,na,2,4,2,1,22,56,1,32,4,14,3,6,12,2,undefined,10,17,31,13,na,14,55,12,32,3,23,1179,na,na,na,5,2,6,5,na,na,na,undefined
29/03/2021,3,3,8,14,27,43,34,2,1,7,2,na,8,na,10,na,15,11,4,24,10,23,20,11,34,12,26,1,28,1,46,10,undefined,na,na,na,7,5,undefined,na,3,na,2,1,13,43,na,21,4,19,1,10,3,na,undefined,13,8,16,14,na,8,34,16,15,2,4,949,na,na,na,5,na,9,4,na,1,na,undefined
29/03/2021,4,16,3,20,23,51,43,9,3,2,3,na,5,na,20,na,2,7,3,15,4,16,47,11,34,51,20,3,47,3,47,8,undefined,na,7,na,6,7,undefined,na,3,9,1,na,14,53,1,34,5,15,5,5,6,8,undefined,9,16,13,12,na,6,50,2,7,3,3,1114,na,na,na,5,na,8,7,8,1,na,undefined
29/03/2021,5,18,9,17,54,98,124,17,15,31,7,8,14,na,55,na,22,37,16,18,12,47,91,25,140,65,20,6,63,6,48,11,undefined,na,5,na,20,8,undefined,5,20,13,4,3,18,131,3,44,9,11,6,14,15,4,undefined,8,36,86,15,na,21,98,18,10,10,11,1181,na,na,na,3,1,30,12,4,3,na,undefined
29/03/2021,6,79,33,28,139,224,400,69,29,121,34,3,25,na,109,na,37,128,66,23,9,25,387,97,448,225,65,20,219,15,64,25,undefined,na,6,na,39,11,undefined,13,41,44,17,6,68,398,6,132,32,44,23,82,39,15,undefined,60,99,167,37,na,52,227,41,45,35,44,1338,0,2,0,8,5,54,36,na,7,na,undefined
29/03/2021,7,134,88,46,267,544,706,138,159,499,53,9,73,na,278,na,167,344,240,29,39,75,759,263,912,436,104,42,445,44,83,70,undefined,na,34,na,113,15,undefined,63,96,60,58,23,160,757,23,184,58,24,39,46,110,58,undefined,68,253,432,133,na,98,273,67,93,150,150,1197,160,46,113,68,54,134,146,38,32,na,undefined
29/03/2021,8,295,227,121,614,1085,1556,434,251,1055,156,19,142,na,464,na,433,812,620,54,72,190,1315,709,1695,858,249,89,900,103,119,95,undefined,na,73,na,295,63,undefined,181,331,179,222,64,322,1544,111,436,135,43,133,74,234,111,undefined,166,597,982,527,na,342,532,91,236,409,436,910,505,197,319,91,46,427,430,102,117,na,undefined
29/03/2021,9,488,246,181,662,731,764,130,172,492,91,16,126,na,311,na,485,536,365,111,95,210,995,306,912,714,292,76,620,100,174,100,undefined,na,75,na,238,88,undefined,189,234,163,287,87,320,1337,94,439,123,54,175,92,228,92,undefined,159,418,626,555,na,369,553,135,241,366,268,754,526,226,201,na,103,250,222,70,101,na,undefined
29/03/2021,10,730,425,277,987,851,495,146,141,247,83,26,167,na,196,na,635,483,298,209,100,223,1030,209,692,469,305,73,729,110,242,132,undefined,na,63,na,233,106,undefined,143,251,176,243,91,382,1367,90,554,120,59,229,103,184,86,undefined,200,267,483,677,na,407,568,196,314,273,296,423,466,264,192,na,71,204,173,38,104,na,undefined
29/03/2021,11,1011,680,376,1175,922,562,155,167,216,70,12,103,na,198,na,776,427,289,307,188,349,1058,211,557,591,409,86,920,245,281,135,undefined,na,57,na,236,97,undefined,134,202,197,174,83,474,1653,77,649,131,59,230,127,208,91,undefined,164,246,469,743,na,378,675,293,367,286,317,267,551,344,208,na,109,206,162,79,92,na,undefined
29/03/2021,12,1547,1039,675,1680,1129,873,256,320,379,127,79,240,na,284,na,1246,875,386,400,310,578,1474,419,781,1033,629,111,1055,234,447,204,undefined,na,117,na,449,132,undefined,388,381,338,370,104,860,2117,142,1047,160,167,312,144,411,156,undefined,318,588,614,959,na,592,885,269,678,280,524,81,837,476,316,na,92,254,258,88,154,na,undefined
29/03/2021,13,1772,1180,614,1857,1361,879,186,264,325,90,58,222,na,288,na,1165,830,361,452,242,555,1489,414,830,1053,639,103,1314,276,424,233,undefined,na,82,na,494,214,undefined,401,335,413,436,151,903,2044,133,1080,200,162,352,155,536,163,undefined,335,592,647,940,na,643,982,290,685,328,547,57,847,549,280,na,31,310,319,88,140,na,undefined
29/03/2021,14,1541,922,552,1612,1309,873,121,166,245,82,41,184,na,238,na,895,466,273,443,195,517,1412,266,793,976,391,115,1287,151,342,154,undefined,na,87,na,289,140,undefined,160,281,271,310,121,711,2045,103,969,180,67,307,181,474,102,undefined,241,407,558,898,na,530,954,164,563,256,553,25,594,301,247,na,30,302,171,71,134,na,undefined
29/03/2021,15,1446,865,589,1667,1162,917,150,209,299,64,45,148,na,325,na,841,424,319,371,173,472,1557,256,925,1131,378,111,1127,145,339,171,undefined,na,72,na,205,153,undefined,103,211,294,292,117,692,2069,77,1032,157,99,287,147,300,131,undefined,230,339,568,729,na,574,1054,119,476,305,536,19,572,258,148,na,26,271,199,66,165,na,undefined
29/03/2021,16,1426,819,660,1623,1338,1283,157,276,634,60,42,167,na,435,na,713,348,421,422,183,521,1696,280,1296,1168,366,102,1224,139,295,148,undefined,na,76,na,242,122,undefined,118,224,252,217,132,681,2040,82,1043,163,81,269,132,365,164,undefined,294,598,782,798,na,519,1221,135,428,317,503,16,581,263,155,na,28,337,303,67,121,na,undefined
29/03/2021,17,1429,727,690,1648,1750,1868,307,367,881,62,82,291,na,613,na,680,533,586,501,220,665,2079,454,1842,1208,386,150,1435,197,425,184,undefined,na,98,na,365,148,undefined,187,264,302,195,188,807,2358,112,1252,199,91,366,180,353,192,undefined,382,725,961,903,na,527,1330,182,504,377,681,16,680,270,214,na,110,542,413,113,149,na,undefined
29/03/2021,18,1152,478,693,1312,1223,1186,297,294,410,63,62,320,na,383,na,338,266,299,572,215,595,1576,291,1088,737,343,114,863,154,401,223,undefined,na,52,na,206,191,undefined,80,147,207,119,123,640,1622,69,897,174,66,370,130,317,142,undefined,330,358,560,757,na,440,1278,180,318,205,459,25,493,177,78,na,93,293,136,54,92,na,undefined
29/03/2021,19,569,211,567,876,745,745,147,181,132,101,76,282,na,252,na,145,165,96,501,318,552,1048,123,462,690,305,82,558,102,410,236,undefined,na,39,na,110,239,undefined,44,100,141,106,95,450,1128,34,546,109,59,285,114,235,104,undefined,269,244,322,380,na,321,985,141,347,122,299,62,280,56,51,115,21,159,94,25,67,na,undefined
29/03/2021,20,371,150,488,652,577,517,56,94,65,50,61,223,na,155,na,145,123,40,462,198,434,873,99,374,321,268,68,350,55,350,237,undefined,na,27,na,86,204,undefined,24,92,85,111,59,400,813,27,327,85,66,289,74,210,76,undefined,195,142,216,209,na,253,846,100,242,80,248,163,149,0,9,282,19,126,79,9,35,na,undefined
29/03/2021,21,249,97,402,460,502,442,39,55,42,37,40,151,na,128,na,116,51,39,351,114,312,546,102,277,238,172,35,302,103,288,214,undefined,na,14,na,69,179,undefined,14,76,72,60,30,275,721,17,311,46,69,147,73,138,57,undefined,130,87,195,148,na,172,654,97,210,51,209,409,94,0,2,186,17,63,40,9,9,na,undefined
29/03/2021,22,168,63,325,298,336,333,14,28,40,20,38,121,na,97,na,46,74,33,219,115,284,476,54,210,182,158,24,112,17,217,141,undefined,na,18,na,34,103,undefined,8,43,60,66,30,169,468,21,188,45,49,131,42,83,34,undefined,72,65,187,95,na,101,430,72,165,45,116,537,26,0,2,56,3,63,32,10,5,na,undefined
29/03/2021,23,83,30,187,122,160,198,7,11,24,13,18,45,na,86,na,14,35,11,83,39,183,265,34,116,87,91,16,64,4,119,108,undefined,na,2,na,25,59,undefined,3,29,7,17,12,69,209,4,128,27,50,38,18,28,19,undefined,34,45,89,40,na,55,248,50,72,15,64,598,na,na,na,13,na,29,14,5,4,na,na
30/03/2021,0,26,21,99,78,70,45,5,2,26,9,5,21,na,10,na,77,9,6,36,19,74,84,29,46,21,57,11,37,3,48,42,undefined,na,na,na,26,33,undefined,7,9,13,11,11,47,139,5,86,17,37,10,22,15,13,undefined,27,20,34,31,na,20,143,29,47,6,25,759,na,na,na,7,6,7,11,3,2,na,na
30/03/2021,1,17,3,59,28,29,20,2,2,na,4,3,9,na,8,na,8,13,2,28,10,62,31,9,27,24,33,6,16,5,19,19,undefined,na,na,na,6,2,undefined,na,1,6,1,na,21,51,5,116,7,29,6,7,14,4,undefined,10,na,38,18,na,33,99,34,10,6,20,1296,na,na,na,4,1,6,3,2,na,na,na
30/03/2021,2,25,17,42,25,27,33,na,5,2,na,2,12,na,11,na,9,6,1,22,10,31,28,11,26,21,21,3,26,na,32,3,undefined,na,na,na,6,7,undefined,na,na,1,na,na,9,61,2,35,3,12,5,4,11,1,undefined,14,2,15,6,na,9,55,25,15,2,9,1352,na,na,na,6,1,3,11,na,na,na,na
30/03/2021,3,12,9,59,7,42,6,1,2,2,na,na,4,na,na,na,12,10,4,16,9,22,49,11,24,43,25,2,43,2,7,3,undefined,na,na,na,8,10,undefined,na,4,na,1,na,5,37,1,28,3,12,1,5,3,na,undefined,6,6,12,4,na,3,52,13,18,3,4,1117,na,na,na,3,9,6,5,na,na,na,na
30/03/2021,4,13,10,12,23,38,30,2,4,5,na,na,5,na,20,na,4,10,3,15,8,25,30,4,32,18,34,4,55,1,19,10,undefined,na,3,na,3,11,undefined,na,1,3,na,na,20,41,4,19,8,20,1,6,6,4,undefined,8,3,11,7,na,8,31,10,16,3,12,1205,na,na,na,4,5,4,5,6,1,na,na
30/03/2021,5,14,8,17,66,103,99,22,16,27,7,7,21,na,56,na,16,40,10,8,33,27,106,37,127,74,54,12,98,8,20,4,undefined,na,8,na,18,15,undefined,2,15,17,21,19,19,218,6,55,31,34,15,9,13,1,undefined,12,59,97,13,na,18,97,17,21,11,28,1403,na,na,na,11,na,37,16,16,2,na,na
30/03/2021,6,92,56,68,174,291,405,105,48,138,37,31,51,na,156,na,46,115,58,15,19,31,419,125,384,278,130,30,286,52,37,35,undefined,na,21,na,47,7,undefined,23,69,55,26,14,79,475,9,156,49,63,39,87,27,17,undefined,46,217,253,49,na,48,275,50,50,38,78,1583,2,2,1,15,12,83,60,58,19,na,na
30/03/2021,7,163,131,102,350,654,824,280,207,637,100,42,156,na,321,na,218,360,258,51,26,88,840,324,987,583,196,81,639,104,71,58,undefined,na,59,na,132,21,undefined,100,171,72,69,34,208,864,40,242,118,67,59,94,113,36,undefined,95,567,667,159,na,118,318,59,139,183,193,1302,203,91,108,46,34,236,148,62,58,na,na
30/03/2021,8,425,286,246,692,1144,1885,597,321,1552,181,59,231,na,625,na,497,907,650,53,80,220,1476,821,1854,889,345,145,1181,121,144,101,undefined,na,101,na,352,80,undefined,262,422,210,276,94,447,1826,110,511,251,69,124,110,235,144,undefined,154,1373,1385,603,na,342,586,101,309,519,522,1036,657,237,332,82,80,631,na,98,129,na,na
30/03/2021,9,588,324,237,820,1041,922,235,242,672,136,42,177,na,294,na,560,629,409,90,94,203,1075,404,982,586,416,109,1022,182,147,130,undefined,na,92,na,317,77,undefined,202,361,210,348,90,387,1579,101,539,257,84,184,114,257,113,undefined,175,638,833,710,na,406,534,112,312,453,328,912,573,244,232,na,90,370,na,60,118,na,na
30/03/2021,10,720,455,307,1142,1001,620,235,185,279,81,38,116,na,198,na,640,489,318,173,187,263,1057,261,733,459,456,125,1039,167,170,149,undefined,na,55,na,231,98,undefined,163,327,260,283,88,440,1845,80,616,287,151,219,143,239,84,undefined,166,442,530,759,na,417,576,100,339,389,334,628,633,294,261,na,46,295,na,41,88,na,na
30/03/2021,11,1220,753,428,1191,1014,604,168,174,229,90,38,147,na,220,na,858,500,308,283,215,395,1178,261,650,534,667,165,972,147,362,131,undefined,na,77,na,250,107,undefined,164,239,198,313,113,524,1852,89,790,325,177,218,137,277,96,undefined,174,373,583,799,na,448,653,122,445,338,415,305,681,327,286,na,93,228,na,45,85,na,na
30/03/2021,12,1924,1277,673,1778,1417,1098,252,307,570,172,68,236,na,325,na,1260,1055,397,511,363,727,1770,585,994,708,971,188,1496,213,513,212,undefined,na,168,na,537,181,undefined,398,478,176,443,110,926,2406,129,1226,426,298,377,206,455,112,undefined,393,1035,738,1058,na,692,1022,187,771,493,589,156,966,601,401,na,55,369,na,76,140,na,na
30/03/2021,13,1933,1524,699,2149,1564,1196,203,324,381,158,53,223,na,354,na,1334,1042,380,545,311,709,1744,585,1070,843,931,247,1525,250,494,256,undefined,na,174,na,529,230,undefined,418,340,7,493,110,1009,2604,182,1342,445,225,397,134,574,161,undefined,406,790,779,1040,na,576,1016,194,764,438,665,63,952,594,323,na,20,461,na,66,112,na,na
30/03/2021,14,1584,1050,648,1756,1409,926,125,250,315,84,32,164,na,272,na,1023,540,345,457,220,445,1424,311,850,753,662,131,1249,191,368,171,undefined,na,98,na,343,167,undefined,208,294,7,313,117,792,2136,105,1141,252,165,331,203,518,126,undefined,306,454,629,946,na,646,1057,154,563,396,580,28,632,326,290,na,8,237,na,74,79,na,na
30/03/2021,15,1499,910,670,1801,1263,1163,138,283,389,125,56,177,na,370,na,954,474,299,380,190,501,1571,262,1067,838,415,168,1178,172,342,172,undefined,na,107,na,264,121,undefined,147,240,4,247,134,732,2183,73,1002,280,111,242,177,299,106,undefined,293,536,636,673,na,520,989,146,516,319,526,35,686,336,259,na,17,306,na,93,154,na,na
30/03/2021,16,1576,908,696,1734,1674,1353,229,288,898,115,54,227,na,425,na,832,482,412,414,208,565,1862,404,1475,964,394,77,1511,168,374,170,undefined,na,83,na,275,139,undefined,129,250,192,262,160,766,2330,76,1052,151,75,260,144,295,73,undefined,321,868,939,834,na,584,1080,154,522,392,626,28,678,243,227,na,15,419,na,78,135,na,na
30/03/2021,17,1842,955,799,2143,2140,2176,401,448,1203,120,95,311,na,790,na,822,746,695,598,311,768,2293,607,2135,1227,409,149,1726,212,490,263,undefined,na,123,na,414,137,undefined,161,294,285,184,164,1120,2910,121,1197,188,68,324,131,414,163,undefined,425,1045,1202,850,na,587,1405,171,570,426,929,23,804,271,281,na,95,616,na,128,155,na,na
30/03/2021,18,1419,621,773,1874,1735,1388,318,313,569,112,109,403,na,529,na,659,410,350,682,408,676,1840,380,1276,981,379,130,1234,233,471,239,undefined,na,110,na,272,178,undefined,112,236,224,129,126,944,2264,82,1007,172,60,271,134,354,152,undefined,369,460,615,728,na,483,1311,166,519,277,773,29,571,222,121,na,70,505,na,109,143,na,na
30/03/2021,19,600,263,701,1082,1177,884,270,211,216,67,138,358,na,283,na,336,241,139,628,503,737,1297,215,560,517,293,83,997,214,496,307,undefined,na,82,na,93,173,undefined,37,149,143,116,84,912,1525,44,641,108,80,336,122,254,102,undefined,289,233,385,313,na,352,1006,191,502,161,574,68,343,46,72,184,20,262,na,46,84,na,na
30/03/2021,20,398,216,613,941,1041,642,113,95,125,89,78,274,na,224,na,184,239,79,555,488,676,994,131,394,342,287,79,955,103,506,313,undefined,na,58,na,100,207,undefined,28,158,97,106,49,889,1355,34,408,109,68,276,79,228,67,undefined,185,133,257,199,na,293,951,123,496,106,643,181,225,2,30,201,23,190,na,20,37,na,na
30/03/2021,21,294,122,520,590,918,527,60,69,65,31,76,222,na,190,na,195,128,51,542,273,553,734,86,375,200,230,62,550,138,397,249,undefined,na,51,na,69,171,undefined,44,116,69,62,27,574,1016,16,383,69,67,204,57,156,59,undefined,135,122,233,170,na,199,742,113,406,79,391,446,166,0,9,185,6,183,na,22,18,na,na
30/03/2021,22,193,87,411,427,589,403,22,64,54,31,46,121,na,136,na,135,118,71,278,209,377,489,71,302,165,150,64,328,123,251,185,undefined,na,31,na,43,72,undefined,27,98,41,80,44,462,769,26,241,64,67,110,55,98,38,undefined,94,83,164,91,na,108,536,81,259,34,410,505,41,0,4,93,12,109,na,18,8,na,na
30/03/2021,23,72,49,169,187,213,236,12,10,19,21,15,66,na,85,na,43,30,11,162,77,182,318,22,122,73,112,18,110,22,163,131,undefined,na,9,na,46,37,undefined,10,31,22,31,25,142,357,5,141,27,56,31,28,82,26,undefined,52,24,106,68,na,68,287,55,111,27,113,728,na,na,na,15,6,40,na,2,na,na,na
31/03/2021,0,42,33,86,87,124,84,4,16,5,5,10,21,na,35,na,21,20,5,53,33,106,101,25,50,57,60,10,61,5,66,40,undefined,na,5,na,8,13,undefined,5,9,12,19,10,44,156,5,63,19,26,4,8,28,12,undefined,26,10,50,18,na,17,161,30,63,8,35,871,na,na,na,12,16,12,na,4,1,na,na
31/03/2021,1,27,17,70,43,48,36,4,6,7,2,1,5,na,12,na,7,2,6,47,30,45,80,13,36,31,50,11,32,3,39,6,undefined,na,5,na,7,3,undefined,1,11,5,1,na,27,78,1,54,7,35,7,8,11,10,undefined,15,3,32,14,na,16,93,29,29,na,13,1246,na,na,na,5,3,2,na,2,2,na,na
31/03/2021,2,19,18,33,35,43,24,2,3,1,5,na,1,na,12,na,11,16,4,33,10,41,55,8,22,9,30,1,26,4,25,2,undefined,na,3,na,6,1,undefined,na,3,11,5,3,10,65,na,49,10,22,3,10,15,12,undefined,4,3,30,16,na,14,64,26,30,2,7,1420,na,na,na,3,1,3,na,na,1,na,15
31/03/2021,3,9,11,43,19,39,30,na,1,na,3,na,3,na,3,na,18,8,na,24,11,17,31,13,21,14,29,3,29,2,11,na,undefined,na,2,na,9,4,undefined,na,7,4,3,2,9,32,2,37,4,18,3,5,9,4,undefined,6,2,19,6,na,1,31,4,7,na,4,1194,na,na,na,na,na,6,na,na,na,na,94
31/03/2021,4,8,9,32,32,47,34,7,1,3,3,2,5,na,22,na,1,8,2,18,6,3,52,19,43,30,42,9,52,1,17,10,undefined,na,5,na,4,11,undefined,na,3,5,na,na,16,42,3,56,8,9,9,7,3,7,undefined,3,10,15,3,na,10,46,9,7,1,8,1311,na,na,na,5,na,8,na,6,1,na,8
31/03/2021,5,10,6,17,45,109,119,21,13,20,16,4,18,na,54,na,25,57,26,9,12,26,94,22,129,85,48,7,70,8,14,6,undefined,na,19,na,18,6,undefined,2,23,19,4,4,28,182,3,58,22,32,9,18,13,na,undefined,19,47,80,9,na,24,93,15,12,15,29,1446,0,1,0,5,15,37,na,17,1,na,na
31/03/2021,6,83,38,54,157,277,435,118,54,154,37,15,69,na,171,na,55,162,71,26,19,47,439,111,367,291,110,13,199,48,44,20,undefined,na,28,na,35,18,undefined,39,42,41,30,19,68,419,8,157,25,70,17,91,32,8,undefined,60,177,201,39,na,63,272,31,57,54,70,1505,1,2,0,7,10,72,na,53,13,na,na
31/03/2021,7,174,135,113,317,662,798,301,227,605,98,49,161,na,323,na,231,406,320,30,43,78,762,314,874,587,203,51,481,82,65,51,undefined,na,55,na,136,23,undefined,96,164,65,44,23,183,811,29,287,68,21,66,79,127,39,undefined,85,612,608,187,na,139,348,59,163,172,189,1434,209,86,144,39,166,205,na,45,51,na,na
31/03/2021,8,344,298,334,670,1238,1833,497,302,1403,200,66,261,na,621,na,539,1059,768,70,115,161,1468,786,1775,903,578,86,935,139,134,91,undefined,na,93,na,334,65,undefined,323,367,177,268,88,435,1826,99,605,137,62,125,120,229,114,undefined,177,1327,1364,606,na,511,564,116,299,476,551,1153,612,259,349,23,43,826,na,126,140,na,na
31/03/2021,9,587,369,303,813,780,960,342,218,674,133,28,180,na,327,na,587,627,491,136,125,239,1175,413,1082,587,558,85,760,142,167,79,undefined,na,68,na,307,66,undefined,222,258,192,331,98,402,1482,75,525,152,83,205,119,233,94,undefined,164,687,793,719,na,545,513,133,335,415,374,860,644,273,249,na,93,655,na,59,118,na,na
31/03/2021,10,809,625,342,1144,1063,567,134,153,302,92,30,109,na,190,na,798,479,388,179,160,304,1063,229,710,463,617,130,889,119,201,131,undefined,na,100,na,262,89,undefined,159,299,216,335,85,455,1660,78,673,172,79,219,123,218,75,undefined,213,393,635,740,na,462,568,272,349,364,333,750,551,278,197,na,54,318,na,59,102,na,na
31/03/2021,11,1187,713,474,1212,1184,719,266,237,254,98,36,137,na,267,na,971,533,314,264,207,443,1237,253,589,553,738,105,1047,138,310,133,undefined,na,96,na,308,103,undefined,195,269,231,306,120,538,2016,121,908,171,82,261,157,248,131,undefined,232,372,746,915,na,458,636,282,473,361,383,424,691,332,290,na,70,390,na,68,118,na,na
31/03/2021,12,1872,1249,814,1762,1615,1094,241,358,534,179,63,276,na,334,na,1286,1062,434,498,494,793,1710,559,987,761,1138,147,1194,291,512,197,undefined,na,127,na,589,148,undefined,501,467,401,506,104,904,2544,182,1226,234,186,406,191,461,131,undefined,419,908,799,1031,na,656,867,286,903,383,597,171,1059,589,389,na,65,489,54,81,146,na,na
31/03/2021,13,2025,1342,775,2107,1458,1142,249,314,452,162,50,224,na,397,na,1458,1010,437,538,405,694,1745,546,980,861,1046,170,1091,318,522,238,undefined,na,152,na,596,194,undefined,415,628,335,456,131,1076,2631,195,1338,249,160,402,157,593,149,undefined,487,770,786,987,na,520,927,352,906,381,724,83,1031,591,333,na,40,480,374,90,141,85,na
31/03/2021,14,1819,1001,689,1964,1435,872,207,220,333,115,40,135,na,304,na,1063,524,340,476,211,496,1417,285,832,933,770,134,1270,238,373,209,undefined,na,116,na,380,158,undefined,210,352,329,479,155,877,2329,132,1103,188,80,344,164,409,185,undefined,379,526,588,844,na,603,888,165,630,374,629,47,632,310,182,na,18,556,190,70,103,142,na
31/03/2021,15,1718,992,709,1929,1489,1027,152,272,350,90,45,170,na,349,na,844,486,348,426,188,509,1669,254,1205,873,447,126,1212,154,370,160,undefined,na,100,na,304,179,undefined,151,285,332,357,175,834,2327,86,1182,183,57,303,121,311,186,undefined,322,517,616,759,na,444,987,145,502,316,597,29,805,287,200,na,18,327,247,90,160,185,76
31/03/2021,16,1735,967,730,1784,1614,1410,185,293,808,109,63,231,na,427,na,825,507,487,492,225,563,1815,373,1493,1033,397,107,1290,136,377,163,undefined,na,115,na,317,128,undefined,115,298,298,305,183,859,2382,116,1103,154,62,298,162,359,179,undefined,345,832,871,772,na,576,1109,169,556,398,578,25,703,240,175,na,20,403,336,76,126,208,132
31/03/2021,17,1901,954,858,2009,2145,2260,358,442,1167,141,66,313,na,777,na,831,745,724,561,362,721,2192,499,2104,1265,471,133,1625,230,511,164,undefined,na,128,na,408,134,undefined,182,310,350,271,234,1125,2997,111,1350,192,81,350,229,474,210,undefined,468,1019,1158,882,na,533,1413,160,605,428,959,20,805,233,279,na,72,701,448,123,161,369,210
31/03/2021,18,1617,670,849,1827,1689,1488,320,348,561,120,141,405,na,485,na,577,456,350,752,449,740,1816,375,1216,1142,418,157,1286,248,578,246,undefined,na,131,na,284,148,undefined,107,347,264,150,169,975,2253,76,1118,217,89,317,132,370,172,undefined,367,490,734,741,na,483,1495,185,562,235,815,30,650,209,98,na,91,518,200,84,146,448,180
31/03/2021,19,798,309,740,1162,1310,1026,181,283,216,104,147,477,na,332,na,317,271,132,733,501,651,1302,233,684,701,378,126,1181,266,628,305,undefined,na,85,na,172,164,undefined,63,259,126,102,104,998,1586,47,811,192,84,388,135,345,122,undefined,329,268,377,371,na,406,1190,159,496,154,650,46,388,46,64,105,43,313,126,65,107,486,46
31/03/2021,20,465,195,620,932,1226,838,49,181,100,69,79,302,na,281,na,261,194,102,712,419,599,1051,189,448,632,380,88,1061,169,477,300,undefined,na,61,na,110,179,undefined,32,172,136,141,91,775,1247,24,531,116,95,355,125,243,86,undefined,222,147,217,263,na,236,918,120,490,121,573,179,280,0,40,311,33,263,54,26,34,298,na
31/03/2021,21,319,155,492,662,1151,646,82,96,68,32,91,269,na,212,na,185,129,85,594,321,545,879,124,385,456,237,65,759,234,429,366,undefined,na,54,na,75,173,undefined,28,163,157,127,95,725,1142,21,425,95,85,227,120,189,55,undefined,177,180,234,226,na,196,699,131,419,79,521,428,207,0,32,216,11,223,61,24,23,253,na
31/03/2021,22,207,131,301,359,647,544,38,70,65,43,80,183,na,192,na,114,114,74,316,255,396,617,94,294,360,162,65,337,69,360,215,undefined,na,46,na,62,112,undefined,25,255,130,102,64,411,735,14,271,81,70,211,72,131,48,undefined,136,91,188,138,na,114,520,77,321,34,358,471,62,0,3,103,6,88,42,38,3,196,na
31/03/2021,23,129,65,282,225,299,314,18,17,22,8,19,66,na,116,na,64,44,32,160,87,235,403,77,173,166,133,26,142,35,213,115,undefined,na,2,na,56,61,undefined,5,46,138,127,86,172,344,8,166,43,59,45,33,51,10,undefined,58,38,169,73,na,86,300,58,137,7,141,562,na,na,na,23,13,61,18,4,2,65,na


==> Figures/Australia/big/May_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary
01/05/2019,0,96,42,285,147,174,190,13,15,20,6,5,23,-1,83,131,58,26,12,143,60,151,316,33,134,37,140,20,154,-1,218,39,undefined,9,10,180,20,22,110,18,23,35,14,9,-1,12,119,25,57,11,27,33,40,-1,46,11,110,5,213
01/05/2019,1,71,16,191,85,91,103,3,8,11,5,2,16,-1,32,56,43,21,11,86,28,106,138,35,50,34,112,10,72,-1,125,16,undefined,6,11,68,17,8,70,5,20,16,5,7,-1,4,52,11,44,2,21,51,35,-1,30,9,70,5,100
01/05/2019,2,30,21,72,24,50,31,4,3,7,-1,3,7,-1,16,35,7,13,8,54,50,59,118,11,17,26,57,5,27,-1,81,12,undefined,2,6,38,7,5,43,5,6,6,4,3,-1,2,49,7,21,2,13,20,11,-1,13,4,43,3,39
01/05/2019,3,8,16,45,28,54,78,6,1,4,1,4,9,-1,14,40,11,13,8,27,36,65,80,26,22,8,46,4,40,-1,40,2,undefined,6,2,21,12,5,10,3,13,5,-1,-1,-1,-1,32,4,23,-1,10,20,-1,-1,6,-1,10,-1,69
01/05/2019,4,19,17,41,29,55,44,14,3,14,4,-1,1,-1,30,13,5,14,2,36,34,48,67,6,37,50,36,2,55,-1,33,19,undefined,11,10,19,8,15,15,12,18,12,2,1,-1,1,24,4,41,10,6,7,4,-1,7,5,15,1,55
01/05/2019,5,42,29,86,94,139,239,32,40,113,23,4,18,-1,113,35,27,97,47,20,5,34,154,50,335,57,48,11,86,-1,32,24,undefined,22,29,139,21,8,103,15,28,26,50,40,-1,4,86,19,24,7,20,17,6,-1,8,65,103,2,179
01/05/2019,6,105,84,203,249,519,960,135,127,613,89,21,76,-1,326,90,204,253,190,69,25,96,753,263,1151,279,119,23,399,-1,72,54,undefined,84,65,655,81,15,377,124,103,84,65,45,-1,22,183,47,34,23,32,59,39,-1,44,409,377,13,467
01/05/2019,7,386,222,409,520,1292,1890,418,395,2299,362,55,238,-1,795,311,576,836,814,121,79,133,1515,754,2660,589,243,92,941,-1,162,85,undefined,273,188,1217,228,56,1251,360,295,197,188,83,-1,68,549,128,48,76,81,238,112,-1,158,1491,1251,120,1102
01/05/2019,8,1014,659,855,1096,2365,3965,578,556,4528,645,79,325,-1,1489,841,1017,2082,1814,260,137,346,2984,1492,4596,867,769,192,2042,9,320,169,undefined,640,328,2213,803,94,2479,860,991,571,623,241,-1,209,1209,308,82,157,170,759,354,-1,413,3312,2479,567,2117
01/05/2019,9,1084,748,892,1211,1437,2167,219,252,2806,432,40,194,-1,687,768,1065,1388,1010,242,158,367,2151,1012,3087,511,598,117,1298,14,317,180,undefined,461,247,1249,684,90,1857,746,760,636,860,274,-1,289,980,225,81,227,156,593,319,-1,417,2147,1857,461,1990
01/05/2019,10,1493,1073,1167,1612,1336,1146,176,157,930,316,22,140,-1,440,833,1142,754,553,407,216,506,1840,625,1724,418,704,152,926,26,436,200,undefined,330,235,963,523,127,1314,488,750,705,651,210,-1,232,1026,288,134,241,201,515,296,-1,420,871,1314,659,1992
01/05/2019,11,2009,1512,1401,1995,1351,1205,139,192,777,206,22,154,-1,404,1142,1342,752,468,661,358,759,2020,643,1675,557,715,165,1057,34,581,239,undefined,188,183,901,493,184,1339,510,798,880,680,193,-1,291,1229,312,164,258,185,571,318,-1,467,1041,1339,532,2269
01/05/2019,12,3469,2711,2333,3184,1910,1985,278,549,1815,478,117,375,-1,602,1764,2115,1567,655,1223,789,1564,3234,1200,2459,780,1162,203,1279,38,1064,258,undefined,349,366,2051,991,243,1902,1162,1340,969,755,315,-1,397,2083,431,240,392,363,1088,417,-1,833,2044,1902,661,2977
01/05/2019,13,3590,2995,2454,3371,1951,2230,323,551,1498,478,93,338,-1,657,1980,2157,1590,686,1132,708,1456,3537,1188,2605,1157,1141,223,1514,48,991,351,undefined,334,335,2206,998,246,1803,1098,1313,986,723,321,-1,521,2236,404,228,399,281,1048,524,-1,898,1445,1803,625,3240
01/05/2019,14,2895,2295,2319,2990,1993,1647,228,256,941,321,55,245,-1,555,1738,1642,832,515,892,476,998,2842,666,2516,940,803,168,1462,5,745,287,undefined,335,248,1483,775,188,1243,537,735,900,678,295,-1,370,1802,291,152,368,214,794,487,-1,635,910,1243,796,2873
01/05/2019,15,2947,2195,2417,2879,2077,2130,227,255,1418,341,52,252,-1,685,1916,1426,802,580,948,426,920,3107,634,2662,1006,768,195,1337,-1,690,273,undefined,333,225,1603,627,150,1433,527,687,930,787,274,-1,263,1912,342,149,298,264,756,487,-1,631,1034,1433,821,3058
01/05/2019,16,2948,2243,2467,3010,2536,3074,307,359,3207,704,73,355,-1,1048,1833,1350,791,1086,1038,495,1033,3780,862,3895,1100,707,205,1858,-1,730,242,undefined,497,321,1926,650,158,1931,567,644,816,893,309,-1,287,2075,359,201,341,232,799,557,-1,659,2059,1931,504,3246
01/05/2019,17,3693,2244,2911,3448,3742,4855,709,652,4557,866,139,517,-1,1937,2431,1530,1324,1829,1158,603,1187,4996,1320,5179,1386,1077,252,2628,-1,986,361,undefined,666,450,2966,824,237,2525,736,690,1077,1134,397,-1,408,2447,835,366,511,314,959,767,-1,907,3067,2525,329,4064
01/05/2019,18,2819,1476,2923,2616,2389,2820,918,391,1801,436,95,414,-1,1057,2089,1008,788,789,1384,822,1190,3820,647,2823,967,1229,302,1447,-1,953,344,undefined,386,331,2213,507,186,1372,359,569,935,944,342,-1,333,1880,1050,525,452,304,704,562,-1,641,1246,1372,122,3159
01/05/2019,19,1936,793,2297,1801,1440,1518,570,186,593,127,79,369,-1,522,1577,476,355,274,1300,834,998,2693,291,1440,446,1205,228,788,-1,810,437,undefined,150,173,1507,305,206,686,221,314,526,606,245,-1,189,1221,867,587,429,264,587,426,-1,467,373,686,72,2065
01/05/2019,20,1254,545,1950,1316,1186,1133,138,105,274,105,122,305,-1,401,1262,368,250,134,1047,860,852,2125,212,956,330,1009,245,491,-1,758,406,undefined,93,117,1004,22,219,441,113,264,336,368,180,-1,161,972,722,478,403,257,394,310,-1,459,214,441,50,1614
01/05/2019,21,727,361,1686,1024,945,1089,101,138,167,84,65,221,-1,358,966,248,144,80,745,542,661,1834,164,739,319,788,158,469,-1,576,336,undefined,59,58,945,56,146,415,77,134,240,305,147,-1,114,857,433,285,336,181,416,248,-1,234,120,415,35,1406
01/05/2019,22,403,172,1039,687,695,724,1085,63,117,45,33,109,-1,307,459,201,145,104,535,362,472,1432,96,527,192,415,113,234,-1,452,201,undefined,111,214,624,103,117,341,63,306,124,128,61,-1,69,432,232,150,170,74,157,168,-1,169,118,341,25,941
01/05/2019,23,197,108,684,490,741,570,567,29,70,14,20,73,-1,300,195,109,78,80,324,277,456,1014,73,405,100,242,44,270,-1,299,126,undefined,81,178,689,68,33,212,43,54,73,89,50,-1,31,286,67,117,86,95,117,68,-1,102,58,212,17,1070
02/05/2019,0,100,70,307,139,182,176,20,19,24,23,14,44,-1,54,122,60,38,11,109,79,239,398,47,158,55,141,28,66,-1,244,59,undefined,10,14,119,20,14,101,22,22,81,34,23,-1,16,126,34,65,28,28,64,65,-1,47,35,101,5,250
02/05/2019,1,54,33,156,85,84,76,12,8,11,4,6,17,-1,20,66,23,10,6,71,56,146,155,12,23,29,80,8,30,-1,137,21,undefined,7,11,61,8,7,51,19,13,79,44,38,-1,12,76,19,55,21,21,27,48,-1,31,22,51,6,120
02/05/2019,2,19,18,87,59,29,50,8,3,8,1,1,6,-1,18,34,13,13,8,42,26,73,129,5,25,15,61,3,16,-1,65,18,undefined,6,7,33,7,11,36,3,12,45,25,9,-1,1,30,8,19,8,12,16,39,-1,14,4,36,4,96
02/05/2019,3,12,12,43,42,41,51,2,-1,4,1,-1,1,-1,6,21,19,6,-1,19,21,53,83,9,29,14,46,1,25,-1,24,28,undefined,2,1,15,7,6,37,9,8,10,3,8,-1,2,17,13,20,4,9,8,3,-1,6,11,37,1,42
02/05/2019,4,14,19,32,33,58,63,21,4,6,-1,-1,2,-1,31,9,4,10,6,13,24,25,68,6,38,31,45,7,54,-1,26,14,undefined,11,15,11,4,19,28,10,21,4,1,1,-1,3,38,11,14,5,12,2,5,-1,6,13,28,-1,51
02/05/2019,5,44,22,74,82,124,227,31,42,76,21,-1,3,-1,88,27,31,96,32,21,22,39,140,130,331,57,73,16,88,-1,29,17,undefined,31,22,92,35,8,99,12,37,22,19,13,-1,12,74,25,14,9,12,16,13,-1,10,86,99,-1,181
02/05/2019,6,117,66,186,270,429,941,90,107,575,75,5,46,-1,265,102,262,224,213,43,19,66,633,237,1105,194,129,28,333,-1,71,36,undefined,71,34,592,62,14,358,109,108,63,39,32,-1,24,184,47,37,27,52,66,34,-1,66,542,358,8,410
02/05/2019,7,417,264,369,549,1139,1945,266,318,2407,357,13,148,-1,703,353,413,901,741,107,80,156,1525,755,2533,566,300,109,912,-1,149,74,undefined,255,124,1095,257,37,1253,344,284,182,249,94,-1,76,493,197,94,78,113,222,129,-1,143,2107,1253,95,1183
02/05/2019,8,1002,646,815,1211,2207,3956,495,490,4726,580,47,336,-1,1468,801,956,2020,1778,259,150,339,2815,1632,4782,1005,726,233,1841,-1,391,153,undefined,587,295,2074,777,92,2365,818,886,598,674,238,-1,274,1111,367,146,186,193,747,410,-1,421,4360,2365,591,2284
02/05/2019,9,1007,690,800,1212,1421,2271,288,313,2897,463,15,162,-1,701,737,961,1414,1039,222,178,371,1997,823,3031,570,711,192,1160,-1,300,142,undefined,468,159,1205,562,127,1668,733,829,529,666,203,-1,311,963,378,183,213,124,573,309,-1,431,2628,1668,394,1845
02/05/2019,10,1331,1010,1017,1610,1203,1148,146,205,1146,276,11,133,-1,336,780,1051,898,519,393,210,516,1680,590,613,545,837,183,1121,17,376,173,undefined,225,196,729,482,107,1119,454,656,593,644,211,-1,253,938,495,263,276,183,496,315,-1,381,1241,1119,654,1875
02/05/2019,11,1965,1587,1454,1978,1356,1338,229,218,809,252,41,208,-1,495,1000,1314,855,456,729,378,706,2271,554,-1,664,1100,212,1135,3,640,186,undefined,269,170,868,501,165,1062,589,754,770,617,283,-1,300,1191,466,303,316,223,628,331,-1,456,831,1062,638,2335
02/05/2019,12,3187,2544,2340,3008,1959,1879,395,569,1724,433,112,426,-1,653,1600,2107,1685,654,1076,697,1438,2997,1169,-1,967,1701,285,1537,31,970,287,undefined,328,295,2005,1078,256,1694,1433,1186,886,340,297,-1,409,1845,559,509,429,299,1003,359,-1,723,1775,1694,583,2833
02/05/2019,13,3507,2775,2215,3266,2015,2194,312,485,1606,475,112,369,-1,766,1777,2203,1609,734,1202,729,1469,3211,1041,1624,1018,1609,318,1516,4,1053,331,undefined,328,336,2097,983,266,1762,1280,1187,1038,239,339,-1,498,2092,657,410,459,329,1065,427,-1,800,1603,1762,600,3034
02/05/2019,14,2916,2070,2261,2921,1936,1801,266,275,984,298,51,210,-1,579,1573,1738,935,576,967,516,996,2777,654,2098,1007,1160,267,1344,-1,742,278,undefined,268,194,1479,680,188,1286,594,758,770,221,294,-1,325,1677,532,292,352,226,881,368,-1,656,819,1286,703,2891
02/05/2019,15,2765,2015,2122,2925,2210,2151,255,238,1516,356,47,215,-1,688,1694,1506,787,610,836,469,935,3090,622,2610,1065,815,206,1539,-1,740,226,undefined,258,199,1315,570,166,1430,452,705,869,277,301,-1,251,1743,383,193,413,172,835,448,-1,508,1020,1430,539,3142
02/05/2019,16,2767,1898,2296,2929,2414,3022,297,386,3449,628,54,282,-1,1117,1916,1355,777,1091,844,397,949,3517,890,3819,1273,802,246,1817,-1,778,243,undefined,463,226,1679,647,198,2030,487,762,842,638,286,-1,282,1825,365,166,377,217,787,525,-1,690,1924,2030,482,3346
02/05/2019,17,3516,2121,2870,3295,4042,4871,587,721,4711,876,122,486,-1,1925,2353,1497,1409,1699,1125,718,1181,4611,1278,4955,1442,872,257,2712,-1,999,397,undefined,579,414,2919,800,330,2625,724,836,964,831,375,-1,334,2324,362,170,448,227,871,658,-1,846,2412,2625,311,4096
02/05/2019,18,2883,1453,2759,2709,2418,2810,793,375,1828,385,90,399,-1,1117,1870,1008,778,909,1291,841,1153,3596,637,2828,1050,792,213,1631,-1,960,496,undefined,383,314,2180,516,318,1353,421,570,807,801,310,-1,281,1744,274,166,550,227,781,513,-1,629,819,1353,107,3210
02/05/2019,19,1892,1085,2260,1892,1487,1495,523,183,589,164,55,319,-1,454,1403,570,344,320,1183,938,1004,2599,325,1480,430,564,133,984,-1,835,418,undefined,173,181,1370,292,227,742,161,290,550,676,228,-1,187,1199,181,119,525,190,644,387,-1,476,345,742,68,2132
02/05/2019,20,1313,677,1915,1371,1173,1310,134,113,278,87,92,294,-1,426,1199,383,254,179,1078,682,953,2178,211,1026,354,583,152,708,-1,765,434,undefined,96,116,1057,208,218,545,96,266,485,635,158,-1,129,878,212,111,405,153,428,358,-1,368,147,545,52,1686
02/05/2019,21,750,337,1659,1147,1054,1045,99,70,188,59,38,186,-1,335,935,325,193,107,774,534,648,1837,220,838,305,437,130,618,-1,635,398,undefined,63,86,843,212,136,425,132,127,313,497,131,-1,123,810,166,98,310,113,429,215,-1,266,87,425,38,1401
02/05/2019,22,392,170,1278,719,785,805,761,60,117,49,46,153,-1,280,555,186,168,107,597,522,605,1373,135,579,229,266,117,402,2,517,283,undefined,118,175,665,143,92,360,74,383,247,290,73,-1,86,406,172,116,194,147,198,221,-1,155,61,360,26,1056
02/05/2019,23,185,128,728,489,696,588,600,36,52,33,21,89,-1,261,277,129,82,72,325,322,461,1221,104,441,134,235,43,280,-1,322,101,undefined,93,159,730,101,45,194,42,56,111,106,36,-1,37,331,51,69,74,66,135,104,-1,77,60,194,21,898
03/05/2019,0,129,56,381,185,215,242,16,10,20,10,4,38,-1,95,98,57,41,19,219,145,298,422,70,140,66,152,15,81,-1,193,48,undefined,23,13,222,40,15,121,16,18,36,30,23,-1,19,185,24,95,31,57,79,62,-1,46,9,121,8,281
03/05/2019,1,85,56,210,114,109,151,15,8,7,5,6,20,-1,31,84,30,10,12,109,73,247,212,42,37,63,120,14,43,-1,165,14,undefined,10,7,79,18,22,78,4,11,44,16,12,-1,7,87,11,50,2,11,41,48,-1,32,18,78,4,123
03/05/2019,2,37,23,110,41,60,124,8,4,7,7,1,11,-1,23,52,16,8,2,47,45,143,128,39,50,13,92,1,30,-1,85,17,undefined,5,8,45,25,15,51,-1,7,20,7,8,-1,2,65,12,48,5,11,19,3,-1,17,16,51,2,81
03/05/2019,3,30,25,73,57,48,116,11,5,4,1,-1,8,-1,12,30,18,15,5,25,83,147,180,22,43,27,48,7,51,-1,77,13,undefined,2,5,30,17,4,18,1,7,5,5,5,-1,1,64,8,10,1,11,13,4,-1,21,11,18,2,76
03/05/2019,4,38,38,67,51,77,73,17,4,16,2,2,3,-1,49,10,13,12,5,20,24,78,115,10,35,19,38,4,65,-1,35,11,undefined,11,7,34,9,6,24,10,8,2,1,1,-1,-1,35,9,24,3,5,7,7,-1,10,11,24,-1,76
03/05/2019,5,31,29,66,91,139,290,38,47,106,17,3,12,-1,114,22,38,79,26,19,28,67,197,44,345,93,93,22,110,-1,34,22,undefined,26,22,146,30,22,106,10,27,18,45,40,-1,3,77,31,23,11,15,25,6,-1,14,94,106,2,176
03/05/2019,6,126,88,217,256,484,959,145,144,581,84,25,83,-1,324,87,258,254,175,52,25,81,748,233,1054,264,150,33,479,10,88,41,undefined,95,45,651,94,13,398,111,111,59,48,33,-1,28,199,67,51,20,50,65,26,-1,43,491,398,16,433
03/05/2019,7,415,264,352,576,1236,1942,360,412,2202,331,45,199,-1,754,323,432,855,769,110,80,182,1555,759,2511,744,327,110,1140,42,152,75,undefined,256,126,1211,252,58,1207,341,299,182,216,95,-1,88,668,162,116,84,104,238,136,-1,147,1864,1207,116,1148
03/05/2019,8,1004,640,846,1159,2183,4018,626,556,4333,615,90,369,-1,1490,772,950,2170,1862,311,179,432,2941,1610,4572,1150,698,229,2014,-1,304,169,undefined,611,316,2377,656,99,2311,843,794,501,579,217,-1,240,1161,352,172,187,234,718,296,-1,385,4119,2311,536,2044
03/05/2019,9,1143,847,811,1243,1796,2132,504,314,2669,462,58,287,-1,764,705,1009,1362,975,296,173,447,2171,935,2977,809,768,193,1559,14,276,161,undefined,570,293,1360,577,106,1582,724,719,632,677,189,-1,272,1044,363,218,244,191,530,299,-1,384,2364,1582,353,1881
03/05/2019,10,1595,1256,1311,2039,1840,1309,287,251,1040,293,44,181,-1,486,932,1171,879,518,470,249,552,2018,677,1982,867,1003,203,1398,28,206,170,undefined,261,325,1243,518,130,1185,558,724,729,463,175,-1,218,1052,429,203,353,194,524,470,-1,452,785,1185,508,2361
03/05/2019,11,2420,1703,1462,2254,1903,1462,423,317,873,255,58,239,-1,602,1111,1500,922,491,698,406,831,2423,648,1846,894,1290,203,1469,19,35,196,undefined,270,267,1312,525,223,1279,656,794,830,572,202,-1,286,1546,590,318,362,221,624,365,-1,506,655,1279,350,2667
03/05/2019,12,3628,3008,2512,3465,2560,2403,313,731,1908,569,125,478,-1,659,1701,2177,1768,837,1270,742,1862,3246,1264,2767,1237,1967,297,1957,22,37,371,undefined,427,376,2646,1123,287,2003,1823,1216,893,624,237,-1,359,2291,713,616,467,271,1018,493,-1,914,1551,2003,591,3204
03/05/2019,13,4099,3259,2726,3636,2453,2475,454,689,1653,591,116,502,-1,756,2129,2196,1673,905,1306,721,1769,3528,1248,2777,1353,1796,271,1799,14,829,396,undefined,372,445,2603,1170,295,1839,1650,1187,1013,487,319,-1,494,2592,620,491,473,321,1089,521,-1,875,1278,1839,504,3615
03/05/2019,14,3448,2505,2569,3215,2513,2189,327,283,1040,343,89,316,-1,695,1773,1704,974,615,1116,510,1110,3267,737,2473,1320,1272,218,1607,-1,754,313,undefined,281,276,2040,625,230,1446,665,838,792,220,275,-1,299,2008,503,322,441,252,781,390,-1,661,701,1446,624,3362
03/05/2019,15,3300,2239,2366,3000,2534,2432,287,311,1478,358,82,334,-1,873,1804,1528,835,611,1003,427,1044,3348,659,2729,1397,1101,227,1618,-1,727,284,undefined,302,258,1822,622,201,1595,436,825,865,336,294,-1,262,2109,551,279,394,217,739,426,-1,637,875,1595,499,3388
03/05/2019,16,3417,2392,2735,3342,2864,3347,517,534,3152,551,92,428,-1,1237,2127,1553,771,1117,1084,500,1093,4100,944,3812,1902,1039,314,1778,-1,844,327,undefined,463,316,2630,639,202,2213,599,853,794,465,280,-1,232,2297,516,238,447,228,844,502,-1,656,1807,2213,488,3583
03/05/2019,17,4344,2580,3393,3874,3890,4898,673,733,3913,814,180,659,-1,1861,2640,1708,1235,1465,1436,753,1467,4837,1422,4929,1929,945,236,2566,-1,1238,368,undefined,613,417,3632,922,255,2819,693,961,869,666,372,-1,317,2701,388,203,596,271,1011,721,-1,887,2544,2819,324,4552
03/05/2019,18,3589,2050,3694,3596,3529,3405,756,502,1708,465,105,851,-1,1108,2454,1142,707,694,1663,1068,1574,4083,738,3397,1417,923,246,2326,-1,1374,518,undefined,342,258,2915,771,260,2115,502,778,565,466,246,-1,256,2158,359,209,700,201,905,515,-1,749,3378,2115,69,4047
03/05/2019,19,2799,1358,3206,2594,2153,2032,712,303,750,230,122,890,-1,695,1975,737,385,277,1765,1262,1404,3070,416,2336,1101,735,190,1213,-1,1348,639,undefined,177,198,2209,429,341,1622,219,658,355,356,194,-1,118,1592,251,126,672,178,781,320,-1,576,4989,1622,54,2975
03/05/2019,20,1995,915,2847,2125,1863,1736,188,162,361,112,68,323,-1,606,1699,579,281,169,1545,1131,1298,2538,265,1187,625,602,151,701,-1,1367,676,undefined,116,130,1735,348,302,718,151,237,256,274,179,-1,100,1246,248,117,544,142,745,249,-1,449,389,718,48,2494
03/05/2019,21,1053,546,2413,1538,1206,1451,123,152,222,92,27,157,-1,474,1304,370,205,108,1174,832,1042,1947,237,1130,525,528,128,443,-1,997,583,undefined,89,85,1108,350,338,573,135,224,205,146,93,-1,82,994,149,110,425,98,633,252,-1,371,458,573,31,1954
03/05/2019,22,831,433,2029,1303,1454,1314,1508,332,327,260,54,742,-1,538,1043,319,234,170,1117,863,1092,1864,314,1776,409,454,105,539,-1,976,528,undefined,143,229,1322,450,194,1601,130,501,139,146,58,-1,66,697,146,162,351,137,513,160,-1,294,4009,1601,39,1914
03/05/2019,23,533,310,1722,1025,1054,1116,71,68,115,81,35,215,-1,476,584,289,151,107,805,550,853,1545,204,784,266,284,84,414,-1,773,371,undefined,74,148,888,428,106,735,90,117,55,93,46,-1,39,583,121,125,142,102,442,103,-1,198,655,735,25,1377
04/05/2019,0,316,190,1095,712,481,793,45,44,43,38,19,74,-1,349,310,151,63,50,415,340,745,1078,76,318,200,239,45,157,-1,644,196,undefined,32,46,570,219,45,331,60,81,56,38,28,-1,22,369,70,94,51,47,379,102,-1,129,61,331,8,896
04/05/2019,1,192,120,633,440,347,409,12,24,31,11,10,41,-1,210,198,80,22,22,251,230,532,618,53,215,200,145,17,71,-1,509,93,undefined,39,33,339,176,22,197,50,55,25,28,24,-1,15,285,25,67,30,36,263,43,-1,73,23,197,18,596
04/05/2019,2,102,86,372,271,202,322,21,11,22,13,9,24,-1,188,188,34,26,7,195,176,381,496,43,89,57,123,21,69,-1,314,45,undefined,13,18,162,139,15,91,17,29,35,8,4,-1,4,175,40,61,11,7,130,32,-1,35,25,91,3,415
04/05/2019,3,71,99,314,174,129,139,22,5,10,3,4,9,-1,89,112,40,11,12,195,193,380,358,27,68,40,73,10,67,-1,278,19,undefined,1,11,53,154,5,51,5,10,21,10,10,-1,5,156,14,58,13,16,75,14,-1,15,37,51,2,260
04/05/2019,4,65,48,169,114,68,143,7,1,12,11,6,10,-1,108,52,53,9,4,67,95,182,281,12,68,39,93,14,38,-1,169,27,undefined,7,9,56,88,7,37,8,6,9,1,-1,-1,1,100,18,36,13,15,23,15,-1,13,13,37,5,170
04/05/2019,5,37,53,122,86,112,123,11,16,24,2,-1,5,-1,70,47,29,23,15,49,69,145,216,19,128,36,75,14,50,-1,80,9,undefined,9,7,65,23,13,46,15,17,10,37,25,-1,7,108,24,54,8,5,8,2,-1,21,20,46,-1,139
04/05/2019,6,49,59,106,125,313,225,47,34,47,9,10,28,-1,109,48,57,52,15,25,45,68,283,40,340,64,122,23,80,-1,87,37,undefined,25,21,198,40,10,119,31,40,37,338,234,-1,5,82,56,39,14,21,23,13,-1,24,54,119,3,231
04/05/2019,7,112,99,172,200,374,362,92,64,90,32,22,66,-1,139,71,107,89,59,49,50,93,400,65,517,145,281,59,184,-1,104,48,undefined,43,28,339,78,21,194,37,63,42,112,70,-1,10,174,128,86,38,47,37,29,-1,44,109,194,17,279
04/05/2019,8,335,223,273,361,602,613,135,96,163,56,39,119,-1,238,177,254,174,74,80,67,123,897,160,789,248,488,167,444,-1,114,86,undefined,60,56,504,151,73,377,127,171,77,126,106,-1,72,349,280,149,89,100,179,54,-1,120,192,377,56,734
04/05/2019,9,833,618,522,921,911,920,183,192,241,81,60,186,-1,370,336,476,206,137,200,141,245,1458,261,1135,544,851,241,683,-1,256,112,undefined,118,88,829,213,106,579,308,180,125,167,69,-1,63,690,371,264,247,163,314,89,-1,240,183,579,120,1206
04/05/2019,10,1613,1299,755,1515,1518,1140,245,221,164,91,51,252,-1,393,577,836,224,128,382,222,455,1830,246,1240,818,1165,382,1068,-1,321,236,undefined,99,100,1078,228,146,924,160,312,144,138,73,-1,110,1017,615,394,348,180,433,99,-1,377,158,924,134,1795
04/05/2019,11,2397,1954,1260,2301,1935,1389,390,241,176,72,53,287,-1,512,840,1103,314,214,655,434,625,2308,249,1316,1047,1589,423,1180,-1,498,250,undefined,129,101,1423,227,226,946,181,385,196,167,166,-1,94,1426,777,512,528,276,516,127,-1,500,165,946,179,2523
04/05/2019,12,2971,2335,1933,2936,2423,1512,1046,225,178,84,42,266,-1,535,1096,1232,331,213,1138,639,853,2557,335,1470,1141,1808,431,1727,-1,675,386,undefined,108,149,1605,243,385,893,178,465,289,118,106,-1,158,1699,909,580,592,299,630,150,-1,562,255,893,246,3183
04/05/2019,13,3265,2430,2205,3111,2403,1534,1392,207,172,60,24,207,-1,584,1446,1371,341,230,1320,822,1025,2717,255,1278,1117,1704,415,1800,-1,901,341,undefined,174,154,1389,255,324,823,133,694,247,118,95,-1,168,1725,739,534,632,301,801,162,-1,683,308,823,231,3435
04/05/2019,14,3696,2719,2464,3110,2339,1737,427,259,203,70,123,370,-1,682,1683,1465,329,179,1347,737,1084,2944,256,1437,1557,1565,435,1711,-1,864,392,undefined,117,134,1759,283,312,802,141,504,195,210,119,-1,194,1895,775,436,576,263,691,215,-1,588,358,802,311,3180
04/05/2019,15,3779,2769,2468,3057,2833,1840,461,281,203,82,57,305,-1,672,1684,1420,314,223,1244,785,1082,2974,270,1464,1708,1265,299,1878,-1,827,423,undefined,108,126,1902,287,264,831,194,435,244,210,117,-1,158,2010,674,319,624,285,758,212,-1,590,367,831,277,3272
04/05/2019,16,3554,2592,2443,3094,2921,1936,2323,336,169,117,79,312,-1,777,1780,1278,376,217,1213,630,1168,2982,391,1543,1763,816,216,1680,-1,901,404,undefined,156,200,2156,268,234,980,125,480,313,286,170,-1,156,1855,383,210,620,192,677,208,-1,522,827,980,234,3262
04/05/2019,17,3355,1938,2826,2861,3012,2084,964,270,247,202,116,583,-1,702,1788,908,416,147,1527,942,1251,3124,368,1614,1625,725,221,1636,-1,1122,577,undefined,156,134,2376,240,272,1450,188,445,271,275,199,-1,146,1823,303,151,647,167,727,267,-1,520,1801,1450,160,3181
04/05/2019,18,2428,1322,2808,2227,2350,1884,432,295,324,176,58,1037,-1,619,1658,639,411,152,1604,1232,1352,2671,316,1914,1379,692,174,1210,-1,1243,705,undefined,116,146,1975,248,354,1542,226,404,233,264,142,-1,143,1444,236,162,709,159,677,265,-1,557,6073,1542,29,2654
04/05/2019,19,1658,755,2897,2000,2302,1565,56,183,196,133,55,491,-1,554,1652,478,300,73,1665,1097,1364,2277,240,1163,796,636,131,1453,-1,1213,767,undefined,80,130,2048,215,426,870,163,282,201,179,84,-1,83,1338,201,96,698,173,639,245,-1,494,2890,870,33,2346
04/05/2019,20,958,544,2577,1726,1488,1324,136,87,97,68,80,271,-1,411,1278,410,290,91,1320,973,1086,2015,274,801,466,596,110,593,-1,1079,986,undefined,88,113,1634,201,516,517,114,204,125,126,72,-1,66,1070,148,122,655,120,431,187,-1,464,442,517,31,1884
04/05/2019,21,656,309,2072,1368,1436,1156,135,73,135,93,54,354,-1,494,949,330,131,115,1155,675,924,1672,202,774,716,481,115,587,-1,990,810,undefined,68,99,1353,214,386,611,126,129,107,44,26,-1,82,735,145,93,530,72,483,141,-1,345,3318,611,34,1588
04/05/2019,22,711,412,1990,1207,2049,1273,81,230,131,202,109,811,-1,430,951,331,256,121,1017,836,1016,1711,301,1368,424,424,115,1029,-1,1093,562,undefined,86,119,1356,376,310,1509,93,398,103,96,48,-1,56,647,147,97,360,90,508,140,-1,290,3375,1509,25,1669
04/05/2019,23,415,243,1545,1027,853,911,37,52,58,56,34,175,-1,434,561,260,133,67,655,906,860,1127,138,660,262,291,77,279,-1,904,430,undefined,62,42,743,293,155,559,71,163,87,58,34,-1,43,574,102,99,127,92,541,119,-1,229,339,559,21,1263
05/05/2019,0,238,175,1063,922,580,739,11,27,49,35,18,131,-1,380,333,148,64,55,464,549,606,832,78,507,177,230,31,167,-1,748,178,undefined,34,32,502,329,38,346,73,73,42,12,15,-1,24,388,51,98,62,84,441,44,-1,138,105,346,15,1011
05/05/2019,1,149,177,674,633,369,410,22,19,30,20,17,25,-1,238,220,96,27,26,300,284,541,708,91,256,154,203,47,95,-1,625,123,undefined,20,26,269,250,26,211,38,49,22,15,13,-1,15,266,67,87,32,51,375,47,-1,102,53,211,8,714
05/05/2019,2,123,92,459,278,119,324,6,6,17,22,1,5,-1,136,73,40,18,13,156,82,360,445,39,141,55,114,30,62,-1,355,26,undefined,15,4,89,240,9,103,11,29,8,9,10,-1,4,130,38,30,9,37,172,18,-1,59,40,103,2,495
05/05/2019,3,92,92,366,228,101,227,1,8,14,16,7,28,-1,160,81,37,14,10,156,171,304,362,30,114,37,91,19,61,-1,322,23,undefined,10,6,99,259,6,59,7,8,17,15,17,-1,5,105,23,39,1,11,150,18,-1,57,22,59,5,319
05/05/2019,4,36,46,197,123,84,183,2,5,30,4,1,8,-1,151,67,33,12,10,89,90,288,307,34,83,39,89,9,26,-1,206,20,undefined,10,3,70,49,10,40,8,11,10,6,3,-1,2,111,14,29,15,8,82,16,-1,22,16,40,4,152
05/05/2019,5,42,21,119,106,75,142,22,12,19,10,1,4,-1,92,26,18,12,8,41,42,128,221,13,87,26,80,11,49,-1,340,4,undefined,7,7,68,27,15,47,5,16,-1,-1,1,-1,1,86,18,24,8,11,41,5,-1,17,13,47,3,189
05/05/2019,6,23,53,64,136,112,183,23,12,25,8,-1,15,-1,111,49,27,33,13,37,24,85,262,33,186,48,65,19,74,-1,89,17,undefined,19,14,100,15,11,80,11,16,13,15,8,-1,2,115,23,23,14,17,21,7,-1,20,32,80,1,261
05/05/2019,7,81,64,139,174,215,269,85,87,57,19,12,69,-1,118,58,77,39,20,22,55,93,361,43,345,124,146,35,187,-1,118,35,undefined,32,27,226,30,12,166,26,42,28,17,16,-1,9,162,74,90,26,23,41,12,-1,61,51,166,13,279
05/05/2019,8,258,174,243,360,456,479,115,144,135,39,23,132,-1,182,121,175,133,54,92,88,109,671,118,666,249,354,88,329,-1,140,62,undefined,73,79,501,78,41,297,141,95,48,38,30,-1,27,301,197,110,76,51,120,41,-1,123,246,297,54,570
05/05/2019,9,584,413,464,692,715,674,167,153,154,76,40,239,-1,253,220,356,162,95,153,128,241,1039,203,913,501,690,203,510,-1,233,165,undefined,103,77,751,91,109,522,171,184,60,84,53,-1,63,593,346,197,170,149,253,74,-1,263,282,522,53,851
05/05/2019,10,1357,989,780,1160,1533,1070,214,240,152,122,73,385,-1,521,471,691,231,109,407,310,432,1533,225,1191,919,1020,277,1368,-1,430,222,undefined,85,124,1644,110,111,887,148,223,108,110,63,-1,105,1015,516,313,277,173,344,120,-1,332,693,887,153,1553
05/05/2019,11,2092,1522,1298,1797,2060,1512,355,275,179,128,108,653,-1,551,802,819,300,126,728,523,624,1798,274,1424,1306,1351,381,1687,-1,533,226,undefined,111,146,1645,125,211,1121,176,272,168,148,96,-1,95,1185,731,530,405,285,438,122,-1,553,2142,1121,205,2049
05/05/2019,12,2997,1838,2101,2496,2376,1477,513,419,203,142,130,1185,-1,623,1201,1180,322,143,1186,812,972,2210,274,1903,1532,1677,589,2392,-1,715,283,undefined,109,151,2038,146,356,1487,129,332,191,159,171,-1,172,1584,844,581,652,308,578,160,-1,574,6189,1487,238,2566
05/05/2019,13,3167,1928,2460,2691,2785,1751,1248,279,160,137,128,614,-1,746,1443,1167,344,197,1366,943,1046,2715,267,1411,1584,1892,512,2308,-1,827,386,undefined,135,184,2246,160,346,846,168,508,242,130,119,-1,178,1802,917,604,706,324,767,215,-1,613,1313,846,309,3085
05/05/2019,14,3280,2250,2650,2827,2796,1832,3104,282,126,96,156,540,-1,922,1720,1140,401,152,1218,797,1191,2733,247,1311,1587,1695,502,2134,-1,836,458,undefined,187,278,2517,177,376,875,139,291,236,145,149,-1,151,1805,828,538,670,296,684,226,-1,648,805,875,329,2930
05/05/2019,15,3442,2313,2461,2687,2658,1746,913,384,135,116,119,781,-1,748,1687,1015,298,111,1138,579,1022,2709,241,1387,1719,1447,388,2274,-1,754,560,undefined,212,167,2067,139,303,1323,94,257,213,178,147,-1,118,1660,799,423,631,299,582,249,-1,521,4779,1323,303,2685
05/05/2019,16,3211,2098,2384,2451,2532,1755,463,354,202,185,79,861,-1,729,1623,1002,260,117,1143,453,1034,2840,324,1587,1633,995,306,1999,-1,781,541,undefined,103,141,2098,146,324,1689,125,236,185,175,122,-1,124,1838,669,280,630,206,695,209,-1,521,2843,1689,234,2517
05/05/2019,17,2847,1574,2444,2150,2211,1599,1163,264,224,89,114,405,-1,638,1583,576,280,131,1194,693,1048,2941,244,1315,1189,569,159,1182,-1,835,518,undefined,143,141,1855,148,309,1031,118,243,232,200,118,-1,169,1674,327,197,471,218,634,261,-1,489,352,1031,149,2286
05/05/2019,18,2136,958,2411,1949,1889,1529,4117,227,199,90,75,341,-1,697,1399,527,416,131,1432,882,1074,2642,267,1489,843,654,187,991,-1,849,647,undefined,404,376,2544,152,256,782,131,331,181,235,119,-1,112,1297,258,158,501,193,449,217,-1,428,224,782,33,2214
05/05/2019,19,1154,465,2347,1440,1099,1121,449,97,84,88,59,246,-1,444,1130,273,149,88,1184,788,1034,2061,216,865,334,576,167,409,-1,792,617,undefined,76,160,1351,86,278,609,170,156,133,137,82,-1,62,1044,218,133,523,153,413,193,-1,364,149,609,38,1512
05/05/2019,20,637,290,1835,1038,858,914,97,66,133,50,44,194,-1,337,959,308,119,50,980,643,800,1739,193,672,275,449,103,265,-1,637,543,undefined,85,90,1015,97,232,475,75,129,113,108,65,-1,68,687,122,107,352,169,289,153,-1,290,71,475,23,1183
05/05/2019,21,376,180,1320,752,644,737,40,52,109,29,50,178,-1,287,650,169,122,34,758,376,606,1299,169,569,198,368,87,232,-1,520,418,undefined,67,40,640,84,158,307,71,100,91,74,47,-1,56,498,110,109,302,113,211,120,-1,198,73,307,24,829
05/05/2019,22,255,147,864,512,413,635,31,44,45,16,35,123,-1,230,422,110,121,33,468,297,338,1110,92,374,119,332,74,142,-1,382,236,undefined,43,30,421,43,70,261,58,256,83,86,51,-1,33,352,113,90,119,77,138,104,-1,132,53,261,20,643
05/05/2019,23,119,52,587,250,237,356,35,17,34,22,14,73,-1,153,199,59,49,27,205,137,300,676,54,222,58,166,41,62,-1,286,123,undefined,16,10,217,21,40,151,29,51,50,48,11,-1,18,203,28,70,31,106,80,62,-1,69,58,151,10,384
06/05/2019,0,76,34,295,119,140,337,9,11,24,11,3,16,-1,57,87,25,13,6,157,67,230,190,21,113,37,145,21,60,-1,183,30,undefined,9,9,87,14,9,78,35,34,31,18,19,-1,20,92,34,37,10,34,29,33,-1,21,19,78,5,175
06/05/2019,1,40,18,103,74,62,57,3,7,12,1,7,11,-1,27,56,40,7,2,56,25,121,122,22,28,32,76,10,31,-1,132,21,undefined,1,6,55,10,3,47,20,14,13,8,7,-1,2,67,6,22,10,12,39,23,-1,21,11,47,12,85
06/05/2019,2,12,11,70,43,48,18,1,1,6,1,3,15,-1,16,26,7,9,3,47,35,64,74,9,49,5,67,11,19,-1,89,16,undefined,6,1,13,-1,6,44,2,10,10,2,1,-1,1,25,15,14,3,12,21,6,-1,5,10,44,2,38
06/05/2019,3,17,12,67,27,51,15,2,1,2,1,2,3,-1,6,30,12,8,1,29,26,66,64,6,20,13,34,5,49,-1,56,4,undefined,12,5,8,4,2,15,2,4,1,2,1,-1,-1,44,8,8,2,2,7,2,-1,9,7,15,1,40
06/05/2019,4,12,8,45,25,64,50,10,5,7,3,-1,2,-1,26,12,8,4,6,16,18,33,45,8,37,39,28,2,54,-1,41,16,undefined,5,5,30,5,10,26,16,8,7,2,-1,-1,1,19,6,8,4,3,3,9,-1,11,15,26,2,38
06/05/2019,5,27,12,77,70,125,240,45,54,111,19,6,20,-1,104,28,28,89,34,27,24,65,193,75,278,59,55,13,80,-1,45,11,undefined,16,23,135,23,16,98,12,29,18,11,12,-1,7,87,21,15,9,14,16,8,-1,15,85,98,3,151
06/05/2019,6,136,99,181,241,475,996,130,126,606,105,17,77,-1,294,97,169,233,193,56,28,86,728,301,1126,229,90,28,408,-1,104,64,undefined,88,49,635,100,12,393,95,88,56,37,24,-1,22,174,48,22,26,56,61,20,-1,47,528,393,7,407
06/05/2019,7,414,230,411,528,1132,2005,428,409,2567,348,56,199,-1,768,347,400,867,789,106,66,146,1538,759,2663,581,251,84,968,26,149,71,undefined,208,118,1170,246,42,1287,359,260,156,171,76,-1,58,536,116,40,85,78,212,119,-1,172,2026,1287,107,1132
06/05/2019,8,929,594,827,1061,2355,4178,671,647,4522,639,105,390,-1,1588,750,871,2265,1845,263,162,342,2819,1455,4414,913,606,198,2016,-1,352,162,undefined,607,253,2280,693,105,2345,825,928,563,547,207,-1,212,1154,282,63,175,179,758,400,-1,428,4351,2345,542,2078
06/05/2019,9,990,676,853,1211,1469,2245,242,327,2849,509,47,236,-1,735,742,930,1420,997,236,181,350,2028,935,2946,503,525,110,1105,-1,296,159,undefined,444,201,1311,566,127,1680,817,704,543,818,239,-1,269,953,202,86,230,126,618,337,-1,421,2733,1680,427,1757
06/05/2019,10,1294,1044,1052,1526,1150,1147,151,195,918,298,31,129,-1,414,842,1132,871,505,359,246,474,1813,553,1710,411,635,101,853,-1,356,160,undefined,252,173,776,550,131,1054,553,769,570,660,269,-1,253,997,205,102,243,137,503,294,-1,489,1008,1054,575,1738
06/05/2019,11,1912,1384,1407,1957,1356,1201,147,225,762,216,57,196,-1,472,1036,1282,762,460,632,354,655,2040,523,1634,577,714,138,1164,-1,532,196,undefined,212,156,1021,409,170,999,525,817,741,580,260,-1,262,1244,255,102,313,196,567,319,-1,480,570,999,637,1981
06/05/2019,12,3129,2648,2184,2899,1749,2105,258,614,1654,535,102,407,-1,678,1621,2039,1644,667,1247,716,1525,3125,1006,2416,819,1112,170,1405,-1,946,354,undefined,323,307,2248,1081,276,1726,1226,1270,916,674,269,-1,414,1899,346,205,430,234,1036,419,-1,720,1519,1726,479,2760
06/05/2019,13,3493,2767,2157,3187,2046,2137,293,615,1361,452,123,428,-1,664,1714,2161,1617,665,1145,680,1527,3320,1037,2454,944,1281,170,1465,-1,255,327,undefined,364,350,2147,1006,311,1698,1151,1114,983,588,353,-1,499,2120,334,194,470,338,1039,472,-1,854,1136,1698,607,3056
06/05/2019,14,2900,2038,2025,2828,1780,1746,205,299,888,304,57,210,-1,579,1700,1598,961,552,934,485,1196,3004,650,2008,912,710,138,1316,2,53,264,undefined,250,212,1451,672,242,1228,606,822,710,461,252,-1,250,1585,295,114,407,189,835,431,-1,584,619,1228,711,2699
06/05/2019,15,2799,1881,2024,2584,2060,1969,224,261,1468,417,43,196,-1,698,1656,1227,774,598,926,436,958,3098,594,2403,919,681,165,1654,-1,601,249,undefined,241,235,1410,553,206,1330,499,669,902,677,292,-1,268,1636,304,135,344,211,845,485,-1,562,823,1330,342,2858
06/05/2019,16,2801,1699,2085,2702,2579,3064,338,401,3437,662,69,284,-1,1165,1835,1240,815,1091,864,376,1008,3789,799,3950,1141,616,161,2116,-1,654,271,undefined,477,218,1776,637,168,2003,572,578,733,764,258,-1,288,1764,221,146,365,182,775,469,-1,637,1741,2003,495,3094
06/05/2019,17,3038,1771,2570,3052,3523,5278,663,745,4690,942,111,440,-1,2057,2275,1343,1625,2012,1049,564,1269,5120,1255,5108,1515,892,238,2873,-1,913,297,undefined,878,537,2929,764,245,2670,655,758,975,991,403,-1,322,2368,324,138,422,241,817,722,-1,867,2620,2670,383,4128
06/05/2019,18,2287,1178,2508,2349,2307,2736,421,429,1774,417,96,342,-1,1050,1862,712,731,822,1175,567,1085,3844,645,2835,950,792,221,1874,-1,910,284,undefined,351,220,1953,403,226,1271,307,390,724,800,279,-1,224,1551,288,128,482,191,574,535,-1,620,1090,1271,83,2994
06/05/2019,19,1152,516,2199,1490,1334,1415,135,159,503,145,61,243,-1,505,1327,446,281,244,1023,606,902,2522,319,1206,288,600,136,946,-1,768,322,undefined,87,105,1071,227,160,650,121,218,410,534,189,-1,172,1097,201,127,322,166,420,324,-1,398,314,650,55,1762
06/05/2019,20,713,325,1587,1088,968,1093,73,114,196,111,49,190,-1,402,998,355,187,117,779,423,748,2008,208,840,255,509,106,508,-1,559,314,undefined,68,71,838,149,194,411,91,161,358,389,140,-1,147,619,143,100,303,123,342,302,-1,325,151,411,63,1370
06/05/2019,21,458,198,1221,734,1187,929,54,80,85,64,44,173,-1,342,695,267,143,52,636,373,642,1561,140,659,218,400,62,930,-1,422,228,undefined,46,53,673,134,150,328,77,90,285,390,97,-1,100,523,86,111,185,83,307,271,-1,266,101,328,87,1036
06/05/2019,22,201,131,800,528,719,626,18,33,70,41,27,118,-1,211,419,139,100,63,424,271,374,1079,91,477,110,271,60,452,-1,367,133,undefined,39,47,407,39,58,265,50,56,149,172,90,-1,81,306,84,76,140,53,147,118,-1,147,50,265,20,719
06/05/2019,23,99,84,423,228,198,395,10,15,47,5,7,31,-1,156,162,41,54,24,227,120,296,674,61,234,97,201,37,110,-1,225,66,undefined,25,21,212,46,21,143,39,26,52,73,29,-1,20,206,54,114,27,64,91,33,-1,63,39,143,13,328
07/05/2019,0,60,31,225,107,102,166,6,5,15,12,4,22,-1,53,68,15,20,9,82,57,179,205,40,106,22,101,17,43,-1,161,37,undefined,8,9,112,28,8,73,14,12,28,19,12,-1,16,98,10,78,7,18,30,52,-1,45,22,73,2,128
07/05/2019,1,33,30,96,57,56,57,8,2,13,2,3,12,-1,16,41,9,11,8,66,31,143,170,12,29,15,54,4,20,-1,106,19,undefined,6,4,37,7,6,27,7,9,21,14,19,-1,7,73,3,28,5,9,23,31,-1,24,5,27,4,44
07/05/2019,2,27,13,54,20,32,37,-1,4,8,-1,1,8,-1,9,28,13,7,7,21,16,65,69,4,21,21,44,4,7,-1,26,5,undefined,1,1,19,3,3,36,-1,3,6,6,6,-1,1,40,10,23,4,14,10,4,-1,8,1,36,1,36
07/05/2019,3,16,17,38,25,27,107,9,2,7,-1,2,9,-1,7,22,14,3,8,27,14,64,80,8,48,16,35,4,30,-1,32,5,undefined,2,1,19,11,3,17,4,6,1,1,-1,-1,-1,44,4,12,-1,11,10,6,-1,12,5,17,2,35
07/05/2019,4,10,19,31,24,46,47,8,2,8,-1,1,8,-1,26,11,6,9,1,15,15,39,58,7,35,7,30,2,52,-1,16,15,undefined,8,3,20,3,11,11,8,5,5,2,-1,-1,2,32,2,4,4,4,3,1,-1,8,2,11,-1,47
07/05/2019,5,30,29,62,89,149,244,38,66,119,22,5,20,-1,105,24,106,99,33,15,19,57,237,70,361,81,76,13,102,-1,18,25,undefined,34,16,145,23,9,115,22,24,25,11,10,-1,8,82,21,20,10,9,21,9,-1,9,81,115,2,176
07/05/2019,6,105,73,204,251,484,1085,156,151,572,85,22,90,-1,346,102,233,261,209,61,27,90,849,275,1153,290,138,47,517,-1,76,103,undefined,96,40,719,105,12,411,116,114,56,30,21,-1,23,190,74,46,23,37,68,35,-1,57,553,411,14,430
07/05/2019,7,419,246,382,541,1246,2109,490,416,2466,409,61,220,-1,809,348,643,939,843,162,80,176,1625,840,2722,693,336,120,1281,1,144,104,undefined,292,127,1224,268,54,1326,381,290,142,215,70,-1,95,551,163,92,109,65,220,104,-1,158,2134,1326,106,1132
07/05/2019,8,1035,626,854,1152,2407,4330,760,693,4731,690,89,363,-1,1653,775,958,2260,1853,216,157,421,3110,1518,4538,1185,686,207,2337,-1,431,171,undefined,629,246,2563,846,103,2424,794,911,546,639,198,-1,260,1152,308,146,197,151,774,388,-1,504,3944,2424,490,2147
07/05/2019,9,997,632,664,1140,1731,2355,302,375,2972,501,41,248,-1,720,698,899,1471,1029,212,143,382,2303,963,3162,634,722,184,1535,-1,295,150,undefined,459,238,1336,603,111,1738,697,766,587,780,213,-1,301,1073,348,195,184,149,612,314,-1,368,1810,1738,316,1819
07/05/2019,10,1447,957,1106,1581,1465,1329,173,306,1041,304,32,126,-1,472,766,1166,863,615,381,214,495,1901,690,1779,441,844,258,1321,-1,365,216,undefined,258,200,917,490,125,1191,517,806,573,546,211,-1,202,1045,387,251,293,203,510,313,-1,395,694,1191,459,1861
07/05/2019,11,2021,1365,1492,2043,1636,1417,237,248,797,326,44,198,-1,471,983,1254,787,442,644,403,655,2140,564,1543,578,1152,210,1230,-1,462,228,undefined,253,237,1231,543,184,1060,527,784,752,515,230,-1,263,1303,479,339,280,173,600,364,-1,395,566,1060,379,2160
07/05/2019,12,3361,2799,2310,2960,2133,2206,354,710,1697,498,118,394,-1,713,1672,2162,1749,691,1175,771,1530,3117,1233,2497,841,1699,302,1780,108,934,393,undefined,362,383,2330,1140,301,1881,1213,1253,966,614,331,-1,436,2001,641,517,444,335,901,428,-1,743,1558,1881,437,2759
07/05/2019,13,3733,2942,2359,3316,2223,2427,362,624,1555,488,112,377,-1,689,1783,2236,1696,739,1167,703,1426,3559,1154,2568,1017,1707,262,1700,48,1011,397,undefined,415,376,2476,1092,300,1791,1160,1133,869,588,321,-1,490,2257,709,482,389,314,1155,473,-1,831,1214,1791,336,3247
07/05/2019,14,3012,1904,2211,2737,2079,1939,165,268,988,366,55,221,-1,628,1660,1735,935,570,1077,472,1018,3346,657,2063,820,1080,216,1466,35,799,273,undefined,284,239,1483,696,187,1305,636,764,782,672,297,-1,351,1627,559,248,332,244,832,459,-1,573,718,1305,475,2824
07/05/2019,15,2931,1988,2229,2791,2085,2193,249,259,1567,413,46,217,-1,846,1699,1321,734,616,986,485,911,3370,578,2754,1045,847,192,1554,-1,684,256,undefined,292,226,1529,581,161,1417,508,677,726,752,263,-1,258,1694,402,185,366,217,772,412,-1,597,842,1417,311,3070
07/05/2019,16,2869,2048,2285,2783,2731,3186,327,439,3566,794,80,265,-1,1184,1786,1301,830,1192,968,433,987,3958,814,3920,1158,697,188,1906,-1,695,213,undefined,455,294,1801,585,148,2138,548,511,833,934,290,-1,263,1978,290,177,317,197,799,501,-1,628,1794,2138,355,3303
07/05/2019,17,3305,2249,2717,3115,3666,5373,671,791,4790,892,116,446,-1,1998,2162,1401,1348,1835,1115,559,1202,5118,1330,5400,1541,805,234,2953,-1,841,327,undefined,666,429,3014,818,237,2597,644,624,961,1067,414,-1,367,2285,349,126,537,234,902,700,-1,840,2442,2597,248,3873
07/05/2019,18,2347,1269,2661,2400,2431,2779,444,470,1905,440,70,309,-1,1073,1979,845,702,830,1261,782,1159,3849,663,2887,1029,813,242,1929,-1,837,385,undefined,293,172,2209,482,250,1412,351,364,785,877,329,-1,311,1724,340,192,635,210,662,533,-1,607,853,1412,54,2827
07/05/2019,19,1429,551,2325,1590,1433,1393,175,186,629,216,56,211,-1,468,1442,511,283,309,1142,603,958,2718,360,1463,445,572,157,1034,-1,755,326,undefined,109,133,1220,281,165,721,156,228,348,439,179,-1,186,1237,197,150,495,148,602,331,-1,370,298,721,21,1865
07/05/2019,20,683,311,1860,1077,1071,1091,90,111,294,88,46,166,-1,361,1129,391,260,156,923,512,669,2029,216,977,302,481,116,630,-1,630,447,undefined,80,93,1003,190,185,527,101,175,334,377,140,-1,110,773,147,130,354,126,364,272,-1,355,150,527,31,1321
07/05/2019,21,425,217,1247,765,953,948,46,51,123,52,37,96,-1,256,743,282,166,72,605,451,545,1542,153,713,212,414,91,598,-1,513,310,undefined,57,46,667,150,102,350,100,106,346,251,80,-1,106,518,114,94,280,119,289,154,-1,210,93,350,12,1081
07/05/2019,22,210,144,737,471,834,569,23,40,88,36,2,33,-1,219,415,137,104,41,361,274,388,1016,104,506,123,193,55,653,-1,357,159,undefined,44,33,319,59,94,279,54,83,103,107,45,-1,85,274,77,53,148,57,159,98,-1,114,58,279,12,672
07/05/2019,23,117,82,398,243,349,353,21,20,41,9,5,29,-1,160,188,52,59,27,185,112,272,697,52,211,113,136,37,145,-1,161,47,undefined,9,14,185,34,43,158,23,28,64,69,27,-1,37,162,52,67,54,27,107,51,-1,49,16,158,6,362
08/05/2019,0,59,32,225,107,149,105,16,18,15,4,1,11,-1,41,67,30,23,13,113,53,140,184,22,71,35,113,18,46,-1,148,32,undefined,9,3,105,13,17,72,19,11,33,18,16,-1,16,116,18,47,40,20,37,34,-1,58,22,72,3,147
08/05/2019,1,37,29,118,63,94,25,1,1,5,-1,-1,1,-1,3,37,24,15,1,24,20,83,127,8,40,21,69,8,10,-1,85,15,undefined,2,3,42,5,8,28,7,3,22,4,5,-1,4,48,6,13,2,19,16,29,-1,13,14,28,2,89
08/05/2019,2,26,7,63,17,98,18,5,3,2,1,-1,2,-1,3,37,8,4,4,37,41,70,51,18,25,61,35,5,18,-1,57,15,undefined,3,1,27,2,4,6,2,6,33,2,1,-1,3,34,10,30,3,3,12,10,-1,2,3,6,2,36
08/05/2019,3,17,8,41,26,29,10,1,3,5,-1,-1,-1,-1,3,12,21,6,1,29,32,58,43,77,17,14,21,1,35,-1,31,14,undefined,2,1,6,1,1,4,1,12,6,1,-1,-1,6,25,5,15,2,17,4,9,-1,6,1,4,-1,30
08/05/2019,4,18,7,33,22,54,41,8,4,8,-1,-1,4,-1,32,14,8,11,7,24,19,24,43,5,28,30,28,5,48,-1,13,17,undefined,7,4,27,4,12,18,1,16,3,1,-1,-1,-1,36,2,14,11,7,1,5,-1,7,9,18,-1,43
08/05/2019,5,41,23,90,63,125,255,29,48,106,19,3,18,-1,107,29,51,81,36,18,8,39,146,46,313,55,47,13,74,-1,22,17,undefined,25,33,135,23,7,116,17,19,14,11,7,-1,12,62,12,9,3,11,11,6,-1,11,90,116,2,180
08/05/2019,6,126,73,201,220,451,1060,139,114,611,95,13,71,-1,310,90,203,267,201,45,21,70,716,274,1170,319,88,35,394,-1,75,43,undefined,100,54,703,80,18,373,145,112,61,27,18,-1,30,165,66,43,21,31,67,15,-1,51,533,373,10,413
08/05/2019,7,360,218,358,515,1207,1993,407,386,2464,389,40,187,-1,749,319,466,859,811,108,70,166,1450,745,2657,678,242,87,1045,8,167,92,undefined,232,126,1107,310,46,1293,392,255,147,181,84,-1,81,500,128,44,90,74,221,114,-1,145,1987,1293,83,1107
08/05/2019,8,1008,599,829,1136,2185,4184,648,581,4437,705,62,353,-1,1517,807,958,2093,1841,252,160,355,3036,1570,4553,1052,637,202,1894,-1,334,145,undefined,608,292,2202,802,104,2495,799,852,589,611,199,-1,213,1111,350,88,167,156,744,409,-1,454,3983,2495,435,2218
08/05/2019,9,1049,681,737,1170,1662,2278,233,296,2811,509,29,205,-1,716,730,922,1268,892,218,147,361,2126,871,3017,650,689,128,1487,-1,283,132,undefined,426,247,1249,597,101,1677,763,724,621,762,226,-1,285,919,222,121,234,169,577,295,-1,369,2404,1677,308,1885
08/05/2019,10,1366,1070,988,1510,1251,1260,134,152,1018,320,54,185,-1,407,738,989,809,528,418,251,560,1813,586,1737,490,1056,127,1158,1,326,190,undefined,223,175,845,506,111,1178,613,739,595,623,223,-1,256,926,258,107,287,159,442,283,-1,374,866,1178,523,1854
08/05/2019,11,1922,1409,1302,1905,1470,1180,184,197,880,231,14,113,-1,533,931,1267,748,450,629,380,719,2165,515,1804,526,1269,123,1078,1,510,230,undefined,249,132,953,468,163,1121,640,903,754,628,249,-1,264,1091,254,118,293,173,573,322,-1,435,572,1121,526,2033
08/05/2019,12,3181,2488,2123,3055,1780,1883,215,484,1651,531,82,279,-1,542,1529,2051,1700,614,1041,664,1371,2776,998,2530,770,1929,184,1628,52,994,273,undefined,358,309,1598,1060,276,1749,1367,1362,914,723,238,-1,376,1814,377,148,429,266,987,366,-1,701,1666,1749,449,2831
08/05/2019,13,3473,2735,2168,3303,2285,2102,236,550,1377,428,114,356,-1,719,1703,2236,1606,693,1076,682,1400,3479,1034,2507,882,1833,198,1959,10,927,337,undefined,344,297,1961,957,249,1694,1338,1364,1054,1037,351,-1,501,2199,330,210,430,252,1000,487,-1,801,1201,1694,631,3078
08/05/2019,14,2754,1999,2053,2709,1957,1665,196,263,963,314,27,177,-1,521,1640,1605,952,544,945,460,982,2884,600,2088,801,1552,199,1565,-1,683,258,undefined,267,162,1210,735,186,1197,662,895,729,735,263,-1,347,1667,315,142,343,202,802,382,-1,562,818,1197,724,2612
08/05/2019,15,2770,2036,2138,2843,1879,2131,204,238,1428,341,51,203,-1,716,1728,1376,778,612,864,521,939,3221,595,2647,963,1535,194,1518,-1,648,309,undefined,295,205,1248,558,188,1381,462,697,871,820,292,-1,275,1703,336,183,332,208,777,473,-1,575,776,1381,479,3042
08/05/2019,16,2852,1981,2307,2947,2628,3130,298,369,3222,705,76,264,-1,1098,1988,1288,807,1058,929,451,1018,3694,873,3889,1232,1841,209,2062,-1,675,258,undefined,458,254,1726,676,164,2078,584,694,883,889,313,-1,262,1952,442,174,332,236,782,566,-1,661,1570,2078,508,3325
08/05/2019,17,3383,2055,2788,3206,3552,5009,578,694,4650,828,101,439,-1,1970,2206,1374,1371,1780,1162,636,1290,4804,1578,5133,1551,1239,308,2869,-1,900,361,undefined,629,429,2797,818,198,2639,800,748,1007,1111,414,-1,382,2524,856,378,471,242,888,665,-1,878,2184,2639,258,4024
08/05/2019,18,2514,1286,2751,2469,2380,2929,382,410,1825,469,60,343,-1,1115,1874,855,704,838,1310,796,1253,3649,641,2913,1110,1307,310,1868,-1,904,335,undefined,332,218,2066,509,205,1437,398,479,868,867,352,-1,326,1665,1039,495,508,257,677,578,-1,607,796,1437,88,2935
08/05/2019,19,1440,558,2338,1625,1401,1480,141,201,545,150,46,258,-1,540,1398,449,261,284,1174,637,1049,2483,347,1473,366,1252,285,956,-1,692,381,undefined,136,140,1225,330,206,661,188,235,484,555,193,-1,186,1175,953,461,423,249,506,356,-1,398,322,661,32,1975
08/05/2019,20,714,332,1975,1291,969,1188,69,165,296,107,58,251,-1,405,1069,339,177,150,880,538,801,2013,205,982,257,1176,268,486,-1,613,424,undefined,99,79,834,254,186,413,87,193,291,306,127,-1,143,797,551,430,349,214,415,293,-1,371,142,413,25,1598
08/05/2019,21,501,299,1468,959,1165,1022,59,84,128,43,105,253,-1,347,855,284,143,78,667,424,716,1736,187,737,252,643,168,846,-1,560,352,undefined,100,105,812,212,120,330,78,130,229,293,123,-1,129,620,402,292,240,173,323,205,-1,244,88,330,39,1397
08/05/2019,22,308,167,925,616,612,748,41,55,140,46,28,135,-1,298,507,128,123,70,511,403,581,1362,152,550,258,398,125,346,-1,473,196,undefined,102,83,492,90,84,286,95,362,149,173,88,-1,108,407,231,150,182,76,181,128,-1,147,75,286,12,979
08/05/2019,23,151,66,506,289,372,480,30,19,53,31,3,42,-1,208,220,112,71,27,229,160,365,723,73,329,185,220,50,228,-1,265,100,undefined,32,38,250,59,30,161,29,45,100,82,48,-1,51,205,63,100,51,54,138,100,-1,68,29,161,20,513
09/05/2019,0,69,34,251,146,134,202,7,19,21,8,2,15,-1,85,94,44,16,15,82,100,254,290,43,129,65,140,36,56,-1,187,25,undefined,9,9,102,27,26,68,7,18,108,70,55,-1,15,117,47,75,42,37,50,39,-1,54,8,68,7,187
09/05/2019,1,49,27,123,51,47,60,6,3,12,4,-1,5,-1,20,46,21,7,5,42,29,164,183,22,50,63,98,21,24,-1,131,40,undefined,8,6,40,6,11,52,2,11,55,34,26,-1,5,67,28,50,24,13,24,34,-1,22,2,52,5,68
09/05/2019,2,28,23,73,37,45,44,4,8,9,-1,-1,2,-1,8,36,19,2,9,50,56,130,100,10,29,35,37,7,17,-1,68,15,undefined,3,1,28,10,4,31,12,8,3,5,3,-1,2,34,7,31,15,23,20,28,-1,14,3,31,1,46
09/05/2019,3,7,37,46,38,49,26,1,1,1,-1,-1,-1,-1,8,28,7,7,4,43,47,56,89,10,26,17,53,9,34,-1,28,7,undefined,2,2,14,10,1,14,4,12,4,1,2,-1,1,40,7,23,1,13,11,10,-1,7,10,14,1,37
09/05/2019,4,11,13,26,26,53,52,6,3,4,1,-1,4,-1,29,16,9,14,4,21,47,48,65,7,18,18,31,5,60,-1,36,36,undefined,8,4,15,5,3,23,5,11,7,4,4,-1,1,25,4,14,12,10,5,5,-1,6,7,23,-1,38
09/05/2019,5,30,18,67,93,137,273,36,55,113,20,9,23,-1,118,28,56,80,28,38,37,56,177,44,299,90,68,12,80,-1,34,17,undefined,27,33,123,40,10,110,11,27,16,10,9,-1,14,82,27,23,3,17,26,4,-1,14,42,110,3,173
09/05/2019,6,131,86,204,429,461,1087,123,160,531,103,24,71,-1,329,80,265,249,167,70,36,138,960,237,1247,253,140,37,370,-1,114,33,undefined,97,101,694,93,10,435,151,113,59,30,28,-1,37,279,68,30,23,37,69,23,-1,84,298,435,13,842
09/05/2019,7,402,262,340,535,1162,2090,377,380,2474,349,42,200,-1,839,328,480,930,799,97,96,171,1557,758,2565,689,591,78,998,2,150,90,undefined,250,125,1196,278,52,1313,338,329,174,184,83,-1,75,520,137,84,73,65,254,125,-1,145,1248,1313,116,1189
09/05/2019,8,950,635,759,1166,2264,3857,584,527,4405,623,85,348,-1,1398,765,929,2030,1695,194,177,370,2720,1492,4522,1196,750,195,1914,-1,337,163,undefined,578,295,2168,788,107,2416,832,852,499,613,215,-1,227,1097,315,131,187,176,796,346,-1,371,2482,2416,561,2057
09/05/2019,9,1056,676,791,1224,1573,2484,260,313,2862,585,41,200,-1,794,723,937,1476,960,195,194,314,2256,1013,3099,625,845,184,1305,2,287,140,undefined,487,227,1359,613,102,1730,767,785,500,729,229,-1,260,1038,366,204,253,131,598,290,-1,419,1672,1730,321,1877
09/05/2019,10,1470,983,1080,1615,1209,1215,131,193,1054,309,27,117,-1,385,727,1053,798,528,359,323,496,1741,607,1771,531,915,211,999,-1,398,163,undefined,239,175,809,495,102,1153,575,792,631,718,248,-1,278,917,347,265,321,199,484,294,-1,415,794,1153,648,1859
09/05/2019,11,1899,1406,1296,1954,1418,1314,151,229,829,285,23,136,-1,482,904,1298,779,458,593,453,692,2093,577,1647,540,1055,189,1041,5,518,206,undefined,237,174,822,517,154,1189,581,976,759,579,244,-1,307,1208,446,266,306,193,585,301,-1,427,620,1189,658,1939
09/05/2019,12,3293,2532,2151,2977,1934,2033,306,557,1693,566,71,240,-1,618,1614,2081,1455,618,979,745,1517,2948,1183,2616,798,1540,259,1674,-1,974,309,undefined,280,248,1941,1071,288,1826,1250,1284,1040,635,271,-1,445,2035,526,407,455,288,1013,408,-1,717,1459,1826,721,2613
09/05/2019,13,3647,2871,2162,3248,2042,2109,249,523,1438,561,78,247,-1,669,1725,2169,1514,611,948,844,1474,3282,986,2570,847,1587,288,1538,-1,1024,314,undefined,335,353,1810,981,278,1766,1210,1248,950,701,298,-1,512,2210,659,394,441,248,1025,480,-1,800,1108,1766,816,2837
09/05/2019,14,2882,2064,2010,2654,1815,1742,143,232,1038,309,30,135,-1,602,1573,1602,862,524,882,560,990,2721,677,2106,926,1043,177,1309,7,763,237,undefined,279,245,1102,634,187,1308,595,733,740,651,235,-1,307,1833,455,235,419,237,821,399,-1,592,649,1308,829,2703
09/05/2019,15,2789,2017,2120,2735,1925,2060,190,255,1484,359,67,184,-1,697,1629,1411,746,622,798,541,960,3031,625,2620,1086,802,212,1543,3,672,295,undefined,318,224,1203,596,139,1393,482,633,795,754,250,-1,279,1667,422,168,335,164,753,445,-1,561,800,1393,623,2833
09/05/2019,16,2924,2111,2213,2830,2304,3059,237,386,3226,665,42,194,-1,1048,1925,1301,877,1070,826,534,913,3602,883,3974,1113,718,183,1811,-1,714,230,undefined,458,241,1641,600,223,2000,485,556,823,858,312,-1,315,1987,287,134,349,191,808,501,-1,563,1698,2000,569,3248
09/05/2019,17,3475,2198,2854,3324,3432,4878,567,648,4381,922,90,348,-1,1840,2284,1493,1350,1741,1053,766,1237,4765,1220,5244,1348,797,214,2581,-1,1131,292,undefined,625,401,2769,867,238,2694,710,773,1043,1138,367,-1,357,2545,297,178,475,234,857,708,-1,865,2304,2694,267,4029
09/05/2019,18,2882,1646,2777,2588,2390,2806,359,395,1888,383,80,345,-1,1062,1865,1018,798,784,1204,980,1179,3726,649,2843,938,737,182,1659,-1,1093,395,undefined,296,262,2012,487,232,1435,432,465,755,753,294,-1,293,1846,269,145,483,168,717,553,-1,655,906,1435,102,3011
09/05/2019,19,2033,852,2212,1786,1331,1420,104,164,611,202,77,266,-1,429,1331,499,389,270,1060,1017,969,2668,307,1460,400,617,118,955,-1,977,352,undefined,152,102,1283,287,228,727,160,296,389,488,168,-1,246,1166,197,127,430,131,579,342,-1,478,288,727,68,1919
09/05/2019,20,1454,709,1943,1506,1144,1190,61,102,275,100,23,184,-1,409,1247,451,190,151,833,709,823,2145,200,975,307,504,73,500,-1,928,383,undefined,71,110,961,238,192,488,97,215,409,294,142,-1,139,963,139,137,376,88,431,284,-1,355,145,488,75,1673
09/05/2019,21,753,309,1748,1233,1190,987,51,89,186,77,52,225,-1,395,867,414,172,104,704,582,830,1625,188,900,303,442,88,657,-1,756,314,undefined,59,124,909,183,128,348,87,122,369,300,110,-1,129,651,141,104,300,80,443,237,-1,207,149,348,38,1331
09/05/2019,22,391,174,1091,765,787,794,31,73,126,55,31,112,-1,309,537,197,216,120,367,525,593,1219,105,553,258,258,57,404,-1,507,207,undefined,83,79,557,129,100,346,69,388,121,108,52,-1,71,439,79,126,158,48,167,133,-1,172,97,346,15,977
09/05/2019,23,127,104,597,586,380,637,25,31,42,18,5,33,-1,208,215,84,66,48,213,224,463,830,96,324,79,181,38,184,-1,350,96,undefined,28,34,257,65,43,190,42,66,52,54,23,-1,52,258,55,56,52,42,121,63,-1,78,59,190,10,713
10/05/2019,0,151,84,346,522,154,218,10,24,8,2,2,13,-1,76,130,62,13,33,99,100,275,340,39,145,75,115,16,76,-1,256,52,undefined,14,12,138,63,12,75,26,23,22,10,7,-1,21,189,25,46,22,18,61,49,-1,47,16,75,5,315
10/05/2019,1,49,42,160,91,42,85,5,18,9,2,-1,2,-1,22,32,36,7,4,38,60,131,188,16,58,28,82,12,31,-1,193,33,undefined,1,3,36,31,8,43,4,19,10,7,5,-1,11,64,13,32,7,15,31,27,-1,19,13,43,-1,121
10/05/2019,2,25,22,107,39,33,33,-1,1,1,-1,-1,5,-1,11,22,14,11,3,25,132,110,91,40,39,25,67,6,23,-1,91,10,undefined,2,1,22,16,3,22,2,7,6,2,1,-1,1,57,12,22,3,12,21,8,-1,14,-1,22,1,71
10/05/2019,3,24,21,70,51,45,64,1,2,2,3,2,4,-1,5,14,16,16,1,21,60,140,110,12,18,3,50,10,44,-1,46,21,undefined,3,-1,11,8,1,12,1,6,7,-1,1,-1,5,45,13,10,4,12,17,10,-1,23,5,12,-1,44
10/05/2019,4,15,16,43,34,47,55,12,5,5,1,-1,2,-1,31,13,13,14,3,35,15,42,83,10,38,26,41,12,59,-1,23,14,undefined,3,3,24,12,2,23,2,1,5,4,1,-1,3,30,9,-1,6,12,3,5,-1,10,9,23,1,54
10/05/2019,5,18,18,63,78,117,239,13,42,101,20,-1,7,-1,83,18,39,88,29,17,50,43,222,33,343,57,75,8,92,-1,30,19,undefined,21,17,122,18,14,92,11,34,18,8,8,-1,8,71,18,15,3,21,14,5,-1,16,48,92,1,137
10/05/2019,6,116,74,189,226,390,955,71,78,534,93,5,38,-1,221,75,146,242,178,63,30,90,694,239,1101,172,126,45,352,-1,46,40,undefined,76,19,537,62,11,360,91,86,61,32,24,-1,27,229,60,31,22,36,63,14,-1,55,292,360,9,412
10/05/2019,7,358,266,338,499,1051,1834,227,277,2224,338,16,132,-1,593,273,341,788,710,94,58,147,1402,676,2464,451,326,90,829,-1,142,95,undefined,205,70,937,228,42,1199,356,269,161,162,64,-1,86,478,124,71,78,50,174,105,-1,152,1662,1199,82,1029
10/05/2019,8,946,652,774,1059,2029,4075,396,446,4206,569,13,203,-1,1329,716,905,2060,1749,238,124,386,2859,1407,4330,783,780,237,1904,-1,347,151,undefined,549,186,2038,673,100,2287,703,829,441,510,150,-1,260,921,354,122,166,126,654,251,-1,414,3545,2287,475,2087
10/05/2019,9,1041,750,742,1251,1574,2168,187,271,2609,484,19,186,-1,760,606,1096,1328,840,180,201,478,2062,836,2867,456,738,225,1376,-1,272,151,undefined,423,210,1218,612,86,1539,688,759,572,663,211,-1,279,1003,258,155,223,174,517,345,-1,376,2447,1539,405,1851
10/05/2019,10,1372,1079,1075,1444,1424,1258,81,141,999,271,65,189,-1,381,775,1012,765,521,376,293,512,1766,511,1744,456,874,184,1053,1,357,186,undefined,222,150,849,489,130,1161,475,715,555,536,175,-1,244,957,357,198,318,178,436,278,-1,450,919,1161,428,1774
10/05/2019,11,1905,1573,1269,1982,1606,1434,140,173,808,292,7,86,-1,385,861,1392,765,412,554,291,641,1949,565,1764,473,1095,212,1410,-1,563,183,undefined,184,102,847,507,210,1292,437,859,653,491,172,-1,280,1175,524,213,348,222,499,323,-1,466,830,1292,310,2201
10/05/2019,12,2434,2168,1264,2260,1113,1569,59,251,1236,275,17,81,-1,247,987,1662,1334,545,765,438,1031,2243,761,2428,426,1131,312,1006,-1,835,229,undefined,234,48,918,900,224,1115,857,1145,662,283,153,-1,360,1153,555,247,411,220,624,378,-1,733,817,1115,148,2228
10/05/2019,13,2729,2253,1699,2519,1436,1610,63,278,1155,377,17,181,-1,401,1282,1935,1229,509,919,483,1044,2569,791,2472,565,1157,250,1151,-1,847,282,undefined,265,108,1211,968,180,1500,29,885,853,432,233,-1,412,1516,458,275,510,204,783,458,-1,795,1238,1500,315,2523
10/05/2019,14,2654,2069,1887,2560,2137,1725,72,192,1005,249,15,118,-1,529,1284,1595,729,491,861,469,934,2596,509,2141,687,1019,170,1772,-1,685,211,undefined,243,151,1164,576,172,1252,-1,657,734,675,222,-1,292,1491,404,235,423,192,714,331,-1,613,1224,1252,456,2659
10/05/2019,15,2887,2001,1945,2596,1719,2201,105,224,1416,322,23,95,-1,642,1331,1491,619,537,849,432,846,3047,536,2692,767,946,264,1377,-1,696,212,undefined,234,136,1188,567,150,1455,-1,592,693,744,196,-1,255,1708,489,228,399,173,709,364,-1,551,1257,1455,403,705
10/05/2019,16,2942,1975,1814,2640,1729,3072,145,365,3062,545,6,43,-1,911,1494,1363,826,1126,927,441,966,3221,758,3932,769,776,248,1327,-1,820,248,undefined,424,135,1385,606,185,1942,-1,629,631,515,184,-1,257,1672,444,145,431,202,696,363,-1,646,2390,1942,170,-1
10/05/2019,17,3753,2114,2723,3244,3015,4290,285,519,3559,742,24,202,-1,1478,2094,1636,1147,1555,1190,696,1192,4404,1145,5012,1096,830,246,2070,-1,1087,299,undefined,525,310,2442,816,217,2444,-1,884,730,800,296,-1,282,2067,343,170,561,203,927,547,-1,787,2932,2444,96,-1
10/05/2019,18,3022,1567,2951,2860,2220,2566,289,269,1367,337,19,128,-1,822,1855,1129,591,612,1654,1551,1300,3513,495,2762,1024,756,197,1523,-1,1263,392,undefined,218,198,1776,501,215,1400,-1,542,394,530,174,-1,270,1785,276,87,568,219,856,406,-1,675,1067,1400,55,-1
10/05/2019,19,2150,1140,2473,2132,1698,1535,272,158,459,143,14,154,-1,464,1414,659,336,238,1635,1230,1167,2507,324,1535,591,673,156,1377,-1,1106,457,undefined,151,160,1414,360,281,857,-1,350,243,255,129,-1,102,1230,225,100,499,151,670,280,-1,523,319,857,41,-1
10/05/2019,20,1591,773,2277,1702,1141,1263,123,122,205,104,24,171,-1,523,1304,533,330,136,1339,1098,1058,2090,230,1036,444,483,129,402,-1,1047,532,undefined,102,102,1105,333,293,571,-1,154,198,202,92,-1,85,1238,215,122,521,147,558,193,-1,461,130,571,59,-1
10/05/2019,21,950,429,2200,1457,1258,1101,161,108,151,57,19,160,-1,378,1130,348,159,98,1101,799,916,2030,208,885,846,373,107,690,-1,988,580,undefined,46,59,987,371,226,492,-1,142,152,184,76,-1,64,1067,138,76,311,131,546,175,-1,371,82,492,49,-1
10/05/2019,22,616,294,1813,1045,1918,1363,68,79,150,42,9,106,-1,700,875,278,201,116,1015,846,1023,1775,192,923,434,384,102,1247,-1,921,453,undefined,102,121,1043,403,195,454,-1,368,120,134,58,-1,77,723,144,118,321,87,456,145,-1,297,66,454,20,-1
10/05/2019,23,362,177,1178,829,825,942,281,41,70,24,20,65,-1,387,476,198,94,98,601,473,737,1263,119,505,241,300,58,292,-1,698,274,undefined,55,59,592,361,76,373,-1,117,77,72,39,-1,23,456,88,130,79,84,371,105,-1,205,54,373,10,-1
11/05/2019,0,222,158,833,582,353,562,25,15,31,11,2,23,-1,209,319,144,57,53,404,369,588,727,87,278,81,199,46,112,-1,478,162,undefined,40,27,388,245,47,167,-1,74,38,45,13,-1,14,295,60,108,64,52,347,49,-1,131,22,167,8,-1
11/05/2019,1,162,75,447,330,249,328,18,9,21,24,6,30,-1,184,185,69,26,14,232,210,423,464,50,255,88,185,20,80,-1,445,75,undefined,21,19,195,215,39,163,-1,35,25,22,12,-1,8,268,41,52,14,40,219,37,-1,75,17,163,13,-1
11/05/2019,2,85,65,305,248,128,187,12,4,23,5,-1,5,-1,110,124,44,12,13,166,165,313,406,59,120,41,118,8,66,-1,272,37,undefined,10,10,100,199,9,87,-1,24,8,4,4,-1,11,146,39,72,15,5,151,10,-1,57,11,87,3,-1
11/05/2019,3,64,51,211,162,108,125,21,8,23,4,1,6,-1,91,110,31,23,8,117,97,275,209,29,88,27,92,12,52,-1,231,17,undefined,13,11,48,157,7,44,-1,18,26,16,19,-1,2,125,20,44,7,16,92,24,-1,46,6,44,3,-1
11/05/2019,4,55,24,115,94,75,118,4,3,10,4,1,2,-1,73,62,14,13,1,48,88,184,178,27,89,25,86,13,46,-1,155,19,undefined,12,10,42,50,10,42,-1,4,2,1,-1,-1,2,63,11,22,2,18,41,5,-1,12,10,42,3,-1
11/05/2019,5,49,25,81,92,68,108,4,15,22,11,-1,3,-1,62,29,35,26,16,32,31,130,175,12,109,28,75,9,30,-1,75,17,undefined,12,14,36,16,12,57,-1,17,10,8,10,-1,1,72,15,39,14,7,33,11,-1,27,7,57,2,-1
11/05/2019,6,43,31,138,89,116,243,25,33,45,7,5,16,-1,86,38,55,64,24,24,26,99,191,41,266,70,122,29,69,2,88,44,undefined,29,32,162,23,6,100,-1,43,15,5,6,-1,6,54,56,44,14,17,51,8,-1,18,36,100,1,-1
11/05/2019,7,123,91,193,158,234,436,86,64,74,29,15,37,-1,133,74,104,116,73,47,36,110,418,76,507,137,269,56,124,-1,69,45,undefined,36,28,367,50,17,209,-1,52,22,18,15,-1,13,136,115,90,39,40,57,8,-1,49,76,209,23,-1
11/05/2019,8,339,186,318,372,526,535,107,104,142,46,23,111,-1,238,178,323,165,107,110,65,154,855,117,795,335,404,169,430,-1,123,104,undefined,85,55,450,90,75,342,-1,173,39,58,45,-1,80,358,228,147,99,103,220,51,-1,116,131,342,59,-1
11/05/2019,9,779,611,514,911,909,942,163,185,161,81,48,183,-1,364,386,555,219,127,211,162,267,1387,204,1044,476,1168,227,596,-1,281,109,undefined,97,98,864,170,97,498,-1,285,107,108,50,-1,98,668,424,243,238,141,408,130,-1,119,129,498,156,-1
11/05/2019,10,1579,1038,935,1483,1330,1096,229,244,156,99,65,281,-1,443,501,843,227,161,402,298,395,1735,224,1238,716,1667,376,820,-1,338,222,undefined,121,126,1143,193,166,860,-1,394,124,131,69,-1,130,1062,568,418,404,191,505,100,-1,200,149,860,172,-1
11/05/2019,11,2412,1752,1302,2250,1924,1357,471,244,177,83,37,265,-1,543,844,1105,303,194,720,600,586,2148,269,1302,913,2125,418,1278,-1,533,253,undefined,137,221,1492,168,170,856,-1,562,129,136,82,-1,126,1505,714,565,551,216,674,131,-1,225,119,856,191,-1
11/05/2019,12,2959,2189,1996,2914,2447,1617,1711,243,137,90,65,339,-1,695,1168,1297,376,287,1116,886,950,2657,256,1455,964,2569,556,1587,-1,804,361,undefined,233,255,1882,229,240,977,-1,636,185,111,115,-1,173,1818,869,546,680,308,894,170,-1,252,132,977,238,-1
11/05/2019,13,3442,2340,2436,2971,2734,1576,2264,263,167,81,72,322,-1,732,1594,1343,386,223,1300,991,1071,2794,215,1348,1265,2709,478,2176,-1,844,331,undefined,230,203,1772,214,200,788,-1,791,241,168,119,-1,179,2061,910,584,636,319,1058,207,-1,408,223,788,289,-1
11/05/2019,14,3386,2582,2558,3046,2582,1877,304,276,151,68,72,348,-1,697,1725,1458,365,200,1142,783,1144,2842,234,1332,1329,2554,499,1736,-1,836,303,undefined,155,147,1818,207,223,816,-1,566,199,168,122,-1,176,2163,883,531,695,266,908,194,-1,239,161,816,255,-1
11/05/2019,15,3491,2698,2682,3087,2439,1925,301,316,192,108,130,432,-1,778,1872,1451,320,227,1182,666,1205,3218,272,1261,1691,2254,345,1615,-1,855,360,undefined,132,156,1859,199,238,808,-1,458,199,169,112,-1,148,2269,682,358,715,272,875,197,-1,261,209,808,266,-1
11/05/2019,16,3540,2726,2750,3338,3056,1924,4011,269,214,94,127,489,-1,856,1859,1292,442,232,1336,716,1224,3239,267,1580,1605,1666,201,2038,-1,899,406,undefined,412,619,2204,237,157,839,-1,379,206,190,118,-1,130,2223,425,216,687,216,875,198,-1,239,325,839,249,-1
11/05/2019,17,3214,2196,2928,3055,3225,2071,1372,347,274,177,148,500,-1,882,1995,1137,488,207,1623,905,1229,3419,425,1688,1589,1702,221,1684,-1,1128,484,undefined,261,390,2689,248,257,1149,-1,446,256,243,150,-1,170,2006,349,174,667,158,823,245,-1,441,818,1149,131,-1
11/05/2019,18,2781,1394,3084,2406,2647,1962,314,269,283,150,85,574,-1,670,1878,702,372,172,1783,1187,1379,2796,273,1615,1233,1639,198,1763,-1,1277,640,undefined,189,197,2389,213,365,1103,-1,375,168,162,88,-1,122,1728,253,154,667,209,663,230,-1,519,2510,1103,39,-1
11/05/2019,19,2043,780,3104,2059,2257,1403,402,112,146,83,77,501,-1,519,1682,530,264,133,1811,1304,1361,2386,193,1020,528,1500,177,2010,-1,1354,997,undefined,139,134,2166,194,438,581,-1,314,184,138,79,-1,101,1458,259,189,777,182,676,264,-1,546,1960,581,35,-1
11/05/2019,20,1086,455,3036,2264,1691,1339,308,97,90,62,75,324,-1,606,1474,415,226,83,1507,1155,1233,1938,173,767,471,631,143,648,-1,1160,938,undefined,75,128,1730,234,484,458,-1,153,107,103,53,-1,70,1166,184,127,776,206,636,167,-1,432,305,458,27,-1
11/05/2019,21,685,312,2614,1959,1695,1135,104,67,114,67,66,250,-1,553,1233,328,162,71,1290,904,992,1686,206,747,573,434,119,750,-1,990,874,undefined,97,92,1469,251,448,441,-1,187,91,84,38,-1,72,884,151,117,582,109,629,153,-1,337,1455,441,23,-1
11/05/2019,22,805,345,2068,1511,2136,1283,555,180,121,132,76,394,-1,546,941,329,154,97,1135,994,983,1580,311,1381,474,372,103,1648,-1,1035,603,undefined,110,117,1490,294,259,1303,-1,395,93,94,59,-1,60,724,144,125,452,106,593,122,-1,289,4588,1303,18,-1
11/05/2019,23,369,269,1482,924,1136,914,453,56,44,50,27,124,-1,430,576,308,81,100,744,691,737,1250,128,640,260,277,94,440,-1,950,528,undefined,81,128,1003,298,136,474,-1,147,55,60,27,-1,36,549,128,104,152,45,497,105,-1,220,218,474,16,-1
12/05/2019,0,284,194,949,1245,565,638,27,34,33,28,17,121,-1,308,348,187,74,52,455,418,676,838,102,381,197,182,44,207,-1,594,220,undefined,36,49,543,270,46,234,-1,107,44,39,21,-1,16,384,48,55,99,40,439,55,-1,111,56,234,11,-1
12/05/2019,1,152,143,727,496,351,419,23,13,14,17,7,28,-1,197,254,100,16,32,382,268,596,725,76,235,199,187,29,91,-1,509,95,undefined,18,21,305,223,32,142,-1,22,22,21,14,-1,18,260,52,48,33,38,315,24,-1,77,30,142,6,-1
12/05/2019,2,147,116,493,338,236,232,29,14,12,21,-1,24,-1,174,138,55,32,12,234,141,416,637,51,143,51,102,23,56,-1,375,37,undefined,10,11,147,193,19,81,-1,28,11,13,10,-1,13,201,42,48,9,12,258,11,-1,63,29,81,4,-1
12/05/2019,3,78,65,351,193,122,190,8,4,12,24,5,23,-1,121,111,37,35,9,170,116,415,447,57,130,35,105,14,51,1,320,30,undefined,7,9,90,66,2,58,-1,26,7,5,4,-1,-1,130,18,48,12,22,203,14,-1,48,31,58,2,-1
12/05/2019,4,62,70,202,114,89,140,13,5,9,4,2,6,-1,106,42,41,18,9,66,82,251,322,21,76,18,90,11,35,-1,186,28,undefined,7,7,48,57,7,50,-1,13,9,4,1,-1,2,101,19,29,18,18,54,5,-1,29,8,50,6,-1
12/05/2019,5,22,27,69,112,151,148,9,10,19,9,4,11,-1,91,42,30,17,7,42,63,160,194,27,85,40,44,18,66,-1,231,16,undefined,7,15,39,22,10,41,-1,18,1,1,1,-1,1,72,15,14,9,9,43,2,-1,18,13,41,2,-1
12/05/2019,6,51,42,69,163,168,186,28,22,24,14,1,13,-1,117,58,36,33,17,20,29,65,278,40,176,57,76,18,146,-1,92,8,undefined,29,42,180,30,6,96,-1,16,10,5,4,-1,6,92,22,34,5,21,32,24,-1,25,20,96,1,-1
12/05/2019,7,77,61,180,182,235,258,86,48,39,24,11,53,-1,117,69,61,45,29,53,57,72,431,47,381,143,147,29,314,-1,139,43,undefined,33,62,369,42,11,153,-1,34,9,14,11,-1,6,170,93,61,18,24,58,20,-1,55,47,153,19,-1
12/05/2019,8,158,124,291,364,887,467,205,105,97,32,32,170,-1,192,139,171,165,48,98,59,105,601,96,631,221,314,71,796,-1,153,65,undefined,137,152,1027,63,24,262,-1,95,42,44,32,-1,22,251,159,113,75,53,147,69,-1,43,93,262,48,-1
12/05/2019,9,585,377,428,623,1631,794,219,155,116,72,54,261,-1,289,269,406,154,102,176,130,180,1098,129,861,445,666,159,1264,-1,192,128,undefined,120,146,1266,98,78,443,-1,172,70,77,39,-1,58,571,306,224,158,154,330,73,-1,57,118,443,150,-1
12/05/2019,10,1377,827,721,1090,2069,1097,186,180,99,89,95,460,-1,434,506,713,189,98,429,316,361,1377,232,1077,633,1049,266,1993,-1,387,179,undefined,96,118,1516,98,82,679,-1,228,111,102,76,-1,106,924,486,390,357,165,377,100,-1,113,273,679,135,-1
12/05/2019,11,1906,1518,1043,1815,2848,1595,235,197,119,95,112,581,-1,467,699,810,266,120,661,706,589,1744,230,1136,798,1232,342,2333,-1,482,329,undefined,145,178,2128,136,213,814,-1,318,126,127,73,-1,132,1023,608,351,508,213,505,130,-1,107,733,814,97,-1
12/05/2019,12,2615,1676,1641,2215,2420,1587,210,313,175,107,155,1089,-1,494,1055,1054,324,155,1248,900,920,1961,208,1398,1076,1582,306,2138,-1,731,383,undefined,137,171,2284,180,345,1050,-1,412,172,201,118,-1,152,1602,782,512,713,277,695,166,-1,168,2567,1050,201,-1
12/05/2019,13,2922,1919,2033,2478,2696,1520,333,285,167,60,152,570,-1,586,1366,1081,309,158,1467,1096,1098,2194,192,1033,1193,1722,369,2360,-1,953,450,undefined,125,142,2191,111,349,746,-1,518,199,162,91,-1,164,1640,888,523,784,313,939,203,-1,219,602,746,286,-1
12/05/2019,14,3057,2083,2287,2583,2611,1623,681,291,115,56,126,607,-1,613,1540,1049,324,127,1344,796,1125,2393,194,1039,1478,1532,320,2357,-1,933,601,undefined,139,198,2449,165,500,692,-1,289,182,162,121,-1,160,1888,799,447,977,282,794,173,-1,173,270,692,279,-1
12/05/2019,15,3120,2291,2286,2606,2291,1653,310,305,133,82,179,599,-1,696,1566,1050,302,133,1384,771,1072,2454,187,1076,1391,1387,305,2017,-1,767,712,undefined,97,127,2135,152,381,859,-1,306,148,161,106,-1,143,1840,759,410,898,278,718,166,-1,145,2177,859,288,-1
12/05/2019,16,3120,2141,2188,2481,2693,1760,171,370,173,129,151,885,-1,640,1555,843,244,129,1200,541,1049,2613,277,1426,1373,908,245,2244,-1,898,628,undefined,84,164,2013,134,368,1318,-1,304,200,230,140,-1,136,1749,669,213,720,228,817,195,-1,174,1756,1318,242,-1
12/05/2019,17,2491,1584,2317,2121,1838,1458,255,288,111,100,127,414,-1,593,1666,663,251,113,1362,836,1029,2640,205,1203,1096,667,181,911,-1,996,725,undefined,98,133,1920,107,369,825,-1,252,223,219,142,-1,144,1673,349,168,673,138,652,215,-1,440,182,825,121,-1
12/05/2019,18,1825,910,2224,1564,1298,1221,773,171,142,72,106,402,-1,480,1311,436,239,110,1404,935,861,2291,191,1070,819,616,154,650,-1,916,689,undefined,125,130,1492,107,388,626,-1,353,157,151,76,-1,118,1307,237,145,655,153,471,218,-1,434,79,626,36,-1
12/05/2019,19,1054,527,2109,1433,1089,981,60,115,95,49,91,276,-1,361,1143,262,141,65,1179,857,887,1940,161,761,340,586,111,360,-1,847,848,undefined,71,85,1195,114,462,438,-1,164,133,131,71,-1,91,974,166,119,490,159,364,161,-1,440,71,438,22,-1
12/05/2019,20,647,312,1690,1082,818,897,53,80,98,46,102,287,-1,327,1013,208,131,45,1010,741,753,1513,154,560,285,488,99,285,-1,722,660,undefined,53,80,1051,113,346,345,-1,121,108,95,59,-1,86,795,124,129,428,97,323,141,-1,279,49,345,19,-1
12/05/2019,21,418,179,1190,728,670,790,29,51,64,44,61,238,-1,285,731,167,113,32,678,468,564,1254,114,526,220,404,69,197,-1,557,456,undefined,45,69,650,74,240,270,-1,112,106,113,53,-1,61,464,134,92,273,105,247,92,-1,155,48,270,19,-1
12/05/2019,22,251,164,993,482,435,563,20,30,69,38,32,113,-1,272,481,133,99,56,455,312,412,1012,103,387,112,243,61,122,-1,402,263,undefined,52,47,399,45,130,212,-1,339,68,64,40,-1,48,354,81,94,100,67,158,99,-1,136,42,212,15,-1
12/05/2019,23,141,73,545,218,240,396,10,25,27,29,17,75,-1,141,194,49,20,30,249,138,362,666,66,174,102,176,34,87,-1,299,108,undefined,22,13,218,48,53,134,-1,57,64,49,22,-1,32,180,46,80,28,57,68,68,-1,58,32,134,16,-1
13/05/2019,0,62,40,270,123,110,119,4,9,9,6,5,32,-1,42,101,36,16,10,152,45,191,180,21,125,39,128,8,30,-1,206,57,undefined,6,9,117,22,5,99,-1,15,22,18,9,-1,11,113,13,58,16,28,37,47,-1,30,19,99,6,-1
13/05/2019,1,76,28,131,56,62,54,3,4,8,5,-1,20,-1,29,58,13,13,3,70,24,128,128,9,38,30,88,10,32,-1,137,16,undefined,7,8,48,10,4,62,-1,34,13,8,8,-1,4,58,16,53,5,19,14,29,-1,21,7,62,7,-1
13/05/2019,2,49,13,103,33,48,60,6,5,4,2,4,5,-1,29,29,9,6,1,67,31,78,131,7,8,33,88,5,15,-1,82,11,undefined,8,18,27,10,3,29,-1,22,7,4,5,-1,3,43,16,39,4,18,19,16,-1,9,7,29,4,-1
13/05/2019,3,12,20,65,21,44,15,7,2,2,2,1,1,-1,5,43,9,7,2,26,34,62,104,11,23,14,53,8,32,-1,79,10,undefined,1,2,13,6,-1,20,-1,13,2,2,2,-1,3,27,7,31,-1,2,17,2,-1,4,11,20,1,-1
13/05/2019,4,7,13,25,21,58,54,5,5,7,3,1,5,-1,38,25,3,7,3,32,29,53,99,3,37,17,28,3,57,-1,55,9,undefined,8,5,20,9,1,21,-1,8,8,5,2,-1,1,27,5,23,1,5,8,1,-1,6,12,21,-1,-1
13/05/2019,5,28,21,67,76,139,186,31,50,97,23,7,16,-1,106,22,30,80,33,18,16,70,168,49,244,56,55,10,92,-1,54,29,undefined,16,24,83,22,11,82,-1,26,11,5,5,-1,2,69,17,22,8,11,20,7,-1,9,91,82,3,-1
13/05/2019,6,151,94,190,159,426,664,122,147,555,103,17,72,-1,253,85,108,232,168,59,22,104,682,219,844,262,87,27,389,-1,57,24,undefined,88,47,379,75,14,362,-1,69,47,35,31,-1,26,163,37,17,19,20,55,22,-1,32,455,362,10,-1
13/05/2019,7,432,240,316,477,1141,1923,401,417,2293,341,52,182,-1,765,319,394,816,783,135,99,165,1522,744,2580,562,216,71,1115,21,183,69,undefined,226,123,1118,230,37,1234,-1,256,158,188,72,-1,68,532,111,53,75,95,239,117,-1,131,1947,1234,97,-1
13/05/2019,8,953,562,760,1093,2292,4101,751,607,4304,607,85,359,-1,1521,739,829,2207,1774,277,154,372,3183,1573,4794,898,567,148,2180,20,300,174,undefined,642,298,2508,735,103,2596,-1,944,531,531,211,-1,152,1702,267,95,237,165,767,408,-1,388,4091,2596,519,-1
13/05/2019,9,1023,620,780,1085,1407,2038,253,343,2682,543,62,211,-1,791,729,821,1318,900,189,168,280,1930,811,2762,547,545,115,1236,103,249,160,undefined,449,254,1255,644,106,1561,-1,758,569,831,180,-1,257,941,242,90,205,144,570,354,-1,415,2198,1561,425,-1
13/05/2019,10,1312,1000,1039,1455,1391,1139,152,175,929,254,24,183,-1,366,727,976,872,470,326,230,496,1788,516,1719,444,525,112,891,37,312,192,undefined,232,205,878,498,123,1047,-1,786,562,658,126,-1,166,940,231,81,248,144,507,261,-1,377,701,1047,548,-1
13/05/2019,11,1884,1271,1284,1886,1271,1260,130,236,727,236,49,169,-1,441,962,1198,798,441,660,354,684,2136,499,1606,605,540,104,997,42,460,196,undefined,184,183,1005,459,146,1103,-1,935,806,626,210,-1,225,1126,217,116,279,191,543,327,-1,442,548,1103,501,-1
13/05/2019,12,3193,2438,2164,2865,1928,2131,334,675,1550,487,144,394,-1,692,1636,2014,1680,680,1066,641,1234,3005,1044,2533,837,1055,139,1389,78,961,287,undefined,331,302,2241,954,283,1670,-1,1422,1002,367,231,-1,373,1903,272,212,485,266,984,397,-1,730,1443,1670,695,-1
13/05/2019,13,3439,2788,2340,3187,2015,2144,323,656,1363,491,98,353,-1,772,1692,1994,1574,670,1102,686,1441,3251,1002,2351,942,989,174,1482,22,1025,350,undefined,375,370,2170,918,312,1731,-1,1323,1005,542,262,-1,393,2094,291,189,539,237,1023,450,-1,846,1208,1731,617,-1
13/05/2019,14,2712,2288,1992,2467,1804,1804,275,253,868,337,64,219,-1,523,1551,1515,825,538,911,462,1031,2815,614,1871,783,709,139,1282,22,663,266,undefined,258,243,1285,630,161,1163,-1,994,737,555,253,-1,252,1628,238,150,394,211,852,385,-1,589,627,1163,681,-1
13/05/2019,15,2586,1963,1916,2586,1898,2077,198,291,1433,367,35,154,-1,701,1494,1241,769,579,867,436,916,3179,605,2287,836,685,172,1412,1,613,238,undefined,276,200,1189,521,167,1238,-1,840,785,579,285,-1,277,1614,271,126,361,158,658,446,-1,558,782,1238,338,-1
13/05/2019,16,2674,1884,2152,2661,2383,3074,359,410,3424,654,68,240,-1,1099,1823,1276,762,1118,883,394,916,3710,869,3908,1154,627,209,1928,-1,552,261,undefined,462,200,1696,573,185,1900,-1,730,742,865,261,-1,296,1789,269,147,318,191,726,472,-1,619,1744,1900,480,-1
13/05/2019,17,3021,1708,2567,2961,3677,4853,703,777,4485,922,117,396,-1,1937,2190,1263,1310,1806,995,493,1200,4938,1260,5241,1538,837,285,3032,-1,822,342,undefined,670,375,2872,697,231,2603,216,682,952,1021,352,-1,396,2178,385,142,472,198,868,680,-1,785,2533,2603,234,-1
13/05/2019,18,2235,1096,2501,2056,2269,2726,456,425,1784,411,78,309,-1,983,1745,710,664,797,1167,618,1106,3673,635,2736,924,762,225,1934,-1,865,359,undefined,280,210,2099,431,252,1329,323,316,722,827,246,-1,274,1534,319,97,472,158,557,535,-1,492,797,1329,96,-1
13/05/2019,19,1244,559,2032,1455,1172,1482,155,178,436,152,56,239,-1,454,1310,417,269,240,1055,563,830,2529,344,1356,373,600,107,690,-1,695,345,undefined,113,128,1172,258,177,642,159,203,379,527,160,-1,247,1059,176,130,372,113,444,344,-1,366,275,642,36,-1
13/05/2019,20,669,306,1801,1148,1052,1163,67,87,220,83,46,188,-1,367,1017,329,203,108,941,463,828,1920,213,887,283,507,107,559,-1,664,288,undefined,66,90,929,155,146,450,138,172,332,394,116,-1,169,689,140,110,291,102,326,307,-1,313,130,450,44,-1
13/05/2019,21,412,245,1349,825,1228,1065,61,66,116,62,67,207,-1,298,771,271,146,74,581,319,580,1660,131,690,260,413,102,1022,-1,492,302,undefined,73,70,780,133,91,367,82,90,284,301,90,-1,95,535,140,114,270,136,273,239,-1,235,87,367,21,-1
13/05/2019,22,252,122,734,441,501,600,27,44,136,36,27,117,-1,242,476,122,71,53,420,244,444,1035,97,540,151,230,58,257,-1,339,151,undefined,50,38,458,75,60,259,77,58,137,146,58,-1,75,346,74,85,118,62,144,117,-1,139,64,259,19,-1
13/05/2019,23,100,60,446,185,269,363,12,25,62,12,11,46,-1,152,166,44,53,20,206,122,278,621,47,286,78,188,34,101,-1,226,59,undefined,23,17,187,43,28,136,37,53,79,75,30,-1,53,175,51,72,67,48,83,64,-1,77,23,136,9,-1
14/05/2019,0,75,34,219,140,112,124,4,9,21,6,3,13,-1,56,106,26,13,8,92,43,139,206,24,123,37,119,16,33,-1,150,35,undefined,9,4,69,26,11,78,9,30,30,22,2,-1,11,113,20,64,13,26,24,48,-1,29,13,78,3,-1
14/05/2019,1,52,23,129,51,52,58,3,7,8,3,2,6,-1,17,50,9,16,4,43,24,131,121,6,24,35,103,6,36,-1,92,14,undefined,1,10,23,12,6,35,3,13,11,5,6,-1,7,50,9,56,11,17,21,29,-1,22,6,35,1,-1
14/05/2019,2,21,17,77,26,27,38,-1,1,9,3,1,5,-1,16,26,12,3,2,35,19,61,96,10,19,28,42,2,16,-1,73,6,undefined,4,3,10,5,6,21,-1,4,7,5,3,-1,2,30,8,39,3,13,21,11,-1,14,2,21,2,-1
14/05/2019,3,13,15,53,16,37,59,2,3,3,2,-1,3,-1,16,22,8,14,5,20,22,65,69,10,15,8,33,4,38,-1,42,3,undefined,2,2,4,11,1,12,18,7,-1,-1,-1,-1,1,34,7,25,-1,5,19,6,-1,7,8,12,3,-1
14/05/2019,4,6,9,33,30,49,51,9,5,10,-1,2,4,-1,33,14,5,8,10,18,14,29,59,5,44,13,33,3,52,-1,30,8,undefined,7,2,17,4,2,11,12,9,5,2,2,-1,1,29,3,15,-1,6,3,5,-1,6,5,11,3,-1
14/05/2019,5,31,31,78,70,165,260,32,66,122,27,7,32,-1,106,32,62,102,42,15,35,47,174,57,355,73,74,18,87,2,28,15,undefined,22,28,147,25,12,94,14,23,20,14,12,-1,8,82,27,29,8,17,17,18,-1,24,67,94,3,-1
14/05/2019,6,115,81,178,210,450,983,133,167,609,88,26,63,-1,337,97,258,248,192,52,29,70,719,248,1165,331,128,47,390,-1,75,34,undefined,99,65,708,81,14,428,141,99,71,34,30,-1,25,206,81,42,31,38,51,30,-1,66,351,428,14,-1
14/05/2019,7,387,272,327,540,1198,2048,512,390,2173,355,47,246,-1,821,348,632,848,824,112,107,159,1560,788,2478,660,311,94,960,-1,144,90,undefined,273,164,1270,258,51,1108,352,303,146,221,79,-1,76,514,150,86,97,53,204,95,-1,143,1245,1108,102,-1
14/05/2019,8,1051,688,846,1179,2340,4182,707,624,4740,668,90,376,-1,1477,824,1047,2182,1935,298,172,368,3186,1617,4720,1110,734,201,2144,-1,349,178,undefined,627,356,2411,757,114,2560,822,1004,498,659,214,-1,212,1162,333,184,199,177,800,364,-1,404,2875,2560,500,-1
14/05/2019,9,1080,669,762,1123,1622,2262,247,356,2866,513,74,232,-1,743,791,1034,1563,980,202,150,350,2206,1043,3161,980,654,165,1452,-1,282,120,undefined,478,271,1335,611,130,1742,683,912,571,745,227,-1,367,973,323,156,217,157,629,305,-1,374,1728,1742,373,-1
14/05/2019,10,1329,896,1011,1400,1241,1168,141,201,973,274,26,168,-1,423,837,1117,886,641,344,229,473,1833,591,1885,639,847,191,971,-1,351,224,undefined,244,148,829,517,131,1177,562,922,592,598,198,-1,195,983,392,283,247,194,473,265,-1,381,761,1177,472,-1
14/05/2019,11,1970,1400,1452,1998,1363,1198,178,231,788,318,67,279,-1,482,1030,1339,1367,553,590,504,762,2088,591,1657,633,1045,191,1032,-1,527,234,undefined,239,135,1082,544,210,1080,542,1006,784,480,214,-1,245,1215,455,285,328,198,523,296,-1,446,568,1080,502,-1
14/05/2019,12,3307,2516,2252,3107,2034,2062,309,734,1641,520,134,446,-1,606,1570,2299,1724,706,1031,778,1483,3091,1156,2401,994,1637,253,1393,-1,994,402,undefined,393,369,2365,1081,344,1619,1528,1517,969,535,285,-1,459,2004,639,466,389,291,1030,432,-1,770,1460,1619,705,-1
14/05/2019,13,3474,2762,2333,3272,2110,2232,364,667,1369,479,143,382,-1,647,1623,2183,1843,752,1005,761,1366,3294,1009,2648,1168,1708,311,1616,-1,962,454,undefined,383,341,2318,976,365,1736,1322,1447,879,500,312,-1,429,2099,644,508,409,281,1102,444,-1,868,1194,1736,540,-1
14/05/2019,14,2810,1672,2164,2643,1900,1753,137,258,915,330,70,269,-1,561,1504,1628,982,807,840,472,917,2782,635,2178,951,956,172,1303,-1,674,291,undefined,304,226,1361,786,193,1287,623,1101,789,548,237,-1,327,1600,476,313,409,243,857,413,-1,662,695,1287,751,-1
14/05/2019,15,2720,1937,2000,2674,2012,2132,226,244,1504,417,54,209,-1,687,1587,1334,728,721,850,524,792,3253,682,2609,1090,696,197,1377,-1,697,241,undefined,336,212,1427,565,159,1377,465,868,751,645,247,-1,229,1646,381,168,280,195,751,389,-1,573,844,1377,531,-1
14/05/2019,16,2695,1905,2282,2718,2464,3066,338,428,3290,708,86,310,-1,1059,1857,1329,800,1142,851,389,859,3745,839,4074,1259,713,193,1910,-1,690,249,undefined,487,294,1801,620,144,2168,642,775,843,859,303,-1,255,1899,275,137,290,179,767,514,-1,649,1786,2168,570,-1
14/05/2019,17,3209,1800,2769,3183,3634,5306,676,778,4489,930,121,423,-1,1895,2316,1332,1401,1865,1157,578,1176,4998,1277,5060,1645,805,228,2911,-1,963,330,undefined,655,391,3084,828,238,2871,678,791,924,813,354,-1,355,2296,302,153,393,233,934,671,-1,868,2923,2871,212,-1
14/05/2019,18,2123,1224,2648,2360,2333,2783,448,445,1820,401,79,358,-1,1063,1929,888,660,788,1271,661,1191,3707,667,2808,1165,807,195,1865,-1,938,367,undefined,267,215,2077,499,290,1335,363,392,707,794,290,-1,320,1548,253,151,510,195,674,511,-1,593,1313,1335,121,-1
14/05/2019,19,1210,519,2321,1628,1522,1499,157,181,528,188,80,255,-1,524,1432,451,291,268,1208,510,1000,2692,324,1356,451,609,139,1022,-1,949,366,undefined,117,108,1458,261,236,711,170,226,407,438,176,-1,254,1096,215,151,467,125,448,356,-1,375,453,711,50,-1
14/05/2019,20,760,323,1951,1105,1297,1299,83,88,212,114,84,253,-1,389,1069,397,210,150,862,508,883,2038,188,949,321,565,171,975,-1,669,350,undefined,98,90,1071,179,175,399,110,185,321,401,152,-1,150,772,192,127,378,152,369,306,-1,301,236,399,29,-1
14/05/2019,21,488,263,1334,866,945,967,63,77,142,78,57,217,-1,322,826,267,156,74,669,397,636,1612,174,733,355,461,113,544,-1,608,328,undefined,65,63,793,177,141,344,97,106,241,277,127,-1,109,606,145,123,308,96,314,189,-1,231,146,344,29,-1
14/05/2019,22,255,132,918,557,1114,723,48,59,126,71,27,114,-1,239,526,141,93,77,429,310,440,1204,126,432,206,284,64,1110,-1,386,183,undefined,50,65,596,74,50,263,51,74,131,118,46,-1,102,335,75,98,187,77,182,117,-1,129,113,263,24,-1
14/05/2019,23,126,79,550,278,380,463,28,20,49,26,20,45,-1,218,246,79,61,33,248,136,328,824,69,271,111,192,35,255,-1,281,88,undefined,30,66,262,53,40,181,30,40,62,61,24,-1,42,242,46,101,58,54,95,79,-1,75,43,181,19,-1
15/05/2019,0,71,43,287,150,145,175,25,6,30,5,3,22,-1,65,118,49,26,13,96,48,168,272,30,114,48,146,9,80,-1,121,71,undefined,20,11,125,24,8,72,13,18,39,22,18,-1,10,98,16,80,4,13,41,40,-1,20,24,72,6,-1
15/05/2019,1,40,13,164,48,52,48,5,7,6,18,1,13,-1,38,59,30,18,10,69,37,116,139,16,41,18,98,17,23,-1,106,22,undefined,3,3,31,13,10,51,4,4,13,6,4,-1,9,67,15,63,6,11,26,24,-1,13,2,51,1,-1
15/05/2019,2,12,3,84,29,57,18,3,-1,8,5,3,4,-1,11,23,12,4,1,46,38,52,90,11,15,27,72,5,17,-1,66,9,undefined,2,4,16,4,4,20,3,6,6,4,2,-1,4,39,9,30,-1,8,17,3,-1,19,3,20,2,-1
15/05/2019,3,9,22,53,26,44,18,2,3,3,2,5,8,-1,10,21,4,2,6,20,33,32,61,13,16,26,67,3,41,-1,66,24,undefined,7,-1,12,7,6,16,-1,7,4,3,1,-1,1,22,1,33,4,2,18,10,-1,8,9,16,2,-1
15/05/2019,4,7,9,36,35,47,48,23,3,12,2,2,11,-1,34,24,6,8,1,22,46,37,76,11,41,33,45,5,45,-1,23,22,undefined,6,4,26,4,12,19,9,6,-1,2,-1,-1,2,18,6,15,9,9,6,8,-1,10,5,19,1,-1
15/05/2019,5,44,25,65,80,150,251,32,63,124,29,6,17,-1,103,39,40,97,36,16,38,33,174,51,346,81,41,9,92,-1,36,32,undefined,28,25,148,23,21,120,13,18,17,10,10,-1,11,85,11,26,12,10,19,8,-1,23,74,120,1,-1
15/05/2019,6,130,92,188,223,473,999,197,146,628,99,18,87,-1,322,100,183,287,202,46,23,100,750,266,1179,329,118,35,376,2,77,47,undefined,104,67,705,96,21,379,132,117,92,45,31,-1,23,184,54,37,27,30,73,34,-1,79,447,379,8,-1
15/05/2019,7,391,234,310,520,1233,2123,452,414,2388,345,88,197,-1,785,338,418,974,834,101,69,143,1651,832,2610,799,255,81,1031,79,139,75,undefined,225,148,1292,258,44,1216,345,300,169,172,84,-1,79,545,166,46,75,73,244,114,-1,138,1531,1216,103,-1
15/05/2019,8,964,641,849,1128,2248,4032,690,616,4071,600,149,394,-1,1442,772,930,2067,1789,228,168,344,2930,1550,4511,1310,566,214,1950,52,345,157,undefined,595,290,2476,789,111,2333,802,978,569,612,223,-1,276,1129,302,96,196,165,714,352,-1,406,3133,2333,423,-1
15/05/2019,9,934,674,751,1114,1491,2242,268,324,2781,434,52,196,-1,754,712,985,1431,993,197,182,363,2021,946,3030,871,570,139,1257,-1,323,176,undefined,487,239,1246,586,106,1727,783,963,566,729,226,-1,306,988,262,99,226,152,588,323,-1,406,1758,1727,404,-1
15/05/2019,10,1401,944,993,1594,1333,1204,139,203,896,263,33,127,-1,425,810,1010,828,503,304,276,510,1769,579,1755,755,624,116,925,-1,399,187,undefined,244,183,910,581,128,1163,535,886,659,560,204,-1,235,953,255,155,246,173,459,265,-1,420,692,1163,669,-1
15/05/2019,11,1958,1427,1286,2075,1536,1254,200,215,821,288,41,187,-1,473,1046,1231,802,451,518,514,664,2096,550,1627,700,636,169,1151,-1,688,244,undefined,195,136,1115,532,185,1211,577,1099,774,562,243,-1,296,1229,314,140,367,179,546,337,-1,426,582,1211,567,-1
15/05/2019,12,3105,2616,2257,3008,1931,2207,314,630,1546,476,146,452,-1,686,1578,2005,1621,665,1109,745,1341,2816,1141,2566,1024,1220,204,1532,-1,328,347,undefined,410,268,2244,992,253,1837,1374,1622,936,455,269,-1,416,1826,409,242,415,273,939,371,-1,823,1408,1837,870,-1
15/05/2019,13,3417,2789,2309,3183,1867,2120,345,585,1447,457,116,408,-1,710,1762,2145,1717,741,1205,759,1515,3287,1111,2516,1249,1091,222,1517,3,62,356,undefined,389,296,2107,1008,259,1782,1310,1586,977,455,286,-1,425,1994,392,235,399,295,1054,390,-1,833,1069,1782,698,-1
15/05/2019,14,2785,1929,2095,2779,2001,1969,282,311,1003,326,56,214,-1,641,1635,1648,925,556,959,424,1038,2849,683,2062,1055,788,217,1426,-1,39,299,undefined,293,184,1677,684,163,1237,630,1033,770,540,254,-1,355,1551,361,163,331,210,872,438,-1,571,611,1237,763,-1
15/05/2019,15,2602,1905,2161,2764,2119,2347,213,272,1448,363,41,218,-1,775,1685,1362,763,681,866,449,909,3148,631,2400,1206,668,162,1549,1,672,237,undefined,277,220,1564,630,135,1305,464,1058,836,753,306,-1,311,1593,250,142,355,181,690,452,-1,566,894,1305,445,-1
15/05/2019,16,2741,1898,2348,2879,2820,3353,326,439,3270,642,73,275,-1,1133,1834,1291,890,1073,937,526,1082,3668,930,3981,1291,691,187,2293,-1,831,302,undefined,464,272,1777,613,206,2049,652,1014,785,833,271,-1,269,1857,304,153,351,214,745,525,-1,626,1585,2049,480,-1
15/05/2019,17,3321,1960,2798,3267,3877,5260,619,750,4028,811,105,446,-1,1943,2371,1409,1397,1741,1227,715,1276,4875,1331,5072,1673,914,306,3075,-1,1081,330,undefined,631,378,3194,830,246,2584,780,1111,1050,1109,377,-1,378,2269,459,242,488,246,887,708,-1,904,2282,2584,319,-1
15/05/2019,18,2486,1209,2952,2520,2666,2939,401,441,1782,452,72,348,-1,1053,1954,844,690,838,1272,771,1166,3771,709,2794,1211,976,303,2054,-1,950,411,undefined,282,183,2376,516,251,1385,421,574,923,884,327,-1,288,1606,529,212,423,231,639,580,-1,677,885,1385,82,-1
15/05/2019,19,1304,603,2471,1718,1400,1513,162,206,583,186,62,311,-1,485,1491,538,312,294,1270,841,935,2629,299,1414,439,823,212,1163,-1,842,349,undefined,125,156,1330,284,212,714,176,294,489,576,213,-1,193,1176,389,174,437,170,528,376,-1,510,280,714,30,-1
15/05/2019,20,822,385,2119,1407,1111,1265,118,92,257,106,104,291,-1,379,1144,503,205,201,1044,559,840,2147,280,986,295,654,182,564,-1,735,367,undefined,103,120,1046,265,153,429,114,259,342,324,152,-1,160,905,300,170,376,137,384,263,-1,359,187,429,36,-1
15/05/2019,21,499,272,76,1185,1070,1011,70,136,131,49,70,229,-1,359,922,325,159,112,787,523,653,1709,193,718,316,463,120,571,-1,603,350,undefined,62,93,851,208,143,370,117,125,243,287,118,-1,97,588,189,100,317,94,298,180,-1,272,102,370,37,-1
15/05/2019,22,375,166,-1,653,927,829,43,56,123,47,30,144,-1,277,590,210,146,73,516,455,491,1181,120,565,251,251,63,760,-1,461,241,undefined,88,94,617,111,100,311,104,333,138,148,68,-1,118,398,85,92,203,77,152,166,-1,148,67,311,22,-1
15/05/2019,23,162,86,-1,729,511,565,16,49,59,31,12,50,-1,165,227,115,59,35,250,178,369,734,75,291,111,188,56,212,-1,304,131,undefined,27,26,316,50,31,190,78,62,73,88,45,-1,36,258,45,90,80,58,108,77,-1,73,39,190,13,-1
16/05/2019,0,70,50,-1,152,152,224,13,21,29,7,7,29,-1,89,85,42,25,9,130,62,209,328,39,125,59,157,26,53,-1,193,47,undefined,9,15,123,39,17,77,15,22,62,46,26,-1,17,129,28,84,42,34,67,34,-1,35,4,77,14,-1
16/05/2019,1,36,28,-1,51,63,74,12,9,17,-1,4,18,-1,16,55,15,13,2,73,41,130,161,18,31,38,111,11,15,-1,122,30,undefined,4,13,61,17,17,38,6,3,19,22,7,-1,5,68,11,52,20,9,48,33,-1,23,6,38,6,-1
16/05/2019,2,24,17,-1,31,39,45,4,1,13,-1,2,6,-1,20,44,11,7,9,30,40,65,130,16,27,58,60,12,13,-1,104,10,undefined,3,2,26,5,3,34,1,5,12,9,10,-1,2,39,10,35,7,15,22,5,-1,34,2,34,1,-1
16/05/2019,3,13,13,-1,56,38,29,4,2,5,1,1,5,-1,11,26,13,10,11,9,24,51,105,14,20,30,35,6,39,-1,58,15,undefined,3,-1,18,9,4,12,3,8,19,12,8,-1,3,32,10,34,4,7,8,6,-1,9,4,12,2,-1
16/05/2019,4,11,8,-1,19,53,66,2,7,12,2,3,10,-1,44,11,8,5,12,22,25,61,57,9,25,26,42,8,46,-1,21,21,undefined,6,9,22,6,11,20,14,6,3,3,3,-1,1,31,2,43,16,9,4,3,-1,14,6,20,1,-1
16/05/2019,5,43,20,-1,76,156,263,34,50,114,19,5,26,-1,109,45,28,93,50,15,15,45,181,64,347,65,73,21,100,-1,39,15,undefined,36,36,143,24,5,101,17,27,18,5,7,-1,9,97,21,27,4,5,21,10,-1,17,58,101,9,-1
16/05/2019,6,134,66,-1,207,510,1023,146,138,640,121,30,85,-1,321,102,205,271,211,66,28,112,706,274,1121,253,151,34,401,-1,77,46,undefined,104,57,734,92,18,354,121,93,68,33,35,-1,27,189,61,46,23,41,66,24,-1,100,446,354,17,-1
16/05/2019,7,426,245,-1,546,1204,2090,434,422,2315,346,54,210,-1,768,329,504,855,819,127,78,175,1453,766,2509,582,333,107,1011,-1,155,92,undefined,254,123,1263,282,52,1275,330,301,152,209,78,-1,77,537,169,97,74,70,227,118,-1,152,1644,1275,109,-1
16/05/2019,8,963,611,-1,1093,2328,4130,679,578,4486,621,90,398,-1,1472,722,972,2106,1849,263,189,336,2825,1567,4605,1054,726,196,1979,-1,403,164,undefined,604,289,2356,765,115,2512,842,1120,537,560,166,-1,246,1048,317,154,164,165,761,339,-1,422,3152,2512,552,-1
16/05/2019,9,1014,711,-1,1105,1430,2210,243,330,2736,462,55,218,-1,716,720,919,1344,922,238,193,364,2002,897,2813,880,789,163,1192,-1,307,151,undefined,427,231,1303,653,128,1600,785,1093,560,651,258,-1,250,942,311,194,225,143,541,276,-1,418,1733,1600,394,-1
16/05/2019,10,1238,894,-1,1441,1336,1256,156,204,974,345,47,259,-1,630,735,1114,827,574,434,195,502,1840,563,1808,784,919,200,1099,-1,393,200,undefined,296,227,1108,599,147,1128,525,1037,593,548,204,-1,275,770,380,260,240,152,501,302,-1,428,737,1128,587,-1
16/05/2019,11,1936,1204,-1,1765,1388,1262,131,226,787,325,63,205,-1,724,994,1296,840,499,586,388,618,2016,596,1647,756,1075,242,1146,-1,513,310,undefined,243,212,1130,559,180,1117,590,1150,738,569,240,-1,256,1066,518,295,302,223,584,302,-1,445,659,1117,583,-1
16/05/2019,12,3312,2505,-1,2899,2114,2197,270,683,1653,540,140,358,-1,689,1611,2123,1654,714,1155,746,1530,3124,1145,2395,1069,1674,297,1568,2,1016,457,undefined,380,311,2357,1116,221,1741,1567,1561,887,752,253,-1,461,2003,624,489,416,284,1060,409,-1,850,1536,1741,601,-1
16/05/2019,13,3500,2753,-1,3206,2271,2335,300,634,1546,512,139,397,-1,826,1871,2303,1803,773,1140,821,1503,3543,1096,2554,1290,1771,285,1700,3,1093,500,undefined,380,380,2500,1091,303,1743,1348,1531,1000,570,318,-1,433,1835,621,553,457,299,1027,539,-1,825,1322,1743,639,-1
16/05/2019,14,2935,2093,-1,2847,1970,2038,180,312,1058,350,52,222,-1,641,1612,1777,974,589,940,441,1075,2929,679,2175,1050,1130,272,1518,2,693,240,undefined,321,241,1669,684,211,1261,670,1200,791,476,299,-1,317,1561,530,263,361,200,822,385,-1,626,732,1261,590,-1
16/05/2019,15,2782,1854,943,2621,2144,2279,245,315,1528,407,60,264,-1,814,1702,1447,802,657,947,479,1103,3371,670,2638,1198,761,237,1556,-1,768,198,undefined,277,254,1601,532,176,1404,605,1117,794,547,296,-1,313,1766,437,145,347,187,728,472,-1,565,871,1404,417,-1
16/05/2019,16,3001,1997,2296,2869,2608,3311,326,438,3223,662,79,309,-1,1134,1778,1392,822,1060,917,462,993,3903,880,3939,1299,780,215,1893,-1,721,249,undefined,517,296,1897,690,165,2068,649,1004,830,667,267,-1,274,1965,332,146,414,200,757,478,-1,628,1657,2068,401,-1
16/05/2019,17,3545,2130,2889,3557,3690,5388,593,729,4108,931,121,469,-1,1871,2205,1504,1386,1650,1191,638,1274,4866,1260,5146,1686,888,256,2977,-1,951,330,undefined,676,403,3070,760,283,2598,707,1036,956,890,411,-1,291,2399,332,176,457,223,941,695,-1,838,2488,2598,234,-1
16/05/2019,18,2865,1535,2765,2759,2587,3087,534,400,1818,391,81,389,-1,1088,1858,997,741,804,1402,847,1214,3706,722,2743,1131,790,217,2055,-1,1090,399,undefined,327,277,2404,490,203,1414,398,613,633,699,279,-1,296,1699,272,172,609,187,812,570,-1,644,955,1414,57,-1
16/05/2019,19,1942,983,2246,1799,1590,1684,435,193,577,177,56,244,-1,587,1477,577,375,281,1324,726,1008,2897,340,1441,518,630,145,1332,-1,984,391,undefined,171,124,1422,293,235,729,171,349,423,454,168,-1,217,1156,183,112,477,165,600,381,-1,482,365,729,41,-1
16/05/2019,20,1369,610,2055,1457,1062,1280,108,116,280,109,57,222,-1,403,1308,387,209,151,1178,654,901,2262,246,926,492,537,157,572,-1,805,444,undefined,102,108,1009,158,218,469,96,235,291,299,122,-1,187,1016,173,155,352,135,513,226,-1,357,177,469,29,-1
16/05/2019,21,809,336,1705,1162,1414,1085,146,85,147,88,52,196,-1,340,999,371,141,122,880,474,812,2086,233,954,279,456,106,1153,-1,665,370,undefined,71,74,869,117,136,417,108,129,226,261,115,-1,116,830,146,107,329,100,355,201,-1,288,99,417,33,-1
16/05/2019,22,397,175,1092,661,762,842,364,62,142,43,31,127,-1,293,557,238,178,95,585,464,600,1492,189,638,276,335,64,459,-1,522,238,undefined,77,113,778,111,105,402,106,375,121,146,65,-1,84,424,110,97,223,86,195,107,-1,187,117,402,27,-1
16/05/2019,23,202,92,648,417,554,577,27,39,72,37,9,53,-1,225,248,102,56,61,360,211,367,907,80,389,189,211,43,301,-1,298,115,undefined,33,38,313,47,41,219,39,53,75,71,31,-1,43,262,53,75,94,69,135,73,-1,77,118,219,15,-1
17/05/2019,0,101,81,315,176,139,210,14,8,24,6,19,32,-1,89,101,68,19,19,123,147,285,364,58,113,39,156,22,68,-1,193,55,undefined,14,15,134,14,24,104,27,23,45,34,28,-1,38,165,31,75,18,38,50,50,-1,30,36,104,7,-1
17/05/2019,1,80,48,175,127,70,71,1,4,15,2,12,9,-1,19,59,60,23,17,78,83,207,231,30,45,38,99,10,47,-1,148,18,undefined,15,3,77,30,2,63,9,12,22,13,7,-1,13,110,5,89,6,22,54,22,-1,21,12,63,2,-1
17/05/2019,2,41,33,119,58,46,70,7,1,7,3,7,9,-1,18,51,17,7,8,54,79,197,117,15,44,33,111,6,38,-1,123,11,undefined,5,3,29,38,2,75,14,11,4,3,4,-1,9,60,21,56,3,14,17,10,-1,12,1,75,-1,-1
17/05/2019,3,46,16,101,48,71,27,2,3,6,3,6,8,-1,11,15,38,11,4,44,36,152,134,28,34,13,52,10,55,-1,45,18,undefined,3,5,13,22,4,18,2,7,2,4,-1,-1,7,36,10,38,2,15,22,7,-1,18,4,18,1,-1
17/05/2019,4,22,15,51,23,57,59,12,3,8,1,-1,1,-1,36,25,8,12,3,17,19,57,115,6,27,21,34,6,62,-1,33,14,undefined,10,5,39,18,11,29,6,4,7,4,2,-1,1,46,8,20,6,10,1,3,-1,9,7,29,-1,-1
17/05/2019,5,21,15,82,113,148,251,81,63,91,15,7,16,-1,90,28,38,101,39,25,40,40,190,46,360,81,80,18,125,-1,35,26,undefined,28,26,124,35,13,93,21,23,16,9,8,-1,10,88,17,26,13,15,24,11,-1,24,68,93,3,-1
17/05/2019,6,136,79,179,214,451,1002,157,121,545,96,15,64,-1,326,79,240,257,200,51,47,137,795,230,1107,229,158,50,415,-1,82,40,undefined,114,55,621,85,20,397,127,110,71,32,21,-1,23,208,69,35,26,46,68,16,-1,91,447,397,10,-1
17/05/2019,7,359,248,289,497,1118,1947,370,326,1935,342,49,202,-1,697,303,474,794,676,97,78,206,1416,735,2457,618,320,78,1057,-1,171,91,undefined,239,118,1110,244,65,1194,303,304,147,169,72,-1,76,514,151,75,69,79,189,81,-1,139,1592,1194,70,-1
17/05/2019,8,1032,569,751,1052,2175,4102,611,556,3830,572,81,368,-1,1403,676,902,1893,1598,260,174,390,2945,1373,4264,1022,713,232,1979,-1,380,164,undefined,594,282,2302,645,95,2199,810,1114,456,508,174,-1,256,1025,344,189,172,162,573,257,-1,424,3553,2199,385,-1
17/05/2019,9,1280,771,741,1203,1498,2473,280,337,2784,533,46,221,-1,827,765,1056,1501,1024,215,197,407,2305,998,2957,945,778,203,1377,-1,360,183,undefined,512,321,1463,624,137,1735,802,1128,591,699,206,-1,242,1070,341,213,270,157,536,285,-1,435,2392,1735,365,-1
17/05/2019,10,1605,1139,1077,1557,1294,1383,181,206,886,285,38,169,-1,809,770,1116,913,575,412,290,545,1883,613,1918,846,957,239,962,-1,364,207,undefined,289,210,1078,558,112,1172,608,1215,596,646,206,-1,150,1135,456,263,248,171,469,293,-1,409,797,1172,402,-1
17/05/2019,11,2159,1486,1449,2278,1729,1620,175,271,860,295,43,198,-1,575,973,1461,877,505,679,411,712,2281,651,1832,890,1181,273,1382,-1,623,226,undefined,310,272,1441,527,156,1122,671,1324,691,526,184,-1,282,1329,570,351,321,182,592,302,-1,416,660,1122,464,-1
17/05/2019,12,3643,2775,2413,3231,2286,2470,363,786,1745,574,138,493,-1,776,1727,2190,1657,651,1266,847,1605,3253,1309,2707,1357,1902,299,1729,-1,1180,434,undefined,411,386,2652,1212,297,1913,1385,1527,867,542,300,-1,423,2098,670,574,467,288,977,404,-1,865,1467,1913,589,-1
17/05/2019,13,4082,3102,2481,3458,2673,2576,326,821,1537,566,133,550,-1,794,1921,2259,1721,716,1378,857,1719,3694,1229,2701,1373,1867,273,1998,-1,1163,598,undefined,359,298,2675,1148,313,1850,1382,1632,936,676,331,-1,513,2424,738,516,492,291,1047,513,-1,1025,1291,1850,338,-1
17/05/2019,14,3380,2340,2168,3008,2336,2153,257,409,1059,285,71,338,-1,799,1724,1661,1038,625,1102,603,1154,3158,677,2301,1259,1317,244,1548,-1,844,321,undefined,320,273,2017,617,218,1264,626,1257,760,694,296,-1,336,1838,559,341,438,257,812,409,-1,601,727,1264,592,-1
17/05/2019,15,3222,2230,2260,2993,2376,2675,276,366,1533,350,73,294,-1,939,1800,1521,835,579,918,530,1029,3465,713,2766,1532,1113,232,1750,4,848,291,undefined,346,284,2109,581,181,1532,481,1218,735,738,276,-1,297,1864,575,286,372,207,758,455,-1,568,723,1532,382,-1
17/05/2019,16,3514,2404,2820,3266,2921,3767,372,529,3066,579,58,334,-1,1351,1941,1467,840,1130,1114,514,1097,4129,945,4038,1667,974,258,2007,-1,1009,300,undefined,510,390,2393,646,216,2137,520,1285,743,757,292,-1,215,2190,433,227,417,206,820,447,-1,641,1644,2137,374,-1
17/05/2019,17,4279,2701,3664,3914,3864,4943,575,709,3728,676,99,464,-1,1872,2590,1785,1197,1448,1526,838,1473,4900,1197,4699,2034,863,258,2467,-1,1432,415,undefined,569,400,3358,908,273,2610,733,1303,889,857,373,-1,291,2686,386,196,606,190,995,731,-1,896,1784,2610,194,-1
17/05/2019,18,3719,1963,3533,3422,3095,3096,370,381,1398,394,70,409,-1,1152,2302,1211,659,724,1795,1323,1590,3976,661,2753,1411,934,194,1904,-1,1559,486,undefined,316,260,2710,624,284,1533,455,792,537,566,248,-1,242,1915,333,175,700,223,933,518,-1,682,791,1533,66,-1
17/05/2019,19,2785,1392,3026,2542,2386,2072,281,244,515,183,75,329,-1,654,1851,847,353,318,1826,1379,1518,3165,369,1535,975,746,175,1870,-1,1493,622,undefined,157,164,2002,360,369,1008,251,408,309,372,261,-1,91,1528,246,192,728,177,853,293,-1,617,260,1008,47,-1
17/05/2019,20,2137,1012,2857,2169,1775,1768,88,145,312,136,100,352,-1,659,1708,597,279,132,1643,1335,1390,2631,312,1257,771,621,172,649,-1,1425,688,undefined,92,101,1528,272,342,662,124,212,216,256,115,-1,86,1538,270,152,587,154,717,259,-1,497,170,662,39,-1
17/05/2019,21,1375,605,2970,2312,1576,1607,346,147,260,98,70,274,-1,595,1558,452,231,123,1567,882,1183,2639,224,1012,703,545,130,703,-1,1305,687,undefined,123,138,1427,259,321,584,118,230,177,136,60,-1,70,1291,169,148,426,136,670,208,-1,439,115,584,34,-1
17/05/2019,22,734,348,2316,1630,1407,1424,108,74,195,74,34,152,-1,526,1123,349,190,142,1131,956,1065,2060,197,804,438,401,79,683,-1,1106,491,undefined,102,158,1292,449,205,501,96,441,110,115,43,-1,56,807,123,149,336,115,544,117,-1,342,170,501,29,-1
17/05/2019,23,501,244,1554,1155,1466,984,57,75,110,52,26,109,-1,428,593,251,119,82,675,485,881,1371,162,616,400,351,75,1115,-1,861,336,undefined,80,67,861,522,140,365,71,185,65,87,46,-1,30,620,105,140,145,83,444,77,-1,171,124,365,24,-1
18/05/2019,0,342,215,969,1173,557,630,23,31,38,17,15,65,-1,286,359,149,60,37,419,291,682,871,69,337,149,214,46,235,-1,691,175,undefined,47,44,348,300,44,268,44,66,53,89,64,-1,21,401,56,95,77,50,332,53,-1,136,40,268,6,-1
18/05/2019,1,164,165,618,516,219,407,11,19,30,5,6,25,-1,176,240,101,35,24,318,193,458,607,44,198,96,151,20,90,-1,470,63,undefined,35,26,258,310,40,130,18,39,39,51,41,-1,6,316,26,83,16,48,238,52,-1,81,24,130,7,-1
18/05/2019,2,113,104,406,319,136,210,3,10,20,9,2,11,-1,88,91,42,22,11,148,93,367,506,27,107,40,119,21,61,-1,298,30,undefined,11,12,88,269,20,80,14,20,13,8,9,-1,7,161,38,60,9,14,104,22,-1,50,12,80,4,-1
18/05/2019,3,91,85,308,173,91,125,15,5,10,5,1,9,-1,70,113,35,27,8,101,90,306,289,31,96,28,98,11,43,-1,230,16,undefined,17,17,60,241,12,54,7,13,13,3,7,-1,-1,133,20,43,16,11,99,18,-1,28,14,54,5,-1
18/05/2019,4,40,45,137,107,80,123,15,5,3,4,-1,10,-1,91,57,17,11,8,93,68,170,192,17,33,39,83,18,44,-1,115,24,undefined,6,6,28,96,3,44,4,4,2,-1,-1,-1,3,75,10,26,8,7,26,5,-1,7,5,44,5,-1
18/05/2019,5,35,33,103,88,109,157,8,15,22,8,1,7,-1,43,48,33,34,9,17,27,135,183,36,125,26,64,9,55,-1,95,26,undefined,5,9,55,22,19,44,11,5,10,5,4,-1,3,67,18,33,11,14,17,7,-1,11,17,44,2,-1
18/05/2019,6,46,36,78,92,132,227,61,40,51,10,10,19,-1,86,35,63,68,25,38,23,118,276,54,363,91,140,34,69,-1,49,29,undefined,25,20,198,16,5,123,28,50,19,9,6,-1,5,94,44,34,18,13,21,17,-1,22,38,123,4,-1
18/05/2019,7,125,96,197,218,270,414,84,77,76,43,15,61,-1,147,117,107,99,61,92,79,113,475,103,577,224,244,73,169,-1,123,47,undefined,47,30,405,49,20,264,83,148,30,21,14,-1,13,140,125,62,49,26,53,29,-1,74,79,264,26,-1
18/05/2019,8,395,204,347,501,535,530,111,139,123,73,36,153,-1,252,182,403,146,132,127,67,210,931,155,818,387,449,150,415,-1,180,88,undefined,104,82,577,108,68,358,130,612,103,90,66,-1,49,294,207,180,92,83,133,46,-1,142,102,358,53,-1
18/05/2019,9,845,586,506,914,855,893,216,203,144,77,41,198,-1,346,272,634,171,141,255,188,233,1466,222,1089,697,820,332,635,-1,331,121,undefined,149,115,850,158,124,668,159,722,126,121,89,-1,60,701,441,316,242,156,339,89,-1,261,77,668,101,-1
18/05/2019,10,1613,1237,886,1718,1429,1216,234,268,191,119,57,355,-1,497,572,881,301,167,462,248,395,1834,298,1197,799,1261,403,994,-1,420,201,undefined,161,175,1243,256,142,927,186,785,150,177,109,-1,110,985,585,457,326,192,453,117,-1,418,158,927,116,-1
18/05/2019,11,2688,1951,1333,2376,2519,1530,511,336,199,135,97,393,-1,659,822,1157,327,214,897,462,615,2326,301,1471,1138,1556,464,1884,-1,668,341,undefined,150,213,1804,243,200,997,194,872,209,193,138,-1,119,1433,779,640,419,233,547,132,-1,552,176,997,152,-1
18/05/2019,12,3114,2127,2005,2795,2635,1670,1663,386,160,89,102,438,-1,673,1293,1272,342,249,1331,687,1038,2633,302,1652,1262,1823,461,2048,-1,867,551,undefined,228,266,2378,265,306,1001,158,943,228,169,162,-1,156,1729,968,725,550,273,735,156,-1,632,200,1001,127,-1
18/05/2019,13,3502,2367,2462,3094,2981,1821,2171,350,229,78,153,460,-1,821,1519,1411,373,263,1641,847,1153,3180,300,1445,1568,1898,437,2241,2,985,375,undefined,242,271,2527,238,230,952,179,998,286,273,164,-1,201,1881,933,625,592,338,776,217,-1,733,181,952,166,-1
18/05/2019,14,3926,2552,2607,3260,3161,2147,493,386,218,95,130,463,-1,770,1671,1433,328,220,1492,651,1155,3106,287,1521,1728,1734,388,1688,2,1070,434,undefined,191,261,2532,271,245,902,175,808,287,276,163,-1,194,2009,896,498,625,294,766,255,-1,638,208,902,201,-1
18/05/2019,15,4026,2886,2645,3296,3659,2136,520,385,179,129,168,574,-1,848,1753,1343,313,196,1459,712,1199,3446,290,1561,1813,1459,274,2743,-1,1076,364,undefined,177,224,2682,269,298,978,156,850,210,233,145,-1,137,2142,756,339,605,231,696,245,-1,662,238,978,179,-1
18/05/2019,16,3978,2748,2631,3333,3580,2499,3553,378,227,148,118,484,-1,1005,1774,1200,498,234,1431,722,1180,3554,326,1708,1875,751,177,2048,-1,1171,334,undefined,391,526,3084,297,259,1177,150,975,236,233,168,-1,142,2000,415,199,578,187,707,248,-1,511,592,1177,183,-1
18/05/2019,17,3686,2169,2908,3234,3679,2384,931,410,256,199,118,620,-1,839,1926,1017,502,173,1664,1028,1426,3692,442,1885,1805,767,247,1829,6,1420,492,undefined,291,341,3150,270,256,1337,201,854,235,268,153,-1,171,2014,361,160,615,169,842,299,-1,614,833,1337,74,-1
18/05/2019,18,2863,1286,2917,2531,2915,1981,182,361,323,174,127,1012,-1,696,1671,737,379,174,1886,1256,1486,3025,382,1913,1525,713,167,2087,-1,1522,803,undefined,214,212,2645,236,435,1636,262,654,208,195,126,-1,154,1605,290,180,671,151,697,292,-1,616,3309,1636,26,-1
18/05/2019,19,2078,801,3097,2220,2524,1569,99,126,144,101,119,630,-1,610,1634,401,282,131,1817,1244,1519,2529,276,1186,709,662,163,1818,-1,1558,913,undefined,99,139,2446,201,472,967,153,368,188,154,72,-1,116,1530,237,163,712,181,674,232,-1,492,1760,967,10,-1
18/05/2019,20,1160,533,2670,1745,1839,1577,68,106,104,70,98,355,-1,604,1510,390,262,72,1630,1082,1302,2240,239,900,491,510,141,753,-1,1290,953,undefined,118,126,2168,257,487,623,79,242,92,92,49,-1,82,1100,201,157,498,132,650,198,-1,404,256,623,27,-1
18/05/2019,21,742,361,2342,1471,2283,1194,70,77,66,85,66,296,-1,530,1280,378,217,71,1236,920,1171,2111,218,836,484,481,180,1382,-1,1216,884,undefined,64,123,1596,289,377,579,126,182,116,99,54,-1,64,889,196,113,483,105,607,146,-1,305,1897,579,17,-1
18/05/2019,22,848,391,1881,1247,1914,1312,60,221,186,178,63,630,-1,538,904,373,174,99,1049,962,1119,2012,357,1632,584,351,115,1156,-1,1162,593,undefined,86,219,1425,293,235,1692,101,403,81,95,48,-1,46,687,157,127,424,115,583,101,-1,272,3098,1692,17,-1
18/05/2019,23,391,221,1490,779,1202,1047,41,57,61,68,41,169,-1,480,555,288,102,74,600,1192,947,1631,193,713,391,323,96,419,-1,846,354,undefined,82,87,979,420,124,664,97,196,63,89,40,-1,49,508,130,129,151,60,485,92,-1,230,283,664,11,-1
19/05/2019,0,265,195,909,586,636,747,26,56,40,40,17,95,-1,347,316,181,74,46,512,667,743,979,124,410,212,233,44,164,-1,645,271,undefined,63,47,538,244,70,378,56,81,64,59,43,-1,19,364,74,148,86,107,462,66,-1,172,116,378,6,-1
19/05/2019,1,142,136,719,402,287,438,10,12,25,15,10,44,-1,220,175,113,38,21,319,211,642,711,52,283,171,201,34,94,-1,580,127,undefined,18,35,282,201,57,216,37,46,21,35,21,-1,13,270,51,123,24,29,277,37,-1,92,33,216,3,-1
19/05/2019,2,105,106,486,286,139,275,5,7,21,25,-1,12,-1,185,111,95,26,17,191,166,487,626,69,173,59,145,17,63,-1,353,88,undefined,11,16,163,177,31,150,17,26,16,14,10,-1,8,195,23,60,11,32,153,33,-1,61,24,150,5,-1
19/05/2019,3,88,83,406,255,141,189,12,6,9,18,-1,12,-1,131,88,67,14,14,136,106,360,548,42,118,39,103,17,54,-1,316,37,undefined,6,10,69,160,27,88,8,26,14,7,6,-1,4,127,24,53,13,25,136,15,-1,35,26,88,6,-1
19/05/2019,4,60,50,159,100,105,131,33,7,18,17,1,8,-1,105,56,43,20,2,83,128,343,338,46,99,19,77,6,58,-1,167,28,undefined,9,17,42,82,11,48,6,22,1,-1,-1,-1,4,124,9,39,14,10,82,14,-1,26,19,48,-1,-1
19/05/2019,5,28,38,105,125,122,154,76,6,23,3,-1,9,-1,103,45,12,20,5,59,66,189,263,29,102,50,61,10,57,-1,251,11,undefined,8,11,65,27,11,47,6,21,3,6,1,-1,-1,79,13,35,2,8,40,9,-1,17,9,47,1,-1
19/05/2019,6,47,42,82,128,125,166,107,21,23,13,2,30,-1,96,42,35,34,16,18,34,118,328,42,167,62,75,26,106,-1,100,12,undefined,19,23,95,26,7,82,19,18,2,-1,-1,-1,3,86,32,37,21,16,30,4,-1,14,19,82,-1,-1
19/05/2019,7,87,74,141,211,253,297,63,48,70,25,13,51,-1,137,52,71,61,22,45,54,104,422,86,397,203,166,27,197,-1,94,41,undefined,41,33,235,38,7,138,30,37,21,19,11,-1,3,173,62,60,21,39,50,10,-1,57,41,138,11,-1
19/05/2019,8,147,119,239,334,473,444,106,109,103,58,46,160,-1,203,146,146,80,35,91,65,89,681,135,633,386,312,89,319,-1,136,60,undefined,54,76,470,72,28,284,91,76,51,42,33,-1,21,259,181,116,59,68,147,41,-1,98,56,284,43,-1
19/05/2019,9,638,469,542,758,979,746,175,180,124,65,45,246,-1,416,264,326,152,68,156,153,197,1353,223,877,556,699,194,720,-1,273,124,undefined,116,87,794,93,80,517,147,134,65,85,49,-1,48,632,329,267,157,148,272,111,-1,180,81,517,84,-1
19/05/2019,10,1343,931,859,1292,1715,1147,257,247,146,74,73,420,-1,465,534,735,254,115,465,303,354,1742,274,1126,949,1115,286,1163,-1,359,199,undefined,100,168,1362,157,96,785,150,131,100,145,80,-1,101,1003,547,419,264,195,343,101,-1,389,144,785,141,-1
19/05/2019,11,2088,1469,1102,1902,2102,1439,296,281,136,92,116,482,-1,538,761,939,323,117,833,509,567,1994,284,1122,1214,1500,352,1804,-1,547,307,undefined,134,198,1870,165,202,944,158,247,149,134,102,-1,109,1231,705,528,395,224,477,120,-1,513,151,944,196,-1
19/05/2019,12,2792,1886,1889,2665,2623,1713,477,335,158,92,118,586,-1,668,1174,1188,342,142,1472,954,1001,2473,351,1241,1493,1674,400,2188,-1,768,299,undefined,167,242,2347,155,280,963,131,285,190,133,107,-1,154,1634,924,646,515,336,579,173,-1,580,143,963,201,-1
19/05/2019,13,3471,2190,2429,2975,3148,1835,944,337,156,64,175,595,-1,678,1489,1180,422,167,1496,869,1141,2909,316,1204,1512,1796,458,2179,-1,912,366,undefined,152,204,2552,209,287,810,103,480,240,213,122,-1,201,1785,1021,609,612,372,852,192,-1,565,129,810,225,-1
19/05/2019,14,3222,2447,2477,3132,3222,2034,2440,327,132,66,212,642,-1,951,1569,1307,308,109,1426,728,1086,3110,261,1190,1717,1681,442,2506,-1,920,397,undefined,224,260,2789,139,250,795,113,217,244,239,135,-1,137,1872,973,462,725,334,613,173,-1,500,154,795,285,-1
19/05/2019,15,3439,2235,2287,2926,3056,1991,914,354,144,80,172,562,-1,856,1632,1053,289,118,1348,542,1037,2974,254,1277,1771,1431,296,2125,-1,822,488,undefined,121,195,2706,184,295,779,76,202,171,244,113,-1,129,1772,796,445,693,308,569,186,-1,480,144,779,232,-1
19/05/2019,16,3271,2047,2317,2692,3018,1998,600,296,122,70,173,479,-1,905,1712,986,239,134,1297,673,1083,3122,251,1188,1642,898,245,2247,-1,857,391,undefined,165,196,2368,140,193,680,101,346,194,217,145,-1,146,1696,661,284,584,224,583,242,-1,462,144,680,224,-1
19/05/2019,17,2794,1479,2551,2589,2509,1688,820,272,133,112,145,473,-1,659,1686,572,270,87,1411,845,1134,3008,251,1218,1421,678,170,1253,-1,868,469,undefined,130,193,2061,139,185,719,92,279,290,277,171,-1,202,1556,312,177,504,185,631,239,-1,477,119,719,87,-1
19/05/2019,18,2039,909,2384,2079,2166,1510,3130,207,165,78,46,336,-1,688,1514,562,341,147,1550,929,1138,2669,207,1206,1075,650,159,1048,-1,1028,585,undefined,353,425,2314,161,343,690,101,348,188,235,113,-1,108,1421,235,191,567,198,542,258,-1,489,122,690,19,-1
19/05/2019,19,1225,552,2192,1600,1294,1166,153,108,119,70,99,362,-1,420,1326,433,183,70,1403,1007,1147,2383,228,891,595,623,134,537,-1,887,631,undefined,130,128,1375,138,272,511,96,219,175,126,64,-1,89,1013,198,150,440,154,450,181,-1,396,77,511,19,-1
19/05/2019,20,675,418,1669,1226,1062,1023,68,71,95,55,75,271,-1,392,1069,331,166,45,1076,916,862,1793,207,755,554,463,113,360,-1,701,488,undefined,60,93,1123,101,240,400,41,110,123,99,55,-1,80,715,145,163,317,128,323,153,-1,288,65,400,19,-1
19/05/2019,21,443,207,1340,981,732,748,36,60,55,40,67,267,-1,303,700,213,91,39,752,524,690,1544,158,544,365,435,109,235,-1,543,388,undefined,44,64,686,97,144,336,65,99,101,91,56,-1,57,580,145,127,202,102,232,124,-1,243,44,336,10,-1
19/05/2019,22,276,134,868,562,532,659,31,42,59,59,46,119,-1,242,412,119,89,37,491,292,526,1253,163,470,227,309,73,189,-1,397,296,undefined,61,103,480,69,104,252,107,375,75,73,42,-1,46,380,96,109,99,71,137,85,-1,134,31,252,9,-1
19/05/2019,23,166,85,527,321,278,421,23,13,29,13,24,59,-1,191,176,69,32,25,261,269,335,650,61,267,139,251,27,99,-1,276,117,undefined,42,29,273,26,48,179,23,29,44,58,15,-1,24,219,41,100,35,59,85,60,-1,91,25,179,8,-1
20/05/2019,0,87,45,281,144,169,140,4,10,21,8,4,18,-1,61,102,48,11,5,113,51,204,215,45,123,62,126,19,70,-1,215,46,undefined,18,5,149,14,16,101,13,7,43,26,15,-1,6,123,31,88,23,42,44,49,-1,34,16,101,5,-1
20/05/2019,1,58,23,144,66,74,65,6,5,11,5,1,6,-1,34,41,10,10,6,62,44,160,105,8,25,170,91,11,22,2,140,19,undefined,4,5,64,16,11,53,12,13,23,14,4,-1,5,71,6,66,6,20,38,40,-1,17,2,53,1,-1
20/05/2019,2,41,14,70,30,30,29,1,2,12,2,-1,2,-1,27,40,14,10,5,51,14,90,94,30,45,11,40,5,18,-1,90,8,undefined,3,6,21,3,5,46,-1,3,5,5,3,-1,2,35,5,63,3,11,16,16,-1,16,2,46,-1,-1
20/05/2019,3,32,23,56,21,41,15,1,1,1,1,-1,12,-1,7,16,9,14,3,34,18,68,70,23,21,14,38,3,40,-1,55,5,undefined,1,2,17,10,2,17,-1,10,2,1,-1,-1,2,40,5,49,1,11,9,7,-1,9,1,17,1,-1
20/05/2019,4,14,10,58,23,51,64,14,5,8,5,-1,-1,-1,37,28,8,5,11,20,15,41,79,7,28,24,18,1,42,-1,80,29,undefined,7,8,27,5,10,20,7,4,1,2,2,-1,-1,36,2,20,4,8,14,4,-1,6,8,20,5,-1
20/05/2019,5,33,18,67,93,118,244,31,46,122,23,9,17,-1,100,31,39,95,31,15,25,51,158,65,358,67,48,12,70,-1,48,18,undefined,20,29,162,25,9,102,24,21,8,10,6,-1,4,85,17,20,4,14,15,5,-1,13,52,102,-1,-1
20/05/2019,6,123,168,180,218,410,988,93,102,607,104,4,41,-1,282,103,168,242,175,35,22,87,767,271,1164,211,98,26,329,-1,89,34,undefined,90,51,622,79,13,388,109,99,59,32,24,-1,32,176,57,37,27,34,59,23,-1,86,331,388,6,-1
20/05/2019,7,381,265,312,472,1083,1942,324,328,2348,373,33,167,-1,676,267,407,798,805,109,88,146,1559,744,2683,565,218,81,905,16,141,64,undefined,239,113,1047,233,55,1221,295,219,155,138,89,-1,57,490,139,39,71,74,226,105,-1,176,1328,1221,82,-1
20/05/2019,8,963,534,763,1011,2308,4096,617,542,4487,639,66,362,-1,1465,709,851,2036,1808,180,138,340,2934,1485,4318,1048,536,145,1920,2,386,140,undefined,623,311,2351,758,113,2533,724,796,535,460,166,-1,174,1041,278,97,143,151,777,284,-1,406,2854,2533,546,-1
20/05/2019,9,1161,688,744,1128,1515,2169,219,251,2853,536,34,223,-1,771,697,860,1270,970,273,184,303,1932,928,2929,517,489,101,1226,-1,243,150,undefined,474,231,1284,604,92,1709,765,601,575,744,221,-1,254,953,242,63,170,143,583,384,-1,152,1761,1709,452,-1
20/05/2019,10,1316,1046,1047,1667,1131,1171,135,152,904,322,11,118,-1,407,757,1238,726,501,365,276,412,1724,564,1777,459,596,102,747,8,291,190,undefined,190,198,875,535,109,1034,485,562,539,558,224,-1,238,1019,250,118,253,162,502,245,-1,-1,736,1034,384,-1
20/05/2019,11,1732,1345,1337,1905,1163,1277,135,153,612,257,45,102,-1,379,893,1144,678,373,517,353,598,1968,514,1623,491,623,102,922,9,45,183,undefined,162,109,883,487,147,1066,455,607,672,682,207,-1,254,983,237,111,244,153,547,297,-1,459,629,1066,426,-1
20/05/2019,12,3012,2465,1949,2750,1807,1807,216,515,1529,491,94,280,-1,563,1485,2082,1450,538,1109,624,1338,2999,1049,2397,756,1010,147,1402,10,47,288,undefined,365,270,1835,1024,266,1691,1186,945,842,839,258,-1,344,1746,314,216,408,254,999,414,-1,762,1635,1691,695,-1
20/05/2019,13,3381,2738,2148,2938,1849,2035,317,536,1358,424,107,377,-1,649,1599,2084,1508,593,1065,687,1360,3379,973,2310,955,1004,166,1237,3,619,344,undefined,394,395,2161,929,261,1630,1207,814,1012,873,305,-1,416,2072,309,219,440,306,956,459,-1,748,1310,1630,627,-1
20/05/2019,14,2484,2225,2058,2498,1558,1570,151,273,899,299,56,171,-1,528,1453,1478,810,526,901,442,925,2764,579,1951,822,704,144,1139,9,614,341,undefined,313,281,1353,576,210,1214,556,540,750,778,243,-1,282,1458,250,107,397,209,761,363,-1,539,618,1214,905,-1
20/05/2019,15,2568,1773,1984,2486,1923,2015,186,261,1488,368,62,200,-1,676,1488,1461,728,565,833,472,1013,3165,538,2481,980,582,160,1432,-1,614,261,undefined,246,201,1484,584,172,1272,457,549,876,786,225,-1,283,1633,264,126,393,188,693,492,-1,545,928,1272,482,-1
20/05/2019,16,2740,1896,2138,2560,2261,3157,264,382,3317,690,77,337,-1,1011,1748,1220,769,1088,828,425,993,3832,866,3893,1114,587,173,1800,-1,614,253,undefined,504,264,1885,544,218,1957,549,496,693,847,240,-1,314,1793,225,141,339,212,695,453,-1,571,2079,1957,407,-1
20/05/2019,17,3099,1738,2520,3004,3592,5066,603,707,4582,913,121,421,-1,1926,2116,1216,1295,1869,1076,527,1188,5058,1303,5258,1433,795,231,2941,-1,777,398,undefined,645,418,2922,816,245,2574,621,613,885,948,404,-1,426,2342,313,154,418,220,794,661,-1,833,3018,2574,217,-1
20/05/2019,18,2311,1093,2569,2264,2465,2624,370,382,1678,396,59,331,-1,927,1814,793,651,754,1207,712,1143,3683,601,2640,1127,735,206,2044,-1,842,397,undefined,231,237,2182,447,227,1334,311,263,700,835,228,-1,251,1580,288,136,422,141,523,519,-1,587,1135,1334,79,-1
20/05/2019,19,1269,530,2129,1494,1362,1400,147,162,451,146,63,261,-1,494,1385,378,234,211,1153,650,1010,2567,306,1260,300,595,137,1159,-1,717,312,undefined,111,105,1171,204,210,608,150,176,384,482,158,-1,173,1108,207,173,316,119,440,346,-1,358,317,608,32,-1
20/05/2019,20,791,384,1695,1101,975,1043,90,103,166,81,75,227,-1,376,1078,320,209,115,1008,503,767,2067,211,812,260,549,83,448,-1,575,315,undefined,120,93,974,135,160,378,89,147,313,366,116,-1,122,708,130,186,297,104,340,265,-1,278,193,378,31,-1
20/05/2019,21,515,259,1349,805,1473,914,54,76,111,54,55,167,-1,366,853,238,142,72,693,408,616,1628,205,669,230,439,80,1305,-1,500,237,undefined,60,66,848,178,160,309,86,77,216,270,102,-1,91,562,100,126,241,102,326,195,-1,207,104,309,19,-1
20/05/2019,22,312,135,882,499,578,693,48,47,107,32,44,146,-1,232,504,136,81,59,528,250,456,1237,135,488,168,254,71,241,-1,333,141,undefined,74,81,579,78,62,280,88,46,157,124,60,-1,91,334,96,88,159,111,150,117,-1,126,83,280,15,-1
20/05/2019,23,187,86,482,267,325,424,20,25,64,17,20,59,-1,184,207,66,59,28,257,129,341,658,106,256,71,186,31,125,-1,222,59,undefined,26,53,217,49,18,174,32,25,64,53,19,-1,34,227,33,117,34,55,71,85,-1,62,44,174,6,-1
21/05/2019,0,93,52,235,106,124,179,7,14,16,7,4,11,-1,58,99,29,12,10,116,44,157,198,62,128,25,110,13,48,-1,129,38,undefined,26,27,104,12,19,74,18,17,45,36,17,-1,11,109,14,77,21,23,37,50,-1,32,21,74,5,-1
21/05/2019,1,32,22,126,60,55,66,3,5,7,4,1,16,-1,25,61,17,27,2,76,37,101,94,47,36,24,84,9,25,-1,73,8,undefined,14,11,50,4,3,41,9,4,30,32,8,-1,7,58,8,64,4,24,18,38,-1,14,10,41,8,-1
21/05/2019,2,15,15,44,32,71,20,3,3,6,-1,2,5,-1,2,32,15,12,4,47,23,64,73,11,5,26,49,2,33,-1,55,14,undefined,4,13,16,8,3,43,7,2,5,2,-1,-1,1,27,5,57,3,7,22,8,-1,14,1,43,1,-1
21/05/2019,3,18,13,57,24,50,30,1,2,3,-1,-1,5,-1,12,18,8,7,5,34,14,86,52,25,26,18,49,5,54,-1,37,6,undefined,8,12,24,3,9,5,-1,4,5,3,1,-1,-1,31,7,32,1,11,22,6,-1,11,2,5,-1,-1
21/05/2019,4,3,23,36,32,64,46,11,3,6,1,3,5,-1,32,16,6,10,2,20,32,41,77,10,32,24,35,2,54,-1,26,23,undefined,8,1,31,11,23,21,9,8,2,1,1,-1,1,31,5,17,10,10,9,5,-1,5,8,21,1,-1
21/05/2019,5,42,25,67,90,154,260,48,62,117,23,8,24,-1,115,27,79,95,33,26,12,64,186,53,366,90,71,14,111,-1,52,19,undefined,38,42,158,25,14,101,14,21,22,19,15,-1,6,65,21,27,12,11,17,12,-1,11,77,101,3,-1
21/05/2019,6,117,72,218,233,474,1020,160,165,626,110,26,99,-1,336,97,371,251,200,51,16,117,767,252,1142,259,148,37,411,-1,69,68,undefined,93,54,783,93,14,385,117,123,62,46,37,-1,33,220,54,31,25,48,52,26,-1,84,529,385,11,-1
21/05/2019,7,466,259,392,532,1242,2111,468,405,2554,314,64,203,-1,820,345,702,893,881,100,112,156,1708,825,2751,639,335,123,1061,25,199,81,undefined,280,152,1255,262,52,1296,360,280,129,140,68,-1,71,511,171,100,89,70,234,80,-1,167,1863,1296,92,-1
21/05/2019,8,948,612,784,1139,2394,4096,698,618,4647,654,99,408,-1,1463,765,1015,2208,1807,269,168,344,2800,1638,4673,1105,755,208,1969,-1,461,164,undefined,657,356,2435,771,115,2408,776,796,433,529,200,-1,277,1125,356,162,158,159,807,365,-1,388,4004,2408,663,-1
21/05/2019,9,1033,671,818,1110,1574,2392,270,328,2846,495,44,205,-1,746,685,984,1436,983,221,159,349,2190,997,3004,673,793,228,1241,-1,263,122,undefined,506,220,1254,567,112,1744,782,654,580,744,218,-1,308,981,496,212,205,158,626,440,-1,396,2340,1744,457,-1
21/05/2019,10,1331,942,1005,1585,2206,1197,165,163,965,308,35,172,-1,387,748,1203,772,496,406,221,482,1896,495,1790,455,911,228,1392,-1,357,258,undefined,259,193,854,525,110,1207,547,592,549,628,240,-1,218,977,403,294,256,181,454,236,-1,356,820,1207,566,-1
21/05/2019,11,1919,1312,1498,2036,1542,1347,194,213,730,299,47,173,-1,563,1025,1344,740,499,565,394,676,2199,581,1601,566,1161,241,1144,-1,516,235,undefined,238,174,1019,516,206,1180,563,498,688,617,235,-1,249,1366,529,354,305,187,602,325,-1,467,612,1180,485,-1
21/05/2019,12,3059,2455,2164,2890,2726,2027,357,643,1626,529,138,511,-1,635,1598,2143,1527,635,1121,702,1540,3021,1130,2480,895,1786,325,1955,8,885,332,undefined,427,351,2323,1134,293,1686,1455,948,900,614,299,-1,389,2061,646,450,382,313,986,404,-1,802,1496,1686,799,-1
21/05/2019,13,3345,2709,2303,3059,2381,2198,292,562,1459,475,106,370,-1,800,1628,2090,1655,647,1161,682,1525,3396,1027,2348,990,1643,310,1849,7,888,326,undefined,448,418,2215,1201,386,1789,1268,900,821,630,270,-1,431,2087,670,405,414,298,1068,431,-1,894,1195,1789,659,-1
21/05/2019,14,2626,2189,2187,2691,2368,1895,200,275,1044,263,71,234,-1,602,1517,1599,913,540,942,478,1018,2916,654,2097,881,1145,209,1747,1,622,273,undefined,326,254,1388,644,179,1242,635,559,809,569,260,-1,312,1586,547,273,359,207,871,407,-1,675,706,1242,787,-1
21/05/2019,15,2673,1796,2215,2780,2083,2285,230,253,1525,392,47,222,-1,712,1654,1420,769,578,899,415,873,3353,654,2632,1051,733,153,1582,-1,569,275,undefined,272,197,1394,603,201,1377,474,572,665,620,246,-1,262,1704,354,187,321,212,720,341,-1,505,793,1377,520,-1
21/05/2019,16,2702,1810,2306,2706,2458,3266,342,404,3337,710,81,341,-1,1120,1934,1254,850,1080,820,445,953,3802,882,3826,1102,690,205,1947,-1,739,253,undefined,509,294,1944,753,199,2073,460,462,774,878,299,-1,324,1828,272,150,346,152,729,536,-1,658,1809,2073,419,-1
21/05/2019,17,3283,1855,2697,3122,3708,5287,679,742,4378,920,173,489,-1,1962,2352,1411,1464,1850,1174,575,1422,4817,1375,4966,1458,918,326,3106,-1,911,396,undefined,649,410,3195,807,227,2682,687,611,909,1021,418,-1,427,2347,382,157,421,191,847,690,-1,761,2789,2682,209,-1
21/05/2019,18,2426,1214,2836,2419,2657,2823,434,420,1706,378,74,335,-1,1104,1938,877,785,790,1408,708,1384,3751,622,2822,1227,901,273,2360,-1,923,385,undefined,333,262,2174,510,190,1317,346,330,650,775,273,-1,307,1599,336,148,478,203,707,568,-1,714,1145,1317,51,-1
21/05/2019,19,1383,571,2231,1637,1340,1610,163,168,534,181,74,289,-1,485,1501,502,341,239,1155,610,1040,2683,330,1401,431,661,152,932,-1,729,414,undefined,108,122,1321,242,190,765,173,214,419,531,203,-1,231,1093,194,175,378,167,459,349,-1,422,430,765,38,-1
21/05/2019,20,782,380,1887,1210,1154,1138,92,106,247,99,74,224,-1,335,1277,362,235,127,918,538,946,2184,217,873,314,588,128,646,-1,743,400,undefined,117,111,1055,249,165,468,99,184,274,324,149,-1,142,759,162,134,292,96,433,267,-1,285,210,468,29,-1
21/05/2019,21,513,255,1413,892,1181,1046,78,87,138,74,38,167,-1,359,845,321,230,98,690,465,615,1639,174,751,307,388,110,779,-1,593,277,undefined,65,103,845,235,122,368,92,123,212,271,100,-1,117,653,145,106,234,130,329,198,-1,213,135,368,28,-1
21/05/2019,22,284,167,828,605,851,736,34,47,108,31,44,110,-1,237,530,160,141,93,489,241,505,1247,138,506,251,260,66,732,-1,317,170,undefined,93,109,620,108,69,294,51,80,124,120,62,-1,85,334,87,118,138,73,180,122,-1,124,77,294,10,-1
21/05/2019,23,137,74,463,284,304,425,21,20,45,25,12,46,-1,164,234,72,91,36,215,123,288,576,70,292,98,197,39,149,2,226,110,undefined,26,41,230,55,20,166,43,36,54,54,25,-1,45,184,49,70,34,47,77,57,-1,73,46,166,7,-1
22/05/2019,0,103,57,239,141,139,163,5,16,27,11,1,27,-1,65,77,46,39,12,80,87,226,225,32,102,54,122,17,72,-1,154,44,undefined,13,21,96,25,12,113,15,16,37,24,15,-1,17,93,22,85,17,37,49,40,-1,34,19,113,5,-1
22/05/2019,1,59,28,137,51,58,71,4,1,10,2,2,6,-1,33,60,32,22,8,56,39,141,154,9,18,37,93,9,24,-1,115,37,undefined,3,35,47,2,10,51,9,9,38,43,7,-1,3,46,10,64,6,14,32,39,-1,23,11,51,4,-1
22/05/2019,2,23,14,88,45,107,29,2,1,5,2,-1,3,-1,15,57,13,40,4,33,24,55,89,8,19,20,52,10,41,-1,95,17,undefined,5,16,17,9,3,28,-1,10,11,1,-1,-1,2,24,10,41,6,19,11,14,-1,6,7,28,2,-1
22/05/2019,3,26,8,57,41,68,19,3,10,9,1,-1,7,-1,9,38,10,6,3,25,22,82,81,6,15,13,45,5,48,-1,29,35,undefined,6,5,29,2,6,12,-1,4,-1,2,1,-1,4,44,7,21,2,7,13,3,-1,7,9,12,-1,-1
22/05/2019,4,18,21,35,29,81,56,12,5,7,4,-1,4,-1,29,19,10,18,1,19,14,71,66,12,37,32,37,3,64,-1,40,31,undefined,5,22,31,11,10,23,7,5,1,1,1,-1,1,22,3,27,11,2,4,10,-1,8,8,23,1,-1
22/05/2019,5,37,30,69,93,136,286,38,50,93,19,4,14,-1,111,42,37,95,34,18,29,61,191,56,352,75,45,11,103,-1,32,31,undefined,34,71,179,26,7,115,26,22,12,9,3,-1,9,71,12,27,8,15,13,6,-1,18,89,115,-1,-1
22/05/2019,6,130,79,175,203,482,987,155,158,575,98,26,83,-1,321,93,182,247,198,54,17,122,799,272,1176,267,118,25,498,6,75,106,undefined,174,88,705,81,18,390,108,112,49,34,29,-1,40,201,64,35,17,28,61,21,-1,84,475,390,10,-1
22/05/2019,7,457,254,379,613,1267,2071,497,427,2318,363,58,207,-1,703,338,541,880,797,119,89,221,1670,750,2595,648,256,88,1197,7,125,412,undefined,288,214,1189,278,48,1213,311,339,124,190,85,-1,65,604,138,58,82,80,216,101,-1,147,1852,1213,85,-1
22/05/2019,8,1038,687,975,1161,2483,4124,679,593,4238,581,85,358,-1,1375,840,1223,2178,1801,225,160,473,3014,1579,4591,1114,602,201,2385,4,395,517,undefined,597,345,2524,826,95,2499,783,813,497,571,211,74,193,1138,312,94,174,168,818,402,-1,422,3536,2499,545,-1
22/05/2019,9,1272,791,868,1327,1594,2243,266,289,2513,490,69,272,-1,693,856,1072,1414,985,215,195,391,2049,915,2977,688,607,142,1582,12,260,333,undefined,467,275,1261,592,132,1846,813,670,795,812,217,-1,297,1089,260,34,199,135,567,693,-1,424,1615,1846,408,-1
22/05/2019,10,1474,936,1074,1558,1428,1271,152,181,931,300,60,168,-1,453,815,1302,829,552,356,238,570,1882,590,1816,477,626,123,1179,12,379,336,undefined,268,212,1150,530,124,1282,492,651,626,707,216,-1,295,1015,239,32,237,177,459,274,-1,426,757,1282,447,-1
22/05/2019,11,2113,1498,1441,2006,1747,1587,193,243,721,281,64,276,-1,696,1139,1384,840,463,668,403,718,2228,648,1973,550,777,171,1487,-1,555,299,undefined,252,189,1512,585,169,1174,564,686,765,658,265,-1,257,1255,288,2,315,226,583,304,-1,441,626,1174,424,-1
22/05/2019,12,3433,2840,2292,3208,2152,2118,326,702,1670,540,153,519,-1,588,1743,2229,1717,668,1275,895,1538,3089,1190,2622,980,1216,226,1976,19,1139,564,undefined,389,391,2334,1207,284,1832,1406,969,928,663,313,-1,463,2057,407,34,443,302,975,451,-1,701,1580,1832,640,-1
22/05/2019,13,3664,2860,2391,3308,2249,2449,441,713,1420,454,106,498,-1,794,1915,2240,1737,706,1254,724,1445,3501,1146,2445,985,1170,213,1548,1,987,512,undefined,415,519,2729,1051,321,1824,1280,1199,866,850,328,-1,493,2063,390,309,460,262,1029,467,-1,845,1173,1824,533,-1
22/05/2019,14,2879,1974,2127,2844,2305,1955,313,330,953,1754,60,272,-1,657,1589,1699,978,578,933,535,1026,2983,798,2060,806,777,201,1701,13,690,282,undefined,337,276,1598,771,177,1343,687,554,743,751,263,-1,355,1682,348,147,393,222,825,407,-1,602,725,1343,677,-1
22/05/2019,15,2753,2005,2248,2687,2216,2121,253,258,1374,421,69,300,-1,683,1729,1321,806,618,909,414,927,3200,601,2536,1028,680,166,1661,-1,686,295,undefined,280,230,1553,549,172,1463,471,580,808,745,266,-1,279,1715,289,151,351,224,728,425,-1,583,836,1463,411,-1
22/05/2019,16,2743,1820,2253,2717,2948,3155,346,449,3107,647,64,349,-1,1028,1846,1384,798,1086,963,526,968,3764,840,3874,1176,711,187,2277,-1,683,273,undefined,440,312,1950,653,211,2111,636,611,833,876,293,-1,241,1855,281,148,396,198,783,537,-1,629,1668,2111,489,-1
22/05/2019,17,3458,2082,2867,3219,3911,5172,603,745,4141,843,140,480,-1,1761,2260,1482,1366,1764,1208,675,1184,4980,1344,4916,1551,995,247,3197,-1,1033,384,undefined,647,409,3151,802,264,2653,649,720,1060,1034,387,-1,326,2417,478,221,477,249,970,735,-1,873,2310,2653,194,-1
22/05/2019,18,2600,1459,2855,2438,2920,2943,476,415,1705,459,99,439,-1,1019,1981,862,718,813,1438,916,1298,3927,666,2805,1115,998,254,2594,-1,950,500,undefined,301,267,2382,554,217,1496,399,537,786,864,294,-1,305,1773,519,259,518,233,734,591,-1,669,942,1496,52,-1
22/05/2019,19,1399,628,2458,1717,1572,1695,291,205,504,168,84,284,-1,606,1559,445,306,260,1271,702,1026,2792,342,1348,607,836,245,1760,-1,746,521,undefined,153,128,1565,249,196,723,159,304,457,537,162,-1,212,1219,415,213,404,176,470,353,-1,430,297,723,28,-1
22/05/2019,20,921,489,2133,1354,1177,1246,80,137,254,118,146,422,-1,422,1273,406,230,125,1023,567,908,2327,228,880,419,625,182,639,-1,704,415,undefined,82,89,1150,216,200,473,113,253,258,289,103,-1,117,915,280,185,338,122,488,253,-1,324,227,473,30,-1
22/05/2019,21,562,254,1625,1008,1415,1013,98,161,172,80,65,245,-1,355,942,339,213,96,816,495,738,1669,191,749,337,529,121,1054,-1,594,340,undefined,72,97,910,158,109,429,100,128,234,256,112,-1,137,556,168,157,292,134,277,202,-1,204,155,429,33,-1
22/05/2019,22,383,195,1075,661,1110,799,152,89,107,52,47,143,-1,323,591,188,123,99,546,417,488,1383,172,559,263,298,74,988,-1,533,230,undefined,107,108,611,105,63,360,94,347,164,144,95,-1,86,409,105,106,162,83,198,137,-1,146,112,360,16,-1
22/05/2019,23,193,91,529,294,414,451,44,36,58,21,18,91,-1,225,239,111,83,58,245,151,370,790,65,295,130,232,37,249,-1,313,106,undefined,44,48,346,52,32,217,37,52,101,96,42,-1,37,216,67,125,48,52,76,80,-1,68,48,217,12,-1
23/05/2019,0,87,40,266,137,166,181,5,14,23,17,15,46,-1,57,112,60,16,12,95,72,202,269,48,104,74,99,10,70,-1,158,57,undefined,20,9,171,18,17,90,24,16,64,40,24,-1,14,106,21,74,56,35,36,40,-1,33,34,90,2,-1
23/05/2019,1,41,41,120,60,78,70,6,4,6,6,5,19,-1,26,54,20,18,8,42,55,199,191,11,43,50,102,7,46,-1,141,19,undefined,9,10,72,17,9,52,7,11,104,62,44,-1,5,72,9,75,70,21,28,27,-1,18,12,52,2,-1
23/05/2019,2,27,20,70,44,30,51,3,6,7,8,3,5,-1,9,31,12,3,7,32,18,103,95,13,29,47,35,4,17,-1,91,16,undefined,2,4,26,4,1,35,1,3,20,8,2,-1,3,36,1,33,7,13,17,23,-1,24,7,35,-1,-1
23/05/2019,3,25,17,34,29,51,23,-1,2,3,1,3,6,-1,8,17,20,6,6,21,10,48,53,16,21,23,61,10,50,-1,32,2,undefined,1,4,10,12,9,6,-1,6,2,2,-1,-1,2,34,13,56,3,6,11,9,-1,10,4,6,-1,-1
23/05/2019,4,9,23,37,34,55,45,6,3,9,2,1,2,-1,44,11,12,11,2,13,20,44,90,15,42,25,38,6,70,-1,42,16,undefined,9,7,13,15,7,22,16,3,1,1,1,-1,1,35,5,8,9,6,4,5,-1,6,3,22,-1,-1
23/05/2019,5,38,20,64,75,157,255,32,57,98,21,5,30,-1,107,41,48,84,32,18,8,62,193,57,363,91,85,16,124,-1,47,17,undefined,24,34,149,34,15,99,18,22,9,10,7,-1,6,69,26,21,6,10,15,6,-1,10,76,99,-1,-1
23/05/2019,6,139,95,159,213,493,1018,141,154,556,110,16,75,-1,304,84,254,245,202,48,36,124,753,299,1110,295,143,42,478,-1,84,61,undefined,89,44,736,74,22,349,127,109,57,34,25,-1,33,201,67,53,26,41,63,24,-1,87,456,349,8,-1
23/05/2019,7,430,251,330,535,1276,2131,400,395,2456,370,62,227,-1,717,294,520,943,876,137,120,188,1568,841,2706,681,315,82,1240,3,182,99,undefined,301,159,1269,269,43,1288,370,277,177,205,64,-1,53,515,153,102,78,63,232,105,-1,160,1769,1288,101,-1
23/05/2019,8,959,684,756,1056,2462,4354,614,554,4322,624,96,415,-1,1426,753,1058,2101,1841,234,184,326,2911,1579,4684,1351,807,194,2358,-1,412,210,undefined,676,323,2618,777,113,2431,810,848,496,592,208,-1,265,1046,315,137,159,134,812,300,-1,455,3246,2431,405,-1
23/05/2019,9,1100,671,756,1142,1550,2240,277,320,2697,486,35,249,-1,698,708,1032,1468,945,239,207,415,2139,1000,3031,734,812,214,1404,1,351,168,undefined,541,259,1425,583,124,1586,771,708,550,698,215,-1,272,1025,432,242,215,165,575,301,-1,408,1700,1586,359,-1
23/05/2019,10,1510,971,1037,1620,1534,1318,182,227,956,338,39,160,-1,530,789,1235,862,538,425,257,568,1992,667,1768,525,968,207,1475,7,430,207,undefined,358,216,1125,579,108,1110,476,557,598,689,211,-1,266,1039,435,242,270,245,469,314,-1,451,801,1110,507,-1
23/05/2019,11,2083,1558,1423,2046,1449,1454,267,244,832,319,49,271,-1,500,1071,1565,864,498,740,454,724,2389,934,1756,650,1241,268,1396,17,676,227,undefined,286,188,1278,549,217,1147,498,588,754,569,288,-1,267,1364,550,337,317,201,593,275,-1,534,616,1147,547,-1
23/05/2019,12,3325,2613,2231,3083,2405,2143,316,750,1717,525,121,436,-1,684,1685,2158,1764,726,1137,703,1625,3188,1237,2525,1092,1816,317,1785,6,999,427,undefined,399,365,2651,1124,276,1757,1299,945,917,570,309,-1,460,2129,700,505,447,281,1034,434,-1,693,1657,1757,474,-1
23/05/2019,13,3620,2855,2278,3321,2427,2405,449,604,1490,613,150,543,-1,809,1871,2347,1850,729,1264,736,1560,3616,1094,2615,1213,1807,310,1868,-1,1095,369,undefined,474,455,2774,987,290,1733,1343,992,932,890,316,-1,529,2157,688,478,439,341,1002,457,-1,841,1395,1733,414,-1
23/05/2019,14,3070,2152,2171,2823,2251,2055,258,290,1091,371,65,281,-1,692,1584,1854,1046,594,973,485,1084,3069,775,2219,1145,1246,228,1593,8,654,280,undefined,355,297,1865,668,195,1324,612,638,724,766,251,-1,338,1722,561,252,401,239,853,392,-1,633,732,1324,503,-1
23/05/2019,15,2746,1983,2174,2785,2343,2302,247,334,1390,388,57,224,-1,800,1615,1403,749,626,896,489,919,3288,688,2807,1108,831,190,1737,-1,716,233,undefined,319,256,1645,635,154,1468,522,532,775,842,284,-1,304,1751,419,125,358,210,713,459,-1,578,837,1468,542,-1
23/05/2019,16,3115,2138,2387,2850,2983,3172,408,445,3184,666,87,340,-1,1095,1944,1280,879,1110,976,465,993,3809,889,3972,1244,742,202,2321,-1,817,300,undefined,475,306,2097,617,175,1947,590,496,800,920,278,-1,321,1948,301,139,343,224,882,537,-1,652,1750,1947,335,-1
23/05/2019,17,3565,2216,2841,3494,4220,5177,681,701,4081,837,123,558,-1,1887,2474,1596,1513,1713,1167,637,1300,4890,1291,5116,1680,882,265,3376,-1,1015,414,undefined,584,379,3223,816,279,2637,752,748,904,1115,391,-1,304,2413,345,154,478,225,839,637,-1,865,2587,2637,170,-1
23/05/2019,18,3009,1535,2987,2689,3237,2874,424,397,1736,374,78,369,-1,1142,1973,951,812,742,1382,798,1180,3682,645,2849,1200,857,221,3165,-1,1097,470,undefined,342,269,2323,524,215,1475,446,549,694,835,282,-1,305,1789,302,160,541,210,780,496,-1,673,980,1475,51,-1
23/05/2019,19,1926,945,2254,1732,1757,1545,227,180,621,206,51,228,-1,553,1514,516,375,271,1351,828,1060,2603,342,1360,453,664,151,1677,-1,965,421,undefined,111,115,1331,325,219,737,225,325,386,524,184,-1,187,1237,204,161,465,140,575,336,-1,472,317,737,66,-1
23/05/2019,20,1567,702,1948,1434,1284,1182,157,124,282,88,56,222,-1,442,1337,400,273,148,1099,634,903,2227,194,945,322,557,110,908,-1,783,468,undefined,90,114,1060,266,219,490,145,230,313,310,148,-1,124,970,151,146,392,94,460,247,-1,392,172,490,37,-1
23/05/2019,21,894,394,1747,1189,1336,979,74,85,124,89,56,226,-1,355,1017,294,158,124,947,487,679,1812,186,909,340,497,74,1038,-1,698,315,undefined,100,112,842,204,196,408,95,125,276,419,150,-1,136,821,155,106,314,158,363,248,-1,285,110,408,30,-1
23/05/2019,22,445,240,1151,745,1674,856,87,65,138,43,38,132,-1,329,725,210,180,93,657,437,539,1310,147,645,505,323,94,1490,-1,547,250,undefined,67,82,627,209,106,385,41,393,132,167,76,-1,93,412,103,141,226,65,267,123,-1,139,70,385,8,-1
23/05/2019,23,272,110,546,331,539,617,27,40,60,34,34,52,-1,316,286,126,99,49,301,211,443,833,90,395,253,210,52,304,-1,338,99,undefined,29,32,342,99,32,221,56,36,59,74,25,-1,31,279,70,116,56,36,156,72,-1,79,35,221,6,-1
24/05/2019,0,105,59,365,168,174,227,10,13,28,15,2,17,-1,88,169,55,21,30,164,118,226,365,60,179,59,181,26,87,-1,257,50,undefined,17,18,152,68,10,139,24,27,40,33,15,-1,27,163,32,87,20,37,83,50,-1,61,9,139,4,-1
24/05/2019,1,116,31,181,99,88,97,6,4,18,7,13,31,-1,35,86,42,36,21,125,81,205,195,33,71,56,142,16,32,-1,178,25,undefined,4,8,58,58,7,65,17,11,21,24,12,-1,4,127,28,92,8,24,31,34,-1,33,8,65,2,-1
24/05/2019,2,42,35,111,73,50,65,3,2,12,1,2,6,-1,15,68,30,16,4,53,68,164,151,48,47,32,95,5,24,-1,107,10,undefined,4,8,25,32,3,46,10,15,10,4,2,-1,2,91,13,60,5,17,44,6,-1,14,2,46,-1,-1
24/05/2019,3,47,61,96,52,70,39,5,1,1,7,-1,4,-1,23,32,20,17,6,44,65,130,221,26,39,16,50,4,50,-1,82,21,undefined,8,2,39,21,3,24,-1,6,2,2,1,-1,2,76,9,35,8,6,25,6,-1,16,4,24,-1,-1
24/05/2019,4,18,14,63,52,65,52,9,3,14,6,-1,2,-1,39,21,13,14,5,12,27,48,115,15,47,24,28,5,53,-1,33,25,undefined,14,16,35,22,16,25,-1,9,2,2,1,-1,2,52,5,22,4,7,6,6,-1,7,1,25,1,-1
24/05/2019,5,21,25,74,88,138,246,31,42,104,39,6,19,-1,108,35,31,87,37,12,43,56,180,45,343,115,93,8,93,-1,43,30,undefined,34,39,128,30,10,102,23,29,20,14,13,-1,9,111,17,41,8,12,21,8,-1,11,37,102,2,-1
24/05/2019,6,129,90,171,263,453,990,138,128,536,79,20,83,-1,274,79,273,278,200,56,35,99,726,265,1120,213,159,50,417,-1,64,73,undefined,114,62,658,91,13,375,121,102,65,42,27,-1,30,192,76,64,32,32,54,30,-1,81,323,375,8,-1
24/05/2019,7,417,227,318,586,1165,1937,340,306,2197,350,45,148,-1,717,302,414,851,775,110,114,196,1410,750,2442,531,311,90,1011,6,150,78,undefined,237,139,1047,252,34,1241,291,295,140,198,75,-1,82,490,147,82,86,65,228,91,-1,146,1144,1241,47,-1
24/05/2019,8,896,583,770,1030,2205,3816,510,476,4172,611,69,319,-1,1273,670,843,2032,1703,282,171,322,2643,1450,4292,912,684,216,1980,11,279,155,undefined,555,299,2175,632,127,2186,762,745,456,489,180,-1,232,989,309,144,138,151,673,405,-1,389,2383,2186,424,-1
24/05/2019,9,1044,711,621,1285,1342,2168,204,278,2425,438,17,101,-1,590,691,976,1519,1003,197,133,423,1968,826,2733,570,711,189,1226,2,346,138,undefined,439,148,1158,544,140,1580,677,671,498,543,144,-1,285,882,283,115,212,146,507,245,-1,378,1353,1580,207,-1
24/05/2019,10,1293,972,867,1503,1227,1102,98,133,853,212,4,91,-1,323,686,1193,761,478,388,220,441,1719,550,1790,358,728,165,921,8,403,170,undefined,260,88,719,465,157,1101,428,551,525,444,161,-1,240,860,280,121,286,177,466,310,-1,457,652,1101,225,-1
24/05/2019,11,1990,1520,1256,2035,1459,1325,101,206,867,221,11,81,-1,462,962,1443,779,481,569,323,661,1891,555,1716,546,954,201,1181,35,535,184,undefined,222,181,969,468,233,1173,512,622,588,618,168,-1,276,1090,371,265,363,181,599,304,-1,481,576,1173,317,-1
24/05/2019,12,3479,2601,2407,3485,1931,1857,203,468,1749,523,45,343,-1,497,1550,2060,1659,661,1064,834,1579,2756,1052,2610,731,1540,286,1494,-1,1065,398,undefined,432,351,1862,1164,267,1958,1244,1163,880,774,243,-1,342,1888,532,416,480,248,949,515,-1,755,1499,1958,707,-1
24/05/2019,13,4102,4180,3231,4332,2420,2118,200,427,1480,442,116,422,-1,588,2453,2227,1521,608,1287,854,1827,3485,1247,2689,1108,1682,243,2107,-1,1131,498,undefined,367,328,1988,1149,307,1877,1312,1027,972,768,223,-1,426,2422,528,400,561,267,1020,648,-1,891,1210,1877,1017,-1
24/05/2019,14,2962,2037,2406,3141,2044,1916,236,249,1015,316,30,228,-1,587,1859,1658,907,526,1056,570,1080,3109,701,2360,975,1370,202,1720,-1,920,264,undefined,335,248,1424,608,337,1287,678,875,782,763,234,-1,268,1961,560,292,394,214,847,544,-1,680,665,1287,718,-1
24/05/2019,15,3078,2216,2317,3024,2118,2423,230,287,1493,322,64,218,-1,800,1681,1438,796,612,974,535,941,3296,590,2742,1115,1078,253,1640,-1,728,326,undefined,321,264,1616,621,220,1525,505,632,715,721,260,-1,286,2037,474,242,441,229,786,378,-1,619,791,1525,467,-1
24/05/2019,16,3532,2235,2531,3096,2732,3455,270,450,3099,586,64,315,-1,1166,2025,1540,887,1175,1121,576,1083,3933,928,3835,1326,1007,280,2090,-1,904,263,undefined,465,318,2111,690,274,2017,493,645,628,733,224,-1,238,2332,530,264,435,186,785,459,-1,641,1594,2017,353,-1
24/05/2019,17,4030,2496,3167,3399,3938,4836,533,601,4004,774,79,404,-1,1603,2581,1793,1419,1652,1492,787,1531,4597,1343,4827,1532,899,237,2942,-1,1369,368,undefined,541,372,3094,886,263,2610,703,781,820,939,345,-1,364,2611,405,170,602,231,988,685,-1,858,1839,2610,127,-1
24/05/2019,18,3609,1769,3498,3101,3286,3032,257,409,1475,380,74,345,-1,989,2378,1257,731,741,1802,1077,1360,3767,658,2850,1327,786,202,2678,-1,1439,499,undefined,340,260,2550,627,296,1584,454,600,392,512,230,-1,294,2139,325,164,683,214,926,389,-1,722,782,1584,30,-1
24/05/2019,19,2715,1331,2942,2583,2074,1849,104,186,553,158,36,238,-1,590,1903,776,412,278,1722,1404,1386,2812,387,1579,989,761,157,1734,-1,1310,576,undefined,148,147,1843,449,267,921,229,462,225,312,154,-1,127,1639,221,139,653,148,813,275,-1,517,315,921,19,-1
24/05/2019,20,2134,1000,2513,2017,1492,1590,83,154,279,93,40,246,-1,628,1581,501,316,172,1537,1330,1334,2398,279,1144,757,583,118,642,-1,1306,584,undefined,143,147,1529,341,288,638,116,228,194,220,119,-1,102,1358,176,152,508,127,762,249,-1,469,164,638,31,-1
24/05/2019,21,1369,567,2738,1728,1773,1453,68,117,190,70,99,235,-1,542,1413,415,208,117,1334,1070,1281,2112,250,1012,785,626,117,1119,-1,1100,699,undefined,75,103,1438,364,285,540,141,215,188,218,98,-1,88,1386,171,126,484,90,707,204,-1,393,108,540,36,-1
24/05/2019,22,787,356,1923,1190,2074,1404,70,108,190,51,25,157,-1,542,1076,313,199,119,1073,876,1115,1895,205,880,376,451,88,1655,-1,1103,544,undefined,114,127,1385,469,179,448,110,446,131,127,67,-1,76,845,158,149,387,89,566,134,-1,316,76,448,17,-1
24/05/2019,23,479,276,1360,1112,869,948,58,36,95,36,31,110,-1,369,655,238,162,94,606,520,661,1275,150,616,402,351,61,383,-1,882,340,undefined,75,82,655,440,92,360,51,117,71,68,28,-1,53,561,94,148,180,66,457,121,-1,193,39,360,15,-1
25/05/2019,0,242,158,792,645,571,676,46,36,45,9,8,43,-1,328,393,158,61,51,452,400,689,932,98,312,169,250,46,212,-1,607,171,undefined,51,42,458,387,53,195,55,63,32,50,23,-1,34,387,59,114,77,32,329,56,-1,131,37,195,5,-1
25/05/2019,1,152,112,532,371,320,396,12,24,27,10,5,20,-1,199,198,78,34,26,289,233,573,572,59,202,92,181,14,84,-1,590,89,undefined,21,23,249,314,55,168,21,39,26,28,18,-1,11,263,29,80,24,24,230,47,-1,79,15,168,2,-1
25/05/2019,2,107,110,344,222,205,209,10,19,37,10,17,43,-1,135,147,74,26,11,205,150,419,399,52,110,66,109,22,89,-1,277,37,undefined,22,16,122,277,22,113,4,18,14,7,9,-1,9,196,27,64,11,22,138,25,-1,46,17,113,1,-1
25/05/2019,3,104,81,199,140,124,163,10,7,14,1,4,19,-1,96,86,48,19,9,108,123,289,393,22,81,31,101,9,51,-1,265,29,undefined,6,8,83,183,3,54,15,11,16,8,9,-1,5,153,19,81,7,22,98,19,-1,19,12,54,2,-1
25/05/2019,4,43,56,123,76,84,133,15,11,13,4,-1,6,-1,95,60,49,9,18,73,59,229,200,20,67,53,58,10,31,-1,128,25,undefined,6,13,48,87,-1,28,2,12,3,2,3,-1,-1,120,15,38,6,15,33,7,-1,25,8,28,2,-1
25/05/2019,5,26,43,91,112,89,135,5,11,31,8,1,5,-1,85,25,16,38,6,24,85,128,226,27,117,26,76,22,48,-1,65,12,undefined,16,10,77,22,13,46,10,33,19,9,5,-1,4,133,24,45,9,12,40,6,-1,10,13,46,2,-1
25/05/2019,6,73,46,92,99,131,278,38,27,60,7,6,25,-1,126,43,29,59,21,22,40,69,244,42,247,74,124,22,88,-1,84,22,undefined,34,38,183,32,13,108,22,29,18,6,4,-1,-1,104,56,37,26,30,19,6,-1,24,37,108,3,-1
25/05/2019,7,113,94,163,211,241,530,75,92,76,27,15,58,-1,160,79,135,88,52,74,51,93,460,86,555,280,262,55,137,30,87,38,undefined,60,33,329,33,14,212,66,45,17,34,16,-1,18,186,111,95,33,36,45,16,-1,57,63,212,22,-1
25/05/2019,8,400,223,330,586,492,671,144,136,175,58,39,118,-1,251,195,389,150,92,130,55,213,887,117,742,344,513,139,412,29,133,107,undefined,87,81,563,83,66,340,100,128,54,64,44,-1,44,373,255,189,85,101,174,56,-1,142,149,340,66,-1
25/05/2019,9,765,554,514,966,951,914,177,161,170,87,45,199,-1,342,353,610,206,139,234,117,425,1403,179,1096,476,819,274,739,118,217,121,undefined,117,113,902,158,107,510,154,197,106,130,79,396,64,701,438,324,270,153,293,105,-1,176,119,510,117,-1
25/05/2019,10,1738,1220,995,1651,1680,1236,213,230,162,87,59,242,-1,473,565,847,252,144,422,252,603,1711,196,1311,759,1273,378,1481,79,347,224,undefined,128,134,1200,203,139,841,135,239,123,205,104,648,138,1094,647,442,376,196,515,116,-1,276,209,841,189,-1
25/05/2019,11,2518,1744,1404,2198,2542,1477,227,308,174,101,85,317,-1,574,897,1117,309,190,794,469,826,2242,258,1267,975,1539,506,2195,84,487,238,undefined,119,182,1667,220,200,912,190,326,133,116,96,997,155,1628,884,535,552,209,653,145,-1,353,366,912,212,-1
25/05/2019,12,3098,2215,1984,2805,2922,1636,233,318,203,141,112,471,-1,584,1280,1380,305,193,1355,765,1239,2502,237,1458,1415,1793,503,2345,37,763,388,undefined,133,164,1879,153,364,1100,165,377,195,130,157,1435,186,1958,889,636,582,276,665,182,-1,572,853,1100,241,-1
25/05/2019,13,3613,2509,2446,3166,3442,1882,317,428,260,87,121,1008,-1,672,1530,1362,273,195,1434,908,1532,2955,258,1647,1461,1910,454,2900,4,919,374,undefined,149,167,2278,236,236,1310,168,595,263,225,170,1602,217,1925,938,647,672,331,781,172,-1,656,3203,1310,234,-1
25/05/2019,14,3554,2689,2481,3111,3200,2024,379,341,219,106,105,462,-1,664,1664,1406,363,202,1341,721,1468,2984,282,1479,1643,1768,480,2325,4,795,306,undefined,159,193,2281,234,259,956,139,318,201,163,113,1727,160,2044,945,508,688,312,788,205,-1,512,880,956,304,-1
25/05/2019,15,3724,2949,2580,3471,3194,2125,501,330,203,69,114,402,-1,722,1708,1586,369,178,1236,626,1442,3262,311,1528,1620,1383,372,2575,7,888,366,undefined,161,222,2176,234,242,819,140,276,153,174,115,1915,146,2173,742,381,631,211,685,149,-1,594,317,819,246,-1
25/05/2019,16,3551,2624,2501,3203,3543,2064,847,327,192,134,102,714,-1,822,1815,1355,395,219,1307,581,1216,3189,286,1770,1488,862,273,2758,-1,942,434,undefined,228,254,2235,252,227,1212,220,407,188,220,136,1720,139,1938,456,187,578,183,638,183,-1,469,3017,1212,222,-1
25/05/2019,17,3156,2109,2326,2907,3143,2030,3303,318,198,171,69,498,-1,701,1667,990,480,184,1423,836,1266,2987,408,2003,1168,757,205,1883,2,1132,464,undefined,322,339,2223,304,273,1642,178,418,233,219,114,1574,186,1539,313,132,627,171,770,189,-1,524,1486,1642,40,-1
25/05/2019,18,1855,1097,1730,1750,1738,1640,1773,131,124,63,6,63,-1,409,1191,610,434,147,1497,828,935,2186,453,1359,542,521,173,1449,4,996,471,undefined,411,95,1262,158,229,767,143,447,135,110,55,903,197,882,278,82,671,154,476,171,-1,527,309,767,10,-1
25/05/2019,19,1050,526,1899,1388,1562,1077,380,82,83,71,8,65,-1,288,1102,403,288,86,1407,897,974,1570,213,890,274,468,155,1814,8,985,544,undefined,157,43,1166,264,227,464,113,337,116,50,36,749,98,969,241,85,673,151,427,146,-1,444,120,464,9,-1
25/05/2019,20,679,406,1953,1268,763,879,204,60,51,60,6,133,-1,249,1122,292,309,63,1081,749,901,1562,139,664,252,395,104,313,-1,855,547,undefined,64,43,867,263,277,413,81,190,92,54,41,708,76,774,144,75,583,123,417,134,-1,278,56,413,5,-1
25/05/2019,21,611,307,1964,1239,1757,785,777,39,72,82,36,195,-1,360,837,240,155,63,942,761,881,1474,173,687,214,396,95,1413,5,838,567,undefined,161,87,1119,238,324,342,103,151,87,71,41,743,72,710,111,93,376,134,448,95,-1,286,118,342,15,-1
25/05/2019,22,558,381,1767,1329,2016,1197,4111,70,89,67,37,157,-1,532,748,396,328,149,891,796,1048,1791,262,976,455,352,105,1350,2,890,506,undefined,494,582,1956,377,234,456,98,525,80,97,57,828,40,697,134,86,298,78,452,117,-1,313,123,456,18,-1
25/05/2019,23,444,207,1282,815,940,880,199,37,61,35,20,130,-1,382,491,221,162,73,709,579,821,1242,172,676,260,260,60,432,1,730,369,undefined,84,137,912,553,89,394,127,108,52,58,34,605,30,443,88,119,115,67,440,64,-1,173,99,394,6,-1
26/05/2019,0,327,152,873,664,484,631,28,17,33,45,6,77,-1,302,340,146,60,35,458,281,612,854,120,401,133,173,30,178,-1,633,165,undefined,44,62,465,351,48,257,78,63,26,41,22,390,18,350,44,80,38,45,370,54,-1,123,44,257,7,-1
26/05/2019,1,172,154,574,573,305,434,28,11,18,28,-1,36,-1,244,200,88,39,28,279,251,624,696,52,264,172,146,27,96,-1,528,94,undefined,21,25,344,328,25,160,24,21,6,18,9,293,2,261,33,80,16,24,266,19,-1,91,24,160,-1,-1
26/05/2019,2,123,89,361,291,198,216,2,12,23,30,1,32,-1,175,102,50,20,17,167,155,415,414,55,126,65,155,20,98,-1,358,34,undefined,23,18,165,254,12,104,39,32,8,4,2,202,2,194,20,52,14,22,206,10,-1,67,17,104,1,-1
26/05/2019,3,78,74,230,191,106,211,4,3,11,9,3,27,-1,133,88,43,28,28,109,81,376,432,62,111,51,86,10,48,1,262,23,undefined,10,8,102,205,8,80,10,6,3,5,4,146,-1,136,16,51,7,6,143,8,-1,37,7,80,1,-1
26/05/2019,4,56,41,158,107,114,217,22,4,5,2,-1,1,-1,140,46,41,12,7,65,49,277,331,38,81,39,88,13,82,1,152,19,undefined,11,7,53,69,13,55,17,12,1,4,1,95,7,99,19,40,15,18,83,7,-1,38,7,55,2,-1
26/05/2019,5,80,19,94,118,107,167,6,9,12,7,1,2,-1,107,48,28,13,8,37,59,196,281,32,110,21,75,12,87,-1,272,9,undefined,16,18,49,26,7,42,27,18,4,2,2,97,3,100,18,43,3,9,25,5,-1,12,6,42,3,-1
26/05/2019,6,31,21,91,128,115,198,24,23,34,18,7,37,-1,98,57,54,17,10,35,25,117,291,37,205,62,86,31,138,2,113,17,undefined,20,11,98,29,4,96,24,11,5,1,-1,91,-1,118,39,23,2,19,28,17,-1,23,10,96,4,-1
26/05/2019,7,107,78,127,175,209,265,50,53,37,22,19,62,-1,139,68,64,56,38,34,38,115,501,72,341,183,179,38,190,16,93,20,undefined,42,27,228,36,14,175,16,54,15,16,11,113,7,165,78,58,29,29,59,61,-1,63,18,175,9,-1
26/05/2019,8,229,142,274,268,400,483,139,113,103,33,41,162,-1,207,152,208,206,55,95,83,143,739,84,627,344,389,99,374,59,127,70,undefined,106,67,566,53,17,272,98,96,44,49,28,240,34,250,189,121,59,66,152,44,-1,112,67,272,50,-1
26/05/2019,9,689,380,415,619,810,729,218,174,167,60,64,268,-1,248,250,372,170,74,153,119,220,1115,213,903,581,678,201,840,65,225,115,undefined,79,102,923,111,75,439,96,139,68,105,45,359,76,633,370,270,165,117,252,61,-1,203,98,439,91,-1
26/05/2019,10,1340,1019,791,1235,1867,1122,257,255,125,97,70,344,-1,441,525,858,275,126,381,293,463,1535,267,1278,1118,1194,390,1505,61,414,178,undefined,138,178,1425,146,102,715,107,185,121,144,73,718,129,1076,641,433,349,213,356,127,-1,298,187,715,141,-1
26/05/2019,11,2158,1641,1141,1909,2407,1527,553,295,130,76,138,582,-1,567,800,949,460,158,741,598,693,2124,286,1324,1584,1468,445,2236,25,466,232,undefined,309,365,1848,143,136,906,136,253,156,124,113,888,128,1284,766,667,477,243,450,122,-1,384,290,906,207,-1
26/05/2019,12,2750,1940,1758,2475,2942,1765,1311,311,177,108,84,552,-1,663,1202,1325,356,138,1285,980,979,2467,274,1299,1716,1770,443,2558,167,751,254,undefined,210,459,2221,189,289,978,122,338,179,98,100,1510,177,1657,879,634,545,339,511,124,-1,529,399,978,269,-1
26/05/2019,13,3114,2188,2107,2735,2700,1853,389,270,217,115,121,624,-1,645,1430,1166,408,152,1503,1142,1078,2606,234,1330,1681,1868,433,2459,762,804,433,undefined,188,190,2200,162,228,1064,86,421,225,119,124,1368,165,1727,925,596,678,365,774,207,-1,620,778,1064,337,-1
26/05/2019,14,3338,2190,2224,2607,2786,1842,324,379,237,156,79,819,-1,718,1548,1107,325,161,1335,766,1012,2751,334,1823,1692,1709,391,2608,882,830,400,undefined,104,143,2240,146,231,1309,91,196,201,117,103,1407,167,1698,926,499,667,351,705,187,-1,450,3416,1309,306,-1
26/05/2019,15,3319,2283,2157,2753,2470,1860,1409,315,194,148,87,561,-1,793,1538,1156,320,118,1277,632,1023,2729,225,1515,1664,1324,332,2102,647,772,418,undefined,130,240,1944,136,171,911,89,260,193,128,83,1418,130,1659,865,346,692,286,602,152,-1,430,1918,911,263,-1
26/05/2019,16,3024,1968,2073,2535,2303,1970,763,218,168,99,70,290,-1,721,1428,990,281,126,1112,458,931,3121,291,1306,1413,813,234,2127,599,747,374,undefined,108,184,1687,151,197,690,70,232,173,143,65,1339,132,1768,594,233,576,243,608,170,-1,457,425,690,172,-1
26/05/2019,17,2338,1328,2005,2040,1647,1671,144,226,87,121,52,304,-1,627,1400,576,282,115,1102,655,1002,3021,230,1292,1161,610,178,1084,250,815,410,undefined,84,106,1449,156,202,836,78,217,200,185,94,1087,169,1471,320,146,494,155,575,179,-1,471,2031,836,68,-1
26/05/2019,18,1912,773,2178,1602,1067,1419,46,260,239,197,41,623,-1,585,1238,384,192,110,1229,834,979,2030,255,1643,867,565,140,545,118,842,517,undefined,87,83,1249,131,240,1670,90,263,207,231,103,998,157,1129,203,119,460,158,474,206,-1,442,3298,1670,22,-1
26/05/2019,19,984,434,1948,1175,942,1100,59,59,72,84,37,240,-1,415,1152,243,155,45,1185,798,866,1791,170,761,285,552,138,411,92,766,445,undefined,68,68,869,104,167,611,44,156,146,117,38,788,98,860,149,143,334,133,337,162,-1,374,262,611,17,-1
26/05/2019,20,490,250,1398,918,605,861,23,54,53,51,17,150,-1,297,797,279,141,55,917,508,730,1429,181,599,236,446,99,253,40,711,395,undefined,39,46,701,80,164,442,48,98,111,116,44,733,78,609,155,74,306,84,294,125,-1,243,90,442,19,-1
26/05/2019,21,149,148,815,375,179,564,5,17,17,19,1,21,-1,123,457,117,81,22,436,236,353,832,785,403,68,164,58,74,9,351,306,undefined,22,10,230,40,69,200,69,59,68,30,27,268,53,182,73,43,228,46,122,85,-1,103,47,200,1,-1
26/05/2019,22,206,110,617,328,199,417,3,16,33,26,6,31,-1,134,299,83,62,28,306,176,365,795,64,401,56,197,29,58,4,366,112,undefined,31,25,197,96,35,214,23,268,76,37,16,273,9,252,52,53,70,50,89,65,-1,119,49,214,7,-1
26/05/2019,23,93,73,400,192,168,331,4,14,22,25,4,28,-1,146,128,24,34,27,170,104,207,584,56,223,82,158,42,52,9,204,59,undefined,25,9,145,22,23,141,30,23,46,53,25,121,20,180,46,61,10,26,54,52,-1,57,48,141,5,-1
27/05/2019,0,66,45,231,110,79,146,4,6,14,5,2,17,-1,55,89,20,24,5,96,54,121,197,34,107,31,88,16,23,9,161,51,undefined,9,5,64,13,12,65,9,4,24,34,14,74,12,80,14,48,13,23,33,34,-1,25,23,65,5,-1
27/05/2019,1,33,17,123,46,43,44,-1,3,11,9,2,10,-1,12,38,14,9,4,49,22,109,89,16,26,37,71,7,39,4,153,23,undefined,3,-1,34,9,2,29,3,8,15,13,5,28,7,98,15,32,9,20,32,28,-1,28,12,29,2,-1
27/05/2019,2,23,16,47,11,41,29,8,1,5,5,-1,2,-1,22,24,9,5,2,15,20,49,98,12,18,16,49,5,23,5,92,5,undefined,4,1,14,2,2,21,1,7,3,2,2,18,1,39,4,25,3,10,16,13,-1,15,3,21,2,-1
27/05/2019,3,24,9,40,31,47,13,1,5,6,-1,3,6,-1,8,34,8,12,6,25,38,53,71,10,34,17,35,2,37,1,88,4,undefined,1,2,10,3,2,17,-1,7,-1,1,-1,12,4,32,4,21,4,4,15,3,-1,13,5,17,1,-1
27/05/2019,4,13,10,46,25,55,58,11,1,5,2,-1,1,-1,43,18,13,14,4,13,21,49,69,7,36,37,20,4,63,2,67,22,undefined,16,7,16,3,6,20,4,7,7,3,1,25,2,48,9,13,8,1,3,5,-1,6,9,20,-1,-1
27/05/2019,5,19,16,56,103,120,159,24,45,85,19,3,16,-1,96,24,22,71,49,27,28,54,136,52,264,57,26,6,100,12,52,10,undefined,24,19,71,15,19,88,22,32,3,5,5,51,1,65,6,13,7,11,10,4,-1,18,71,88,2,-1
27/05/2019,6,112,76,166,172,362,674,101,100,545,92,8,65,-1,224,77,112,220,164,50,29,97,658,257,746,179,96,22,400,45,58,28,undefined,102,27,313,73,10,353,119,93,39,31,18,149,19,183,38,37,38,39,56,22,-1,41,325,353,4,-1
27/05/2019,7,371,243,254,443,1032,1973,363,330,2342,345,29,150,-1,659,286,365,808,833,107,94,239,1505,759,2484,521,216,65,1145,72,173,69,undefined,223,137,893,238,36,1289,364,288,135,141,64,474,78,567,118,58,86,63,231,84,-1,116,1254,1289,82,-1
27/05/2019,8,977,615,672,964,2112,4302,610,516,4170,619,63,319,-1,1263,610,908,1871,1615,249,158,384,2719,1446,4287,775,520,178,2200,143,321,167,undefined,567,222,1782,695,106,2457,816,786,431,447,163,967,183,956,281,99,177,139,632,266,-1,356,2578,2457,360,-1
27/05/2019,9,934,652,629,875,1265,2355,174,237,2946,421,21,156,-1,646,681,947,1565,1111,251,167,364,1869,878,2897,443,499,121,1214,57,291,133,undefined,463,169,942,546,107,1671,680,653,538,685,192,648,281,869,206,57,207,142,528,212,-1,404,1652,1671,262,-1
27/05/2019,10,1227,863,804,1269,1127,1176,125,147,950,230,11,111,-1,300,580,933,773,494,296,230,456,1526,492,1630,320,482,81,1060,115,311,137,undefined,227,140,619,468,101,949,453,552,462,493,204,671,216,777,181,100,221,152,448,209,-1,368,678,949,329,-1
27/05/2019,11,1785,1202,1205,1592,1201,1187,90,182,690,225,25,105,-1,382,928,1132,635,389,584,310,699,1963,518,1626,401,551,81,1166,130,542,154,undefined,183,157,838,446,134,1093,429,510,624,633,242,871,233,1081,176,137,255,151,533,246,-1,442,558,1093,518,-1
27/05/2019,12,2885,2301,2021,2719,1586,1802,229,546,1432,505,96,288,-1,482,1484,2027,1398,535,994,623,1397,2959,989,2257,738,1025,146,1553,224,823,329,undefined,325,322,1641,872,281,1715,1191,891,825,575,231,1816,357,1644,287,196,403,252,890,296,-1,734,1360,1715,690,-1
27/05/2019,13,3258,2585,1941,2886,1665,1877,247,452,1219,378,51,273,-1,472,1684,2048,1499,652,1102,713,1525,3108,901,2328,736,868,157,1478,305,883,350,undefined,336,289,1591,888,273,1684,1027,768,808,693,283,1846,418,1920,243,156,511,238,867,386,-1,749,1034,1684,629,-1
27/05/2019,14,2652,1820,1766,2530,1539,1513,102,210,819,298,14,139,-1,460,1540,1390,930,439,832,508,1054,2690,582,1811,638,751,131,1377,351,651,302,undefined,235,188,970,604,189,1095,557,607,623,538,247,1304,274,1547,230,112,410,171,763,347,-1,538,525,1095,665,-1
27/05/2019,15,2472,1794,1797,2362,1577,1728,131,214,1309,340,39,120,-1,612,1378,1169,862,555,751,377,886,2853,585,2389,738,569,160,1508,307,642,222,undefined,248,153,948,491,156,1153,380,484,716,716,238,1185,272,1360,234,110,412,163,633,351,-1,448,816,1153,289,-1
27/05/2019,16,2554,1698,1859,2419,2100,2913,216,357,3256,621,36,198,-1,940,1656,1112,800,1104,800,381,876,3404,745,3842,923,629,141,2174,322,598,236,undefined,414,261,1205,547,153,1897,405,485,665,795,247,1198,281,1775,250,102,349,164,677,364,-1,544,1691,1897,464,-1
27/05/2019,17,2847,1684,2220,2636,3109,5117,516,625,4539,869,51,267,-1,1689,2041,1126,1330,1949,997,551,1213,4494,1191,5189,1230,767,233,3017,391,805,336,undefined,603,321,2187,673,200,2636,626,575,820,889,291,1620,358,1982,294,117,400,247,861,547,-1,777,2459,2636,157,-1
27/05/2019,18,1983,1058,2234,1950,2141,2703,321,347,1856,355,37,208,-1,820,1612,703,674,800,1070,526,1042,3618,579,2688,726,677,199,2324,197,708,264,undefined,280,173,1581,394,179,1310,284,324,648,810,261,1131,307,1379,254,112,475,131,445,475,-1,496,1016,1310,41,-1
27/05/2019,19,1085,434,1910,1395,1024,1330,99,127,511,156,25,172,-1,433,1234,434,241,209,1044,578,914,2170,338,1190,265,501,104,1199,110,634,282,undefined,103,52,801,227,144,589,149,189,374,428,162,811,210,955,178,110,297,123,411,303,-1,349,294,589,30,-1
27/05/2019,20,601,259,1436,920,730,887,46,84,175,66,28,116,-1,261,1013,253,248,125,761,465,678,1736,208,801,177,408,93,450,58,529,279,undefined,53,55,545,151,155,389,91,127,327,413,126,647,110,704,133,104,279,87,292,232,-1,282,173,389,18,-1
27/05/2019,21,380,202,1000,669,658,757,39,53,79,58,24,120,-1,234,733,261,133,67,589,285,672,1506,130,615,156,348,70,493,60,401,243,undefined,53,51,426,104,90,326,78,63,220,219,90,539,102,433,90,99,215,94,263,160,-1,157,62,326,19,-1
27/05/2019,22,213,113,712,468,1095,501,16,42,75,28,12,70,-1,208,419,114,90,37,419,246,404,1028,74,445,123,227,61,1397,49,275,123,undefined,34,36,358,50,64,258,101,60,103,132,42,340,73,299,57,110,149,42,118,92,-1,126,44,258,15,-1
27/05/2019,23,119,39,439,216,201,325,14,22,49,16,8,28,-1,137,190,92,55,28,228,100,230,564,59,238,66,153,32,91,17,234,70,undefined,26,17,129,28,16,137,23,37,55,61,29,157,53,180,48,67,48,29,73,48,-1,45,22,137,9,-1
28/05/2019,0,54,36,235,88,87,123,16,12,7,5,3,15,-1,51,103,35,23,14,121,68,124,175,34,87,40,107,21,49,8,145,31,undefined,8,8,50,15,5,70,23,19,33,36,6,59,16,109,21,66,15,23,33,32,-1,21,7,70,5,-1
28/05/2019,1,29,23,107,57,37,54,1,4,7,3,6,10,-1,23,65,11,13,10,44,40,106,100,18,24,27,68,6,13,8,95,21,undefined,3,5,40,8,4,48,12,3,19,23,5,56,8,72,7,42,3,3,21,26,-1,18,6,48,2,-1
28/05/2019,2,16,15,78,33,34,48,1,1,4,4,-1,3,-1,12,28,69,4,3,35,50,55,134,7,21,16,47,1,17,3,40,10,undefined,4,3,15,12,4,38,4,2,11,7,5,25,2,27,4,46,2,8,12,17,-1,12,3,38,-1,-1
28/05/2019,3,11,20,48,15,38,23,6,4,7,2,-1,2,-1,7,22,1,12,-1,19,32,44,68,13,25,6,39,1,34,1,20,2,undefined,2,-1,4,8,3,14,5,5,5,3,3,16,-1,22,6,36,2,9,4,4,-1,5,3,14,-1,-1
28/05/2019,4,13,11,43,44,51,40,8,4,5,5,-1,2,-1,37,20,8,17,1,35,43,49,88,1,22,20,40,3,49,5,33,17,undefined,5,8,32,3,3,15,6,-1,-1,-1,-1,24,3,60,4,12,4,4,2,5,-1,13,4,15,-1,-1
28/05/2019,5,53,17,72,86,141,268,23,50,125,20,6,13,-1,103,27,43,85,35,25,15,57,162,59,347,82,71,14,104,10,39,16,undefined,32,58,127,18,19,115,28,38,18,13,8,26,11,63,24,20,11,8,20,8,-1,19,56,115,3,-1
28/05/2019,6,115,78,198,228,431,1072,135,141,585,91,8,49,-1,346,105,258,282,218,59,27,86,691,293,1181,280,139,45,428,67,72,61,undefined,124,58,648,77,9,428,108,99,53,42,31,186,29,199,63,40,34,86,50,24,-1,58,444,428,9,-1
28/05/2019,7,391,258,342,474,1058,2185,408,342,2391,363,37,165,-1,761,338,518,929,920,111,105,202,1455,824,2661,599,315,98,986,169,159,73,undefined,244,151,912,240,43,1350,365,295,153,195,62,441,85,530,162,99,98,170,201,77,-1,143,1773,1350,88,-1
28/05/2019,8,1037,608,722,1151,2341,4254,620,531,4572,704,78,325,-1,1475,700,998,2262,1934,252,188,330,2921,1568,4672,1031,681,171,2057,240,414,149,undefined,590,278,1754,768,121,2610,821,807,462,588,190,945,241,1147,260,145,173,211,716,301,-1,503,3936,2610,477,-1
28/05/2019,9,982,635,692,1033,1512,2392,239,274,2729,529,29,164,-1,794,657,907,1367,1012,243,184,308,2048,900,2766,441,709,161,1298,124,280,150,undefined,416,253,1037,534,103,1749,831,663,517,706,232,789,334,916,338,193,198,147,562,315,-1,397,2343,1749,416,-1
28/05/2019,10,1291,898,964,1449,1164,1145,92,145,1015,263,43,150,-1,367,726,1179,850,554,356,244,459,1706,521,1668,340,934,180,895,209,327,186,undefined,224,144,685,514,116,1128,539,527,565,614,185,782,210,975,424,259,242,214,417,278,-1,395,936,1128,659,-1
28/05/2019,11,1723,1362,1219,1806,1276,1096,119,164,710,308,19,85,-1,477,940,1314,807,470,548,374,667,1998,484,1518,399,1055,180,955,224,508,179,undefined,225,139,781,443,143,1046,555,521,712,743,204,854,269,1194,405,345,256,226,506,333,-1,432,783,1046,542,-1
28/05/2019,12,3051,2451,1923,2790,1562,1806,234,455,1548,525,51,240,-1,531,1445,1976,1603,597,977,659,1284,2804,1029,2306,633,1649,271,1460,367,838,322,undefined,355,237,1615,942,321,1632,1257,910,797,693,223,1634,413,1520,564,416,421,306,868,346,-1,723,1695,1632,664,-1
28/05/2019,13,3311,2535,2082,3069,1535,1923,179,422,1329,535,93,280,-1,592,1674,2028,1380,672,1142,664,1276,3105,857,2323,745,1592,267,1289,387,855,407,undefined,371,325,1680,873,340,1615,1166,808,865,870,259,1870,371,2022,602,502,379,334,938,409,-1,826,1191,1615,685,-1
28/05/2019,14,2695,1772,2096,2608,1629,1511,183,241,898,352,41,202,-1,494,1444,1549,928,537,941,462,951,2674,676,1995,710,1058,186,1197,299,592,318,undefined,292,243,1000,643,183,1144,579,543,674,747,246,1478,305,1653,552,277,349,229,726,370,-1,603,640,1144,798,-1
28/05/2019,15,2673,1917,2031,2708,1805,1979,165,202,1436,341,28,192,-1,677,1598,1383,718,590,906,444,900,3139,631,2532,895,771,147,1254,255,599,240,undefined,346,223,1041,535,180,1325,443,469,685,731,226,1399,223,1689,302,195,328,183,708,383,-1,520,774,1325,416,-1
28/05/2019,16,2746,1846,1979,2615,2095,2914,234,342,3100,648,68,302,-1,1025,1664,1151,773,1145,813,420,918,3539,841,3844,985,642,158,1704,296,678,207,undefined,429,266,1581,563,135,1943,645,475,782,936,269,1485,315,1876,251,154,346,206,784,479,-1,617,2174,1943,553,-1
28/05/2019,17,3064,1873,2372,2944,3387,4950,543,590,4330,857,88,345,-1,1847,1997,1258,1423,1872,1086,540,1124,4451,1381,5358,1422,738,212,3030,463,908,310,undefined,612,317,2511,772,228,2588,710,653,866,855,327,1828,432,1940,277,111,465,173,823,624,-1,840,3342,2588,106,-1
28/05/2019,18,2441,1251,2434,2303,2553,2666,348,376,1911,383,83,354,-1,987,1951,908,685,882,1255,770,1069,3505,698,2829,961,812,195,2479,326,890,404,undefined,304,227,1806,455,235,1349,312,332,669,757,248,1495,275,1543,283,118,469,198,722,463,-1,565,1217,1349,94,-1
28/05/2019,19,1340,485,2240,1494,1138,1358,151,141,636,191,48,218,-1,395,1335,455,278,275,1095,598,969,2460,353,1340,328,601,151,889,152,747,363,undefined,127,114,996,240,160,692,171,171,329,431,166,996,238,1152,222,151,396,140,497,325,-1,422,343,692,36,-1
28/05/2019,20,752,341,1785,1130,1088,1081,63,80,339,94,32,172,-1,344,1085,323,200,140,943,592,829,1852,204,919,246,490,107,736,104,647,414,undefined,91,78,787,176,141,455,112,160,222,314,105,987,146,762,166,139,345,93,373,205,-1,254,152,455,46,-1
28/05/2019,21,434,219,1252,983,763,834,45,55,129,73,23,138,-1,279,785,285,112,70,621,431,619,1644,195,873,285,445,101,552,97,436,322,undefined,58,70,563,143,144,377,61,111,227,246,96,695,100,513,151,114,259,97,272,159,-1,222,75,377,13,-1
28/05/2019,22,224,127,783,589,1188,705,19,56,107,38,11,74,-1,215,415,122,81,43,355,235,457,1050,100,597,155,258,89,1455,112,350,189,undefined,62,52,394,83,70,289,64,60,97,113,56,366,70,289,84,82,202,54,137,97,-1,121,52,289,9,-1
28/05/2019,23,102,70,420,368,197,384,10,22,61,12,6,9,-1,189,205,73,60,24,168,98,231,555,60,272,122,141,35,130,2,249,77,undefined,13,28,142,49,35,115,44,20,54,68,27,162,53,131,40,57,17,39,54,45,-1,70,34,115,6,-1
29/05/2019,0,50,37,190,200,89,142,11,16,14,6,1,21,-1,59,78,58,9,3,80,36,144,266,38,152,49,116,15,81,21,132,37,undefined,8,10,63,10,6,63,28,25,25,24,12,83,18,96,20,64,14,45,33,30,-1,30,16,63,6,-1
29/05/2019,1,35,26,78,57,40,51,4,-1,3,5,1,9,-1,17,31,4,17,7,56,24,77,145,10,31,33,113,8,21,-1,89,11,undefined,4,5,42,11,7,25,7,5,18,20,7,43,7,49,6,38,9,18,27,30,-1,12,4,25,2,-1
29/05/2019,2,25,17,61,37,46,21,-1,3,2,-1,-1,1,-1,7,14,16,13,4,22,13,60,85,10,29,20,66,3,18,1,61,9,undefined,3,-1,6,3,1,29,6,1,3,2,1,19,2,25,3,40,2,10,18,14,-1,8,-1,29,3,-1
29/05/2019,3,9,17,53,24,38,24,2,1,1,1,1,8,-1,14,24,13,3,6,34,18,54,68,14,36,20,43,4,35,-1,46,4,undefined,8,5,12,8,2,4,2,6,3,2,-1,19,3,20,6,12,-1,3,17,6,-1,3,3,4,1,-1
29/05/2019,4,9,15,40,34,61,48,2,3,3,2,-1,1,-1,40,15,17,2,5,21,11,35,48,7,52,42,37,4,42,3,37,21,undefined,7,8,16,7,10,25,7,6,3,3,4,38,4,37,11,15,12,6,3,7,-1,4,4,25,-1,-1
29/05/2019,5,17,25,55,85,113,255,34,50,105,32,2,15,-1,103,22,95,86,30,18,10,37,209,43,324,64,50,10,113,10,22,18,undefined,28,34,115,29,9,100,21,17,11,10,9,34,6,66,10,33,2,8,12,12,-1,22,44,100,-1,-1
29/05/2019,6,103,77,147,187,398,1045,105,112,485,112,6,53,-1,288,93,216,249,199,63,33,83,731,233,1062,301,120,29,378,38,78,85,undefined,104,54,621,68,12,379,113,108,54,31,23,145,26,177,58,49,35,74,57,21,-1,76,287,379,1,-1
29/05/2019,7,422,245,299,526,1081,2062,320,280,2262,353,36,166,-1,699,292,490,808,802,129,102,220,1464,729,2518,602,216,96,1026,141,160,79,undefined,244,122,846,264,47,1333,437,275,153,146,64,476,81,531,116,46,78,138,206,121,-1,146,1295,1333,61,-1
29/05/2019,8,985,603,701,986,1970,4188,532,463,4283,691,61,303,-1,1270,714,990,1963,1693,241,162,344,2711,1525,4607,875,626,178,1920,223,353,181,undefined,568,286,1615,760,108,2463,751,816,479,535,172,1052,208,1045,244,82,169,191,684,316,-1,505,2587,2463,342,-1
29/05/2019,9,963,581,670,1077,1448,2312,260,273,2733,487,30,191,-1,657,704,971,1402,1037,197,193,353,2028,914,2888,441,584,143,1639,227,278,167,undefined,475,189,955,554,105,1601,654,655,573,684,212,896,290,873,276,117,202,157,548,400,-1,445,1596,1601,346,-1
29/05/2019,10,1271,915,787,1437,1128,1368,138,140,900,288,68,234,-1,369,687,1022,716,453,348,277,477,1669,484,1499,321,603,121,1259,228,356,219,undefined,249,174,709,480,144,967,456,666,535,482,162,809,252,841,276,127,235,193,411,257,-1,326,694,967,457,-1
29/05/2019,11,1989,1281,1170,1844,1289,1325,151,166,797,231,19,123,-1,361,925,1254,802,424,588,464,675,2004,542,1622,404,647,152,1482,411,515,193,undefined,225,147,906,459,181,1195,463,616,655,397,181,966,284,1100,248,97,270,155,493,300,-1,456,590,1195,466,-1
29/05/2019,12,3028,2340,1894,2632,1883,1895,174,445,1483,426,75,280,-1,534,1494,1976,1376,582,1048,875,1370,2796,928,2444,635,1025,192,2047,293,975,392,undefined,325,228,1654,881,307,1744,1067,970,801,342,210,1781,378,1690,313,184,430,299,907,275,-1,770,1265,1744,684,-1
29/05/2019,13,3187,2582,2110,2883,1731,1990,176,391,1414,404,116,300,-1,526,1560,2015,1360,596,1062,703,1300,3182,1044,2415,719,988,204,1584,304,955,345,undefined,404,271,1523,929,293,1629,1154,988,838,510,213,1961,441,1834,342,187,378,303,997,390,-1,845,1126,1629,543,-1
29/05/2019,14,2612,1906,1901,2589,1942,1663,151,218,983,287,40,150,-1,482,1547,1558,916,536,905,437,973,2608,547,2050,749,808,152,1879,318,648,266,undefined,270,167,1015,612,191,1246,592,578,741,373,208,1542,272,1404,272,151,348,233,752,329,-1,598,586,1246,732,-1
29/05/2019,15,2222,1708,1466,2250,1220,1943,64,170,1242,376,6,45,-1,429,1154,1322,631,588,637,365,789,2479,510,2664,549,432,144,1214,117,675,244,undefined,213,100,788,522,132,1130,361,643,616,395,154,1135,208,1113,199,93,260,177,593,265,-1,522,751,1130,202,-1
29/05/2019,16,2337,1544,1670,2166,2128,2888,181,323,3296,588,19,156,-1,843,1492,1174,762,1094,721,463,864,3038,837,3746,877,558,171,1964,176,588,220,undefined,426,169,1177,511,115,1873,480,542,741,670,219,1474,268,1449,238,83,292,164,683,415,-1,534,2270,1873,302,-1
29/05/2019,17,2915,1640,2106,2585,2885,4679,387,521,4109,878,45,223,-1,1495,1876,1265,1293,1730,1024,587,1063,4282,1252,5153,1087,763,219,2791,321,916,336,undefined,615,255,2006,783,221,2659,666,672,985,936,309,1576,371,1803,349,122,450,217,842,612,-1,792,3450,2659,101,-1
29/05/2019,18,2134,1112,1974,2037,2102,2430,259,313,1593,377,16,147,-1,775,1618,835,650,784,1127,574,1118,3122,593,2733,668,720,225,2526,190,941,321,undefined,288,161,1352,428,162,1311,323,542,617,690,268,1259,321,1377,413,127,466,155,581,416,-1,574,1238,1311,38,-1
29/05/2019,19,1238,549,1924,1276,970,1334,106,132,554,167,11,115,-1,372,1191,411,252,261,1022,770,926,2212,288,1413,253,603,144,1312,144,844,276,undefined,125,112,812,218,165,684,152,240,409,507,170,1077,186,973,261,84,312,135,459,251,-1,365,447,684,35,-1
29/05/2019,20,590,321,1737,984,670,883,29,78,281,79,11,93,-1,244,943,293,159,149,753,625,792,1768,180,951,167,502,101,507,46,617,370,undefined,60,53,497,218,140,443,87,213,230,241,102,764,162,627,183,93,255,136,363,161,-1,324,203,443,25,-1
29/05/2019,21,381,199,1024,689,889,753,18,41,107,26,4,45,-1,208,649,214,131,73,600,371,530,1304,158,766,157,337,83,1318,22,468,275,undefined,50,34,418,138,75,356,98,115,201,197,77,578,114,452,111,58,210,96,226,182,-1,189,108,356,8,-1
29/05/2019,22,253,140,859,451,741,517,27,39,101,44,10,40,-1,198,374,165,80,64,423,366,447,985,85,534,135,237,68,736,45,410,125,undefined,77,59,278,84,36,252,47,301,133,163,69,403,75,303,72,60,140,46,155,91,-1,111,77,252,15,-1
29/05/2019,23,121,75,395,221,295,425,15,21,53,15,5,35,-1,158,171,78,49,30,213,140,309,663,45,263,83,209,33,164,18,244,59,undefined,28,38,165,49,27,167,39,40,86,61,19,146,55,143,39,58,22,41,71,38,-1,63,28,167,9,-1
30/05/2019,0,59,34,214,148,110,102,3,14,14,6,-1,2,-1,36,73,25,19,2,64,50,131,161,21,101,24,115,18,56,9,111,44,undefined,6,9,101,14,12,53,8,18,67,45,40,48,13,59,20,76,34,31,29,31,-1,24,12,53,2,-1
30/05/2019,1,28,21,100,51,39,36,4,3,4,4,-1,11,-1,12,51,18,11,3,43,34,109,110,14,26,13,78,4,23,6,111,17,undefined,4,1,30,6,6,35,9,9,38,28,21,50,4,70,8,27,12,6,25,23,-1,19,7,35,2,-1
30/05/2019,2,28,9,61,20,48,30,9,2,2,5,-1,1,-1,6,22,9,4,6,30,21,75,117,10,27,24,48,2,19,-1,54,7,undefined,4,-1,10,8,3,47,2,10,17,9,11,21,2,57,8,21,20,3,20,12,-1,4,6,47,2,-1
30/05/2019,3,10,11,73,18,65,18,2,-1,4,3,-1,-1,-1,5,13,5,9,-1,20,15,44,73,11,21,27,40,2,29,2,33,5,undefined,5,2,13,5,11,15,-1,7,9,7,3,16,1,20,4,13,2,7,7,7,-1,4,2,15,1,-1
30/05/2019,4,3,14,33,38,67,65,3,4,7,-1,-1,1,-1,30,7,19,11,-1,12,29,85,62,4,23,23,33,4,62,1,27,20,undefined,16,4,19,2,2,13,8,16,6,1,1,38,3,52,9,9,16,5,4,10,-1,5,5,13,1,-1
30/05/2019,5,42,18,56,75,93,236,23,39,101,21,1,12,-1,90,38,104,100,41,23,15,71,190,45,349,59,103,9,87,5,32,23,undefined,23,35,87,34,17,114,20,30,15,11,12,29,7,68,18,32,6,14,13,10,-1,15,83,114,2,-1
30/05/2019,6,140,74,169,214,398,1001,95,102,531,90,8,44,-1,235,96,190,232,170,54,32,119,745,212,1149,291,124,42,384,62,89,57,undefined,89,48,595,97,9,359,109,115,45,32,25,141,45,192,56,36,25,40,45,29,-1,57,490,359,5,-1
30/05/2019,7,398,240,332,502,995,2150,278,268,2397,331,14,139,-1,637,305,410,867,778,108,99,190,1486,713,2507,559,464,82,915,145,204,90,undefined,273,204,925,226,47,1293,291,282,155,179,53,450,78,525,174,74,77,110,198,98,-1,148,1726,1293,74,-1
30/05/2019,8,985,539,715,1028,2209,4273,515,474,4392,640,35,295,-1,1321,776,945,2027,1810,311,169,370,2834,1503,4467,1007,1258,215,2197,361,420,148,undefined,629,300,1868,724,106,2361,758,798,465,543,188,989,254,1107,333,136,140,176,679,326,-1,445,3984,2361,473,-1
30/05/2019,9,962,657,640,1089,1289,2168,343,300,2648,536,28,180,-1,672,700,909,1438,942,189,191,394,2003,905,3122,528,1636,231,1222,203,303,154,undefined,455,213,1016,574,128,1703,765,654,537,627,214,814,275,933,366,138,193,123,523,311,-1,416,2476,1703,310,-1
30/05/2019,10,1281,923,771,1317,999,1206,118,142,917,280,11,102,-1,316,735,1040,809,501,328,175,465,1681,502,1693,376,1326,170,952,157,361,149,undefined,221,146,763,458,108,1044,544,624,607,655,237,778,234,922,405,158,232,152,404,308,-1,332,834,1044,410,-1
30/05/2019,11,1852,1299,1223,1836,1246,1223,162,186,778,283,10,184,-1,461,1007,1318,770,417,504,393,586,2042,547,1637,405,1630,221,1108,214,477,265,undefined,201,157,919,493,165,1105,501,484,625,668,196,1166,270,1139,484,299,239,197,496,305,-1,458,628,1105,506,-1
30/05/2019,12,3171,2371,1919,2705,1705,1822,310,525,1639,524,45,293,-1,624,1418,2157,1378,570,1060,681,1335,2924,954,2499,719,2367,318,1813,326,882,330,undefined,350,270,1614,966,211,1661,1202,878,945,795,259,1973,387,1648,575,368,374,292,898,402,-1,690,1481,1661,618,-1
30/05/2019,13,3541,2664,2158,2988,1569,2027,239,410,1347,451,41,224,-1,533,1614,2154,1426,525,1130,693,1290,3262,945,2379,713,2443,238,1445,400,940,347,undefined,348,278,1557,851,242,1681,1165,822,921,849,291,1965,457,2072,543,398,368,254,998,420,-1,912,1028,1681,611,-1
30/05/2019,14,2886,2233,1984,2809,1777,1632,152,253,926,349,28,169,-1,492,1587,1633,928,491,987,502,1042,2615,692,2041,779,1816,236,1517,370,680,263,undefined,257,226,1005,663,246,1167,636,587,704,768,262,1638,336,1523,466,282,452,198,811,410,-1,647,629,1167,612,-1
30/05/2019,15,2836,2125,2022,2733,1773,1940,124,211,1456,365,48,197,-1,665,1653,1398,785,505,891,507,1003,2845,546,2653,899,1633,174,1452,293,712,230,undefined,258,202,1054,542,208,1444,497,509,751,767,261,1676,278,1708,368,195,338,179,730,429,-1,585,738,1444,506,-1
30/05/2019,16,2992,2084,2169,2707,2117,2997,229,376,3159,653,39,205,-1,958,1814,1283,846,1173,906,529,1002,3646,779,3962,1008,673,204,1914,339,779,257,undefined,425,248,1425,618,128,1977,608,454,760,891,231,1661,339,1884,310,134,366,195,798,481,-1,592,1651,1977,405,-1
30/05/2019,17,3568,2164,2601,3316,3129,4723,475,598,4409,798,85,392,-1,1722,2315,1565,1357,1808,1111,646,1231,4429,1249,5104,1385,765,217,2681,442,965,288,undefined,639,335,2307,871,225,2563,696,695,837,962,376,2190,346,2202,295,139,469,242,904,629,-1,800,2181,2563,142,-1
30/05/2019,18,2987,1601,2679,2583,2280,2616,320,306,1930,400,57,282,-1,967,1902,1381,822,987,1328,809,1228,3477,742,2984,954,692,182,2166,266,1051,332,undefined,343,250,1604,498,199,1541,430,524,650,823,298,1508,321,1786,267,136,560,194,659,489,-1,725,994,1541,58,-1
30/05/2019,19,2033,936,2061,1735,1122,1480,112,131,614,195,43,174,-1,412,1424,485,362,294,1267,712,980,2484,286,1514,472,577,142,984,141,872,406,undefined,158,116,1063,313,157,747,240,250,437,551,187,1150,198,1122,196,156,422,136,573,305,-1,428,466,747,39,-1
30/05/2019,20,1329,710,1854,1959,887,1078,75,85,286,105,31,152,-1,367,1273,367,287,183,1137,660,825,1977,198,948,341,445,152,444,173,865,360,undefined,90,75,854,212,150,582,92,191,238,283,108,1049,162,994,185,103,403,105,451,203,-1,377,222,582,27,-1
30/05/2019,21,765,290,1705,1461,1094,1001,25,51,131,79,34,127,-1,363,958,312,178,105,753,445,671,1752,202,835,234,403,75,818,80,677,300,undefined,73,86,641,211,103,410,123,124,211,289,107,966,128,743,118,137,285,113,300,169,-1,242,166,410,12,-1
30/05/2019,22,318,175,1031,712,788,659,30,59,112,36,3,32,-1,226,468,152,152,104,550,471,506,1296,135,678,174,243,78,671,51,518,165,undefined,89,73,389,167,58,317,128,327,116,119,49,604,79,390,92,92,203,60,203,119,-1,135,102,317,10,-1
30/05/2019,23,137,81,534,787,279,445,6,11,50,19,3,39,-1,175,220,118,47,49,304,162,342,739,50,324,87,187,32,148,20,312,98,undefined,17,27,185,89,14,196,46,35,64,53,22,194,55,210,40,64,40,22,116,60,-1,76,20,196,6,-1
31/05/2019,0,99,67,339,446,146,148,7,22,15,22,8,20,-1,77,107,47,35,18,167,121,270,282,42,155,44,155,16,83,14,215,33,undefined,9,5,88,51,14,122,25,21,34,30,11,123,20,154,22,80,14,29,85,52,-1,34,24,122,2,-1
31/05/2019,1,56,25,145,108,69,51,4,7,4,5,2,7,-1,20,48,48,10,4,80,70,199,185,28,90,36,110,17,21,16,124,21,undefined,-1,9,38,22,18,72,5,14,18,9,15,69,1,109,23,61,20,15,31,28,-1,29,13,72,2,-1
31/05/2019,2,35,19,137,55,67,50,2,6,8,2,2,2,-1,26,32,12,17,9,68,52,129,124,12,34,25,77,11,17,5,86,16,undefined,2,2,22,10,5,43,3,8,11,4,-1,39,5,63,13,38,8,17,31,11,-1,8,11,43,-1,-1
31/05/2019,3,23,23,89,36,47,37,1,-1,9,1,-1,-1,-1,8,29,6,5,1,38,43,148,199,24,29,7,43,2,45,4,90,6,undefined,3,14,24,17,1,22,9,8,7,7,6,20,1,74,6,15,2,13,12,14,-1,12,10,22,2,-1
31/05/2019,4,19,16,69,58,65,75,4,3,10,2,-1,2,-1,50,28,19,6,9,22,25,54,155,12,39,24,26,3,45,9,51,20,undefined,6,7,24,13,-1,20,5,6,9,3,3,31,5,53,7,5,3,16,11,4,-1,10,12,20,1,-1
31/05/2019,5,28,22,71,84,116,244,24,42,99,22,4,13,-1,99,40,27,91,34,26,27,69,202,47,382,89,91,15,86,15,37,21,undefined,20,36,112,25,15,113,18,48,20,17,14,47,16,108,23,41,13,10,21,8,-1,11,62,113,1,-1
31/05/2019,6,114,81,162,223,372,881,72,88,532,75,3,45,-1,235,85,298,271,155,39,25,91,615,209,1130,203,137,28,297,53,49,58,undefined,90,47,683,73,12,385,98,94,56,28,25,141,20,170,57,30,31,28,37,18,-1,59,371,385,3,-1
31/05/2019,7,422,279,338,510,931,2002,244,284,2222,329,21,123,-1,569,277,490,911,742,70,108,142,1568,742,2461,576,258,87,829,151,182,60,undefined,211,112,988,250,50,1165,296,267,151,131,47,345,71,465,137,79,59,135,184,85,-1,123,1368,1165,44,-1
31/05/2019,8,939,639,643,1059,1767,3888,411,455,4207,560,32,195,-1,1175,662,891,2064,1700,215,139,342,2830,1559,4485,964,596,180,1552,197,383,160,undefined,543,200,1859,569,112,2114,776,741,398,383,140,807,273,938,261,102,173,175,560,264,-1,386,2652,2114,260,-1
31/05/2019,9,1071,834,688,1249,1360,2351,243,257,2685,441,7,126,-1,671,797,880,1429,887,215,169,362,2128,877,3071,723,658,168,1231,140,267,157,undefined,413,114,1028,523,86,1560,665,553,511,492,179,752,316,815,291,133,212,152,452,353,-1,363,1874,1560,237,-1
31/05/2019,10,1413,1086,905,1562,1250,1227,139,166,977,267,12,78,-1,343,721,1060,820,461,341,247,512,1736,559,1781,611,779,184,1045,145,371,199,undefined,267,199,859,490,136,1100,503,549,486,596,175,845,213,972,407,200,269,162,420,282,-1,452,973,1100,420,-1
31/05/2019,11,1906,1543,1307,1970,1356,1346,121,190,820,238,4,77,-1,513,970,1317,651,393,643,356,599,2043,542,1691,547,1370,177,1221,179,562,260,undefined,220,132,918,418,191,1115,497,596,545,541,192,1044,317,1109,376,268,358,205,507,294,-1,490,754,1115,326,-1
31/05/2019,12,3085,2437,1953,2841,1655,1969,226,490,1660,505,29,195,-1,541,1562,1913,1227,448,1121,808,1387,2763,964,2626,896,1569,273,1556,296,993,274,undefined,304,190,1784,1132,233,1709,1188,934,759,639,224,1694,362,1689,585,423,496,318,816,387,-1,731,1632,1709,469,-1
31/05/2019,13,3398,2732,2062,3106,1784,2055,227,442,1504,443,44,291,-1,572,1694,2124,1298,558,1330,850,1386,3041,1048,2625,1014,1570,255,1431,279,1120,651,undefined,328,273,1778,1174,284,1822,1298,948,906,877,289,2190,449,2211,676,481,466,239,984,432,-1,866,1587,1822,526,-1
31/05/2019,14,3023,2122,2094,2719,1777,2002,153,306,1096,297,32,185,-1,606,1709,1654,766,483,1143,548,1075,2858,679,2296,994,1186,231,1516,367,714,321,undefined,232,196,1306,618,201,1351,638,514,748,717,243,1826,385,1829,507,356,400,246,836,400,-1,634,1049,1351,576,-1
31/05/2019,15,3020,2219,2014,2764,1848,2428,156,269,1452,365,31,157,-1,808,1632,1515,663,593,953,491,896,3131,595,2827,1263,1140,253,1393,346,756,268,undefined,242,184,1481,548,228,1393,400,552,702,704,287,1754,332,1849,460,252,470,234,761,406,-1,598,1280,1393,397,-1
31/05/2019,16,3038,2257,1964,2913,2057,3122,189,453,2951,642,14,147,-1,969,1748,1348,796,1089,878,497,1086,3559,865,4285,1222,817,198,1617,237,970,301,undefined,444,184,1760,666,179,1986,531,558,597,525,208,1683,244,1697,408,172,397,198,743,311,-1,657,1668,1986,251,-1
31/05/2019,17,3811,2271,2894,3563,3132,4510,421,593,3556,687,32,223,-1,1431,2177,1582,1139,1524,1384,733,1404,4208,1105,4879,1283,834,226,2377,304,1373,403,undefined,540,262,2550,868,274,2678,646,775,744,719,289,2078,346,2244,386,126,599,191,955,575,-1,822,2915,2678,63,-1
31/05/2019,18,3424,1724,3165,2879,2656,2850,340,397,1442,413,28,374,-1,901,2100,1126,715,662,1764,987,1434,3624,642,3132,1126,681,233,2167,252,1330,452,undefined,283,180,2012,720,212,2114,349,573,427,525,201,1638,247,1706,316,108,677,158,789,372,-1,680,3410,2114,21,-1
31/05/2019,19,2408,1294,2607,2150,1869,1753,412,232,752,255,19,454,-1,485,1785,712,348,327,1809,1207,1380,2651,381,2106,864,648,171,1865,203,1277,529,undefined,196,168,1493,419,279,1523,182,367,264,350,191,1460,174,1324,256,125,617,166,726,249,-1,489,5942,1523,26,-1
31/05/2019,20,1884,907,2359,1793,1271,1325,201,146,247,91,20,147,-1,536,1650,527,260,158,1561,1106,1174,2287,287,1113,601,580,152,762,147,1156,515,undefined,87,118,1224,283,219,670,99,204,212,222,111,1372,74,1150,228,120,528,102,696,190,-1,427,663,670,40,-1
31/05/2019,21,1309,545,2478,1690,2292,1457,262,88,223,98,18,141,-1,472,1324,392,220,126,1353,862,1045,2203,233,1106,813,534,136,1743,167,1133,584,undefined,115,143,1193,385,225,601,102,205,201,206,79,1344,104,1072,197,129,459,120,634,229,-1,340,760,601,38,-1
31/05/2019,22,615,411,2080,1117,1313,1227,83,154,209,185,32,440,-1,524,988,316,233,147,1141,990,957,1829,316,1590,413,472,96,706,137,1108,488,undefined,142,141,1002,399,172,1615,128,401,120,115,57,1092,69,702,136,129,338,105,555,131,-1,314,8630,1615,22,-1
31/05/2019,23,503,222,1406,1067,947,980,615,51,72,71,14,100,-1,432,545,244,131,97,723,473,770,1332,142,680,261,345,56,377,95,768,277,undefined,103,147,795,346,55,765,73,93,92,74,59,708,47,561,94,101,156,66,343,103,-1,151,1102,765,19,-1


==> Figures/Australia/big/May_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New
01/05/2020,0,9,11,51,20,23,18,3,-1,7,-1,3,10,-1,6,-1,4,13,3,15,-1,18,43,13,30,-1,63,6,22,-1,12,22,undefined,-1,-1,16,4,15,undefined,1,5,6,4,5,4,96,1,27,9,56,2,6,8,3,-1,2,5,9,-1,-1,13,-1,28,15,5,2,14
01/05/2020,1,2,7,83,17,15,26,4,1,3,-1,1,5,-1,2,-1,3,2,1,8,6,13,13,9,22,-1,63,5,7,2,3,9,undefined,-1,-1,16,1,3,undefined,1,-1,3,4,2,4,26,-1,24,-1,59,-1,6,3,4,-1,1,3,17,-1,-1,14,-1,17,10,-1,1,10
01/05/2020,2,2,5,43,17,16,10,5,-1,3,3,-1,4,-1,2,-1,8,4,3,1,2,8,23,5,26,-1,43,2,13,1,3,-1,undefined,-1,1,-1,1,-1,undefined,-1,-1,-1,-1,1,-1,25,1,17,3,54,-1,2,2,4,-1,1,-1,9,-1,-1,6,-1,17,2,-1,1,7
01/05/2020,3,5,13,23,9,29,4,9,-1,2,1,8,1,-1,-1,-1,6,3,3,6,3,11,8,10,14,-1,38,2,37,-1,4,6,undefined,-1,-1,2,10,1,undefined,-1,3,4,2,2,3,6,-1,11,8,65,2,3,1,6,-1,2,1,2,-1,-1,7,-1,17,1,-1,-1,6
01/05/2020,4,4,11,32,16,57,12,2,1,3,3,-1,-1,-1,2,-1,5,1,1,-1,2,2,26,7,16,-1,25,4,61,3,9,10,undefined,-1,1,5,3,5,undefined,5,1,3,2,-1,14,16,-1,9,6,18,4,2,-1,2,-1,-1,1,6,-1,-1,2,-1,14,12,2,3,4
01/05/2020,5,12,7,35,53,67,104,19,6,45,2,-1,6,-1,24,-1,30,47,14,5,9,27,81,27,133,-1,48,6,58,12,15,12,undefined,-1,16,80,9,11,undefined,3,15,10,4,4,34,126,7,37,14,23,10,57,5,4,-1,12,9,58,-1,-1,16,-1,16,34,13,13,11
01/05/2020,6,47,22,64,74,121,222,44,40,175,30,3,11,-1,63,-1,45,82,35,3,7,34,188,67,350,-1,88,18,84,22,23,45,undefined,-1,36,194,21,6,undefined,41,32,33,6,6,33,225,33,82,16,32,10,58,11,19,-1,74,36,115,1,-1,34,-1,40,24,39,34,21
01/05/2020,7,56,39,62,124,104,222,103,94,162,39,4,47,-1,76,-1,91,112,64,16,16,35,336,94,390,-1,126,37,103,40,33,23,undefined,-1,45,196,47,26,undefined,42,51,34,12,7,109,234,15,89,50,51,24,51,36,17,-1,90,74,200,7,-1,32,-1,24,64,73,50,40
01/05/2020,8,139,113,112,185,155,294,110,67,231,43,6,50,-1,82,-1,173,162,113,27,31,71,561,135,530,-1,151,68,107,28,64,47,undefined,-1,31,219,78,40,undefined,58,128,33,14,14,158,307,32,159,57,60,65,43,64,25,-1,104,105,294,6,-1,66,-1,35,73,57,121,77
01/05/2020,9,243,151,131,291,84,242,29,44,101,49,5,24,-1,62,-1,288,154,97,51,24,81,488,78,433,-1,192,58,92,19,98,56,undefined,-1,33,118,89,38,undefined,48,115,21,8,8,102,330,38,224,90,66,93,59,29,22,-1,88,38,169,5,-1,64,-1,41,114,42,51,93
01/05/2020,10,263,199,186,346,135,212,42,71,89,45,2,44,-1,65,-1,278,140,74,56,48,159,537,74,315,-1,332,73,98,30,121,79,undefined,-1,26,129,74,45,undefined,63,85,31,21,14,160,377,39,228,95,111,96,80,75,36,-1,93,49,170,24,-1,80,-1,52,134,50,66,149
01/05/2020,11,311,258,260,440,163,246,51,64,82,53,9,62,-1,72,-1,236,147,81,93,72,220,539,67,335,-1,412,97,128,37,118,81,undefined,-1,33,206,107,94,undefined,61,88,35,17,22,217,412,30,303,132,169,101,111,103,35,-1,123,58,173,35,-1,94,85,59,198,44,95,260
01/05/2020,12,413,433,308,530,233,318,63,116,112,37,17,109,-1,88,-1,421,212,110,173,80,261,749,122,392,-1,513,85,158,49,150,117,undefined,-1,69,258,128,72,undefined,144,105,32,17,19,268,461,38,380,138,217,176,146,136,40,-1,135,76,176,52,-1,170,472,86,263,57,150,358
01/05/2020,13,490,407,375,593,225,377,62,112,106,34,17,84,-1,92,-1,389,196,111,145,92,265,833,125,422,-1,483,96,142,53,201,110,undefined,-1,77,328,135,93,undefined,110,128,43,21,18,341,539,40,415,133,214,104,121,132,37,-1,121,60,266,66,-1,153,519,121,273,54,146,348
01/05/2020,14,542,416,371,564,232,391,66,86,141,24,19,95,-1,122,-1,328,127,116,176,98,258,875,112,474,-1,415,71,142,52,178,89,undefined,-1,50,296,112,84,undefined,100,68,28,18,19,252,543,23,450,148,160,114,151,131,56,-1,139,52,241,51,-1,165,727,80,229,45,154,431
01/05/2020,15,612,458,425,579,280,440,71,117,177,48,32,102,-1,102,-1,321,85,91,188,127,290,987,111,480,-1,342,85,189,53,179,86,undefined,-1,36,354,93,81,undefined,65,101,40,24,29,291,571,39,596,144,117,110,119,163,34,-1,185,51,267,71,-1,178,749,104,270,54,110,467
01/05/2020,16,543,371,432,513,264,470,109,156,287,56,28,105,-1,110,-1,263,115,97,219,72,289,1182,119,529,-1,270,75,194,90,164,141,undefined,-1,28,425,97,57,undefined,35,70,31,14,20,316,559,44,519,96,87,97,96,139,43,-1,137,70,349,81,-1,162,712,112,207,86,192,561
01/05/2020,17,439,320,459,494,289,488,124,194,199,53,71,225,-1,172,-1,177,127,100,220,82,272,1204,138,576,-1,246,84,195,91,154,134,undefined,-1,65,441,65,71,undefined,32,91,56,36,36,287,468,45,493,114,66,107,88,128,52,-1,156,80,320,30,-1,185,811,155,175,80,209,549
01/05/2020,18,271,151,443,322,209,320,76,132,88,48,40,168,-1,134,-1,97,47,46,175,47,256,796,96,386,-1,201,51,182,58,194,99,undefined,-1,28,312,66,69,undefined,27,69,41,31,29,172,352,33,324,57,84,115,73,102,30,-1,127,59,164,-1,-1,134,616,151,131,42,121,385
01/05/2020,19,188,75,257,187,133,208,67,64,40,42,38,94,-1,62,-1,62,41,20,117,40,209,530,46,250,-1,161,42,91,49,111,93,undefined,-1,16,153,35,16,undefined,17,44,22,16,6,144,230,23,172,68,61,88,54,56,23,-1,55,24,124,-1,-1,76,399,99,93,18,81,190
01/05/2020,20,69,54,168,129,115,172,24,15,24,23,13,33,-1,25,-1,32,18,14,65,31,105,464,42,169,-1,118,37,78,12,117,100,undefined,-1,5,90,22,12,undefined,4,18,13,8,8,56,154,15,101,41,62,54,40,30,39,-1,51,19,80,1,-1,46,267,111,55,9,35,99
01/05/2020,21,45,25,150,68,74,123,11,16,36,18,7,28,-1,32,-1,16,34,11,67,19,50,341,33,157,-1,79,18,47,5,55,67,undefined,-1,10,76,16,15,undefined,5,10,9,8,9,40,116,13,71,21,25,39,20,30,23,-1,29,22,60,-1,-1,34,258,70,38,18,23,65
01/05/2020,22,36,25,110,51,53,63,8,11,39,6,12,46,-1,19,-1,12,25,21,38,17,44,149,14,126,-1,74,11,41,9,26,52,undefined,-1,7,44,10,7,undefined,3,16,7,1,2,24,84,5,45,32,30,24,16,11,8,-1,25,15,69,-1,-1,34,173,45,20,5,18,54
01/05/2020,23,17,14,83,46,35,30,3,14,10,5,4,23,-1,8,-1,10,18,5,10,13,11,57,33,69,-1,56,17,20,4,25,36,undefined,-1,3,36,6,-1,undefined,4,4,10,4,5,20,83,3,36,15,59,2,11,15,5,-1,18,11,40,-1,-1,13,104,23,7,4,10,20
02/05/2020,0,28,15,56,18,20,23,6,8,4,4,1,16,-1,7,-1,2,5,1,6,1,6,43,16,35,-1,50,13,16,4,8,27,undefined,-1,-1,18,2,1,undefined,3,3,6,4,4,19,35,3,30,11,85,6,15,3,11,-1,2,2,20,-1,-1,6,64,27,9,5,13,16
02/05/2020,1,16,5,72,14,15,18,4,1,7,7,7,13,-1,3,-1,5,3,-1,16,8,11,18,8,65,-1,52,1,9,-1,8,18,undefined,-1,4,16,4,-1,undefined,5,2,1,-1,-1,2,28,6,24,3,77,-1,10,2,12,-1,6,-1,16,-1,-1,9,67,15,2,6,2,19
02/05/2020,2,13,9,38,9,26,6,1,-1,7,2,1,15,-1,2,-1,2,4,1,6,1,7,20,13,32,-1,23,4,25,1,10,23,undefined,-1,-1,5,2,7,undefined,1,1,3,-1,-1,3,26,3,18,3,51,2,3,6,1,-1,3,2,15,-1,-1,9,53,11,7,-1,5,17
02/05/2020,3,11,15,23,7,30,10,11,-1,-1,1,2,4,-1,7,-1,2,2,-1,5,2,5,14,5,24,-1,40,3,29,-1,5,2,undefined,-1,-1,4,6,3,undefined,-1,3,3,5,2,3,13,4,9,7,58,1,2,2,-1,-1,1,-1,2,-1,-1,4,27,13,2,2,2,17
02/05/2020,4,12,5,23,16,18,8,3,2,6,2,-1,2,-1,2,-1,11,9,1,2,1,-1,52,14,12,-1,35,3,20,-1,1,9,undefined,-1,3,5,4,7,undefined,-1,2,-1,-1,-1,8,22,-1,13,5,33,8,7,4,-1,-1,1,1,12,1,-1,3,14,9,2,1,5,11
02/05/2020,5,16,6,19,24,47,40,4,6,9,11,-1,2,-1,13,-1,15,17,10,5,2,13,39,23,51,-1,42,5,30,5,14,10,undefined,-1,19,26,5,4,undefined,6,7,1,-1,1,21,67,1,21,7,35,1,7,-1,2,-1,6,4,24,-1,-1,6,39,11,20,-1,7,8
02/05/2020,6,29,31,23,43,53,85,15,10,38,6,1,4,-1,27,-1,9,58,5,8,13,20,63,17,108,-1,93,21,55,9,16,20,undefined,-1,20,97,15,1,undefined,34,18,11,2,3,26,134,1,62,68,53,9,42,5,6,-1,15,4,30,-1,-1,16,49,32,16,5,32,9
02/05/2020,7,37,13,64,47,53,113,48,53,28,7,11,44,-1,37,-1,87,56,11,12,4,4,130,32,121,-1,100,36,39,37,18,30,undefined,-1,15,125,7,11,undefined,16,18,12,9,7,48,93,7,44,89,57,12,15,17,11,-1,42,13,47,7,-1,16,92,14,17,15,26,23
02/05/2020,8,101,62,70,122,54,113,96,56,33,35,10,53,-1,45,-1,110,49,23,25,19,31,215,50,105,-1,192,81,61,48,29,31,undefined,-1,22,195,18,20,undefined,22,27,20,18,14,52,147,4,146,284,100,56,29,20,6,-1,38,16,57,14,-1,29,148,11,24,28,44,40
02/05/2020,9,161,118,116,176,156,164,161,107,40,32,36,99,-1,89,-1,106,83,53,27,20,73,329,31,90,-1,328,167,108,84,52,35,undefined,-1,38,283,31,50,undefined,12,24,31,22,20,94,238,17,149,580,159,73,70,37,34,-1,45,31,101,19,-1,65,225,15,71,26,65,101
02/05/2020,10,298,266,237,296,223,265,166,117,79,33,31,123,-1,105,-1,206,118,92,85,42,154,528,51,214,-1,515,189,189,107,83,72,undefined,-1,27,364,45,73,undefined,29,68,36,30,15,122,412,28,253,1834,269,120,92,68,15,-1,90,48,126,34,-1,121,347,55,108,36,93,222
02/05/2020,11,465,411,328,444,283,337,233,187,89,25,32,173,-1,125,-1,245,71,83,119,75,208,663,39,250,-1,714,232,188,129,169,89,undefined,-1,43,486,53,93,undefined,25,73,33,24,13,194,479,27,361,1576,328,215,134,118,32,-1,127,58,160,61,-1,141,609,45,168,52,127,317
02/05/2020,12,681,484,431,507,361,383,241,199,82,36,37,181,-1,177,-1,293,84,89,248,88,320,816,54,282,-1,812,232,233,156,175,118,undefined,-1,46,568,45,106,undefined,20,64,46,23,25,246,572,42,421,1809,381,199,135,154,43,-1,135,33,181,71,-1,182,648,69,244,51,171,440
02/05/2020,13,727,569,537,568,305,403,200,194,64,32,46,142,-1,130,-1,330,85,103,250,99,333,894,56,258,-1,818,192,225,157,232,100,undefined,-1,63,555,43,75,undefined,38,94,38,24,24,348,510,36,519,1769,367,194,156,183,36,-1,158,48,194,84,-1,219,744,76,250,63,214,534
02/05/2020,14,852,582,586,654,315,497,200,213,107,20,38,175,-1,171,-1,336,91,74,320,105,336,920,85,330,-1,757,195,216,137,245,106,undefined,-1,43,638,66,73,undefined,32,70,44,41,29,335,535,24,553,1296,312,162,184,207,35,-1,176,39,242,102,-1,207,952,90,256,73,213,689
02/05/2020,15,697,646,543,645,268,418,162,177,50,22,39,134,-1,125,-1,269,55,64,295,105,400,948,76,327,-1,553,153,189,139,224,117,undefined,-1,44,521,39,57,undefined,35,88,19,21,18,318,532,24,549,306,239,180,167,168,37,-1,166,36,191,68,-1,246,917,90,302,35,190,684
02/05/2020,16,593,483,467,523,216,312,96,83,44,11,8,58,-1,82,-1,231,56,29,202,73,325,875,73,320,-1,280,86,147,68,213,106,undefined,-1,25,328,32,80,undefined,10,37,19,21,14,206,426,12,394,161,87,138,97,153,27,-1,148,28,140,25,-1,146,699,67,181,22,124,610
02/05/2020,17,441,270,506,348,190,263,90,99,29,34,19,105,-1,78,-1,160,64,27,251,58,291,784,65,306,-1,197,85,104,65,170,93,undefined,-1,21,268,33,57,undefined,6,50,36,23,28,220,331,16,363,65,82,95,91,110,35,-1,137,30,144,24,-1,171,653,55,155,32,111,547
02/05/2020,18,195,123,315,249,177,218,48,50,35,47,15,78,-1,80,-1,85,28,24,183,57,217,671,51,217,-1,173,44,107,54,175,85,undefined,-1,18,188,21,88,undefined,18,26,28,15,14,158,280,19,253,55,78,89,71,83,25,-1,82,31,114,1,-1,103,549,83,91,18,95,347
02/05/2020,19,111,40,265,127,108,207,21,39,25,21,11,53,-1,29,-1,87,13,6,91,40,124,464,43,168,-1,124,47,71,23,100,108,undefined,-1,10,116,10,29,undefined,14,20,22,11,11,72,142,15,144,39,81,67,46,38,18,-1,50,20,69,-1,-1,60,349,55,60,9,59,131
02/05/2020,20,60,52,164,69,80,137,16,16,10,20,8,38,-1,24,-1,65,9,25,47,40,94,439,22,138,-1,121,25,49,17,87,102,undefined,-1,9,97,19,30,undefined,9,18,17,9,7,47,93,13,67,30,79,39,31,32,28,-1,59,25,67,1,-1,47,259,41,42,16,32,91
02/05/2020,21,41,25,150,66,61,88,7,12,15,14,4,17,-1,9,-1,33,12,3,52,22,59,319,23,107,-1,79,25,31,2,99,89,undefined,-1,6,37,6,9,undefined,9,10,13,11,4,43,105,11,88,36,66,26,15,28,5,-1,44,15,57,-1,-1,43,244,44,36,13,13,53
02/05/2020,22,39,8,90,31,43,54,4,12,12,6,2,23,-1,5,-1,12,8,2,24,14,22,158,22,92,-1,73,22,7,4,28,68,undefined,-1,-1,43,5,4,undefined,7,9,9,8,6,28,87,5,54,20,60,27,13,9,10,-1,18,14,46,-1,-1,29,130,22,25,11,20,56
02/05/2020,23,24,16,75,38,16,23,7,13,5,1,1,20,-1,8,-1,6,13,1,26,13,20,70,23,51,-1,72,6,13,-1,25,30,undefined,-1,11,28,5,6,undefined,3,8,9,1,1,18,59,6,40,13,69,9,22,3,18,-1,10,6,29,-1,-1,22,112,18,20,6,14,18
03/05/2020,0,17,9,62,16,35,8,12,7,9,1,2,11,-1,2,-1,5,4,5,12,6,21,40,16,46,-1,56,8,18,5,26,35,undefined,-1,1,25,-1,5,undefined,-1,2,3,2,2,2,42,4,37,7,81,3,7,10,11,-1,6,4,16,1,-1,12,71,10,11,2,10,30
03/05/2020,1,28,6,50,16,12,20,5,1,9,2,4,9,-1,4,-1,6,4,3,7,4,12,24,8,41,-1,38,4,10,3,9,11,undefined,-1,2,12,-1,1,undefined,16,4,4,2,2,10,54,6,16,2,75,1,13,5,1,-1,3,-1,19,-1,-1,7,39,8,6,5,3,6
03/05/2020,2,12,3,24,11,19,12,-1,1,9,2,-1,6,-1,3,-1,1,4,-1,2,7,5,24,5,30,-1,33,2,18,-1,7,1,undefined,-1,6,3,5,-1,undefined,-1,1,-1,-1,-1,8,28,2,13,4,64,2,3,7,2,-1,2,1,27,-1,-1,5,40,7,6,2,1,14
03/05/2020,3,8,4,32,17,17,13,4,1,7,1,2,8,-1,2,-1,3,5,-1,8,4,10,11,3,8,-1,32,2,18,-1,1,-1,undefined,-1,1,5,1,3,undefined,-1,2,2,1,-1,5,19,1,11,1,72,6,-1,4,8,-1,4,5,17,-1,-1,7,33,7,6,1,3,8
03/05/2020,4,12,3,28,11,12,14,1,1,1,1,-1,1,-1,5,-1,19,4,-1,3,2,3,36,4,19,-1,22,7,11,-1,-1,7,undefined,-1,-1,3,2,9,undefined,1,1,-1,-1,1,6,22,2,6,4,33,7,5,-1,1,-1,2,-1,9,-1,-1,4,26,8,3,-1,2,8
03/05/2020,5,6,6,17,27,46,27,3,5,2,2,1,1,-1,12,-1,27,8,5,4,1,7,66,16,23,-1,26,4,26,3,9,7,undefined,-1,9,11,-1,6,undefined,2,5,3,5,5,23,66,1,20,5,45,10,5,1,1,-1,1,-1,22,-1,-1,8,13,3,5,1,11,16
03/05/2020,6,18,11,28,43,31,42,12,7,14,1,3,7,-1,29,-1,16,21,11,3,3,25,63,9,66,-1,43,9,25,6,20,2,undefined,-1,6,46,13,8,undefined,23,4,1,3,-1,37,98,-1,62,13,25,2,10,3,2,-1,9,2,31,-1,-1,10,31,8,10,8,28,16
03/05/2020,7,14,12,44,35,70,46,54,45,15,3,17,36,-1,21,-1,25,17,12,5,8,17,147,20,63,-1,70,21,53,21,12,7,undefined,-1,9,117,6,1,undefined,11,15,13,15,15,15,80,-1,37,34,44,14,15,18,11,-1,21,10,36,5,-1,17,61,9,11,12,21,22
03/05/2020,8,54,31,55,66,71,149,165,121,27,12,45,95,-1,61,-1,46,38,19,12,12,10,154,22,82,-1,140,28,60,59,20,19,undefined,-1,24,288,14,25,undefined,6,15,14,18,19,48,109,16,59,95,70,29,20,8,2,-1,13,8,35,10,-1,30,125,24,24,31,35,50
03/05/2020,9,148,100,96,136,150,163,223,182,26,8,51,150,-1,102,-1,113,43,25,25,27,43,274,27,114,-1,288,107,99,93,42,44,undefined,-1,39,462,23,29,undefined,8,30,18,16,11,91,165,17,118,168,116,54,55,22,13,-1,42,26,66,21,-1,61,183,33,61,38,59,84
03/05/2020,10,225,188,187,253,203,213,318,268,53,35,66,216,-1,129,-1,133,57,51,75,44,113,447,38,149,-1,426,131,175,168,91,92,undefined,-1,56,619,38,62,undefined,107,60,25,36,28,147,259,20,245,220,234,126,89,67,33,-1,73,24,134,42,-1,101,322,34,82,40,123,180
03/05/2020,11,426,340,300,473,316,281,372,289,60,28,108,324,-1,142,-1,186,107,46,151,46,172,590,41,195,-1,579,173,247,213,128,93,undefined,-1,86,795,54,72,undefined,78,77,51,49,35,230,411,28,315,299,230,170,112,131,28,-1,104,34,142,90,-1,131,505,59,160,71,179,314
03/05/2020,12,583,465,456,577,468,431,401,320,76,50,80,298,-1,210,-1,232,89,51,276,92,280,891,51,215,-1,744,206,314,255,165,142,undefined,-1,57,866,43,81,undefined,75,68,45,34,40,271,534,30,367,287,298,210,142,143,45,-1,145,37,161,75,-1,170,601,73,175,69,225,488
03/05/2020,13,732,539,531,601,413,482,425,310,56,49,95,309,-1,167,-1,259,110,41,277,97,346,950,76,238,-1,792,235,262,294,199,133,undefined,-1,73,1029,45,101,undefined,48,73,52,27,42,355,534,30,416,922,296,154,183,165,41,-1,166,49,189,94,-1,182,729,84,197,62,254,542
03/05/2020,14,781,549,605,617,425,423,452,323,70,31,107,315,-1,199,-1,217,87,53,286,101,347,934,68,213,-1,734,227,276,238,188,118,undefined,-1,72,1022,49,95,undefined,34,71,54,34,33,364,560,28,468,1503,293,200,170,165,59,-1,203,66,210,102,-1,209,883,66,198,85,252,643
03/05/2020,15,731,563,581,587,427,517,366,309,53,38,83,287,-1,209,-1,230,69,58,246,77,338,977,80,253,-1,600,177,252,247,203,148,undefined,-1,78,911,55,99,undefined,119,79,37,17,28,354,632,26,468,539,200,176,185,202,48,-1,150,55,242,97,-1,232,873,61,227,60,262,663
03/05/2020,16,702,392,548,502,329,349,277,301,51,42,97,311,-1,128,-1,130,63,37,242,80,290,847,63,231,-1,312,100,200,179,196,105,undefined,-1,77,725,38,57,undefined,226,50,68,47,41,306,453,40,430,176,125,108,127,147,45,-1,176,56,181,79,-1,215,799,64,167,47,175,698
03/05/2020,17,435,211,445,367,259,306,177,196,46,31,59,289,-1,99,-1,161,69,26,225,70,293,824,60,238,-1,199,72,168,116,149,114,undefined,-1,57,508,28,56,undefined,114,56,66,60,42,232,352,27,298,108,73,110,121,122,44,-1,136,46,159,31,-1,147,627,87,100,55,158,477
03/05/2020,18,171,83,344,202,169,213,80,117,28,46,63,194,-1,62,-1,82,40,25,153,65,214,678,55,237,-1,202,56,120,66,122,99,undefined,-1,30,287,26,40,undefined,25,44,34,19,15,137,200,25,221,74,79,62,61,45,32,-1,113,22,128,-1,-1,144,565,85,85,29,128,233
03/05/2020,19,140,59,287,131,135,138,33,47,27,17,48,152,-1,33,-1,36,18,15,96,48,122,552,48,149,-1,154,26,91,39,110,72,undefined,-1,11,161,19,44,undefined,11,17,21,21,16,110,187,17,139,39,87,48,35,51,23,-1,80,10,91,-1,-1,82,386,48,70,25,66,193
03/05/2020,20,71,34,173,84,111,137,38,43,22,37,45,122,-1,33,-1,32,24,6,53,31,87,417,34,120,-1,130,32,61,36,96,77,undefined,-1,10,122,25,26,undefined,1,19,26,14,10,59,121,23,105,44,103,37,30,26,25,-1,54,12,65,-1,-1,43,277,43,59,17,45,114
03/05/2020,21,36,29,148,73,83,85,31,35,24,8,39,100,-1,23,-1,26,12,1,28,22,41,274,27,88,-1,91,29,42,11,60,63,undefined,-1,8,101,12,14,undefined,5,14,14,17,5,47,128,12,129,30,57,25,28,41,14,-1,40,17,81,-1,-1,39,267,34,34,9,34,83
03/05/2020,22,50,29,130,32,57,77,8,22,11,10,16,57,-1,18,-1,6,9,1,17,14,39,122,30,88,-1,81,22,20,8,34,109,undefined,-1,1,79,13,3,undefined,10,10,17,12,7,24,134,9,71,24,63,14,43,24,16,-1,25,13,38,-1,-1,23,150,15,15,8,28,73
03/05/2020,23,28,13,49,39,40,25,9,15,7,-1,4,16,-1,13,-1,5,8,3,11,17,32,45,38,48,-1,64,12,17,9,36,42,undefined,-1,3,26,8,7,undefined,2,3,12,10,5,15,102,6,26,15,84,10,9,11,4,-1,5,15,28,-1,-1,10,78,13,12,13,13,23
04/05/2020,0,20,5,43,17,26,37,7,6,9,3,3,17,-1,3,-1,21,18,2,8,3,20,19,19,138,-1,58,15,21,5,19,34,undefined,-1,-1,28,2,3,undefined,1,1,11,5,4,19,44,-1,35,9,60,4,8,10,9,-1,9,8,13,-1,-1,6,76,17,15,5,8,12
04/05/2020,1,16,7,41,9,11,34,-1,2,7,3,4,7,-1,4,-1,3,2,7,10,-1,24,26,14,26,-1,39,2,9,3,14,21,undefined,-1,4,6,2,8,undefined,4,-1,1,4,2,3,44,2,21,11,55,3,10,5,6,-1,6,1,5,-1,-1,4,54,7,3,-1,2,4
04/05/2020,2,2,3,72,5,20,4,3,3,3,1,-1,4,-1,2,-1,9,11,3,10,6,10,9,16,26,-1,31,4,23,-1,11,3,undefined,-1,-1,6,4,1,undefined,14,1,4,3,2,2,23,7,14,6,47,1,5,1,6,-1,1,1,14,-1,-1,3,35,9,-1,-1,2,2
04/05/2020,3,5,9,17,9,28,5,3,-1,-1,2,-1,6,-1,1,-1,7,10,1,5,2,6,20,5,14,-1,29,3,38,2,5,7,undefined,-1,1,5,4,9,undefined,1,2,3,1,-1,3,21,3,19,7,36,5,6,2,1,-1,1,1,5,-1,-1,5,22,5,4,2,3,9
04/05/2020,4,5,9,17,7,48,13,2,-1,1,-1,4,11,-1,3,-1,4,7,2,1,4,11,55,6,6,-1,18,2,49,2,10,3,undefined,-1,4,8,-1,6,undefined,1,2,2,-1,2,15,22,2,23,3,28,1,2,3,-1,-1,-1,-1,5,-1,-1,4,19,7,7,1,6,7
04/05/2020,5,8,5,26,45,68,122,15,12,36,7,2,6,-1,30,-1,50,31,5,8,4,32,72,16,126,-1,18,5,46,7,9,25,undefined,-1,40,79,13,7,undefined,13,17,3,-1,-1,29,93,8,19,10,13,7,33,7,3,-1,14,13,51,-1,-1,15,89,10,35,7,15,18
04/05/2020,6,51,18,68,64,93,225,61,42,165,25,10,32,-1,55,-1,81,95,31,9,7,42,160,63,267,-1,66,16,81,34,29,53,undefined,-1,56,212,29,12,undefined,38,47,20,5,3,39,203,11,88,15,46,15,51,9,26,-1,87,26,114,-1,-1,31,152,24,22,57,27,43
04/05/2020,7,104,55,84,151,163,208,125,124,213,51,23,71,-1,81,-1,141,122,49,11,19,42,417,116,404,-1,73,26,129,63,57,25,undefined,-1,58,247,57,15,undefined,55,66,29,20,13,88,290,20,107,28,35,37,41,24,7,-1,118,75,217,8,-1,37,163,27,64,96,62,55
04/05/2020,8,167,127,145,208,219,291,158,128,263,59,33,99,-1,107,-1,203,237,136,45,26,53,622,158,556,-1,121,46,140,90,62,59,undefined,-1,62,92,110,35,undefined,65,157,41,36,33,142,348,30,201,72,47,63,56,62,24,-1,89,99,313,15,-1,74,219,25,85,101,145,95
04/05/2020,9,242,147,156,252,178,249,68,109,118,65,16,59,-1,98,-1,210,152,95,50,31,77,593,97,325,-1,145,43,102,60,49,78,undefined,-1,48,233,114,42,undefined,88,88,37,13,7,152,343,42,231,55,49,88,61,75,41,-1,84,57,181,23,-1,84,230,28,100,49,101,102
04/05/2020,10,277,222,182,352,177,202,45,87,101,33,11,77,-1,66,-1,260,167,89,94,53,116,568,104,349,-1,207,54,113,48,141,72,undefined,-1,25,166,94,71,undefined,77,99,35,24,15,143,448,25,274,93,50,94,51,89,25,-1,103,52,184,26,-1,109,297,35,118,55,73,182
04/05/2020,11,412,338,275,419,214,243,59,106,110,43,13,106,-1,112,-1,268,139,77,111,60,152,731,86,332,-1,217,48,159,51,106,87,undefined,-1,42,266,86,70,undefined,85,108,31,22,12,237,402,38,353,89,76,73,73,125,39,-1,93,71,190,54,-1,170,361,40,149,47,116,258
04/05/2020,12,545,458,396,610,341,342,109,189,135,55,49,191,-1,104,-1,412,251,122,188,92,255,897,151,420,-1,358,60,259,84,98,119,undefined,-1,65,521,140,101,undefined,113,156,54,27,29,368,611,41,460,97,122,125,129,168,63,-1,174,111,256,75,-1,174,541,76,250,73,192,336
04/05/2020,13,621,505,386,621,320,398,157,186,140,54,63,223,-1,139,-1,417,195,119,230,128,312,1009,157,338,-1,325,82,200,110,93,136,undefined,-1,75,613,122,117,undefined,251,147,63,40,40,404,630,69,603,128,99,124,118,173,36,-1,195,128,277,78,-1,194,578,67,284,76,210,414
04/05/2020,14,611,454,446,629,277,433,115,183,154,57,57,164,-1,129,-1,467,169,108,214,105,297,1023,120,467,-1,276,92,166,92,138,132,undefined,-1,54,559,117,82,undefined,73,104,41,34,27,306,578,36,507,122,83,105,110,168,40,-1,224,81,260,107,-1,196,656,58,243,99,172,450
04/05/2020,15,629,467,469,642,310,461,153,176,209,53,51,174,-1,148,-1,350,147,127,232,131,317,1016,102,472,-1,343,107,210,113,188,124,undefined,-1,67,535,109,72,undefined,44,90,44,31,32,374,617,34,623,133,114,123,112,146,40,-1,166,75,305,105,-1,248,777,77,264,69,206,592
04/05/2020,16,599,439,489,606,350,504,202,236,291,56,51,214,-1,169,-1,274,145,104,243,99,313,1132,137,607,-1,264,98,239,101,252,114,undefined,-1,45,596,116,72,undefined,61,77,51,34,37,351,659,37,592,115,100,107,124,164,42,-1,161,103,372,90,-1,244,866,90,189,95,218,594
04/05/2020,17,498,301,524,510,342,582,248,328,294,62,90,278,-1,175,-1,275,179,130,236,78,280,1417,172,745,-1,290,115,243,151,138,117,undefined,-1,69,778,148,72,undefined,51,86,84,69,59,289,572,34,529,153,88,115,119,157,71,-1,203,135,418,38,-1,241,826,81,162,118,219,627
04/05/2020,18,278,182,422,319,280,415,161,195,131,32,79,286,-1,119,-1,105,99,63,178,59,231,879,79,406,-1,217,75,218,116,123,123,undefined,-1,40,499,56,57,undefined,37,61,61,30,31,218,374,40,315,77,73,66,78,94,50,-1,108,65,188,-1,-1,126,658,79,151,75,194,328
04/05/2020,19,153,51,301,180,150,174,72,111,60,22,57,188,-1,55,-1,47,31,22,97,51,161,543,43,197,-1,155,58,87,56,103,74,undefined,-1,16,281,37,48,undefined,25,17,21,15,15,131,219,16,180,58,72,71,38,33,25,-1,85,39,122,-1,-1,74,413,58,106,42,73,226
04/05/2020,20,84,58,194,106,121,155,43,47,28,18,56,171,-1,48,-1,51,41,12,89,27,122,449,35,158,-1,131,36,68,32,60,62,undefined,-1,4,177,31,34,undefined,11,10,26,18,15,63,188,22,143,32,75,42,28,40,21,-1,58,31,83,-1,-1,68,290,26,70,28,45,111
04/05/2020,21,38,24,137,87,91,138,26,40,48,16,20,80,-1,29,-1,32,14,11,44,16,51,282,51,138,-1,86,23,52,15,48,66,undefined,-1,10,103,15,27,undefined,12,15,26,13,9,58,144,15,96,22,55,31,42,19,19,-1,36,8,67,-1,-1,35,261,20,35,24,39,80
04/05/2020,22,35,23,121,61,53,49,10,15,38,19,14,85,-1,27,-1,10,16,12,27,15,36,152,29,121,-1,91,18,51,17,46,39,undefined,-1,4,67,10,11,undefined,6,10,18,10,9,44,107,3,54,19,78,33,72,28,21,-1,25,14,68,-1,-1,34,151,12,29,10,40,79
04/05/2020,23,35,19,80,42,37,53,8,8,19,4,7,32,-1,13,-1,19,7,4,16,7,31,65,20,82,-1,77,17,18,14,31,30,undefined,-1,1,37,5,11,undefined,9,17,12,6,5,34,114,3,43,14,71,6,20,15,13,-1,4,4,39,-1,-1,19,93,16,25,10,31,18
05/05/2020,0,13,9,41,26,27,15,6,4,6,2,1,4,-1,7,-1,5,21,1,13,6,13,29,10,40,-1,39,12,37,4,17,56,undefined,-1,1,37,-1,7,undefined,-1,-1,7,3,4,10,54,11,23,10,72,4,11,2,11,-1,7,-1,30,-1,-1,16,81,17,15,1,7,8
05/05/2020,1,15,9,47,10,10,17,-1,-1,2,4,3,6,-1,-1,-1,8,11,1,14,-1,8,45,14,22,-1,34,7,5,3,7,16,undefined,-1,3,13,-1,1,undefined,4,1,1,2,2,8,41,2,12,8,53,-1,10,3,4,-1,7,-1,12,-1,-1,9,55,9,14,2,4,15
05/05/2020,2,15,15,43,9,14,3,-1,3,2,2,7,7,-1,3,-1,3,3,3,7,3,17,25,15,30,-1,29,-1,16,-1,12,7,undefined,-1,2,7,1,-1,undefined,-1,2,4,4,1,2,24,-1,12,3,40,-1,5,6,3,-1,5,-1,8,-1,-1,2,49,17,10,2,6,2
05/05/2020,3,14,14,25,9,23,8,9,5,2,3,-1,3,-1,1,-1,12,1,3,35,6,2,22,11,13,-1,28,2,32,1,7,8,undefined,-1,-1,7,8,6,undefined,1,3,2,1,2,3,10,1,33,2,35,7,4,-1,-1,-1,4,1,19,-1,-1,8,32,6,12,3,3,-1
05/05/2020,4,11,4,19,16,38,18,11,1,4,1,2,3,-1,4,-1,2,20,4,8,1,18,41,12,40,-1,19,2,56,3,9,2,undefined,-1,1,8,2,-1,undefined,-1,2,2,1,3,9,36,1,9,2,23,1,2,1,-1,-1,4,-1,21,-1,-1,10,22,11,5,2,6,9
05/05/2020,5,6,12,26,39,75,106,14,10,43,3,3,4,-1,18,-1,43,39,6,4,6,27,91,12,134,-1,51,4,56,10,12,21,undefined,-1,23,68,13,7,undefined,5,11,3,-1,1,9,120,7,36,9,24,3,42,1,5,-1,19,14,58,-1,-1,9,69,14,42,7,22,17
05/05/2020,6,71,20,56,82,140,236,67,52,148,21,18,42,-1,73,-1,110,91,28,3,6,30,197,53,218,-1,112,11,85,37,20,57,undefined,-1,41,221,32,13,undefined,51,33,29,10,4,46,277,19,115,20,66,15,58,23,31,-1,80,28,134,-1,-1,39,184,31,37,48,38,22
05/05/2020,7,81,84,94,152,152,244,161,124,224,43,32,95,-1,82,-1,157,174,72,9,10,34,359,116,314,-1,118,64,127,79,39,26,undefined,-1,42,327,57,21,undefined,49,59,30,24,14,99,256,17,130,79,60,32,50,30,21,-1,35,62,254,10,-1,48,186,25,55,99,77,40
05/05/2020,8,152,110,127,259,260,343,173,177,298,65,42,150,-1,165,-1,277,216,136,54,33,84,680,198,537,-1,190,72,204,104,63,54,undefined,-1,70,381,122,48,undefined,70,150,31,22,17,151,478,22,236,95,73,71,43,84,25,-1,143,104,361,25,-1,71,217,26,78,108,146,99
05/05/2020,9,241,172,163,266,192,276,117,141,163,62,33,147,-1,138,-1,233,163,104,52,32,93,509,96,409,-1,327,102,201,72,78,68,undefined,-1,63,336,113,55,undefined,121,101,51,35,19,188,370,28,241,105,133,71,84,70,16,-1,65,72,202,32,-1,111,234,29,111,72,118,134
05/05/2020,10,352,246,244,472,240,271,136,162,106,42,49,165,-1,89,-1,313,197,94,94,38,157,635,87,340,-1,373,119,169,82,132,91,undefined,-1,70,387,123,79,undefined,164,121,45,21,17,200,518,37,289,142,151,105,84,121,45,-1,99,56,189,47,-1,148,338,32,172,90,119,190
05/05/2020,11,460,360,325,484,291,256,167,224,107,40,60,258,-1,101,-1,414,221,99,148,81,209,749,94,327,-1,494,123,257,88,137,138,undefined,-1,64,514,96,103,undefined,122,116,47,23,31,262,492,25,377,182,185,166,80,115,42,-1,87,61,214,85,-1,143,443,51,189,81,174,288
05/05/2020,12,700,562,420,658,341,462,250,278,141,61,76,326,-1,160,-1,339,296,133,194,93,315,1037,181,434,-1,650,147,283,143,141,152,undefined,-1,74,829,150,88,undefined,139,193,65,46,36,405,665,42,560,205,232,178,145,194,71,-1,209,95,252,51,-1,196,626,74,282,123,270,426
05/05/2020,13,773,580,505,746,399,499,268,301,169,62,71,287,-1,169,-1,409,271,125,242,93,361,1082,166,516,-1,705,163,291,169,148,149,undefined,-1,101,777,166,141,undefined,192,162,55,50,52,437,760,35,567,243,228,184,146,190,49,-1,185,113,331,73,-1,210,678,76,353,122,260,458
05/05/2020,14,764,509,539,713,339,552,256,229,161,55,61,230,-1,134,-1,464,207,140,250,110,282,1161,123,471,-1,511,133,261,176,99,134,undefined,-1,79,714,153,99,undefined,143,118,40,37,33,388,709,36,546,218,151,138,144,175,48,-1,173,62,307,89,-1,191,781,84,240,78,244,538
05/05/2020,15,757,536,516,657,374,598,236,253,232,45,58,263,-1,178,-1,370,182,91,263,114,336,1237,141,546,-1,374,89,254,211,113,154,undefined,-1,69,726,85,119,undefined,151,108,57,63,44,410,680,40,644,188,112,137,125,163,81,-1,178,54,305,70,-1,218,861,70,246,81,291,528
05/05/2020,16,781,531,574,620,454,551,338,321,339,56,98,337,-1,185,-1,328,189,111,240,106,342,1297,169,698,-1,275,81,280,226,102,176,undefined,-1,84,809,76,107,undefined,114,99,61,67,48,391,691,36,670,126,85,131,118,177,71,-1,172,6,369,79,-1,224,857,72,235,129,271,588
05/05/2020,17,703,336,574,528,452,733,382,406,293,79,117,454,-1,248,-1,304,191,135,196,77,295,1422,172,728,-1,280,84,359,256,187,131,undefined,-1,80,932,106,98,undefined,62,137,72,63,70,369,689,49,569,124,91,118,131,183,68,-1,189,-1,404,56,-1,211,890,97,174,150,307,628
05/05/2020,18,358,189,471,354,295,415,219,238,122,50,114,368,-1,155,-1,133,81,63,195,53,261,1033,97,425,-1,210,73,268,151,180,127,undefined,-1,64,539,69,71,undefined,36,79,49,48,44,236,474,30,401,96,90,75,76,106,55,-1,134,-1,232,-1,-1,151,730,90,165,94,169,420
05/05/2020,19,162,49,250,203,208,236,66,110,73,26,76,255,-1,73,-1,106,53,20,124,41,170,700,51,231,-1,166,48,122,47,137,100,undefined,-1,31,266,56,46,undefined,10,27,17,17,15,122,252,17,185,50,117,72,55,55,32,-1,76,-1,147,-1,-1,80,440,49,76,31,103,221
05/05/2020,20,78,64,198,103,126,297,51,65,41,20,59,177,-1,44,-1,46,37,17,76,19,97,534,19,178,-1,128,29,79,28,83,71,undefined,-1,14,166,17,34,undefined,15,20,28,22,10,72,185,23,123,41,95,45,30,38,34,-1,52,-1,121,-1,-1,80,323,56,45,19,50,127
05/05/2020,21,53,16,152,88,112,208,38,53,70,27,48,128,-1,41,-1,53,21,6,60,26,71,402,23,169,-1,121,23,78,14,61,69,undefined,-1,6,137,19,18,undefined,3,10,19,18,9,57,143,17,93,22,89,29,46,36,23,-1,38,-1,86,-1,-1,76,253,32,35,25,39,104
05/05/2020,22,51,32,93,56,71,85,10,26,38,12,28,95,-1,32,-1,21,34,13,29,8,34,144,32,129,-1,77,23,46,11,49,28,undefined,-1,8,54,6,8,undefined,16,12,18,6,4,64,131,6,73,36,114,15,17,6,23,-1,24,-1,70,2,-1,68,216,25,33,5,42,71
05/05/2020,23,34,11,77,23,43,47,8,16,21,2,9,29,-1,15,-1,14,5,6,22,5,24,103,17,83,-1,60,18,25,12,38,44,undefined,-1,4,35,8,7,undefined,3,9,5,4,5,15,61,13,43,12,64,5,23,13,17,-1,13,-1,49,-1,-1,41,100,25,18,12,20,40
06/05/2020,0,20,12,72,22,33,14,10,4,9,2,14,29,-1,5,-1,6,5,2,10,3,20,54,21,46,-1,50,5,26,2,29,16,undefined,-1,3,26,5,2,undefined,1,-1,8,4,2,19,46,2,33,8,84,8,2,11,7,-1,7,-1,22,-1,-1,32,64,21,19,2,11,21
06/05/2020,1,14,9,30,7,11,21,3,-1,3,-1,2,9,-1,2,-1,1,7,4,10,2,15,17,7,35,-1,36,-1,15,-1,9,8,undefined,-1,2,13,3,10,undefined,-1,-1,-1,1,-1,4,24,4,29,-1,44,1,4,12,4,-1,7,-1,23,-1,-1,14,65,31,17,1,5,15
06/05/2020,2,12,12,34,18,17,6,7,3,1,3,2,7,-1,2,-1,5,13,2,4,5,9,21,11,16,-1,34,2,7,5,13,4,undefined,-1,2,9,-1,2,undefined,6,-1,5,5,1,2,37,-1,16,2,38,4,14,3,3,-1,2,-1,5,-1,-1,14,53,11,14,-1,7,10
06/05/2020,3,3,6,28,7,34,8,1,2,2,4,2,7,-1,2,-1,9,3,3,7,1,3,24,12,24,-1,36,1,40,3,9,11,undefined,-1,4,4,-1,8,undefined,13,3,2,2,3,5,46,-1,15,1,43,11,3,2,3,-1,1,-1,6,-1,-1,6,42,12,10,4,9,8
06/05/2020,4,6,6,38,20,52,18,6,-1,-1,-1,3,6,-1,5,-1,11,5,1,4,2,14,56,2,20,-1,21,3,55,-1,5,4,undefined,-1,1,9,7,4,undefined,-1,2,7,4,1,19,94,4,16,2,41,2,-1,-1,-1,-1,4,-1,9,-1,-1,12,28,3,17,2,7,10
06/05/2020,5,23,18,35,40,67,95,26,16,42,3,6,12,-1,28,-1,49,38,7,14,3,38,69,11,108,-1,30,8,49,14,16,19,undefined,-1,28,75,13,16,undefined,8,17,6,-1,1,33,101,3,28,16,30,3,37,8,13,-1,14,-1,61,-1,-1,18,84,13,52,7,14,22
06/05/2020,6,53,19,74,81,105,236,87,56,165,33,16,36,-1,90,-1,79,112,23,3,6,30,213,63,274,-1,76,12,78,40,19,35,undefined,-1,52,229,31,9,undefined,55,32,23,12,7,40,274,17,101,16,49,13,53,16,21,-1,67,-1,142,-1,-1,31,201,38,30,35,51,20
06/05/2020,7,83,73,75,143,166,255,182,144,231,43,38,108,-1,99,-1,99,130,53,7,17,34,397,117,411,-1,101,32,138,85,27,30,undefined,-1,91,323,57,15,undefined,37,70,42,47,18,105,258,20,98,37,73,31,35,23,11,-1,44,-1,239,8,-1,43,172,32,69,87,60,48
06/05/2020,8,185,132,131,194,237,308,197,148,243,67,66,176,-1,134,-1,181,248,144,44,29,68,600,184,567,-1,145,53,176,103,68,50,undefined,-1,73,435,89,51,undefined,85,152,53,68,27,163,439,36,208,58,70,66,61,67,39,-1,64,-1,335,23,-1,101,255,17,92,98,139,84
06/05/2020,9,258,174,119,297,205,256,150,129,165,66,40,171,-1,123,-1,252,230,100,53,58,89,479,102,422,-1,200,50,151,67,64,80,undefined,-1,53,316,95,53,undefined,117,104,49,55,10,206,419,25,254,86,103,80,84,60,22,-1,67,-1,214,30,-1,138,306,42,126,60,134,161
06/05/2020,10,361,231,187,374,231,234,127,161,90,46,50,179,-1,85,-1,240,175,100,89,60,138,712,100,311,-1,203,59,171,85,53,99,undefined,-1,72,343,99,75,undefined,94,128,30,29,40,253,482,32,315,104,62,105,76,85,31,-1,93,-1,231,44,-1,159,332,51,136,79,134,228
06/05/2020,11,463,333,242,422,250,266,176,197,133,48,47,160,-1,111,-1,330,179,99,97,51,173,669,90,362,-1,298,52,201,95,57,88,undefined,-1,67,416,109,66,undefined,76,110,41,41,44,304,494,52,353,110,82,131,108,104,58,-1,96,-1,196,66,-1,171,424,61,204,73,141,292
06/05/2020,12,656,531,362,604,348,372,182,229,131,56,62,209,-1,137,-1,415,296,124,182,76,270,870,164,495,-1,407,74,247,124,17,105,undefined,-1,74,626,159,89,undefined,249,181,57,40,27,367,655,38,466,104,149,136,153,159,61,-1,201,-1,253,64,-1,260,553,79,270,97,210,422
06/05/2020,13,751,557,449,692,335,427,177,224,153,52,48,151,-1,131,-1,486,251,129,216,87,353,1068,147,482,-1,394,81,228,129,17,164,undefined,-1,55,609,125,109,undefined,338,112,53,49,33,427,748,29,590,118,132,147,124,202,34,-1,183,-1,280,77,-1,241,767,100,311,87,210,489
06/05/2020,14,673,495,416,635,304,393,172,167,181,46,44,154,-1,136,-1,410,181,132,205,106,337,1009,111,471,-1,289,66,188,105,10,143,undefined,-1,51,472,117,76,undefined,152,113,30,37,22,380,594,32,538,131,97,152,114,170,41,-1,170,-1,269,73,-1,217,686,87,269,58,208,502
06/05/2020,15,713,520,511,620,340,497,170,194,202,56,61,161,-1,178,-1,338,151,125,207,93,283,1168,118,544,-1,265,85,210,125,10,143,undefined,-1,39,565,88,81,undefined,184,89,36,31,34,437,671,26,560,108,97,127,120,170,43,-1,214,-1,300,83,-1,243,768,79,278,82,251,592
06/05/2020,16,657,506,475,624,330,563,259,243,296,76,84,258,-1,186,-1,316,169,102,234,104,343,1297,149,644,-1,295,119,287,165,53,148,undefined,-1,53,615,81,53,undefined,61,106,39,25,30,371,658,28,551,138,100,127,130,157,60,undefined,175,-1,390,100,-1,242,755,62,269,111,230,560
06/05/2020,17,632,340,523,551,416,601,300,312,297,82,115,356,-1,203,-1,253,178,134,216,79,372,1429,141,718,-1,277,97,319,192,192,126,undefined,-1,84,762,106,92,undefined,69,99,55,59,45,322,644,42,523,113,113,136,137,149,55,undefined,169,-1,412,32,-1,226,885,105,272,125,255,561
06/05/2020,18,305,177,436,376,290,403,221,257,126,76,100,318,-1,146,-1,144,77,61,162,50,274,1010,106,444,-1,241,73,245,123,152,129,undefined,-1,46,550,73,47,undefined,87,56,47,40,30,260,402,22,327,82,92,100,92,102,57,undefined,135,-1,215,-1,-1,150,606,99,124,68,201,360
06/05/2020,19,198,70,283,193,210,212,77,88,57,29,69,201,-1,65,-1,96,28,28,123,55,187,649,67,233,-1,165,56,130,50,105,79,undefined,-1,33,274,53,42,undefined,9,38,24,18,18,128,272,32,223,50,152,49,136,60,48,undefined,62,-1,132,-1,-1,91,439,68,103,38,108,237
06/05/2020,20,99,40,211,141,144,200,41,42,43,27,50,164,-1,35,-1,52,18,13,69,18,109,448,63,161,-1,116,32,112,48,89,81,undefined,-1,16,175,29,50,undefined,11,12,37,32,25,79,167,34,89,35,127,48,45,55,36,undefined,59,-1,111,-1,-1,64,323,62,73,23,66,138
06/05/2020,21,58,30,151,86,140,131,37,44,49,17,39,123,-1,31,-1,46,18,15,26,22,65,409,26,158,-1,106,28,69,23,71,85,undefined,-1,16,152,28,25,undefined,7,10,22,13,11,67,170,20,112,32,94,47,33,39,24,undefined,48,-1,83,-1,-1,47,245,50,33,20,56,117
06/05/2020,22,51,28,109,63,56,62,12,21,35,14,21,56,-1,27,-1,27,34,14,22,20,59,189,32,154,-1,57,14,33,17,42,45,undefined,-1,9,63,12,8,undefined,26,13,8,11,6,50,166,5,50,19,91,14,33,24,15,undefined,21,-1,73,-1,-1,29,173,29,36,10,26,61
06/05/2020,23,36,10,86,44,51,53,8,14,22,2,9,25,-1,15,-1,21,21,3,11,9,36,92,14,93,-1,71,13,29,9,53,44,undefined,-1,5,33,6,11,undefined,4,5,7,5,4,21,119,4,43,17,107,9,8,9,7,undefined,11,-1,39,-1,-1,16,109,28,10,8,24,29
07/05/2020,0,16,4,64,16,37,106,9,7,5,3,4,8,-1,5,-1,10,11,-1,7,4,22,26,7,37,-1,61,11,31,4,13,31,undefined,-1,5,30,2,13,undefined,1,4,5,-1,1,23,68,8,26,9,88,3,19,10,3,undefined,6,-1,28,-1,-1,10,59,23,16,2,9,13
07/05/2020,1,19,14,48,25,11,37,-1,1,12,4,1,6,-1,5,-1,4,8,2,6,5,7,27,19,30,-1,27,7,9,1,12,18,undefined,-1,3,11,1,4,undefined,1,1,6,5,8,5,34,14,18,11,59,-1,34,1,4,undefined,4,-1,29,-1,-1,4,52,11,15,6,8,10
07/05/2020,2,6,7,29,8,20,9,3,1,4,5,4,7,-1,2,-1,3,12,2,-1,6,14,13,10,20,-1,26,5,14,-1,3,4,undefined,-1,1,6,2,-1,undefined,1,-1,9,-1,-1,6,34,3,22,8,33,2,21,1,-1,undefined,-1,-1,17,-1,-1,3,53,15,5,2,4,9
07/05/2020,3,5,14,35,12,32,9,4,7,-1,2,-1,-1,-1,4,-1,7,7,2,6,2,9,21,15,22,-1,27,3,41,2,16,13,undefined,-1,1,7,3,12,undefined,3,2,1,2,2,3,33,-1,12,2,74,8,10,2,1,undefined,3,-1,7,-1,-1,4,31,10,14,1,3,6
07/05/2020,4,12,15,16,17,53,18,8,-1,4,-1,-1,3,-1,4,-1,19,8,4,1,1,10,45,8,14,-1,16,-1,54,-1,16,5,undefined,-1,3,13,3,1,undefined,2,1,3,4,3,8,30,4,20,3,45,2,10,1,8,undefined,2,-1,15,-1,-1,25,36,11,8,1,10,7
07/05/2020,5,20,13,32,34,69,105,13,17,43,5,2,7,-1,26,-1,41,38,7,3,2,33,86,38,144,-1,51,7,54,13,9,17,undefined,-1,23,76,11,9,undefined,5,17,7,-1,-1,16,88,3,34,14,44,4,32,7,1,undefined,10,-1,39,-1,-1,15,100,6,67,10,12,13
07/05/2020,6,67,24,75,73,107,224,65,57,163,37,17,34,-1,72,-1,75,86,40,5,11,28,172,61,332,-1,107,20,83,47,22,53,undefined,-1,47,245,45,5,undefined,48,30,30,13,11,53,235,22,87,33,51,9,60,18,29,undefined,82,-1,129,-1,-1,35,175,37,70,49,47,32
07/05/2020,7,84,72,68,139,167,218,177,133,215,62,26,111,-1,100,-1,90,129,77,15,13,45,367,139,374,-1,95,40,143,71,37,31,undefined,-1,53,329,45,18,undefined,40,62,41,21,26,118,281,22,77,51,77,39,45,35,8,undefined,37,-1,241,7,-1,55,146,29,110,104,65,56
07/05/2020,8,157,115,127,232,241,298,174,156,254,73,44,183,-1,143,-1,164,218,137,32,30,77,633,178,577,-1,231,97,195,95,60,58,undefined,-1,64,355,115,55,undefined,84,147,23,35,26,184,421,28,336,129,78,61,51,68,22,undefined,98,-1,317,17,-1,64,315,23,100,93,150,86
07/05/2020,9,236,170,152,340,235,264,126,119,169,56,30,98,-1,112,-1,247,178,106,51,33,79,506,129,404,-1,244,91,166,64,31,70,undefined,-1,42,280,103,62,undefined,91,100,40,20,17,189,452,24,260,104,131,72,62,59,36,undefined,87,-1,181,28,-1,84,304,27,107,78,81,114
07/05/2020,10,322,204,206,387,204,247,75,135,103,41,36,132,-1,105,-1,301,176,124,75,45,135,644,80,312,-1,325,88,170,59,30,94,undefined,-1,37,262,96,63,undefined,147,81,39,21,12,225,450,32,260,147,182,124,87,65,42,undefined,122,-1,167,49,-1,125,339,36,175,63,115,224
07/05/2020,11,427,336,281,517,232,300,126,130,121,44,43,142,-1,101,-1,417,193,89,157,79,209,786,78,328,-1,432,111,191,75,41,110,undefined,-1,43,331,125,123,undefined,131,113,50,30,29,268,548,36,401,224,210,140,107,94,22,undefined,130,-1,144,63,-1,127,465,65,207,51,141,271
07/05/2020,12,673,522,386,556,343,398,148,193,177,46,42,214,-1,131,-1,428,258,131,214,136,276,917,185,471,-1,591,106,227,94,29,155,undefined,-1,58,513,140,116,undefined,177,131,55,25,20,376,625,36,543,184,203,138,139,160,54,undefined,234,-1,264,91,-1,146,548,66,295,97,184,393
07/05/2020,13,786,548,429,762,331,434,157,177,150,57,48,180,-1,127,-1,442,228,110,211,68,322,1080,165,479,-1,618,113,200,114,57,171,undefined,-1,70,596,149,145,undefined,136,103,48,32,41,379,696,36,548,222,224,162,125,192,44,undefined,239,-1,258,95,-1,176,660,68,285,100,220,420
07/05/2020,14,691,512,457,693,319,419,135,173,161,64,63,177,-1,146,-1,461,176,94,209,102,301,992,164,473,-1,463,114,207,130,21,137,undefined,-1,54,535,137,125,undefined,148,97,41,25,22,327,670,28,566,216,173,125,120,144,51,undefined,159,-1,245,84,-1,157,691,69,243,51,200,448
07/05/2020,15,736,509,493,654,356,494,171,214,238,47,59,183,-1,168,-1,377,173,101,263,92,259,1113,127,547,-1,366,97,208,100,36,126,undefined,-1,58,568,105,87,undefined,137,74,35,34,31,384,636,43,608,146,109,121,109,175,32,undefined,217,27,322,88,-1,209,841,93,273,111,235,592
07/05/2020,16,635,526,467,614,382,511,210,204,303,57,58,211,-1,172,-1,375,157,111,243,62,289,1235,170,636,-1,244,75,257,153,64,141,undefined,-1,62,664,115,67,undefined,168,92,60,34,28,364,606,44,570,139,105,103,121,137,38,undefined,160,94,365,76,-1,219,816,72,222,92,201,621
07/05/2020,17,636,371,529,535,418,560,272,393,308,82,134,390,-1,194,-1,294,192,119,241,90,314,1439,172,711,-1,288,92,291,209,140,161,undefined,-1,79,868,127,114,undefined,85,128,86,76,62,364,675,58,475,111,105,128,112,154,69,undefined,184,125,399,40,-1,213,903,101,193,106,276,569
07/05/2020,18,361,177,528,427,296,398,202,292,152,50,134,403,-1,161,-1,135,78,58,180,72,261,1042,105,346,-1,260,63,247,131,160,121,undefined,-1,43,586,78,82,undefined,81,71,44,43,36,280,442,30,363,87,106,116,83,80,50,undefined,134,65,241,-1,-1,169,678,102,170,72,181,422
07/05/2020,19,205,81,355,230,199,272,63,171,68,64,79,210,-1,83,-1,88,48,36,134,55,174,676,62,257,-1,178,42,124,81,97,114,undefined,-1,36,337,58,39,undefined,25,34,33,25,18,165,290,24,195,45,172,59,66,77,42,undefined,100,47,166,-1,-1,111,392,74,118,44,104,260
07/05/2020,20,138,55,225,164,153,153,38,84,32,29,72,214,-1,33,-1,74,36,9,105,41,77,445,51,187,-1,150,37,85,41,98,89,undefined,-1,9,224,20,34,undefined,13,10,21,11,11,102,212,20,126,51,118,45,35,46,25,undefined,63,36,101,-1,-1,77,342,56,70,28,66,158
07/05/2020,21,75,19,167,103,114,139,37,73,56,25,53,142,-1,39,-1,58,50,10,52,23,69,361,37,191,-1,87,42,73,26,75,102,undefined,-1,16,161,19,27,undefined,8,14,22,19,10,83,175,21,90,28,104,49,39,32,19,undefined,39,11,80,-1,-1,57,279,50,34,23,39,87
07/05/2020,22,40,22,131,83,77,86,16,40,38,20,43,85,-1,35,-1,20,26,14,20,25,38,179,26,127,-1,75,17,50,24,65,55,undefined,-1,13,78,12,5,undefined,6,13,15,13,10,58,194,8,53,23,87,21,22,16,6,undefined,25,13,72,-1,-1,49,197,21,49,10,48,54
07/05/2020,23,30,16,78,51,45,47,5,19,24,2,14,51,-1,14,-1,21,11,1,15,10,30,86,21,80,-1,59,14,32,10,44,40,undefined,-1,6,50,3,8,undefined,2,7,8,5,5,20,88,2,28,10,77,7,8,10,12,undefined,15,13,36,-1,-1,30,116,29,21,6,17,32
08/05/2020,0,23,16,68,27,29,30,4,10,8,2,18,28,-1,3,-1,12,1,3,10,9,26,67,20,71,-1,34,5,26,2,26,62,undefined,-1,1,43,6,2,undefined,-1,1,4,-1,1,9,66,11,40,7,71,5,9,5,10,undefined,7,5,28,-1,-1,7,73,30,31,2,13,19
08/05/2020,1,25,18,69,11,11,47,1,2,6,-1,1,11,-1,2,-1,12,9,4,3,-1,11,38,13,26,-1,47,11,10,2,8,32,undefined,-1,3,42,3,5,undefined,1,3,1,2,-1,7,45,10,23,6,58,1,8,6,18,undefined,5,2,21,-1,-1,3,38,14,10,6,11,11
08/05/2020,2,16,8,49,10,13,11,3,4,7,1,2,7,-1,2,-1,6,5,2,5,4,24,39,18,20,-1,40,2,17,-1,-1,2,undefined,-1,-1,4,2,2,undefined,2,1,1,-1,-1,6,26,2,25,3,66,-1,13,1,4,undefined,-1,1,7,-1,-1,10,50,10,22,2,4,12
08/05/2020,3,7,13,34,16,30,12,5,3,-1,3,5,7,-1,26,-1,10,6,1,3,1,9,19,20,22,-1,34,5,38,1,5,13,undefined,-1,1,8,5,12,undefined,1,4,1,3,2,7,43,2,13,4,53,4,15,-1,1,undefined,22,7,10,-1,-1,5,26,6,16,3,6,12
08/05/2020,4,4,5,30,23,49,24,4,2,-1,2,-1,2,-1,3,-1,2,4,3,3,1,15,32,2,16,-1,38,1,50,1,5,11,undefined,-1,1,16,-1,12,undefined,4,-1,7,6,5,16,33,3,5,3,32,4,22,4,-1,undefined,1,2,7,-1,-1,13,24,9,17,-1,7,9
08/05/2020,5,19,7,37,34,66,102,26,21,42,2,1,5,-1,26,-1,38,33,9,4,6,23,93,16,130,-1,48,12,50,12,7,15,undefined,-1,25,67,8,8,undefined,7,17,3,2,-1,28,94,4,30,21,34,3,32,6,-1,undefined,14,6,57,-1,-1,9,83,15,29,16,16,19
08/05/2020,6,50,16,73,90,130,241,80,48,168,27,16,48,-1,67,-1,68,76,29,10,15,46,229,64,324,-1,89,24,84,46,36,34,undefined,-1,66,240,36,7,undefined,46,18,22,10,8,50,242,14,119,32,61,10,66,19,21,undefined,71,34,138,-1,-1,47,179,34,57,33,56,32
08/05/2020,7,85,56,89,134,159,288,173,119,172,52,52,139,-1,116,-1,103,152,67,11,13,40,388,127,290,-1,147,44,126,78,50,36,undefined,-1,43,328,39,23,undefined,38,56,32,16,18,103,258,12,121,73,59,51,53,26,25,undefined,41,96,262,11,-1,42,171,20,61,110,84,53
08/05/2020,8,181,141,185,206,209,359,215,191,245,53,75,171,-1,133,-1,219,248,141,45,27,77,691,159,509,-1,222,95,187,103,90,57,undefined,-1,67,414,108,36,undefined,61,132,38,27,20,164,404,24,216,130,87,94,71,59,25,undefined,58,102,287,24,-1,59,234,32,94,96,144,98
08/05/2020,9,286,196,297,371,200,378,166,162,169,51,49,190,-1,131,-1,213,206,117,83,41,121,590,102,349,-1,332,107,180,97,81,91,undefined,-1,69,342,95,61,undefined,142,95,25,20,16,232,496,32,271,114,149,114,92,60,18,undefined,89,41,211,36,-1,86,276,39,158,67,120,175
08/05/2020,10,452,297,406,522,266,353,161,171,79,56,68,235,-1,116,-1,378,222,125,110,73,159,722,92,280,-1,431,130,223,106,21,113,undefined,-1,92,438,118,64,undefined,171,92,55,43,23,305,542,28,370,191,119,118,85,110,52,undefined,112,59,172,44,-1,119,416,41,185,87,164,246
08/05/2020,11,565,396,506,561,328,363,211,246,108,49,85,285,-1,107,-1,379,230,101,160,110,257,796,103,344,-1,583,116,222,150,62,112,undefined,-1,41,499,101,77,undefined,115,140,40,34,32,358,583,38,396,232,184,171,117,119,62,undefined,137,85,195,68,-1,169,501,50,262,73,193,383
08/05/2020,12,739,589,644,728,390,467,230,259,151,72,83,282,-1,138,-1,532,289,122,240,102,339,1073,175,437,-1,686,176,309,133,105,162,undefined,-1,91,719,178,103,undefined,208,133,63,44,33,459,727,39,590,239,267,218,141,186,40,undefined,243,145,306,72,-1,184,712,68,365,99,231,474
08/05/2020,13,845,629,479,875,430,513,254,230,176,69,83,251,-1,179,-1,533,233,135,261,94,354,1047,183,496,-1,728,170,282,186,142,175,undefined,-1,80,784,163,115,undefined,217,137,59,33,40,466,832,52,632,262,217,239,150,173,42,undefined,209,126,294,84,-1,204,801,86,371,102,302,518
08/05/2020,14,902,522,548,729,398,559,212,229,158,54,78,243,-1,173,-1,468,235,106,286,110,339,1236,98,559,-1,504,98,231,174,94,133,undefined,-1,91,653,161,101,undefined,116,117,40,34,18,426,804,46,609,205,172,166,100,155,52,undefined,186,113,287,94,-1,199,848,74,297,80,276,626
08/05/2020,15,851,651,544,755,352,547,228,274,223,50,83,267,-1,163,-1,425,165,114,224,96,361,1270,142,593,-1,397,99,236,194,122,136,undefined,-1,78,669,112,83,undefined,160,105,43,38,32,469,769,44,640,216,130,176,165,227,66,undefined,198,116,339,101,-1,220,824,61,306,76,255,644
08/05/2020,16,874,600,653,786,387,571,301,293,270,62,93,290,-1,172,-1,313,145,94,262,113,323,1304,156,715,-1,266,94,262,206,166,150,undefined,-1,68,725,121,93,undefined,213,80,57,34,41,470,842,44,686,143,98,161,88,210,57,undefined,205,107,364,96,-1,209,898,79,302,111,304,706
08/05/2020,17,790,408,669,687,495,591,286,363,276,68,116,402,-1,212,-1,278,197,106,256,102,418,1559,158,684,-1,350,94,354,205,207,149,undefined,-1,75,818,98,80,undefined,129,105,89,80,68,443,803,51,726,165,114,133,110,174,61,undefined,186,157,397,35,-1,223,1000,133,234,113,294,655
08/05/2020,18,489,217,640,494,382,418,171,224,126,47,101,308,-1,156,-1,181,58,68,254,103,355,1138,116,399,-1,291,101,295,120,244,132,undefined,-1,38,528,78,83,undefined,49,79,44,62,32,246,474,53,431,105,109,119,82,121,43,undefined,166,78,241,-1,-1,190,771,96,174,86,172,529
08/05/2020,19,201,121,452,244,216,271,71,102,66,56,76,233,-1,91,-1,85,44,30,179,62,196,793,71,271,-1,209,53,174,53,165,138,undefined,-1,22,340,36,51,undefined,11,34,28,21,15,242,299,19,214,64,107,81,101,72,47,undefined,116,25,135,-1,-1,140,557,103,113,43,169,310
08/05/2020,20,128,67,315,181,196,190,38,63,59,49,68,218,-1,57,-1,65,28,21,92,45,165,662,73,208,-1,137,58,124,46,117,110,undefined,-1,19,238,35,37,undefined,16,28,34,18,11,98,220,24,162,84,102,85,43,30,22,undefined,70,15,104,-1,-1,51,439,73,67,26,72,220
08/05/2020,21,96,42,243,104,147,171,32,61,50,21,31,123,-1,69,-1,36,20,18,72,23,81,461,54,180,-1,117,41,75,18,93,105,undefined,-1,22,176,21,25,undefined,12,12,24,11,10,62,149,22,136,32,102,48,32,26,31,undefined,50,31,87,-1,-1,52,367,43,43,14,53,107
08/05/2020,22,58,23,160,70,72,75,17,27,45,11,24,72,-1,26,-1,14,30,18,33,18,26,220,23,169,-1,91,15,53,17,55,83,undefined,-1,2,115,18,14,undefined,4,12,11,14,1,32,126,8,65,22,60,25,20,22,28,undefined,36,15,66,-1,-1,31,225,40,22,9,25,53
08/05/2020,23,39,37,116,49,41,49,7,21,18,5,15,38,-1,24,-1,8,21,7,36,13,13,96,20,86,-1,64,18,24,14,36,57,undefined,-1,5,41,14,14,undefined,5,3,3,5,1,32,90,1,47,14,53,6,13,8,5,undefined,18,5,64,-1,-1,16,127,36,33,6,28,29
09/05/2020,0,29,16,96,29,34,36,-1,19,4,5,6,24,-1,9,-1,13,15,-1,21,8,24,54,15,50,-1,56,9,16,1,20,30,undefined,-1,5,33,3,11,undefined,-1,2,1,2,1,11,44,1,65,9,77,3,7,9,7,undefined,3,1,28,-1,-1,8,93,23,18,1,13,20
09/05/2020,1,16,11,69,17,13,17,12,8,2,8,3,19,-1,9,-1,5,3,1,10,8,41,43,20,31,-1,42,7,12,-1,11,38,undefined,-1,7,18,3,4,undefined,3,3,1,2,1,9,41,7,19,6,98,6,7,2,3,undefined,6,1,27,-1,-1,10,77,16,8,2,8,18
09/05/2020,2,3,7,49,10,39,22,1,3,5,2,-1,6,-1,2,-1,4,5,2,9,1,13,14,15,24,-1,53,8,32,5,9,9,undefined,-1,5,16,2,2,undefined,-1,1,-1,-1,-1,9,19,7,20,8,62,4,5,5,5,undefined,5,4,23,-1,-1,4,68,18,18,2,10,7
09/05/2020,3,6,15,48,18,26,7,7,-1,5,2,4,3,-1,2,-1,2,5,4,4,3,2,12,8,7,-1,40,4,28,2,2,-1,undefined,-1,-1,8,2,-1,undefined,-1,2,3,2,1,12,23,2,22,6,79,7,10,-1,2,undefined,-1,-1,16,-1,-1,7,59,12,18,1,7,10
09/05/2020,4,2,2,35,14,23,11,12,3,1,5,-1,4,-1,2,-1,12,4,3,2,3,4,18,18,19,-1,26,1,21,-1,4,9,undefined,-1,-1,11,4,2,undefined,-1,-1,4,-1,-1,3,34,4,24,8,41,10,6,1,3,undefined,-1,4,22,-1,-1,4,37,13,11,-1,13,6
09/05/2020,5,11,8,26,37,37,43,4,7,11,1,2,9,-1,15,-1,42,22,6,3,3,12,63,15,36,-1,29,3,23,7,17,12,undefined,-1,25,23,10,16,undefined,4,8,2,3,-1,24,69,-1,23,10,33,5,9,2,2,undefined,5,2,29,-1,-1,7,30,11,21,4,7,10
09/05/2020,6,11,7,27,43,34,80,22,18,33,4,13,16,-1,20,-1,25,30,15,6,3,11,76,26,95,-1,87,29,32,13,13,6,undefined,-1,13,82,20,-1,undefined,26,8,9,4,5,23,109,2,43,56,33,11,25,8,9,undefined,14,4,46,-1,-1,20,81,34,15,16,20,19
09/05/2020,7,35,17,34,50,59,115,52,52,29,10,4,29,-1,30,-1,40,32,12,10,5,9,120,23,117,-1,109,75,32,31,17,17,undefined,-1,9,132,24,18,undefined,16,11,11,8,6,19,102,9,44,94,54,13,43,10,15,undefined,31,14,63,4,-1,39,84,12,16,18,24,16
09/05/2020,8,105,51,64,135,75,123,88,76,30,13,14,62,-1,47,-1,61,58,36,12,16,22,222,34,148,-1,177,96,62,39,29,52,undefined,-1,27,159,21,41,undefined,18,15,22,15,8,49,199,15,76,367,106,44,44,13,8,undefined,37,26,59,5,-1,48,141,22,49,24,46,47
09/05/2020,9,135,93,73,148,68,180,30,32,18,19,1,1,-1,27,-1,112,58,29,32,18,40,282,176,229,-1,226,181,45,19,48,37,undefined,-1,15,88,19,30,undefined,36,34,16,10,8,50,246,5,110,450,103,58,52,15,12,undefined,45,8,64,1,-1,27,157,28,47,18,17,50
09/05/2020,10,255,193,162,229,106,228,41,48,58,30,3,33,-1,31,-1,159,60,42,75,29,87,426,33,233,-1,374,188,70,15,63,67,undefined,-1,22,150,38,51,undefined,73,44,24,11,7,85,257,12,189,712,208,187,91,58,20,undefined,93,22,111,7,-1,56,272,42,81,19,33,130
09/05/2020,11,453,333,282,398,169,249,73,120,66,30,29,89,-1,86,-1,175,52,66,128,68,146,475,39,252,-1,549,194,117,48,117,71,undefined,-1,42,223,57,54,undefined,246,49,46,22,12,161,315,25,284,1652,227,232,110,99,27,undefined,102,48,120,33,-1,107,417,41,164,27,86,256
09/05/2020,12,561,410,375,526,236,280,91,134,49,29,17,106,-1,102,-1,279,71,63,161,86,240,670,50,239,-1,703,265,170,67,215,104,undefined,-1,12,277,57,71,undefined,49,46,71,21,15,193,451,17,411,1540,300,313,132,142,30,undefined,135,54,168,40,-1,136,576,56,243,30,98,353
09/05/2020,13,758,587,422,606,229,369,100,118,48,36,14,88,-1,129,-1,317,47,65,249,84,246,846,47,309,-1,674,197,174,65,249,109,undefined,-1,22,357,56,84,undefined,83,62,66,22,16,248,550,25,432,1501,233,326,137,166,49,undefined,178,54,164,40,-1,149,689,54,233,38,129,416
09/05/2020,14,810,525,477,593,249,399,75,105,67,29,10,70,-1,89,-1,244,40,67,251,85,265,815,51,382,-1,569,200,155,57,251,88,undefined,-1,28,347,66,79,undefined,76,50,59,15,10,265,520,27,476,1078,234,250,151,189,39,undefined,165,67,183,35,-1,141,691,79,214,32,134,500
09/05/2020,15,872,646,542,636,256,399,148,227,71,35,33,210,-1,162,-1,229,49,60,253,100,321,960,69,349,-1,504,178,189,141,314,80,undefined,-1,39,496,58,75,undefined,27,50,66,27,24,312,532,24,506,434,219,209,116,201,42,undefined,148,91,180,80,-1,188,832,74,260,49,162,668
09/05/2020,16,765,557,699,654,280,443,189,205,41,68,53,253,-1,153,-1,225,59,79,276,86,336,1145,54,288,-1,360,102,180,143,292,128,undefined,-1,56,560,42,72,undefined,68,62,50,50,40,330,488,38,528,159,133,170,117,176,41,undefined,147,76,223,85,-1,202,907,83,268,51,208,718
09/05/2020,17,598,308,555,475,235,424,175,175,45,35,54,241,-1,136,-1,159,62,26,265,62,299,987,48,302,-1,256,72,190,152,213,134,undefined,-1,33,463,42,69,undefined,62,53,46,36,35,321,450,30,404,90,93,118,80,112,45,undefined,146,60,181,27,-1,177,750,75,179,53,198,577
09/05/2020,18,258,111,518,285,231,317,62,80,46,41,35,125,-1,83,-1,98,20,17,218,88,310,728,36,208,-1,221,60,161,74,200,87,undefined,-1,18,270,23,78,undefined,63,30,30,22,21,174,234,23,269,45,94,104,69,85,43,undefined,87,36,160,-1,-1,136,588,81,140,35,101,377
09/05/2020,19,158,77,314,191,171,185,40,49,28,24,35,107,-1,48,-1,57,21,12,143,42,214,471,32,183,-1,149,32,93,26,135,120,undefined,-1,12,160,35,52,undefined,16,20,23,15,12,101,212,13,174,42,98,62,48,54,26,undefined,68,22,82,-1,-1,61,435,77,90,22,110,222
09/05/2020,20,114,60,240,111,94,199,19,56,28,30,29,104,-1,36,-1,47,16,8,114,34,110,555,41,151,-1,147,28,91,23,99,106,undefined,-1,11,179,20,13,undefined,10,11,25,10,10,76,143,12,145,42,84,38,49,37,30,undefined,41,14,70,-1,-1,50,308,52,70,16,49,128
09/05/2020,21,48,18,177,72,68,112,11,36,21,13,37,101,-1,23,-1,40,19,15,84,22,90,369,31,125,-1,89,42,60,21,70,75,undefined,-1,9,75,6,24,undefined,6,14,17,11,8,42,95,21,79,20,81,37,35,23,15,undefined,34,22,62,-1,-1,37,278,53,23,14,25,86
09/05/2020,22,32,14,160,57,54,72,13,27,12,13,16,58,-1,19,-1,10,19,5,50,16,47,178,26,105,-1,83,19,30,26,57,63,undefined,-1,3,52,17,22,undefined,6,7,5,5,6,33,118,6,71,16,93,26,17,7,25,undefined,29,16,42,-1,-1,27,177,37,27,10,45,57
09/05/2020,23,34,21,133,28,28,61,12,7,5,2,14,38,-1,15,-1,2,13,2,21,15,26,101,22,43,-1,78,21,22,1,35,39,undefined,-1,3,26,11,14,undefined,3,12,4,-1,-1,13,57,4,55,17,91,13,25,10,15,undefined,8,10,35,-1,-1,21,102,30,19,6,9,29
10/05/2020,0,11,4,109,21,25,21,1,3,-1,7,2,7,-1,2,-1,15,14,5,15,7,34,59,9,24,-1,46,13,16,5,24,26,undefined,-1,4,17,3,6,undefined,-1,1,11,7,1,9,34,6,39,18,75,3,15,5,8,undefined,3,3,18,-1,-1,18,69,21,4,2,13,18
10/05/2020,1,8,10,91,14,18,28,5,1,4,1,5,6,-1,4,-1,14,4,1,4,7,8,52,14,29,-1,39,1,11,2,13,18,undefined,-1,3,14,1,4,undefined,-1,2,5,-1,2,12,21,2,40,8,89,2,8,1,5,undefined,2,1,21,-1,-1,11,74,15,14,3,5,6
10/05/2020,2,7,14,46,3,27,33,4,-1,1,2,-1,10,-1,1,-1,16,9,-1,5,1,20,44,6,9,-1,34,5,31,-1,20,3,undefined,-1,-1,3,-1,-1,undefined,-1,3,-1,-1,1,2,14,-1,16,3,75,3,8,4,3,undefined,4,1,10,-1,-1,6,40,13,16,-1,5,5
10/05/2020,3,10,10,43,12,34,16,11,-1,4,2,5,2,-1,1,-1,4,2,-1,18,1,13,22,9,13,-1,23,6,23,-1,10,1,undefined,-1,-1,10,2,3,undefined,-1,2,3,3,2,9,24,-1,9,6,67,4,1,4,4,undefined,5,1,2,-1,-1,1,19,7,12,-1,8,3
10/05/2020,4,4,5,31,8,16,8,2,-1,2,1,-1,3,-1,4,-1,10,1,2,1,-1,2,24,9,20,-1,19,2,11,-1,7,17,undefined,-1,2,6,1,5,undefined,-1,2,2,2,1,3,20,5,25,4,35,4,3,2,1,undefined,-1,3,8,-1,-1,1,20,10,4,2,2,6
10/05/2020,5,8,1,28,31,34,27,4,5,2,1,1,1,-1,9,-1,46,6,1,7,-1,8,65,5,31,-1,39,2,34,1,12,1,undefined,-1,6,16,5,8,undefined,2,18,2,1,-1,17,74,4,23,7,33,7,14,2,2,undefined,2,3,11,-1,-1,5,23,-1,2,3,10,7
10/05/2020,6,10,6,21,51,48,46,9,9,7,7,-1,4,-1,17,-1,31,9,3,3,4,14,72,4,41,-1,38,14,55,8,6,5,undefined,-1,8,57,2,4,undefined,15,1,4,1,1,33,105,2,59,23,39,1,5,5,1,undefined,6,7,24,-1,-1,13,29,10,5,12,30,17
10/05/2020,7,28,21,30,40,51,54,33,40,13,2,13,34,-1,31,-1,19,10,16,4,6,5,140,14,72,-1,88,14,41,21,25,14,undefined,-1,14,114,9,7,undefined,8,11,10,9,11,40,65,2,38,31,52,14,17,7,3,undefined,12,14,25,3,-1,24,52,12,13,12,24,25
10/05/2020,8,61,46,81,79,95,112,156,82,13,6,27,103,-1,52,-1,31,30,12,14,10,21,220,20,134,-1,113,65,93,83,18,34,undefined,-1,19,305,17,14,undefined,4,21,13,14,15,52,103,14,65,70,72,16,25,12,14,undefined,22,25,52,11,-1,31,115,4,35,22,31,44
10/05/2020,9,183,103,100,121,173,166,285,204,40,23,56,167,-1,89,-1,74,74,39,31,24,34,324,15,126,-1,282,124,148,127,33,50,undefined,-1,29,496,27,30,undefined,40,61,21,25,13,91,166,12,110,136,154,81,46,19,15,undefined,33,27,79,12,-1,63,211,18,47,42,71,92
10/05/2020,10,335,246,207,300,293,302,367,257,44,31,116,268,-1,165,-1,92,59,57,84,45,106,559,62,189,-1,494,185,243,189,81,97,undefined,-1,62,766,30,47,undefined,90,65,58,40,17,185,366,34,203,217,199,152,77,42,26,undefined,56,65,111,38,-1,94,305,29,112,47,146,240
10/05/2020,11,519,409,322,449,351,363,446,360,47,33,103,374,-1,154,-1,198,83,94,186,69,177,696,72,219,-1,673,230,347,290,155,105,undefined,-1,55,960,40,68,undefined,85,104,62,38,29,227,441,37,341,448,273,180,106,117,38,undefined,96,69,136,58,-1,154,425,50,168,67,239,357
10/05/2020,12,686,507,528,639,474,442,505,417,73,30,122,360,-1,218,-1,207,107,109,298,114,263,942,61,283,-1,792,224,329,290,205,186,undefined,-1,118,1068,44,104,undefined,102,157,77,51,43,297,564,33,390,1487,342,233,125,163,46,undefined,124,70,184,83,-1,178,657,66,190,72,254,491
10/05/2020,13,980,625,604,658,467,491,462,381,40,47,107,342,-1,221,-1,238,74,101,283,99,300,954,62,250,-1,816,213,356,288,236,139,undefined,-1,102,1037,46,110,undefined,41,130,75,52,44,359,580,39,475,1281,312,233,131,157,56,undefined,157,84,243,100,-1,223,801,63,280,65,301,650
10/05/2020,14,883,643,656,687,402,526,357,317,70,35,103,289,-1,210,-1,272,83,78,291,104,350,1066,55,329,-1,815,165,291,239,226,186,undefined,-1,77,940,39,87,undefined,78,105,71,45,30,390,625,47,566,1278,276,209,178,184,61,undefined,150,72,206,88,-1,218,854,82,231,85,305,649
10/05/2020,15,928,593,731,692,363,403,285,215,58,29,87,265,-1,148,-1,194,42,64,300,82,342,1036,59,285,-1,560,150,236,220,209,133,undefined,-1,45,762,36,88,undefined,75,74,55,47,39,372,567,34,570,475,207,161,126,160,50,undefined,177,78,215,88,-1,241,871,67,215,82,265,727
10/05/2020,16,740,459,674,542,330,414,261,245,58,38,91,285,-1,134,-1,179,58,42,248,102,367,1006,45,255,-1,366,111,177,195,185,152,undefined,-1,53,599,44,71,undefined,97,57,65,38,23,289,508,47,498,181,98,127,116,143,68,undefined,170,74,194,75,-1,171,852,103,147,63,208,685
10/05/2020,17,382,234,597,444,306,340,143,173,49,55,59,185,-1,115,-1,140,52,25,231,59,283,869,46,238,-1,209,78,171,127,198,123,undefined,-1,22,453,32,55,undefined,34,54,49,55,48,226,410,23,339,111,60,114,86,107,61,undefined,123,65,151,29,-1,150,696,63,123,35,134,524
10/05/2020,18,173,93,360,219,143,211,21,58,41,44,31,135,-1,50,-1,54,31,12,129,42,212,552,65,193,-1,170,62,94,40,129,110,undefined,-1,13,209,19,44,undefined,38,23,45,26,21,116,253,20,195,61,84,75,88,47,24,undefined,100,34,117,1,-1,99,497,68,72,27,68,247
10/05/2020,19,142,58,253,130,76,162,20,62,34,17,23,112,-1,56,-1,41,22,12,118,33,143,326,29,183,-1,132,25,48,32,112,78,undefined,-1,11,134,20,34,undefined,13,29,36,15,12,73,191,23,129,45,83,42,40,26,30,undefined,76,37,94,2,-1,66,339,65,47,10,50,165
10/05/2020,20,53,43,198,90,104,120,23,34,15,14,11,89,-1,28,-1,48,26,10,84,30,82,381,32,136,-1,95,20,61,17,78,76,undefined,-1,10,149,22,29,undefined,13,13,23,18,10,66,143,21,117,19,69,28,27,43,27,undefined,62,30,63,1,-1,43,300,47,43,9,44,105
10/05/2020,21,67,23,162,76,78,125,20,39,22,21,23,81,-1,32,-1,35,16,5,48,32,76,339,26,117,-1,87,31,60,16,63,66,undefined,-1,10,118,14,18,undefined,3,15,27,10,10,45,125,10,89,33,68,22,25,30,17,undefined,38,21,69,-1,-1,38,275,35,32,4,24,73
10/05/2020,22,29,12,145,39,43,53,11,27,8,11,22,64,-1,21,-1,20,7,8,28,18,36,156,16,97,-1,74,8,26,10,40,46,undefined,-1,8,63,3,12,undefined,2,11,19,9,7,29,107,18,57,12,39,8,24,17,13,undefined,17,12,57,-1,-1,28,165,24,18,5,38,89
10/05/2020,23,33,20,85,47,43,32,5,16,15,5,3,29,-1,7,-1,8,2,2,20,11,36,91,23,65,-1,40,18,27,4,22,30,undefined,-1,2,29,3,4,undefined,-1,7,11,7,5,15,84,8,71,7,54,7,13,5,6,undefined,12,5,41,-1,-1,15,117,24,9,8,21,28
11/05/2020,0,7,16,58,13,19,15,4,15,8,3,3,14,-1,6,-1,8,14,2,15,12,43,34,12,38,-1,36,12,18,3,10,13,undefined,-1,2,15,1,4,undefined,2,4,14,3,3,14,36,6,42,19,68,1,9,3,8,undefined,4,4,19,-1,-1,9,78,27,12,1,8,19
11/05/2020,1,9,4,60,18,6,-1,1,5,7,7,4,11,-1,4,-1,12,3,-1,7,2,28,21,12,26,-1,30,-1,3,-1,4,8,undefined,-1,6,16,2,-1,undefined,4,2,-1,2,-1,8,17,3,17,3,69,3,5,3,5,undefined,2,9,15,-1,-1,4,38,18,22,4,4,2
11/05/2020,2,11,10,42,7,13,-1,-1,2,6,2,2,5,-1,6,-1,1,3,3,11,2,28,8,1,13,-1,39,3,10,-1,6,9,undefined,-1,-1,6,1,6,undefined,-1,-1,2,2,2,10,13,-1,13,-1,68,3,5,1,-1,undefined,1,4,10,-1,-1,7,34,10,13,-1,6,17
11/05/2020,3,8,12,46,10,27,-1,3,3,-1,1,-1,3,-1,4,-1,7,5,1,4,2,18,14,13,4,-1,22,-1,33,-1,7,5,undefined,-1,-1,4,7,17,undefined,-1,5,5,3,3,9,24,3,12,2,47,6,6,-1,5,undefined,-1,-1,-1,-1,-1,6,42,12,12,4,2,10
11/05/2020,4,10,4,19,12,37,-1,9,1,1,2,5,3,-1,5,-1,9,2,5,1,5,4,30,-1,12,-1,17,2,47,1,2,14,undefined,-1,1,7,3,12,undefined,1,3,3,1,-1,15,45,2,16,6,36,8,4,1,-1,undefined,1,3,6,-1,-1,11,42,8,11,-1,28,11
11/05/2020,5,18,9,35,28,64,-1,13,11,17,3,2,6,-1,26,-1,49,30,6,4,2,16,99,15,87,-1,28,4,72,9,20,4,undefined,-1,23,36,9,7,undefined,6,5,7,3,1,29,84,-1,26,6,30,8,8,1,4,undefined,3,17,30,-1,-1,9,55,6,19,11,12,10
11/05/2020,6,70,18,68,81,96,81,80,46,68,22,14,30,-1,62,-1,71,70,19,8,2,15,207,60,200,-1,38,12,81,26,15,12,undefined,-1,18,167,24,11,undefined,32,9,19,17,5,32,164,6,99,15,26,13,19,14,5,undefined,18,35,102,-1,-1,37,87,16,21,40,39,26
11/05/2020,7,107,64,80,120,162,188,188,154,198,44,31,100,-1,97,-1,151,147,87,14,12,35,426,108,403,-1,66,22,154,80,29,31,undefined,-1,41,308,51,8,undefined,31,67,56,34,26,105,249,17,117,42,55,36,28,32,11,undefined,26,105,240,11,-1,31,137,33,62,109,91,51
11/05/2020,8,141,138,121,217,257,352,200,176,269,59,36,146,-1,147,-1,210,268,158,36,32,84,736,179,553,-1,135,59,230,125,60,58,undefined,-1,46,417,143,50,undefined,72,163,60,46,21,169,440,20,243,58,58,69,56,51,13,undefined,57,122,320,23,-1,68,216,24,105,124,156,104
11/05/2020,9,231,175,171,295,205,252,116,153,167,50,23,126,-1,124,-1,238,230,119,43,38,68,598,103,381,-1,167,57,169,94,103,68,undefined,-1,85,378,115,64,undefined,134,108,49,19,13,171,450,19,292,85,72,102,55,59,22,undefined,59,85,208,34,-1,80,232,32,141,58,107,129
11/05/2020,10,367,272,257,427,226,276,133,169,101,53,53,167,-1,108,-1,271,204,106,134,58,142,651,104,316,-1,215,60,199,108,76,90,undefined,-1,56,403,126,54,undefined,98,120,65,32,27,208,444,25,327,89,70,137,47,73,25,undefined,98,100,201,63,-1,101,302,27,170,65,152,239
11/05/2020,11,509,341,345,554,262,298,157,168,92,61,49,177,-1,124,-1,365,211,120,156,72,184,849,85,317,-1,242,72,193,128,113,127,undefined,-1,57,399,122,82,undefined,97,141,84,28,29,317,581,19,329,100,81,132,64,129,40,undefined,132,83,190,62,-1,115,429,34,205,84,193,316
11/05/2020,12,653,544,475,675,324,441,167,200,130,72,73,209,-1,146,-1,460,285,125,206,92,281,1004,159,410,-1,366,69,197,146,95,111,undefined,-1,77,560,159,81,undefined,158,144,114,44,30,379,696,35,507,104,109,178,113,178,39,undefined,142,117,230,79,-1,149,594,81,333,90,200,422
11/05/2020,13,746,580,543,832,378,481,176,215,139,56,50,211,-1,137,-1,462,299,143,266,124,315,1132,155,503,-1,379,72,238,143,99,136,undefined,-1,65,656,171,141,undefined,169,138,97,34,24,395,789,46,617,141,114,171,133,217,38,undefined,195,137,287,95,-1,163,629,74,339,100,249,486
11/05/2020,14,781,581,573,790,351,447,172,177,110,45,52,196,-1,156,-1,399,189,109,255,101,272,1098,94,389,-1,314,108,203,168,26,117,undefined,-1,57,545,102,65,undefined,144,112,99,26,19,400,713,37,639,156,97,104,102,190,49,undefined,169,107,276,69,-1,153,645,64,318,102,234,555
11/05/2020,15,774,519,546,698,372,391,157,204,157,56,50,209,-1,150,-1,396,145,104,227,116,263,1132,95,499,-1,256,87,223,126,147,140,undefined,-1,35,474,97,90,undefined,85,102,82,31,31,372,656,14,654,95,81,117,105,177,62,undefined,138,84,319,86,-1,214,806,72,288,79,213,533
11/05/2020,16,713,466,557,642,400,523,227,224,254,50,62,271,-1,194,-1,323,163,128,249,84,314,1241,163,687,-1,229,67,236,145,183,122,undefined,-1,70,656,85,53,undefined,118,88,78,39,36,359,693,26,619,93,69,111,106,159,40,undefined,152,125,377,89,-1,180,780,72,252,91,215,591
11/05/2020,17,565,363,605,561,379,540,294,274,301,45,102,389,-1,193,-1,220,192,160,203,77,300,1478,142,725,-1,266,85,280,163,162,104,undefined,-1,64,842,87,78,undefined,70,87,55,57,50,371,697,46,560,113,102,91,107,159,45,undefined,193,149,462,29,-1,184,781,103,236,116,255,555
11/05/2020,18,331,176,477,359,295,348,173,178,133,38,93,333,-1,124,-1,142,84,67,204,64,228,1019,90,423,-1,219,87,203,120,139,119,undefined,-1,46,553,68,62,undefined,47,64,47,38,28,193,468,31,345,90,85,79,79,84,38,undefined,157,81,218,-1,-1,152,702,69,136,64,183,372
11/05/2020,19,175,79,318,205,169,260,79,104,62,24,74,245,-1,77,-1,96,25,42,96,31,143,720,55,242,-1,178,49,138,50,92,99,undefined,-1,24,322,35,39,undefined,15,45,28,18,12,107,243,21,183,63,83,74,52,58,31,undefined,78,39,135,-1,-1,81,463,46,74,28,72,215
11/05/2020,20,93,38,181,114,129,196,38,73,49,26,53,179,-1,52,-1,33,21,11,84,31,96,516,34,213,-1,104,32,80,28,104,77,undefined,-1,25,230,14,42,undefined,7,17,16,16,8,75,181,21,164,27,104,78,44,37,30,undefined,68,28,115,-1,-1,55,322,64,57,27,52,170
11/05/2020,21,49,26,178,94,109,147,19,45,44,11,42,127,-1,53,-1,36,23,13,49,24,70,378,16,139,-1,68,30,89,27,55,77,undefined,-1,8,109,25,18,undefined,6,9,21,15,6,47,132,18,97,22,65,34,15,42,22,undefined,35,19,79,-1,-1,34,265,37,40,24,43,99
11/05/2020,22,37,23,129,51,71,56,11,21,48,25,26,81,-1,17,-1,14,27,17,24,8,26,192,29,134,-1,62,10,42,16,36,37,undefined,-1,16,101,9,15,undefined,4,6,19,5,3,31,101,11,58,18,79,20,16,12,11,undefined,29,18,61,-1,-1,32,180,26,38,25,22,67
11/05/2020,23,27,19,71,38,50,45,9,11,19,4,15,45,-1,16,-1,19,19,8,20,8,20,93,15,71,-1,32,17,23,6,23,28,undefined,-1,7,61,5,4,undefined,-1,13,4,2,1,20,94,4,39,19,73,4,7,7,10,undefined,10,5,34,-1,-1,18,92,19,35,2,24,30
12/05/2020,0,17,13,58,10,13,24,11,7,9,3,5,22,-1,7,-1,18,22,3,16,5,27,28,18,53,-1,41,4,17,-1,10,23,undefined,-1,3,37,1,1,undefined,-1,5,7,2,4,13,27,7,33,4,44,3,5,4,6,undefined,7,7,34,-1,-1,4,72,16,26,1,9,12
12/05/2020,1,5,17,45,9,18,39,5,5,2,3,4,7,-1,8,-1,3,4,4,4,7,14,29,8,16,-1,33,4,16,3,8,25,undefined,-1,-1,13,-1,4,undefined,2,2,5,2,2,12,43,-1,16,5,68,1,3,-1,5,undefined,6,1,7,-1,-1,9,46,25,18,1,2,29
12/05/2020,2,10,2,76,11,12,6,4,4,-1,3,3,8,-1,1,-1,2,7,3,7,8,12,26,6,15,-1,24,1,10,-1,9,14,undefined,-1,1,11,2,2,undefined,-1,3,5,5,3,2,37,1,9,1,35,-1,13,1,8,undefined,1,1,17,-1,-1,7,31,8,5,-1,1,13
12/05/2020,3,3,2,29,3,27,5,6,3,8,1,-1,1,-1,-1,-1,6,6,-1,3,3,12,13,6,9,-1,15,5,22,1,7,2,undefined,-1,2,11,-1,3,undefined,-1,3,4,1,2,12,30,-1,16,6,50,1,2,-1,6,undefined,3,3,16,-1,-1,8,28,10,3,-1,4,2
12/05/2020,4,14,8,13,13,62,23,12,2,1,1,-1,3,-1,6,-1,3,6,-1,1,2,13,39,12,25,-1,40,-1,60,4,4,10,undefined,-1,3,10,1,5,undefined,-1,1,7,2,1,9,27,1,14,2,45,7,5,1,2,undefined,1,2,11,-1,-1,12,16,6,10,1,5,1
12/05/2020,5,18,11,31,44,88,98,22,16,43,1,2,8,-1,26,-1,56,41,7,4,3,36,112,23,137,-1,61,5,49,9,17,9,undefined,-1,29,82,10,11,undefined,10,15,13,3,-1,22,165,3,32,11,34,8,11,5,5,undefined,12,18,54,-1,-1,12,89,13,23,5,14,18
12/05/2020,6,93,13,76,84,120,249,81,67,215,21,24,57,-1,73,-1,70,90,28,7,7,31,279,67,324,-1,108,23,106,44,26,34,undefined,-1,34,250,28,2,undefined,53,25,33,11,10,47,239,8,101,32,69,17,43,23,40,undefined,84,59,149,-1,-1,39,185,39,26,40,39,52
12/05/2020,7,136,72,103,126,144,241,225,149,237,41,40,125,-1,114,-1,101,185,99,14,10,37,404,128,449,-1,137,48,171,74,28,60,undefined,-1,46,366,71,16,undefined,43,57,74,185,31,117,252,12,139,56,56,45,24,22,24,undefined,62,130,268,16,-1,51,181,23,80,110,85,135
12/05/2020,8,155,151,144,249,239,378,193,172,266,52,45,161,-1,161,-1,253,245,142,43,26,66,739,198,607,-1,202,63,254,101,60,59,undefined,-1,62,423,119,54,undefined,72,172,68,65,26,146,456,25,243,122,96,73,44,65,28,undefined,102,125,337,23,-1,106,252,22,114,110,165,111
12/05/2020,9,321,194,173,376,222,305,113,135,156,66,37,162,-1,145,-1,279,227,133,37,43,100,638,109,340,-1,296,100,184,81,86,94,undefined,-1,53,344,109,61,undefined,154,105,72,123,23,201,493,30,299,115,125,105,60,74,36,undefined,69,67,208,37,-1,98,276,34,130,73,142,131
12/05/2020,10,358,241,237,424,259,346,129,136,111,37,42,193,-1,128,-1,299,190,137,94,64,159,665,103,296,-1,412,136,203,57,27,86,undefined,-1,93,346,137,100,undefined,156,145,110,294,44,221,494,26,358,146,156,128,72,110,61,undefined,92,72,182,36,-1,125,431,48,186,78,125,215
12/05/2020,11,519,353,268,481,249,348,140,185,96,51,55,181,-1,119,-1,359,233,136,130,79,161,805,110,319,-1,475,126,205,100,15,89,undefined,-1,60,346,116,75,undefined,204,129,75,122,36,260,527,19,394,162,162,143,83,132,65,undefined,114,89,196,62,-1,171,479,75,189,61,146,322
12/05/2020,12,765,612,411,754,306,432,132,212,151,39,40,176,-1,148,-1,544,283,178,172,114,277,1015,195,446,-1,695,128,273,100,47,151,undefined,-1,64,481,217,84,undefined,148,196,87,174,40,412,688,33,613,194,224,143,148,197,58,undefined,182,121,322,81,-1,213,772,80,367,106,179,390
12/05/2020,13,913,565,465,770,306,406,175,176,148,51,54,184,-1,162,-1,464,273,113,181,125,337,972,167,512,-1,666,123,256,108,14,148,undefined,-1,79,544,175,122,undefined,259,133,82,132,39,434,749,55,581,204,223,125,102,213,53,undefined,228,96,265,76,-1,259,861,109,318,120,218,468
12/05/2020,14,877,585,469,689,314,428,112,165,161,33,55,153,-1,146,-1,463,196,114,199,119,332,1133,133,594,-1,507,114,216,110,8,146,undefined,-1,57,494,129,89,undefined,126,88,56,114,44,428,729,45,672,232,154,150,115,171,33,undefined,184,84,291,65,-1,267,879,100,291,87,223,600
12/05/2020,15,902,529,487,768,346,514,161,195,198,49,38,155,-1,178,-1,340,173,140,223,91,295,1281,115,562,-1,327,102,220,123,7,95,undefined,-1,46,499,102,75,undefined,82,75,94,230,48,319,819,24,589,187,127,111,126,186,64,undefined,169,126,331,61,-1,315,881,72,273,74,213,665
12/05/2020,16,835,487,549,685,379,526,220,228,280,60,63,219,-1,181,-1,349,163,125,261,80,323,1299,182,731,-1,256,91,296,118,103,140,undefined,-1,66,535,100,57,undefined,78,76,52,103,36,366,762,47,616,114,83,145,94,150,49,undefined,162,153,405,53,-1,311,873,83,293,116,265,667
12/05/2020,17,698,355,647,575,437,584,308,329,302,88,123,360,-1,203,-1,252,199,128,225,87,321,1492,190,797,-1,261,111,338,170,175,138,undefined,-1,79,809,78,87,undefined,80,96,103,182,63,317,741,54,629,116,80,124,129,123,72,undefined,198,158,414,8,-1,215,932,112,284,117,285,613
12/05/2020,18,376,161,518,381,299,413,188,216,118,68,109,331,-1,179,-1,158,89,70,167,56,296,1207,92,397,-1,245,77,242,123,151,122,undefined,-1,59,526,93,38,undefined,46,60,54,45,42,251,415,34,448,109,108,85,89,108,38,undefined,162,71,214,-1,-1,148,736,105,149,88,188,434
12/05/2020,19,244,81,333,187,164,272,99,143,59,44,90,243,-1,65,-1,81,45,30,132,54,175,727,60,254,-1,173,56,119,65,104,108,undefined,-1,37,280,42,48,undefined,14,52,27,34,19,112,244,27,227,62,120,62,83,39,34,undefined,92,39,139,-1,-1,92,512,65,108,41,95,244
12/05/2020,20,74,44,290,151,181,169,52,90,40,17,63,185,-1,44,-1,51,32,18,107,42,119,505,39,186,-1,128,35,99,46,92,96,undefined,-1,28,197,41,27,undefined,11,23,22,15,16,84,224,22,120,39,107,44,75,35,39,undefined,53,37,104,-1,-1,92,374,54,66,22,76,225
12/05/2020,21,77,33,160,100,94,122,19,47,48,16,48,113,-1,44,-1,42,45,13,77,27,69,398,52,148,-1,76,22,65,23,62,62,undefined,-1,28,139,23,14,undefined,1,22,26,11,8,44,156,29,97,36,50,45,21,41,39,undefined,44,23,89,-1,-1,41,283,38,39,14,45,96
12/05/2020,22,48,20,123,76,85,73,13,22,46,18,25,64,-1,23,-1,33,26,9,29,12,36,163,45,145,-1,70,15,35,17,24,32,undefined,-1,8,91,9,18,undefined,8,9,12,6,4,37,120,12,53,27,70,9,19,16,11,undefined,19,18,70,-1,-1,46,172,33,30,9,35,65
12/05/2020,23,20,18,83,51,43,61,10,13,9,16,10,32,-1,14,-1,11,23,2,4,15,27,64,13,66,-1,61,15,13,11,28,18,undefined,-1,2,38,16,4,undefined,4,4,10,10,4,28,84,2,27,14,60,2,40,15,10,undefined,8,8,49,-1,-1,14,113,26,16,7,22,44
13/05/2020,0,14,3,57,33,37,12,9,4,7,6,2,11,-1,3,-1,6,9,4,7,4,17,39,13,41,-1,66,8,22,4,9,25,undefined,-1,1,27,3,6,undefined,-1,14,11,2,3,17,42,6,34,7,74,4,7,2,5,undefined,8,4,32,-1,-1,6,73,23,9,5,10,30
13/05/2020,1,14,7,53,21,16,31,7,-1,6,8,12,15,-1,-1,-1,1,2,1,9,6,20,25,7,21,-1,55,9,13,2,9,24,undefined,-1,1,10,2,7,undefined,-1,3,-1,-1,-1,9,37,2,35,9,61,4,4,-1,4,undefined,-1,-1,16,-1,-1,5,48,12,4,1,7,7
13/05/2020,2,13,4,34,22,24,21,1,-1,3,4,-1,5,-1,7,-1,21,3,2,5,5,19,53,6,27,-1,57,4,13,-1,9,3,undefined,-1,2,9,4,14,undefined,-1,1,2,3,3,2,40,1,13,4,49,6,10,3,10,undefined,3,2,12,-1,-1,5,40,16,7,1,-1,5
13/05/2020,3,5,2,20,9,26,2,1,2,-1,1,1,2,-1,-1,-1,9,1,-1,-1,2,7,10,8,15,-1,31,1,18,1,10,9,undefined,-1,-1,-1,-1,5,undefined,1,4,4,4,-1,13,25,-1,11,3,38,1,11,-1,8,undefined,-1,-1,7,-1,-1,2,35,4,15,1,2,6
13/05/2020,4,4,4,15,21,43,17,-1,2,2,3,-1,2,-1,5,-1,12,6,-1,-1,1,7,37,9,14,-1,25,4,60,1,1,12,undefined,-1,2,8,-1,6,undefined,-1,1,4,1,-1,8,31,4,11,2,18,7,2,-1,2,undefined,2,2,3,-1,-1,9,33,8,11,1,3,4
13/05/2020,5,18,15,30,35,67,130,9,16,46,2,5,11,-1,33,-1,42,40,9,11,2,32,99,19,129,-1,39,4,51,8,21,6,undefined,-1,22,83,9,8,undefined,11,11,3,-1,-1,35,129,2,45,6,28,7,12,4,1,undefined,11,15,65,-1,-1,14,99,10,22,7,15,17
13/05/2020,6,63,24,82,94,105,252,47,51,205,25,4,37,-1,70,-1,63,82,37,17,8,27,185,63,384,-1,59,24,93,40,32,32,undefined,-1,33,206,29,4,undefined,63,40,35,16,15,44,223,12,96,31,37,10,50,16,54,undefined,74,45,137,1,-1,53,212,39,40,38,39,23
13/05/2020,7,109,61,86,112,149,260,119,149,237,49,12,69,-1,92,-1,108,145,101,20,13,21,407,142,471,-1,80,29,111,62,45,48,undefined,-1,73,277,50,18,undefined,26,51,36,31,16,111,274,12,138,40,25,36,41,31,27,undefined,32,132,245,6,-1,59,134,30,66,97,78,45
13/05/2020,8,171,122,128,219,211,334,131,158,239,64,22,101,-1,127,-1,226,244,136,33,37,43,619,187,567,-1,129,67,152,65,88,76,undefined,-1,53,329,137,46,undefined,78,129,36,34,24,145,495,24,206,62,51,62,57,66,110,undefined,96,122,373,9,-1,96,246,28,89,98,130,79
13/05/2020,9,310,209,173,348,128,293,72,85,135,31,25,81,-1,101,-1,255,193,98,44,42,95,580,132,422,-1,182,51,113,46,92,70,undefined,-1,44,208,82,49,undefined,59,123,22,24,15,161,490,22,297,53,70,52,53,65,3,undefined,80,71,244,5,-1,90,238,53,121,63,85,117
13/05/2020,10,335,252,227,415,154,215,34,85,83,32,7,57,-1,72,-1,267,157,100,92,45,123,621,70,379,-1,189,73,107,34,58,79,undefined,-1,30,158,90,68,undefined,126,132,53,187,21,167,473,25,256,92,60,103,42,91,2,undefined,75,69,188,10,-1,127,347,58,152,52,79,169
13/05/2020,11,493,352,303,471,209,297,66,140,96,34,15,107,-1,110,-1,354,206,127,146,88,188,723,100,349,-1,314,76,196,56,79,81,undefined,-1,56,403,128,72,undefined,130,131,35,38,22,264,509,23,369,125,96,100,72,124,6,undefined,158,91,224,37,-1,186,412,43,239,72,137,287
13/05/2020,12,766,510,518,727,317,468,148,213,140,55,25,166,-1,141,-1,555,272,150,206,108,324,1015,214,499,-1,450,91,249,126,118,132,undefined,-1,80,630,159,128,undefined,205,152,75,151,57,396,692,50,481,139,152,181,109,176,5,undefined,197,145,288,33,-1,205,654,77,343,84,241,434
13/05/2020,13,924,660,572,832,366,473,177,173,135,54,42,165,-1,207,-1,516,294,127,260,80,385,1173,191,465,-1,419,96,224,158,118,140,undefined,-1,63,696,151,120,undefined,191,148,100,127,58,485,817,37,612,156,135,210,101,258,19,undefined,173,159,295,35,-1,280,737,86,372,88,267,553
13/05/2020,14,1062,598,595,849,395,502,160,205,157,58,38,188,-1,194,-1,458,219,110,200,89,351,1158,116,513,-1,324,94,263,140,94,140,undefined,-1,72,628,124,112,undefined,156,111,92,174,50,405,734,39,622,148,134,117,108,183,3,undefined,156,85,310,55,-1,317,868,107,317,97,282,585
13/05/2020,15,952,572,617,792,391,576,165,214,195,66,47,200,-1,213,-1,407,164,116,257,126,320,1338,141,618,-1,258,76,245,183,103,94,undefined,-1,67,618,123,89,undefined,146,106,65,90,39,444,762,32,725,105,96,138,168,198,20,undefined,216,115,378,66,-1,301,879,98,302,93,327,633
13/05/2020,16,1011,535,607,752,416,554,244,291,255,47,52,195,-1,199,-1,371,180,153,259,101,321,1414,179,720,-1,259,69,294,187,109,127,undefined,-1,67,676,109,90,undefined,88,89,70,108,41,439,820,33,764,84,99,111,82,216,24,undefined,165,122,409,54,-1,319,985,73,309,121,277,762
13/05/2020,17,794,380,630,700,436,713,299,337,319,67,96,353,-1,284,-1,274,197,136,237,87,366,1624,222,792,-1,282,111,314,246,217,124,undefined,-1,83,802,124,87,undefined,90,87,84,137,63,386,847,41,726,149,107,124,126,142,30,undefined,229,123,476,16,-1,371,1044,117,258,120,304,676
13/05/2020,18,399,170,513,478,366,452,175,203,120,69,101,293,-1,157,-1,184,100,65,222,73,296,1226,135,524,-1,226,80,273,127,151,101,undefined,-1,42,554,78,78,undefined,51,75,36,29,24,277,620,32,519,105,71,93,106,121,18,undefined,141,63,257,-1,-1,302,860,137,210,66,227,520
13/05/2020,19,225,90,368,262,205,270,93,98,51,49,64,229,-1,77,-1,115,40,34,170,41,174,877,77,266,-1,268,55,145,69,138,109,undefined,-1,21,305,48,58,undefined,8,37,23,25,29,150,321,21,249,65,82,68,77,45,23,undefined,97,44,164,-1,-1,177,493,75,111,42,130,258
13/05/2020,20,105,59,218,145,152,184,40,77,36,14,42,157,-1,42,-1,51,23,14,114,42,130,509,64,205,-1,299,38,75,34,91,127,undefined,-1,20,176,28,26,undefined,8,20,38,18,15,99,185,15,175,48,60,73,25,50,21,undefined,105,24,120,-1,-1,102,339,73,72,19,72,158
13/05/2020,21,41,36,163,111,105,166,28,36,61,24,28,100,-1,43,-1,31,44,9,47,22,61,358,32,175,-1,227,20,56,10,46,88,undefined,-1,12,120,26,18,undefined,9,4,15,8,4,54,163,19,133,27,72,36,16,31,8,undefined,64,36,95,-1,-1,54,309,40,39,17,37,131
13/05/2020,22,44,25,100,56,91,76,8,23,41,16,16,81,-1,32,-1,31,30,13,26,17,48,192,24,149,-1,193,27,47,16,47,91,undefined,-1,2,88,5,12,undefined,7,10,14,7,1,37,138,8,76,13,63,17,20,26,6,undefined,45,34,88,-1,-1,64,199,43,30,6,33,87
13/05/2020,23,23,17,84,47,38,61,10,12,14,11,10,39,-1,21,-1,17,11,5,11,9,33,88,29,78,-1,127,16,19,4,36,30,undefined,-1,4,48,6,8,undefined,-1,10,14,12,8,25,104,5,36,14,52,5,23,15,9,undefined,29,10,45,-1,-1,34,132,34,24,1,26,27
14/05/2020,0,39,10,53,26,31,21,6,18,5,2,4,12,-1,6,-1,4,9,3,4,5,21,39,31,44,-1,86,17,30,4,8,18,undefined,-1,6,33,2,4,undefined,2,3,9,5,5,19,70,10,36,11,75,4,14,7,3,undefined,9,2,13,-1,-1,18,36,19,11,3,10,12
14/05/2020,1,2,11,58,30,21,53,-1,1,4,2,3,17,-1,7,-1,7,1,3,9,5,23,63,7,25,-1,53,8,15,3,16,9,undefined,-1,2,32,4,-1,undefined,4,8,12,7,2,11,37,3,26,8,35,5,4,7,3,undefined,2,-1,23,-1,-1,8,42,13,18,-1,7,19
14/05/2020,2,5,12,67,7,9,-1,7,5,2,5,5,13,-1,-1,-1,2,4,7,3,5,12,16,7,11,-1,40,3,16,1,13,4,undefined,-1,-1,3,2,1,undefined,3,7,2,-1,-1,5,24,-1,15,12,50,3,5,-1,2,undefined,1,-1,23,-1,-1,8,28,12,8,-1,-1,16
14/05/2020,3,8,7,41,15,23,5,4,1,3,1,3,8,-1,1,-1,16,6,-1,5,2,25,42,10,17,-1,27,3,26,-1,12,1,undefined,-1,-1,6,4,2,undefined,2,4,4,2,-1,7,34,-1,30,6,42,1,3,-1,1,undefined,1,-1,8,-1,-1,5,32,9,8,7,5,10
14/05/2020,4,6,2,30,17,44,26,1,-1,1,-1,5,6,-1,10,-1,3,9,3,1,-1,6,29,-1,6,-1,27,2,35,2,6,13,undefined,-1,4,9,3,5,undefined,2,1,3,1,-1,8,44,1,23,7,29,7,-1,1,-1,undefined,-1,2,14,-1,-1,7,22,9,4,1,3,9
14/05/2020,5,14,12,37,41,72,118,20,20,55,3,3,12,-1,29,-1,51,50,13,14,2,33,96,26,123,-1,57,5,60,18,13,13,undefined,-1,32,93,15,11,undefined,8,16,8,1,-1,22,136,6,41,11,50,6,20,11,-1,undefined,22,17,52,-1,-1,16,108,12,35,6,26,16
14/05/2020,6,48,25,65,85,106,265,73,70,191,17,11,59,-1,61,-1,71,120,35,15,5,22,193,63,325,-1,107,25,107,37,23,94,undefined,-1,35,250,44,30,undefined,152,23,35,11,8,50,228,12,87,32,46,9,44,15,3,undefined,79,54,154,-1,-1,51,226,39,42,55,43,49
14/05/2020,7,99,62,102,133,165,270,183,138,201,53,32,133,-1,104,-1,138,156,81,12,21,29,371,137,381,-1,131,46,140,68,32,62,undefined,-1,48,391,76,19,undefined,70,43,46,21,17,107,324,8,141,48,80,41,27,24,5,undefined,62,116,278,9,-1,75,180,17,89,106,84,69
14/05/2020,8,168,127,145,227,243,417,181,164,210,57,40,146,-1,173,-1,227,255,144,37,28,73,677,207,547,-1,211,86,201,119,76,64,undefined,-1,70,377,139,58,undefined,85,143,41,34,18,173,468,21,256,100,65,66,58,68,11,undefined,85,127,384,25,-1,85,257,30,111,112,166,96
14/05/2020,9,276,194,139,363,206,347,106,94,165,70,40,138,-1,150,-1,307,201,114,44,39,101,657,112,379,-1,246,112,154,68,83,89,undefined,-1,44,293,109,56,undefined,72,94,43,22,13,194,442,24,360,110,93,111,60,77,9,undefined,94,86,255,19,-1,93,272,36,155,93,114,146
14/05/2020,10,395,284,213,480,247,264,114,130,83,57,33,118,-1,117,-1,344,226,103,81,34,157,701,110,349,-1,375,118,193,78,40,99,undefined,-1,67,320,134,84,undefined,92,106,52,22,19,273,646,28,385,167,125,161,107,90,12,undefined,140,80,205,43,-1,166,434,35,202,123,145,251
14/05/2020,11,570,402,302,587,275,388,106,181,91,53,45,153,-1,140,-1,375,236,130,165,85,198,776,120,302,-1,470,117,223,82,35,118,undefined,-1,53,420,127,101,undefined,87,105,57,41,26,342,572,29,424,194,164,187,75,138,52,undefined,147,90,263,32,-1,186,493,49,209,72,176,342
14/05/2020,12,862,620,484,740,365,613,190,245,123,53,62,214,-1,195,-1,519,286,145,200,123,333,1135,192,387,-1,642,128,267,145,60,185,undefined,-1,129,630,188,128,undefined,181,148,67,24,18,459,733,49,704,231,233,236,113,202,46,undefined,190,110,295,29,-1,273,704,91,412,122,216,474
14/05/2020,13,1099,725,498,841,410,484,183,289,170,53,59,246,-1,142,-1,577,291,117,287,133,394,1288,210,437,-1,651,172,266,153,141,179,undefined,-1,66,704,162,129,undefined,184,152,51,42,41,509,881,50,658,265,240,257,117,242,-1,undefined,240,125,342,55,-1,303,801,92,429,126,264,512
14/05/2020,14,1015,613,537,892,389,531,172,176,157,22,52,164,-1,178,-1,541,212,118,246,128,353,1396,181,532,-1,519,172,223,228,106,136,undefined,-1,88,622,147,91,undefined,110,97,35,27,20,504,807,53,668,252,199,173,122,230,2,undefined,185,86,300,49,-1,316,852,94,356,98,290,638
14/05/2020,15,1081,625,613,869,466,552,187,228,212,53,61,199,-1,177,-1,463,209,100,277,111,380,1307,143,582,-1,413,143,347,164,135,158,undefined,-1,92,583,132,113,undefined,73,97,42,33,33,466,826,41,764,204,135,230,142,199,-1,undefined,176,110,352,40,-1,328,954,92,303,118,271,641
14/05/2020,16,1083,602,764,949,519,610,261,298,299,49,75,253,-1,223,-1,383,190,152,257,102,390,1425,170,779,-1,296,99,414,221,24,168,undefined,-1,80,706,119,52,undefined,43,90,82,72,58,495,971,44,680,139,90,206,102,212,-1,undefined,146,117,437,91,-1,381,924,74,304,129,299,842
14/05/2020,17,856,407,711,727,512,704,302,324,334,59,133,405,-1,225,-1,332,163,150,273,115,371,1619,185,817,-1,278,102,402,214,21,168,undefined,-1,69,911,117,102,undefined,49,93,52,53,53,407,844,50,666,103,106,218,110,153,-1,undefined,186,131,454,10,-1,329,940,96,258,152,301,675
14/05/2020,18,469,207,562,454,361,421,199,210,136,60,77,288,-1,171,-1,174,96,75,225,59,354,1211,91,455,-1,300,107,288,145,155,129,undefined,-1,34,567,72,83,undefined,44,74,59,46,30,269,549,24,430,125,121,82,97,134,-1,undefined,163,59,220,-1,-1,255,734,138,168,64,234,437
14/05/2020,19,219,103,358,254,183,260,92,96,71,62,61,189,-1,90,-1,77,37,47,122,57,213,856,67,303,-1,390,73,124,97,103,105,undefined,-1,31,286,23,43,undefined,17,35,31,19,15,179,271,20,233,76,86,65,79,67,-1,undefined,111,34,139,-1,-1,161,490,77,110,50,118,285
14/05/2020,20,158,78,229,148,171,220,39,81,55,27,47,153,-1,63,-1,63,44,27,88,45,113,615,57,213,-1,328,41,116,37,86,122,undefined,-1,29,180,37,33,undefined,8,20,23,14,9,82,196,18,211,51,80,57,64,34,-1,undefined,73,15,118,-1,-1,111,436,62,64,30,66,211
14/05/2020,21,96,20,197,101,100,166,25,50,68,12,57,139,-1,45,-1,41,11,4,62,28,119,419,54,193,-1,237,22,59,33,83,56,undefined,-1,23,138,26,33,undefined,6,37,19,10,10,63,192,13,118,19,100,35,28,41,-1,undefined,62,10,99,-1,-1,82,327,53,35,22,64,133
14/05/2020,22,34,24,127,71,97,68,15,47,37,20,42,99,-1,32,-1,24,50,14,28,15,44,200,29,164,-1,172,16,71,18,50,60,undefined,-1,4,94,12,14,undefined,11,7,28,21,12,34,138,6,67,30,63,29,36,26,-1,undefined,32,17,60,-1,-1,60,225,36,25,10,29,82
14/05/2020,23,35,14,61,44,58,48,11,14,13,6,12,43,-1,21,-1,9,16,5,25,14,34,164,22,75,-1,142,12,50,6,24,59,undefined,-1,6,41,16,8,undefined,3,8,9,5,4,18,105,7,32,12,74,3,13,13,-1,undefined,47,6,51,-1,-1,26,133,30,21,6,16,28
15/05/2020,0,22,13,61,30,38,28,3,12,8,1,4,16,-1,12,-1,13,10,-1,13,23,35,53,5,43,-1,96,18,23,7,28,33,undefined,-1,-1,41,6,4,undefined,5,4,8,1,3,22,79,7,19,16,57,10,12,6,-1,undefined,14,7,31,-1,-1,11,66,26,19,8,8,20
15/05/2020,1,10,12,47,31,17,44,1,3,2,3,1,7,-1,2,-1,3,11,4,13,7,20,58,6,17,-1,71,6,6,-1,7,12,undefined,-1,2,24,9,3,undefined,1,-1,3,2,1,10,35,-1,16,5,81,4,6,2,-1,undefined,9,5,21,-1,-1,10,53,19,18,4,8,8
15/05/2020,2,1,59,94,4,10,11,8,-1,5,5,1,7,-1,3,-1,1,6,6,1,4,6,17,8,21,-1,47,5,16,1,4,2,undefined,-1,1,6,3,2,undefined,-1,2,9,5,1,5,34,-1,1,5,74,-1,7,4,-1,undefined,6,6,10,-1,-1,7,46,4,21,1,5,11
15/05/2020,3,7,-1,33,7,31,9,3,1,4,4,-1,8,-1,2,-1,2,6,1,5,7,13,33,12,19,-1,21,5,42,4,10,3,undefined,-1,3,4,8,2,undefined,-1,2,5,4,3,1,33,1,3,4,58,4,10,-1,-1,undefined,-1,4,13,-1,-1,10,27,11,10,1,3,7
15/05/2020,4,12,3,15,17,43,14,5,-1,1,1,3,5,-1,5,-1,7,6,1,2,3,8,27,4,13,-1,30,5,48,2,2,20,undefined,-1,2,12,1,15,undefined,-1,-1,4,2,2,6,32,3,11,-1,29,14,3,2,-1,undefined,1,4,13,-1,-1,5,19,9,9,-1,4,11
15/05/2020,5,21,10,28,28,61,94,12,12,50,2,3,11,-1,33,-1,37,37,10,14,6,20,82,36,126,-1,48,6,58,10,20,11,undefined,-1,22,73,23,3,undefined,8,8,11,4,1,23,104,1,36,10,39,-1,21,7,-1,undefined,15,16,55,-1,-1,21,88,9,18,13,14,15
15/05/2020,6,38,18,69,76,126,245,90,49,184,21,14,44,-1,88,-1,77,104,25,7,5,41,228,68,337,-1,102,26,88,58,63,29,undefined,-1,26,263,44,5,undefined,53,27,34,19,12,49,228,14,96,40,45,11,46,24,-1,undefined,74,44,131,-1,-1,42,209,41,31,52,52,21
15/05/2020,7,101,50,106,136,163,239,161,141,189,54,29,83,-1,117,-1,96,142,72,23,20,42,398,145,400,-1,161,62,161,60,76,44,undefined,-1,32,287,56,16,undefined,28,50,33,24,13,99,289,13,122,59,68,44,52,30,-1,undefined,31,115,263,8,-1,63,196,26,87,93,77,51
15/05/2020,8,174,113,124,226,204,384,192,175,275,50,27,153,-1,137,-1,223,248,165,48,37,75,716,191,511,-1,222,101,183,88,55,87,undefined,-1,43,385,106,37,undefined,97,144,36,31,25,160,405,21,232,121,115,75,66,75,-1,undefined,110,103,373,15,-1,105,271,37,103,93,150,108
15/05/2020,9,293,237,175,364,180,322,112,160,162,42,42,167,-1,113,-1,252,202,117,50,45,90,667,145,376,205,330,118,135,68,71,62,undefined,-1,58,309,117,33,undefined,85,108,39,39,21,166,472,25,310,148,120,124,72,63,-1,undefined,88,81,257,22,-1,126,311,41,152,78,137,185
15/05/2020,10,457,369,226,508,289,321,118,181,93,50,50,168,-1,98,-1,370,209,103,125,77,158,757,109,349,352,491,146,220,105,46,101,undefined,-1,75,402,127,67,undefined,80,110,60,35,21,208,620,41,382,176,158,196,103,103,-1,undefined,140,79,229,31,-1,154,456,35,260,101,144,280
15/05/2020,11,657,535,362,622,341,391,140,222,102,51,48,200,-1,110,-1,359,248,97,228,89,211,986,129,370,379,549,139,223,125,71,115,undefined,-1,63,488,127,68,undefined,140,115,57,30,37,280,679,28,591,218,191,216,116,171,-1,undefined,155,87,244,62,-1,220,596,57,276,86,191,391
15/05/2020,12,884,653,540,843,379,556,196,257,117,60,56,235,-1,165,-1,520,370,136,193,90,364,1221,224,486,566,812,192,291,163,89,147,undefined,-1,81,752,181,101,undefined,141,151,70,36,33,468,839,38,673,271,279,266,151,196,-1,undefined,220,159,311,51,-1,290,818,87,436,44,274,508
15/05/2020,13,1214,707,611,946,422,589,215,266,203,65,99,286,-1,207,-1,540,300,127,233,110,367,1351,205,495,640,687,186,282,178,158,183,undefined,-1,65,833,180,127,undefined,170,157,36,43,28,503,897,42,753,288,255,264,130,243,8,undefined,207,179,378,39,-1,313,828,107,458,-1,311,634
15/05/2020,14,1192,707,641,956,431,572,159,254,213,54,60,257,-1,196,-1,592,233,137,275,102,419,1391,140,554,493,628,170,267,194,130,147,undefined,-1,80,801,126,146,undefined,101,113,78,51,45,488,865,35,774,252,170,285,152,223,4,undefined,184,94,350,62,-1,301,932,83,409,-1,317,714
15/05/2020,15,1305,750,743,983,459,647,260,261,230,70,52,239,-1,225,-1,521,186,120,280,134,362,1514,155,709,712,437,129,280,258,75,130,undefined,-1,80,810,141,125,undefined,72,132,70,56,41,490,947,38,855,226,143,250,174,255,-1,undefined,202,101,386,55,-1,371,1048,103,399,-1,303,814
15/05/2020,16,1278,696,785,898,556,674,259,273,263,58,75,243,-1,215,-1,451,173,139,307,145,426,1609,190,757,615,325,93,333,257,6,126,undefined,-1,77,773,155,110,undefined,28,94,55,48,46,498,945,52,866,150,100,246,160,241,-1,undefined,168,107,392,51,-1,379,1095,95,353,-1,337,912
15/05/2020,17,1080,523,810,799,566,676,283,327,257,94,115,371,-1,223,-1,327,181,139,308,128,434,1623,189,828,623,340,106,369,187,12,146,undefined,-1,98,803,131,81,undefined,45,99,72,55,49,492,892,42,711,139,97,197,144,208,-1,undefined,239,116,499,15,-1,387,1149,117,328,-1,294,802
15/05/2020,18,572,194,695,540,395,513,127,175,136,60,75,340,-1,159,-1,194,77,73,214,99,313,1346,120,508,324,257,63,251,135,217,151,undefined,-1,37,530,88,63,undefined,49,47,67,47,46,254,579,26,483,87,122,150,100,134,-1,undefined,192,85,275,-1,-1,221,875,129,192,-1,199,567
15/05/2020,19,246,121,513,340,292,318,63,91,68,45,45,167,-1,87,-1,96,51,30,195,57,231,969,97,326,166,221,62,134,68,144,112,undefined,-1,27,302,51,62,undefined,25,27,36,26,31,167,439,34,302,90,104,109,66,74,-1,undefined,107,58,193,-1,-1,133,689,90,139,-1,130,344
15/05/2020,20,187,85,360,234,239,302,51,63,52,34,39,135,-1,66,-1,60,28,14,130,30,159,796,80,221,156,145,28,135,53,106,111,undefined,-1,11,265,28,53,undefined,16,22,32,31,20,143,319,18,226,43,98,60,56,51,-1,undefined,63,26,153,-1,-1,84,455,48,104,-1,109,233
15/05/2020,21,95,41,214,126,159,254,24,41,74,19,35,102,-1,62,-1,31,36,20,100,49,80,602,58,165,88,138,34,67,32,86,130,undefined,-1,25,142,18,26,undefined,7,17,31,18,11,116,201,10,145,48,104,50,51,25,-1,undefined,47,25,103,-1,-1,49,480,56,53,-1,107,164
15/05/2020,22,53,20,177,105,79,144,21,37,40,21,24,70,-1,41,-1,42,30,13,52,15,69,363,41,148,111,100,17,54,21,47,78,undefined,-1,14,133,15,14,undefined,8,14,18,13,9,53,125,5,116,32,103,39,36,28,-1,undefined,42,34,90,-1,-1,32,252,48,41,-1,35,99
15/05/2020,23,40,21,118,52,82,84,8,11,21,7,10,34,-1,34,-1,24,19,5,37,17,40,134,20,90,54,92,24,43,10,31,56,undefined,-1,13,61,14,12,undefined,1,4,26,18,14,32,80,5,82,22,86,7,22,13,-1,undefined,16,12,63,-1,-1,29,165,31,34,-1,36,47
16/05/2020,0,45,7,101,39,66,46,4,8,16,3,6,28,-1,6,-1,7,2,4,10,5,44,104,28,84,45,78,5,34,11,22,47,undefined,-1,7,36,6,7,undefined,4,4,17,9,5,20,75,5,41,12,76,5,16,5,-1,undefined,11,3,31,-1,-1,18,109,44,17,-1,14,32
16/05/2020,1,5,20,36,14,43,34,10,-1,6,4,8,19,-1,4,-1,7,8,12,6,6,23,62,12,28,24,38,6,20,4,15,24,undefined,-1,6,38,4,-1,undefined,-1,2,17,11,2,26,34,4,23,9,80,2,9,1,-1,undefined,8,7,28,-1,-1,55,48,21,34,-1,8,19
16/05/2020,2,7,3,37,15,41,17,4,1,11,3,2,12,-1,5,-1,4,11,5,2,2,16,72,12,24,8,45,6,38,1,5,6,undefined,-1,-1,11,1,2,undefined,3,7,9,1,1,8,35,6,27,8,68,8,21,2,-1,undefined,3,1,10,-1,-1,7,76,17,15,-1,8,12
16/05/2020,3,7,12,29,22,35,23,4,2,1,-1,-1,3,-1,13,-1,14,8,-1,5,1,11,30,10,10,14,44,3,27,1,2,4,undefined,-1,-1,3,1,5,undefined,-1,-1,8,1,1,17,16,7,16,6,55,3,2,2,-1,undefined,5,3,8,-1,-1,1,50,19,27,-1,11,14
16/05/2020,4,6,6,35,15,31,17,5,-1,-1,4,5,3,-1,10,-1,11,-1,1,3,1,9,49,21,30,19,40,5,18,-1,4,13,undefined,-1,-1,5,1,8,undefined,1,-1,4,6,-1,9,43,-1,20,8,40,7,7,1,-1,undefined,4,1,22,-1,-1,8,40,14,15,-1,4,9
16/05/2020,5,5,11,20,23,41,43,9,6,11,7,-1,3,-1,19,-1,48,19,7,3,-1,20,74,20,38,14,45,4,33,5,14,9,undefined,-1,16,31,2,3,undefined,3,-1,6,3,2,15,54,1,28,8,41,5,14,1,-1,undefined,5,3,19,-1,-1,4,49,9,14,-1,8,10
16/05/2020,6,26,8,43,44,53,100,32,18,50,14,13,19,-1,29,-1,28,42,9,4,3,16,143,28,117,61,112,21,38,24,25,29,undefined,-1,18,126,23,21,undefined,41,22,13,1,2,17,114,4,41,50,45,3,20,7,-1,undefined,30,13,41,-1,-1,19,97,41,11,-1,27,12
16/05/2020,7,46,24,52,58,60,133,66,68,41,7,12,37,-1,38,-1,26,45,19,6,11,22,165,15,146,155,122,41,60,30,31,28,undefined,-1,15,182,15,42,undefined,10,22,18,21,8,57,81,11,83,82,55,19,28,11,-1,undefined,9,19,64,3,-1,32,101,12,35,-1,37,25
16/05/2020,8,117,44,91,138,134,198,162,112,27,35,31,115,-1,82,-1,63,68,27,10,12,37,279,42,135,292,204,102,108,110,32,39,undefined,-1,22,368,30,27,undefined,65,31,21,17,13,78,190,7,89,236,114,55,32,16,-1,undefined,23,32,85,6,-1,56,126,16,37,-1,62,62
16/05/2020,9,224,149,156,234,240,251,221,173,52,25,50,169,-1,117,-1,124,91,35,51,29,39,430,43,206,412,333,200,179,130,54,58,undefined,-1,30,437,44,43,undefined,17,52,31,39,20,114,302,22,255,1245,202,138,66,57,-1,undefined,38,54,122,20,-1,62,249,25,58,-1,98,133
16/05/2020,10,612,342,321,420,342,375,281,219,110,53,84,295,-1,163,-1,261,151,66,133,55,142,731,63,307,575,605,224,218,188,65,88,undefined,-1,44,648,61,72,undefined,23,82,43,32,24,210,551,27,477,1726,265,279,99,88,-1,undefined,120,77,180,57,-1,148,501,59,164,-1,177,300
16/05/2020,11,864,591,499,756,504,503,358,382,94,94,109,336,-1,207,-1,394,152,88,232,109,295,1034,89,335,806,894,280,329,291,151,151,undefined,-1,89,894,80,98,undefined,41,96,47,40,31,323,692,32,883,1875,503,440,133,176,-1,undefined,158,89,191,72,-1,204,803,75,220,-1,256,466
16/05/2020,12,1292,756,708,915,629,610,351,354,102,57,118,332,-1,238,-1,385,151,99,298,94,381,1361,92,451,1088,1016,284,336,336,210,171,undefined,-1,60,1004,70,125,undefined,29,105,51,47,39,483,934,34,874,1692,433,406,151,200,-1,undefined,177,132,284,89,-1,216,929,80,341,-1,319,642
16/05/2020,13,1490,862,898,1115,717,712,368,377,81,59,106,377,-1,325,-1,448,148,104,397,109,424,1405,102,419,1107,906,207,439,450,229,208,undefined,-1,105,1119,63,155,undefined,87,112,52,51,27,578,1090,50,977,1458,417,392,156,290,-1,undefined,208,122,310,96,-1,284,1043,133,353,-1,476,879
16/05/2020,14,1741,930,1049,1176,807,784,499,438,135,54,100,377,-1,301,-1,483,124,95,494,127,402,1757,99,536,1202,782,240,407,511,233,189,undefined,-1,83,1364,79,154,undefined,78,91,40,68,49,666,1091,43,1042,1487,217,396,188,264,-1,undefined,226,118,316,96,-1,263,1199,109,357,-1,566,1013
16/05/2020,15,1770,893,1071,1184,777,760,523,337,89,54,124,413,-1,308,-1,483,98,86,504,131,414,1631,97,471,1035,673,195,360,502,283,212,undefined,-1,118,1232,72,127,undefined,78,111,63,72,55,679,1191,41,1053,436,263,362,154,273,-1,undefined,176,127,313,93,-1,278,1218,122,372,-1,511,1126
16/05/2020,16,1520,785,1053,1095,655,617,401,335,77,47,106,365,-1,260,-1,314,113,56,437,101,438,1568,100,461,886,425,115,336,501,290,173,undefined,-1,64,1046,69,112,undefined,84,112,67,80,51,589,1012,35,989,206,190,339,114,268,-1,undefined,211,127,311,87,-1,275,1197,81,350,-1,428,1089
16/05/2020,17,1042,443,924,707,667,563,273,295,69,55,124,369,-1,187,-1,195,93,47,328,76,393,1407,103,389,507,321,88,297,289,252,164,undefined,-1,52,782,52,123,undefined,12,59,68,68,48,412,736,43,678,125,121,172,83,185,-1,undefined,159,117,231,34,-1,255,1057,113,241,-1,279,871
16/05/2020,18,401,177,769,424,426,371,113,125,42,53,88,255,-1,99,-1,103,61,26,297,63,280,1128,86,350,228,299,91,238,116,163,92,undefined,-1,25,399,46,45,undefined,27,27,38,41,27,268,531,27,437,89,149,127,101,133,-1,undefined,132,79,183,-1,-1,176,850,106,152,-1,200,508
16/05/2020,19,217,113,501,296,258,212,58,69,55,44,51,177,-1,67,-1,81,21,24,236,69,181,774,53,229,199,190,45,109,73,141,114,undefined,-1,20,284,33,86,undefined,6,29,29,20,18,145,350,28,265,53,133,81,61,66,-1,undefined,111,37,120,-1,-1,122,612,69,115,-1,94,311
16/05/2020,20,122,52,342,162,142,230,41,51,44,21,32,148,-1,64,-1,21,56,24,95,44,124,631,52,164,131,154,35,79,56,98,143,undefined,-1,12,167,14,17,undefined,7,13,26,17,7,92,231,26,142,51,88,106,82,42,-1,undefined,61,20,80,-1,-1,80,441,58,90,-1,66,203
16/05/2020,21,71,38,250,131,167,172,21,50,23,17,22,92,-1,55,-1,31,34,6,79,27,66,504,41,164,94,117,41,89,33,74,85,undefined,-1,6,141,23,31,undefined,4,9,16,11,3,64,206,14,105,44,76,60,38,31,-1,undefined,58,30,98,-1,-1,51,386,43,55,-1,45,132
16/05/2020,22,44,31,152,90,135,111,15,45,14,25,15,68,-1,62,-1,25,21,4,48,24,45,294,28,123,81,118,27,61,24,44,56,undefined,-1,7,96,10,13,undefined,7,20,11,6,4,56,124,14,94,21,87,38,35,18,-1,undefined,29,12,63,-1,-1,44,276,43,43,-1,43,96
16/05/2020,23,56,18,150,60,57,83,15,13,12,7,13,52,-1,24,-1,18,13,2,33,16,56,137,27,66,60,99,10,18,9,52,52,undefined,-1,5,70,8,6,undefined,3,5,8,5,3,36,71,6,61,7,108,18,44,26,-1,undefined,18,7,55,-1,-1,18,177,36,37,-1,24,38
17/05/2020,0,19,9,85,24,57,35,16,11,8,14,12,23,-1,9,-1,10,7,1,14,7,25,78,12,105,44,70,10,28,9,21,34,undefined,-1,4,40,8,5,undefined,1,3,17,11,6,21,73,4,27,8,67,1,6,10,-1,undefined,8,6,20,-1,-1,17,105,15,25,-1,19,35
17/05/2020,1,14,11,66,26,24,25,-1,9,10,4,6,17,-1,10,-1,14,8,3,34,8,8,105,28,40,24,55,1,20,2,9,22,undefined,-1,1,36,4,5,undefined,-1,1,5,1,-1,13,56,8,39,2,65,2,11,14,-1,undefined,10,9,23,-1,-1,13,61,22,12,-1,7,17
17/05/2020,2,5,8,53,9,27,26,2,3,11,3,-1,9,-1,2,-1,7,2,1,20,1,12,77,6,33,19,38,2,24,-1,5,7,undefined,-1,-1,16,4,1,undefined,2,1,2,-1,1,6,24,1,24,3,49,5,11,3,-1,undefined,2,2,30,-1,-1,5,51,16,17,-1,3,14
17/05/2020,3,11,5,38,13,39,11,5,-1,2,1,-1,6,-1,4,-1,3,5,-1,5,4,9,39,15,10,21,42,3,44,1,3,-1,undefined,-1,-1,5,-1,2,undefined,-1,2,-1,2,-1,7,24,6,9,5,47,-1,10,8,-1,undefined,2,13,32,-1,-1,3,37,6,6,-1,2,20
17/05/2020,4,7,5,19,16,30,11,5,-1,5,1,2,9,-1,5,-1,4,5,-1,3,-1,9,45,24,12,15,29,2,26,2,3,15,undefined,-1,1,8,3,2,undefined,2,9,2,1,-1,9,35,2,12,6,30,7,7,1,-1,undefined,5,2,8,-1,-1,3,45,10,7,-1,2,17
17/05/2020,5,13,11,20,40,27,29,7,9,4,2,2,3,-1,14,-1,58,3,6,5,1,14,71,24,40,13,35,4,37,2,10,3,undefined,-1,3,15,2,-1,undefined,4,5,1,1,1,24,70,-1,21,9,39,9,9,1,-1,undefined,2,-1,12,-1,-1,6,24,7,12,-1,14,13
17/05/2020,6,9,7,28,47,45,61,22,11,18,6,3,15,-1,30,-1,23,15,6,3,4,30,123,10,43,42,39,15,42,14,9,7,undefined,-1,13,52,10,-1,undefined,24,2,2,2,1,25,90,1,36,9,40,10,3,5,-1,undefined,4,9,53,-1,-1,17,34,9,8,-1,29,27
17/05/2020,7,26,23,44,51,72,49,41,51,16,-1,17,39,-1,34,-1,22,9,5,9,3,27,146,12,80,147,69,25,50,26,21,9,undefined,-1,5,156,15,-1,undefined,2,13,7,12,7,30,87,4,36,36,43,18,17,13,-1,undefined,7,12,36,3,-1,25,66,7,9,-1,21,29
17/05/2020,8,87,33,91,81,119,117,132,121,14,21,40,88,-1,70,-1,27,44,18,21,8,40,224,9,137,320,153,73,108,67,20,20,undefined,-1,16,294,21,-1,undefined,10,12,14,21,9,53,139,2,55,77,83,20,38,15,-1,undefined,16,20,56,10,-1,45,106,11,34,-1,42,58
17/05/2020,9,199,100,160,162,192,173,246,164,46,16,54,151,-1,107,-1,65,78,24,24,24,65,404,48,180,409,294,106,170,119,32,60,undefined,-1,56,502,31,-1,undefined,17,41,20,32,14,81,212,15,126,131,130,116,39,24,-1,undefined,27,36,80,16,-1,60,198,29,57,-1,68,111
17/05/2020,10,413,221,271,368,329,269,334,252,72,38,60,249,-1,184,-1,113,76,38,85,45,105,517,70,225,647,512,205,237,201,79,93,undefined,-1,69,768,27,-1,undefined,91,82,55,41,32,199,410,37,337,233,263,204,102,70,-1,undefined,72,50,140,30,-1,89,405,29,120,-1,135,170
17/05/2020,11,715,424,421,571,523,428,418,344,65,27,95,353,-1,198,-1,208,96,54,203,41,203,803,47,257,893,715,239,330,300,105,130,undefined,-1,65,993,35,-1,undefined,58,88,45,32,29,289,590,23,454,837,253,261,110,137,-1,undefined,101,65,170,57,-1,141,525,36,190,-1,228,407
17/05/2020,12,1126,598,632,875,635,493,458,428,52,55,125,386,-1,257,-1,226,137,47,275,120,388,1146,93,294,1017,908,270,436,370,252,139,undefined,-1,57,1131,63,-1,undefined,48,72,62,48,40,378,878,18,613,1562,334,313,110,177,-1,undefined,172,83,244,75,-1,189,738,69,269,-1,308,614
17/05/2020,13,1317,757,802,938,715,602,471,410,64,58,146,415,-1,250,-1,228,116,53,353,141,459,1345,84,288,1158,1022,232,440,443,284,274,undefined,-1,64,1314,51,-1,undefined,70,81,64,55,61,472,921,43,776,1695,455,301,157,207,-1,undefined,169,122,244,89,-1,189,922,78,361,-1,422,765
17/05/2020,14,1519,792,943,948,728,669,463,393,85,60,175,475,-1,295,-1,259,189,53,386,116,397,1406,105,356,1145,937,203,471,464,249,287,undefined,-1,102,1312,52,128,undefined,73,76,79,62,52,475,970,28,851,1698,340,438,160,225,-1,undefined,213,89,275,89,-1,246,1042,84,337,-1,360,887
17/05/2020,15,1482,815,950,1127,669,653,434,416,85,39,113,408,-1,261,-1,312,102,67,412,107,336,1457,96,358,1135,656,181,341,505,277,405,undefined,-1,69,1352,54,145,undefined,20,94,64,70,48,508,939,49,810,645,273,274,168,248,-1,undefined,233,59,264,89,-1,275,1053,74,316,-1,380,950
17/05/2020,16,1332,594,937,820,615,535,387,379,88,42,126,388,-1,219,-1,208,136,52,377,86,358,1532,92,361,853,421,112,344,405,210,219,undefined,-1,62,983,47,95,undefined,31,91,67,85,54,550,853,39,774,251,192,254,118,180,-1,undefined,195,69,235,67,-1,301,1083,78,232,-1,407,910
17/05/2020,17,739,342,895,604,512,486,251,276,64,55,117,373,-1,159,-1,177,82,46,294,78,385,1247,83,359,608,267,89,318,279,215,178,undefined,-1,50,685,51,74,undefined,69,56,52,56,46,340,641,44,491,122,121,177,150,170,-1,undefined,190,63,234,28,-1,222,954,114,212,-1,256,668
17/05/2020,18,329,153,650,328,273,361,101,124,54,57,83,259,-1,110,-1,79,43,12,255,74,302,945,96,237,255,227,64,170,92,147,143,undefined,-1,28,403,36,60,undefined,28,46,36,21,15,187,462,23,367,63,115,93,100,76,-1,undefined,153,54,159,-1,-1,145,712,90,144,-1,185,425
17/05/2020,19,220,64,339,189,173,195,30,72,33,30,50,191,-1,68,-1,39,27,12,129,47,180,666,61,171,144,196,35,96,45,96,91,undefined,-1,16,187,28,64,undefined,5,17,32,17,12,82,247,16,198,63,111,64,70,59,-1,undefined,81,18,124,-1,-1,95,515,69,88,-1,71,230
17/05/2020,20,77,38,261,113,114,154,31,59,23,17,58,176,-1,48,-1,31,22,5,103,39,126,641,42,131,134,138,37,52,39,96,87,undefined,-1,11,154,7,16,undefined,14,35,24,13,9,97,154,21,136,37,88,51,28,40,-1,undefined,69,13,107,-1,-1,77,388,55,53,-1,59,159
17/05/2020,21,54,39,158,92,84,134,31,49,26,16,38,112,-1,55,-1,24,29,6,62,26,111,461,54,140,90,98,32,39,18,61,84,undefined,-1,21,92,11,18,undefined,3,17,26,15,11,60,123,11,126,43,84,32,22,29,-1,undefined,46,14,79,-1,-1,54,380,45,54,-1,48,115
17/05/2020,22,41,28,160,72,74,81,6,37,16,19,22,87,-1,25,-1,38,12,6,50,25,37,202,44,114,57,80,14,30,11,48,43,undefined,-1,17,69,4,9,undefined,3,11,16,20,10,50,128,6,79,23,71,20,19,18,-1,undefined,31,2,58,-1,-1,35,226,40,37,-1,39,83
17/05/2020,23,23,26,126,34,30,57,4,13,16,3,12,33,-1,7,-1,9,3,3,27,10,29,125,28,81,38,73,9,30,13,26,29,undefined,-1,1,33,8,6,undefined,-1,5,8,4,3,23,44,16,35,17,48,5,15,11,-1,undefined,33,15,44,-1,-1,22,131,24,23,-1,23,21
18/05/2020,0,20,14,59,20,18,26,2,13,1,5,5,13,-1,6,-1,4,2,3,16,6,20,101,5,45,51,61,8,23,1,23,14,undefined,-1,5,21,3,3,undefined,5,4,13,5,4,21,32,5,39,4,77,4,21,10,-1,undefined,2,1,18,-1,-1,9,60,22,13,-1,12,30
18/05/2020,1,11,12,45,26,15,46,3,1,2,-1,-1,4,-1,6,-1,6,10,6,8,3,18,73,8,16,12,34,2,16,3,18,10,undefined,-1,1,20,-1,4,undefined,1,3,2,1,1,1,46,8,20,5,78,1,2,-1,-1,undefined,8,1,9,-1,-1,17,71,13,9,-1,2,19
18/05/2020,2,6,11,28,12,12,16,7,1,-1,1,1,8,-1,3,-1,3,8,2,8,1,17,22,8,20,8,30,3,11,2,2,4,undefined,-1,-1,5,2,3,undefined,-1,1,5,-1,-1,12,23,2,14,9,37,-1,3,1,-1,undefined,6,-1,9,-1,-1,7,35,5,7,-1,7,5
18/05/2020,3,7,4,18,35,30,5,2,-1,1,1,4,4,-1,-1,-1,8,8,8,4,4,19,33,11,7,11,16,6,37,-1,10,2,undefined,-1,1,9,5,-1,undefined,-1,8,21,8,3,7,32,1,9,6,41,3,1,7,-1,undefined,7,-1,5,-1,-1,4,34,21,16,-1,-1,7
18/05/2020,4,2,6,16,23,41,13,1,7,2,2,1,6,-1,5,-1,14,3,2,1,1,2,26,10,14,14,28,4,49,2,17,10,undefined,-1,2,7,1,-1,undefined,2,2,17,3,-1,9,29,-1,17,4,36,12,3,4,-1,undefined,3,1,5,-1,-1,3,40,10,21,-1,9,11
18/05/2020,5,20,6,28,34,66,111,19,17,44,3,1,3,-1,40,-1,41,25,9,6,5,30,116,36,126,45,50,8,65,10,8,4,undefined,-1,30,75,9,-1,undefined,10,10,8,-1,-1,22,121,2,35,10,30,-1,23,10,-1,undefined,18,11,55,-1,-1,10,103,10,25,-1,18,19
18/05/2020,6,91,18,57,87,119,233,70,63,215,25,18,53,-1,83,-1,59,94,28,6,12,30,249,74,352,169,53,11,95,34,28,38,undefined,-1,32,253,38,-1,undefined,40,25,32,12,6,44,227,8,67,22,45,11,57,14,-1,undefined,67,47,144,-1,-1,49,184,42,25,-1,47,28
18/05/2020,7,102,72,94,125,164,245,154,143,221,43,23,92,-1,106,-1,97,165,94,10,8,48,422,145,468,378,74,26,181,69,43,47,undefined,-1,53,339,118,-1,undefined,37,60,48,30,21,127,246,19,133,35,45,38,35,25,-1,undefined,36,110,294,10,-1,44,166,21,79,-1,80,70
18/05/2020,8,180,117,127,199,209,392,208,185,274,67,41,124,-1,162,-1,223,280,176,31,29,84,672,197,563,380,166,49,214,113,52,66,undefined,-1,82,472,129,-1,undefined,95,144,51,43,18,177,543,26,261,66,85,69,46,74,-1,undefined,71,148,352,23,-1,89,232,21,104,-1,141,110
18/05/2020,9,276,201,180,330,220,303,117,157,164,48,32,133,-1,118,-1,249,222,131,62,34,78,615,134,401,293,161,46,159,73,53,60,undefined,-1,83,319,124,-1,undefined,82,120,30,43,24,181,510,36,336,79,91,88,73,76,-1,undefined,79,91,254,41,-1,97,256,34,146,-1,121,134
18/05/2020,10,438,286,270,541,240,315,122,152,108,62,64,156,-1,136,-1,342,239,109,155,72,164,720,92,379,312,243,69,249,88,51,107,undefined,-1,64,402,100,-1,undefined,74,136,42,30,21,210,549,32,431,104,125,173,71,90,-1,undefined,112,101,217,53,-1,133,404,36,174,-1,157,252
18/05/2020,11,608,451,462,630,366,346,140,191,105,51,44,189,-1,141,-1,367,254,146,196,84,172,907,104,404,434,271,72,255,124,72,114,undefined,-1,77,491,124,-1,undefined,206,126,67,49,48,301,684,40,485,102,107,205,88,120,-1,undefined,122,111,269,68,-1,148,495,39,214,-1,182,338
18/05/2020,12,925,655,513,908,446,508,155,252,130,36,68,228,-1,184,-1,440,383,182,228,95,362,1217,176,510,687,418,80,310,127,92,131,undefined,-1,99,731,176,-1,undefined,212,187,59,42,34,467,960,42,709,119,139,217,120,212,-1,undefined,195,175,364,76,-1,179,656,82,410,-1,262,481
18/05/2020,13,1049,726,571,1007,535,577,233,237,177,55,53,194,-1,204,-1,554,377,147,268,114,382,1346,205,578,639,393,108,379,187,82,158,undefined,-1,78,806,160,-1,undefined,210,112,82,48,44,491,1022,51,729,149,102,213,141,271,-1,undefined,213,137,379,79,-1,187,701,92,441,-1,299,552
18/05/2020,14,1108,648,619,962,458,552,186,188,165,52,47,211,-1,179,-1,498,204,136,279,104,330,1389,133,557,585,318,116,256,207,108,116,undefined,-1,99,711,134,76,undefined,131,99,64,53,36,507,1046,39,780,142,71,221,124,230,-1,undefined,220,129,309,88,-1,216,840,93,355,-1,333,595
18/05/2020,15,1121,623,681,925,440,550,219,268,243,60,52,231,-1,187,-1,472,158,127,328,97,372,1464,234,668,675,276,90,268,233,118,157,undefined,-1,87,664,138,85,undefined,122,90,50,42,45,431,939,33,744,138,90,204,122,191,-1,undefined,206,148,384,81,-1,218,949,73,292,-1,291,708
18/05/2020,16,1174,597,735,855,503,644,282,319,325,64,67,289,-1,197,-1,381,186,152,344,86,392,1582,209,821,711,303,82,275,242,109,160,undefined,-1,47,799,113,88,undefined,128,111,92,95,69,450,932,47,817,109,106,224,115,217,-1,undefined,201,169,452,108,-1,240,941,90,274,-1,293,814
18/05/2020,17,892,397,805,719,488,613,348,365,347,75,117,397,-1,245,-1,310,239,179,315,113,369,1711,198,887,755,354,97,380,284,80,143,undefined,-1,84,852,128,76,undefined,133,111,88,79,59,438,873,56,683,135,131,202,131,153,-1,undefined,201,181,515,23,-1,228,982,97,203,-1,348,732
18/05/2020,18,434,220,639,451,390,381,198,229,123,38,108,320,-1,113,-1,155,77,84,217,60,289,1280,93,484,379,214,103,251,152,160,103,undefined,-1,56,492,64,87,undefined,43,60,64,52,43,282,564,44,421,91,100,108,87,111,-1,undefined,150,92,282,-1,-1,167,777,90,136,-1,236,457
18/05/2020,19,244,232,374,260,259,292,105,116,50,29,77,239,-1,79,-1,90,78,42,143,51,179,841,62,309,237,148,35,142,59,124,118,undefined,-1,27,352,60,47,undefined,11,36,44,23,21,143,323,15,190,43,112,85,43,55,-1,undefined,87,70,182,-1,-1,106,522,76,102,-1,121,355
18/05/2020,20,121,162,265,159,164,196,45,92,47,25,49,166,-1,48,-1,50,51,19,83,36,154,632,53,193,166,117,23,99,26,87,86,undefined,-1,22,251,28,50,undefined,8,26,33,21,16,93,256,15,170,42,91,45,55,37,-1,undefined,80,29,101,-1,-1,66,375,60,63,-1,71,158
18/05/2020,21,53,46,158,90,105,181,41,69,63,22,54,159,-1,59,-1,29,20,14,29,22,75,451,52,135,114,115,21,54,23,46,50,undefined,-1,23,171,25,28,undefined,7,14,31,16,15,46,162,19,89,28,68,44,32,29,-1,undefined,55,35,94,-1,-1,43,297,52,57,-1,31,83
18/05/2020,22,46,94,126,52,112,90,17,27,37,8,27,88,-1,22,-1,31,39,14,15,10,54,307,20,129,78,79,32,66,15,54,71,undefined,-1,9,93,12,20,undefined,5,5,12,6,4,49,93,8,60,42,71,25,11,16,-1,undefined,23,23,74,-1,-1,47,229,57,36,-1,56,78
18/05/2020,23,42,63,91,35,68,44,2,14,18,7,6,22,-1,11,-1,11,14,2,6,16,36,149,22,57,35,52,26,26,4,13,25,undefined,-1,9,44,10,5,undefined,1,5,11,3,3,45,96,8,69,27,59,5,11,15,-1,undefined,19,7,45,-1,-1,21,123,24,27,-1,37,60
19/05/2020,0,24,139,104,26,31,20,7,6,5,5,2,8,-1,5,-1,5,10,6,1,11,19,73,19,40,16,62,11,16,3,18,24,undefined,-1,2,34,8,6,undefined,3,9,10,7,3,13,65,7,34,14,52,5,16,10,-1,undefined,4,2,35,-1,-1,10,101,28,15,-1,16,16
19/05/2020,1,14,104,64,13,9,31,5,6,7,7,1,13,-1,2,-1,9,10,1,6,3,14,61,8,26,7,31,9,7,8,4,10,undefined,-1,-1,9,3,4,undefined,-1,5,6,7,3,12,49,2,20,10,37,4,8,-1,-1,undefined,4,6,23,-1,-1,7,96,8,11,-1,10,18
19/05/2020,2,16,8,52,4,15,6,8,-1,1,1,8,5,-1,-1,-1,4,2,1,3,-1,10,30,8,19,3,35,-1,20,9,12,4,undefined,-1,7,2,2,3,undefined,-1,8,6,4,-1,7,47,-1,18,1,41,-1,6,5,-1,undefined,6,1,15,-1,-1,9,36,16,7,-1,11,16
19/05/2020,3,15,8,17,5,32,5,6,1,3,-1,-1,1,-1,2,-1,15,9,4,3,1,16,38,10,13,17,34,4,33,3,7,7,undefined,-1,-1,6,5,2,undefined,7,3,-1,1,2,9,35,-1,31,1,37,1,9,1,-1,undefined,3,-1,18,-1,-1,8,31,16,14,-1,4,7
19/05/2020,4,5,4,15,22,46,8,8,1,2,-1,1,3,-1,4,-1,11,3,4,3,1,13,43,5,17,10,44,10,39,3,5,5,undefined,-1,2,8,2,-1,undefined,-1,2,7,1,1,8,56,-1,27,6,21,-1,7,1,-1,undefined,5,2,13,-1,-1,4,43,7,7,-1,5,9
19/05/2020,5,22,12,29,49,70,105,11,22,50,4,2,9,-1,41,-1,56,32,9,6,2,35,112,20,140,49,56,8,53,12,3,17,undefined,-1,34,72,20,-1,undefined,13,10,6,1,1,28,192,2,37,11,19,11,23,7,-1,undefined,13,15,51,-1,-1,18,104,16,23,-1,30,13
19/05/2020,6,76,16,57,97,129,257,74,62,195,29,10,38,-1,81,-1,72,107,33,1,6,35,235,64,352,206,102,23,98,42,21,37,undefined,-1,34,265,26,-1,undefined,47,28,30,12,11,40,296,13,73,31,36,17,37,16,-1,undefined,65,50,157,-1,-1,51,208,40,30,-1,53,37
19/05/2020,7,112,65,96,141,173,250,196,165,218,47,30,102,-1,114,-1,138,200,106,17,13,41,443,192,449,371,135,32,154,87,38,32,undefined,-1,60,333,49,-1,undefined,38,55,39,40,34,124,307,11,149,78,50,25,45,35,-1,undefined,41,110,330,7,-1,51,205,21,74,-1,108,66
19/05/2020,8,168,112,140,260,268,384,208,177,283,56,49,186,-1,150,-1,302,318,178,50,36,70,674,221,631,419,191,69,218,108,69,78,undefined,-1,88,414,138,-1,undefined,88,154,42,35,27,161,524,23,253,110,68,95,66,84,-1,undefined,2,146,403,16,-1,71,216,34,120,-1,163,91
19/05/2020,9,294,183,147,345,201,291,113,125,180,73,32,139,-1,121,-1,324,210,127,50,37,102,581,111,436,292,329,59,152,59,104,66,undefined,-1,52,298,136,-1,undefined,85,102,65,35,25,228,506,39,353,117,122,97,67,80,16,undefined,35,97,263,35,-1,119,287,28,141,-1,181,161
19/05/2020,10,449,357,274,536,277,279,95,130,105,49,27,104,-1,92,-1,422,234,132,111,54,187,727,102,363,296,405,85,187,97,60,86,undefined,-1,60,301,136,-1,undefined,93,157,90,34,37,253,581,24,392,163,149,167,92,115,10,undefined,121,92,225,71,-1,137,372,57,180,-1,163,231
19/05/2020,11,589,379,411,646,255,316,123,175,116,53,38,141,-1,136,-1,465,232,136,193,73,195,882,129,379,333,482,106,171,91,68,101,undefined,-1,33,359,141,-1,undefined,107,119,88,36,34,286,644,29,435,189,197,178,112,146,-1,undefined,139,95,234,53,-1,156,520,62,206,-1,188,335
19/05/2020,12,859,609,456,918,364,446,153,220,132,41,56,152,-1,175,-1,583,348,158,266,148,306,1056,179,493,427,709,114,228,136,117,153,undefined,-1,56,563,196,-1,undefined,157,188,125,56,36,507,875,23,585,205,265,208,143,205,13,undefined,283,142,339,121,-1,197,767,96,366,-1,274,482
19/05/2020,13,921,713,559,959,340,496,164,207,184,37,40,149,-1,181,-1,628,270,154,203,120,303,1118,206,570,480,618,121,193,112,93,154,undefined,-1,79,562,208,-1,undefined,187,129,145,43,36,460,819,46,704,215,195,261,124,254,-1,undefined,224,161,385,83,-1,203,770,77,375,-1,242,527
19/05/2020,14,963,624,568,863,352,518,138,195,177,53,34,155,-1,169,-1,545,217,158,192,58,311,1113,155,541,488,515,91,230,133,117,136,undefined,-1,56,511,140,57,undefined,147,107,102,32,34,410,882,32,836,217,169,187,131,211,-1,undefined,208,127,303,88,-1,199,872,91,325,-1,288,540
19/05/2020,15,1021,667,622,905,369,533,165,176,234,74,53,196,-1,147,-1,477,212,135,291,86,322,1340,152,671,505,362,51,211,125,161,124,undefined,-1,59,530,138,55,undefined,182,102,143,52,44,447,879,51,732,172,127,216,88,194,-1,undefined,182,121,403,90,-1,219,997,65,350,46,247,663
19/05/2020,16,1073,609,664,808,428,590,217,265,319,44,88,240,-1,179,-1,430,188,167,255,105,405,1440,190,830,517,284,92,273,180,174,142,undefined,-1,58,590,136,79,undefined,120,94,79,61,39,443,820,46,766,139,102,193,94,148,-1,undefined,171,132,449,73,-1,210,897,76,282,129,274,689
19/05/2020,17,835,357,742,689,489,689,298,247,332,54,101,330,-1,228,-1,267,202,169,236,78,347,1571,213,860,559,308,104,286,172,168,138,undefined,-1,88,792,135,72,undefined,69,107,92,83,62,403,822,55,741,136,78,159,107,171,-1,undefined,201,164,518,8,-1,247,997,108,218,119,313,694
19/05/2020,18,410,166,534,479,351,415,193,201,149,65,100,294,-1,147,-1,153,101,78,218,60,263,1131,120,499,354,231,70,219,133,181,133,undefined,-1,47,555,95,49,undefined,35,45,59,49,31,286,504,33,343,89,88,99,83,147,-1,undefined,139,82,238,-1,-1,170,784,91,160,75,203,495
19/05/2020,19,241,83,404,248,277,266,86,86,58,43,79,261,-1,90,-1,65,63,34,136,55,157,775,46,275,234,172,24,128,75,134,106,undefined,-1,30,302,44,59,undefined,15,41,25,20,18,137,328,27,258,57,98,73,52,74,-1,undefined,104,50,152,-1,-1,121,536,70,118,51,103,303
19/05/2020,20,108,56,231,140,158,222,37,90,46,19,67,237,-1,58,-1,57,45,22,69,47,123,613,66,191,166,132,29,107,59,68,110,undefined,-1,25,235,20,40,undefined,16,24,26,18,15,92,209,19,155,41,106,54,40,48,-1,undefined,92,32,112,-1,-1,64,397,69,65,23,80,162
19/05/2020,21,57,39,172,122,118,133,33,46,65,18,59,162,-1,56,-1,40,35,13,42,33,78,493,66,173,142,102,28,65,22,63,75,undefined,-1,26,136,26,16,undefined,6,20,24,15,11,77,248,9,140,30,87,68,25,45,-1,undefined,53,24,99,-1,-1,84,336,35,59,23,65,153
19/05/2020,22,55,26,114,78,104,111,14,38,33,20,47,134,-1,34,-1,19,21,12,20,6,51,307,35,145,74,71,30,36,27,73,29,undefined,-1,11,80,19,11,undefined,8,11,14,8,7,50,156,12,83,33,84,6,38,13,-1,undefined,34,21,84,-1,-1,42,200,26,38,10,51,55
19/05/2020,23,34,26,85,54,62,69,7,22,13,9,13,35,-1,21,-1,9,7,6,12,11,27,130,27,101,49,94,12,21,5,29,34,undefined,-1,14,41,15,9,undefined,1,5,12,11,6,29,94,4,49,16,97,14,10,6,-1,undefined,10,14,53,-1,-1,17,162,25,25,9,27,57
20/05/2020,0,21,15,64,30,32,19,2,10,12,1,6,22,-1,21,-1,9,6,2,6,13,34,72,11,40,29,48,4,21,4,21,20,undefined,-1,7,36,2,3,undefined,-1,2,12,11,8,14,45,6,34,7,76,8,18,5,-1,undefined,11,4,15,-1,-1,20,79,17,18,3,13,20
20/05/2020,1,11,22,60,10,13,47,3,2,-1,-1,2,5,-1,2,-1,4,6,5,6,6,21,47,1,22,20,28,3,7,1,15,10,undefined,-1,-1,9,3,5,undefined,2,6,1,-1,-1,10,85,3,26,3,52,3,2,3,-1,undefined,2,2,50,-1,-1,3,50,17,11,-1,6,1
20/05/2020,2,4,6,26,23,20,15,-1,26,1,5,-1,3,-1,35,-1,-1,3,4,6,6,12,38,87,9,2,25,2,30,-1,18,4,undefined,-1,-1,10,2,-1,undefined,-1,-1,-1,-1,1,2,53,-1,6,4,31,2,3,1,-1,undefined,3,6,7,-1,-1,4,20,24,16,-1,-1,12
20/05/2020,3,7,6,17,8,22,3,2,3,1,4,-1,-1,-1,25,-1,7,3,6,-1,2,13,31,10,14,4,19,3,31,-1,7,1,undefined,-1,-1,7,5,2,undefined,1,5,-1,1,2,8,6,-1,12,-1,26,3,3,2,-1,undefined,2,-1,11,-1,-1,4,22,8,8,-1,6,7
20/05/2020,4,15,-1,25,17,43,6,-1,1,1,-1,4,7,-1,4,-1,12,4,1,4,2,17,37,2,24,22,28,1,47,2,6,2,undefined,-1,2,5,5,2,undefined,2,1,2,-1,-1,13,22,3,9,-1,14,-1,4,2,-1,undefined,3,3,12,-1,-1,7,19,5,6,-1,7,9
20/05/2020,5,19,22,34,43,71,105,11,15,55,7,4,9,-1,28,-1,17,41,5,6,1,27,95,19,134,73,44,5,53,11,16,29,undefined,-1,29,75,7,-1,undefined,6,9,6,-1,-1,23,134,3,45,11,13,12,20,6,-1,undefined,24,23,78,-1,-1,17,93,8,23,23,18,19
20/05/2020,6,61,124,60,104,102,234,57,57,216,30,14,45,-1,70,-1,59,117,34,9,3,21,193,58,345,152,52,14,80,45,28,40,undefined,-1,41,243,21,-1,undefined,43,31,38,10,6,47,252,9,65,29,48,13,54,20,-1,undefined,70,53,160,-1,-1,50,206,39,30,56,62,24
20/05/2020,7,94,176,84,155,151,308,118,105,212,29,10,41,-1,91,-1,148,161,107,19,5,27,437,116,516,247,65,36,114,50,45,42,undefined,-1,44,242,58,-1,undefined,27,85,35,13,8,94,351,14,107,47,36,29,46,33,-1,undefined,42,67,223,2,-1,45,144,32,82,79,48,42
20/05/2020,8,203,185,141,279,160,431,88,110,251,57,5,61,-1,121,-1,224,226,174,42,22,60,648,167,721,230,135,41,151,40,64,50,undefined,-1,40,242,120,-1,undefined,63,169,27,16,8,138,513,21,236,75,44,57,85,69,-1,undefined,72,105,360,19,-1,54,238,31,81,97,119,60
20/05/2020,9,314,219,204,391,235,302,78,94,199,55,16,93,-1,99,-1,304,200,127,61,33,93,627,105,467,200,181,59,168,61,63,62,undefined,-1,97,290,131,-1,undefined,71,113,76,20,9,221,521,26,346,81,62,98,83,63,45,undefined,91,58,260,21,-1,87,264,42,120,88,134,146
20/05/2020,10,408,349,292,531,201,300,59,105,132,86,23,132,-1,90,-1,355,274,129,115,63,170,612,104,384,242,239,45,161,56,70,110,undefined,-1,69,262,105,-1,undefined,59,151,103,39,29,257,653,23,347,93,75,156,71,104,99,undefined,156,69,230,44,-1,104,369,50,190,61,154,266
20/05/2020,11,615,353,353,625,259,315,101,137,115,51,27,101,-1,124,-1,489,226,130,162,53,210,890,109,420,292,270,72,196,71,93,125,undefined,-1,54,325,122,-1,undefined,58,122,70,32,33,353,684,32,464,147,104,219,96,133,-1,undefined,151,70,259,71,-1,171,484,62,213,82,169,331
20/05/2020,12,874,655,552,881,425,432,155,199,124,64,37,182,-1,164,-1,588,349,178,286,72,285,1263,219,529,440,521,101,297,135,136,173,undefined,-1,62,579,179,-1,undefined,148,175,112,40,30,446,845,23,699,154,130,229,128,197,-1,undefined,200,94,356,69,-1,194,714,63,328,100,240,483
20/05/2020,13,1071,717,708,1024,447,588,165,223,195,49,56,212,-1,194,-1,601,351,177,303,100,391,1315,199,564,479,437,92,288,139,206,200,undefined,-1,82,747,195,-1,undefined,154,167,126,54,34,577,1031,39,828,145,104,254,131,211,-1,undefined,225,150,318,81,-1,211,814,72,344,90,333,572
20/05/2020,14,1074,695,680,1038,386,584,128,214,185,46,45,198,-1,169,-1,507,208,147,259,60,299,1353,172,593,539,335,107,236,203,185,180,undefined,-1,74,609,164,78,undefined,95,126,131,50,47,515,961,46,861,136,81,230,151,231,244,undefined,241,80,338,89,-1,229,896,96,334,93,315,583
20/05/2020,15,1220,724,842,936,475,604,208,208,201,49,49,211,-1,182,-1,439,197,147,354,98,369,1426,147,658,562,283,90,295,243,206,164,undefined,-1,71,724,160,102,undefined,52,123,121,50,43,560,976,46,865,142,101,224,133,182,-1,undefined,232,85,439,111,-1,231,1005,78,374,97,295,788
20/05/2020,16,1218,640,808,921,497,619,237,300,322,64,64,244,-1,216,-1,376,227,172,358,105,374,1679,182,771,618,257,81,314,242,201,133,undefined,-1,83,746,134,76,undefined,40,122,78,53,41,533,998,40,872,99,104,202,108,200,-1,undefined,191,103,477,100,-1,276,996,88,317,139,344,820
20/05/2020,17,1054,488,876,766,521,764,265,378,347,87,102,343,-1,236,-1,281,224,172,325,106,392,1693,220,893,670,355,99,371,227,179,149,undefined,-1,104,905,128,94,undefined,47,113,70,61,54,477,974,54,841,114,87,204,123,207,-1,undefined,252,128,557,31,-1,240,1119,118,262,127,325,802
20/05/2020,18,447,188,601,450,385,489,174,233,124,69,87,269,-1,186,-1,172,102,72,273,87,300,1167,169,567,411,281,83,236,127,175,103,undefined,-1,41,507,92,65,undefined,20,63,51,49,37,324,555,29,506,99,94,135,115,129,-1,undefined,141,55,240,-1,-1,177,844,97,154,74,219,471
20/05/2020,19,298,255,456,289,175,259,79,114,59,27,60,172,-1,72,-1,102,58,38,181,67,170,773,89,280,167,196,42,123,56,143,134,undefined,-1,53,288,48,55,undefined,11,39,35,25,22,147,321,17,228,54,72,84,71,67,-1,undefined,89,28,180,-1,-1,114,533,74,102,33,112,306
20/05/2020,20,147,339,288,164,170,252,79,48,58,23,31,96,-1,62,-1,35,32,21,67,41,129,534,59,199,140,109,28,84,38,133,85,undefined,-1,10,188,30,38,undefined,5,13,28,19,13,97,216,19,136,40,66,78,71,26,-1,undefined,63,14,111,-1,-1,82,392,41,84,28,93,220
20/05/2020,21,59,68,167,109,124,209,23,33,56,14,16,62,-1,46,-1,37,18,17,39,31,90,443,35,167,118,104,27,45,37,70,56,undefined,-1,11,84,38,23,undefined,6,12,35,14,13,79,189,14,112,29,46,31,44,42,-1,undefined,60,12,81,-1,-1,54,362,44,51,9,85,135
20/05/2020,22,32,200,107,63,58,87,5,10,25,10,3,20,-1,20,-1,20,23,14,24,13,58,156,22,127,38,52,31,30,11,41,54,undefined,-1,6,34,9,9,undefined,3,9,13,8,3,42,89,13,56,28,45,28,16,8,-1,undefined,31,12,64,-1,-1,37,141,32,20,14,25,54
20/05/2020,23,30,95,62,63,29,54,1,5,8,5,-1,7,-1,16,-1,6,9,-1,15,4,31,124,10,61,14,53,18,17,2,22,21,undefined,-1,8,38,8,1,undefined,2,5,10,4,3,20,78,6,34,24,45,6,12,9,-1,undefined,12,6,45,-1,-1,23,90,35,13,1,11,17
21/05/2020,0,19,59,48,30,23,19,1,1,3,-1,-1,1,-1,2,-1,7,-1,4,4,5,14,100,5,53,6,27,6,20,1,17,20,undefined,-1,-1,18,1,2,undefined,-1,3,5,4,3,7,50,10,32,6,24,7,15,3,-1,undefined,3,4,11,-1,-1,5,38,30,9,1,5,20
21/05/2020,1,15,21,32,12,14,37,1,1,1,2,-1,3,-1,1,-1,11,3,2,-1,3,10,41,5,17,9,45,3,17,3,8,15,undefined,-1,-1,5,2,1,undefined,-1,1,-1,2,-1,11,28,1,14,4,20,2,9,3,-1,undefined,4,3,16,-1,-1,5,43,14,8,2,9,3
21/05/2020,2,17,46,19,11,13,17,7,-1,-1,3,-1,3,-1,2,-1,2,6,3,3,5,6,27,5,9,9,36,4,11,2,6,2,undefined,-1,4,5,4,-1,undefined,-1,-1,1,3,-1,4,25,2,15,5,26,1,3,3,-1,undefined,-1,1,8,-1,-1,1,12,11,5,-1,2,5
21/05/2020,3,10,8,19,9,32,9,6,-1,-1,1,1,4,-1,8,-1,9,4,2,4,1,28,29,5,15,24,50,3,34,6,5,1,undefined,-1,2,2,-1,-1,undefined,-1,4,1,-1,3,6,19,3,14,11,32,1,20,-1,-1,undefined,2,-1,4,-1,-1,6,22,2,12,1,6,8
21/05/2020,4,12,3,32,16,50,18,7,-1,2,-1,-1,3,-1,3,-1,5,7,2,7,1,15,45,6,11,2,27,2,51,2,7,10,undefined,-1,2,8,1,2,undefined,-1,1,6,1,-1,12,25,2,21,5,21,8,2,2,-1,undefined,-1,2,10,-1,-1,4,20,3,5,-1,1,5
21/05/2020,5,7,12,34,41,68,92,7,20,36,5,-1,2,-1,21,-1,12,40,11,4,4,29,105,21,154,42,53,7,59,12,15,11,undefined,-1,22,60,16,-1,undefined,4,15,6,-1,-1,15,105,1,30,15,20,1,13,-1,-1,undefined,12,9,56,-1,-1,13,95,8,16,7,7,17
21/05/2020,6,86,19,46,87,93,249,29,47,225,22,1,10,-1,56,-1,45,94,43,4,4,27,193,67,410,86,70,36,65,18,30,36,undefined,-1,31,186,39,-1,undefined,30,20,37,12,9,42,295,21,47,47,42,18,49,13,-1,undefined,74,42,158,-1,-1,35,183,29,12,32,30,16
21/05/2020,7,99,76,71,133,106,233,47,80,205,22,4,17,-1,67,-1,118,142,97,27,21,55,393,123,530,174,96,46,102,19,44,40,undefined,-1,40,157,55,10,undefined,33,62,31,5,3,91,273,13,122,71,48,26,34,35,-1,undefined,44,61,237,4,-1,42,178,34,65,52,43,46
21/05/2020,8,169,107,113,207,200,362,60,95,255,47,5,39,-1,105,-1,239,295,141,36,22,60,743,149,728,174,143,87,152,37,64,61,undefined,-1,37,230,132,37,undefined,69,168,30,12,3,128,447,24,219,86,56,64,41,72,-1,undefined,81,78,300,9,-1,63,215,27,68,100,90,76
21/05/2020,9,298,232,133,344,112,267,50,47,137,39,2,23,-1,77,-1,245,188,116,50,20,102,610,86,477,105,185,59,102,24,80,49,undefined,-1,32,148,118,39,undefined,73,84,35,17,5,167,473,29,260,117,70,105,64,74,-1,undefined,90,25,183,7,-1,70,225,41,133,14,82,128
21/05/2020,10,355,274,181,413,157,262,43,51,106,45,6,41,-1,67,-1,321,226,97,96,51,116,649,98,361,130,282,92,117,40,111,56,undefined,-1,36,173,128,58,undefined,72,100,47,35,15,199,564,20,290,141,84,142,64,93,-1,undefined,132,33,215,13,-1,82,364,71,132,62,89,190
21/05/2020,11,520,363,318,565,160,271,48,86,134,39,2,48,-1,84,-1,412,191,99,142,60,196,746,94,393,184,413,92,104,39,121,82,undefined,-1,60,241,122,75,undefined,61,139,65,48,41,248,589,29,398,141,106,162,102,114,7,undefined,118,62,213,28,-1,137,514,54,195,54,150,281
21/05/2020,12,769,606,403,760,312,385,87,176,139,47,15,105,-1,120,-1,547,313,131,201,92,335,992,181,516,327,592,108,177,62,204,117,undefined,-1,60,455,175,98,undefined,115,132,52,61,32,407,804,31,576,179,188,239,93,155,-1,undefined,239,74,325,57,-1,164,642,69,330,68,119,430
21/05/2020,13,911,629,578,854,333,511,140,175,170,59,56,174,-1,153,-1,566,292,140,203,136,311,1207,147,526,439,587,138,204,79,241,118,undefined,-1,62,515,161,127,undefined,143,148,108,85,43,447,859,43,694,216,172,206,140,222,-1,undefined,261,97,318,104,-1,182,665,91,388,103,253,487
21/05/2020,14,1001,655,509,937,363,453,127,173,187,61,23,125,-1,143,-1,552,221,137,260,116,283,1198,150,535,420,565,139,226,166,186,126,undefined,-1,69,468,160,98,undefined,94,100,45,51,34,421,903,39,672,240,178,217,131,198,25,undefined,212,76,356,76,-1,181,811,63,284,94,271,540
21/05/2020,15,1076,663,622,897,363,558,128,209,197,58,20,111,-1,163,-1,495,182,99,295,73,334,1288,126,654,485,376,109,254,96,206,133,undefined,-1,62,533,142,111,undefined,51,87,62,59,38,426,883,31,790,180,114,188,116,208,-1,undefined,201,74,390,64,-1,226,914,100,281,98,209,648
21/05/2020,16,1036,650,600,855,333,554,160,181,301,56,23,113,-1,172,-1,408,207,151,278,92,373,1359,179,781,406,292,77,248,109,179,131,undefined,-1,57,472,129,86,undefined,42,107,63,80,51,402,962,48,718,122,84,204,118,217,156,undefined,187,65,454,50,-1,178,854,89,289,98,209,684
21/05/2020,17,757,466,566,621,277,572,104,160,291,64,18,111,-1,150,-1,302,188,145,237,98,317,1420,193,901,361,249,90,171,87,211,93,undefined,-1,39,436,107,83,undefined,50,101,40,34,23,320,760,37,645,113,78,125,98,172,-1,undefined,195,54,421,6,-1,176,702,94,254,101,220,499
21/05/2020,18,413,217,509,420,254,317,88,108,130,55,23,135,-1,102,-1,147,88,68,220,67,297,948,102,501,211,235,64,192,64,171,109,undefined,-1,32,330,86,55,undefined,28,55,32,22,18,219,488,33,352,80,83,77,91,88,-1,undefined,169,79,204,2,-1,105,649,91,139,55,185,381
21/05/2020,19,191,211,320,214,137,202,39,61,48,42,19,96,-1,56,-1,68,42,24,134,55,163,688,63,244,154,151,33,121,33,96,87,undefined,-1,14,182,45,47,undefined,8,41,18,16,10,129,287,18,182,51,77,66,62,70,-1,undefined,81,32,140,1,-1,82,456,84,109,14,70,241
21/05/2020,20,159,208,282,164,104,192,18,42,34,12,10,63,-1,41,-1,46,40,20,99,31,105,475,47,230,75,115,57,48,5,85,91,undefined,-1,8,102,29,25,undefined,2,20,10,12,7,61,216,16,117,52,93,47,39,43,-1,undefined,49,13,71,-1,-1,48,294,52,54,28,32,123
21/05/2020,21,49,58,123,92,99,114,13,28,60,16,8,54,-1,25,-1,24,19,8,36,25,75,339,51,199,70,94,10,49,6,52,59,undefined,-1,13,95,22,14,undefined,3,5,23,10,9,70,148,18,126,28,59,35,30,26,-1,undefined,49,28,81,1,-1,48,254,50,52,15,40,92
21/05/2020,22,34,25,138,65,99,83,15,32,40,11,15,61,-1,39,-1,33,24,12,23,12,55,245,29,134,67,54,22,46,20,46,83,undefined,-1,6,76,11,20,undefined,8,5,7,6,6,36,107,7,86,26,45,21,21,20,-1,undefined,14,17,69,-1,-1,58,216,47,32,10,45,67
21/05/2020,23,35,19,86,38,50,70,17,12,17,6,10,24,-1,24,-1,4,7,3,15,13,32,141,20,82,24,66,18,35,2,20,25,undefined,-1,5,38,15,12,undefined,3,8,8,1,1,21,63,7,55,18,56,6,26,17,-1,undefined,27,3,33,-1,-1,21,119,26,22,5,19,28
22/05/2020,0,8,18,63,36,27,34,2,12,10,5,3,10,-1,5,-1,6,1,3,17,4,32,52,20,44,25,53,10,22,3,27,33,undefined,-1,1,34,7,3,undefined,-1,8,7,2,3,13,33,6,28,10,55,7,18,5,-1,undefined,9,2,10,-1,-1,14,67,27,18,3,6,8
22/05/2020,1,12,11,69,20,14,48,4,5,3,1,-1,5,-1,4,-1,4,3,1,2,5,10,43,5,20,51,34,2,8,-1,4,14,undefined,-1,-1,18,4,1,undefined,-1,3,1,-1,-1,9,29,-1,15,4,53,1,33,10,-1,undefined,4,1,13,1,-1,26,55,10,8,5,4,12
22/05/2020,2,4,61,26,17,22,23,5,-1,4,-1,-1,5,-1,5,-1,1,3,5,6,3,12,36,13,18,6,38,1,17,1,6,11,undefined,-1,-1,5,4,1,undefined,-1,3,1,1,1,14,27,-1,13,2,38,1,3,-1,-1,undefined,1,-1,21,-1,-1,7,40,22,8,2,4,15
22/05/2020,3,8,5,30,17,29,4,5,-1,3,2,-1,2,-1,7,-1,12,11,2,2,-1,13,33,5,11,8,34,1,30,2,5,2,undefined,-1,1,8,1,-1,undefined,-1,12,2,-1,2,2,25,5,12,5,32,2,2,3,-1,undefined,2,-1,15,-1,-1,1,35,12,7,-1,-1,-1
22/05/2020,4,5,4,19,29,43,16,6,2,2,1,2,4,-1,7,-1,7,1,2,4,4,9,52,7,16,19,24,7,38,1,15,5,undefined,-1,2,4,1,1,undefined,-1,11,2,2,-1,13,47,3,14,3,21,7,8,-1,-1,undefined,3,1,8,-1,-1,8,21,13,8,1,5,12
22/05/2020,5,34,12,32,33,61,94,13,21,46,3,2,8,-1,37,-1,26,40,12,12,-1,24,113,30,128,40,73,4,53,8,11,20,undefined,-1,30,60,19,-1,undefined,8,9,9,2,2,22,108,2,33,8,15,7,38,7,-1,undefined,6,15,80,-1,-1,15,102,16,19,13,12,14
22/05/2020,6,53,18,54,76,124,254,68,67,216,26,7,35,-1,73,-1,62,113,37,10,3,14,223,81,378,152,99,19,82,27,24,17,undefined,-1,49,217,28,-1,undefined,45,37,38,14,11,45,257,10,71,27,35,21,46,15,-1,undefined,70,39,161,-1,-1,52,212,43,25,45,40,24
22/05/2020,7,98,63,96,128,134,274,180,133,188,52,8,65,-1,105,-1,74,159,81,16,25,22,419,149,434,307,111,58,108,64,43,20,undefined,-1,64,332,59,-1,undefined,32,56,32,21,15,109,310,18,116,57,58,46,52,38,-1,undefined,33,76,288,6,-1,51,192,31,66,96,74,50
22/05/2020,8,173,110,124,224,266,374,176,150,327,46,25,107,-1,154,-1,237,283,156,45,23,61,686,180,599,291,195,70,181,107,34,67,undefined,-1,63,374,134,-1,undefined,49,141,52,38,30,159,488,25,206,96,91,76,83,62,130,undefined,77,102,389,29,-1,71,259,20,101,99,154,99
22/05/2020,9,346,219,175,379,186,298,128,138,136,57,27,91,-1,106,-1,330,231,114,55,39,108,659,124,469,280,292,119,165,84,79,98,undefined,-1,70,329,141,-1,undefined,64,98,44,29,22,205,538,27,363,160,144,102,90,86,-1,undefined,83,54,310,36,-1,113,287,37,177,78,142,160
22/05/2020,10,482,430,301,528,261,354,117,154,111,49,27,140,-1,109,-1,398,237,129,139,27,181,840,131,393,330,451,153,209,88,89,72,undefined,-1,53,382,124,-1,undefined,90,118,66,160,39,290,701,39,438,183,164,214,102,135,-1,undefined,152,65,286,50,-1,138,450,40,242,109,161,245
22/05/2020,11,696,531,364,705,329,403,129,172,88,69,43,171,-1,154,-1,475,243,155,179,74,304,1020,117,433,438,586,209,274,102,136,119,undefined,-1,82,431,136,-1,undefined,134,130,116,60,38,329,797,23,559,264,224,216,133,137,-1,undefined,192,41,246,71,-1,197,648,48,270,71,169,386
22/05/2020,12,1056,718,613,896,446,567,184,253,137,53,50,218,-1,174,-1,550,341,165,274,105,398,1239,234,569,589,771,188,297,165,174,161,undefined,-1,99,661,180,-1,undefined,157,155,129,67,33,482,956,40,754,283,292,306,165,238,-1,undefined,219,81,375,93,-1,201,809,115,416,85,306,582
22/05/2020,13,1134,788,616,1029,441,561,210,227,187,61,67,214,-1,181,-1,692,307,184,328,90,431,1314,178,562,660,750,198,265,167,158,205,undefined,-1,70,725,206,-1,undefined,149,163,218,142,48,595,1027,43,907,282,228,307,185,259,-1,undefined,243,93,418,79,-1,243,921,94,404,128,332,646
22/05/2020,14,1260,767,744,1079,421,583,170,205,177,58,37,156,-1,189,-1,660,252,126,330,107,492,1381,133,559,586,629,121,252,150,172,186,undefined,-1,54,551,165,110,undefined,124,108,241,80,61,474,1009,69,906,239,182,301,150,268,-1,undefined,233,47,354,111,-1,239,934,88,370,114,272,692
22/05/2020,15,1254,839,889,1097,528,609,176,248,248,57,60,173,-1,175,-1,574,181,132,384,118,439,1408,147,624,591,509,123,259,145,208,146,undefined,-1,60,576,130,92,undefined,78,118,102,47,45,571,1084,51,971,208,164,270,158,210,-1,undefined,227,45,434,130,-1,257,1112,74,354,101,309,880
22/05/2020,16,1348,817,882,1035,488,651,205,262,325,62,61,215,-1,211,-1,559,163,162,384,132,407,1599,187,773,573,348,114,331,195,227,131,undefined,-1,59,632,165,104,undefined,130,106,78,115,43,566,1021,40,997,162,95,241,133,272,-1,undefined,220,63,511,95,-1,277,1153,119,354,101,338,933
22/05/2020,17,1078,499,1041,930,561,681,265,266,295,63,110,342,-1,252,-1,363,177,144,314,106,371,1758,191,802,571,405,94,275,203,278,151,undefined,-1,60,692,130,83,undefined,83,104,100,87,67,476,1050,53,890,117,87,227,119,207,-1,undefined,246,61,487,30,-1,287,1174,126,337,130,379,842
22/05/2020,18,761,284,822,604,394,483,174,181,132,47,102,284,-1,152,-1,189,84,65,298,116,398,1401,83,504,325,319,118,239,124,229,134,undefined,-1,43,493,91,67,undefined,34,64,51,34,24,366,714,37,554,129,99,184,119,144,-1,undefined,205,44,281,-1,-1,198,966,121,195,73,237,591
22/05/2020,19,329,124,603,344,318,402,73,109,61,55,76,224,-1,116,-1,93,59,31,229,126,202,1062,77,302,205,224,57,170,85,196,129,undefined,-1,31,333,58,68,undefined,14,36,18,14,10,203,456,40,369,121,87,117,103,78,-1,undefined,117,24,177,-1,-1,132,655,92,128,32,136,366
22/05/2020,20,229,114,415,243,246,275,71,95,45,31,57,143,-1,94,-1,58,40,17,180,38,133,742,64,221,175,162,46,107,71,131,141,undefined,-1,16,246,48,62,undefined,34,31,20,15,13,131,309,23,229,47,63,100,69,53,-1,undefined,76,13,149,-1,-1,127,480,68,97,29,118,268
22/05/2020,21,63,55,300,147,225,181,45,60,67,41,42,113,-1,49,-1,63,19,14,79,45,94,622,47,241,138,108,24,67,38,82,158,undefined,-1,25,181,32,31,undefined,9,38,28,15,12,118,215,14,159,30,53,68,64,52,-1,undefined,48,19,103,-1,-1,89,445,65,66,28,86,171
22/05/2020,22,49,29,168,113,167,110,31,35,36,15,38,96,-1,43,-1,46,35,12,36,37,74,347,30,192,97,143,24,84,32,105,115,undefined,-1,9,122,15,29,undefined,5,15,14,9,5,46,211,13,125,31,69,51,38,25,-1,undefined,42,8,66,-1,-1,55,267,57,29,14,38,73
22/05/2020,23,35,25,116,71,52,67,7,11,15,9,67,44,-1,33,-1,24,7,7,32,24,35,239,27,94,61,77,15,21,20,38,72,undefined,-1,3,56,23,13,undefined,3,5,20,15,10,34,116,8,79,29,58,13,44,17,-1,undefined,18,1,61,-1,-1,18,199,25,21,6,43,47
23/05/2020,0,24,16,92,30,55,45,7,9,15,6,13,42,-1,16,-1,11,7,5,10,9,52,120,32,64,26,97,10,22,3,24,42,undefined,-1,4,54,8,5,undefined,1,2,10,5,1,43,81,4,60,10,57,13,45,6,-1,undefined,13,3,44,-1,-1,8,111,34,17,9,18,41
23/05/2020,1,12,9,63,32,40,32,6,10,12,6,4,10,-1,12,-1,14,9,-1,20,6,27,65,27,41,48,30,7,16,2,14,27,undefined,-1,5,31,6,6,undefined,1,16,4,2,1,19,48,4,38,5,43,4,28,5,-1,undefined,8,4,30,-1,-1,8,71,32,14,-1,13,19
23/05/2020,2,15,4,56,19,29,27,-1,1,7,3,4,14,-1,7,-1,4,2,3,5,7,15,59,8,23,25,57,2,28,2,21,4,undefined,-1,8,23,2,8,undefined,-1,4,5,1,1,17,48,3,28,8,63,3,11,3,-1,undefined,9,-1,21,-1,-1,9,68,30,7,7,10,26
23/05/2020,3,7,7,32,18,37,17,2,2,5,1,2,4,-1,-1,-1,7,4,-1,7,6,9,43,7,16,16,40,5,31,2,28,5,undefined,-1,-1,5,5,6,undefined,1,2,4,3,3,9,28,1,33,8,41,3,10,2,-1,undefined,3,-1,33,-1,-1,9,73,11,8,-1,7,12
23/05/2020,4,5,4,34,20,25,12,11,-1,5,-1,1,4,-1,1,-1,7,4,1,10,2,5,78,18,15,13,53,7,9,1,4,16,undefined,-1,1,10,1,3,undefined,-1,-1,2,2,-1,12,36,6,22,9,43,9,14,4,-1,undefined,1,-1,20,-1,-1,8,68,21,7,1,5,11
23/05/2020,5,8,36,29,37,32,32,7,8,7,3,3,8,-1,17,-1,26,16,6,-1,-1,12,94,16,42,21,74,2,33,6,10,10,undefined,-1,9,22,5,-1,undefined,9,1,5,-1,1,23,119,3,26,12,44,1,13,4,-1,undefined,3,2,19,-1,-1,10,64,18,12,3,16,11
23/05/2020,6,21,15,39,41,60,84,21,20,51,9,4,17,-1,31,-1,5,34,13,2,1,7,86,19,121,58,80,26,35,18,27,11,undefined,-1,24,86,21,-1,undefined,19,11,21,14,8,19,98,-1,25,52,42,7,16,5,-1,undefined,29,3,52,-1,-1,21,89,34,9,19,22,19
23/05/2020,7,42,28,35,49,65,134,61,55,49,8,13,29,-1,35,-1,13,43,13,9,4,17,163,22,130,156,129,70,41,24,27,26,undefined,-1,12,154,14,-1,undefined,13,13,18,10,10,28,107,13,55,84,66,12,26,9,-1,undefined,18,15,59,4,-1,26,131,26,18,18,17,20
23/05/2020,8,95,47,96,148,133,112,105,61,19,29,19,40,-1,63,-1,53,56,34,30,11,26,258,39,171,216,220,134,70,71,43,35,undefined,-1,21,210,30,-1,undefined,12,43,21,14,14,71,229,4,80,267,112,51,51,16,-1,undefined,51,20,86,4,-1,42,124,22,30,32,51,54
23/05/2020,9,155,167,110,214,164,236,148,85,51,39,11,44,-1,78,-1,108,86,34,51,24,86,473,33,227,186,319,153,96,74,60,46,undefined,-1,23,282,28,-1,undefined,11,51,10,7,9,94,359,12,186,550,156,167,83,33,-1,undefined,46,13,89,4,-1,73,226,37,72,22,72,92
23/05/2020,10,396,396,221,405,176,279,97,114,82,33,17,49,-1,115,-1,235,92,47,162,38,150,680,47,285,229,467,252,126,51,101,88,undefined,-1,27,249,48,-1,undefined,21,61,34,20,11,164,509,23,363,1523,287,280,90,88,-1,undefined,92,15,138,4,-1,108,403,77,121,27,68,193
23/05/2020,11,724,571,407,588,261,352,135,158,82,31,12,83,-1,132,-1,344,105,61,246,65,215,855,52,360,348,752,183,193,88,194,91,undefined,-1,36,338,78,-1,undefined,26,56,42,32,23,259,670,27,547,1561,335,411,170,212,-1,undefined,158,39,237,35,-1,143,701,64,215,31,144,366
23/05/2020,12,1047,689,734,843,359,470,173,218,71,28,33,135,-1,181,-1,449,100,66,321,98,290,1162,70,372,568,839,187,203,94,278,160,undefined,-1,44,503,59,-1,undefined,31,66,40,40,26,360,833,34,752,1527,429,417,201,192,-1,undefined,216,51,262,85,-1,220,865,80,273,48,207,621
23/05/2020,13,1298,918,896,1005,452,558,178,221,61,32,37,162,-1,182,-1,403,121,60,437,115,389,1181,78,370,859,895,261,233,197,329,158,undefined,-1,36,556,75,-1,undefined,35,63,38,31,28,472,926,30,841,1194,416,440,172,283,-1,undefined,230,64,260,100,-1,257,1109,86,355,61,280,785
23/05/2020,14,1636,1046,940,1034,464,597,148,209,67,51,21,110,-1,232,-1,503,101,45,408,123,389,1233,114,398,755,806,242,273,136,342,167,undefined,-1,33,523,73,86,undefined,50,76,31,22,25,432,938,30,814,1700,284,507,147,279,-1,undefined,264,73,286,57,-1,275,1123,105,351,60,229,824
23/05/2020,15,1510,925,903,971,319,464,56,151,58,38,12,68,-1,158,-1,450,50,46,379,88,370,1247,84,435,563,582,150,183,78,315,112,undefined,-1,15,347,65,83,undefined,22,82,18,24,14,352,836,23,783,463,177,343,149,229,-1,undefined,209,40,275,26,-1,201,990,88,278,33,130,789
23/05/2020,16,1382,717,909,892,316,426,81,120,56,28,12,81,-1,155,-1,351,77,55,393,103,355,1222,85,355,450,378,84,148,119,283,122,undefined,-1,27,361,48,93,undefined,26,75,32,42,20,405,833,19,823,180,144,299,122,244,-1,undefined,195,33,240,49,-1,235,1051,96,304,32,226,895
23/05/2020,17,950,459,834,684,335,372,75,86,45,52,7,43,-1,145,-1,156,58,33,414,86,354,1227,62,343,256,236,95,142,73,250,141,undefined,-1,36,314,34,82,undefined,10,39,32,19,15,277,592,32,664,95,65,156,70,165,-1,undefined,171,24,218,15,-1,211,883,107,183,24,162,623
23/05/2020,18,371,159,567,337,238,283,24,53,30,41,3,47,-1,96,-1,76,37,10,291,82,259,882,53,245,125,223,52,112,64,185,104,undefined,-1,24,237,27,59,undefined,26,32,32,14,11,212,415,19,400,49,73,100,78,81,-1,undefined,119,24,141,2,-1,134,681,98,129,16,139,375
23/05/2020,19,252,89,443,247,180,210,49,51,27,49,15,64,-1,67,-1,64,33,22,195,65,162,678,67,223,96,149,45,87,57,148,110,undefined,-1,18,171,35,40,undefined,17,27,20,11,7,134,328,35,218,68,52,91,65,83,-1,undefined,80,24,127,-1,-1,102,537,67,77,21,70,248
23/05/2020,20,79,53,286,148,159,153,24,50,27,32,18,82,-1,49,-1,45,19,13,130,44,139,622,69,151,75,133,35,54,27,110,107,undefined,-1,11,162,16,33,undefined,57,17,19,12,6,75,181,19,157,49,77,86,82,33,-1,undefined,67,8,119,1,-1,70,510,67,50,30,48,152
23/05/2020,21,68,40,193,149,144,155,18,22,47,20,19,63,-1,58,-1,25,43,7,68,38,108,504,51,187,85,136,23,52,15,95,77,undefined,-1,8,118,30,26,undefined,16,25,16,14,12,52,172,18,136,43,69,64,38,36,-1,undefined,46,23,84,-1,-1,63,352,60,45,17,28,101
23/05/2020,22,39,22,163,97,67,84,11,18,12,14,2,20,-1,36,-1,29,14,2,34,15,63,249,49,141,44,91,26,35,11,40,60,undefined,-1,9,57,6,23,undefined,4,17,13,8,7,35,120,4,104,19,77,28,46,16,-1,undefined,37,6,63,-1,-1,33,222,42,25,13,37,84
23/05/2020,23,29,15,77,56,61,75,12,21,9,14,1,8,-1,26,-1,5,2,3,23,13,46,123,11,96,39,84,23,37,4,43,72,undefined,-1,2,50,7,6,undefined,5,6,8,6,4,21,93,7,63,33,55,14,26,14,-1,undefined,14,3,39,-1,-1,22,115,27,30,5,8,32
24/05/2020,0,16,12,66,40,27,55,-1,6,11,4,1,7,-1,20,-1,6,4,-1,9,10,21,92,14,54,14,83,19,7,2,15,50,undefined,-1,9,40,3,7,undefined,3,4,8,4,4,12,46,5,44,15,71,10,25,10,-1,undefined,8,12,41,-1,-1,11,92,28,17,1,4,12
24/05/2020,1,4,6,65,19,36,36,14,2,3,2,1,12,-1,7,-1,4,4,-1,9,3,13,98,14,49,33,64,11,13,-1,10,10,undefined,-1,-1,27,8,1,undefined,3,2,3,1,1,15,35,4,30,11,58,9,10,9,-1,undefined,3,4,25,-1,-1,6,68,24,10,5,8,14
24/05/2020,2,2,7,63,23,40,18,2,1,5,5,-1,7,-1,2,-1,13,2,2,6,6,22,58,13,25,20,33,1,25,3,15,8,undefined,-1,1,11,2,6,undefined,1,3,4,2,1,6,47,1,30,5,41,6,10,6,-1,undefined,23,9,28,-1,-1,7,68,21,6,9,14,11
24/05/2020,3,18,6,30,21,27,14,2,-1,6,2,1,8,-1,3,-1,3,2,-1,16,7,9,50,10,23,28,45,7,17,2,8,7,undefined,-1,1,15,4,2,undefined,-1,7,3,5,3,9,38,6,22,7,51,2,5,3,-1,undefined,6,10,26,-1,-1,6,82,11,9,1,9,9
24/05/2020,4,12,12,39,14,14,8,2,4,4,-1,2,2,-1,6,-1,6,11,-1,3,1,4,47,25,16,8,34,9,13,2,4,7,undefined,-1,8,10,-1,-1,undefined,-1,9,2,-1,1,15,42,-1,27,9,42,6,29,1,-1,undefined,-1,-1,33,-1,-1,4,50,9,14,1,22,8
24/05/2020,5,13,3,19,37,44,34,3,7,8,7,-1,1,-1,18,-1,29,7,3,1,1,22,51,19,43,7,34,6,29,5,11,8,undefined,-1,6,13,2,-1,undefined,6,7,4,4,3,26,63,2,38,14,32,8,8,7,-1,undefined,4,1,9,-1,-1,8,44,10,12,4,15,13
24/05/2020,6,16,11,43,54,63,78,20,9,7,-1,-1,10,-1,30,-1,14,7,4,5,3,22,110,28,67,42,61,14,51,6,17,3,undefined,-1,13,47,4,-1,undefined,25,1,2,3,3,28,109,5,30,19,44,3,13,2,-1,undefined,4,17,43,-1,-1,15,31,10,7,12,26,28
24/05/2020,7,32,15,51,43,43,61,56,37,11,3,13,65,-1,37,-1,13,19,8,18,5,8,155,27,65,91,92,17,29,18,16,11,undefined,-1,8,113,1,-1,undefined,7,8,14,9,10,36,95,5,33,30,68,15,10,10,-1,undefined,12,13,49,5,-1,21,72,11,14,20,35,22
24/05/2020,8,62,39,61,111,105,118,122,75,25,21,30,120,-1,57,-1,45,45,27,17,10,23,255,26,140,298,152,38,77,60,19,40,undefined,-1,17,290,17,-1,undefined,3,19,26,20,17,45,170,9,75,55,78,34,23,13,-1,undefined,22,24,66,9,-1,34,145,9,42,17,37,56
24/05/2020,9,146,117,171,181,154,184,203,145,29,19,54,161,-1,109,-1,54,54,25,28,20,52,354,38,159,423,341,109,123,118,35,33,undefined,-1,35,420,19,-1,undefined,81,33,20,26,20,86,243,16,176,127,144,77,68,32,-1,undefined,38,49,102,16,-1,51,242,21,80,44,83,121
24/05/2020,10,291,268,607,378,296,327,292,273,53,30,74,268,-1,165,-1,146,82,31,98,48,176,587,44,206,634,522,171,256,204,115,91,undefined,-1,64,608,39,-1,undefined,103,65,23,24,26,199,432,28,332,274,218,244,104,85,-1,undefined,75,79,141,49,-1,122,475,41,96,58,166,359
24/05/2020,11,699,502,1108,624,485,457,417,337,44,36,91,365,-1,202,-1,280,113,26,227,86,232,847,77,258,971,767,242,365,308,222,135,undefined,-1,43,909,35,-1,undefined,21,76,43,30,40,281,629,33,587,1451,350,340,133,180,-1,undefined,129,108,205,45,-1,163,662,74,227,71,248,570
24/05/2020,12,935,845,1453,826,516,556,456,345,72,51,104,350,-1,208,-1,343,174,36,311,114,291,1117,103,318,1062,948,267,321,321,310,175,undefined,-1,53,893,57,-1,undefined,48,96,63,36,34,378,937,38,758,1573,488,356,207,222,-1,undefined,189,131,223,83,-1,176,853,93,270,76,294,887
24/05/2020,13,1137,944,1724,1097,697,650,352,316,61,62,78,364,-1,265,-1,407,158,47,420,133,454,1262,107,338,1130,996,248,376,333,358,193,undefined,-1,71,912,56,-1,undefined,50,80,57,35,39,471,1168,45,882,1680,452,378,219,249,-1,undefined,214,124,263,83,-1,245,1012,99,350,87,397,955
24/05/2020,14,1422,912,1972,1101,704,578,399,277,69,28,64,317,-1,238,-1,455,138,44,389,149,420,1283,61,374,1048,887,260,381,277,382,259,undefined,-1,49,779,72,79,undefined,29,68,71,39,33,510,1097,40,920,1459,395,359,210,240,-1,undefined,215,84,292,127,-1,256,1080,91,335,102,348,1192
24/05/2020,15,1423,866,1688,1036,648,567,364,315,72,29,97,351,-1,221,-1,356,112,36,456,145,451,1350,88,430,994,708,162,392,419,324,193,undefined,-1,85,823,48,94,undefined,46,55,67,48,49,501,964,28,870,576,308,262,205,286,-1,undefined,219,109,279,102,-1,281,1135,90,307,86,380,1259
24/05/2020,16,1420,623,958,873,598,522,320,317,70,33,92,316,-1,228,-1,283,147,41,440,125,439,1371,108,304,804,479,106,311,327,339,272,undefined,-1,66,838,40,103,undefined,12,75,63,70,43,580,826,49,738,225,176,233,140,211,-1,undefined,199,135,271,102,-1,270,1050,104,234,75,350,961
24/05/2020,17,1020,351,916,668,514,548,189,199,79,64,125,390,-1,213,-1,139,104,25,381,104,356,1295,117,381,576,314,119,291,220,238,173,undefined,-1,52,731,33,75,undefined,25,44,64,48,42,369,759,32,613,151,97,128,88,138,-1,undefined,177,94,224,26,-1,204,955,95,165,66,316,764
24/05/2020,18,457,151,664,345,334,318,100,92,51,30,71,224,-1,128,-1,105,30,19,249,70,229,932,62,313,275,241,74,139,101,172,126,undefined,-1,28,380,19,90,undefined,20,21,46,28,26,222,443,38,326,95,103,90,104,82,-1,undefined,128,88,185,-1,-1,127,826,105,135,37,183,419
24/05/2020,19,228,78,405,230,229,213,46,74,36,32,50,164,-1,84,-1,68,51,6,189,65,176,676,62,194,118,172,59,114,25,118,130,undefined,-1,18,245,33,33,undefined,10,31,24,21,11,111,266,8,176,64,103,48,75,49,-1,undefined,100,39,111,-1,-1,98,511,67,76,19,84,240
24/05/2020,20,93,58,291,138,204,185,45,56,41,28,28,111,-1,55,-1,54,23,12,103,39,146,611,66,170,137,153,43,116,35,47,113,undefined,-1,19,180,28,42,undefined,-1,21,19,12,10,92,197,22,142,48,94,57,53,40,-1,undefined,53,36,102,-1,-1,64,398,55,62,16,78,177
24/05/2020,21,46,37,192,100,140,135,25,39,27,19,36,100,-1,53,-1,28,22,9,78,26,66,450,42,163,80,105,30,73,25,10,62,undefined,-1,6,150,15,31,undefined,-1,19,23,20,11,49,163,26,121,24,136,55,23,32,-1,undefined,38,29,73,-1,-1,59,311,57,30,23,55,114
24/05/2020,22,53,22,147,63,79,84,10,41,27,6,37,94,-1,25,-1,7,16,6,28,10,65,229,36,125,72,92,18,32,10,7,38,undefined,-1,8,67,5,34,undefined,-1,7,15,10,5,54,103,8,116,26,96,50,33,33,-1,undefined,28,9,66,-1,-1,31,196,39,39,8,41,85
24/05/2020,23,26,14,82,49,45,53,3,13,8,9,11,38,-1,24,-1,16,7,4,9,11,36,198,17,105,53,74,6,20,3,5,42,undefined,-1,5,37,8,2,undefined,4,6,9,9,8,28,58,10,69,8,88,9,17,10,-1,undefined,11,10,34,-1,-1,22,127,141,22,15,32,33
25/05/2020,0,5,12,52,27,31,23,5,9,4,4,2,24,-1,16,-1,8,3,2,10,15,25,96,16,41,29,80,8,19,3,9,18,undefined,-1,2,30,4,8,undefined,2,2,3,5,4,18,53,7,44,9,86,2,40,12,-1,undefined,12,2,34,-1,-1,10,126,51,13,7,13,22
25/05/2020,1,12,11,76,27,26,51,-1,-1,-1,4,-1,4,-1,2,-1,5,5,1,9,5,21,74,11,31,44,73,6,14,-1,-1,15,undefined,-1,1,22,5,1,undefined,-1,-1,1,1,1,9,47,4,54,7,70,3,6,6,-1,undefined,3,5,9,-1,-1,5,84,16,8,6,10,4
25/05/2020,2,15,4,39,10,20,13,1,-1,5,1,3,6,-1,2,-1,12,4,3,9,6,10,55,5,11,47,40,2,15,3,6,7,undefined,-1,2,12,2,3,undefined,1,-1,1,2,1,-1,28,3,22,7,43,1,11,-1,-1,undefined,-1,4,17,-1,-1,6,47,9,2,5,2,9
25/05/2020,3,5,5,29,17,30,17,4,-1,2,2,2,1,-1,6,-1,17,-1,2,7,5,12,71,19,8,19,20,-1,22,-1,6,1,undefined,-1,2,10,5,1,undefined,-1,2,1,3,5,10,15,4,25,-1,41,2,6,4,-1,undefined,2,5,13,-1,-1,5,47,6,5,2,6,6
25/05/2020,4,8,6,19,9,53,24,2,-1,3,3,1,5,-1,5,-1,8,3,3,-1,2,7,52,7,22,1171,30,6,56,2,5,7,undefined,-1,2,8,3,-1,undefined,-1,1,6,2,1,12,31,1,28,3,35,13,5,1,-1,undefined,-1,3,3,-1,-1,11,79,8,7,1,8,6
25/05/2020,5,13,14,33,38,54,81,9,14,29,6,2,11,-1,28,-1,47,21,6,-1,2,16,106,9,84,1045,34,6,52,12,14,8,undefined,-1,16,41,16,-1,undefined,6,11,5,1,2,14,84,-1,32,8,19,6,8,7,-1,undefined,7,19,52,-1,-1,9,52,10,11,9,16,16
25/05/2020,6,38,21,36,71,102,162,55,57,74,29,9,44,-1,85,-1,55,84,33,11,4,20,263,47,230,193,43,18,93,22,14,23,undefined,-1,27,154,32,-1,undefined,30,14,19,6,3,28,184,4,51,21,23,9,32,12,-1,undefined,21,52,109,-1,-1,27,82,17,25,35,30,26
25/05/2020,7,102,87,83,124,167,257,162,147,213,55,33,98,-1,60,-1,114,184,101,19,20,40,380,163,439,384,84,23,192,84,37,36,undefined,-1,36,373,48,19,undefined,51,64,27,20,14,110,308,13,134,37,33,32,46,25,-1,undefined,26,117,293,10,-1,50,177,16,63,101,100,41
25/05/2020,8,175,114,141,261,265,431,188,190,294,41,39,123,-1,86,-1,188,301,194,63,31,63,735,217,648,347,143,50,216,116,48,48,undefined,-1,53,485,147,32,undefined,87,178,35,41,26,170,533,32,251,81,62,75,60,86,-1,undefined,97,157,419,17,-1,84,268,36,109,113,145,73
25/05/2020,9,353,179,189,383,242,326,115,132,151,53,42,118,-1,82,-1,234,230,159,69,18,98,731,123,388,314,200,73,215,78,83,80,undefined,-1,68,403,105,55,undefined,64,143,19,24,17,179,566,29,313,113,80,115,57,63,-1,undefined,64,117,262,23,-1,89,281,37,120,78,149,163
25/05/2020,10,435,290,312,590,306,304,150,171,114,50,46,118,-1,102,-1,375,245,161,132,48,156,744,129,376,360,226,85,236,127,128,81,undefined,-1,72,411,134,81,undefined,76,167,65,80,38,280,687,33,398,116,78,206,74,126,-1,undefined,95,122,222,55,-1,112,415,43,198,81,170,237
25/05/2020,11,778,503,443,750,435,403,199,230,115,78,57,176,-1,147,-1,481,274,143,171,83,266,1057,114,478,521,306,84,283,187,165,153,undefined,-1,83,583,161,89,undefined,66,134,77,55,40,416,827,47,579,144,113,260,111,155,24,undefined,149,129,272,74,-1,150,511,65,290,92,237,387
25/05/2020,12,1044,773,716,1077,560,545,243,290,142,68,63,250,-1,118,-1,640,433,212,299,123,393,1307,212,509,801,449,74,315,226,233,130,undefined,-1,89,906,218,92,undefined,163,179,82,60,51,519,1081,29,669,130,177,306,115,229,-1,undefined,209,166,355,63,-1,205,712,79,438,115,300,609
25/05/2020,13,1298,819,749,1124,580,624,268,278,190,72,84,252,-1,77,-1,655,361,191,347,98,386,1532,229,538,874,423,107,342,259,259,194,undefined,-1,87,1081,211,142,undefined,218,167,83,123,36,623,1124,58,890,188,123,279,123,297,27,undefined,262,244,431,67,-1,215,778,86,420,125,434,681
25/05/2020,14,1259,808,826,1118,550,609,284,261,130,27,80,225,-1,130,-1,596,257,170,363,84,365,1492,164,550,797,319,118,322,292,234,172,undefined,-1,75,883,155,103,undefined,160,116,67,67,39,574,1188,75,874,181,108,211,128,233,15,undefined,211,152,385,86,-1,248,952,84,343,115,431,717
25/05/2020,15,1233,787,887,1180,544,635,243,316,193,56,92,268,-1,73,-1,563,217,154,370,123,412,1637,221,648,783,309,111,325,304,256,163,undefined,-1,70,817,158,105,undefined,138,144,45,57,42,616,1096,65,773,171,90,239,109,265,2,undefined,194,157,432,84,-1,244,863,66,375,114,358,830
25/05/2020,16,1228,575,849,1003,594,643,320,299,324,78,94,288,-1,74,-1,397,199,175,430,104,440,1585,200,706,765,326,110,319,365,200,113,undefined,-1,86,890,113,91,undefined,112,138,81,118,56,576,1198,54,757,150,75,201,125,210,8,undefined,196,179,511,87,-1,241,983,85,274,118,407,896
25/05/2020,17,959,459,795,747,517,755,356,310,305,55,108,420,-1,18,-1,291,227,158,353,91,430,1673,245,870,798,387,107,390,327,214,136,undefined,-1,76,924,122,87,undefined,65,105,83,75,65,409,914,50,812,124,91,143,131,226,-1,undefined,240,212,599,31,-1,258,1073,91,298,147,313,838
25/05/2020,18,502,243,687,470,386,505,199,184,141,78,98,324,-1,-1,-1,182,94,69,245,54,327,1317,136,510,438,240,62,329,172,155,95,undefined,-1,42,617,79,63,undefined,48,62,50,36,31,329,622,32,415,88,124,108,110,115,3,undefined,142,124,305,-1,-1,187,811,105,206,89,239,529
25/05/2020,19,324,83,411,261,204,278,72,100,67,30,81,250,-1,-1,-1,91,42,42,191,76,172,826,94,253,216,160,39,156,92,137,94,undefined,-1,17,285,50,46,undefined,15,30,36,30,23,162,305,15,271,38,131,61,70,84,-1,undefined,99,73,142,-1,-1,125,546,71,96,41,114,307
25/05/2020,20,126,53,268,167,177,191,51,76,38,25,72,189,-1,-1,-1,27,38,26,132,33,129,652,87,224,115,98,18,114,46,70,81,undefined,-1,27,195,26,43,undefined,60,22,38,14,17,113,219,17,138,29,121,82,62,45,1,undefined,70,42,102,-1,-1,81,430,63,83,40,77,245
25/05/2020,21,83,31,178,132,128,159,29,54,53,8,43,137,-1,-1,-1,37,20,16,40,25,76,495,30,250,115,99,28,82,21,29,65,undefined,-1,22,164,17,26,undefined,53,17,27,16,10,69,233,5,119,34,87,45,45,35,-1,undefined,42,26,115,-1,-1,48,362,61,33,18,50,146
25/05/2020,22,31,16,139,78,59,85,19,37,51,12,25,76,-1,-1,-1,20,16,10,14,12,55,239,43,137,66,84,16,42,23,33,38,undefined,-1,5,78,18,16,undefined,11,8,24,18,12,36,170,12,86,26,98,15,33,24,-1,undefined,29,26,60,-1,-1,24,169,28,30,30,29,83
25/05/2020,23,42,18,100,39,51,62,12,14,22,2,8,31,-1,-1,-1,23,8,6,16,13,41,148,17,114,50,86,20,21,5,29,35,undefined,-1,7,43,15,10,undefined,18,4,12,11,7,34,73,5,47,21,87,6,15,7,-1,undefined,17,8,37,-1,-1,16,138,38,22,18,20,25
26/05/2020,0,16,17,61,21,30,21,8,15,13,2,4,8,-1,-1,-1,11,6,1,3,7,31,80,17,48,30,60,11,28,3,14,33,undefined,-1,3,25,1,2,undefined,-1,6,6,-1,2,8,45,11,40,12,65,11,6,6,-1,undefined,6,6,29,-1,-1,5,106,27,40,7,11,9
26/05/2020,1,12,12,36,17,17,27,-1,7,2,2,-1,9,-1,-1,-1,7,2,3,4,10,18,50,4,11,25,34,7,12,-1,14,10,undefined,-1,14,15,2,2,undefined,-1,9,9,8,5,10,39,6,17,3,66,3,7,3,-1,undefined,8,2,15,-1,-1,3,48,12,17,2,11,5
26/05/2020,2,8,4,26,10,21,10,1,5,3,3,3,9,-1,-1,-1,-1,4,4,6,-1,17,63,3,3,8,41,7,18,1,8,5,undefined,-1,2,6,2,1,undefined,2,4,3,2,1,5,13,8,21,6,37,3,9,7,-1,undefined,-1,1,10,-1,-1,2,45,4,8,1,4,6
26/05/2020,3,10,14,36,10,25,6,4,1,-1,5,1,3,-1,-1,-1,6,8,-1,5,5,22,31,7,13,9,20,3,17,4,5,9,undefined,-1,3,4,5,2,undefined,-1,2,2,-1,-1,9,8,1,28,8,23,1,5,-1,-1,undefined,2,-1,7,-1,-1,6,49,18,23,1,7,17
26/05/2020,4,6,13,37,20,47,15,1,3,2,-1,1,7,-1,-1,-1,4,1,-1,3,3,14,43,9,24,2,41,4,49,3,4,34,undefined,-1,1,7,1,5,undefined,-1,1,-1,-1,2,10,29,10,17,5,14,7,3,4,1,undefined,1,1,31,-1,-1,8,35,17,8,2,6,9
26/05/2020,5,16,7,44,43,71,97,18,20,48,1,3,8,-1,-1,-1,28,44,15,8,4,35,95,15,127,53,37,8,64,11,20,26,undefined,-1,30,88,12,8,undefined,7,21,8,1,2,30,113,2,39,25,9,8,29,9,-1,undefined,22,21,59,-1,-1,14,87,15,19,7,18,16
26/05/2020,6,71,22,59,98,126,256,69,60,204,34,15,32,-1,-1,-1,76,88,36,6,2,31,234,62,321,205,87,30,109,48,37,36,undefined,-1,53,255,45,17,undefined,58,26,49,11,7,42,260,11,96,26,35,14,56,24,5,undefined,51,46,176,-1,-1,32,210,35,34,63,45,44
26/05/2020,7,78,86,90,157,225,295,163,159,229,52,24,73,-1,24,-1,147,209,111,27,10,39,427,142,446,421,132,37,209,117,75,54,undefined,-1,57,387,62,22,undefined,44,59,47,40,28,115,330,14,178,82,54,38,51,30,2,undefined,67,73,327,14,-1,53,215,30,78,97,106,41
26/05/2020,8,158,131,157,290,266,431,172,182,318,51,44,126,-1,69,-1,277,294,196,53,28,74,765,238,646,386,237,95,243,138,72,70,undefined,-1,79,472,133,68,undefined,84,204,53,29,20,153,518,40,312,112,79,77,76,86,1,undefined,101,134,479,27,-1,89,279,42,104,132,157,121
26/05/2020,9,381,207,206,382,200,370,111,158,204,72,18,79,-1,46,-1,293,273,158,78,22,108,657,150,510,299,267,78,143,111,106,96,undefined,-1,55,379,133,57,undefined,74,133,48,30,27,207,509,22,362,102,140,108,66,73,5,undefined,150,103,291,35,-1,128,283,35,131,104,141,130
26/05/2020,10,443,303,271,544,242,344,120,157,102,73,38,116,-1,81,-1,407,188,135,75,48,161,697,153,397,289,382,143,206,152,105,81,undefined,-1,51,400,131,52,undefined,110,201,58,46,30,229,653,57,401,199,167,169,79,126,-1,undefined,146,104,269,29,-1,160,408,55,176,103,158,261
26/05/2020,11,614,449,368,639,333,385,151,299,104,53,54,166,-1,38,-1,456,287,148,184,43,214,943,126,355,421,534,147,271,215,184,120,undefined,-1,74,580,116,94,undefined,145,132,69,43,50,315,743,33,551,199,174,201,73,133,13,undefined,164,140,267,45,-1,169,505,80,250,107,184,329
26/05/2020,12,1098,734,554,947,429,497,217,288,167,63,66,251,-1,27,-1,643,392,176,301,116,482,1259,260,437,682,761,184,332,299,220,175,undefined,-1,88,848,238,102,undefined,253,217,82,35,36,523,1009,49,654,325,219,194,164,228,6,undefined,212,180,372,62,-1,267,775,93,438,128,274,513
26/05/2020,13,1158,745,692,1075,498,584,265,341,194,46,78,266,-1,31,-1,636,400,186,310,106,383,1348,324,543,756,835,165,345,359,244,214,undefined,-1,85,945,235,161,undefined,243,182,74,53,49,618,1053,70,847,304,257,294,167,272,6,undefined,255,181,441,51,-1,222,916,111,371,122,400,663
26/05/2020,14,1199,802,709,1053,513,625,232,279,185,49,84,229,-1,60,-1,579,282,169,321,90,296,1470,141,591,724,599,174,282,374,274,200,undefined,-1,87,870,158,107,undefined,101,163,67,46,38,568,1108,43,864,285,208,217,165,255,7,undefined,240,113,372,49,-1,296,985,132,328,107,393,715
26/05/2020,15,1186,748,766,1065,528,629,276,340,243,51,99,261,-1,77,-1,578,225,151,292,136,373,1552,164,674,920,441,107,329,358,236,189,undefined,-1,99,811,177,93,undefined,154,135,70,72,54,547,1091,52,924,209,174,225,118,243,6,undefined,226,177,448,74,-1,312,1123,90,322,163,400,748
26/05/2020,16,1172,642,858,975,585,636,347,334,328,72,96,306,-1,77,-1,489,178,162,342,96,357,1581,197,870,885,299,109,405,348,239,131,undefined,-1,82,906,138,67,undefined,92,156,88,80,66,593,1093,52,867,161,92,204,98,201,5,undefined,197,191,493,75,-1,334,1030,87,330,174,382,802
26/05/2020,17,1030,402,863,817,695,747,413,380,338,72,142,453,-1,27,-1,368,249,175,337,81,384,1766,245,964,856,311,115,412,381,256,171,undefined,-1,82,973,132,112,undefined,103,108,113,105,75,452,1050,65,795,144,104,219,90,205,3,undefined,221,197,625,16,-1,225,1048,98,257,141,373,711
26/05/2020,18,572,228,724,539,378,466,197,219,131,77,118,334,-1,-1,-1,180,109,89,282,77,268,1351,137,498,487,265,64,281,206,195,126,undefined,-1,47,631,106,76,undefined,47,50,59,46,39,342,620,44,473,96,128,198,89,110,8,undefined,166,116,309,-1,-1,197,779,136,189,86,292,630
26/05/2020,19,280,113,462,281,273,316,90,151,90,48,98,275,-1,-1,-1,124,61,37,176,56,188,932,57,305,238,159,37,149,102,144,103,undefined,-1,19,347,47,36,undefined,52,32,37,26,28,211,385,27,278,65,73,80,52,79,1,undefined,139,60,168,-1,-1,135,551,85,100,37,136,343
26/05/2020,20,108,88,300,226,195,161,41,88,44,35,67,227,-1,-1,-1,66,19,27,125,38,158,609,93,246,161,137,46,88,46,90,84,undefined,-1,12,211,44,31,undefined,48,22,33,23,16,100,304,31,167,51,100,69,45,63,-1,undefined,70,39,116,-1,-1,62,457,57,64,32,77,218
26/05/2020,21,63,34,188,129,130,212,43,40,58,22,51,137,-1,-1,-1,59,29,19,57,45,75,511,79,181,126,112,38,56,31,72,60,undefined,-1,16,146,24,18,undefined,66,11,25,24,15,74,201,17,133,40,88,61,32,40,3,undefined,64,34,99,-1,-1,59,304,61,53,23,60,122
26/05/2020,22,55,28,142,93,80,110,14,24,56,16,24,86,-1,-1,-1,29,22,11,30,13,45,277,50,165,79,115,16,47,12,61,41,undefined,-1,15,92,12,10,undefined,14,8,15,9,3,44,132,34,94,33,83,24,31,26,-1,undefined,30,32,84,-1,-1,49,225,29,38,19,43,83
26/05/2020,23,27,20,139,87,40,54,4,9,22,8,12,35,-1,-1,-1,9,6,3,30,22,35,189,22,71,48,74,17,30,18,42,39,undefined,-1,8,49,12,6,undefined,4,3,12,9,8,41,104,6,60,21,87,4,17,16,-1,undefined,20,14,52,-1,-1,20,159,28,21,5,28,37
27/05/2020,0,26,19,60,33,38,28,-1,11,10,6,8,7,-1,-1,-1,9,1,2,9,13,20,101,10,33,41,56,3,30,8,23,17,undefined,-1,1,29,1,1,undefined,1,6,14,5,4,20,59,5,45,10,58,17,15,7,-1,undefined,6,5,17,-1,-1,15,86,30,19,-1,8,19
27/05/2020,1,13,14,53,20,27,57,-1,3,3,2,3,6,-1,-1,-1,8,-1,3,1,5,24,76,10,21,10,31,4,15,1,6,19,undefined,-1,1,9,2,1,undefined,-1,2,4,3,1,8,35,-1,33,4,60,2,15,3,1,undefined,4,3,26,-1,-1,11,60,16,17,5,5,13
27/05/2020,2,6,10,43,13,16,10,3,2,5,2,4,15,-1,-1,-1,4,2,5,3,4,16,44,13,23,20,36,6,14,1,9,10,undefined,-1,2,3,-1,7,undefined,14,3,2,4,2,10,22,1,13,6,57,3,6,1,-1,undefined,3,1,16,-1,-1,2,41,16,12,6,2,12
27/05/2020,3,7,9,41,17,22,9,6,2,1,1,-1,1,-1,-1,-1,7,-1,2,-1,5,16,62,11,12,5,31,-1,24,-1,6,5,undefined,-1,-1,7,4,2,undefined,-1,2,2,-1,-1,12,13,1,16,5,50,3,4,-1,-1,undefined,10,2,18,-1,-1,4,26,10,11,-1,4,7
27/05/2020,4,5,18,26,13,49,13,1,4,5,-1,-1,1,-1,-1,-1,4,1,2,14,-1,12,63,5,20,10,28,4,50,4,10,8,undefined,-1,1,12,-1,6,undefined,-1,-1,1,1,3,8,21,3,16,3,44,4,9,1,-1,undefined,1,1,16,-1,-1,11,54,14,14,3,9,7
27/05/2020,5,16,8,42,43,79,110,16,13,49,1,2,10,-1,-1,-1,50,45,11,11,7,33,112,29,130,64,24,4,66,16,18,20,undefined,-1,42,84,16,12,undefined,13,18,4,3,2,13,128,-1,55,9,30,9,21,6,-1,undefined,16,22,74,-1,-1,17,86,12,18,6,19,18
27/05/2020,6,63,24,64,102,103,279,96,84,212,49,15,49,-1,-1,-1,62,128,49,8,4,35,210,74,316,252,67,20,100,60,32,45,undefined,-1,49,315,39,7,undefined,41,33,51,16,17,59,269,11,86,33,53,12,73,18,6,undefined,60,65,156,-1,-1,42,249,29,31,52,56,34
27/05/2020,7,99,88,92,149,202,347,192,163,268,53,48,125,-1,-1,-1,106,179,104,34,8,29,452,148,424,408,91,25,191,101,32,62,undefined,-1,58,377,84,34,undefined,50,59,21,34,26,118,362,29,144,43,60,76,35,46,4,undefined,73,132,313,12,-1,75,194,29,64,110,88,64
27/05/2020,8,208,132,139,293,280,507,202,210,286,68,53,194,-1,30,-1,290,280,190,41,28,76,820,226,716,442,143,71,258,127,59,68,undefined,-1,104,474,135,40,undefined,77,208,48,40,38,171,509,32,349,105,69,102,55,88,2,undefined,104,172,462,30,-1,115,299,27,95,139,177,99
27/05/2020,9,477,273,197,476,251,388,162,156,188,56,38,139,-1,52,-1,358,244,166,82,27,116,783,142,518,343,194,62,206,101,105,103,undefined,-1,64,380,130,46,undefined,85,130,57,39,28,232,579,28,527,97,113,130,88,95,29,undefined,119,101,325,51,-1,155,345,40,190,92,154,198
27/05/2020,10,637,385,313,567,268,409,144,127,120,68,54,167,-1,67,-1,490,265,158,99,43,194,846,149,423,327,274,63,215,106,123,108,undefined,-1,54,427,142,68,undefined,137,213,46,46,41,343,653,38,436,108,98,172,73,134,28,undefined,165,125,281,47,-1,262,464,31,205,108,204,285
27/05/2020,11,928,507,393,795,333,382,159,201,114,66,51,162,-1,59,-1,571,258,154,187,51,197,967,159,493,417,323,83,224,149,185,107,undefined,-1,55,472,154,87,undefined,151,113,45,31,22,493,862,33,547,174,114,213,82,151,-1,undefined,292,131,276,58,-1,217,548,66,227,98,274,407
27/05/2020,12,1230,801,551,1082,439,526,196,267,137,70,39,163,-1,52,-1,616,384,220,280,91,375,1183,220,589,557,452,108,291,191,244,182,undefined,-1,62,676,224,121,undefined,194,226,76,66,52,576,1005,48,680,172,155,252,151,227,-1,undefined,347,157,410,74,-1,277,837,77,420,113,291,523
27/05/2020,13,1382,842,629,1132,441,561,189,231,190,54,58,205,-1,64,-1,808,346,204,360,109,395,1362,201,620,668,445,112,283,192,244,145,undefined,-1,87,729,209,107,undefined,141,198,76,54,37,791,1030,55,722,139,143,246,116,286,-1,undefined,247,185,429,61,-1,327,847,105,419,123,388,702
27/05/2020,14,1351,838,727,1111,480,569,155,187,196,62,43,129,-1,19,-1,607,229,169,328,120,382,1332,166,663,596,374,108,303,193,235,166,undefined,-1,103,650,166,114,undefined,165,113,83,71,71,540,1115,77,726,145,126,218,121,226,-1,undefined,233,125,355,67,-1,303,988,88,386,127,357,683
27/05/2020,15,1167,704,734,949,457,594,146,250,233,77,59,194,-1,-1,-1,507,237,159,284,106,354,1398,157,699,706,380,71,336,222,260,114,undefined,-1,86,617,158,97,undefined,68,118,83,70,44,540,1013,37,863,133,101,193,156,243,-1,undefined,211,140,447,79,-1,326,1077,104,333,161,344,740
27/05/2020,16,1263,619,739,935,454,620,259,260,345,69,77,235,-1,-1,-1,432,210,157,428,139,331,1686,195,950,684,297,94,330,238,203,149,undefined,-1,92,666,111,96,undefined,64,139,45,43,40,520,1022,49,819,116,103,195,110,230,-1,undefined,243,159,494,82,-1,352,1028,126,340,133,358,796
27/05/2020,17,1007,418,814,804,582,775,327,326,363,78,98,344,-1,-1,-1,357,229,191,376,106,330,1765,205,988,754,316,120,353,285,225,164,undefined,-1,93,878,119,89,undefined,101,107,98,82,45,480,1081,45,769,130,99,179,149,188,-1,undefined,235,192,585,21,-1,261,1129,154,231,107,377,720
27/05/2020,18,507,261,642,489,423,457,176,184,145,67,86,272,-1,-1,-1,231,98,88,241,115,247,1298,106,550,460,254,100,263,137,206,109,undefined,-1,71,530,84,69,undefined,35,51,77,57,42,267,648,27,509,137,118,101,105,152,-1,undefined,174,111,252,-1,-1,199,833,113,182,82,227,518
27/05/2020,19,296,92,464,297,265,272,73,147,80,37,101,289,-1,-1,-1,147,50,51,188,43,162,963,88,304,198,188,63,132,88,189,123,undefined,-1,31,327,52,47,undefined,26,43,41,20,19,178,376,24,234,90,112,100,63,90,-1,undefined,131,50,165,-1,-1,111,529,146,140,49,153,326
27/05/2020,20,118,57,303,190,201,164,71,78,68,36,61,210,-1,-1,-1,78,45,22,133,44,148,570,54,233,151,159,49,124,64,101,79,undefined,-1,21,212,49,50,undefined,30,24,26,19,18,115,266,25,183,47,100,57,59,62,1,undefined,77,34,113,-1,-1,76,462,43,86,27,85,210
27/05/2020,21,84,47,230,151,158,160,31,55,42,12,50,137,-1,-1,-1,57,36,18,74,32,117,460,60,189,122,144,22,59,37,66,102,undefined,-1,14,164,32,30,undefined,22,21,30,20,18,82,204,19,94,41,117,50,51,39,1,undefined,76,40,120,-1,-1,56,341,46,49,35,43,128
27/05/2020,22,44,17,155,81,86,80,19,33,56,12,32,75,-1,-1,-1,39,19,13,36,16,56,237,41,174,88,92,32,44,28,45,39,undefined,-1,14,102,9,8,undefined,48,5,11,8,8,54,152,7,64,51,104,23,25,20,-1,undefined,38,21,106,-1,-1,87,235,45,35,15,36,84
27/05/2020,23,32,21,103,65,64,64,3,35,23,1,20,59,-1,-1,-1,14,2,5,15,14,28,176,21,107,60,61,29,26,14,39,37,undefined,-1,3,60,8,4,undefined,1,3,9,5,3,26,130,10,72,28,76,5,26,6,-1,undefined,7,7,49,-1,-1,24,153,35,12,4,18,33
28/05/2020,0,14,25,56,18,47,25,5,9,8,7,8,25,-1,-1,-1,7,4,1,7,27,26,75,10,36,21,57,8,26,9,39,29,undefined,-1,5,50,2,3,undefined,1,1,14,12,10,25,39,10,45,8,89,3,20,3,-1,undefined,7,8,16,-1,-1,26,97,21,26,-1,15,28
28/05/2020,1,16,14,70,15,36,30,9,3,6,5,5,17,-1,-1,-1,6,-1,2,9,2,13,51,6,20,16,48,7,23,-1,8,15,undefined,-1,-1,14,7,2,undefined,1,2,3,-1,-1,18,32,3,27,7,77,1,11,4,-1,undefined,4,3,23,-1,-1,10,65,19,10,1,11,26
28/05/2020,2,15,9,38,21,11,13,9,-1,7,1,1,9,-1,-1,-1,7,-1,1,1,1,13,74,7,25,15,33,13,5,-1,4,13,undefined,-1,-1,5,-1,6,undefined,-1,2,3,3,1,9,49,1,12,16,46,2,5,2,-1,undefined,4,5,12,-1,-1,5,35,22,13,-1,3,4
28/05/2020,3,7,10,18,10,37,4,8,6,-1,10,4,7,-1,-1,-1,4,6,2,2,-1,5,32,11,14,21,32,3,33,2,9,6,undefined,-1,5,5,3,3,undefined,2,2,-1,-1,-1,4,15,6,12,3,23,1,7,2,-1,undefined,1,6,10,-1,-1,7,60,16,8,2,3,6
28/05/2020,4,16,6,29,21,43,12,3,3,-1,3,-1,4,-1,-1,-1,21,1,-1,2,-1,20,17,3,14,16,34,5,42,-1,8,22,undefined,-1,2,9,3,2,undefined,-1,3,3,1,1,13,25,-1,23,7,27,9,4,3,-1,undefined,-1,-1,12,-1,-1,9,44,10,13,-1,2,7
28/05/2020,5,13,10,47,51,77,101,18,20,54,4,4,12,-1,-1,-1,37,51,10,7,4,23,136,29,133,76,58,6,55,15,12,18,undefined,-1,32,103,15,15,undefined,12,12,4,1,1,15,150,3,45,12,36,4,30,6,-1,undefined,10,22,66,-1,-1,12,103,20,12,9,23,15
28/05/2020,6,81,24,86,99,134,274,85,73,197,21,24,60,-1,-1,-1,55,120,46,11,9,32,283,91,343,215,116,25,105,52,19,42,undefined,-1,57,304,38,8,undefined,59,39,42,9,7,43,271,8,122,42,74,9,45,18,-1,undefined,96,60,143,-1,-1,44,255,34,27,44,47,35
28/05/2020,7,74,70,98,166,236,259,197,148,225,46,47,113,-1,-1,-1,111,187,91,31,14,41,401,169,476,383,140,58,177,82,55,39,undefined,-1,59,362,67,27,undefined,54,72,34,32,19,108,356,14,164,84,52,53,29,38,-1,undefined,61,135,333,7,-1,73,170,33,73,108,105,82
28/05/2020,8,202,133,154,287,343,397,186,208,323,59,51,174,-1,28,-1,239,272,216,49,36,75,711,208,721,454,228,90,312,100,69,82,undefined,-1,87,471,152,48,undefined,157,204,52,43,18,199,549,30,353,133,100,91,44,95,-1,undefined,105,151,498,24,-1,123,307,27,97,127,159,107
28/05/2020,9,377,248,189,423,289,299,135,157,213,78,40,148,-1,64,-1,338,289,150,69,38,118,751,124,501,326,327,105,191,80,77,94,undefined,-1,51,391,162,66,undefined,88,150,66,43,29,259,627,35,392,150,137,140,88,88,-1,undefined,111,129,318,26,-1,139,329,26,157,133,152,219
28/05/2020,10,563,374,259,632,275,303,96,155,150,67,53,155,-1,50,-1,449,256,164,134,46,235,801,122,472,338,539,152,201,97,104,98,undefined,-1,51,366,155,66,undefined,98,159,93,43,23,308,740,29,425,181,188,236,117,151,-1,undefined,124,123,299,45,-1,219,519,41,198,103,245,275
28/05/2020,11,852,546,432,799,323,383,125,229,108,64,61,170,-1,46,-1,531,287,165,219,62,253,1038,148,426,459,593,140,256,89,209,141,undefined,-1,57,492,169,78,undefined,137,137,90,87,29,463,854,40,523,246,202,216,120,155,-1,undefined,157,134,286,54,-1,230,588,56,266,86,251,403
28/05/2020,12,1196,800,580,1117,505,545,180,292,143,74,108,250,-1,56,-1,792,443,197,328,113,366,1316,240,608,631,793,173,307,170,244,164,undefined,-1,72,751,220,131,undefined,187,220,137,74,45,529,1028,57,789,280,250,298,173,214,-1,undefined,228,200,427,73,-1,255,790,90,446,132,303,531
28/05/2020,13,1315,865,731,1236,458,570,196,249,218,51,57,218,-1,75,-1,802,346,187,267,123,345,1429,273,609,778,718,160,269,155,259,161,undefined,-1,75,713,223,146,undefined,214,130,143,134,55,647,1297,67,839,256,241,304,190,298,-1,undefined,259,206,405,71,-1,288,950,101,393,113,306,612
28/05/2020,14,1264,811,641,1145,426,623,150,230,201,38,41,189,-1,101,-1,524,252,168,299,111,330,1433,173,555,625,633,150,233,210,250,155,undefined,-1,87,663,156,115,undefined,111,96,74,52,43,532,1097,30,836,248,187,229,165,235,-1,undefined,185,138,389,84,-1,323,955,94,334,95,368,723
28/05/2020,15,1266,717,733,1059,450,551,137,237,249,54,58,203,-1,7,-1,514,191,166,315,118,346,1337,147,696,698,407,100,308,172,244,157,undefined,-1,54,587,190,104,undefined,94,107,72,84,39,493,1048,35,841,177,133,190,137,188,-1,undefined,228,146,430,72,-1,352,1038,67,278,161,299,773
28/05/2020,16,1232,649,767,989,541,592,208,252,379,75,78,251,-1,-1,-1,406,201,165,315,138,353,1538,218,766,747,298,109,333,157,228,173,undefined,-1,61,755,119,101,undefined,131,118,58,56,41,516,1069,47,850,129,89,186,124,208,-1,undefined,204,172,480,64,-1,316,976,87,333,158,352,794
28/05/2020,17,1140,514,957,870,581,763,320,357,290,61,132,400,-1,-1,-1,350,211,169,333,112,384,1767,251,975,737,316,124,381,230,238,147,undefined,-1,61,905,142,84,undefined,80,95,86,73,64,525,1047,68,829,166,95,186,129,230,-1,undefined,230,190,591,29,-1,282,1145,123,295,146,385,718
28/05/2020,18,619,236,791,557,428,426,170,185,169,53,114,390,-1,-1,-1,212,108,94,244,90,270,1264,132,582,425,286,82,276,124,188,133,undefined,-1,46,608,80,47,undefined,49,56,46,34,29,374,638,38,543,99,135,137,106,163,-1,undefined,168,121,264,-1,-1,200,818,89,190,82,262,536
28/05/2020,19,333,120,477,278,259,318,82,137,83,33,84,250,-1,-1,-1,94,63,38,212,48,153,831,70,294,192,235,55,152,66,115,167,undefined,-1,18,422,42,41,undefined,75,23,42,33,30,229,361,29,295,85,167,92,78,85,-1,undefined,139,71,162,-1,-1,150,543,75,100,49,122,360
28/05/2020,20,256,87,326,217,221,236,64,80,45,26,55,231,-1,-1,-1,64,30,26,116,50,167,625,70,216,124,149,34,134,47,109,108,undefined,-1,25,292,36,42,undefined,33,24,25,18,7,136,334,30,254,37,137,63,81,55,-1,undefined,98,42,100,-1,-1,72,462,79,107,23,98,228
28/05/2020,21,120,48,218,129,138,179,30,59,45,14,40,117,-1,-1,-1,51,30,13,79,32,81,480,59,199,124,144,27,78,22,54,99,undefined,-1,28,198,17,18,undefined,65,19,27,12,11,92,227,24,133,40,175,66,45,60,-1,undefined,86,34,92,-1,-1,67,343,61,57,20,79,138
28/05/2020,22,78,25,130,100,89,79,19,37,60,14,41,92,-1,-1,-1,19,24,12,25,34,58,217,43,142,67,84,22,55,21,46,67,undefined,-1,22,132,21,18,undefined,9,7,13,19,6,61,163,15,126,31,96,36,36,36,-1,undefined,44,29,102,-1,-1,65,266,44,47,8,56,101
28/05/2020,23,34,26,126,54,67,66,2,24,23,11,11,45,-1,-1,-1,18,2,5,18,14,50,201,19,85,63,102,18,34,14,35,49,undefined,-1,5,64,8,8,undefined,5,10,16,5,4,33,108,5,59,19,89,8,17,14,-1,undefined,22,17,43,-1,-1,21,149,32,28,8,37,26
29/05/2020,0,29,18,76,39,58,41,2,10,10,7,3,10,-1,-1,-1,10,6,1,20,11,29,130,18,50,28,77,6,38,9,21,12,undefined,-1,2,31,3,5,undefined,-1,4,7,1,2,23,62,5,46,11,60,7,31,9,-1,undefined,5,12,26,-1,-1,13,97,33,18,6,13,29
29/05/2020,1,20,16,46,23,17,30,1,2,3,3,1,10,-1,-1,-1,5,2,3,5,5,39,98,8,15,16,56,15,34,-1,20,15,undefined,-1,3,18,-1,3,undefined,-1,2,2,-1,-1,12,56,1,24,8,55,-1,60,2,-1,undefined,9,5,27,-1,-1,12,77,17,11,-1,7,15
29/05/2020,2,12,16,35,14,13,11,4,1,2,4,3,5,-1,-1,-1,8,4,4,7,1,15,98,11,11,6,44,3,10,-1,19,6,undefined,-1,-1,5,2,2,undefined,-1,1,1,-1,1,3,39,3,23,13,61,2,17,3,-1,undefined,1,3,21,-1,-1,3,38,23,10,3,1,10
29/05/2020,3,5,9,37,16,36,8,2,1,7,2,1,3,-1,-1,-1,9,6,-1,7,7,26,45,11,31,17,40,3,42,-1,10,-1,undefined,-1,4,11,7,2,undefined,-1,2,1,-1,2,15,31,-1,14,6,29,2,4,7,-1,undefined,2,2,7,-1,-1,6,56,18,14,-1,5,3
29/05/2020,4,4,16,22,21,44,22,5,1,4,-1,-1,3,-1,-1,-1,11,9,4,4,4,7,36,7,20,11,32,7,62,1,7,17,undefined,-1,1,6,7,5,undefined,-1,-1,-1,2,-1,2,30,2,21,10,20,11,5,3,-1,undefined,3,1,11,-1,-1,10,51,12,11,2,4,6
29/05/2020,5,17,12,48,47,84,103,16,18,58,3,2,7,-1,-1,-1,49,57,11,5,4,30,116,37,149,60,57,7,66,10,17,28,undefined,-1,24,79,21,12,undefined,10,12,-1,-1,-1,16,134,5,46,6,38,-1,29,8,-1,undefined,18,19,71,-1,-1,16,97,17,23,8,23,13
29/05/2020,6,58,24,72,108,155,278,81,67,197,27,19,49,-1,-1,-1,59,108,35,6,4,27,307,89,341,216,126,31,108,50,35,50,undefined,-1,44,286,27,12,undefined,42,30,-1,9,7,60,300,7,113,49,70,9,52,13,-1,undefined,64,56,176,-1,-1,40,207,36,38,44,49,40
29/05/2020,7,98,70,87,172,173,286,156,162,218,53,27,80,-1,4,-1,101,166,117,22,18,46,453,149,500,362,124,68,142,77,52,35,undefined,-1,52,433,55,21,undefined,43,62,-1,33,23,137,343,14,133,69,69,38,22,32,-1,undefined,60,121,303,4,-1,60,176,17,78,87,80,65
29/05/2020,8,177,148,149,262,274,430,206,202,287,85,44,136,-1,14,-1,201,264,162,40,30,70,745,197,700,421,228,86,236,99,87,73,undefined,-1,56,557,156,41,undefined,122,134,-1,52,32,178,483,26,299,134,112,80,65,96,2,undefined,96,161,429,19,-1,122,347,31,102,129,156,129
29/05/2020,9,447,244,204,441,245,312,125,207,189,72,47,136,-1,44,-1,328,232,166,97,59,133,725,120,507,333,331,88,215,86,113,117,undefined,-1,61,438,154,69,undefined,100,126,-1,41,32,220,610,28,491,188,129,122,82,83,2,undefined,89,113,289,30,-1,144,370,27,155,93,181,189
29/05/2020,10,617,364,302,674,315,349,191,180,109,62,41,126,-1,59,-1,501,283,144,127,63,185,990,144,436,438,536,152,280,166,157,158,undefined,-1,40,518,144,60,undefined,168,137,-1,41,28,357,935,38,434,196,171,162,84,115,-1,undefined,182,124,260,35,-1,216,504,59,232,95,254,331
29/05/2020,11,842,574,432,816,378,391,139,247,117,72,53,143,-1,50,-1,591,248,152,236,84,232,1017,150,471,540,572,146,248,140,219,123,undefined,-1,55,618,130,104,undefined,162,132,-1,47,44,434,883,33,632,231,225,182,84,191,-1,undefined,206,130,311,51,-1,232,636,70,343,110,294,506
29/05/2020,12,1257,805,739,1139,503,544,237,286,184,59,78,240,-1,49,-1,696,433,198,344,100,386,1379,253,590,773,843,198,362,182,309,197,undefined,-1,86,882,221,123,undefined,195,218,-1,45,51,582,1192,59,754,272,273,357,165,257,-1,undefined,219,168,435,51,-1,315,851,124,447,137,352,632
29/05/2020,13,1479,907,714,1296,547,672,273,296,221,63,81,227,-1,72,-1,757,350,216,340,150,410,1565,288,608,912,813,201,365,280,290,210,undefined,-1,80,920,276,130,undefined,202,165,-1,47,30,675,1293,38,901,296,292,300,196,293,1,undefined,300,250,503,88,-1,339,937,116,390,141,423,765
29/05/2020,14,1457,851,762,1189,510,700,225,229,195,47,51,207,-1,66,-1,667,227,165,354,119,389,1518,216,652,841,609,172,312,240,260,181,undefined,-1,118,763,179,104,undefined,173,135,-1,64,42,589,1179,53,955,337,213,237,140,251,-1,undefined,229,151,466,77,-1,341,1136,110,348,121,383,784
29/05/2020,15,1567,899,874,1170,569,609,229,282,288,60,57,196,-1,88,-1,558,217,171,382,153,431,1703,192,760,956,542,164,395,311,270,122,undefined,-1,98,907,186,89,undefined,79,129,-1,67,46,612,1242,57,929,279,172,255,119,254,-1,undefined,241,187,478,93,-1,342,1154,84,382,137,372,861
29/05/2020,16,1683,826,948,1115,590,684,288,343,302,79,83,256,-1,48,-1,514,196,158,399,130,433,1750,238,884,911,328,85,334,333,262,145,undefined,-1,72,826,131,95,undefined,95,110,-1,78,52,554,1219,41,1065,124,106,216,128,238,-1,undefined,253,178,514,60,-1,372,1238,111,334,150,387,957
29/05/2020,17,1418,625,1116,1120,707,781,277,311,274,78,90,317,-1,15,-1,375,188,170,398,109,434,1921,201,992,802,479,137,457,256,243,183,undefined,-1,86,878,161,84,undefined,84,106,-1,70,47,589,1174,59,988,168,124,198,155,216,-1,undefined,265,224,591,-1,-1,285,1267,121,290,150,415,891
29/05/2020,18,885,282,991,768,522,556,154,174,169,77,70,272,-1,-1,-1,235,91,65,348,89,412,1542,135,587,347,322,90,357,164,230,152,undefined,-1,52,569,76,93,undefined,37,61,-1,41,30,378,826,40,622,119,154,159,101,188,-1,undefined,220,147,322,-1,-1,229,1017,99,185,81,291,685
29/05/2020,19,399,181,703,354,381,320,86,86,80,52,74,233,-1,-1,-1,99,57,21,291,68,228,1101,113,377,236,260,79,241,106,233,158,undefined,-1,21,413,49,62,undefined,47,56,-1,28,19,269,511,31,385,115,93,139,66,88,-1,undefined,134,56,184,-1,-1,127,777,89,125,45,225,415
29/05/2020,20,290,79,508,176,262,282,67,75,53,29,56,159,-1,-1,-1,95,37,21,185,51,176,870,95,312,163,192,38,128,63,150,176,undefined,-1,15,303,29,56,undefined,68,24,-1,21,13,202,10,39,259,41,129,135,77,68,-1,undefined,93,46,138,-1,-1,122,520,61,101,29,203,346
29/05/2020,21,85,48,290,122,156,251,38,58,58,14,37,121,-1,-1,-1,56,42,12,121,45,159,610,57,235,134,152,45,73,31,120,121,undefined,-1,20,233,33,60,undefined,49,11,-1,14,9,158,186,17,208,49,135,77,46,29,-1,undefined,66,46,109,-1,-1,84,438,70,61,36,118,191
29/05/2020,22,62,32,222,149,125,155,31,36,42,17,32,84,-1,-1,-1,30,29,14,65,24,93,524,57,343,97,105,20,51,34,85,71,undefined,-1,6,132,21,42,undefined,9,14,-1,11,20,68,280,30,179,35,108,59,32,35,-1,undefined,38,35,149,-1,-1,52,308,43,63,18,57,117
29/05/2020,23,57,29,143,67,124,111,22,35,34,12,9,37,-1,-1,-1,39,16,4,49,12,35,237,22,153,51,91,11,63,14,52,76,undefined,-1,6,88,8,6,undefined,14,6,-1,2,2,49,160,13,95,16,85,15,38,12,-1,undefined,24,9,63,-1,-1,46,194,21,33,4,43,70
30/05/2020,0,15,9,88,54,59,67,7,7,11,9,4,16,-1,-1,-1,14,8,5,24,8,42,129,21,71,29,90,14,28,14,22,43,undefined,-1,3,77,7,3,undefined,3,2,-1,6,4,21,92,2,61,15,102,26,24,8,-1,undefined,12,11,32,-1,-1,26,137,24,16,8,12,29
30/05/2020,1,22,18,105,35,41,33,13,2,11,6,3,12,-1,-1,-1,10,1,-1,19,23,24,124,16,54,51,55,10,25,14,15,19,undefined,-1,10,46,3,2,undefined,-1,3,-1,7,3,23,90,4,23,8,92,3,15,4,-1,undefined,1,2,33,-1,-1,13,90,27,13,10,16,25
30/05/2020,2,6,5,69,21,37,16,6,4,8,1,3,16,-1,-1,-1,22,-1,-1,23,4,25,82,11,45,45,77,-1,26,10,24,63,undefined,-1,-1,36,3,6,undefined,6,-1,-1,5,3,23,33,3,45,3,84,7,10,1,-1,undefined,9,1,23,-1,-1,14,71,26,11,4,13,17
30/05/2020,3,7,15,28,26,44,18,5,6,3,3,2,9,-1,-1,-1,15,2,2,1,-1,15,53,2,12,8,30,8,33,2,6,24,undefined,-1,1,26,1,7,undefined,2,2,-1,1,1,8,47,-1,26,16,88,2,17,2,-1,undefined,2,-1,11,-1,-1,8,47,14,16,-1,4,13
30/05/2020,4,18,8,13,15,23,27,3,1,1,-1,2,5,-1,-1,-1,6,1,-1,7,4,23,83,22,26,24,59,5,30,6,4,18,undefined,-1,4,20,1,7,undefined,-1,-1,-1,1,-1,7,33,2,21,6,76,-1,10,12,-1,undefined,3,2,13,-1,-1,6,51,11,15,4,12,14
30/05/2020,5,21,6,26,35,52,42,3,7,6,9,1,-1,-1,-1,-1,49,25,4,5,2,33,125,22,51,21,59,6,43,9,24,29,undefined,-1,12,32,4,13,undefined,6,2,-1,1,1,22,81,5,42,24,103,17,7,11,-1,undefined,4,7,27,-1,-1,7,41,16,12,2,10,11
30/05/2020,6,14,55,39,66,77,91,35,20,56,6,8,16,-1,-1,-1,33,73,12,3,5,23,162,27,135,83,103,19,69,21,14,17,undefined,-1,14,87,17,5,undefined,31,22,-1,7,3,26,182,-1,66,59,76,8,41,19,-1,undefined,16,6,70,-1,-1,21,84,42,20,13,41,12
30/05/2020,7,55,20,34,82,88,152,90,62,42,11,17,44,-1,21,-1,44,58,15,10,5,29,228,30,249,147,142,55,44,45,29,17,undefined,-1,9,179,17,8,undefined,9,15,-1,3,5,49,167,8,57,89,136,17,42,16,-1,undefined,43,24,87,-1,-1,37,118,18,46,22,33,27
30/05/2020,8,151,68,63,179,106,152,166,120,21,28,49,125,-1,50,-1,112,52,39,12,8,28,354,50,275,340,213,109,85,87,33,59,undefined,-1,18,364,38,43,undefined,13,29,-1,24,16,94,293,9,119,608,144,48,74,36,-1,undefined,58,32,108,-1,-1,65,180,22,68,38,75,81
30/05/2020,9,289,169,141,333,226,261,229,183,64,31,62,162,-1,31,-1,148,87,39,58,33,72,517,61,324,502,458,177,130,128,59,71,undefined,-1,26,561,46,61,undefined,45,50,-1,48,30,143,449,19,319,1522,256,154,107,46,1,undefined,57,38,152,-1,-1,135,346,40,96,39,134,142
30/05/2020,10,638,425,266,618,384,377,329,251,105,35,76,242,-1,33,-1,315,112,89,136,69,164,882,72,415,760,742,287,326,238,155,113,undefined,-1,69,749,70,66,undefined,97,56,-1,50,27,248,780,20,490,1613,425,336,126,115,24,undefined,131,84,293,-1,-1,192,611,57,173,65,187,346
30/05/2020,11,1181,710,544,983,654,558,345,342,110,49,83,262,-1,33,-1,493,121,111,257,98,283,1183,91,466,980,1023,265,434,340,167,114,undefined,-1,37,1004,81,120,undefined,117,100,-1,47,41,431,1096,52,745,1708,428,379,198,148,12,undefined,182,90,305,-1,-1,261,893,117,309,77,324,610
30/05/2020,12,1633,1023,873,1297,874,685,428,380,102,72,98,286,-1,27,-1,623,148,110,367,150,374,1531,119,563,1168,1107,248,479,436,298,190,undefined,-1,106,1215,86,136,undefined,55,126,-1,45,36,639,1461,40,904,1709,524,450,229,252,-1,undefined,254,134,319,-1,-1,349,1128,94,453,75,473,856
30/05/2020,13,1961,1246,1131,1485,892,695,424,367,106,49,100,282,-1,36,-1,631,132,123,572,174,442,1841,113,623,1314,1004,255,513,506,379,240,undefined,-1,92,1228,98,162,undefined,64,86,-1,61,38,760,1487,49,991,1782,509,429,216,303,-1,undefined,263,134,344,-1,-1,271,1108,118,485,100,569,1009
30/05/2020,14,2116,1271,1188,1585,968,818,419,358,135,56,98,328,-1,62,-1,656,187,101,483,155,507,1864,125,638,1378,897,281,546,590,325,339,undefined,-1,98,1308,100,156,undefined,108,98,-1,65,38,861,1614,44,1103,1681,328,475,279,281,-1,undefined,273,153,353,-1,-1,302,1249,107,483,91,601,1106
30/05/2020,15,2330,1425,1264,1442,826,808,410,366,113,57,85,295,-1,33,-1,569,142,100,534,157,496,1980,126,573,1233,710,175,430,478,312,271,undefined,-1,109,1086,60,127,undefined,70,95,-1,71,40,797,1434,34,1195,741,296,362,154,329,1,undefined,285,103,351,-1,-1,309,1291,99,429,84,532,1180
30/05/2020,16,2061,988,1245,1369,789,738,342,284,88,60,107,295,-1,23,-1,485,89,80,567,140,576,1879,122,543,1056,431,152,393,396,275,185,undefined,-1,81,1042,64,101,undefined,60,75,-1,57,50,704,1278,48,1008,214,166,387,106,277,-1,undefined,222,129,361,-1,-1,278,1191,94,406,61,430,1107
30/05/2020,17,1330,605,1123,920,692,622,204,249,93,49,90,299,-1,10,-1,269,68,51,481,131,490,1815,104,559,764,371,107,279,301,293,171,undefined,-1,46,821,53,94,undefined,78,48,-1,62,48,515,987,42,825,125,187,162,110,197,2,undefined,186,126,301,-1,-1,250,1214,147,248,62,352,968
30/05/2020,18,578,228,897,574,360,353,99,104,61,54,47,169,-1,-1,-1,164,54,38,369,115,280,1319,128,483,220,279,56,191,132,220,113,undefined,-1,43,448,60,71,undefined,76,40,-1,37,19,270,683,26,540,74,120,101,96,95,3,undefined,136,78,209,-1,-1,182,856,103,175,32,237,563
30/05/2020,19,365,110,547,337,269,271,50,61,43,53,48,145,-1,4,-1,69,37,25,276,64,213,1038,88,303,160,241,52,133,66,187,124,undefined,-1,22,292,31,50,undefined,107,39,-1,19,14,179,475,15,296,65,132,114,63,109,-1,undefined,130,48,107,-1,-1,113,606,87,104,29,146,375
30/05/2020,20,140,68,400,206,174,197,66,56,47,20,24,84,-1,-1,-1,63,26,16,178,56,114,839,80,223,87,168,44,82,54,156,213,undefined,-1,12,244,21,39,undefined,56,8,-1,28,20,110,289,31,225,45,128,101,43,68,4,undefined,92,24,103,-1,-1,86,499,60,61,17,82,251
30/05/2020,21,82,28,293,113,169,182,29,30,18,27,17,89,-1,-1,-1,47,37,6,119,34,88,587,46,210,95,137,45,65,30,55,175,undefined,-1,13,175,17,66,undefined,37,8,-1,20,12,91,192,5,142,48,140,65,37,33,1,undefined,48,21,97,-1,-1,66,454,55,48,29,65,159
30/05/2020,22,62,34,219,111,104,85,9,40,21,4,14,59,-1,2,-1,25,12,3,60,25,68,317,55,152,59,110,27,42,21,62,87,undefined,-1,6,115,9,22,undefined,15,7,-1,7,7,45,203,10,105,26,131,49,39,17,-1,undefined,31,34,90,-1,-1,43,264,37,35,16,38,108
30/05/2020,23,60,19,116,55,99,72,20,16,12,9,14,37,-1,-1,-1,11,11,3,48,14,46,142,44,125,45,107,19,32,9,32,53,undefined,-1,2,62,15,4,undefined,4,7,-1,7,7,35,127,6,81,22,146,17,30,9,-1,undefined,25,21,65,-1,-1,31,190,28,27,7,19,49
31/05/2020,0,34,23,100,60,44,52,10,22,11,9,1,14,-1,-1,-1,11,6,-1,25,5,43,150,24,106,59,65,10,22,3,48,42,undefined,-1,9,61,6,8,undefined,4,1,-1,13,11,33,106,5,80,16,92,7,23,9,-1,undefined,23,19,45,-1,-1,8,140,23,16,1,18,25
31/05/2020,1,7,10,107,35,48,62,3,5,10,3,1,4,-1,-1,-1,17,6,2,9,11,34,111,37,65,21,61,4,22,6,20,14,undefined,-1,2,60,6,-1,undefined,1,3,-1,6,4,19,46,-1,47,8,91,4,35,14,-1,undefined,13,5,15,-1,-1,15,133,19,20,14,12,22
31/05/2020,2,13,3,93,35,45,54,-1,1,6,4,-1,28,-1,-1,-1,18,2,3,8,6,15,91,26,45,12,59,9,25,5,13,11,undefined,-1,4,42,2,3,undefined,1,1,-1,3,2,18,52,-1,26,3,76,2,10,5,-1,undefined,9,1,16,-1,-1,14,72,27,9,8,23,22
31/05/2020,3,14,7,55,25,43,19,2,2,2,8,4,7,-1,-1,-1,4,3,3,11,3,21,60,18,27,24,47,6,33,9,8,4,undefined,-1,1,10,2,4,undefined,-1,5,-1,1,-1,21,45,-1,24,11,55,5,16,-1,-1,undefined,3,6,13,-1,-1,8,70,17,11,8,12,12
31/05/2020,4,10,5,34,14,31,5,1,2,-1,1,-1,1,-1,-1,-1,13,5,1,8,4,9,53,25,29,7,29,2,11,1,10,8,undefined,-1,1,4,4,14,undefined,-1,3,-1,-1,1,5,36,2,15,4,37,4,5,1,-1,undefined,1,4,15,-1,-1,7,27,13,13,-1,6,9
31/05/2020,5,7,10,29,29,36,26,4,3,9,1,3,4,-1,-1,-1,45,3,4,5,3,11,75,8,66,17,39,5,30,4,1,11,undefined,-1,3,14,3,4,undefined,2,4,-1,-1,-1,37,58,5,45,17,33,7,16,6,1,undefined,10,1,18,-1,-1,9,39,9,6,2,24,21
31/05/2020,6,14,20,48,65,30,43,13,13,10,6,-1,5,-1,-1,-1,23,14,3,1,8,29,112,27,117,51,52,18,47,11,16,8,undefined,-1,12,44,13,13,undefined,18,6,-1,-1,-1,45,98,-1,67,25,40,7,11,9,-1,undefined,8,6,38,-1,-1,18,39,6,11,8,27,25
31/05/2020,7,35,33,38,40,74,71,47,42,26,3,15,29,-1,-1,-1,21,7,13,10,3,8,157,33,143,139,93,27,54,28,12,14,undefined,-1,14,120,10,4,undefined,4,13,-1,9,8,22,99,4,45,58,53,18,22,10,-1,undefined,25,8,59,-1,-1,23,72,9,22,14,21,28
31/05/2020,8,87,52,55,115,94,123,126,67,33,16,36,90,-1,-1,-1,36,33,5,21,7,31,304,38,168,255,177,47,68,71,17,37,undefined,-1,18,243,12,21,undefined,13,24,-1,12,7,49,171,4,77,65,100,50,26,16,-1,undefined,13,29,82,-1,-1,30,118,10,30,27,51,48
31/05/2020,9,255,139,143,218,181,213,161,173,44,21,56,140,-1,9,-1,72,61,20,52,36,78,416,54,239,393,354,128,154,81,53,50,undefined,-1,43,459,28,32,undefined,36,40,-1,26,24,87,314,20,208,177,154,105,69,36,1,undefined,46,32,129,-1,-1,70,257,29,71,40,71,111
31/05/2020,10,523,293,270,419,302,331,258,280,57,34,85,260,-1,-1,-1,141,107,36,114,55,167,643,74,293,629,663,193,262,212,112,132,undefined,-1,63,652,61,58,undefined,128,62,-1,27,19,160,513,30,374,452,262,240,99,80,-1,undefined,83,66,225,-1,-1,107,431,31,160,59,140,220
31/05/2020,11,1085,530,520,719,573,459,363,342,62,40,113,354,-1,-1,-1,312,114,34,282,107,273,1069,105,370,1017,731,268,341,259,221,204,undefined,-1,64,993,54,89,undefined,73,79,-1,34,24,334,831,40,574,1709,347,318,148,147,-1,undefined,167,124,296,-1,-1,169,624,59,246,67,259,477
31/05/2020,12,1453,849,741,1044,760,550,410,452,70,53,135,426,-1,4,-1,436,113,43,361,130,388,1183,117,416,1110,965,298,462,427,289,184,undefined,-1,88,1067,76,97,undefined,26,90,-1,36,24,440,1088,40,755,1856,495,425,203,198,-1,undefined,230,132,280,-1,-1,233,844,85,328,83,370,742
31/05/2020,13,1680,943,1033,1269,712,538,348,338,80,72,119,306,-1,1,-1,465,163,75,458,183,404,1447,93,485,1147,952,261,402,378,305,232,undefined,-1,76,1156,41,134,undefined,83,85,-1,48,36,613,1241,50,882,1853,429,393,243,238,-1,undefined,255,120,337,-1,-1,220,1156,87,379,74,458,860
31/05/2020,14,1710,994,975,1217,750,607,443,340,69,42,148,403,-1,-1,-1,413,145,44,466,157,381,1456,106,496,1237,951,236,433,381,329,218,undefined,-1,121,1084,73,131,undefined,102,90,-1,48,48,556,1249,31,1048,1500,332,369,194,278,-1,undefined,280,108,365,-1,-1,288,1228,118,408,102,417,997
31/05/2020,15,1879,958,1060,1223,671,604,315,341,68,59,108,351,-1,16,-1,416,97,51,414,182,363,1580,97,497,1271,638,217,386,381,286,316,undefined,-1,56,1036,54,120,undefined,43,67,-1,46,33,506,1281,20,999,566,213,350,161,272,-1,undefined,215,99,324,-1,-1,254,1142,81,351,98,420,1024
31/05/2020,16,1577,722,990,982,585,570,247,307,63,57,97,291,-1,8,-1,315,86,31,421,152,464,1376,92,435,908,402,108,332,307,313,220,undefined,-1,45,928,48,93,undefined,47,57,-1,45,22,473,940,25,823,214,145,242,136,217,1,undefined,215,90,320,-1,-1,264,1042,73,274,60,337,1035
31/05/2020,17,1017,388,967,731,456,484,161,222,73,34,68,266,-1,11,-1,182,69,34,348,106,355,1326,74,456,594,276,99,227,200,245,186,undefined,-1,42,699,47,98,undefined,71,45,-1,50,25,368,661,32,740,109,77,162,113,185,-1,undefined,221,89,259,-1,-1,258,1060,60,152,64,279,791
31/05/2020,18,457,155,568,384,300,348,78,123,60,30,79,243,-1,-1,-1,114,41,30,308,110,232,1030,65,365,241,234,45,96,76,160,121,undefined,-1,22,418,27,66,undefined,39,25,-1,20,11,201,473,23,427,60,64,87,117,141,1,undefined,202,55,192,-1,-1,149,767,74,121,27,143,453
31/05/2020,19,229,93,426,201,196,166,23,68,38,31,46,165,-1,-1,-1,68,40,10,147,46,184,673,49,240,128,145,43,99,41,122,85,undefined,-1,10,223,19,40,undefined,7,22,-1,15,12,110,302,36,204,64,95,70,51,69,-1,undefined,137,33,158,-1,-1,101,500,77,78,28,77,265
31/05/2020,20,128,66,277,165,162,183,38,59,32,31,44,159,-1,-1,-1,48,22,8,106,47,130,622,42,176,70,158,37,84,24,92,86,undefined,-1,17,177,30,41,undefined,4,19,-1,17,11,58,220,19,190,33,89,64,58,80,1,undefined,88,37,96,-1,-1,66,389,53,58,27,52,224
31/05/2020,21,47,40,189,123,116,112,29,47,29,19,32,85,-1,-1,-1,51,18,2,69,31,94,470,57,178,63,100,17,59,29,77,136,undefined,-1,8,122,14,29,undefined,4,11,-1,19,8,64,160,29,132,22,79,32,58,40,2,undefined,74,19,89,-1,-1,54,372,45,42,6,41,135
31/05/2020,22,42,40,126,84,100,96,22,28,13,16,18,70,-1,-1,-1,25,10,9,47,21,40,215,39,139,40,96,20,41,19,51,51,undefined,-1,8,65,14,15,undefined,30,7,-1,19,3,37,131,11,100,19,61,30,39,21,-1,undefined,46,9,65,-1,-1,42,202,56,25,11,41,140
31/05/2020,23,37,29,121,70,46,32,2,10,12,5,6,27,-1,-1,-1,15,2,1,27,13,51,155,20,100,30,78,14,34,4,41,19,undefined,-1,4,28,6,8,undefined,1,4,-1,5,2,22,81,10,69,19,116,9,19,8,-1,undefined,17,7,52,-1,-1,26,136,12,13,6,22,34


==> Figures/Australia/big/May_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
01/05/2021,0,192,108,432,532,502,458,53,27,24,10,6,36,na,221,na,94,37,29,274,308,528,na,118,284,279,147,29,130,58,520,197,undefined,na,31,244,168,60,undefined,36,48,23,28,11,309,768,3,207,53,70,65,50,235,27,undefined,112,na,214,91,na,74,364,127,393,na,235,654,na,na,na,29,10,144,na,22,9,38,3
01/05/2021,1,123,74,335,411,275,276,23,15,20,15,4,25,na,126,na,33,37,34,231,130,468,na,67,142,161,114,28,117,21,414,60,undefined,na,18,115,209,21,undefined,9,30,13,23,8,225,528,9,203,36,78,32,40,175,14,undefined,64,na,131,46,na,43,274,83,239,2,167,1059,na,na,na,6,24,67,na,6,na,35,7
01/05/2021,2,53,79,170,356,154,200,15,8,10,12,4,18,na,136,na,57,18,6,127,77,305,na,21,117,73,68,15,72,17,285,18,undefined,na,9,49,203,13,undefined,na,20,3,8,4,143,484,7,137,25,51,10,11,151,17,undefined,60,na,91,35,na,25,177,46,171,1,107,1305,1,0,0,7,6,50,na,4,2,14,3
01/05/2021,3,54,60,132,412,101,97,2,2,12,2,1,19,na,71,na,28,20,7,83,43,292,na,27,96,82,55,8,59,31,201,5,undefined,na,4,25,29,9,undefined,3,16,5,na,na,72,346,na,91,8,48,2,30,51,19,undefined,54,na,69,37,na,27,120,54,142,2,54,1685,na,na,na,1,12,20,na,5,2,7,na
01/05/2021,4,33,23,45,46,63,50,9,1,4,4,na,4,na,42,na,29,17,2,42,39,125,na,27,67,50,61,17,32,36,75,17,undefined,na,3,22,26,13,undefined,4,4,4,2,2,26,121,na,63,16,26,9,9,42,na,undefined,55,na,47,9,na,13,91,19,24,6,19,2045,na,na,na,5,3,10,na,5,2,4,na
01/05/2021,5,14,21,53,68,52,74,15,na,17,8,2,12,na,39,na,20,18,11,28,32,119,na,34,84,78,78,14,36,65,101,9,undefined,na,7,16,19,14,undefined,2,4,10,72,42,32,174,3,44,19,24,9,10,19,9,undefined,69,na,42,22,na,25,59,32,15,46,23,2002,na,na,na,9,10,23,na,8,na,22,1
01/05/2021,6,29,12,33,65,150,131,27,30,23,11,16,42,na,54,na,51,44,15,19,14,76,na,33,179,205,110,32,101,185,58,12,undefined,na,23,64,31,2,undefined,na,35,42,473,261,42,232,2,64,45,71,10,26,24,16,undefined,24,na,62,19,na,27,133,53,21,3,36,1852,14,4,6,17,6,26,na,33,1,31,4
01/05/2021,7,66,64,75,125,191,246,67,75,36,26,17,63,na,92,na,48,72,20,20,19,42,na,77,265,397,174,63,132,260,69,18,undefined,na,24,187,36,18,undefined,17,31,31,231,141,65,262,8,107,95,97,36,55,27,26,undefined,31,na,134,73,na,51,226,46,53,5,63,1798,93,51,32,37,14,60,na,42,16,52,42
01/05/2021,8,212,121,100,337,433,380,143,120,53,41,45,146,na,184,na,193,153,42,71,47,79,na,101,359,559,369,140,255,151,101,53,undefined,na,60,391,76,85,undefined,21,65,31,87,34,149,617,29,305,177,105,88,59,67,34,undefined,78,na,228,155,na,140,358,51,96,9,124,1571,230,108,115,107,14,102,na,28,81,147,92
01/05/2021,9,568,322,241,715,719,643,198,208,81,86,41,244,na,260,na,423,193,84,125,76,168,na,155,491,923,642,220,545,223,158,120,undefined,na,98,889,102,98,undefined,45,107,68,125,51,300,1158,36,602,317,231,218,126,148,48,undefined,171,na,449,297,na,200,601,103,228,1,207,1562,444,233,229,179,12,201,na,63,129,246,110
01/05/2021,10,1354,801,354,1167,1008,824,206,283,106,99,82,301,na,367,na,582,255,110,266,151,353,na,199,642,1467,948,309,656,369,274,199,undefined,na,99,1020,178,104,undefined,41,137,61,79,59,441,1618,28,947,494,299,333,152,242,67,undefined,330,na,591,373,na,278,902,191,424,2,313,1587,626,302,316,293,46,323,na,49,164,320,124
01/05/2021,11,2041,1231,549,1828,1626,1147,274,378,116,85,89,358,na,458,na,1008,253,143,487,295,605,na,238,706,2384,1151,311,915,846,408,164,undefined,na,132,1164,177,130,undefined,45,198,78,252,169,719,2278,45,1264,612,391,450,267,405,72,undefined,413,na,687,539,na,363,1142,220,522,79,475,1294,673,408,398,352,16,481,na,67,158,381,139
01/05/2021,12,2664,1474,817,2488,2136,1271,557,359,82,82,89,334,na,511,na,1204,335,169,836,417,699,na,223,897,2358,1283,320,1271,649,511,311,undefined,na,122,1536,235,194,undefined,54,245,127,125,122,1156,3121,32,1505,594,451,511,234,482,86,undefined,458,na,695,758,na,417,1357,277,662,132,761,935,715,464,455,410,19,539,na,86,136,291,102
01/05/2021,13,2875,1486,979,2604,2394,1339,907,316,115,96,114,407,na,457,na,1325,352,194,928,442,871,na,283,863,2497,1190,297,1733,606,628,327,undefined,na,133,1337,171,204,undefined,64,344,116,147,88,1443,3242,56,1658,591,348,591,250,515,110,undefined,533,na,802,671,na,428,1520,252,734,109,972,606,813,452,454,302,39,696,na,92,141,392,109
01/05/2021,14,3027,1729,1206,3024,2604,1658,445,376,155,111,125,481,na,577,na,1289,302,196,909,378,724,na,234,875,3072,1028,264,1788,1022,619,352,undefined,na,166,1342,211,192,undefined,93,216,88,147,72,1636,3610,44,1757,542,276,568,262,513,124,undefined,449,na,854,774,na,485,1506,235,711,91,1201,281,768,403,484,278,42,744,na,143,129,455,105
01/05/2021,15,3032,1852,1146,2838,2638,1611,305,457,158,180,157,698,na,502,na,1348,333,136,875,445,832,na,281,1212,2751,923,261,1608,722,668,317,undefined,na,137,1567,186,211,undefined,149,236,61,120,63,1350,3212,35,1788,529,211,576,276,489,82,undefined,470,na,1091,632,na,435,1426,269,697,92,942,238,677,413,414,255,19,689,na,69,100,697,148
01/05/2021,16,2827,1580,1053,2590,2612,1632,1541,417,142,143,137,669,na,598,na,1071,321,158,857,465,891,na,346,1096,2374,589,189,1612,928,609,342,undefined,na,181,1579,202,218,undefined,61,239,77,168,91,1362,3284,50,1642,322,195,504,186,469,123,undefined,428,na,1025,640,na,445,1443,198,783,97,967,205,688,294,280,239,31,785,na,111,125,532,111
01/05/2021,17,2387,1113,1099,2252,2515,1476,669,339,102,124,120,458,na,611,na,611,394,156,1011,659,886,na,275,936,2078,438,150,1263,814,823,397,undefined,na,159,1786,187,241,undefined,48,218,96,165,75,1294,2935,25,1375,232,121,540,186,456,107,undefined,459,na,658,566,na,408,1520,202,649,107,881,152,565,103,152,303,99,647,na,107,96,433,73
01/05/2021,18,1729,636,1146,1920,2350,1340,192,208,105,148,137,502,na,523,na,408,279,134,1278,936,1009,na,290,763,1394,527,153,1302,563,1012,606,undefined,na,79,1930,179,323,undefined,96,347,80,125,63,1093,2428,49,1196,235,105,602,154,465,103,undefined,550,na,693,334,na,440,1711,275,513,87,791,25,345,1,29,355,96,509,na,81,99,449,42
01/05/2021,19,1538,482,1222,1773,2382,1179,85,349,156,271,119,842,na,478,na,435,234,107,1279,1248,1093,na,346,1053,1048,429,144,1470,597,1056,716,undefined,na,110,2173,219,524,undefined,64,259,75,111,56,1159,2235,35,1037,216,121,562,155,660,102,undefined,550,na,1377,312,na,399,1442,251,650,57,844,26,344,0,27,341,63,447,na,63,73,931,70
01/05/2021,20,784,310,1287,1444,1878,1002,76,146,87,108,124,511,na,544,na,265,266,78,1169,945,1000,na,251,525,764,370,86,686,331,930,618,undefined,na,86,1933,175,631,undefined,36,132,43,65,35,1042,1994,20,900,126,102,636,159,575,109,undefined,450,na,568,300,na,295,1255,225,495,31,776,38,294,0,25,252,54,289,na,42,47,369,23
01/05/2021,21,586,206,1130,1465,1673,994,120,78,75,77,91,340,na,497,na,277,152,25,1031,668,878,na,201,481,735,341,110,611,272,973,706,undefined,na,60,1540,343,490,undefined,58,163,46,50,31,869,1657,21,705,158,70,440,119,526,67,undefined,436,na,464,203,na,245,1075,182,457,57,582,52,129,0,9,151,13,269,na,55,24,260,23
01/05/2021,22,595,325,904,1506,1830,896,73,75,56,53,73,217,na,455,na,235,209,80,774,775,839,na,185,458,700,256,92,938,235,879,459,undefined,na,82,1154,276,381,undefined,38,384,48,46,22,902,1681,26,574,114,76,289,64,493,68,undefined,278,na,370,232,na,192,947,186,758,49,601,114,1,0,0,224,20,310,na,59,22,175,12
01/05/2021,23,305,174,564,1222,1164,792,31,45,40,35,36,114,na,359,na,189,105,48,463,512,786,na,156,439,529,184,52,468,286,610,361,undefined,na,46,567,279,214,undefined,12,108,28,38,16,586,1282,11,477,86,74,184,74,500,39,undefined,225,na,303,213,na,127,655,117,311,15,390,287,3,0,1,49,14,191,na,19,8,89,7
02/05/2021,0,178,109,343,565,634,503,16,37,31,16,12,69,na,218,na,122,65,33,336,390,595,na,96,342,221,163,36,147,49,449,194,undefined,na,25,313,285,92,undefined,13,33,7,22,9,317,822,7,318,42,44,41,51,308,33,undefined,120,na,196,103,na,75,447,90,356,9,294,564,na,na,na,6,29,134,na,18,4,55,12
02/05/2021,1,130,74,329,490,274,329,16,19,25,23,8,36,na,147,na,97,27,23,234,355,484,na,95,229,254,83,34,86,54,358,105,undefined,na,16,128,198,40,undefined,23,24,12,18,6,270,682,8,224,34,44,27,30,276,20,undefined,116,na,145,67,na,64,322,59,169,9,147,865,na,na,na,10,3,39,na,8,2,28,4
02/05/2021,2,120,86,198,652,153,241,6,11,27,7,1,13,na,95,na,77,13,8,136,124,446,na,88,188,144,102,14,79,31,297,8,undefined,na,23,49,201,14,undefined,5,19,6,8,3,203,645,8,138,15,69,8,28,200,16,undefined,155,na,134,50,na,37,231,49,155,2,116,1161,na,na,na,9,10,32,na,5,2,30,2
02/05/2021,3,99,46,203,157,101,131,2,8,24,21,na,6,na,78,na,29,17,8,77,78,395,na,50,130,91,86,9,64,20,309,16,undefined,na,5,44,74,15,undefined,2,10,15,7,4,144,331,1,143,22,48,4,22,134,11,undefined,84,na,73,37,na,40,180,49,72,3,131,1435,na,na,na,3,6,19,na,4,na,18,7
02/05/2021,4,47,28,106,78,78,72,6,1,11,9,na,na,na,59,na,20,8,2,49,30,117,na,25,72,83,59,7,26,4,137,11,undefined,na,16,17,22,1,undefined,1,5,9,8,4,43,188,4,101,11,45,7,9,71,7,undefined,72,na,67,21,na,24,99,25,42,3,20,1642,na,na,na,8,9,8,na,1,na,4,na
02/05/2021,5,18,23,67,65,77,74,13,7,6,5,na,6,na,54,na,24,11,10,28,19,63,na,24,80,45,65,10,35,13,122,9,undefined,na,6,24,22,14,undefined,na,21,11,15,8,28,176,1,74,22,25,8,2,45,8,undefined,79,na,41,17,na,12,92,58,11,1,34,1638,na,na,na,2,10,26,na,6,1,4,na
02/05/2021,6,29,19,43,90,84,133,26,18,20,9,7,24,na,71,na,39,20,5,25,19,64,na,43,123,137,79,22,86,21,78,9,undefined,na,11,64,10,5,undefined,4,9,14,14,10,60,218,1,75,28,42,7,14,17,9,undefined,12,na,57,24,na,25,87,16,24,7,48,1607,18,1,1,4,3,52,na,16,na,23,4
02/05/2021,7,56,41,47,119,195,213,67,66,29,27,18,61,na,91,na,28,43,18,30,21,50,na,41,223,309,124,29,192,148,63,14,undefined,na,31,187,35,15,undefined,4,25,9,16,14,61,239,2,113,57,56,32,22,25,10,undefined,28,na,93,41,na,41,138,26,35,24,55,1444,72,22,27,13,19,99,na,15,21,54,25
02/05/2021,8,157,71,113,215,324,267,174,134,38,27,44,164,na,159,na,60,106,25,46,30,57,na,103,336,568,271,74,208,257,109,47,undefined,na,40,421,58,57,undefined,7,36,18,36,23,123,473,11,248,114,126,74,51,47,31,undefined,54,na,186,131,na,117,267,39,76,40,98,1097,135,82,53,54,29,141,na,27,41,164,57
02/05/2021,9,458,329,239,513,532,529,190,206,65,37,47,318,na,248,na,220,168,47,121,70,179,na,200,492,955,546,155,475,158,165,88,undefined,na,77,786,98,46,undefined,23,84,37,58,37,275,785,26,527,267,204,127,135,110,37,undefined,117,na,307,221,na,225,525,104,182,56,225,928,322,160,133,202,31,212,na,48,91,175,87
02/05/2021,10,1086,571,363,989,1059,766,242,442,78,65,93,288,na,319,na,581,271,88,255,142,297,na,242,508,1910,772,238,949,499,296,175,undefined,na,146,1790,101,99,undefined,34,157,44,63,30,421,1531,26,762,415,329,324,144,194,69,undefined,196,na,443,315,na,256,781,125,288,72,357,764,544,307,315,198,18,494,na,134,119,331,127
02/05/2021,11,1747,960,575,1631,1704,1036,252,1125,84,57,101,389,na,478,na,792,261,83,516,400,444,na,217,625,3004,1002,274,1436,548,392,151,undefined,na,120,2132,123,124,undefined,45,185,85,105,52,633,2072,32,1020,515,383,395,253,392,65,undefined,333,na,464,441,na,370,951,114,432,88,506,621,552,365,364,259,16,553,na,65,122,326,109
02/05/2021,12,2262,1191,680,2054,1896,1100,294,1158,71,45,66,336,na,412,na,948,338,57,743,578,700,na,165,692,2585,1097,324,1434,630,463,237,undefined,na,141,1575,120,215,undefined,41,258,83,88,64,755,2645,36,1200,655,362,453,218,412,96,undefined,340,na,521,449,na,352,1103,164,490,92,635,294,675,339,357,255,25,871,na,83,85,264,122
02/05/2021,13,2510,1339,912,2238,2135,1318,554,596,48,53,118,377,na,494,na,909,296,106,996,631,836,na,166,793,2287,1106,277,1626,803,509,245,undefined,na,258,1155,154,171,undefined,59,384,104,132,81,1002,2942,52,1405,474,397,557,223,463,102,undefined,414,na,575,557,na,397,1205,166,581,95,807,126,571,354,298,239,25,846,na,138,88,279,98
02/05/2021,14,2691,1347,1005,2337,2224,1408,2491,342,85,74,124,396,na,649,na,900,304,88,727,509,918,na,186,706,2326,1046,288,1614,922,442,304,undefined,na,342,1364,126,219,undefined,38,183,95,153,80,1109,2898,38,1416,410,297,441,255,418,97,undefined,433,na,573,588,na,387,1288,236,539,117,870,79,527,297,280,298,14,918,na,191,89,281,104
02/05/2021,15,2364,1261,870,2062,1943,1127,806,323,86,52,104,387,na,473,na,798,387,95,857,403,715,na,154,595,2326,821,238,1510,741,470,339,undefined,na,211,1157,135,204,undefined,42,175,86,164,77,895,2564,41,1188,391,201,512,177,440,88,undefined,383,na,478,556,na,373,1188,177,426,83,667,33,540,291,187,223,14,604,na,135,96,335,85
02/05/2021,16,2150,1016,840,1778,2337,1079,253,345,67,66,137,347,na,441,na,572,171,73,730,291,600,na,183,635,2017,486,156,1999,726,434,364,undefined,na,104,966,108,174,undefined,49,190,71,101,74,864,2262,24,1070,348,150,428,181,352,87,undefined,351,na,446,552,na,324,1105,169,399,98,661,24,404,205,105,225,34,560,na,50,90,317,64
02/05/2021,17,1508,639,778,1457,1734,1002,387,279,93,109,132,390,na,417,na,294,222,77,897,443,621,na,157,698,1638,340,106,1165,506,432,402,undefined,na,97,1004,109,194,undefined,41,170,111,164,98,699,1820,31,978,160,100,442,203,380,80,undefined,471,na,440,458,na,375,1189,155,359,77,537,6,276,72,78,300,127,403,na,66,110,310,57
02/05/2021,18,1010,396,801,1490,1591,1015,3786,176,56,66,78,345,na,455,na,256,275,103,915,663,678,na,144,679,801,378,104,783,655,533,417,undefined,na,711,1261,88,265,undefined,54,241,75,140,82,649,1947,28,804,172,109,372,150,412,73,undefined,449,na,438,308,na,323,1256,182,356,53,448,16,271,0,21,230,111,932,na,313,74,229,22
02/05/2021,19,534,224,597,962,1522,692,152,86,62,45,86,279,na,316,na,173,138,26,760,615,596,na,145,484,478,317,101,963,245,450,495,undefined,na,118,865,82,324,undefined,14,185,58,109,53,445,1453,14,536,165,90,317,116,326,63,undefined,334,na,340,194,na,240,978,134,302,38,260,15,153,0,10,284,50,339,na,48,51,173,13
02/05/2021,20,330,153,499,930,951,580,57,74,45,53,76,265,na,244,na,93,93,42,633,342,545,na,70,338,319,232,54,622,159,352,481,undefined,na,76,465,55,252,undefined,27,80,44,62,23,416,1076,25,494,71,77,304,64,270,43,undefined,231,na,237,134,na,199,759,114,150,34,296,56,119,0,7,140,17,208,na,20,19,189,8
02/05/2021,21,322,128,424,1027,618,445,25,51,27,20,47,186,na,227,na,88,40,29,515,293,345,na,100,257,257,156,82,289,94,344,221,undefined,na,26,273,53,151,undefined,16,65,63,41,22,353,804,15,353,91,81,216,93,184,61,undefined,188,na,249,135,na,161,704,100,187,34,233,163,42,0,2,93,39,89,na,14,15,104,4
02/05/2021,22,150,78,419,580,508,463,28,30,29,16,16,99,na,160,na,70,72,23,317,220,290,na,90,262,196,185,49,189,67,291,177,undefined,na,17,233,40,116,undefined,14,214,44,55,30,268,586,6,295,70,78,100,54,100,30,undefined,112,na,174,109,na,87,572,80,141,24,146,420,0,0,2,19,12,53,na,15,4,74,5
02/05/2021,23,105,45,235,304,262,257,11,19,20,5,17,61,na,105,na,35,22,5,82,49,182,na,58,139,114,111,14,77,22,172,68,undefined,na,4,82,31,56,undefined,5,22,21,17,3,112,322,4,132,26,51,25,54,61,22,undefined,61,na,127,69,na,66,347,65,79,10,88,533,na,na,na,6,1,42,na,12,10,48,2
03/05/2021,0,55,31,122,212,100,80,8,13,12,6,3,17,na,24,na,43,15,11,73,27,103,na,20,64,55,72,4,39,3,98,19,undefined,na,2,23,7,5,undefined,na,14,16,13,1,67,122,5,80,15,55,15,19,35,12,undefined,28,na,85,44,na,25,197,44,68,12,37,554,1,0,0,4,4,14,na,4,na,20,1
03/05/2021,1,19,13,91,476,95,51,3,5,7,2,5,8,na,29,na,9,9,2,62,22,87,na,8,32,26,43,19,25,11,59,5,undefined,na,na,25,10,10,undefined,3,2,18,16,8,43,152,2,56,16,56,7,12,16,26,undefined,16,na,75,38,na,42,102,41,28,7,33,699,na,na,na,5,4,7,na,1,1,9,na
03/05/2021,2,20,13,62,37,39,31,4,4,7,3,2,5,na,6,na,6,1,4,46,8,77,na,6,23,27,26,11,22,4,81,5,undefined,na,1,15,6,8,undefined,51,5,17,14,22,11,52,1,27,12,37,6,6,13,14,undefined,15,na,49,27,na,8,128,15,26,1,1,1177,na,na,na,18,6,15,na,na,na,10,1
03/05/2021,3,8,12,24,24,49,43,na,3,3,7,na,3,na,9,na,20,10,2,7,5,40,na,7,9,20,15,11,37,4,37,na,undefined,na,4,6,6,1,undefined,1,5,2,na,na,12,41,na,27,4,50,na,3,11,1,undefined,13,na,11,8,na,11,37,13,9,2,11,1168,na,na,na,1,2,3,na,na,na,3,1
03/05/2021,4,7,15,25,32,76,38,5,4,3,na,na,5,na,23,na,4,22,4,12,11,14,na,10,40,31,42,6,46,6,31,7,undefined,na,6,14,9,6,undefined,1,na,4,1,2,27,58,4,44,6,51,7,1,6,6,undefined,4,na,15,8,na,11,44,8,17,3,6,1085,na,na,na,1,2,16,na,9,na,2,1
03/05/2021,5,26,19,29,76,93,129,28,14,28,8,4,12,na,55,na,39,49,24,11,15,33,na,43,178,86,36,8,74,7,54,9,undefined,na,4,28,19,17,undefined,6,21,16,5,1,31,183,4,40,9,48,10,17,19,1,undefined,11,na,84,14,na,13,109,10,19,5,12,1226,na,na,na,7,3,29,na,1,na,12,na
03/05/2021,6,80,50,64,153,264,389,81,70,169,35,15,38,na,137,na,97,147,74,16,17,39,na,136,417,297,73,19,260,36,49,17,undefined,na,5,160,34,7,undefined,17,36,50,29,14,51,408,23,145,31,72,14,96,28,5,undefined,55,na,222,55,na,56,307,35,70,45,67,1247,49,12,23,21,17,65,na,29,17,60,4
03/05/2021,7,152,109,105,302,669,861,225,249,704,96,39,130,na,342,na,193,444,271,38,34,97,na,404,698,619,161,71,603,68,72,40,undefined,na,32,318,175,23,undefined,88,105,68,59,25,167,730,38,270,100,43,65,68,132,50,undefined,81,na,651,190,na,140,348,68,160,172,145,1409,236,109,143,66,49,200,na,49,66,152,41
03/05/2021,8,361,264,250,619,1104,1815,336,325,1397,181,43,198,na,595,na,433,1037,713,80,54,162,na,769,1496,877,282,181,967,113,128,99,undefined,na,110,569,472,121,undefined,203,410,190,269,77,423,1550,106,577,226,31,154,81,291,116,undefined,178,756,1200,517,na,398,670,158,336,538,460,1080,551,262,122,168,92,499,na,104,127,251,63
03/05/2021,9,515,383,336,830,908,956,133,203,737,163,19,153,na,332,na,577,683,405,101,73,209,na,470,550,732,378,109,616,82,206,102,undefined,na,108,466,417,105,undefined,177,274,209,348,103,405,1482,108,555,184,82,166,99,274,93,undefined,178,659,740,601,na,359,681,180,287,387,319,598,627,315,193,190,108,331,na,59,132,179,36
03/05/2021,10,731,477,416,989,675,625,97,136,244,91,32,136,na,264,na,720,546,291,204,118,214,na,306,43,677,367,119,502,168,203,133,undefined,na,105,380,343,121,undefined,151,310,231,325,95,395,1403,83,639,147,78,270,106,223,93,undefined,187,341,582,630,na,436,652,264,353,374,334,409,500,320,245,179,58,338,na,49,101,163,26
03/05/2021,11,1133,705,538,1317,935,710,292,212,196,77,39,126,na,375,na,807,468,292,350,205,414,na,264,43,744,448,102,592,161,280,114,undefined,na,86,404,383,126,undefined,144,208,233,323,119,541,1566,122,785,197,94,277,112,295,102,undefined,263,357,522,760,na,390,687,321,442,251,355,402,538,293,317,211,98,274,na,41,129,156,38
03/05/2021,12,1660,1063,720,1907,1109,919,142,370,483,139,66,235,na,344,na,1172,939,324,423,312,739,na,565,89,933,777,140,836,253,395,201,undefined,na,142,764,652,290,undefined,451,473,344,413,127,844,2076,150,1124,202,119,331,197,513,115,undefined,348,680,733,1166,na,619,1094,328,774,320,489,171,841,562,348,394,125,361,130,76,131,217,38
03/05/2021,13,1840,1205,811,1945,1196,991,154,268,436,110,62,224,na,355,na,1334,899,367,540,299,826,na,514,76,1090,671,164,878,177,432,187,undefined,na,151,862,657,236,undefined,371,385,353,416,159,1047,2199,166,1264,246,99,346,195,556,156,undefined,438,606,751,1089,na,576,1086,380,740,355,606,32,810,519,309,359,43,441,340,83,128,201,42
03/05/2021,14,1536,935,607,1602,953,971,176,173,300,71,23,168,na,306,na,1014,494,317,447,264,528,na,293,61,974,476,152,653,157,360,120,undefined,na,66,425,433,172,undefined,120,355,304,342,146,689,1956,108,1058,188,67,313,134,449,109,undefined,279,414,584,1113,na,474,891,162,536,264,444,5,569,344,235,234,11,292,209,58,107,151,51
03/05/2021,15,1376,823,571,1588,910,917,95,207,415,60,22,127,na,311,na,706,482,310,398,196,472,na,287,136,966,391,194,706,121,308,104,undefined,na,39,412,365,196,undefined,126,209,265,317,119,610,1890,104,1053,206,64,299,129,343,142,undefined,318,438,666,807,na,554,1119,141,428,372,479,9,619,257,227,283,37,246,233,46,138,166,84
03/05/2021,16,1341,738,633,1518,1124,1335,136,260,921,122,49,154,na,429,na,629,462,464,374,191,515,na,385,198,952,395,196,860,86,446,131,undefined,na,43,537,326,118,undefined,107,226,273,302,98,660,1898,105,1093,215,46,299,137,352,135,undefined,309,585,916,1002,na,539,1226,161,416,358,495,4,520,262,211,332,27,350,317,67,132,187,98
03/05/2021,17,1360,629,683,1482,1495,2218,243,350,1231,160,65,206,na,711,na,625,659,690,457,229,571,na,597,270,1056,412,232,1156,118,396,156,undefined,na,77,759,338,149,undefined,147,240,297,418,143,726,2246,123,1055,258,76,349,163,377,167,undefined,454,828,1172,679,na,550,1463,184,468,396,668,6,506,68,164,318,114,599,488,105,124,319,58
03/05/2021,18,970,361,580,1070,949,1237,146,119,416,98,38,145,na,439,na,367,289,320,543,238,512,na,269,98,607,361,213,561,74,398,204,undefined,na,36,554,201,133,undefined,65,158,183,316,116,494,1431,80,778,210,69,383,140,278,136,undefined,331,311,647,302,na,393,1280,178,309,189,384,15,225,0,17,267,95,251,143,41,88,236,16
03/05/2021,19,391,188,329,633,425,544,60,41,122,65,4,64,na,165,na,150,102,86,373,224,415,na,138,88,245,285,94,219,24,348,229,undefined,na,6,276,85,151,undefined,37,87,86,185,74,296,822,29,534,129,85,320,77,212,55,undefined,251,104,270,136,na,244,823,144,214,82,148,13,102,0,4,144,52,75,60,7,30,85,5
03/05/2021,20,255,111,159,341,271,365,17,14,40,36,3,30,na,65,na,88,88,20,287,150,292,na,63,37,115,170,63,169,15,243,175,undefined,na,1,147,64,126,undefined,10,88,97,105,29,229,545,33,249,80,60,258,51,110,37,undefined,161,34,173,78,na,149,549,70,143,54,96,69,47,1,4,111,83,59,42,na,13,17,3
03/05/2021,21,134,77,313,326,270,354,8,13,29,16,5,56,na,88,na,99,36,24,246,124,216,na,75,21,127,147,40,102,9,237,118,undefined,na,4,136,61,98,undefined,10,49,61,103,29,183,537,19,209,48,53,139,43,107,41,undefined,120,84,181,96,na,118,498,85,113,40,120,200,36,0,2,66,39,24,44,na,7,43,3
03/05/2021,22,79,54,167,183,176,270,9,12,56,13,6,32,na,74,na,56,65,24,154,69,190,na,80,27,159,110,41,84,7,138,124,undefined,na,1,69,32,54,undefined,10,38,18,45,25,93,401,14,183,49,58,77,28,52,18,undefined,52,41,141,38,na,79,387,81,92,38,70,465,na,na,na,36,17,38,15,na,3,34,4
03/05/2021,23,57,25,33,75,42,109,2,3,10,na,1,1,na,36,na,17,18,5,73,16,92,na,43,29,84,33,17,31,9,79,35,undefined,na,na,28,21,25,undefined,3,7,8,15,6,36,174,3,53,22,13,13,17,11,15,undefined,29,13,87,11,na,48,130,49,44,1,16,144,na,na,na,6,39,15,4,na,na,na,na
04/05/2021,0,28,14,7,29,32,43,na,5,1,4,na,1,na,14,na,6,10,3,19,10,40,na,342,9,6,3,13,16,1,46,29,undefined,na,na,8,16,7,undefined,5,2,5,4,1,10,52,4,34,13,4,15,9,9,5,undefined,12,3,29,3,na,27,66,26,18,2,6,na,na,na,na,1,15,9,3,na,1,na,na
04/05/2021,1,1,6,4,19,10,4,4,2,5,na,na,1,na,1,na,5,11,1,33,21,22,na,145,7,12,8,na,8,1,31,7,undefined,na,na,9,na,1,undefined,na,4,6,9,na,4,38,na,17,2,9,na,5,2,5,undefined,7,3,9,4,na,14,47,18,9,1,2,na,na,na,na,na,8,11,1,na,na,3,na
04/05/2021,2,6,11,11,20,20,39,2,2,1,3,na,na,na,2,na,na,na,na,23,6,34,na,16,1,14,13,1,21,1,8,na,undefined,na,na,2,4,na,undefined,na,3,na,na,na,3,38,2,25,5,7,3,7,1,2,undefined,6,na,10,3,na,2,35,25,8,2,2,na,na,na,na,3,1,5,3,na,na,na,na
04/05/2021,3,13,7,9,10,35,12,na,1,1,2,na,3,na,2,na,9,6,2,16,4,12,na,4,na,6,12,5,38,1,6,1,undefined,na,na,3,2,7,undefined,1,5,2,na,na,3,34,2,15,4,3,4,15,2,1,undefined,3,1,7,na,na,1,17,7,7,1,2,na,na,na,na,na,4,12,na,na,na,na,na
04/05/2021,4,14,8,13,19,44,23,2,1,6,2,3,1,na,14,na,13,7,5,10,17,25,na,1,4,17,25,5,50,na,25,11,undefined,na,na,7,5,2,undefined,1,2,5,1,na,14,50,3,60,9,8,10,7,6,5,undefined,4,1,17,11,na,14,29,10,9,4,3,na,na,na,na,2,1,6,2,na,na,na,1
04/05/2021,5,17,12,1,47,69,118,13,12,32,5,2,3,na,32,na,26,39,15,7,14,42,na,37,12,86,14,18,53,4,22,7,undefined,na,na,35,13,14,undefined,6,14,21,na,2,25,180,2,98,8,8,8,8,14,na,undefined,14,52,53,2,na,12,88,14,11,35,11,na,na,na,na,5,na,15,7,na,1,3,na
04/05/2021,6,78,39,40,171,303,406,68,47,194,32,7,18,na,146,na,88,175,82,27,13,38,na,124,35,214,103,43,244,23,52,29,undefined,na,7,146,49,9,undefined,12,52,45,26,14,99,436,13,152,50,65,14,67,23,24,undefined,50,225,226,43,na,71,289,44,73,44,62,na,29,6,15,19,27,69,46,15,15,42,4
04/05/2021,7,154,108,112,333,697,927,182,249,873,110,11,83,na,362,na,216,486,303,47,33,102,na,395,32,620,248,102,543,72,87,61,undefined,na,30,365,153,33,undefined,96,152,76,64,32,216,875,26,284,135,56,49,73,141,30,undefined,83,764,620,207,na,164,411,49,193,188,200,na,251,126,133,64,107,133,199,51,67,146,22
04/05/2021,8,398,272,276,734,1205,2198,311,419,1933,247,16,138,na,712,na,483,1259,707,77,66,191,na,873,85,945,488,205,1139,133,147,117,undefined,na,59,679,543,114,undefined,222,469,196,311,86,489,1878,144,648,307,75,112,70,267,112,undefined,208,1576,1252,622,na,418,768,130,373,436,538,na,604,270,290,157,43,260,540,93,109,241,59
04/05/2021,9,566,313,343,826,1075,1004,164,287,1002,129,21,117,na,347,na,625,765,419,132,70,163,na,451,65,605,662,148,916,151,157,93,undefined,na,81,372,493,82,undefined,201,310,215,365,114,443,1548,127,675,259,100,185,137,290,106,undefined,242,790,884,702,na,390,686,124,280,513,385,390,621,300,236,172,94,386,378,63,110,163,40
04/05/2021,10,805,521,244,960,861,593,138,160,326,94,14,93,na,211,na,777,496,334,177,94,266,na,292,29,556,534,157,856,181,197,160,undefined,na,81,370,330,141,undefined,132,373,198,287,96,524,1414,104,508,298,158,255,121,246,76,undefined,311,425,569,858,na,449,594,119,380,346,327,644,589,275,224,161,73,256,212,52,99,107,24
04/05/2021,11,1087,569,368,1237,753,589,216,203,292,105,23,84,na,264,na,867,474,279,256,188,95,na,255,32,533,607,159,618,113,305,87,undefined,na,65,409,403,113,undefined,137,319,195,332,105,511,1531,84,676,282,116,280,122,252,78,undefined,277,400,629,802,na,424,689,145,426,339,337,639,647,349,289,193,75,291,225,44,87,119,39
04/05/2021,12,1740,1100,523,1895,992,875,171,357,629,210,26,151,na,484,na,1198,977,278,460,297,na,na,579,45,742,922,180,856,160,480,183,undefined,na,106,773,747,238,undefined,403,628,306,406,183,966,2104,155,1008,312,200,411,155,473,111,undefined,441,953,801,1281,na,652,983,151,773,414,406,1108,699,561,287,308,109,313,429,72,117,140,41
04/05/2021,13,1725,1168,575,1862,1198,876,124,264,446,135,16,130,na,360,na,1295,951,304,443,242,na,na,441,81,722,862,185,1198,112,422,169,undefined,na,104,780,709,239,undefined,362,420,302,499,167,1059,2146,195,1065,302,159,366,169,545,109,undefined,493,713,823,1230,na,584,1001,187,766,399,521,1224,703,508,321,291,53,285,292,69,99,116,25
04/05/2021,14,1515,846,506,1576,937,791,75,171,317,81,18,90,na,293,na,969,453,310,350,173,363,na,286,71,717,591,176,794,70,435,120,undefined,na,78,369,432,149,undefined,140,320,235,355,125,672,1786,125,967,312,121,317,160,480,125,undefined,344,447,623,1119,na,554,993,167,560,335,432,1059,599,296,175,218,21,241,119,56,94,79,38
04/05/2021,15,1313,764,550,1472,868,1054,78,158,542,90,26,84,na,451,na,808,474,303,339,205,399,na,283,114,678,490,195,753,82,340,119,undefined,na,43,351,251,126,undefined,155,203,215,320,124,680,1743,72,1012,285,116,247,96,367,120,undefined,342,524,676,891,na,589,1087,162,530,316,464,1128,616,277,195,257,47,267,na,78,156,153,38
04/05/2021,16,1461,766,605,1585,1206,1566,131,301,1186,151,20,133,na,505,na,773,475,533,418,192,438,na,413,172,830,439,182,902,99,338,120,undefined,na,53,420,306,123,undefined,137,285,256,513,159,638,2098,141,1131,199,66,280,164,330,147,undefined,355,937,1090,1006,na,532,1239,169,441,458,518,1192,529,231,217,288,53,330,na,69,159,178,71
04/05/2021,17,1513,709,753,1744,1742,2582,286,467,1657,217,60,212,na,868,na,818,820,803,476,256,570,na,695,260,1074,460,216,1264,133,456,168,undefined,na,104,792,423,160,undefined,165,291,266,537,185,860,2570,129,1214,251,98,338,160,432,186,undefined,482,1274,1389,740,na,547,1528,232,516,396,792,1358,617,112,196,306,145,617,na,100,149,312,62
04/05/2021,18,1020,403,671,1353,2005,1490,205,142,598,130,36,211,na,519,na,371,414,371,628,389,668,na,391,118,664,459,262,1947,132,443,230,undefined,na,58,882,260,144,undefined,76,202,255,339,132,627,1942,99,924,250,85,316,124,297,129,undefined,351,469,708,336,na,416,1343,216,328,234,507,1152,256,1,24,348,75,418,na,54,83,268,10
04/05/2021,19,458,182,665,776,660,629,96,85,209,78,39,141,na,204,na,238,205,107,564,298,513,na,173,44,309,284,152,354,53,451,215,undefined,na,32,405,112,102,undefined,51,126,130,199,96,511,1081,39,571,162,48,272,115,201,90,undefined,269,188,338,188,na,244,1007,170,216,126,376,961,165,0,6,262,48,177,na,21,43,174,4
04/05/2021,20,272,120,582,601,511,474,37,36,73,52,41,139,na,189,na,146,158,58,484,277,400,na,157,30,170,257,91,275,50,374,192,undefined,na,15,367,124,120,undefined,18,68,93,159,65,416,975,15,359,93,71,244,55,189,68,undefined,209,145,241,191,na,240,783,126,201,82,258,849,139,0,10,147,54,132,na,13,22,131,5
04/05/2021,21,254,110,439,554,1391,465,41,24,46,21,30,116,na,144,na,128,90,36,383,245,278,na,77,31,183,214,86,861,75,264,209,undefined,na,20,352,79,84,undefined,19,78,141,127,47,314,987,13,306,91,79,182,58,118,81,undefined,151,101,214,157,na,149,628,84,172,81,220,542,34,0,2,107,16,139,na,23,9,100,3
04/05/2021,22,126,53,339,284,383,344,15,18,60,14,9,67,na,125,na,103,82,36,211,181,284,na,51,35,158,153,63,199,39,234,184,undefined,na,19,195,48,76,undefined,16,42,43,49,25,193,618,12,186,59,54,134,51,79,34,undefined,131,67,178,84,na,103,482,69,118,40,199,349,na,na,na,127,17,93,na,13,6,68,5
04/05/2021,23,92,43,179,122,179,252,7,10,30,10,25,44,na,81,na,19,36,8,122,54,147,na,37,12,103,119,28,69,8,110,46,undefined,na,5,77,23,18,undefined,9,22,17,21,7,98,314,2,147,42,69,20,19,46,36,undefined,41,26,119,44,na,53,298,49,101,20,92,78,na,na,na,5,7,49,na,9,2,41,5
05/05/2021,0,54,19,93,69,93,88,5,9,11,3,6,14,na,44,na,17,24,9,68,15,79,na,22,6,22,56,11,37,3,48,25,undefined,na,na,36,2,5,undefined,na,14,16,17,6,37,103,8,76,21,23,6,9,30,21,undefined,21,13,55,30,na,33,156,33,37,21,25,48,na,na,na,12,10,24,na,7,1,6,na
05/05/2021,1,27,5,48,36,40,15,15,1,7,8,4,11,na,4,na,19,2,2,48,16,46,na,6,6,21,57,7,23,na,35,3,undefined,na,3,11,2,6,undefined,1,2,8,10,7,17,62,na,49,8,28,1,11,12,8,undefined,12,18,39,35,na,14,81,14,24,10,18,54,na,na,na,4,11,13,na,na,na,7,na
05/05/2021,2,14,16,39,23,35,21,4,2,5,na,2,3,na,8,na,14,7,7,22,7,26,na,7,1,13,54,4,25,22,14,2,undefined,na,1,8,3,4,undefined,na,4,4,2,2,12,65,2,47,14,20,na,7,12,3,undefined,5,3,41,9,na,8,58,15,23,1,9,13,na,na,na,5,22,8,na,na,na,3,na
05/05/2021,3,14,3,24,12,38,43,1,1,1,1,1,6,na,1,na,10,15,3,16,14,28,na,13,2,15,43,1,36,30,12,2,undefined,na,1,3,4,1,undefined,1,3,na,na,na,7,33,1,34,3,17,2,7,9,1,undefined,3,na,11,5,na,11,57,6,9,na,9,15,na,na,na,na,5,5,na,na,na,2,na
05/05/2021,4,13,9,28,24,49,31,3,na,3,2,6,3,na,12,na,6,13,3,12,21,19,na,11,1,9,20,6,56,15,18,7,undefined,na,4,8,3,8,undefined,na,5,8,1,1,13,39,4,35,7,10,8,18,3,8,undefined,5,na,16,7,na,7,39,4,11,3,1,9,na,na,na,3,8,3,na,5,1,2,2
05/05/2021,5,19,14,23,56,102,149,32,14,30,8,9,18,na,52,na,25,47,16,17,17,23,na,36,10,115,42,15,84,9,20,13,undefined,na,23,39,24,8,undefined,9,16,23,9,7,31,172,na,64,18,20,10,12,12,5,undefined,13,53,92,18,na,23,109,12,15,9,19,27,na,na,na,8,15,31,na,20,1,22,2
05/05/2021,6,102,46,66,145,284,465,146,63,182,37,21,75,na,187,na,101,178,85,25,6,54,na,172,26,392,109,15,316,52,37,30,undefined,na,26,203,47,15,undefined,11,63,56,46,29,81,467,13,158,31,51,25,70,54,11,undefined,51,247,227,45,na,69,317,43,82,58,71,57,31,13,17,15,13,80,na,48,25,74,5
05/05/2021,7,195,142,117,342,748,1001,295,251,805,111,47,151,na,395,na,231,473,341,50,24,94,na,417,79,925,156,55,654,92,94,49,undefined,na,42,429,204,40,undefined,92,189,64,67,22,242,750,33,340,75,60,80,72,137,39,undefined,107,796,667,203,na,144,422,52,241,178,195,233,297,150,174,71,39,140,na,73,60,189,46
05/05/2021,8,467,294,308,756,1187,2162,413,377,1837,218,42,238,na,734,na,545,1177,841,83,78,199,na,1049,128,1323,342,140,914,156,146,141,undefined,na,133,759,567,130,undefined,242,450,183,283,80,524,1840,168,652,201,75,150,117,277,137,undefined,238,1729,1343,647,na,434,717,109,415,492,578,507,618,283,341,152,62,377,na,108,145,308,72
05/05/2021,9,609,369,269,879,1023,1209,181,256,973,148,32,167,na,448,na,661,784,470,131,73,232,na,552,78,1054,410,122,835,90,155,124,undefined,na,99,473,505,80,undefined,214,332,192,454,74,455,1684,127,623,214,88,187,129,288,104,undefined,218,1239,1121,740,na,398,647,121,293,485,477,563,639,265,201,150,102,584,na,64,112,209,61
05/05/2021,10,953,610,428,1122,916,708,128,213,367,97,20,149,na,265,na,813,603,402,193,97,309,na,291,52,704,403,130,826,131,248,179,undefined,na,165,550,377,114,undefined,174,388,283,319,81,540,1731,143,685,183,93,248,106,298,79,undefined,229,647,652,790,na,428,604,222,375,403,414,616,594,304,235,141,64,570,na,84,124,187,53
05/05/2021,11,1441,832,528,1552,1215,714,274,264,317,92,23,141,na,301,na,1006,606,315,443,235,494,na,307,54,735,455,86,1669,150,383,128,undefined,na,93,667,386,113,undefined,142,297,245,256,118,713,1982,125,843,195,74,300,131,312,123,undefined,337,697,619,1047,na,449,723,242,519,341,564,885,543,377,325,215,99,626,na,65,138,147,36
05/05/2021,12,2174,1375,738,2155,1384,1107,322,466,632,188,77,266,na,368,na,1564,1229,400,624,452,911,na,726,48,1152,855,125,1513,338,499,242,undefined,na,173,938,858,290,undefined,445,621,449,432,167,1156,2661,172,1214,219,167,457,240,577,145,undefined,447,1181,1025,1319,na,635,1023,346,1076,521,906,1407,870,659,224,306,67,751,na,106,152,258,80
05/05/2021,13,2400,1433,790,2209,1497,1396,168,530,558,139,72,317,na,611,na,1542,1190,443,563,357,874,na,667,56,1394,723,131,1177,246,511,237,undefined,na,165,973,799,256,undefined,497,632,411,363,200,1250,2374,201,1490,203,122,430,202,675,172,undefined,520,981,978,1219,na,595,1161,348,948,488,738,1525,862,598,291,341,55,579,na,115,137,257,91
05/05/2021,14,1842,976,725,1893,1557,947,166,248,393,85,61,200,na,358,na,1045,577,344,438,231,588,na,383,69,1120,472,109,1771,178,354,155,undefined,na,107,716,491,170,undefined,167,391,282,335,140,809,2286,140,1185,153,70,309,156,444,130,undefined,417,682,752,1075,na,612,1019,220,614,393,646,1300,646,334,163,253,36,419,na,89,124,198,55
05/05/2021,15,1628,875,742,1826,1138,1144,187,249,498,122,40,164,na,390,na,957,514,350,466,228,450,na,361,139,1081,411,96,862,163,337,126,undefined,na,127,559,364,148,undefined,140,321,282,336,151,914,2360,119,1135,155,67,288,161,365,180,undefined,323,645,744,800,na,557,1117,191,527,373,648,1380,798,322,200,271,21,351,na,71,152,175,73
05/05/2021,16,1762,911,762,1840,1411,1594,251,344,1211,189,49,209,na,538,na,886,525,536,400,247,575,na,457,238,1428,388,120,1078,171,369,118,undefined,na,107,621,342,167,undefined,141,352,325,502,149,808,2471,128,1222,184,71,282,173,364,192,undefined,370,1091,1057,1071,na,591,1333,139,480,474,689,1470,600,237,206,336,76,395,na,72,129,255,146
05/05/2021,17,2044,944,892,2081,1979,2524,405,513,1619,255,75,327,na,950,na,848,904,828,589,386,750,na,784,307,1557,541,186,1553,182,552,202,undefined,na,178,897,426,173,undefined,193,379,362,647,222,1110,2932,150,1292,266,122,363,196,456,280,undefined,505,1589,1440,863,na,625,1717,234,627,508,907,1631,664,104,181,268,188,593,na,147,144,412,133
05/05/2021,18,1419,577,831,1532,1503,1620,243,208,607,142,84,296,na,615,na,491,505,402,725,467,695,na,445,155,922,540,171,1023,180,538,220,undefined,na,107,750,269,171,undefined,100,284,190,456,180,813,2053,80,1100,281,123,365,175,419,145,undefined,478,601,761,367,na,462,1506,250,512,284,653,1437,347,0,21,307,71,375,na,79,96,359,13
05/05/2021,19,797,241,656,947,1060,909,118,79,188,82,92,260,na,309,na,173,272,122,670,377,606,na,227,101,384,501,120,892,69,477,273,undefined,na,33,449,144,188,undefined,50,219,102,261,114,601,1323,60,693,268,136,319,113,306,86,undefined,369,226,411,280,na,321,1181,161,324,134,427,1028,218,0,9,253,41,161,na,42,51,332,9
05/05/2021,20,520,211,490,645,664,583,71,49,91,47,135,293,na,212,na,129,214,61,571,316,488,na,149,50,279,339,89,364,57,393,247,undefined,na,38,377,114,186,undefined,21,118,92,149,73,400,920,37,484,145,132,340,97,205,70,undefined,225,117,264,170,na,234,908,97,264,105,247,730,139,0,11,202,16,145,na,48,43,339,6
05/05/2021,21,247,131,402,465,630,643,70,63,66,33,32,159,na,196,na,132,142,63,491,244,410,na,128,34,309,288,90,398,54,350,204,undefined,na,46,267,73,143,undefined,21,96,135,192,84,389,875,33,343,121,89,259,78,189,71,undefined,178,107,269,132,na,186,734,102,273,76,275,510,65,0,1,129,18,123,na,20,18,136,10
05/05/2021,22,162,61,253,308,519,473,20,37,58,26,36,110,na,152,na,167,127,44,261,185,327,na,58,26,239,170,28,396,25,254,140,undefined,na,18,189,53,81,undefined,24,213,97,82,35,222,594,13,232,56,56,83,58,119,59,undefined,137,80,159,82,na,142,568,87,153,41,276,323,0,0,1,94,12,111,na,32,10,91,5
05/05/2021,23,89,49,202,156,252,265,10,17,17,4,7,33,na,128,na,49,51,10,146,64,158,na,42,15,143,123,28,113,12,143,115,undefined,na,7,74,52,34,undefined,11,27,76,74,46,109,307,5,224,29,52,33,40,87,39,undefined,85,24,91,42,na,81,331,75,74,17,104,140,na,na,na,21,7,30,na,10,4,41,6
06/05/2021,0,53,31,56,73,102,98,5,2,13,4,2,11,na,37,na,32,14,9,88,30,100,na,28,12,59,70,15,41,7,81,12,undefined,na,1,19,17,18,undefined,na,14,81,66,21,43,139,6,65,23,62,33,10,19,33,undefined,28,7,64,40,na,23,178,41,55,9,32,49,na,na,na,1,7,16,na,3,1,8,3
06/05/2021,1,52,17,39,27,53,44,6,5,1,1,4,9,na,12,na,6,17,7,52,38,43,na,8,10,33,48,10,26,3,33,13,undefined,na,6,13,8,12,undefined,4,3,42,69,42,33,60,5,78,12,47,23,12,8,18,undefined,13,6,29,16,na,26,124,31,36,23,20,30,na,na,na,na,3,6,na,na,2,6,1
06/05/2021,2,36,19,22,21,44,26,2,6,3,2,3,8,na,5,na,10,15,7,19,15,29,na,10,4,17,53,10,34,5,52,2,undefined,na,1,6,5,na,undefined,na,5,18,16,8,19,71,1,39,11,20,2,11,13,8,undefined,7,6,19,10,na,12,90,20,34,8,16,28,na,na,na,1,6,6,na,na,4,5,2
06/05/2021,3,16,23,24,12,39,15,6,2,1,1,1,6,na,5,na,13,19,6,13,3,12,na,6,1,39,22,2,30,2,8,7,undefined,na,1,6,10,5,undefined,na,1,2,1,1,2,28,na,43,4,11,2,5,14,4,undefined,7,5,16,2,na,7,68,30,14,2,4,17,na,na,na,4,11,2,na,na,na,6,1
06/05/2021,4,11,6,21,29,55,33,na,1,3,1,2,4,na,18,na,8,22,3,10,16,12,na,7,3,37,32,2,54,1,22,6,undefined,na,4,13,8,8,undefined,2,5,6,7,1,16,40,2,27,3,22,8,21,5,8,undefined,6,3,11,12,na,11,55,12,11,4,5,10,na,na,na,5,6,13,na,9,2,3,na
06/05/2021,5,32,15,18,53,82,136,29,10,25,14,10,20,na,64,na,28,52,16,15,14,29,na,24,10,124,66,15,87,16,21,7,undefined,na,6,38,12,13,undefined,6,21,30,4,3,31,164,4,68,33,8,6,23,11,7,undefined,10,46,82,6,na,15,123,33,17,4,20,21,na,na,na,4,14,40,na,11,4,24,2
06/05/2021,6,104,55,79,170,310,430,110,64,192,37,19,49,na,178,na,97,173,84,19,14,61,na,136,23,345,111,34,161,30,45,22,undefined,na,15,166,57,9,undefined,15,84,28,29,16,70,411,15,161,41,71,15,81,38,13,undefined,57,247,234,51,na,47,320,55,89,53,62,62,64,9,26,13,7,106,na,67,14,69,10
06/05/2021,7,175,170,112,343,669,982,282,240,748,167,35,149,na,376,na,202,498,303,48,33,123,na,395,62,758,252,65,420,91,100,61,undefined,na,51,427,193,38,undefined,92,184,77,77,25,240,901,32,288,113,85,56,78,118,36,undefined,81,753,646,199,na,133,400,81,198,191,197,216,243,121,161,56,47,118,na,54,68,189,41
06/05/2021,8,444,309,250,728,1249,2103,412,399,1764,256,61,242,na,694,na,533,1361,859,77,68,195,na,970,80,1276,407,134,1047,153,146,117,undefined,na,121,780,536,88,undefined,250,470,203,300,78,543,1773,111,635,236,80,160,84,280,133,undefined,213,1669,1254,700,na,378,645,132,444,475,556,550,583,251,359,176,46,289,na,132,138,309,75
06/05/2021,9,673,377,311,866,1034,1108,246,246,950,169,49,207,na,394,na,643,842,460,153,78,233,na,489,96,933,453,140,1125,132,213,107,undefined,na,118,442,466,70,undefined,208,341,220,414,82,452,1466,144,736,269,135,192,96,252,117,undefined,217,1255,881,651,na,425,714,124,358,481,414,591,542,338,290,195,45,298,na,118,114,225,46
06/05/2021,10,872,627,384,1178,837,779,240,218,346,97,44,174,na,478,na,730,621,310,220,112,319,na,316,52,923,539,144,1020,93,259,159,undefined,na,104,479,391,92,undefined,140,348,323,295,90,461,1462,101,808,224,134,281,126,264,109,undefined,191,708,671,824,na,403,640,97,418,302,411,688,562,309,238,181,54,321,na,81,119,150,60
06/05/2021,11,1325,840,541,1389,1112,754,240,245,336,98,44,188,na,312,na,983,552,344,347,175,431,na,291,56,871,691,169,1125,228,364,196,undefined,na,111,600,400,136,undefined,155,285,296,244,128,625,1593,113,957,318,136,276,168,354,121,undefined,241,640,688,946,na,502,783,173,513,396,449,860,629,338,298,164,58,360,na,78,115,171,48
06/05/2021,12,2116,1313,785,2032,1374,1155,153,467,668,192,53,269,na,563,na,1421,1136,413,590,406,815,na,600,71,1142,1008,171,1263,238,627,275,undefined,na,181,1170,869,255,undefined,439,542,417,437,164,1089,2170,186,1346,399,252,435,170,571,161,undefined,429,1420,987,1242,na,676,1076,195,950,448,636,1389,880,576,375,352,82,348,na,111,122,275,68
06/05/2021,13,2330,1506,823,2172,1511,1273,232,435,528,199,66,296,na,579,na,1480,1182,486,569,315,861,na,699,97,1270,1040,195,1374,278,592,272,undefined,na,166,982,816,204,undefined,413,482,443,406,181,1184,2279,218,1542,418,222,383,159,645,202,undefined,533,1030,949,1213,na,615,1119,233,887,458,694,1469,836,546,262,333,39,399,na,93,127,257,89
06/05/2021,14,1927,1049,690,1850,1485,1115,121,237,373,108,41,225,na,402,na,1112,680,339,510,291,580,na,326,104,1140,682,169,1026,158,404,182,undefined,na,162,665,519,176,undefined,147,344,304,465,179,933,2160,135,1235,269,137,363,160,468,121,undefined,359,605,739,1273,na,579,1081,212,640,400,638,1325,661,348,222,263,40,364,na,108,131,179,79
06/05/2021,15,1837,1066,700,1837,1267,1163,150,285,507,134,51,189,na,418,na,1004,562,356,470,259,509,na,378,158,1156,505,92,893,161,378,194,undefined,na,141,594,298,193,undefined,143,258,303,491,172,863,2141,103,1281,231,117,337,169,366,149,undefined,358,664,799,897,na,555,1072,170,593,346,588,1342,567,326,256,292,38,293,na,106,173,182,85
06/05/2021,16,1804,915,745,1736,1539,1614,238,445,1095,200,46,258,na,543,na,880,550,549,433,285,533,na,480,261,1372,414,121,1175,185,370,191,undefined,na,143,759,316,124,undefined,133,302,302,537,147,812,2355,117,1349,196,69,280,134,394,173,undefined,384,1233,1110,995,na,575,1287,170,581,398,592,1470,577,232,207,246,37,460,na,83,155,302,141
06/05/2021,17,2158,1015,974,2130,2321,2602,395,579,1701,303,73,348,na,964,na,981,950,871,592,373,757,na,840,330,1754,466,161,1809,254,524,252,undefined,na,259,1231,479,167,undefined,166,435,297,545,219,1071,3052,111,1436,236,81,352,150,489,184,undefined,518,1658,1397,850,na,637,1600,225,730,466,969,1744,698,108,217,260,79,726,na,159,147,435,114
06/05/2021,18,1709,695,933,1721,1750,1587,308,229,658,156,72,220,na,568,na,618,470,409,703,490,762,na,464,184,1138,465,149,1518,192,561,224,undefined,na,130,960,288,210,undefined,119,321,238,426,170,930,2320,88,1196,214,88,321,114,421,176,undefined,495,632,883,371,na,488,1454,185,421,276,812,1428,337,1,24,305,75,459,na,101,112,377,15
06/05/2021,19,1163,421,631,1189,1556,909,234,78,219,101,62,208,na,260,na,256,223,144,758,493,692,na,217,90,566,391,133,1478,147,532,225,undefined,na,57,657,167,188,undefined,37,248,125,224,109,630,1585,45,864,226,95,368,105,383,103,undefined,337,286,418,216,na,349,1213,216,391,162,465,1070,264,0,10,317,18,319,na,45,65,294,11
06/05/2021,20,607,276,626,872,798,732,78,63,98,53,45,128,na,224,na,227,199,88,707,368,616,na,115,74,464,348,90,408,99,521,239,undefined,na,34,566,159,166,undefined,42,142,117,305,102,473,1134,30,593,100,107,338,121,322,77,undefined,244,114,304,206,na,230,957,159,302,106,336,977,217,0,12,197,47,270,na,24,39,192,7
06/05/2021,21,432,160,547,582,810,632,111,54,59,53,47,116,na,303,na,169,123,43,489,293,513,na,129,35,312,224,87,526,56,400,232,undefined,na,35,404,141,154,undefined,15,92,75,123,63,404,966,10,591,115,53,290,78,254,54,undefined,208,192,344,152,na,219,851,150,218,79,309,662,91,0,4,150,22,139,na,26,32,153,14
06/05/2021,22,217,90,387,464,979,534,32,30,96,21,22,70,na,215,na,162,139,79,357,237,410,na,88,45,355,193,51,838,66,377,133,undefined,na,24,375,134,85,undefined,25,231,84,99,41,342,913,16,268,86,77,164,62,186,65,undefined,137,99,196,113,na,146,588,115,230,51,333,457,na,na,na,126,14,135,na,39,17,71,11
06/05/2021,23,184,87,236,259,354,362,17,33,41,16,12,29,na,131,na,77,50,35,197,131,282,na,37,23,210,113,34,179,29,274,83,undefined,na,14,129,83,33,undefined,15,59,27,70,23,164,446,4,184,37,50,74,34,73,34,undefined,70,51,168,64,na,73,389,69,104,34,161,213,na,na,na,16,5,111,na,8,12,36,10
07/05/2021,0,39,25,103,116,174,119,10,8,12,2,7,14,na,45,na,52,28,13,96,104,149,na,20,12,76,70,16,82,4,143,28,undefined,na,1,32,38,34,undefined,4,18,23,35,18,89,206,4,100,21,43,9,24,79,22,undefined,39,24,86,45,na,48,188,55,66,5,80,61,na,na,na,14,2,27,na,5,2,21,na
07/05/2021,1,25,41,54,49,78,36,8,2,4,1,3,7,na,9,na,19,9,16,61,61,64,na,15,10,45,42,8,46,11,102,11,undefined,na,4,18,18,12,undefined,3,18,8,8,2,37,108,na,90,9,21,4,11,16,24,undefined,14,11,31,34,na,32,134,29,43,5,31,56,na,na,na,na,2,13,na,6,na,8,3
07/05/2021,2,52,20,38,37,45,38,1,1,3,1,na,6,na,16,na,9,37,8,32,16,61,na,2,2,20,48,1,24,3,49,3,undefined,na,na,7,3,4,undefined,na,6,20,23,12,8,43,na,49,5,22,4,18,22,17,undefined,13,4,38,21,na,19,89,30,34,3,9,33,na,na,na,1,2,13,na,na,1,3,na
07/05/2021,3,24,15,29,49,64,51,na,na,3,1,1,3,na,9,na,18,14,5,15,77,44,na,11,3,23,31,4,42,1,44,5,undefined,na,3,10,15,2,undefined,na,3,4,1,1,15,69,na,56,2,20,2,7,4,3,undefined,9,10,30,16,na,22,79,23,22,4,4,26,na,na,na,na,1,8,na,2,na,3,na
07/05/2021,4,26,6,18,30,60,36,18,na,5,1,na,na,na,20,na,4,18,1,17,12,34,na,6,na,39,39,3,72,2,11,8,undefined,na,6,13,13,13,undefined,na,7,5,1,na,5,61,1,28,6,14,10,14,9,7,undefined,7,5,15,11,na,12,53,31,18,3,7,22,na,na,na,3,1,9,na,7,3,3,1
07/05/2021,5,17,13,25,58,102,134,34,10,34,15,5,10,na,58,na,23,59,20,13,20,18,na,39,9,106,70,10,62,10,30,8,undefined,na,24,42,8,6,undefined,5,32,47,19,4,41,175,4,51,16,19,3,11,23,13,undefined,11,51,96,20,na,8,127,20,26,9,18,24,na,na,na,3,11,18,na,17,6,18,3
07/05/2021,6,84,34,68,162,263,377,87,52,126,28,21,53,na,138,na,80,149,65,23,14,66,na,136,24,300,129,26,233,42,53,22,undefined,na,34,161,55,10,undefined,14,44,49,67,24,72,406,9,146,57,84,22,84,45,12,undefined,40,223,201,47,na,52,293,39,103,44,75,65,45,12,13,15,7,54,na,67,19,68,3
07/05/2021,7,189,130,116,283,646,825,207,226,558,99,36,130,na,323,na,187,406,261,52,39,83,na,325,54,631,207,62,567,81,85,42,undefined,na,49,519,162,40,undefined,74,135,61,63,42,190,750,21,265,103,89,62,60,136,40,undefined,110,587,574,164,na,170,392,37,192,200,190,149,221,105,219,59,32,126,na,65,76,150,36
07/05/2021,8,406,319,265,703,1099,1743,314,315,1326,156,47,240,na,582,na,514,1101,766,93,62,193,na,844,94,1030,391,149,1015,117,129,113,undefined,na,121,623,474,78,undefined,216,328,214,310,82,431,1661,94,586,256,109,138,95,248,112,undefined,163,1225,1177,429,na,385,714,97,341,469,492,375,505,295,405,151,51,323,na,88,147,271,60
07/05/2021,9,749,438,319,939,925,1069,220,229,674,138,30,176,na,415,na,645,743,443,150,118,234,na,481,56,1101,542,119,1253,114,201,112,undefined,na,106,493,430,64,undefined,182,343,212,394,65,505,1726,77,711,230,103,218,120,243,102,undefined,196,838,795,564,na,392,675,113,331,423,466,565,597,315,272,161,92,400,na,57,134,244,65
07/05/2021,10,1186,770,382,1200,878,750,257,195,322,99,50,176,na,303,na,860,563,371,255,168,428,na,277,93,1093,594,158,952,323,297,139,undefined,na,130,456,395,104,undefined,156,297,281,356,107,658,1603,74,863,251,135,324,134,243,101,undefined,232,464,627,674,na,390,742,229,425,309,511,648,546,312,236,162,48,533,55,101,103,179,56
07/05/2021,11,1640,892,478,1587,1155,887,390,264,292,83,34,247,na,318,na,1023,485,294,350,244,542,na,356,67,1051,699,193,1566,287,388,142,undefined,na,93,552,400,140,undefined,156,270,431,320,125,707,1933,90,989,326,167,342,184,303,118,undefined,304,541,742,721,na,432,861,272,499,16,542,931,622,361,274,209,72,656,222,63,131,178,39
07/05/2021,12,2235,1320,735,2142,1546,1188,276,421,587,145,51,269,na,414,na,1409,1085,419,632,460,896,1361,642,95,1247,1013,211,943,312,522,258,undefined,na,149,1021,747,220,undefined,440,510,443,405,166,1120,2313,128,1417,356,226,462,212,527,131,undefined,373,866,1028,1018,na,561,1137,313,868,8,768,1183,786,500,350,319,57,651,386,88,177,240,66
07/05/2021,13,2526,1550,787,2352,1396,1324,159,411,449,175,67,285,na,344,na,1524,968,386,622,342,795,1950,534,107,1373,932,221,1028,360,622,223,undefined,na,141,914,787,170,undefined,366,407,354,317,151,1113,2385,129,1343,392,228,458,178,614,167,undefined,576,737,958,888,na,544,1243,262,875,11,622,1403,856,538,409,359,29,585,363,99,138,216,75
07/05/2021,14,2122,1315,665,1988,1469,1158,123,252,409,114,65,212,na,390,na,1253,546,373,567,325,630,1537,355,107,1369,668,190,882,210,441,197,undefined,na,147,724,481,204,undefined,208,299,313,247,122,892,2256,87,1242,328,147,413,179,523,129,undefined,339,481,823,840,na,479,1095,142,771,49,665,1189,689,425,295,214,42,512,210,71,120,222,76
07/05/2021,15,2092,1176,748,2049,1301,1346,160,272,482,134,38,209,na,456,na,1082,463,386,510,298,539,1939,387,138,1455,558,137,850,209,466,175,undefined,na,116,733,316,141,undefined,122,234,250,283,127,885,2493,60,1312,289,125,328,177,383,140,undefined,383,545,898,770,na,484,1284,139,599,30,594,1287,657,339,274,283,32,400,306,91,201,240,89
07/05/2021,16,2199,1175,854,2203,1662,1722,249,392,882,158,77,287,na,549,na,890,570,431,594,333,669,2249,479,232,1503,419,128,1144,187,456,157,undefined,na,180,824,353,123,undefined,124,300,253,430,142,1009,2730,79,1457,226,96,327,150,404,169,undefined,363,789,1170,900,na,563,1277,155,695,7,712,1562,724,282,229,264,60,528,374,101,155,263,123
07/05/2021,17,2955,1486,1014,2533,2675,2522,458,462,1138,218,115,422,na,894,na,1035,834,679,840,600,953,2488,757,296,1720,494,168,1554,319,889,287,undefined,na,230,1534,434,161,undefined,186,482,316,435,155,1415,3391,95,1628,241,89,426,162,578,211,undefined,501,984,1569,645,na,571,1767,240,1221,2,1100,1933,680,126,220,328,88,787,639,165,166,418,108
07/05/2021,18,2579,1065,1342,2398,2730,2036,1427,277,435,166,96,392,na,820,na,782,614,357,1148,903,1108,2122,480,124,1470,483,204,1625,339,1024,400,undefined,na,244,1652,459,178,undefined,118,478,179,381,162,1268,3121,90,1404,286,114,431,120,640,147,undefined,493,523,1194,370,na,523,1784,272,961,8,970,1918,354,0,30,376,96,730,315,164,109,403,14
07/05/2021,19,2003,666,1179,1959,2536,1392,2303,149,238,105,82,334,na,521,na,544,479,160,1240,1051,1193,1676,279,100,907,444,127,1603,335,961,361,undefined,na,196,1463,277,316,undefined,178,364,109,172,82,1042,2481,52,1049,227,121,562,103,576,121,undefined,490,336,708,265,na,423,1563,215,661,45,820,1582,324,0,28,335,45,500,232,157,66,346,12
07/05/2021,20,1342,548,1063,1668,1721,1228,126,125,106,92,66,298,na,423,na,393,330,107,1203,947,1088,1351,178,60,730,434,130,707,228,986,402,undefined,na,74,1085,256,360,undefined,132,187,92,150,56,974,1971,61,981,191,103,534,87,581,93,undefined,414,209,459,248,na,288,1336,200,592,55,714,1393,323,1,30,226,19,425,116,54,35,227,7
07/05/2021,21,894,292,1103,1674,1603,1031,107,80,101,53,71,256,na,362,na,308,192,85,1051,945,981,1246,175,52,637,374,126,668,140,1109,402,undefined,na,70,903,225,374,undefined,24,192,49,70,29,1025,1785,23,898,179,114,425,99,500,81,undefined,438,176,400,226,na,302,1177,176,545,22,657,1368,136,0,4,173,23,359,139,46,29,189,13
07/05/2021,22,464,260,977,1052,1704,1068,3170,65,110,47,64,179,na,523,na,279,418,99,858,693,925,1260,138,63,688,290,69,875,388,893,460,undefined,na,266,984,290,298,undefined,56,348,43,52,17,814,1789,17,585,144,121,289,60,490,46,undefined,285,164,351,159,na,219,1039,159,485,13,651,970,4,1,8,211,16,674,165,180,25,155,14
07/05/2021,23,305,188,681,795,1104,930,522,61,114,64,20,115,na,405,na,202,207,90,478,444,663,973,151,55,499,245,54,334,197,751,259,undefined,na,116,808,279,132,undefined,40,141,41,113,48,601,1355,10,523,103,81,160,62,404,45,undefined,176,121,358,158,na,204,701,121,472,13,545,528,na,na,na,17,17,460,122,101,25,115,9
08/05/2021,0,226,130,446,505,565,532,42,26,30,16,14,63,na,202,na,109,88,57,324,297,643,432,86,25,341,113,36,144,92,554,171,undefined,na,41,266,179,55,undefined,18,75,30,42,17,326,967,10,238,32,73,109,31,248,47,undefined,97,39,193,81,na,89,473,81,332,10,251,314,na,na,na,14,11,192,88,20,2,38,8
08/05/2021,1,115,62,296,395,259,259,30,10,25,8,3,29,na,131,na,46,43,25,209,165,432,365,47,30,226,144,18,84,34,404,71,undefined,na,14,93,118,26,undefined,9,26,19,15,12,227,561,7,210,49,51,30,38,195,25,undefined,60,38,153,61,na,28,298,69,235,13,179,186,na,na,na,2,24,97,94,9,3,13,2
08/05/2021,2,99,73,200,306,172,190,11,7,18,5,7,24,na,124,na,42,16,2,81,56,303,247,23,22,94,100,12,58,26,265,18,undefined,na,4,24,83,13,undefined,1,23,11,11,9,131,392,na,139,32,53,14,20,118,16,undefined,79,17,90,28,na,54,175,67,152,68,96,170,2,0,0,5,23,35,83,26,1,18,1
08/05/2021,3,58,60,117,151,138,117,9,12,4,na,1,10,na,57,na,33,15,9,90,34,240,149,32,19,67,94,11,67,12,174,7,undefined,na,3,28,60,4,undefined,4,12,4,16,8,78,246,5,147,15,51,12,34,64,5,undefined,41,27,77,24,na,29,138,39,120,9,53,86,na,na,na,2,30,14,63,1,na,13,2
08/05/2021,4,20,15,46,72,72,103,10,5,na,na,4,6,na,58,na,28,11,4,44,37,96,77,16,16,75,62,9,36,8,139,6,undefined,na,2,17,14,1,undefined,1,9,3,4,1,21,111,4,85,8,20,8,10,44,3,undefined,39,7,28,19,na,15,89,28,33,41,10,29,na,na,na,2,7,13,12,1,na,6,na
08/05/2021,5,31,15,34,44,47,61,12,6,13,4,6,16,na,25,na,19,27,7,13,20,88,63,27,16,75,71,15,38,13,63,8,undefined,na,12,25,17,17,undefined,na,12,2,6,2,40,217,6,61,27,28,7,14,14,4,undefined,59,18,50,15,na,36,84,24,16,44,17,42,na,na,na,4,4,14,9,1,3,13,2
08/05/2021,6,33,19,45,85,114,119,33,15,20,14,7,30,na,47,na,44,59,5,15,14,63,136,28,14,152,105,29,77,23,68,12,undefined,na,12,63,26,11,undefined,5,23,21,13,11,56,232,3,78,52,46,7,24,19,8,undefined,25,40,80,35,na,25,123,39,31,8,48,38,12,0,1,8,12,33,20,21,4,32,4
08/05/2021,7,82,65,55,137,225,259,106,71,51,32,19,76,na,96,na,66,87,19,23,22,64,293,69,30,328,169,46,130,40,45,20,undefined,na,20,183,26,10,undefined,19,32,20,27,14,81,278,11,112,88,81,36,51,24,17,undefined,32,57,155,47,na,53,190,26,78,8,58,80,78,46,24,35,32,46,7,25,15,51,14
08/05/2021,8,269,120,128,365,404,476,149,111,44,37,33,120,na,193,na,219,145,69,34,48,84,607,130,42,546,292,102,262,75,88,72,undefined,na,48,374,87,81,undefined,19,82,20,49,34,196,638,20,230,151,105,94,92,71,26,undefined,109,109,208,115,na,109,335,78,97,2,161,143,260,119,102,95,29,91,na,5,61,105,68
08/05/2021,9,603,371,197,732,1193,691,326,202,86,67,49,225,na,266,na,408,215,102,134,73,178,967,138,65,1107,548,198,1536,165,197,87,undefined,na,137,753,122,88,undefined,36,91,49,114,53,394,1193,31,434,288,201,247,133,148,37,undefined,143,169,357,225,na,211,592,111,223,3,244,386,450,265,216,202,23,190,na,2,151,249,82
08/05/2021,10,1508,790,456,1319,1183,934,208,332,100,102,86,328,na,391,na,744,270,90,284,150,411,1355,218,68,1385,939,310,822,261,322,189,undefined,na,84,858,155,123,undefined,42,142,86,98,62,606,1899,37,791,428,262,411,218,282,54,undefined,279,267,558,364,na,329,828,172,422,57,437,680,653,317,389,318,16,272,na,2,213,362,166
08/05/2021,11,2255,1370,616,1980,1939,1254,495,337,122,103,90,374,na,452,na,1000,294,151,534,356,582,1731,204,76,1622,1198,275,1578,349,536,147,undefined,na,162,1322,162,150,undefined,53,200,91,84,82,845,2366,43,1206,621,388,552,207,421,57,undefined,385,260,589,492,na,400,1169,219,578,74,642,1164,719,481,386,335,13,420,na,3,224,314,127
08/05/2021,12,2760,1696,908,2522,2163,1344,430,373,115,100,117,398,na,482,na,1192,282,156,755,500,802,1864,255,91,1932,1334,350,1495,409,537,293,undefined,na,186,1314,157,231,undefined,56,272,140,87,98,1161,2903,51,1567,638,447,529,258,514,83,undefined,412,314,682,610,na,404,1279,189,722,111,866,1469,764,467,384,358,15,569,na,2,178,393,91
08/05/2021,13,3047,1873,1148,2835,2514,1407,242,307,126,103,108,430,na,512,na,1400,326,159,1016,617,907,2025,216,61,2022,1182,324,2057,447,731,266,undefined,na,125,1419,197,186,undefined,74,418,141,115,83,1395,3283,42,1666,523,356,596,199,511,84,undefined,532,450,760,611,na,436,1452,206,783,126,1029,1713,751,486,383,391,13,633,na,1,169,342,113
08/05/2021,14,3477,1945,1407,2983,2282,1443,450,358,147,125,92,396,na,542,na,1314,278,151,930,473,895,2205,308,93,2078,1102,287,1453,411,634,364,undefined,na,188,1264,185,235,undefined,54,202,89,108,78,1354,3368,42,1734,553,332,555,238,566,164,undefined,457,1260,864,782,na,481,1634,267,833,69,965,1961,787,462,453,282,12,696,na,10,109,276,113
08/05/2021,15,3229,1804,982,2589,1945,1312,186,367,180,176,66,638,na,482,na,1243,326,106,831,448,830,2181,307,143,2018,860,256,1337,260,684,296,undefined,na,114,857,194,193,undefined,89,216,133,102,72,1180,2926,30,1611,446,189,616,175,529,210,undefined,421,5029,1097,606,na,431,1375,229,655,104,823,1880,692,451,413,241,11,535,na,51,88,598,121
08/05/2021,16,3088,1676,988,2359,2110,1427,219,327,155,144,62,649,na,429,na,1087,284,109,798,391,883,2066,308,123,1796,583,230,1510,259,613,276,undefined,na,90,1137,183,194,undefined,69,258,85,92,50,1241,2825,28,1615,417,124,644,175,461,79,undefined,375,5454,1067,613,na,392,1440,240,634,99,915,1814,569,268,283,304,41,547,na,59,91,584,104
08/05/2021,17,2471,1127,989,2070,1903,1332,293,202,100,75,55,231,na,516,na,601,386,99,887,598,1036,1886,218,88,1310,389,130,1082,230,702,311,undefined,na,107,1298,235,261,undefined,64,236,63,120,67,1065,2422,34,1338,203,105,497,145,452,88,undefined,431,629,633,504,na,387,1513,240,630,73,692,1640,420,98,119,239,105,581,na,72,83,267,53
08/05/2021,18,1639,546,1045,1769,1827,1221,1249,90,84,125,79,322,na,492,na,391,290,97,1178,866,966,1558,240,71,1028,475,143,1192,236,967,472,undefined,na,88,1400,218,348,undefined,67,319,66,126,61,1030,2223,26,1031,207,97,517,151,468,99,undefined,435,798,537,311,na,393,1500,252,495,70,760,1514,251,0,29,247,73,520,na,99,67,238,35
08/05/2021,19,1407,409,920,1451,1582,909,524,151,148,272,93,790,na,411,na,382,313,71,1274,1039,1023,1322,243,49,698,424,84,1470,173,924,601,undefined,na,73,1187,248,443,undefined,54,214,62,99,49,927,1909,31,982,145,69,646,127,596,88,undefined,520,6439,1173,246,na,357,1347,246,508,54,639,1369,265,0,11,275,35,369,na,65,52,989,125
08/05/2021,20,675,263,877,1230,1317,1064,80,51,76,109,52,253,na,397,na,249,205,58,1026,890,903,1160,162,47,578,353,105,394,103,945,611,undefined,na,35,1242,252,550,undefined,80,206,45,63,26,782,1626,37,851,148,104,554,98,594,55,undefined,357,501,511,180,na,266,1256,161,454,42,453,1366,239,0,12,164,23,246,na,27,71,186,7
08/05/2021,21,434,209,713,948,1198,833,102,39,44,70,28,178,na,301,na,200,146,45,855,631,752,908,194,44,514,312,74,479,91,897,466,undefined,na,29,881,282,365,undefined,65,130,28,43,21,718,1401,22,583,124,102,354,89,549,45,undefined,294,202,465,200,na,223,1031,172,322,33,405,942,73,0,6,134,55,196,na,na,7,171,8
08/05/2021,22,332,153,728,1266,1853,872,1955,43,52,51,22,163,na,406,na,278,276,78,681,925,816,1112,162,41,608,256,65,1269,304,886,369,undefined,na,136,991,312,255,undefined,53,375,35,54,21,820,1712,11,629,110,59,247,95,397,58,undefined,215,158,439,180,na,146,912,143,502,40,589,754,6,0,4,152,30,588,na,6,16,168,9
08/05/2021,23,259,149,637,1473,824,691,91,29,41,31,21,75,na,281,na,213,111,43,406,445,692,780,130,42,339,228,63,270,51,791,263,undefined,na,48,587,207,104,undefined,32,75,19,30,23,507,990,12,428,88,51,174,53,350,37,undefined,180,85,367,153,na,115,617,107,328,15,357,615,2,0,1,51,18,244,na,na,12,85,6
09/05/2021,0,196,114,328,743,474,360,23,22,18,16,9,35,na,220,na,61,49,24,273,284,479,496,78,17,250,139,29,126,43,590,146,undefined,na,18,229,254,51,undefined,16,61,20,15,7,386,729,7,314,50,52,36,28,361,23,undefined,141,39,196,98,na,69,453,54,209,15,213,291,na,na,na,19,13,150,na,15,7,41,4
09/05/2021,1,131,99,214,607,257,306,15,6,23,13,4,17,na,167,na,109,31,19,172,170,465,377,77,17,164,141,23,90,31,380,63,undefined,na,13,159,235,38,undefined,5,34,6,17,3,246,647,8,233,36,40,20,17,203,13,undefined,85,37,161,43,na,49,288,47,246,10,180,189,0,0,2,14,11,58,na,10,na,14,4
09/05/2021,2,86,76,181,585,192,198,7,3,21,16,2,9,na,119,na,46,19,11,155,118,316,200,53,20,213,95,10,82,25,267,13,undefined,na,4,84,138,9,undefined,na,13,6,7,1,164,374,3,178,18,25,7,23,125,13,undefined,183,35,153,50,na,20,199,48,236,3,129,165,na,na,na,na,11,31,na,9,na,8,4
09/05/2021,3,60,79,125,445,153,111,6,4,24,7,1,7,na,74,na,43,20,1,67,46,292,183,30,7,83,67,2,63,8,298,12,undefined,na,7,29,106,7,undefined,na,6,11,12,5,147,248,1,132,11,23,3,19,121,14,undefined,114,26,59,43,na,64,162,30,35,5,91,191,na,na,na,1,10,19,na,7,na,8,6
09/05/2021,4,25,21,88,459,86,130,8,1,12,3,1,7,na,70,na,11,7,6,60,34,181,118,37,8,43,72,8,24,7,131,19,undefined,na,2,16,28,5,undefined,2,14,4,na,na,49,182,2,110,10,39,9,10,58,4,undefined,70,7,64,22,na,17,118,22,1,2,25,33,na,na,na,6,5,4,na,na,na,7,2
09/05/2021,5,10,20,59,227,73,91,14,na,9,6,2,4,na,38,na,26,25,9,10,22,109,86,31,9,62,75,7,41,8,119,2,undefined,na,4,24,20,13,undefined,3,10,3,1,1,70,196,na,49,20,21,1,11,27,5,undefined,69,9,44,9,na,18,80,32,na,na,45,37,na,na,na,4,7,12,na,3,na,5,1
09/05/2021,6,17,18,43,101,111,95,20,15,21,12,3,15,na,70,na,67,19,6,6,28,76,149,32,9,142,51,16,78,14,66,7,undefined,na,7,51,34,4,undefined,2,12,6,7,5,72,240,1,66,17,25,5,12,23,13,undefined,34,21,56,17,na,30,78,21,22,5,48,54,11,0,2,5,5,30,na,14,2,16,3
09/05/2021,7,66,46,48,126,145,159,66,92,41,8,15,73,na,67,na,28,49,17,20,22,70,306,41,22,276,122,27,167,35,69,15,undefined,na,5,170,32,10,undefined,11,18,12,20,12,67,249,7,129,59,53,26,22,26,9,undefined,25,39,96,39,na,40,148,21,42,19,55,63,80,31,37,18,8,66,na,13,8,68,31
09/05/2021,8,176,68,89,221,340,348,166,596,55,58,40,120,na,144,na,96,97,51,37,49,74,385,98,35,346,267,75,226,175,94,72,undefined,na,29,417,54,51,undefined,21,53,20,33,22,128,421,23,231,114,108,89,44,65,16,undefined,41,132,188,93,na,108,300,54,69,36,113,111,168,117,100,56,55,121,na,27,64,163,69
09/05/2021,9,523,312,205,614,714,503,328,603,87,50,49,212,na,224,na,257,162,45,104,88,175,701,220,44,635,489,253,601,263,185,82,undefined,na,173,728,75,60,undefined,23,113,23,52,22,328,815,22,486,277,167,173,102,113,30,undefined,114,141,313,188,na,195,552,77,150,55,256,356,314,189,193,204,20,184,na,42,87,189,82
09/05/2021,10,1049,537,336,1010,1143,897,251,568,83,48,59,302,na,338,na,419,217,69,241,166,319,1101,206,69,1047,852,261,1222,415,297,168,undefined,na,85,1031,101,110,undefined,30,149,36,52,37,392,1392,23,802,333,264,351,155,216,55,undefined,223,215,442,350,na,297,859,139,264,79,342,644,531,321,283,272,21,302,na,58,125,299,126
09/05/2021,11,1875,1035,556,1638,1685,1077,735,502,93,132,137,471,na,438,na,797,308,103,571,385,458,1202,189,57,1469,1001,283,1537,508,431,186,undefined,na,254,1399,126,169,undefined,39,200,84,52,72,606,2043,26,1047,501,297,440,183,312,68,undefined,252,251,543,410,na,317,951,127,430,57,519,929,552,369,343,294,27,434,na,91,112,354,88
09/05/2021,12,2259,1179,691,1850,1908,1234,1102,365,97,97,121,509,na,462,na,881,277,110,837,563,749,1490,238,55,1669,1060,287,1735,546,511,300,undefined,na,287,1802,139,233,undefined,47,302,65,80,71,858,2412,46,1151,497,338,640,238,379,47,undefined,417,585,608,456,na,414,1142,149,486,106,636,1258,559,358,389,335,17,649,na,116,102,391,104
09/05/2021,13,2627,1269,685,1925,1994,1190,327,358,87,158,166,634,na,510,na,907,214,95,971,636,846,1488,222,74,1735,1126,262,1530,521,587,392,undefined,na,155,1671,122,379,undefined,44,321,97,62,58,893,2341,38,1325,513,338,689,224,523,88,undefined,383,1152,693,558,na,387,1275,181,524,75,698,1254,590,345,294,299,19,672,na,83,75,459,121
09/05/2021,14,2818,1489,833,2126,2071,1348,618,538,119,114,229,1141,na,505,na,926,314,92,868,485,702,1570,248,126,2001,937,232,1722,417,680,549,undefined,na,219,1855,127,369,undefined,50,210,80,105,75,1097,2380,38,1343,465,236,784,279,520,93,undefined,388,5683,1131,527,na,394,1306,177,568,95,748,1595,694,437,333,288,8,524,na,95,73,864,154
09/05/2021,15,2672,1454,974,2060,1937,1303,1238,394,60,133,183,871,na,480,na,978,255,77,906,400,747,1633,173,106,2050,915,235,1496,506,571,589,undefined,na,317,1800,137,400,undefined,42,205,69,91,62,988,2385,30,1426,382,210,737,196,411,85,undefined,337,3068,633,546,na,386,1119,155,531,109,736,1580,642,417,236,255,13,671,na,98,119,719,150
09/05/2021,16,2515,1144,843,1891,1896,1237,902,305,76,73,156,429,na,528,na,793,271,130,851,417,726,1737,231,75,1645,576,149,1360,441,589,546,undefined,na,154,1538,141,271,undefined,47,242,88,100,67,989,2227,27,1501,329,133,612,145,429,88,undefined,424,438,491,536,na,345,1311,141,505,103,814,1539,503,257,170,203,52,704,na,93,92,328,90
09/05/2021,17,1923,787,811,1446,1642,1070,454,335,109,97,167,466,na,411,na,432,219,90,874,540,630,1506,158,83,1286,392,115,1286,300,672,414,undefined,na,174,1198,87,338,undefined,32,169,99,123,68,796,1818,23,992,190,70,500,163,437,80,undefined,407,835,463,427,na,341,1231,127,420,83,532,1437,374,101,64,259,121,459,na,87,96,403,52
09/05/2021,18,1281,445,857,1144,1096,964,188,340,112,248,119,1142,na,361,na,249,147,75,939,661,764,1285,248,83,947,442,90,578,159,578,542,undefined,na,89,1132,74,363,undefined,36,262,91,131,71,590,1322,18,808,137,117,469,145,365,85,undefined,438,6600,1233,303,na,293,1242,187,350,71,406,1112,148,1,13,236,86,287,na,36,55,1294,190
09/05/2021,19,558,237,816,796,964,642,41,100,52,110,94,310,na,321,na,189,110,40,844,819,715,963,136,60,354,402,93,411,88,580,598,undefined,na,67,804,62,421,undefined,18,229,42,82,43,524,1018,23,529,148,95,392,97,312,70,undefined,378,326,468,207,na,211,1038,133,246,43,288,928,81,0,0,184,45,178,na,21,37,223,25
09/05/2021,20,384,169,445,621,676,542,42,65,53,50,66,295,na,210,na,112,61,33,643,420,556,727,143,37,352,314,62,480,55,538,542,undefined,na,44,684,45,314,undefined,27,131,41,85,31,406,852,13,410,91,98,285,86,256,53,undefined,250,122,366,160,na,149,889,134,197,16,282,708,71,1,4,109,21,131,na,13,28,228,8
09/05/2021,21,238,107,374,471,758,476,33,43,30,40,29,128,na,203,na,95,55,18,447,232,354,534,97,27,260,162,34,403,33,322,388,undefined,na,30,377,35,250,undefined,6,88,41,59,34,263,679,19,285,57,61,192,61,155,39,undefined,150,84,246,136,na,153,548,74,141,37,165,513,13,0,1,110,13,97,na,20,13,127,6
09/05/2021,22,146,67,196,279,374,360,17,26,29,16,19,97,na,134,na,56,36,17,238,164,322,462,52,20,192,137,29,115,35,295,203,undefined,na,23,186,50,111,undefined,14,268,34,55,27,185,448,15,206,52,92,94,37,89,24,undefined,87,62,192,131,na,63,493,90,124,21,114,321,0,0,2,13,2,50,na,18,16,79,5
09/05/2021,23,74,42,125,146,188,258,9,19,13,4,10,33,na,107,na,23,14,4,157,57,203,292,39,12,124,91,24,87,5,130,68,undefined,na,9,129,16,23,undefined,2,10,7,16,6,84,221,6,167,37,32,24,32,42,12,undefined,49,37,102,72,na,56,308,58,53,12,66,145,na,na,na,32,5,33,na,11,6,37,na
10/05/2021,0,34,24,92,98,99,109,8,5,8,3,3,12,na,30,na,37,9,7,77,33,97,130,28,2,46,53,8,68,4,115,20,undefined,na,7,35,8,28,undefined,na,5,6,14,3,37,136,6,84,27,43,4,18,22,14,undefined,15,12,66,52,na,27,157,25,59,7,30,57,na,na,na,9,14,11,na,4,1,16,na
10/05/2021,1,18,16,59,39,42,58,5,5,1,2,3,5,na,23,na,15,11,na,39,8,43,76,6,na,39,48,5,28,2,81,5,undefined,na,na,11,1,14,undefined,na,4,6,6,3,29,57,na,56,7,25,3,7,20,9,undefined,11,3,65,31,na,31,108,27,47,3,8,51,na,na,na,na,5,2,na,1,na,1,na
10/05/2021,2,23,11,21,26,26,39,4,4,4,5,na,4,na,18,na,9,6,2,26,8,41,56,10,2,11,33,9,31,1,25,4,undefined,na,na,7,1,5,undefined,na,3,3,2,na,9,47,4,26,11,25,4,15,16,7,undefined,10,14,44,13,na,11,78,15,12,na,6,21,na,na,na,1,3,7,na,na,na,7,3
10/05/2021,3,3,13,23,29,44,32,8,na,1,1,1,4,na,4,na,15,10,2,11,5,28,35,19,4,23,27,1,50,4,51,3,undefined,na,na,1,4,na,undefined,2,4,1,na,na,17,53,na,34,4,34,1,16,5,2,undefined,11,3,29,13,na,21,51,8,26,na,9,34,na,na,na,na,7,2,na,na,na,2,2
10/05/2021,4,9,9,19,46,57,37,11,na,5,3,4,1,na,26,na,17,13,2,18,3,13,61,3,1,39,29,1,45,2,39,5,undefined,na,6,7,12,1,undefined,na,2,5,na,na,21,85,3,34,3,19,2,14,7,8,undefined,2,5,11,8,na,10,37,17,14,1,11,26,na,na,na,5,na,4,na,4,1,4,na
10/05/2021,5,17,10,32,46,91,108,23,14,35,5,6,19,na,59,na,18,54,18,8,10,27,83,40,6,98,38,7,68,10,55,9,undefined,na,9,33,28,16,undefined,4,18,13,8,5,37,158,2,40,12,13,12,14,6,3,undefined,18,31,66,14,na,15,57,15,11,8,16,24,na,na,na,7,9,24,na,7,3,16,2
10/05/2021,6,71,35,70,143,267,319,86,54,170,32,19,55,na,130,na,78,139,90,19,12,43,347,124,21,315,55,16,193,35,46,19,undefined,na,26,141,54,12,undefined,13,47,25,28,16,68,346,4,129,22,39,13,24,33,11,undefined,32,153,185,25,na,49,139,20,84,53,63,58,46,15,10,17,11,46,na,20,18,62,3
10/05/2021,7,133,110,100,311,678,806,202,238,632,95,45,146,na,296,na,170,395,315,30,40,54,757,357,76,682,151,42,587,69,92,45,undefined,na,71,352,179,18,undefined,95,131,58,64,27,217,794,25,262,73,30,58,59,140,37,undefined,93,618,592,179,na,133,381,59,131,183,174,182,231,143,177,50,64,136,na,52,60,158,41
10/05/2021,8,363,256,245,613,1131,1760,342,354,1544,156,50,226,na,588,na,471,1140,783,78,56,179,1334,871,126,943,280,94,1017,107,146,91,undefined,na,154,558,508,101,undefined,202,465,181,273,72,473,1550,133,527,156,40,157,82,275,119,undefined,179,1172,1176,575,na,390,658,103,283,490,464,413,548,237,131,171,70,231,na,89,118,236,80
10/05/2021,9,554,335,215,768,705,924,277,200,697,146,27,167,na,285,na,563,629,437,103,98,192,1110,375,69,657,257,60,625,106,188,109,undefined,na,162,302,390,76,undefined,174,255,106,299,65,360,1327,106,565,113,43,163,80,244,76,undefined,158,607,693,545,na,341,608,128,319,335,287,455,511,202,231,143,92,131,na,76,84,140,30
10/05/2021,10,852,496,256,943,651,677,98,153,276,76,24,96,na,361,na,748,466,319,200,117,271,1019,278,59,608,315,62,450,136,224,164,undefined,na,73,298,352,127,undefined,121,383,164,260,79,450,1450,84,560,112,79,216,90,170,62,undefined,197,320,543,684,na,377,591,243,403,336,255,563,502,280,213,203,84,279,na,52,96,124,18
10/05/2021,11,1116,713,272,1288,660,649,164,127,182,49,8,45,na,170,na,825,444,251,250,147,343,1181,210,119,620,252,79,655,96,266,123,undefined,na,76,290,280,124,undefined,120,280,138,233,69,432,1665,86,616,167,42,254,121,226,73,undefined,216,301,543,826,na,458,618,259,412,263,233,585,475,211,279,216,73,301,na,41,73,38,23
10/05/2021,12,1689,1018,525,1782,919,785,151,219,427,139,9,167,na,252,na,1134,886,340,450,287,641,1418,430,109,679,541,103,740,154,458,131,undefined,na,143,532,644,226,undefined,369,479,285,345,129,863,2094,147,922,169,73,341,114,403,86,undefined,351,605,729,1033,na,550,812,303,762,339,563,922,727,490,261,298,78,404,na,76,107,104,45
10/05/2021,13,1739,1083,636,1780,1035,779,91,217,388,129,14,131,na,568,na,1229,894,330,386,272,630,1509,460,85,884,522,79,901,216,482,165,undefined,na,126,564,656,246,undefined,344,368,262,463,148,894,1968,174,1091,131,80,387,129,442,106,undefined,415,600,745,1034,na,526,954,332,841,300,504,1168,818,516,272,329,23,428,na,75,103,92,29
10/05/2021,14,1562,874,518,1423,808,805,124,171,258,60,11,142,na,245,na,916,513,270,418,184,532,1322,329,136,813,383,65,562,126,442,96,undefined,na,124,372,319,159,undefined,160,274,195,347,109,628,1633,111,898,136,79,267,165,412,111,undefined,335,363,530,969,na,516,862,194,531,262,360,1203,555,370,247,238,24,256,na,57,89,87,41
10/05/2021,15,1488,753,551,1434,1040,857,61,166,439,96,17,117,na,273,na,767,450,280,389,183,438,1471,258,161,896,349,90,715,72,326,126,undefined,na,111,335,218,161,undefined,128,173,239,427,121,742,1826,84,983,150,84,283,124,357,123,undefined,235,391,665,762,na,477,962,153,434,329,506,1160,542,266,218,251,35,280,na,84,162,123,59
10/05/2021,16,1500,814,661,1470,1185,1187,168,261,1048,124,24,162,na,416,na,717,477,456,398,176,501,1587,429,202,904,302,93,984,109,336,137,undefined,na,107,417,280,110,undefined,119,248,243,467,129,652,1979,110,1023,131,59,253,78,349,138,undefined,278,720,1026,974,na,497,1114,163,470,365,484,1287,557,238,203,269,28,301,na,70,118,187,106
10/05/2021,17,1553,719,798,1549,1638,2068,287,414,1340,148,54,264,na,706,na,699,691,760,467,238,637,2134,660,290,1127,383,122,1357,133,447,200,undefined,na,149,696,357,164,undefined,169,258,272,570,186,827,2256,150,1226,167,84,259,116,382,192,undefined,392,988,1224,734,na,582,1400,203,465,410,744,1468,511,87,155,339,86,487,na,97,157,308,97
10/05/2021,18,1126,365,663,1194,1295,1272,169,149,467,110,49,290,na,417,na,335,329,321,578,290,603,1632,306,124,701,357,106,1068,107,412,302,undefined,na,88,588,226,189,undefined,75,204,194,386,109,546,1565,62,746,143,68,326,105,360,106,undefined,342,378,644,354,na,472,1267,198,306,203,476,1224,217,2,18,292,67,269,na,55,80,269,11
10/05/2021,19,563,186,564,752,662,621,60,55,134,73,42,237,na,197,na,180,173,96,561,255,464,1087,142,53,333,242,94,590,58,373,196,undefined,na,31,359,95,152,undefined,36,105,115,203,94,404,946,38,539,132,73,213,73,287,70,undefined,285,181,305,214,na,292,901,108,207,108,233,886,135,0,9,198,26,97,na,36,29,213,12
10/05/2021,20,288,171,338,489,394,470,34,23,59,59,17,77,na,136,na,166,83,32,399,122,389,822,99,38,140,208,65,278,28,261,189,undefined,na,4,227,66,151,undefined,17,79,112,159,56,285,709,44,266,95,41,212,65,156,53,undefined,207,92,198,143,na,220,747,102,165,69,172,576,69,0,0,160,5,65,na,na,17,71,5
10/05/2021,21,218,84,323,358,316,395,23,12,46,32,11,74,na,124,na,81,40,28,290,131,335,526,107,24,175,159,31,221,10,230,161,undefined,na,8,197,48,106,undefined,20,50,48,111,51,195,506,24,193,49,57,137,61,135,31,undefined,113,86,215,124,na,106,584,73,122,52,175,327,30,0,4,83,9,63,na,na,2,51,2
10/05/2021,22,113,47,192,217,367,315,11,10,43,20,3,29,na,68,na,83,53,25,158,109,182,424,56,32,128,135,23,417,8,211,105,undefined,na,3,137,32,61,undefined,17,38,35,37,14,117,346,9,148,41,39,100,30,47,29,undefined,118,45,111,54,na,84,345,79,77,50,71,187,1,0,0,22,13,155,na,na,8,22,2
10/05/2021,23,67,24,66,113,123,181,1,3,18,10,2,6,na,72,na,37,41,6,74,33,104,206,20,13,92,78,22,57,1,127,52,undefined,na,na,40,23,13,undefined,4,9,7,5,3,47,181,5,94,18,25,14,17,38,12,undefined,30,10,81,16,na,25,178,62,24,4,30,41,na,na,na,11,9,185,na,na,na,6,3
11/05/2021,0,31,18,54,37,45,42,3,2,11,7,na,na,na,8,na,10,17,1,40,9,35,51,8,9,22,54,12,35,2,25,27,undefined,na,na,17,13,17,undefined,3,6,8,5,3,33,74,7,36,18,22,11,6,17,1,undefined,18,6,42,11,na,18,98,31,16,5,15,25,na,na,na,2,1,30,na,na,na,4,na
11/05/2021,1,7,14,26,14,24,13,5,3,4,1,na,1,na,8,na,11,11,3,30,13,44,62,11,3,12,40,na,13,1,40,4,undefined,na,1,14,2,1,undefined,na,4,2,3,1,3,38,2,35,2,14,na,27,13,3,undefined,6,6,46,12,na,10,41,32,17,6,6,28,na,na,na,2,1,19,na,na,na,1,na
11/05/2021,2,2,12,10,8,23,25,3,4,2,5,na,5,na,2,na,5,27,2,14,5,19,27,8,na,11,33,na,14,na,8,na,undefined,na,na,6,3,7,undefined,na,1,1,na,na,6,33,5,20,2,14,1,5,6,4,undefined,10,3,18,3,na,4,47,22,15,3,2,11,na,na,na,2,na,3,na,na,1,6,3
11/05/2021,3,5,21,18,15,37,14,2,2,1,2,na,4,na,1,na,24,4,5,18,7,7,56,7,na,19,26,5,31,2,14,2,undefined,na,na,9,3,na,undefined,na,na,1,2,na,8,38,na,21,6,13,na,2,5,na,undefined,2,5,7,6,na,5,30,9,4,2,2,8,na,na,na,1,na,2,na,na,na,1,na
11/05/2021,4,11,7,9,35,48,32,11,2,3,1,1,3,na,14,na,na,9,10,7,6,29,37,5,1,17,33,4,50,2,10,1,undefined,na,1,7,7,2,undefined,2,3,4,1,na,16,60,1,27,3,13,3,10,5,4,undefined,5,4,18,5,na,11,20,5,5,1,4,6,na,na,na,2,5,na,na,11,1,5,na
11/05/2021,5,13,18,10,54,88,136,17,5,22,11,1,5,na,47,na,23,60,19,17,6,26,124,40,22,101,41,11,51,7,18,25,undefined,na,2,41,16,16,undefined,5,24,15,2,2,33,165,4,43,31,7,11,6,16,5,undefined,9,27,80,8,na,16,89,11,30,8,18,15,0,1,0,6,4,21,na,na,na,8,3
11/05/2021,6,109,54,47,176,261,429,43,56,192,23,7,22,na,124,na,78,170,78,23,15,53,439,117,39,312,104,42,213,13,36,16,undefined,na,13,135,55,6,undefined,16,63,51,20,17,44,441,12,153,36,73,12,83,31,19,undefined,54,146,195,32,na,54,263,39,79,38,48,52,18,7,9,12,8,58,na,2,11,19,na
11/05/2021,7,170,146,54,336,554,1037,129,351,798,107,6,49,na,331,na,214,515,309,31,19,102,961,349,87,615,231,75,503,47,110,49,undefined,na,15,314,150,33,undefined,103,206,56,32,26,209,914,23,284,97,63,55,67,110,62,undefined,130,431,496,129,na,128,439,55,147,149,173,170,146,84,118,79,56,105,na,60,36,67,19
11/05/2021,8,336,302,110,792,1361,2123,170,373,1597,144,9,97,na,540,na,449,1113,762,73,66,154,1632,742,230,825,266,136,1301,97,183,92,undefined,na,5,502,345,97,undefined,209,555,131,73,45,846,1882,177,436,216,54,119,67,204,136,undefined,215,949,764,348,na,436,582,87,281,190,497,340,243,117,324,158,20,160,na,128,53,67,50
11/05/2021,9,506,392,164,764,697,1029,154,228,1012,131,5,84,na,293,na,500,760,403,98,70,164,1133,468,124,517,371,113,643,76,157,63,undefined,na,42,235,312,100,undefined,196,302,169,245,47,418,1396,126,619,177,93,178,130,263,93,undefined,193,634,862,568,na,345,566,125,329,215,285,409,477,226,314,155,60,250,na,56,72,117,38
11/05/2021,10,727,549,213,876,643,518,213,147,329,68,4,35,na,162,na,589,481,268,155,93,276,997,211,75,466,403,78,482,66,186,147,undefined,na,35,217,246,129,undefined,166,381,155,206,43,508,1324,71,539,189,73,160,279,213,40,undefined,184,296,490,634,na,408,569,122,403,312,259,640,482,273,229,165,48,223,na,44,69,62,13
11/05/2021,11,1020,716,435,1140,759,613,106,142,242,75,10,81,na,211,na,744,477,242,245,183,319,1101,276,41,469,607,133,565,115,241,81,undefined,na,81,304,279,114,undefined,149,236,178,285,98,626,1437,89,655,265,105,250,184,261,98,undefined,247,419,501,877,na,413,728,148,451,250,380,810,558,311,237,179,75,276,na,52,120,100,24
11/05/2021,12,1686,1151,862,1789,1302,939,204,396,636,140,24,163,na,441,na,1315,1045,322,521,344,691,1541,640,41,768,1048,180,1087,163,484,210,undefined,na,135,769,579,261,undefined,504,572,348,452,144,979,1963,169,1016,332,192,337,230,426,126,undefined,412,995,814,1373,na,696,1068,179,881,408,496,1204,758,545,244,347,86,382,na,86,131,180,30
11/05/2021,13,1760,1227,731,1913,1171,1017,136,345,521,128,42,183,na,303,na,1347,994,327,454,311,745,1634,659,36,837,879,178,1006,202,502,171,undefined,na,125,628,543,179,undefined,402,498,343,459,134,990,1944,157,1159,336,190,393,190,496,129,undefined,422,781,779,1113,na,507,1067,185,865,499,522,1188,853,570,272,287,31,322,na,85,82,164,44
11/05/2021,14,1483,920,644,1517,856,889,67,186,332,81,21,108,na,292,na,977,543,334,434,227,506,1331,377,72,693,697,116,677,184,362,121,undefined,na,97,420,329,119,undefined,189,248,254,340,128,709,1877,110,992,239,121,287,148,396,119,undefined,328,528,767,1179,na,613,1005,184,562,365,536,1144,574,381,134,203,32,426,na,69,94,147,39
11/05/2021,15,1528,800,645,1528,934,975,46,225,530,104,32,143,na,355,na,894,518,344,365,201,457,1546,362,81,835,570,110,733,80,413,143,undefined,na,81,416,279,137,undefined,158,263,244,309,146,686,1907,101,1020,212,140,276,173,384,99,undefined,311,513,719,807,na,530,1065,180,491,364,413,1185,568,268,140,278,17,256,na,71,150,186,51
11/05/2021,16,1385,786,699,1646,1461,1454,99,325,1417,171,27,155,na,543,na,831,566,551,419,219,478,1647,545,122,1004,428,126,1322,115,367,88,undefined,na,89,456,326,113,undefined,161,250,287,432,181,749,2210,96,1169,165,75,301,141,373,145,undefined,377,929,992,1081,na,617,1296,181,496,405,514,1269,592,222,220,291,21,324,na,103,119,227,89
11/05/2021,17,1641,774,757,1813,1668,2582,157,473,1747,233,59,278,na,902,na,803,836,826,581,337,668,2246,751,156,1164,503,160,1398,156,467,146,undefined,na,130,789,443,134,undefined,173,312,301,485,202,930,2634,146,1160,190,101,317,170,415,216,undefined,465,1303,1375,763,na,549,1492,193,546,444,886,1597,584,79,175,317,110,540,na,119,143,325,46
11/05/2021,18,1120,446,801,1414,1159,1499,95,173,651,101,55,281,na,519,na,455,456,370,628,329,694,1740,362,60,771,421,120,878,108,550,174,undefined,na,67,661,273,140,undefined,101,239,202,353,143,667,1883,93,888,183,89,322,129,375,149,undefined,371,479,708,340,na,479,1322,181,425,226,565,1307,298,2,33,376,49,385,na,61,88,307,10
11/05/2021,19,449,209,614,821,581,719,64,62,173,57,23,210,na,207,na,159,195,111,577,342,550,992,200,30,317,315,88,509,43,430,184,undefined,na,16,455,121,150,undefined,51,128,119,219,93,450,1076,50,539,126,55,242,76,246,92,undefined,275,190,363,205,na,298,1009,118,272,139,355,1044,168,0,13,279,37,158,na,25,34,181,15
11/05/2021,20,276,138,437,545,470,523,28,24,82,71,10,119,na,177,na,149,188,69,421,220,390,751,141,39,213,248,58,296,41,324,166,undefined,na,14,309,85,153,undefined,24,102,83,134,51,334,803,34,398,79,73,234,60,238,59,undefined,215,138,214,146,na,197,767,131,220,74,209,661,141,0,5,187,6,134,na,30,19,135,8
11/05/2021,21,242,82,430,441,567,393,32,16,47,25,35,114,na,144,na,84,110,32,351,148,355,639,154,24,217,228,39,382,38,279,135,undefined,na,17,199,76,112,undefined,15,62,59,120,41,265,757,21,265,73,56,190,107,111,51,undefined,140,80,235,114,na,150,594,86,147,57,191,462,70,0,3,130,15,113,na,21,17,106,5
11/05/2021,22,151,62,380,300,245,348,13,23,62,27,17,68,na,100,na,88,105,49,244,135,265,587,43,19,211,187,38,110,17,193,118,undefined,na,15,150,50,54,undefined,34,79,33,59,25,152,515,20,188,70,79,93,25,69,41,undefined,122,81,159,80,na,103,495,58,126,37,183,281,na,na,na,203,15,47,na,7,13,62,9
11/05/2021,23,81,37,147,122,107,218,9,20,42,21,5,20,na,93,na,24,39,15,69,29,115,320,52,9,103,98,23,55,7,120,46,undefined,na,5,59,29,18,undefined,9,28,18,36,10,59,221,8,89,23,55,20,39,31,15,undefined,32,37,87,41,na,62,272,49,98,21,57,122,na,na,na,13,2,25,na,12,na,22,5
12/05/2021,0,53,25,46,57,61,64,6,1,14,1,2,15,na,33,na,10,11,9,55,45,124,95,16,5,32,57,6,26,7,62,13,undefined,na,3,24,5,15,undefined,6,6,9,12,4,32,120,5,66,14,20,9,33,20,7,undefined,28,12,53,17,na,13,137,32,55,8,26,57,na,na,na,8,2,10,na,4,1,8,na
12/05/2021,1,31,26,23,24,56,22,3,4,12,1,na,5,na,18,na,8,5,3,43,17,77,33,19,3,33,50,5,26,3,21,8,undefined,na,3,8,8,na,undefined,1,7,4,1,na,17,58,2,30,5,38,na,11,7,13,undefined,18,na,13,11,na,29,94,23,50,4,16,13,na,na,na,7,na,4,na,na,1,4,5
12/05/2021,2,14,9,26,18,68,56,11,na,na,na,1,6,na,11,na,4,9,1,11,3,46,43,11,2,14,45,4,28,7,22,1,undefined,na,2,3,3,4,undefined,na,1,3,1,na,5,59,1,18,6,22,4,8,8,3,undefined,15,4,40,6,na,6,47,12,14,3,4,9,na,na,na,3,7,6,na,na,na,4,na
12/05/2021,3,11,77,16,18,28,11,na,na,4,6,1,7,na,6,na,7,17,3,15,3,15,36,12,1,17,38,2,38,3,10,1,undefined,na,na,10,6,3,undefined,na,na,1,na,na,3,48,na,25,3,8,na,5,6,6,undefined,4,4,18,7,na,4,38,13,8,2,2,16,na,na,na,1,1,4,na,na,na,2,na
12/05/2021,4,12,9,20,23,62,39,4,1,6,1,4,2,na,32,na,17,8,5,30,4,16,23,5,1,25,28,4,42,2,14,4,undefined,na,1,9,8,3,undefined,2,3,4,1,na,9,38,6,24,13,24,4,5,2,8,undefined,2,3,28,3,na,5,39,8,9,4,1,11,na,na,na,4,10,6,na,6,1,3,na
12/05/2021,5,20,7,25,50,93,150,31,16,34,9,5,12,na,50,na,16,56,23,15,13,29,118,39,5,117,29,20,65,11,19,18,undefined,na,12,52,16,16,undefined,5,26,19,6,4,34,204,4,49,16,23,13,9,12,5,undefined,10,54,108,8,na,14,102,18,21,9,20,20,1,3,1,5,2,21,na,19,2,31,2
12/05/2021,6,93,51,70,144,323,492,116,73,218,37,18,46,na,204,na,77,186,90,30,18,47,498,156,26,411,89,22,259,39,50,25,undefined,na,32,226,63,11,undefined,16,40,51,44,19,69,427,11,155,40,71,16,83,41,26,undefined,50,240,256,41,na,65,310,54,79,65,65,66,57,9,30,15,4,84,na,54,18,59,1
12/05/2021,7,187,145,98,355,761,1045,294,352,892,127,43,137,na,397,na,202,467,328,56,44,115,864,443,50,871,199,57,658,101,73,55,undefined,na,55,454,289,40,undefined,108,172,100,78,31,242,955,28,329,89,71,67,65,118,51,undefined,101,791,683,223,na,138,395,74,172,186,227,219,297,115,169,66,48,146,na,67,69,151,47
12/05/2021,8,444,322,269,774,1290,2234,426,471,1911,199,63,229,na,727,na,567,1246,858,102,74,209,1569,1023,91,1323,286,94,1235,142,142,131,undefined,na,141,859,493,102,undefined,244,480,224,286,81,553,1866,109,678,160,50,161,238,272,177,undefined,195,1686,1333,711,na,447,721,109,353,480,563,504,603,252,331,160,40,252,na,135,162,284,91
12/05/2021,9,664,369,334,820,899,1134,200,275,977,145,44,141,na,386,na,633,826,500,140,74,251,1174,563,45,744,341,83,860,78,155,84,undefined,na,115,468,448,81,undefined,213,328,196,449,82,445,1488,137,630,169,85,194,115,281,86,undefined,262,1036,880,611,na,419,663,142,349,450,353,515,647,315,241,190,63,232,19,66,142,210,72
12/05/2021,10,886,595,394,1113,775,744,110,191,394,108,21,126,na,293,na,705,543,291,229,130,244,1159,324,39,667,412,105,700,110,186,180,undefined,na,104,369,339,104,undefined,157,409,284,330,121,456,1615,103,588,189,79,231,86,234,89,undefined,188,530,581,821,na,412,641,258,401,399,274,642,567,308,220,170,59,159,227,69,117,160,64
12/05/2021,11,1279,782,505,1375,965,734,114,269,269,94,43,148,na,242,na,913,521,316,292,234,386,1171,406,39,760,410,115,765,142,330,155,undefined,na,144,495,387,186,undefined,166,389,293,288,128,565,1669,131,801,185,89,282,128,332,112,undefined,242,631,622,993,na,461,723,270,509,462,436,829,630,343,268,208,66,273,259,58,103,177,67
12/05/2021,12,2070,1357,745,2106,1290,1266,278,504,677,190,74,337,na,442,na,1354,1246,447,557,348,960,1699,874,64,1024,738,171,1078,193,553,236,undefined,na,144,891,815,248,undefined,494,691,410,362,169,1047,2236,196,1268,254,139,334,168,558,137,undefined,432,1509,929,1349,na,662,1075,356,1014,458,687,1219,909,628,253,324,85,419,475,88,129,339,77
12/05/2021,13,2225,1384,775,2218,1313,1213,307,446,597,169,92,315,na,383,na,1708,1102,460,574,325,870,1768,731,39,1086,671,155,1082,231,545,228,undefined,na,189,923,865,230,undefined,499,708,398,410,181,1182,2316,222,1483,223,114,310,191,640,179,undefined,523,1196,786,1285,na,546,1091,348,1001,477,780,1330,839,549,226,319,34,339,374,90,163,290,71
12/05/2021,14,1767,1129,649,1847,1178,1018,193,284,415,113,54,177,na,353,na,1257,595,416,409,232,566,1510,449,54,958,473,127,878,145,374,198,undefined,na,130,622,468,204,undefined,294,371,251,415,145,856,2048,151,1166,240,105,328,179,454,118,undefined,357,844,723,1029,na,459,1001,149,676,459,592,1249,698,371,257,254,29,318,255,77,121,214,62
12/05/2021,15,1714,943,620,1736,1249,1180,179,283,605,121,40,214,na,421,na,947,515,396,417,214,598,1707,401,101,1029,433,109,820,222,377,161,undefined,na,121,580,436,137,undefined,186,287,292,510,144,782,2081,143,1057,187,67,284,142,379,158,undefined,296,793,777,814,na,477,1114,172,641,385,535,1319,722,274,249,301,41,291,298,82,183,219,87
12/05/2021,16,1676,871,728,1789,1456,1667,270,342,1337,169,62,242,na,550,na,924,573,599,359,269,547,1926,573,189,1324,438,136,1110,215,344,124,undefined,na,172,635,343,120,undefined,148,343,268,574,163,847,2463,142,1152,196,67,262,129,444,158,undefined,388,1160,1059,917,na,572,1248,142,474,398,676,1434,663,270,218,317,60,388,386,110,136,261,145
12/05/2021,17,2015,924,850,1954,2006,2695,369,533,1744,241,80,381,na,978,na,771,891,828,589,361,724,2528,875,248,1597,505,184,1609,268,524,207,undefined,na,197,986,435,156,undefined,206,439,333,674,213,1040,2866,135,1452,270,102,344,183,543,238,undefined,513,1621,1461,738,na,590,1754,243,603,487,965,1706,701,95,236,341,103,660,554,135,159,444,115
12/05/2021,18,1433,580,923,1565,1603,1586,232,212,630,151,72,346,na,666,na,510,499,387,704,422,641,1951,472,143,1026,530,188,1421,191,551,205,undefined,na,135,763,261,207,undefined,124,341,223,471,164,782,2097,76,1035,285,92,377,241,520,169,undefined,457,628,794,366,na,524,1529,237,437,248,716,1668,330,2,22,313,109,439,185,71,120,383,12
12/05/2021,19,748,262,703,962,1038,869,101,95,239,96,83,306,na,296,na,174,173,135,579,378,606,1285,239,67,434,403,94,1143,95,543,271,undefined,na,54,490,108,176,undefined,54,234,147,307,118,587,1313,82,666,184,95,270,110,325,95,undefined,343,249,403,242,na,340,1057,150,320,143,358,1061,195,1,16,260,17,259,88,43,73,332,11
12/05/2021,20,479,209,573,732,630,673,66,78,79,69,30,155,na,196,na,155,158,72,517,377,526,911,221,39,268,338,90,316,54,455,262,undefined,na,18,320,102,198,undefined,27,159,96,149,64,474,1035,25,399,143,119,312,120,255,84,undefined,260,138,281,179,na,264,879,137,304,84,312,809,167,0,11,139,13,169,62,19,19,195,8
12/05/2021,21,366,117,438,465,758,636,58,17,68,57,103,233,na,205,na,84,105,57,395,281,456,691,143,36,295,270,80,593,49,354,250,undefined,na,18,336,87,152,undefined,28,82,134,161,86,338,892,23,390,128,85,257,76,255,89,undefined,187,97,197,133,na,178,708,114,207,83,224,638,56,0,8,154,17,115,75,11,17,254,3
12/05/2021,22,214,83,314,380,740,471,34,16,62,36,17,60,na,174,na,124,127,57,266,222,348,640,55,19,208,151,35,611,37,343,152,undefined,na,32,192,77,104,undefined,25,257,84,74,38,240,701,14,200,49,49,110,44,178,42,undefined,127,86,177,75,na,113,544,93,135,30,270,344,na,na,na,107,8,112,25,26,12,88,3
12/05/2021,23,126,31,277,157,276,303,15,6,31,17,5,31,na,105,na,65,46,22,141,98,221,435,40,11,125,124,12,134,14,178,77,undefined,na,10,107,35,58,undefined,20,37,65,56,21,118,372,13,144,21,58,45,16,59,28,undefined,59,35,123,51,na,72,271,59,88,10,127,143,na,na,na,15,11,48,11,21,5,38,2
13/05/2021,0,57,27,96,97,110,90,2,1,13,2,3,15,na,21,na,39,10,7,70,32,114,90,50,8,88,62,13,73,9,134,18,undefined,na,6,43,9,30,undefined,2,8,60,46,29,53,168,5,68,14,41,12,18,32,15,undefined,29,22,67,32,na,44,156,37,54,8,34,92,7,0,0,4,1,13,11,14,7,13,2
13/05/2021,1,21,23,57,44,61,41,6,na,16,na,5,11,na,32,na,24,8,3,27,22,94,79,13,3,36,55,9,26,22,38,5,undefined,na,6,22,11,14,undefined,1,16,52,67,37,25,73,5,42,10,31,9,6,11,16,undefined,13,8,51,22,na,28,114,27,39,9,13,40,na,na,na,2,1,9,8,na,1,11,1
13/05/2021,2,22,13,42,34,46,43,3,1,5,1,5,2,na,11,na,2,5,1,21,25,50,25,16,4,12,49,na,20,3,27,2,undefined,na,1,14,4,4,undefined,2,2,9,6,2,31,75,1,29,3,23,na,6,10,5,undefined,5,2,35,23,na,17,86,29,16,10,6,14,na,na,na,na,4,9,2,na,na,3,na
13/05/2021,3,17,31,26,19,33,18,1,na,1,1,na,3,na,9,na,17,12,1,14,9,47,50,7,2,40,22,5,36,na,18,1,undefined,na,na,8,3,1,undefined,na,1,2,2,na,10,78,1,24,4,11,na,5,14,3,undefined,3,8,31,9,na,1,39,14,10,2,8,10,3,0,0,4,10,10,4,na,na,4,na
13/05/2021,4,11,5,13,24,45,34,8,1,3,6,na,5,na,23,na,11,6,8,8,26,27,40,12,na,13,37,3,46,3,15,8,undefined,na,5,7,1,9,undefined,na,3,7,2,1,12,77,4,48,14,25,7,10,5,8,undefined,3,9,17,4,na,16,54,14,4,na,5,27,na,na,na,4,9,9,5,9,1,6,4
13/05/2021,5,18,9,24,59,90,144,21,10,29,9,2,11,na,56,na,21,62,17,11,23,39,84,33,10,117,57,11,56,13,31,2,undefined,na,22,30,29,10,undefined,7,26,22,6,3,31,208,5,64,26,33,2,7,10,5,undefined,7,40,74,7,na,14,113,11,12,7,24,19,2,1,0,11,3,42,12,15,3,19,3
13/05/2021,6,107,41,72,155,335,495,119,70,195,28,17,53,na,202,na,83,169,92,24,27,59,414,159,19,370,133,29,225,40,48,21,undefined,na,26,178,58,12,undefined,23,49,66,41,18,75,442,16,136,38,86,14,93,22,26,undefined,47,240,255,37,na,45,324,39,82,60,72,71,37,3,16,17,6,121,47,54,14,62,3
13/05/2021,7,181,154,129,370,738,988,230,248,821,119,46,155,na,386,na,217,464,353,45,35,116,862,461,73,733,224,102,643,104,80,67,undefined,na,65,380,154,34,undefined,78,178,65,56,22,261,961,40,293,118,63,53,45,112,37,undefined,113,803,669,218,na,161,394,75,165,147,209,204,71,30,13,80,69,166,203,74,60,166,25
13/05/2021,8,419,267,339,747,1239,2166,312,372,1911,235,64,231,na,688,na,549,1246,879,63,80,232,1605,954,105,1094,358,118,1094,118,134,133,undefined,na,170,773,416,97,undefined,268,439,181,288,88,455,1812,125,658,284,107,155,263,292,166,undefined,234,1703,1258,637,na,408,718,105,286,438,513,528,623,311,387,158,35,296,545,130,117,276,70
13/05/2021,9,640,384,283,853,891,1133,205,291,1062,139,36,148,na,395,na,645,757,519,105,64,244,1275,513,57,792,509,109,803,94,197,105,undefined,na,117,438,439,89,undefined,181,348,203,370,115,425,1561,108,668,211,129,174,101,280,89,undefined,59,1061,865,647,na,389,656,123,340,491,382,504,651,287,316,206,82,291,334,57,100,198,31
13/05/2021,10,779,552,228,1082,693,716,127,158,349,121,30,160,na,280,na,738,544,307,228,125,364,1176,322,70,637,564,125,568,83,273,172,undefined,na,95,335,414,156,undefined,156,348,217,317,118,465,1432,109,618,244,122,235,118,226,91,undefined,36,531,637,831,na,430,630,108,402,367,335,604,529,289,216,168,49,224,231,68,131,137,48
13/05/2021,11,1078,718,377,1279,900,735,93,207,295,85,28,131,na,298,na,924,522,315,267,203,453,1204,339,86,693,574,117,685,174,321,125,undefined,na,95,449,408,105,undefined,180,301,237,339,142,572,1580,133,797,269,138,265,142,321,80,undefined,269,462,553,897,na,472,742,153,479,327,416,761,723,289,279,199,76,310,180,61,100,151,31
13/05/2021,12,1986,1291,726,2010,1171,1204,137,401,654,154,57,252,na,363,na,1378,1130,421,495,350,818,1676,616,105,830,897,221,952,159,515,208,undefined,na,191,857,812,185,undefined,495,547,360,431,155,1023,2125,176,1204,303,254,349,178,531,127,undefined,436,1163,963,1304,na,690,1021,193,968,407,608,1250,919,543,379,300,104,533,380,85,124,248,44
13/05/2021,13,2083,1267,632,2118,1022,1107,143,289,475,120,27,173,na,298,na,1280,1054,433,495,335,810,1587,547,207,854,875,206,818,166,588,204,undefined,na,115,728,753,238,undefined,411,495,372,417,145,1007,2112,148,1086,301,168,334,223,587,156,undefined,458,756,849,1087,na,775,1112,189,816,382,474,1207,768,460,318,277,29,407,354,76,93,174,47
13/05/2021,14,1404,917,207,1525,620,901,38,155,326,72,3,39,na,191,na,825,440,289,306,196,462,1183,209,211,545,365,136,578,45,421,147,undefined,na,35,310,364,120,undefined,187,313,197,337,68,514,1730,141,669,218,83,298,152,411,84,undefined,312,360,540,813,na,449,788,141,412,255,278,680,452,162,199,190,29,225,22,59,37,56,36
13/05/2021,15,1348,873,322,1556,898,1032,42,192,478,117,9,46,na,323,na,715,394,358,367,228,427,1410,271,205,733,371,123,686,65,389,112,undefined,na,36,357,294,114,undefined,145,250,229,325,89,566,1838,113,917,238,98,190,139,279,99,undefined,267,454,570,674,na,538,957,131,492,253,361,916,421,178,180,260,33,400,na,76,100,81,41
13/05/2021,16,1422,882,340,1742,1052,1461,114,278,1204,186,13,62,na,480,na,713,456,503,378,203,469,1756,434,279,891,270,99,854,62,368,130,undefined,na,41,492,294,95,undefined,132,296,225,465,120,602,2174,120,870,143,96,278,102,323,115,undefined,305,829,918,794,na,476,1088,173,472,324,480,1155,467,211,176,288,34,487,na,85,84,125,68
13/05/2021,17,1640,978,409,1803,1738,2365,234,559,1692,203,20,111,na,752,na,756,748,749,471,292,573,2147,753,306,1196,337,136,1402,78,514,192,undefined,na,63,724,398,146,undefined,178,435,217,386,158,821,2491,142,993,183,74,352,139,435,167,undefined,465,1164,1231,458,na,489,1266,160,612,379,618,1150,483,46,185,282,117,533,na,95,109,172,18
13/05/2021,18,1316,587,504,1575,1357,1397,187,115,621,138,26,148,na,487,na,464,446,352,616,397,668,1777,377,107,601,367,145,1181,96,524,236,undefined,na,73,717,299,179,undefined,99,356,204,387,164,719,2020,89,889,191,76,322,149,423,101,undefined,396,604,756,329,na,391,1230,182,451,207,476,1204,461,16,92,350,86,530,na,na,97,259,1
13/05/2021,19,887,331,543,1110,1114,797,82,41,209,80,21,126,na,237,na,286,207,140,653,373,543,1192,198,38,348,318,97,1102,90,460,334,undefined,na,23,516,161,221,undefined,60,198,107,195,102,525,1232,44,593,134,61,315,180,301,78,undefined,339,229,419,192,na,323,997,154,349,107,294,954,358,24,51,365,18,262,na,na,54,152,na
13/05/2021,20,604,232,463,835,610,738,36,29,106,71,23,108,na,242,na,182,168,71,438,356,528,902,163,33,282,286,64,382,43,475,385,undefined,na,35,360,137,235,undefined,37,132,98,146,59,350,944,48,536,88,86,251,79,279,81,undefined,269,139,278,163,na,218,912,106,250,81,271,800,307,9,42,212,6,138,7,na,33,109,na
13/05/2021,21,303,144,424,698,944,562,59,31,71,16,22,99,na,175,na,164,129,52,392,242,457,822,136,39,281,240,70,832,50,437,366,undefined,na,27,327,120,188,undefined,22,101,84,132,53,356,972,14,435,110,89,162,109,188,64,undefined,207,181,291,141,na,190,672,135,203,59,267,570,150,6,32,157,6,126,na,2,6,127,na
13/05/2021,22,258,143,451,413,576,403,16,25,82,39,14,96,na,155,na,173,129,84,276,324,446,610,81,36,273,174,48,511,35,332,338,undefined,na,29,246,115,128,undefined,33,239,36,68,16,325,766,13,287,90,87,149,35,120,33,undefined,123,116,260,73,na,120,572,65,250,78,306,396,115,5,31,196,24,115,na,18,5,67,na
13/05/2021,23,123,76,197,241,216,316,13,10,32,6,5,42,na,94,na,67,42,23,138,164,302,387,67,28,272,123,28,187,9,246,242,undefined,na,6,105,85,70,undefined,12,26,21,53,27,156,326,4,148,39,55,34,109,61,17,undefined,70,43,169,44,na,64,254,46,162,23,114,194,69,2,5,22,6,42,na,1,4,24,na
14/05/2021,0,55,26,113,75,118,109,4,6,11,1,9,15,na,31,na,63,19,13,82,39,128,154,26,5,48,70,8,73,11,145,81,undefined,na,2,41,35,29,undefined,3,18,19,27,14,88,155,7,73,9,34,4,13,46,16,undefined,40,12,78,33,na,38,163,41,61,13,43,72,24,3,2,1,6,24,na,3,1,12,na
14/05/2021,1,39,26,63,48,50,33,6,2,2,1,na,2,na,5,na,24,9,6,43,56,94,97,14,2,25,53,6,38,11,83,17,undefined,na,1,15,21,7,undefined,1,10,10,11,8,27,106,5,53,7,22,4,16,26,17,undefined,21,3,49,29,na,18,110,23,36,8,16,41,15,1,4,3,8,10,na,2,na,2,na
14/05/2021,2,41,17,13,15,32,39,2,1,4,na,3,11,na,9,na,13,6,na,31,52,75,47,14,1,24,36,2,20,8,37,8,undefined,na,na,13,11,4,undefined,2,2,5,4,3,14,97,2,26,1,18,1,9,17,8,undefined,18,2,29,8,na,12,48,32,25,13,10,19,6,0,1,na,na,12,na,na,na,8,na
14/05/2021,3,12,22,14,22,53,21,5,1,2,7,5,4,na,6,na,19,12,2,21,32,46,62,11,na,14,50,2,31,9,35,na,undefined,na,1,2,10,3,undefined,44,7,4,2,3,17,47,2,32,1,21,1,4,20,4,undefined,14,7,10,5,na,13,57,17,13,2,8,23,7,0,3,na,12,5,na,na,na,3,na
14/05/2021,4,3,10,31,27,68,48,6,na,5,1,na,3,na,24,na,2,13,6,23,3,15,32,14,1,35,55,4,56,1,21,26,undefined,na,1,9,18,5,undefined,1,6,8,na,na,22,65,4,31,7,32,8,2,4,12,undefined,3,8,18,8,na,10,58,10,8,4,8,7,6,0,5,5,3,7,na,11,1,5,na
14/05/2021,5,14,14,27,50,88,148,20,7,30,7,4,16,na,60,na,20,35,11,9,6,24,122,47,3,81,56,12,67,6,28,3,undefined,na,18,36,16,16,undefined,10,18,13,4,4,24,193,4,42,21,15,9,20,11,5,undefined,10,50,67,11,na,18,89,12,16,8,22,31,17,6,7,7,4,20,na,17,1,12,na
14/05/2021,6,88,45,79,161,245,420,96,38,143,31,17,45,na,157,na,71,149,63,18,19,64,404,114,20,331,133,34,179,48,48,34,undefined,na,40,164,50,14,undefined,22,43,49,53,26,63,462,11,117,45,64,24,112,37,20,undefined,57,205,227,36,na,55,336,47,72,47,51,45,80,23,30,17,11,87,na,61,11,49,1
14/05/2021,7,161,117,136,348,636,790,158,268,583,111,38,122,na,326,na,168,387,307,38,39,94,754,371,61,548,211,71,442,60,75,65,undefined,na,69,315,123,22,undefined,103,134,64,59,36,228,798,33,241,102,64,62,59,97,39,undefined,106,532,543,182,na,149,374,56,139,180,187,143,236,124,148,71,31,133,na,73,60,152,33
14/05/2021,8,405,237,279,689,1105,1871,275,324,1315,172,45,194,na,600,na,498,1169,757,70,97,175,1557,766,86,828,330,112,941,104,130,104,undefined,na,124,611,347,70,undefined,189,336,180,297,81,497,1559,112,718,185,108,133,93,278,124,undefined,197,1194,1117,478,na,386,652,120,277,457,448,425,457,304,192,162,67,403,na,100,158,219,55
14/05/2021,9,646,350,306,809,850,1002,168,255,675,141,42,183,na,408,na,619,745,456,125,88,178,1307,437,70,651,454,91,680,90,169,107,undefined,na,110,486,371,101,undefined,177,275,170,350,89,450,1462,87,563,210,155,193,216,250,89,undefined,196,765,786,585,na,372,603,137,349,356,367,478,585,335,157,183,73,350,na,74,124,194,49
14/05/2021,10,1007,629,401,1214,764,816,108,170,324,79,37,157,na,280,na,746,571,299,212,143,301,1176,336,38,674,530,179,611,124,238,111,undefined,na,127,493,380,111,undefined,176,252,238,290,103,522,1556,95,621,292,112,277,158,222,82,undefined,208,425,667,653,na,430,761,264,397,311,335,580,528,369,59,180,31,265,na,53,102,184,34
14/05/2021,11,1481,928,613,1601,1156,851,107,191,241,87,46,159,na,323,na,940,566,302,376,211,420,1288,310,45,774,751,177,842,186,344,126,undefined,na,107,654,445,115,undefined,129,295,275,190,124,578,1976,96,886,293,163,369,178,296,114,undefined,318,406,610,713,na,470,879,301,594,422,427,860,701,395,111,222,55,354,na,66,111,137,44
14/05/2021,12,1986,1238,924,2048,1306,1197,132,395,549,229,53,223,na,474,na,1268,1006,366,584,393,899,1693,636,59,1007,936,226,1042,235,544,202,undefined,na,175,1017,730,153,undefined,423,449,360,263,143,922,2092,122,1196,436,282,438,276,522,149,undefined,458,914,889,1081,na,581,1025,376,868,379,574,1160,926,556,135,325,62,464,na,100,150,260,61
14/05/2021,13,2180,1384,916,2336,1304,1095,191,387,469,185,58,261,na,480,na,1332,969,434,595,306,921,1749,595,91,1077,912,194,926,215,553,231,undefined,na,183,1070,675,207,undefined,365,385,374,361,130,1090,2396,133,1381,361,231,403,242,656,129,undefined,530,740,857,879,na,557,1133,328,928,339,687,1313,786,486,244,335,38,625,na,116,132,223,63
14/05/2021,14,1841,1200,604,2209,1321,1126,113,253,342,83,24,148,na,372,na,1135,614,338,488,291,637,1530,381,102,1120,568,167,923,218,477,158,undefined,na,131,669,508,131,undefined,180,256,321,252,134,854,2287,88,1290,303,120,365,143,496,125,undefined,367,502,750,845,na,503,1171,215,718,288,568,1158,651,381,139,228,30,562,na,78,98,166,51
14/05/2021,15,1836,1144,692,2115,1280,1258,99,220,466,117,26,144,na,487,na,974,486,347,461,501,661,1812,377,88,1137,495,152,860,253,483,181,undefined,na,93,658,302,162,undefined,132,281,285,350,119,905,2378,89,1181,261,166,365,166,369,190,undefined,317,593,896,783,na,518,1208,173,654,251,595,1281,665,332,226,203,38,513,na,92,183,194,53
14/05/2021,16,1944,1130,851,2088,1474,1614,170,342,887,150,34,158,na,603,na,926,483,481,556,352,702,1992,533,168,1262,404,114,961,151,570,180,undefined,na,131,808,319,145,undefined,151,255,258,483,146,963,2601,89,1340,195,92,390,129,450,158,undefined,351,1048,1177,861,na,521,1280,200,727,346,756,1599,695,257,243,274,74,657,na,80,112,229,90
14/05/2021,17,2288,1138,826,2409,2366,2404,240,427,1144,273,60,311,na,800,na,1007,749,600,716,513,915,2257,663,213,1410,415,169,1601,207,760,192,undefined,na,161,1153,524,164,undefined,173,396,239,445,135,1168,3119,79,1447,237,115,421,138,548,188,undefined,504,1833,1538,522,na,619,1593,213,780,282,1020,1705,807,87,247,341,96,791,na,94,130,419,57
14/05/2021,18,2092,874,1065,2239,1814,1865,137,272,561,206,60,496,na,636,na,622,391,297,1023,839,908,1981,481,134,1507,470,174,997,130,837,251,undefined,na,112,1055,347,216,undefined,184,374,188,309,137,960,2628,63,1296,234,118,455,119,508,137,undefined,475,3681,1351,299,na,509,1649,250,642,156,778,1526,603,22,171,320,74,618,na,77,107,445,25
14/05/2021,19,1422,648,981,1869,1657,1326,93,223,310,219,76,734,na,366,na,493,335,156,1047,1074,1043,1405,309,114,762,415,142,1067,166,873,438,undefined,na,49,965,279,311,undefined,54,298,99,331,191,800,2054,49,966,207,117,493,160,555,86,undefined,433,7152,1239,230,na,344,1443,203,636,94,562,1482,552,18,106,411,77,527,na,27,65,636,43
14/05/2021,20,1215,406,936,1822,1171,999,31,72,90,121,54,224,na,310,na,270,310,95,1111,917,910,1233,160,27,567,361,111,576,130,889,433,undefined,na,41,723,252,365,undefined,40,177,90,170,53,963,1666,17,788,174,82,457,76,474,72,undefined,317,600,404,200,na,263,1301,171,518,79,592,1308,527,14,69,207,26,387,na,38,27,198,12
14/05/2021,21,691,268,793,1671,1503,1024,56,65,67,70,42,144,na,352,na,248,170,84,863,695,931,1298,211,39,917,269,115,922,124,929,506,undefined,na,73,725,293,303,undefined,21,150,59,73,25,801,1691,19,811,125,81,328,101,476,62,undefined,266,463,402,139,na,246,1156,194,487,38,469,1159,427,16,63,176,21,377,na,49,27,139,7
14/05/2021,22,643,295,891,1483,1000,975,30,195,206,230,62,512,na,329,na,304,217,84,653,603,844,1149,355,57,682,275,59,298,98,945,396,undefined,na,70,728,365,216,undefined,49,306,76,88,40,741,1482,24,536,100,58,257,56,356,64,undefined,232,6434,1040,117,na,193,958,208,503,33,645,938,258,7,28,269,27,367,na,37,18,664,57
14/05/2021,23,260,145,605,1054,692,722,13,38,50,52,18,56,na,294,na,183,137,37,440,476,714,788,132,37,315,191,29,228,46,587,290,undefined,na,49,374,321,129,undefined,34,98,32,73,56,459,1089,12,393,58,75,126,61,300,34,undefined,178,558,562,97,na,122,610,126,383,23,402,603,188,7,23,62,22,268,na,43,9,63,9
15/05/2021,0,178,122,284,785,419,509,19,12,18,14,7,42,na,171,na,95,37,24,260,210,488,424,80,18,187,149,28,81,23,571,127,undefined,na,12,151,192,79,undefined,24,38,24,103,74,281,842,5,301,49,31,47,43,306,22,undefined,132,90,283,42,na,62,367,87,319,17,189,241,119,1,9,19,16,154,na,15,4,36,na
15/05/2021,1,88,74,126,302,188,301,6,13,19,5,3,11,na,125,na,92,31,18,150,167,404,290,57,15,93,63,31,64,7,343,73,undefined,na,12,124,127,13,undefined,14,25,13,34,23,207,515,8,139,23,33,24,31,163,14,undefined,68,31,138,33,na,71,189,82,162,10,121,140,61,4,3,5,3,39,na,na,na,12,2
15/05/2021,2,57,63,106,179,95,148,5,3,13,11,3,16,na,44,na,45,28,8,104,84,278,208,51,3,58,59,7,36,8,217,11,undefined,na,9,28,125,8,undefined,3,11,9,10,5,102,321,4,100,22,29,7,19,80,9,undefined,50,20,88,33,na,48,151,53,135,12,46,90,54,0,3,13,6,67,na,na,1,11,1
15/05/2021,3,25,51,64,103,65,86,7,3,3,2,2,5,na,53,na,17,14,2,64,106,155,126,17,16,44,30,15,38,4,175,8,undefined,na,2,47,32,7,undefined,3,6,4,2,2,85,267,2,81,7,18,2,3,96,3,undefined,26,20,84,18,na,19,114,47,82,2,29,19,9,0,0,1,6,37,na,na,na,5,na
15/05/2021,4,21,18,30,61,35,59,4,22,4,4,3,1,na,65,na,17,4,4,40,31,155,48,15,3,38,31,5,27,2,128,18,undefined,na,na,12,15,9,undefined,na,7,1,na,na,42,171,2,31,21,12,14,17,30,5,undefined,46,14,47,5,na,16,69,35,26,na,7,20,7,0,3,3,3,79,na,na,na,na,na
15/05/2021,5,16,18,17,47,57,61,1,18,9,7,2,7,na,36,na,34,14,6,12,18,44,68,15,9,50,42,13,47,6,66,12,undefined,na,5,17,24,7,undefined,na,7,6,6,7,32,144,1,31,23,26,9,10,7,5,undefined,64,16,46,11,na,15,70,36,22,2,11,23,13,1,1,7,9,30,na,na,1,6,1
15/05/2021,6,37,16,20,84,89,129,14,8,24,7,1,2,na,42,na,39,50,4,13,13,104,135,28,18,111,89,30,47,10,62,9,undefined,na,5,49,13,2,undefined,6,27,28,10,6,51,209,3,65,40,16,6,15,20,9,undefined,22,29,57,6,na,22,84,52,23,7,26,14,25,2,6,1,2,34,na,2,1,11,1
15/05/2021,7,63,60,31,136,140,232,64,35,30,23,3,26,na,74,na,63,84,18,13,29,57,318,57,22,146,143,53,91,23,98,22,undefined,na,23,135,36,10,undefined,13,23,21,24,14,62,253,5,113,68,51,31,39,35,9,undefined,32,71,112,48,na,42,160,33,39,18,44,47,84,22,20,18,10,29,na,28,12,30,8
15/05/2021,8,212,81,64,234,234,451,64,60,33,34,6,52,na,147,na,185,178,46,42,42,77,584,107,40,222,261,127,145,44,85,75,undefined,na,35,223,95,70,undefined,27,77,25,58,33,172,553,21,195,126,98,63,52,52,26,undefined,67,101,253,78,na,96,313,46,81,41,106,119,195,112,58,78,32,72,na,20,58,75,12
15/05/2021,9,612,375,171,669,528,573,172,153,64,75,15,124,na,259,na,408,201,74,122,75,130,931,169,41,489,465,221,351,82,169,52,undefined,na,102,403,157,79,undefined,31,117,33,69,45,275,984,18,494,277,208,210,96,116,28,undefined,128,162,395,211,na,184,514,96,206,54,207,295,411,189,210,165,31,211,na,47,108,139,21
15/05/2021,10,1122,728,256,1176,905,783,68,192,64,122,17,130,na,296,na,577,260,88,209,145,283,1358,201,49,715,705,251,598,99,295,148,undefined,na,40,536,233,84,undefined,59,171,52,77,33,375,1621,31,799,328,221,329,146,231,59,undefined,229,274,573,322,na,232,799,129,401,90,235,509,604,275,291,305,29,281,na,45,137,166,33
15/05/2021,11,1866,1125,564,1925,1661,1033,363,221,74,93,36,222,na,412,na,655,272,118,371,296,485,1592,180,43,1095,1061,319,1449,227,459,184,undefined,na,151,750,257,138,undefined,47,172,76,96,55,655,2217,43,1177,496,325,396,184,361,58,undefined,356,239,634,472,na,313,1021,175,495,72,489,816,711,342,423,473,8,551,na,61,125,200,43
15/05/2021,12,2425,1484,703,2435,1648,1119,241,229,60,81,22,176,na,370,na,1103,313,131,701,438,666,1730,236,48,1316,1249,318,1368,303,507,237,undefined,na,165,852,281,175,undefined,32,225,127,106,82,893,2735,52,1382,540,360,500,225,469,94,undefined,390,191,668,525,na,435,1277,215,644,81,664,1303,745,377,415,364,14,683,na,91,153,217,49
15/05/2021,13,2754,1496,1078,2707,2095,1085,174,260,83,73,53,237,na,432,na,1198,358,145,887,527,980,1950,232,53,1522,1344,331,1645,394,653,178,undefined,na,118,928,299,161,undefined,40,350,96,121,74,1311,3087,57,1572,572,412,510,257,546,103,undefined,508,251,602,753,na,500,1540,332,669,95,972,2242,722,371,381,308,22,808,na,69,123,254,56
15/05/2021,14,2815,1823,1590,3308,2845,1388,411,289,86,56,42,244,na,454,na,1272,282,153,860,501,1048,2272,287,65,1707,1161,329,1839,665,688,249,undefined,na,180,1168,164,198,undefined,74,301,111,100,72,1603,3717,56,1755,560,346,531,231,636,123,undefined,413,285,799,822,na,577,1600,240,1105,88,1103,2402,719,420,423,312,32,1076,na,115,59,267,83
15/05/2021,15,3117,1932,1300,2851,2528,1394,225,295,101,55,47,247,na,488,na,1185,335,182,936,593,1025,2232,298,97,1703,1030,253,2345,518,848,249,undefined,na,133,1086,190,209,undefined,68,743,102,111,62,1473,3324,61,1799,407,269,542,228,569,93,undefined,502,268,764,697,na,465,1600,205,1386,70,1045,2230,714,421,294,232,18,1034,na,140,64,266,62
15/05/2021,16,2916,1560,1054,2620,2030,1435,190,284,122,96,66,320,na,550,na,1129,272,174,862,479,954,2377,229,89,1481,583,184,1504,424,755,292,undefined,na,145,1271,210,163,undefined,60,291,101,148,75,1311,3198,33,1564,333,208,512,188,515,103,undefined,352,674,689,724,na,436,1475,248,819,91,991,1849,658,312,205,225,42,958,na,70,45,300,77
15/05/2021,17,2283,1149,1054,2302,2232,1468,189,283,145,132,69,438,na,498,na,666,366,91,942,658,965,2153,319,91,1382,407,136,1699,412,752,386,undefined,na,119,1429,217,210,undefined,68,246,95,164,100,1189,3000,43,1358,252,117,524,151,519,105,undefined,409,1109,929,453,na,440,1551,220,652,75,848,1777,526,75,133,213,130,1029,na,66,76,319,63
15/05/2021,18,1605,702,999,1955,1981,1184,128,215,164,187,79,671,na,486,na,243,291,106,1102,864,1077,1742,284,101,1141,398,144,1251,354,936,449,undefined,na,126,1576,206,268,undefined,60,325,88,139,69,1082,2560,29,1151,204,106,561,185,468,85,undefined,464,3911,1107,226,na,378,1391,267,544,68,783,1575,506,20,55,357,84,745,na,74,59,596,37
15/05/2021,19,1098,404,964,1714,2126,1035,133,111,96,106,89,416,na,408,na,212,297,91,1157,977,1157,1344,226,37,619,400,130,1614,379,965,541,undefined,na,68,1507,185,363,undefined,55,265,52,75,43,880,2251,31,966,245,90,530,122,527,102,undefined,472,2693,651,191,na,341,1447,254,532,45,684,1374,446,18,58,366,31,763,na,52,39,368,27
15/05/2021,20,590,287,881,1407,1193,891,20,59,59,55,99,278,na,303,na,221,208,39,1046,821,884,1115,164,20,498,345,105,491,163,949,464,undefined,na,73,1216,170,497,undefined,54,174,55,56,27,739,1625,22,841,143,91,513,87,536,63,undefined,369,356,316,136,na,223,1101,174,456,59,472,1279,387,16,39,202,47,419,na,24,31,166,9
15/05/2021,21,393,269,801,1212,1642,819,93,38,39,40,41,206,na,330,na,225,141,46,841,615,893,1005,198,33,372,294,118,1149,148,1060,451,undefined,na,38,1033,217,403,undefined,50,98,44,57,19,738,1589,14,776,173,74,369,55,516,72,undefined,355,450,323,137,na,204,956,154,499,21,450,1057,332,10,49,214,64,361,na,20,22,102,14
15/05/2021,22,572,247,636,1183,1719,774,76,144,87,137,50,468,na,352,na,274,232,59,562,659,951,1013,306,32,587,222,94,1345,472,867,436,undefined,na,64,1009,295,263,undefined,56,356,43,51,29,619,1669,23,534,121,98,268,79,433,61,undefined,285,4538,933,97,na,180,859,170,581,36,526,829,277,10,36,258,13,520,na,54,15,534,136
15/05/2021,23,227,113,627,679,634,730,21,21,30,31,20,77,na,266,na,158,117,28,437,461,743,766,107,36,378,218,49,229,69,806,262,undefined,na,39,569,320,164,undefined,40,105,25,35,13,449,979,4,426,84,69,98,41,412,25,undefined,211,269,353,86,na,105,588,114,345,17,379,455,133,4,44,60,5,205,na,23,13,78,8
16/05/2021,0,190,131,455,596,536,496,16,14,18,34,16,53,na,193,na,98,80,19,291,304,673,418,94,29,269,116,30,128,42,627,195,undefined,na,37,346,246,77,undefined,9,71,18,23,15,360,821,5,285,40,63,44,45,351,19,undefined,141,72,288,75,na,87,467,133,277,13,196,331,118,7,14,11,18,157,na,16,6,37,5
16/05/2021,1,133,64,363,344,253,311,13,10,26,14,1,17,na,170,na,91,40,26,261,171,511,452,68,14,232,107,22,106,30,512,46,undefined,na,19,162,253,26,undefined,3,43,19,28,14,301,604,1,221,32,56,29,33,329,23,undefined,163,47,150,53,na,50,259,74,247,2,238,205,94,1,6,12,5,104,na,11,5,18,2
16/05/2021,2,124,71,196,238,163,241,13,4,13,8,5,17,na,129,na,107,12,22,112,132,429,265,34,5,116,91,8,53,20,389,13,undefined,na,13,92,260,13,undefined,na,28,5,16,9,167,470,1,168,23,36,20,15,268,12,undefined,144,12,122,32,na,53,261,53,141,3,116,172,41,0,1,7,2,54,na,9,1,13,1
16/05/2021,3,78,54,210,172,161,148,11,6,10,11,5,18,na,66,na,91,6,6,92,123,403,248,25,4,67,64,19,54,10,345,7,undefined,na,16,53,175,4,undefined,2,19,7,9,7,189,277,na,133,11,26,9,22,157,9,undefined,89,31,65,31,na,47,134,42,197,1,133,126,42,0,3,4,na,33,na,8,1,2,2
16/05/2021,4,54,26,81,77,37,128,9,5,6,7,na,1,na,73,na,35,12,4,51,34,227,138,33,2,82,47,8,16,10,138,7,undefined,na,5,32,40,6,undefined,1,12,2,3,1,47,145,na,93,13,13,4,19,56,13,undefined,34,25,49,10,na,23,111,44,40,2,35,47,10,0,0,6,3,7,na,1,na,6,3
16/05/2021,5,17,25,54,63,80,100,1,5,14,1,1,11,na,53,na,43,9,7,12,20,99,132,36,6,57,62,12,59,5,167,2,undefined,na,9,9,29,13,undefined,na,10,na,1,2,40,212,2,92,14,13,21,12,23,2,undefined,95,5,41,10,na,20,86,23,31,2,31,28,16,0,3,5,5,13,na,6,1,3,na
16/05/2021,6,9,13,29,105,115,105,25,11,19,21,2,18,na,60,na,59,17,10,16,18,63,136,44,17,110,69,13,89,14,85,2,undefined,na,14,60,28,3,undefined,5,7,17,7,5,72,276,3,59,16,33,2,15,29,18,undefined,19,26,64,8,na,19,74,14,24,6,31,41,18,1,3,4,2,31,na,8,3,17,3
16/05/2021,7,52,39,59,131,116,196,69,55,29,14,13,50,na,63,na,37,40,18,15,24,49,240,40,23,214,135,29,104,32,78,25,undefined,na,16,142,29,13,undefined,8,31,10,19,7,63,270,6,118,51,55,21,35,22,8,undefined,34,46,83,38,na,31,112,39,32,14,53,52,54,19,13,15,41,49,na,15,6,33,18
16/05/2021,8,133,79,98,226,256,284,132,88,37,35,35,134,na,137,na,107,93,23,35,46,89,483,95,26,329,258,80,181,96,109,66,undefined,na,30,266,50,64,undefined,15,65,25,27,19,106,400,14,235,125,110,72,50,46,28,undefined,52,109,182,110,na,87,224,35,89,27,74,111,162,90,46,50,53,94,na,21,30,89,57
16/05/2021,9,417,251,167,540,529,468,274,183,48,50,40,203,na,215,na,249,125,46,89,88,141,728,172,44,654,541,178,461,139,227,73,undefined,na,118,584,83,75,undefined,27,96,73,83,37,328,814,19,453,330,216,183,101,88,38,undefined,158,202,333,194,na,167,518,71,213,61,267,284,292,197,154,140,10,242,na,36,123,167,102
16/05/2021,10,929,590,351,919,1029,747,239,250,79,102,61,399,na,329,na,534,182,51,245,151,311,1263,185,62,1031,846,252,974,324,336,196,undefined,na,110,1042,98,107,undefined,36,138,68,70,38,401,1443,30,791,419,341,302,164,209,70,undefined,253,596,488,276,na,275,840,141,332,70,356,540,527,333,283,154,20,365,na,56,128,348,93
16/05/2021,11,1788,1114,471,1619,1424,1041,588,325,96,97,89,447,na,432,na,805,239,79,420,279,410,1538,245,39,1376,1123,366,1231,447,366,141,undefined,na,162,1045,118,119,undefined,38,166,67,78,50,618,2093,38,924,565,422,459,228,412,73,undefined,323,1200,743,438,na,300,1029,148,454,95,530,921,651,375,392,251,39,748,na,54,141,379,103
16/05/2021,12,2218,1326,789,2061,1765,1118,500,445,104,118,87,1027,na,461,na,940,215,85,722,520,680,1636,225,107,1667,1297,456,1403,490,529,228,undefined,na,155,937,149,192,undefined,64,257,72,104,54,876,2720,31,1220,713,470,514,242,406,81,undefined,432,7209,1154,490,na,358,1222,204,621,79,670,1281,756,418,354,272,17,939,na,52,128,921,141
16/05/2021,13,2511,1345,982,2125,1940,1147,443,229,107,89,94,492,na,394,na,1041,221,86,828,649,830,1756,171,55,1651,1365,467,1569,459,645,210,undefined,na,124,1004,119,129,undefined,39,469,71,78,41,1053,2651,32,1395,697,428,469,322,461,108,undefined,456,2086,576,512,na,458,1337,182,570,85,769,1564,596,405,358,230,23,879,na,75,68,422,154
16/05/2021,14,2840,1337,966,2296,1997,1155,1613,315,53,56,81,286,na,488,na,965,244,97,831,394,781,1810,181,53,1602,1234,338,1837,591,567,208,undefined,na,192,1085,129,196,undefined,60,140,106,96,65,992,2698,49,1537,569,386,575,215,483,92,undefined,385,437,482,634,na,397,1341,182,543,99,849,1627,673,370,314,258,28,920,na,111,84,216,71
16/05/2021,15,2593,1291,934,2239,1721,1137,529,300,101,114,74,528,na,504,na,900,235,68,864,371,690,1978,191,75,1479,985,276,1493,433,629,273,undefined,na,157,796,143,181,undefined,40,181,89,102,57,876,2596,43,1476,484,323,622,260,484,97,undefined,357,4086,780,581,na,332,1434,166,515,111,661,1759,537,341,249,255,37,827,na,75,78,797,162
16/05/2021,16,2374,1107,640,1973,1829,1188,171,350,96,113,90,568,na,411,na,527,192,60,692,309,594,1901,336,109,1308,489,168,1537,332,540,283,undefined,na,58,698,107,178,undefined,38,246,73,87,58,800,2541,34,1147,344,137,473,150,423,91,undefined,417,2220,1037,412,na,299,1140,161,466,66,537,1460,485,199,166,217,74,720,na,56,67,667,88
16/05/2021,17,1476,664,599,1427,1191,923,360,138,57,59,30,139,na,328,na,341,104,51,695,357,553,1362,147,64,836,319,95,808,147,543,258,undefined,na,66,626,99,147,undefined,31,138,63,75,48,587,1845,26,906,170,78,419,134,385,75,undefined,363,252,632,290,na,291,1133,135,362,69,386,1214,326,77,72,195,143,464,na,29,45,123,23
16/05/2021,18,1061,409,582,1222,857,851,1710,74,63,65,27,173,na,290,na,235,169,45,688,534,642,1296,142,43,620,299,116,474,284,610,293,undefined,na,222,797,99,156,undefined,10,290,48,98,57,554,1695,32,789,150,110,388,104,294,79,undefined,386,166,419,210,na,256,1124,174,278,52,335,969,270,17,49,264,58,526,na,na,39,131,21
16/05/2021,19,452,247,486,821,682,620,80,48,39,39,26,140,na,207,na,191,98,37,644,370,535,940,116,31,249,292,60,230,94,586,267,undefined,na,62,404,77,152,undefined,18,168,48,73,48,508,1160,17,517,77,64,302,68,275,37,undefined,267,141,286,148,na,225,923,134,194,52,242,803,197,12,22,167,29,240,na,4,24,116,6
16/05/2021,20,277,153,456,599,539,413,24,30,26,29,19,114,na,174,na,115,79,15,487,476,462,671,115,27,181,251,59,160,51,384,271,undefined,na,13,387,49,198,undefined,11,57,32,56,28,416,871,7,367,82,111,296,105,172,35,undefined,245,89,232,125,na,182,687,109,147,35,249,662,127,9,19,96,27,137,na,11,10,89,5
16/05/2021,21,213,101,397,439,459,353,21,27,22,22,8,91,na,145,na,85,58,14,336,251,340,597,123,15,194,197,39,113,27,393,200,undefined,na,26,235,43,178,undefined,18,76,41,43,27,331,678,18,309,73,69,201,67,143,39,undefined,162,96,189,74,na,145,679,103,177,34,203,536,126,4,11,91,17,72,na,13,8,71,2
16/05/2021,22,112,70,356,313,272,345,10,17,22,23,13,59,na,153,na,36,60,25,238,193,254,573,41,16,125,146,33,91,18,342,159,undefined,na,11,147,32,68,undefined,18,253,41,71,27,205,565,5,236,62,44,35,22,100,23,undefined,127,51,136,58,na,96,489,101,122,38,153,326,71,2,12,19,12,100,na,24,2,39,3
16/05/2021,23,81,30,209,141,195,266,18,5,14,9,6,26,na,98,na,43,22,4,131,64,143,311,23,11,94,103,14,69,4,215,83,undefined,na,4,110,27,39,undefined,13,14,19,28,6,104,355,2,95,21,44,18,28,60,7,undefined,41,16,81,36,na,46,249,54,90,9,66,99,20,0,4,8,4,24,na,7,2,22,1
17/05/2021,0,46,17,69,89,78,73,4,1,9,4,6,15,na,40,na,19,1,3,43,43,86,102,9,4,23,56,2,33,5,131,27,undefined,na,1,30,8,23,undefined,1,24,7,7,4,48,139,5,87,4,11,7,11,21,9,undefined,23,13,63,16,na,37,138,66,35,4,28,57,15,0,0,3,4,12,na,na,na,16,1
17/05/2021,1,30,14,53,30,37,31,na,na,2,3,2,7,na,9,na,7,11,2,33,16,57,74,11,na,11,50,7,11,4,70,10,undefined,na,3,13,5,11,undefined,na,5,3,8,1,23,62,1,65,18,13,2,21,11,4,undefined,17,8,53,20,na,31,98,18,19,4,16,61,10,0,2,3,2,5,na,na,1,8,2
17/05/2021,2,17,16,37,18,34,43,1,na,na,3,1,3,na,14,na,2,18,1,18,11,25,54,12,na,17,44,2,16,6,60,6,undefined,na,3,8,5,1,undefined,37,2,3,2,na,14,50,1,41,8,10,na,29,9,5,undefined,14,10,29,15,na,8,70,24,23,2,11,17,6,0,0,1,na,4,na,na,na,1,1
17/05/2021,3,12,12,19,21,40,18,na,1,6,na,1,3,na,5,na,16,6,4,18,na,30,21,3,1,8,32,1,31,2,71,4,undefined,na,na,2,8,na,undefined,2,3,1,na,na,12,26,na,42,1,13,4,15,11,3,undefined,7,3,16,13,na,39,61,14,12,3,8,31,2,0,10,na,na,5,na,na,na,3,na
17/05/2021,4,30,6,29,35,71,31,8,2,12,2,na,4,na,20,na,4,12,4,7,6,27,50,8,4,11,33,5,53,2,24,8,undefined,na,1,11,5,8,undefined,na,na,5,1,1,12,83,na,56,4,10,14,22,3,7,undefined,8,na,15,2,na,14,46,5,8,5,5,19,1,0,4,4,3,2,na,na,na,3,na
17/05/2021,5,10,18,24,50,107,118,12,10,34,10,4,13,na,48,na,13,37,29,7,7,26,102,32,7,101,33,7,74,5,33,8,undefined,na,12,29,17,11,undefined,10,14,14,3,2,32,154,2,48,16,7,2,18,18,3,undefined,21,41,73,10,na,14,82,23,6,5,12,23,17,2,15,5,5,35,na,10,2,19,na
17/05/2021,6,100,40,54,133,273,413,82,58,184,38,8,37,na,155,na,79,142,73,18,20,46,480,145,16,282,77,19,223,33,67,21,undefined,na,23,132,46,11,undefined,21,37,46,35,18,74,387,13,167,17,56,20,90,23,15,undefined,52,174,261,35,na,62,309,43,72,57,75,69,85,10,33,14,8,74,na,6,18,36,1
17/05/2021,7,169,123,109,281,619,819,199,219,699,99,36,118,na,304,na,176,427,301,34,25,74,834,383,41,584,150,51,601,88,84,42,undefined,na,53,294,115,18,undefined,86,111,54,56,25,225,750,33,243,63,35,56,54,128,35,undefined,77,527,686,193,na,145,337,51,154,169,204,180,252,113,135,62,55,189,na,68,52,154,23
17/05/2021,8,365,245,259,614,1115,1793,349,333,1533,175,30,176,na,593,na,496,1080,808,77,55,177,1575,844,77,901,267,91,1007,134,137,123,undefined,na,123,562,372,100,undefined,207,420,163,258,71,456,1610,103,542,140,47,135,110,254,115,undefined,193,1209,1454,570,na,403,663,108,265,480,469,451,622,237,269,156,78,469,na,83,129,260,71
17/05/2021,9,599,392,230,756,711,839,159,206,676,150,19,118,na,300,na,592,685,420,142,66,169,1199,420,43,651,293,66,591,79,147,116,undefined,na,141,350,324,119,undefined,155,246,185,311,87,425,1361,139,567,113,79,209,110,239,86,undefined,211,596,789,574,na,345,599,162,348,369,371,504,611,275,344,154,81,328,na,56,128,178,36
17/05/2021,10,826,573,308,1036,712,745,91,127,353,109,21,191,na,461,na,727,450,405,267,130,280,1207,298,82,564,337,87,593,101,234,162,undefined,na,105,335,292,123,undefined,109,272,243,280,79,444,1417,91,575,155,94,213,149,238,89,undefined,191,355,650,646,na,452,651,255,326,310,305,654,563,308,332,201,19,352,na,48,108,224,26
17/05/2021,11,1205,738,411,1373,841,714,124,200,238,81,15,107,na,257,na,936,455,328,303,164,387,1202,241,52,695,413,108,705,203,308,138,undefined,na,135,393,333,103,undefined,143,219,218,213,101,586,1668,117,803,161,100,307,155,256,108,undefined,281,292,634,808,na,446,705,228,436,317,349,767,529,284,323,199,35,326,na,60,127,147,47
17/05/2021,12,1668,1098,665,1728,1089,1140,231,397,480,117,50,210,na,350,na,1007,1035,360,527,267,739,1653,517,44,910,614,155,920,192,470,172,undefined,na,181,903,616,295,undefined,382,436,346,288,129,810,1975,163,1037,213,173,418,182,435,145,undefined,342,797,871,1218,na,599,1001,342,753,360,510,1076,868,487,273,287,57,466,na,93,136,198,51
17/05/2021,13,1837,1177,826,1940,1087,1026,207,364,422,107,40,240,na,378,na,1103,974,305,469,321,843,1752,491,72,894,648,133,952,206,478,179,undefined,na,141,866,615,221,undefined,400,327,351,281,130,983,2011,180,1259,214,119,494,184,620,115,undefined,480,651,900,1130,na,563,1010,318,788,361,483,1117,819,549,367,313,55,457,na,82,119,220,43
17/05/2021,14,1583,910,551,1616,960,901,103,180,277,84,38,168,na,348,na,1037,561,297,481,265,532,1434,298,67,959,446,98,736,201,364,145,undefined,na,137,515,488,164,undefined,195,265,221,240,114,716,1981,123,1053,139,82,281,154,406,122,undefined,312,435,634,999,na,516,996,171,555,277,434,1155,556,275,250,221,33,530,na,91,103,179,37
17/05/2021,15,1543,923,602,1554,1038,999,103,222,478,75,30,133,na,357,na,844,410,279,423,181,487,1663,303,132,839,361,140,787,120,344,175,undefined,na,75,428,362,170,undefined,138,189,289,319,124,646,2013,106,1019,161,94,311,129,365,137,undefined,273,436,798,859,na,557,1048,139,506,355,458,1213,616,253,217,264,22,381,na,57,161,180,61
17/05/2021,16,1620,870,626,1584,1331,1266,159,319,1043,148,64,210,na,433,na,804,456,502,425,161,551,1812,430,205,988,344,126,1023,150,312,103,undefined,na,101,456,257,123,undefined,121,253,273,400,117,680,2256,104,1103,189,67,256,146,322,153,undefined,278,797,929,898,na,526,1211,199,417,332,584,1361,531,238,196,275,20,517,na,59,130,241,90
17/05/2021,17,1572,732,736,1692,1858,2233,320,483,1450,168,87,313,na,800,na,701,696,710,471,242,635,2234,651,221,1172,426,169,1410,171,386,161,undefined,na,160,862,397,147,undefined,152,291,284,479,177,845,2450,118,1198,224,94,378,117,401,223,undefined,443,1046,1173,682,na,604,1587,204,524,384,768,1380,640,82,196,323,80,636,na,93,133,385,63
17/05/2021,18,1118,428,704,1358,1516,1257,205,226,481,102,69,316,na,496,na,308,326,342,561,326,631,1768,356,110,747,401,153,1324,116,398,179,undefined,na,103,726,203,165,undefined,94,186,191,346,142,590,1837,87,903,202,73,371,143,357,110,undefined,379,436,628,330,na,450,1313,175,305,200,475,1111,442,13,66,305,59,350,na,64,85,333,4
17/05/2021,19,509,162,546,724,827,661,88,93,153,45,43,196,na,231,na,186,134,105,489,322,520,1160,182,30,305,295,93,948,90,379,179,undefined,na,24,358,111,197,undefined,51,131,127,216,88,429,1101,55,567,143,61,253,83,242,82,undefined,269,173,317,204,na,296,1111,146,185,140,337,899,229,7,25,179,29,172,na,14,42,221,6
17/05/2021,20,346,132,411,493,628,491,38,58,75,72,38,151,na,173,na,122,99,41,410,205,423,913,88,20,240,212,53,323,41,335,179,undefined,na,33,279,72,166,undefined,18,102,121,165,65,358,870,52,445,90,51,267,55,195,55,undefined,211,103,222,152,na,218,746,106,175,64,208,688,220,6,31,107,30,110,na,21,21,141,7
17/05/2021,21,285,80,469,373,604,438,36,31,40,24,43,132,na,140,na,130,93,43,286,144,386,642,50,30,192,198,47,418,20,266,126,undefined,na,27,210,56,96,undefined,22,81,58,121,49,270,670,18,300,58,39,131,48,153,44,undefined,161,106,203,143,na,201,578,116,135,59,256,514,146,6,13,82,13,83,na,18,6,97,8
17/05/2021,22,109,54,332,235,631,377,23,27,57,16,27,78,na,109,na,86,91,31,180,86,168,618,41,18,193,154,36,629,25,205,130,undefined,na,13,175,32,88,undefined,26,76,45,54,19,158,551,12,179,59,60,91,40,76,34,undefined,84,80,163,57,na,90,474,50,117,44,134,276,74,3,4,37,12,89,na,2,9,62,4
17/05/2021,23,61,33,170,109,180,180,7,13,20,4,9,37,na,76,na,33,27,18,97,29,na,346,20,8,95,105,11,85,15,144,45,undefined,na,14,60,15,29,undefined,5,25,8,23,12,81,251,12,115,14,50,20,20,53,30,undefined,42,27,98,42,na,61,254,40,55,18,79,115,25,1,4,5,2,39,na,7,na,21,2
18/05/2021,0,36,17,65,70,80,59,4,2,3,1,8,21,na,21,na,16,8,4,63,17,na,131,16,2,32,52,3,34,13,77,9,undefined,na,2,19,8,9,undefined,5,1,11,12,2,30,89,6,78,7,14,16,18,20,8,undefined,23,13,41,29,na,21,155,58,24,7,28,63,20,0,4,5,2,7,na,3,na,16,2
18/05/2021,1,29,17,39,43,81,56,5,12,4,8,1,10,na,11,na,14,10,3,28,8,na,33,7,3,19,42,3,25,11,25,16,undefined,na,7,8,5,10,undefined,na,4,11,7,2,7,76,1,48,5,26,11,10,5,27,undefined,14,3,44,15,na,14,89,24,25,11,6,22,7,0,0,3,2,5,na,2,na,7,4
18/05/2021,2,11,4,29,16,28,38,3,12,4,5,na,5,na,4,na,2,7,na,29,10,na,34,9,1,18,50,6,13,1,10,4,undefined,na,na,7,3,8,undefined,5,3,1,1,1,13,65,1,16,5,15,7,6,11,5,undefined,6,3,29,11,na,12,55,9,19,4,9,27,5,0,1,1,1,9,na,na,na,5,na
18/05/2021,3,8,30,18,15,38,30,1,na,3,3,6,2,na,na,na,20,5,5,8,6,na,50,5,2,26,29,7,35,1,12,1,undefined,na,2,1,9,1,undefined,6,1,1,2,1,9,46,na,28,8,16,1,5,3,3,undefined,5,4,3,3,na,7,36,9,22,na,4,12,6,0,0,3,3,2,na,na,1,2,1
18/05/2021,4,14,7,21,25,67,23,9,1,6,1,2,6,na,15,na,27,10,7,8,2,na,41,3,2,23,43,6,62,2,20,5,undefined,na,1,12,6,9,undefined,na,1,4,2,na,14,80,2,24,9,6,11,15,4,6,undefined,4,13,13,2,na,5,31,10,11,3,4,23,2,0,5,3,5,4,na,7,1,6,na
18/05/2021,5,12,15,18,43,115,124,23,24,37,7,6,25,na,55,na,27,62,20,5,9,na,136,34,4,125,36,11,63,9,26,4,undefined,na,20,36,16,12,undefined,5,31,16,3,1,16,155,1,52,19,7,2,18,14,6,undefined,7,42,85,10,na,16,98,7,17,13,20,25,19,3,19,1,7,29,na,18,5,26,na
18/05/2021,6,143,55,76,171,339,430,109,62,207,51,25,76,na,180,na,101,156,90,30,13,na,527,156,16,343,144,32,284,50,46,31,undefined,na,32,198,59,10,undefined,26,64,36,34,20,73,477,12,152,39,65,14,93,46,13,undefined,57,274,260,37,na,50,297,52,74,49,80,63,87,19,41,13,13,98,na,44,22,78,3
18/05/2021,7,169,142,122,367,713,947,270,279,840,158,44,191,na,368,na,218,499,359,48,58,na,943,403,38,746,215,79,567,67,88,53,undefined,na,114,409,183,32,undefined,95,156,72,75,36,219,885,26,273,123,64,81,60,131,40,undefined,107,829,620,194,na,143,383,72,194,183,235,178,241,108,100,76,68,199,na,61,58,174,43
18/05/2021,8,435,274,218,720,1320,2274,454,390,2063,261,65,280,na,781,na,552,1332,957,79,72,na,1827,964,67,1063,388,125,1049,142,143,122,undefined,na,185,704,478,113,undefined,235,490,168,300,94,487,1808,107,640,201,54,161,117,297,121,undefined,240,1834,1337,629,na,421,765,117,307,482,507,471,575,259,123,139,63,567,na,118,139,311,70
18/05/2021,9,546,299,243,808,862,1020,244,255,983,136,35,174,na,378,na,665,831,502,117,86,na,1207,461,48,725,368,122,768,128,167,93,undefined,na,111,440,406,113,undefined,175,321,248,362,97,396,1450,142,625,250,75,209,118,244,103,undefined,203,1057,874,701,na,370,631,105,326,456,339,548,614,278,202,130,131,359,na,78,110,189,52
18/05/2021,10,806,469,368,999,1234,646,220,191,307,102,34,129,na,240,na,776,528,336,201,248,na,1078,316,36,589,481,145,1102,179,236,152,undefined,na,103,407,363,173,undefined,164,397,216,295,111,400,1566,115,710,284,118,282,130,221,78,undefined,234,455,644,774,na,426,594,113,371,386,319,568,560,295,182,170,72,289,na,61,102,105,56
18/05/2021,11,1188,697,428,1316,880,721,143,213,270,88,29,170,na,325,na,915,637,399,269,169,na,1228,298,37,513,629,141,603,218,255,129,undefined,na,88,512,439,78,undefined,164,322,256,306,112,552,1672,113,871,252,154,302,147,288,96,undefined,249,453,575,874,na,475,679,120,483,287,374,783,597,307,205,203,63,338,na,52,99,240,38
18/05/2021,12,1884,1313,704,1884,1711,1058,164,386,607,172,53,205,na,425,na,1319,1121,404,496,349,na,1741,709,41,818,923,201,1254,337,529,204,undefined,na,183,935,878,249,undefined,486,608,397,351,186,1089,2392,217,1251,360,227,378,177,593,137,undefined,400,1167,903,1334,na,718,1035,162,1005,411,588,1169,1046,538,308,302,83,472,na,109,116,218,47
18/05/2021,13,2099,1301,703,2056,1315,1207,125,331,500,135,45,217,na,470,na,1397,1029,411,509,361,na,1752,585,65,837,826,194,1040,234,462,132,undefined,na,165,970,854,223,undefined,445,480,357,315,160,1059,2235,183,1372,332,197,377,203,594,154,undefined,476,856,822,1144,na,561,1135,194,935,484,644,1218,879,525,269,285,48,499,na,86,119,230,43
18/05/2021,14,1614,940,673,1665,1352,853,107,210,363,106,41,153,na,293,na,1014,610,380,404,243,na,1465,412,77,802,656,143,992,159,400,126,undefined,na,144,494,534,111,undefined,199,359,253,325,123,797,1980,126,1043,299,158,295,137,513,124,undefined,327,556,671,1073,na,650,993,156,573,376,509,1226,641,351,106,249,49,464,na,70,93,162,51
18/05/2021,15,1544,871,675,1685,1094,1013,117,217,584,126,45,177,na,368,na,951,500,385,379,184,na,1689,326,111,974,513,134,815,149,316,112,undefined,na,116,418,385,170,undefined,134,332,271,283,127,701,2118,105,1078,243,129,269,167,391,131,undefined,314,683,688,985,na,563,1126,163,470,411,510,1161,640,294,183,307,76,449,na,92,166,164,67
18/05/2021,16,1622,884,709,1655,1311,1536,225,354,1314,194,60,223,na,541,na,813,559,550,406,200,na,1841,531,236,1020,389,128,994,146,367,147,undefined,na,119,518,327,87,undefined,165,287,333,469,165,745,2245,182,1207,173,55,279,131,420,158,undefined,326,1128,1071,1071,na,595,1325,167,483,412,557,1256,651,240,237,283,53,569,na,74,128,245,148
18/05/2021,17,1748,831,823,2060,2536,2448,399,535,1888,245,99,359,na,906,na,862,854,813,480,301,na,2544,822,311,1354,448,147,2102,278,441,159,undefined,na,197,1055,445,178,undefined,209,391,364,502,173,1225,3211,145,1279,167,84,319,157,457,281,undefined,484,1465,1388,737,na,772,1581,239,656,493,1080,1703,777,98,215,301,113,835,na,120,152,451,73
18/05/2021,18,1296,575,791,1409,1670,1425,255,246,635,133,71,302,na,609,na,468,454,416,709,395,na,1851,378,107,836,407,125,1322,138,502,183,undefined,na,89,862,264,168,undefined,157,233,227,367,148,736,1961,90,1028,213,108,341,145,348,138,undefined,372,545,754,282,na,436,1570,252,431,254,589,1420,488,19,95,343,122,467,na,56,94,325,10
18/05/2021,19,540,211,588,799,919,792,89,128,236,77,55,197,na,271,na,235,215,114,521,359,na,1174,222,52,357,283,109,873,78,426,178,undefined,na,54,510,136,154,undefined,57,155,151,283,126,522,1141,72,611,127,73,286,106,229,88,undefined,255,215,396,211,na,350,1051,157,304,117,397,950,311,10,34,333,35,220,na,29,51,217,12
18/05/2021,20,409,145,488,598,728,575,67,78,97,62,39,184,na,190,na,185,156,58,445,265,na,925,147,28,261,255,70,357,54,394,134,undefined,na,38,360,103,137,undefined,39,121,88,210,77,477,1017,30,420,99,87,246,64,205,56,undefined,226,113,254,141,na,213,830,97,189,97,364,704,233,17,34,154,32,172,na,13,39,172,6
18/05/2021,21,226,115,431,436,757,433,29,52,49,46,36,133,na,150,na,124,105,53,399,217,na,758,108,13,234,217,64,573,42,285,160,undefined,na,42,320,78,90,undefined,32,92,113,124,47,327,711,37,356,88,86,213,50,156,57,undefined,158,87,173,144,na,176,663,96,166,71,270,524,192,11,27,105,21,122,na,20,18,146,6
18/05/2021,22,125,72,318,269,563,372,23,39,59,24,25,89,na,106,na,63,99,35,260,165,na,590,67,36,154,173,48,428,32,233,152,undefined,na,34,182,43,75,undefined,60,62,62,82,39,181,614,15,192,70,52,92,28,86,37,undefined,86,64,141,79,na,125,538,80,103,30,173,332,100,6,19,221,10,103,na,20,8,61,3
18/05/2021,23,70,53,158,145,189,243,10,16,29,8,10,52,na,102,na,36,35,20,142,73,na,420,35,17,116,93,18,72,20,139,51,undefined,na,12,79,29,22,undefined,23,26,9,28,20,118,256,3,154,33,46,19,25,65,33,undefined,44,32,96,44,na,63,295,53,50,8,95,126,42,3,8,29,3,34,na,7,4,30,3
19/05/2021,0,44,35,55,68,85,77,10,13,18,2,10,19,na,25,na,41,15,7,68,53,na,105,21,7,48,88,16,45,5,77,10,undefined,na,2,15,2,16,undefined,29,11,19,15,9,52,172,5,75,16,43,4,15,26,25,undefined,17,12,61,20,na,29,174,44,3,16,31,56,14,3,4,3,1,15,na,2,2,11,5
19/05/2021,1,18,12,41,26,44,21,16,na,7,1,1,2,na,12,na,9,2,3,40,41,na,39,10,3,15,45,7,28,2,42,1,undefined,na,2,14,3,9,undefined,20,5,12,3,2,26,59,3,34,15,32,1,11,15,8,undefined,14,13,42,25,na,27,117,18,1,7,15,29,4,1,2,3,5,9,na,na,na,7,na
19/05/2021,2,15,12,29,20,22,31,2,na,1,na,1,3,na,18,na,5,9,5,25,6,na,46,11,3,13,43,na,16,1,22,4,undefined,na,na,9,na,5,undefined,na,3,1,3,2,13,62,na,23,6,23,4,3,12,3,undefined,19,2,19,5,na,1,60,34,1,4,4,16,4,0,0,3,2,3,na,1,na,7,na
19/05/2021,3,25,6,31,16,41,36,5,1,5,na,2,6,na,6,na,19,8,1,30,9,na,35,20,1,26,22,4,27,2,13,3,undefined,na,1,17,7,2,undefined,12,4,2,1,na,10,55,na,24,4,21,1,6,9,na,undefined,5,na,13,4,na,6,47,14,1,1,7,14,3,0,6,2,6,5,na,na,na,9,na
19/05/2021,4,9,4,17,27,59,32,9,1,3,1,1,8,na,24,na,na,11,8,16,13,na,32,5,1,23,26,5,53,3,20,10,undefined,na,na,3,2,8,undefined,1,5,9,na,na,7,64,4,34,10,13,11,7,2,5,undefined,na,6,13,2,na,11,38,10,na,1,3,12,3,0,0,2,1,8,na,6,2,6,na
19/05/2021,5,15,13,20,56,91,126,32,14,22,7,7,9,na,57,na,26,41,17,8,11,na,105,46,7,116,39,19,68,9,22,11,undefined,na,17,34,24,8,undefined,4,26,12,7,3,24,158,5,62,26,21,4,6,5,5,undefined,12,45,85,7,na,10,92,12,na,11,20,30,15,9,21,3,14,44,na,17,1,15,na
19/05/2021,6,107,51,65,158,308,486,145,65,222,40,19,62,na,179,na,85,190,73,23,13,na,497,114,14,381,113,23,229,58,45,32,undefined,na,34,212,52,12,undefined,27,60,42,40,14,78,437,9,148,33,73,23,87,47,17,undefined,37,270,243,41,na,69,321,44,35,58,81,81,79,25,34,17,4,99,na,53,26,66,5
19/05/2021,7,191,129,125,359,769,1097,254,243,870,129,49,163,na,373,na,260,494,337,22,46,na,936,471,31,809,169,56,686,112,86,60,undefined,na,59,422,130,36,undefined,90,166,79,67,30,235,872,26,269,78,55,82,62,140,41,undefined,113,740,662,212,na,139,368,61,173,186,221,186,255,112,197,49,72,238,na,46,61,169,40
19/05/2021,8,475,326,306,822,1551,2208,445,449,2031,255,65,274,na,726,na,576,1347,977,37,79,na,1737,999,70,1168,320,107,1540,170,161,144,undefined,na,167,696,497,96,undefined,261,498,172,235,85,621,1914,112,612,150,65,148,95,261,187,undefined,240,1802,1374,648,na,469,706,115,372,503,567,521,588,299,237,160,39,607,na,118,171,311,88
19/05/2021,9,602,379,306,849,983,1131,187,272,980,160,38,156,na,411,na,632,846,512,60,95,na,1379,532,27,643,332,111,964,91,170,111,undefined,na,157,422,388,88,undefined,205,311,246,435,86,505,1473,132,572,144,74,202,110,288,165,undefined,222,1096,888,695,na,411,676,134,416,452,374,653,674,332,279,150,49,612,na,79,110,209,49
19/05/2021,10,806,536,330,1118,767,662,273,214,364,135,38,203,na,295,na,796,500,397,122,161,na,1177,310,42,574,429,125,823,228,241,140,undefined,na,88,362,247,124,undefined,140,401,201,354,76,475,1681,135,617,198,65,236,94,230,89,undefined,210,493,528,796,na,430,729,312,388,390,297,727,508,307,185,167,38,310,na,52,79,219,47
19/05/2021,11,1313,800,460,1464,1019,690,299,211,302,76,37,170,na,281,na,899,545,311,270,234,na,1195,285,66,586,469,130,1088,218,350,134,undefined,na,96,490,321,102,undefined,171,372,245,307,95,642,1728,119,866,193,112,276,137,291,218,undefined,294,446,626,993,na,469,852,238,522,389,370,902,552,376,287,206,31,313,145,74,138,146,48
19/05/2021,12,1981,1340,826,2211,1230,1242,201,444,679,212,80,304,na,555,na,1381,1252,441,414,376,na,1756,756,80,906,783,141,1232,253,608,243,undefined,na,183,1042,618,230,undefined,474,693,399,318,154,1189,2500,193,1271,249,174,386,170,600,223,undefined,483,1242,985,1465,na,727,1184,320,1014,420,581,1399,838,665,259,366,45,469,395,117,142,362,74
19/05/2021,13,2101,1419,801,2270,1428,1215,235,409,557,163,86,339,na,480,na,1425,1077,450,440,476,294,2014,630,39,932,679,141,907,228,535,228,undefined,na,171,1099,639,220,undefined,440,741,353,412,167,1123,2220,210,1393,219,150,355,172,605,167,undefined,627,980,919,1284,na,589,1143,351,961,525,615,1400,885,609,255,315,26,524,400,90,145,331,65
19/05/2021,14,1714,1116,705,1762,1237,1094,118,239,411,97,63,207,na,323,na,1127,593,356,361,238,632,1501,356,112,824,414,131,1033,190,426,150,undefined,na,129,558,365,164,undefined,235,375,278,463,131,816,2214,148,1122,182,71,322,165,478,161,undefined,368,620,745,1057,na,524,1000,177,711,507,496,1195,632,412,263,211,23,550,282,67,101,211,64
19/05/2021,15,1548,915,711,1756,1119,1176,158,211,586,93,48,185,na,408,na,993,617,397,329,223,484,1786,298,178,900,363,104,899,158,372,163,undefined,na,142,503,340,162,undefined,136,251,283,473,141,796,2105,116,1144,158,82,254,131,347,185,undefined,306,655,728,964,na,603,1108,183,555,389,584,1262,759,344,216,269,20,371,260,78,176,211,70
19/05/2021,16,1738,952,807,1841,1393,1558,228,296,1354,205,59,253,na,663,na,894,572,565,390,228,526,1977,520,242,1068,394,123,1052,164,393,150,undefined,na,153,624,344,101,undefined,130,384,283,552,156,876,2343,118,1194,183,74,254,147,386,174,undefined,332,1104,1108,1035,na,651,1227,155,517,464,651,1499,654,296,247,311,30,494,412,87,149,268,165
19/05/2021,17,1973,1014,927,2009,2123,2538,434,534,1793,256,87,313,na,968,na,764,930,855,592,371,748,2347,850,317,1410,491,156,1771,204,513,158,undefined,na,202,1178,451,148,undefined,206,458,331,642,196,1109,2890,173,1423,255,125,316,150,514,221,undefined,482,1491,1435,702,na,607,1677,244,670,518,1005,1633,700,82,212,348,87,842,607,122,163,437,80
19/05/2021,18,1335,621,822,1582,1879,1626,266,308,630,151,89,297,na,620,na,532,456,381,670,503,759,1973,414,99,921,515,144,2131,184,584,267,undefined,na,129,1020,290,170,undefined,116,366,222,442,155,965,2226,96,1076,233,131,361,168,386,144,undefined,418,564,748,361,na,491,1411,208,497,243,754,1308,527,17,96,305,56,641,251,63,106,333,12
19/05/2021,19,707,269,696,884,1001,794,117,144,237,87,72,303,na,270,na,256,253,143,537,549,526,1298,198,51,464,392,125,1393,109,469,237,undefined,na,60,581,139,205,undefined,45,238,126,218,80,540,1317,70,692,203,128,339,105,379,86,undefined,311,274,387,240,na,324,1107,183,324,148,429,998,343,17,53,244,22,301,100,44,66,314,9
19/05/2021,20,491,202,612,737,655,612,69,108,101,49,66,277,na,231,na,163,103,70,469,569,494,889,147,26,281,315,78,430,71,401,280,undefined,na,25,410,105,206,undefined,28,162,109,186,68,496,1042,21,532,116,107,300,70,282,109,undefined,257,136,269,164,na,261,899,118,340,86,353,826,241,10,34,141,9,226,88,22,26,286,3
19/05/2021,21,320,130,423,535,1018,527,55,103,88,46,51,189,na,179,na,157,162,59,246,396,501,845,81,40,259,227,70,1411,93,346,212,undefined,na,31,378,90,153,undefined,49,96,144,215,95,353,904,42,362,103,67,307,68,191,84,undefined,191,110,243,135,na,176,724,120,263,87,282,555,197,34,24,133,11,243,74,26,8,163,4
19/05/2021,22,205,107,321,419,845,481,32,47,77,20,28,95,na,178,na,92,153,59,4,321,340,623,91,26,231,183,51,777,50,320,152,undefined,na,50,262,51,96,undefined,70,265,118,119,65,265,758,22,212,83,59,117,42,118,60,undefined,131,96,173,119,na,158,599,104,227,62,301,391,122,11,12,119,15,171,36,31,9,56,6
19/05/2021,23,102,34,214,186,247,387,19,29,25,11,9,22,na,130,na,29,44,18,5,130,234,332,39,18,142,92,19,186,12,217,88,undefined,na,25,139,23,33,undefined,57,24,100,91,27,113,351,3,129,38,36,36,34,77,22,undefined,52,30,118,45,na,65,310,61,97,17,79,113,49,1,6,9,6,88,11,18,3,24,3
20/05/2021,0,53,29,82,79,106,86,11,11,6,7,na,9,na,37,na,28,12,8,2,68,127,88,25,7,35,65,3,49,6,138,31,undefined,na,10,55,9,24,undefined,6,19,87,61,33,57,145,4,65,13,29,24,32,20,25,undefined,41,50,66,29,na,30,146,47,28,9,17,62,19,1,1,12,15,18,8,8,1,12,2
20/05/2021,1,30,22,60,35,52,39,13,11,3,1,na,5,na,21,na,14,8,3,3,30,60,71,12,1,45,60,8,38,3,49,16,undefined,na,1,30,12,14,undefined,4,4,84,79,43,16,131,5,47,8,15,17,12,8,29,undefined,12,6,32,9,na,24,115,30,7,4,10,47,4,0,1,3,13,11,7,3,4,4,na
20/05/2021,2,18,12,38,25,33,46,4,6,2,1,6,7,na,13,na,4,21,2,3,35,76,31,8,3,16,40,3,23,na,16,10,undefined,na,5,12,3,na,undefined,1,4,12,10,2,7,83,5,42,6,14,3,12,15,15,undefined,9,3,33,19,na,10,116,15,34,3,9,26,3,1,2,3,31,16,6,1,na,4,na
20/05/2021,3,15,18,19,20,42,20,1,2,3,na,1,4,na,3,na,13,6,4,1,22,46,41,14,1,17,23,4,35,2,13,3,undefined,na,na,10,12,5,undefined,13,4,na,1,na,19,70,na,26,1,13,2,5,9,4,undefined,12,1,11,10,na,7,40,6,9,2,na,14,4,0,4,1,22,5,12,na,na,1,na
20/05/2021,4,12,3,30,51,73,44,5,3,2,4,na,4,na,19,na,5,8,4,6,27,42,32,8,1,49,39,5,50,3,11,10,undefined,na,5,15,3,7,undefined,2,4,8,3,3,15,73,1,28,9,20,4,7,7,6,undefined,2,10,9,6,na,13,65,14,3,3,2,16,10,0,1,2,6,10,3,8,na,4,na
20/05/2021,5,11,9,30,57,87,131,30,17,29,13,5,11,na,55,na,29,59,18,7,22,27,105,44,10,107,67,10,52,19,20,7,undefined,na,22,50,27,13,undefined,6,26,13,4,3,25,196,3,51,24,20,21,6,6,8,undefined,9,49,66,11,na,19,97,14,na,13,20,26,17,8,19,3,27,46,23,16,na,17,1
20/05/2021,6,104,50,69,184,287,422,111,61,198,48,16,53,na,154,na,94,161,88,18,19,61,482,119,15,331,149,32,219,42,52,22,undefined,na,43,202,57,11,undefined,17,82,53,44,20,81,472,15,168,51,77,15,102,26,17,undefined,36,285,226,40,na,54,326,52,21,51,75,62,95,13,29,16,40,91,59,54,25,46,3
20/05/2021,7,158,156,72,407,669,1031,213,230,863,123,22,130,na,340,na,216,463,376,40,32,131,933,405,31,656,201,70,543,72,91,43,undefined,na,75,456,137,18,undefined,110,173,77,63,16,245,961,38,243,125,59,39,36,101,34,undefined,100,853,516,154,na,149,372,55,178,182,216,195,234,85,155,62,46,273,68,65,53,106,19
20/05/2021,8,415,269,241,733,1130,2282,330,374,2009,269,37,266,na,749,na,536,1293,915,60,82,181,1692,996,78,1015,353,125,975,126,148,98,undefined,na,165,648,587,100,undefined,205,432,153,250,64,523,1894,129,605,177,62,146,104,277,127,undefined,211,1859,1392,640,na,441,692,124,375,494,531,530,564,296,359,166,40,559,na,102,133,281,59
20/05/2021,9,555,340,249,800,846,1220,237,265,1167,158,12,150,na,382,na,654,861,594,84,85,213,1273,588,55,654,409,111,728,120,167,99,undefined,na,164,408,468,82,undefined,214,304,177,379,83,423,1494,98,621,232,81,183,123,280,91,undefined,214,1249,941,616,na,499,691,140,389,470,367,566,669,306,370,213,54,385,na,67,84,180,41
20/05/2021,10,770,480,343,1022,644,684,230,133,342,139,22,160,na,257,na,804,557,392,180,91,275,1146,311,45,511,489,116,568,156,224,158,undefined,na,99,416,380,142,undefined,151,293,299,321,104,446,1483,101,608,238,123,262,111,217,177,undefined,264,788,662,821,na,437,655,126,330,432,325,558,493,303,190,173,53,262,na,22,85,143,53
20/05/2021,11,1179,724,500,1338,808,884,103,208,314,99,28,117,na,409,na,942,555,337,274,164,403,1269,308,50,607,704,132,584,127,266,119,undefined,na,106,458,438,141,undefined,172,288,270,333,120,590,1715,108,855,300,170,298,177,284,175,undefined,278,422,553,868,na,501,786,160,461,358,395,860,649,355,182,204,55,427,na,21,118,120,38
20/05/2021,12,1851,1178,1011,2007,1207,1145,138,373,676,271,44,199,na,319,na,1304,1100,438,543,328,833,1986,806,68,874,1031,205,843,159,571,208,undefined,na,169,1005,831,205,undefined,425,573,413,485,142,1056,2390,192,1297,405,225,345,209,518,159,undefined,415,1207,971,1359,na,631,1151,183,971,473,629,1217,870,699,347,331,43,494,na,42,151,231,43
20/05/2021,13,2119,1484,739,2202,1237,1248,177,329,508,164,72,210,na,381,na,1382,1001,416,602,355,782,1918,636,61,918,881,173,789,159,580,200,undefined,na,188,813,914,233,undefined,408,514,366,499,175,1076,2335,193,1371,358,171,395,166,618,175,undefined,441,1118,916,1172,na,636,1124,170,963,470,634,1282,919,582,335,328,22,502,na,38,116,201,54
20/05/2021,14,1712,1108,605,1822,1109,1070,114,220,430,92,34,149,na,314,na,1122,658,350,409,227,510,1527,352,106,973,607,160,669,140,357,155,undefined,na,129,539,591,165,undefined,188,359,238,402,130,788,2184,137,1120,245,156,290,153,410,138,undefined,339,595,709,1182,na,548,1038,160,639,403,553,1203,774,391,259,263,29,455,na,28,89,154,61
20/05/2021,15,1621,952,493,1676,1023,1142,96,251,561,117,21,115,na,358,na,912,497,364,422,248,540,1762,323,108,922,467,128,707,119,400,118,undefined,na,93,483,480,172,undefined,142,275,274,385,113,764,2117,113,1034,263,110,262,154,352,143,undefined,315,586,761,934,na,590,1128,160,567,399,548,1202,598,312,227,277,46,509,na,56,112,198,55
20/05/2021,16,1723,1008,737,1852,1295,1622,213,331,1305,209,31,141,na,550,na,810,562,527,403,274,560,1953,496,190,1032,350,121,988,158,393,115,undefined,na,123,527,392,111,undefined,215,313,231,512,129,847,2346,154,1283,185,77,276,101,397,153,undefined,371,1150,1051,1162,na,532,1374,178,558,496,676,1330,595,297,245,261,49,519,na,68,93,220,88
20/05/2021,17,1995,949,903,2027,2067,2532,302,495,1822,278,59,230,na,930,na,844,868,857,558,460,733,2463,772,257,1374,448,168,1335,196,630,158,undefined,na,162,1018,532,153,undefined,217,425,275,472,179,1136,2983,142,1382,195,94,375,137,519,213,undefined,502,1530,1446,784,na,630,1680,243,696,428,964,1528,723,133,241,336,133,916,na,128,151,392,58
20/05/2021,18,1692,764,809,1725,1615,1579,204,201,675,192,45,200,na,556,na,568,510,430,819,532,760,1878,446,134,963,439,135,947,146,601,279,undefined,na,100,852,356,210,undefined,121,415,218,377,133,748,2209,96,1121,210,80,392,121,404,145,undefined,466,577,747,374,na,480,1554,228,536,235,693,1326,420,14,95,308,111,537,na,89,117,310,8
20/05/2021,19,1112,407,680,1182,1089,881,123,97,278,80,48,203,na,266,na,296,241,144,714,439,636,1349,235,41,413,375,103,857,135,564,278,undefined,na,54,690,239,174,undefined,60,241,145,244,103,628,1483,49,850,178,96,333,97,483,122,undefined,300,250,459,264,na,329,1255,152,425,138,454,1103,334,34,57,292,110,304,na,48,56,210,5
20/05/2021,20,666,306,600,884,804,743,46,62,88,50,24,146,na,191,na,213,240,70,641,245,595,1048,141,33,407,349,74,347,68,511,254,undefined,na,46,488,147,179,undefined,36,123,77,205,85,540,1292,26,616,113,95,382,96,314,89,undefined,305,128,331,207,na,290,1016,109,328,84,390,926,314,14,44,165,35,300,na,19,45,168,5
20/05/2021,21,440,139,650,744,980,810,59,62,79,43,32,109,na,264,na,200,128,48,417,190,541,885,111,29,345,227,70,812,64,475,224,undefined,na,35,448,113,158,undefined,24,96,97,122,51,451,1101,18,522,110,70,254,73,232,88,undefined,213,198,341,157,na,196,862,140,202,55,289,685,180,7,34,152,35,202,na,27,6,116,10
20/05/2021,22,263,133,489,501,526,523,30,32,75,22,35,110,na,180,na,186,132,76,248,285,452,681,97,24,251,201,50,214,40,380,139,undefined,na,32,265,89,108,undefined,34,267,82,105,59,351,879,18,321,88,69,194,88,138,66,undefined,160,89,241,107,na,160,713,90,272,57,309,431,148,5,23,128,22,177,na,23,6,117,3
20/05/2021,23,148,63,237,278,220,407,11,10,37,7,7,39,na,170,na,96,73,20,107,96,281,451,84,24,138,125,29,116,25,303,84,undefined,na,12,168,81,33,undefined,27,46,24,38,16,172,481,15,147,48,65,33,44,128,35,undefined,101,33,121,62,na,73,421,76,175,10,109,197,78,1,3,7,8,89,na,5,8,21,8
21/05/2021,0,68,71,110,108,120,129,5,5,23,4,2,9,na,39,na,37,20,21,75,69,191,149,35,5,82,82,6,46,32,138,16,undefined,na,1,84,31,26,undefined,4,17,20,19,11,111,210,9,106,17,33,5,23,55,14,undefined,60,35,68,31,na,52,213,47,8,6,65,79,39,2,5,18,3,56,na,6,2,16,2
21/05/2021,1,44,22,96,62,91,79,5,2,11,3,na,15,na,38,na,37,14,6,48,60,149,84,17,1,28,78,7,52,18,121,4,undefined,na,2,31,13,5,undefined,2,7,9,10,3,49,136,4,82,25,29,5,8,17,13,undefined,52,9,46,26,na,31,173,43,na,6,39,29,12,0,2,2,4,52,na,3,1,14,na
21/05/2021,2,36,71,47,40,62,44,4,1,2,3,1,9,na,22,na,22,14,12,25,56,78,89,17,4,29,38,3,26,12,48,4,undefined,na,3,20,13,10,undefined,1,3,8,2,3,33,110,na,52,19,14,6,33,30,23,undefined,34,5,52,14,na,18,75,20,na,8,21,37,17,0,3,5,3,49,na,na,na,5,2
21/05/2021,3,17,15,44,25,55,58,na,2,2,na,6,8,na,11,na,14,7,2,18,95,78,83,13,2,15,39,2,33,1,28,5,undefined,na,1,13,20,10,undefined,3,1,4,1,na,26,121,na,32,3,15,5,2,21,3,undefined,59,6,24,9,na,18,97,31,na,3,8,28,5,0,4,1,5,26,na,1,1,10,na
21/05/2021,4,15,10,39,35,75,31,15,na,3,3,1,4,na,25,na,5,15,5,9,18,12,32,8,2,31,22,7,71,5,22,12,undefined,na,1,8,12,14,undefined,na,5,13,na,na,14,89,na,32,8,19,8,7,6,8,undefined,5,12,13,9,na,14,70,28,na,2,11,15,2,0,3,6,3,37,na,9,5,3,1
21/05/2021,5,20,14,35,57,98,138,21,11,29,8,3,19,na,45,na,21,52,10,5,25,47,98,34,6,117,52,17,85,17,29,15,undefined,na,10,39,21,12,undefined,9,35,22,11,2,19,161,5,53,20,25,8,19,10,8,undefined,11,34,84,6,na,17,95,13,1,8,14,26,17,6,11,7,5,68,na,16,11,20,na
21/05/2021,6,107,48,70,140,279,447,78,60,139,29,17,45,na,141,na,98,213,73,19,14,64,419,134,15,352,154,24,212,38,60,25,undefined,na,18,179,41,13,undefined,19,57,55,41,27,68,422,12,146,37,75,16,113,44,19,undefined,37,213,213,38,na,67,326,42,34,51,75,50,75,23,29,12,9,132,na,64,34,45,3
21/05/2021,7,140,137,83,321,631,833,178,228,571,122,31,118,na,319,na,201,430,282,34,38,130,751,302,34,628,237,70,576,91,83,50,undefined,na,36,393,194,32,undefined,90,136,67,57,29,207,955,26,237,110,61,54,58,114,41,undefined,90,567,515,169,na,149,371,51,129,179,208,143,259,108,218,70,55,189,na,62,77,125,27
21/05/2021,8,399,263,252,641,1092,1846,300,342,1367,175,63,202,na,624,na,529,1201,706,89,78,228,1421,831,57,981,345,116,982,131,104,120,undefined,na,66,681,486,98,undefined,207,391,171,235,48,499,1588,85,539,187,124,135,108,242,106,undefined,216,1258,1253,447,na,370,610,102,300,525,469,391,483,233,326,159,57,511,na,92,196,302,60
21/05/2021,9,654,403,303,832,818,1058,176,234,773,115,32,141,na,342,na,567,836,448,117,106,256,1110,485,47,850,473,157,711,95,163,103,undefined,na,105,527,420,100,undefined,152,323,218,331,69,481,1445,108,628,237,129,211,115,269,170,undefined,210,858,711,501,na,381,660,150,346,363,371,539,579,303,305,182,133,403,na,101,157,186,59
21/05/2021,10,1029,699,394,1141,826,759,145,233,329,116,36,179,na,249,na,776,610,381,240,132,314,1111,322,29,1025,588,209,674,132,251,135,undefined,na,102,643,411,106,undefined,123,312,324,327,89,512,1790,97,763,292,163,292,129,263,145,undefined,225,458,675,687,na,382,708,263,470,307,362,589,533,351,289,188,69,316,na,31,181,203,45
21/05/2021,11,1660,1026,636,1591,1295,927,246,257,296,114,77,278,na,338,na,1120,656,347,353,268,539,1467,425,64,1765,668,189,846,210,358,143,undefined,na,112,778,399,138,undefined,148,305,338,268,128,613,1967,68,930,319,199,294,142,332,114,undefined,274,501,667,708,na,429,896,336,543,360,503,771,606,400,343,241,110,549,na,26,193,226,58
21/05/2021,12,2252,1400,883,2265,1550,1354,213,457,584,205,122,354,na,613,na,1200,1449,431,615,483,1087,1934,686,92,1481,1087,219,1123,338,594,264,undefined,na,483,1335,750,206,undefined,398,597,552,382,184,1147,2498,142,1367,408,339,442,197,567,296,undefined,447,977,949,1113,na,747,1149,296,985,340,681,1292,898,593,450,346,88,639,na,31,179,362,73
21/05/2021,13,2491,1551,789,2432,1744,1398,227,417,525,185,49,311,na,480,na,1657,1565,632,631,441,1063,1981,749,100,1488,1041,183,1063,300,564,256,undefined,na,663,1208,926,216,undefined,347,623,430,490,152,1324,2706,158,1523,439,278,386,245,642,178,undefined,542,847,876,891,na,600,1267,317,1099,411,933,1430,811,608,352,391,87,792,na,45,167,302,74
21/05/2021,14,2225,1353,739,2107,1381,1180,198,311,518,106,44,239,na,376,na,1536,1245,612,616,370,792,1823,511,124,1399,678,188,914,256,613,168,undefined,na,425,836,553,176,undefined,182,415,358,416,128,974,2492,108,1267,311,181,387,187,437,206,undefined,380,580,759,819,na,523,1194,188,942,324,797,1316,792,413,327,281,50,689,na,48,176,250,93
21/05/2021,15,2314,1350,811,2344,1519,1510,174,268,587,106,61,239,na,531,na,1493,1421,806,597,388,866,2174,512,159,1492,559,212,948,250,551,221,undefined,na,423,845,456,169,undefined,149,447,343,478,179,1178,2945,85,1425,344,158,332,187,449,167,undefined,447,524,856,673,na,611,1392,215,947,334,999,1494,746,355,334,313,43,758,na,39,244,323,99
21/05/2021,16,2362,1215,887,2227,1688,1904,246,429,967,164,76,248,na,687,na,922,669,475,656,348,758,2326,641,204,2483,483,135,1186,297,548,177,undefined,na,225,943,349,157,undefined,186,371,260,431,125,1008,2979,94,1436,221,95,387,161,457,171,undefined,417,846,1120,819,na,609,1405,217,738,355,773,1570,632,314,274,313,69,687,na,81,178,284,114
21/05/2021,17,2658,1279,1018,2618,2562,2629,322,434,1196,195,83,322,na,945,na,1147,739,652,939,592,863,2630,758,242,2236,468,174,1721,284,754,257,undefined,na,219,1380,465,205,undefined,172,420,282,551,191,1308,3300,95,1571,290,113,364,121,588,202,undefined,490,1065,1327,665,na,593,1746,272,801,348,1158,1855,725,104,284,394,129,1005,na,131,181,362,59
21/05/2021,18,2241,945,1136,2322,2490,2077,164,257,496,151,52,342,na,683,na,748,552,315,1145,873,1077,2203,446,105,2849,447,153,1802,222,908,346,undefined,na,145,1443,357,244,undefined,144,382,157,299,144,1155,2936,60,1349,252,119,489,130,707,149,undefined,506,547,1007,320,na,500,1801,312,704,196,907,1767,530,13,161,453,110,773,na,96,124,348,22
21/05/2021,19,1705,687,1193,1820,1941,1425,98,177,244,72,46,265,na,462,na,562,398,149,1255,1037,1101,1667,299,73,1293,428,125,2135,217,1170,342,undefined,na,68,1250,251,299,undefined,121,350,121,214,105,1116,2153,36,1180,186,129,529,94,694,123,undefined,491,281,554,218,na,426,1678,279,638,117,743,1695,465,19,96,421,98,503,na,56,76,275,12
21/05/2021,20,1281,430,1052,1596,1254,1195,50,101,129,103,76,313,na,349,na,402,324,84,1138,906,1029,1353,228,57,881,357,105,605,127,954,427,undefined,na,72,912,289,361,undefined,89,192,89,213,70,948,1894,34,953,164,111,445,96,608,86,undefined,404,189,423,204,na,319,1457,196,468,67,633,1584,461,17,80,284,106,396,na,37,55,222,10
21/05/2021,21,891,311,1141,1283,1646,1089,59,89,110,59,31,164,na,412,na,302,215,73,885,776,1000,1298,168,57,847,362,107,1309,105,1055,464,undefined,na,71,889,284,361,undefined,47,132,79,110,37,916,1658,20,880,186,96,426,108,570,95,undefined,418,151,348,185,na,289,1316,201,446,57,587,1276,318,14,36,248,31,474,na,23,29,159,7
21/05/2021,22,461,254,1037,1072,1847,1074,46,76,97,42,39,142,na,417,na,319,214,122,673,616,863,1202,209,42,1158,267,85,1417,103,894,331,undefined,na,64,807,368,243,undefined,90,278,57,73,19,833,1583,15,583,134,99,253,94,460,42,undefined,297,97,389,129,na,220,940,151,504,47,681,937,213,7,46,490,38,425,na,47,10,102,13
21/05/2021,23,316,152,636,644,762,980,27,32,49,17,26,91,na,445,na,98,131,60,445,408,704,781,181,34,2101,176,48,347,68,697,266,undefined,na,45,479,289,156,undefined,38,83,37,49,18,476,894,17,361,76,84,133,81,302,40,undefined,175,82,225,145,na,163,632,157,361,29,391,509,136,7,33,52,23,291,na,28,4,85,8
22/05/2021,0,151,102,352,733,493,528,20,20,37,28,2,31,na,278,na,120,67,41,223,263,481,393,80,14,461,129,33,189,47,472,135,undefined,na,12,191,232,53,undefined,15,38,17,28,9,285,755,7,326,51,52,47,42,232,31,undefined,109,37,196,71,na,78,293,112,260,24,236,213,87,4,12,12,89,124,na,20,7,26,5
22/05/2021,1,105,93,219,253,196,316,13,6,29,9,na,11,na,132,na,73,29,13,126,144,404,329,48,9,205,101,23,102,10,537,52,undefined,na,5,129,184,18,undefined,12,18,12,15,5,210,445,1,187,23,40,7,21,216,19,undefined,87,10,88,54,na,45,275,76,174,13,114,181,47,1,15,6,66,55,na,10,2,13,2
22/05/2021,2,73,60,145,162,117,158,4,1,17,16,na,8,na,94,na,40,31,9,122,72,389,346,26,4,75,85,14,75,12,288,32,undefined,na,4,32,109,11,undefined,3,12,14,6,3,141,274,1,142,26,45,5,30,118,25,undefined,65,15,77,35,na,52,211,46,142,5,99,111,46,0,4,2,40,28,na,na,1,8,na
22/05/2021,3,62,37,88,89,94,102,9,2,10,10,3,5,na,55,na,48,7,5,84,35,259,168,28,8,49,55,4,73,8,225,8,undefined,na,3,14,65,4,undefined,1,2,6,3,2,77,209,na,110,5,32,6,16,70,12,undefined,53,5,41,25,na,38,142,41,106,2,58,63,14,1,6,5,39,19,na,6,na,4,na
22/05/2021,4,20,13,46,50,52,83,9,2,9,6,2,3,na,39,na,15,12,4,38,33,81,115,5,3,46,50,4,30,2,105,5,undefined,na,1,34,28,6,undefined,1,na,1,5,2,49,163,5,60,11,15,na,10,32,2,undefined,43,5,23,9,na,12,45,16,29,3,41,22,16,0,6,5,10,23,na,2,na,4,na
22/05/2021,5,27,14,34,58,49,66,11,7,12,2,3,7,na,29,na,21,26,10,21,18,78,63,29,2,103,74,7,40,3,63,5,undefined,na,7,28,14,3,undefined,8,11,8,6,5,31,140,3,42,27,15,1,16,13,8,undefined,74,15,42,7,na,19,87,30,27,2,24,22,13,1,7,5,38,37,na,5,2,12,1
22/05/2021,6,35,24,54,64,103,135,26,17,21,15,7,21,na,59,na,69,60,8,14,14,64,120,22,11,147,95,28,91,13,65,17,undefined,na,5,39,22,9,undefined,11,24,46,13,4,35,163,3,49,28,50,9,23,16,9,undefined,30,42,57,11,na,18,142,40,25,21,44,28,30,4,6,10,10,52,na,22,4,18,3
22/05/2021,7,54,47,59,102,182,229,89,60,27,28,12,38,na,114,na,62,81,17,13,21,78,262,53,31,272,192,52,103,65,98,17,undefined,na,23,165,51,8,undefined,32,43,26,13,5,48,210,5,109,93,106,26,69,27,10,undefined,41,41,110,42,na,49,217,26,51,11,48,41,87,45,63,29,9,40,na,41,16,39,9
22/05/2021,8,184,86,101,335,350,373,115,114,48,52,26,104,na,183,na,160,141,32,48,48,107,556,144,39,353,364,104,318,156,86,74,undefined,na,26,356,120,73,undefined,32,80,50,61,35,156,638,31,246,139,94,93,89,79,30,undefined,62,96,247,149,na,111,305,80,112,53,113,116,253,98,94,92,59,92,na,27,72,107,67
22/05/2021,9,593,367,210,722,731,734,181,177,61,90,39,172,na,288,na,405,175,65,143,96,229,936,183,24,806,560,282,398,138,161,95,undefined,na,81,592,201,63,undefined,42,120,51,82,36,322,1243,35,549,350,224,270,113,157,49,undefined,185,186,363,262,na,197,590,108,275,80,285,319,410,254,262,173,46,238,na,28,134,161,82
22/05/2021,10,1232,753,371,1196,1126,1088,205,318,84,91,83,285,na,437,na,677,242,99,316,142,318,1418,244,51,1519,903,334,765,235,259,156,undefined,na,161,831,265,116,undefined,50,162,72,114,53,500,1827,40,883,482,317,344,151,266,66,undefined,259,245,569,347,na,311,846,150,409,86,377,572,595,318,383,296,46,377,na,64,189,256,142
22/05/2021,11,2095,1234,628,1848,1880,1447,348,384,129,111,85,366,na,628,na,1082,271,129,414,207,491,1733,240,64,3470,1133,446,1455,467,419,183,undefined,na,140,1189,254,150,undefined,56,193,101,112,83,664,2365,48,1220,603,345,440,188,372,88,undefined,368,258,688,549,na,361,1132,192,550,111,635,952,650,464,476,301,20,783,na,82,214,374,115
22/05/2021,12,2770,1577,849,2552,2229,1401,1080,353,101,77,91,365,na,635,na,1276,312,153,776,392,843,2154,252,51,2340,1087,392,1730,595,548,226,undefined,na,139,1326,327,204,undefined,65,296,98,101,66,1096,3279,44,1417,547,387,460,211,573,111,undefined,370,291,698,563,na,511,1334,227,722,133,898,1432,675,441,420,307,28,853,na,94,173,327,104
22/05/2021,13,2770,1727,1504,3207,2663,1504,1611,327,99,73,106,403,na,645,na,1305,326,219,924,464,1014,2283,224,49,2038,1204,448,2065,675,636,214,undefined,na,165,1409,341,180,undefined,68,451,104,173,97,1863,3913,68,1620,636,400,426,247,562,160,undefined,530,297,569,907,na,673,1624,403,767,133,1422,2338,684,406,346,272,20,889,na,111,140,309,121
22/05/2021,14,3033,1822,2106,3518,2406,1677,371,369,121,89,132,412,na,622,na,1301,346,147,866,484,1080,2447,250,82,2371,1111,397,1470,664,708,331,undefined,na,151,1533,322,225,undefined,78,289,124,121,70,1832,3857,55,1864,573,297,492,234,656,166,undefined,571,313,653,958,na,630,1694,301,1316,97,1356,2758,685,424,409,251,52,906,na,105,106,376,115
22/05/2021,15,3257,1999,1328,2906,3014,1801,336,393,104,92,122,476,na,600,na,1271,409,177,915,705,1067,2541,277,124,2608,1001,298,2558,760,888,304,undefined,na,157,1708,237,209,undefined,86,1050,109,138,72,1513,3505,51,1803,535,259,492,207,640,160,undefined,472,365,792,690,na,480,1579,199,1510,107,1009,2387,775,376,346,237,101,1019,na,86,141,407,122
22/05/2021,16,3146,1904,1473,2755,2847,1843,2825,430,117,103,148,510,na,907,na,1088,434,195,992,548,1097,2464,338,142,4293,764,224,1432,768,1057,304,undefined,na,398,1988,186,222,undefined,91,497,86,154,83,1567,3498,50,1780,397,234,564,196,648,134,undefined,453,735,780,732,na,495,1839,234,1455,121,1157,2637,718,321,324,311,118,1326,na,227,93,486,134
22/05/2021,17,2513,1302,1195,2550,2863,2085,648,444,188,206,151,643,na,886,na,814,475,143,1217,815,1112,2294,388,148,2903,519,176,1286,599,1007,393,undefined,na,273,2257,235,294,undefined,86,320,79,161,96,1337,3228,40,1490,297,111,604,198,529,107,undefined,484,1313,1075,466,na,474,1628,258,736,114,1071,1918,612,84,193,334,127,1225,na,135,97,592,77
22/05/2021,18,1894,689,1244,1975,2433,1796,195,310,216,199,101,1098,na,812,na,460,363,129,1297,1156,1167,1823,382,131,3355,487,126,1183,290,1073,532,undefined,na,156,1883,241,382,undefined,159,340,77,135,72,1160,2591,28,1118,200,101,592,161,544,111,undefined,442,4772,1265,335,na,459,1634,241,586,69,782,1754,495,23,79,357,86,834,na,73,87,883,52
22/05/2021,19,1235,365,1154,1624,2255,1406,99,152,121,127,98,784,na,528,na,405,240,91,1244,1150,1147,1505,272,95,1650,444,154,1475,237,987,722,undefined,na,109,1849,278,503,undefined,147,233,53,86,45,1060,2142,61,1013,270,161,678,131,585,137,undefined,424,4312,800,186,na,341,1391,225,606,65,726,1515,400,23,60,429,95,702,na,59,66,665,43
22/05/2021,20,671,228,1158,1194,1569,909,45,92,70,83,85,306,na,380,na,315,265,82,984,961,957,1205,244,39,817,379,105,640,171,1155,665,undefined,na,64,1543,215,550,undefined,127,171,69,85,40,1018,1756,12,811,196,119,571,83,637,70,undefined,307,588,393,154,na,272,1209,164,473,42,600,1340,402,11,45,267,30,476,na,29,47,243,18
22/05/2021,21,593,238,921,1358,1604,943,159,94,81,79,57,311,na,371,na,331,146,63,1014,840,927,1194,157,19,918,304,91,1022,143,931,544,undefined,na,33,1341,276,525,undefined,53,163,54,70,28,907,1654,25,622,133,88,425,123,553,84,undefined,365,2639,526,146,na,234,1146,153,484,41,577,1229,275,14,79,212,54,417,na,16,36,276,42
22/05/2021,22,653,253,919,1006,1705,1007,49,260,131,161,52,800,na,496,na,359,236,88,730,767,955,1174,335,53,2025,290,88,1201,127,990,500,undefined,na,80,1120,445,394,undefined,80,372,34,49,32,797,1641,22,652,113,110,297,76,511,68,undefined,239,5692,1206,149,na,181,968,152,628,23,603,862,208,8,19,315,61,391,na,43,19,870,143
22/05/2021,23,294,176,555,657,808,846,16,66,42,41,23,108,na,497,na,191,106,22,516,966,703,848,190,54,2573,212,42,285,65,760,340,undefined,na,38,636,395,166,undefined,44,95,26,38,22,489,986,14,408,56,73,133,45,506,58,undefined,214,272,483,88,na,148,736,130,411,14,355,493,156,4,13,34,21,197,na,33,10,118,17
23/05/2021,0,218,136,413,524,579,712,14,30,17,17,6,52,na,371,na,143,53,53,351,282,653,515,109,27,656,187,36,149,43,533,169,undefined,na,23,393,347,77,undefined,27,34,45,36,15,354,891,5,315,44,70,34,63,458,41,undefined,141,66,235,117,na,96,422,102,224,15,256,331,78,5,23,13,58,124,na,13,2,93,3
23/05/2021,1,113,116,287,392,305,466,27,13,16,13,10,34,na,160,na,113,24,30,209,213,560,480,116,35,328,142,39,108,20,466,35,undefined,na,5,183,250,33,undefined,21,32,9,19,8,248,677,4,333,50,59,19,41,342,25,undefined,178,38,157,36,na,48,307,95,17,8,198,227,68,7,11,8,19,71,na,13,2,35,7
23/05/2021,2,120,59,188,326,189,232,6,6,31,11,na,17,na,136,na,54,23,13,153,114,526,417,96,9,155,89,11,61,17,343,18,undefined,na,4,118,158,12,undefined,7,25,13,25,13,205,544,6,190,16,48,na,36,204,18,undefined,130,19,152,40,na,60,247,55,18,2,129,166,53,3,3,5,16,40,na,2,10,14,1
23/05/2021,3,113,56,211,164,126,181,7,3,24,21,2,9,na,99,na,60,33,14,110,82,380,198,77,8,92,89,16,40,9,267,7,undefined,na,13,41,208,8,undefined,1,17,6,7,8,88,257,na,212,15,63,6,20,175,4,undefined,70,31,73,35,na,27,154,31,32,5,67,110,17,1,5,1,8,34,na,1,na,12,4
23/05/2021,4,29,13,106,86,58,78,7,1,10,5,6,5,na,64,na,20,8,6,57,28,209,121,41,11,85,73,9,28,5,157,1,undefined,na,7,22,34,4,undefined,3,5,4,4,2,50,168,1,61,17,38,2,3,80,1,undefined,50,18,50,7,na,17,100,30,na,4,18,35,12,0,3,3,8,23,na,3,1,6,1
23/05/2021,5,38,6,52,65,91,90,11,na,18,3,3,6,na,56,na,39,21,5,23,16,30,108,49,9,68,62,6,53,3,127,10,undefined,na,3,22,18,18,undefined,2,17,na,na,na,47,191,3,71,19,24,17,14,26,na,undefined,51,11,53,18,na,13,79,44,na,1,26,28,6,1,6,6,3,20,na,4,1,4,4
23/05/2021,6,35,10,39,107,73,101,20,21,12,6,4,16,na,50,na,44,31,5,16,24,na,177,37,8,138,65,18,86,20,110,4,undefined,na,9,46,16,7,undefined,9,4,8,7,4,56,215,na,87,34,50,6,16,46,10,undefined,30,14,62,21,na,21,96,16,1,10,31,41,9,0,1,7,4,27,na,8,2,18,na
23/05/2021,7,55,53,54,115,129,202,48,60,19,13,6,60,na,85,na,43,60,11,31,10,na,274,54,25,300,131,21,142,40,78,11,undefined,na,23,150,29,11,undefined,9,10,20,15,9,51,233,1,93,43,63,10,19,25,8,undefined,41,43,111,27,na,25,151,35,53,15,37,66,63,24,7,16,7,31,na,25,8,47,21
23/05/2021,8,100,88,91,199,257,297,106,113,45,39,36,137,na,153,na,114,79,25,21,45,na,366,115,30,538,265,71,276,66,102,58,undefined,na,31,390,58,61,undefined,19,61,14,36,15,153,394,21,260,82,151,61,55,58,17,undefined,62,82,161,75,na,90,292,39,80,38,112,112,151,85,51,63,15,79,na,25,46,122,44
23/05/2021,9,436,299,239,502,628,602,161,193,71,52,43,187,na,228,na,245,164,56,93,90,na,760,230,26,882,558,178,508,116,177,99,undefined,na,60,794,71,64,undefined,59,91,26,49,24,316,825,29,441,208,286,162,115,131,41,undefined,147,167,295,190,na,181,561,90,198,64,198,265,299,206,192,123,33,176,na,37,110,206,104
23/05/2021,10,1017,578,398,966,1046,875,248,255,72,86,62,357,na,313,na,470,267,68,226,152,na,1175,218,48,1355,796,307,1030,259,259,168,undefined,na,98,1320,132,117,undefined,50,198,66,90,38,395,1478,40,695,440,359,264,131,210,66,undefined,193,220,451,339,na,255,779,108,355,92,341,572,453,311,295,192,42,344,na,56,138,333,129
23/05/2021,11,1792,915,494,1572,1548,1234,301,378,81,83,116,486,na,479,na,726,251,66,416,292,na,1433,242,49,2344,1036,404,1417,410,396,181,undefined,na,76,1174,132,108,undefined,34,177,73,89,59,649,1979,44,1030,554,366,369,188,349,94,undefined,342,252,472,421,na,300,1005,121,426,75,523,895,577,363,349,203,49,639,na,53,120,403,132
23/05/2021,12,2193,1231,717,1995,2114,1155,358,377,82,78,142,457,na,453,na,903,316,87,679,432,na,1676,247,54,2581,1404,443,1631,501,570,245,undefined,na,134,1200,154,178,undefined,27,261,83,116,74,851,2561,52,1264,653,495,489,241,404,98,undefined,355,261,568,539,na,389,1204,187,510,101,780,1237,660,324,394,267,46,893,na,61,89,379,123
23/05/2021,13,2589,1381,870,2345,2137,1373,601,435,92,85,174,581,na,541,na,996,312,111,933,557,na,2021,211,58,2373,1356,492,1616,709,633,255,undefined,na,147,1318,155,246,undefined,134,360,85,159,88,1066,3008,50,1591,839,520,540,267,516,133,undefined,419,457,587,562,na,426,1431,209,679,105,885,1551,645,424,382,251,22,922,na,84,110,418,164
23/05/2021,14,2849,1561,958,2525,2326,1491,1460,405,110,134,180,654,na,682,na,1096,295,114,919,501,na,2065,236,70,2431,1160,428,1596,748,600,360,undefined,na,162,1609,140,231,undefined,60,198,134,198,103,1286,3112,44,1384,725,349,590,271,508,110,undefined,405,1211,809,573,na,443,1484,170,626,104,1024,1665,627,387,306,337,5,955,na,89,131,477,106
23/05/2021,15,2604,1329,951,2430,2503,1598,629,522,150,138,212,1066,na,611,na,895,276,78,786,387,na,2046,233,86,2558,973,343,1936,654,628,463,undefined,na,126,1494,118,227,undefined,54,177,114,161,81,1096,2808,42,1376,575,307,557,229,496,111,undefined,342,3891,1020,594,na,398,1308,176,550,115,824,1719,573,334,279,237,33,860,na,66,139,942,171
23/05/2021,16,2298,1103,852,2274,1991,1354,351,573,142,148,154,1260,na,606,na,747,193,76,679,356,na,1760,214,131,2898,537,181,1184,539,568,325,undefined,na,126,1419,126,209,undefined,27,201,94,168,113,1064,2435,32,1246,427,208,475,153,420,97,undefined,380,6653,1072,553,na,443,1282,200,387,102,844,1679,421,246,176,253,79,757,na,52,96,1264,166
23/05/2021,17,1815,694,798,1548,1763,1235,653,291,71,86,125,435,na,537,na,425,186,74,766,389,na,1542,212,63,1770,327,130,1140,399,638,328,undefined,na,132,1175,116,195,undefined,168,215,90,146,71,761,1989,28,1016,179,133,433,136,377,108,undefined,393,706,507,424,na,381,1166,147,351,98,556,1344,316,57,66,259,119,570,na,65,80,394,31
23/05/2021,18,1178,423,775,1475,1261,1090,1457,161,75,84,61,319,na,499,na,295,164,52,954,582,na,1390,161,55,906,392,109,511,259,669,335,undefined,na,171,1054,91,184,undefined,71,243,91,159,78,619,1730,28,743,179,135,381,102,309,87,undefined,484,1036,500,223,na,327,1141,149,363,72,341,1095,293,15,53,259,91,475,na,116,52,334,20
23/05/2021,19,746,306,677,1395,872,762,62,293,177,189,87,1065,na,278,na,286,138,54,769,481,na,1045,277,41,577,301,92,419,103,507,365,undefined,na,42,774,87,262,undefined,55,192,71,161,85,715,1247,23,704,136,112,340,79,371,58,undefined,339,6636,1204,189,na,281,1041,146,180,50,517,910,224,8,29,203,83,221,na,41,48,1369,148
23/05/2021,20,397,174,559,738,677,622,182,67,65,82,55,284,na,229,na,154,63,44,627,382,na,811,140,45,390,277,57,270,77,515,363,undefined,na,46,572,71,229,undefined,61,103,54,77,32,479,969,6,414,107,140,279,77,246,72,undefined,277,460,526,181,na,183,760,126,191,43,292,725,201,8,32,102,142,158,na,16,24,201,21
23/05/2021,21,292,114,383,657,490,549,31,76,56,61,30,140,na,173,na,110,78,25,419,220,na,630,130,22,256,191,52,179,42,369,241,undefined,na,29,362,51,261,undefined,24,51,53,77,20,278,690,17,314,87,97,183,75,161,54,undefined,193,146,341,114,na,155,621,88,91,36,172,496,126,3,9,110,29,108,na,17,13,127,9
23/05/2021,22,187,97,347,360,367,378,16,15,22,21,26,98,na,138,na,56,79,26,217,3,na,506,80,25,226,159,41,134,23,351,200,undefined,na,19,232,39,77,undefined,21,257,36,103,38,208,455,6,230,60,81,84,49,89,46,undefined,101,83,191,94,na,147,490,81,10,17,127,370,60,7,16,20,18,84,na,31,7,71,9
23/05/2021,23,115,31,171,116,223,270,15,10,27,5,12,38,na,143,na,16,28,19,141,115,na,320,40,14,124,99,15,55,17,217,99,undefined,na,9,136,32,34,undefined,5,15,20,28,9,71,277,4,115,27,50,25,25,63,11,undefined,50,40,130,32,na,61,275,74,18,15,55,127,36,0,2,3,27,42,na,9,3,27,3
24/05/2021,0,37,37,91,100,84,75,7,10,8,1,8,11,na,36,na,27,14,10,68,65,na,114,39,9,37,63,9,42,15,118,28,undefined,na,na,21,4,23,undefined,3,18,10,19,8,46,113,3,63,16,52,8,25,27,9,undefined,12,8,67,28,na,26,165,33,4,2,26,70,9,0,0,4,36,26,na,1,na,19,1
24/05/2021,1,20,12,45,39,20,33,3,7,4,na,2,11,na,16,na,10,7,3,43,15,na,57,5,na,28,37,10,18,5,72,21,undefined,na,1,17,1,2,undefined,1,9,6,1,1,10,65,na,34,10,27,1,31,17,12,undefined,12,6,65,27,na,26,102,21,na,12,3,38,6,0,1,na,32,23,na,2,na,7,3
24/05/2021,2,12,10,32,22,25,11,na,2,3,1,9,5,na,4,na,6,4,na,8,3,na,52,8,6,41,30,4,18,4,52,2,undefined,na,na,17,1,na,undefined,5,10,9,7,4,13,47,na,20,3,12,na,18,12,6,undefined,9,3,42,13,na,20,71,16,1,4,6,15,2,0,0,1,26,19,na,na,na,10,na
24/05/2021,3,8,10,21,18,43,69,1,6,3,3,na,2,na,4,na,7,12,7,27,11,na,51,8,1,17,16,2,44,2,35,4,undefined,na,3,9,10,na,undefined,na,1,na,3,1,8,49,na,23,4,11,1,19,5,6,undefined,3,7,19,5,na,14,44,15,9,2,7,25,3,2,4,2,17,9,na,3,na,5,na
24/05/2021,4,17,7,19,29,45,30,19,na,3,5,7,4,na,16,na,3,10,5,7,3,na,57,10,4,32,24,na,44,2,24,10,undefined,na,5,7,6,1,undefined,na,8,9,2,2,12,80,1,25,na,14,7,9,4,13,undefined,3,8,21,8,na,13,52,13,na,4,6,17,2,0,3,3,18,5,na,4,na,4,1
24/05/2021,5,13,12,15,41,67,124,14,15,30,2,4,23,na,63,na,19,50,17,13,10,na,76,32,8,93,26,13,83,6,19,5,undefined,na,9,34,20,15,undefined,7,12,21,7,3,26,138,7,44,15,20,12,17,15,6,undefined,13,37,62,10,na,13,85,15,na,3,15,23,7,6,13,9,20,16,na,2,1,18,4
24/05/2021,6,62,37,73,139,258,324,100,63,170,25,22,76,na,136,na,86,134,76,25,13,na,352,123,15,311,57,30,263,44,29,19,undefined,na,32,142,58,8,undefined,23,44,31,28,6,67,348,18,133,34,49,17,34,14,17,undefined,31,168,196,37,na,39,145,37,30,53,54,48,75,21,31,17,11,74,na,29,13,59,2
24/05/2021,7,156,123,152,356,666,899,255,239,710,81,55,155,na,342,na,227,396,306,36,39,na,777,360,33,688,158,53,654,85,81,60,undefined,na,60,347,169,27,undefined,87,146,49,71,38,210,800,20,276,81,35,50,38,140,36,undefined,74,632,592,179,na,133,394,58,145,176,187,169,220,124,144,52,116,186,na,57,65,158,37
24/05/2021,8,431,270,272,634,1200,1968,430,379,1558,188,52,251,na,679,na,506,1187,842,70,79,na,1464,843,70,2029,293,94,1070,120,141,114,undefined,na,112,665,513,116,undefined,175,426,176,252,84,481,1536,90,573,141,52,131,91,269,98,undefined,174,1348,1211,553,na,414,693,113,286,514,485,452,564,254,212,125,132,503,na,94,130,258,83
24/05/2021,9,574,321,257,740,728,944,169,218,744,141,36,181,na,363,na,632,684,465,100,101,na,1099,415,111,1018,271,69,708,116,195,94,undefined,na,78,367,385,102,undefined,179,254,154,290,81,394,1354,110,603,132,49,153,96,275,94,undefined,189,631,806,604,na,412,689,136,309,392,317,433,576,264,251,177,89,311,na,165,110,191,37
24/05/2021,10,883,531,313,1125,789,618,118,178,302,73,25,160,na,422,na,869,470,377,227,162,na,970,250,74,707,340,98,665,229,185,197,undefined,na,77,368,362,160,undefined,116,297,153,301,111,398,1435,95,679,142,93,241,102,269,83,undefined,237,345,530,617,na,390,657,228,388,300,293,525,488,238,254,180,31,303,na,286,127,158,38
24/05/2021,11,1228,688,446,1334,905,708,231,220,251,92,36,177,na,314,na,899,593,273,303,181,na,1366,271,49,670,376,103,821,151,273,119,undefined,na,146,442,383,143,undefined,167,270,170,258,102,561,1691,90,829,145,91,276,179,271,106,undefined,243,380,538,733,na,389,826,260,471,346,357,745,580,363,265,206,56,343,na,81,97,182,50
24/05/2021,12,1866,1254,732,2011,1106,1119,258,436,526,154,75,289,na,416,na,1368,995,404,522,338,600,1896,590,58,1050,649,137,799,211,569,202,undefined,na,152,938,654,243,undefined,441,495,321,368,165,945,2139,127,1262,194,127,410,207,492,154,undefined,343,801,783,1066,na,579,1131,347,899,370,528,1100,845,518,312,362,51,464,na,74,142,282,59
24/05/2021,13,1991,1306,697,2047,1259,1086,242,390,459,134,63,248,na,426,na,1358,1064,366,591,391,734,1900,533,89,1128,598,114,987,235,480,202,undefined,na,288,972,702,257,undefined,380,473,287,382,120,1084,2150,166,1310,185,102,348,116,546,133,undefined,482,703,792,1151,na,590,1099,375,825,377,598,1171,625,388,307,351,68,594,na,85,122,247,59
24/05/2021,14,1664,1009,661,1646,1035,972,164,234,355,60,54,195,na,392,na,1070,533,306,487,260,338,1614,302,66,2476,389,71,818,163,376,128,undefined,na,100,615,498,163,undefined,131,368,236,334,128,773,1969,98,1058,117,113,284,144,423,116,undefined,365,478,635,1003,na,493,1020,197,611,325,455,1158,541,347,102,201,46,407,na,85,95,191,57
24/05/2021,15,1555,797,665,1596,1112,1029,160,240,498,84,43,199,na,438,na,938,464,315,485,218,526,1659,287,106,1055,371,123,774,150,371,140,undefined,na,101,510,307,155,undefined,111,205,233,409,137,758,2031,83,1148,138,83,251,102,343,104,undefined,312,524,589,851,na,520,1116,173,532,380,482,1103,590,275,197,275,32,299,na,83,153,226,71
24/05/2021,16,1527,785,761,1539,1357,1364,265,329,1091,149,72,257,na,452,na,650,486,460,423,238,484,1927,435,212,1028,346,103,1069,162,319,139,undefined,na,115,583,262,143,undefined,103,229,245,443,120,753,2103,103,1152,146,73,260,124,305,148,undefined,313,826,920,963,na,552,1306,158,522,389,540,1323,509,222,197,281,92,371,na,48,110,224,135
24/05/2021,17,1559,688,810,1638,1655,2173,421,477,1385,167,76,328,na,818,na,665,718,779,472,249,624,2401,644,266,1289,389,131,1267,177,431,199,undefined,na,169,897,391,151,undefined,139,217,276,507,179,814,2493,118,1246,174,80,314,145,440,199,undefined,409,1227,1203,641,na,533,1557,201,521,444,796,1410,582,63,223,327,154,591,na,107,141,372,62
24/05/2021,18,999,434,696,1221,1188,1255,269,267,558,94,72,300,na,500,na,367,338,314,478,249,613,1848,325,141,678,411,102,828,130,404,253,undefined,na,93,688,212,202,undefined,114,153,185,314,120,527,1629,77,815,154,154,243,144,300,121,undefined,394,445,653,352,na,449,1266,151,336,222,445,1171,347,18,61,279,105,363,na,71,66,300,11
24/05/2021,19,571,200,607,655,615,685,203,89,147,69,47,184,na,257,na,214,121,84,479,293,605,1133,155,39,275,295,57,402,140,415,204,undefined,na,42,375,120,173,undefined,59,82,110,296,127,440,878,36,544,100,83,225,88,248,69,undefined,257,164,317,245,na,294,1014,133,216,114,303,803,213,14,34,225,96,214,na,22,49,203,5
24/05/2021,20,369,122,513,467,512,441,52,79,67,43,42,149,na,148,na,127,121,46,320,202,376,863,103,34,172,262,69,282,51,278,192,undefined,na,30,271,68,167,undefined,31,92,88,165,67,334,757,42,389,100,104,201,65,187,64,undefined,183,136,235,155,na,201,819,107,178,81,220,692,195,7,44,146,20,102,na,16,17,163,17
24/05/2021,21,255,100,408,345,437,403,50,55,37,22,39,124,na,163,na,115,56,28,197,184,290,685,63,40,180,200,47,178,36,234,139,undefined,na,22,249,56,130,undefined,14,47,86,125,45,238,583,22,284,62,58,151,63,122,49,undefined,127,80,197,119,na,152,634,84,158,63,184,489,98,7,13,73,9,91,na,19,12,107,4
24/05/2021,22,156,54,334,225,275,352,13,29,51,23,20,52,na,144,na,68,78,29,2,129,233,545,56,26,124,137,26,108,8,219,152,undefined,na,15,135,33,64,undefined,24,33,40,81,22,134,437,13,189,58,45,72,44,69,36,undefined,100,65,171,102,na,109,467,88,91,35,141,303,73,1,6,36,8,55,na,3,4,36,3
24/05/2021,23,65,30,151,102,133,206,12,27,19,7,14,39,na,94,na,44,21,2,6,65,88,262,26,16,127,110,15,50,17,111,43,undefined,na,6,50,11,38,undefined,13,14,18,21,8,76,184,5,128,20,59,24,26,47,28,undefined,53,26,113,30,na,51,248,53,52,15,50,116,24,1,6,6,4,27,na,4,1,25,1
25/05/2021,0,35,19,86,43,60,64,14,3,3,1,7,28,na,41,na,30,5,1,4,17,43,101,5,3,44,62,9,33,11,55,18,undefined,na,8,20,15,12,undefined,3,2,19,22,9,30,79,5,57,10,34,9,24,22,10,undefined,41,9,49,31,na,68,138,29,29,7,24,41,11,0,2,5,6,16,na,1,1,14,3
25/05/2021,1,37,6,62,37,24,34,9,7,3,na,4,7,na,21,na,8,10,4,19,18,37,64,13,2,23,35,4,13,2,24,24,undefined,na,8,7,1,2,undefined,1,na,4,10,2,9,46,1,36,5,54,6,17,10,9,undefined,12,1,39,13,na,24,87,32,7,4,9,22,9,0,1,5,3,4,na,1,na,4,2
25/05/2021,2,13,8,49,17,25,40,1,na,3,2,1,5,na,15,na,3,10,1,26,21,31,23,6,1,20,21,1,16,1,29,7,undefined,na,3,15,5,9,undefined,1,4,5,3,2,6,48,na,29,5,29,5,5,7,9,undefined,13,7,22,7,na,27,50,29,16,1,5,16,3,0,1,6,5,15,na,2,na,4,na
25/05/2021,3,20,6,21,12,35,13,1,1,2,5,na,8,na,10,na,6,6,1,11,43,18,51,13,2,29,46,2,25,na,13,10,undefined,na,na,5,6,3,undefined,na,3,2,2,1,12,32,4,25,2,15,1,4,2,3,undefined,11,6,19,12,na,28,51,4,7,na,4,12,4,0,0,na,na,6,na,1,na,10,na
25/05/2021,4,20,2,17,24,49,29,8,3,5,1,na,5,na,16,na,3,6,4,5,4,5,27,3,3,10,40,na,50,4,5,5,undefined,na,5,9,4,1,undefined,na,1,11,2,2,10,84,na,21,3,7,2,15,4,7,undefined,8,4,17,7,na,6,51,18,11,2,11,17,7,0,10,1,2,12,na,8,na,4,na
25/05/2021,5,6,12,21,51,92,132,17,22,30,9,5,26,na,61,na,20,51,21,7,19,33,119,38,2,98,48,7,72,14,18,11,undefined,na,21,35,18,10,undefined,6,24,26,4,10,30,187,11,40,24,8,10,9,10,7,undefined,10,61,81,11,na,13,117,19,15,9,22,22,11,5,19,3,21,37,na,15,3,26,1
25/05/2021,6,113,50,111,179,298,458,103,85,223,28,22,55,na,179,na,96,196,94,31,11,48,476,135,10,331,111,35,267,48,31,28,undefined,na,45,203,48,10,undefined,24,46,52,57,24,77,469,13,157,42,84,17,93,30,17,undefined,61,292,289,50,na,51,322,47,79,61,62,76,88,20,41,14,7,87,na,44,20,68,2
25/05/2021,7,196,127,112,351,747,957,221,261,898,144,43,183,na,377,na,236,544,376,57,43,91,891,468,17,642,192,52,660,108,77,61,undefined,na,86,392,194,22,undefined,97,153,72,63,30,274,949,18,298,105,63,65,55,133,38,undefined,90,891,663,207,na,135,398,76,237,192,224,219,275,88,159,60,27,268,na,68,54,172,28
25/05/2021,8,440,312,267,817,1441,2194,277,374,2046,222,47,243,na,740,na,612,1310,1008,72,64,206,1751,1037,76,1475,336,124,1174,164,147,133,undefined,na,188,678,530,96,undefined,216,479,195,248,109,557,2168,102,657,207,79,153,105,303,123,undefined,200,1866,1325,662,na,390,778,125,412,459,515,493,594,293,320,144,66,637,na,111,140,252,68
25/05/2021,9,556,417,381,1168,1145,1114,154,292,1075,136,30,145,na,362,na,711,797,529,121,78,174,1293,503,41,765,457,115,999,161,197,96,undefined,na,124,435,399,88,undefined,219,316,273,347,76,590,1982,117,631,227,154,214,133,299,269,undefined,200,961,818,1045,na,445,656,143,402,535,384,584,632,287,294,185,96,475,na,56,119,183,45
25/05/2021,10,817,479,292,1087,654,553,108,134,323,87,31,124,na,398,na,790,528,310,155,120,254,1016,298,20,507,520,113,493,206,197,155,undefined,na,119,426,339,214,undefined,135,412,234,307,79,462,1514,102,612,229,117,246,118,232,93,undefined,225,454,537,764,na,361,636,120,427,310,355,583,494,282,233,179,130,317,na,52,113,111,34
25/05/2021,11,982,672,409,1261,793,783,102,187,321,89,37,114,na,360,na,918,490,286,263,149,308,1229,318,42,535,616,166,607,126,273,144,undefined,na,102,376,396,143,undefined,133,259,203,306,90,582,1667,101,803,288,252,285,129,283,113,undefined,295,439,526,863,na,460,750,147,523,355,387,746,647,314,220,195,98,303,na,65,105,120,34
25/05/2021,12,1610,1116,746,1898,1029,1009,177,365,680,150,35,221,na,369,na,1303,1035,355,450,344,744,1810,600,74,821,896,207,740,250,536,218,undefined,na,143,923,805,206,undefined,419,573,377,399,148,1051,2177,195,1087,279,264,373,217,458,186,undefined,492,1073,785,1238,na,620,1137,191,909,489,531,1198,810,560,389,309,125,411,na,81,159,218,49
25/05/2021,13,1638,1200,712,2043,1102,1096,166,286,509,142,44,173,na,395,na,1348,885,337,420,336,709,1819,578,59,808,762,166,912,203,484,206,undefined,na,142,659,709,204,undefined,367,533,340,391,106,1028,2373,165,1230,287,176,305,192,504,184,undefined,421,694,755,1160,na,513,1081,212,786,455,571,1138,832,539,265,263,118,462,na,71,91,151,33
25/05/2021,14,1344,741,466,1447,752,851,87,138,379,76,11,50,na,270,na,866,420,281,329,195,501,1407,300,157,1336,496,111,648,112,308,148,undefined,na,73,346,456,115,undefined,213,383,228,318,54,582,1787,139,831,240,107,269,128,434,105,undefined,320,448,513,945,na,479,967,166,521,362,320,930,513,251,183,239,34,289,na,68,56,74,31
25/05/2021,15,966,604,187,1061,530,906,41,119,494,72,7,30,na,263,na,657,331,343,290,148,310,1258,210,182,521,275,114,514,25,319,85,undefined,na,14,247,221,122,undefined,131,223,217,167,45,393,1545,65,668,219,56,189,84,274,84,undefined,260,385,511,443,na,445,902,127,384,279,225,646,252,93,114,171,25,130,na,56,74,33,22
25/05/2021,16,1002,593,278,1178,850,1279,90,181,1310,180,9,68,na,450,na,604,469,495,283,169,413,1443,442,229,627,244,114,714,54,332,85,undefined,na,45,360,266,86,undefined,119,287,232,279,83,557,1770,102,820,156,49,221,115,272,108,undefined,277,851,887,728,na,479,1032,138,376,328,410,975,400,150,135,206,53,288,na,67,59,99,61
25/05/2021,17,1246,663,548,1429,1316,2152,272,361,1617,184,35,170,na,851,na,636,820,785,378,271,595,2180,664,270,866,385,136,1097,156,320,150,undefined,na,140,649,371,115,undefined,167,315,244,430,148,736,2229,85,1056,175,72,257,125,365,164,undefined,397,1047,1284,596,na,524,1337,182,489,414,713,1180,590,80,192,271,102,703,na,98,123,240,34
25/05/2021,18,950,401,559,1146,870,1093,209,139,630,106,33,131,na,394,na,385,422,339,476,243,559,1661,338,88,615,315,99,710,89,383,125,undefined,na,81,445,225,132,undefined,100,224,162,295,127,482,1661,69,755,148,62,222,96,281,105,undefined,345,431,629,319,na,392,1140,161,337,195,424,966,377,32,55,277,85,357,na,80,63,196,8
25/05/2021,19,473,192,501,682,540,612,101,57,171,60,13,103,na,201,na,121,155,117,419,232,442,994,168,56,207,258,59,286,69,411,120,undefined,na,21,400,87,90,undefined,62,144,97,186,58,370,960,46,518,87,55,215,70,246,63,undefined,227,161,337,188,na,272,903,132,203,103,247,778,241,23,29,220,34,153,na,25,42,116,6
25/05/2021,20,237,93,388,404,478,491,59,46,65,56,27,97,na,166,na,97,154,54,344,285,354,795,115,18,146,209,43,284,76,302,161,undefined,na,33,246,76,107,undefined,20,89,61,105,52,290,699,24,306,68,86,176,55,202,55,undefined,149,95,196,173,na,228,695,99,186,68,189,637,185,11,26,184,34,116,na,22,26,89,6
25/05/2021,21,169,92,134,266,316,444,29,16,25,15,5,50,na,97,na,47,92,41,217,137,297,551,92,49,149,121,39,219,46,241,122,undefined,na,12,123,54,41,undefined,20,80,78,75,21,177,432,10,172,65,29,149,43,91,58,undefined,115,62,181,85,na,132,500,92,125,40,112,324,84,6,6,105,14,83,na,na,9,37,2
25/05/2021,22,113,66,153,217,251,301,25,12,62,17,7,33,na,95,na,45,78,37,147,87,196,476,64,30,135,123,30,119,19,163,87,undefined,na,17,116,35,34,undefined,34,66,31,39,23,188,396,9,183,49,61,71,22,94,17,undefined,77,53,177,70,na,92,354,55,121,35,174,214,66,2,5,122,21,147,na,na,4,24,5
25/05/2021,23,72,36,127,102,91,182,20,14,26,2,7,18,na,54,na,23,38,16,104,45,189,337,37,9,116,96,9,44,17,136,50,undefined,na,8,51,16,9,undefined,23,47,27,26,13,84,246,7,129,12,54,25,18,40,28,undefined,35,16,109,34,na,52,304,48,97,10,57,105,50,3,7,8,13,41,na,4,2,27,na
26/05/2021,0,28,16,87,45,81,46,9,4,7,4,5,20,na,11,na,27,25,7,50,46,78,50,17,4,77,64,3,39,2,49,11,undefined,na,2,14,5,7,undefined,1,4,17,15,4,59,135,6,56,9,23,5,3,21,16,undefined,12,7,60,28,na,22,151,37,52,4,29,49,8,0,0,7,3,10,na,5,na,7,1
26/05/2021,1,25,14,53,28,37,20,12,na,4,2,2,11,na,10,na,20,13,4,50,19,68,21,4,5,15,46,6,20,2,35,3,undefined,na,1,3,2,6,undefined,na,3,3,3,na,25,52,1,34,9,16,4,13,22,7,undefined,7,4,38,26,na,11,74,28,29,6,9,27,13,0,0,3,16,8,na,1,na,6,1
26/05/2021,2,12,10,21,21,33,21,1,1,4,na,2,7,na,3,na,1,11,1,22,10,37,29,4,na,8,41,1,19,na,15,3,undefined,na,3,4,2,2,undefined,2,4,1,1,na,8,32,5,18,4,14,4,7,14,6,undefined,5,3,30,6,na,16,61,16,12,2,9,16,5,0,0,5,3,5,na,na,na,5,na
26/05/2021,3,13,4,22,24,35,31,4,3,na,6,na,2,na,4,na,11,14,4,15,3,6,30,9,2,18,37,4,26,3,10,4,undefined,na,2,5,7,3,undefined,1,na,2,1,na,4,48,2,25,3,10,2,2,7,4,undefined,6,4,19,6,na,10,32,18,10,9,1,7,6,0,7,1,7,6,na,na,na,2,na
26/05/2021,4,9,8,14,22,50,46,8,4,4,2,na,4,na,21,na,6,8,4,10,5,8,46,12,na,16,26,5,49,2,11,3,undefined,na,2,11,6,7,undefined,na,na,7,na,na,12,51,5,28,3,8,1,4,8,8,undefined,10,1,15,4,na,9,47,23,10,3,3,8,6,0,2,7,13,6,na,11,na,3,1
26/05/2021,5,23,17,28,53,89,117,10,13,25,3,6,25,na,58,na,26,52,17,13,10,22,121,24,9,93,33,8,62,6,18,12,undefined,na,16,46,14,27,undefined,11,28,14,8,6,17,166,4,56,21,18,12,15,17,5,undefined,9,42,61,13,na,30,101,18,19,14,25,26,15,10,9,4,31,45,na,16,2,23,4
26/05/2021,6,93,49,69,157,262,421,104,45,135,30,15,39,na,165,na,79,198,60,30,26,72,417,134,10,320,131,12,187,43,30,35,undefined,na,35,160,49,12,undefined,24,47,45,37,13,92,434,12,148,20,66,18,78,24,12,undefined,34,179,218,46,na,50,315,44,50,50,61,55,85,23,31,14,37,76,na,44,24,38,2
26/05/2021,7,179,140,102,299,567,679,197,196,471,79,31,104,na,277,na,177,373,247,40,44,96,714,278,29,508,147,51,486,90,48,62,undefined,na,66,306,156,33,undefined,60,121,57,70,37,190,678,32,225,64,38,43,62,117,44,undefined,80,382,486,203,na,118,342,52,na,169,157,145,169,93,125,68,36,141,na,68,68,103,22
26/05/2021,8,339,248,180,617,907,1192,267,224,739,106,44,158,na,417,na,419,707,545,54,62,143,1264,571,47,916,260,93,862,104,103,131,undefined,na,112,471,420,95,undefined,117,322,163,235,89,387,1364,139,500,130,41,117,92,213,94,undefined,183,703,868,469,na,324,623,121,na,445,336,369,384,250,244,175,54,330,na,69,160,188,61
26/05/2021,9,508,273,268,698,679,644,205,141,401,92,44,139,na,258,na,536,532,404,89,96,213,882,279,25,577,250,74,500,142,126,114,undefined,na,88,269,362,60,undefined,124,238,154,261,85,355,1229,90,482,136,66,163,135,225,80,undefined,176,347,558,523,na,345,554,138,na,320,252,454,473,216,200,175,96,308,na,48,114,163,33
26/05/2021,10,566,440,275,918,532,523,97,124,206,64,40,107,na,189,na,581,396,278,155,146,221,878,153,36,482,293,69,407,68,204,119,undefined,na,71,261,318,107,undefined,70,273,155,238,84,442,1165,96,482,143,74,263,117,243,85,undefined,158,268,447,690,na,293,597,258,na,324,309,486,403,251,199,194,28,247,na,36,89,153,31
26/05/2021,11,851,548,285,1147,798,595,134,130,187,100,20,112,na,204,na,689,380,251,267,147,363,1039,192,91,509,334,95,574,130,253,111,undefined,na,74,381,297,108,undefined,104,277,175,184,78,559,1325,108,676,167,65,209,95,260,86,undefined,246,236,424,694,na,301,639,246,na,378,322,605,370,267,190,181,45,206,na,47,92,111,28
26/05/2021,12,1230,839,382,1501,779,756,155,156,371,87,21,104,na,290,na,838,642,296,288,294,572,1304,291,48,616,556,128,739,112,371,165,undefined,na,101,526,544,156,undefined,224,421,233,268,103,714,1742,126,695,202,123,315,150,384,90,undefined,309,331,579,897,na,364,854,331,369,309,373,790,545,355,245,321,62,258,na,78,93,97,32
26/05/2021,13,1382,958,510,1644,821,713,129,147,276,81,48,193,na,255,na,892,663,285,420,332,496,1318,332,59,694,524,110,640,129,348,186,undefined,na,93,463,499,172,undefined,190,344,303,316,118,789,1862,135,1019,180,102,305,132,524,140,undefined,436,418,573,1009,na,364,902,288,627,429,467,1065,628,430,221,274,32,316,na,65,115,185,44
26/05/2021,14,1159,750,443,1440,894,749,86,171,208,53,18,110,na,282,na,843,445,234,282,159,436,1302,261,74,914,390,97,708,121,295,157,undefined,na,63,334,414,128,undefined,151,317,222,361,96,566,1687,112,916,163,87,284,100,385,112,undefined,324,259,511,763,na,347,914,144,484,342,447,929,474,288,139,240,30,334,na,38,90,118,30
26/05/2021,15,1208,732,477,1303,820,802,140,170,294,66,18,123,na,342,na,677,352,294,309,170,366,1500,204,90,741,398,100,631,119,307,122,undefined,na,69,299,357,117,undefined,96,254,242,311,111,611,1668,96,932,153,77,268,141,309,122,undefined,247,291,547,685,na,405,924,151,457,376,369,1003,479,226,163,285,30,277,na,56,147,143,38
26/05/2021,16,1222,637,520,1315,972,1086,339,192,618,85,29,140,na,385,na,643,406,367,313,159,437,1572,270,170,708,300,90,832,135,309,163,undefined,na,59,327,277,71,undefined,83,207,214,399,111,565,1727,106,859,151,53,212,107,364,130,undefined,288,411,720,831,na,379,1069,155,514,395,411,1127,488,203,138,353,47,309,na,58,124,158,74
26/05/2021,17,1332,719,811,2232,1566,1608,692,253,991,118,60,254,na,583,na,854,580,658,423,239,600,2017,650,149,876,383,133,1276,322,377,170,undefined,na,138,557,361,106,undefined,131,260,296,406,104,1370,2896,114,1047,180,61,248,163,380,220,undefined,378,553,918,677,na,533,1338,206,632,378,1032,1691,563,60,172,359,117,474,na,166,162,242,29
26/05/2021,18,946,385,652,1243,1312,1030,502,159,398,70,52,187,na,355,na,567,340,299,550,307,575,1638,308,75,644,371,143,1086,400,463,194,undefined,na,82,509,197,135,undefined,60,271,241,415,152,749,1840,80,754,211,80,232,116,314,164,undefined,369,263,570,314,na,375,1167,181,306,174,606,1159,350,14,59,287,134,348,na,93,98,227,9
26/05/2021,19,461,178,464,763,762,583,342,88,99,57,33,162,na,162,na,196,205,115,424,395,513,1040,153,39,289,290,79,775,413,445,209,undefined,na,29,382,101,141,undefined,29,130,104,221,69,502,1045,39,511,125,80,169,74,246,76,undefined,251,135,288,175,na,246,845,166,231,124,302,783,195,13,39,230,65,264,na,25,58,157,7
26/05/2021,20,282,145,423,522,605,469,294,48,71,57,39,166,na,139,na,105,112,43,439,273,477,833,111,34,168,242,59,431,441,469,226,undefined,na,29,281,64,96,undefined,24,115,95,144,39,390,773,29,349,80,110,199,90,168,41,undefined,196,94,197,126,na,150,703,82,185,69,278,706,159,7,35,149,28,206,na,27,32,136,6
26/05/2021,21,219,82,323,443,682,491,255,61,39,48,47,185,na,138,na,92,153,35,387,216,359,700,80,34,217,175,48,598,400,339,221,undefined,na,34,290,64,121,undefined,37,59,88,131,44,285,803,12,285,84,68,171,87,162,51,undefined,170,92,210,112,na,142,548,107,160,57,178,490,133,6,27,163,22,169,na,17,20,133,3
26/05/2021,22,140,68,306,269,467,322,206,27,51,19,15,69,na,88,na,118,86,49,274,165,299,583,53,30,139,154,33,307,169,331,191,undefined,na,23,154,27,82,undefined,28,173,50,70,36,231,500,12,175,58,43,92,46,96,52,undefined,85,47,149,83,na,93,462,98,157,34,235,257,71,4,10,50,29,103,na,18,8,59,1
26/05/2021,23,61,26,151,190,222,225,75,10,21,8,12,39,na,80,na,57,40,14,140,72,194,384,28,16,97,89,22,111,81,181,79,undefined,na,8,63,11,42,undefined,23,47,32,51,35,136,315,4,125,22,57,35,20,58,23,undefined,50,15,80,41,na,56,259,50,92,19,113,107,33,2,6,18,5,65,na,11,2,27,1
27/05/2021,0,36,38,56,67,89,68,19,6,9,1,6,20,na,17,na,25,9,4,62,36,132,91,14,2,27,83,7,44,21,105,20,undefined,na,3,42,13,13,undefined,6,14,52,51,29,37,106,7,60,11,38,21,9,26,21,undefined,22,11,68,27,na,32,157,34,48,16,29,76,7,2,4,5,4,12,na,9,1,16,1
27/05/2021,1,20,20,42,31,51,21,5,5,5,1,na,3,na,13,na,11,5,6,34,20,35,73,15,2,24,51,10,27,8,78,7,undefined,na,1,22,10,3,undefined,6,2,13,13,8,28,90,6,23,8,24,12,13,27,17,undefined,21,8,40,12,na,22,73,30,28,13,27,29,11,0,1,6,14,1,na,na,na,5,1
27/05/2021,2,22,17,33,22,31,30,2,3,4,1,4,1,na,2,na,6,6,3,26,5,30,42,6,5,13,53,2,17,6,36,3,undefined,na,4,19,1,8,undefined,2,5,14,12,4,11,100,1,23,7,30,1,10,15,4,undefined,10,3,49,6,na,20,64,17,30,21,3,27,11,0,0,2,40,7,na,na,na,na,na
27/05/2021,3,9,25,29,5,46,20,3,1,4,2,4,8,na,4,na,9,16,8,8,10,3,16,11,4,14,43,5,26,2,10,2,undefined,na,4,2,2,na,undefined,6,4,5,1,1,4,76,na,17,5,21,5,13,7,5,undefined,7,4,21,8,na,10,32,15,8,4,2,16,6,0,9,1,30,8,na,na,na,3,na
27/05/2021,4,24,8,23,45,68,38,6,1,1,1,na,5,na,22,na,7,11,5,40,16,21,57,8,na,19,35,2,55,2,34,11,undefined,na,5,10,5,3,undefined,na,na,10,2,1,23,70,1,45,5,15,1,9,5,9,undefined,8,4,13,8,na,5,58,16,14,10,7,29,4,1,3,4,3,2,na,11,na,6,1
27/05/2021,5,16,11,19,57,79,123,24,8,28,9,3,12,na,50,na,29,54,19,16,6,26,98,33,14,102,65,8,44,16,19,10,undefined,na,18,42,21,14,undefined,3,14,19,6,4,26,152,7,44,32,10,11,11,9,5,undefined,7,48,62,8,na,18,100,11,13,8,19,24,13,4,4,8,31,29,na,11,2,16,1
27/05/2021,6,116,43,81,144,259,383,89,40,119,22,16,48,na,130,na,85,136,55,19,19,65,413,103,34,277,133,18,200,27,62,14,undefined,na,51,134,45,8,undefined,15,55,49,41,20,78,452,18,139,44,63,26,89,22,15,undefined,45,168,166,40,na,57,347,46,93,50,47,68,62,15,25,17,45,81,na,42,15,47,6
27/05/2021,7,129,122,85,275,508,583,152,166,312,59,26,82,na,245,na,131,285,207,39,36,114,716,204,24,457,182,53,433,58,55,48,undefined,na,71,258,136,22,undefined,49,99,56,48,19,172,687,21,202,102,67,49,52,99,28,undefined,91,343,414,146,na,106,346,41,297,199,132,136,183,73,105,60,77,111,na,44,51,99,14
27/05/2021,8,269,239,151,538,725,1028,185,184,528,103,25,128,na,343,na,359,537,454,55,60,130,1135,398,30,553,279,114,684,63,101,107,undefined,na,54,357,353,99,undefined,84,277,146,181,72,297,1205,90,340,171,71,115,114,210,77,undefined,180,479,799,381,na,241,489,105,374,406,244,243,281,131,212,166,112,232,na,49,124,155,35
27/05/2021,9,482,277,198,710,534,549,85,156,288,66,12,84,na,230,na,465,374,312,85,67,148,947,263,28,504,382,94,482,78,96,94,undefined,na,75,167,295,77,undefined,107,174,153,224,75,334,1232,54,511,207,92,174,107,216,67,undefined,193,269,503,422,na,253,516,109,391,320,225,378,407,186,158,172,108,208,na,33,129,145,42
27/05/2021,10,680,408,285,835,413,452,45,121,168,51,18,73,na,209,na,539,286,256,159,67,203,885,168,32,436,500,114,336,91,182,98,undefined,na,67,166,242,131,undefined,133,222,161,203,92,327,1087,52,543,191,148,263,103,232,63,undefined,213,160,385,531,na,273,595,113,526,307,220,463,337,238,114,170,35,254,na,42,148,71,23
27/05/2021,11,781,515,385,1022,523,501,112,166,161,58,22,77,na,177,na,650,318,236,236,128,342,1017,167,44,467,583,103,337,139,221,102,undefined,na,83,243,253,76,undefined,112,219,172,225,99,420,1313,95,651,269,149,199,146,252,70,undefined,197,166,335,577,na,320,662,108,497,314,250,704,428,206,145,198,73,244,na,49,99,86,19
27/05/2021,12,1162,709,450,1333,596,707,116,208,279,86,23,127,na,214,na,883,530,298,344,165,502,1331,320,46,665,790,140,476,105,322,187,undefined,na,93,337,446,166,undefined,195,336,277,279,122,706,1589,105,949,266,180,390,190,421,97,undefined,360,305,485,824,na,380,1002,139,712,347,319,990,529,385,265,332,51,240,na,55,140,144,50
27/05/2021,13,1285,858,436,1511,649,653,99,181,278,72,11,117,na,237,na,921,508,264,376,219,499,1400,290,77,646,787,175,458,97,350,192,undefined,na,72,357,437,147,undefined,217,247,190,214,94,634,1529,115,973,274,171,397,184,530,86,undefined,421,351,534,862,na,420,1054,183,610,303,322,1023,565,374,183,356,56,232,na,46,145,96,53
27/05/2021,14,1255,687,486,1345,590,660,69,137,225,56,32,104,na,234,na,802,298,244,380,171,543,1326,207,59,693,599,117,416,79,278,145,undefined,na,73,290,357,118,undefined,128,203,186,233,101,545,1513,78,1002,211,173,328,148,357,102,undefined,294,257,494,657,na,324,1083,142,567,269,326,966,479,249,182,245,23,230,na,45,101,100,38
27/05/2021,15,1156,633,468,1322,668,752,83,163,227,76,27,133,na,283,na,743,317,268,378,173,485,1438,182,117,678,429,111,511,71,303,140,undefined,na,51,255,353,133,undefined,141,158,166,229,91,535,1531,46,1032,215,108,276,142,307,100,undefined,300,257,532,615,na,327,1046,145,509,324,332,999,430,190,120,277,44,190,na,40,152,143,43
27/05/2021,16,1077,612,552,1248,707,957,106,178,433,58,30,111,na,324,na,667,332,287,354,155,475,1545,273,134,664,332,88,566,94,310,134,undefined,na,32,295,248,120,undefined,114,187,171,243,77,547,1569,81,1031,162,87,252,120,332,126,undefined,311,306,675,632,na,360,1172,123,552,316,392,1082,431,198,125,257,47,255,na,37,124,167,43
27/05/2021,17,1199,514,640,1311,953,1316,257,206,479,82,48,189,na,440,na,571,343,352,371,182,515,1758,346,152,684,327,132,669,178,346,147,undefined,na,66,444,256,122,undefined,92,179,168,284,102,622,1673,73,997,188,84,295,118,384,111,undefined,397,395,842,404,na,331,1274,169,482,304,474,1155,432,39,141,328,99,332,na,56,149,195,24
27/05/2021,18,938,430,573,1111,858,943,168,100,182,56,33,197,na,315,na,353,213,182,529,214,529,1544,204,83,386,342,149,492,171,342,203,undefined,na,54,381,158,127,undefined,61,176,104,170,61,457,1317,51,769,171,98,361,121,362,77,undefined,405,212,524,235,na,294,1277,178,261,165,354,1045,300,14,76,312,142,267,na,32,108,203,8
27/05/2021,19,638,237,528,728,512,545,111,68,78,61,45,140,na,188,na,165,115,85,540,224,426,1008,165,31,262,284,90,274,131,355,295,undefined,na,25,253,94,150,undefined,74,160,78,131,59,347,886,39,558,138,62,365,106,287,39,undefined,324,134,279,144,na,229,1096,133,221,97,238,889,236,10,32,270,47,228,na,26,64,140,11
27/05/2021,20,407,223,466,542,501,522,74,52,45,45,28,130,na,158,na,101,132,68,482,227,496,848,96,26,162,248,68,227,161,403,258,undefined,na,159,265,64,151,undefined,48,109,49,51,32,374,797,11,437,115,70,364,71,272,66,undefined,264,107,223,146,na,168,864,123,353,73,199,684,149,8,36,147,10,198,na,293,17,111,8
27/05/2021,21,231,98,362,370,409,410,62,30,29,25,16,72,na,112,na,101,87,22,441,144,412,752,84,47,196,206,87,190,88,345,329,undefined,na,27,212,55,185,undefined,62,100,45,66,28,268,607,12,329,77,47,203,65,148,39,undefined,157,52,226,97,na,93,786,115,198,58,180,531,99,8,29,141,27,109,na,39,21,47,4
27/05/2021,22,102,59,199,234,209,296,20,19,43,23,4,34,na,79,na,72,66,37,243,138,282,482,50,30,150,143,57,75,29,232,226,undefined,na,7,135,31,87,undefined,37,199,34,30,13,170,436,6,174,66,35,125,35,93,22,undefined,115,39,153,44,na,75,483,76,75,28,91,232,64,5,10,96,14,51,na,na,15,32,2
27/05/2021,23,64,38,134,148,227,253,8,11,14,17,3,18,na,73,na,26,27,23,130,68,172,346,32,18,96,98,16,49,16,159,111,undefined,na,9,65,32,43,undefined,24,43,18,34,5,84,247,12,107,26,40,59,56,75,11,undefined,75,21,154,45,na,38,358,65,79,12,60,111,27,0,2,33,2,61,na,na,4,22,3
28/05/2021,0,26,10,61,47,55,46,5,4,6,1,2,9,na,18,na,10,15,5,26,38,76,70,16,7,26,45,6,35,5,48,18,undefined,na,1,31,6,5,undefined,na,4,10,3,4,25,101,4,48,5,28,9,14,22,8,undefined,18,10,24,15,na,25,103,43,30,9,10,26,12,0,1,6,6,12,na,na,na,6,2
28/05/2021,1,6,8,44,13,16,10,4,na,6,4,2,8,na,2,na,1,6,1,11,39,31,41,1,na,4,33,8,12,4,19,9,undefined,na,1,13,1,na,undefined,3,1,1,na,na,8,34,na,18,11,39,4,5,9,4,undefined,14,1,21,14,na,11,36,30,12,3,4,6,4,0,0,2,3,3,na,na,na,1,na
28/05/2021,2,12,13,29,4,27,6,2,na,3,na,na,5,na,2,na,2,4,1,7,23,13,28,12,na,10,37,1,13,2,19,na,undefined,na,na,2,2,5,undefined,2,1,4,1,1,5,24,2,20,2,14,2,11,10,2,undefined,8,na,12,3,na,8,30,26,19,8,1,6,2,0,0,1,2,11,na,na,na,2,na
28/05/2021,3,5,30,13,9,36,32,na,na,1,1,na,3,na,10,na,8,7,3,10,2,13,24,19,1,3,19,1,25,na,9,6,undefined,na,2,1,4,2,undefined,na,4,na,na,1,9,42,na,25,3,20,1,5,1,1,undefined,na,2,5,2,na,7,41,11,3,3,2,7,4,0,0,na,6,5,na,1,na,4,na
28/05/2021,4,6,6,15,19,51,20,4,na,3,5,na,4,na,7,na,7,3,2,1,na,11,60,3,na,17,25,1,44,na,14,6,undefined,na,2,6,2,4,undefined,na,na,9,1,na,10,45,2,22,4,20,2,10,1,11,undefined,3,3,4,3,na,7,36,10,3,na,3,8,5,6,3,3,12,6,na,14,na,4,2
28/05/2021,5,6,10,23,33,67,87,12,10,18,5,6,4,na,28,na,22,31,8,3,11,25,82,24,4,75,55,5,54,5,9,7,undefined,na,17,24,14,11,undefined,3,8,18,2,6,19,158,3,29,16,19,8,14,4,6,undefined,2,12,61,6,na,10,64,10,5,10,10,14,6,3,1,5,3,30,na,13,3,6,na
28/05/2021,6,48,46,42,83,117,226,46,37,67,13,12,35,na,85,na,64,75,28,14,10,26,307,75,13,181,120,13,91,22,48,9,undefined,na,24,77,33,3,undefined,12,44,48,42,24,33,296,13,55,21,83,9,66,18,6,undefined,30,59,141,30,na,30,258,51,103,54,40,34,26,13,13,15,17,60,na,33,6,39,2
28/05/2021,7,59,61,37,115,127,251,113,91,85,32,25,76,na,113,na,42,100,53,15,15,34,307,80,18,307,154,39,106,43,38,19,undefined,na,45,136,65,10,undefined,32,35,24,20,14,66,320,9,118,56,58,28,45,45,13,undefined,43,113,183,76,na,45,178,42,180,118,55,64,47,64,27,32,71,63,na,43,28,83,19
28/05/2021,8,79,59,62,178,171,233,103,99,80,55,44,108,na,100,na,107,111,104,25,29,58,410,92,17,309,185,48,149,43,31,42,undefined,na,39,146,88,28,undefined,28,78,33,37,25,112,402,16,179,63,68,69,38,28,23,undefined,61,111,230,96,na,69,206,42,162,117,61,99,118,102,41,81,79,65,na,28,66,111,22
28/05/2021,9,100,82,93,266,166,200,84,89,44,41,23,69,na,98,na,139,129,60,29,26,78,422,82,18,418,203,61,111,51,55,52,undefined,na,49,144,72,51,undefined,37,75,56,28,19,104,498,18,182,70,63,81,78,53,17,undefined,49,69,142,74,na,65,233,71,202,109,58,113,118,151,50,142,119,59,na,28,105,85,18
28/05/2021,10,113,110,128,239,165,173,66,102,34,71,20,60,na,78,na,130,100,75,58,32,122,373,83,22,392,321,76,103,39,67,45,undefined,na,30,144,65,36,undefined,14,58,56,34,27,112,383,18,189,105,104,105,43,56,26,undefined,83,50,138,128,na,84,314,187,240,91,81,181,95,112,40,133,60,48,na,27,140,85,25
28/05/2021,11,155,117,119,236,173,173,53,100,55,46,33,121,na,63,na,184,102,53,77,37,93,496,88,13,444,323,80,128,48,67,62,undefined,na,30,144,93,52,undefined,26,60,48,34,26,121,367,36,213,110,136,124,80,62,25,undefined,87,71,131,131,na,95,359,170,211,93,62,183,89,88,37,208,73,36,na,20,130,114,23
28/05/2021,12,201,151,136,335,200,190,83,144,63,37,49,158,na,94,na,183,160,74,108,58,185,540,63,19,519,491,115,140,43,111,60,undefined,na,35,174,115,71,undefined,54,67,68,37,37,138,466,20,324,166,241,108,98,76,27,undefined,108,88,161,207,na,123,478,229,276,107,68,270,188,157,35,242,63,32,36,31,109,153,51
28/05/2021,13,217,160,156,355,221,261,115,126,64,42,35,174,na,108,na,203,148,75,119,87,196,649,90,16,576,425,108,155,67,103,61,undefined,na,36,224,114,74,undefined,60,60,161,30,21,157,426,31,289,140,158,112,72,74,48,undefined,137,108,184,209,na,115,576,223,268,71,79,293,145,147,54,275,132,61,43,30,146,123,32
28/05/2021,14,183,164,125,373,235,321,87,111,60,29,32,148,na,115,na,173,122,71,113,68,201,644,83,18,492,342,73,127,78,114,75,undefined,na,21,195,138,76,undefined,54,70,146,30,23,152,470,23,281,150,166,93,104,95,36,undefined,136,91,165,212,na,110,540,122,253,65,91,310,138,105,25,228,87,66,58,40,91,155,31
28/05/2021,15,217,136,133,345,236,416,107,146,86,34,38,174,na,127,na,145,90,73,115,40,219,759,75,46,503,274,75,199,56,96,69,undefined,na,24,191,64,59,undefined,36,62,57,32,28,151,505,28,323,116,130,133,98,90,30,undefined,101,79,208,245,na,133,642,73,255,103,91,370,151,63,25,234,41,60,65,43,110,179,43
28/05/2021,16,229,134,135,377,243,338,159,165,94,51,56,157,na,136,na,150,108,68,95,57,194,701,121,31,424,203,54,211,87,118,62,undefined,na,17,217,96,52,undefined,31,53,42,40,32,162,584,15,450,86,99,104,73,79,40,undefined,142,95,250,228,na,127,597,76,221,151,102,351,144,72,20,233,58,61,58,30,136,215,46
28/05/2021,17,189,144,166,332,314,479,160,175,109,57,46,228,na,178,na,132,88,72,123,53,216,830,110,36,436,199,67,253,124,133,71,undefined,na,39,346,71,86,undefined,17,62,58,55,35,121,546,34,326,88,114,125,96,109,43,undefined,166,121,295,173,na,149,676,101,266,157,132,470,141,18,15,287,105,85,70,32,109,254,14
28/05/2021,18,148,90,166,276,257,319,136,118,83,36,53,240,na,122,na,77,39,25,106,43,203,752,88,27,297,231,74,170,72,82,63,undefined,na,23,234,46,45,undefined,18,45,39,29,15,135,397,13,258,100,120,74,87,126,26,undefined,154,91,192,118,na,122,642,103,100,74,76,371,114,5,14,285,116,60,54,18,83,240,11
28/05/2021,19,144,58,136,177,156,143,38,69,21,36,51,147,na,51,na,56,44,10,81,17,116,553,66,11,160,168,42,121,58,68,40,undefined,na,4,114,25,45,undefined,2,33,14,9,5,68,215,10,180,54,74,32,58,56,24,undefined,116,60,106,79,na,90,409,75,51,48,49,238,76,3,9,142,86,28,31,11,47,175,6
28/05/2021,20,69,47,124,113,99,143,28,45,15,23,45,163,na,38,na,39,17,13,69,28,103,441,62,13,111,119,27,70,35,74,64,undefined,na,6,81,31,22,undefined,7,22,22,29,18,51,207,16,134,30,84,57,36,35,15,undefined,61,44,55,47,na,71,373,83,48,38,30,141,40,3,8,99,18,10,18,8,17,127,4
28/05/2021,21,68,27,144,109,107,177,26,29,14,20,30,96,na,34,na,32,16,7,61,27,49,312,33,11,103,97,21,61,22,61,31,undefined,na,2,68,10,18,undefined,9,12,30,11,7,50,170,5,73,35,65,46,28,27,9,undefined,40,46,71,31,na,29,314,58,27,20,35,96,32,1,4,51,28,20,18,4,9,73,1
28/05/2021,22,39,17,86,62,67,106,12,34,41,11,21,53,na,41,na,31,32,9,40,15,39,274,23,8,110,80,11,37,9,37,14,undefined,na,17,37,18,11,undefined,19,8,5,5,3,29,151,4,68,39,46,15,29,22,11,undefined,42,41,53,16,na,33,182,33,33,13,31,72,22,2,0,20,26,13,6,3,3,47,4
28/05/2021,23,26,16,44,24,40,96,7,19,20,14,3,13,na,30,na,22,14,2,24,8,35,207,16,4,60,58,9,21,6,18,9,undefined,na,2,20,12,6,undefined,8,10,5,5,3,14,66,3,61,14,35,5,18,10,13,undefined,17,15,42,10,na,25,98,26,9,6,14,26,10,1,3,2,7,5,20,3,3,22,6
29/05/2021,0,15,4,18,14,58,26,1,9,4,7,1,9,na,2,na,12,7,4,19,1,15,34,3,3,23,46,na,23,4,11,3,undefined,na,na,8,4,3,undefined,6,2,6,na,na,4,88,na,15,1,37,2,9,na,3,undefined,5,2,20,8,na,9,44,18,2,4,7,4,6,1,3,na,18,5,4,2,1,6,na
29/05/2021,1,8,7,22,11,18,20,13,6,1,na,4,14,na,2,na,1,9,4,7,5,16,18,6,3,8,24,2,17,3,1,na,undefined,na,1,5,2,1,undefined,2,2,3,3,2,9,88,1,15,3,31,2,5,na,1,undefined,2,na,7,5,na,3,46,18,11,7,6,5,3,1,1,na,27,na,4,1,na,14,na
29/05/2021,2,6,2,10,4,25,17,1,2,1,na,7,2,na,1,na,2,4,1,5,na,8,27,8,na,9,23,na,21,4,8,6,undefined,na,na,3,4,1,undefined,1,1,2,2,1,5,36,na,14,2,13,4,4,1,3,undefined,1,3,7,3,na,1,33,5,4,na,6,4,6,0,2,na,26,5,1,1,na,5,na
29/05/2021,3,3,6,12,5,37,5,7,2,na,2,na,4,na,6,na,7,5,na,2,2,12,38,5,na,5,21,1,30,2,5,2,undefined,na,na,5,1,na,undefined,2,3,3,na,na,7,24,1,12,3,13,na,9,2,na,undefined,na,8,7,3,na,12,17,12,8,na,3,1,4,0,0,na,24,1,3,2,na,na,na
29/05/2021,4,6,4,7,17,25,9,6,2,na,5,na,2,na,15,na,11,3,4,2,1,11,26,na,na,15,20,na,21,na,4,4,undefined,na,na,4,na,na,undefined,na,na,na,na,1,8,45,3,26,4,7,na,8,7,na,undefined,na,1,8,5,na,11,32,10,4,2,4,11,0,0,2,2,39,3,1,3,na,na,na
29/05/2021,5,1,1,15,16,42,24,4,5,5,3,3,7,na,9,na,12,16,4,2,3,13,26,29,na,54,43,5,31,6,7,5,undefined,na,12,3,11,13,undefined,2,4,5,3,3,15,92,na,25,10,21,11,8,10,1,undefined,9,5,14,2,na,10,47,9,8,3,8,9,3,0,1,6,16,11,2,7,1,7,na
29/05/2021,6,20,11,13,44,53,90,15,15,9,4,1,9,na,35,na,51,33,11,8,4,25,83,22,4,125,95,14,39,13,17,4,undefined,na,12,39,14,3,undefined,10,19,22,4,3,21,155,2,26,28,43,4,15,6,5,undefined,13,26,39,9,na,24,82,43,20,17,15,15,24,5,16,4,16,23,10,17,2,10,1
29/05/2021,7,32,31,24,69,59,99,89,46,19,2,8,35,na,42,na,21,45,4,8,4,20,155,22,12,256,100,23,51,21,24,12,undefined,na,11,45,11,7,undefined,8,22,8,12,2,19,118,6,54,33,53,15,28,12,5,undefined,23,18,47,27,na,23,81,23,70,17,14,23,30,21,15,17,14,22,16,28,8,33,12
29/05/2021,8,42,37,37,76,94,124,105,92,17,13,41,96,na,82,na,46,60,15,7,6,33,223,35,8,879,153,56,105,49,25,9,undefined,na,17,129,37,16,undefined,9,22,12,16,7,62,189,12,109,72,57,33,41,20,18,undefined,21,37,53,53,na,36,131,24,52,36,32,59,34,41,14,37,42,38,na,20,53,84,27
29/05/2021,9,92,72,53,142,162,131,135,145,30,35,50,135,na,92,na,84,84,24,21,19,41,267,37,5,615,269,91,135,109,34,36,undefined,na,29,214,43,34,undefined,14,31,36,24,12,84,258,19,105,133,103,72,54,29,14,undefined,38,37,82,73,na,51,205,31,83,64,57,96,97,82,22,137,27,51,na,19,91,158,32
29/05/2021,10,116,90,146,188,229,196,195,236,36,33,81,201,na,96,na,115,83,29,62,31,146,394,44,10,589,541,190,175,123,61,62,undefined,na,37,258,73,76,undefined,9,55,37,28,24,95,404,28,182,217,212,130,62,41,27,undefined,85,43,123,130,na,84,338,65,142,70,68,223,134,96,28,227,59,77,na,20,177,209,63
29/05/2021,11,170,143,157,294,307,258,249,308,39,39,84,249,na,151,na,123,111,89,50,46,188,531,61,13,712,703,256,231,172,107,87,undefined,na,64,349,79,74,undefined,24,69,36,24,24,143,407,28,316,258,203,212,126,72,45,undefined,107,82,118,170,na,111,443,58,184,94,85,337,118,85,24,342,16,73,na,40,137,247,108
29/05/2021,12,234,140,183,368,362,281,265,311,38,57,78,245,na,124,na,122,90,55,89,41,244,610,49,9,723,708,296,260,188,138,72,undefined,na,45,429,85,89,undefined,14,92,30,31,21,167,518,23,290,358,321,166,124,81,35,undefined,147,91,136,197,na,160,485,73,197,84,88,356,154,89,29,321,21,76,na,26,126,291,116
29/05/2021,13,258,145,260,393,405,298,388,281,59,34,73,259,na,138,na,101,112,37,105,64,201,669,82,26,728,689,312,266,219,102,85,undefined,na,54,412,83,81,undefined,40,96,47,23,17,159,571,29,312,329,288,178,135,103,24,undefined,128,100,154,241,na,158,634,100,217,78,100,416,157,89,37,335,25,151,na,34,117,285,69
29/05/2021,14,252,148,283,454,410,393,264,319,56,32,75,295,na,154,na,141,106,21,158,57,218,718,84,17,764,550,209,231,136,120,99,undefined,na,41,437,60,68,undefined,31,88,48,40,31,191,557,36,333,253,260,177,104,107,50,undefined,135,115,157,272,na,146,719,97,290,75,110,503,146,91,21,314,22,90,na,56,105,362,124
29/05/2021,15,208,140,270,373,319,376,320,316,41,48,93,309,na,166,na,142,76,26,133,50,282,806,55,16,829,426,134,244,200,103,65,undefined,na,40,415,53,80,undefined,23,72,61,40,26,155,499,28,268,237,219,129,75,91,40,undefined,107,88,142,273,na,147,677,85,217,79,95,491,135,78,27,257,52,75,na,30,124,333,124
29/05/2021,16,220,130,247,312,309,308,237,270,46,25,83,289,na,139,na,120,71,19,129,70,274,684,61,22,581,189,93,224,218,84,78,undefined,na,32,370,47,80,undefined,19,64,44,47,31,170,482,24,253,152,113,128,68,93,53,undefined,103,71,146,249,na,155,611,78,227,87,95,460,72,46,10,293,60,66,na,38,113,319,72
29/05/2021,17,167,85,201,309,376,340,187,253,59,34,82,275,na,127,na,68,51,25,148,60,210,692,73,28,369,175,64,216,206,100,81,undefined,na,25,302,32,59,undefined,10,72,38,34,22,144,422,27,260,69,60,111,78,94,40,undefined,147,57,128,168,na,134,550,59,208,65,91,414,79,19,15,287,95,78,na,20,83,282,26
29/05/2021,18,131,88,186,223,242,231,129,84,41,42,59,193,na,87,na,74,17,18,151,64,184,535,66,19,204,163,49,142,126,102,44,undefined,na,16,152,48,46,undefined,12,51,36,18,16,135,327,12,181,54,75,75,52,57,33,undefined,133,38,123,88,na,112,487,97,81,32,58,332,52,5,7,225,50,43,na,10,40,211,5
29/05/2021,19,61,51,144,137,114,105,36,64,24,16,43,161,na,47,na,21,32,9,78,36,103,372,39,10,140,121,48,101,47,55,51,undefined,na,9,82,24,32,undefined,10,22,24,24,15,58,243,11,130,42,97,36,32,41,15,undefined,73,31,82,45,na,77,416,73,36,22,41,226,33,3,8,101,11,22,na,9,38,153,7
29/05/2021,20,84,38,109,128,117,111,36,55,20,22,40,130,na,35,na,27,14,2,52,34,92,267,36,5,89,124,19,75,28,62,48,undefined,na,3,73,16,23,undefined,8,19,16,8,4,64,158,5,120,27,85,31,27,25,14,undefined,48,35,35,39,na,63,332,59,25,17,43,158,29,1,5,71,11,16,na,3,12,116,3
29/05/2021,21,46,12,108,68,86,107,28,31,15,20,30,107,na,29,na,19,13,3,62,20,83,218,37,10,137,64,20,71,32,47,28,undefined,na,2,43,16,20,undefined,4,11,16,5,4,48,153,6,65,24,84,27,32,28,11,undefined,57,15,51,30,na,45,278,55,37,17,28,115,31,3,4,48,55,24,na,1,5,67,3
29/05/2021,22,27,20,71,76,77,66,15,19,12,6,14,61,na,18,na,49,10,8,26,14,40,198,21,8,93,90,6,45,14,40,26,undefined,na,4,31,18,19,undefined,11,4,7,3,2,33,126,1,85,6,55,12,19,17,10,undefined,21,4,56,29,na,21,200,35,23,8,20,63,13,0,1,12,27,8,na,1,4,44,3
29/05/2021,23,23,8,39,35,51,62,7,11,6,4,11,39,na,27,na,14,7,3,28,11,23,144,22,6,71,50,5,29,9,22,13,undefined,na,3,20,9,2,undefined,12,2,6,2,2,14,66,3,34,12,44,7,8,7,9,undefined,16,5,26,21,na,14,100,20,11,3,6,18,6,0,1,2,14,18,na,3,na,35,1
30/05/2021,0,11,10,26,26,34,43,2,3,4,7,2,10,na,8,na,10,2,5,16,10,26,44,12,8,19,27,4,26,2,10,5,undefined,na,2,5,6,na,undefined,5,3,1,1,na,15,40,na,23,4,50,15,14,3,2,undefined,8,6,26,3,na,8,58,17,6,7,6,12,7,0,0,2,9,9,na,3,na,7,2
30/05/2021,1,13,1,24,15,11,17,4,1,2,1,2,4,na,4,na,10,4,1,15,2,20,39,7,na,19,31,2,9,1,10,7,undefined,na,na,3,1,2,undefined,1,2,2,1,na,13,38,1,17,3,40,na,14,12,3,undefined,9,7,12,6,na,8,17,17,3,3,2,6,9,0,3,1,35,16,na,1,na,2,1
30/05/2021,2,10,8,21,11,27,16,2,1,2,3,1,2,na,5,na,6,12,na,5,5,12,65,2,5,8,22,3,33,4,10,3,undefined,na,na,3,na,3,undefined,3,2,na,na,na,18,65,1,14,2,29,na,2,5,2,undefined,na,18,16,3,na,6,44,20,16,na,8,4,1,0,0,2,21,32,na,na,na,1,na
30/05/2021,3,9,6,13,12,27,8,7,na,3,2,na,4,na,4,na,7,na,na,5,na,12,32,10,1,11,9,na,37,na,11,na,undefined,na,na,8,2,na,undefined,2,2,na,na,na,6,53,1,25,3,23,na,3,4,na,undefined,1,1,7,2,na,2,21,13,14,3,2,8,4,0,2,2,9,30,na,na,1,1,na
30/05/2021,4,11,3,5,10,13,5,8,na,2,2,na,na,na,1,na,17,8,3,5,na,12,17,na,3,14,19,2,12,3,5,8,undefined,na,na,2,3,na,undefined,41,na,2,na,na,7,55,3,23,3,21,3,2,1,1,undefined,3,na,9,1,na,6,23,6,24,2,4,4,3,0,3,2,7,32,na,na,na,na,na
30/05/2021,5,7,4,5,31,36,20,6,2,3,3,3,2,na,13,na,13,5,2,5,1,26,29,17,5,41,18,3,33,2,16,5,undefined,na,1,2,5,11,undefined,2,6,3,4,3,32,93,na,24,5,19,7,2,4,1,undefined,3,na,13,3,na,5,32,9,8,1,11,6,3,0,0,1,na,29,na,2,1,5,na
30/05/2021,6,12,12,13,57,34,45,27,na,16,4,4,10,na,21,na,51,12,2,6,3,20,100,17,2,120,40,6,42,6,10,3,undefined,na,8,18,5,na,undefined,10,2,3,1,na,29,122,1,40,9,28,2,6,15,2,undefined,6,13,24,6,na,16,61,12,27,5,18,18,10,0,1,2,20,54,na,10,na,14,1
30/05/2021,7,24,20,37,50,85,69,34,47,11,2,6,23,na,43,na,18,25,8,13,3,17,156,12,11,232,53,15,62,20,14,8,undefined,na,1,53,13,11,undefined,5,11,8,7,4,36,165,3,65,23,41,10,17,17,6,undefined,18,18,46,15,na,29,77,20,157,16,21,36,25,7,4,13,12,20,na,5,8,37,9
30/05/2021,8,41,34,36,60,92,106,58,76,11,9,23,59,na,71,na,35,25,6,5,7,31,145,20,7,306,117,48,67,56,16,16,undefined,na,6,116,18,12,undefined,6,17,18,12,7,39,141,8,94,54,81,49,22,20,2,undefined,23,27,36,28,na,41,102,16,117,25,25,40,30,18,6,35,13,38,na,11,28,97,35
30/05/2021,9,77,51,57,139,157,123,129,189,19,12,54,148,na,82,na,107,68,12,23,11,51,233,35,11,483,230,120,140,91,31,35,undefined,na,27,248,30,30,undefined,6,46,20,16,8,63,225,23,130,93,109,105,39,29,8,undefined,25,58,75,58,na,77,163,26,72,32,33,99,49,61,23,105,62,51,na,19,93,172,53
30/05/2021,10,120,83,117,215,286,219,260,313,29,26,84,261,na,123,na,65,82,20,49,29,129,407,45,11,655,366,186,198,156,55,69,undefined,na,55,376,23,54,undefined,12,60,37,35,16,98,375,21,198,160,147,144,53,40,30,undefined,66,43,100,130,na,97,281,51,149,62,68,236,79,82,27,154,30,100,na,36,171,326,113
30/05/2021,11,215,122,166,325,347,304,401,466,34,25,113,343,na,174,na,93,84,36,71,50,177,507,45,9,820,577,232,186,242,87,103,undefined,na,72,667,61,62,undefined,17,58,50,31,25,142,456,35,194,261,224,213,71,55,34,undefined,89,60,111,188,na,117,402,34,215,83,73,308,93,87,34,258,12,93,na,42,180,428,140
30/05/2021,12,245,147,271,422,477,345,376,453,59,23,130,382,na,189,na,106,104,17,126,62,274,589,50,8,945,691,267,360,310,106,114,undefined,na,56,696,48,86,undefined,17,47,42,45,29,160,541,17,278,303,315,178,94,106,40,undefined,136,69,131,262,na,169,478,86,271,102,115,430,100,101,25,285,10,107,na,55,198,487,170
30/05/2021,13,257,173,222,454,451,408,426,502,65,46,122,414,na,174,na,113,95,25,171,66,266,743,64,11,978,748,245,301,290,116,107,undefined,na,80,739,41,88,undefined,14,53,40,54,38,235,541,43,336,363,262,174,106,109,42,undefined,143,83,147,278,na,183,645,79,272,102,181,544,137,104,52,265,18,126,na,30,147,478,174
30/05/2021,14,290,162,209,398,449,352,383,474,76,29,144,474,na,170,na,154,138,34,152,51,223,721,83,11,1022,676,224,305,306,123,106,undefined,na,80,896,64,103,undefined,46,74,42,72,33,275,622,22,353,290,300,175,110,91,51,undefined,174,90,168,249,na,172,762,78,260,119,166,472,119,91,18,267,15,111,na,28,135,523,189
30/05/2021,15,288,165,247,460,470,348,373,409,82,40,117,390,na,179,na,97,105,29,167,59,286,820,91,16,962,507,149,274,322,104,82,undefined,na,51,834,40,95,undefined,34,34,58,67,43,215,742,36,272,224,231,167,118,111,51,undefined,131,74,183,303,na,166,684,75,223,87,117,529,120,88,25,313,13,117,na,31,113,498,196
30/05/2021,16,250,155,252,406,416,374,326,422,56,39,124,426,na,194,na,93,79,29,139,85,237,745,59,13,800,287,96,300,255,127,86,undefined,na,64,591,39,71,undefined,11,60,68,77,44,194,578,39,323,160,131,135,105,94,48,undefined,136,93,165,263,na,139,644,96,171,95,108,546,121,56,19,306,25,67,na,30,99,479,126
30/05/2021,17,165,76,191,367,359,405,220,645,57,26,119,356,na,131,na,71,47,16,130,40,194,622,68,23,487,186,74,246,262,100,60,undefined,na,48,504,33,62,undefined,12,64,65,61,43,182,519,15,263,91,106,92,85,114,53,undefined,124,57,119,174,na,150,616,52,128,83,79,389,84,18,11,287,150,68,na,30,78,405,41
30/05/2021,18,144,50,184,236,199,207,94,153,36,36,72,219,na,75,na,64,26,9,116,64,179,522,41,12,208,168,57,133,114,99,53,undefined,na,22,177,22,40,undefined,7,35,37,36,23,143,302,9,181,87,129,57,58,67,33,undefined,83,31,132,72,na,109,462,88,81,25,66,313,73,4,13,167,87,38,na,14,21,215,9
30/05/2021,19,73,53,175,133,118,164,34,43,30,27,43,123,na,52,na,55,26,8,82,44,113,492,40,17,127,109,27,72,31,62,37,undefined,na,20,98,20,35,undefined,10,13,19,16,14,51,252,4,94,52,77,33,40,31,21,undefined,67,31,85,55,na,77,379,64,53,21,29,213,46,1,8,77,53,28,na,11,13,144,1
30/05/2021,20,67,28,174,83,84,107,27,24,12,11,20,74,na,32,na,35,7,5,81,27,94,315,48,13,99,114,20,45,28,52,50,undefined,na,15,70,17,10,undefined,6,12,10,10,2,50,144,7,110,25,92,41,43,34,21,undefined,39,20,72,60,na,57,251,47,37,25,19,134,32,1,4,80,48,26,na,6,10,84,1
30/05/2021,21,51,21,76,62,75,128,22,20,10,6,24,60,na,29,na,12,6,4,25,13,44,261,25,2,108,77,21,59,15,39,24,undefined,na,3,38,11,20,undefined,12,9,15,12,9,27,131,7,78,21,69,17,35,24,14,undefined,27,17,64,24,na,53,200,40,30,8,19,86,28,0,2,33,6,36,na,5,2,67,2
30/05/2021,22,29,28,107,59,44,66,11,5,12,3,7,37,na,20,na,19,7,10,25,16,51,183,21,7,77,65,5,25,11,22,17,undefined,na,3,18,8,4,undefined,21,8,4,5,5,21,105,2,49,12,44,8,14,9,7,undefined,20,17,48,17,na,27,169,41,22,6,16,59,17,1,3,12,21,27,na,2,1,38,na
30/05/2021,23,13,22,39,22,18,42,3,5,4,1,3,18,na,13,na,20,8,2,14,29,15,84,12,11,72,32,3,15,6,12,8,undefined,na,na,10,2,2,undefined,10,6,10,8,3,11,74,5,36,7,51,2,13,11,15,undefined,14,13,38,8,na,17,103,22,11,5,5,13,16,1,1,na,20,21,na,3,na,14,2
31/05/2021,0,8,9,17,34,38,15,4,2,1,1,na,4,na,7,na,12,10,4,15,22,9,32,7,3,7,22,3,28,2,14,1,undefined,na,na,15,5,6,undefined,na,na,3,1,1,10,25,4,34,6,35,1,7,3,4,undefined,4,4,15,5,na,6,28,16,19,4,6,5,3,0,2,na,14,25,na,na,na,6,1
31/05/2021,1,6,8,21,4,10,2,4,1,1,na,3,9,na,4,na,2,7,na,8,16,3,17,5,1,3,20,6,23,5,4,5,undefined,na,na,7,2,1,undefined,na,na,na,na,na,6,20,3,28,4,28,na,12,3,2,undefined,1,1,12,4,na,9,51,16,5,3,6,12,2,0,0,4,21,46,na,na,na,6,1
31/05/2021,2,12,2,6,2,16,40,1,1,1,na,4,3,na,3,na,na,8,2,2,4,5,22,7,na,2,16,6,22,1,3,1,undefined,na,na,9,na,2,undefined,42,3,na,2,na,5,6,5,15,3,9,5,5,6,na,undefined,7,na,8,3,na,2,19,4,7,1,2,3,7,1,2,1,18,42,na,1,na,na,na
31/05/2021,3,5,16,7,10,25,25,1,na,1,na,1,5,na,2,na,10,7,2,5,na,7,54,11,na,16,14,2,43,na,1,2,undefined,na,na,2,5,na,undefined,na,3,1,na,na,8,19,1,14,na,14,1,4,3,3,undefined,na,1,8,3,na,4,46,11,4,2,2,3,3,0,1,1,12,22,na,na,1,na,na
31/05/2021,4,6,5,7,14,37,18,8,na,1,na,na,2,na,8,na,3,5,4,3,na,5,31,6,3,10,23,3,48,na,8,8,undefined,na,na,5,1,8,undefined,2,na,3,2,1,2,24,4,31,3,1,12,6,4,3,undefined,na,na,12,1,na,10,32,4,4,2,2,6,2,0,3,na,na,13,na,11,na,2,na
31/05/2021,5,11,6,25,25,59,72,13,11,16,2,2,10,na,28,na,17,27,12,na,1,15,57,30,1,101,28,4,53,2,11,5,undefined,na,9,19,12,7,undefined,2,11,27,10,1,34,126,2,24,7,11,6,12,7,10,undefined,6,22,44,8,na,10,53,5,1,11,8,9,10,1,7,7,12,29,na,14,na,8,1
31/05/2021,6,51,26,44,86,125,210,64,25,62,17,12,35,na,71,na,72,88,18,15,13,51,275,50,17,246,64,11,103,31,23,8,undefined,na,16,85,26,3,undefined,13,28,31,23,14,41,262,7,79,9,47,11,84,17,3,undefined,31,108,136,22,na,21,234,35,46,42,37,28,30,12,9,11,11,47,na,48,8,30,3
31/05/2021,7,76,53,69,116,168,244,132,119,111,23,18,73,na,127,na,64,111,60,13,35,59,329,95,13,359,66,25,160,58,46,39,undefined,na,35,152,63,15,undefined,21,53,33,16,12,98,286,21,88,37,51,24,35,29,26,undefined,59,120,159,59,na,57,143,36,184,106,59,65,72,68,15,40,18,93,na,34,40,70,13
31/05/2021,8,103,71,72,212,208,250,96,112,79,47,23,92,na,108,na,143,173,103,20,22,57,405,85,11,385,83,28,196,53,39,45,undefined,na,48,152,85,25,undefined,27,59,38,31,9,96,402,32,167,49,33,79,81,53,17,undefined,67,164,213,100,na,60,199,48,279,131,82,97,146,133,70,89,123,109,na,42,79,90,20
31/05/2021,9,134,63,82,187,162,203,74,111,54,45,26,91,na,78,na,177,135,80,54,26,90,405,76,8,324,173,32,135,51,52,53,undefined,na,52,143,81,40,undefined,26,62,33,24,19,78,362,19,204,58,87,98,60,47,11,undefined,54,91,170,98,na,73,265,75,166,118,58,124,138,101,66,135,62,67,na,32,117,109,28
31/05/2021,10,117,85,119,289,207,182,98,150,40,59,29,160,na,83,na,128,140,64,81,25,94,471,68,23,314,169,47,172,60,67,69,undefined,na,47,131,100,49,undefined,36,60,64,35,23,164,370,26,199,70,66,107,61,46,47,undefined,73,98,157,132,na,119,326,194,244,109,73,193,109,110,37,151,36,76,na,33,139,139,30
31/05/2021,11,169,143,165,374,240,193,116,142,68,49,62,166,na,88,na,159,111,75,99,44,134,510,80,21,344,202,67,213,72,92,89,undefined,na,56,191,109,61,undefined,25,72,51,44,35,158,405,40,277,103,82,137,78,71,33,undefined,95,105,161,211,na,125,354,245,303,98,78,274,135,129,43,190,50,72,na,40,110,207,37
31/05/2021,12,226,182,202,479,314,279,132,226,72,59,53,236,na,117,na,228,185,79,153,83,321,765,102,17,465,324,67,223,99,117,90,undefined,na,54,262,110,80,undefined,49,103,49,28,35,239,553,23,351,99,155,152,85,81,37,undefined,108,128,160,245,na,179,574,262,331,105,117,338,226,155,70,325,55,69,na,35,166,254,52
31/05/2021,13,298,149,236,409,293,326,202,206,65,51,49,166,na,126,na,212,206,93,155,81,274,797,124,23,550,237,86,219,90,110,113,undefined,na,58,327,120,93,undefined,44,92,65,54,48,233,532,55,393,108,116,156,76,112,40,undefined,129,126,191,254,na,125,567,276,290,145,126,372,183,143,48,316,29,92,na,27,149,231,52
31/05/2021,14,259,167,161,392,307,375,147,205,108,37,63,205,na,141,na,224,165,90,141,55,204,706,87,30,607,233,95,228,127,109,99,undefined,na,68,297,109,75,undefined,50,126,51,81,49,202,584,36,398,137,74,140,94,86,48,undefined,126,131,185,232,na,131,578,114,291,123,109,339,156,108,43,272,28,83,na,56,115,238,73
31/05/2021,15,260,159,158,409,331,399,149,235,110,30,46,164,na,155,na,188,141,84,125,55,267,791,102,47,561,190,81,224,121,104,82,undefined,na,82,302,79,66,undefined,45,67,55,55,36,186,540,35,393,85,90,97,109,98,43,undefined,142,146,206,270,na,145,675,88,312,149,117,434,139,81,59,226,36,64,na,28,116,219,74
31/05/2021,16,266,136,179,409,385,388,230,306,146,51,93,274,na,155,na,156,121,81,136,80,337,935,124,61,595,189,94,248,152,123,56,undefined,na,68,425,76,69,undefined,21,93,67,61,48,210,638,44,466,119,91,111,88,112,58,undefined,109,203,282,245,na,144,690,93,297,189,145,476,160,68,14,282,70,87,na,35,100,355,75
31/05/2021,17,283,173,188,409,416,541,278,325,152,92,113,352,na,263,na,187,99,94,131,49,302,1090,173,61,599,231,98,397,218,148,86,undefined,na,76,459,87,74,undefined,27,90,62,85,58,253,661,42,422,107,102,77,115,101,42,undefined,130,196,304,171,na,199,728,90,235,175,174,493,151,18,19,305,128,102,na,53,162,422,25
31/05/2021,18,151,90,175,278,266,315,177,134,67,55,80,258,na,137,na,112,46,37,124,41,195,781,86,30,353,177,75,187,153,115,53,undefined,na,38,312,43,52,undefined,18,47,33,35,24,152,349,30,214,82,113,60,77,69,54,undefined,118,98,185,138,na,118,633,125,188,92,101,375,102,8,16,264,48,75,na,18,79,329,9
31/05/2021,19,116,46,124,170,194,214,68,93,44,39,56,225,na,74,na,62,39,14,84,46,120,577,67,13,176,121,32,110,85,68,54,undefined,na,18,225,40,33,undefined,9,26,36,27,17,96,247,13,143,46,126,61,42,62,26,undefined,89,56,132,64,na,69,413,68,54,46,62,258,69,2,12,123,21,36,na,15,19,232,12
31/05/2021,20,68,44,83,127,119,131,43,63,21,21,43,122,na,34,na,50,24,7,58,19,84,439,43,12,88,103,31,89,57,57,48,undefined,na,16,117,31,27,undefined,13,15,27,18,9,59,223,13,99,50,75,33,29,39,19,undefined,50,65,101,59,na,63,296,51,22,22,23,157,44,1,9,76,3,28,na,7,15,141,5
31/05/2021,21,66,37,68,81,96,103,21,27,19,22,30,105,na,35,na,39,19,15,45,34,46,281,41,13,127,84,18,58,17,44,51,undefined,na,18,49,19,12,undefined,7,20,12,12,7,45,142,6,91,35,51,25,44,21,26,undefined,28,29,73,31,na,44,275,71,25,24,25,111,42,0,2,37,3,16,na,7,7,91,1
31/05/2021,22,51,17,76,48,53,95,18,12,32,7,18,60,na,31,na,37,34,14,25,10,30,225,10,16,93,59,12,34,11,27,22,undefined,na,13,33,13,8,undefined,17,7,10,7,7,27,130,8,36,18,45,21,7,17,12,undefined,42,31,48,21,na,39,157,35,19,5,22,103,15,3,2,25,4,13,na,2,5,39,2
31/05/2021,23,20,12,34,27,40,36,11,9,13,3,8,19,na,13,na,9,4,4,21,45,28,113,13,4,69,60,3,18,1,21,10,undefined,na,3,18,9,10,undefined,1,8,6,1,1,8,78,5,53,3,55,2,14,6,5,undefined,7,14,38,7,na,15,70,37,9,11,13,13,10,0,4,3,7,4,na,na,2,16,na


==> Figures/Australia/big/November_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North)
01/11/2019,0,216,101,597,602,348,410,29,-1,22,7,25,50,-1,8,193,136,33,20,190,587,483,554,80,229,247,187,19,101,74,329,86,undefined,-1,40,178,140,39,undefined,38,38,83,37,20,289,25,287,35,91,40,80,147,48,undefined,73,28,177,1,-1,154,422,129
01/11/2019,1,121,119,346,235,157,164,4,1,39,10,8,33,-1,5,102,116,27,23,129,213,366,382,56,102,111,153,23,64,63,268,23,undefined,-1,14,69,124,10,undefined,21,16,27,9,9,119,12,190,30,97,10,39,126,29,undefined,41,11,93,3,-1,64,299,69
01/11/2019,2,145,80,231,97,84,118,6,-1,12,12,2,25,-1,-1,94,27,15,23,86,108,257,315,78,66,70,134,11,51,33,181,11,undefined,-1,5,47,37,3,undefined,5,14,22,11,4,72,3,130,12,82,7,22,99,27,undefined,18,7,57,1,-1,46,203,32
01/11/2019,3,65,61,242,95,88,106,10,-1,6,8,5,5,-1,-1,40,33,12,13,49,87,204,195,36,35,67,68,4,63,8,131,12,undefined,-1,8,50,55,13,undefined,3,10,10,5,3,44,8,117,8,67,5,8,38,13,undefined,8,4,28,6,-1,37,170,45
01/11/2019,4,45,34,91,80,67,91,11,-1,14,6,-1,5,-1,2,34,36,12,7,13,53,164,169,21,56,61,68,12,55,14,72,24,undefined,-1,14,33,21,1,undefined,11,10,6,1,1,44,3,69,18,30,7,14,25,6,undefined,14,10,26,1,-1,43,102,26
01/11/2019,5,36,28,99,83,153,252,18,1,82,39,4,23,-1,5,31,62,79,43,9,21,73,209,59,307,120,101,17,116,34,81,24,undefined,-1,36,99,19,18,undefined,20,26,23,11,7,48,5,83,23,48,18,13,19,19,undefined,14,49,107,4,-1,42,116,22
01/11/2019,6,134,102,206,234,373,942,125,57,518,97,30,87,-1,19,69,305,245,193,46,26,93,737,248,940,455,201,38,350,136,78,39,undefined,-1,82,616,100,13,undefined,113,94,37,28,24,167,15,207,56,78,20,36,66,34,undefined,50,339,364,27,-1,105,300,42
01/11/2019,7,346,249,365,535,1077,1872,322,199,2023,357,69,231,-1,28,148,416,879,709,74,99,159,1567,739,2296,1120,390,105,1098,322,182,64,undefined,-1,156,929,239,50,undefined,328,309,123,116,64,502,57,500,157,127,86,96,257,93,undefined,165,1327,1140,82,-1,280,631,69
01/11/2019,8,1008,694,725,1151,1861,3958,463,277,3302,661,78,353,-1,66,325,930,2128,1482,100,216,378,2997,1395,4182,2401,889,194,1937,388,364,159,undefined,-1,271,1757,667,127,undefined,936,679,296,320,122,901,172,992,297,170,169,148,654,170,undefined,333,3156,2195,264,-1,715,1042,107
01/11/2019,9,1143,867,752,1180,1140,2324,235,181,2252,447,41,188,-1,36,341,1014,1654,981,169,204,358,2264,978,2858,1342,1041,176,997,295,320,113,undefined,-1,241,1077,503,150,undefined,815,515,332,356,107,803,170,1038,303,211,223,182,545,231,undefined,411,2095,1535,314,-1,1016,1036,121
01/11/2019,10,1662,1235,1020,1711,1071,1337,145,180,825,236,27,131,-1,24,328,1296,922,462,296,267,496,2244,589,1762,922,1063,211,922,393,416,168,undefined,-1,208,886,516,140,undefined,490,487,311,167,97,868,141,1070,447,242,265,193,425,195,undefined,443,828,1078,267,-1,754,853,142
01/11/2019,11,2229,1704,1419,2207,1252,1635,156,208,822,226,29,151,-1,27,514,1441,880,438,509,379,707,2468,551,1769,1089,1269,211,1011,313,515,223,undefined,-1,184,1098,504,161,undefined,533,452,554,336,119,1175,136,1400,440,418,298,231,550,184,undefined,514,761,1125,325,-1,831,1003,215
01/11/2019,12,3515,2905,2030,2967,1755,2666,116,568,1759,456,67,308,-1,30,857,2062,1761,641,1017,844,1201,3170,1345,2739,1444,1608,296,1324,362,1037,337,undefined,-1,335,2208,994,312,undefined,1315,957,510,405,112,1806,233,2054,515,503,424,303,882,254,undefined,805,2003,1931,272,-1,1142,1523,358
01/11/2019,13,3582,3037,2187,3075,2220,2829,160,541,1560,460,40,298,-1,21,868,2236,1570,595,906,798,1248,3280,1027,2607,1811,1551,194,1887,464,1048,377,undefined,-1,281,2169,1135,271,undefined,1289,835,716,447,120,2102,298,2109,494,386,445,278,873,370,undefined,856,1453,1879,315,-1,1188,1663,286
01/11/2019,14,2839,2226,1770,2629,1698,2698,117,264,970,211,44,216,-1,31,1005,1625,925,541,666,432,777,2732,644,2138,1604,963,174,1212,487,702,228,undefined,-1,213,1496,646,195,undefined,543,578,457,313,49,1563,159,1594,365,286,357,209,708,176,undefined,596,773,1384,304,-1,983,1408,300
01/11/2019,15,2810,1988,1810,2614,1852,2643,125,230,1243,294,32,138,-1,15,1069,1514,757,611,678,435,779,3014,623,2623,1983,817,212,1305,347,673,269,undefined,-1,170,1345,504,182,undefined,428,499,433,369,51,1516,159,1414,369,233,373,173,616,285,undefined,539,927,1519,355,-1,843,1360,264
01/11/2019,16,2996,2294,2063,3059,2574,3750,287,433,2816,574,49,234,-1,53,1526,1352,855,1093,833,464,827,3489,839,3968,2574,657,135,1919,508,831,295,undefined,-1,232,1773,656,190,undefined,518,629,368,352,31,1717,141,1800,293,190,385,142,708,259,undefined,633,1905,2034,313,-1,1000,1716,263
01/11/2019,17,3565,2645,2681,3498,3855,5467,637,517,2973,538,114,446,-1,54,1988,1671,1170,1405,1182,726,1055,3310,1051,4500,2806,775,257,2299,644,1105,326,undefined,-1,300,2691,774,216,undefined,604,627,453,387,27,2173,203,2354,358,161,502,159,914,276,undefined,789,2122,2528,485,-1,1240,2070,270
01/11/2019,18,3183,2226,2802,2950,3084,3462,1010,301,1310,147,90,424,-1,43,1904,1153,646,626,1362,816,1071,3005,496,2552,2355,744,159,1565,754,1129,418,undefined,-1,240,2292,496,210,undefined,384,387,447,145,25,1927,201,1933,273,150,624,181,806,178,undefined,598,870,1499,396,-1,1080,1972,296
01/11/2019,19,2533,1639,2512,2345,2530,2467,436,221,522,126,123,385,-1,38,1562,784,367,294,1404,1013,1117,2647,235,1566,1741,698,187,1342,502,1184,512,undefined,-1,158,2058,420,293,undefined,289,384,303,42,41,1647,134,1600,256,190,572,184,773,182,undefined,569,379,953,179,-1,832,1748,314
01/11/2019,20,2070,1204,2822,2051,1882,2097,203,204,277,142,154,476,-1,25,1444,589,320,182,1362,974,997,2314,200,1043,1652,672,135,594,299,1064,687,undefined,-1,118,1695,367,325,undefined,158,245,198,27,42,1471,132,1414,186,100,605,151,693,216,undefined,560,249,662,11,-1,741,1673,298
01/11/2019,21,1450,588,2662,1715,2739,2006,239,132,167,76,109,462,-1,13,1267,485,191,145,1243,765,937,2266,229,1054,1322,537,146,1205,382,1106,800,undefined,-1,131,1825,297,366,undefined,114,215,157,13,38,1562,93,1213,189,137,555,148,618,211,undefined,405,161,630,7,-1,582,1530,290
01/11/2019,22,779,349,1960,1438,1767,1600,958,79,157,76,82,363,-1,12,909,374,197,153,983,727,856,1833,178,849,974,443,132,677,367,1024,696,undefined,-1,218,1503,390,287,undefined,115,351,136,14,25,1082,66,753,149,169,423,109,576,132,undefined,309,128,573,10,-1,494,1286,257
01/11/2019,23,391,238,1537,1064,1306,1263,823,85,94,44,57,234,-1,14,550,239,144,83,700,473,667,1515,151,672,696,316,82,353,394,732,541,undefined,-1,154,960,365,139,undefined,55,137,103,21,27,748,50,615,105,110,139,78,416,98,undefined,245,119,373,6,-1,320,1005,198
02/11/2019,0,205,189,986,1064,614,796,54,17,28,13,17,75,-1,12,302,172,77,47,399,228,623,743,90,361,453,249,46,185,118,556,178,undefined,-1,21,421,254,45,undefined,52,76,174,26,24,465,32,408,59,119,81,62,263,68,undefined,102,35,246,1,-1,166,470,133
02/11/2019,1,142,92,505,375,300,497,106,17,19,8,3,40,-1,2,222,105,43,14,308,176,441,453,80,215,259,157,26,74,38,460,110,undefined,-1,21,304,298,23,undefined,10,62,329,16,9,248,9,260,33,94,19,38,249,37,undefined,71,27,156,-1,-1,83,328,97
02/11/2019,2,63,74,301,205,111,195,2,7,15,10,-1,4,-1,7,83,45,23,15,92,117,282,342,23,91,97,110,15,51,14,346,17,undefined,-1,4,95,153,10,undefined,32,18,87,8,4,185,-1,139,21,67,9,19,131,22,undefined,32,9,87,2,-1,31,208,42
02/11/2019,3,38,49,186,96,106,122,3,6,9,5,-1,7,-1,1,58,49,13,11,61,76,215,274,16,64,202,90,7,38,16,263,5,undefined,-1,4,36,123,6,undefined,13,18,15,1,5,109,9,115,15,25,2,19,174,15,undefined,39,3,41,1,-1,50,219,74
02/11/2019,4,24,26,127,78,69,99,12,2,2,1,6,1,-1,3,28,12,6,1,36,25,195,244,12,56,47,63,10,37,12,159,19,undefined,-1,6,22,83,6,undefined,17,5,13,3,4,33,2,62,21,41,4,10,32,8,undefined,21,11,28,2,-1,18,115,32
02/11/2019,5,25,20,68,58,52,99,5,4,6,14,-1,5,-1,3,23,33,21,6,28,25,131,151,23,126,45,57,14,32,9,122,24,undefined,-1,7,48,20,12,undefined,9,13,6,2,2,46,3,41,14,31,11,9,18,6,undefined,6,7,45,-1,-1,28,80,17
02/11/2019,6,85,106,118,102,69,207,29,9,31,15,12,20,-1,4,33,60,61,27,38,24,92,203,38,201,143,130,31,45,44,120,19,undefined,-1,16,156,24,9,undefined,28,27,23,7,4,69,5,86,59,42,16,17,39,4,undefined,27,23,102,7,-1,35,100,12
02/11/2019,7,162,161,189,269,189,446,61,45,61,17,15,56,-1,9,118,114,86,44,53,31,86,448,66,436,207,252,81,104,111,69,46,undefined,-1,37,344,72,22,undefined,53,55,28,22,12,158,23,214,163,89,37,32,51,20,undefined,55,55,189,16,-1,72,235,38
02/11/2019,8,385,309,309,404,319,608,32,44,79,60,12,64,-1,7,217,272,128,55,91,61,136,847,132,766,355,360,166,208,69,101,85,undefined,-1,36,428,148,69,undefined,99,88,48,49,29,185,56,350,201,110,89,52,237,46,undefined,151,54,312,20,-1,155,351,41
02/11/2019,9,765,597,399,825,487,745,31,93,87,51,5,42,-1,13,317,556,193,82,149,84,195,1151,215,1135,622,502,198,330,92,281,112,undefined,-1,36,550,135,74,undefined,139,151,84,68,45,354,57,538,304,115,210,108,203,105,undefined,222,66,442,20,-1,234,654,109
02/11/2019,10,1305,929,602,1145,656,964,41,81,85,49,10,49,-1,12,479,706,196,91,310,132,304,1362,230,1657,680,594,297,500,120,400,177,undefined,-1,48,589,159,108,undefined,145,179,85,70,29,449,97,712,422,212,334,142,284,175,undefined,333,102,698,38,-1,392,826,151
02/11/2019,11,1845,1259,786,1364,1052,1075,48,97,81,78,5,23,-1,15,566,1007,216,114,562,308,420,1610,197,1535,697,751,327,817,180,478,131,undefined,-1,50,626,145,112,undefined,128,304,83,56,41,437,73,905,498,249,413,214,349,103,undefined,332,87,751,41,-1,422,942,176
02/11/2019,12,2287,1670,1306,1809,1349,963,42,123,97,66,18,95,-1,11,845,1002,148,113,865,524,639,1761,166,1277,776,971,316,1184,269,634,213,undefined,-1,38,694,154,179,undefined,91,282,146,62,63,705,94,1136,580,311,411,209,488,155,undefined,489,92,741,113,-1,424,1119,262
02/11/2019,13,2486,1744,1492,2124,1435,1081,53,114,79,45,13,57,-1,16,977,1139,260,140,1203,597,716,2085,185,1110,954,993,353,1532,194,753,282,undefined,-1,56,742,159,165,undefined,102,477,177,104,54,916,110,1319,634,315,467,196,636,162,undefined,453,69,599,57,-1,502,1302,223
02/11/2019,14,2786,1985,1513,2251,1081,1165,46,146,76,38,13,48,-1,23,1139,1118,257,133,963,492,665,1993,212,1140,1177,916,317,1026,319,745,228,undefined,-1,66,787,143,143,undefined,64,210,162,81,63,920,119,1255,544,264,515,214,501,170,undefined,380,88,682,65,-1,482,1282,240
02/11/2019,15,2678,1926,1799,2189,1440,1292,88,141,119,66,11,97,-1,26,1240,1006,275,132,838,479,793,2279,269,1205,1374,889,243,1168,446,658,287,undefined,-1,72,961,164,167,undefined,101,247,130,102,67,1122,76,1372,512,270,532,196,563,132,undefined,395,123,622,160,-1,579,1341,232
02/11/2019,16,2861,1925,1755,2354,1811,1440,174,163,128,56,34,172,-1,24,1312,1065,260,174,923,572,927,2519,292,1352,1729,649,217,1721,338,732,265,undefined,-1,109,1082,214,204,undefined,99,330,140,81,55,1226,119,1356,464,194,475,131,591,113,undefined,427,295,781,121,-1,541,1324,236
02/11/2019,17,2747,1699,2171,2254,1973,1634,128,173,216,147,59,285,-1,30,1315,873,265,119,1055,581,953,2460,263,1471,1506,560,154,1368,323,843,290,undefined,-1,107,1495,218,221,undefined,110,204,168,174,83,1291,127,1482,266,133,525,127,680,162,undefined,487,862,981,221,-1,593,1415,272
02/11/2019,18,2221,1154,2169,1990,1978,1882,114,243,248,213,147,762,-1,25,1398,588,344,129,1181,911,1075,2292,281,1754,1630,675,132,1297,276,998,454,undefined,-1,122,1960,212,279,undefined,140,372,205,155,72,1245,123,1491,265,119,635,192,557,233,undefined,504,2515,1471,227,-1,759,1554,316
02/11/2019,19,1909,797,2226,1839,2585,1615,243,159,143,110,162,774,-1,23,1482,575,213,102,1302,1049,1167,2289,287,1142,1167,613,-1,1803,445,993,601,undefined,-1,142,2377,286,342,undefined,119,323,164,116,67,1350,98,1428,238,160,630,180,577,179,undefined,509,2651,1159,241,-1,657,1598,300
02/11/2019,20,995,460,2322,1785,1847,1545,113,110,133,86,102,408,-1,25,1280,508,245,84,1256,879,1018,2095,209,1021,994,581,-1,499,238,863,622,undefined,-1,125,1985,292,450,undefined,102,178,162,113,54,1264,85,1103,253,154,616,150,642,177,undefined,390,213,661,29,-1,540,1332,246
02/11/2019,21,666,355,1947,1379,2023,1295,186,129,84,169,55,574,-1,17,1067,332,169,75,995,762,1042,1787,257,963,915,501,-1,1185,273,979,651,undefined,-1,104,1621,311,374,undefined,126,174,130,95,68,1036,66,790,176,124,615,124,570,168,undefined,319,-1,954,10,-1,465,1239,207
02/11/2019,22,724,355,1759,1228,1692,1315,52,64,89,73,77,284,-1,21,866,410,181,82,897,884,1094,1812,261,944,985,390,-1,1004,164,963,686,undefined,-1,128,1476,385,259,undefined,81,379,100,75,39,894,25,741,169,107,355,95,473,125,undefined,285,-1,650,18,-1,320,1153,218
02/11/2019,23,378,255,1250,1245,925,1062,31,54,54,85,30,107,-1,15,499,252,75,58,543,666,737,1256,152,575,758,284,-1,368,122,687,468,undefined,-1,87,920,510,143,undefined,29,86,91,56,36,550,57,561,118,102,141,89,475,82,undefined,207,-1,407,13,-1,249,797,129
03/11/2019,0,247,169,829,789,552,779,29,19,27,16,6,53,-1,13,266,196,49,43,324,298,676,834,100,317,415,209,-1,174,95,595,191,undefined,-1,41,566,456,68,undefined,31,59,31,26,18,407,17,392,75,102,50,38,422,65,undefined,119,-1,268,3,-1,147,491,105
03/11/2019,1,162,112,471,311,298,419,13,7,13,4,3,23,-1,5,179,88,38,14,262,231,599,608,92,225,326,159,-1,93,49,502,120,undefined,-1,38,339,364,24,undefined,17,31,38,27,19,252,16,243,35,75,23,47,263,36,undefined,76,-1,117,3,-1,76,329,66
03/11/2019,2,118,121,433,311,217,282,7,7,18,8,1,12,-1,4,116,100,13,19,98,116,476,379,56,123,247,155,-1,84,14,360,41,undefined,-1,10,115,246,16,undefined,21,11,31,20,8,239,7,184,20,52,5,32,211,35,undefined,83,-1,144,2,-1,70,259,63
03/11/2019,3,99,69,326,183,111,216,5,8,4,11,2,9,-1,3,126,63,18,9,129,90,384,381,45,87,138,129,-1,42,23,382,18,undefined,-1,5,105,269,8,undefined,9,17,6,5,2,148,2,130,23,49,5,19,211,8,undefined,49,-1,94,3,-1,52,234,50
03/11/2019,4,90,50,157,126,72,148,9,4,16,2,2,3,-1,8,51,51,23,4,58,93,388,259,29,88,159,97,-1,54,8,287,19,undefined,-1,14,40,112,6,undefined,8,7,3,2,2,85,2,145,15,32,4,18,125,5,undefined,43,-1,57,1,-1,30,209,26
03/11/2019,5,51,42,125,127,88,162,17,6,5,7,6,14,-1,2,48,41,12,14,36,51,199,227,39,80,221,83,-1,69,15,301,8,undefined,-1,15,66,30,3,undefined,4,19,15,3,4,85,4,95,16,32,7,17,60,13,undefined,17,-1,37,3,-1,24,102,17
03/11/2019,6,42,39,96,132,133,211,35,9,26,14,9,30,-1,3,47,40,24,11,33,54,122,352,48,165,139,88,-1,97,34,132,29,undefined,-1,27,99,14,8,undefined,13,15,15,8,2,139,2,98,17,53,11,16,32,9,undefined,29,-1,90,7,-1,38,106,29
03/11/2019,7,105,95,170,209,192,273,77,60,62,36,28,92,-1,7,60,51,63,25,48,56,115,508,62,307,195,182,-1,268,111,150,25,undefined,-1,38,314,22,19,undefined,34,32,27,24,7,128,19,213,85,63,19,46,46,20,undefined,58,-1,163,28,-1,74,176,28
03/11/2019,8,221,143,284,374,325,460,114,72,95,36,53,217,-1,8,151,150,114,39,72,47,140,634,106,683,450,388,-1,338,175,153,61,undefined,-1,46,576,69,42,undefined,98,86,48,54,24,219,35,328,220,141,84,70,130,37,undefined,107,-1,261,74,-1,152,374,46
03/11/2019,9,656,425,524,789,583,850,156,148,130,43,70,293,-1,15,276,431,143,97,127,134,212,1243,176,770,947,844,-1,721,308,240,98,undefined,-1,88,1022,95,91,undefined,150,146,83,89,57,381,37,670,405,291,189,131,160,77,undefined,199,-1,486,107,-1,286,707,79
03/11/2019,10,1341,1011,932,1252,1172,1215,211,194,157,111,100,459,-1,22,567,753,228,130,381,292,394,1706,275,1098,1315,1264,-1,1125,421,456,175,undefined,-1,117,1345,135,92,undefined,122,171,112,78,57,699,88,1088,673,491,350,253,404,96,undefined,328,-1,765,174,-1,515,1039,156
03/11/2019,11,2214,1800,1300,1922,1643,1501,216,233,116,83,104,433,-1,18,827,1029,305,129,660,468,687,1978,288,1074,1705,1555,-1,1593,510,561,258,undefined,-1,150,1431,153,160,undefined,108,246,169,97,69,970,95,1193,911,542,449,265,501,129,undefined,466,-1,719,175,-1,563,1175,175
03/11/2019,12,2774,2033,1787,2383,1885,1572,209,241,92,72,96,437,-1,20,1106,1208,313,160,1044,769,792,2268,239,1099,1953,1760,-1,1839,642,730,337,undefined,-1,154,1547,177,224,undefined,179,251,173,85,78,1224,152,1768,1000,637,506,381,535,153,undefined,616,-1,863,198,-1,767,1531,282
03/11/2019,13,3240,2193,2063,2636,1860,1567,109,208,99,37,19,142,-1,28,1323,1202,328,166,1074,718,1002,2234,279,970,1915,1525,-1,2063,492,923,355,undefined,-1,91,1233,139,310,undefined,85,447,225,159,71,1133,146,1500,915,444,668,312,724,176,undefined,514,-1,712,105,-1,654,1663,275
03/11/2019,14,3193,2327,2056,2427,1957,1639,171,208,93,52,62,289,-1,20,1382,1158,273,125,1081,603,959,2260,186,1063,2220,1482,-1,2207,690,811,383,undefined,-1,137,1486,173,296,undefined,109,182,202,204,84,1306,121,1609,907,442,609,250,601,162,undefined,486,-1,732,218,-1,662,1497,262
03/11/2019,15,3227,2172,2171,2509,1784,1685,232,227,118,35,93,376,-1,24,1428,1148,252,134,1031,575,971,2182,241,1096,2341,1418,-1,1725,706,782,490,undefined,-1,136,1624,133,264,undefined,81,159,165,152,80,1315,83,1597,724,453,591,262,593,149,undefined,420,-1,688,278,-1,637,1590,308
03/11/2019,16,2858,2234,1992,2446,1652,1858,201,218,107,57,104,431,-1,32,1491,971,230,136,980,590,993,2228,259,1148,2359,939,-1,1628,690,782,490,undefined,-1,93,1703,197,328,undefined,99,248,215,113,65,1299,101,1651,602,281,613,185,564,141,undefined,529,-1,656,257,-1,660,1497,232
03/11/2019,17,2644,1730,2065,2173,1857,1649,187,183,93,41,64,299,-1,18,1479,713,209,133,978,625,1042,2153,205,1041,1859,668,-1,1359,526,785,512,undefined,-1,96,1858,166,241,undefined,117,201,253,55,35,1260,133,1579,279,178,634,226,650,169,undefined,466,-1,760,255,-1,634,1545,219
03/11/2019,18,1813,1019,1856,1812,1385,1406,216,135,91,59,54,168,-1,15,1247,527,189,103,1090,677,906,1969,202,990,1201,547,-1,865,285,817,511,undefined,-1,83,1405,128,272,undefined,100,294,228,60,39,1091,129,1197,233,147,576,182,465,171,undefined,437,-1,552,152,-1,555,1575,228
03/11/2019,19,1151,569,1742,1295,1389,1032,34,46,65,29,14,64,-1,8,1025,325,218,82,1007,669,830,1606,154,752,406,527,-1,889,137,720,537,undefined,-1,53,1134,112,252,undefined,95,186,204,86,44,811,108,954,218,85,499,189,369,134,undefined,388,-1,443,85,-1,579,1362,185
03/11/2019,20,509,358,1633,1036,801,908,29,43,66,41,20,137,-1,17,897,297,144,59,789,514,721,1307,161,665,397,518,-1,307,77,589,516,undefined,-1,48,951,128,294,undefined,49,116,157,97,52,767,78,651,136,110,380,138,293,113,undefined,232,-1,369,18,-1,392,1073,195
03/11/2019,21,373,222,1230,816,1363,714,29,55,74,28,38,229,-1,6,699,221,90,36,556,426,586,1099,140,485,422,488,-1,902,115,618,433,undefined,-1,35,960,116,228,undefined,89,83,110,78,44,649,59,484,120,140,324,115,264,102,undefined,200,-1,357,15,-1,331,1049,216
03/11/2019,22,258,146,916,493,512,659,19,28,54,15,24,124,-1,4,427,149,108,54,418,368,575,963,132,431,286,300,-1,216,57,413,318,undefined,-1,57,516,78,135,undefined,46,299,112,74,51,462,50,424,60,100,116,53,168,77,undefined,191,-1,316,15,-1,261,916,152
03/11/2019,23,121,100,518,438,290,464,16,9,33,14,21,89,-1,7,213,98,53,46,220,133,380,616,75,292,140,233,-1,81,36,344,137,undefined,-1,50,276,39,49,undefined,27,34,73,46,14,224,29,186,44,85,61,36,126,64,undefined,91,-1,190,5,-1,163,466,97
04/11/2019,0,55,53,257,189,122,212,16,21,27,8,16,32,-1,3,60,29,26,8,119,46,200,245,41,108,157,163,-1,63,29,223,78,undefined,-1,16,190,11,17,undefined,13,19,49,18,9,160,16,114,24,66,19,31,28,42,undefined,72,-1,115,3,-1,111,303,68
04/11/2019,1,66,21,152,132,60,98,3,6,12,2,1,13,-1,1,36,45,16,3,63,19,168,202,28,45,89,119,-1,30,16,199,39,undefined,-1,5,75,20,2,undefined,3,9,28,19,7,57,2,67,15,66,14,21,53,31,undefined,42,-1,33,2,-1,41,157,48
04/11/2019,2,13,21,102,156,38,63,6,2,1,-1,3,6,-1,-1,32,11,10,2,33,17,79,136,25,58,41,67,-1,32,12,135,15,undefined,-1,2,34,5,7,undefined,10,6,17,12,6,42,4,42,7,52,2,7,38,17,undefined,25,-1,30,-1,-1,26,134,29
04/11/2019,3,24,9,61,27,48,37,1,3,2,1,4,4,-1,-1,25,7,8,13,26,6,71,66,14,26,39,48,-1,42,12,77,4,undefined,-1,4,31,10,2,undefined,1,6,11,1,2,40,2,40,6,25,-1,6,18,10,undefined,9,-1,20,-1,-1,20,87,16
04/11/2019,4,12,8,41,26,65,75,2,-1,6,7,-1,6,-1,3,17,5,17,2,13,13,68,50,-1,16,50,37,-1,70,14,76,12,undefined,-1,7,33,8,8,undefined,7,11,11,7,5,23,4,40,1,19,4,4,16,8,undefined,8,-1,24,-1,-1,30,56,12
04/11/2019,5,19,13,69,86,92,153,28,15,48,14,8,15,-1,5,37,23,48,22,20,18,67,164,44,179,90,39,-1,94,25,77,22,undefined,-1,10,85,16,19,undefined,12,31,11,10,5,60,7,80,10,22,9,9,20,6,undefined,13,-1,74,1,-1,27,92,26
04/11/2019,6,120,69,123,145,249,480,78,61,299,70,15,66,-1,8,76,99,165,106,37,26,77,558,144,558,259,90,-1,250,80,71,24,undefined,-1,29,247,68,13,undefined,69,74,34,22,10,135,13,186,29,49,17,27,48,20,undefined,38,-1,297,20,-1,56,140,23
04/11/2019,7,338,240,315,468,638,1302,256,180,1188,313,38,176,-1,17,200,335,574,462,86,79,136,1406,545,1906,622,257,-1,689,250,174,68,undefined,-1,82,758,165,38,undefined,199,263,132,146,72,398,57,375,116,68,91,45,174,107,undefined,126,-1,928,70,-1,207,501,56
04/11/2019,8,881,589,680,943,1321,2838,381,316,2117,475,64,273,-1,43,432,711,1450,1079,184,158,309,2490,1079,3222,1003,420,-1,1505,345,349,133,undefined,-1,165,1355,524,110,undefined,530,592,315,291,148,829,120,900,230,83,163,114,532,153,undefined,344,-1,1825,158,-1,471,991,94
04/11/2019,9,1458,1100,787,1525,1188,1983,257,219,1257,309,64,242,-1,24,559,914,929,570,227,196,351,2301,715,2166,913,517,-1,1271,385,307,162,undefined,-1,188,1201,457,113,undefined,479,458,243,271,116,988,113,1018,239,136,219,127,479,187,undefined,355,-1,1216,192,-1,508,984,136
04/11/2019,10,2240,2154,1598,2904,2501,1768,156,215,536,146,54,253,-1,20,1410,1272,687,385,479,271,634,2435,558,1609,1138,628,-1,2438,1013,465,160,undefined,-1,149,1346,423,157,undefined,333,438,293,195,84,1874,119,1251,312,180,319,137,525,199,undefined,448,243,1037,235,-1,664,934,179
04/11/2019,11,3148,3445,2164,3697,2828,1993,174,230,589,121,64,230,-1,20,1516,2027,665,366,698,406,795,2791,528,1622,1493,839,-1,2722,1027,644,197,undefined,-1,135,1561,461,188,undefined,362,465,288,151,75,2553,150,1609,475,189,439,189,666,185,undefined,527,237,1145,202,-1,656,1113,300
04/11/2019,12,4494,5227,2692,4535,3094,2187,204,301,897,292,19,122,-1,18,2013,2570,1145,421,1183,817,1246,3268,803,2171,1358,1130,-1,3032,1329,1129,275,undefined,-1,172,1486,663,363,undefined,780,705,543,301,125,3563,325,1909,813,270,624,252,964,235,undefined,728,426,1361,173,-1,895,1534,344
04/11/2019,13,3645,3310,2234,3444,2265,2071,102,244,645,186,6,81,-1,11,1806,2479,1009,394,1111,638,1158,3078,699,2203,1237,1008,-1,2346,586,1023,216,undefined,-1,199,1313,598,215,undefined,538,713,332,285,84,1950,225,1692,936,261,593,234,872,265,undefined,819,430,1212,93,-1,647,1700,288
04/11/2019,14,3233,2515,2032,2895,1605,1886,128,223,540,202,60,201,-1,21,1358,1545,583,332,955,553,997,2742,550,1718,1752,947,-1,1574,466,820,246,undefined,-1,140,1432,546,205,undefined,340,403,328,304,92,1576,122,1772,670,260,457,268,810,169,undefined,617,453,1027,268,-1,771,1435,218
04/11/2019,15,3079,2550,1889,2939,1516,2048,155,190,838,237,25,137,-1,27,1349,1495,579,442,872,541,944,2883,479,2103,1668,829,-1,1261,356,797,262,undefined,-1,131,1203,462,199,undefined,288,354,314,273,112,1490,109,1780,539,237,565,195,778,202,undefined,613,525,1196,186,-1,673,1528,230
04/11/2019,16,2850,2263,1841,2695,1610,2745,238,309,1966,517,16,155,-1,39,1414,1354,615,821,794,438,886,3271,709,3109,1765,802,-1,1402,337,715,282,undefined,-1,143,1552,467,235,undefined,344,347,316,324,95,1464,127,1786,612,230,481,167,833,173,undefined,621,1083,1604,216,-1,765,1828,286
04/11/2019,17,3200,2196,2291,2879,2012,3447,386,321,2252,570,46,247,-1,37,1834,1271,936,1080,1119,490,1081,3865,831,3888,1845,1102,-1,1453,420,846,419,undefined,-1,181,1811,509,253,undefined,417,392,409,413,145,1547,246,2041,870,353,497,268,867,287,undefined,664,1290,1934,275,-1,1014,2257,258
04/11/2019,18,2642,1538,2174,2308,1632,2039,377,190,945,271,71,321,-1,27,1540,847,482,458,1180,708,1179,3104,409,2062,1736,1389,159,1143,328,930,410,undefined,-1,134,1569,342,247,undefined,246,262,282,265,120,1312,158,1728,1145,526,615,316,660,209,undefined,555,610,1205,262,-1,810,2231,251
04/11/2019,19,1930,945,2285,1763,1771,1592,165,132,318,153,67,321,-1,16,1388,457,280,201,1341,888,1172,2526,262,1208,1213,1447,276,1197,417,834,497,undefined,-1,91,1508,233,276,undefined,145,261,251,231,119,1231,128,1569,994,627,558,301,596,223,undefined,516,287,651,273,-1,719,2094,290
04/11/2019,20,723,407,1797,1051,709,1250,40,56,119,70,13,81,-1,-1,999,361,188,98,935,635,776,1743,333,766,418,785,230,335,95,744,487,undefined,-1,38,897,137,118,undefined,70,163,189,123,46,725,93,759,531,280,421,147,434,166,undefined,434,78,424,10,-1,492,1366,244
04/11/2019,21,479,271,1516,960,1698,850,187,65,94,72,31,139,-1,8,781,272,119,66,668,520,681,1536,164,683,502,698,168,1058,161,604,441,undefined,-1,51,963,129,-1,undefined,108,115,110,74,39,662,58,586,324,233,314,158,298,108,undefined,211,36,424,16,-1,347,1135,179
04/11/2019,22,364,167,1179,891,691,781,155,41,91,56,27,92,-1,7,591,181,161,70,595,417,613,1305,139,625,772,389,108,341,54,630,278,undefined,-1,78,652,90,-1,undefined,-1,79,112,82,37,517,56,406,168,129,221,59,308,123,undefined,227,48,379,7,-1,301,896,129
04/11/2019,23,182,85,828,589,336,514,18,20,55,24,16,49,-1,7,216,99,72,41,332,213,397,767,66,350,360,255,56,127,49,436,153,undefined,-1,37,363,96,-1,undefined,-1,45,98,68,27,266,60,284,81,92,67,52,197,68,undefined,109,24,254,10,-1,207,651,106
05/11/2019,0,129,48,491,363,181,244,7,8,20,4,3,9,-1,4,148,66,47,33,158,127,352,389,41,168,137,154,38,84,26,375,78,undefined,-1,10,159,60,-1,undefined,-1,20,46,17,8,98,17,193,35,101,29,27,109,35,undefined,68,24,136,3,-1,106,306,70
05/11/2019,1,109,47,237,418,81,118,1,4,12,3,3,5,-1,3,60,41,12,12,128,73,274,224,26,52,145,134,17,51,23,228,36,undefined,-1,15,115,43,-1,undefined,-1,7,18,9,12,64,12,109,13,71,14,6,72,32,undefined,26,8,80,-1,-1,39,197,50
05/11/2019,2,25,37,147,313,41,75,-1,4,5,6,4,4,-1,2,48,16,8,4,38,31,170,139,13,36,54,56,9,36,19,141,15,undefined,-1,3,39,38,-1,undefined,-1,13,16,2,2,50,4,75,6,74,7,6,60,9,undefined,24,4,86,3,-1,15,145,23
05/11/2019,3,31,23,196,378,54,96,3,2,5,-1,1,3,-1,1,31,12,19,9,36,29,196,104,21,33,85,59,4,33,14,176,9,undefined,-1,3,41,17,-1,undefined,-1,7,7,3,2,45,1,86,6,30,3,9,34,10,undefined,29,8,65,-1,-1,38,116,35
05/11/2019,4,28,8,75,573,57,81,2,1,3,2,1,4,-1,1,20,11,12,29,43,18,136,74,15,39,44,65,13,39,10,96,16,undefined,-1,8,30,14,-1,undefined,-1,3,11,1,2,38,1,25,10,26,12,9,13,11,undefined,9,9,31,-1,-1,17,67,19
05/11/2019,5,10,19,71,65,66,110,20,6,14,3,3,14,-1,1,21,30,36,15,21,35,80,115,16,68,43,38,7,53,19,81,5,undefined,-1,5,50,10,-1,undefined,-1,15,12,3,1,44,3,56,10,10,1,14,21,6,undefined,6,12,47,-1,-1,14,74,9
05/11/2019,6,77,47,134,120,104,202,55,21,45,20,16,45,-1,-1,34,77,41,25,28,28,67,236,43,273,145,69,13,65,61,53,9,undefined,-1,11,178,23,-1,undefined,-1,22,13,11,9,67,8,99,27,40,18,25,26,10,undefined,20,59,84,6,-1,18,124,25
05/11/2019,7,131,56,193,308,232,425,76,62,158,71,30,99,-1,4,80,125,92,89,45,62,120,448,92,532,204,131,19,249,83,83,43,undefined,-1,30,393,51,-1,undefined,-1,94,100,90,42,164,55,202,74,66,84,42,71,50,undefined,55,194,219,26,-1,89,286,37
05/11/2019,8,267,139,340,425,429,759,139,115,195,102,53,186,-1,5,177,190,190,122,125,54,110,891,148,729,394,286,57,402,138,104,88,undefined,-1,34,599,131,-1,undefined,-1,118,204,209,81,267,72,302,133,111,185,54,93,104,undefined,125,186,311,68,-1,168,442,43
05/11/2019,9,610,389,461,668,653,906,162,139,144,98,76,217,-1,13,335,344,205,100,148,97,238,1343,218,1105,701,564,115,584,238,152,100,undefined,-1,81,752,106,48,undefined,-1,93,203,198,102,445,110,478,265,150,247,123,146,115,undefined,115,146,512,113,-1,281,608,72
05/11/2019,10,1082,741,854,1113,1146,1092,257,220,153,83,83,264,-1,7,564,484,215,114,318,283,268,1686,236,1265,912,597,149,957,500,299,190,undefined,-1,108,1005,120,94,undefined,-1,116,251,218,102,518,102,753,331,191,448,118,292,136,undefined,276,131,624,172,-1,375,756,127
05/11/2019,11,1728,1223,1459,1848,1633,1451,256,251,119,52,96,377,-1,19,781,748,263,97,570,459,588,1901,268,1182,1336,775,132,1459,757,404,322,undefined,-1,103,1329,125,213,undefined,-1,208,368,368,144,751,220,1012,296,262,559,135,379,239,undefined,345,132,595,255,-1,526,977,171
05/11/2019,12,2386,1685,2058,2231,1831,1565,293,255,158,49,96,378,-1,17,1050,852,227,88,1199,790,820,2352,243,1040,1886,967,176,1665,873,625,352,undefined,-1,99,1788,123,257,undefined,-1,179,429,330,149,1112,204,1230,439,270,652,170,488,199,undefined,424,133,589,199,-1,639,1133,236
05/11/2019,13,2852,1897,2405,2714,2286,1632,310,294,170,89,161,406,-1,28,1216,934,244,104,1338,810,955,2359,217,962,2247,1044,161,1892,1069,662,403,undefined,-1,131,1933,178,304,undefined,-1,163,470,328,144,1234,159,1517,370,344,670,227,522,230,undefined,455,123,648,182,-1,694,1224,255
05/11/2019,14,3105,2052,2359,2631,2177,1869,312,262,188,89,179,515,-1,23,1307,967,172,108,1201,503,1081,2632,230,956,2703,783,167,1857,1199,751,473,undefined,-1,160,1812,133,318,undefined,-1,231,414,381,161,1684,164,1751,358,219,732,172,624,225,undefined,488,144,683,249,-1,707,1352,226
05/11/2019,15,3336,2130,2510,2873,2341,2030,335,282,143,89,159,399,-1,28,1368,867,245,110,1194,510,1064,2715,167,1008,2607,665,129,1932,1079,665,559,undefined,-1,108,1797,162,333,undefined,-1,168,409,296,148,1497,203,1532,263,225,736,144,549,286,undefined,456,135,755,315,-1,700,1323,254
05/11/2019,16,3095,1968,2390,2704,2244,2188,305,300,268,105,137,396,-1,16,1426,842,181,137,1024,469,1030,2755,330,1383,2612,513,140,1487,1022,712,492,undefined,-1,130,1920,175,214,undefined,-1,164,276,236,153,1593,119,1434,212,166,549,132,525,181,undefined,381,189,839,279,-1,717,1454,230
05/11/2019,17,3038,1655,2435,2352,2083,2319,280,214,290,145,134,441,-1,30,1337,672,184,144,1116,512,1098,2526,228,1385,2213,570,118,1160,945,713,449,undefined,-1,134,2045,150,212,undefined,-1,156,333,193,163,1435,133,1398,188,171,588,154,477,248,undefined,415,232,875,315,-1,675,1597,222
05/11/2019,18,2285,1243,2747,1996,1974,2486,335,234,266,79,151,430,-1,25,1437,451,168,100,1268,711,1120,2336,263,1663,2410,678,150,808,752,839,563,undefined,-1,118,2019,179,296,undefined,-1,180,336,147,127,1341,187,1694,226,168,560,179,533,217,undefined,449,184,1167,293,-1,690,1790,201
05/11/2019,19,1556,590,2266,1640,1803,1900,474,177,193,69,121,385,-1,21,1223,499,154,88,1116,706,1081,2308,222,1029,1125,642,133,697,410,821,616,undefined,-1,125,1755,150,326,undefined,-1,150,249,84,103,1112,147,1171,192,138,565,162,429,189,undefined,382,77,776,184,-1,706,1508,280
05/11/2019,20,809,382,1982,1310,1342,1424,263,116,118,80,102,360,-1,11,1012,381,112,79,979,693,927,2025,218,725,912,569,124,485,322,751,579,undefined,-1,95,1514,160,344,undefined,-1,101,163,46,47,831,100,828,164,124,455,104,425,170,undefined,314,87,593,23,-1,568,1433,222
05/11/2019,21,498,252,1584,842,1003,1174,63,109,58,72,85,219,-1,9,856,246,67,51,759,516,762,1555,188,602,547,480,73,540,139,644,432,undefined,-1,45,1097,131,208,undefined,-1,81,156,58,71,673,79,567,109,171,297,130,296,158,undefined,244,54,456,13,-1,435,1135,180
05/11/2019,22,276,125,866,506,537,780,48,51,52,22,53,163,-1,6,507,162,75,31,383,360,526,1115,115,449,729,311,75,242,83,487,279,undefined,-1,28,670,90,104,undefined,-1,39,137,64,59,401,47,369,87,142,197,83,195,131,undefined,141,30,321,13,-1,193,862,168
05/11/2019,23,154,92,497,376,389,585,827,17,41,22,20,82,-1,3,232,73,59,36,243,197,378,746,76,361,313,205,34,148,153,395,112,undefined,-1,73,433,74,51,undefined,-1,55,85,33,26,292,57,248,39,68,45,43,107,65,undefined,84,13,208,7,-1,142,577,98
06/11/2019,0,79,53,263,151,171,336,11,6,25,7,5,33,-1,1,100,38,20,15,134,44,276,339,56,134,449,127,13,56,21,245,59,undefined,-1,8,247,27,27,undefined,-1,24,47,22,20,123,16,117,21,80,16,33,78,37,undefined,49,10,113,2,-1,105,252,69
06/11/2019,1,32,18,134,72,102,109,2,9,7,-1,2,14,-1,4,52,30,11,16,87,35,127,202,34,38,134,108,16,42,21,128,19,undefined,-1,19,87,12,15,undefined,-1,7,30,10,-1,59,7,63,25,65,7,20,22,22,undefined,25,3,64,1,-1,41,172,60
06/11/2019,2,37,18,77,38,36,87,4,3,2,-1,4,7,-1,-1,39,11,11,7,40,11,125,61,9,20,128,71,6,19,11,66,12,undefined,-1,2,66,5,9,undefined,-1,7,8,3,3,25,3,40,8,50,3,4,17,10,undefined,20,-1,43,3,-1,17,114,42
06/11/2019,3,12,13,56,40,37,47,1,-1,9,-1,3,2,-1,-1,31,19,3,6,31,9,69,82,9,36,67,42,1,43,7,43,11,undefined,-1,1,13,15,6,undefined,-1,3,4,3,4,30,4,36,11,25,1,11,12,9,undefined,8,3,14,1,-1,37,74,16
06/11/2019,4,14,5,40,31,70,42,7,3,1,-1,1,6,-1,-1,22,5,1,2,29,12,44,46,7,30,35,33,1,44,6,27,34,undefined,-1,4,18,4,11,undefined,-1,4,5,2,1,19,2,39,9,21,9,-1,8,2,undefined,7,2,28,-1,-1,21,55,11
06/11/2019,5,26,18,59,62,106,192,33,36,78,35,2,16,-1,3,24,28,62,22,13,20,38,128,57,257,98,37,8,95,47,37,5,undefined,-1,26,72,18,5,undefined,-1,27,8,7,5,42,6,68,14,10,2,18,16,5,undefined,18,48,85,2,-1,31,80,8
06/11/2019,6,100,85,155,208,333,648,146,103,495,102,19,76,-1,13,78,110,244,185,24,32,92,621,218,781,426,93,37,372,135,48,38,undefined,-1,59,364,77,24,undefined,-1,85,55,21,13,165,17,212,42,42,20,24,54,20,undefined,34,279,383,21,-1,72,186,21
06/11/2019,7,329,232,329,507,995,1858,424,259,2140,374,46,207,-1,25,319,403,901,787,85,88,196,1489,667,2540,949,272,81,965,294,125,86,undefined,-1,154,907,223,65,undefined,-1,327,166,122,45,488,116,469,103,61,89,71,237,126,undefined,109,1070,1291,117,-1,287,658,55
06/11/2019,8,910,630,741,1106,1795,3903,642,422,4126,647,96,369,-1,46,617,865,2329,1703,152,179,387,2948,1591,4641,1562,520,198,1824,432,335,197,undefined,-1,293,1667,686,140,undefined,-1,806,326,285,115,952,159,1065,286,90,183,131,683,233,undefined,388,2308,2716,263,-1,702,1254,98
06/11/2019,9,1171,881,693,1127,1177,2257,299,249,2511,518,56,248,-1,20,560,1041,1483,920,199,178,396,2226,1027,3001,936,485,136,1152,317,275,133,undefined,-1,220,1114,580,117,undefined,-1,586,329,265,135,799,170,953,244,110,213,126,534,196,undefined,381,1292,1723,233,-1,717,1005,118
06/11/2019,10,1537,1246,1005,1654,1249,1650,223,177,1000,303,43,179,-1,21,751,1354,856,610,380,346,574,2159,674,2079,1022,643,161,934,345,456,201,undefined,-1,174,1223,536,146,undefined,-1,554,335,210,101,998,126,1104,278,139,280,248,498,173,undefined,412,599,1064,214,-1,691,963,198
06/11/2019,11,2309,1891,1417,2442,1679,1872,217,246,772,235,65,356,-1,30,793,1667,867,511,641,498,782,2628,718,1872,1384,730,192,1472,592,636,263,undefined,-1,192,1383,566,228,undefined,-1,562,446,339,114,1262,171,1479,305,193,333,230,584,230,undefined,475,544,1128,178,-1,684,1043,215
06/11/2019,12,3719,3196,2287,3242,2084,2484,359,661,1604,433,162,540,-1,12,1491,2349,1802,737,1274,916,1386,3343,1303,2669,1967,1257,225,2065,830,1092,469,undefined,-1,389,2599,988,485,undefined,-1,1162,785,484,194,2193,406,2172,402,280,562,299,1027,370,undefined,767,1328,1755,335,-1,1115,1748,337
06/11/2019,13,3603,3370,2194,3294,1806,2524,373,575,1272,397,104,428,-1,28,1587,2431,1753,727,1164,827,1394,3634,1275,2584,2091,1202,233,1338,839,1045,414,undefined,-1,380,2431,867,402,undefined,-1,1234,738,534,244,2365,308,2312,386,229,458,245,1145,322,undefined,832,918,1809,380,-1,1078,1616,311
06/11/2019,14,3022,2220,2102,2935,1653,2137,248,231,973,213,61,258,-1,12,1294,1817,1048,518,985,521,949,3035,837,2129,1838,741,192,1375,623,765,250,undefined,-1,242,1660,718,217,undefined,-1,580,435,285,120,1788,150,1892,296,184,389,172,897,229,undefined,652,584,1280,290,-1,940,1364,219
06/11/2019,15,2811,2217,1985,2802,2040,2410,216,229,1209,318,40,202,-1,19,1384,1528,747,598,834,537,898,3083,647,2469,1856,668,181,2115,674,718,258,undefined,-1,248,1687,564,192,undefined,67,531,699,406,148,1573,193,1884,285,164,354,194,749,286,undefined,693,671,1434,294,-1,823,1463,217
06/11/2019,16,2746,2124,2059,2808,2432,3385,318,378,3035,494,57,265,-1,33,1649,1528,983,1059,824,509,960,3225,799,3894,1925,718,203,2122,713,732,248,undefined,-1,218,1699,634,273,undefined,-1,574,624,386,78,1777,176,1960,306,162,387,211,767,295,undefined,724,1493,1948,323,-1,993,1884,234
06/11/2019,17,3292,2217,2502,3221,3143,5166,652,552,4265,445,107,416,-1,48,2083,1560,1474,1845,1023,697,1302,4148,1176,5244,2424,922,261,2862,857,985,326,undefined,-1,396,2412,843,256,undefined,-1,523,762,423,103,2009,240,2429,468,254,492,228,889,390,undefined,810,2078,2673,463,-1,1160,2286,307
06/11/2019,18,2649,1610,2355,2472,2055,3048,504,344,1844,237,105,408,-1,27,1709,1012,816,868,1048,824,1095,3415,634,2919,1708,864,248,1845,805,951,413,undefined,-1,227,1706,540,295,undefined,-1,446,686,221,88,1767,185,1853,480,253,434,198,704,270,undefined,616,785,1448,315,-1,1015,1987,308
06/11/2019,19,1532,737,2011,1790,2093,1731,244,174,555,132,113,353,-1,24,1432,570,320,282,1043,740,968,2437,336,1386,729,820,205,2226,496,810,407,undefined,-1,100,1272,295,248,undefined,-1,308,621,110,74,1232,107,1354,340,187,458,150,546,223,undefined,461,248,735,176,-1,780,1505,231
06/11/2019,20,807,382,1730,1135,914,1237,93,104,251,92,88,305,-1,10,1106,365,279,112,821,582,824,1960,238,925,514,702,145,592,191,681,393,undefined,-1,98,780,264,244,undefined,-1,147,404,72,57,862,80,875,258,210,362,119,475,163,undefined,324,135,533,15,-1,595,1364,222
06/11/2019,21,484,279,1412,903,1335,1150,67,92,111,53,49,179,-1,12,756,329,135,64,689,410,568,1541,162,761,446,414,110,1086,187,526,339,undefined,-1,79,822,187,154,undefined,-1,130,384,45,38,750,59,686,156,158,271,123,323,117,undefined,212,76,438,11,-1,447,1063,169
06/11/2019,22,286,221,945,669,839,798,36,38,113,33,34,106,-1,10,468,178,132,79,416,341,473,1210,100,574,271,311,90,872,97,449,179,undefined,-1,76,413,123,83,undefined,-1,321,299,39,31,499,47,413,110,123,184,92,188,87,undefined,163,35,307,6,-1,321,819,129
06/11/2019,23,208,93,497,260,270,449,10,26,36,20,13,68,-1,2,222,88,42,24,191,136,387,710,71,282,227,197,45,163,27,273,115,undefined,-1,16,243,50,37,undefined,-1,43,175,17,9,177,40,251,50,94,53,53,105,62,undefined,71,7,155,2,-1,256,462,86
07/11/2019,0,44,44,245,137,96,198,7,11,13,9,8,10,-1,1,77,48,35,9,90,41,228,202,36,112,112,134,16,61,28,164,77,undefined,-1,10,87,32,12,undefined,-1,11,905,5,8,81,16,117,19,79,26,34,29,21,undefined,10,13,63,2,-1,74,241,49
07/11/2019,1,31,32,168,58,38,62,3,3,11,2,2,4,-1,-1,31,22,33,18,83,31,114,138,14,48,90,80,3,19,17,148,22,undefined,-1,4,35,11,12,undefined,-1,9,313,4,3,18,5,66,7,57,2,9,31,16,undefined,-1,5,38,-1,-1,35,158,38
07/11/2019,2,31,20,67,18,15,53,1,-1,8,2,4,1,-1,-1,41,21,13,10,33,11,90,95,13,35,49,75,11,21,11,65,6,undefined,-1,2,10,4,12,undefined,-1,4,262,4,1,15,5,51,9,56,4,2,15,17,undefined,-1,3,45,-1,-1,30,119,49
07/11/2019,3,19,10,55,22,38,23,8,2,1,7,1,2,-1,-1,15,16,6,1,26,6,43,56,7,30,39,48,7,45,5,59,4,undefined,-1,2,21,8,7,undefined,-1,4,162,1,2,29,-1,34,6,60,3,2,14,4,undefined,-1,-1,17,-1,-1,30,91,30
07/11/2019,4,15,9,27,33,43,48,4,1,2,1,-1,4,-1,4,23,21,11,8,23,11,77,45,5,21,18,63,4,58,6,34,12,undefined,-1,7,19,5,5,undefined,-1,11,118,1,-1,27,1,31,4,25,7,6,7,3,undefined,-1,-1,19,-1,-1,21,59,15
07/11/2019,5,27,17,48,88,96,268,37,34,83,31,5,20,-1,-1,28,33,67,35,16,24,67,162,47,308,114,69,10,99,49,56,22,undefined,-1,36,112,30,15,undefined,-1,25,53,5,3,46,5,66,31,14,7,19,22,14,undefined,-1,37,105,1,-1,30,121,9
07/11/2019,6,120,82,164,219,357,1011,136,104,550,134,28,89,-1,13,76,232,253,186,32,27,92,750,244,1041,428,171,45,444,145,49,45,undefined,-1,58,636,80,12,undefined,-1,96,80,20,17,162,19,252,89,51,26,64,58,47,undefined,-1,246,418,33,-1,83,321,37
07/11/2019,7,438,237,354,550,986,1981,386,279,2206,413,52,205,-1,26,274,566,949,752,124,106,184,1551,782,2559,905,376,125,1123,297,162,89,undefined,-1,155,963,254,56,undefined,-1,343,150,93,50,543,80,559,174,87,107,74,260,91,undefined,-1,1039,1251,76,-1,263,679,75
07/11/2019,8,907,577,718,1067,1683,3862,557,410,4046,645,73,350,-1,42,576,974,2251,1722,184,203,388,2871,1582,4557,1439,940,212,1977,426,361,199,undefined,-1,284,1737,704,125,undefined,-1,791,434,240,109,966,150,1047,335,166,243,181,721,198,undefined,-1,2253,2420,264,-1,754,1242,127
07/11/2019,9,1050,733,730,1209,1104,2428,291,220,2643,507,33,203,-1,42,550,1023,1519,989,230,194,322,2102,912,3105,940,1015,190,1120,214,316,155,undefined,-1,227,1078,507,122,undefined,-1,600,450,152,77,770,185,927,352,218,231,164,492,179,undefined,-1,1464,1712,217,-1,644,1035,136
07/11/2019,10,1321,1148,892,1504,1000,1352,137,177,819,267,33,133,-1,24,614,1178,923,556,291,364,547,1892,575,1856,731,1068,239,1009,323,368,272,undefined,-1,171,864,448,120,undefined,-1,482,443,140,81,821,152,872,522,300,267,183,398,164,undefined,-1,567,1120,206,-1,668,781,170
07/11/2019,11,1833,1545,1218,2046,1303,1597,177,243,849,256,50,214,-1,16,929,1416,946,440,523,349,642,2127,634,1984,1083,1262,295,1317,368,579,306,undefined,-1,209,973,499,224,undefined,-1,631,533,189,128,1086,188,1293,553,345,350,219,580,206,undefined,-1,548,1303,262,-1,797,949,228
07/11/2019,12,2938,2632,2039,2981,1582,2455,268,493,1585,384,81,289,-1,29,1380,2148,1593,635,951,762,1345,3132,989,2920,1517,1925,328,1844,540,995,323,undefined,-1,281,1961,1000,312,undefined,-1,879,554,128,102,1864,309,1983,642,503,369,304,985,267,undefined,-1,1196,1977,290,-1,1143,1437,258
07/11/2019,13,3265,2879,1994,3014,1419,2090,279,442,1178,357,69,233,-1,22,1471,2169,1465,600,982,899,1354,3055,960,2537,1465,1785,235,1339,521,979,404,undefined,-1,283,1726,879,327,undefined,-1,816,604,176,142,2026,274,1980,617,418,405,275,966,229,undefined,-1,969,1836,264,-1,1040,1462,305
07/11/2019,14,2619,1982,1699,2637,1258,1612,191,192,948,238,8,84,-1,26,1229,1668,771,490,883,495,902,2459,511,2113,1248,1209,251,1259,414,720,243,undefined,-1,175,891,695,283,undefined,-1,566,442,229,105,1420,221,1545,488,272,344,232,812,170,undefined,-1,651,1143,188,-1,881,1132,232
07/11/2019,15,2418,1811,1560,2305,1242,2167,181,189,1227,350,7,39,-1,16,1157,1280,674,527,641,399,785,2480,507,2589,1330,787,228,1348,265,736,197,undefined,-1,126,1008,493,229,undefined,-1,522,457,271,111,1210,239,1318,447,138,339,167,597,322,undefined,-1,763,1280,108,-1,763,1418,230
07/11/2019,16,2424,1845,1691,2501,1899,2928,387,313,3074,669,35,138,-1,43,1264,1263,795,1076,629,346,936,2978,824,3994,1508,638,200,1686,426,674,266,undefined,-1,201,1396,595,203,undefined,-1,438,354,292,116,1406,172,1521,329,146,308,140,644,220,undefined,-1,1960,1835,234,-1,811,1589,220
07/11/2019,17,3006,1983,1955,2866,2223,4695,776,481,4149,855,42,170,-1,61,1709,1394,1501,1803,1037,569,1097,4236,1251,5295,2084,674,235,2127,551,924,296,undefined,-1,310,2022,733,233,undefined,-1,624,464,382,204,1603,217,1778,349,122,441,162,780,321,undefined,-1,2814,2569,226,-1,942,1962,248
07/11/2019,18,2320,1328,1904,2292,1508,2627,703,269,2024,368,25,161,-1,37,1295,967,847,831,981,699,1004,3374,726,3369,2098,625,245,1562,447,823,327,undefined,-1,169,1674,496,328,undefined,-1,500,347,298,170,1172,244,1494,303,91,524,169,598,276,undefined,-1,976,1504,139,-1,916,1698,263
07/11/2019,19,1407,756,1341,1474,885,1552,486,128,549,147,8,50,-1,10,947,513,368,312,968,489,781,2160,440,1990,1065,404,125,1172,194,818,321,undefined,-1,87,995,263,192,undefined,-1,331,243,123,69,688,140,792,207,81,457,108,513,178,undefined,-1,284,867,21,-1,544,1256,219
07/11/2019,20,1175,508,1388,1224,1003,1235,348,67,334,97,9,111,-1,14,910,439,222,151,788,499,721,1963,307,1348,484,450,104,399,122,717,315,undefined,-1,58,886,297,137,undefined,-1,189,190,163,83,673,88,728,171,83,414,97,412,151,undefined,-1,191,713,10,-1,500,1097,211
07/11/2019,21,688,330,1337,916,825,878,246,37,123,69,10,72,-1,5,705,375,166,113,725,389,600,1515,188,823,409,371,88,549,114,678,284,undefined,-1,73,858,220,112,undefined,-1,149,198,105,57,717,97,673,135,74,307,79,328,170,undefined,-1,123,521,4,-1,408,1073,188
07/11/2019,22,335,154,955,584,834,768,59,37,119,59,18,62,-1,10,451,165,151,162,468,437,497,1093,143,648,1143,298,69,660,80,480,164,undefined,-1,60,601,125,81,undefined,-1,335,107,79,36,400,49,421,92,51,242,68,203,99,undefined,-1,90,453,14,-1,244,743,126
07/11/2019,23,102,90,548,333,361,513,16,26,62,23,15,44,-1,6,215,107,56,112,245,225,406,828,77,355,311,246,39,204,87,369,104,undefined,-1,36,337,97,26,undefined,-1,34,57,54,21,295,42,265,52,118,60,39,82,62,undefined,-1,56,222,8,-1,224,569,82
08/11/2019,0,48,35,250,151,155,244,5,9,22,24,7,20,-1,1,120,60,50,27,125,94,220,358,51,197,154,148,23,82,17,241,40,undefined,-1,8,176,51,24,undefined,-1,20,51,24,15,138,14,161,34,96,24,25,72,38,undefined,-1,27,83,6,-1,60,281,49
08/11/2019,1,80,31,136,63,49,86,7,3,7,3,4,16,-1,3,55,51,19,7,80,112,197,268,42,75,75,118,15,45,39,162,19,undefined,-1,8,41,23,5,undefined,-1,13,25,15,7,59,8,75,21,85,11,16,40,29,undefined,-1,9,61,1,-1,35,133,30
08/11/2019,2,57,27,134,72,37,80,1,2,13,2,-1,12,-1,-1,35,29,18,10,62,83,178,127,25,35,47,55,4,24,7,112,12,undefined,-1,3,31,16,11,undefined,-1,9,6,3,1,56,2,53,6,59,-1,12,29,19,undefined,-1,11,34,2,-1,25,111,40
08/11/2019,3,32,26,75,45,48,64,2,2,2,4,1,3,-1,-1,45,17,8,-1,33,98,142,143,21,21,32,64,3,38,9,75,8,undefined,-1,6,30,19,6,undefined,-1,6,30,4,6,44,2,61,9,30,3,11,15,18,undefined,-1,5,14,2,-1,24,76,33
08/11/2019,4,24,13,52,47,52,66,8,5,2,3,1,5,-1,3,11,11,12,2,10,14,70,201,6,29,55,49,8,48,11,31,22,undefined,-1,10,18,8,9,undefined,-1,5,10,3,3,37,3,49,12,16,8,8,8,11,undefined,-1,7,23,-1,-1,14,58,20
08/11/2019,5,45,26,65,77,108,268,31,29,91,25,-1,14,-1,2,28,71,72,33,12,34,63,184,54,324,109,71,17,82,40,51,22,undefined,-1,40,113,17,10,undefined,-1,26,22,9,8,52,18,77,20,12,10,12,19,17,undefined,-1,55,110,1,-1,30,102,8
08/11/2019,6,119,82,183,268,341,1006,92,81,508,113,18,71,-1,20,86,218,283,163,35,40,72,703,256,1059,343,155,34,347,103,57,46,undefined,-1,81,666,78,12,undefined,-1,92,127,29,28,150,16,216,84,40,36,39,63,42,undefined,-1,372,393,27,-1,80,309,36
08/11/2019,7,348,230,310,504,768,1867,197,235,2022,350,18,135,-1,21,220,567,917,713,110,73,171,1492,732,2524,660,377,129,815,186,151,94,undefined,-1,116,789,238,58,undefined,-1,348,182,116,61,432,96,472,165,95,85,81,210,79,undefined,-1,1491,1146,90,-1,251,594,67
08/11/2019,8,928,632,679,1022,1477,3859,355,373,4021,594,32,265,-1,48,381,892,2143,1680,157,186,410,2797,1577,4456,1220,968,190,1795,314,311,163,undefined,-1,258,1651,652,141,undefined,-1,746,309,297,116,908,166,1043,283,159,217,139,583,181,undefined,-1,3555,2226,274,-1,580,1157,117
08/11/2019,9,1050,838,869,1153,1060,2258,168,225,2672,465,24,177,-1,30,466,986,1586,940,199,199,400,2041,902,2986,862,937,233,1102,263,331,128,undefined,-1,278,1027,505,106,undefined,-1,523,342,232,66,793,148,1009,349,197,201,174,460,152,undefined,-1,1766,1571,278,-1,691,957,171
08/11/2019,10,1362,1228,981,1598,784,1398,120,166,810,269,24,103,-1,8,432,1175,860,537,325,333,619,1790,593,1823,898,933,208,846,308,411,298,undefined,-1,199,750,519,96,undefined,-1,455,440,207,86,1034,77,1051,449,237,290,144,438,120,undefined,-1,685,1151,234,-1,625,779,162
08/11/2019,11,2008,1565,1442,2209,973,1434,141,220,780,246,18,113,-1,20,699,1541,911,458,624,567,777,2244,612,1665,1106,1289,228,1033,433,570,245,undefined,-1,155,907,520,229,undefined,-1,463,510,254,94,1204,119,1275,582,464,379,250,536,185,undefined,-1,533,1248,318,-1,639,964,241
08/11/2019,12,3145,2816,2060,2986,1289,2126,195,507,1562,466,46,249,-1,11,844,2221,1558,602,1067,865,1468,3003,1182,2577,1432,1761,323,1315,498,1007,459,undefined,-1,223,1896,-1,426,undefined,-1,894,673,470,142,1785,341,1817,779,443,525,359,969,363,undefined,-1,1142,1783,338,-1,1065,1556,291
08/11/2019,13,3404,2915,2132,3198,1338,2235,172,425,1339,424,33,220,-1,28,876,2269,1499,611,991,888,1496,2930,1046,2640,1694,1856,282,1281,559,1100,486,undefined,-1,212,1730,503,296,undefined,-1,801,586,314,137,1839,249,2217,608,514,466,308,972,305,undefined,-1,770,1673,411,-1,1058,1543,260
08/11/2019,14,2919,2391,1975,2868,1359,2038,204,240,1028,247,50,239,-1,30,1113,1726,914,524,941,616,1015,2737,741,2158,1939,1165,268,1436,631,768,278,undefined,-1,220,1400,708,244,undefined,-1,461,483,223,119,1786,163,1964,538,330,433,219,781,181,undefined,-1,498,1308,311,-1,927,1447,274
08/11/2019,15,2796,2288,1946,2881,1495,2620,189,234,1188,258,42,169,-1,17,1322,1622,748,590,768,578,924,3000,630,2619,1917,910,248,1459,496,747,233,undefined,-1,183,1324,517,186,undefined,-1,509,453,174,112,1561,111,1740,529,223,420,233,713,282,undefined,-1,595,1385,305,-1,823,1613,243
08/11/2019,16,3001,2106,1773,2709,1392,3182,317,335,2827,546,19,171,-1,39,1563,1534,824,1052,832,446,1077,3388,909,3995,2176,637,204,1468,381,835,256,undefined,-1,209,1438,586,233,undefined,-1,617,371,257,145,1488,175,1838,446,158,435,169,699,249,undefined,-1,2012,1957,230,-1,927,1698,261
08/11/2019,17,3698,2692,2635,3351,2175,4690,654,533,3346,713,33,238,-1,43,2020,1631,1283,1551,1227,752,1253,4236,1243,4831,2598,790,277,2337,507,1170,353,undefined,-1,306,2134,787,227,undefined,-1,725,458,293,173,1898,227,2363,390,134,576,210,958,386,undefined,-1,2191,2410,295,-1,1015,2166,297
08/11/2019,18,3042,2299,2632,3080,2065,2885,787,308,1450,398,27,202,-1,32,1728,1259,802,697,1426,960,1534,3357,710,2922,2798,729,246,2330,495,1300,430,undefined,-1,179,1870,636,283,undefined,-1,536,313,262,166,1675,157,1756,291,136,647,141,790,277,undefined,-1,752,1457,288,-1,897,1937,293
08/11/2019,19,2141,1309,1896,2036,1497,1738,565,134,489,166,17,141,-1,19,1379,723,380,259,1314,982,1283,2491,353,1557,2103,590,169,2034,340,1277,448,undefined,-1,122,1445,443,234,undefined,-1,437,309,185,109,1069,94,1195,265,112,654,135,747,156,undefined,-1,367,864,139,-1,686,1479,216
08/11/2019,20,1626,914,2031,1655,847,1354,507,139,272,117,16,171,-1,16,1337,522,288,160,1279,858,1106,2066,214,1138,1220,528,174,544,154,1046,459,undefined,-1,91,1104,307,249,undefined,-1,204,156,138,72,1034,55,1020,199,121,487,150,550,139,undefined,-1,248,588,30,-1,532,1458,193
08/11/2019,21,1066,457,1900,1327,831,1282,425,86,154,76,19,120,-1,15,1123,379,202,114,1054,761,1020,1960,237,981,1137,446,124,732,183,947,463,undefined,-1,61,885,380,249,undefined,-1,218,129,129,60,941,42,905,166,71,348,102,540,117,undefined,-1,196,511,19,-1,474,1331,222
08/11/2019,22,482,259,1543,1034,1561,1164,58,56,143,81,7,70,-1,6,728,285,157,82,766,695,748,1646,215,975,1764,361,97,1966,138,995,361,undefined,-1,71,1020,343,149,undefined,-1,458,163,95,59,699,31,612,124,101,383,96,374,82,undefined,-1,121,426,4,-1,388,1118,185
08/11/2019,23,325,206,1109,661,498,788,27,24,47,34,4,58,-1,9,420,200,133,63,452,425,777,1047,131,606,695,276,58,406,81,701,245,undefined,-1,55,579,346,95,undefined,-1,84,128,77,48,468,42,385,93,103,93,51,318,52,undefined,-1,71,293,19,-1,227,744,168
09/11/2019,0,155,106,638,402,183,504,20,10,28,4,6,21,-1,9,196,122,44,20,270,243,493,626,63,256,383,168,38,105,108,424,159,undefined,-1,14,237,160,32,undefined,-1,70,31,23,13,227,24,258,42,83,54,36,247,34,undefined,-1,42,208,4,-1,115,394,69
09/11/2019,1,109,119,433,292,137,235,8,15,12,3,-1,20,-1,3,185,77,30,19,188,150,352,468,40,155,231,131,20,42,26,336,47,undefined,-1,9,191,223,29,undefined,-1,24,34,14,13,215,13,147,39,75,21,9,161,36,undefined,-1,23,125,5,-1,63,246,59
09/11/2019,2,82,65,267,185,64,153,8,2,12,3,9,7,-1,1,86,33,17,11,97,99,250,402,33,75,133,118,25,51,14,268,18,undefined,-1,8,88,150,10,undefined,-1,12,9,3,2,124,3,151,31,41,13,11,171,12,undefined,-1,10,75,2,-1,26,201,49
09/11/2019,3,55,55,246,111,39,119,5,6,12,1,10,9,-1,3,55,45,25,5,91,79,217,296,15,39,86,95,13,45,19,294,8,undefined,-1,3,54,143,10,undefined,-1,14,8,4,4,68,1,130,15,24,3,14,98,7,undefined,-1,5,40,1,-1,35,181,39
09/11/2019,4,42,25,97,85,41,109,2,5,6,-1,2,6,-1,1,28,52,10,1,38,45,204,195,13,68,29,65,7,42,11,160,19,undefined,-1,5,37,74,7,undefined,-1,7,15,4,2,52,1,52,12,26,9,7,39,3,undefined,-1,9,22,-1,-1,6,136,37
09/11/2019,5,18,19,67,54,37,126,15,5,14,10,-1,2,-1,1,30,53,17,11,18,132,102,181,27,84,76,70,16,42,30,153,35,undefined,-1,26,43,21,14,undefined,-1,16,14,3,-1,54,3,48,15,32,8,16,23,5,undefined,-1,20,33,2,-1,19,99,36
09/11/2019,6,76,37,112,116,64,345,35,23,45,31,9,24,-1,5,26,50,73,28,9,45,111,330,38,313,153,160,34,72,77,148,16,undefined,-1,26,237,29,6,undefined,-1,33,24,8,4,63,9,83,93,42,18,25,27,21,undefined,-1,42,93,4,-1,41,122,29
09/11/2019,7,109,84,172,214,138,386,79,51,103,31,13,51,-1,14,73,267,70,54,67,56,86,466,66,499,251,228,56,137,249,119,37,undefined,-1,34,539,46,26,undefined,-1,50,50,26,14,154,7,191,134,91,37,61,70,37,undefined,-1,75,215,28,-1,67,221,38
09/11/2019,8,369,186,272,476,376,607,114,102,103,77,30,116,-1,11,175,309,141,71,114,72,127,1007,145,741,354,423,151,482,475,155,111,undefined,-1,67,566,103,76,undefined,-1,82,141,62,45,262,44,335,211,162,111,90,229,75,undefined,-1,103,330,67,-1,127,405,50
09/11/2019,9,827,614,492,928,615,889,120,136,134,98,33,179,-1,14,304,649,165,122,174,112,287,1452,218,1008,726,749,214,708,348,229,118,undefined,-1,107,709,172,101,undefined,-1,116,160,96,61,464,63,705,353,230,257,106,262,81,undefined,-1,106,564,114,-1,286,683,69
09/11/2019,10,1389,1150,845,1536,1006,1216,151,194,132,97,76,281,-1,18,578,972,237,171,367,290,463,1715,228,1308,1264,1175,371,1188,448,391,229,undefined,-1,111,1010,249,133,undefined,-1,154,288,60,57,931,64,1008,652,359,386,185,398,118,undefined,-1,162,708,174,-1,462,910,171
09/11/2019,11,2000,1673,1222,2030,1381,1645,144,215,199,76,68,343,-1,19,780,1114,269,238,625,553,641,2119,258,1453,2007,1497,379,1461,683,522,242,undefined,-1,139,1304,222,191,undefined,-1,253,313,88,51,948,76,1356,670,573,484,223,497,135,undefined,-1,139,874,184,-1,519,1094,233
09/11/2019,12,2666,2278,1799,2788,1561,1512,149,212,164,72,45,251,-1,22,1059,1477,290,251,1015,691,809,2272,296,1514,3106,1711,432,1784,878,667,277,undefined,-1,227,1447,211,239,undefined,-1,383,540,63,72,1470,120,1568,729,555,629,272,558,228,undefined,-1,149,872,193,-1,639,1431,269
09/11/2019,13,3031,2342,1968,2887,2131,1501,171,188,172,96,54,261,-1,25,1324,1510,286,294,1110,851,971,2547,285,1312,2182,1630,483,2942,796,855,252,undefined,-1,347,1243,286,207,undefined,-1,545,331,99,106,1519,139,1766,769,496,695,243,810,142,undefined,-1,281,793,174,-1,617,1557,281
09/11/2019,14,3448,2493,2328,3044,1485,1833,223,231,208,145,48,292,-1,30,1493,1499,293,220,957,640,1040,2705,301,1398,2653,1468,383,1603,836,845,367,undefined,-1,277,1242,212,179,undefined,-1,262,222,126,77,1635,108,2008,755,455,624,258,627,138,undefined,-1,282,860,268,-1,630,1615,267
09/11/2019,15,3610,2450,2435,2965,1873,1859,376,217,198,140,50,262,-1,26,1624,1557,325,209,1072,537,1090,2744,282,1440,3625,1132,311,2688,646,809,343,undefined,-1,228,1250,206,175,undefined,-1,321,265,109,82,1749,77,1946,674,319,670,264,709,106,undefined,-1,352,870,187,-1,609,1565,281
09/11/2019,16,3269,2426,2250,3058,1937,2214,725,217,218,166,56,358,-1,24,1351,1319,244,190,1076,613,1103,2741,303,1782,3280,848,194,2722,616,918,300,undefined,-1,123,1572,238,282,undefined,-1,365,289,141,65,1808,111,1752,434,214,575,169,628,148,undefined,-1,902,1032,204,-1,612,1552,202
09/11/2019,17,3139,1873,2340,2755,1659,1842,1030,208,192,197,69,372,-1,26,1677,1057,366,207,1158,723,1161,2832,281,1661,2605,689,181,2058,594,948,329,undefined,-1,149,1455,214,243,undefined,-1,277,193,183,109,1696,101,1795,290,151,521,186,811,198,undefined,-1,793,927,205,-1,749,1704,274
09/11/2019,18,2562,1395,2287,2194,1459,1733,1250,181,206,130,55,329,-1,18,1466,734,311,146,1331,916,1186,2582,229,1530,2166,572,176,1904,455,1008,536,undefined,-1,160,1673,240,256,undefined,-1,321,232,102,45,1693,130,1511,211,137,526,143,582,186,undefined,-1,407,909,183,-1,628,1633,271
09/11/2019,19,1877,660,2606,1800,1225,1544,1413,127,140,88,39,275,-1,23,1436,561,310,123,1433,1093,1241,2377,251,1037,1509,674,160,1433,396,1151,539,undefined,-1,133,1660,231,285,undefined,-1,278,211,110,75,1592,103,1423,247,178,572,139,585,141,undefined,-1,136,724,136,-1,556,1526,285
09/11/2019,20,923,497,2299,1555,921,1361,1126,83,76,64,59,214,-1,14,1298,446,200,51,1176,935,1140,2022,241,783,1336,568,137,480,290,957,592,undefined,-1,117,1477,246,345,undefined,-1,174,196,86,40,1205,76,1146,180,141,642,128,554,117,undefined,-1,231,572,5,-1,480,1429,262
09/11/2019,21,558,315,1881,1423,1235,1189,697,55,76,81,31,178,-1,20,1000,426,182,82,1007,738,1049,1785,182,653,1178,449,104,1910,256,991,605,undefined,-1,77,1244,359,232,undefined,-1,120,158,68,35,1336,71,768,145,145,553,98,499,149,undefined,-1,412,422,1,-1,413,1150,181
09/11/2019,22,444,283,1421,1114,936,1064,217,41,99,122,25,234,-1,10,674,293,132,73,862,849,960,1475,227,843,1077,304,80,853,162,835,532,undefined,-1,86,1114,423,224,undefined,-1,363,121,44,35,815,49,652,119,142,390,57,427,73,undefined,-1,1959,628,3,-1,284,938,161
09/11/2019,23,421,253,1294,992,572,915,19,145,143,387,21,311,-1,4,436,212,90,41,506,877,788,1240,284,1061,1076,269,55,303,135,774,370,undefined,-1,55,791,542,125,undefined,-1,78,84,34,22,595,41,552,70,113,149,87,396,91,undefined,-1,3471,1154,3,-1,214,808,95
10/11/2019,0,242,137,809,677,261,587,17,11,49,46,17,59,-1,15,254,150,83,43,380,419,727,742,81,364,463,221,32,96,52,590,184,undefined,-1,32,384,393,23,undefined,-1,47,35,22,12,341,17,320,48,89,57,87,374,30,undefined,-1,128,261,1,-1,112,449,94
10/11/2019,1,172,108,514,342,124,336,22,14,22,20,1,26,-1,3,212,76,21,16,259,280,558,482,71,229,436,132,31,47,41,540,138,undefined,-1,7,210,252,29,undefined,-1,43,39,23,11,246,8,274,30,69,17,38,290,30,undefined,-1,38,138,1,-1,64,318,67
10/11/2019,2,76,121,374,279,136,232,17,8,13,30,-1,28,-1,4,141,95,12,18,173,169,442,384,65,143,179,112,20,53,30,357,53,undefined,-1,6,121,309,12,undefined,-1,10,47,7,3,211,2,167,27,55,9,25,198,17,undefined,-1,23,109,1,-1,75,230,61
10/11/2019,3,107,72,398,206,71,141,12,2,21,21,3,10,-1,3,153,48,15,6,115,85,370,442,34,52,136,110,14,50,32,387,22,undefined,-1,9,49,305,9,undefined,-1,17,9,8,10,115,5,175,24,59,11,11,202,32,undefined,-1,12,75,-1,-1,69,218,53
10/11/2019,4,58,25,179,150,41,150,27,3,9,17,3,13,-1,2,27,40,14,7,46,56,283,319,22,55,119,67,8,52,20,309,19,undefined,-1,13,38,122,-1,undefined,-1,9,9,1,-1,105,2,110,6,30,7,13,87,17,undefined,-1,31,38,1,-1,23,153,44
10/11/2019,5,29,22,115,116,39,121,13,4,6,16,5,13,-1,5,37,37,14,12,53,33,212,241,27,73,74,49,8,49,17,304,9,undefined,-1,12,68,28,11,undefined,-1,10,10,3,3,97,1,86,17,15,13,15,50,10,undefined,-1,25,57,2,-1,34,128,16
10/11/2019,6,34,37,89,173,95,166,23,12,40,7,1,18,-1,3,48,33,35,13,20,25,80,304,28,148,133,97,11,88,38,143,14,undefined,-1,19,105,31,6,undefined,-1,11,13,3,-1,127,2,110,23,45,7,26,34,5,undefined,-1,24,62,4,-1,38,97,23
10/11/2019,7,72,53,129,206,146,338,58,55,55,22,20,48,-1,4,72,109,46,27,45,39,98,448,52,402,196,171,47,192,84,116,14,undefined,-1,43,264,49,12,undefined,-1,36,102,11,11,153,13,171,85,61,28,31,51,11,undefined,-1,52,168,18,-1,65,196,26
10/11/2019,8,147,154,273,347,231,458,126,100,99,23,28,125,-1,10,131,179,98,39,77,45,112,679,115,556,337,323,70,286,121,163,73,undefined,-1,49,445,53,46,undefined,-1,98,116,25,24,213,24,277,168,108,80,64,126,23,undefined,-1,86,244,34,-1,133,283,60
10/11/2019,9,629,375,439,582,459,660,128,118,96,66,59,231,-1,13,257,348,180,74,138,149,239,1017,195,817,688,652,152,580,266,228,118,undefined,-1,82,798,136,92,undefined,-1,134,216,41,37,392,46,617,311,186,180,131,183,61,undefined,-1,119,390,84,-1,268,583,70
10/11/2019,10,1258,913,861,1241,988,1027,190,153,112,81,76,362,-1,22,521,864,209,116,351,277,373,1488,250,1062,1209,1042,296,1190,516,409,169,undefined,-1,110,1066,168,82,undefined,-1,188,229,39,56,783,71,1006,495,402,304,200,334,77,undefined,-1,255,684,144,-1,439,959,96
10/11/2019,11,1967,1610,1185,1810,1454,1353,222,209,87,65,96,367,-1,21,803,980,281,117,618,455,584,2008,227,1127,1654,1376,335,1606,592,628,225,undefined,-1,146,1292,151,163,undefined,-1,288,212,54,64,955,100,1287,725,530,411,336,458,96,undefined,-1,145,747,196,-1,504,1141,258
10/11/2019,12,2547,1930,1866,2421,1868,1524,260,235,130,51,86,387,-1,24,1153,1319,274,157,1191,742,814,2293,255,1092,2303,1577,489,2043,781,727,316,undefined,-1,130,1360,199,299,undefined,-1,260,212,70,67,1355,141,1763,903,573,641,314,558,132,undefined,-1,133,736,249,-1,665,1391,250
10/11/2019,13,3057,2050,2032,2737,2156,1566,326,252,112,44,113,467,-1,20,1396,1331,302,196,1276,794,960,2539,209,1019,2387,1796,486,2462,930,780,385,undefined,-1,159,1561,177,351,undefined,-1,425,243,82,64,1516,130,1853,1122,586,731,361,690,134,undefined,-1,123,680,263,-1,728,1657,247
10/11/2019,14,2929,2204,2230,2593,2248,1855,505,250,144,45,160,465,-1,32,1426,1292,325,173,1117,636,979,2635,215,1033,2799,1604,429,2766,956,799,392,undefined,-1,138,1763,184,265,undefined,-1,222,198,65,70,1752,90,1854,939,467,682,292,683,153,undefined,-1,136,702,251,-1,809,1597,237
10/11/2019,15,3284,2347,2112,2781,1816,1836,801,252,126,59,118,408,-1,23,1451,1203,300,124,1085,658,989,2886,246,1240,2986,1438,404,2162,1152,879,470,undefined,-1,135,1726,194,270,undefined,-1,227,156,49,67,1685,110,2025,870,441,582,309,616,138,undefined,-1,118,700,248,-1,678,1683,239
10/11/2019,16,3258,2140,2039,2538,2203,1730,1148,234,119,66,110,389,-1,19,1490,1093,228,137,912,512,1003,2892,209,1261,2629,1018,257,2405,999,766,516,undefined,-1,145,1285,170,275,undefined,-1,242,165,52,66,1755,78,1855,657,233,587,231,602,122,undefined,-1,148,774,174,-1,683,1589,231
10/11/2019,17,2888,1687,2121,2362,1557,1610,1723,237,113,45,107,383,-1,24,1586,865,252,125,1015,564,995,2718,216,1166,2136,666,192,1550,840,904,524,undefined,-1,175,1444,150,305,undefined,-1,239,159,43,70,1576,109,1543,337,214,591,195,658,163,undefined,-1,143,702,240,-1,638,1604,188
10/11/2019,18,2328,1230,2018,1889,1493,1484,2098,287,142,67,96,320,-1,23,1415,601,214,132,1182,764,1034,2475,253,989,1825,687,165,1216,729,815,591,undefined,-1,166,1544,166,309,undefined,-1,258,188,40,66,1611,117,1391,262,196,580,129,544,188,undefined,-1,187,614,235,-1,644,1643,249
10/11/2019,19,1601,680,2001,1456,1319,1092,1505,111,112,44,108,335,-1,18,1240,386,181,84,1169,702,992,2048,147,769,875,609,140,1386,437,719,625,undefined,-1,85,1354,145,357,undefined,-1,205,187,66,56,1171,99,1190,176,159,406,196,480,150,undefined,-1,110,400,183,-1,591,1459,246
10/11/2019,20,1013,467,1808,1256,934,1089,1174,76,98,49,90,331,-1,14,1026,408,130,81,881,594,940,1817,199,704,866,541,140,460,368,738,480,undefined,-1,83,1141,155,280,undefined,-1,122,135,58,41,1243,63,971,146,198,398,109,398,151,undefined,-1,101,362,30,-1,486,1310,241
10/11/2019,21,569,253,1356,843,666,866,527,58,78,48,47,155,-1,13,730,254,104,43,665,368,634,1439,129,578,462,475,103,360,168,525,429,undefined,-1,54,861,126,174,undefined,-1,71,113,61,28,785,57,647,123,183,339,85,274,98,undefined,-1,90,374,3,-1,377,1121,146
10/11/2019,22,317,148,869,456,740,628,53,34,45,25,41,148,-1,8,463,134,85,53,432,273,481,1091,91,444,262,308,69,1016,106,427,256,undefined,-1,42,516,91,103,undefined,-1,294,74,50,21,451,33,352,85,122,107,76,130,93,undefined,-1,44,237,-1,-1,266,847,152
10/11/2019,23,108,64,448,221,199,358,30,14,34,19,35,80,-1,4,177,58,35,14,190,101,279,650,70,276,180,183,27,160,47,348,161,undefined,-1,10,171,68,43,undefined,-1,35,69,39,20,212,36,241,41,108,39,86,83,67,undefined,-1,43,143,1,-1,122,486,85
11/11/2019,0,70,57,235,129,76,151,4,15,20,8,14,31,-1,1,63,20,26,10,108,78,134,122,30,175,62,136,20,52,14,192,69,undefined,-1,12,95,98,11,undefined,-1,11,31,22,16,76,23,105,22,93,14,27,42,34,undefined,-1,21,102,-1,-1,62,207,60
11/11/2019,1,40,32,102,55,61,90,4,5,15,4,-1,4,-1,-1,47,36,19,5,56,24,80,111,11,40,61,70,8,44,8,230,28,undefined,-1,5,46,60,9,undefined,-1,9,14,6,6,44,7,84,10,78,5,13,29,22,undefined,-1,3,67,-1,-1,28,159,38
11/11/2019,2,27,11,72,44,33,48,1,1,2,2,2,3,-1,-1,42,15,28,5,25,12,81,80,50,28,40,53,16,36,6,112,10,undefined,-1,1,17,75,3,undefined,-1,10,11,5,3,34,5,33,19,63,2,13,23,13,undefined,-1,3,38,-1,-1,26,134,35
11/11/2019,3,26,15,62,28,35,32,2,1,9,1,2,3,-1,-1,21,15,7,8,14,10,53,39,5,26,25,53,2,44,2,102,6,undefined,-1,-1,27,16,4,undefined,-1,11,7,6,2,20,3,30,7,65,1,6,10,9,undefined,-1,4,25,-1,-1,14,103,23
11/11/2019,4,14,14,41,28,51,66,5,6,5,3,-1,3,-1,4,15,19,14,3,4,9,43,83,4,17,37,44,3,58,6,59,18,undefined,-1,12,22,5,13,undefined,-1,5,4,-1,-1,24,10,40,2,18,9,11,5,1,undefined,-1,4,33,-1,-1,24,52,17
11/11/2019,5,40,26,64,69,113,286,39,38,100,40,6,19,-1,8,25,25,87,47,10,4,42,189,67,307,120,52,12,119,38,87,12,undefined,-1,46,148,26,3,undefined,-1,41,14,5,3,48,6,72,16,46,2,8,16,5,undefined,-1,71,129,2,-1,30,116,16
11/11/2019,6,151,96,167,209,338,1086,145,122,535,145,28,78,-1,20,87,155,256,204,35,33,82,788,319,957,430,112,31,414,130,90,38,undefined,-1,75,735,90,7,undefined,-1,84,26,24,23,162,22,246,30,47,30,44,67,41,undefined,-1,487,382,42,-1,97,308,47
11/11/2019,7,428,259,356,517,834,2013,403,308,2200,444,58,236,-1,31,178,437,945,752,79,98,198,1663,778,2427,1035,278,91,1107,281,196,81,undefined,-1,137,1097,262,35,undefined,-1,321,147,118,66,483,63,498,124,80,85,107,249,96,undefined,-1,1829,1147,105,-1,279,658,65
11/11/2019,8,1034,608,793,1177,1466,4384,742,470,3826,630,120,412,-1,51,279,961,2369,1716,227,201,339,3232,1557,4561,1888,495,184,2135,491,423,132,undefined,-1,314,1956,752,122,undefined,-1,779,319,301,140,1014,156,1099,283,77,222,123,739,238,undefined,-1,3820,2452,234,-1,677,1209,155
11/11/2019,9,1148,683,813,1151,1035,2351,337,265,2729,554,53,276,-1,30,335,1018,1582,992,216,187,418,2174,930,3050,1084,544,133,1299,595,318,158,undefined,-1,272,1186,541,112,undefined,-1,603,381,265,123,831,160,1031,239,106,217,118,572,193,undefined,-1,2271,1853,180,-1,656,1095,145
11/11/2019,10,1527,1103,991,1699,1090,1380,178,176,800,308,46,169,-1,19,372,1185,967,521,295,273,520,2032,621,1833,864,636,138,1106,695,385,184,undefined,-1,218,1089,-1,149,undefined,-1,518,489,237,124,1055,178,1077,247,131,267,136,491,173,undefined,-1,949,1087,227,-1,656,958,206
11/11/2019,11,2294,1586,1382,2289,1233,1307,190,240,716,290,44,267,-1,16,542,1489,882,494,540,385,706,2547,607,1770,1138,725,155,1270,795,511,225,undefined,-1,182,1264,390,242,undefined,-1,648,622,364,180,1199,253,1502,304,168,469,155,537,269,undefined,-1,1175,1189,302,-1,739,1078,257
11/11/2019,12,3642,2995,2375,3269,1641,2598,372,729,1582,589,163,491,-1,33,841,2355,2081,660,1165,811,1359,3684,1310,2561,1796,1171,214,1631,981,1046,317,undefined,-1,425,2907,1050,370,undefined,-1,991,588,357,167,2351,265,2252,379,273,515,259,980,302,undefined,-1,2535,1763,293,-1,1075,1665,348
11/11/2019,13,3767,3082,2312,3422,1603,2628,290,632,1329,515,90,418,-1,23,987,2371,2097,744,1152,551,1306,3775,1153,2562,1906,1064,183,1641,1200,1032,367,undefined,-1,492,2628,926,386,undefined,-1,1054,663,438,215,2321,287,2487,342,258,494,258,1104,356,undefined,-1,2266,1851,215,-1,1079,1666,359
11/11/2019,14,2928,2190,1922,2892,1564,2193,210,279,897,320,59,264,-1,19,1067,1724,1015,507,969,501,920,3191,612,2005,1723,713,163,1562,720,793,349,undefined,-1,295,1712,688,281,undefined,-1,640,611,342,162,1708,152,1816,318,173,405,170,916,223,undefined,-1,1005,1282,282,-1,911,1440,293
11/11/2019,15,3052,1939,2124,2878,1542,2443,223,251,1389,411,35,202,-1,20,1458,1498,847,657,987,417,937,3216,602,2506,1950,680,156,1523,671,622,321,undefined,-1,267,1589,585,203,undefined,-1,596,670,311,156,1575,210,1710,250,140,428,161,670,244,undefined,-1,1316,1404,321,-1,912,1634,249
11/11/2019,16,3323,1991,2237,2960,1756,3500,647,376,3111,667,64,230,-1,47,1609,1417,966,1227,957,335,923,3930,803,3977,2120,714,248,1723,813,757,295,undefined,-1,247,1660,700,227,undefined,-1,458,624,109,149,1734,193,1736,337,158,397,231,730,275,undefined,-1,2705,1957,322,-1,931,1659,282
11/11/2019,17,3550,2050,2396,3291,2918,5892,2063,640,4273,867,127,444,-1,45,2026,1541,1519,1954,1037,481,1263,4385,1387,5206,2800,773,260,2667,1152,955,397,undefined,-1,434,2921,840,219,undefined,-1,547,559,143,245,2215,253,1715,360,157,476,190,819,420,undefined,-1,4108,2488,382,-1,1005,2270,294
11/11/2019,18,3122,1490,2342,2516,2061,3216,2588,404,1672,247,130,502,-1,21,1677,1114,826,842,1149,556,1108,3646,678,2820,2287,747,208,1876,1145,859,438,undefined,-1,311,2434,480,288,undefined,-1,330,544,122,184,1838,227,1649,348,147,568,156,617,323,undefined,-1,1429,1543,289,-1,1000,1949,252
11/11/2019,19,2018,833,2251,1675,1681,2010,2385,217,570,147,133,497,-1,8,1408,541,314,276,1126,654,992,2764,301,1345,1137,616,149,1238,750,744,414,undefined,-1,215,1853,304,266,undefined,-1,175,309,108,131,1411,140,1395,202,166,520,157,508,243,undefined,-1,486,776,181,-1,773,1607,253
11/11/2019,20,1253,469,1894,1451,1340,1554,1964,156,251,111,156,512,-1,11,1263,405,224,113,969,578,829,2395,210,974,868,550,122,778,544,716,564,undefined,-1,142,1581,268,284,undefined,-1,130,212,112,79,1217,101,972,165,148,423,102,470,181,undefined,-1,282,525,48,-1,586,1501,228
11/11/2019,21,805,337,1468,1107,1317,1254,1143,146,149,80,128,364,-1,9,884,379,189,109,772,456,689,2040,173,785,633,463,110,1192,400,562,369,undefined,-1,131,1108,165,200,undefined,-1,125,198,74,61,1032,78,792,131,152,347,108,322,148,undefined,-1,154,482,9,-1,483,1184,210
11/11/2019,22,426,157,1008,606,679,921,100,56,128,56,62,187,-1,4,515,160,99,76,409,283,481,1479,112,577,409,325,108,363,108,378,236,undefined,-1,93,630,76,106,undefined,-1,69,222,94,60,459,58,491,167,145,194,65,187,130,undefined,-1,106,289,12,-1,354,838,130
11/11/2019,23,146,91,584,256,325,526,17,28,38,28,35,107,-1,5,240,92,40,46,227,170,236,865,61,324,236,200,42,169,80,298,158,undefined,-1,30,315,58,50,undefined,-1,27,274,54,34,228,38,257,52,141,66,43,80,85,undefined,-1,48,197,3,-1,207,532,114
12/11/2019,0,83,56,284,136,118,186,5,13,26,15,10,38,-1,3,137,38,25,6,78,63,152,298,34,115,84,157,12,65,33,152,53,undefined,-1,28,121,25,17,undefined,-1,14,301,29,17,113,17,110,30,97,28,40,54,38,undefined,-1,38,98,1,-1,86,279,80
12/11/2019,1,56,40,151,68,69,92,6,7,11,4,1,8,-1,-1,60,19,60,8,75,47,169,155,23,52,53,73,14,36,13,115,38,undefined,-1,11,63,2,23,undefined,-1,6,21,8,11,59,4,78,16,66,18,23,30,16,undefined,-1,14,61,5,-1,45,187,40
12/11/2019,2,25,17,65,38,19,47,16,7,4,7,-1,10,-1,1,40,32,13,1,35,20,86,122,43,18,58,75,5,30,8,82,6,undefined,-1,1,15,3,9,undefined,-1,-1,98,4,1,30,-1,44,8,70,9,25,24,19,undefined,-1,9,52,-1,-1,32,98,23
12/11/2019,3,16,25,63,41,33,47,25,8,1,5,4,5,-1,-1,19,32,5,6,33,27,53,66,11,32,43,63,6,43,3,55,4,undefined,-1,5,17,6,5,undefined,-1,5,252,1,-1,16,5,33,9,39,1,11,15,9,undefined,-1,2,13,1,-1,40,62,33
12/11/2019,4,23,18,45,40,37,59,7,3,2,-1,2,5,-1,35,25,3,6,9,16,29,64,42,5,31,55,37,5,66,3,23,20,undefined,-1,6,17,1,5,undefined,-1,3,204,2,-1,24,2,30,9,20,7,3,5,7,undefined,-1,2,29,2,-1,30,55,17
12/11/2019,5,26,21,70,77,77,270,18,38,92,29,1,10,-1,90,20,31,86,45,7,11,46,186,55,363,122,62,12,82,30,33,20,undefined,-1,39,120,17,12,undefined,-1,33,152,2,2,44,1,70,10,39,10,12,17,10,undefined,-1,78,126,-1,-1,35,101,23
12/11/2019,6,133,94,183,257,301,1158,115,108,518,127,8,58,-1,276,77,227,280,183,35,30,95,763,263,1083,452,136,38,334,107,90,33,undefined,-1,70,791,84,13,undefined,-1,91,143,22,30,137,29,203,55,41,17,47,61,64,undefined,-1,477,443,25,-1,88,297,55
12/11/2019,7,385,251,386,529,818,2183,388,320,2290,441,41,227,-1,703,218,532,1037,792,75,128,166,1653,852,2601,1073,346,120,1062,257,160,81,undefined,-1,163,1088,287,40,undefined,-1,326,201,71,40,469,128,578,189,96,111,83,272,97,undefined,-1,2179,1285,117,-1,318,688,71
12/11/2019,8,1042,602,883,1219,1596,4402,590,403,4094,622,85,396,-1,1552,326,1224,2393,1778,244,201,391,3043,1555,4658,2052,639,221,2028,374,412,143,undefined,-1,293,2049,795,121,undefined,-1,854,390,179,127,1094,206,1210,295,164,224,152,755,267,undefined,-1,3339,2352,386,-1,699,1424,133
12/11/2019,9,942,705,753,1209,1076,2485,268,280,2488,427,45,176,-1,665,329,980,1546,956,223,180,332,2128,930,3051,1511,725,210,1175,272,282,154,undefined,-1,242,1119,654,132,undefined,-1,578,387,189,106,842,205,920,361,200,243,158,534,197,undefined,-1,1839,1744,241,-1,622,1117,143
12/11/2019,10,1176,1034,799,1431,933,1449,223,165,827,297,17,115,-1,620,333,1091,953,554,336,225,477,1789,682,1643,1192,787,228,931,286,384,157,undefined,-1,162,929,511,116,undefined,-1,561,502,197,83,761,155,941,402,290,242,161,444,163,undefined,-1,662,1029,241,-1,616,836,191
12/11/2019,11,1718,1410,1261,1849,973,1267,140,200,764,226,17,108,-1,593,509,1272,917,453,527,493,688,1899,559,1716,1155,1002,247,1084,406,508,198,undefined,-1,148,1007,518,145,undefined,-1,576,676,243,82,1049,175,1251,502,426,337,217,519,232,undefined,-1,657,1181,243,-1,670,1099,264
12/11/2019,12,3366,2688,2361,2997,1335,2114,306,615,1396,467,100,377,-1,681,790,2196,1745,596,1139,796,1289,3097,1194,2480,1682,1769,298,1657,558,969,326,undefined,-1,329,2106,1049,439,undefined,-1,1008,890,429,155,1901,486,2089,650,601,494,322,1023,400,undefined,-1,1622,1626,318,-1,1121,1665,425
12/11/2019,13,3233,2906,2226,3135,1395,2242,291,475,1234,399,72,280,-1,772,941,2254,1620,664,1117,852,1401,2999,1053,2336,1884,1538,320,1613,612,982,351,undefined,-1,317,2012,977,350,undefined,-1,953,979,380,119,2087,313,2139,680,554,493,325,1016,336,undefined,-1,1273,1558,323,-1,982,1710,325
12/11/2019,14,2393,2002,1873,2703,1061,1762,169,216,910,272,34,182,-1,601,734,1653,837,521,831,477,950,2644,659,1991,1655,980,240,1265,526,739,230,undefined,-1,189,1278,711,205,undefined,-1,607,598,337,124,1567,192,1791,498,407,330,237,859,144,undefined,-1,550,1158,301,-1,745,1459,265
12/11/2019,15,2302,1821,1923,2618,1199,2184,212,237,1273,341,46,171,-1,787,836,1547,826,573,814,493,872,2922,691,2787,1928,808,239,1503,499,631,225,undefined,-1,222,1146,539,163,undefined,-1,460,839,302,110,1488,165,1804,457,298,354,181,799,250,undefined,-1,799,1441,351,-1,770,1529,205
12/11/2019,16,2498,2310,1913,2831,1236,3309,401,317,2890,657,40,169,-1,1094,1012,1445,959,1209,733,376,897,3679,823,4072,2116,687,195,1787,659,694,236,undefined,-1,242,1558,638,236,undefined,-1,541,605,267,119,1478,285,1591,337,174,361,171,726,241,undefined,-1,1598,1831,287,-1,818,1769,267
12/11/2019,17,3095,2121,2513,3116,1542,5396,986,539,4490,861,74,323,-1,1998,1939,1508,1438,1842,1022,659,1187,4139,1368,5460,3061,810,278,2388,755,952,383,undefined,-1,348,2111,890,230,undefined,-1,577,514,141,201,1883,228,2039,327,122,498,216,892,372,undefined,-1,2467,2589,532,-1,1043,2271,291
12/11/2019,18,2379,1415,2506,2540,838,2855,1112,308,1799,369,65,249,-1,1045,1649,1126,775,854,1113,767,1102,3308,649,2859,1867,638,224,1273,557,872,447,undefined,-1,231,1496,503,221,undefined,-1,344,444,107,156,1688,161,1604,311,175,493,128,671,211,undefined,-1,763,1439,364,-1,889,1762,261
12/11/2019,19,1507,723,2056,1581,462,1656,977,151,529,143,53,187,-1,534,1363,570,362,318,1061,767,929,2256,341,1339,837,569,149,504,286,746,356,undefined,-1,147,987,291,201,undefined,-1,241,450,94,110,1066,97,1180,224,143,455,163,557,193,undefined,-1,243,676,157,-1,683,1400,219
12/11/2019,20,919,373,1934,1249,462,1328,696,100,275,98,21,150,-1,383,1195,390,255,139,860,652,903,2000,236,982,495,459,121,673,237,632,352,undefined,-1,95,756,273,202,undefined,-1,177,338,58,82,935,80,932,165,119,363,108,432,130,undefined,-1,131,501,27,-1,491,1273,205
12/11/2019,21,479,240,1345,817,291,1032,270,56,119,98,11,182,-1,295,784,317,175,123,692,485,796,1590,166,740,597,373,93,423,123,545,307,undefined,-1,68,769,201,160,undefined,-1,140,210,64,68,691,63,591,118,137,249,112,328,75,undefined,-1,86,375,4,-1,360,1038,169
12/11/2019,22,240,130,867,433,229,652,18,33,104,41,27,87,-1,209,440,159,108,76,437,307,597,1127,141,522,348,274,77,288,48,424,241,undefined,-1,68,414,72,79,undefined,-1,108,157,41,36,366,51,366,106,123,150,55,167,82,undefined,-1,44,312,2,-1,285,771,110
12/11/2019,23,129,88,443,252,92,435,16,18,34,23,13,48,-1,190,210,81,80,49,222,109,327,718,73,336,242,218,44,140,42,242,87,undefined,-1,59,165,49,27,undefined,-1,35,121,37,25,238,21,210,67,117,51,38,92,49,undefined,-1,20,148,3,-1,167,508,71
13/11/2019,0,73,29,233,104,34,156,14,10,21,7,4,19,-1,59,98,39,38,9,115,48,171,230,29,140,105,113,13,53,14,145,35,undefined,-1,14,64,15,19,undefined,-1,13,50,12,13,102,22,141,21,55,11,34,51,40,undefined,-1,3,101,1,-1,76,272,68
13/11/2019,1,53,17,101,52,13,80,4,5,10,3,-1,6,-1,15,40,27,9,5,85,16,148,140,9,30,70,90,10,19,16,153,22,undefined,-1,4,33,7,6,undefined,-1,14,30,12,7,49,5,66,13,67,8,22,34,38,undefined,-1,4,51,1,-1,28,186,43
13/11/2019,2,19,13,80,30,8,59,2,4,2,1,1,9,-1,10,12,12,6,8,21,26,121,86,5,16,57,48,9,27,12,63,7,undefined,-1,3,29,4,3,undefined,-1,6,36,-1,-1,31,-1,58,12,32,4,13,10,7,undefined,-1,13,34,-1,-1,9,109,16
13/11/2019,3,12,13,47,28,16,35,2,1,6,-1,3,12,-1,5,35,8,7,3,23,18,91,77,3,14,24,20,2,55,2,45,5,undefined,-1,2,21,4,4,undefined,-1,4,49,-1,-1,20,1,17,2,21,-1,9,12,4,undefined,-1,6,25,-1,-1,14,59,22
13/11/2019,4,6,8,45,29,14,50,5,2,5,6,-1,1,-1,32,9,10,5,3,21,4,81,50,9,30,49,42,9,64,5,20,9,undefined,-1,7,8,7,19,undefined,-1,5,10,3,1,17,5,30,7,18,10,8,4,5,undefined,-1,6,29,-1,-1,17,53,22
13/11/2019,5,24,16,80,68,57,272,44,43,86,31,7,30,-1,126,39,44,76,37,10,32,55,191,63,275,129,47,5,112,55,59,11,undefined,-1,32,141,32,4,undefined,-1,23,18,13,6,46,2,62,10,15,6,9,25,7,undefined,-1,83,120,3,-1,36,104,9
13/11/2019,6,161,88,220,271,224,1164,153,100,564,129,32,90,-1,288,104,186,271,192,36,36,129,833,266,1090,449,106,25,469,169,75,63,undefined,-1,82,725,84,7,undefined,-1,106,61,27,17,166,19,231,42,48,29,43,58,51,undefined,-1,518,420,38,-1,108,311,36
13/11/2019,7,384,222,355,530,645,2110,399,324,2130,462,53,229,-1,718,192,602,917,820,68,97,177,1725,870,2606,1172,250,104,1218,301,138,79,undefined,-1,183,1088,295,50,undefined,-1,320,138,94,53,506,67,564,139,65,92,89,239,100,undefined,-1,1466,1303,113,-1,308,638,51
13/11/2019,8,1082,580,856,1209,1256,4252,656,407,3719,706,108,421,-1,1428,409,1081,2284,1708,212,205,423,3184,1552,4509,2088,520,179,2358,471,383,203,undefined,-1,301,1914,771,126,undefined,-1,915,309,282,127,1045,158,1196,280,105,200,158,690,230,undefined,-1,3069,2327,266,-1,670,1319,119
13/11/2019,9,1008,684,698,1286,808,2361,395,279,2398,451,35,207,-1,778,434,1076,1538,897,209,199,331,2168,992,3056,1970,509,131,1397,298,360,116,undefined,-1,247,1193,659,121,undefined,-1,583,355,201,112,877,177,1036,309,98,212,162,536,156,undefined,-1,1526,1666,238,-1,707,1082,135
13/11/2019,10,1339,1028,890,1663,560,1163,210,174,877,279,26,162,-1,392,342,1125,921,485,345,321,596,1725,568,1703,1262,584,126,1106,374,381,208,undefined,-1,212,743,541,157,undefined,-1,553,339,137,93,987,131,1018,255,144,274,204,435,159,undefined,-1,609,1238,235,-1,643,882,142
13/11/2019,11,2050,1650,1447,2292,805,1382,256,248,729,282,52,254,-1,451,445,1548,917,454,601,520,649,2167,625,1766,1431,679,153,1660,583,550,216,undefined,-1,153,973,497,238,undefined,-1,695,455,193,128,1147,267,1413,297,154,394,181,606,243,undefined,-1,666,1254,287,-1,804,1227,161
13/11/2019,12,3162,2701,2325,3159,895,2086,299,633,1510,525,118,418,-1,600,939,2150,1689,576,1109,1001,1413,3252,1099,2639,2030,1264,232,1676,642,1068,294,undefined,-1,316,2036,1078,353,undefined,-1,1077,520,178,161,1911,315,1878,402,278,443,270,1099,240,undefined,-1,1592,1877,437,-1,939,1694,321
13/11/2019,13,3467,3024,2439,3234,838,2213,343,548,1309,423,75,367,-1,715,1061,2149,1716,571,968,988,1386,3382,979,2581,2146,1003,243,1719,723,1023,308,undefined,-1,335,1827,1124,355,undefined,-1,1185,556,198,165,2212,265,2347,449,255,442,269,1089,253,undefined,-1,1254,1766,436,-1,997,1731,304
13/11/2019,14,2718,2116,2012,2988,841,1907,259,290,925,233,46,246,-1,605,948,1808,970,494,755,674,994,2732,597,2270,1999,649,201,1568,785,826,282,undefined,-1,246,1328,745,272,undefined,-1,644,496,106,99,1584,187,1852,302,186,450,224,876,207,undefined,-1,613,1351,319,-1,839,1550,289
13/11/2019,15,2899,2089,2038,2864,857,2400,270,275,1429,360,41,244,-1,809,1465,1523,872,548,813,637,956,3132,736,2678,2230,655,180,1605,706,771,278,undefined,-1,230,1370,620,212,undefined,-1,587,498,108,149,1592,214,1869,295,210,402,174,740,231,undefined,-1,859,1417,398,-1,914,1683,270
13/11/2019,16,3184,2153,2365,3059,850,3293,582,366,3111,619,54,290,-1,1145,1881,1595,830,1096,850,517,1026,3791,786,4035,2584,750,191,1679,765,765,312,undefined,-1,242,1541,668,199,undefined,-1,577,385,145,134,1757,138,2256,296,181,373,210,788,225,undefined,-1,1641,1985,393,-1,955,1974,269
13/11/2019,17,3667,2776,2680,3462,1315,5163,1521,568,4420,829,87,419,-1,1900,2332,1666,1458,1785,1220,829,1272,4886,1363,5414,3303,949,259,2322,907,1093,348,undefined,-1,368,2383,1011,212,undefined,-1,695,443,194,205,2323,287,2706,515,226,438,218,946,314,undefined,-1,2231,2632,441,-1,1097,2484,344
13/11/2019,18,3022,2334,2521,2900,1103,3041,1819,316,1694,396,57,276,-1,1063,1794,1192,857,839,1179,1065,1314,3763,768,3481,2015,883,318,1284,588,1116,426,undefined,-1,249,2091,589,382,undefined,-1,629,425,316,199,1788,214,1889,533,259,573,218,750,290,undefined,543,1139,1720,252,-1,886,1989,312
13/11/2019,19,2130,969,2388,1875,1036,1775,1418,151,719,202,58,324,-1,554,1432,606,415,337,1145,795,1103,2727,424,1683,830,748,220,820,398,921,518,undefined,-1,149,1622,328,244,undefined,-1,431,222,224,120,1319,145,1489,443,242,503,150,659,251,undefined,585,502,851,243,-1,752,1812,293
13/11/2019,20,1139,538,2044,1466,740,1370,1149,89,353,141,40,252,-1,480,1322,468,251,163,1041,760,904,2121,282,1101,653,629,178,549,254,905,494,undefined,-1,105,1116,285,242,undefined,-1,245,263,334,114,1176,115,1031,261,266,455,121,521,205,undefined,435,252,577,49,-1,655,1365,243
13/11/2019,21,825,286,1708,1240,803,1166,759,90,165,69,44,202,-1,371,983,368,206,103,848,506,771,1849,249,823,550,500,140,654,209,712,432,undefined,-1,98,1203,193,224,undefined,-1,137,208,123,80,975,73,837,266,229,354,114,398,161,undefined,316,158,422,9,-1,507,1295,225
13/11/2019,22,467,189,1076,713,355,850,246,75,132,35,19,109,-1,247,582,198,150,74,518,421,567,1281,151,686,502,324,99,283,96,556,225,undefined,-1,89,515,115,117,undefined,-1,340,225,66,43,570,55,472,107,114,194,66,222,104,undefined,169,74,304,6,-1,325,905,157
13/11/2019,23,153,97,561,291,156,532,36,53,41,16,28,55,-1,190,241,95,71,60,219,195,377,752,83,327,265,181,57,144,85,293,105,undefined,-1,69,305,68,77,undefined,-1,56,123,35,22,300,49,252,86,125,68,77,113,54,undefined,84,42,208,1,-1,226,557,89
14/11/2019,0,102,42,312,157,73,264,6,10,25,11,8,41,-1,75,112,57,23,21,108,74,254,309,63,156,168,129,25,61,22,234,71,undefined,-1,17,144,35,20,undefined,-1,21,48,15,15,117,12,158,25,92,27,40,65,34,undefined,35,15,79,-1,-1,49,288,109
14/11/2019,1,52,23,151,83,39,83,1,6,7,11,4,12,-1,28,61,26,28,12,72,51,142,179,19,70,110,108,9,43,25,206,49,undefined,-1,16,66,21,7,undefined,-1,15,35,20,17,74,10,84,11,103,13,29,31,42,undefined,21,13,37,-1,-1,44,157,79
14/11/2019,2,33,18,75,41,13,61,2,3,6,4,-1,4,-1,17,45,14,10,6,47,21,125,110,16,30,81,51,10,22,11,96,14,undefined,-1,7,31,10,3,undefined,-1,11,46,5,4,34,1,70,7,38,7,11,17,15,undefined,17,5,44,-1,-1,29,120,23
14/11/2019,3,14,17,44,25,10,55,4,3,7,5,2,3,-1,14,30,14,4,9,33,31,68,97,7,28,34,47,5,39,3,25,9,undefined,-1,4,27,9,11,undefined,-1,11,12,1,-1,15,1,37,12,39,5,19,9,6,undefined,16,3,12,-1,-1,25,74,24
14/11/2019,4,4,12,43,39,12,52,12,-1,5,1,-1,2,-1,39,20,17,9,4,63,14,67,53,3,24,30,46,9,54,5,29,20,undefined,-1,7,16,4,16,undefined,-1,6,8,2,1,27,1,30,3,33,16,5,7,3,undefined,9,7,18,-1,-1,27,56,16
14/11/2019,5,42,20,69,71,47,293,42,31,107,35,7,24,-1,138,37,37,94,37,11,15,63,178,72,325,149,87,18,83,48,46,6,undefined,-1,42,154,32,2,undefined,-1,29,9,4,5,36,3,66,10,38,5,16,20,12,undefined,18,77,104,1,-1,41,106,13
14/11/2019,6,128,73,180,273,203,1164,147,112,614,117,34,107,-1,279,90,151,256,189,54,39,83,725,258,1112,493,178,31,327,125,81,36,undefined,-1,81,816,101,17,undefined,-1,104,35,27,23,189,25,280,68,79,18,59,48,58,undefined,94,533,422,40,-1,111,304,38
14/11/2019,7,406,269,401,585,661,2106,458,287,2290,438,62,235,-1,679,323,436,946,782,98,99,185,1573,861,2709,1067,350,97,927,247,149,86,undefined,-1,152,1170,284,61,undefined,-1,356,168,94,50,554,73,563,142,107,98,75,248,97,undefined,166,2005,1331,111,-1,309,626,65
14/11/2019,8,1044,629,788,1147,1063,4169,735,487,4259,656,94,368,-1,1453,695,1125,2361,1769,291,185,377,2934,1648,4788,2108,644,187,1868,428,328,197,undefined,-1,296,1990,774,141,undefined,-1,811,356,291,136,971,156,1125,318,230,221,129,719,242,undefined,434,4372,2330,284,-1,674,1239,129
14/11/2019,9,1018,769,723,1214,787,2388,345,294,2687,479,81,226,-1,737,616,1260,1556,983,210,238,320,2124,951,3233,1615,635,208,1413,288,314,144,undefined,-1,247,1095,655,132,undefined,-1,644,232,187,99,855,182,1027,406,220,218,162,577,169,undefined,452,2421,1693,215,-1,538,1086,107
14/11/2019,10,1512,1195,917,1584,717,1389,401,205,821,281,45,184,-1,565,824,1236,901,489,384,204,502,1948,599,1847,1274,847,186,1121,355,383,182,undefined,-1,213,972,520,167,undefined,-1,627,322,156,126,1068,140,1150,303,336,308,200,398,162,undefined,408,795,1148,255,-1,660,1045,144
14/11/2019,11,2349,1725,1458,2253,836,1523,223,217,837,288,51,222,-1,539,1295,1443,914,533,562,389,791,2288,636,1668,1360,1161,251,1503,654,557,253,undefined,-1,212,1065,616,213,undefined,-1,633,506,321,124,1304,169,1397,488,529,418,222,519,230,undefined,542,774,1258,363,-1,697,1195,202
14/11/2019,12,3638,2845,2430,3313,1102,2427,351,667,1640,487,101,439,-1,752,1649,2311,1774,660,1119,835,1352,3180,1288,2626,1962,1757,315,1545,705,1081,393,undefined,-1,398,2223,1066,371,undefined,-1,1093,563,485,209,2152,339,2228,730,707,486,307,982,379,undefined,807,1972,1821,386,-1,1136,1679,283
14/11/2019,13,3607,3099,2248,3524,1221,2454,328,540,1417,403,99,402,-1,694,1694,2349,1805,649,895,789,1423,3529,1190,2470,2152,1516,302,1774,795,1027,292,undefined,-1,401,2127,1080,294,undefined,-1,953,536,436,199,2372,287,2449,719,602,577,366,1049,312,undefined,983,1536,1881,433,-1,1016,1773,318
14/11/2019,14,3093,2348,2090,3043,1150,2236,184,300,990,261,82,308,-1,600,1492,2012,1201,577,955,503,1064,3062,751,2100,1936,1098,272,1769,742,741,255,undefined,-1,289,1396,760,246,undefined,-1,566,388,373,148,1896,145,1978,625,414,458,221,804,232,undefined,662,851,1370,317,-1,776,1489,255
14/11/2019,15,3126,2208,2141,2861,1385,2651,310,286,1394,353,53,325,-1,824,1650,1661,993,575,970,553,986,3379,661,2649,2152,1007,213,1709,659,721,205,undefined,-1,286,1368,658,185,undefined,-1,522,459,289,167,1856,133,2059,504,390,443,213,721,235,undefined,608,967,1484,355,-1,854,1558,298
14/11/2019,16,3218,2442,2272,3204,1475,3669,591,375,3174,679,83,338,-1,1270,1875,1605,974,1127,882,486,913,3426,907,3955,2710,720,248,1801,951,748,321,undefined,-1,255,1699,649,243,undefined,-1,511,482,287,193,1874,188,2281,335,227,488,224,828,297,undefined,673,2196,2002,461,-1,900,1874,299
14/11/2019,17,3936,2583,2744,3724,2096,5688,1720,557,4110,639,128,566,-1,2019,2457,1769,1562,1783,1285,757,1368,4306,1457,4986,3236,862,248,2555,1339,1040,468,undefined,-1,494,2685,877,251,undefined,-1,657,539,234,262,2576,215,2622,345,228,631,241,967,372,undefined,905,2908,2670,461,-1,1202,2348,338
14/11/2019,18,3615,1953,2696,3118,1902,3414,2562,377,1742,318,171,583,-1,1156,1986,1455,931,920,1395,739,1278,3910,656,3027,2237,776,252,1787,1650,1077,496,undefined,-1,303,2302,640,283,undefined,-1,577,336,56,187,2119,163,1962,307,183,751,213,908,300,undefined,745,1126,1578,437,-1,1019,2047,310
14/11/2019,19,2855,1356,2411,2471,877,2026,2465,205,627,147,158,494,-1,611,1776,701,422,360,1780,879,1160,3031,381,1518,1198,707,173,1134,1022,1037,475,undefined,-1,201,1807,321,257,undefined,-1,368,274,65,123,1624,105,1566,278,176,672,145,854,238,undefined,497,387,935,211,-1,825,1739,230
14/11/2019,20,2127,1074,2564,2551,790,1723,2012,176,380,148,130,501,-1,572,1677,533,359,235,2117,703,1057,2635,294,1202,782,597,178,712,872,1066,525,undefined,-1,137,1429,331,269,undefined,-1,262,238,52,77,1629,121,1474,231,142,554,128,841,164,undefined,466,271,662,38,-1,683,1602,243
14/11/2019,21,1582,619,2279,2247,786,1427,1334,96,140,104,65,303,-1,462,1309,514,250,159,1771,659,963,2399,158,1050,747,544,183,1023,627,952,581,undefined,-1,140,1308,252,256,undefined,-1,215,143,49,58,1485,64,1171,226,171,484,127,750,168,undefined,338,135,559,12,-1,644,1474,225
14/11/2019,22,770,347,1568,1512,556,1094,443,60,134,52,43,259,-1,384,854,357,241,153,1407,630,943,1659,128,817,546,384,109,469,334,785,366,undefined,-1,98,742,215,154,undefined,-1,367,100,45,35,965,49,714,151,170,262,81,621,158,undefined,229,84,434,5,-1,406,1153,160
14/11/2019,23,256,198,941,1070,215,733,43,53,66,29,21,80,-1,279,453,193,116,80,867,668,585,1049,98,465,383,241,69,182,114,557,183,undefined,-1,41,393,138,80,undefined,-1,81,60,23,19,456,28,397,78,165,117,49,439,53,undefined,141,62,260,8,-1,256,668,125
15/11/2019,0,128,85,566,539,123,319,20,12,30,3,10,24,-1,91,180,110,67,57,388,308,423,501,45,252,178,159,30,118,46,361,109,undefined,-1,24,191,72,27,undefined,-1,58,78,8,12,203,19,246,36,106,28,39,267,41,undefined,47,34,145,4,-1,84,346,99
15/11/2019,1,101,64,325,260,53,138,9,7,12,8,8,19,-1,64,96,80,38,20,247,87,319,321,37,85,118,110,17,49,41,230,45,undefined,-1,11,72,44,7,undefined,-1,18,153,13,11,98,4,187,17,75,10,26,158,34,undefined,45,11,82,2,-1,70,217,33
15/11/2019,2,75,41,241,202,19,70,5,8,5,2,5,8,-1,28,58,48,14,15,120,114,194,151,74,41,68,94,8,45,18,158,35,undefined,-1,3,42,23,8,undefined,-1,16,177,5,4,59,7,94,11,89,9,17,65,14,undefined,20,8,69,-1,-1,55,170,38
15/11/2019,3,35,44,131,78,20,64,11,7,9,4,1,11,-1,18,40,16,10,6,65,63,125,122,38,42,38,50,5,70,24,127,11,undefined,-1,10,8,24,3,undefined,-1,8,189,2,2,35,-1,77,10,35,5,13,19,9,undefined,6,5,32,-1,-1,44,133,27
15/11/2019,4,26,23,72,66,26,104,6,1,8,1,-1,4,-1,59,13,12,5,2,42,96,98,80,18,43,45,55,22,65,12,55,12,undefined,-1,10,21,9,4,undefined,-1,14,90,1,2,37,1,78,19,33,12,9,12,3,undefined,8,7,42,2,-1,24,97,15
15/11/2019,5,26,17,112,98,48,281,33,34,96,43,5,23,-1,101,52,40,72,39,22,49,98,206,61,333,144,87,19,111,39,69,19,undefined,-1,35,126,27,17,undefined,-1,29,83,1,1,55,5,69,26,36,3,10,22,10,undefined,24,82,117,2,-1,33,126,19
15/11/2019,6,95,81,238,264,163,1011,140,106,575,102,19,76,-1,250,107,218,250,178,42,56,94,816,270,975,488,219,41,449,173,70,44,undefined,-1,79,472,97,15,undefined,-1,82,64,23,20,174,23,242,66,74,31,44,59,86,undefined,95,387,396,74,-1,216,272,45
15/11/2019,7,368,258,538,615,499,2053,307,263,2019,347,52,206,-1,655,327,469,913,769,96,104,200,1569,733,2371,1148,431,129,999,281,173,79,undefined,-1,130,821,254,59,undefined,-1,432,135,90,50,481,143,552,183,158,84,105,229,104,undefined,149,1385,1221,132,-1,306,627,76
15/11/2019,8,1053,648,999,1455,973,3991,505,427,4006,609,67,348,-1,1419,676,928,2118,1684,267,201,363,2913,1471,4388,2015,736,207,1835,443,362,172,undefined,-1,291,1553,722,141,undefined,-1,913,348,178,88,1068,153,1232,283,320,184,144,661,224,undefined,420,3039,2274,306,-1,611,1301,108
15/11/2019,9,908,729,880,1430,806,2268,363,289,2438,447,59,254,-1,715,496,1102,1449,951,221,177,413,2167,931,2984,1249,809,172,1437,367,358,175,undefined,-1,297,1128,554,152,undefined,-1,644,289,197,76,854,142,1101,281,338,233,143,519,144,undefined,435,1995,1696,249,-1,643,1119,146
15/11/2019,10,1708,1250,1127,2101,842,1552,159,211,848,264,37,217,-1,664,814,1443,874,505,367,336,559,2038,631,1865,1152,873,229,1520,441,391,182,undefined,-1,269,985,458,126,undefined,-1,667,304,106,100,1018,277,1352,477,419,253,205,434,161,undefined,439,839,1216,240,-1,691,1105,165
15/11/2019,11,2273,1768,1702,2577,814,1589,187,253,809,214,80,329,-1,580,1011,1638,837,451,608,595,768,2356,585,1905,1369,1039,320,1723,445,594,237,undefined,-1,375,1348,562,222,undefined,-1,776,487,114,134,1342,262,1420,632,398,410,242,651,203,undefined,655,781,1361,324,-1,719,1345,198
15/11/2019,12,3307,3024,2569,3439,1056,2554,273,717,1596,453,107,401,-1,758,1551,2391,1673,667,1256,1057,1595,2964,1085,2861,1981,1760,372,2319,773,1147,361,undefined,-1,339,2488,1022,340,undefined,-1,1044,539,260,101,2088,312,2298,662,635,531,356,1027,269,undefined,856,1744,2070,406,-1,946,1921,306
15/11/2019,13,3599,3378,2590,4043,1021,2822,251,616,1564,341,87,497,-1,1012,1697,2466,1823,650,1243,899,1714,3290,1050,2829,2312,1648,336,1859,857,1190,361,undefined,-1,341,2278,1334,324,undefined,-1,929,534,307,121,2298,278,2618,715,587,524,301,1154,281,undefined,951,1561,1866,469,-1,1042,1927,287
15/11/2019,14,3055,2548,2177,3400,826,2361,186,285,1047,287,56,308,-1,753,1516,2016,993,539,939,655,1104,2821,667,2325,2178,1258,260,1702,595,896,309,undefined,-1,268,1489,668,251,undefined,-1,736,466,148,110,1739,186,2001,570,462,433,251,806,225,undefined,688,947,1463,309,-1,863,1644,365
15/11/2019,15,3120,2617,2204,3438,952,2935,261,304,1600,334,67,356,-1,907,1451,1847,829,636,919,591,1072,3100,700,3049,2273,1031,239,1526,711,837,267,undefined,-1,235,1532,651,256,undefined,-1,634,504,159,123,1814,194,2098,547,371,480,243,801,279,undefined,693,1172,1657,373,-1,834,1768,273
15/11/2019,16,3321,2591,2566,3640,1056,3812,659,448,2925,501,97,481,-1,1294,1693,1898,893,1079,1040,605,1096,3665,905,4104,2756,797,217,1842,715,866,243,undefined,-1,257,1685,681,254,undefined,-1,589,424,92,99,2030,153,2467,379,218,440,218,776,180,undefined,707,2489,2485,323,-1,844,2017,343
15/11/2019,17,3836,2872,3062,4196,1522,5279,1819,659,3683,699,107,898,-1,1877,2321,1958,1322,1440,1299,851,1512,4356,1323,5172,3306,795,233,2504,854,1379,381,undefined,-1,295,2564,942,291,undefined,-1,683,521,146,131,2583,202,2773,336,183,501,231,1149,312,undefined,891,5310,3114,406,-1,1031,2396,360
15/11/2019,18,3527,2150,2999,3440,1381,3513,2694,507,1890,484,141,1130,-1,1052,1987,1391,766,600,1550,1228,1488,3662,750,3794,2840,793,247,2046,929,1357,460,undefined,-1,288,2332,667,286,undefined,-1,543,398,95,106,2188,138,2248,365,192,636,206,974,280,undefined,681,7191,2557,433,-1,997,2229,332
15/11/2019,19,2906,1657,2609,2537,952,2408,3192,410,798,296,139,990,-1,769,1764,897,451,289,2221,1311,1497,2807,484,2341,1936,601,180,1667,820,1296,605,undefined,-1,226,1899,469,336,undefined,-1,443,282,67,56,1696,154,1723,233,183,618,215,838,186,undefined,518,4810,1829,257,-1,914,1820,304
15/11/2019,20,2359,1189,2821,2283,611,1837,2619,191,376,163,96,467,-1,681,1724,767,313,219,2235,1171,1341,2567,270,1221,1435,630,196,631,698,1255,665,undefined,-1,175,1546,433,370,undefined,-1,299,188,53,38,1664,58,1474,270,160,600,123,754,197,undefined,494,1008,928,44,-1,619,1776,251
15/11/2019,21,1609,679,2761,2049,909,1910,2125,122,182,109,25,156,-1,615,1403,447,199,138,2107,895,1206,2188,226,974,1386,565,143,1410,703,1187,715,undefined,-1,134,1375,427,347,undefined,-1,198,236,61,44,1470,87,1276,182,152,506,134,714,254,undefined,396,445,535,7,-1,492,1582,295
15/11/2019,22,940,344,2340,1440,516,1656,1545,68,162,127,27,219,-1,575,980,374,225,143,1678,991,1177,1825,235,979,863,473,111,822,566,1268,600,undefined,-1,211,1319,443,257,undefined,-1,372,132,56,40,1061,56,778,166,141,421,121,567,131,undefined,316,2181,753,17,-1,389,1331,211
15/11/2019,23,909,406,1540,1141,313,1269,591,412,862,600,56,876,-1,429,635,392,184,104,1101,805,1144,1582,556,2920,1127,351,87,343,271,958,357,undefined,-1,185,950,673,124,undefined,-1,130,77,59,26,690,26,651,118,138,166,93,466,76,undefined,288,15979,2696,2,-1,261,891,182
16/11/2019,0,433,165,1021,745,205,854,76,56,101,61,18,84,-1,318,352,286,78,54,656,345,825,1023,151,492,459,244,45,256,165,738,272,undefined,-1,48,669,381,47,undefined,-1,63,38,32,21,399,26,398,79,96,56,63,311,67,undefined,167,277,658,5,-1,145,548,127
16/11/2019,1,177,104,544,435,171,402,21,15,41,10,5,36,-1,179,163,111,53,38,420,198,581,719,65,196,407,139,38,292,181,550,83,undefined,-1,14,356,368,33,undefined,-1,31,32,16,13,391,6,361,47,82,23,32,243,22,undefined,97,83,302,3,-1,70,404,71
16/11/2019,2,164,96,321,282,92,292,15,8,12,6,-1,10,-1,154,108,73,31,28,226,116,460,575,39,110,236,116,20,210,295,326,47,undefined,-1,28,145,326,18,undefined,-1,7,17,4,4,225,8,206,28,49,16,30,167,22,undefined,54,18,147,3,-1,49,216,41
16/11/2019,3,88,94,284,194,63,150,5,2,15,33,11,12,-1,88,70,38,16,6,99,134,390,402,18,99,132,95,14,215,34,336,29,undefined,-1,8,107,208,2,undefined,-1,6,12,8,10,135,6,180,18,72,8,23,151,14,undefined,32,48,81,3,-1,57,245,81
16/11/2019,4,84,72,118,125,43,145,8,4,23,6,-1,3,-1,93,41,45,18,2,53,60,244,292,6,65,70,96,7,127,21,239,32,undefined,-1,15,47,77,4,undefined,-1,14,8,2,1,68,-1,106,18,49,3,19,47,9,undefined,8,15,48,-1,-1,34,167,61
16/11/2019,5,25,44,158,112,48,151,21,9,14,49,1,7,-1,71,32,36,35,16,31,42,150,179,32,116,73,80,19,189,36,149,14,undefined,-1,16,60,29,15,undefined,-1,11,17,3,1,86,2,80,45,50,18,17,17,5,undefined,4,39,45,1,-1,37,109,30
16/11/2019,6,66,33,99,118,136,336,46,27,53,34,6,16,-1,114,40,108,80,30,28,45,124,294,44,249,165,140,29,369,58,145,32,undefined,-1,51,238,34,9,undefined,-1,43,15,5,4,76,2,100,67,67,18,38,32,24,undefined,28,62,112,13,-1,29,152,35
16/11/2019,7,137,101,164,263,217,486,110,69,128,58,39,103,-1,130,78,202,107,44,49,41,154,544,79,425,387,277,88,573,115,134,52,undefined,-1,73,375,47,24,undefined,-1,85,36,30,21,157,15,169,151,113,36,52,71,35,undefined,103,123,287,26,-1,91,236,29
16/11/2019,8,483,211,349,499,494,696,115,124,111,77,72,166,-1,247,149,332,161,92,150,68,189,1097,172,784,672,419,137,1105,231,193,98,undefined,-1,71,610,109,60,undefined,-1,184,77,47,33,262,28,422,229,202,114,84,264,49,undefined,143,132,390,73,-1,170,370,67
16/11/2019,9,1112,642,578,1053,937,1046,197,159,115,100,55,277,-1,349,286,689,209,129,197,128,269,1580,196,1098,1097,804,293,1932,380,268,132,undefined,-1,112,940,160,104,undefined,-1,184,129,109,83,487,56,846,410,384,243,181,280,69,undefined,314,153,715,108,-1,402,879,110
16/11/2019,10,1827,1255,862,1788,1000,1386,181,223,158,171,92,457,-1,594,577,1055,257,173,441,262,482,2033,363,1230,1397,1143,360,2118,568,401,238,undefined,-1,129,1405,266,121,undefined,-1,256,325,116,78,891,82,1149,688,574,409,221,425,135,undefined,455,161,873,147,-1,492,970,181
16/11/2019,11,2764,1986,1354,2703,1229,1678,288,238,189,125,73,378,-1,567,858,1416,340,208,645,578,739,2601,331,1431,1821,1499,432,2530,1027,610,261,undefined,-1,141,1805,267,202,undefined,-1,343,452,172,78,1217,93,1612,820,656,509,332,526,139,undefined,529,145,919,212,-1,482,1187,224
16/11/2019,12,3118,2565,2044,3079,1350,1948,253,305,167,114,83,356,-1,571,1351,1507,246,197,1183,859,957,2775,311,1445,2093,1758,521,2437,1035,885,378,undefined,-1,157,1835,229,245,undefined,-1,387,311,167,75,1553,90,1993,1042,929,624,267,608,182,undefined,641,205,941,235,-1,649,1521,261
16/11/2019,13,3604,2819,2400,3412,1652,1941,326,307,116,93,154,436,-1,726,1635,1597,327,285,1300,980,1162,3114,336,1354,2575,1795,414,3548,1185,1015,385,undefined,-1,194,1850,268,294,undefined,-1,520,385,220,127,1777,113,2152,993,859,640,314,882,166,undefined,720,196,941,248,-1,778,1744,336
16/11/2019,14,3829,2919,2616,3993,1841,2474,326,273,213,126,125,484,-1,615,1877,1643,318,259,1240,773,1191,3193,308,1406,2878,1551,424,4059,1488,877,394,undefined,-1,226,1974,242,260,undefined,-1,338,272,167,101,2464,92,2301,1035,632,645,302,733,177,undefined,691,179,907,304,-1,618,1736,331
16/11/2019,15,3637,3144,2534,3555,1783,2438,711,318,151,92,168,432,-1,887,1770,1701,492,284,1112,802,1075,3069,351,1505,2950,1261,367,3240,1353,941,414,undefined,-1,176,1826,258,239,undefined,-1,294,266,162,72,2198,74,2325,780,571,683,272,788,140,undefined,556,209,868,329,-1,668,1766,313
16/11/2019,16,3556,2891,2545,3448,1472,2201,1736,295,150,87,98,357,-1,832,1785,1473,446,223,1239,685,1157,2954,301,1532,3028,921,313,2964,1386,818,491,undefined,-1,185,2070,219,276,undefined,-1,336,223,146,46,2219,74,2224,662,333,624,214,683,171,undefined,532,188,918,308,-1,688,1694,289
16/11/2019,17,3228,2481,2446,3041,1311,2365,2325,244,187,82,104,438,-1,881,1653,1227,403,169,1356,827,1218,3200,320,1406,2633,697,223,2459,1195,1013,437,undefined,-1,206,2035,252,336,undefined,-1,229,225,192,57,1924,90,2049,329,225,618,174,754,168,undefined,514,172,932,274,-1,628,1794,277
16/11/2019,18,2832,1653,2685,2681,1290,1917,3058,219,201,88,118,447,-1,746,1659,823,458,199,1510,1142,1246,2604,276,1369,2443,615,191,2222,982,1152,591,undefined,-1,265,2073,261,411,undefined,-1,448,156,126,48,1709,100,1711,308,184,815,167,776,161,undefined,558,138,874,310,-1,605,1769,273
16/11/2019,19,2587,1130,3018,2311,1007,1831,3663,124,122,79,115,419,-1,700,1545,619,374,140,1521,1219,1293,2590,229,950,1217,606,143,2078,966,1214,680,undefined,-1,291,2020,328,499,undefined,-1,432,143,84,40,1792,94,1847,259,161,784,153,689,177,undefined,560,156,594,253,-1,593,1829,255
16/11/2019,20,1605,762,2701,2025,891,1507,2793,128,140,51,97,387,-1,690,1438,575,341,115,1409,1298,1287,2325,257,871,1039,560,145,1219,902,1116,877,undefined,-1,211,1980,376,530,undefined,-1,215,175,54,30,1676,65,1286,199,159,793,148,671,186,undefined,417,98,524,27,-1,568,1573,292
16/11/2019,21,1149,454,2346,1667,1039,1560,1897,97,78,34,63,303,-1,558,1356,460,242,85,1267,996,1152,2105,219,751,1109,464,177,1937,729,1175,827,undefined,-1,182,1740,404,463,undefined,-1,211,183,21,22,1482,52,982,212,161,645,98,622,101,undefined,400,92,414,2,-1,518,1358,233
16/11/2019,22,917,349,1855,1304,676,1330,704,57,86,110,39,198,-1,516,901,381,208,114,1082,1031,1231,1692,154,760,823,366,115,1268,515,1072,704,undefined,-1,93,1456,487,293,undefined,-1,415,163,15,19,1126,46,831,153,133,464,93,608,87,undefined,359,90,388,1,-1,276,1112,198
16/11/2019,23,541,223,1451,994,428,1056,98,42,56,67,26,134,-1,409,569,261,106,62,613,842,891,1359,197,624,755,290,64,752,273,834,456,undefined,-1,97,887,497,171,undefined,-1,123,116,9,15,674,28,595,99,94,229,68,517,69,undefined,229,61,398,-1,-1,213,828,106
17/11/2019,0,263,156,926,818,218,720,44,42,41,27,15,82,-1,351,431,159,81,43,399,818,648,808,119,358,547,227,58,425,197,719,254,undefined,-1,41,483,472,68,undefined,-1,43,125,7,10,391,21,401,62,93,67,50,430,52,undefined,141,86,223,-1,-1,90,499,117
17/11/2019,1,144,146,594,416,164,429,11,15,28,13,10,28,-1,216,246,129,41,24,378,267,609,637,43,256,405,145,36,260,212,585,115,undefined,-1,25,341,360,37,undefined,-1,49,62,6,7,407,15,286,52,88,33,32,364,24,undefined,87,20,157,-1,-1,82,325,61
17/11/2019,2,121,85,440,322,85,301,8,18,13,18,6,13,-1,165,197,82,23,28,204,138,630,527,46,145,284,101,16,213,156,472,46,undefined,-1,7,162,394,22,undefined,-1,19,19,5,8,225,2,172,16,56,13,35,221,22,undefined,56,12,156,1,-1,54,265,53
17/11/2019,3,118,102,338,237,56,178,5,10,16,9,5,15,-1,118,155,74,20,13,145,137,510,401,17,111,157,88,29,157,34,450,31,undefined,-1,16,47,367,10,undefined,-1,13,29,8,6,190,3,172,30,46,8,23,225,9,undefined,43,18,80,-1,-1,56,213,41
17/11/2019,4,70,27,212,85,54,139,22,7,18,9,1,5,-1,112,36,42,26,4,66,56,278,312,39,121,402,83,18,148,27,288,30,undefined,-1,3,34,116,14,undefined,-1,17,33,-1,-1,91,3,119,19,47,11,22,72,4,undefined,36,16,59,1,-1,36,145,27
17/11/2019,5,36,38,116,140,83,149,22,2,14,5,4,10,-1,77,51,41,17,10,28,41,212,182,35,96,83,80,14,213,35,292,30,undefined,-1,11,89,34,8,undefined,-1,17,15,2,2,98,2,78,6,49,7,19,58,7,undefined,26,18,67,-1,-1,22,83,18
17/11/2019,6,52,46,105,148,120,238,34,16,37,10,7,38,-1,132,43,49,45,10,21,19,115,297,48,207,167,135,18,352,52,145,36,undefined,-1,17,181,29,5,undefined,-1,22,28,3,3,106,1,127,40,57,6,39,24,10,undefined,19,29,80,6,-1,25,102,31
17/11/2019,7,92,84,146,238,185,366,68,59,51,18,28,73,-1,126,50,75,57,23,53,87,82,450,73,382,298,150,37,496,99,129,82,undefined,-1,31,370,36,34,undefined,-1,39,48,10,8,114,6,172,85,81,39,25,73,19,undefined,46,39,158,19,-1,63,165,28
17/11/2019,8,230,145,235,362,343,597,94,103,82,46,35,97,-1,211,139,173,96,57,73,69,137,723,137,658,478,368,106,757,172,158,140,undefined,-1,39,714,108,69,undefined,-1,53,50,20,24,265,24,295,190,170,78,56,139,28,undefined,108,123,275,53,-1,128,337,40
17/11/2019,9,812,412,446,712,495,896,169,129,105,45,32,146,-1,286,247,402,173,100,176,175,262,1138,147,827,716,676,190,1293,327,249,258,undefined,-1,64,1089,87,216,undefined,-1,124,131,37,51,419,57,632,300,339,195,158,185,90,undefined,168,130,413,90,-1,219,609,64
17/11/2019,10,1412,1050,786,1298,789,1321,177,165,110,86,81,274,-1,460,524,912,189,162,358,307,406,1541,241,1196,1145,1072,315,1938,605,369,474,undefined,-1,84,1445,163,268,undefined,-1,168,319,93,70,746,82,1117,550,476,390,210,328,150,undefined,349,215,690,111,-1,363,897,163
17/11/2019,11,2071,1582,1114,1975,1144,1512,252,241,117,81,79,375,-1,487,735,1041,258,137,599,507,592,1828,304,1195,1539,1292,369,2660,1003,436,755,undefined,-1,164,1734,133,546,undefined,-1,245,315,168,56,979,115,1228,727,553,585,249,408,115,undefined,423,419,719,207,-1,531,1087,244
17/11/2019,12,2660,2039,1726,2676,1217,1680,334,219,113,87,88,348,-1,634,1045,1342,304,153,1098,918,1084,2119,254,1093,1823,1610,445,2639,1209,771,1020,undefined,-1,135,1870,175,741,undefined,-1,321,277,164,60,1444,105,1756,935,779,841,317,679,127,undefined,510,279,805,219,-1,639,1310,222
17/11/2019,13,3320,2465,2060,2907,1589,1720,415,279,115,56,99,429,-1,654,1396,1293,313,202,1305,948,1120,2613,257,1095,2234,1789,530,3091,1589,881,1304,undefined,-1,163,1990,156,718,undefined,-1,474,318,188,117,1777,106,1931,1015,823,1021,349,754,164,undefined,514,162,758,215,-1,763,1562,211
17/11/2019,14,3612,2624,2207,2959,1462,1951,479,330,138,59,137,482,-1,706,1537,1360,340,132,1184,729,1051,2706,264,1019,2549,1620,501,3446,1827,738,1298,undefined,-1,186,2134,144,707,undefined,-1,163,274,210,146,1857,137,2054,1051,717,1081,333,590,138,undefined,463,256,739,183,-1,713,1732,283
17/11/2019,15,3649,2805,2182,2986,1673,2105,1037,292,139,95,149,492,-1,705,1652,1406,344,133,1102,671,1243,2869,347,1245,2737,1395,356,3676,1932,895,1257,undefined,-1,176,2153,168,628,undefined,-1,250,254,181,107,2011,153,1919,925,644,1148,291,642,130,undefined,437,256,778,236,-1,749,1755,214
17/11/2019,16,3526,2561,2104,2842,1346,2126,1966,342,139,67,153,558,-1,798,1548,1162,322,159,967,557,1127,3116,248,1267,2718,989,298,2958,1923,800,1444,undefined,-1,181,2067,180,732,undefined,-1,288,200,108,109,1995,140,1906,829,484,1020,222,568,147,undefined,438,341,769,236,-1,709,1696,221
17/11/2019,17,3265,1919,2100,2514,1461,1785,2565,257,125,87,88,402,-1,678,1640,859,308,163,1068,665,1105,3032,241,1266,2029,663,226,2913,1845,848,1359,undefined,-1,223,2027,154,814,undefined,-1,187,164,99,90,1828,127,1795,368,261,907,180,687,164,undefined,424,269,781,212,-1,693,1561,222
17/11/2019,18,2458,1206,2075,2125,977,1533,2466,174,141,72,110,388,-1,675,1398,627,275,119,1221,854,1091,2400,242,1051,1617,525,148,1963,1129,910,1300,undefined,-1,173,1633,126,704,undefined,-1,299,153,100,73,1718,106,1480,236,183,805,175,488,166,undefined,484,138,704,254,-1,651,1617,190
17/11/2019,19,1778,695,2066,1661,804,1297,2147,99,98,42,88,303,-1,566,1252,408,230,93,1180,768,1067,2091,177,804,651,633,163,1413,838,881,1257,undefined,-1,169,1266,133,710,undefined,-1,242,166,55,45,1492,85,1175,263,170,712,186,515,139,undefined,427,88,533,201,-1,538,1526,193
17/11/2019,20,871,418,1602,1224,612,1089,1552,92,92,28,81,359,-1,439,1064,382,173,90,916,713,920,1741,194,716,682,528,174,1104,593,667,1108,undefined,-1,104,1105,122,634,undefined,-1,166,99,31,34,1114,77,852,194,168,530,146,391,235,undefined,280,64,429,32,-1,433,1283,228
17/11/2019,21,641,299,1453,994,525,922,706,83,69,31,47,212,-1,353,853,261,123,56,676,512,828,1493,195,602,427,449,93,1028,581,558,877,undefined,-1,75,823,104,463,undefined,-1,131,76,31,36,841,53,607,156,155,401,107,317,126,undefined,223,53,379,3,-1,365,996,188
17/11/2019,22,374,195,953,852,559,689,67,57,42,22,25,106,-1,258,455,248,133,72,500,304,594,1441,108,493,290,360,99,1292,924,481,411,undefined,-1,96,481,70,201,undefined,-1,331,92,26,22,798,34,429,143,142,169,79,168,104,undefined,153,23,263,-1,-1,255,813,105
17/11/2019,23,168,93,580,341,185,450,24,24,28,8,18,71,-1,202,197,99,41,37,227,152,375,877,49,282,179,195,34,452,228,342,154,undefined,-1,47,256,25,71,undefined,-1,38,39,15,18,231,21,242,47,77,35,52,136,35,undefined,69,19,191,2,-1,129,508,81
18/11/2019,0,101,35,280,147,78,142,17,16,23,4,10,31,-1,152,98,38,42,10,127,55,215,323,40,133,81,151,28,164,39,202,59,undefined,-1,3,99,11,35,undefined,-1,23,19,8,9,80,13,128,37,113,14,26,45,28,undefined,63,11,79,-1,-1,54,184,57
18/11/2019,1,34,13,183,89,25,66,3,3,11,7,8,10,-1,45,36,14,25,6,75,31,121,260,19,53,58,87,15,63,16,192,36,undefined,-1,18,44,9,19,undefined,-1,4,19,4,2,60,2,80,22,53,5,12,39,33,undefined,18,7,41,-1,-1,28,182,44
18/11/2019,2,23,16,98,39,13,51,6,2,8,1,-1,2,-1,33,27,12,12,5,46,24,94,161,23,28,50,55,3,19,7,105,12,undefined,-1,6,22,5,2,undefined,-1,5,5,2,1,22,-1,58,2,38,4,14,23,5,undefined,12,1,46,-1,-1,18,80,28
18/11/2019,3,25,21,59,21,13,32,-1,-1,4,-1,3,7,-1,7,10,9,9,4,16,22,66,80,7,7,41,45,1,41,4,83,3,undefined,-1,1,22,9,5,undefined,-1,8,6,1,-1,15,-1,51,2,36,-1,9,12,4,undefined,8,4,20,-1,-1,12,80,16
18/11/2019,4,14,8,29,26,11,95,3,1,5,2,-1,3,-1,58,12,11,11,3,17,10,40,72,8,19,20,42,8,78,6,74,12,undefined,-1,7,14,6,11,undefined,-1,8,8,1,3,26,2,43,5,27,10,2,2,5,undefined,7,7,25,1,-1,10,67,17
18/11/2019,5,36,21,71,85,37,188,27,32,84,52,14,21,-1,85,21,36,53,39,19,17,48,162,40,259,120,63,15,118,40,94,8,undefined,-1,24,63,16,10,undefined,-1,35,9,4,3,51,3,104,16,42,6,18,18,7,undefined,19,66,103,-1,-1,19,100,15
18/11/2019,6,98,100,138,200,165,641,160,118,518,105,31,88,-1,261,80,121,244,191,38,32,107,814,247,815,420,89,23,411,130,104,21,undefined,-1,64,327,101,21,undefined,-1,79,31,31,23,178,10,248,32,47,37,35,62,22,undefined,40,508,415,31,-1,82,234,14
18/11/2019,7,381,219,363,494,554,1953,437,332,2076,394,79,226,-1,715,285,464,934,790,86,142,222,1733,783,2530,1063,228,92,1101,264,184,89,undefined,-1,146,871,279,50,undefined,-1,329,96,123,77,502,75,626,142,51,94,58,229,92,undefined,158,1759,1272,107,-1,317,605,56
18/11/2019,8,1035,564,705,1138,1053,4322,696,496,3761,713,120,371,-1,1478,677,973,2387,1739,182,219,433,3082,1586,4402,2066,525,155,2275,453,332,189,undefined,-1,321,1853,797,130,undefined,-1,803,269,289,133,942,198,1124,271,84,199,121,769,214,undefined,427,3387,2427,250,-1,677,1255,128
18/11/2019,9,1172,791,685,1231,663,2188,275,282,2241,516,86,241,-1,680,555,1093,1545,985,205,183,361,2214,886,2753,977,491,137,1250,467,342,145,undefined,-1,227,966,550,143,undefined,-1,570,291,292,133,815,182,1032,188,123,211,139,507,162,undefined,434,2002,1561,206,-1,628,1047,119
18/11/2019,10,1639,1322,975,1742,1159,1421,137,181,808,268,48,253,-1,417,750,1324,976,587,343,403,595,2094,617,1929,915,529,154,1652,438,370,196,undefined,-1,235,844,587,179,undefined,-1,563,305,273,129,991,161,1147,295,152,343,144,435,170,undefined,393,1009,1211,316,-1,681,921,147
18/11/2019,11,2381,1731,1477,2294,982,1452,191,244,792,249,56,222,-1,498,926,1544,894,456,595,572,924,2436,658,1866,1069,656,135,1471,537,634,211,undefined,-1,157,1117,505,218,undefined,-1,609,384,314,136,1103,191,1515,298,183,362,177,478,233,undefined,489,910,1201,267,-1,737,1085,188
18/11/2019,12,3953,3101,2327,3281,1431,2553,369,869,1619,537,167,493,-1,715,1522,2527,1947,739,1180,1019,1229,3605,1358,2640,2062,1129,231,2121,944,1064,379,undefined,-1,401,2533,1016,402,undefined,-1,1083,547,474,206,2255,383,2475,427,328,480,237,1048,308,undefined,855,2478,1731,255,-1,1006,1591,274
18/11/2019,13,4022,3351,2222,3538,1211,2882,334,699,1392,415,137,437,-1,706,1742,2512,2032,823,1187,916,1365,3781,1195,2632,1909,1017,175,2205,927,1017,370,undefined,-1,480,2448,1040,304,undefined,-1,923,534,430,214,2509,330,2563,363,305,532,263,1119,324,undefined,908,1783,1820,173,-1,932,1647,261
18/11/2019,14,3305,2462,2045,3218,1141,2169,189,289,996,303,93,393,-1,579,1414,1846,1064,563,972,526,1054,3138,679,2056,1618,721,165,1990,782,769,269,undefined,-1,278,1735,628,234,undefined,-1,551,374,262,145,1840,189,2073,312,187,503,228,825,211,undefined,681,893,1210,224,-1,716,1448,230
18/11/2019,15,3227,2238,2135,3139,1063,2228,261,296,1285,413,45,245,-1,702,1564,1593,891,600,999,459,1074,3265,651,2404,1966,630,168,1875,892,731,265,undefined,-1,243,1200,587,235,undefined,-1,507,431,336,157,1653,160,1929,244,170,385,194,810,232,undefined,686,1117,1370,306,-1,778,1638,312
18/11/2019,16,3328,2123,2197,2977,1181,3612,681,377,3130,689,72,271,-1,1213,1682,1661,874,1190,980,445,1044,4171,843,3944,2328,668,191,2152,972,728,302,undefined,-1,263,1494,670,258,undefined,-1,461,365,329,177,1794,243,2207,309,170,430,179,792,304,undefined,614,2240,1948,377,-1,849,1763,254
18/11/2019,17,3686,2267,2680,3362,1788,5757,2080,594,4250,972,131,427,-1,1961,2225,1587,1506,1829,1160,508,1256,4754,1424,5270,2795,792,233,3170,1407,964,399,undefined,-1,404,2553,889,230,undefined,-1,548,467,313,213,2267,320,2620,341,183,594,249,908,431,undefined,904,3482,2688,457,-1,1137,2302,264
18/11/2019,18,2955,1633,2219,2575,1129,3134,2854,403,1833,358,116,499,-1,1042,1580,954,787,840,1106,510,1183,3423,694,2877,2791,764,200,1668,1160,916,457,undefined,-1,255,2039,454,251,undefined,-1,335,292,157,200,1670,157,1863,318,157,662,220,658,303,undefined,536,1357,1462,338,-1,867,2059,356
18/11/2019,19,1994,823,2343,1936,841,1924,2604,202,583,144,142,554,-1,577,1375,524,286,280,1543,501,1186,2670,347,1493,970,567,163,1548,1022,749,533,undefined,-1,163,1395,264,254,undefined,-1,225,187,109,110,1334,159,1381,236,163,533,161,557,190,undefined,382,426,775,282,-1,718,1612,211
18/11/2019,20,1100,462,1963,1476,801,1445,2150,131,254,97,118,395,-1,471,1145,420,261,141,1602,463,1005,2184,210,1012,736,514,172,797,599,728,445,undefined,-1,133,1187,251,257,undefined,-1,163,143,96,82,1123,110,1015,201,167,500,92,428,155,undefined,354,218,575,51,-1,591,1429,209
18/11/2019,21,636,270,1634,1321,780,1140,949,93,138,51,67,258,-1,406,880,353,146,90,1333,404,718,1771,177,903,928,502,151,779,481,584,431,undefined,-1,82,1092,211,199,undefined,-1,124,120,51,53,831,50,719,169,180,277,82,336,121,undefined,268,132,404,28,-1,407,1239,208
18/11/2019,22,342,123,949,512,430,812,86,65,99,36,33,120,-1,280,481,132,122,86,784,283,551,1298,138,619,356,297,98,382,309,405,261,undefined,-1,45,478,118,129,undefined,-1,93,93,43,41,450,32,447,120,161,196,41,191,80,undefined,161,90,347,2,-1,277,827,140
18/11/2019,23,129,76,576,281,178,511,29,27,32,16,25,57,-1,231,218,119,63,40,447,121,332,742,64,323,173,143,43,159,126,243,87,undefined,-1,18,238,58,46,undefined,-1,56,57,16,8,269,28,261,51,103,68,46,112,55,undefined,77,39,178,1,-1,146,500,89
19/11/2019,0,76,31,276,106,81,164,21,12,21,4,2,20,-1,58,83,35,18,2,171,34,221,248,50,149,103,148,15,73,41,167,23,undefined,-1,3,125,18,15,undefined,-1,27,24,11,11,91,11,112,34,104,16,31,26,17,undefined,26,20,111,3,-1,56,263,65
19/11/2019,1,45,20,122,75,33,60,3,4,12,1,3,7,-1,30,31,21,27,11,103,28,81,97,19,26,62,106,9,27,17,158,10,undefined,-1,7,40,13,19,undefined,-1,-1,9,4,8,26,6,54,12,82,4,14,45,12,undefined,27,5,72,-1,-1,37,191,18
19/11/2019,2,34,11,58,36,23,40,4,3,6,18,-1,6,-1,17,25,5,18,3,35,18,104,119,14,29,48,54,13,21,6,72,7,undefined,-1,-1,28,3,6,undefined,-1,9,2,3,-1,13,4,49,17,53,3,5,18,10,undefined,10,6,42,1,-1,34,100,34
19/11/2019,3,28,22,43,21,10,21,14,2,1,7,6,9,-1,10,9,10,1,3,15,5,34,79,1,16,15,37,4,33,5,42,-1,undefined,-1,2,9,9,2,undefined,-1,8,7,3,3,9,-1,25,3,25,-1,4,8,7,undefined,8,5,8,1,-1,10,81,18
19/11/2019,4,17,5,44,28,17,47,5,7,6,-1,2,8,-1,35,16,10,7,-1,11,8,38,74,6,18,26,23,2,76,12,36,18,undefined,-1,8,26,3,9,undefined,-1,4,6,1,3,9,-1,25,3,35,5,1,11,4,undefined,4,2,16,1,-1,20,65,13
19/11/2019,5,28,27,69,67,51,255,47,32,111,37,9,38,-1,108,34,63,70,39,14,7,55,222,63,349,129,63,17,130,45,52,16,undefined,-1,78,151,18,14,undefined,-1,20,20,3,5,43,4,84,22,46,9,13,13,17,undefined,14,81,129,1,-1,22,103,20
19/11/2019,6,153,103,207,239,292,1114,170,107,653,115,34,163,-1,278,83,254,259,199,36,41,89,807,284,1042,524,183,61,523,191,91,49,undefined,-1,79,800,66,19,undefined,-1,95,40,29,33,156,13,288,78,80,23,55,77,46,undefined,121,515,431,41,-1,117,334,45
19/11/2019,7,396,256,422,567,579,2102,476,343,2361,432,82,302,-1,712,348,726,1014,861,91,135,202,1752,884,2796,1142,489,100,1214,339,160,107,undefined,-1,169,1196,276,78,undefined,-1,333,106,68,34,599,100,745,189,109,107,82,250,95,undefined,191,2070,1308,147,-1,345,660,47
19/11/2019,8,1005,646,776,1194,1100,4376,740,478,4308,607,124,463,-1,1507,613,1277,2456,1842,226,234,404,2941,1572,4600,1930,675,216,1993,582,397,146,undefined,-1,289,2199,804,134,undefined,-1,902,236,215,105,1011,175,1248,357,135,167,133,744,189,undefined,38,4361,2360,240,-1,712,1311,119
19/11/2019,9,948,786,704,1266,647,2258,304,250,2636,420,36,265,-1,718,580,1072,1689,931,151,223,362,2162,919,3191,1051,665,185,1104,550,297,172,undefined,-1,250,1204,625,134,undefined,-1,623,245,134,102,808,195,1016,368,186,204,158,591,176,undefined,164,2687,1833,268,-1,739,998,137
19/11/2019,10,1335,1132,850,1607,580,1238,168,194,862,288,68,232,-1,445,662,1175,989,524,338,316,547,1968,619,1805,879,858,216,908,705,359,256,undefined,-1,230,968,627,175,undefined,-1,569,375,201,68,945,137,1017,461,330,282,145,416,134,undefined,429,1140,1202,262,-1,642,886,157
19/11/2019,11,2183,1561,1331,2274,738,1492,193,246,763,247,58,223,-1,579,954,1508,935,508,536,509,722,2268,684,1700,1139,1083,262,1198,902,541,277,undefined,-1,164,1226,573,271,undefined,-1,669,506,290,118,1102,177,1269,660,472,434,253,477,194,undefined,574,823,1209,279,-1,790,1120,231
19/11/2019,12,3503,3008,2221,3290,769,2339,384,756,1408,576,138,488,-1,855,1387,2356,1915,646,1132,992,1409,3328,1299,2363,1741,1625,322,1532,960,1131,392,undefined,-1,295,2396,1053,334,undefined,-1,972,448,366,146,2200,314,2205,681,644,421,332,1145,251,undefined,891,1878,1659,328,-1,947,1747,281
19/11/2019,13,3670,3250,2220,3420,855,2323,383,702,1368,368,163,569,-1,688,1598,2495,1989,687,942,889,1429,3622,1332,2652,1995,1644,346,1604,1013,966,326,undefined,-1,351,2500,1163,301,undefined,-1,1009,539,393,195,2319,297,2399,829,508,441,285,1105,311,undefined,954,1409,1691,187,-1,943,1763,314
19/11/2019,14,3096,2405,2013,3184,675,2277,296,319,1028,294,102,308,-1,604,1462,1934,1196,555,716,511,1097,3027,762,2316,1660,1126,276,1709,840,742,271,undefined,-1,248,1442,664,240,undefined,-1,652,386,254,149,1685,215,1878,651,399,468,243,839,211,undefined,660,692,1287,254,-1,907,1532,290
19/11/2019,15,2972,2333,2096,2926,801,2607,354,261,1490,389,69,254,-1,738,1609,1675,983,628,932,542,1026,3477,705,2657,2062,877,198,1617,924,710,319,undefined,-1,295,1377,585,242,undefined,-1,530,418,397,200,1726,210,1870,516,307,380,186,773,254,undefined,702,910,1414,346,-1,942,1730,292
19/11/2019,16,3349,2366,2327,3076,992,3419,691,405,2987,709,76,340,-1,1111,1602,1606,1017,1163,877,403,1017,4276,1002,3954,2354,654,236,2019,864,772,265,undefined,-1,245,1955,624,205,undefined,-1,445,362,285,135,1811,196,2494,355,222,354,200,812,242,undefined,649,1756,1870,356,-1,802,1908,192
19/11/2019,17,3872,2425,2944,3590,1777,5587,2116,567,4153,901,146,497,-1,2077,2021,1756,1557,1810,1159,633,1325,5308,1439,5242,2819,827,261,3800,1405,820,357,undefined,-1,426,2811,853,260,undefined,-1,628,435,375,261,2351,218,2891,355,211,436,247,987,362,undefined,839,3093,2645,417,-1,1085,2358,303
19/11/2019,18,3478,1730,2707,3360,1759,3333,2840,400,1851,418,162,500,-1,1201,1841,1099,968,804,1277,712,1293,3892,782,2999,2141,774,206,3445,1478,1016,487,undefined,-1,318,2395,536,335,undefined,-1,363,341,251,193,2081,167,2198,361,210,566,184,768,257,undefined,631,1539,1489,344,-1,949,2056,278
19/11/2019,19,2521,836,2729,2011,990,2059,3028,179,615,154,124,414,-1,680,1536,599,396,308,1995,702,1247,2757,398,1429,908,591,193,1474,935,792,470,undefined,-1,206,1464,278,234,undefined,-1,252,225,149,111,1411,128,1687,305,194,506,163,641,195,undefined,473,499,727,183,-1,733,1709,273
19/11/2019,20,2150,613,2292,1723,789,1513,2186,153,311,86,105,347,-1,432,1279,461,308,203,1859,587,941,2314,256,1090,776,497,148,804,766,770,536,undefined,-1,159,1150,247,275,undefined,-1,195,173,64,96,1244,128,1254,219,172,447,101,566,184,undefined,410,317,628,66,-1,569,1600,219
19/11/2019,21,898,361,1742,1252,802,1347,1011,99,158,52,49,214,-1,398,884,373,212,117,1334,521,838,1766,218,843,529,465,130,1717,539,643,403,undefined,-1,87,1011,186,204,undefined,-1,119,137,53,66,871,48,904,160,186,413,99,481,177,undefined,300,151,438,-1,-1,475,1316,221
19/11/2019,22,438,149,1072,880,586,934,88,52,114,59,23,124,-1,299,496,202,121,86,790,235,558,1408,166,576,400,294,66,889,306,384,266,undefined,-1,80,524,90,124,undefined,-1,68,102,22,24,527,40,430,89,143,183,98,207,89,undefined,173,107,312,-1,-1,322,840,113
19/11/2019,23,163,91,559,323,329,578,807,25,52,28,10,66,-1,210,186,122,74,41,466,133,332,829,74,392,194,245,44,261,441,204,95,undefined,-1,141,431,56,42,undefined,-1,28,73,14,26,215,26,275,79,119,55,50,92,42,undefined,69,84,196,-1,-1,168,563,126
20/11/2019,0,81,30,292,151,92,229,13,2,16,5,5,19,-1,70,64,51,30,9,174,51,206,336,41,142,100,142,29,145,138,95,35,undefined,-1,14,139,18,21,undefined,-1,21,26,9,7,118,18,144,31,76,8,50,51,32,undefined,40,10,98,-1,-1,66,229,86
20/11/2019,1,49,12,105,72,26,68,9,7,8,6,2,8,-1,14,38,27,36,8,67,19,110,128,15,46,92,71,12,53,20,74,27,undefined,-1,10,80,3,7,undefined,-1,3,16,5,2,25,20,75,16,97,1,18,36,26,undefined,35,8,62,-1,-1,31,158,41
20/11/2019,2,32,10,52,46,24,69,14,9,1,1,-1,4,-1,12,27,17,14,4,47,22,122,118,17,26,16,63,5,43,8,64,2,undefined,-1,7,40,3,7,undefined,-1,3,8,2,-1,17,2,28,12,55,3,6,21,18,undefined,16,9,22,-1,-1,19,122,25
20/11/2019,3,10,7,63,28,15,32,3,6,1,2,4,5,-1,9,10,17,10,2,36,11,48,61,5,15,44,38,10,56,7,31,14,undefined,-1,-1,13,2,2,undefined,-1,11,9,5,3,12,6,34,15,50,8,6,4,6,undefined,9,-1,10,-1,-1,10,103,32
20/11/2019,4,12,16,35,31,24,57,2,3,2,6,3,6,-1,36,24,17,29,3,21,14,50,65,14,42,27,56,9,86,8,24,14,undefined,-1,8,14,4,8,undefined,-1,5,17,1,1,34,3,35,11,42,6,14,10,4,undefined,4,3,16,-1,-1,24,61,4
20/11/2019,5,29,13,68,76,78,293,49,38,101,52,14,33,-1,105,26,44,71,38,12,27,52,201,64,346,161,68,18,156,65,37,12,undefined,-1,39,169,31,10,undefined,-1,28,15,6,2,55,7,77,18,40,5,26,12,17,undefined,12,94,133,3,-1,29,141,28
20/11/2019,6,130,77,224,232,297,1197,172,133,635,113,40,166,-1,296,60,191,305,221,25,53,89,875,287,1157,566,136,36,481,171,89,42,undefined,-1,77,898,97,12,undefined,-1,91,44,26,21,168,21,283,69,61,26,51,67,73,undefined,111,530,397,52,-1,95,331,50
20/11/2019,7,406,261,364,579,743,2089,466,344,2040,393,70,316,-1,685,285,478,951,802,63,140,153,1682,864,2673,1746,314,106,1193,375,144,76,undefined,-1,192,1406,275,59,undefined,-1,349,98,68,49,550,81,759,148,97,79,95,250,71,undefined,156,1811,1338,110,-1,283,679,56
20/11/2019,8,1125,557,752,1099,1184,4012,670,452,3416,688,97,377,-1,1364,631,1009,2218,1788,249,245,418,3057,1626,4542,2196,663,222,2345,569,414,173,undefined,-1,313,2206,751,161,undefined,-1,790,250,246,115,965,180,1212,295,123,178,110,721,255,undefined,493,3744,2231,270,-1,652,1280,109
20/11/2019,9,1158,729,679,1246,797,2340,340,310,2235,500,70,259,-1,741,577,959,1617,1010,151,166,425,2295,1037,3207,1164,545,153,1246,729,322,155,undefined,-1,280,1195,573,103,undefined,-1,586,255,243,117,866,153,1119,252,116,209,123,534,183,undefined,462,2157,1727,213,-1,671,1030,114
20/11/2019,10,1752,1147,952,1742,742,1451,217,229,1001,317,100,263,-1,418,645,1201,2091,626,275,299,520,2148,632,1789,1027,626,177,1139,864,485,241,undefined,-1,271,1051,597,135,undefined,-1,550,290,220,131,906,181,1043,314,158,248,141,491,123,undefined,401,994,1186,211,-1,586,1001,182
20/11/2019,11,2371,1764,1315,2367,814,1472,236,279,828,285,60,254,-1,453,876,1483,1035,504,510,463,706,2340,724,1922,1201,752,184,1276,893,585,261,undefined,-1,273,1289,553,237,undefined,-1,661,299,268,140,1219,226,1464,379,187,368,196,515,180,undefined,505,874,1252,262,-1,793,1110,240
20/11/2019,12,3832,3126,2402,3376,1172,2603,270,706,1530,551,131,459,-1,699,1556,2304,1897,664,1184,999,1357,3449,1348,2639,1809,1206,297,2123,1092,1116,300,undefined,-1,429,2500,1104,369,undefined,-1,1125,469,413,199,2350,369,2082,517,241,469,316,962,291,undefined,809,1829,1718,274,-1,939,1678,323
20/11/2019,13,3979,3425,2376,3733,1287,2693,230,642,1368,391,121,454,-1,695,1481,2282,2072,708,1156,921,1402,3634,1384,2923,1963,1120,210,1683,1124,951,550,undefined,-1,462,2493,1004,330,undefined,-1,1251,386,383,205,2423,355,2461,423,290,451,294,1065,295,undefined,1020,1656,1880,163,-1,878,1674,277
20/11/2019,14,3267,2459,2113,3151,1299,2152,160,278,1035,349,56,234,-1,560,1337,1749,1164,588,1109,367,1124,3092,760,2323,1690,713,225,2067,925,725,285,undefined,-1,305,1495,695,210,undefined,-1,680,349,326,198,1888,194,1830,356,136,400,191,788,227,undefined,735,915,1335,217,-1,704,1387,257
20/11/2019,15,3387,2174,2284,3142,1455,2443,244,246,1340,375,37,177,-1,611,1542,1647,918,599,1113,355,959,3128,639,2660,1945,726,181,2074,752,692,324,undefined,-1,224,1383,570,204,undefined,-1,650,415,248,121,1827,171,1692,344,169,383,209,743,262,undefined,651,1201,1497,337,-1,772,1537,235
20/11/2019,16,3391,2095,2378,3132,1781,3613,533,379,3016,736,41,203,-1,998,1566,1388,898,1102,906,286,931,3901,917,4177,2229,771,227,2152,776,698,384,undefined,-1,292,1559,705,206,undefined,-1,616,495,261,177,1839,209,1820,453,186,411,287,739,315,undefined,650,2474,1932,333,-1,859,1827,260
20/11/2019,17,4029,2430,3089,3760,2983,5906,2575,584,4215,880,91,299,-1,1857,2145,1770,1430,1772,1215,526,1154,4425,1561,5093,3035,1149,334,2873,1111,1047,390,undefined,-1,493,2551,911,233,undefined,-1,749,556,212,254,2544,227,2319,992,282,501,278,969,475,undefined,829,3254,2611,556,-1,1136,2282,327
20/11/2019,18,3418,1868,3452,3830,2457,3849,4262,394,1887,296,99,472,-1,1187,2058,1291,880,823,1434,719,1184,3666,818,2993,2680,1283,328,1990,1353,1002,623,undefined,-1,368,2231,543,245,undefined,-1,550,508,66,170,2478,149,1828,1340,522,634,340,696,433,undefined,669,1436,1468,640,-1,1093,2166,368
20/11/2019,19,2183,937,2747,2247,1558,2227,4793,222,639,124,93,538,-1,636,1629,627,412,329,1785,707,1106,3031,438,1698,1401,1384,327,1313,1125,867,572,undefined,-1,286,1642,316,297,undefined,-1,338,272,45,144,1642,86,1745,1470,615,569,304,610,276,undefined,515,539,844,286,-1,807,1830,286
20/11/2019,20,1480,597,2497,1670,1323,2033,3446,228,389,91,138,609,-1,660,1462,474,284,190,1950,670,954,2660,301,1236,1388,1227,415,695,1186,762,877,undefined,-1,266,1550,366,349,undefined,-1,198,179,31,87,1574,64,1371,1353,600,511,279,558,176,undefined,448,322,606,66,-1,738,1867,300
20/11/2019,21,1111,396,2245,1435,1063,1703,2559,150,170,81,189,582,-1,494,1219,422,235,117,1624,573,751,2267,218,995,896,1050,330,913,869,701,860,undefined,-1,267,1256,249,298,undefined,-1,226,137,23,72,1355,58,971,1043,394,447,258,445,248,undefined,253,214,554,8,-1,555,1587,262
20/11/2019,22,597,248,1282,883,839,1164,1011,106,125,52,75,253,-1,378,634,256,207,131,1098,455,632,1707,153,718,779,631,240,474,581,542,479,undefined,-1,121,858,173,166,undefined,-1,347,107,18,53,773,40,618,521,285,280,146,276,105,undefined,242,127,409,15,-1,382,1188,191
20/11/2019,23,268,125,707,352,416,713,98,35,75,25,35,106,-1,234,268,93,73,71,598,222,378,1000,79,461,372,264,58,293,513,374,262,undefined,-1,38,428,80,38,undefined,-1,49,73,12,29,410,13,320,127,110,96,62,133,68,undefined,119,69,223,9,-1,195,661,87
21/11/2019,0,134,63,419,184,188,331,18,14,24,12,13,39,-1,104,125,57,43,18,330,105,387,408,73,150,204,151,33,92,308,220,68,undefined,-1,23,176,40,39,undefined,-1,22,40,13,15,171,20,182,60,93,21,33,49,35,undefined,51,34,132,3,-1,71,327,78
21/11/2019,1,55,44,209,94,89,112,5,12,16,1,5,12,-1,37,94,27,32,3,181,60,163,236,50,64,97,111,10,54,29,190,18,undefined,-1,11,83,13,19,undefined,-1,15,27,7,8,92,8,111,16,105,6,21,40,26,undefined,27,8,52,6,-1,68,194,41
21/11/2019,2,41,10,124,64,43,70,7,4,3,5,8,21,-1,25,37,18,13,5,100,54,135,157,54,33,64,73,5,20,12,109,13,undefined,-1,8,25,13,5,undefined,-1,5,26,2,-1,56,1,61,7,78,2,11,17,8,undefined,17,10,38,-1,-1,32,146,41
21/11/2019,3,25,8,59,48,35,38,1,3,-1,3,2,1,-1,15,30,8,3,4,30,21,78,80,12,20,55,71,10,39,16,51,13,undefined,-1,-1,17,7,5,undefined,-1,7,15,1,2,25,4,23,12,53,4,8,22,7,undefined,11,4,9,1,-1,16,79,15
21/11/2019,4,23,11,41,41,29,63,11,7,8,2,-1,1,-1,39,8,7,7,6,19,18,43,69,4,64,41,27,4,63,8,19,15,undefined,-1,8,15,1,7,undefined,-1,10,42,2,4,31,3,27,4,49,10,2,7,12,undefined,4,3,17,1,-1,16,67,13
21/11/2019,5,26,23,88,81,60,249,44,32,111,63,5,43,-1,121,45,54,85,45,6,23,70,187,52,357,153,80,16,97,55,54,16,undefined,-1,68,134,33,9,undefined,-1,15,54,5,4,50,11,60,23,68,5,14,15,10,undefined,19,77,128,5,-1,39,111,18
21/11/2019,6,119,82,238,264,210,1059,162,123,619,125,38,188,-1,287,107,206,249,212,51,57,84,871,257,1026,514,195,38,425,143,101,56,undefined,-1,72,595,94,26,undefined,-1,76,144,27,20,199,15,236,92,74,31,56,82,50,undefined,102,451,412,44,-1,119,342,54
21/11/2019,7,447,265,352,585,583,2115,357,302,2242,459,69,279,-1,660,348,477,894,799,79,134,199,1707,828,2618,1261,381,103,1085,333,143,91,undefined,-1,157,1107,285,59,undefined,-1,285,900,106,53,550,59,688,165,126,89,88,282,62,undefined,196,1760,1288,113,-1,295,671,81
21/11/2019,8,1006,798,944,1572,959,4226,474,410,3513,692,63,326,-1,1282,1074,986,2223,1758,249,254,383,3159,1529,4292,1977,584,214,2736,1442,381,146,undefined,-1,261,1778,746,133,undefined,-1,688,1220,249,119,1690,167,1202,306,186,176,138,663,265,undefined,374,3952,2196,314,-1,949,1263,112
21/11/2019,9,2321,1660,817,1938,1496,2335,193,257,2413,547,29,182,-1,643,1249,1149,1462,1039,386,284,566,2543,1070,3369,1172,658,180,3506,3086,447,174,undefined,-1,241,1061,618,180,undefined,-1,552,1640,177,123,1820,166,1500,314,262,272,142,602,600,undefined,431,2611,1807,406,-1,1192,1107,145
21/11/2019,10,1655,1112,1102,1877,1145,1382,122,170,867,301,21,160,-1,331,1114,1074,847,532,312,272,611,2055,601,1913,878,715,214,1914,1581,518,261,undefined,-1,189,707,542,158,undefined,-1,460,1508,229,116,1326,130,1253,393,317,290,184,506,266,undefined,385,1133,1161,404,-1,1022,1009,182
21/11/2019,11,1842,1449,1156,1973,753,1848,109,204,968,257,11,118,-1,354,771,1139,812,522,536,289,605,2267,644,1998,1041,748,215,1232,605,520,227,undefined,-1,217,973,473,219,undefined,234,555,1164,278,103,1115,191,1386,397,291,270,224,458,177,undefined,610,1179,1264,258,-1,857,1314,232
21/11/2019,12,3122,2417,1755,2805,840,2010,106,360,1254,385,21,166,-1,514,1165,2157,1508,623,1022,560,1000,3156,1093,2490,1469,1079,237,1174,480,755,323,undefined,-1,202,1693,942,244,undefined,-1,771,1028,298,102,1749,221,2035,603,361,316,262,790,186,undefined,802,2275,1613,260,-1,879,1544,294
21/11/2019,13,2951,2387,1783,2993,922,1999,154,340,1107,375,26,257,-1,468,1262,1872,1332,515,977,570,1042,2976,985,2376,1482,925,233,1214,407,824,276,undefined,-1,226,1625,884,288,undefined,-1,674,1094,351,136,1904,217,2017,499,399,318,242,867,225,undefined,804,1972,1611,275,-1,793,1588,304
21/11/2019,14,2292,1925,1474,2510,881,1955,91,210,845,247,15,133,-1,490,1106,1575,794,487,811,424,720,2507,632,2067,1461,728,179,1237,402,566,216,undefined,-1,157,1077,638,211,undefined,-1,486,1241,262,65,1410,154,1416,467,281,298,189,762,154,undefined,539,1233,1213,244,-1,696,1282,235
21/11/2019,15,2158,2016,1825,2576,900,2238,146,178,851,314,11,128,-1,640,1247,1301,765,656,659,421,777,2404,543,2434,1844,698,150,1192,362,559,280,undefined,-1,108,1234,552,172,undefined,-1,531,1536,284,109,1424,123,1568,394,184,306,187,624,201,undefined,538,1062,1377,270,-1,694,1296,234
21/11/2019,16,1972,1994,1964,2779,1352,3281,442,347,2343,700,26,244,-1,1056,1407,1359,848,1212,756,457,925,3548,816,3234,2139,644,160,1605,645,620,274,undefined,-1,175,1352,671,208,undefined,-1,492,1248,264,112,1583,111,1842,326,183,357,199,684,176,undefined,623,1778,1868,313,-1,784,1497,259
21/11/2019,17,2482,2195,2558,3253,2036,4980,1589,498,2904,730,81,382,-1,1795,1865,1573,1452,1688,1145,691,1247,4102,1336,4201,3053,766,217,2258,800,905,338,undefined,-1,300,2219,868,313,undefined,-1,574,795,495,184,2024,174,2266,341,214,422,223,846,345,undefined,828,2182,2462,367,-1,1059,1968,290
21/11/2019,18,2249,1710,2437,2866,1524,2799,2042,301,1309,267,59,357,-1,933,1624,1214,812,761,1173,801,1222,3043,687,2556,2416,649,219,1738,643,952,417,undefined,-1,196,1722,558,325,undefined,-1,425,486,572,101,1601,144,1610,282,174,491,165,712,248,undefined,640,866,1474,307,-1,938,1814,330
21/11/2019,19,1767,1062,2128,1970,1027,1874,2008,135,511,106,75,398,-1,608,1369,627,372,332,1894,817,1064,2444,335,1362,997,599,158,1775,707,790,406,undefined,-1,107,1416,314,359,undefined,-1,290,325,428,78,1295,65,1438,237,163,475,205,640,197,undefined,501,440,827,285,-1,777,1504,308
21/11/2019,20,1425,852,2042,1579,993,1624,1787,146,216,104,84,413,-1,570,1386,502,337,204,1828,690,993,2078,289,1047,905,500,151,604,607,868,496,undefined,-1,93,1351,290,339,undefined,-1,165,304,320,52,1170,74,1235,210,150,474,157,622,185,undefined,485,406,696,57,-1,569,1476,254
21/11/2019,21,785,454,2102,1820,1060,1506,1194,87,120,44,52,220,-1,474,1177,467,255,160,1549,566,767,1891,218,971,814,478,140,868,473,760,493,undefined,-1,97,1213,262,224,undefined,-1,159,268,185,64,1261,56,1132,159,149,336,137,487,171,undefined,389,200,633,4,-1,493,1355,211
21/11/2019,22,453,231,1330,1063,1020,1174,306,44,94,43,26,117,-1,412,665,287,255,174,1202,498,686,1652,158,773,510,298,71,958,328,569,305,undefined,-1,144,736,196,145,undefined,-1,293,223,37,18,912,16,718,104,110,276,73,263,114,undefined,214,131,375,4,-1,320,978,218
21/11/2019,23,186,138,714,404,393,608,21,28,60,26,8,58,-1,226,288,111,131,67,552,501,388,956,101,436,288,203,58,144,169,304,156,undefined,-1,33,305,97,68,undefined,-1,52,126,14,10,359,16,350,63,112,67,46,108,37,undefined,92,45,219,5,-1,171,608,92
22/11/2019,0,88,61,341,236,238,283,15,7,16,11,7,22,-1,82,124,76,50,32,205,331,251,401,57,147,144,145,29,78,248,211,58,undefined,-1,18,162,50,25,undefined,-1,29,71,11,10,178,24,196,43,88,18,80,80,16,undefined,39,19,117,2,-1,79,275,46
22/11/2019,1,67,53,199,122,97,94,7,3,12,9,-1,8,-1,34,49,40,52,18,174,73,228,191,31,58,105,102,23,29,26,167,28,undefined,-1,5,75,31,9,undefined,-1,7,80,3,2,88,8,116,16,70,7,23,48,40,undefined,37,11,58,2,-1,38,145,28
22/11/2019,2,33,37,123,74,67,103,7,3,5,1,-1,10,-1,67,37,33,11,20,51,41,226,239,20,39,98,95,4,39,22,102,18,undefined,-1,6,56,21,15,undefined,-1,20,65,-1,2,47,9,120,11,69,7,16,21,14,undefined,12,15,43,-1,-1,29,131,36
22/11/2019,3,20,37,92,57,51,64,3,3,9,2,1,2,-1,21,31,31,26,6,58,50,148,137,10,36,74,68,10,49,8,78,5,undefined,-1,1,32,24,11,undefined,-1,6,101,-1,2,43,7,84,9,55,1,6,17,7,undefined,21,5,15,1,-1,17,119,24
22/11/2019,4,14,24,67,56,69,102,2,3,8,2,-1,2,-1,72,25,20,13,7,21,100,128,89,12,37,48,59,10,70,8,73,11,undefined,-1,7,30,17,7,undefined,-1,7,88,1,1,46,5,45,9,41,5,12,16,6,undefined,13,5,38,-1,-1,21,78,34
22/11/2019,5,29,26,63,94,101,271,40,35,77,26,5,22,-1,123,35,63,89,35,12,36,70,187,67,315,150,79,19,95,51,67,13,undefined,-1,38,113,24,8,undefined,-1,29,60,3,2,67,5,91,23,22,13,8,12,4,undefined,15,103,128,6,-1,42,114,26
22/11/2019,6,141,87,211,243,222,1049,132,140,543,107,30,139,-1,238,131,237,286,157,44,42,94,772,253,1157,480,185,36,373,149,104,36,undefined,-1,65,620,76,42,undefined,-1,89,73,9,18,156,17,297,70,83,34,46,66,50,undefined,94,1243,478,43,-1,118,360,41
22/11/2019,7,373,264,348,515,564,2064,319,313,1871,411,75,492,-1,667,302,523,880,729,71,124,190,1543,746,2799,1416,415,121,935,313,175,68,undefined,-1,147,1122,226,82,undefined,-1,305,146,48,35,499,56,614,170,99,77,110,205,60,undefined,162,4385,1330,181,-1,290,787,66
22/11/2019,8,1043,670,723,1167,1047,4249,542,463,3377,920,123,713,-1,1393,617,1141,2158,1766,204,227,446,2911,1571,4872,2674,682,211,1938,450,320,119,undefined,-1,323,1866,650,145,undefined,-1,819,286,157,66,971,188,1135,283,150,206,153,552,158,undefined,402,9476,2330,257,-1,589,1239,98
22/11/2019,9,993,814,745,1280,758,2398,231,276,2150,604,60,403,-1,783,516,1101,1504,933,141,196,354,2165,1011,3044,1674,823,197,1207,413,197,144,undefined,-1,239,1175,570,151,undefined,-1,611,298,126,79,798,238,1057,340,189,240,172,466,207,undefined,432,2978,1672,195,-1,535,1041,143
22/11/2019,10,1467,1373,1076,1907,841,1672,159,200,811,283,69,221,-1,679,716,1359,977,518,376,399,562,2074,626,1740,1803,882,229,964,654,19,176,undefined,-1,233,1973,491,135,undefined,-1,583,468,235,94,882,152,1169,431,291,304,202,413,127,undefined,455,867,1095,185,-1,593,1044,149
22/11/2019,11,2616,1849,1405,2557,1011,1864,171,255,778,277,88,249,-1,634,886,1568,927,482,641,516,766,2590,693,1727,1897,1204,248,1243,522,43,263,undefined,-1,217,1311,588,189,undefined,-1,597,608,268,98,1262,152,1606,513,345,409,205,516,233,undefined,569,756,1291,192,-1,601,1167,205
22/11/2019,12,3744,3374,2484,3378,1369,2809,435,786,1570,535,126,499,-1,835,1529,2408,1808,620,1284,1133,1589,3307,1326,2574,2625,1717,306,1621,745,34,450,undefined,-1,294,2628,1140,387,undefined,-1,1060,528,305,148,2030,302,2511,680,573,607,309,886,281,undefined,802,1839,1867,199,-1,911,1763,321
22/11/2019,13,3950,3421,2578,3658,1496,2942,352,668,1491,453,96,470,-1,804,1656,2548,1798,617,1206,1076,1592,3633,1294,2739,3002,1705,325,1753,1176,59,421,undefined,-1,422,2800,1322,345,undefined,-1,925,585,346,191,2388,294,2621,797,544,520,307,1060,285,undefined,944,1646,1815,168,-1,1007,1902,292
22/11/2019,14,3539,2921,2216,3409,1516,2594,297,340,1036,252,108,321,-1,895,1619,1952,1088,553,965,608,1102,3162,767,2182,2822,1024,279,1864,904,337,326,undefined,-1,318,1946,662,218,undefined,-1,582,322,271,121,2037,171,2218,733,369,488,241,869,244,undefined,694,795,1363,175,-1,833,1627,275
22/11/2019,15,3385,2684,2478,3394,1701,3179,310,332,1350,361,66,281,-1,1064,1620,1953,921,582,1083,558,1029,3709,699,2712,3459,961,227,1961,849,925,262,undefined,-1,323,1972,610,177,undefined,-1,523,382,305,166,1915,175,2098,550,281,445,235,827,360,undefined,657,955,1479,251,-1,841,1753,293
22/11/2019,16,3824,2786,2516,3642,1973,4208,783,507,2746,648,74,299,-1,1331,1749,1911,942,1028,996,570,1249,4344,1011,3825,1589,773,247,2073,1011,908,268,undefined,-1,275,1990,707,201,undefined,-1,598,333,319,172,1920,194,2326,446,213,463,154,761,265,undefined,627,1823,2149,274,-1,811,1815,249
22/11/2019,17,4532,2975,3094,4277,2768,5661,2575,691,3041,1049,125,1030,-1,1856,2411,2010,1409,1436,1315,658,1504,5222,1438,5244,-1,768,266,2689,1329,1184,347,undefined,-1,371,2996,926,274,undefined,-1,710,367,349,170,2542,185,2897,333,142,621,242,990,321,undefined,837,9449,3261,419,-1,1010,2233,376
22/11/2019,18,4044,2475,3047,3595,2456,4004,3606,495,1326,561,121,981,-1,1174,1957,1596,866,712,1544,1022,1494,3958,913,3477,-1,746,259,2007,1128,1284,457,undefined,-1,269,2623,743,326,undefined,-1,513,257,248,99,2312,120,2376,388,180,677,219,993,220,undefined,771,2915,2403,402,-1,881,2259,363
22/11/2019,19,3167,1729,2939,3014,1861,2863,4421,256,540,231,113,704,-1,875,1607,1110,754,301,1679,1229,1583,2892,449,1718,-1,825,211,2120,952,1357,662,undefined,-1,225,2404,507,401,undefined,-1,403,199,132,65,1911,77,1878,292,221,800,184,874,150,undefined,706,585,1144,316,-1,676,1934,324
22/11/2019,20,2810,1383,2804,2628,1664,2265,3588,235,363,152,117,581,-1,856,1711,775,376,185,1560,1134,1543,2537,382,1322,-1,594,138,1002,925,1284,654,undefined,-1,258,1929,449,545,undefined,-1,235,152,97,55,1916,51,1552,211,180,695,163,963,142,undefined,616,332,872,57,-1,632,1848,310
22/11/2019,21,1897,841,2876,2284,2195,2106,2600,174,212,79,101,368,-1,693,1482,594,269,141,1388,1029,1403,2488,324,1217,-1,586,169,2583,885,1225,751,undefined,-1,244,1871,434,331,undefined,-1,229,127,62,66,1705,70,1449,250,173,582,141,812,175,undefined,427,139,706,2,-1,557,1703,299
22/11/2019,22,915,470,2278,1502,1476,1637,1269,67,160,45,50,245,-1,687,1008,336,305,165,1049,924,1202,1737,223,957,-1,425,104,1504,614,1086,606,undefined,-1,165,1336,541,229,undefined,-1,384,84,37,38,1218,43,816,145,157,458,98,577,89,undefined,298,93,523,-1,-1,389,1231,200
22/11/2019,23,480,280,1477,1187,1024,1255,333,65,96,49,27,115,-1,501,548,250,280,72,601,493,887,1447,132,727,-1,290,46,983,254,781,374,undefined,-1,80,833,513,144,undefined,-1,151,61,14,23,746,30,608,59,114,156,77,444,57,undefined,219,49,439,-1,-1,195,915,154
23/11/2019,0,340,207,909,1055,610,743,55,55,61,24,17,89,-1,305,274,171,67,60,346,279,658,831,90,343,-1,229,45,506,197,529,177,undefined,-1,39,401,428,52,undefined,-1,54,18,2,3,399,16,324,61,118,44,53,340,33,undefined,105,34,258,-1,-1,105,468,122
23/11/2019,1,243,113,609,560,353,423,14,16,24,11,18,31,-1,216,222,117,53,30,231,210,626,673,40,169,-1,140,31,298,263,511,78,undefined,-1,24,257,411,39,undefined,-1,35,15,10,5,292,6,219,49,136,21,28,286,35,undefined,67,5,170,-1,-1,85,280,87
23/11/2019,2,86,106,422,379,164,304,12,3,33,12,3,14,-1,154,90,74,15,4,128,112,488,548,19,70,-1,130,17,181,130,301,45,undefined,-1,20,111,247,34,undefined,-1,16,21,7,6,233,1,217,21,122,12,11,149,18,undefined,59,3,128,-1,-1,48,251,72
23/11/2019,3,110,111,286,189,151,173,13,13,17,2,3,5,-1,133,70,48,13,16,105,121,436,411,21,65,-1,152,12,141,26,324,37,undefined,-1,5,42,264,14,undefined,-1,14,12,2,3,137,5,181,16,75,14,9,204,20,undefined,34,4,66,-1,-1,37,225,60
23/11/2019,4,50,57,152,131,99,115,7,6,8,6,-1,7,-1,81,30,25,34,-1,42,143,236,292,45,46,-1,85,23,113,29,205,9,undefined,-1,8,34,89,16,undefined,-1,4,4,1,1,70,8,83,21,45,2,11,44,11,undefined,20,12,48,-1,-1,18,142,53
23/11/2019,5,37,24,92,81,132,158,14,24,12,9,-1,9,-1,76,39,55,56,17,45,87,152,226,25,114,-1,81,27,216,38,142,41,undefined,-1,13,53,22,19,undefined,-1,12,8,4,2,69,3,94,21,33,10,14,26,6,undefined,10,27,64,3,-1,31,153,17
23/11/2019,6,72,52,89,102,215,358,56,34,60,45,17,127,-1,115,44,76,79,30,37,49,116,317,43,301,-1,176,40,316,111,136,22,undefined,-1,55,242,38,35,undefined,-1,30,11,7,8,78,3,181,56,74,27,59,39,12,undefined,32,942,180,23,-1,41,192,34
23/11/2019,7,167,141,256,291,412,492,98,82,92,73,48,438,-1,155,115,194,78,59,46,92,124,596,156,1084,-1,320,61,627,224,56,60,undefined,-1,66,601,66,42,undefined,-1,80,20,16,12,192,10,353,118,104,40,121,72,31,undefined,132,5138,430,51,-1,98,491,51
23/11/2019,8,459,238,347,517,570,714,149,150,111,146,57,524,-1,300,169,387,116,92,109,64,165,989,201,1233,-1,474,146,950,358,95,92,undefined,-1,72,680,127,80,undefined,-1,137,60,34,35,343,22,427,242,198,122,90,232,31,undefined,164,5835,678,66,-1,177,563,63
23/11/2019,9,959,688,601,991,780,986,185,138,134,141,60,295,-1,429,311,636,182,111,175,198,336,1560,243,1085,-1,748,269,1178,564,210,102,undefined,-1,109,859,171,113,undefined,-1,140,100,77,49,456,36,733,458,259,252,140,292,64,undefined,254,1322,618,136,-1,275,734,140
23/11/2019,10,1768,1242,932,1615,1076,1278,202,225,163,120,71,263,-1,448,699,999,158,185,356,497,503,1998,256,1234,-1,1134,318,1525,772,438,247,undefined,-1,118,1257,203,153,undefined,-1,204,135,92,55,857,57,1161,620,411,418,225,353,76,undefined,486,579,766,173,-1,446,910,201
23/11/2019,11,2756,2061,1386,2469,1556,1654,205,250,173,107,63,325,-1,631,1096,1450,236,227,568,984,817,2542,275,1268,-1,1464,414,2185,1012,754,216,undefined,-1,162,1514,224,155,undefined,-1,331,147,89,43,1296,64,1833,900,463,537,303,544,139,undefined,592,592,803,234,-1,514,1181,331
23/11/2019,12,3356,2653,1883,2966,1738,1792,267,272,148,82,67,320,-1,582,1421,1786,311,230,1031,1559,950,2858,220,1435,-1,1718,424,2363,1087,1051,272,undefined,-1,176,1795,306,243,undefined,-1,389,222,133,68,1738,94,2249,959,497,648,335,685,92,undefined,618,727,928,176,-1,645,1536,394
23/11/2019,13,3737,2901,2245,3284,2041,1994,271,241,157,100,78,359,-1,678,1551,2047,316,290,1173,1581,1269,3214,226,1206,-1,1798,401,2716,1252,1248,301,undefined,-1,180,1792,219,262,undefined,-1,501,365,121,78,2049,111,2701,999,559,605,318,840,143,undefined,658,1087,953,195,-1,758,1656,418
23/11/2019,14,3898,2949,2438,3259,2257,2419,302,230,220,76,73,339,-1,868,1654,1837,236,260,1239,947,1178,3088,181,1216,-1,1590,404,3079,1214,1185,393,undefined,-1,170,2167,277,219,undefined,-1,264,267,144,78,2241,95,2495,916,446,640,291,829,192,undefined,712,527,848,283,-1,668,1720,462
23/11/2019,15,3640,3112,2460,3311,2153,2610,599,282,127,82,94,340,-1,843,1656,1967,300,244,1160,805,1164,3163,254,1030,-1,1356,396,2534,1221,959,369,undefined,-1,198,2130,254,222,undefined,-1,262,300,118,57,1967,81,2219,796,340,647,260,756,117,undefined,636,404,833,265,-1,616,1672,420
23/11/2019,16,3663,2977,2592,3231,2378,2521,1855,239,123,65,92,383,-1,962,1707,1455,322,260,1053,568,1099,3255,238,1226,-1,959,241,3076,1310,939,330,undefined,-1,182,2080,248,200,undefined,-1,307,270,147,34,1958,100,2149,545,244,540,234,651,136,undefined,553,860,864,255,-1,660,1640,269
23/11/2019,17,3512,2515,2778,2993,2298,2340,2978,302,211,348,124,1054,-1,863,1758,1176,360,204,1227,719,1294,3031,326,1897,-1,677,218,2715,1318,1052,467,undefined,-1,196,2213,318,265,undefined,-1,304,266,163,51,2031,83,2038,344,212,671,207,863,149,undefined,589,6338,2081,374,-1,664,1807,342
23/11/2019,18,3140,2025,2765,2520,2334,2411,4014,286,239,247,187,1243,-1,858,1703,796,340,225,1336,1034,1434,2659,363,1688,-1,671,199,2822,1357,1250,629,undefined,-1,266,2553,420,306,undefined,-1,363,231,87,33,1883,83,1797,331,171,675,171,875,173,undefined,728,2384,1924,302,-1,645,1824,292
23/11/2019,19,2875,1239,2862,2578,2218,2124,4634,146,153,131,118,633,-1,815,1516,733,355,233,1503,1275,1557,2611,249,1017,-1,752,148,3253,1251,1298,770,undefined,-1,301,2428,358,537,undefined,-1,355,222,76,43,1857,76,1773,219,239,705,227,844,143,undefined,691,490,805,241,-1,662,1718,362
23/11/2019,20,1848,822,2585,2126,1549,1886,3551,164,120,105,102,641,-1,697,1470,572,353,109,1387,1122,1413,2360,183,880,-1,655,197,1278,834,1022,878,undefined,-1,263,2076,398,471,undefined,-1,212,219,62,22,1635,93,1507,275,192,725,176,761,115,undefined,507,525,743,65,-1,508,1721,344
23/11/2019,21,1303,592,2206,1821,1863,1724,2365,105,118,112,85,361,-1,643,1256,587,210,112,1237,1051,1225,2070,162,672,-1,627,196,1905,823,1036,895,undefined,-1,220,1904,312,450,undefined,-1,164,135,35,40,1485,57,1115,233,165,523,150,722,112,undefined,421,253,523,4,-1,364,1434,307
23/11/2019,22,819,377,1830,1356,1484,1478,1056,81,74,39,55,190,-1,611,891,396,200,110,905,967,1139,1673,169,586,-1,412,117,1713,531,1007,642,undefined,-1,198,1669,433,341,undefined,-1,372,110,18,27,1143,36,715,147,197,424,133,637,77,undefined,354,141,416,2,-1,272,1096,160
23/11/2019,23,418,257,1381,1014,1092,1064,64,44,64,60,61,163,-1,455,549,331,184,100,612,856,788,1318,123,427,-1,319,82,875,263,856,452,undefined,-1,149,928,443,154,undefined,-1,141,66,3,12,710,23,483,123,118,155,86,473,69,undefined,233,142,368,2,-1,156,775,141
24/11/2019,0,326,170,994,924,637,814,29,42,49,27,7,53,-1,403,341,156,95,65,386,661,625,772,67,337,-1,216,42,446,323,698,284,undefined,-1,57,533,420,87,undefined,-1,102,49,7,7,480,9,332,64,136,70,64,427,38,undefined,183,51,247,1,-1,115,468,91
24/11/2019,1,163,184,556,467,514,501,6,14,36,16,10,33,-1,238,261,147,52,37,303,248,641,593,30,141,-1,180,27,245,302,572,98,undefined,-1,48,305,402,38,undefined,-1,56,17,3,1,362,6,277,42,126,34,38,352,23,undefined,77,21,142,1,-1,73,329,73
24/11/2019,2,92,113,451,276,242,308,24,11,13,2,3,14,-1,156,160,85,21,17,194,132,472,418,38,102,-1,100,39,212,56,466,46,undefined,-1,9,158,383,28,undefined,-1,27,8,1,6,250,1,175,38,69,5,18,232,17,undefined,69,15,101,-1,-1,64,249,40
24/11/2019,3,145,113,400,194,165,229,3,2,21,4,5,11,-1,119,175,82,13,16,114,90,484,367,29,69,-1,107,14,170,48,381,28,undefined,-1,11,110,218,8,undefined,-1,10,12,1,1,153,3,187,27,74,5,17,263,11,undefined,61,9,78,1,-1,49,199,37
24/11/2019,4,66,62,218,129,153,158,7,4,10,3,3,7,-1,91,55,56,28,5,63,89,263,244,23,38,-1,96,13,146,14,246,16,undefined,-1,20,37,111,14,undefined,-1,8,2,-1,-1,127,-1,119,32,43,8,17,87,11,undefined,37,9,29,2,-1,37,172,25
24/11/2019,5,34,34,72,108,116,190,17,3,7,1,6,18,-1,103,63,28,20,9,20,37,249,219,20,49,-1,104,23,152,19,274,11,undefined,-1,10,43,26,13,undefined,-1,13,11,4,5,119,-1,78,16,79,16,11,34,11,undefined,12,15,58,5,-1,28,91,26
24/11/2019,6,50,51,84,173,187,242,27,29,26,27,6,106,-1,116,61,49,53,16,24,28,104,367,41,212,-1,128,30,341,72,135,115,undefined,-1,20,99,28,44,undefined,-1,12,16,2,1,171,4,171,30,61,12,28,50,7,undefined,24,591,207,12,-1,57,174,29
24/11/2019,7,151,110,204,218,357,412,67,85,54,68,41,470,-1,162,82,106,57,26,42,88,148,531,52,663,-1,261,44,623,90,100,382,undefined,-1,39,425,89,138,undefined,-1,52,21,8,8,199,7,394,83,112,31,103,51,28,undefined,65,3645,452,42,-1,63,422,37
24/11/2019,8,269,195,272,317,466,680,131,104,91,115,66,582,-1,259,115,154,107,51,77,82,141,744,131,927,-1,398,88,877,189,166,441,undefined,-1,65,549,105,154,undefined,-1,66,35,16,14,247,19,395,156,136,89,74,185,38,undefined,124,6087,546,47,-1,137,480,47
24/11/2019,9,809,422,504,706,668,1090,161,203,113,92,81,351,-1,342,217,404,176,70,153,137,244,1234,137,665,-1,718,248,1208,305,266,614,undefined,-1,85,818,168,302,undefined,-1,130,40,42,21,416,25,672,357,267,174,121,168,56,undefined,215,1755,536,115,-1,241,681,78
24/11/2019,10,1602,1143,785,1344,1113,1429,176,242,98,68,111,445,-1,525,524,801,225,76,342,332,437,1692,181,1032,-1,1054,366,1697,577,355,705,undefined,-1,114,1230,157,300,undefined,-1,144,183,67,39,708,52,982,640,340,331,202,374,88,undefined,299,658,740,136,-1,416,804,98
24/11/2019,11,2667,1846,1209,2221,1405,1722,228,250,110,105,159,695,-1,583,742,1030,303,107,635,478,587,2114,223,1155,-1,1427,393,2298,740,487,611,undefined,-1,159,1621,164,346,undefined,-1,240,184,94,57,1018,78,1290,791,487,400,215,446,101,undefined,426,562,741,135,-1,424,998,114
24/11/2019,12,2889,2099,1753,2645,1812,2009,303,295,120,90,185,730,-1,741,1170,1218,360,124,1186,991,868,2532,214,1027,-1,1654,529,2421,965,832,523,undefined,-1,137,2028,172,373,undefined,-1,306,134,144,102,1478,90,1783,998,599,611,305,590,107,undefined,496,1033,868,141,-1,570,1272,226
24/11/2019,13,3593,2555,2293,2987,2050,2124,501,252,125,62,151,645,-1,748,1494,1395,414,136,1268,873,969,2820,221,950,-1,1705,534,2728,1060,839,494,undefined,-1,162,2263,232,301,undefined,-1,492,177,77,44,1649,87,1910,1094,684,593,328,750,116,undefined,570,1034,959,90,-1,691,1483,373
24/11/2019,14,3684,2662,2324,2990,2219,2263,691,338,153,56,140,678,-1,859,1396,1385,392,139,1190,645,940,2790,211,1107,-1,1539,443,2746,1101,721,464,undefined,-1,165,2432,162,262,undefined,-1,242,186,140,107,1783,73,1884,998,541,640,325,631,162,undefined,482,469,846,150,-1,634,1600,255
24/11/2019,15,3737,2939,2338,3129,2262,2432,828,285,134,60,173,682,-1,856,1471,1340,426,183,1105,535,1104,3040,208,863,-1,1465,354,2884,1321,715,615,undefined,-1,180,2505,167,285,undefined,-1,250,147,116,76,1854,87,1935,914,442,634,291,576,116,undefined,509,822,804,220,-1,643,1519,290
24/11/2019,16,3759,2776,2366,2898,2227,2648,2160,322,136,173,152,962,-1,930,1672,1206,390,144,1157,462,1084,3199,212,1225,-1,969,246,3043,1392,852,628,undefined,-1,321,2253,225,250,undefined,-1,284,133,174,103,1970,89,1941,671,261,643,248,536,135,undefined,495,5448,1506,234,-1,663,1599,249
24/11/2019,17,3317,2252,2398,2781,2002,2246,3149,344,157,234,166,1240,-1,766,1555,910,372,160,1011,560,1131,3262,293,1419,-1,686,214,2731,1449,879,695,undefined,-1,310,2185,228,221,undefined,-1,201,146,188,87,1794,79,1884,390,202,617,215,732,104,undefined,523,5163,2009,320,-1,684,1619,215
24/11/2019,18,2950,1509,2318,2147,1836,1880,3704,241,196,161,171,1178,-1,731,1451,646,262,98,1230,747,1190,2412,311,1321,-1,626,170,1718,1232,874,924,undefined,-1,261,2114,249,271,undefined,-1,278,139,119,68,1659,50,1658,291,183,614,185,642,145,undefined,522,2041,1457,228,-1,620,1691,265
24/11/2019,19,2059,972,2172,2033,1645,1704,3476,184,133,104,212,792,-1,635,1425,525,297,123,1252,790,1251,2187,249,896,-1,601,157,1286,1046,903,751,undefined,-1,289,1743,199,379,undefined,-1,214,104,79,51,1686,59,1319,221,132,482,194,639,129,undefined,498,494,805,211,-1,559,1648,250
24/11/2019,20,1317,632,2091,1515,1493,1568,2772,136,108,110,170,682,-1,602,1095,453,212,114,1125,772,1007,2022,202,740,-1,619,158,1435,766,798,824,undefined,-1,215,1687,201,386,undefined,-1,162,85,48,32,1328,27,1100,184,200,464,122,571,115,undefined,386,404,716,47,-1,520,1427,229
24/11/2019,21,905,437,1509,1141,1260,1260,1426,89,88,54,58,427,-1,440,882,305,113,66,855,592,790,1826,164,641,-1,428,125,897,480,667,721,undefined,-1,140,1169,141,264,undefined,-1,131,69,28,32,945,51,829,148,135,351,104,452,91,undefined,321,230,552,1,-1,343,1268,182
24/11/2019,22,414,243,1044,500,789,942,98,50,70,38,38,218,-1,346,511,181,100,55,531,324,665,1381,103,386,-1,309,78,613,129,546,368,undefined,-1,71,884,87,137,undefined,-1,300,69,22,25,476,31,505,109,134,143,102,263,69,undefined,199,186,325,1,-1,246,886,173
24/11/2019,23,195,97,678,346,481,601,86,20,39,41,26,107,-1,260,225,90,32,31,228,132,434,957,42,258,-1,226,44,351,88,361,135,undefined,-1,61,337,53,28,undefined,-1,56,23,5,11,355,21,306,67,120,34,48,96,35,undefined,88,78,241,-1,-1,107,500,99
25/11/2019,0,82,70,314,96,139,240,25,5,26,9,12,21,-1,85,134,38,20,10,153,45,223,301,29,101,-1,121,12,147,50,248,68,undefined,-1,7,128,14,15,undefined,-1,14,21,3,3,121,9,161,26,79,17,29,60,28,undefined,52,35,99,1,-1,52,281,85
25/11/2019,1,69,37,151,87,48,97,20,14,11,1,4,15,-1,31,49,15,18,3,52,25,191,259,8,42,-1,71,14,36,11,239,20,undefined,-1,1,44,15,11,undefined,-1,4,11,2,2,61,4,97,18,74,6,21,38,14,undefined,30,9,34,3,-1,34,161,41
25/11/2019,2,32,20,74,36,38,82,5,-1,6,2,2,7,-1,27,48,17,8,2,41,38,114,155,24,44,-1,62,5,32,11,114,10,undefined,-1,3,27,5,1,undefined,-1,1,7,1,2,30,3,55,8,59,4,8,32,19,undefined,17,-1,47,7,-1,8,105,26
25/11/2019,3,12,11,61,29,46,37,12,3,-1,-1,4,7,-1,15,16,14,41,-1,19,20,89,87,4,16,-1,23,2,58,6,118,2,undefined,-1,-1,25,9,4,undefined,-1,12,-1,-1,1,25,-1,44,5,42,1,20,19,1,undefined,13,5,11,4,-1,20,88,19
25/11/2019,4,6,9,48,28,51,66,3,5,6,-1,6,4,-1,35,13,11,21,7,7,8,71,73,8,23,-1,27,3,72,6,83,12,undefined,-1,12,15,7,8,undefined,-1,7,6,1,2,30,4,26,2,33,5,2,2,8,undefined,6,5,22,2,-1,8,50,11
25/11/2019,5,29,23,78,80,108,302,31,42,105,30,9,35,-1,113,41,55,80,38,21,20,87,149,75,296,-1,47,9,138,34,100,15,undefined,-1,43,131,30,9,undefined,-1,23,12,4,1,54,9,75,9,41,7,16,18,6,undefined,25,70,121,4,-1,33,117,29
25/11/2019,6,131,95,213,205,246,1110,158,125,664,113,25,126,-1,291,113,239,268,197,28,33,97,842,308,1063,-1,128,37,471,116,119,43,undefined,-1,68,610,90,16,undefined,-1,90,51,22,21,167,16,250,46,56,35,47,64,64,undefined,108,334,446,42,-1,116,347,36
25/11/2019,7,439,275,373,572,682,2073,444,339,2187,409,59,264,-1,715,303,526,981,796,98,122,213,1734,833,2681,-1,308,111,1160,303,242,93,undefined,-1,160,1027,288,58,undefined,-1,266,76,75,43,469,61,649,181,102,72,94,250,69,undefined,206,1451,1277,97,-1,299,667,60
25/11/2019,8,1020,720,781,1077,1285,4357,713,460,4220,654,132,441,-1,1473,671,1246,2461,1824,188,235,426,3250,1804,4930,-1,520,184,2224,528,445,138,undefined,-1,331,2009,774,184,undefined,-1,742,261,269,145,993,206,1154,297,71,164,113,769,181,undefined,455,3922,2338,259,-1,630,1247,101
25/11/2019,9,1057,817,705,1142,814,2426,304,283,2594,516,68,283,-1,792,583,1123,1689,1012,151,187,346,2229,1188,3596,-1,533,140,1085,470,310,151,undefined,-1,307,1154,752,148,undefined,-1,508,247,221,115,760,175,1159,227,133,198,156,548,146,undefined,472,2935,1753,252,-1,538,1059,143
25/11/2019,10,1585,1277,1064,1705,986,1700,212,203,948,280,39,241,-1,810,560,1256,832,520,274,311,544,2174,642,2150,-1,581,149,1143,733,413,225,undefined,-1,261,956,580,129,undefined,-1,546,397,185,84,972,111,1179,283,111,246,179,473,127,undefined,409,1226,1251,217,-1,550,971,166
25/11/2019,11,2563,1855,1393,2323,1086,1738,239,255,880,321,70,279,-1,568,884,1611,961,551,487,415,736,2699,622,2075,-1,621,118,1196,741,622,226,undefined,-1,254,1255,576,143,undefined,-1,652,323,183,118,1563,139,1557,276,149,375,137,605,170,undefined,606,905,1302,236,-1,675,991,226
25/11/2019,12,3771,3164,2279,3301,1397,2533,254,717,1560,513,116,490,-1,752,1541,2648,1911,808,1178,869,1400,3649,1178,2762,-1,1000,205,1495,1076,994,383,undefined,-1,421,2610,1016,345,undefined,-1,900,337,301,174,2236,289,2246,398,212,445,261,1029,203,undefined,868,2369,1721,356,-1,1015,1654,287
25/11/2019,13,3647,3855,2544,3693,1673,2626,272,634,1308,450,155,599,-1,722,1710,2794,1766,746,1022,889,1462,3538,1068,2619,-1,1047,217,1635,981,1014,419,undefined,-1,347,2415,991,376,undefined,-1,918,393,308,125,2673,323,2419,387,266,492,283,1197,206,undefined,995,1830,1858,417,-1,862,1548,247
25/11/2019,14,2810,2493,2034,3040,1259,2085,193,250,962,314,66,285,-1,620,1480,1983,951,560,857,564,1085,3012,665,2016,-1,731,174,1394,904,790,282,undefined,-1,262,1580,691,241,undefined,-1,570,356,233,58,1801,120,1955,327,176,521,206,1014,203,undefined,709,882,1284,328,-1,876,1326,207
25/11/2019,15,2895,2343,2169,2960,1338,2394,208,259,1460,309,70,297,-1,819,1572,1676,839,684,906,479,966,3217,531,2449,-1,663,157,1464,853,666,341,undefined,-1,191,1402,554,234,undefined,-1,482,307,245,87,1488,99,1891,285,195,526,155,774,191,undefined,663,955,1254,298,-1,785,1497,241
25/11/2019,16,2815,2314,2250,3010,1568,3300,370,344,3052,585,68,339,-1,1142,1552,1672,877,1211,834,450,921,3654,779,3546,-1,614,197,1755,752,715,283,undefined,-1,254,1469,693,235,undefined,-1,463,309,346,107,1727,152,2139,272,129,410,254,789,235,undefined,674,2484,1892,425,-1,749,1716,254
25/11/2019,17,3176,2321,2543,3124,2379,5569,770,568,4665,690,127,490,-1,2198,1974,1702,1536,2037,1092,589,1149,4607,1425,4993,-1,766,243,2683,985,971,347,undefined,-1,402,2558,932,252,undefined,-1,520,486,459,199,2063,237,2393,345,114,531,246,993,385,undefined,870,3412,2513,469,-1,985,2357,300
25/11/2019,18,2714,1573,2257,2421,1555,3106,566,358,1928,323,143,551,-1,1067,1613,1004,738,903,1060,688,1124,3751,605,2803,-1,877,269,1685,816,935,417,undefined,-1,201,1825,744,255,undefined,-1,276,178,205,136,1449,126,1940,328,140,549,186,789,190,undefined,735,1312,1458,329,-1,841,1977,290
25/11/2019,19,2063,902,2300,1677,993,1721,269,208,649,132,125,501,-1,537,1403,533,357,297,1707,725,996,2803,340,1446,-1,571,182,658,423,805,542,undefined,-1,130,1256,459,245,undefined,-1,188,215,107,90,1172,67,1479,245,110,458,167,622,144,undefined,489,409,714,223,-1,602,1485,255
25/11/2019,20,1143,511,1874,1329,1108,1462,138,115,315,95,140,441,-1,478,1109,421,215,163,1652,402,779,2179,189,848,-1,507,159,974,239,757,449,undefined,-1,81,1086,311,275,undefined,-1,142,140,29,70,964,66,1041,205,108,374,130,563,134,undefined,425,227,487,38,-1,552,1360,217
25/11/2019,21,805,327,1546,1063,880,1135,73,70,132,72,108,331,-1,341,816,263,199,81,1255,441,705,1720,165,770,-1,406,121,565,175,573,433,undefined,-1,82,848,238,204,undefined,-1,86,237,26,45,806,33,721,177,118,300,105,368,97,undefined,322,126,433,5,-1,386,1122,187
25/11/2019,22,392,180,914,490,578,885,53,74,111,45,39,184,-1,256,408,140,99,65,822,267,447,1268,81,452,-1,297,67,323,141,453,189,undefined,-1,54,537,164,125,undefined,-1,71,124,10,19,434,28,471,93,108,198,69,225,62,undefined,196,91,306,1,-1,253,817,101
25/11/2019,23,146,97,498,260,262,537,37,22,52,15,27,60,-1,206,242,110,56,37,414,143,282,782,58,224,-1,184,39,129,56,240,127,undefined,-1,20,243,162,59,undefined,-1,30,33,6,12,224,16,273,51,98,59,48,124,38,undefined,102,23,207,-1,-1,131,468,60
26/11/2019,0,87,68,276,123,147,271,16,9,16,3,8,18,-1,84,80,44,50,12,185,61,162,306,23,114,-1,103,26,95,31,167,29,undefined,-1,11,137,31,25,undefined,-1,14,270,2,5,109,11,144,15,88,16,24,51,15,undefined,48,18,79,-1,-1,45,260,78
26/11/2019,1,30,24,112,43,44,102,2,7,6,4,1,4,-1,19,55,16,16,3,78,46,114,144,15,28,-1,73,17,14,14,103,9,undefined,-1,5,52,19,10,undefined,-1,6,206,1,-1,18,10,74,22,51,9,18,33,13,undefined,15,7,36,-1,-1,33,117,54
26/11/2019,2,36,8,68,22,22,30,3,2,1,3,1,8,-1,9,19,6,10,5,50,11,45,83,13,13,-1,42,-1,22,25,65,5,undefined,-1,-1,27,3,5,undefined,-1,4,149,-1,-1,27,5,24,4,39,1,7,19,18,undefined,18,9,38,1,-1,35,86,21
26/11/2019,3,6,3,53,14,49,45,1,1,1,6,5,6,-1,4,21,7,3,1,26,9,34,67,4,3,-1,32,3,63,5,45,6,undefined,-1,2,20,11,6,undefined,-1,6,101,-1,-1,12,5,27,8,28,-1,8,16,2,undefined,13,1,14,-1,-1,19,77,27
26/11/2019,4,10,8,22,19,54,50,3,3,3,1,1,7,-1,27,4,8,4,1,4,15,33,57,10,24,-1,27,3,53,5,16,21,undefined,-1,3,18,7,4,undefined,-1,4,88,-1,1,29,4,35,8,31,5,4,5,8,undefined,11,2,25,-1,-1,27,43,38
26/11/2019,5,23,19,60,78,97,278,33,47,72,26,3,11,-1,108,28,33,74,40,11,9,33,148,38,266,-1,72,10,79,46,45,23,undefined,-1,45,126,21,10,undefined,-1,31,146,1,1,56,4,108,12,32,13,4,7,5,undefined,37,84,122,1,-1,52,94,11
26/11/2019,6,127,103,198,224,296,1119,113,93,621,107,11,66,-1,292,96,256,364,205,42,30,96,789,293,990,-1,156,36,355,128,105,57,undefined,-1,74,758,82,18,undefined,-1,101,82,14,12,147,31,229,71,51,23,44,73,55,undefined,116,500,493,24,-1,123,315,47
26/11/2019,7,401,293,346,523,588,2085,373,286,2399,446,25,186,-1,659,291,619,1014,835,71,94,216,1538,776,2412,-1,326,114,874,206,160,64,undefined,-1,145,1010,299,50,undefined,-1,292,149,57,38,417,104,595,238,78,81,74,274,83,undefined,176,2009,1397,64,-1,334,579,60
26/11/2019,8,1103,735,802,1053,1285,4481,518,380,4753,718,64,296,-1,1537,684,1358,2564,1815,172,219,414,3031,1620,4899,-1,614,259,1890,443,387,132,undefined,-1,315,1767,814,102,undefined,-1,835,409,197,92,922,266,1171,344,125,158,130,724,212,undefined,442,4098,2507,264,-1,599,1243,109
26/11/2019,9,864,761,657,1098,700,2391,190,227,2733,497,26,216,-1,672,542,1203,1706,993,178,160,354,2200,968,3172,-1,664,219,1117,358,287,119,undefined,-1,280,976,579,124,undefined,-1,618,306,167,106,729,220,1026,318,169,204,186,553,179,undefined,454,1894,1820,218,-1,541,1037,375
26/11/2019,10,1383,1105,858,1473,636,1296,150,141,907,291,12,103,-1,454,666,1331,1003,556,319,304,552,1830,630,2012,-1,853,226,957,362,378,200,undefined,-1,224,720,558,102,undefined,-1,611,441,153,74,805,122,1058,514,251,257,203,441,108,undefined,378,647,1183,225,-1,513,934,541
26/11/2019,11,1844,1586,1245,2082,787,1354,106,222,774,242,13,88,-1,425,780,1607,803,510,487,431,636,1993,573,1842,-1,1053,265,1187,338,529,233,undefined,-1,154,948,519,165,undefined,-1,622,415,185,89,1118,134,1288,429,287,349,214,565,131,undefined,481,632,1192,249,-1,539,1055,253
26/11/2019,12,2939,2683,2054,2880,942,1991,234,495,1402,404,62,196,-1,547,1450,2430,1651,663,944,695,1347,2816,1036,2485,-1,1646,339,1409,465,976,294,undefined,-1,225,1864,983,287,undefined,-1,900,530,255,111,1771,328,1953,759,422,380,278,1001,196,undefined,883,1247,1565,294,-1,771,1467,248
26/11/2019,13,3066,2957,2127,3210,1283,2189,178,437,1259,292,36,210,-1,666,1483,2525,1602,651,1010,840,1450,3250,997,2400,-1,1645,369,1535,648,954,336,undefined,-1,246,1865,834,305,undefined,-1,810,706,328,119,1939,268,2109,806,387,457,310,1049,265,undefined,906,952,1559,242,-1,867,1581,327
26/11/2019,14,2748,2304,1914,2685,1036,1994,190,239,1019,318,22,173,-1,615,1385,1937,1025,581,810,579,1079,2878,610,1980,-1,1176,269,1476,687,715,254,undefined,-1,191,1266,681,214,undefined,-1,557,425,188,113,1483,156,2124,646,286,376,309,843,206,undefined,689,483,1216,258,-1,695,1398,283
26/11/2019,15,2699,2262,1951,2602,1224,2468,222,217,1394,419,21,146,-1,813,1297,1814,817,721,814,538,904,3317,617,2290,-1,1004,214,1594,598,688,252,undefined,-1,211,1316,587,261,undefined,-1,520,452,191,119,1530,148,1906,593,285,370,257,680,243,undefined,675,685,1275,323,-1,725,1551,249
26/11/2019,16,2968,2300,2025,2724,1505,3396,301,325,3142,703,56,227,-1,1117,1609,1672,969,1222,855,448,1028,4138,809,3509,-1,743,222,2230,747,698,275,undefined,-1,268,1527,733,191,undefined,-1,483,408,196,141,1639,177,2308,388,173,383,157,745,210,undefined,752,1654,1938,339,-1,766,1782,194
26/11/2019,17,3379,2565,2570,3276,2200,5707,654,563,4376,911,77,318,-1,2118,1988,1942,1716,1914,998,578,1240,5192,1461,4805,-1,847,257,2738,944,989,349,undefined,-1,325,2501,953,263,undefined,-1,645,524,220,185,2177,188,2776,405,208,470,209,1077,327,undefined,967,2212,2756,450,-1,1014,2262,282
26/11/2019,18,2706,1791,2295,2601,1647,3252,562,363,1855,384,88,364,-1,1163,1562,1319,883,909,1091,688,1234,3876,683,2977,-1,799,250,2000,857,964,385,undefined,-1,240,1928,642,258,undefined,-1,352,333,127,104,1735,120,2352,317,189,484,229,825,192,undefined,700,865,1566,366,-1,809,1907,358
26/11/2019,19,1968,882,2187,1662,1029,1902,242,146,602,128,52,241,-1,628,1316,601,452,327,1157,636,1115,2635,319,1427,-1,670,202,1368,466,758,442,undefined,-1,154,1427,360,250,undefined,-1,238,224,54,66,1129,65,1573,315,133,351,189,604,138,undefined,482,264,735,214,-1,628,1621,263
26/11/2019,20,1104,531,1933,1316,966,1571,107,132,290,85,39,185,-1,484,1156,529,270,182,1003,550,952,2134,238,884,-1,925,167,776,298,725,494,undefined,-1,126,957,355,257,undefined,-1,201,174,52,130,875,66,1058,220,152,381,147,576,151,undefined,449,131,543,71,-1,480,1332,214
26/11/2019,21,685,369,1479,1041,832,1414,162,57,140,53,45,216,-1,355,832,389,210,130,712,491,753,1679,106,648,-1,845,122,598,201,632,342,undefined,-1,135,768,220,148,undefined,-1,125,140,55,39,899,34,640,172,94,318,114,400,76,undefined,273,71,410,3,-1,438,1046,170
26/11/2019,22,329,179,988,662,847,917,311,42,118,37,14,96,-1,365,521,226,164,75,434,323,489,1342,121,541,-1,606,103,975,155,533,234,undefined,-1,113,596,151,88,undefined,-1,74,162,22,26,465,23,442,117,96,204,77,259,47,undefined,203,40,426,2,-1,251,748,111
26/11/2019,23,186,67,545,269,322,545,21,23,72,23,18,50,-1,190,206,110,80,44,225,146,309,869,63,227,-1,405,58,186,60,308,95,undefined,-1,44,300,46,40,undefined,-1,51,117,5,6,205,17,282,74,77,67,57,112,35,undefined,88,30,205,-1,-1,130,559,105
27/11/2019,0,69,52,282,108,74,214,16,11,14,21,2,11,-1,53,72,51,35,14,109,43,229,265,21,104,-1,208,7,71,12,180,26,undefined,-1,9,107,29,23,undefined,-1,8,62,3,-1,94,8,120,12,73,16,44,58,11,undefined,55,10,93,-1,-1,38,196,54
27/11/2019,1,50,34,121,51,45,107,7,9,10,2,1,8,-1,25,32,18,30,7,51,28,115,172,7,42,-1,162,4,29,15,159,28,undefined,-1,7,42,24,12,undefined,-1,6,4,2,3,41,4,60,10,54,4,18,38,8,undefined,18,6,46,-1,-1,29,117,37
27/11/2019,2,30,21,64,24,34,62,3,2,-1,2,4,6,-1,17,26,6,9,3,26,26,65,116,11,22,-1,99,8,29,3,73,14,undefined,-1,1,15,3,4,undefined,-1,3,3,1,-1,26,3,39,11,44,3,10,15,7,undefined,14,-1,32,-1,-1,22,80,31
27/11/2019,3,24,16,46,20,39,37,-1,3,3,3,2,3,-1,10,19,18,6,2,15,15,55,45,2,21,-1,47,5,59,9,45,8,undefined,-1,4,14,7,1,undefined,-1,10,-1,-1,-1,22,1,31,13,35,4,4,18,6,undefined,7,1,14,-1,-1,22,58,29
27/11/2019,4,5,15,39,32,47,53,7,6,-1,3,1,8,-1,33,5,14,12,5,11,15,45,55,5,32,-1,53,3,67,15,24,16,undefined,-1,10,15,4,15,undefined,-1,6,6,1,3,13,2,34,6,28,14,7,3,4,undefined,12,2,17,-1,-1,19,35,5
27/11/2019,5,31,23,77,71,120,286,42,41,90,35,4,22,-1,96,32,44,79,34,22,10,44,185,71,350,-1,44,16,149,61,42,22,undefined,-1,43,131,25,5,undefined,-1,22,15,1,4,40,2,78,21,22,11,14,25,5,undefined,21,56,141,5,-1,52,93,17
27/11/2019,6,170,108,214,252,288,1119,138,123,623,114,29,111,-1,284,85,191,280,205,47,36,120,892,305,1118,-1,123,32,479,127,116,54,undefined,-1,87,676,102,16,undefined,-1,96,59,34,24,176,20,233,48,62,26,47,99,90,undefined,132,345,500,40,-1,131,332,48
27/11/2019,7,475,333,359,597,631,2093,494,333,2122,434,59,239,-1,761,365,671,976,836,67,109,227,1670,811,2583,-1,225,96,1156,342,172,75,undefined,-1,169,1068,300,55,undefined,-1,335,101,80,43,492,44,575,162,65,87,76,340,77,undefined,233,1186,1416,91,-1,298,681,48
27/11/2019,8,1260,797,840,1279,1305,4473,721,524,3544,686,113,414,-1,1580,691,1142,2407,1828,223,205,447,3324,1772,4836,-1,510,225,2272,466,461,158,undefined,-1,319,1889,869,113,undefined,-1,865,370,258,133,1003,207,1173,333,84,189,151,892,221,undefined,477,2658,2725,234,-1,641,1216,143
27/11/2019,9,1168,897,763,1400,676,2221,282,260,2115,475,58,275,-1,701,633,1218,1576,1005,230,188,404,2399,1025,3368,-1,473,157,1135,287,330,134,undefined,-1,263,970,656,113,undefined,-1,689,272,269,131,759,196,1079,233,133,231,141,709,149,undefined,593,1525,1956,200,-1,615,1045,148
27/11/2019,10,1745,1225,979,1792,806,1389,190,226,921,264,55,261,-1,478,657,1387,899,566,441,296,567,2031,631,2192,-1,596,170,964,397,436,216,undefined,-1,261,992,720,151,undefined,-1,642,349,218,114,884,133,1131,375,120,259,165,624,156,undefined,491,757,1328,175,-1,617,918,176
27/11/2019,11,2672,2064,1524,2708,1098,1826,178,301,752,305,47,219,-1,554,938,1734,919,464,568,538,758,2557,843,1989,-1,750,202,1398,651,646,244,undefined,-1,267,1221,962,198,undefined,-1,758,354,276,137,1542,200,1636,421,218,362,192,787,171,undefined,583,665,1452,222,-1,587,1038,170
27/11/2019,12,3891,3215,2455,3568,1650,2536,335,763,1607,502,136,532,-1,796,1573,2748,1954,758,1201,1065,1397,3432,1430,3095,-1,1131,250,1943,860,1169,405,undefined,-1,378,2579,1244,356,undefined,-1,1227,427,393,194,2092,347,2226,468,278,477,243,1400,287,undefined,983,1827,1800,252,-1,842,1607,342
27/11/2019,13,4016,3558,2486,3764,1607,2802,346,743,1462,397,144,585,-1,775,1713,2668,1808,793,1169,924,1368,3876,1357,3089,-1,1242,329,1707,1005,1115,420,undefined,-1,492,2634,1000,342,undefined,-1,1424,553,408,210,2310,399,2534,550,336,478,321,1474,341,undefined,1104,1578,1790,167,-1,873,1660,271
27/11/2019,14,3281,2610,2179,3296,1560,2398,288,318,1045,305,72,351,-1,723,1518,2099,1032,601,1019,463,1127,3341,1004,2543,-1,995,308,1858,837,861,274,undefined,-1,321,1757,838,229,undefined,-1,785,390,284,157,1853,164,2238,496,243,412,249,1223,191,undefined,809,933,1395,190,-1,749,1460,296
27/11/2019,15,3327,2330,2040,3342,1781,2493,248,287,1522,386,60,292,-1,773,1545,1914,984,616,961,498,1083,3425,737,3042,-1,756,208,2222,894,716,252,undefined,-1,294,1468,720,185,undefined,-1,663,377,207,101,1714,149,1879,466,195,376,241,1076,232,undefined,762,945,1367,230,-1,694,1468,283
27/11/2019,16,3198,2416,2332,3408,2057,3864,328,424,3106,671,63,272,-1,1188,1644,1821,1030,1208,873,420,1102,4186,1023,4582,-1,821,267,2171,807,886,276,undefined,-1,345,1921,766,211,undefined,-1,711,387,344,177,1944,202,2305,504,235,356,252,1084,270,undefined,823,2023,2034,364,-1,736,1853,274
27/11/2019,17,4179,2439,2786,3774,2847,5947,618,653,4204,842,95,419,-1,2030,2171,1952,1517,1741,1217,571,1398,5020,1621,5627,-1,1221,352,2957,1181,1018,437,undefined,-1,448,2910,1033,218,undefined,-1,780,457,326,245,2403,277,2737,1156,418,483,295,1477,366,undefined,1024,2710,2683,420,-1,1069,2280,309
27/11/2019,18,3404,1997,2691,2999,2134,3748,555,407,1876,438,172,492,-1,1256,1785,1233,915,832,1196,793,1249,3853,862,3253,-1,1423,388,2467,1227,1093,375,undefined,-1,301,2338,746,191,undefined,-1,595,235,206,167,1748,127,2157,1478,518,530,361,1229,224,undefined,833,965,1579,335,-1,848,2068,313
27/11/2019,19,2546,1087,2580,2295,1370,2208,368,191,654,136,81,371,-1,690,1505,733,491,346,1719,622,1169,2668,470,1632,-1,1275,409,1516,710,918,504,undefined,-1,172,1678,393,257,undefined,-1,349,185,152,124,1453,85,1648,1391,476,556,341,878,193,undefined,589,294,855,221,-1,721,1800,236
27/11/2019,20,1248,644,2125,1516,1136,1742,225,153,348,119,163,510,-1,552,1197,563,285,206,1571,582,1048,2287,330,1432,-1,1228,421,758,423,893,541,undefined,-1,116,1235,363,247,undefined,-1,214,154,76,51,1083,77,1099,1351,552,488,290,708,142,undefined,447,238,624,70,-1,659,1493,227
27/11/2019,21,857,386,1698,1319,1212,1552,117,179,160,92,76,277,-1,477,935,477,241,125,1458,542,852,1881,276,1286,-1,872,334,999,438,736,443,undefined,-1,87,1118,282,274,undefined,-1,180,140,71,46,1037,77,843,933,375,343,242,570,113,undefined,380,139,525,3,-1,499,1263,239
27/11/2019,22,540,270,1048,837,921,986,43,59,165,49,42,149,-1,340,587,280,186,128,898,371,573,1666,204,837,-1,665,203,889,169,607,293,undefined,-1,117,622,166,127,undefined,-1,359,77,47,34,518,27,549,494,263,208,166,314,87,undefined,233,71,373,2,-1,312,955,169
27/11/2019,23,231,126,612,411,512,610,26,31,67,61,14,72,-1,224,277,146,59,50,466,175,403,1077,82,460,-1,221,81,253,69,390,141,undefined,-1,44,389,93,45,undefined,-1,42,28,9,12,285,8,314,124,181,90,66,190,47,undefined,139,52,228,1,-1,170,535,102
28/11/2019,0,112,60,320,181,215,273,22,12,26,11,18,34,-1,120,94,73,42,21,151,83,212,334,55,161,-1,142,22,85,22,264,45,undefined,-1,15,134,44,12,undefined,-1,25,14,5,14,116,5,166,43,107,21,44,79,18,undefined,49,30,104,1,-1,87,295,71
28/11/2019,1,42,37,168,71,65,146,8,9,11,6,1,21,-1,30,38,34,15,9,90,42,135,149,28,78,-1,84,18,64,10,203,29,undefined,-1,7,68,25,18,undefined,-1,14,4,-1,2,41,5,92,22,91,3,16,43,5,undefined,23,6,41,-1,-1,35,180,38
28/11/2019,2,28,11,124,41,54,63,8,1,10,1,3,8,-1,11,46,21,14,2,35,24,103,131,19,25,-1,85,6,40,10,111,4,undefined,-1,4,20,5,6,undefined,-1,5,9,1,1,35,2,44,19,63,6,12,36,2,undefined,24,1,55,-1,-1,29,105,27
28/11/2019,3,7,10,34,30,47,51,7,-1,5,7,3,5,-1,10,20,16,9,6,19,15,59,110,15,24,-1,58,5,61,8,51,6,undefined,-1,2,8,15,5,undefined,-1,5,5,-1,2,24,5,46,8,36,4,9,14,3,undefined,12,2,28,-1,-1,14,58,28
28/11/2019,4,13,14,45,38,64,40,6,2,4,2,-1,-1,-1,31,20,9,17,4,7,14,38,69,2,25,-1,22,8,64,9,29,25,undefined,-1,15,30,9,18,undefined,-1,4,5,-1,1,18,2,31,9,29,10,7,8,3,undefined,8,3,14,-1,-1,19,49,7
28/11/2019,5,19,18,115,84,111,293,45,32,100,33,5,16,-1,116,38,40,86,33,15,12,45,149,61,407,-1,65,18,103,56,91,12,undefined,-1,50,149,28,2,undefined,-1,29,14,3,2,42,4,68,26,22,5,15,15,9,undefined,14,82,98,8,-1,35,106,13
28/11/2019,6,176,92,196,260,289,1115,177,122,662,102,31,103,-1,299,94,194,263,216,46,45,70,863,315,1192,-1,161,43,448,151,91,46,undefined,-1,97,663,90,7,undefined,-1,111,39,21,21,136,27,243,68,68,19,40,133,69,undefined,134,484,389,53,-1,102,326,56
28/11/2019,7,541,266,401,596,813,2114,411,349,2220,347,67,256,-1,740,365,502,980,802,85,124,205,1785,867,2749,-1,316,100,1153,341,217,77,undefined,-1,147,1045,280,54,undefined,-1,339,92,56,39,477,71,490,179,121,72,68,308,72,undefined,218,1457,1236,72,-1,325,631,83
28/11/2019,8,1270,713,846,1211,1470,4327,642,507,3571,575,115,461,-1,1544,677,1147,2392,1751,183,270,457,3130,1663,4967,-1,625,272,2220,509,426,169,undefined,-1,305,1906,761,134,undefined,-1,856,324,304,170,932,214,1095,392,142,190,108,891,203,undefined,500,3080,2355,227,-1,625,1230,115
28/11/2019,9,1197,848,797,1366,977,2528,252,275,2216,430,58,416,-1,773,640,1125,1660,1045,196,217,359,2433,1110,3559,-1,654,207,1218,412,363,138,undefined,-1,246,1177,675,146,undefined,-1,786,257,243,118,805,193,1064,415,191,214,137,757,183,undefined,556,2148,1690,235,-1,556,1110,170
28/11/2019,10,1541,1352,1289,2086,1358,1616,146,209,1253,345,76,362,-1,610,1014,1565,1005,675,314,325,631,2156,951,2088,-1,1271,317,1845,663,463,219,undefined,-1,241,968,648,143,undefined,-1,670,370,181,113,1339,104,1606,469,341,286,189,772,321,undefined,573,858,1209,399,-1,841,1423,249
28/11/2019,11,2378,1980,1545,2807,1820,1954,234,253,1286,364,54,286,-1,626,1245,1967,1095,676,599,477,835,2877,1027,1882,-1,1706,394,2569,945,747,265,undefined,-1,267,1359,644,199,undefined,-1,671,562,211,114,1737,141,2051,643,450,327,277,846,417,undefined,665,698,1223,346,-1,851,1611,270
28/11/2019,12,3488,3579,2649,3856,1998,2723,331,783,1934,618,113,535,-1,853,1830,2931,2144,934,1139,991,1420,3814,1726,2911,-1,2096,423,2784,1252,1196,320,undefined,-1,340,2553,1239,390,undefined,-1,1015,592,286,154,2632,290,2934,726,639,451,322,1476,501,undefined,1046,1806,1791,265,-1,1131,2330,374
28/11/2019,13,3292,3799,2887,4200,2172,2951,374,734,1720,418,97,593,-1,849,1886,3074,2113,929,1139,927,1368,4153,1576,2806,-1,2074,420,2983,1331,1150,416,undefined,-1,446,2691,1039,387,undefined,-1,1039,621,320,166,2816,297,3088,756,447,497,325,1647,538,undefined,1179,1368,1800,219,-1,1094,2243,364
28/11/2019,14,3050,2951,2420,3581,1988,2556,279,334,1586,372,70,345,-1,815,1651,2488,1314,731,905,586,1084,3491,1139,2640,-1,1268,334,2350,1064,861,298,undefined,-1,354,1707,846,214,undefined,-1,691,323,240,138,2301,128,2477,685,315,410,226,1179,389,undefined,840,707,1275,219,-1,906,1792,285
28/11/2019,15,2681,2759,2054,3186,1608,2947,285,304,1490,434,67,276,-1,858,1529,1796,925,741,892,482,1013,3498,806,2902,-1,838,219,1712,856,840,247,undefined,-1,302,1743,727,189,undefined,-1,547,323,263,130,1784,138,1893,467,243,358,233,1059,286,undefined,736,793,1343,274,-1,750,1608,222
28/11/2019,16,2890,2690,2234,3381,1931,3949,419,443,3152,624,98,394,-1,1266,1677,1850,1079,1138,962,555,1192,4293,1130,4362,-1,734,264,2065,862,919,293,undefined,-1,279,1830,752,201,undefined,-1,571,387,350,208,1872,145,2609,451,185,458,178,1161,256,undefined,958,1714,1976,315,-1,815,1852,244
28/11/2019,17,3436,2909,2696,3941,2866,6134,726,674,3919,864,123,520,-1,2051,2107,2138,1645,1737,1197,634,1441,5384,1712,5580,-1,807,274,2919,1241,1249,367,undefined,-1,405,3021,1039,312,undefined,-1,761,378,353,225,2347,242,2870,402,158,632,210,1486,342,undefined,1130,2453,2587,379,-1,965,2253,312
28/11/2019,18,3319,2304,2788,3400,2199,3875,810,421,1931,394,107,455,-1,1281,1714,1444,1014,820,1270,852,1393,3883,900,3821,-1,730,168,2402,997,1161,479,undefined,-1,320,2641,745,259,undefined,-1,542,279,239,167,1966,132,2354,385,165,672,185,1309,205,undefined,768,1164,1454,295,-1,789,1980,341
28/11/2019,19,2619,1643,2297,2516,1698,2425,861,251,686,187,114,466,-1,684,1513,773,577,425,1795,711,1226,2832,476,2336,-1,594,-1,2261,630,1031,404,undefined,-1,303,2071,508,314,undefined,-1,332,135,115,94,1477,66,1662,222,166,659,161,1020,147,undefined,591,341,910,181,-1,707,1670,344
28/11/2019,20,2208,1194,2169,1995,1263,1885,321,151,362,126,120,425,-1,576,1362,606,390,246,1900,696,1060,2542,347,1617,-1,571,-1,865,383,925,527,undefined,-1,144,1555,414,264,undefined,-1,230,127,82,49,1161,70,1412,284,158,480,148,848,128,undefined,553,297,553,71,-1,607,1547,291
28/11/2019,21,1381,535,2000,1617,1382,1573,154,130,203,87,78,316,-1,534,1044,574,240,136,1592,582,943,2107,259,1394,-1,522,-1,1374,382,891,548,undefined,-1,91,1332,333,226,undefined,-1,235,133,65,48,1115,36,1061,219,152,411,132,657,130,undefined,372,262,477,2,-1,393,1506,213
28/11/2019,22,629,279,1379,867,1413,1264,1364,70,160,71,29,160,-1,361,650,333,279,135,1104,392,773,1632,186,1072,-1,357,-1,1173,402,654,279,undefined,-1,302,1139,251,119,undefined,-1,375,83,47,31,729,40,597,137,153,258,100,388,81,undefined,236,202,361,7,-1,240,840,116
28/11/2019,23,240,168,733,432,585,774,66,33,79,30,18,111,-1,246,317,153,168,72,622,506,618,1221,83,618,-1,255,-1,333,127,508,192,undefined,-1,101,659,153,79,undefined,-1,73,28,8,13,408,13,338,78,128,108,86,246,39,undefined,78,74,260,3,-1,138,579,98
29/11/2019,0,137,61,321,229,166,344,14,17,35,17,15,29,-1,119,149,100,45,34,228,231,399,410,70,282,-1,155,-1,135,61,312,71,undefined,-1,20,214,75,23,undefined,-1,36,12,3,4,204,18,149,28,106,23,24,133,37,undefined,63,18,108,2,-1,82,289,90
29/11/2019,1,82,53,231,103,24,137,11,10,9,3,-1,15,-1,36,85,58,28,11,168,130,340,292,34,59,-1,96,-1,61,60,292,25,undefined,-1,12,111,58,8,undefined,-1,24,8,2,2,77,6,138,21,82,8,32,74,12,undefined,30,11,55,3,-1,81,164,48
29/11/2019,2,56,43,122,49,17,106,9,7,4,1,1,8,-1,23,65,30,15,9,96,78,229,207,29,45,-1,96,-1,43,17,148,5,undefined,-1,4,47,29,8,undefined,-1,18,11,3,4,68,1,101,18,43,3,23,45,8,undefined,22,7,42,3,-1,26,220,14
29/11/2019,3,27,28,81,33,56,52,3,12,4,3,5,4,-1,15,38,35,13,5,33,51,166,190,21,35,-1,55,-1,61,5,78,7,undefined,-1,2,13,16,4,undefined,-1,7,7,-1,1,19,3,97,11,50,5,5,32,4,undefined,24,5,11,-1,-1,9,130,21
29/11/2019,4,42,20,85,53,48,76,15,5,6,1,1,1,-1,39,27,21,11,2,29,36,161,96,12,31,-1,45,-1,72,8,61,25,undefined,-1,10,23,11,14,undefined,-1,5,5,1,-1,42,1,63,5,27,8,3,20,2,undefined,13,5,14,1,-1,33,53,13
29/11/2019,5,25,25,89,90,103,300,29,40,90,41,4,29,-1,110,36,43,77,34,8,23,130,216,68,388,-1,66,-1,130,58,60,28,undefined,-1,36,144,36,12,undefined,-1,21,9,2,2,51,5,85,34,31,8,14,32,5,undefined,21,61,85,7,-1,41,107,15
29/11/2019,6,174,86,205,224,300,1121,133,119,507,107,45,109,-1,307,109,230,267,181,64,29,91,795,278,1158,-1,181,-1,422,195,81,47,undefined,-1,85,684,112,11,undefined,-1,92,37,15,19,149,16,234,64,62,34,50,98,64,undefined,112,449,338,31,-1,89,328,31
29/11/2019,7,431,344,407,656,705,2127,337,264,2053,368,70,218,-1,696,411,569,893,746,154,113,224,1539,823,2537,-1,345,-1,881,367,196,86,undefined,-1,166,1049,333,55,undefined,-1,289,91,50,35,449,67,591,210,96,80,69,293,64,undefined,231,1621,1112,81,-1,337,612,66
29/11/2019,8,1173,760,897,1240,1349,4123,519,430,4044,539,77,378,-1,1480,822,1177,2395,1693,371,246,436,2953,1798,4904,-1,706,-1,1685,530,418,144,undefined,-1,313,1987,863,139,undefined,-1,770,255,138,131,909,215,1157,323,184,212,142,866,188,undefined,550,3550,2293,210,-1,598,1252,101
29/11/2019,9,1571,1148,944,1545,978,2588,221,323,2678,392,37,249,-1,874,886,1280,1626,1002,348,189,418,2216,983,3329,-1,837,-1,1121,413,205,135,undefined,-1,254,1291,670,113,undefined,-1,638,207,97,90,830,183,1271,322,222,240,189,730,150,undefined,550,2441,1599,237,-1,605,1120,150
29/11/2019,10,2493,1913,1280,2502,1107,1826,234,373,977,259,55,251,-1,1089,1082,1425,973,497,476,309,637,2354,740,2285,-1,915,-1,1100,482,27,173,undefined,-1,216,1330,580,174,undefined,-1,532,307,148,95,1096,129,1530,483,325,282,191,792,135,undefined,633,884,1202,286,-1,646,1126,230
29/11/2019,11,3367,2648,1836,3082,1367,1897,241,508,966,257,85,305,-1,697,1460,1976,902,480,757,519,799,2754,862,2274,-1,1178,-1,1110,686,77,190,undefined,-1,225,1603,642,190,undefined,-1,604,306,212,94,1512,122,1923,489,414,343,247,964,164,undefined,718,873,1314,243,-1,674,1220,282
29/11/2019,12,4353,4237,3124,4203,1786,3024,270,1043,1702,498,91,525,-1,961,2248,2852,1962,689,1243,1115,1528,3651,1562,3397,-1,1640,-1,1772,1065,48,377,undefined,-1,316,2958,1155,367,undefined,-1,1005,382,271,152,2413,275,2830,817,508,521,303,1511,246,undefined,1017,1759,1935,263,-1,1047,1847,338
29/11/2019,13,4451,4745,3227,4753,1862,3410,253,1037,1514,337,128,495,-1,1021,2477,3170,1838,733,1248,1105,1579,4051,1577,3357,-1,1663,-1,1942,1085,83,498,undefined,-1,383,2904,1142,400,undefined,-1,993,505,337,261,2837,285,3117,785,497,520,362,1785,368,undefined,1219,1460,1981,260,-1,992,1848,408
29/11/2019,14,3861,3847,2786,3901,1651,2955,290,591,1094,223,60,373,-1,943,1971,2248,1154,597,1016,726,1229,3465,1051,3051,-1,1042,-1,1607,934,84,290,undefined,-1,352,1959,818,204,undefined,-1,803,325,213,120,2203,143,2694,610,314,435,301,1335,208,undefined,911,804,1467,272,-1,781,1634,326
29/11/2019,15,3634,3514,2837,4177,1779,3450,284,514,1435,341,80,328,-1,1087,2016,2244,907,652,1046,718,1162,3743,944,3343,-1,983,-1,1592,861,947,220,undefined,-1,319,2079,740,221,undefined,-1,669,397,230,119,2093,135,2686,572,319,382,262,1244,269,undefined,746,850,1535,335,-1,803,1910,317
29/11/2019,16,3723,3934,3001,4148,2095,4335,333,761,2962,514,80,439,-1,1482,2218,2198,952,1089,1010,538,1193,3776,1234,4488,-1,754,-1,1659,858,1052,280,undefined,-1,265,2093,859,195,undefined,-1,626,300,265,108,2146,110,2957,400,264,382,216,1408,185,undefined,889,1881,2000,386,-1,782,2023,278
29/11/2019,17,3888,4388,3494,4778,2816,5693,498,797,3780,675,110,528,-1,1810,2755,2524,1410,1413,1368,855,1518,4504,1805,5191,-1,844,-1,2326,1030,1447,320,undefined,-1,313,3021,1094,238,undefined,-1,675,318,303,132,2767,206,3196,372,190,619,197,1918,311,undefined,1150,2370,2464,376,-1,845,2365,366
29/11/2019,18,3742,3404,3075,4068,2228,3961,289,560,1428,237,30,257,-1,1024,2070,1978,868,645,1592,947,1440,3707,984,3952,-1,618,-1,2041,624,1447,350,undefined,-1,220,2790,841,311,undefined,-1,574,205,185,82,1974,103,2341,314,142,629,163,1541,191,undefined,922,1071,1626,141,-1,619,2052,303
29/11/2019,19,3461,2456,2773,3161,1980,2330,189,377,558,198,17,234,-1,744,1735,1320,507,333,1982,1020,1321,2675,467,2423,-1,547,-1,2060,358,1310,464,undefined,-1,131,2031,626,289,undefined,-1,425,127,82,68,1568,72,1857,261,99,612,120,1250,146,undefined,761,398,1033,118,-1,471,1768,321
29/11/2019,20,3058,1861,2714,2827,1201,1884,74,292,355,126,28,278,-1,684,1744,1004,378,195,2544,1032,1151,2436,406,1897,-1,505,-1,803,264,1284,543,undefined,-1,119,1601,602,280,undefined,-1,250,95,42,55,1352,43,1712,234,119,467,104,926,101,undefined,570,278,837,40,-1,375,1682,254
29/11/2019,21,2369,1052,2898,2866,1912,2003,247,223,264,131,15,174,-1,804,1698,735,248,161,2115,850,1132,2228,322,1623,-1,482,-1,1241,401,1273,512,undefined,-1,124,1554,455,217,undefined,-1,248,110,49,25,1534,48,1375,201,115,433,153,795,116,undefined,516,187,662,21,-1,525,1573,256
29/11/2019,22,1445,600,2385,1920,1404,1676,120,122,197,97,3,75,-1,519,1215,501,297,189,1701,658,946,2075,337,1388,-1,416,-1,1377,165,1156,411,undefined,-1,101,1190,525,176,undefined,-1,546,67,29,20,944,44,969,165,98,295,119,661,91,undefined,369,150,539,13,-1,346,1273,235
29/11/2019,23,480,252,1470,1064,670,1041,39,100,142,126,12,82,-1,412,567,330,157,112,1013,437,771,1325,216,1059,-1,312,-1,351,85,994,237,undefined,-1,59,902,669,108,undefined,-1,117,26,10,8,596,19,548,152,99,139,120,552,54,undefined,331,213,429,7,-1,173,799,151
30/11/2019,0,200,132,896,547,431,714,39,18,65,14,3,52,-1,282,228,205,100,38,542,239,538,745,109,483,-1,179,-1,131,65,508,165,undefined,-1,49,461,465,26,undefined,-1,68,18,5,7,371,10,308,70,78,58,36,434,33,undefined,113,85,280,4,-1,91,408,116
30/11/2019,1,72,99,436,350,116,327,8,9,21,18,1,7,-1,109,114,90,31,11,283,111,359,509,62,270,-1,97,-1,32,23,422,48,undefined,-1,15,167,287,11,undefined,-1,21,6,2,3,200,6,155,33,37,16,18,261,18,undefined,43,25,96,-1,-1,42,225,86
30/11/2019,2,49,80,251,209,67,172,5,6,15,6,4,4,-1,70,57,46,40,23,54,60,282,313,45,98,-1,90,-1,36,10,344,15,undefined,-1,6,115,274,11,undefined,-1,12,6,1,-1,103,2,134,25,22,3,19,122,18,undefined,44,9,86,-1,-1,41,178,31
30/11/2019,3,36,58,228,163,86,160,7,3,26,2,1,2,-1,75,45,54,14,8,84,79,304,258,15,108,-1,89,-1,59,20,343,11,undefined,-1,12,50,200,11,undefined,-1,9,-1,-1,-1,121,2,101,17,47,4,17,179,8,undefined,26,7,48,2,-1,29,188,39
30/11/2019,4,39,27,139,116,70,124,11,6,7,2,-1,2,-1,80,18,46,18,11,35,32,211,132,26,73,-1,85,-1,46,21,178,22,undefined,-1,3,49,74,8,undefined,-1,14,2,1,-1,56,3,59,10,43,14,16,67,3,undefined,14,8,48,1,-1,33,89,28
30/11/2019,5,39,296,83,87,65,142,11,8,20,6,-1,3,-1,63,36,27,46,10,17,33,169,165,31,158,-1,73,-1,66,29,168,9,undefined,-1,21,63,31,8,undefined,-1,23,6,1,1,73,2,64,15,31,8,12,10,7,undefined,3,13,48,5,-1,25,88,26
30/11/2019,6,116,43,88,126,94,246,51,40,58,35,7,30,-1,100,47,58,56,29,28,19,95,265,63,482,-1,151,-1,81,119,130,37,undefined,-1,45,286,45,20,undefined,-1,26,17,3,5,80,6,111,74,60,25,28,18,12,undefined,37,32,114,9,-1,47,156,62
30/11/2019,7,164,141,188,296,168,467,160,102,72,27,20,72,-1,137,109,164,83,44,65,84,130,472,99,843,-1,238,-1,196,265,164,45,undefined,-1,51,436,82,30,undefined,-1,88,19,8,25,147,18,181,128,103,34,54,64,46,undefined,102,72,226,30,-1,96,269,47
30/11/2019,8,456,276,308,589,360,684,135,120,1,77,31,139,-1,234,155,349,162,109,75,99,139,840,187,1195,-1,486,-1,422,554,275,92,undefined,-1,65,720,266,55,undefined,-1,135,74,25,33,282,21,405,278,195,131,84,227,64,undefined,208,168,388,59,-1,171,396,83
30/11/2019,9,1061,750,590,1117,564,937,156,239,-1,79,54,303,-1,389,358,782,183,156,208,129,269,1436,264,1503,-1,845,-1,579,672,364,128,undefined,-1,130,870,231,138,undefined,-1,200,86,34,35,523,43,881,445,288,238,137,223,70,undefined,267,171,631,154,-1,318,761,91
30/11/2019,10,1981,1517,957,1889,881,1277,137,300,182,179,79,348,-1,514,616,1344,237,208,424,313,468,1927,413,2011,-1,1325,-1,1114,701,513,248,undefined,-1,133,1128,375,144,undefined,-1,275,153,63,54,781,60,1377,598,462,372,220,351,114,undefined,416,154,896,190,-1,403,1090,211
30/11/2019,11,2569,2439,1389,2710,1470,1781,573,352,243,164,61,459,-1,661,911,1753,194,231,674,571,785,2433,665,2053,-1,1452,-1,1850,918,180,304,undefined,-1,131,1372,342,164,undefined,-1,344,324,110,68,1221,82,1803,962,604,564,269,432,142,undefined,573,216,1036,205,-1,420,1258,311
30/11/2019,12,3357,2978,1938,3164,1745,1828,842,432,245,118,118,608,-1,687,1190,1901,262,308,1109,824,888,2809,696,2305,-1,1791,-1,2485,949,661,392,undefined,-1,96,1532,418,319,undefined,-1,379,131,92,75,1584,72,2047,990,579,635,369,597,183,undefined,505,257,1162,154,-1,509,1486,294
30/11/2019,13,3591,3310,2443,3715,1872,2207,646,340,280,125,132,635,-1,827,1523,1966,318,302,1302,849,1054,3227,560,2174,-1,1778,-1,2614,939,1108,321,undefined,-1,157,1578,353,333,undefined,-1,577,202,128,67,1886,75,2324,1081,632,573,322,882,161,undefined,588,318,1063,162,-1,605,1618,404
30/11/2019,14,3707,3616,2463,3743,1855,2469,704,530,315,195,130,660,-1,927,1710,2123,367,219,1282,727,1135,3252,615,2468,-1,1481,-1,2559,1165,975,352,undefined,-1,183,1777,343,310,undefined,-1,306,124,139,54,2147,91,2505,950,553,726,330,764,150,undefined,585,383,1278,155,-1,574,1775,271
30/11/2019,15,3805,3636,2678,3805,1859,2511,717,495,266,144,135,796,-1,890,1884,2091,439,246,1318,629,1192,3574,613,2492,-1,1490,-1,2252,1245,1022,359,undefined,-1,212,1904,327,225,undefined,-1,288,124,124,78,2096,70,2509,731,421,712,270,633,130,undefined,566,476,1200,268,-1,598,1807,296
30/11/2019,16,3714,3577,2705,3858,3003,2680,777,456,354,200,174,867,-1,923,1877,2038,403,235,1196,618,1139,3871,533,2752,-1,992,-1,3418,1428,989,348,undefined,-1,203,2048,415,219,undefined,-1,337,136,153,70,2198,56,2410,712,330,615,202,661,129,undefined,486,736,1302,296,-1,624,1736,292
30/11/2019,17,3271,2982,2704,3445,1945,2486,1307,438,333,191,111,882,-1,1001,1854,1548,457,195,1271,843,1329,3496,473,2531,-1,687,-1,1696,1301,1105,513,undefined,-1,213,2053,329,238,undefined,-1,317,160,141,68,1996,61,2004,376,176,582,137,771,141,undefined,491,962,1156,219,-1,609,1697,267
30/11/2019,18,3340,2313,2728,3066,1810,2429,1147,407,298,102,120,600,-1,888,1821,1004,423,238,1469,1020,1374,2863,476,1960,-1,578,-1,1562,1139,1215,467,undefined,-1,179,2290,312,322,undefined,-1,447,116,75,71,1750,71,1820,337,154,845,159,636,162,undefined,465,285,892,245,-1,606,1640,271
30/11/2019,19,3253,1506,2813,2670,1795,1896,809,174,132,85,146,511,-1,606,1561,968,395,167,1515,1105,1583,2561,336,1545,-1,604,-1,1844,1024,1276,677,undefined,-1,244,2572,384,416,undefined,-1,401,114,63,68,1790,67,1881,245,168,812,179,650,113,undefined,495,176,655,209,-1,531,1671,306
30/11/2019,20,2424,990,2658,2182,1656,1731,466,176,121,62,104,444,-1,730,1441,732,337,155,1247,1025,1475,2181,311,1270,-1,624,-1,1137,757,1256,760,undefined,-1,159,1964,344,488,undefined,-1,236,79,56,71,1548,49,1362,251,134,707,179,588,95,undefined,370,228,547,57,-1,482,1442,254
30/11/2019,21,1634,611,2249,2355,1804,1566,352,114,78,76,75,349,-1,618,1432,561,210,104,1138,854,1248,2067,312,1099,-1,433,-1,1733,952,1181,762,undefined,-1,94,1989,378,478,undefined,-1,233,74,31,36,1580,36,986,226,187,600,126,557,102,undefined,387,471,546,4,-1,407,1407,262
30/11/2019,22,1013,426,1798,1759,1612,1415,919,213,299,408,121,920,-1,614,1064,554,244,154,993,1031,1265,1671,358,1822,-1,439,-1,1437,1419,1196,611,undefined,-1,175,1615,552,353,undefined,-1,437,37,14,17,1299,52,727,171,153,467,87,492,80,undefined,289,3011,1505,2,-1,299,1186,222
30/11/2019,23,655,276,1508,1445,1480,1253,229,87,98,98,63,203,-1,481,618,427,161,100,678,926,902,1396,218,1172,-1,356,-1,929,545,1025,452,undefined,-1,129,1265,583,136,undefined,-1,166,37,11,18,926,32,595,137,148,171,114,527,41,undefined,219,157,682,7,-1,227,827,121


==> Figures/Australia/big/November_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path
1/11/20,0,59,42,312,147,257,281,34,24,6,11,10,40,-1,44,-1,24,17,3,149,76,-1,286,27,-1,83,97,16,62,28,198,484,undefined,-1,7,217,40,122,undefined,5,28,9,10,7,118,279,-1,138,30,79,56,35,90,11,undefined,34,19,50,-1,-1,54,223,67,92,-1,76,165,-1,-1,-1,-1,2,undefined,17,undefined,undefined,undefined,undefined
1/11/20,1,64,27,203,104,203,121,14,20,4,9,13,53,-1,43,-1,9,3,2,111,47,-1,228,24,-1,85,67,17,33,49,135,273,undefined,-1,3,167,23,77,undefined,-1,12,14,6,5,63,240,-1,75,13,54,13,16,70,10,undefined,14,10,28,-1,-1,39,152,68,59,-1,37,131,-1,-1,-1,5,5,undefined,5,undefined,undefined,undefined,undefined
1/11/20,2,24,15,132,46,85,38,14,7,6,8,6,22,-1,6,-1,13,10,3,42,23,-1,114,12,-1,38,88,10,35,26,93,76,undefined,-1,5,40,7,21,undefined,3,1,7,3,2,38,98,-1,63,20,68,4,12,12,8,undefined,11,4,22,-1,-1,29,109,39,31,-1,14,53,-1,-1,-1,3,6,undefined,11,undefined,undefined,undefined,undefined
1/11/20,3,18,12,80,33,49,60,3,-1,7,1,7,7,-1,1,-1,12,4,3,36,7,-1,70,4,-1,20,54,5,23,6,44,56,undefined,-1,-1,15,9,10,undefined,2,11,9,3,1,20,69,-1,42,8,64,9,9,4,3,undefined,11,9,16,-1,-1,17,76,25,36,-1,19,23,-1,-1,-1,-1,2,undefined,4,undefined,undefined,undefined,undefined
1/11/20,4,6,2,59,23,42,18,6,3,3,3,-1,12,-1,3,-1,15,2,-1,11,7,-1,49,7,-1,27,50,4,18,-1,12,32,undefined,-1,4,12,3,-1,undefined,-1,-1,1,-1,-1,8,52,-1,47,3,48,7,11,19,4,undefined,7,12,19,-1,-1,17,69,28,5,-1,8,18,-1,-1,-1,-1,9,undefined,12,undefined,undefined,undefined,undefined
1/11/20,5,6,8,79,41,39,30,8,5,7,7,3,3,-1,21,-1,23,6,-1,8,4,-1,88,10,-1,18,28,7,29,13,14,7,undefined,-1,3,27,9,12,undefined,-1,8,2,1,-1,27,96,-1,38,11,28,7,6,3,3,undefined,13,5,16,-1,-1,10,15,7,3,-1,8,11,-1,-1,-1,-1,4,undefined,8,undefined,undefined,undefined,undefined
1/11/20,6,13,14,78,61,77,63,35,30,14,2,7,15,-1,32,-1,6,18,2,13,10,-1,106,8,-1,62,61,15,51,15,18,11,undefined,-1,13,56,9,10,undefined,1,9,7,6,5,48,116,-1,67,24,22,8,9,8,3,undefined,9,11,46,-1,-1,20,70,6,12,-1,44,31,10,2,1,-1,7,undefined,12,undefined,undefined,undefined,undefined
1/11/20,7,44,28,76,77,86,70,90,51,26,8,19,43,-1,38,-1,35,21,3,18,18,-1,191,17,-1,146,98,27,49,35,11,15,undefined,-1,13,170,12,8,undefined,7,11,8,8,5,31,154,-1,64,56,42,28,21,15,3,undefined,12,19,53,3,-1,20,79,13,25,-1,21,31,32,6,6,-1,2,undefined,8,undefined,undefined,undefined,undefined
1/11/20,8,94,45,102,100,137,152,152,129,25,13,34,102,-1,62,-1,22,45,8,22,16,-1,212,36,-1,376,209,52,98,65,23,37,undefined,-1,27,329,18,18,undefined,9,19,11,16,4,41,235,-1,103,93,64,72,44,34,14,undefined,19,38,55,16,-1,30,132,31,35,-1,41,55,92,37,44,12,-1,undefined,26,undefined,undefined,undefined,undefined
1/11/20,9,287,171,222,228,258,276,206,225,38,17,67,215,-1,144,-1,132,80,15,66,34,-1,446,32,-1,687,366,149,163,103,67,59,undefined,-1,21,561,23,42,undefined,26,35,23,37,21,106,400,-1,350,196,135,196,64,57,14,undefined,59,41,91,32,-1,87,271,43,89,-1,70,164,118,83,114,120,32,undefined,29,undefined,undefined,undefined,undefined
1/11/20,10,642,412,395,524,438,392,319,337,45,21,95,269,-1,181,-1,204,126,10,149,99,-1,700,50,-1,870,626,208,246,168,136,144,undefined,-1,35,658,38,57,undefined,25,78,45,58,18,188,707,-1,471,282,230,355,102,153,21,undefined,143,86,145,45,-1,133,525,67,154,-1,128,307,215,138,220,162,10,undefined,42,undefined,undefined,undefined,undefined
1/11/20,11,1327,954,768,1008,699,654,348,357,55,26,96,299,-1,271,-1,389,192,21,299,227,-1,986,72,-1,1006,849,299,385,250,243,211,undefined,-1,69,900,58,138,undefined,17,108,46,69,29,309,1053,-1,775,407,328,447,129,204,36,undefined,210,123,248,60,-1,184,648,117,282,-1,220,545,333,162,325,198,1,undefined,37,undefined,undefined,undefined,undefined
1/11/20,12,2031,1249,1172,1389,967,783,411,456,51,29,159,373,-1,287,-1,565,156,23,673,349,-1,1309,78,-1,1334,1015,274,448,295,381,326,undefined,-1,64,1102,55,198,undefined,11,134,67,48,37,485,1424,-1,1073,528,447,465,171,308,62,undefined,301,117,267,53,-1,212,951,113,429,-1,385,830,456,174,368,206,21,undefined,56,undefined,undefined,undefined,undefined
1/11/20,13,2325,1521,1534,1667,1283,936,417,490,59,52,138,455,-1,346,-1,632,200,40,742,450,-1,1555,90,-1,1692,1155,331,601,383,450,355,undefined,-1,98,1603,75,214,undefined,26,141,64,77,47,748,1761,-1,1278,565,459,555,222,351,68,undefined,318,138,308,44,-1,282,1223,170,533,-1,521,1232,489,233,489,217,10,undefined,89,undefined,undefined,undefined,undefined
1/11/20,14,2776,1752,1514,1787,1418,1166,450,550,78,38,198,537,-1,444,-1,763,207,43,843,330,-1,1692,105,-1,1923,912,271,598,424,436,629,undefined,-1,54,1718,75,298,undefined,23,177,75,90,54,864,1817,-1,1572,540,354,650,198,432,56,undefined,364,155,369,84,-1,308,1303,191,521,-1,617,1465,527,320,498,220,12,undefined,95,undefined,undefined,undefined,undefined
1/11/20,15,2754,1620,1578,1705,1353,975,483,519,70,44,183,593,-1,358,-1,699,170,32,746,265,-1,1763,119,-1,1928,793,239,605,523,470,812,undefined,-1,91,1791,66,302,undefined,37,179,74,85,57,840,1797,-1,1438,454,235,619,176,393,70,undefined,303,133,283,99,-1,350,1291,145,488,-1,573,1526,478,260,399,257,13,undefined,67,undefined,undefined,undefined,undefined
1/11/20,16,2610,1478,1507,1495,1461,1016,377,563,56,42,203,493,-1,322,-1,532,148,29,590,214,-1,1925,119,-1,1768,512,129,558,497,492,826,undefined,-1,76,1700,71,304,undefined,29,124,82,69,77,690,1657,-1,1323,305,284,542,131,347,63,undefined,273,127,271,105,-1,261,1239,150,418,-1,441,1420,414,164,250,218,20,undefined,75,undefined,undefined,undefined,undefined
1/11/20,17,2080,915,1477,1234,1305,889,351,628,59,36,146,462,-1,321,-1,263,110,25,600,255,-1,1614,112,-1,1581,358,108,536,393,415,633,undefined,-1,64,1443,50,241,undefined,12,90,74,68,63,596,1331,-1,1317,153,133,420,108,298,54,undefined,244,158,217,59,-1,280,1135,127,367,-1,390,1237,246,101,82,194,51,undefined,45,undefined,undefined,undefined,undefined
1/11/20,18,1210,442,1328,866,964,687,325,435,82,34,147,415,-1,245,-1,150,88,13,662,281,-1,1260,104,-1,1148,340,93,332,366,438,599,undefined,-1,49,1213,49,252,undefined,18,105,76,60,32,473,1090,-1,810,163,145,317,101,244,88,undefined,198,140,245,59,-1,232,983,115,302,-1,313,976,246,105,62,230,50,undefined,36,undefined,undefined,undefined,undefined
1/11/20,19,626,215,957,633,863,604,181,215,53,38,140,395,-1,199,-1,117,63,11,558,312,-1,1114,59,-1,526,303,90,273,248,472,943,undefined,-1,34,1023,57,252,undefined,23,95,37,42,44,362,852,-1,578,119,134,279,86,197,42,undefined,181,106,159,55,-1,173,844,134,190,-1,248,977,209,88,34,212,46,undefined,32,undefined,undefined,undefined,undefined
1/11/20,20,341,142,743,617,648,456,78,151,33,35,118,387,-1,135,-1,106,44,12,491,291,-1,984,70,-1,373,230,82,264,157,283,887,undefined,-1,42,717,26,434,undefined,11,58,50,28,21,425,779,-1,416,81,63,253,74,165,45,undefined,136,76,160,1,-1,235,846,109,136,-1,278,1031,14,1,0,251,2,undefined,34,undefined,undefined,undefined,undefined
1/11/20,21,141,76,545,369,513,410,31,65,35,19,70,197,-1,130,-1,57,21,10,329,151,-1,667,55,-1,217,191,75,214,68,242,938,undefined,-1,15,504,29,328,undefined,20,52,78,38,22,310,561,-1,272,94,76,215,74,72,49,undefined,88,56,111,-1,-1,186,633,90,25,-1,231,614,1,0,0,97,3,undefined,29,undefined,undefined,undefined,undefined
1/11/20,22,109,63,353,226,314,251,45,66,22,13,40,89,-1,83,-1,34,9,5,196,163,-1,365,40,-1,121,158,46,113,34,179,688,undefined,-1,8,278,29,273,undefined,7,30,14,17,12,125,328,-1,167,47,115,157,41,41,26,undefined,56,13,55,-1,-1,89,393,78,42,-1,76,223,1,0,0,-1,2,undefined,20,undefined,undefined,undefined,undefined
1/11/20,23,69,23,162,79,171,119,8,26,27,9,20,42,-1,31,-1,23,6,2,88,42,-1,272,19,-1,96,92,20,85,24,108,382,undefined,-1,3,135,5,87,undefined,2,19,29,23,9,53,177,-1,139,39,110,57,24,34,16,undefined,34,26,42,-1,-1,39,214,48,30,-1,46,143,-1,-1,-1,-1,21,undefined,18,undefined,undefined,undefined,undefined
2/11/20,0,33,29,129,67,89,91,9,20,9,2,16,36,-1,12,-1,5,8,2,37,21,-1,100,8,-1,47,65,9,38,16,63,76,undefined,-1,5,61,5,53,undefined,-1,9,9,5,2,41,95,-1,61,8,84,16,15,15,11,undefined,6,14,30,-1,-1,26,137,29,21,-1,29,75,-1,-1,-1,5,24,undefined,13,undefined,undefined,undefined,undefined
2/11/20,1,26,22,70,26,30,19,8,1,2,2,4,12,-1,7,-1,8,1,2,60,19,-1,37,13,-1,39,41,11,20,12,48,18,undefined,-1,1,10,3,22,undefined,-1,1,3,3,2,9,56,-1,45,18,60,1,7,19,7,undefined,-1,6,19,-1,-1,20,95,30,4,-1,7,42,-1,-1,-1,2,5,undefined,12,undefined,undefined,undefined,undefined
2/11/20,2,6,8,23,16,14,26,8,1,-1,-1,4,4,-1,6,-1,4,-1,-1,27,18,-1,50,4,-1,7,30,6,15,-1,9,6,undefined,-1,1,9,9,-1,undefined,-1,4,9,7,1,3,38,-1,30,7,20,1,-1,10,4,undefined,7,2,5,-1,-1,13,55,28,-1,-1,2,11,-1,-1,-1,2,12,undefined,9,undefined,undefined,undefined,undefined
2/11/20,3,7,6,16,19,29,6,3,1,3,1,1,14,-1,6,-1,10,3,1,7,6,-1,22,14,-1,19,34,-1,34,-1,25,9,undefined,-1,-1,5,3,3,undefined,-1,-1,-1,4,3,10,28,-1,21,3,34,-1,5,9,5,undefined,5,1,4,-1,-1,7,35,15,-1,-1,3,12,-1,-1,-1,1,22,undefined,10,undefined,undefined,undefined,undefined
2/11/20,4,5,8,23,17,49,14,3,4,5,-1,2,7,-1,4,-1,-1,3,-1,11,21,-1,37,2,-1,15,34,4,55,2,8,7,undefined,-1,-1,10,3,7,undefined,-1,-1,2,3,2,13,53,-1,27,8,31,9,5,6,1,undefined,1,2,13,-1,-1,3,36,16,-1,-1,8,1,-1,-1,-1,2,-1,undefined,7,undefined,undefined,undefined,undefined
2/11/20,5,12,4,19,23,67,51,19,17,20,4,5,15,-1,27,-1,11,11,4,5,13,-1,58,21,-1,48,23,5,59,5,21,13,undefined,-1,3,32,10,7,undefined,-1,15,2,-1,-1,8,59,-1,53,10,21,6,3,3,-1,undefined,7,18,43,-1,-1,13,46,14,-1,-1,11,14,-1,-1,-1,-1,22,undefined,11,undefined,undefined,undefined,undefined
2/11/20,6,41,19,54,89,127,129,78,55,42,17,6,38,-1,60,-1,43,56,10,14,9,-1,149,31,-1,157,50,10,81,31,39,18,undefined,-1,8,123,32,4,undefined,10,20,20,12,5,27,172,-1,66,15,33,18,8,11,4,undefined,19,36,67,4,-1,16,70,11,36,-1,17,27,25,19,14,8,8,undefined,22,undefined,undefined,undefined,undefined
2/11/20,7,83,43,94,134,174,240,161,101,87,25,29,96,-1,108,-1,83,157,35,24,13,-1,350,60,-1,286,87,27,141,57,34,37,undefined,-1,20,275,40,14,undefined,28,56,37,20,14,48,299,-1,107,41,40,38,22,36,14,undefined,28,65,137,28,-1,40,118,17,48,-1,52,66,95,56,72,39,16,undefined,24,undefined,undefined,undefined,undefined
2/11/20,8,202,98,140,270,296,272,178,162,121,44,44,144,-1,141,-1,188,211,57,45,24,-1,545,98,-1,352,112,41,238,76,47,63,undefined,-1,26,305,79,33,undefined,30,112,53,46,29,115,560,-1,214,50,44,128,50,60,28,undefined,34,77,213,29,-1,72,236,51,80,-1,95,95,153,71,146,89,51,undefined,53,undefined,undefined,undefined,undefined
2/11/20,9,482,211,275,445,328,314,180,194,81,52,39,153,-1,157,-1,338,191,71,70,55,-1,744,59,-1,465,179,51,246,110,74,86,undefined,-1,36,352,118,64,undefined,55,75,52,24,19,146,667,-1,531,94,78,162,57,95,28,undefined,79,92,250,28,-1,102,304,75,159,-1,109,208,201,85,135,127,65,undefined,48,undefined,undefined,undefined,undefined
2/11/20,10,817,571,436,832,473,427,204,206,88,46,81,202,-1,190,-1,456,203,76,165,106,-1,857,105,-1,538,245,86,271,140,154,126,undefined,-1,50,487,120,94,undefined,46,179,68,50,32,277,1025,-1,564,116,72,304,81,171,24,undefined,151,109,201,48,-1,152,489,218,226,-1,180,376,304,150,192,220,59,undefined,45,undefined,undefined,undefined,undefined
2/11/20,11,1466,909,800,1398,735,640,217,292,80,68,62,219,-1,206,-1,706,262,83,311,224,-1,1211,120,-1,813,409,99,394,198,298,159,undefined,-1,59,810,103,123,undefined,69,148,69,53,52,448,1489,-1,970,174,105,387,81,236,31,undefined,187,130,289,76,-1,174,653,217,363,-1,271,601,352,168,300,258,46,undefined,58,undefined,undefined,undefined,undefined
2/11/20,12,1991,1146,1185,1673,895,769,268,357,119,72,93,300,-1,240,-1,833,350,72,540,255,-1,1409,185,-1,1030,500,86,386,267,363,225,undefined,-1,71,1038,160,233,undefined,124,183,70,85,73,625,1802,-1,1102,163,163,481,93,310,46,undefined,257,145,365,41,-1,235,920,292,450,-1,386,962,437,223,446,299,47,undefined,91,undefined,undefined,undefined,undefined
2/11/20,13,2195,1321,1362,1923,1072,882,264,331,110,41,77,244,-1,301,-1,887,310,81,583,251,-1,1781,166,-1,1174,461,120,462,255,479,304,undefined,-1,72,1180,175,249,undefined,90,151,74,102,54,808,2069,-1,1259,173,144,521,124,337,55,undefined,343,137,357,41,-1,241,988,312,249,-1,467,1058,543,226,425,295,28,undefined,87,undefined,undefined,undefined,undefined
2/11/20,14,2401,1338,1379,1802,1083,874,193,328,157,35,74,247,-1,246,-1,841,271,67,664,176,-1,1652,169,-1,1248,480,88,490,225,344,494,undefined,-1,84,1028,119,197,undefined,63,184,84,90,55,736,2009,-1,1151,155,131,441,113,349,52,undefined,321,119,361,82,-1,195,920,170,464,-1,435,1056,419,290,359,260,10,undefined,90,undefined,undefined,undefined,undefined
2/11/20,15,2452,1263,1360,1706,1055,819,187,357,124,40,54,191,-1,257,-1,806,247,68,636,179,-1,1615,124,-1,1205,386,123,524,267,345,426,undefined,-1,76,957,131,183,undefined,68,142,67,80,56,708,1907,-1,1110,170,196,393,123,292,37,undefined,220,129,346,74,-1,248,860,170,427,-1,393,1122,417,249,308,260,14,undefined,67,undefined,undefined,undefined,undefined
2/11/20,16,2169,1126,1385,1518,1007,883,218,325,153,45,63,255,-1,233,-1,622,154,75,580,148,-1,1845,131,-1,1162,348,112,514,256,329,352,undefined,-1,67,943,133,146,undefined,54,133,70,72,60,654,1730,-1,1077,143,103,418,119,291,72,undefined,227,128,357,120,-1,265,940,137,389,-1,368,1119,406,182,189,219,15,undefined,76,undefined,undefined,undefined,undefined
2/11/20,17,1959,730,1418,1311,1162,923,241,360,135,29,110,415,-1,261,-1,423,188,88,582,172,-1,1666,107,-1,1199,312,112,515,212,377,283,undefined,-1,69,1073,132,126,undefined,35,120,78,66,57,633,1594,-1,1201,160,92,342,109,289,67,undefined,242,117,383,150,-1,234,1066,149,331,-1,396,1211,271,145,197,230,27,undefined,69,undefined,undefined,undefined,undefined
2/11/20,18,1491,424,1338,1042,1180,899,318,365,100,38,169,589,-1,246,-1,263,116,33,651,261,-1,1389,84,-1,1019,352,95,386,259,409,490,undefined,-1,87,1225,101,225,undefined,18,102,62,57,42,505,1264,-1,943,149,126,313,130,233,53,undefined,235,176,287,126,-1,205,1036,136,311,-1,335,1076,253,141,39,229,29,undefined,78,undefined,undefined,undefined,undefined
2/11/20,19,752,315,1109,763,1099,800,237,339,85,47,165,566,-1,258,-1,170,66,16,692,319,-1,1283,73,-1,739,326,85,359,231,463,855,undefined,-1,43,1449,117,315,undefined,17,94,69,48,40,430,1041,-1,681,152,94,372,173,249,45,undefined,236,151,171,81,-1,238,978,114,258,-1,331,826,245,101,26,212,14,undefined,57,undefined,undefined,undefined,undefined
2/11/20,20,422,166,1017,590,1091,685,195,222,47,30,195,574,-1,236,-1,138,61,19,555,325,-1,1126,99,-1,614,276,75,299,154,400,1143,undefined,-1,38,1317,98,514,undefined,9,84,44,38,26,462,870,-1,504,93,88,419,82,160,47,undefined,257,88,184,13,-1,183,858,108,165,-1,333,801,40,6,4,256,7,undefined,73,undefined,undefined,undefined,undefined
2/11/20,21,306,85,833,473,871,554,117,129,33,30,152,421,-1,204,-1,98,58,10,555,242,-1,940,60,-1,342,198,59,188,129,451,1328,undefined,-1,35,816,64,557,undefined,18,38,50,40,22,341,690,-1,316,76,102,291,62,123,54,undefined,169,79,152,-1,-1,132,782,95,17,-1,238,636,4,0,0,128,5,undefined,28,undefined,undefined,undefined,undefined
2/11/20,22,183,95,675,305,570,349,62,107,37,18,101,304,-1,122,-1,71,30,10,328,140,-1,547,44,-1,279,158,55,118,106,262,1148,undefined,-1,22,589,43,496,undefined,6,30,39,28,18,222,512,-1,231,59,65,284,43,100,40,undefined,113,62,135,-1,-1,112,496,83,-1,-1,155,503,1,0,0,54,1,undefined,31,undefined,undefined,undefined,undefined
2/11/20,23,138,47,439,181,310,289,23,31,18,8,51,131,-1,76,-1,44,9,1,182,112,-1,375,23,-1,117,135,51,95,44,232,619,undefined,-1,13,314,66,247,undefined,4,20,13,5,11,132,247,-1,183,41,95,80,50,47,16,undefined,63,24,94,-1,-1,62,318,68,3,-1,89,255,-1,-1,-1,-1,2,undefined,38,undefined,undefined,undefined,undefined
3/11/20,0,64,28,199,90,185,130,7,18,17,6,22,68,-1,36,-1,15,10,4,75,29,-1,202,16,-1,70,68,13,82,14,94,318,undefined,-1,3,177,13,106,undefined,3,7,2,7,5,49,200,-1,102,15,64,37,18,14,4,undefined,7,19,34,-1,-1,58,159,23,-1,-1,55,81,-1,-1,-1,2,2,undefined,24,undefined,undefined,undefined,undefined
3/11/20,1,39,28,59,55,82,62,17,10,2,-1,8,24,-1,10,-1,6,2,1,51,22,-1,157,11,-1,40,53,9,36,8,61,86,undefined,-1,7,53,17,42,undefined,-1,2,4,2,2,42,111,-1,89,12,69,14,8,13,14,undefined,8,9,17,-1,-1,16,139,28,-1,-1,24,60,-1,-1,-1,10,2,undefined,10,undefined,undefined,undefined,undefined
3/11/20,2,26,8,61,13,67,35,2,3,8,2,6,12,-1,10,-1,7,1,2,37,13,-1,76,3,-1,39,41,3,25,10,59,14,undefined,-1,1,12,15,5,undefined,-1,1,-1,2,1,13,35,-1,34,3,56,12,5,11,5,undefined,15,1,18,-1,-1,14,94,28,-1,-1,19,21,-1,-1,-1,1,2,undefined,9,undefined,undefined,undefined,undefined
3/11/20,3,18,8,33,15,31,12,1,-1,6,1,-1,8,-1,5,-1,8,2,3,10,8,-1,67,-1,-1,11,30,5,38,-1,26,5,undefined,-1,-1,11,11,5,undefined,-1,4,2,-1,-1,5,60,-1,39,8,43,1,13,4,3,undefined,18,7,7,-1,-1,7,36,25,1,-1,8,15,-1,-1,-1,3,35,undefined,2,undefined,undefined,undefined,undefined
3/11/20,4,6,5,24,32,34,16,2,-1,2,3,1,4,-1,5,-1,19,1,-1,7,1,-1,25,11,-1,18,25,5,40,6,9,13,undefined,-1,2,6,1,6,undefined,-1,2,2,-1,-1,10,37,-1,47,9,27,13,7,5,1,undefined,1,2,18,-1,-1,4,61,14,3,-1,1,9,-1,-1,-1,2,-1,undefined,12,undefined,undefined,undefined,undefined
3/11/20,5,7,4,11,11,46,39,11,6,5,3,-1,5,-1,21,-1,9,18,-1,8,5,-1,58,10,-1,19,30,4,51,2,17,3,undefined,-1,4,25,6,8,undefined,-1,5,3,1,1,6,71,-1,32,10,19,-1,11,11,-1,undefined,9,5,23,-1,-1,5,37,11,1,-1,9,19,-1,-1,-1,-1,-1,undefined,8,undefined,undefined,undefined,undefined
3/11/20,6,32,8,52,53,64,56,42,45,17,3,14,44,-1,27,-1,13,15,6,7,6,-1,102,15,-1,105,53,14,52,37,19,22,undefined,-1,11,102,28,2,undefined,2,8,10,8,4,21,100,-1,53,20,30,12,11,3,3,undefined,15,12,34,3,-1,12,58,12,16,-1,10,15,26,13,9,-1,2,undefined,10,undefined,undefined,undefined,undefined
3/11/20,7,60,22,57,66,114,88,148,94,26,6,34,109,-1,52,-1,28,41,14,7,14,-1,204,30,-1,304,61,14,86,31,22,51,undefined,-1,12,249,24,10,undefined,7,22,25,19,10,24,124,-1,61,30,30,40,29,23,7,undefined,13,31,66,11,-1,18,73,11,27,-1,25,31,47,26,20,-1,23,undefined,15,undefined,undefined,undefined,undefined
3/11/20,8,88,57,139,143,220,157,250,171,29,30,64,161,-1,102,-1,45,76,11,32,24,-1,352,43,-1,580,125,38,215,101,30,60,undefined,-1,24,508,30,34,undefined,3,34,28,38,26,43,246,-1,141,53,61,86,40,23,10,undefined,15,67,100,20,-1,31,157,33,51,-1,51,96,98,69,69,13,36,undefined,18,undefined,undefined,undefined,undefined
3/11/20,9,451,214,234,309,307,322,277,281,43,27,74,213,-1,180,-1,135,104,23,73,38,-1,547,71,-1,715,239,73,251,127,88,87,undefined,-1,28,666,66,85,undefined,20,57,47,71,51,129,436,-1,457,140,78,242,51,75,14,undefined,51,63,131,24,-1,81,308,55,84,-1,95,146,145,70,77,166,45,undefined,31,undefined,undefined,undefined,undefined
3/11/20,10,862,483,442,578,498,443,318,316,48,36,96,282,-1,207,-1,270,117,20,165,54,-1,906,89,-1,893,356,87,387,173,146,173,undefined,-1,64,805,80,96,undefined,42,83,35,56,38,262,757,-1,524,182,121,400,89,159,21,undefined,132,96,189,50,-1,114,501,56,171,-1,151,311,200,100,153,236,26,undefined,31,undefined,undefined,undefined,undefined
3/11/20,11,1311,679,705,965,734,620,391,365,63,25,92,306,-1,215,-1,380,155,38,403,121,-1,1251,66,-1,1016,434,88,324,224,229,203,undefined,-1,145,968,64,132,undefined,30,171,55,51,37,361,1158,-1,662,190,126,428,108,197,35,undefined,215,120,236,73,-1,159,645,76,321,-1,229,628,281,155,273,205,23,undefined,40,undefined,undefined,undefined,undefined
3/11/20,12,1800,882,1128,1275,925,784,251,317,78,54,94,287,-1,237,-1,526,235,57,670,204,-1,1468,101,-1,1103,589,93,368,211,414,363,undefined,-1,106,950,83,196,undefined,34,295,58,91,43,505,1341,-1,909,171,160,517,171,284,35,undefined,313,127,336,59,-1,220,814,121,359,-1,308,843,332,203,396,220,51,undefined,40,undefined,undefined,undefined,undefined
3/11/20,13,2082,1128,1435,1475,1019,750,206,317,79,47,87,268,-1,222,-1,516,118,31,825,340,-1,1493,80,-1,1180,517,95,423,230,390,550,undefined,-1,91,1156,65,263,undefined,20,229,52,64,52,575,1519,-1,977,194,142,471,180,318,28,undefined,330,98,264,73,-1,180,984,145,496,-1,338,1033,421,229,366,212,21,undefined,51,undefined,undefined,undefined,undefined
3/11/20,14,2212,1210,1555,1448,982,812,195,316,64,37,56,261,-1,199,-1,487,116,28,786,160,-1,1470,88,-1,1220,390,94,470,249,378,561,undefined,-1,107,1070,84,188,undefined,31,229,59,72,43,756,1553,-1,1007,178,121,468,117,308,53,undefined,346,114,289,104,-1,185,999,138,437,-1,357,1074,350,219,224,189,6,undefined,84,undefined,undefined,undefined,undefined
3/11/20,15,2140,1086,1339,1377,833,754,1373,295,61,26,63,230,-1,210,-1,415,116,30,669,244,-1,1198,86,-1,1193,325,69,354,221,349,601,undefined,-1,83,1011,87,140,undefined,23,180,88,51,32,659,1306,-1,982,90,97,399,124,283,50,undefined,286,69,327,132,-1,181,926,151,358,-1,280,1114,311,183,201,136,10,undefined,76,undefined,undefined,undefined,undefined
3/11/20,16,1887,948,1412,1198,959,693,319,336,58,23,93,292,-1,205,-1,338,110,23,509,166,-1,1313,90,-1,1152,274,52,391,225,328,597,undefined,-1,70,879,85,162,undefined,13,128,53,62,34,651,1267,-1,982,70,113,368,85,270,34,undefined,217,89,305,136,-1,179,932,130,373,-1,356,1076,273,176,128,154,15,undefined,58,undefined,undefined,undefined,undefined
3/11/20,17,1544,557,1419,1061,927,705,197,291,76,29,136,381,-1,216,-1,256,82,28,621,210,-1,1095,85,-1,1076,301,86,329,244,348,550,undefined,-1,73,965,52,129,undefined,10,96,62,67,38,520,1175,-1,1029,115,81,269,93,281,35,undefined,256,134,240,150,-1,231,990,123,278,-1,328,1131,288,157,86,148,23,undefined,59,undefined,undefined,undefined,undefined
3/11/20,18,1072,327,1211,752,893,687,170,230,53,28,149,465,-1,203,-1,140,55,22,584,239,-1,1154,74,-1,774,284,70,295,209,368,606,undefined,-1,50,983,71,207,undefined,18,72,69,67,37,411,976,-1,720,111,89,276,98,241,51,undefined,195,96,197,110,-1,210,921,96,215,-1,283,838,234,103,28,218,27,undefined,36,undefined,undefined,undefined,undefined
3/11/20,19,478,196,902,526,678,587,166,241,33,52,146,559,-1,180,-1,101,47,17,555,246,-1,1086,40,-1,531,293,75,204,188,331,962,undefined,-1,52,893,67,300,undefined,5,95,81,47,40,283,691,-1,446,120,78,288,115,186,70,undefined,212,97,189,98,-1,155,781,100,216,-1,208,775,159,52,44,204,9,undefined,28,undefined,undefined,undefined,undefined
3/11/20,20,318,109,925,468,676,528,137,194,37,32,210,516,-1,175,-1,94,54,8,439,209,-1,925,70,-1,421,238,44,236,143,368,1029,undefined,-1,58,803,49,295,undefined,7,55,53,15,20,274,657,-1,430,66,74,259,92,159,62,undefined,182,105,167,11,-1,150,794,105,82,-1,188,639,99,1,5,147,5,undefined,59,undefined,undefined,undefined,undefined
3/11/20,21,206,64,617,259,490,375,60,103,38,35,97,312,-1,109,-1,75,51,9,368,133,-1,747,39,-1,256,191,50,177,67,230,1123,undefined,-1,26,486,32,293,undefined,5,37,39,28,26,188,473,-1,304,57,69,249,55,79,64,undefined,80,58,135,-1,-1,134,604,91,-1,-1,119,387,34,0,0,149,6,undefined,45,undefined,undefined,undefined,undefined
3/11/20,22,105,33,432,155,297,278,34,56,24,23,49,163,-1,89,-1,32,16,4,215,84,-1,493,43,-1,162,157,27,99,35,176,710,undefined,-1,11,283,36,191,undefined,3,15,27,15,9,105,300,-1,247,56,74,102,47,47,19,undefined,41,38,76,-1,-1,77,417,39,-1,-1,81,299,17,0,0,10,10,undefined,23,undefined,undefined,undefined,undefined
3/11/20,23,51,24,254,111,194,183,32,37,17,17,42,94,-1,55,-1,21,11,2,136,34,-1,323,17,-1,86,88,12,49,12,135,458,undefined,-1,9,132,17,90,undefined,5,21,24,19,8,45,254,-1,249,23,80,70,34,13,14,undefined,29,24,53,-1,-1,41,249,44,-1,-1,24,175,-1,-1,-1,-1,-1,undefined,8,undefined,undefined,undefined,undefined
4/11/20,0,30,17,114,49,89,79,10,17,21,2,22,37,-1,11,-1,7,12,-1,67,19,-1,127,19,-1,64,67,5,38,17,52,152,undefined,-1,2,90,5,47,undefined,-1,8,4,9,5,47,112,-1,125,9,74,29,21,12,4,undefined,17,9,14,-1,-1,10,130,36,2,-1,24,47,-1,-1,-1,3,2,undefined,12,undefined,undefined,undefined,undefined
4/11/20,1,24,15,68,30,45,38,11,4,2,-1,5,15,-1,4,-1,12,9,-1,32,3,-1,106,7,-1,18,43,3,16,6,44,40,undefined,-1,9,30,2,5,undefined,-1,2,1,2,2,14,57,-1,107,10,41,7,7,11,7,undefined,5,-1,14,-1,-1,18,76,15,-1,-1,13,17,-1,-1,-1,4,-1,undefined,1,undefined,undefined,undefined,undefined
4/11/20,2,15,12,62,11,25,10,3,14,2,-1,-1,11,-1,6,-1,1,10,-1,18,-1,-1,92,4,-1,18,35,2,24,2,8,16,undefined,-1,1,9,6,-1,undefined,-1,3,1,1,1,5,39,-1,26,8,42,7,7,14,5,undefined,8,12,16,-1,-1,12,30,20,-1,-1,6,27,-1,-1,-1,2,1,undefined,10,undefined,undefined,undefined,undefined
4/11/20,3,2,8,22,8,33,11,3,3,3,4,1,6,-1,6,-1,8,3,-1,11,9,-1,55,8,-1,19,27,1,27,2,17,13,undefined,-1,-1,17,5,3,undefined,-1,1,-1,3,4,8,32,-1,38,6,35,4,5,2,1,undefined,3,7,19,-1,-1,16,35,4,-1,-1,1,18,-1,-1,-1,-1,3,undefined,5,undefined,undefined,undefined,undefined
4/11/20,4,12,3,17,8,50,19,1,8,4,1,-1,11,-1,7,-1,-1,5,2,8,4,-1,32,8,-1,6,31,1,42,1,4,14,undefined,-1,-1,14,2,8,undefined,-1,1,2,1,-1,3,23,-1,40,5,18,7,7,3,3,undefined,3,2,18,-1,-1,6,33,10,-1,-1,5,9,-1,-1,-1,3,-1,undefined,3,undefined,undefined,undefined,undefined
4/11/20,5,10,10,18,33,81,63,16,25,18,4,6,13,-1,37,-1,13,22,9,7,3,-1,73,8,-1,63,27,4,48,3,18,15,undefined,-1,9,44,8,9,undefined,-1,16,6,2,1,15,95,-1,49,8,13,7,8,9,1,undefined,3,13,45,-1,-1,15,62,12,2,-1,16,16,-1,-1,-1,-1,1,undefined,9,undefined,undefined,undefined,undefined
4/11/20,6,54,23,64,85,152,139,105,60,48,8,16,55,-1,79,-1,33,60,16,11,11,-1,148,34,-1,178,34,8,103,28,20,25,undefined,-1,32,152,33,10,undefined,10,31,11,8,6,31,193,-1,99,14,21,33,11,18,2,undefined,18,32,89,7,-1,11,104,24,22,-1,32,25,25,21,17,1,14,undefined,22,undefined,undefined,undefined,undefined
4/11/20,7,96,63,108,162,271,252,173,168,108,29,41,124,-1,181,-1,92,176,65,26,27,-1,379,60,-1,326,85,48,202,73,38,44,undefined,-1,30,295,53,27,undefined,55,45,35,24,11,78,386,-1,137,45,28,81,24,49,17,undefined,23,81,187,28,-1,59,168,30,53,-1,66,77,91,49,79,71,10,undefined,38,undefined,undefined,undefined,undefined
4/11/20,8,197,176,178,348,425,295,187,189,164,49,41,197,-1,162,-1,212,278,102,58,41,-1,611,134,-1,425,165,47,352,101,65,89,undefined,-1,49,356,132,51,undefined,93,112,58,42,19,118,668,-1,301,81,42,90,43,102,33,undefined,31,107,289,52,-1,134,276,34,110,-1,115,118,168,123,187,94,54,undefined,82,undefined,undefined,undefined,undefined
4/11/20,9,380,241,259,526,372,329,95,141,143,46,26,98,-1,134,-1,346,234,99,93,62,-1,603,74,-1,361,199,47,258,70,90,68,undefined,-1,50,303,134,66,undefined,77,115,49,32,12,173,698,-1,504,75,55,146,58,106,22,undefined,85,95,279,66,-1,141,353,71,146,-1,141,186,170,142,189,133,96,undefined,79,undefined,undefined,undefined,undefined
4/11/20,10,633,356,342,674,363,295,100,148,108,45,25,113,-1,127,-1,471,222,73,120,106,-1,704,86,-1,330,241,41,233,64,134,118,undefined,-1,37,290,140,70,undefined,69,152,47,33,28,198,859,-1,474,94,68,234,52,140,27,undefined,104,113,235,64,-1,139,397,239,82,-1,126,261,206,141,211,147,115,undefined,58,undefined,undefined,undefined,undefined
4/11/20,11,780,533,416,884,323,343,61,117,76,36,11,71,-1,92,-1,529,226,81,178,114,-1,818,94,-1,362,269,65,199,70,205,127,undefined,-1,49,276,143,67,undefined,43,132,76,47,22,252,874,-1,446,95,98,242,49,158,45,undefined,123,105,263,38,-1,164,446,169,192,-1,122,321,283,122,170,229,34,undefined,68,undefined,undefined,undefined,undefined
4/11/20,12,889,613,664,1048,415,407,74,134,119,63,23,77,-1,115,-1,631,281,80,268,143,-1,948,113,-1,386,406,89,202,51,217,132,undefined,-1,22,343,166,77,undefined,175,153,55,29,18,349,948,-1,669,127,91,287,130,193,36,undefined,207,122,263,89,-1,243,545,212,288,-1,196,448,354,214,266,246,94,undefined,88,undefined,undefined,undefined,undefined
4/11/20,13,1108,659,688,1155,324,381,49,143,102,53,15,72,-1,142,-1,591,250,72,297,145,-1,876,118,-1,410,351,99,193,47,233,181,undefined,-1,36,317,187,107,undefined,113,142,65,57,13,340,981,-1,683,140,85,311,100,256,37,undefined,243,95,247,41,-1,198,683,197,344,-1,183,496,298,155,154,248,17,undefined,76,undefined,undefined,undefined,undefined
4/11/20,14,1021,673,679,1014,383,428,57,144,83,42,21,89,-1,153,-1,576,182,79,230,135,-1,837,75,-1,390,342,54,231,52,230,187,undefined,-1,39,252,181,91,undefined,85,99,71,45,38,333,932,-1,741,94,98,221,85,203,52,undefined,190,96,252,83,-1,200,728,105,317,-1,204,558,282,159,152,180,24,undefined,96,undefined,undefined,undefined,undefined
4/11/20,15,885,679,659,917,367,417,45,135,78,27,6,42,-1,145,-1,485,147,53,231,104,-1,969,55,-1,467,211,75,212,35,181,165,undefined,-1,12,263,115,73,undefined,45,96,79,52,18,298,931,-1,575,105,78,234,99,194,53,undefined,167,50,264,38,-1,198,652,74,280,-1,124,454,202,107,114,210,8,undefined,54,undefined,undefined,undefined,undefined
4/11/20,16,909,548,668,817,416,505,81,125,100,40,8,74,-1,157,-1,441,159,82,239,108,-1,1090,74,-1,421,207,80,276,38,179,124,undefined,-1,10,286,152,101,undefined,39,88,49,43,18,309,893,-1,630,92,66,161,68,193,34,undefined,163,107,302,59,-1,194,801,120,220,-1,207,546,207,115,123,239,32,undefined,71,undefined,undefined,undefined,undefined
4/11/20,17,829,429,741,739,387,495,96,113,96,41,11,57,-1,151,-1,277,159,74,255,94,-1,1124,91,-1,457,249,72,170,58,216,138,undefined,-1,8,338,136,70,undefined,22,91,61,47,23,257,906,-1,643,93,67,148,76,174,51,undefined,194,72,282,44,-1,156,683,83,186,-1,159,437,192,63,126,189,103,undefined,82,undefined,undefined,undefined,undefined
4/11/20,18,551,171,627,505,341,447,77,56,51,31,10,69,-1,133,-1,173,89,41,254,124,-1,898,73,-1,303,188,48,209,65,236,160,undefined,-1,12,302,81,84,undefined,27,80,48,45,22,207,656,-1,519,65,48,164,59,135,25,undefined,133,59,190,51,-1,153,688,93,162,-1,176,483,164,118,30,161,76,undefined,30,undefined,undefined,undefined,undefined
4/11/20,19,284,171,545,380,249,333,63,85,33,35,34,145,-1,87,-1,96,60,25,269,136,-1,651,77,-1,169,200,46,147,38,222,258,undefined,-1,16,310,57,90,undefined,14,78,55,58,26,159,474,-1,389,71,62,159,62,128,47,undefined,131,60,148,46,-1,140,639,94,146,-1,104,336,106,47,44,164,12,undefined,36,undefined,undefined,undefined,undefined
4/11/20,20,179,72,466,250,249,303,41,70,30,25,44,142,-1,77,-1,62,60,6,299,132,-1,558,50,-1,157,172,39,144,43,243,265,undefined,-1,19,313,48,162,undefined,11,49,29,22,13,149,362,-1,260,49,76,184,40,112,27,undefined,108,56,118,4,-1,152,555,70,39,-1,97,336,8,0,1,146,6,undefined,15,undefined,undefined,undefined,undefined
4/11/20,21,73,59,340,194,186,217,30,35,21,15,24,116,-1,67,-1,66,41,10,190,92,-1,355,32,-1,121,152,46,84,31,152,286,undefined,-1,10,189,29,86,undefined,4,37,26,16,9,142,276,-1,245,50,68,108,43,52,9,undefined,74,35,85,2,-1,103,403,48,17,-1,100,246,-1,-1,-1,78,9,undefined,30,undefined,undefined,undefined,undefined
4/11/20,22,93,35,233,129,173,170,12,17,29,14,26,71,-1,52,-1,31,46,12,144,76,-1,248,16,-1,101,94,21,78,20,134,192,undefined,-1,10,153,26,85,undefined,10,29,10,21,16,99,213,-1,169,19,65,47,20,51,31,undefined,22,36,70,-1,-1,68,243,35,-1,-1,84,178,-1,-1,-1,4,19,undefined,20,undefined,undefined,undefined,undefined
4/11/20,23,24,29,185,100,135,104,8,9,6,2,5,33,-1,50,-1,14,15,1,77,37,-1,161,22,-1,44,65,23,40,18,72,85,undefined,-1,-1,70,12,30,undefined,2,4,23,23,3,51,160,-1,134,29,41,21,23,12,6,undefined,24,30,65,-1,-1,38,179,35,2,-1,43,100,-1,-1,-1,-1,11,undefined,9,undefined,undefined,undefined,undefined
5/11/20,0,22,20,110,42,33,44,7,4,5,1,14,13,-1,7,-1,15,14,4,38,17,-1,70,19,-1,27,57,12,22,5,38,30,undefined,-1,5,42,5,7,undefined,1,6,10,4,3,21,76,-1,82,19,42,6,16,10,5,undefined,15,6,26,-1,-1,28,72,24,-1,-1,23,64,-1,-1,-1,-1,1,undefined,10,undefined,undefined,undefined,undefined
5/11/20,1,15,13,44,12,10,43,1,9,2,-1,-1,1,-1,45,-1,5,8,-1,21,22,-1,47,6,-1,4,32,-1,12,1,47,27,undefined,-1,1,11,1,4,undefined,2,2,5,2,-1,7,24,-1,30,3,36,6,4,2,2,undefined,9,2,16,-1,-1,30,53,12,4,-1,2,14,-1,-1,-1,-1,2,undefined,3,undefined,undefined,undefined,undefined
5/11/20,2,1,12,35,7,12,3,8,-1,-1,1,-1,1,-1,17,-1,13,1,-1,18,6,-1,31,4,-1,7,42,5,13,1,28,4,undefined,-1,-1,1,-1,5,undefined,-1,3,3,4,2,9,38,-1,27,8,28,2,3,11,4,undefined,5,-1,7,-1,-1,10,24,16,6,-1,1,6,-1,-1,-1,5,2,undefined,8,undefined,undefined,undefined,undefined
5/11/20,3,9,11,26,15,30,6,3,2,2,2,-1,1,-1,4,-1,9,2,2,14,7,-1,36,11,-1,13,19,1,31,-1,18,6,undefined,-1,-1,9,5,3,undefined,-1,2,-1,-1,-1,11,14,-1,17,3,10,12,4,4,2,undefined,-1,-1,4,-1,-1,15,12,9,9,-1,4,13,-1,-1,-1,-1,2,undefined,3,undefined,undefined,undefined,undefined
5/11/20,4,1,4,20,20,40,11,3,-1,-1,1,-1,5,-1,6,-1,15,6,-1,12,4,-1,17,4,-1,15,43,4,48,1,18,8,undefined,-1,-1,6,-1,8,undefined,2,2,2,2,-1,6,48,-1,31,14,4,3,2,8,2,undefined,5,2,11,-1,-1,5,37,7,4,-1,5,8,-1,-1,-1,-1,-1,undefined,3,undefined,undefined,undefined,undefined
5/11/20,5,15,10,41,30,70,77,21,21,19,6,-1,6,-1,35,-1,17,30,3,14,4,-1,80,16,-1,35,58,7,58,12,21,13,undefined,-1,15,58,16,2,undefined,2,11,8,3,3,16,112,-1,54,21,11,9,18,7,5,undefined,25,26,53,1,-1,11,92,13,3,-1,15,47,-1,-1,-1,-1,12,undefined,8,undefined,undefined,undefined,undefined
5/11/20,6,66,34,69,95,157,210,77,65,99,11,16,51,-1,89,-1,43,82,18,13,6,-1,169,53,-1,188,85,19,144,36,40,28,undefined,-1,23,206,40,14,undefined,10,56,42,31,13,38,209,-1,115,27,36,53,56,26,43,undefined,162,62,125,14,-1,40,260,57,31,-1,38,35,54,21,15,13,14,undefined,23,undefined,undefined,undefined,undefined
5/11/20,7,124,55,128,174,258,389,176,140,102,31,26,107,-1,149,-1,147,145,49,26,34,-1,473,74,-1,295,149,55,271,90,57,66,undefined,-1,26,339,51,30,undefined,37,70,97,40,33,68,406,-1,160,112,42,65,106,62,37,undefined,42,89,190,19,-1,93,219,38,59,-1,63,70,112,47,82,60,26,undefined,64,undefined,undefined,undefined,undefined
5/11/20,8,251,141,171,339,381,380,172,185,142,61,32,148,-1,165,-1,238,248,90,57,47,-1,749,125,-1,363,256,98,376,75,57,82,undefined,-1,31,348,126,50,undefined,72,149,103,61,31,138,679,-1,330,142,83,122,66,80,23,undefined,42,132,296,43,-1,101,229,36,88,-1,127,136,179,80,138,125,46,undefined,87,undefined,undefined,undefined,undefined
5/11/20,9,397,261,247,599,291,390,91,156,87,63,23,125,-1,134,-1,358,236,82,91,46,-1,789,103,-1,356,347,98,239,65,90,144,undefined,-1,32,246,107,60,undefined,98,107,79,55,29,157,769,-1,524,141,114,174,68,155,37,undefined,82,101,255,45,-1,136,349,66,160,-1,106,158,177,130,184,146,64,undefined,97,undefined,undefined,undefined,undefined
5/11/20,10,553,354,329,770,339,417,99,158,97,38,11,86,-1,146,-1,429,247,68,123,93,-1,765,74,-1,331,459,125,200,80,138,129,undefined,-1,22,267,132,88,undefined,75,152,116,44,36,211,881,-1,398,193,139,220,118,154,41,undefined,110,112,237,71,-1,161,413,47,183,-1,150,317,276,139,190,144,15,undefined,74,undefined,undefined,undefined,undefined
5/11/20,11,787,516,383,879,389,471,94,158,69,48,33,124,-1,136,-1,513,261,87,214,144,-1,877,96,-1,371,629,117,221,67,164,144,undefined,-1,31,316,142,95,undefined,78,111,175,49,35,285,907,-1,524,231,164,297,121,187,60,undefined,123,111,250,85,-1,191,534,95,231,-1,181,333,256,167,198,145,38,undefined,89,undefined,undefined,undefined,undefined
5/11/20,12,1152,713,664,1075,448,506,117,213,133,62,39,154,-1,172,-1,623,319,65,366,198,-1,1060,143,-1,476,701,140,337,93,220,182,undefined,-1,32,443,165,153,undefined,162,199,125,54,33,369,1144,-1,743,230,288,345,147,250,52,undefined,213,135,273,75,-1,236,730,103,343,-1,213,501,333,204,213,287,76,undefined,97,undefined,undefined,undefined,undefined
5/11/20,13,1111,818,829,1236,491,601,129,215,123,39,29,167,-1,175,-1,696,298,72,354,192,-1,1054,136,-1,532,732,139,311,103,249,223,undefined,-1,43,523,179,151,undefined,144,174,171,68,46,420,1256,-1,793,255,211,352,178,296,27,undefined,163,135,305,110,-1,247,746,142,367,-1,212,568,380,255,247,273,37,undefined,92,undefined,undefined,undefined,undefined
5/11/20,14,1168,731,890,1180,539,552,103,217,117,22,25,101,-1,166,-1,564,196,81,371,156,-1,1182,123,-1,573,658,115,273,86,248,224,undefined,-1,34,430,130,118,undefined,65,145,183,86,47,441,1142,-1,868,209,187,282,156,298,60,undefined,177,142,345,119,-1,238,881,93,379,-1,206,638,346,195,214,166,7,undefined,110,undefined,undefined,undefined,undefined
5/11/20,15,1292,844,750,1130,610,620,116,213,140,28,33,143,-1,195,-1,569,170,98,328,156,-1,1315,141,-1,680,463,117,354,107,213,180,undefined,-1,46,461,126,101,undefined,57,100,172,62,34,457,1237,-1,978,221,148,238,122,286,71,undefined,178,134,325,113,-1,212,1005,115,317,-1,286,707,268,170,155,193,18,undefined,87,undefined,undefined,undefined,undefined
5/11/20,16,1326,716,858,1131,602,728,154,212,157,53,34,181,-1,239,-1,487,196,74,308,120,-1,1598,115,-1,721,326,72,388,143,256,204,undefined,-1,29,575,132,89,undefined,50,129,121,54,33,423,1316,-1,921,139,113,249,115,223,56,undefined,188,147,383,129,-1,238,931,135,337,-1,271,783,303,155,144,174,36,undefined,119,undefined,undefined,undefined,undefined
5/11/20,17,1299,623,981,1022,685,766,248,295,162,53,72,232,-1,242,-1,385,234,91,379,192,-1,1563,112,-1,799,311,144,391,176,297,209,undefined,-1,55,777,126,84,undefined,38,115,138,75,41,400,1176,-1,1043,160,92,290,121,243,64,undefined,209,171,384,107,-1,204,1070,116,331,-1,272,801,306,149,160,207,123,undefined,130,undefined,undefined,undefined,undefined
5/11/20,18,962,401,903,875,662,583,249,338,70,33,105,337,-1,219,-1,217,117,50,436,178,-1,1174,93,-1,685,261,99,446,195,284,239,undefined,-1,57,734,97,126,undefined,47,123,137,82,41,329,1058,-1,754,126,77,259,99,187,73,undefined,175,174,253,95,-1,184,839,112,279,-1,203,708,207,128,75,253,74,undefined,81,undefined,undefined,undefined,undefined
5/11/20,19,730,272,769,624,455,489,165,241,73,36,94,366,-1,138,-1,121,121,22,371,256,-1,948,78,-1,422,272,84,260,132,270,372,undefined,-1,38,628,93,135,undefined,12,107,105,62,19,276,687,-1,556,111,106,282,97,162,60,undefined,142,110,201,86,-1,196,755,80,208,-1,177,630,181,101,36,244,97,undefined,32,undefined,undefined,undefined,undefined
5/11/20,20,374,139,649,448,414,383,109,118,48,40,88,265,-1,128,-1,113,92,18,307,217,-1,864,85,-1,314,212,61,179,83,290,353,undefined,-1,18,520,55,142,undefined,25,74,80,22,10,227,548,-1,398,86,75,263,51,173,41,undefined,145,84,143,7,-1,146,559,81,180,-1,166,475,26,5,7,199,16,undefined,41,undefined,undefined,undefined,undefined
5/11/20,21,215,90,468,268,304,343,43,73,31,26,59,163,-1,82,-1,53,60,11,239,175,-1,578,27,-1,206,146,47,138,38,192,426,undefined,-1,13,319,38,165,undefined,6,75,66,18,13,187,379,-1,295,57,74,131,41,91,31,undefined,119,40,97,-1,-1,95,532,86,106,-1,124,308,1,0,0,94,7,undefined,24,undefined,undefined,undefined,undefined
5/11/20,22,94,46,321,138,213,224,19,48,26,11,36,107,-1,53,-1,58,74,4,192,67,-1,291,47,-1,128,115,30,99,16,130,302,undefined,-1,15,191,26,107,undefined,11,32,45,44,23,109,313,-1,169,53,83,91,37,54,24,undefined,39,49,78,-1,-1,65,365,69,93,-1,87,196,1,0,0,70,5,undefined,18,undefined,undefined,undefined,undefined
5/11/20,23,56,24,206,95,130,198,8,13,7,4,17,52,-1,66,-1,17,28,6,112,45,-1,108,27,-1,80,76,19,57,13,106,185,undefined,-1,10,92,33,47,undefined,3,25,19,11,10,56,142,-1,110,20,61,42,18,30,5,undefined,42,8,61,-1,-1,29,187,57,74,-1,51,70,-1,-1,-1,5,14,undefined,20,undefined,undefined,undefined,undefined
6/11/20,0,37,22,108,40,68,75,9,6,11,3,8,20,-1,26,-1,10,7,4,54,24,-1,90,17,-1,57,44,8,40,9,61,102,undefined,-1,2,41,8,24,undefined,4,6,14,11,6,53,42,-1,93,10,63,23,10,17,7,undefined,12,4,25,-1,-1,11,129,17,41,-1,35,49,-1,-1,-1,3,-1,undefined,4,undefined,undefined,undefined,undefined
6/11/20,1,18,10,69,22,33,34,3,11,11,3,1,6,-1,2,-1,9,3,-1,28,18,-1,42,16,-1,29,51,7,29,2,25,14,undefined,-1,2,23,4,12,undefined,-1,2,10,8,5,20,39,-1,32,7,60,4,19,11,12,undefined,12,3,22,-1,-1,22,54,14,14,-1,18,29,-1,-1,-1,2,4,undefined,3,undefined,undefined,undefined,undefined
6/11/20,2,23,10,77,12,13,15,3,1,2,1,-1,4,-1,1,-1,5,2,1,22,16,-1,77,6,-1,9,51,-1,19,-1,11,35,undefined,-1,2,8,-1,-1,undefined,3,1,5,2,-1,16,23,-1,18,2,51,2,4,9,6,undefined,7,1,9,-1,-1,10,38,12,18,-1,-1,15,-1,-1,-1,7,1,undefined,5,undefined,undefined,undefined,undefined
6/11/20,3,4,17,44,10,30,11,4,1,4,-1,1,9,-1,2,-1,9,2,-1,23,8,-1,58,7,-1,10,41,3,29,2,10,3,undefined,-1,1,2,5,1,undefined,1,-1,1,-1,-1,17,28,-1,29,5,38,1,3,7,-1,undefined,6,3,18,-1,-1,17,56,15,13,-1,14,13,-1,-1,-1,2,5,undefined,8,undefined,undefined,undefined,undefined
6/11/20,4,9,3,23,6,38,20,17,1,4,3,-1,4,-1,5,-1,3,3,1,2,8,-1,40,3,-1,7,36,1,48,2,4,11,undefined,-1,2,12,-1,9,undefined,-1,1,4,1,-1,8,64,-1,29,4,17,10,4,12,-1,undefined,6,5,12,-1,-1,4,28,9,1,-1,2,12,-1,-1,-1,-1,-1,undefined,10,undefined,undefined,undefined,undefined
6/11/20,5,10,8,31,44,85,79,27,6,24,7,4,14,-1,44,-1,17,17,3,7,12,-1,110,28,-1,54,61,6,67,13,9,17,undefined,-1,12,47,12,16,undefined,3,19,11,1,1,18,152,-1,56,13,24,13,27,11,-1,undefined,37,25,66,-1,-1,21,105,16,7,-1,9,15,-1,-1,-1,-1,-1,undefined,12,undefined,undefined,undefined,undefined
6/11/20,6,51,27,73,92,136,221,99,-1,84,25,25,60,-1,88,-1,46,84,13,15,15,-1,192,47,-1,268,100,24,108,53,25,42,undefined,-1,36,239,24,5,undefined,14,28,80,36,18,35,292,-1,108,32,42,29,64,25,34,undefined,147,72,97,7,-1,25,260,86,27,-1,45,32,49,24,20,6,13,undefined,30,undefined,undefined,undefined,undefined
6/11/20,7,90,48,114,152,234,288,177,-1,96,20,53,130,-1,165,-1,101,173,56,31,33,-1,410,86,-1,346,187,60,209,66,31,46,undefined,-1,31,324,41,25,undefined,38,53,76,27,17,77,358,-1,152,102,92,66,74,60,16,undefined,43,75,174,34,-1,71,197,39,55,-1,65,81,81,64,82,47,7,undefined,35,undefined,undefined,undefined,undefined
6/11/20,8,189,112,169,319,330,338,206,-1,128,33,25,134,-1,176,-1,205,270,73,43,52,-1,678,92,-1,449,237,93,328,80,58,74,undefined,-1,41,366,115,53,undefined,95,120,67,51,24,108,597,-1,311,112,84,99,73,66,11,undefined,98,97,314,46,-1,110,273,45,86,-1,105,117,170,95,163,114,63,undefined,74,undefined,undefined,undefined,undefined
6/11/20,9,346,231,248,502,324,303,144,-1,119,45,32,146,-1,132,-1,305,247,65,87,90,-1,679,74,-1,341,359,102,215,77,86,130,undefined,-1,32,286,142,77,undefined,106,99,103,27,21,165,721,-1,489,119,126,212,93,129,20,undefined,147,97,289,63,-1,115,371,62,154,-1,130,186,200,110,160,126,60,undefined,83,undefined,undefined,undefined,undefined
6/11/20,10,461,371,383,767,354,327,135,-1,82,37,20,98,-1,159,-1,504,270,72,155,108,-1,767,83,-1,357,494,93,210,77,131,121,undefined,-1,35,299,130,54,undefined,69,122,153,45,21,262,913,-1,533,156,152,243,108,168,5,undefined,158,99,251,84,-1,195,481,210,174,-1,161,289,258,164,216,138,25,undefined,68,undefined,undefined,undefined,undefined
6/11/20,11,835,578,539,893,375,383,131,-1,114,35,94,193,-1,136,-1,504,294,89,236,162,-1,795,100,-1,468,573,132,240,83,206,175,undefined,-1,45,401,127,99,undefined,71,130,291,39,15,313,928,-1,641,194,204,298,134,189,25,undefined,195,88,295,136,-1,278,588,263,266,-1,185,404,296,177,261,164,30,undefined,92,undefined,undefined,undefined,undefined
6/11/20,12,979,765,763,1177,531,488,170,-1,142,43,70,185,-1,171,-1,714,300,93,255,235,-1,1126,118,-1,531,659,166,325,108,263,237,undefined,-1,50,499,178,159,undefined,109,163,301,61,42,358,1181,-1,817,252,234,376,158,266,25,undefined,238,111,324,144,-1,308,781,272,382,-1,219,493,407,267,362,249,31,undefined,117,undefined,undefined,undefined,undefined
6/11/20,13,1088,832,810,1230,445,523,140,-1,104,31,57,177,-1,203,-1,658,279,84,321,181,-1,1128,128,-1,570,662,129,266,110,278,227,undefined,-1,44,497,161,163,undefined,106,123,243,43,36,499,1302,-1,844,249,206,352,153,266,15,undefined,255,126,384,137,-1,307,850,361,360,-1,255,637,413,246,299,284,21,undefined,89,undefined,undefined,undefined,undefined
6/11/20,14,1181,786,848,1196,526,664,135,-1,116,28,59,160,-1,214,-1,601,225,89,348,206,-1,1212,115,-1,659,589,119,299,101,312,199,undefined,-1,33,542,173,114,undefined,103,127,190,76,29,479,1264,-1,983,237,186,383,139,319,16,undefined,234,117,294,101,-1,279,923,147,333,-1,260,687,402,223,283,229,16,undefined,105,undefined,undefined,undefined,undefined
6/11/20,15,1250,864,889,1290,619,630,121,-1,133,31,60,173,-1,235,-1,621,203,74,308,235,-1,1278,96,-1,755,425,138,342,118,312,188,undefined,-1,33,576,169,97,undefined,72,158,190,75,27,495,1359,-1,945,223,152,326,131,255,21,undefined,253,139,367,91,-1,247,1044,129,384,-1,304,745,352,191,235,273,5,undefined,69,undefined,undefined,undefined,undefined
6/11/20,16,1188,785,1004,1212,625,681,158,-1,123,37,66,186,-1,229,-1,534,213,80,389,145,-1,1272,114,-1,742,363,112,330,148,307,186,undefined,-1,34,616,131,95,undefined,70,119,138,64,34,473,1445,-1,953,155,143,318,117,270,50,undefined,192,161,317,128,-1,245,900,129,359,-1,317,807,318,178,216,235,6,undefined,102,undefined,undefined,undefined,undefined
6/11/20,17,1207,693,1060,1286,715,763,178,-1,135,25,77,266,-1,306,-1,663,214,96,417,209,-1,1383,129,-1,949,309,137,374,141,373,207,undefined,-1,38,770,144,93,undefined,51,145,168,69,22,527,1530,-1,1255,202,100,336,109,314,65,undefined,227,134,406,159,-1,240,1013,118,406,-1,372,904,328,169,248,205,50,undefined,119,undefined,undefined,undefined,undefined
6/11/20,18,1071,483,1163,1031,828,739,175,-1,85,54,102,340,-1,210,-1,353,146,50,590,337,-1,1280,96,-1,788,332,116,346,163,422,388,undefined,-1,34,835,153,179,undefined,36,141,115,71,34,516,1201,-1,1010,169,94,406,89,251,66,undefined,255,179,297,117,-1,228,992,128,299,-1,300,891,317,136,147,246,57,undefined,73,undefined,undefined,undefined,undefined
6/11/20,19,997,382,1130,845,666,577,128,-1,58,58,88,307,-1,159,-1,213,186,64,727,518,-1,1136,101,-1,619,286,87,282,114,575,639,undefined,-1,31,791,151,237,undefined,27,124,103,47,27,408,949,-1,818,115,103,478,89,331,66,undefined,272,141,210,107,-1,232,912,128,356,-1,323,872,254,143,123,239,17,undefined,74,undefined,undefined,undefined,undefined
6/11/20,20,790,279,1129,717,741,617,100,-1,42,79,100,310,-1,194,-1,179,130,20,690,403,-1,1011,96,-1,428,239,63,236,124,615,753,undefined,-1,29,947,109,407,undefined,26,87,89,33,16,406,850,-1,601,89,74,475,104,314,43,undefined,185,123,182,1,-1,176,903,96,296,-1,290,805,60,8,1,230,12,undefined,57,undefined,undefined,undefined,undefined
6/11/20,21,483,177,1076,657,747,547,66,-1,41,22,55,262,-1,140,-1,127,88,23,685,344,-1,885,73,-1,339,215,73,219,94,613,966,undefined,-1,20,839,97,421,undefined,12,70,56,52,34,380,864,-1,459,82,101,360,66,257,44,undefined,149,93,154,-1,-1,157,746,82,167,-1,281,838,4,0,0,213,15,undefined,60,undefined,undefined,undefined,undefined
6/11/20,22,194,96,722,403,533,411,63,-1,53,25,47,156,-1,147,-1,91,111,17,472,340,-1,583,43,-1,322,198,56,127,63,445,892,undefined,-1,12,635,93,398,undefined,17,79,39,25,13,270,593,-1,317,57,86,239,64,131,34,undefined,104,67,117,-1,-1,119,506,121,144,-1,184,509,-1,-1,-1,110,6,undefined,23,undefined,undefined,undefined,undefined
6/11/20,23,161,69,462,279,388,348,29,-1,20,11,21,79,-1,77,-1,63,34,13,250,156,-1,419,32,-1,209,158,42,141,49,333,663,undefined,-1,21,369,79,234,undefined,15,34,34,15,12,187,407,-1,216,51,89,170,28,69,28,undefined,70,20,79,-1,-1,76,385,68,10,-1,119,377,-1,-1,-1,1,37,undefined,27,undefined,undefined,undefined,undefined
7/11/20,0,49,38,284,148,207,190,25,-1,8,13,6,28,-1,52,-1,30,16,7,120,92,-1,207,29,-1,100,106,19,62,25,141,402,undefined,-1,9,181,68,111,undefined,4,31,20,9,4,123,270,-1,90,27,54,52,13,45,16,undefined,26,34,39,-1,-1,42,185,54,2,-1,66,180,-1,-1,-1,-1,-1,undefined,25,undefined,undefined,undefined,undefined
7/11/20,1,68,28,165,68,128,107,27,-1,3,1,1,7,-1,13,-1,4,16,1,90,40,-1,91,4,-1,57,80,17,32,21,131,193,undefined,-1,-1,76,21,48,undefined,-1,12,3,-1,5,61,125,-1,84,29,87,16,7,47,5,undefined,32,14,17,-1,-1,25,127,19,10,-1,24,87,-1,-1,-1,11,2,undefined,5,undefined,undefined,undefined,undefined
7/11/20,2,20,23,82,30,50,30,4,-1,3,-1,-1,9,-1,3,-1,10,4,-1,47,21,-1,70,8,-1,20,42,10,32,5,48,44,undefined,-1,-1,21,7,15,undefined,-1,6,9,1,1,15,59,-1,34,7,38,8,1,19,5,undefined,3,1,24,-1,-1,27,50,30,6,-1,13,22,-1,-1,-1,5,-1,undefined,7,undefined,undefined,undefined,undefined
7/11/20,3,5,20,46,25,44,32,2,-1,6,1,6,8,-1,6,-1,9,3,1,13,9,-1,58,12,-1,20,32,1,27,-1,19,1,undefined,-1,1,12,5,6,undefined,-1,4,5,3,1,15,46,-1,32,4,25,5,5,6,3,undefined,14,3,11,-1,-1,7,32,16,-1,-1,12,24,-1,-1,-1,-1,-1,undefined,5,undefined,undefined,undefined,undefined
7/11/20,4,1,4,32,11,23,10,11,-1,1,2,-1,5,-1,4,-1,6,10,-1,14,19,-1,48,2,-1,11,53,3,20,-1,15,6,undefined,-1,3,7,2,3,undefined,-1,3,4,1,1,9,27,-1,9,10,26,-1,21,9,2,undefined,4,9,14,-1,-1,3,40,19,-1,-1,5,14,-1,-1,-1,-1,4,undefined,6,undefined,undefined,undefined,undefined
7/11/20,5,10,4,23,24,48,39,8,-1,6,7,1,3,-1,22,-1,17,8,-1,7,10,-1,61,10,-1,33,45,3,30,11,6,27,undefined,-1,5,39,12,10,undefined,-1,3,1,-1,1,6,88,-1,27,9,10,13,7,20,2,undefined,19,6,12,-1,-1,6,39,22,1,-1,12,9,-1,-1,-1,-1,1,undefined,9,undefined,undefined,undefined,undefined
7/11/20,6,26,12,53,58,64,87,59,-1,30,13,6,20,-1,47,-1,19,58,49,9,10,-1,106,13,-1,87,92,17,26,37,20,17,undefined,-1,13,95,21,4,undefined,4,28,19,10,9,22,157,-1,70,35,41,10,38,9,13,undefined,63,14,46,11,-1,19,82,46,14,-1,20,21,21,10,4,-1,4,undefined,13,undefined,undefined,undefined,undefined
7/11/20,7,31,28,67,93,137,153,136,-1,18,18,23,53,-1,70,-1,51,66,35,16,8,-1,174,27,-1,206,126,68,71,42,11,14,undefined,-1,14,235,16,7,undefined,9,34,23,14,16,40,180,-1,57,79,36,30,62,10,1,undefined,35,32,75,12,-1,27,125,15,23,-1,27,49,41,9,7,23,3,undefined,11,undefined,undefined,undefined,undefined
7/11/20,8,192,76,147,195,172,193,211,-1,21,33,31,94,-1,90,-1,117,93,12,21,14,-1,441,30,-1,340,253,107,119,111,44,48,undefined,-1,25,319,31,47,undefined,20,45,41,13,14,62,350,-1,109,157,122,87,59,15,9,undefined,50,52,112,24,-1,36,154,29,58,-1,69,73,76,54,45,58,43,undefined,24,undefined,undefined,undefined,undefined
7/11/20,9,325,232,209,416,279,319,227,-1,44,49,44,156,-1,164,-1,210,171,21,77,36,-1,503,32,-1,465,468,168,211,112,78,83,undefined,-1,24,486,47,78,undefined,16,53,38,32,20,122,605,-1,412,253,166,213,72,74,9,undefined,89,65,140,46,-1,78,318,38,112,-1,98,152,156,103,172,107,12,undefined,34,undefined,undefined,undefined,undefined
7/11/20,10,892,478,371,792,445,461,246,-1,39,54,89,238,-1,181,-1,462,282,48,175,97,-1,838,63,-1,650,722,225,305,162,154,154,undefined,-1,36,632,68,87,undefined,27,103,75,46,38,235,1002,-1,523,369,243,354,175,231,28,undefined,155,98,249,76,-1,154,509,94,189,-1,156,282,287,153,247,168,5,undefined,58,undefined,undefined,undefined,undefined
7/11/20,11,1429,896,682,1160,621,627,313,-1,75,80,80,290,-1,283,-1,669,382,22,332,216,-1,1113,88,-1,897,860,293,366,250,262,185,undefined,-1,53,815,74,119,undefined,46,129,83,54,46,431,1321,-1,759,477,279,520,160,306,47,undefined,226,122,253,90,-1,157,750,102,294,-1,287,559,386,199,336,211,7,undefined,59,undefined,undefined,undefined,undefined
7/11/20,12,1804,1155,1077,1593,808,753,296,-1,57,58,84,250,-1,294,-1,858,353,12,668,368,-1,1279,111,-1,1043,996,264,430,228,383,186,undefined,-1,39,919,106,154,undefined,42,156,117,60,26,650,1792,-1,1166,424,340,553,222,386,57,undefined,219,151,291,146,-1,210,963,115,430,-1,416,807,484,251,493,257,20,undefined,62,undefined,undefined,undefined,undefined
7/11/20,13,2050,1374,1459,1883,982,813,254,-1,73,28,85,271,-1,385,-1,931,357,48,742,430,-1,1543,80,-1,1227,1059,320,462,284,451,307,undefined,-1,47,941,92,178,undefined,40,165,100,58,39,761,2023,-1,1259,495,277,598,162,379,42,undefined,289,155,323,124,-1,300,1166,160,552,-1,559,1046,520,333,494,274,13,undefined,81,undefined,undefined,undefined,undefined
7/11/20,14,2170,1581,1540,1913,1070,992,299,-1,78,42,102,314,-1,373,-1,885,404,157,848,376,-1,1547,108,-1,1246,1004,274,470,268,549,282,undefined,-1,43,1086,111,171,undefined,40,131,138,52,20,922,1949,-1,1602,440,308,580,223,479,67,undefined,287,155,348,151,-1,321,1297,146,612,-1,574,1509,590,290,510,239,7,undefined,92,undefined,undefined,undefined,undefined
7/11/20,15,2267,1708,1595,1949,1014,988,297,-1,66,53,137,359,-1,327,-1,767,238,219,735,325,-1,1716,107,-1,1494,834,237,470,308,549,403,undefined,-1,52,1151,99,216,undefined,28,122,97,49,21,1026,1918,-1,1642,424,276,633,175,489,65,undefined,316,168,345,145,-1,274,1210,135,572,-1,564,1470,581,328,472,226,6,undefined,56,undefined,undefined,undefined,undefined
7/11/20,16,2426,1503,1568,1721,1029,1052,255,-1,65,40,132,395,-1,336,-1,686,179,117,750,317,-1,1887,99,-1,1423,484,157,406,297,483,289,undefined,-1,85,1254,86,196,undefined,42,109,98,63,37,781,1775,-1,1362,309,256,513,141,412,56,undefined,255,146,338,172,-1,276,1231,138,522,-1,503,1385,473,238,357,179,15,undefined,65,undefined,undefined,undefined,undefined
7/11/20,17,2092,1068,1542,1449,993,996,226,-1,72,42,134,339,-1,296,-1,371,170,66,783,400,-1,1623,118,-1,1213,387,149,374,277,558,510,undefined,-1,54,1126,73,192,undefined,25,137,114,58,26,719,1532,-1,1646,185,146,476,130,381,70,undefined,338,149,323,168,-1,292,1138,130,426,-1,447,1434,370,175,191,222,52,undefined,60,undefined,undefined,undefined,undefined
7/11/20,18,1401,536,1326,1123,926,831,216,-1,69,39,152,406,-1,309,-1,223,181,45,714,433,-1,1400,88,-1,1088,359,114,422,270,513,690,undefined,-1,31,1296,113,309,undefined,16,122,58,40,19,540,1360,-1,978,161,142,500,96,322,61,undefined,258,153,252,119,-1,244,1153,113,370,-1,372,1003,355,150,74,254,37,undefined,58,undefined,undefined,undefined,undefined
7/11/20,19,913,350,1386,959,1004,848,205,-1,50,39,160,478,-1,310,-1,157,198,32,809,476,-1,1188,86,-1,687,310,97,359,262,690,872,undefined,-1,51,1384,108,532,undefined,11,135,85,38,16,540,1263,-1,770,139,133,694,114,307,35,undefined,239,111,191,94,-1,214,1134,143,406,-1,412,1040,348,164,99,242,19,undefined,63,undefined,undefined,undefined,undefined
7/11/20,20,445,210,1322,815,965,879,97,-1,41,30,136,441,-1,281,-1,177,100,35,823,472,-1,1094,55,-1,501,298,111,291,178,636,1116,undefined,-1,28,1334,98,713,undefined,35,134,65,30,13,393,971,-1,608,148,100,650,87,290,53,undefined,243,71,143,12,-1,168,912,156,302,-1,287,885,70,13,8,248,5,undefined,59,undefined,undefined,undefined,undefined
7/11/20,21,312,162,1024,566,762,643,89,-1,30,30,69,207,-1,174,-1,123,74,17,679,436,-1,888,80,-1,385,237,95,186,101,664,1279,undefined,-1,13,1004,85,712,undefined,12,97,55,20,5,442,768,-1,462,87,84,407,48,172,31,undefined,203,68,91,-1,-1,136,827,92,159,-1,295,782,6,0,0,191,8,undefined,67,undefined,undefined,undefined,undefined
7/11/20,22,233,127,808,409,519,502,37,-1,25,32,42,205,-1,100,-1,87,41,29,496,384,-1,511,47,-1,251,189,74,182,56,525,1412,undefined,-1,16,695,83,707,undefined,10,71,49,10,11,319,607,-1,304,88,82,415,69,141,39,undefined,126,41,81,-1,-1,141,531,100,129,-1,278,597,1,0,0,6,4,undefined,33,undefined,undefined,undefined,undefined
7/11/20,23,129,58,535,289,454,338,33,-1,10,14,16,78,-1,120,-1,55,56,15,243,215,-1,385,24,-1,261,136,20,91,43,383,953,undefined,-1,1,510,68,495,undefined,3,59,30,9,4,173,469,-1,225,28,96,192,27,111,3,undefined,81,49,72,-1,-1,71,351,85,123,-1,162,311,-1,-1,-1,-1,52,undefined,22,undefined,undefined,undefined,undefined
8/11/20,0,101,58,272,130,218,176,15,-1,9,8,10,54,-1,42,-1,28,22,23,104,62,-1,268,34,-1,87,119,22,84,22,133,662,undefined,-1,-1,187,47,198,undefined,5,11,15,-1,4,107,240,-1,158,20,86,71,22,86,-1,undefined,37,17,41,-1,-1,34,177,46,106,-1,76,152,-1,-1,-1,-1,2,undefined,21,undefined,undefined,undefined,undefined
8/11/20,1,32,40,184,54,90,98,12,-1,5,8,3,22,-1,15,-1,19,9,2,68,45,-1,142,22,-1,46,84,6,35,18,106,247,undefined,-1,4,95,25,77,undefined,1,18,7,4,1,47,111,-1,104,18,56,17,22,72,6,undefined,13,8,48,-1,-1,48,142,41,17,-1,52,94,-1,-1,-1,4,5,undefined,12,undefined,undefined,undefined,undefined
8/11/20,2,24,10,78,34,52,51,6,-1,-1,1,1,6,-1,9,-1,9,-1,6,41,38,-1,73,8,-1,28,48,3,35,7,53,59,undefined,-1,3,30,19,3,undefined,3,-1,6,1,1,21,52,-1,42,8,60,8,9,25,12,undefined,28,8,13,-1,-1,27,75,27,-1,-1,13,50,-1,-1,-1,4,5,undefined,6,undefined,undefined,undefined,undefined
8/11/20,3,19,34,47,18,32,17,3,-1,4,-1,4,10,-1,2,-1,2,4,5,24,13,-1,56,5,-1,24,33,6,40,-1,28,27,undefined,-1,2,21,4,-1,undefined,-1,3,2,2,-1,28,52,-1,33,14,49,7,12,7,10,undefined,10,1,13,-1,-1,11,79,15,20,-1,23,23,-1,-1,-1,-1,2,undefined,5,undefined,undefined,undefined,undefined
8/11/20,4,11,4,42,16,41,14,3,-1,-1,-1,7,16,-1,5,-1,4,4,-1,15,4,-1,68,10,-1,16,31,3,31,-1,23,15,undefined,-1,-1,6,-1,3,undefined,1,2,1,-1,-1,5,27,-1,38,8,19,16,6,13,5,undefined,5,-1,7,-1,-1,7,40,18,2,-1,13,20,-1,-1,-1,-1,25,undefined,3,undefined,undefined,undefined,undefined
8/11/20,5,7,6,37,40,42,49,11,-1,4,5,2,10,-1,24,-1,18,3,4,7,7,-1,68,11,-1,12,41,2,35,5,6,2,undefined,-1,3,17,5,11,undefined,1,9,2,2,2,27,94,-1,41,10,34,1,2,6,3,undefined,9,4,16,-1,-1,8,36,6,12,-1,11,11,-1,-1,-1,-1,8,undefined,9,undefined,undefined,undefined,undefined
8/11/20,6,36,17,56,62,61,56,35,-1,16,1,4,22,-1,34,-1,9,15,4,5,7,-1,150,7,-1,67,75,10,62,18,18,4,undefined,-1,10,74,21,3,undefined,5,7,6,2,-1,38,135,-1,68,21,40,9,20,9,1,undefined,20,17,36,7,-1,6,67,10,17,-1,23,20,15,3,1,-1,1,undefined,9,undefined,undefined,undefined,undefined
8/11/20,7,33,10,49,61,95,103,113,-1,27,7,19,85,-1,66,-1,22,35,5,18,9,-1,274,24,-1,198,104,18,68,37,20,22,undefined,-1,15,179,13,8,undefined,-1,22,15,9,6,36,139,-1,79,39,68,43,16,17,4,undefined,50,22,57,7,-1,14,112,11,13,-1,27,26,28,10,5,-1,1,undefined,22,undefined,undefined,undefined,undefined
8/11/20,8,113,59,118,128,203,159,224,-1,32,14,56,254,-1,99,-1,30,43,15,24,11,-1,285,31,-1,441,201,74,110,67,41,52,undefined,-1,12,365,13,27,undefined,1,29,28,24,14,52,198,-1,123,113,77,65,35,30,12,undefined,31,45,83,13,-1,39,145,23,28,-1,40,57,51,39,44,13,4,undefined,15,undefined,undefined,undefined,undefined
8/11/20,9,336,142,203,288,261,274,315,-1,35,19,67,332,-1,140,-1,121,96,27,77,46,-1,553,59,-1,710,388,151,174,167,76,75,undefined,-1,27,658,30,136,undefined,8,46,44,30,23,88,477,-1,301,210,151,190,90,52,22,undefined,54,67,123,33,-1,80,276,38,77,-1,84,131,99,79,101,98,30,undefined,23,undefined,undefined,undefined,undefined
8/11/20,10,713,414,329,610,451,442,411,-1,48,23,100,528,-1,227,-1,232,139,43,144,89,-1,674,57,-1,898,631,235,305,225,142,153,undefined,-1,57,947,49,98,undefined,13,75,59,64,45,155,799,-1,487,315,265,292,80,147,31,undefined,132,91,201,58,-1,105,491,79,142,-1,125,281,139,110,156,108,5,undefined,29,undefined,undefined,undefined,undefined
8/11/20,11,1281,845,732,988,681,682,516,-1,68,35,178,583,-1,284,-1,418,168,70,367,253,-1,1002,80,-1,1171,866,244,418,305,264,289,undefined,-1,51,1286,58,144,undefined,22,120,57,40,37,425,1240,-1,675,467,349,493,153,226,31,undefined,264,131,250,80,-1,171,698,67,272,-1,296,559,291,135,333,182,7,undefined,41,undefined,undefined,undefined,undefined
8/11/20,12,1810,1191,1119,1426,998,861,436,-1,70,59,198,561,-1,321,-1,601,156,54,527,304,-1,1386,104,-1,1425,1020,279,542,352,413,416,undefined,-1,70,1421,97,189,undefined,23,140,58,54,22,512,1716,-1,953,543,370,565,161,318,28,undefined,305,128,276,68,-1,124,857,110,364,-1,334,837,420,174,412,222,8,undefined,52,undefined,undefined,undefined,undefined
8/11/20,13,2242,1394,1462,1639,1137,1052,501,-1,64,54,226,627,-1,460,-1,636,212,51,772,375,-1,1618,95,-1,1667,1078,277,550,365,494,529,undefined,-1,89,1753,108,225,undefined,26,203,98,67,43,715,1820,-1,1149,570,387,657,185,316,61,undefined,339,134,302,76,-1,251,1029,103,435,-1,491,1035,431,263,432,279,18,undefined,67,undefined,undefined,undefined,undefined
8/11/20,14,2445,1560,1470,1860,1293,1056,439,-1,67,46,253,652,-1,423,-1,772,176,82,750,291,-1,1714,110,-1,1900,1033,252,689,388,459,713,undefined,-1,89,1887,83,351,undefined,16,175,104,76,47,841,1907,-1,1343,489,409,625,213,412,61,undefined,319,142,323,113,-1,330,1153,123,438,-1,590,1257,462,270,382,191,10,undefined,95,undefined,undefined,undefined,undefined
8/11/20,15,2623,1660,1545,1765,1210,1124,425,-1,67,44,265,621,-1,370,-1,631,186,71,704,288,-1,1800,90,-1,1833,857,298,724,458,482,809,undefined,-1,74,1835,85,318,undefined,25,115,117,81,48,921,1842,-1,1445,451,340,648,184,335,59,undefined,328,145,323,138,-1,273,1195,113,523,-1,533,1450,446,205,293,191,7,undefined,52,undefined,undefined,undefined,undefined
8/11/20,16,2359,1236,1456,1552,1183,894,416,-1,58,45,226,548,-1,360,-1,435,151,40,652,227,-1,1776,118,-1,1637,610,182,539,423,435,747,undefined,-1,82,1482,95,259,undefined,29,123,121,78,53,811,1715,-1,1219,347,217,524,160,309,69,undefined,295,158,267,134,-1,250,1066,107,393,-1,466,1215,371,218,238,197,12,undefined,55,undefined,undefined,undefined,undefined
8/11/20,17,1911,773,1468,1227,992,872,345,-1,84,42,226,535,-1,259,-1,304,116,49,660,271,-1,287,92,-1,1374,330,103,394,346,422,678,undefined,-1,83,1364,68,202,undefined,20,112,101,84,48,583,1339,-1,1271,183,176,360,123,248,57,undefined,249,155,249,112,-1,257,1008,130,304,-1,391,1137,280,151,116,207,79,undefined,52,undefined,undefined,undefined,undefined
8/11/20,18,1109,380,1067,786,840,687,256,-1,50,41,164,529,-1,234,-1,149,67,37,554,274,-1,-1,75,-1,960,302,92,356,279,387,788,undefined,-1,53,1075,104,257,undefined,19,142,101,44,29,412,980,-1,636,136,115,341,94,186,53,undefined,173,122,207,95,-1,259,945,103,285,-1,258,871,263,106,24,214,33,undefined,46,undefined,undefined,undefined,undefined
8/11/20,19,582,236,873,591,695,532,193,-1,49,32,145,473,-1,187,-1,90,51,22,539,287,-1,-1,58,-1,492,305,102,279,240,353,913,undefined,-1,42,859,59,275,undefined,19,91,68,21,17,320,760,-1,552,127,118,284,89,199,45,undefined,194,94,105,85,-1,223,783,120,211,-1,218,716,169,88,33,157,15,undefined,27,undefined,undefined,undefined,undefined
8/11/20,20,272,138,751,508,538,395,120,-1,32,29,107,332,-1,143,-1,92,43,31,440,267,-1,-1,59,-1,350,269,59,221,144,343,896,undefined,-1,22,618,40,286,undefined,12,77,60,14,16,236,559,-1,415,90,123,272,65,218,35,undefined,186,88,174,6,-1,149,693,104,139,-1,232,573,56,10,2,160,2,undefined,37,undefined,undefined,undefined,undefined
8/11/20,21,159,72,552,301,403,374,53,-1,24,12,53,223,-1,129,-1,64,44,18,356,182,-1,-1,59,-1,199,190,57,125,81,250,776,undefined,-1,7,414,18,325,undefined,11,58,52,18,18,227,417,-1,246,73,125,232,78,64,33,undefined,111,31,124,-1,-1,113,559,104,12,-1,164,398,3,0,0,102,1,undefined,35,undefined,undefined,undefined,undefined
8/11/20,22,94,61,449,168,230,261,36,-1,25,18,45,135,-1,96,-1,36,26,3,226,136,-1,-1,26,-1,153,142,23,97,38,150,538,undefined,-1,19,257,35,177,undefined,7,26,38,20,15,110,266,-1,152,49,118,117,32,53,26,undefined,56,45,100,-1,-1,57,412,65,18,-1,106,252,-1,-1,-1,4,3,undefined,29,undefined,undefined,undefined,undefined
8/11/20,23,62,39,204,100,217,158,19,-1,4,2,10,52,-1,65,-1,26,12,2,107,65,-1,-1,23,-1,81,89,13,90,19,102,241,undefined,-1,6,140,12,63,undefined,-1,17,27,5,4,65,214,-1,120,16,89,43,19,22,26,undefined,38,21,48,-1,-1,40,215,44,5,-1,69,127,-1,-1,-1,-1,39,undefined,15,undefined,undefined,undefined,undefined
9/11/20,0,30,32,111,73,70,83,16,-1,10,1,3,15,-1,16,-1,68,7,4,60,17,-1,-1,13,-1,64,45,13,50,6,65,85,undefined,-1,-1,52,3,24,undefined,2,3,7,-1,2,30,146,-1,88,15,42,9,11,14,13,undefined,11,3,16,-1,-1,16,91,40,8,-1,22,56,-1,-1,-1,2,5,undefined,15,undefined,undefined,undefined,undefined
9/11/20,1,19,5,43,29,40,28,11,-1,4,1,2,17,-1,14,-1,2,3,2,27,12,-1,-1,3,-1,35,25,1,23,11,21,14,undefined,-1,-1,26,5,8,undefined,-1,5,5,4,2,14,62,-1,38,-1,63,2,12,15,5,undefined,7,2,12,-1,-1,18,69,27,12,-1,12,41,-1,-1,-1,1,12,undefined,9,undefined,undefined,undefined,undefined
9/11/20,2,9,8,25,25,20,10,1,-1,2,-1,6,17,-1,8,-1,7,1,4,23,6,-1,-1,2,-1,4,28,5,14,5,16,7,undefined,-1,1,16,2,1,undefined,-1,6,4,-1,2,7,35,-1,36,7,29,2,4,13,-1,undefined,7,1,10,-1,-1,5,70,15,-1,-1,7,16,-1,-1,-1,2,33,undefined,7,undefined,undefined,undefined,undefined
9/11/20,3,9,4,24,7,40,8,1,-1,4,-1,4,4,-1,6,-1,6,2,2,14,5,-1,-1,10,-1,13,30,2,43,-1,13,8,undefined,-1,1,10,5,7,undefined,-1,-1,3,1,1,7,50,-1,12,9,60,7,5,12,2,undefined,6,-1,10,-1,-1,2,42,19,-1,-1,1,7,-1,-1,-1,1,39,undefined,2,undefined,undefined,undefined,undefined
9/11/20,4,8,4,18,18,38,31,3,-1,3,-1,2,7,-1,8,-1,4,5,3,5,5,-1,-1,2,-1,26,26,2,58,1,11,6,undefined,-1,2,10,2,-1,undefined,1,1,2,1,-1,3,35,-1,15,2,14,-1,-1,8,-1,undefined,7,3,11,-1,-1,10,30,9,1,-1,4,11,-1,-1,-1,1,5,undefined,7,undefined,undefined,undefined,undefined
9/11/20,5,15,8,26,48,64,76,26,-1,32,6,3,8,-1,36,-1,16,25,8,6,9,-1,-1,19,-1,42,24,2,77,14,9,26,undefined,-1,11,49,14,7,undefined,4,18,11,2,1,12,128,-1,53,5,23,7,30,13,4,undefined,39,31,63,-1,-1,15,79,12,6,-1,10,20,4,0,1,-1,11,undefined,19,undefined,undefined,undefined,undefined
9/11/20,6,84,32,75,95,140,221,98,-1,90,17,24,67,-1,107,-1,43,71,28,20,14,-1,-1,59,-1,223,81,14,142,49,34,38,undefined,-1,23,258,32,4,undefined,8,47,68,22,15,46,271,-1,119,24,47,35,91,26,30,undefined,173,84,114,24,-1,31,275,53,24,-1,36,34,67,22,28,10,1,undefined,38,undefined,undefined,undefined,undefined
9/11/20,7,113,54,125,183,286,249,204,-1,136,40,43,127,-1,177,-1,125,169,104,25,23,-1,-1,86,-1,410,90,28,299,67,42,35,undefined,-1,47,391,61,23,undefined,35,52,89,25,20,76,409,-1,171,46,45,81,68,57,26,undefined,56,92,193,28,-1,71,192,25,49,-1,72,79,106,51,73,44,22,undefined,53,undefined,undefined,undefined,undefined
9/11/20,8,221,121,178,296,358,355,174,-1,136,60,43,167,-1,196,-1,237,237,197,53,40,-1,-1,151,-1,420,161,55,377,74,59,86,undefined,-1,56,393,137,45,undefined,61,134,151,70,32,114,602,-1,298,65,46,107,79,102,27,undefined,46,108,283,35,-1,137,247,207,93,-1,116,123,196,98,133,127,50,undefined,81,undefined,undefined,undefined,undefined
9/11/20,9,465,241,260,541,308,354,97,-1,123,50,37,118,-1,166,-1,415,261,167,96,72,-1,-1,95,-1,394,192,54,280,73,68,114,undefined,-1,48,349,148,51,undefined,62,155,110,40,34,177,864,-1,508,101,81,235,110,156,29,undefined,73,111,289,34,-1,149,376,105,148,-1,167,203,239,130,168,188,78,undefined,78,undefined,undefined,undefined,undefined
9/11/20,10,741,421,317,737,388,369,118,-1,92,58,61,173,-1,157,-1,459,233,174,147,96,-1,-1,90,-1,341,243,44,226,73,119,136,undefined,-1,39,325,113,102,undefined,55,145,159,43,46,291,887,-1,515,88,101,223,109,198,33,undefined,182,106,277,70,-1,169,414,168,191,-1,184,256,235,127,171,164,13,undefined,81,undefined,undefined,undefined,undefined
9/11/20,11,1058,591,578,937,449,422,106,-1,95,55,57,153,-1,156,-1,557,242,215,297,122,-1,715,95,-1,518,333,80,275,75,148,128,undefined,-1,57,422,148,63,undefined,56,144,185,42,31,271,964,-1,690,135,108,306,137,234,31,undefined,127,136,323,96,-1,188,552,158,282,-1,208,436,262,136,232,179,54,undefined,75,undefined,undefined,undefined,undefined
9/11/20,12,1327,777,826,1214,586,666,123,-1,173,57,64,177,-1,212,-1,714,333,187,370,156,-1,1226,172,-1,649,505,90,338,101,182,173,undefined,-1,56,614,221,151,undefined,171,194,214,50,46,384,1247,-1,807,138,183,307,159,286,45,undefined,198,154,329,55,-1,240,710,235,365,-1,259,539,345,166,240,307,69,undefined,108,undefined,undefined,undefined,undefined
9/11/20,13,1528,848,907,1400,641,614,117,-1,112,49,52,169,-1,209,-1,782,336,160,495,140,-1,1326,180,-1,644,436,66,345,98,208,204,undefined,-1,69,601,167,151,undefined,129,177,171,90,57,555,1376,-1,947,136,142,333,181,326,49,undefined,229,159,378,57,-1,235,821,304,413,-1,251,615,414,227,256,229,17,undefined,93,undefined,undefined,undefined,undefined
9/11/20,14,1488,801,944,1276,626,609,80,-1,124,47,35,139,-1,162,-1,608,218,163,466,119,-1,1284,123,-1,716,314,87,377,98,206,168,undefined,-1,49,527,137,115,undefined,80,155,186,70,44,545,1360,-1,876,111,112,276,154,291,40,undefined,203,146,363,83,-1,199,825,147,319,-1,283,601,327,201,206,183,8,undefined,89,undefined,undefined,undefined,undefined
9/11/20,15,1607,817,992,1304,642,644,93,-1,137,48,29,126,-1,201,-1,630,181,153,421,110,-1,1427,123,-1,827,327,83,392,80,243,259,undefined,-1,51,537,152,81,undefined,62,167,163,55,46,443,1350,-1,909,124,135,307,104,288,50,undefined,190,138,325,127,-1,252,881,121,362,-1,279,732,339,191,211,217,7,undefined,85,undefined,undefined,undefined,undefined
9/11/20,16,1560,793,1064,1254,724,680,135,-1,188,40,34,134,-1,209,-1,511,206,203,407,105,-1,1614,114,-1,784,304,92,453,164,226,187,undefined,-1,49,536,150,106,undefined,40,110,127,50,45,462,1312,-1,976,112,99,262,108,285,49,undefined,197,129,397,128,-1,235,933,114,294,-1,235,780,311,121,121,227,13,undefined,85,undefined,undefined,undefined,undefined
9/11/20,17,1462,563,979,1088,827,758,165,-1,149,57,99,253,-1,245,-1,386,202,178,474,130,-1,1488,127,-1,927,313,110,481,163,266,220,undefined,-1,67,807,146,88,undefined,40,108,123,69,55,457,1329,-1,1179,140,88,314,104,248,76,undefined,256,130,444,123,-1,224,1038,142,254,-1,291,812,295,205,128,160,39,undefined,111,undefined,undefined,undefined,undefined
9/11/20,18,1113,350,993,927,917,702,242,-1,90,24,164,451,-1,246,-1,230,100,91,487,149,-1,1276,103,-1,828,307,95,416,233,305,263,undefined,-1,49,906,97,130,undefined,24,113,115,66,67,398,1127,-1,712,136,83,303,139,214,79,undefined,205,110,258,74,-1,321,965,103,254,-1,222,850,281,147,44,204,41,undefined,43,undefined,undefined,undefined,undefined
9/11/20,19,554,246,881,647,741,584,179,-1,66,31,195,567,-1,245,-1,130,79,30,487,189,-1,1097,101,-1,583,289,85,284,162,264,489,undefined,-1,31,848,86,211,undefined,6,92,94,47,41,350,790,-1,553,111,139,270,93,181,67,undefined,195,110,247,38,-1,315,942,216,176,-1,233,729,195,118,24,175,35,undefined,46,undefined,undefined,undefined,undefined
9/11/20,20,317,195,671,518,661,492,160,-1,59,36,180,489,-1,185,-1,106,61,25,392,216,-1,990,79,-1,481,217,58,283,123,220,732,undefined,-1,32,687,57,258,undefined,12,72,86,23,33,296,679,-1,447,76,87,248,48,152,48,undefined,123,102,245,7,-1,265,838,133,128,-1,205,596,40,9,8,173,4,undefined,43,undefined,undefined,undefined,undefined
9/11/20,21,215,87,547,331,462,388,62,-1,46,34,129,310,-1,111,-1,67,69,23,324,151,-1,770,59,-1,239,189,42,191,74,181,530,undefined,-1,22,495,25,209,undefined,11,75,50,25,24,206,511,-1,366,70,108,186,49,107,39,undefined,109,73,167,-1,-1,162,640,109,-1,-1,135,412,3,0,0,138,3,undefined,29,undefined,undefined,undefined,undefined
9/11/20,22,145,49,412,205,312,300,47,-1,34,30,53,161,-1,72,-1,52,47,22,223,143,-1,374,32,-1,156,116,31,134,40,118,463,undefined,-1,13,249,33,155,undefined,8,33,28,7,7,140,339,-1,293,56,75,132,20,35,28,undefined,57,40,111,-1,-1,75,381,62,-1,-1,117,184,-1,-1,-1,5,-1,undefined,13,undefined,undefined,undefined,undefined
9/11/20,23,65,37,236,90,168,168,11,-1,12,12,26,92,-1,50,-1,22,5,11,81,53,-1,148,21,-1,91,94,18,70,17,83,284,undefined,-1,7,111,15,60,undefined,2,20,22,6,10,57,192,-1,175,28,86,58,31,29,21,undefined,34,22,74,-1,-1,45,267,62,-1,-1,39,136,-1,-1,-1,-1,1,undefined,17,undefined,undefined,undefined,undefined
10/11/20,0,35,18,107,48,119,55,3,-1,7,3,6,27,-1,11,-1,11,8,3,40,11,-1,71,13,-1,35,71,8,46,8,40,60,undefined,-1,3,53,7,26,undefined,-1,8,21,14,5,30,105,-1,125,10,47,11,13,15,11,undefined,21,10,27,-1,-1,31,143,46,-1,-1,33,59,-1,-1,-1,7,19,undefined,16,undefined,undefined,undefined,undefined
10/11/20,1,25,16,48,18,40,27,11,-1,4,-1,6,25,-1,1,-1,6,4,4,27,24,-1,56,6,-1,37,59,8,17,4,11,26,undefined,-1,-1,31,7,12,undefined,-1,11,2,2,4,16,64,-1,115,10,43,6,15,11,5,undefined,8,6,11,-1,-1,15,68,8,-1,-1,26,31,-1,-1,-1,5,1,undefined,10,undefined,undefined,undefined,undefined
10/11/20,2,12,3,42,30,37,16,4,-1,6,-1,5,12,-1,2,-1,9,2,4,23,13,-1,68,5,-1,20,57,5,27,12,12,13,undefined,-1,1,15,1,1,undefined,-1,1,2,1,-1,12,40,-1,40,12,49,5,7,15,4,undefined,6,-1,24,-1,-1,4,52,13,-1,-1,3,23,-1,-1,-1,1,1,undefined,3,undefined,undefined,undefined,undefined
10/11/20,3,9,11,20,16,43,12,4,-1,3,1,3,8,-1,6,-1,4,3,2,24,5,-1,60,8,-1,31,47,11,40,1,3,9,undefined,-1,3,3,9,2,undefined,-1,2,2,1,-1,18,38,-1,34,14,43,7,5,3,1,undefined,3,5,7,-1,-1,9,45,16,-1,-1,1,15,-1,-1,-1,2,6,undefined,7,undefined,undefined,undefined,undefined
10/11/20,4,4,8,36,23,53,13,4,-1,3,1,4,11,-1,10,-1,3,3,1,15,12,-1,36,12,-1,21,25,3,68,7,15,2,undefined,-1,5,8,2,8,undefined,2,1,2,-1,-1,8,49,-1,43,8,34,-1,5,6,1,undefined,5,8,17,-1,-1,7,47,23,-1,-1,10,13,-1,-1,-1,3,6,undefined,8,undefined,undefined,undefined,undefined
10/11/20,5,27,5,80,45,79,94,40,-1,27,2,8,23,-1,42,-1,18,30,8,8,9,-1,145,19,-1,63,49,8,69,17,12,15,undefined,-1,9,70,11,6,undefined,2,15,5,4,-1,16,172,-1,61,18,23,16,20,9,1,undefined,31,27,56,-1,-1,18,89,11,7,-1,12,15,-1,-1,-1,-1,14,undefined,13,undefined,undefined,undefined,undefined
10/11/20,6,92,40,80,117,164,227,124,-1,104,23,18,70,-1,105,-1,52,85,42,11,26,-1,254,55,-1,278,129,24,174,64,34,57,undefined,-1,36,285,49,10,undefined,18,35,58,30,30,43,273,-1,113,31,61,36,62,17,32,undefined,169,68,145,16,-1,36,278,57,29,-1,54,40,45,47,27,12,9,undefined,36,undefined,undefined,undefined,undefined
10/11/20,7,113,101,134,207,290,331,236,-1,132,24,62,157,-1,168,-1,165,191,117,30,31,-1,520,93,-1,422,182,57,299,70,49,52,undefined,-1,47,438,52,31,undefined,35,83,93,38,24,109,435,-1,215,102,60,71,71,71,32,undefined,50,91,225,21,-1,63,224,31,83,-1,103,99,147,67,103,67,21,undefined,47,undefined,undefined,undefined,undefined
10/11/20,8,253,129,194,381,413,392,189,-1,165,33,67,230,-1,178,-1,266,279,185,65,37,-1,887,183,-1,453,239,100,433,120,57,99,undefined,-1,43,473,120,76,undefined,56,158,117,66,35,163,761,-1,360,145,112,134,74,111,30,undefined,60,134,339,36,-1,130,376,54,137,-1,147,144,254,128,177,142,39,undefined,78,undefined,undefined,undefined,undefined
10/11/20,9,439,263,263,546,347,382,121,-1,269,62,25,113,-1,167,-1,413,262,169,64,61,-1,828,183,-1,401,377,94,318,65,101,91,undefined,-1,40,346,130,71,undefined,79,128,106,45,28,205,830,36,593,125,154,196,121,149,16,undefined,69,117,334,55,-1,154,425,72,139,-1,168,219,251,118,152,151,60,undefined,88,undefined,undefined,undefined,undefined
10/11/20,10,639,487,348,731,391,317,113,-1,105,50,30,139,-1,131,-1,524,192,171,145,88,-1,865,111,-1,391,453,96,241,85,163,168,undefined,-1,36,309,141,104,undefined,84,159,119,47,37,274,934,23,571,205,193,215,101,168,23,undefined,122,90,275,58,-1,184,478,75,228,-1,176,281,225,126,201,160,43,undefined,75,undefined,undefined,undefined,undefined
10/11/20,11,932,580,529,1002,394,465,115,-1,98,53,52,93,-1,154,-1,614,233,164,259,112,-1,1007,116,-1,443,555,92,232,72,185,156,undefined,-1,35,420,161,90,undefined,56,93,154,50,46,332,1112,36,672,179,183,247,119,222,34,undefined,121,79,342,88,-1,197,604,85,296,-1,237,425,268,118,196,173,45,undefined,80,undefined,undefined,undefined,undefined
10/11/20,12,1235,734,763,1296,527,669,95,-1,164,66,54,135,-1,156,-1,658,299,197,371,158,-1,1203,128,-1,504,712,114,289,84,265,156,undefined,-1,63,476,173,125,undefined,146,244,148,51,43,436,1357,50,764,223,210,347,153,262,41,undefined,219,127,361,32,-1,265,725,107,407,-1,253,553,374,174,238,296,44,undefined,85,undefined,undefined,undefined,undefined
10/11/20,13,1402,739,831,1377,554,584,85,-1,134,35,41,135,-1,169,-1,768,313,181,371,175,-1,1349,142,-1,622,650,147,290,62,307,225,undefined,-1,48,559,179,161,undefined,122,158,168,75,57,407,1324,34,773,231,186,298,158,258,43,undefined,252,124,385,22,-1,199,805,128,395,-1,211,612,339,211,226,279,22,undefined,121,undefined,undefined,undefined,undefined
10/11/20,14,1300,609,837,1200,514,657,51,-1,136,32,42,93,-1,135,-1,627,159,145,446,145,-1,1219,106,-1,553,451,102,285,76,231,179,undefined,-1,58,385,209,100,undefined,85,138,148,61,51,385,1181,39,772,175,131,291,167,291,41,undefined,184,128,364,69,-1,200,838,122,383,111,223,573,321,216,187,207,5,undefined,77,undefined,undefined,undefined,undefined
10/11/20,15,1384,735,873,1187,618,650,89,-1,143,31,22,88,-1,161,-1,594,185,146,396,121,-1,1311,113,-1,648,349,93,359,95,203,175,undefined,-1,53,385,177,91,undefined,92,144,180,66,46,401,1290,36,845,211,104,265,116,226,43,undefined,237,122,381,80,-1,217,825,142,294,106,253,700,339,225,211,198,5,undefined,55,undefined,undefined,undefined,undefined
10/11/20,16,1346,654,839,1089,740,755,117,-1,185,39,30,163,-1,206,-1,516,196,156,380,107,-1,1631,113,-1,716,315,89,382,92,220,174,undefined,-1,63,510,133,77,undefined,40,133,127,42,27,434,1248,49,822,114,92,233,109,248,40,undefined,165,150,412,113,-1,223,825,94,289,128,286,712,282,177,168,153,10,undefined,96,undefined,undefined,undefined,undefined
10/11/20,17,1273,543,994,1082,749,860,192,-1,161,46,58,228,-1,236,-1,373,192,166,355,112,-1,1602,152,-1,779,315,112,433,121,296,198,undefined,-1,72,691,146,80,undefined,36,146,125,60,45,485,1244,51,1018,147,69,211,98,252,65,undefined,234,159,509,129,-1,194,950,128,309,170,266,841,254,167,160,191,52,undefined,158,undefined,undefined,undefined,undefined
10/11/20,18,1075,369,960,847,704,750,197,-1,93,41,89,408,-1,214,-1,226,114,88,443,150,-1,1206,110,-1,681,241,109,330,169,312,282,undefined,-1,57,740,101,101,undefined,27,136,118,38,53,438,1111,37,710,129,117,250,86,207,46,undefined,216,136,363,100,-1,201,965,101,237,84,259,784,228,174,55,214,28,undefined,74,undefined,undefined,undefined,undefined
10/11/20,19,623,239,825,639,660,664,205,-1,76,38,101,436,-1,162,-1,157,70,52,405,197,-1,1061,117,-1,469,302,83,278,132,252,419,undefined,-1,38,783,99,173,undefined,18,109,105,43,40,341,770,29,507,108,77,256,70,178,46,undefined,161,113,249,114,-1,211,864,140,241,64,237,651,202,148,42,214,32,undefined,64,undefined,undefined,undefined,undefined
10/11/20,20,361,205,779,552,644,624,156,-1,57,30,178,479,-1,180,-1,101,77,32,417,206,-1,887,57,-1,472,213,75,236,122,262,705,undefined,-1,42,679,44,248,undefined,24,90,83,30,30,336,742,40,428,89,80,261,54,165,64,undefined,165,131,183,18,-1,209,718,89,192,51,235,560,84,17,10,190,3,undefined,48,undefined,undefined,undefined,undefined
10/11/20,21,258,101,565,369,515,432,80,-1,56,30,138,401,-1,106,-1,116,41,20,300,146,-1,767,65,-1,299,186,81,184,70,180,763,undefined,-1,31,554,35,274,undefined,4,87,61,16,10,297,510,26,332,108,71,226,56,103,50,undefined,106,69,182,-1,-1,157,622,76,103,24,162,426,7,0,0,145,3,undefined,38,undefined,undefined,undefined,undefined
10/11/20,22,167,66,374,208,324,263,39,-1,43,18,64,194,-1,91,-1,56,54,15,249,139,-1,439,42,-1,185,93,46,113,45,159,603,undefined,-1,15,260,34,170,undefined,8,48,49,13,9,110,356,19,263,68,64,85,20,65,37,undefined,59,37,106,-1,-1,89,424,78,24,18,91,223,1,0,0,21,5,undefined,24,undefined,undefined,undefined,undefined
10/11/20,23,84,28,212,104,216,192,20,-1,13,6,31,79,-1,63,-1,31,36,16,135,56,-1,218,26,-1,98,94,31,66,19,108,300,undefined,-1,16,141,19,88,undefined,7,26,19,5,6,64,221,6,180,55,82,41,25,28,21,undefined,32,28,84,-1,-1,39,255,69,3,12,55,135,-1,-1,-1,-1,11,undefined,25,undefined,undefined,undefined,undefined
11/11/20,0,38,24,120,58,80,69,9,-1,15,9,18,38,-1,25,-1,20,15,9,93,30,-1,113,19,-1,56,63,9,45,12,44,118,undefined,-1,5,180,12,27,undefined,5,12,18,3,3,39,106,4,113,17,35,32,11,20,12,undefined,13,10,36,-1,-1,22,135,34,10,3,24,76,-1,-1,-1,11,3,undefined,10,undefined,undefined,undefined,undefined
11/11/20,1,25,14,84,36,45,39,1,-1,2,-1,8,13,-1,5,-1,11,17,1,33,19,-1,93,5,-1,37,62,3,27,5,28,25,undefined,-1,1,32,2,11,undefined,1,7,6,2,2,20,62,2,81,4,32,6,5,17,6,undefined,8,4,31,-1,-1,21,104,9,4,4,21,43,-1,-1,-1,11,-1,undefined,7,undefined,undefined,undefined,undefined
11/11/20,2,8,4,51,13,41,31,-1,-1,5,3,-1,4,-1,3,-1,10,10,1,24,3,-1,75,4,-1,16,50,5,18,1,22,9,undefined,-1,2,6,-1,4,undefined,-1,2,1,2,2,14,27,1,51,9,54,-1,4,8,-1,undefined,6,2,21,-1,-1,11,65,20,-1,1,2,29,-1,-1,-1,5,-1,undefined,2,undefined,undefined,undefined,undefined
11/11/20,3,7,5,29,13,51,9,10,-1,5,2,-1,11,-1,4,-1,24,1,3,9,8,-1,37,9,-1,11,40,4,46,3,16,20,undefined,-1,-1,4,3,2,undefined,-1,2,1,-1,1,9,28,2,20,11,39,9,4,4,-1,undefined,2,1,9,-1,-1,11,31,12,-1,1,6,12,-1,-1,-1,1,-1,undefined,14,undefined,undefined,undefined,undefined
11/11/20,4,15,9,53,14,68,20,15,-1,7,-1,1,7,-1,11,-1,6,2,3,8,11,-1,39,7,-1,20,25,2,57,1,13,15,undefined,-1,1,14,-1,7,undefined,-1,-1,1,-1,-1,12,43,5,34,4,25,11,4,1,2,undefined,7,2,21,-1,-1,12,37,4,-1,4,4,17,-1,-1,-1,2,-1,undefined,8,undefined,undefined,undefined,undefined
11/11/20,5,7,17,35,39,81,87,33,-1,26,4,4,12,-1,50,-1,32,34,4,12,15,-1,168,19,-1,76,45,4,58,19,5,32,undefined,-1,15,58,11,6,undefined,5,17,8,3,4,19,128,2,79,6,24,10,23,12,4,undefined,40,24,54,-1,-1,22,89,14,6,23,20,13,2,0,0,-1,-1,undefined,12,undefined,undefined,undefined,undefined
11/11/20,6,85,29,79,93,176,205,109,-1,98,30,19,87,-1,113,-1,45,95,36,21,34,-1,274,50,-1,244,86,14,134,56,33,61,undefined,-1,41,249,37,7,undefined,18,31,52,29,22,48,274,16,108,24,36,31,60,19,29,undefined,147,68,115,14,-1,37,279,54,19,59,38,37,51,32,17,10,15,undefined,38,undefined,undefined,undefined,undefined
11/11/20,7,127,71,121,204,306,292,190,-1,137,25,51,175,-1,165,-1,113,191,96,30,35,-1,502,135,-1,364,102,31,307,77,70,53,undefined,-1,47,392,71,33,undefined,38,65,67,28,23,85,408,22,195,53,36,75,84,81,32,undefined,73,95,229,27,-1,63,219,24,70,126,81,60,118,66,87,69,12,undefined,42,undefined,undefined,undefined,undefined
11/11/20,8,235,146,184,353,413,399,194,-1,189,51,64,232,-1,199,-1,248,281,187,42,58,-1,776,134,-1,490,158,52,373,92,82,71,undefined,-1,49,396,140,55,undefined,63,143,121,55,30,138,740,27,293,74,39,109,84,96,68,undefined,89,133,364,50,-1,125,273,46,132,176,127,114,204,116,156,121,19,undefined,101,undefined,undefined,undefined,undefined
11/11/20,9,419,257,258,524,318,361,94,-1,90,58,45,164,-1,162,-1,410,223,180,68,60,-1,750,90,-1,329,235,51,232,52,88,100,undefined,-1,30,295,166,77,undefined,84,139,97,35,20,179,869,17,405,93,95,160,109,149,32,undefined,127,86,326,69,-1,149,394,83,151,121,124,176,223,141,180,180,82,undefined,100,undefined,undefined,undefined,undefined
11/11/20,10,614,404,351,781,332,359,106,-1,99,41,32,171,-1,143,-1,487,259,189,130,105,-1,835,81,-1,362,295,64,285,63,171,101,undefined,-1,52,310,162,68,undefined,84,119,117,34,20,273,979,24,499,117,77,240,93,181,33,undefined,130,78,318,80,-1,178,460,237,186,117,179,285,272,147,191,152,27,undefined,82,undefined,undefined,undefined,undefined
11/11/20,11,956,566,487,976,381,385,101,-1,116,42,34,151,-1,143,-1,607,227,202,224,124,-1,870,110,-1,413,332,65,224,84,187,106,undefined,-1,24,339,133,88,undefined,77,144,145,25,29,382,1034,29,612,118,128,289,116,231,37,undefined,154,139,332,95,-1,198,587,185,305,91,214,394,301,188,207,145,42,undefined,86,undefined,undefined,undefined,undefined
11/11/20,12,1080,714,642,1173,499,460,82,-1,161,62,43,193,-1,148,-1,683,336,196,305,183,-1,1053,100,-1,445,440,87,256,77,251,195,undefined,-1,35,400,201,118,undefined,167,175,158,42,32,388,1160,48,788,147,124,325,203,289,56,undefined,228,116,380,94,-1,295,765,229,365,160,209,481,428,239,300,217,136,undefined,126,undefined,undefined,undefined,undefined
11/11/20,13,1194,779,723,1265,441,489,81,-1,145,27,36,185,-1,162,-1,684,322,175,362,207,-1,1062,98,-1,475,450,70,222,53,271,193,undefined,-1,42,444,195,120,undefined,129,155,182,47,35,442,1233,60,916,113,104,300,163,389,41,undefined,176,140,371,106,-1,233,798,235,425,123,248,556,382,240,265,263,4,undefined,104,undefined,undefined,undefined,undefined
11/11/20,14,1253,690,775,1306,531,526,80,-1,137,33,24,134,-1,168,-1,591,208,183,277,228,-1,1049,102,-1,576,323,68,238,62,234,164,undefined,-1,27,377,180,109,undefined,106,132,198,44,29,428,1341,51,746,104,83,275,121,281,39,undefined,165,153,332,69,-1,262,807,146,372,167,250,662,349,230,188,152,7,undefined,81,undefined,undefined,undefined,undefined
11/11/20,15,1144,692,684,1141,531,590,80,-1,131,40,16,85,-1,155,-1,504,209,145,303,159,-1,1109,111,-1,547,252,91,257,42,248,146,undefined,-1,30,446,186,102,undefined,61,113,149,72,21,338,1246,45,761,107,61,222,97,253,57,undefined,198,112,364,52,-1,211,849,119,291,130,190,600,325,183,146,193,13,undefined,70,undefined,undefined,undefined,undefined
11/11/20,16,1081,619,725,1028,392,560,50,-1,155,44,10,50,-1,181,-1,474,178,140,268,115,-1,1153,129,-1,580,219,89,280,46,233,147,undefined,-1,23,316,143,64,undefined,44,125,94,43,23,314,1034,27,691,111,44,185,86,233,41,undefined,176,125,368,63,-1,223,729,92,240,127,197,573,248,121,114,145,38,undefined,90,undefined,undefined,undefined,undefined
11/11/20,17,1061,522,749,922,472,629,81,-1,128,54,24,108,-1,172,-1,357,170,178,354,174,-1,1152,142,-1,523,256,80,268,68,241,172,undefined,-1,27,391,146,80,undefined,34,156,105,45,17,348,1106,36,803,130,71,234,120,229,45,undefined,191,130,412,53,-1,192,828,105,267,110,271,616,200,86,125,176,40,undefined,119,undefined,undefined,undefined,undefined
11/11/20,18,702,329,702,702,412,499,73,-1,72,37,9,84,-1,137,-1,249,87,94,306,141,-1,1073,89,-1,355,172,54,167,48,251,197,undefined,-1,15,326,93,103,undefined,47,109,112,60,29,262,853,30,559,85,39,236,56,168,53,undefined,167,105,224,32,-1,159,704,129,211,52,148,485,158,67,26,145,23,undefined,55,undefined,undefined,undefined,undefined
11/11/20,19,362,192,595,369,262,308,49,-1,34,75,29,130,-1,99,-1,87,73,40,312,202,-1,718,87,-1,150,213,64,133,34,228,260,undefined,-1,16,307,72,151,undefined,16,91,78,33,23,179,537,15,379,86,58,229,69,105,34,undefined,146,74,200,40,-1,123,622,103,137,45,100,347,103,73,28,161,12,undefined,42,undefined,undefined,undefined,undefined
11/11/20,20,191,131,589,339,315,277,40,-1,29,44,39,165,-1,68,-1,68,55,23,331,182,-1,611,77,-1,167,157,32,129,32,227,396,undefined,-1,17,282,79,153,undefined,18,68,84,41,23,210,438,15,254,46,51,263,87,140,44,undefined,122,72,169,11,-1,107,541,88,159,38,128,333,110,2,4,120,6,undefined,26,undefined,undefined,undefined,undefined
11/11/20,21,167,60,420,236,215,239,18,-1,20,33,18,103,-1,61,-1,55,37,23,235,111,-1,455,77,-1,99,100,41,101,9,158,274,undefined,-1,13,193,46,99,undefined,10,63,48,33,15,181,375,12,283,56,61,167,40,86,27,undefined,74,45,136,2,-1,83,412,79,124,16,106,270,31,0,1,100,2,undefined,36,undefined,undefined,undefined,undefined
11/11/20,22,90,38,286,135,177,186,10,-1,21,24,9,78,-1,45,-1,36,46,23,152,81,-1,245,44,-1,84,78,23,65,10,112,183,undefined,-1,11,145,35,51,undefined,10,36,34,9,5,113,248,11,168,26,42,75,30,49,12,undefined,56,36,104,-1,-1,55,253,71,63,15,75,144,2,0,0,1,3,undefined,29,undefined,undefined,undefined,undefined
11/11/20,23,56,25,153,86,136,115,5,-1,8,12,13,83,-1,68,-1,12,29,7,69,52,-1,132,14,-1,52,93,14,62,16,64,94,undefined,-1,1,68,33,41,undefined,1,14,19,3,9,67,160,7,152,27,69,50,19,36,13,undefined,25,20,82,1,-1,33,158,55,11,6,51,74,-1,-1,-1,-1,6,undefined,16,undefined,undefined,undefined,undefined
12/11/20,0,31,14,133,40,80,55,6,-1,3,5,32,49,-1,22,-1,19,29,5,48,16,-1,48,13,-1,20,34,1,25,4,57,31,undefined,-1,6,61,19,16,undefined,1,1,12,1,1,28,95,4,99,6,49,3,12,22,2,undefined,12,12,40,11,-1,10,109,40,10,7,34,26,-1,-1,-1,-1,3,undefined,15,undefined,undefined,undefined,undefined
12/11/20,1,30,11,50,33,25,24,5,-1,10,1,3,22,-1,9,-1,2,12,-1,32,12,-1,43,14,-1,16,52,6,22,4,26,16,undefined,-1,1,7,2,8,undefined,1,3,-1,3,-1,5,84,-1,172,8,44,-1,4,14,7,undefined,7,8,16,11,-1,19,95,18,4,5,9,23,-1,-1,-1,2,2,undefined,6,undefined,undefined,undefined,undefined
12/11/20,2,7,7,35,14,48,20,9,-1,11,3,2,15,-1,3,-1,12,7,3,33,7,-1,57,4,-1,5,39,2,20,7,14,8,undefined,-1,-1,12,2,2,undefined,-1,3,-1,-1,-1,12,45,-1,160,2,42,2,1,7,-1,undefined,6,7,16,10,-1,7,40,23,-1,2,8,19,-1,-1,-1,4,1,undefined,5,undefined,undefined,undefined,undefined
12/11/20,3,6,6,51,18,33,1,5,-1,3,4,-1,4,-1,3,-1,6,7,1,21,7,-1,43,15,-1,50,19,2,29,1,17,8,undefined,-1,2,4,3,1,undefined,-1,2,3,2,3,11,24,-1,15,4,29,3,7,5,10,undefined,6,3,4,7,-1,8,30,15,-1,1,7,8,-1,-1,-1,2,3,undefined,5,undefined,undefined,undefined,undefined
12/11/20,4,4,4,35,14,43,16,1,-1,7,3,-1,7,-1,6,-1,2,2,5,12,4,-1,43,11,-1,16,28,5,43,2,11,12,undefined,-1,4,6,-1,13,undefined,-1,1,3,3,1,6,48,-1,21,9,19,8,3,4,1,undefined,3,8,9,6,-1,11,27,12,-1,5,3,14,-1,-1,-1,-1,5,undefined,11,undefined,undefined,undefined,undefined
12/11/20,5,15,13,64,54,82,82,33,-1,24,7,6,25,-1,50,-1,22,30,7,4,7,-1,110,28,-1,43,51,8,79,14,16,39,undefined,-1,13,54,11,3,undefined,3,18,9,2,3,10,150,3,51,15,20,3,25,14,2,undefined,35,26,56,5,-1,14,103,15,4,12,10,16,1,1,2,-1,16,undefined,21,undefined,undefined,undefined,undefined
12/11/20,6,85,32,81,94,182,231,113,-1,101,23,18,77,-1,112,-1,56,75,37,18,20,-1,237,71,-1,201,94,26,162,46,31,36,undefined,-1,31,230,45,9,undefined,12,39,54,25,18,48,299,17,120,36,70,21,62,48,40,undefined,155,79,146,63,-1,33,276,51,25,53,40,32,48,43,23,14,30,undefined,39,undefined,undefined,undefined,undefined
12/11/20,7,131,68,152,226,291,295,190,-1,149,28,47,181,-1,177,-1,116,173,115,33,31,-1,617,112,-1,345,159,62,252,55,44,63,undefined,-1,52,391,66,33,undefined,41,77,132,49,33,91,435,39,213,85,72,52,68,109,35,undefined,52,93,231,108,-1,76,204,31,80,119,97,71,123,79,69,67,12,undefined,50,undefined,undefined,undefined,undefined
12/11/20,8,220,161,186,373,409,402,180,-1,142,48,58,188,-1,179,-1,225,243,188,56,66,-1,912,176,-1,471,237,81,398,80,82,106,undefined,-1,38,447,152,58,undefined,66,155,111,65,43,168,728,33,385,169,95,122,78,103,41,undefined,84,120,379,143,-1,124,304,48,143,185,126,151,206,102,157,133,56,undefined,99,undefined,undefined,undefined,undefined
12/11/20,9,450,320,257,558,347,399,152,-1,99,34,19,134,-1,173,-1,382,258,189,78,85,-1,886,130,-1,410,310,88,279,76,106,112,undefined,-1,30,321,161,71,undefined,74,123,107,50,26,186,853,32,471,138,165,186,122,179,56,undefined,93,83,334,176,-1,139,389,73,156,140,122,193,231,117,179,168,49,undefined,119,undefined,undefined,undefined,undefined
12/11/20,10,687,456,354,792,369,445,115,-1,89,41,31,144,-1,191,-1,522,221,180,160,92,-1,850,127,-1,417,457,105,224,65,183,123,undefined,-1,39,374,127,97,undefined,93,142,163,60,37,284,994,22,531,164,146,230,102,191,45,undefined,146,111,314,209,-1,193,500,74,193,112,162,348,255,136,175,182,16,undefined,92,undefined,undefined,undefined,undefined
12/11/20,11,905,620,560,989,526,451,138,-1,132,47,42,156,-1,192,-1,619,231,213,206,179,-1,983,94,-1,498,550,102,268,74,232,139,undefined,-1,28,443,150,123,undefined,86,120,204,65,51,329,1193,42,579,225,149,269,131,188,36,undefined,145,91,355,226,-1,231,585,98,298,149,204,440,287,177,223,214,17,undefined,104,undefined,undefined,undefined,undefined
12/11/20,12,1132,765,777,1218,606,662,127,-1,126,69,49,177,-1,245,-1,680,327,179,372,263,-1,1294,162,-1,559,690,138,297,72,247,219,undefined,-1,46,551,209,159,undefined,170,182,186,80,55,457,1398,50,794,261,192,401,164,327,36,undefined,226,154,405,287,-1,325,811,114,372,144,243,563,459,270,332,249,75,undefined,132,undefined,undefined,undefined,undefined
12/11/20,13,1347,839,875,1357,591,632,114,-1,122,53,52,139,-1,240,-1,722,357,170,374,215,-1,1308,152,-1,628,739,107,295,118,263,208,undefined,-1,42,566,218,164,undefined,119,186,181,104,67,492,1480,37,894,235,191,366,159,321,41,undefined,186,147,372,273,-1,273,817,148,409,144,282,636,385,267,261,279,39,undefined,95,undefined,undefined,undefined,undefined
12/11/20,14,1409,769,941,1351,568,651,83,-1,143,44,29,160,-1,206,-1,636,260,186,365,145,-1,1200,172,-1,693,493,110,376,153,293,216,undefined,-1,72,499,183,136,undefined,56,155,158,84,40,483,1446,46,862,238,198,289,145,288,43,undefined,195,157,368,385,-1,256,927,133,368,166,266,746,327,241,199,213,12,undefined,122,undefined,undefined,undefined,undefined
12/11/20,15,1392,844,929,1232,738,773,133,-1,172,44,42,164,-1,247,-1,619,262,158,319,195,-1,1351,128,-1,826,381,111,344,121,269,202,undefined,-1,51,485,144,120,undefined,63,118,199,79,35,519,1447,50,954,205,134,295,199,268,53,undefined,247,152,376,431,-1,282,979,88,360,168,312,708,334,212,225,230,32,undefined,125,undefined,undefined,undefined,undefined
12/11/20,16,1261,852,979,1307,733,774,155,-1,172,29,62,232,-1,232,-1,494,211,155,356,148,-1,1354,137,-1,804,323,74,366,149,296,216,undefined,-1,16,573,162,106,undefined,75,162,147,73,20,470,1411,40,967,122,116,283,144,239,71,undefined,219,149,453,401,-1,262,896,117,361,178,272,828,374,238,181,175,12,undefined,157,undefined,undefined,undefined,undefined
12/11/20,17,1246,639,1142,1271,821,905,268,-1,158,39,102,332,-1,288,-1,405,219,173,394,233,-1,1341,153,-1,981,348,140,435,180,305,202,undefined,-1,54,826,153,121,undefined,48,125,161,68,18,515,1511,45,1189,187,108,310,144,288,73,undefined,257,139,508,400,-1,285,1045,151,326,181,353,1007,342,235,141,218,38,undefined,150,undefined,undefined,undefined,undefined
12/11/20,18,950,541,1043,1000,780,822,231,-1,70,53,117,435,-1,294,-1,270,155,92,419,242,-1,1216,133,-1,805,293,106,332,197,347,309,undefined,-1,22,859,148,139,undefined,41,121,155,87,19,474,1322,44,977,133,100,316,104,254,64,undefined,235,163,336,439,-1,269,996,158,304,99,299,820,284,197,80,206,23,undefined,86,undefined,undefined,undefined,undefined
12/11/20,19,869,320,985,706,617,635,156,-1,61,39,90,389,-1,164,-1,199,94,60,441,269,-1,1017,109,-1,431,255,101,251,148,352,352,undefined,-1,36,778,96,158,undefined,20,140,81,50,20,354,928,31,686,133,125,335,97,235,67,undefined,200,116,234,359,-1,267,862,122,273,72,271,721,192,145,58,150,21,undefined,79,undefined,undefined,undefined,undefined
12/11/20,20,557,212,787,610,618,497,109,-1,49,44,115,365,-1,144,-1,88,74,38,456,294,-1,885,106,-1,384,253,84,209,89,325,540,undefined,-1,42,686,92,206,undefined,27,119,90,28,13,321,779,25,555,98,84,347,74,157,29,undefined,159,74,182,223,-1,185,707,91,241,47,249,647,17,15,3,173,14,undefined,59,undefined,undefined,undefined,undefined
12/11/20,21,354,140,540,369,490,436,65,-1,23,40,93,253,-1,112,-1,104,61,33,296,206,-1,689,65,-1,281,192,45,146,88,261,490,undefined,-1,12,510,60,210,undefined,17,82,69,21,12,249,552,16,448,70,82,217,46,115,23,undefined,119,62,187,132,-1,134,571,90,167,40,188,450,-1,-1,-1,152,6,undefined,52,undefined,undefined,undefined,undefined
12/11/20,22,205,72,555,287,396,297,31,-1,37,12,51,137,-1,104,-1,50,78,28,239,179,-1,457,36,-1,179,133,45,120,54,180,397,undefined,-1,22,275,31,141,undefined,7,104,53,12,8,171,448,23,288,43,78,150,27,88,32,undefined,63,59,125,90,-1,97,376,71,55,29,157,289,0,1,0,45,10,undefined,30,undefined,undefined,undefined,undefined
12/11/20,23,69,44,315,149,207,257,21,-1,6,1,30,102,-1,76,-1,21,35,14,114,99,-1,297,12,-1,121,89,24,42,37,171,199,undefined,-1,3,165,43,66,undefined,3,38,32,12,8,103,331,8,144,34,72,30,23,52,15,undefined,39,29,94,55,-1,58,294,53,3,7,70,141,-1,-1,-1,17,6,undefined,12,undefined,undefined,undefined,undefined
13/11/20,0,57,33,150,71,173,94,11,-1,1,-1,13,38,-1,17,-1,20,10,11,58,43,-1,191,14,-1,51,64,14,43,11,89,67,undefined,-1,2,81,14,28,undefined,3,17,7,2,2,63,143,3,71,16,61,22,16,27,10,undefined,19,10,29,25,-1,37,140,47,2,7,102,56,-1,-1,-1,2,1,undefined,14,undefined,undefined,undefined,undefined
13/11/20,1,22,8,98,24,51,58,12,-1,7,1,1,10,-1,11,-1,5,12,8,32,29,-1,83,6,-1,38,51,12,14,12,57,13,undefined,-1,3,18,8,12,undefined,1,11,9,-1,-1,29,56,1,48,11,37,8,12,24,8,undefined,3,6,22,15,-1,20,67,17,-1,4,28,35,-1,-1,-1,4,2,undefined,7,undefined,undefined,undefined,undefined
13/11/20,2,11,13,79,20,22,8,3,-1,4,1,4,13,-1,3,-1,8,2,2,29,22,-1,81,3,-1,9,37,1,15,2,19,14,undefined,-1,1,10,3,2,undefined,36,2,6,1,1,7,49,-1,22,5,28,3,7,15,4,undefined,12,3,23,9,-1,3,63,16,-1,2,4,21,-1,-1,-1,10,3,undefined,10,undefined,undefined,undefined,undefined
13/11/20,3,5,29,71,15,28,5,1,-1,2,-1,4,3,-1,1,-1,12,2,-1,15,9,-1,34,7,-1,7,30,2,23,4,33,14,undefined,-1,2,4,6,4,undefined,-1,8,11,-1,-1,10,35,3,28,3,31,3,4,10,3,undefined,3,1,17,11,-1,5,38,17,-1,-1,4,25,-1,-1,-1,3,-1,undefined,11,undefined,undefined,undefined,undefined
13/11/20,4,3,6,21,12,61,18,3,-1,2,1,-1,9,-1,10,-1,8,2,1,12,4,-1,32,7,-1,26,23,4,54,1,12,12,undefined,-1,-1,13,4,6,undefined,-1,5,6,1,-1,6,45,2,29,10,36,8,2,6,2,undefined,4,7,13,8,-1,15,39,8,-1,-1,7,20,-1,-1,-1,-1,5,undefined,8,undefined,undefined,undefined,undefined
13/11/20,5,13,10,30,44,81,92,45,-1,19,6,2,11,-1,47,-1,15,23,5,5,7,-1,120,13,-1,71,67,5,55,23,8,39,undefined,-1,11,69,14,15,undefined,4,9,11,5,4,19,134,2,54,12,44,13,17,17,-1,undefined,35,34,61,10,-1,24,114,15,3,12,21,22,0,1,0,-1,1,undefined,16,undefined,undefined,undefined,undefined
13/11/20,6,58,25,80,83,160,211,107,-1,90,19,33,78,-1,99,-1,63,81,24,14,25,-1,242,45,-1,256,89,24,140,54,28,47,undefined,-1,27,241,43,11,undefined,9,25,42,27,16,44,245,26,115,38,53,27,82,24,33,undefined,153,69,112,79,-1,32,269,55,36,38,45,24,71,39,30,6,16,undefined,37,undefined,undefined,undefined,undefined
13/11/20,7,113,63,97,204,296,321,194,-1,97,25,45,131,-1,171,-1,130,144,123,36,35,-1,469,93,-1,316,119,54,221,78,42,35,undefined,-1,22,359,59,17,undefined,48,61,96,28,8,90,405,26,205,78,36,57,77,60,21,undefined,37,85,183,89,-1,74,207,38,92,129,80,71,120,70,103,47,18,undefined,64,undefined,undefined,undefined,undefined
13/11/20,8,194,148,187,343,347,497,174,-1,136,56,68,182,-1,186,-1,254,268,156,44,38,-1,751,117,-1,467,229,87,290,64,83,70,undefined,-1,29,409,131,57,undefined,97,128,76,41,20,116,682,27,379,153,65,109,73,66,26,undefined,49,128,355,145,-1,152,300,145,135,183,135,106,202,112,172,101,57,undefined,93,undefined,undefined,undefined,undefined
13/11/20,9,400,293,317,583,285,414,112,-1,112,57,33,118,-1,184,-1,382,245,163,108,79,-1,722,98,-1,412,316,95,191,61,99,85,undefined,-1,36,375,198,62,undefined,77,116,164,53,33,205,982,28,519,170,107,178,115,127,41,undefined,101,88,368,164,-1,161,408,115,157,141,178,209,281,164,225,146,63,undefined,93,undefined,undefined,undefined,undefined
13/11/20,10,655,483,385,951,376,477,114,-1,99,37,48,151,-1,192,-1,520,260,157,169,104,-1,823,130,-1,390,494,103,259,69,151,109,undefined,-1,12,298,160,72,undefined,89,111,141,53,21,262,1077,39,705,172,161,222,111,179,38,undefined,163,92,286,237,-1,183,550,263,255,100,166,280,310,199,260,197,25,undefined,100,undefined,undefined,undefined,undefined
13/11/20,11,800,668,595,1146,464,597,128,-1,108,43,70,192,-1,215,-1,539,247,158,240,156,-1,884,139,-1,512,561,118,306,81,238,165,undefined,-1,5,433,145,123,undefined,78,108,179,49,24,345,1245,67,708,226,199,367,122,203,-1,undefined,155,133,338,275,-1,194,613,255,351,116,223,413,321,225,260,180,40,undefined,103,undefined,undefined,undefined,undefined
13/11/20,12,1048,828,798,1334,643,801,162,-1,147,53,59,193,-1,231,-1,714,333,210,362,213,-1,1220,164,-1,605,707,147,346,95,266,138,undefined,-1,13,531,232,132,undefined,144,152,194,71,23,458,1408,49,806,253,235,356,158,297,-1,undefined,249,157,368,378,-1,273,828,288,454,171,295,568,488,255,308,227,53,undefined,124,undefined,undefined,undefined,undefined
13/11/20,13,1230,935,855,1376,598,742,177,-1,125,40,55,184,-1,255,-1,799,271,173,438,231,-1,1193,190,-1,672,703,168,303,121,339,207,undefined,-1,19,566,232,175,undefined,130,156,168,90,26,475,1522,43,953,261,187,338,199,360,-1,undefined,256,131,410,433,-1,262,868,284,369,166,319,632,501,262,314,243,29,undefined,147,undefined,undefined,undefined,undefined
13/11/20,14,1245,921,949,1462,651,742,118,-1,140,37,47,165,-1,261,-1,647,204,147,398,192,-1,1279,135,-1,742,618,160,355,130,314,248,undefined,-1,36,525,205,142,undefined,106,145,193,86,34,466,1579,56,932,272,214,306,136,286,-1,undefined,224,166,421,403,-1,287,911,113,420,149,346,755,433,252,251,191,9,undefined,130,undefined,undefined,undefined,undefined
13/11/20,15,1315,797,1021,1436,721,855,154,-1,132,26,36,170,-1,241,-1,675,221,147,417,170,-1,1507,146,-1,859,425,136,378,138,277,191,undefined,-1,32,591,165,142,undefined,70,116,202,80,35,544,1654,48,972,289,160,328,149,284,-1,undefined,190,143,478,402,-1,282,1032,122,385,132,348,788,458,248,227,245,13,undefined,106,undefined,undefined,undefined,undefined
13/11/20,16,1415,890,1065,1419,837,818,167,-1,130,32,52,209,-1,281,-1,524,222,142,474,169,-1,1693,150,-1,890,361,104,387,172,338,202,undefined,-1,51,680,158,118,undefined,80,113,108,77,26,559,1790,38,1086,163,112,247,99,280,-1,undefined,251,151,454,423,-1,283,1025,102,385,128,364,831,405,221,245,158,24,undefined,111,undefined,undefined,undefined,undefined
13/11/20,17,1482,853,1243,1493,990,1066,233,-1,134,52,66,280,-1,331,-1,547,168,154,511,228,-1,1525,192,-1,991,309,122,459,224,394,263,undefined,-1,52,968,193,124,undefined,54,124,163,72,23,596,1875,48,934,151,94,332,116,278,-1,undefined,259,198,567,451,-1,300,1070,146,404,152,434,935,422,169,268,193,53,undefined,156,undefined,undefined,undefined,undefined
13/11/20,18,1422,632,1309,1320,938,972,189,-1,88,64,92,397,-1,289,-1,372,157,90,714,321,-1,1440,149,-1,931,373,115,466,180,496,362,undefined,-1,58,1147,139,176,undefined,38,141,159,85,27,528,1538,41,876,153,114,489,120,348,-1,undefined,293,179,362,474,-1,286,1181,153,418,93,373,1017,352,166,142,249,60,undefined,99,undefined,undefined,undefined,undefined
13/11/20,19,1155,466,1448,1244,868,873,139,-1,47,34,59,241,-1,256,-1,318,140,43,765,467,-1,1162,137,-1,687,307,127,293,178,716,565,undefined,-1,28,1097,125,325,undefined,16,149,134,60,28,527,1381,43,910,149,140,512,105,334,-1,undefined,299,112,285,448,-1,268,1046,123,387,34,361,978,353,105,124,243,30,undefined,80,undefined,undefined,undefined,undefined
13/11/20,20,836,378,1323,1017,895,697,67,-1,44,51,43,238,-1,258,-1,224,105,59,745,432,-1,964,119,-1,580,283,91,240,122,686,698,undefined,-1,16,962,160,450,undefined,46,129,126,42,17,446,1096,16,668,116,74,544,98,323,-1,undefined,236,87,199,225,-1,228,1009,149,355,47,322,888,147,4,16,195,13,undefined,80,undefined,undefined,undefined,undefined
13/11/20,21,527,202,1164,747,863,647,43,-1,33,41,72,239,-1,211,-1,138,100,36,718,454,-1,919,72,-1,412,221,78,204,96,710,962,undefined,-1,16,929,123,510,undefined,24,96,63,21,16,500,940,21,511,89,125,392,95,225,-1,undefined,241,89,190,167,-1,161,791,96,252,34,340,724,79,0,1,147,8,undefined,56,undefined,undefined,undefined,undefined
13/11/20,22,254,111,729,522,631,573,47,-1,49,32,46,111,-1,160,-1,84,94,33,506,330,-1,634,84,-1,293,225,65,141,70,629,873,undefined,-1,25,633,137,444,undefined,31,100,23,19,11,332,795,14,325,65,89,306,81,185,-1,undefined,171,52,207,126,-1,145,603,113,180,15,245,638,1,0,0,112,2,undefined,59,undefined,undefined,undefined,undefined
13/11/20,23,173,71,557,272,474,438,23,-1,24,20,33,80,-1,121,-1,68,50,28,296,197,-1,389,64,-1,219,151,47,108,53,399,526,undefined,-1,18,478,161,201,undefined,12,50,26,11,6,254,496,15,277,57,96,144,36,150,-1,undefined,66,27,129,89,-1,75,324,72,29,15,250,390,-1,-1,-1,7,21,undefined,30,undefined,undefined,undefined,undefined
14/11/20,0,78,70,365,199,342,277,19,-1,10,5,8,58,-1,84,-1,45,22,21,128,82,-1,291,37,-1,86,107,21,85,43,233,347,undefined,-1,19,211,92,159,undefined,9,44,33,6,11,116,379,5,173,22,59,60,25,51,-1,undefined,43,22,88,51,-1,42,274,42,2,13,114,200,-1,-1,-1,-1,1,undefined,39,undefined,undefined,undefined,undefined
14/11/20,1,34,44,218,121,179,161,11,-1,3,-1,3,13,-1,21,-1,23,5,7,124,102,-1,170,22,-1,33,69,26,37,15,194,304,undefined,-1,13,125,60,64,undefined,1,13,12,3,3,94,262,2,120,31,59,27,18,53,-1,undefined,40,12,60,32,-1,46,173,45,-1,7,82,183,-1,-1,-1,7,4,undefined,25,undefined,undefined,undefined,undefined
14/11/20,2,29,28,103,50,84,53,13,-1,12,1,2,5,-1,14,-1,19,12,9,64,25,-1,138,19,-1,41,48,2,56,8,84,45,undefined,-1,3,47,29,11,undefined,4,8,9,3,1,74,184,-1,87,11,52,12,1,23,-1,undefined,15,8,25,28,-1,35,92,32,6,2,64,102,-1,-1,-1,-1,29,undefined,12,undefined,undefined,undefined,undefined
14/11/20,3,29,22,60,34,59,52,15,-1,3,-1,2,9,-1,8,-1,10,2,-1,34,24,-1,53,2,-1,15,57,3,23,8,46,8,undefined,-1,2,22,6,5,undefined,1,10,2,1,3,42,74,1,46,9,37,1,7,12,-1,undefined,17,10,19,16,-1,9,83,21,-1,5,30,37,-1,-1,-1,-1,12,undefined,2,undefined,undefined,undefined,undefined
14/11/20,4,4,8,78,24,47,26,6,-1,2,2,-1,3,-1,5,-1,3,6,1,16,10,-1,78,6,-1,18,38,5,25,2,21,14,undefined,-1,-1,10,9,9,undefined,-1,2,3,1,1,6,61,1,41,2,28,5,7,12,-1,undefined,6,4,23,10,-1,9,41,17,-1,-1,6,16,-1,-1,-1,-1,9,undefined,7,undefined,undefined,undefined,undefined
14/11/20,5,5,10,30,33,66,40,11,-1,9,3,1,4,-1,28,-1,18,16,2,27,10,-1,82,11,-1,30,67,5,48,8,20,20,undefined,-1,5,34,13,15,undefined,-1,9,3,-1,-1,20,91,-1,66,10,48,11,14,16,-1,undefined,18,14,36,5,-1,10,65,12,3,5,6,26,1,0,0,-1,-1,undefined,17,undefined,undefined,undefined,undefined
14/11/20,6,30,22,55,49,78,90,70,-1,30,12,4,21,-1,39,-1,31,53,11,23,11,-1,99,15,-1,99,83,46,39,33,30,24,undefined,-1,14,116,25,8,undefined,3,24,22,6,2,22,111,14,78,58,77,14,20,19,-1,undefined,63,17,48,38,-1,29,132,49,23,30,25,29,42,16,17,-1,2,undefined,24,undefined,undefined,undefined,undefined
14/11/20,7,69,34,90,115,109,191,135,-1,31,11,28,73,-1,85,-1,57,67,18,14,17,-1,215,47,-1,223,128,41,60,47,26,37,undefined,-1,14,289,24,14,undefined,14,26,31,10,9,41,196,17,111,81,66,32,58,28,-1,undefined,86,39,80,35,-1,27,123,16,32,35,39,58,73,26,25,25,7,undefined,20,undefined,undefined,undefined,undefined
14/11/20,8,184,93,108,191,224,225,180,-1,39,32,35,127,-1,112,-1,93,73,38,44,27,-1,396,55,-1,363,243,113,153,95,57,66,undefined,-1,27,329,36,31,undefined,19,30,31,21,14,84,386,21,214,164,106,67,58,64,-1,undefined,43,57,173,80,-1,69,219,28,67,35,75,91,88,73,76,34,32,undefined,15,undefined,undefined,undefined,undefined
14/11/20,9,430,270,218,514,380,415,201,-1,61,37,56,219,-1,185,-1,298,156,66,96,62,-1,593,63,-1,564,474,190,195,107,120,88,undefined,-1,41,560,98,66,undefined,27,81,60,28,12,179,713,15,410,240,160,209,92,101,-1,undefined,94,78,234,141,-1,114,421,47,138,49,125,206,188,132,167,110,13,undefined,40,undefined,undefined,undefined,undefined
14/11/20,10,791,667,434,860,581,539,256,-1,94,71,69,225,-1,246,-1,556,169,75,216,108,-1,864,102,-1,672,688,203,296,150,207,98,undefined,-1,33,712,75,86,undefined,36,90,73,31,9,289,1025,32,658,361,239,346,160,211,-1,undefined,163,174,343,229,-1,166,710,64,299,84,206,351,328,177,287,167,18,undefined,87,undefined,undefined,undefined,undefined
14/11/20,11,1489,1135,774,1333,956,755,243,-1,69,39,93,333,-1,297,-1,760,227,113,394,242,-1,1256,99,-1,942,881,285,369,223,363,153,undefined,-1,24,868,118,111,undefined,47,108,109,57,18,462,1581,32,934,451,353,410,243,269,-1,undefined,281,151,449,332,-1,239,901,113,378,70,340,649,425,233,407,230,26,undefined,91,undefined,undefined,undefined,undefined
14/11/20,12,1978,1483,1253,1845,1091,951,224,-1,72,35,71,297,-1,310,-1,943,236,94,754,309,-1,1431,124,-1,1056,1056,273,462,290,505,235,undefined,-1,36,1005,110,164,undefined,38,169,99,71,40,702,1917,42,1259,469,358,535,223,333,-1,undefined,343,161,409,361,-1,305,1131,134,554,67,443,936,531,249,506,233,24,undefined,78,undefined,undefined,undefined,undefined
14/11/20,13,2405,1687,1500,2111,1318,977,242,-1,86,57,78,326,-1,329,-1,1128,276,112,898,341,-1,1733,152,-1,1262,911,258,525,294,525,301,undefined,-1,76,1195,151,194,undefined,40,141,115,68,39,943,2320,31,1362,444,305,514,195,414,-1,undefined,369,165,516,468,-1,310,1298,200,584,80,617,1110,612,270,493,227,26,undefined,79,undefined,undefined,undefined,undefined
14/11/20,14,2836,1882,1635,2262,1529,1091,210,-1,94,59,90,359,-1,338,-1,1111,277,127,932,349,-1,1962,124,-1,1506,967,251,734,365,462,355,undefined,-1,53,1334,112,160,undefined,31,155,105,56,41,1105,2349,23,1583,469,321,541,194,350,-1,undefined,390,184,508,524,-1,365,1357,191,706,77,708,1422,586,365,534,201,10,undefined,102,undefined,undefined,undefined,undefined
14/11/20,15,2858,1906,1909,2328,1571,1148,302,-1,80,51,131,428,-1,389,-1,977,273,99,855,327,-1,2022,151,-1,1707,792,261,686,373,594,425,undefined,-1,101,1516,142,203,undefined,47,190,74,50,42,1179,2419,40,1609,437,282,619,150,444,-1,undefined,318,132,559,523,-1,354,1344,182,714,73,825,1601,645,393,501,216,5,undefined,100,undefined,undefined,undefined,undefined
14/11/20,16,2648,1705,1773,2102,1727,1269,334,-1,97,42,126,364,-1,308,-1,867,324,127,800,255,-1,2091,157,-1,1810,551,155,614,380,595,474,undefined,-1,97,1613,135,157,undefined,38,140,86,60,34,992,2376,50,1420,292,183,462,150,392,-1,undefined,345,111,460,492,-1,315,1283,112,688,55,643,1531,519,275,378,149,20,undefined,93,undefined,undefined,undefined,undefined
14/11/20,17,2406,1176,1589,1796,1522,1097,307,-1,68,60,157,505,-1,374,-1,532,276,94,898,372,-1,1875,123,-1,1519,352,105,541,345,612,478,undefined,-1,104,1595,134,214,undefined,44,136,90,47,39,867,1988,37,1286,150,102,465,113,392,-1,undefined,361,149,404,548,-1,334,1309,144,563,45,511,1341,462,249,277,200,57,undefined,61,undefined,undefined,undefined,undefined
14/11/20,18,1605,734,1569,1435,1444,1019,269,-1,60,49,152,484,-1,372,-1,351,207,61,830,427,-1,1492,135,-1,1061,401,114,371,416,645,617,undefined,-1,83,1719,114,318,undefined,39,170,87,44,31,713,1719,47,1027,166,108,476,130,381,-1,undefined,377,175,304,467,-1,294,1379,193,460,45,538,1252,434,191,95,221,69,undefined,53,undefined,undefined,undefined,undefined
14/11/20,19,1398,426,1486,1197,1492,975,209,-1,39,31,162,453,-1,334,-1,215,288,54,943,603,-1,1309,114,-1,868,386,126,380,353,764,1028,undefined,-1,78,1853,93,490,undefined,46,176,136,54,20,655,1570,50,940,194,130,530,125,402,-1,undefined,381,133,270,457,-1,343,1294,183,410,52,582,1120,409,237,91,233,17,undefined,73,undefined,undefined,undefined,undefined
14/11/20,20,946,344,1562,1221,1563,908,144,-1,43,63,156,478,-1,297,-1,326,250,45,930,565,-1,1121,108,-1,682,314,76,317,294,749,1164,undefined,-1,65,1843,186,651,undefined,33,152,139,34,26,708,1537,28,713,118,98,663,112,368,-1,undefined,260,104,203,288,-1,228,1183,140,503,30,513,1047,206,16,25,187,6,undefined,67,undefined,undefined,undefined,undefined
14/11/20,21,763,205,1175,926,1307,628,86,-1,46,27,99,295,-1,264,-1,159,173,34,701,469,-1,1096,113,-1,444,188,65,310,165,673,1409,undefined,-1,37,1444,136,823,undefined,34,115,79,22,16,566,1269,17,502,100,93,467,65,282,-1,undefined,267,52,171,181,-1,241,914,131,271,26,443,868,21,0,0,120,8,undefined,53,undefined,undefined,undefined,undefined
14/11/20,22,408,152,972,679,1115,553,64,-1,29,25,69,266,-1,174,-1,137,102,24,620,390,-1,757,65,-1,333,198,61,266,167,622,1556,undefined,-1,40,1122,126,759,undefined,50,69,65,35,12,427,1002,19,441,64,88,336,74,192,-1,undefined,203,50,163,117,-1,149,784,121,223,22,387,748,18,0,1,6,5,undefined,63,undefined,undefined,undefined,undefined
14/11/20,23,216,90,709,449,806,436,72,-1,21,24,45,148,-1,149,-1,123,88,26,296,273,-1,526,47,-1,324,139,42,228,128,434,1211,undefined,-1,24,814,119,451,undefined,15,94,47,25,8,283,729,20,305,57,87,229,49,186,-1,undefined,83,27,126,76,-1,134,526,74,11,17,232,410,-1,-1,-1,-1,23,undefined,35,undefined,undefined,undefined,undefined
15/11/20,0,106,58,327,258,507,279,44,-1,8,7,25,55,-1,111,-1,55,27,17,196,119,-1,358,24,-1,150,132,23,103,53,277,642,undefined,-1,25,320,101,208,undefined,5,47,16,12,13,145,458,5,163,28,93,45,34,108,-1,undefined,55,23,99,80,-1,67,241,51,15,5,112,253,-1,-1,-1,-1,5,undefined,14,undefined,undefined,undefined,undefined
15/11/20,1,71,58,194,113,277,178,17,-1,14,6,8,40,-1,63,-1,42,15,6,151,101,-1,241,42,-1,132,108,15,51,41,242,313,undefined,-1,13,164,79,54,undefined,3,8,6,5,3,110,242,3,129,20,82,24,26,60,-1,undefined,22,11,46,39,-1,46,213,38,-1,7,84,124,-1,-1,-1,3,15,undefined,3,undefined,undefined,undefined,undefined
15/11/20,2,46,11,123,99,116,90,23,-1,3,-1,4,7,-1,22,-1,18,3,2,87,75,-1,189,17,-1,120,101,13,61,15,131,100,undefined,-1,4,64,50,25,undefined,2,16,11,2,3,51,174,2,79,12,44,5,15,27,-1,undefined,17,3,38,22,-1,23,136,31,-1,4,30,56,-1,-1,-1,1,6,undefined,12,undefined,undefined,undefined,undefined
15/11/20,3,29,17,90,55,90,28,6,-1,6,2,-1,12,-1,16,-1,7,11,3,51,36,-1,103,10,-1,32,29,3,52,6,77,30,undefined,-1,2,15,32,6,undefined,-1,14,3,3,1,25,158,6,45,9,34,9,16,18,-1,undefined,17,3,26,15,-1,21,59,10,-1,4,29,45,-1,-1,-1,-1,9,undefined,21,undefined,undefined,undefined,undefined
15/11/20,4,13,8,52,35,40,23,7,-1,-1,5,5,9,-1,16,-1,12,10,3,31,31,-1,81,17,-1,34,29,10,23,4,26,13,undefined,-1,8,13,5,20,undefined,1,3,2,-1,-1,23,58,1,35,14,34,7,9,11,-1,undefined,3,4,24,11,-1,1,45,9,-1,4,13,12,-1,-1,-1,-1,19,undefined,1,undefined,undefined,undefined,undefined
15/11/20,5,9,9,59,43,46,30,14,-1,8,3,4,3,-1,14,-1,8,5,5,14,8,-1,84,12,-1,25,29,3,33,3,19,20,undefined,-1,3,14,10,11,undefined,1,9,-1,-1,-1,26,121,-1,42,12,16,15,40,5,-1,undefined,10,4,21,7,-1,13,46,9,3,2,14,24,1,0,0,-1,8,undefined,5,undefined,undefined,undefined,undefined
15/11/20,6,15,11,44,72,82,58,39,-1,20,5,8,23,-1,39,-1,14,15,11,14,13,-1,133,12,-1,65,59,12,61,28,30,20,undefined,-1,10,100,17,4,undefined,1,14,7,3,2,39,148,1,60,14,44,7,14,21,-1,undefined,22,12,41,21,-1,11,51,14,13,7,26,20,13,7,4,-1,2,undefined,14,undefined,undefined,undefined,undefined
15/11/20,7,52,76,89,100,125,112,99,-1,25,11,24,72,-1,64,-1,34,42,15,9,11,-1,228,22,-1,229,114,55,64,46,14,18,undefined,-1,36,240,14,9,undefined,15,17,8,13,7,30,188,14,81,54,57,34,13,21,-1,undefined,28,17,71,29,-1,24,82,14,28,22,32,27,34,27,9,-1,5,undefined,9,undefined,undefined,undefined,undefined
15/11/20,8,192,75,113,146,197,184,187,-1,39,22,51,111,-1,98,-1,45,76,22,15,23,-1,327,46,-1,345,170,79,152,65,43,50,undefined,-1,27,433,38,23,undefined,6,41,24,24,15,64,279,13,126,104,45,92,31,25,-1,undefined,30,53,124,59,-1,48,122,22,54,29,43,58,80,33,40,20,28,undefined,20,undefined,undefined,undefined,undefined
15/11/20,9,522,219,220,349,279,270,179,-1,51,27,51,168,-1,119,-1,169,95,29,100,46,-1,521,68,-1,451,371,120,147,126,89,66,undefined,-1,47,493,62,48,undefined,8,66,39,21,10,113,467,9,271,224,112,162,91,56,-1,undefined,92,82,164,114,-1,92,366,37,104,28,93,120,142,81,143,71,9,undefined,29,undefined,undefined,undefined,undefined
15/11/20,10,891,451,367,681,549,469,229,-1,38,32,63,215,-1,231,-1,313,178,64,160,88,-1,853,97,-1,709,565,216,256,184,149,104,undefined,-1,53,746,47,77,undefined,16,77,57,31,22,260,908,26,526,303,206,364,118,164,-1,undefined,154,126,252,193,-1,123,555,63,253,55,182,321,234,166,208,124,5,undefined,48,undefined,undefined,undefined,undefined
15/11/20,11,1451,968,682,1057,794,690,240,-1,59,37,97,249,-1,285,-1,538,201,60,354,193,-1,1104,71,-1,864,775,217,341,175,302,174,undefined,-1,70,956,38,89,undefined,15,133,74,31,33,359,1344,20,742,397,291,389,126,244,-1,undefined,240,90,311,283,-1,181,669,78,298,76,321,506,323,196,291,164,10,undefined,58,undefined,undefined,undefined,undefined
15/11/20,12,1766,1121,977,1456,900,699,209,-1,72,45,64,270,-1,259,-1,608,207,66,618,296,-1,1301,109,-1,1049,888,231,348,235,383,253,undefined,-1,70,993,62,143,undefined,42,116,73,33,21,505,1518,23,968,422,247,487,149,296,-1,undefined,266,91,326,353,-1,243,861,88,401,75,337,757,398,226,374,171,14,undefined,70,undefined,undefined,undefined,undefined
15/11/20,13,2086,1207,1175,1569,1082,859,181,-1,56,41,96,273,-1,267,-1,692,224,72,745,347,-1,1436,110,-1,1096,858,206,394,229,445,368,undefined,-1,68,1113,55,174,undefined,38,153,90,44,30,594,1814,28,1018,410,318,458,156,342,-1,undefined,360,103,374,359,-1,287,961,135,502,59,392,932,378,205,367,144,11,undefined,66,undefined,undefined,undefined,undefined
15/11/20,14,2180,1325,1310,1540,1098,920,186,-1,60,43,77,264,-1,316,-1,771,177,57,725,297,-1,1437,68,-1,1234,836,206,414,216,467,420,undefined,-1,78,1076,108,186,undefined,40,138,78,36,29,726,1751,20,1071,367,268,528,168,369,-1,undefined,259,123,363,429,-1,271,1012,104,447,42,474,1017,443,270,322,155,4,undefined,68,undefined,undefined,undefined,undefined
15/11/20,15,2324,1193,1197,1461,1087,883,139,-1,37,38,40,259,-1,228,-1,628,119,53,787,242,-1,1414,81,-1,1102,627,152,376,191,422,557,undefined,-1,83,1022,107,190,undefined,17,141,73,30,29,618,1653,15,1010,364,225,553,160,301,-1,undefined,296,128,370,311,-1,223,977,130,425,65,336,972,374,273,291,167,10,undefined,66,undefined,undefined,undefined,undefined
15/11/20,16,1746,1118,1170,1318,948,751,118,-1,47,25,117,361,-1,251,-1,432,127,66,552,170,-1,1258,61,-1,1033,407,95,283,187,434,534,undefined,-1,61,972,80,153,undefined,20,109,85,22,27,623,1469,31,943,189,110,417,104,316,-1,undefined,254,109,318,383,-1,232,926,85,358,55,413,955,327,209,186,161,23,undefined,48,undefined,undefined,undefined,undefined
15/11/20,17,1432,638,1048,1100,846,694,122,-1,61,28,151,402,-1,247,-1,308,121,38,521,208,-1,1227,59,-1,853,267,75,256,166,437,546,undefined,-1,57,838,53,169,undefined,10,96,68,29,38,503,1086,23,850,116,71,366,95,285,-1,undefined,232,120,365,356,-1,216,841,88,328,42,313,810,310,166,104,177,95,undefined,73,undefined,undefined,undefined,undefined
15/11/20,18,1049,412,957,813,778,574,70,-1,56,40,102,370,-1,141,-1,180,81,40,565,239,-1,1038,58,-1,625,258,55,267,142,368,562,undefined,-1,34,781,60,183,undefined,46,100,58,51,35,367,838,35,618,86,73,270,98,196,-1,undefined,263,101,302,320,-1,178,873,89,210,47,298,785,231,153,27,168,49,undefined,28,undefined,undefined,undefined,undefined
15/11/20,19,694,192,904,574,751,461,86,-1,60,58,125,386,-1,148,-1,111,56,30,506,269,-1,1079,51,-1,349,254,49,237,164,354,628,undefined,-1,42,777,70,276,undefined,21,104,65,52,37,343,801,24,590,78,109,232,95,201,-1,undefined,234,88,179,279,-1,179,781,88,220,43,239,653,129,140,29,154,22,undefined,59,undefined,undefined,undefined,undefined
15/11/20,20,470,150,723,492,748,441,76,-1,44,37,186,445,-1,167,-1,96,58,25,509,224,-1,864,69,-1,373,207,40,177,123,339,942,undefined,-1,39,753,42,298,undefined,9,71,84,57,30,302,748,17,429,63,91,251,91,194,-1,undefined,161,89,176,191,-1,168,681,108,152,33,226,668,59,22,10,154,23,undefined,42,undefined,undefined,undefined,undefined
15/11/20,21,354,139,609,363,678,341,40,-1,42,35,103,328,-1,121,-1,43,50,17,361,155,-1,693,52,-1,249,169,27,147,92,317,991,undefined,-1,28,524,30,320,undefined,11,54,68,32,16,244,575,10,299,38,108,202,85,93,-1,undefined,105,59,150,161,-1,135,582,89,157,17,174,457,8,0,0,98,12,undefined,18,undefined,undefined,undefined,undefined
15/11/20,22,182,48,448,221,413,301,34,-1,14,28,89,245,-1,122,-1,56,37,15,273,107,-1,450,58,-1,183,99,19,100,43,195,667,undefined,-1,9,327,38,196,undefined,12,48,43,13,9,173,454,23,226,22,135,130,27,80,-1,undefined,39,50,127,75,-1,102,421,90,99,10,153,244,1,0,0,1,4,undefined,28,undefined,undefined,undefined,undefined
15/11/20,23,93,46,287,144,238,173,20,-1,9,11,37,115,-1,56,-1,39,38,10,134,53,-1,244,35,-1,65,93,19,47,18,117,406,undefined,-1,2,194,20,84,undefined,8,27,23,8,7,58,229,14,125,13,95,48,28,41,-1,undefined,43,23,79,51,-1,43,241,47,16,15,55,92,-1,-1,-1,-1,26,undefined,8,undefined,undefined,undefined,undefined
16/11/20,0,38,39,111,67,95,79,5,-1,13,3,14,53,-1,23,-1,19,26,6,62,29,-1,133,29,-1,60,55,9,44,12,54,143,undefined,-1,2,52,4,38,undefined,4,14,9,1,2,33,119,3,98,9,85,13,20,27,-1,undefined,18,13,54,21,-1,37,134,25,12,13,12,55,-1,-1,-1,2,1,undefined,13,undefined,undefined,undefined,undefined
16/11/20,1,22,14,65,35,51,72,4,-1,8,1,3,9,-1,12,-1,4,22,1,41,14,-1,88,10,-1,28,52,4,48,8,39,29,undefined,-1,-1,34,3,21,undefined,-1,4,4,1,1,18,88,1,72,4,48,7,7,20,-1,undefined,14,9,24,17,-1,14,100,12,2,5,15,15,-1,-1,-1,-1,8,undefined,14,undefined,undefined,undefined,undefined
16/11/20,2,13,11,83,20,41,16,4,-1,3,2,1,7,-1,3,-1,11,15,-1,28,15,-1,65,4,-1,10,37,3,26,5,23,29,undefined,-1,3,11,9,5,undefined,-1,-1,3,1,1,12,71,-1,33,5,44,3,4,8,-1,undefined,5,3,19,12,-1,3,73,12,-1,-1,12,15,-1,-1,-1,5,3,undefined,6,undefined,undefined,undefined,undefined
16/11/20,3,10,8,29,14,47,11,2,-1,3,1,1,3,-1,4,-1,8,8,-1,10,11,-1,65,10,-1,8,28,4,35,-1,17,10,undefined,-1,3,15,1,-1,undefined,-1,-1,-1,-1,1,9,25,-1,12,3,55,3,7,1,-1,undefined,5,1,8,4,-1,4,34,16,1,3,4,9,-1,-1,-1,1,37,undefined,-1,undefined,undefined,undefined,undefined
16/11/20,4,20,5,23,22,41,11,5,-1,5,-1,1,2,-1,11,-1,15,2,1,7,8,-1,44,5,-1,27,26,6,48,2,10,4,undefined,-1,7,11,-1,-1,undefined,-1,8,13,-1,-1,4,80,3,21,6,32,2,1,4,-1,undefined,3,2,16,4,-1,4,32,13,-1,3,4,17,-1,-1,-1,3,10,undefined,3,undefined,undefined,undefined,undefined
16/11/20,5,12,8,38,40,64,84,22,-1,18,3,4,11,-1,49,-1,13,21,7,8,6,-1,107,23,-1,70,15,6,53,10,10,22,undefined,-1,4,42,9,10,undefined,2,15,6,2,1,25,92,2,52,7,19,8,11,17,-1,undefined,12,23,45,9,-1,18,53,22,8,11,9,12,10,1,3,-1,2,undefined,11,undefined,undefined,undefined,undefined
16/11/20,6,44,30,108,112,160,161,113,-1,61,13,26,89,-1,73,-1,82,86,38,17,13,-1,222,35,-1,182,53,18,130,37,18,25,undefined,-1,19,192,45,12,undefined,13,29,35,10,5,42,249,19,65,19,26,110,28,18,-1,undefined,23,40,115,41,-1,30,92,10,32,34,37,39,57,29,8,3,19,undefined,23,undefined,undefined,undefined,undefined
16/11/20,7,132,56,106,217,282,340,162,-1,122,39,38,176,-1,172,-1,162,218,126,30,22,-1,537,96,-1,362,83,45,312,67,36,31,undefined,-1,28,391,75,28,undefined,50,70,78,30,19,81,443,24,158,76,47,57,36,65,-1,undefined,28,91,238,101,-1,103,184,76,79,127,82,83,138,62,88,62,8,undefined,65,undefined,undefined,undefined,undefined
16/11/20,8,218,146,190,340,361,402,205,-1,160,61,52,221,-1,162,-1,241,309,192,52,46,-1,860,152,-1,416,150,62,397,79,65,77,undefined,-1,7,475,153,59,undefined,59,181,116,61,36,148,784,32,309,83,47,106,79,87,-1,undefined,58,131,378,146,-1,155,269,83,122,199,164,148,228,111,166,151,59,undefined,111,undefined,undefined,undefined,undefined
16/11/20,9,456,277,258,513,319,339,118,-1,81,60,24,97,-1,139,-1,414,232,189,94,63,-1,809,92,-1,361,167,51,277,62,98,80,undefined,-1,10,330,155,70,undefined,81,114,77,45,16,170,831,23,419,82,54,155,72,123,-1,undefined,84,98,326,164,-1,154,388,86,186,119,157,221,234,119,161,166,45,undefined,103,undefined,undefined,undefined,undefined
16/11/20,10,657,431,369,804,306,352,100,-1,90,54,26,119,-1,146,-1,521,252,177,170,124,-1,912,118,-1,473,209,50,210,75,156,103,undefined,-1,33,318,124,71,undefined,255,171,120,51,34,302,947,33,496,96,77,242,90,161,-1,undefined,145,143,263,252,-1,188,444,148,246,123,191,348,257,115,186,194,30,undefined,73,undefined,undefined,undefined,undefined
16/11/20,11,1014,563,537,1019,446,418,86,-1,94,64,31,151,-1,178,-1,601,249,176,260,131,-1,1083,181,-1,756,298,69,280,89,218,118,undefined,-1,15,350,135,124,undefined,92,141,141,56,39,314,1196,49,664,117,109,252,79,203,-1,undefined,172,118,279,206,-1,200,571,241,284,102,198,430,304,133,233,198,30,undefined,73,undefined,undefined,undefined,undefined
16/11/20,12,1240,870,792,1263,528,496,128,-1,171,68,59,172,-1,179,-1,737,297,187,371,155,-1,1249,169,-1,591,370,66,327,90,220,154,undefined,-1,33,552,155,129,undefined,138,221,186,92,37,434,1336,43,745,123,129,291,127,226,-1,undefined,207,140,346,279,-1,295,703,201,402,125,260,537,337,176,313,297,50,undefined,112,undefined,undefined,undefined,undefined
16/11/20,13,1309,900,778,1387,543,529,99,-1,126,48,59,177,-1,168,-1,784,376,191,454,192,-1,1373,149,-1,627,387,95,303,125,294,216,undefined,-1,51,532,190,121,undefined,121,145,177,55,47,527,1416,49,840,163,137,289,143,268,-1,undefined,250,153,327,258,-1,262,771,228,437,117,243,564,417,203,294,291,45,undefined,106,undefined,undefined,undefined,undefined
16/11/20,14,1320,765,919,1290,562,557,116,-1,101,41,45,133,-1,168,-1,596,245,199,373,113,-1,1247,156,-1,680,277,97,369,107,260,179,undefined,-1,45,476,145,130,undefined,105,116,142,82,29,478,1377,36,861,170,111,270,102,280,-1,undefined,178,148,348,349,-1,224,776,106,362,136,250,656,350,237,208,177,18,undefined,119,undefined,undefined,undefined,undefined
16/11/20,15,1367,715,872,1386,537,627,103,-1,131,45,31,168,-1,227,-1,606,185,158,374,118,-1,1424,148,-1,730,232,87,389,108,245,171,undefined,-1,29,537,147,120,undefined,61,128,104,47,39,420,1410,42,855,147,50,247,108,246,-1,undefined,198,139,326,359,-1,283,794,105,368,123,257,730,289,237,185,201,24,undefined,70,undefined,undefined,undefined,undefined
16/11/20,16,1210,668,952,1118,600,652,145,-1,147,61,72,182,-1,231,-1,513,257,173,369,123,-1,1573,165,-1,767,241,64,381,119,225,152,undefined,-1,37,517,142,87,undefined,53,129,121,65,34,439,1304,39,944,132,54,258,86,203,-1,undefined,187,152,367,411,-1,231,936,124,307,164,274,744,293,184,140,192,32,undefined,108,undefined,undefined,undefined,undefined
16/11/20,17,1217,556,1027,1123,629,725,248,-1,122,37,95,294,-1,265,-1,385,211,171,428,146,-1,1788,143,-1,896,292,105,457,196,296,179,undefined,-1,31,775,142,80,undefined,38,132,138,76,27,431,1370,34,1008,136,93,243,107,242,-1,undefined,239,154,400,437,-1,288,877,94,297,152,335,834,267,203,151,218,69,undefined,128,undefined,undefined,undefined,undefined
16/11/20,18,930,362,960,938,705,632,271,-1,50,29,105,338,-1,243,-1,251,154,91,456,201,-1,1508,131,-1,720,258,71,425,172,269,214,undefined,-1,16,779,105,87,undefined,42,104,112,63,18,317,1116,27,721,111,113,232,112,194,-1,undefined,191,158,291,407,-1,260,904,105,239,106,256,719,242,161,41,245,44,undefined,76,undefined,undefined,undefined,undefined
16/11/20,19,581,252,809,599,418,530,184,-1,47,46,111,376,-1,196,-1,154,67,38,358,198,-1,1099,82,-1,434,195,66,259,127,223,317,undefined,-1,8,646,60,116,undefined,12,61,117,58,10,261,683,38,532,90,96,215,86,160,-1,undefined,186,101,182,271,-1,189,787,102,195,62,174,610,185,100,24,169,8,undefined,41,undefined,undefined,undefined,undefined
16/11/20,20,334,134,709,429,334,443,93,-1,45,33,60,237,-1,144,-1,133,66,37,346,140,-1,905,69,-1,258,150,78,167,69,253,344,undefined,-1,10,462,51,129,undefined,10,63,112,61,17,242,514,37,388,48,82,252,70,119,-1,undefined,135,104,165,204,-1,173,676,88,153,32,166,451,38,21,11,187,7,undefined,49,undefined,undefined,undefined,undefined
16/11/20,21,208,99,550,309,262,345,52,-1,19,25,29,156,-1,109,-1,74,54,32,257,116,-1,636,40,-1,180,134,92,128,36,144,256,undefined,-1,5,314,37,144,undefined,13,51,67,29,12,135,412,17,321,54,93,146,51,75,-1,undefined,151,41,145,103,-1,85,510,80,120,29,93,364,-1,-1,-1,150,5,undefined,24,undefined,undefined,undefined,undefined
16/11/20,22,129,56,335,172,147,240,30,-1,20,15,31,93,-1,64,-1,15,35,14,168,90,-1,350,34,-1,69,87,30,74,26,108,176,undefined,-1,2,172,24,89,undefined,6,20,38,18,8,121,241,23,292,55,77,77,31,63,-1,undefined,62,17,97,84,-1,64,415,59,34,11,97,183,1,0,0,18,16,undefined,11,undefined,undefined,undefined,undefined
16/11/20,23,51,61,178,95,99,118,6,-1,3,7,15,44,-1,21,-1,27,8,6,91,52,-1,178,25,-1,46,60,17,49,3,111,121,undefined,-1,-1,112,16,34,undefined,2,14,14,5,-1,80,202,3,165,20,61,34,20,13,-1,undefined,27,18,42,37,-1,33,182,37,1,4,45,76,-1,-1,-1,-1,7,undefined,8,undefined,undefined,undefined,undefined
17/11/20,0,22,14,110,61,52,52,8,-1,7,3,7,12,-1,24,-1,9,2,3,68,16,-1,85,19,-1,55,42,5,16,2,35,45,undefined,-1,1,57,3,4,undefined,1,4,15,-1,1,30,100,3,115,10,58,5,9,10,6,undefined,4,10,42,37,-1,23,98,28,2,3,21,49,-1,-1,-1,2,2,undefined,12,undefined,undefined,undefined,undefined
17/11/20,1,13,11,76,11,14,53,10,-1,2,-1,1,22,-1,6,-1,3,4,2,22,19,-1,43,5,-1,5,36,8,20,1,17,20,undefined,-1,1,11,1,5,undefined,1,3,9,3,1,7,40,6,117,11,49,4,10,20,7,undefined,1,10,24,16,-1,12,83,25,-1,2,10,13,-1,-1,-1,2,4,undefined,5,undefined,undefined,undefined,undefined
17/11/20,2,5,6,19,8,13,7,6,-1,2,1,6,14,-1,-1,-1,5,4,3,28,15,-1,76,5,-1,3,47,5,15,-1,12,4,undefined,-1,-1,10,2,1,undefined,-1,4,7,1,-1,4,12,1,67,6,63,-1,5,12,-1,undefined,8,6,26,9,-1,5,48,17,2,-1,2,22,-1,-1,-1,1,21,undefined,7,undefined,undefined,undefined,undefined
17/11/20,3,14,6,18,13,20,5,1,-1,4,6,13,15,-1,1,-1,7,2,1,15,6,-1,68,6,-1,9,34,4,41,1,22,10,undefined,-1,2,2,8,2,undefined,-1,-1,1,1,1,12,22,6,13,1,47,-1,2,4,3,undefined,3,7,12,6,-1,10,26,7,2,3,7,22,-1,-1,-1,1,4,undefined,3,undefined,undefined,undefined,undefined
17/11/20,4,2,10,17,12,34,8,4,-1,3,4,1,6,-1,9,-1,2,9,4,20,5,-1,49,6,-1,25,23,4,64,3,5,21,undefined,-1,3,7,1,8,undefined,-1,6,10,-1,-1,6,38,-1,33,12,37,5,14,6,3,undefined,1,6,18,10,-1,2,33,16,-1,-1,3,5,-1,-1,-1,1,6,undefined,5,undefined,undefined,undefined,undefined
17/11/20,5,4,5,26,44,59,117,34,-1,16,5,6,18,-1,47,-1,29,23,11,20,4,-1,145,26,-1,69,65,6,77,13,5,25,undefined,-1,6,84,15,5,undefined,4,11,30,11,8,17,127,2,71,19,31,11,20,10,4,undefined,35,28,63,14,-1,17,108,19,13,11,12,17,4,0,1,-1,9,undefined,12,undefined,undefined,undefined,undefined
17/11/20,6,58,35,94,105,133,253,114,-1,87,17,24,73,-1,131,-1,50,94,40,14,20,-1,280,63,-1,272,117,25,203,43,45,31,undefined,-1,38,289,41,11,undefined,19,43,63,35,19,48,290,14,124,49,37,29,84,28,29,undefined,169,91,137,55,-1,47,322,50,34,58,41,39,60,33,16,13,37,undefined,31,undefined,undefined,undefined,undefined
17/11/20,7,135,73,134,216,212,325,217,-1,133,31,64,182,-1,171,-1,161,181,115,38,30,-1,583,84,-1,412,149,59,345,72,46,46,undefined,-1,29,447,66,25,undefined,54,79,108,46,27,96,423,12,178,75,64,62,106,69,43,undefined,43,105,235,115,-1,80,177,49,112,134,88,70,144,69,91,52,34,undefined,42,undefined,undefined,undefined,undefined
17/11/20,8,247,165,200,366,330,461,193,-1,168,57,44,224,-1,189,-1,289,299,208,49,53,-1,918,161,-1,428,239,94,461,118,78,97,undefined,-1,18,464,155,66,undefined,86,179,114,61,38,135,783,29,338,137,76,113,88,130,73,undefined,71,169,394,158,-1,119,324,40,141,192,140,154,220,132,193,135,34,undefined,139,undefined,undefined,undefined,undefined
17/11/20,9,391,277,266,575,315,401,137,-1,102,46,54,160,-1,144,-1,425,218,175,99,63,-1,844,128,-1,378,341,73,279,64,118,81,undefined,-1,45,365,192,71,undefined,121,104,126,61,31,180,918,34,389,163,118,165,115,150,83,undefined,37,102,359,195,-1,179,391,76,210,136,185,224,264,128,223,154,72,undefined,96,undefined,undefined,undefined,undefined
17/11/20,10,739,485,314,843,294,402,121,-1,115,47,71,152,-1,171,-1,605,245,197,151,71,-1,999,129,-1,444,461,103,271,109,207,115,undefined,-1,26,370,177,102,undefined,66,191,169,77,45,247,996,40,543,208,155,239,107,202,66,undefined,82,121,318,226,-1,181,465,90,242,144,193,280,249,193,216,178,28,undefined,96,undefined,undefined,undefined,undefined
17/11/20,11,963,687,531,1175,387,498,157,-1,107,72,63,216,-1,179,-1,635,236,204,267,177,-1,1028,103,-1,455,545,102,260,97,254,131,undefined,-1,17,482,134,89,undefined,84,110,198,79,40,382,1268,45,706,215,145,323,149,296,60,undefined,21,132,343,284,-1,202,623,76,294,122,223,476,327,188,282,156,51,undefined,113,undefined,undefined,undefined,undefined
17/11/20,12,1288,799,786,1302,473,592,140,-1,146,62,63,241,-1,194,-1,845,307,197,401,185,-1,1294,224,-1,586,677,130,285,91,320,212,undefined,-1,18,618,236,141,undefined,190,250,242,70,44,461,1462,43,853,316,217,363,165,374,97,undefined,33,146,369,348,-1,323,725,96,422,180,288,658,423,217,365,290,39,undefined,97,undefined,undefined,undefined,undefined
17/11/20,13,1249,871,927,1429,441,725,207,-1,129,39,56,236,-1,203,-1,819,369,172,417,208,-1,1402,202,89,647,682,139,288,135,291,186,undefined,-1,27,508,187,134,undefined,165,160,186,78,33,592,1636,52,932,270,216,320,128,392,50,undefined,40,171,404,379,-1,274,794,141,417,136,352,636,460,271,324,315,15,undefined,117,undefined,undefined,undefined,undefined
17/11/20,14,1309,796,923,1345,454,608,120,-1,134,36,44,177,-1,215,-1,697,239,179,362,230,-1,1337,111,614,622,579,134,314,111,285,124,undefined,-1,32,563,191,115,undefined,96,138,180,100,63,505,1428,44,872,264,162,255,131,365,55,undefined,42,137,409,341,-1,234,895,114,371,211,339,653,397,239,254,192,22,undefined,109,undefined,undefined,undefined,undefined
17/11/20,15,1250,895,905,1358,501,641,139,-1,162,37,43,192,-1,238,-1,682,213,153,354,178,-1,1560,148,744,694,460,100,401,159,251,190,undefined,-1,31,539,138,131,undefined,74,95,186,67,32,514,1546,25,999,173,139,271,135,325,67,undefined,90,161,389,370,-1,242,896,88,353,143,335,720,338,250,222,284,32,undefined,120,undefined,undefined,undefined,undefined
17/11/20,16,1445,813,1009,1298,592,788,172,-1,189,43,46,232,-1,251,-1,598,245,196,360,142,-1,1882,167,719,748,335,105,486,184,203,157,undefined,-1,49,556,146,78,undefined,62,156,161,74,69,552,1606,34,948,141,76,220,145,217,50,undefined,222,178,486,435,-1,250,994,115,331,176,372,773,327,170,234,204,25,undefined,129,undefined,undefined,undefined,undefined
17/11/20,17,1484,644,1126,1262,638,812,268,-1,138,57,67,298,-1,273,-1,429,253,191,464,164,-1,1939,202,925,922,311,105,495,168,306,198,undefined,-1,39,800,154,97,undefined,43,150,156,87,52,520,1687,30,1269,173,73,212,127,280,99,undefined,230,169,472,400,-1,273,901,124,308,155,338,850,308,158,196,200,53,undefined,136,undefined,undefined,undefined,undefined
17/11/20,18,1375,473,995,1000,682,785,319,-1,87,51,115,471,-1,300,-1,278,142,100,478,236,-1,1678,169,632,788,319,107,422,277,307,253,undefined,-1,46,851,98,94,undefined,28,83,141,67,36,443,1269,36,991,161,76,318,112,253,69,undefined,230,153,365,359,-1,243,1004,105,300,95,302,719,318,146,53,232,37,undefined,110,undefined,undefined,undefined,undefined
17/11/20,19,932,309,930,663,429,647,189,-1,49,42,105,375,-1,219,-1,172,96,46,429,195,-1,1265,113,357,455,271,81,304,161,316,278,undefined,-1,23,720,90,124,undefined,13,90,117,43,29,302,869,40,722,121,120,228,97,258,52,undefined,180,129,227,359,-1,202,885,141,219,88,204,645,219,138,55,217,41,undefined,68,undefined,undefined,undefined,undefined
17/11/20,20,644,209,855,576,387,536,85,-1,45,37,129,398,-1,150,-1,118,67,20,414,191,-1,891,74,291,341,241,67,209,128,295,366,undefined,-1,12,559,61,149,undefined,19,65,94,34,12,307,815,34,602,101,105,277,59,199,53,undefined,205,114,174,199,-1,216,686,96,172,14,199,490,68,22,12,201,10,undefined,45,undefined,undefined,undefined,undefined
17/11/20,21,355,108,680,445,288,381,44,-1,30,27,72,239,-1,84,-1,91,79,27,389,152,-1,839,67,217,237,164,60,172,84,201,363,undefined,-1,7,339,50,133,undefined,12,71,70,19,11,209,623,29,453,86,98,207,69,141,54,undefined,122,55,140,167,-1,129,622,93,136,33,165,378,4,0,0,118,2,undefined,31,undefined,undefined,undefined,undefined
17/11/20,22,145,49,365,186,187,275,26,-1,39,17,31,111,-1,77,-1,40,64,11,171,129,-1,328,40,181,146,144,29,91,35,176,217,undefined,-1,11,245,53,42,undefined,4,33,62,14,10,87,327,13,278,40,59,133,44,59,20,undefined,52,25,115,82,-1,71,446,65,88,22,92,250,4,0,0,27,6,undefined,19,undefined,undefined,undefined,undefined
17/11/20,23,79,36,237,107,148,185,28,-1,7,6,19,64,-1,68,-1,26,13,4,118,41,-1,218,14,96,82,65,27,48,17,98,126,undefined,-1,7,171,24,21,undefined,3,18,32,17,10,87,204,2,214,40,46,33,10,27,24,undefined,29,30,73,60,-1,34,185,47,2,7,53,112,-1,-1,-1,-1,19,undefined,8,undefined,undefined,undefined,undefined
18/11/20,0,45,20,120,60,60,73,7,-1,5,2,8,20,-1,21,-1,12,4,5,66,18,-1,120,41,54,33,64,11,44,16,38,35,undefined,-1,5,45,11,8,undefined,1,2,8,2,3,31,128,5,89,18,74,19,18,21,2,undefined,15,5,44,23,-1,25,150,30,1,8,12,69,-1,-1,-1,2,11,undefined,7,undefined,undefined,undefined,undefined
18/11/20,1,27,12,64,21,28,50,16,-1,3,5,4,11,-1,3,-1,2,5,2,42,14,-1,51,10,22,17,55,3,26,11,25,11,undefined,-1,1,14,1,2,undefined,1,3,18,8,6,28,43,2,102,5,40,1,6,8,9,undefined,10,7,19,16,-1,17,90,27,1,-1,15,28,-1,-1,-1,2,-1,undefined,7,undefined,undefined,undefined,undefined
18/11/20,2,12,7,46,33,34,13,-1,-1,3,-1,5,9,-1,3,-1,12,3,4,29,8,-1,69,11,34,14,41,11,28,7,27,2,undefined,-1,-1,26,1,1,undefined,10,2,1,-1,1,14,29,-1,56,14,21,1,11,14,4,undefined,11,5,16,9,-1,9,62,20,-1,2,2,16,-1,-1,-1,12,7,undefined,8,undefined,undefined,undefined,undefined
18/11/20,3,6,12,33,6,32,14,1,-1,2,2,1,5,-1,2,-1,4,4,6,15,7,-1,65,6,7,11,54,6,39,2,16,5,undefined,-1,3,8,6,2,undefined,-1,-1,2,3,1,7,43,1,20,7,43,-1,10,2,4,undefined,2,2,8,5,-1,4,42,9,2,2,4,9,-1,-1,-1,8,14,undefined,-1,undefined,undefined,undefined,undefined
18/11/20,4,9,7,23,10,45,16,8,-1,3,1,2,7,-1,10,-1,3,5,1,9,3,-1,49,5,25,15,26,2,66,6,11,10,undefined,-1,4,15,2,10,undefined,2,4,2,-1,-1,6,24,1,33,9,17,7,10,1,1,undefined,5,2,14,4,-1,16,26,3,-1,2,3,8,-1,-1,-1,-1,-1,undefined,1,undefined,undefined,undefined,undefined
18/11/20,5,20,13,37,36,61,115,25,-1,19,9,8,15,-1,50,-1,23,29,4,11,14,-1,137,21,141,66,35,4,59,14,20,22,undefined,-1,15,76,11,9,undefined,3,14,18,6,5,14,152,5,59,1,23,17,25,13,2,undefined,31,30,57,8,-1,17,107,19,14,11,18,23,1,2,3,-1,3,undefined,19,undefined,undefined,undefined,undefined
18/11/20,6,64,38,102,122,164,263,147,-1,99,21,19,88,-1,122,-1,114,199,49,28,14,-1,292,56,281,290,87,10,203,59,33,37,undefined,-1,21,300,45,7,undefined,17,46,70,36,17,57,290,23,116,22,61,25,86,25,62,undefined,151,73,141,50,-1,49,302,40,37,54,42,29,57,43,23,9,5,undefined,36,undefined,undefined,undefined,undefined
18/11/20,7,163,74,121,200,244,391,193,-1,158,26,58,170,-1,205,-1,132,204,102,45,44,-1,574,114,535,413,125,40,352,90,56,44,undefined,-1,39,476,78,19,undefined,49,71,83,35,24,83,456,25,183,51,26,86,75,68,37,undefined,158,94,252,102,-1,85,184,35,119,121,77,82,134,85,88,80,12,undefined,50,undefined,undefined,undefined,undefined
18/11/20,8,235,149,178,374,345,459,227,-1,198,60,56,231,-1,206,-1,268,281,212,74,57,-1,886,161,726,484,196,65,464,75,71,79,undefined,-1,23,449,157,58,undefined,94,172,115,50,28,148,761,34,379,82,59,110,77,125,39,undefined,67,135,422,171,-1,146,314,55,152,201,156,150,254,114,225,93,50,undefined,122,undefined,undefined,undefined,undefined
18/11/20,9,449,255,306,565,292,402,133,-1,162,77,36,168,-1,182,-1,428,265,203,90,65,-1,863,108,623,424,257,78,306,77,80,101,undefined,-1,29,424,174,64,undefined,82,139,119,63,41,187,932,28,448,111,90,193,121,139,51,undefined,67,95,372,230,-1,151,399,87,190,151,199,191,252,110,172,171,69,undefined,76,undefined,undefined,undefined,undefined
18/11/20,10,734,548,434,918,303,368,193,-1,100,43,34,144,-1,161,-1,558,256,193,222,91,-1,947,125,568,403,278,75,261,91,123,154,undefined,-1,44,459,156,113,undefined,81,182,141,46,34,281,1180,29,569,139,87,263,95,179,70,undefined,123,134,336,281,-1,214,494,179,245,124,242,331,276,133,211,136,43,undefined,78,undefined,undefined,undefined,undefined
18/11/20,11,1080,640,577,1059,387,476,117,-1,125,49,53,133,-1,166,-1,697,294,210,277,137,-1,1134,167,583,477,402,73,272,96,217,162,undefined,-1,28,466,185,109,undefined,79,165,141,54,46,417,1214,55,669,124,86,321,137,213,58,undefined,148,124,353,284,-1,236,621,180,332,94,284,475,280,137,247,172,18,undefined,92,undefined,undefined,undefined,undefined
18/11/20,12,1411,798,849,1401,562,607,126,53,176,73,55,198,-1,189,-1,885,342,210,410,195,-1,1341,205,741,589,580,103,346,104,285,184,undefined,-1,36,616,272,127,undefined,155,178,187,73,50,477,1574,88,815,194,200,382,198,264,99,undefined,230,134,399,307,-1,354,809,246,415,144,277,655,454,208,305,274,108,undefined,139,undefined,undefined,undefined,undefined
18/11/20,13,1626,955,975,1604,606,717,99,188,145,63,48,186,-1,185,-1,857,346,208,460,146,-1,1442,193,759,629,474,95,401,105,318,229,undefined,-1,72,603,201,158,undefined,151,189,195,82,65,515,1756,55,938,190,134,348,131,303,54,undefined,196,123,454,280,-1,260,878,288,431,151,338,687,427,188,296,296,21,undefined,108,undefined,undefined,undefined,undefined
18/11/20,14,1574,803,1033,1439,573,619,86,196,164,60,40,130,-1,170,-1,746,250,180,452,140,-1,1422,129,634,689,351,87,398,103,285,173,undefined,-1,68,539,201,122,undefined,87,253,184,92,42,521,1575,32,881,134,105,328,186,303,79,undefined,212,151,459,333,-1,246,902,135,370,151,320,691,392,256,286,204,11,undefined,112,undefined,undefined,undefined,undefined
18/11/20,15,1520,795,1037,1407,653,658,83,194,149,19,30,130,-1,208,-1,751,227,203,447,129,-1,1430,119,755,722,335,102,451,106,264,226,undefined,-1,54,468,199,104,undefined,93,203,163,93,53,465,1540,50,960,142,77,336,111,275,78,undefined,179,95,424,419,-1,245,777,136,354,139,322,721,346,212,277,209,8,undefined,108,undefined,undefined,undefined,undefined
18/11/20,16,1582,730,987,1311,626,818,118,212,192,46,47,180,-1,269,-1,565,213,184,408,101,-1,1563,144,827,714,282,70,440,136,270,208,undefined,-1,55,582,184,88,undefined,83,152,133,81,46,478,1514,47,850,101,60,323,107,256,74,undefined,225,132,460,426,-1,260,894,120,326,152,341,740,344,200,220,202,25,undefined,117,undefined,undefined,undefined,undefined
18/11/20,17,1397,632,1255,1351,808,980,256,272,187,54,98,271,-1,259,-1,481,229,193,510,120,-1,1926,174,936,858,354,108,619,251,280,236,undefined,-1,60,965,181,99,undefined,61,158,144,84,53,772,1784,44,961,161,62,253,133,292,95,undefined,238,138,474,487,-1,358,1014,145,327,177,506,1069,382,167,234,171,34,undefined,112,undefined,undefined,undefined,undefined
18/11/20,18,1130,480,1056,1034,826,819,256,298,106,47,134,425,-1,297,-1,328,169,117,575,211,-1,1487,167,593,815,291,100,469,226,300,388,undefined,-1,61,886,121,116,undefined,40,128,199,100,77,509,1464,43,785,152,76,307,109,270,66,undefined,241,124,360,414,-1,287,951,107,322,105,373,884,378,145,73,239,56,undefined,72,undefined,undefined,undefined,undefined
18/11/20,19,785,232,928,755,661,611,201,299,57,48,149,462,-1,215,-1,197,135,62,552,213,-1,1061,81,344,452,306,76,272,157,327,536,undefined,-1,39,827,90,191,undefined,31,117,112,54,45,401,1007,32,680,118,114,331,132,228,64,undefined,226,108,240,408,-1,241,899,160,249,62,297,782,291,130,42,226,21,undefined,51,undefined,undefined,undefined,undefined
18/11/20,20,547,169,928,627,765,552,153,276,56,46,213,582,-1,164,-1,118,114,41,436,226,-1,1023,96,266,434,233,58,226,141,317,731,undefined,-1,46,760,50,240,undefined,27,45,86,29,37,372,869,23,462,89,81,273,73,160,60,undefined,215,91,187,249,-1,218,793,122,215,59,324,648,100,27,11,160,21,undefined,56,undefined,undefined,undefined,undefined
18/11/20,21,498,139,743,527,699,430,74,124,43,30,119,301,-1,116,-1,89,83,25,448,165,-1,949,72,239,271,182,74,249,140,236,610,undefined,-1,19,632,60,237,undefined,15,2,74,18,11,344,830,23,354,107,78,261,51,137,45,undefined,108,57,163,161,-1,154,665,87,184,48,272,478,5,0,0,146,5,undefined,41,undefined,undefined,undefined,undefined
18/11/20,22,192,66,381,272,479,374,58,74,37,11,58,193,-1,100,-1,35,63,26,239,115,-1,641,42,213,227,151,42,168,63,185,434,undefined,-1,16,392,64,158,undefined,7,-1,60,29,16,158,515,20,255,55,49,134,38,65,45,undefined,39,44,134,125,-1,88,437,76,24,23,148,270,4,0,3,63,10,undefined,32,undefined,undefined,undefined,undefined
18/11/20,23,89,44,305,178,292,235,29,25,15,11,35,91,-1,64,-1,38,33,12,127,68,-1,282,33,131,99,126,22,142,29,115,223,undefined,-1,5,187,37,57,undefined,8,-1,28,14,7,145,305,7,182,27,52,35,30,49,21,undefined,36,23,73,40,-1,74,276,52,-1,16,82,122,-1,-1,-1,2,16,undefined,33,undefined,undefined,undefined,undefined
19/11/20,0,47,34,109,72,139,96,11,28,4,4,8,25,-1,18,-1,19,11,4,55,17,-1,166,28,43,49,85,17,37,10,65,40,undefined,-1,10,66,11,20,undefined,4,4,10,3,3,59,143,5,158,24,49,13,27,15,9,undefined,21,22,44,36,-1,40,175,45,1,10,44,60,-1,-1,-1,3,12,undefined,8,undefined,undefined,undefined,undefined
19/11/20,1,32,11,80,31,50,47,8,6,5,-1,8,20,-1,15,-1,4,4,1,52,6,-1,75,12,21,28,58,10,31,8,30,36,undefined,-1,4,14,7,7,undefined,-1,5,7,1,1,32,109,2,106,3,29,8,7,13,4,undefined,6,4,40,21,-1,18,109,26,-1,6,16,45,-1,-1,-1,8,2,undefined,8,undefined,undefined,undefined,undefined
19/11/20,2,15,9,54,23,31,22,6,4,1,-1,5,9,-1,4,-1,14,2,2,16,4,-1,57,7,17,22,36,6,25,5,9,25,undefined,-1,1,12,7,5,undefined,-1,5,-1,-1,-1,11,74,-1,30,8,12,4,7,11,2,undefined,11,3,14,5,-1,11,59,20,-1,3,7,22,-1,-1,-1,4,3,undefined,9,undefined,undefined,undefined,undefined
19/11/20,3,5,10,46,25,38,15,5,4,3,1,-1,-1,-1,1,-1,37,1,3,19,17,-1,75,13,27,19,42,3,36,2,14,5,undefined,-1,-1,9,8,1,undefined,-1,2,1,2,2,16,40,2,25,2,21,5,6,1,9,undefined,3,-1,9,11,-1,13,40,12,-1,2,10,9,-1,-1,-1,-1,6,undefined,3,undefined,undefined,undefined,undefined
19/11/20,4,10,5,20,12,63,19,7,2,4,4,5,7,-1,17,-1,8,3,3,14,10,-1,63,12,14,22,36,3,61,3,7,23,undefined,-1,1,9,1,13,undefined,1,2,5,2,1,9,49,1,22,15,34,15,2,6,2,undefined,5,3,21,8,-1,9,26,11,-1,6,3,12,-1,-1,-1,-1,3,undefined,5,undefined,undefined,undefined,undefined
19/11/20,5,24,11,34,50,96,134,45,27,25,11,4,22,-1,42,-1,18,34,6,10,9,-1,142,13,143,79,63,4,70,22,28,34,undefined,-1,15,70,22,10,undefined,3,9,18,3,4,20,159,5,63,14,26,3,21,17,14,undefined,31,33,78,14,-1,35,113,11,8,7,15,22,4,4,4,-1,-1,undefined,22,undefined,undefined,undefined,undefined
19/11/20,6,104,27,88,133,214,262,129,102,107,16,22,74,-1,121,-1,42,91,50,22,18,-1,292,52,320,255,117,24,176,48,36,50,undefined,-1,12,315,31,8,undefined,11,47,73,35,18,48,302,23,111,56,50,30,72,24,61,undefined,135,81,124,58,-1,41,290,53,24,84,35,43,67,33,38,8,12,undefined,38,undefined,undefined,undefined,undefined
19/11/20,7,130,61,120,179,353,390,238,167,160,37,60,172,-1,190,-1,143,213,131,35,13,-1,594,119,449,377,155,58,282,59,52,52,undefined,-1,35,413,75,21,undefined,45,58,128,34,17,94,484,25,177,88,53,67,80,71,43,undefined,55,136,236,103,-1,95,267,40,75,154,108,75,140,66,120,58,15,undefined,43,undefined,undefined,undefined,undefined
19/11/20,8,210,144,197,374,421,534,202,191,164,57,59,176,-1,211,-1,255,265,205,72,55,-1,907,159,682,476,280,71,430,103,80,89,undefined,-1,33,419,146,40,undefined,89,173,106,74,46,142,734,36,347,148,96,125,88,113,45,undefined,85,115,440,163,-1,154,331,38,136,201,134,148,218,124,162,157,59,undefined,109,undefined,undefined,undefined,undefined
19/11/20,9,435,263,286,609,421,479,105,165,128,61,28,122,-1,174,-1,435,277,198,103,53,-1,979,137,545,397,316,94,285,62,98,109,undefined,-1,60,400,164,68,undefined,84,124,91,77,45,192,975,47,477,134,94,176,103,138,33,undefined,110,117,395,156,-1,200,438,55,164,124,145,213,300,128,226,154,67,undefined,122,undefined,undefined,undefined,undefined
19/11/20,10,763,462,312,811,364,553,85,140,124,35,26,118,-1,154,-1,584,250,198,164,91,-1,1008,136,480,321,442,65,210,61,163,121,undefined,-1,36,450,142,75,undefined,80,154,150,49,34,296,992,31,573,165,154,207,123,173,29,undefined,179,98,349,214,-1,242,501,74,222,118,189,339,318,122,151,145,75,undefined,89,undefined,undefined,undefined,undefined
19/11/20,11,951,609,524,1057,466,535,75,123,131,55,40,107,-1,147,-1,694,256,185,261,114,-1,1105,113,511,418,480,89,235,83,156,167,undefined,-1,25,356,171,99,undefined,67,140,213,46,32,358,1239,52,588,233,143,300,149,192,53,undefined,236,122,355,224,-1,260,589,65,265,107,209,425,290,141,239,184,52,undefined,86,undefined,undefined,undefined,undefined
19/11/20,12,1267,743,677,1285,559,638,78,180,191,71,42,114,-1,125,-1,772,392,196,387,140,-1,1364,209,673,470,616,121,346,74,221,191,undefined,-1,44,517,217,129,undefined,188,181,149,53,36,394,1400,53,793,219,171,299,156,249,65,undefined,235,143,427,233,-1,367,741,131,335,136,275,567,316,231,273,194,39,undefined,151,undefined,undefined,undefined,undefined
19/11/20,13,1299,801,823,1325,545,736,73,148,122,36,41,123,-1,148,-1,768,366,182,419,140,-1,1300,152,663,429,548,124,292,75,250,223,undefined,-1,48,523,199,123,undefined,167,146,152,64,50,423,1395,44,761,219,132,343,149,251,58,undefined,264,120,446,238,-1,286,827,130,391,115,254,587,403,236,291,203,54,undefined,120,undefined,undefined,undefined,undefined
19/11/20,14,1352,580,793,1211,567,598,67,154,160,33,25,86,-1,150,-1,658,244,157,455,120,-1,1212,93,669,510,431,108,302,57,208,215,undefined,-1,52,430,158,95,undefined,98,151,160,92,67,413,1393,41,659,183,131,246,175,234,68,undefined,249,127,411,292,-1,249,776,118,307,106,196,575,292,253,212,192,21,undefined,79,undefined,undefined,undefined,undefined
19/11/20,15,1314,638,855,1153,647,617,63,165,146,50,24,90,-1,192,-1,577,240,127,376,90,-1,1340,147,773,587,362,105,351,73,223,192,undefined,-1,47,428,177,85,undefined,78,113,178,69,42,375,1391,39,666,207,113,204,140,202,64,undefined,216,111,455,251,-1,233,800,109,306,125,218,628,324,200,210,141,16,undefined,61,undefined,undefined,undefined,undefined
19/11/20,16,1292,577,822,1164,726,733,101,151,176,52,20,106,-1,186,-1,552,311,167,391,81,-1,1505,108,809,583,254,92,430,88,230,178,undefined,-1,59,547,162,73,undefined,57,98,121,71,46,381,1368,24,756,145,54,200,103,211,39,undefined,187,97,439,258,-1,210,782,90,294,123,239,636,304,167,227,160,21,undefined,106,undefined,undefined,undefined,undefined
19/11/20,17,1280,588,941,1105,835,904,196,198,146,47,37,144,-1,284,-1,433,213,175,369,138,-1,1676,155,965,717,282,82,425,100,262,173,undefined,-1,49,668,152,76,undefined,78,124,128,81,44,508,1543,52,940,130,79,281,145,218,64,undefined,249,130,476,305,-1,243,996,129,341,145,302,776,307,167,207,174,63,undefined,160,undefined,undefined,undefined,undefined
19/11/20,18,1128,536,961,1019,935,848,176,237,94,42,78,295,-1,216,-1,294,131,103,467,125,-1,1495,118,690,626,293,87,403,120,292,258,undefined,-1,69,826,125,105,undefined,38,129,163,71,44,421,1357,30,928,118,107,312,107,210,59,undefined,210,109,328,308,-1,272,970,147,296,95,286,783,353,173,58,263,48,undefined,104,undefined,undefined,undefined,undefined
19/11/20,19,1101,390,934,825,760,671,138,186,40,25,50,342,-1,198,-1,156,127,45,514,216,-1,1116,101,381,504,245,104,298,136,301,448,undefined,-1,42,818,89,169,undefined,26,138,114,65,30,360,988,38,646,134,74,313,132,232,66,undefined,174,88,220,349,-1,220,842,107,297,58,272,725,250,116,23,214,30,undefined,48,undefined,undefined,undefined,undefined
19/11/20,20,775,280,873,690,876,597,124,208,59,29,166,527,-1,198,-1,139,104,45,434,206,-1,995,82,293,494,228,72,249,135,323,620,undefined,-1,42,845,62,223,undefined,15,65,95,38,28,342,941,25,609,103,64,390,111,223,66,undefined,194,88,200,227,-1,183,757,95,203,47,299,620,80,30,5,221,15,undefined,56,undefined,undefined,undefined,undefined
19/11/20,21,446,153,691,587,871,558,133,136,56,29,142,455,-1,195,-1,92,81,29,477,202,-1,992,69,283,397,197,74,331,131,269,723,undefined,-1,27,765,56,277,undefined,5,-1,88,24,24,401,967,25,411,79,69,255,78,162,54,undefined,151,99,183,162,-1,147,737,96,170,40,192,509,2,0,0,167,4,undefined,49,undefined,undefined,undefined,undefined
19/11/20,22,236,78,466,308,573,453,84,81,35,25,72,194,-1,134,-1,54,84,30,231,127,-1,552,40,190,266,158,40,154,89,193,621,undefined,-1,18,513,36,193,undefined,21,-1,46,15,11,250,643,23,285,59,56,207,67,108,27,undefined,92,49,122,97,-1,99,462,96,71,17,217,333,-1,-1,-1,102,10,undefined,35,undefined,undefined,undefined,undefined
19/11/20,23,116,36,345,197,389,294,32,54,12,6,22,83,-1,83,-1,55,22,13,135,61,-1,341,18,147,90,82,18,102,42,131,424,undefined,-1,7,291,53,74,undefined,2,-1,47,14,21,106,415,4,163,22,50,88,32,59,27,undefined,37,27,81,75,-1,79,305,52,-1,22,61,137,-1,-1,-1,2,17,undefined,11,undefined,undefined,undefined,undefined
20/11/20,0,56,40,168,86,139,127,16,12,3,2,20,51,-1,37,-1,10,13,5,128,52,-1,186,24,67,51,60,25,51,10,107,60,undefined,-1,5,113,9,28,undefined,-1,14,26,7,5,54,203,9,96,25,49,13,14,21,8,undefined,26,13,78,31,-1,47,148,26,-1,9,19,89,-1,-1,-1,2,1,undefined,8,undefined,undefined,undefined,undefined
20/11/20,1,41,20,76,47,67,56,17,6,4,3,9,13,-1,7,-1,16,7,2,56,25,-1,108,7,31,44,43,10,30,8,40,19,undefined,-1,4,33,8,5,undefined,-1,28,9,-1,-1,34,119,5,69,10,34,-1,21,19,4,undefined,38,6,36,37,-1,13,70,14,3,3,46,54,-1,-1,-1,1,3,undefined,8,undefined,undefined,undefined,undefined
20/11/20,2,24,21,58,19,48,12,7,4,1,4,8,16,-1,4,-1,14,7,2,23,9,-1,99,10,27,40,52,6,29,5,24,11,undefined,-1,1,10,5,7,undefined,-1,1,2,-1,-1,6,70,-1,42,11,41,6,7,11,1,undefined,9,5,17,10,-1,10,61,18,-1,1,12,19,-1,-1,-1,2,6,undefined,6,undefined,undefined,undefined,undefined
20/11/20,3,6,7,39,13,34,13,18,1,2,1,3,10,-1,2,-1,8,2,-1,8,19,-1,59,13,10,13,20,2,38,-1,14,7,undefined,-1,-1,18,6,4,undefined,-1,2,4,-1,-1,17,44,-1,15,2,22,1,4,3,5,undefined,2,5,25,10,-1,5,50,10,-1,2,7,15,-1,-1,-1,-1,-1,undefined,5,undefined,undefined,undefined,undefined
20/11/20,4,12,5,48,24,44,12,9,2,7,1,1,8,-1,8,-1,4,8,3,7,10,-1,35,9,14,23,24,1,49,3,5,13,undefined,-1,1,7,1,8,undefined,-1,2,1,-1,-1,8,120,-1,27,6,8,9,3,10,-1,undefined,7,3,11,3,-1,3,41,17,-1,1,5,9,-1,-1,-1,-1,5,undefined,1,undefined,undefined,undefined,undefined
20/11/20,5,10,13,47,41,92,122,24,29,24,7,8,14,-1,53,-1,17,28,9,13,8,-1,134,12,97,62,70,13,84,16,13,41,undefined,-1,11,53,23,7,undefined,4,10,12,3,1,17,197,3,64,17,28,10,32,11,14,undefined,34,24,68,12,-1,37,136,16,10,14,26,23,1,8,6,-1,2,undefined,17,undefined,undefined,undefined,undefined
20/11/20,6,67,28,89,115,184,283,122,71,67,26,17,108,-1,132,-1,49,74,42,15,25,-1,304,51,251,238,115,27,183,54,36,45,undefined,-1,31,307,34,18,undefined,10,32,85,27,15,42,331,18,166,54,60,19,91,22,49,undefined,144,71,127,52,-1,48,321,62,38,51,34,33,73,42,22,-1,15,undefined,36,undefined,undefined,undefined,undefined
20/11/20,7,116,57,129,197,333,382,197,163,90,20,53,165,-1,160,-1,143,177,107,38,22,-1,566,97,428,437,129,63,312,67,40,46,undefined,-1,26,447,78,23,undefined,36,73,100,33,11,96,416,23,206,96,60,63,73,75,32,undefined,56,98,206,92,-1,83,235,29,77,129,74,75,159,75,101,72,17,undefined,51,undefined,undefined,undefined,undefined
20/11/20,8,242,162,244,370,483,497,172,204,158,59,45,163,-1,179,-1,294,282,191,66,43,-1,915,147,599,458,257,93,445,83,85,80,undefined,-1,28,439,152,58,undefined,73,122,107,48,34,145,725,17,348,128,84,116,96,101,47,undefined,72,160,447,164,-1,141,341,53,130,186,145,168,228,114,198,112,57,undefined,95,undefined,undefined,undefined,undefined
20/11/20,9,475,301,321,634,397,489,122,155,107,47,37,161,-1,193,-1,454,295,180,88,88,-1,971,130,519,401,425,104,256,70,120,112,undefined,-1,37,370,149,69,undefined,91,126,131,45,34,202,974,36,454,165,109,209,106,140,34,undefined,80,96,403,212,-1,182,468,113,162,130,157,229,285,145,227,159,59,undefined,92,undefined,undefined,undefined,undefined
20/11/20,10,819,548,415,967,434,542,110,143,95,43,66,182,-1,192,-1,609,219,147,185,129,-1,1039,147,535,400,487,128,248,111,183,126,undefined,-1,23,471,162,94,undefined,61,133,164,71,48,268,1165,34,591,201,157,240,140,195,28,undefined,5,116,400,245,-1,215,548,310,237,129,190,353,327,158,209,157,8,undefined,94,undefined,undefined,undefined,undefined
20/11/20,11,1170,836,689,1204,564,610,121,156,102,58,61,167,-1,163,-1,802,314,180,287,150,-1,1102,139,540,515,557,109,343,87,264,142,undefined,-1,31,520,175,117,undefined,120,150,186,78,47,366,1436,35,716,265,163,361,168,251,44,undefined,185,122,404,315,-1,261,675,233,352,132,253,491,393,227,382,179,41,undefined,104,undefined,undefined,undefined,undefined
20/11/20,12,1415,1006,897,1458,759,816,150,199,136,83,74,214,-1,184,-1,838,376,199,417,217,-1,1404,215,672,628,769,144,394,112,302,260,undefined,-1,31,629,220,151,undefined,145,202,239,88,36,513,1669,40,836,283,272,387,167,271,50,undefined,262,157,447,362,-1,290,819,288,518,146,338,727,498,272,396,274,70,undefined,142,undefined,undefined,undefined,undefined
20/11/20,13,1396,979,1017,1724,752,875,159,211,122,38,75,226,-1,231,-1,912,322,158,497,243,-1,1343,198,610,742,744,159,328,135,325,245,undefined,-1,26,676,193,180,undefined,123,159,223,103,53,555,1903,43,1014,282,241,418,168,282,68,undefined,267,182,431,426,-1,256,903,322,435,161,337,777,507,258,444,299,49,undefined,122,undefined,undefined,undefined,undefined
20/11/20,14,1380,1157,1060,1589,824,890,129,215,132,38,46,180,-1,220,-1,794,288,180,425,179,-1,1351,166,629,774,550,125,410,168,353,234,undefined,-1,25,640,147,148,undefined,98,130,195,113,46,588,1763,45,982,284,127,382,176,305,91,undefined,275,147,451,435,-1,272,982,212,482,168,396,823,436,302,363,208,43,undefined,123,undefined,undefined,undefined,undefined
20/11/20,15,1456,1057,1211,1715,1015,899,127,229,105,40,71,209,-1,302,-1,768,233,180,449,203,-1,1643,137,743,869,462,135,427,154,317,230,undefined,-1,15,680,164,127,undefined,63,120,217,82,46,559,1978,38,1082,288,184,348,168,276,94,undefined,238,184,461,442,-1,322,1117,113,403,153,353,861,461,253,353,203,6,undefined,106,undefined,undefined,undefined,undefined
20/11/20,16,1649,1033,1166,1552,1119,926,176,216,153,32,50,182,-1,266,-1,701,266,180,436,181,-1,1712,192,802,864,321,99,455,181,336,183,undefined,-1,23,761,198,113,undefined,61,112,155,80,31,568,1854,38,1159,141,90,278,118,310,75,undefined,242,154,475,417,-1,301,1072,137,451,157,426,976,417,212,321,205,13,undefined,160,undefined,undefined,undefined,undefined
20/11/20,17,1525,898,1404,1630,1189,1142,210,265,144,45,98,253,-1,357,-1,616,250,174,515,262,-1,2022,161,830,1006,372,107,467,221,455,236,undefined,-1,14,1074,192,133,undefined,59,159,149,92,35,620,1988,50,1129,158,96,368,115,314,91,undefined,258,184,529,540,-1,336,1266,146,478,164,502,1137,446,216,307,215,53,undefined,188,undefined,undefined,undefined,undefined
20/11/20,18,1548,793,1555,1571,1404,1020,174,260,77,53,109,430,-1,336,-1,470,194,106,730,357,-1,1652,171,563,959,341,114,450,249,624,370,undefined,-1,32,1363,191,174,undefined,57,149,154,98,36,652,1964,44,982,151,118,405,105,365,69,undefined,264,182,440,532,-1,318,1149,148,506,101,522,1155,403,189,238,219,28,undefined,102,undefined,undefined,undefined,undefined
20/11/20,19,1589,617,1572,1436,1399,1058,172,285,55,39,115,446,-1,338,-1,291,201,57,889,553,-1,1504,136,454,789,347,98,422,245,687,590,undefined,-1,16,1441,129,351,undefined,48,157,166,87,33,658,1688,31,911,182,106,514,117,387,89,undefined,251,155,299,466,-1,319,1231,122,508,79,552,1076,489,174,153,238,28,undefined,66,undefined,undefined,undefined,undefined
20/11/20,20,1403,518,1573,1352,1635,926,157,244,55,48,120,476,-1,258,-1,246,166,56,895,579,-1,1439,88,328,682,365,88,357,260,775,876,undefined,-1,43,1461,148,494,undefined,23,129,141,47,34,784,1601,31,940,155,110,678,106,385,64,undefined,267,104,213,296,-1,257,1210,171,560,54,700,1209,263,50,68,253,14,undefined,69,undefined,undefined,undefined,undefined
20/11/20,21,958,250,1416,1058,1271,850,105,119,48,32,81,309,-1,251,-1,185,153,38,801,479,-1,1320,91,333,489,307,137,349,219,681,865,undefined,-1,66,1204,114,627,undefined,62,124,116,40,28,674,1368,35,723,152,144,489,98,343,73,undefined,196,106,233,216,-1,244,1013,139,357,36,594,988,9,1,0,224,16,undefined,89,undefined,undefined,undefined,undefined
20/11/20,22,507,182,1170,783,1161,700,60,72,50,25,76,202,-1,168,-1,104,155,34,634,313,-1,964,75,277,342,240,69,223,134,635,1024,undefined,-1,20,1046,112,454,undefined,8,74,60,36,22,455,1061,20,490,95,99,355,76,285,61,undefined,69,53,141,176,-1,140,752,110,332,22,433,803,8,0,0,109,15,undefined,52,undefined,undefined,undefined,undefined
20/11/20,23,244,104,673,424,963,592,57,48,26,11,26,117,-1,166,-1,69,63,29,317,169,-1,631,52,170,264,171,45,227,127,411,662,undefined,-1,12,708,81,306,undefined,12,101,35,9,14,302,816,30,318,66,88,155,39,164,16,undefined,21,47,147,102,-1,97,487,98,86,11,272,438,-1,-1,-1,2,16,undefined,45,undefined,undefined,undefined,undefined
21/11/20,0,109,67,376,195,415,302,42,40,16,5,16,43,-1,72,-1,35,30,19,163,125,-1,343,29,97,167,112,20,100,57,220,322,undefined,-1,8,317,48,108,undefined,2,27,34,19,13,164,394,4,191,40,68,83,23,69,35,undefined,42,20,74,60,-1,43,299,63,19,16,118,227,-1,-1,-1,5,19,undefined,43,undefined,undefined,undefined,undefined
21/11/20,1,54,43,219,149,265,202,18,31,9,3,11,40,-1,33,-1,29,12,6,95,64,-1,260,21,65,73,74,10,65,22,193,131,undefined,-1,4,154,49,48,undefined,7,18,26,18,8,118,261,6,144,15,71,18,30,78,26,undefined,4,22,35,44,-1,37,201,52,55,4,90,177,-1,-1,-1,6,15,undefined,12,undefined,undefined,undefined,undefined
21/11/20,2,18,48,101,65,104,56,10,6,12,4,3,6,-1,20,-1,5,7,3,44,25,-1,121,9,34,31,61,2,46,16,79,30,undefined,-1,1,49,29,6,undefined,-1,15,6,6,5,39,171,-1,70,11,73,3,12,20,2,undefined,15,15,25,17,-1,24,137,21,1,3,28,80,-1,-1,-1,2,25,undefined,12,undefined,undefined,undefined,undefined
21/11/20,3,13,11,73,29,62,42,1,7,2,1,-1,15,-1,19,-1,4,5,1,28,22,-1,113,8,32,15,42,6,39,1,59,21,undefined,-1,-1,20,5,6,undefined,4,4,5,2,1,17,77,-1,31,11,69,3,11,17,12,undefined,13,9,20,15,-1,21,60,29,2,10,12,30,-1,-1,-1,-1,5,undefined,11,undefined,undefined,undefined,undefined
21/11/20,4,9,5,47,32,31,24,9,1,5,2,-1,9,-1,4,-1,11,18,2,30,16,-1,82,27,23,6,57,9,24,5,30,30,undefined,-1,1,20,11,2,undefined,2,1,2,2,-1,14,57,2,28,8,60,8,3,7,-1,undefined,4,5,16,9,-1,6,41,14,-1,5,9,20,-1,-1,-1,-1,21,undefined,10,undefined,undefined,undefined,undefined
21/11/20,5,9,8,34,29,50,46,13,12,5,3,-1,5,-1,23,-1,20,20,3,7,12,-1,88,67,40,31,50,4,30,9,9,10,undefined,-1,8,36,25,15,undefined,2,2,4,4,1,19,107,2,38,16,44,13,14,5,2,undefined,13,14,29,9,-1,15,48,22,11,3,10,20,0,1,0,-1,-1,undefined,11,undefined,undefined,undefined,undefined
21/11/20,6,38,18,49,62,92,109,65,30,43,9,14,44,-1,48,-1,29,41,15,7,14,-1,115,19,111,107,90,25,56,37,26,25,undefined,-1,14,153,29,3,undefined,9,28,37,18,12,14,181,11,72,49,61,14,18,18,20,undefined,58,18,56,28,-1,32,119,49,14,20,25,24,34,13,7,-1,-1,undefined,16,undefined,undefined,undefined,undefined
21/11/20,7,85,31,72,117,129,198,124,77,34,19,33,87,-1,98,-1,55,64,16,9,16,-1,297,44,180,264,175,75,84,46,32,31,undefined,-1,17,282,20,14,undefined,22,25,36,17,10,57,238,17,62,93,78,32,62,28,23,undefined,35,37,85,56,-1,49,133,10,66,36,36,44,62,39,31,24,3,undefined,23,undefined,undefined,undefined,undefined
21/11/20,8,233,91,136,292,223,266,175,142,44,34,43,160,-1,109,-1,86,117,36,32,20,-1,520,41,272,356,310,126,179,97,71,55,undefined,-1,21,423,35,35,undefined,23,34,46,9,9,104,476,15,271,151,144,79,83,48,3,undefined,38,49,140,77,-1,77,205,33,77,59,81,98,133,70,114,57,26,undefined,25,undefined,undefined,undefined,undefined
21/11/20,9,462,357,300,583,453,495,218,179,55,42,56,183,-1,221,-1,256,171,57,109,73,-1,848,36,286,578,454,165,217,121,92,68,undefined,-1,45,627,73,83,undefined,30,47,41,27,15,191,823,17,437,265,162,257,108,109,17,undefined,113,84,210,143,-1,138,429,36,186,55,172,202,270,112,232,117,54,undefined,42,undefined,undefined,undefined,undefined
21/11/20,10,1100,688,397,998,644,677,209,322,96,69,75,276,-1,266,-1,480,206,73,208,137,-1,1220,121,477,775,766,215,339,216,224,167,undefined,-1,43,776,73,100,undefined,39,91,113,56,36,370,1390,42,704,397,188,422,118,217,41,undefined,184,106,389,266,-1,214,636,63,272,78,216,395,442,184,316,200,11,undefined,70,undefined,undefined,undefined,undefined
21/11/20,11,1679,1237,951,1615,1129,883,256,330,102,57,84,280,-1,259,-1,796,256,107,397,285,-1,1497,145,525,1075,978,274,536,237,358,173,undefined,-1,28,1082,107,119,undefined,65,123,103,42,28,615,2058,47,1100,496,356,430,210,287,43,undefined,272,139,443,328,-1,306,915,93,428,75,428,725,546,308,547,198,14,undefined,87,undefined,undefined,undefined,undefined
21/11/20,12,2013,1653,1269,2070,1352,1071,307,288,68,65,102,307,-1,340,-1,905,275,92,774,382,-1,1827,116,511,1114,1034,249,626,256,440,222,undefined,-1,7,1162,173,168,undefined,50,138,116,64,33,866,2483,27,1296,455,356,486,199,378,40,undefined,320,136,393,412,-1,353,1033,139,641,88,527,927,644,296,650,229,11,undefined,71,undefined,undefined,undefined,undefined
21/11/20,13,2257,1841,1701,2226,1449,1195,206,362,94,66,169,361,-1,304,-1,1083,241,106,839,506,-1,1801,154,554,1457,961,220,507,310,567,261,undefined,-1,11,1330,104,216,undefined,67,191,125,69,24,1033,2517,17,1535,462,325,549,224,427,26,undefined,363,192,398,460,-1,335,1286,177,752,73,707,1232,683,420,666,218,13,undefined,65,undefined,undefined,undefined,undefined
21/11/20,14,2409,2084,1910,2309,1678,1288,292,370,93,61,148,377,-1,381,-1,1224,254,107,813,421,-1,1902,167,546,1602,919,228,633,396,638,321,undefined,-1,33,1385,123,217,undefined,41,140,122,75,24,1257,2617,39,1544,467,323,567,173,424,42,undefined,353,182,547,494,-1,404,1280,145,797,62,939,1557,687,448,636,204,19,undefined,62,undefined,undefined,undefined,undefined
21/11/20,15,2608,2105,1874,2423,1751,1224,276,349,61,47,143,340,-1,400,-1,1072,315,116,822,397,-1,2054,173,555,1520,806,212,591,369,731,355,undefined,-1,47,1425,144,179,undefined,29,165,94,97,24,1220,2714,32,1686,417,247,482,161,482,55,undefined,391,134,461,506,-1,362,1262,154,778,75,787,1646,650,364,637,181,20,undefined,76,undefined,undefined,undefined,undefined
21/11/20,16,2433,1761,1693,2162,1733,1225,217,368,92,65,163,315,-1,393,-1,923,287,105,713,289,-1,2068,120,596,1505,518,175,600,347,589,328,undefined,-1,99,1512,175,130,undefined,37,111,92,79,34,1138,2453,27,1317,324,158,451,159,381,47,undefined,342,141,397,524,-1,335,1214,163,648,69,819,1515,658,400,484,179,20,undefined,68,undefined,undefined,undefined,undefined
21/11/20,17,2099,1355,1687,1819,1713,1168,244,297,88,57,181,448,-1,415,-1,514,237,80,764,376,-1,1470,149,516,1450,400,125,511,333,625,493,undefined,-1,80,1567,163,215,undefined,34,184,92,70,34,938,2127,30,1231,153,139,411,96,392,49,undefined,344,155,415,540,-1,326,1331,145,710,55,665,1396,505,225,273,183,67,undefined,98,undefined,undefined,undefined,undefined
21/11/20,18,1702,829,1663,1472,1686,1091,226,228,96,67,251,576,-1,296,-1,318,209,61,871,485,-1,1378,115,443,1044,378,106,459,340,703,658,undefined,-1,-1,1624,121,325,undefined,35,147,105,64,34,802,1804,29,1000,162,85,498,136,332,63,undefined,326,160,385,519,-1,271,1231,160,500,53,715,1255,488,212,110,198,68,undefined,69,undefined,undefined,undefined,undefined
21/11/20,19,1419,703,1749,1485,1903,1172,202,187,76,36,266,712,-1,345,-1,270,257,48,1028,637,-1,1556,90,395,814,350,100,420,387,899,1114,undefined,-1,27,1998,118,579,undefined,32,170,139,95,26,827,1937,33,989,153,113,620,119,381,83,undefined,354,118,271,426,-1,316,1262,147,614,52,726,1252,518,186,86,199,22,undefined,69,undefined,undefined,undefined,undefined
21/11/20,20,1066,538,1748,1268,1949,1061,209,181,76,29,278,738,-1,440,-1,242,219,55,1206,594,-1,1558,84,317,938,306,56,374,415,905,1336,undefined,-1,48,2059,193,735,undefined,36,134,117,52,32,856,1730,33,858,151,125,676,107,489,58,undefined,312,97,230,316,-1,240,1177,157,472,38,782,1308,412,75,40,271,12,undefined,60,undefined,undefined,undefined,undefined
21/11/20,21,926,440,1460,1132,1983,1012,141,124,38,51,203,679,-1,388,-1,227,206,54,847,543,-1,1531,127,200,760,306,83,330,268,836,1512,undefined,-1,35,1968,158,842,undefined,23,166,94,25,18,931,1635,27,762,131,87,543,86,337,60,undefined,261,85,227,198,-1,269,1160,141,332,31,700,1164,78,0,0,177,4,undefined,63,undefined,undefined,undefined,undefined
21/11/20,22,680,190,1107,892,1469,702,106,86,25,30,145,508,-1,296,-1,146,138,26,582,434,-1,1130,180,55,557,208,69,246,267,697,1497,undefined,-1,56,1548,197,843,undefined,22,116,89,32,12,534,1275,17,536,139,128,470,85,320,67,undefined,190,41,155,151,-1,158,846,140,227,20,561,888,38,1,0,18,15,undefined,69,undefined,undefined,undefined,undefined
21/11/20,23,395,156,782,437,986,594,80,73,19,17,113,273,-1,179,-1,87,70,36,332,247,-1,758,279,23,405,198,56,159,156,653,1172,undefined,-1,7,1034,196,598,undefined,14,97,80,42,20,359,832,9,411,73,64,263,71,200,74,undefined,164,64,148,148,-1,122,575,102,68,15,290,536,-1,-1,-1,-1,20,undefined,39,undefined,undefined,undefined,undefined
22/11/20,0,144,53,430,282,604,358,59,22,12,21,63,147,-1,177,-1,60,47,25,213,168,-1,411,246,23,164,129,28,93,72,309,559,undefined,-1,7,483,170,321,undefined,4,44,16,8,10,158,522,6,256,44,62,83,47,116,25,undefined,66,41,108,97,-1,73,304,58,25,10,144,283,-1,-1,-1,-1,6,undefined,32,undefined,undefined,undefined,undefined
22/11/20,1,110,54,280,161,387,237,19,16,4,17,21,66,-1,51,-1,35,21,3,105,80,-1,298,45,108,172,73,13,68,35,215,307,undefined,-1,7,235,57,119,undefined,3,20,16,6,6,106,391,2,148,15,48,29,19,73,14,undefined,38,15,46,44,-1,44,202,43,1,14,118,116,-1,-1,-1,11,9,undefined,32,undefined,undefined,undefined,undefined
22/11/20,2,60,27,163,86,139,118,11,22,16,16,12,27,-1,38,-1,14,8,5,76,80,-1,175,31,53,76,53,8,58,25,162,93,undefined,-1,2,105,49,41,undefined,4,10,7,1,2,67,150,-1,120,7,46,6,21,29,9,undefined,16,12,14,24,-1,38,122,30,25,1,62,76,-1,-1,-1,2,18,undefined,11,undefined,undefined,undefined,undefined
22/11/20,3,27,20,71,50,55,41,13,6,2,8,3,18,-1,18,-1,14,4,3,28,22,-1,110,12,44,17,84,2,39,2,69,38,undefined,-1,3,32,14,14,undefined,4,13,4,1,2,43,112,5,43,8,50,9,9,8,3,undefined,9,9,24,18,-1,19,130,34,-1,1,40,48,-1,-1,-1,-1,-1,undefined,2,undefined,undefined,undefined,undefined
22/11/20,4,21,15,61,33,58,25,6,3,2,2,5,12,-1,9,-1,16,3,5,28,17,-1,113,32,20,8,49,4,26,14,36,26,undefined,-1,4,42,5,11,undefined,-1,5,1,1,-1,8,70,1,66,14,38,6,6,25,1,undefined,11,3,23,8,-1,4,49,11,-1,1,13,37,-1,-1,-1,-1,32,undefined,7,undefined,undefined,undefined,undefined
22/11/20,5,8,15,38,43,46,51,5,5,3,2,1,4,-1,20,-1,8,2,3,10,5,-1,124,8,41,16,40,6,34,20,21,6,undefined,-1,5,32,19,8,undefined,-1,5,2,2,1,22,91,1,44,12,34,10,3,17,-1,undefined,17,2,14,6,-1,7,45,4,8,2,17,18,-1,-1,-1,-1,4,undefined,11,undefined,undefined,undefined,undefined
22/11/20,6,13,9,79,88,90,85,37,21,14,1,9,27,-1,37,-1,15,19,4,11,20,-1,127,10,41,59,60,7,58,22,25,13,undefined,-1,9,98,16,2,undefined,1,8,7,7,7,38,174,-1,70,26,36,10,12,19,8,undefined,18,7,44,17,-1,13,85,8,25,20,25,29,17,9,6,-1,2,undefined,19,undefined,undefined,undefined,undefined
22/11/20,7,43,38,100,97,118,101,123,77,74,3,24,96,-1,45,-1,33,37,12,16,16,-1,259,33,132,201,126,28,87,47,14,20,undefined,-1,20,218,21,13,undefined,15,41,10,11,7,37,207,11,102,41,45,35,22,31,7,undefined,32,21,65,37,-1,15,113,21,38,26,37,25,46,24,13,-1,1,undefined,11,undefined,undefined,undefined,undefined
22/11/20,8,186,79,106,159,211,245,159,124,53,17,51,148,-1,125,-1,38,70,27,23,21,-1,391,40,192,453,240,52,120,79,49,54,undefined,-1,46,468,33,26,undefined,7,40,28,12,12,75,356,14,155,101,66,56,44,29,22,undefined,30,52,74,56,-1,52,205,20,61,33,88,85,109,65,72,30,1,undefined,24,undefined,undefined,undefined,undefined
22/11/20,9,499,252,230,398,366,365,210,208,68,18,61,194,-1,123,-1,124,134,27,74,55,-1,620,66,261,601,404,118,248,142,96,115,undefined,-1,3,573,78,37,undefined,13,68,42,30,14,180,581,22,381,208,146,146,63,86,17,undefined,60,68,174,149,-1,113,370,34,159,46,163,170,221,101,184,96,25,undefined,35,undefined,undefined,undefined,undefined
22/11/20,10,827,572,425,773,639,583,240,245,55,54,91,341,-1,200,-1,355,161,39,205,147,-1,864,74,376,819,628,202,384,170,246,135,undefined,-1,7,800,54,89,undefined,21,108,57,20,17,292,1117,19,619,328,208,298,106,182,23,undefined,145,107,316,236,-1,186,557,54,242,55,224,331,303,198,331,153,13,undefined,42,undefined,undefined,undefined,undefined
22/11/20,11,1421,1187,715,1311,782,744,208,253,56,36,74,218,-1,211,-1,589,181,61,453,234,-1,1196,85,363,884,843,248,428,191,339,148,undefined,-1,13,913,48,91,undefined,19,120,52,32,17,387,1526,19,762,359,235,412,121,228,37,undefined,219,128,336,241,-1,184,724,85,381,52,287,538,322,204,432,216,14,undefined,25,undefined,undefined,undefined,undefined
22/11/20,12,1885,1316,1087,1576,990,742,163,245,60,39,71,300,-1,242,-1,660,171,62,663,380,-1,1334,90,432,1028,887,199,528,174,440,291,undefined,-1,1,806,78,124,undefined,30,118,89,56,18,589,1792,25,1014,419,305,484,146,293,38,undefined,293,101,401,343,-1,248,848,87,344,60,442,795,483,299,576,177,14,undefined,71,undefined,undefined,undefined,undefined
22/11/20,13,2334,1568,1371,1772,1096,908,130,271,42,57,117,360,-1,275,-1,787,146,69,878,455,-1,1448,117,382,1133,916,255,568,237,483,353,undefined,-1,7,1022,99,139,undefined,35,165,91,59,37,754,1902,35,1128,531,329,602,165,361,59,undefined,297,138,350,399,-1,339,1116,119,500,60,489,1083,452,311,496,216,6,undefined,93,undefined,undefined,undefined,undefined
22/11/20,14,2450,1614,1496,1976,1196,968,130,296,56,35,114,348,-1,279,-1,851,166,71,898,308,-1,1542,120,485,1225,849,245,551,218,516,436,undefined,-1,-1,1168,70,211,undefined,35,158,93,50,43,806,1881,28,1169,464,303,532,187,380,78,undefined,291,123,446,556,-1,289,1182,131,479,46,543,1158,438,338,425,165,18,undefined,72,undefined,undefined,undefined,undefined
22/11/20,15,2172,1657,1350,1773,1117,946,193,303,75,25,117,272,-1,309,-1,719,176,55,725,247,-1,1468,106,470,1413,682,181,441,245,628,579,undefined,-1,2,1113,100,216,undefined,39,114,119,60,41,781,1753,26,1126,384,279,549,154,409,69,undefined,328,148,381,442,-1,275,1084,133,498,56,517,1277,432,241,453,162,16,undefined,55,undefined,undefined,undefined,undefined
22/11/20,16,2041,1213,1218,1512,1044,897,149,275,68,42,87,327,-1,279,-1,512,88,38,528,199,-1,1520,108,439,1062,440,138,350,237,474,579,undefined,-1,1,984,99,185,undefined,34,99,83,41,26,667,1574,22,1053,278,143,528,136,322,40,undefined,251,117,337,408,-1,242,914,90,410,37,478,1138,357,225,258,147,26,undefined,62,undefined,undefined,undefined,undefined
22/11/20,17,1616,801,1065,1175,821,790,96,201,66,64,44,182,-1,216,-1,260,106,38,502,239,-1,1300,97,513,891,313,123,233,121,425,431,undefined,-1,23,834,69,165,undefined,23,131,61,40,20,505,1308,29,735,179,56,425,100,268,41,undefined,237,120,315,317,-1,210,878,113,320,40,352,784,221,114,112,127,97,undefined,56,undefined,undefined,undefined,undefined
22/11/20,18,877,269,749,778,422,486,30,80,32,59,7,57,-1,106,-1,126,40,14,463,232,-1,951,68,402,401,228,86,134,40,411,467,undefined,-1,13,402,48,169,undefined,26,88,46,16,6,278,807,26,491,135,57,253,95,212,48,undefined,150,69,208,160,-1,129,701,93,190,19,140,542,139,27,13,118,40,undefined,32,undefined,undefined,undefined,undefined
22/11/20,19,375,132,568,361,255,320,31,41,20,54,19,93,-1,79,-1,66,38,18,396,229,-1,692,55,278,96,120,48,63,39,330,426,undefined,-1,1,254,78,167,undefined,16,78,50,28,11,221,505,19,303,62,43,275,65,175,42,undefined,153,42,122,131,-1,115,517,77,180,15,84,385,62,16,14,100,15,undefined,29,undefined,undefined,undefined,undefined
22/11/20,20,270,133,641,356,407,311,24,39,27,25,83,195,-1,94,-1,83,48,32,333,212,-1,542,50,214,143,147,59,107,45,250,479,undefined,-1,6,330,39,183,undefined,5,58,48,31,12,312,478,17,324,71,48,185,61,152,10,undefined,105,66,152,161,-1,105,547,62,162,22,209,462,82,28,11,98,6,undefined,54,undefined,undefined,undefined,undefined
22/11/20,21,204,87,442,292,417,267,35,78,28,28,39,134,-1,89,-1,46,27,9,280,146,-1,442,46,158,118,124,45,114,38,226,468,undefined,-1,20,352,27,253,undefined,4,26,64,50,18,205,438,11,272,40,27,183,49,138,-1,undefined,123,53,120,101,-1,85,470,61,120,13,138,370,62,0,1,111,2,undefined,38,undefined,undefined,undefined,undefined
22/11/20,22,113,64,319,199,329,222,32,32,18,20,28,116,-1,68,-1,43,30,7,232,159,-1,317,27,137,116,97,20,55,35,156,277,undefined,-1,12,190,42,84,undefined,3,15,49,13,11,159,325,10,178,26,59,90,43,61,-1,undefined,46,38,104,66,-1,102,405,77,120,12,146,249,26,0,0,11,16,undefined,22,undefined,undefined,undefined,undefined
22/11/20,23,70,25,193,71,129,180,11,13,4,8,13,29,-1,52,-1,28,26,3,88,38,-1,200,16,99,42,45,16,32,18,107,145,undefined,-1,-1,87,10,23,undefined,3,21,17,1,1,163,218,5,99,17,50,26,33,21,-1,undefined,23,9,59,20,-1,26,159,47,44,6,33,65,-1,-1,-1,2,5,undefined,13,undefined,undefined,undefined,undefined
23/11/20,0,14,30,75,48,80,66,1,4,5,1,-1,5,-1,25,-1,11,4,2,37,16,-1,96,24,40,38,42,5,21,4,48,53,undefined,-1,-1,46,6,7,undefined,1,9,4,17,11,42,87,1,62,5,13,3,2,6,-1,undefined,16,5,35,4,-1,14,91,18,42,4,18,31,-1,-1,-1,4,-1,undefined,6,undefined,undefined,undefined,undefined
23/11/20,1,34,19,64,20,37,42,5,-1,2,-1,-1,3,-1,6,-1,7,8,-1,22,18,-1,74,8,33,18,22,3,17,6,24,29,undefined,-1,-1,12,7,10,undefined,1,2,1,2,1,10,41,3,78,3,8,2,4,5,-1,undefined,1,1,37,6,-1,7,70,19,28,3,8,28,-1,-1,-1,-1,-1,undefined,3,undefined,undefined,undefined,undefined
23/11/20,2,12,9,50,10,20,9,2,5,-1,2,1,3,-1,6,-1,1,-1,3,16,2,-1,68,4,14,3,18,3,16,4,13,31,undefined,-1,-1,-1,-1,2,undefined,-1,1,1,-1,-1,8,28,2,22,3,17,9,2,5,-1,undefined,4,8,22,1,-1,4,57,20,12,1,6,12,-1,-1,-1,-1,30,undefined,10,undefined,undefined,undefined,undefined
23/11/20,3,8,9,28,15,38,14,1,6,1,1,-1,2,-1,14,-1,11,1,2,13,9,-1,67,6,10,6,17,1,33,4,24,3,undefined,-1,-1,3,3,5,undefined,11,2,-1,-1,-1,10,28,1,19,10,5,1,4,-1,-1,undefined,2,-1,8,3,-1,2,50,9,8,4,5,7,-1,-1,-1,-1,15,undefined,1,undefined,undefined,undefined,undefined
23/11/20,4,9,5,40,16,71,26,3,-1,4,-1,-1,1,-1,11,-1,4,4,1,25,10,-1,53,12,9,43,13,1,48,2,21,10,undefined,-1,4,7,4,3,undefined,1,1,1,-1,-1,6,33,3,17,7,11,3,6,4,-1,undefined,5,9,17,6,-1,1,22,16,8,1,7,13,-1,-1,-1,-1,1,undefined,4,undefined,undefined,undefined,undefined
23/11/20,5,13,10,38,40,67,114,32,16,14,4,-1,6,-1,52,-1,19,30,6,5,9,-1,155,11,127,44,24,7,62,11,14,9,undefined,-1,11,47,10,9,undefined,3,28,13,5,4,24,128,5,47,11,9,11,21,13,-1,undefined,27,20,64,9,-1,23,97,18,11,12,13,22,-1,-1,-1,-1,21,undefined,15,undefined,undefined,undefined,undefined
23/11/20,6,64,42,65,96,126,239,41,39,87,15,3,10,-1,73,-1,51,64,37,14,48,-1,228,46,319,103,47,16,88,20,56,30,undefined,-1,-1,112,40,4,undefined,9,28,36,17,3,41,320,15,81,27,13,17,48,19,-1,undefined,126,44,98,25,-1,54,245,54,24,8,35,28,19,24,11,7,24,undefined,30,undefined,undefined,undefined,undefined
23/11/20,7,116,74,91,193,211,322,34,41,106,12,3,17,-1,92,-1,121,142,97,32,10,-1,502,119,595,136,32,38,161,16,58,19,undefined,-1,-1,161,70,10,undefined,29,78,35,15,4,68,452,18,158,58,15,19,24,42,-1,undefined,58,55,172,60,-1,64,178,42,68,24,66,44,56,24,64,28,20,undefined,31,undefined,undefined,undefined,undefined
23/11/20,8,199,114,156,333,320,378,103,97,136,53,12,58,-1,121,-1,211,233,180,67,40,-1,735,143,758,236,115,47,281,38,85,100,undefined,-1,4,208,175,40,undefined,69,148,102,54,28,120,716,23,268,88,42,73,47,94,-1,undefined,71,102,312,115,-1,132,270,55,108,53,113,133,173,78,163,93,62,undefined,105,undefined,undefined,undefined,undefined
23/11/20,9,425,248,207,496,297,322,60,109,113,62,9,59,-1,81,-1,325,263,175,75,52,-1,709,87,592,214,183,58,223,44,125,91,undefined,-1,18,164,203,62,undefined,76,138,103,45,18,153,774,25,381,99,29,166,110,133,-1,undefined,82,84,308,113,-1,135,351,90,171,113,113,154,172,106,167,126,59,undefined,69,undefined,undefined,undefined,undefined
23/11/20,10,560,440,274,713,249,263,31,68,75,50,9,18,-1,35,-1,438,196,148,171,63,-1,795,88,598,40,167,41,205,28,152,125,undefined,-1,1,144,102,60,undefined,61,178,124,53,22,191,883,20,432,111,46,223,63,141,-1,undefined,195,77,199,84,-1,123,358,137,228,30,95,196,195,89,127,124,25,undefined,48,undefined,undefined,undefined,undefined
23/11/20,11,809,596,472,979,362,366,43,75,95,47,8,46,-1,3,-1,518,199,143,200,158,-1,843,106,478,-1,270,40,228,42,211,82,undefined,-1,17,232,189,99,undefined,60,143,167,32,19,270,1098,34,625,66,75,243,72,199,-1,undefined,175,117,317,175,-1,145,525,143,282,13,165,310,265,150,288,153,26,undefined,84,undefined,undefined,undefined,undefined
23/11/20,12,1058,736,833,1244,462,521,67,107,130,66,12,81,-1,7,-1,541,330,156,325,222,-1,1086,155,502,-1,362,81,262,54,293,169,undefined,-1,19,354,240,116,undefined,196,230,176,55,46,426,1313,45,783,126,133,310,124,257,-1,undefined,244,113,345,398,-1,253,801,253,398,113,242,498,446,226,286,245,48,undefined,113,undefined,undefined,undefined,undefined
23/11/20,13,1127,832,1025,1355,615,561,89,164,121,59,29,128,-1,9,-1,639,320,163,398,196,-1,1135,135,601,-1,414,81,354,96,328,196,undefined,-1,32,378,241,135,undefined,158,143,185,61,43,494,1549,60,954,120,93,401,115,315,-1,undefined,278,125,397,343,-1,272,932,308,485,141,281,657,445,247,254,290,10,undefined,67,undefined,undefined,undefined,undefined
23/11/20,14,1119,787,872,1359,524,613,90,181,139,42,24,120,-1,16,-1,665,292,196,451,231,-1,1232,251,596,-1,377,94,319,90,284,197,undefined,-1,24,400,188,147,undefined,100,124,164,75,53,521,1543,48,933,140,107,335,119,344,-1,undefined,225,135,391,423,-1,269,1071,167,345,156,318,819,397,276,281,211,21,undefined,101,undefined,undefined,undefined,undefined
23/11/20,15,1283,886,1030,1400,710,615,98,190,149,30,37,148,-1,13,-1,502,295,158,344,157,-1,1583,329,770,-1,391,89,430,110,252,185,undefined,-1,14,388,172,141,undefined,71,139,136,56,36,467,1488,47,963,136,136,323,113,279,-1,undefined,220,151,398,385,-1,280,1001,153,363,137,313,854,343,220,229,213,10,undefined,109,undefined,undefined,undefined,undefined
23/11/20,16,1401,798,1068,1219,865,717,146,271,185,42,46,192,-1,16,-1,566,307,181,384,127,-1,1751,374,807,-1,271,72,458,163,284,140,undefined,-1,29,492,195,95,undefined,63,132,159,80,61,546,1442,27,1022,102,69,286,103,288,-1,undefined,240,139,382,435,-1,303,1026,118,332,151,343,918,340,182,201,230,11,undefined,141,undefined,undefined,undefined,undefined
23/11/20,17,1276,664,1043,1184,800,822,193,291,149,59,64,223,-1,19,-1,446,237,212,353,147,-1,1846,289,952,-1,326,83,424,179,323,191,undefined,-1,34,673,172,127,undefined,47,108,173,84,35,514,1634,37,893,125,81,312,128,242,-1,undefined,277,167,442,477,-1,272,1133,154,333,152,317,832,309,174,197,204,38,undefined,153,undefined,undefined,undefined,undefined
23/11/20,18,867,389,991,943,836,697,167,273,111,38,89,301,-1,10,-1,261,120,91,418,248,-1,1445,174,647,-1,344,99,358,179,360,232,undefined,-1,34,762,105,148,undefined,33,110,151,80,45,390,1167,31,714,139,75,314,110,214,-1,undefined,247,151,310,477,-1,264,1130,165,258,119,287,827,259,176,84,200,40,undefined,88,undefined,undefined,undefined,undefined
23/11/20,19,538,224,834,705,636,481,132,166,57,21,95,316,-1,7,-1,141,76,35,395,181,-1,1148,96,407,-1,254,49,280,121,301,290,undefined,-1,18,623,60,154,undefined,22,97,145,53,27,338,937,21,498,82,62,237,67,185,-1,undefined,203,122,175,359,-1,195,972,109,200,54,228,622,181,145,42,199,38,undefined,59,undefined,undefined,undefined,undefined
23/11/20,20,372,185,872,546,519,469,120,162,44,31,79,328,-1,7,-1,127,72,29,447,207,-1,879,74,301,-1,205,61,180,109,266,360,undefined,-1,17,506,49,175,undefined,6,18,69,32,12,245,690,32,410,76,59,248,56,148,-1,undefined,146,105,184,237,-1,224,740,96,207,38,210,578,52,33,11,125,5,undefined,39,undefined,undefined,undefined,undefined
23/11/20,21,311,94,660,390,489,389,41,68,39,13,42,178,-1,4,-1,84,63,16,282,159,-1,647,72,217,-1,182,83,147,94,269,347,undefined,-1,9,329,38,150,undefined,11,18,67,21,12,221,540,29,405,92,82,175,44,103,-1,undefined,93,64,181,127,-1,140,624,124,134,24,185,420,-1,-1,-1,120,2,undefined,43,undefined,undefined,undefined,undefined
23/11/20,22,157,58,351,213,296,230,11,43,35,6,36,133,-1,1,-1,54,50,12,165,82,-1,383,39,165,-1,136,31,58,26,153,228,undefined,-1,6,212,20,103,undefined,4,15,58,21,13,137,347,10,286,56,51,96,46,55,-1,undefined,56,29,111,71,-1,84,456,47,83,18,101,234,-1,-1,-1,28,13,undefined,14,undefined,undefined,undefined,undefined
23/11/20,23,93,44,232,111,187,192,12,29,14,7,22,68,-1,4,-1,31,23,4,112,51,-1,210,24,82,-1,86,21,45,22,117,120,undefined,-1,1,132,21,61,undefined,3,3,28,13,7,72,209,11,188,24,73,47,29,34,-1,undefined,24,14,56,37,-1,47,268,51,7,21,58,106,-1,-1,-1,3,4,undefined,15,undefined,undefined,undefined,undefined
24/11/20,0,53,28,117,63,90,68,6,10,5,1,7,14,-1,2,-1,13,14,3,49,25,-1,131,10,37,-1,65,18,47,16,66,45,undefined,-1,-1,38,5,26,undefined,5,21,22,21,13,28,122,4,98,25,36,21,22,19,-1,undefined,16,10,56,16,-1,16,169,37,2,10,28,60,-1,-1,-1,7,24,undefined,10,undefined,undefined,undefined,undefined
24/11/20,1,25,19,32,29,32,46,3,4,4,-1,-1,2,-1,3,-1,6,11,-1,36,9,-1,93,16,17,-1,34,1,11,2,23,30,undefined,-1,-1,12,4,7,undefined,1,3,8,9,5,20,61,1,81,10,36,3,8,11,-1,undefined,8,1,27,9,-1,6,59,14,-1,2,11,25,-1,-1,-1,3,10,undefined,7,undefined,undefined,undefined,undefined
24/11/20,2,30,4,31,17,32,15,4,4,2,-1,1,6,-1,1,-1,1,10,4,17,12,-1,46,11,19,-1,29,7,15,11,19,6,undefined,-1,1,13,6,6,undefined,-1,11,3,2,1,6,35,1,26,3,28,8,7,5,-1,undefined,8,1,17,15,-1,4,68,14,-1,3,6,15,-1,-1,-1,3,3,undefined,9,undefined,undefined,undefined,undefined
24/11/20,3,8,3,39,17,42,19,5,3,7,3,2,3,-1,-1,-1,27,4,2,14,6,-1,69,8,11,-1,21,5,43,1,23,6,undefined,-1,1,6,-1,-1,undefined,1,-1,-1,-1,-1,12,19,2,23,7,17,2,2,3,-1,undefined,3,-1,16,4,-1,11,41,16,-1,4,8,13,-1,-1,-1,-1,1,undefined,2,undefined,undefined,undefined,undefined
24/11/20,4,31,10,32,18,53,19,7,7,5,3,1,6,-1,-1,-1,2,4,1,19,6,-1,43,11,15,-1,41,4,50,4,6,9,undefined,-1,4,32,1,7,undefined,-1,1,2,-1,-1,23,64,2,52,5,30,9,3,7,-1,undefined,5,6,22,4,-1,6,47,10,-1,2,10,12,-1,-1,-1,-1,17,undefined,1,undefined,undefined,undefined,undefined
24/11/20,5,13,18,36,51,82,143,40,31,26,7,6,20,-1,6,-1,24,30,17,18,14,-1,172,13,117,-1,57,10,73,10,14,33,undefined,-1,6,81,11,11,undefined,2,15,14,7,6,26,146,4,44,18,19,18,34,9,-1,undefined,29,23,64,17,-1,19,119,20,4,9,23,11,6,1,1,-1,1,undefined,14,undefined,undefined,undefined,undefined
24/11/20,6,83,50,75,138,200,300,157,90,119,30,28,96,-1,1,-1,45,98,37,28,30,-1,330,69,252,-1,125,29,158,60,36,27,undefined,-1,3,275,45,11,undefined,9,33,63,37,20,57,362,22,148,52,55,18,67,23,-1,undefined,166,82,161,57,-1,40,349,66,35,49,40,43,88,33,32,10,8,undefined,37,undefined,undefined,undefined,undefined
24/11/20,7,130,78,106,192,376,393,199,148,147,39,53,151,-1,10,-1,121,240,153,36,26,-1,508,121,484,-1,154,39,359,75,59,69,undefined,-1,8,436,86,35,undefined,40,69,90,46,33,97,499,43,229,71,40,70,69,64,-1,undefined,65,105,254,99,-1,89,240,23,85,150,103,93,137,79,109,48,16,undefined,61,undefined,undefined,undefined,undefined
24/11/20,8,219,171,213,394,490,463,184,211,183,54,66,191,-1,9,-1,283,362,239,69,39,-1,892,178,727,-1,252,81,420,98,90,79,undefined,-1,29,432,175,57,undefined,85,171,127,60,38,182,839,35,397,136,76,121,80,127,-1,undefined,98,135,416,179,-1,135,394,47,138,203,167,149,235,136,216,113,46,undefined,118,undefined,undefined,undefined,undefined
24/11/20,9,515,316,310,713,391,405,153,180,139,44,30,133,-1,10,-1,473,274,198,133,71,-1,905,126,562,-1,336,90,291,81,97,112,undefined,-1,13,356,238,86,undefined,95,135,121,60,22,253,1091,29,464,138,94,200,89,151,-1,undefined,93,123,379,177,-1,173,384,63,207,184,209,236,302,168,224,141,76,undefined,132,undefined,undefined,undefined,undefined
24/11/20,10,629,537,396,976,516,453,139,156,138,38,32,148,-1,14,-1,623,266,183,226,97,-1,817,101,547,-1,470,101,353,115,134,136,undefined,-1,12,373,164,88,undefined,92,197,160,72,25,302,1208,30,588,201,193,235,126,166,-1,undefined,168,144,324,221,-1,207,513,83,249,153,230,305,356,188,302,177,60,undefined,111,undefined,undefined,undefined,undefined
24/11/20,11,883,760,562,1288,619,561,111,172,130,40,46,132,-1,5,-1,776,275,215,297,178,-1,988,138,455,-1,571,159,332,117,242,142,undefined,-1,12,442,163,88,undefined,71,177,180,105,27,433,1509,55,747,232,164,361,136,186,-1,undefined,158,148,423,287,-1,210,708,85,311,156,260,503,398,207,349,176,49,undefined,132,undefined,undefined,undefined,undefined
24/11/20,12,1121,942,910,1438,673,622,131,207,160,56,71,171,-1,9,-1,820,341,194,479,253,-1,1079,169,638,-1,758,150,388,141,284,216,undefined,-1,10,561,294,143,undefined,230,239,227,129,27,549,1698,67,1037,280,214,326,195,324,-1,undefined,258,146,421,364,-1,353,892,121,458,192,369,722,573,306,432,244,49,undefined,162,undefined,undefined,undefined,undefined
24/11/20,13,1297,1100,1004,1774,712,724,141,187,131,53,62,138,-1,16,-1,879,445,204,433,227,-1,1266,173,573,-1,664,137,379,168,337,224,undefined,-1,19,668,238,160,undefined,176,198,211,110,22,712,1786,59,1054,249,252,340,170,378,-1,undefined,325,150,468,417,-1,324,970,191,448,156,431,800,553,324,399,265,12,undefined,124,undefined,undefined,undefined,undefined
24/11/20,14,1303,1054,1122,1669,715,730,132,223,118,34,76,165,-1,19,-1,809,325,196,425,262,-1,1384,149,626,-1,587,168,401,167,355,210,undefined,-1,2,523,233,121,undefined,95,169,175,133,31,690,1876,51,1036,305,194,390,162,294,-1,undefined,263,170,435,414,-1,334,987,126,492,162,458,841,407,260,303,222,5,undefined,153,undefined,undefined,undefined,undefined
24/11/20,15,1216,963,1195,1611,947,713,148,235,155,44,52,175,-1,15,-1,760,235,192,417,175,-1,1594,162,758,-1,459,94,440,183,310,162,undefined,-1,23,541,173,127,undefined,102,115,188,100,41,654,1778,62,1076,215,157,355,148,281,-1,undefined,257,137,390,474,-1,344,1030,117,427,129,388,893,327,247,277,212,14,undefined,137,undefined,undefined,undefined,undefined
24/11/20,16,1181,869,1102,1456,881,834,160,257,207,40,68,193,-1,20,-1,608,243,194,391,215,-1,1800,185,838,-1,375,91,497,147,272,160,undefined,-1,4,575,175,93,undefined,65,152,153,74,20,561,1774,51,1063,144,89,273,143,297,-1,undefined,236,165,515,472,-1,316,1052,110,399,224,382,931,382,225,256,192,11,undefined,174,undefined,undefined,undefined,undefined
24/11/20,17,1153,759,1193,1415,1011,944,245,322,181,48,96,289,-1,20,-1,567,297,247,500,217,-1,1656,186,959,-1,326,109,510,197,339,182,undefined,-1,3,879,184,99,undefined,60,154,128,91,25,654,1682,36,889,129,84,353,149,276,-1,undefined,277,196,522,522,-1,342,1189,180,393,181,442,954,353,204,235,257,48,undefined,164,undefined,undefined,undefined,undefined
24/11/20,18,873,505,1162,1104,950,893,242,280,91,59,135,399,-1,15,-1,332,149,124,582,267,-1,1481,178,659,-1,329,115,362,231,344,305,undefined,-1,5,898,137,111,undefined,38,117,169,105,28,544,1378,47,811,134,78,338,93,288,-1,undefined,224,162,372,506,-1,333,1150,171,295,118,360,982,282,199,85,209,38,undefined,100,undefined,undefined,undefined,undefined
24/11/20,19,567,351,1028,798,749,640,192,248,64,31,120,429,-1,9,-1,207,117,80,568,339,-1,1051,126,352,-1,298,78,251,143,339,289,undefined,-1,4,781,92,186,undefined,32,114,111,66,19,533,1005,38,712,94,87,328,96,226,-1,undefined,196,115,225,434,-1,329,947,106,277,68,334,772,192,140,57,207,17,undefined,58,undefined,undefined,undefined,undefined
24/11/20,20,505,199,957,655,699,511,127,177,56,31,137,451,-1,9,-1,139,82,29,458,236,-1,913,87,313,-1,251,72,202,157,289,388,undefined,-1,6,640,87,192,undefined,15,57,96,39,17,375,833,21,479,72,88,288,109,172,-1,undefined,180,96,190,219,-1,205,700,119,165,48,320,642,70,28,7,182,10,undefined,40,undefined,undefined,undefined,undefined
24/11/20,21,462,138,684,450,550,438,88,113,43,46,103,324,-1,12,-1,120,60,33,435,184,-1,747,76,229,-1,219,70,146,83,246,376,undefined,-1,8,545,43,167,undefined,15,1,70,31,9,358,645,29,423,95,70,233,53,115,-1,undefined,143,68,197,136,-1,162,713,89,157,43,304,506,117,2,2,149,12,undefined,48,undefined,undefined,undefined,undefined
24/11/20,22,277,71,509,268,378,351,45,51,22,13,58,188,-1,4,-1,43,59,16,213,131,-1,415,22,169,-1,166,47,136,54,188,217,undefined,-1,5,323,46,96,undefined,6,2,47,19,14,182,457,14,262,63,52,130,34,82,-1,undefined,85,47,123,89,-1,93,461,82,19,13,179,306,27,1,1,88,2,undefined,37,undefined,undefined,undefined,undefined
24/11/20,23,108,35,285,154,299,230,18,40,10,10,24,82,-1,7,-1,37,20,13,152,54,-1,260,30,124,-1,106,24,59,49,111,158,undefined,-1,5,175,18,45,undefined,5,2,46,23,10,109,201,11,170,36,82,46,33,68,-1,undefined,35,18,93,49,-1,53,236,39,-1,10,86,165,-1,-1,-1,3,18,undefined,10,undefined,undefined,undefined,undefined
25/11/20,0,42,25,160,77,128,89,10,23,8,5,5,40,-1,-1,-1,22,17,6,84,15,-1,143,22,59,-1,51,8,47,11,66,46,undefined,-1,1,52,19,21,undefined,-1,-1,18,5,3,47,158,2,116,15,37,21,15,15,-1,undefined,22,11,69,40,-1,31,175,24,2,11,42,82,-1,-1,-1,-1,3,undefined,14,undefined,undefined,undefined,undefined
25/11/20,1,37,14,84,19,55,44,7,19,3,7,-1,18,-1,1,-1,5,15,6,34,12,-1,145,7,14,-1,48,7,35,10,29,19,undefined,-1,2,29,2,8,undefined,3,3,4,3,-1,27,64,1,105,17,58,8,13,16,-1,undefined,11,3,36,15,-1,27,76,15,-1,3,22,47,-1,-1,-1,4,4,undefined,8,undefined,undefined,undefined,undefined
25/11/20,2,26,7,42,9,31,16,6,3,7,4,1,8,-1,-1,-1,3,9,6,34,7,-1,92,17,10,-1,33,2,33,7,12,5,undefined,-1,-1,16,1,2,undefined,-1,6,9,8,5,17,34,1,40,6,28,2,8,11,-1,undefined,15,6,37,9,-1,16,50,18,-1,3,12,28,-1,-1,-1,2,1,undefined,9,undefined,undefined,undefined,undefined
25/11/20,3,14,1,62,19,52,14,4,7,4,1,1,2,-1,-1,-1,15,10,2,21,10,-1,55,2,19,-1,24,2,67,6,22,11,undefined,-1,1,6,2,-1,undefined,1,2,5,-1,-1,21,36,1,36,5,27,1,8,4,-1,undefined,1,8,12,5,-1,10,46,6,-1,2,8,16,-1,-1,-1,1,2,undefined,7,undefined,undefined,undefined,undefined
25/11/20,4,4,9,27,19,48,25,6,2,4,4,2,3,-1,1,-1,6,8,1,37,18,-1,46,2,18,-1,18,1,57,3,15,11,undefined,-1,1,5,4,12,undefined,-1,16,5,-1,-1,7,61,6,15,2,22,12,4,15,-1,undefined,4,10,13,6,-1,15,45,16,-1,1,5,11,-1,-1,-1,-1,2,undefined,4,undefined,undefined,undefined,undefined
25/11/20,5,17,11,29,53,80,124,48,33,26,7,5,16,-1,2,-1,24,42,9,19,15,-1,134,31,106,-1,34,5,74,16,20,24,undefined,-1,10,84,6,4,undefined,3,17,18,2,2,19,137,4,69,7,29,5,29,10,-1,undefined,34,26,60,12,-1,24,108,12,6,17,30,10,2,2,4,2,-1,undefined,18,undefined,undefined,undefined,undefined
25/11/20,6,77,41,96,112,203,312,143,86,118,18,30,106,-1,4,-1,48,83,42,30,26,-1,305,60,262,-1,82,30,179,54,36,36,undefined,-1,37,302,53,16,undefined,6,38,81,29,26,61,328,17,112,39,59,26,63,17,-1,undefined,140,78,135,64,-1,43,321,49,39,53,46,47,76,51,30,16,17,undefined,40,undefined,undefined,undefined,undefined
25/11/20,7,136,76,112,209,400,378,213,170,157,45,56,181,-1,9,-1,107,208,130,51,24,-1,648,120,451,-1,191,48,360,79,50,47,undefined,-1,50,402,84,22,undefined,59,74,70,38,29,76,475,21,240,58,38,113,86,74,-1,undefined,88,97,274,82,-1,105,236,44,76,142,100,84,179,76,110,68,21,undefined,65,undefined,undefined,undefined,undefined
25/11/20,8,243,173,197,404,561,484,218,222,169,63,52,193,-1,9,-1,311,328,236,82,68,-1,977,190,746,-1,381,61,503,101,86,114,undefined,-1,54,515,162,69,undefined,130,160,93,80,42,172,837,47,385,77,81,132,102,118,-1,undefined,90,163,490,154,-1,160,325,248,158,191,179,153,258,115,193,129,70,undefined,117,undefined,undefined,undefined,undefined
25/11/20,9,506,319,307,715,525,456,147,203,99,49,51,175,-1,11,-1,447,294,213,122,63,-1,975,141,639,-1,432,71,355,113,121,95,undefined,-1,71,415,181,64,undefined,125,118,153,84,48,247,1106,44,490,107,110,198,121,136,-1,undefined,119,118,460,219,-1,173,393,292,183,146,195,241,292,128,204,186,119,undefined,98,undefined,undefined,undefined,undefined
25/11/20,10,847,559,493,977,493,501,134,144,86,63,42,135,-1,10,-1,554,312,207,161,139,-1,1040,109,530,-1,585,61,287,109,218,159,undefined,-1,51,450,148,91,undefined,88,164,136,76,41,389,1295,48,611,118,139,238,127,156,-1,undefined,208,145,435,291,-1,190,519,256,277,168,259,427,347,162,237,180,31,undefined,82,undefined,undefined,undefined,undefined
25/11/20,11,1284,844,627,1334,677,568,145,161,107,63,46,123,-1,4,-1,845,293,216,294,176,-1,1211,116,538,-1,680,54,416,129,311,139,undefined,-1,49,525,183,105,undefined,121,153,168,81,55,457,1513,40,804,167,163,330,109,197,-1,undefined,187,151,409,289,-1,213,637,228,360,128,377,525,373,190,312,159,55,undefined,106,undefined,undefined,undefined,undefined
25/11/20,12,1626,992,891,1575,824,725,119,253,178,61,61,179,-1,7,-1,803,406,220,484,256,-1,1514,240,738,-1,811,81,393,124,356,206,undefined,-1,57,667,254,151,undefined,173,257,185,106,33,580,1854,52,933,183,163,360,210,281,-1,undefined,243,177,472,311,-1,287,792,299,449,147,326,726,450,255,375,226,132,undefined,144,undefined,undefined,undefined,undefined
25/11/20,13,1819,1011,1055,1713,831,776,129,238,171,42,60,188,-1,11,-1,912,382,205,564,177,-1,1656,223,717,-1,662,72,443,129,366,236,undefined,-1,65,641,217,169,undefined,158,164,193,116,57,714,1905,52,952,218,136,360,166,328,-1,undefined,321,151,545,221,-1,313,840,308,428,128,385,820,450,243,273,227,76,undefined,154,undefined,undefined,undefined,undefined
25/11/20,14,1775,899,1141,1596,792,742,91,202,147,43,52,129,-1,9,-1,787,258,191,473,144,-1,1392,137,727,-1,396,46,448,111,384,214,undefined,-1,83,604,197,120,undefined,92,166,183,131,48,567,1733,57,1010,123,88,344,145,361,-1,undefined,287,138,509,355,-1,294,922,145,429,150,342,890,426,285,287,190,36,undefined,134,undefined,undefined,undefined,undefined
25/11/20,15,1585,932,1090,1557,942,822,148,188,175,41,57,142,-1,9,-1,705,265,164,386,179,-1,1419,177,883,-1,372,88,414,131,254,190,undefined,-1,42,503,206,124,undefined,67,120,162,134,47,630,1804,48,1054,148,104,306,134,276,-1,undefined,216,132,540,380,-1,291,993,113,394,139,425,896,419,268,222,184,17,undefined,106,undefined,undefined,undefined,undefined
25/11/20,16,1503,858,1048,1505,896,877,173,203,228,43,47,141,-1,6,-1,672,284,209,423,94,-1,1699,142,899,-1,317,84,440,151,264,169,undefined,-1,58,588,171,135,undefined,88,163,163,86,48,522,1668,56,1018,101,72,278,111,283,-1,undefined,213,175,505,397,-1,335,998,124,336,146,339,813,388,272,215,192,11,undefined,131,undefined,undefined,undefined,undefined
25/11/20,17,1746,701,1131,1436,1073,1150,246,419,182,60,66,189,-1,21,-1,505,290,222,515,147,-1,1777,188,1021,-1,361,108,495,140,329,212,undefined,-1,62,825,180,124,undefined,95,135,154,99,74,651,1713,57,990,204,110,245,156,326,-1,undefined,259,155,559,433,-1,335,1145,141,345,174,424,961,441,259,224,182,60,undefined,165,undefined,undefined,undefined,undefined
25/11/20,18,1470,608,1144,1250,1251,1044,236,304,97,48,77,386,-1,19,-1,344,160,127,587,239,-1,1518,177,664,-1,470,128,451,203,387,286,undefined,-1,56,864,147,97,undefined,40,137,156,97,65,528,1588,57,846,218,110,360,133,278,-1,undefined,296,153,386,457,-1,262,998,134,333,95,337,914,408,213,79,217,33,undefined,83,undefined,undefined,undefined,undefined
25/11/20,19,961,341,1182,892,1002,792,218,284,68,41,140,493,-1,15,-1,146,136,69,635,274,-1,1281,120,449,-1,437,86,380,206,418,418,undefined,-1,44,994,79,204,undefined,22,154,118,88,39,519,1296,48,639,243,91,342,132,250,-1,undefined,225,138,229,401,-1,274,1048,111,307,69,365,828,326,181,54,210,13,undefined,66,undefined,undefined,undefined,undefined
25/11/20,20,726,214,1115,682,1005,686,182,275,57,40,158,520,-1,10,-1,148,154,49,539,324,-1,1184,123,350,-1,359,96,337,157,358,610,undefined,-1,43,909,82,320,undefined,22,154,104,74,24,515,974,40,550,175,41,314,88,166,-1,undefined,219,118,209,274,-1,269,900,106,251,64,394,827,187,69,16,214,18,undefined,47,undefined,undefined,undefined,undefined
25/11/20,21,584,168,885,577,815,596,107,145,52,39,95,398,-1,5,-1,133,101,38,512,201,-1,1072,87,305,-1,265,119,247,185,323,648,undefined,-1,24,721,72,340,undefined,20,110,112,47,24,389,834,30,548,177,18,248,72,167,-1,undefined,141,85,236,175,-1,217,799,69,177,39,328,560,139,3,1,165,11,undefined,85,undefined,undefined,undefined,undefined
25/11/20,22,291,85,598,439,629,430,64,75,41,12,60,205,-1,2,-1,100,90,34,318,124,-1,668,53,243,-1,197,60,148,113,232,419,undefined,-1,20,474,33,176,undefined,8,115,69,28,16,260,640,27,340,76,40,156,56,121,-1,undefined,90,65,154,135,-1,133,622,101,142,26,249,383,40,0,1,75,3,undefined,31,undefined,undefined,undefined,undefined
25/11/20,23,168,50,335,199,310,225,54,51,19,12,48,131,-1,5,-1,43,26,20,199,83,-1,332,27,135,-1,102,25,104,51,174,323,undefined,-1,10,220,41,88,undefined,6,44,19,14,6,114,310,7,219,38,19,60,25,60,-1,undefined,63,33,109,79,-1,80,300,49,2,15,108,204,3,0,0,8,27,undefined,11,undefined,undefined,undefined,undefined
26/11/20,0,73,33,218,93,182,108,26,15,10,9,15,46,-1,4,-1,16,9,6,81,40,-1,194,20,50,-1,73,15,60,24,80,57,undefined,-1,5,105,8,36,undefined,2,27,12,5,3,79,152,7,129,24,10,8,25,30,-1,undefined,24,15,59,38,-1,25,168,29,3,12,54,88,-1,-1,-1,12,1,undefined,5,undefined,undefined,undefined,undefined
26/11/20,1,60,14,83,38,57,41,7,4,4,1,9,22,-1,-1,-1,6,10,4,60,13,-1,84,16,24,-1,76,8,24,10,42,11,undefined,-1,1,19,12,18,undefined,-1,10,1,-1,1,20,60,1,103,15,32,7,6,15,-1,undefined,6,11,22,20,-1,24,108,20,-1,4,16,42,-1,-1,-1,11,2,undefined,7,undefined,undefined,undefined,undefined
26/11/20,2,18,7,66,12,47,18,6,7,3,3,6,5,-1,-1,-1,7,11,2,29,14,-1,101,18,18,-1,38,3,20,13,49,7,undefined,-1,1,18,5,7,undefined,-1,8,8,2,3,20,28,6,56,6,4,7,11,8,-1,undefined,2,2,22,20,-1,27,107,12,-1,4,11,35,-1,-1,-1,1,3,undefined,11,undefined,undefined,undefined,undefined
26/11/20,3,19,7,46,24,58,24,4,-1,5,10,1,4,-1,-1,-1,9,10,4,26,9,-1,51,7,21,-1,26,6,44,8,27,24,undefined,-1,-1,6,1,6,undefined,-1,10,4,3,2,11,27,-1,34,5,22,4,2,10,-1,undefined,5,4,34,8,-1,6,48,15,-1,1,8,13,-1,-1,-1,-1,12,undefined,3,undefined,undefined,undefined,undefined
26/11/20,4,16,6,49,15,47,23,10,4,2,3,1,3,-1,-1,-1,9,4,3,8,8,-1,50,3,18,-1,29,6,41,4,8,18,undefined,-1,2,18,3,9,undefined,-1,3,2,-1,-1,8,61,-1,23,10,23,9,3,21,-1,undefined,6,3,14,7,-1,9,27,9,-1,6,6,16,-1,-1,-1,-1,1,undefined,2,undefined,undefined,undefined,undefined
26/11/20,5,20,11,29,42,92,133,41,38,35,5,5,17,-1,2,-1,27,35,8,14,13,-1,150,26,119,-1,48,6,58,16,10,16,undefined,-1,9,79,14,12,undefined,1,14,18,4,4,20,136,3,59,26,32,5,28,10,-1,undefined,26,22,73,11,-1,28,121,18,7,16,29,18,6,1,2,-1,3,undefined,9,undefined,undefined,undefined,undefined
26/11/20,6,75,29,97,117,171,289,126,90,120,25,22,72,-1,8,-1,41,93,39,26,24,-1,267,68,251,-1,137,23,136,44,32,46,undefined,-1,31,269,45,10,undefined,18,49,61,27,15,56,387,18,109,57,67,21,84,21,-1,undefined,142,73,139,75,-1,41,301,57,40,49,59,29,65,53,40,1,8,undefined,28,undefined,undefined,undefined,undefined
26/11/20,7,116,73,128,226,391,383,192,164,169,29,47,153,-1,14,-1,139,179,128,36,23,-1,562,134,455,-1,179,43,275,60,46,56,undefined,-1,23,413,76,17,undefined,49,80,91,29,18,105,490,14,223,112,78,77,73,78,-1,undefined,89,112,258,103,-1,82,215,28,84,158,96,87,204,99,101,49,7,undefined,48,undefined,undefined,undefined,undefined
26/11/20,8,255,178,178,419,504,499,205,206,198,46,43,154,-1,11,-1,304,301,230,51,44,-1,894,168,771,-1,288,109,351,79,86,97,undefined,-1,25,497,176,46,undefined,86,211,127,34,27,169,807,51,378,149,78,119,90,143,-1,undefined,63,143,442,141,-1,145,336,63,133,220,187,129,232,134,251,143,51,undefined,110,undefined,undefined,undefined,undefined
26/11/20,9,383,284,312,725,485,441,131,169,174,40,32,148,-1,15,-1,458,251,224,103,65,-1,802,119,622,-1,359,116,279,79,107,125,undefined,-1,40,361,161,80,undefined,121,121,123,68,19,232,1065,38,498,179,82,178,105,136,-1,undefined,84,108,436,192,-1,192,472,70,223,168,218,241,341,192,249,155,65,undefined,143,undefined,undefined,undefined,undefined
26/11/20,10,700,585,441,996,571,457,112,170,142,30,31,118,-1,8,-1,638,287,209,164,114,-1,924,113,552,-1,480,108,318,161,166,128,undefined,-1,14,467,156,85,undefined,107,146,158,66,18,330,1357,45,584,232,141,257,103,222,-1,undefined,200,115,380,278,-1,239,505,94,303,122,270,384,377,217,293,140,38,undefined,85,undefined,undefined,undefined,undefined
26/11/20,11,937,878,721,1322,713,577,139,179,125,36,39,126,-1,11,-1,833,318,215,300,200,-1,914,134,482,-1,577,124,405,114,211,129,undefined,-1,24,465,156,117,undefined,80,198,222,100,16,441,1590,42,764,263,163,337,118,248,-1,undefined,188,143,408,303,-1,275,722,110,386,103,333,552,448,281,361,201,58,undefined,108,undefined,undefined,undefined,undefined
26/11/20,12,1256,1059,1014,1607,802,747,150,260,199,65,47,176,-1,6,-1,858,448,244,454,288,-1,1286,197,641,-1,797,170,406,161,280,196,undefined,-1,26,696,229,151,undefined,175,257,195,107,29,520,1822,62,960,322,256,362,196,337,-1,undefined,281,156,514,349,-1,369,849,106,518,160,382,738,498,372,405,233,36,undefined,161,undefined,undefined,undefined,undefined
26/11/20,13,1430,1099,1188,1769,796,775,142,215,155,44,64,173,-1,6,-1,946,410,169,525,275,-1,1439,197,675,-1,692,175,412,123,355,181,undefined,-1,26,707,185,164,undefined,169,187,178,99,50,678,2007,48,1110,298,187,350,181,421,-1,undefined,280,196,521,438,-1,295,878,164,517,167,374,795,563,370,379,239,24,undefined,128,undefined,undefined,undefined,undefined
26/11/20,14,1756,1222,1231,1807,845,758,135,231,166,42,39,176,-1,11,-1,840,334,212,460,194,-1,1359,149,694,-1,527,152,440,137,302,205,undefined,-1,63,628,169,157,undefined,129,158,169,87,51,711,1898,53,1231,303,173,346,208,347,-1,undefined,275,171,502,542,-1,295,1163,158,464,156,501,952,517,299,299,228,16,undefined,192,undefined,undefined,undefined,undefined
26/11/20,15,1896,1156,1209,1790,1015,877,157,225,177,67,53,199,-1,12,-1,753,286,167,481,182,-1,1634,157,799,-1,454,138,564,162,338,190,undefined,-1,67,660,194,137,undefined,83,160,185,77,45,659,1947,60,1149,267,115,336,166,309,-1,undefined,286,180,527,476,-1,337,1227,152,480,155,448,1113,431,267,278,242,18,undefined,136,undefined,undefined,undefined,undefined
26/11/20,16,1821,1157,1250,1684,1040,952,156,265,210,64,61,204,-1,13,-1,633,385,167,385,177,-1,1954,162,839,-1,365,101,549,214,330,208,undefined,-1,38,673,192,134,undefined,61,157,172,90,65,634,1875,54,1262,149,81,324,114,325,-1,undefined,251,156,499,525,-1,287,1125,157,434,192,419,1013,415,262,249,184,26,undefined,188,undefined,undefined,undefined,undefined
26/11/20,17,1874,995,1369,1567,1125,1084,228,334,171,66,93,284,-1,8,-1,561,275,202,504,200,-1,1974,207,946,-1,341,118,552,210,354,190,undefined,-1,78,984,191,123,undefined,80,161,159,101,54,666,1829,56,1184,158,95,316,129,306,-1,undefined,232,216,574,525,-1,313,1241,135,417,198,485,1171,452,226,209,228,64,undefined,167,undefined,undefined,undefined,undefined
26/11/20,18,1685,702,1277,1306,1124,984,265,371,115,60,133,358,-1,-1,-1,317,169,136,626,307,-1,2009,202,695,-1,312,106,536,223,429,297,undefined,-1,65,1011,127,133,undefined,54,195,142,103,58,531,1702,48,1018,155,105,340,109,355,-1,undefined,284,162,371,503,-1,298,1091,133,402,103,393,952,373,201,89,277,54,undefined,97,undefined,undefined,undefined,undefined
26/11/20,19,1374,503,1127,1027,1000,831,217,307,68,42,91,429,-1,221,-1,232,126,72,682,313,-1,1528,137,415,-1,304,107,373,196,425,342,undefined,-1,40,955,89,138,undefined,28,136,128,77,36,442,1266,40,814,177,110,429,93,314,-1,undefined,214,136,295,436,-1,281,1027,129,338,85,367,899,325,129,50,240,13,undefined,70,undefined,undefined,undefined,undefined
26/11/20,20,1056,382,1166,818,945,690,124,248,55,45,141,476,-1,183,-1,127,100,35,594,353,-1,1245,106,329,-1,251,68,337,155,400,474,undefined,-1,36,882,100,252,undefined,19,156,98,50,19,439,970,44,738,120,65,376,93,235,-1,undefined,190,133,209,241,-1,238,944,100,355,70,292,738,225,50,22,198,8,undefined,64,undefined,undefined,undefined,undefined
26/11/20,21,671,204,896,683,781,587,111,106,44,35,123,322,-1,211,-1,123,125,40,494,283,-1,1094,88,288,-1,222,53,251,102,313,495,undefined,-1,22,668,70,244,undefined,24,120,116,64,22,409,937,27,531,82,60,317,75,179,-1,undefined,150,90,208,137,-1,211,789,159,310,39,360,608,13,0,1,149,9,undefined,82,undefined,undefined,undefined,undefined
26/11/20,22,252,93,565,369,490,485,67,72,47,16,41,142,-1,106,-1,86,98,28,297,202,-1,550,78,244,-1,130,52,110,66,222,393,undefined,-1,8,458,41,138,undefined,11,79,70,51,36,243,570,15,230,62,63,136,64,106,-1,undefined,94,44,156,100,-1,113,567,100,176,24,220,415,-1,-1,-1,64,7,undefined,40,undefined,undefined,undefined,undefined
26/11/20,23,125,30,315,239,282,329,124,28,15,10,26,66,-1,132,-1,41,45,12,148,120,-1,397,40,134,-1,106,23,114,25,149,169,undefined,-1,2,242,31,44,undefined,9,57,35,13,8,175,449,12,162,26,69,75,27,38,-1,undefined,42,25,89,52,-1,82,338,79,127,12,103,222,-1,-1,-1,5,11,undefined,16,undefined,undefined,undefined,undefined
27/11/20,0,70,25,168,95,175,148,11,11,10,9,6,16,-1,44,-1,25,18,8,81,77,-1,198,31,67,-1,64,11,37,14,72,80,undefined,-1,5,141,21,16,undefined,4,7,21,11,3,40,182,6,85,19,60,12,20,27,-1,undefined,31,8,98,24,-1,53,175,30,76,13,43,56,-1,-1,-1,1,8,undefined,9,undefined,undefined,undefined,undefined
27/11/20,1,39,22,110,51,69,54,9,8,6,3,6,22,-1,10,-1,8,6,6,59,63,-1,100,8,29,-1,57,2,33,13,51,23,undefined,-1,-1,54,10,10,undefined,1,16,20,12,6,29,98,1,61,7,26,6,4,11,-1,undefined,15,3,55,16,-1,14,114,30,32,2,26,40,-1,-1,-1,4,1,undefined,12,undefined,undefined,undefined,undefined
27/11/20,2,33,11,54,20,33,5,2,-1,-1,6,4,13,-1,4,-1,8,3,2,42,80,-1,90,5,15,-1,39,2,15,2,22,17,undefined,-1,1,10,1,4,undefined,1,6,8,6,4,19,45,1,35,10,21,1,3,7,-1,undefined,8,1,28,7,-1,9,55,8,25,2,14,20,-1,-1,-1,-1,5,undefined,8,undefined,undefined,undefined,undefined
27/11/20,3,32,14,51,26,72,28,4,2,3,-1,6,11,-1,9,-1,21,1,5,15,40,-1,57,5,18,-1,31,7,57,5,18,4,undefined,-1,-1,14,6,2,undefined,-1,3,6,-1,-1,20,42,1,32,3,24,8,12,4,-1,undefined,1,2,5,9,-1,7,48,17,23,1,13,18,-1,-1,-1,-1,10,undefined,6,undefined,undefined,undefined,undefined
27/11/20,4,11,5,41,29,52,26,14,4,3,-1,5,5,-1,9,-1,3,12,1,26,16,-1,64,8,12,-1,43,3,54,4,13,4,undefined,-1,-1,8,1,10,undefined,-1,5,4,5,3,9,92,-1,27,5,12,6,3,7,-1,undefined,12,4,17,13,-1,25,38,13,11,1,6,13,-1,-1,-1,-1,2,undefined,-1,undefined,undefined,undefined,undefined
27/11/20,5,18,17,48,50,81,121,21,22,27,6,7,16,-1,69,-1,23,38,5,17,10,-1,157,42,127,-1,45,6,66,14,12,25,undefined,-1,11,74,6,10,undefined,2,9,13,5,5,27,146,7,76,16,22,11,14,11,-1,undefined,25,32,55,6,-1,25,117,16,18,11,22,21,6,3,2,-1,5,undefined,18,undefined,undefined,undefined,undefined
27/11/20,6,100,37,114,145,191,281,94,86,89,30,26,71,-1,126,-1,36,95,33,27,10,-1,311,82,278,-1,114,25,158,41,40,45,undefined,-1,39,264,36,7,undefined,15,22,74,26,18,46,312,18,155,47,61,22,68,44,-1,undefined,133,67,142,67,-1,61,313,56,38,55,48,48,73,47,34,8,14,undefined,33,undefined,undefined,undefined,undefined
27/11/20,7,123,81,127,219,342,509,197,170,130,47,67,184,-1,186,-1,139,192,123,39,26,-1,668,126,484,-1,142,57,274,73,45,42,undefined,-1,55,342,82,21,undefined,70,74,107,41,25,83,467,30,238,96,51,97,72,70,-1,undefined,44,124,247,105,-1,80,238,36,83,137,89,83,143,93,131,52,28,undefined,56,undefined,undefined,undefined,undefined
27/11/20,8,412,202,254,457,523,574,198,241,153,62,56,174,-1,205,-1,271,298,213,79,32,-1,1007,160,691,-1,295,97,414,78,70,94,undefined,-1,49,463,134,44,undefined,93,125,115,74,53,171,845,44,371,159,83,131,82,97,-1,undefined,84,129,451,176,-1,154,428,88,170,177,152,161,225,129,189,132,68,undefined,94,undefined,undefined,undefined,undefined
27/11/20,9,673,395,378,795,496,515,301,241,138,68,54,170,-1,226,-1,539,272,215,149,71,-1,1024,127,620,-1,377,118,339,115,111,101,undefined,-1,65,449,182,72,undefined,105,124,174,58,35,252,1336,51,501,187,108,264,102,181,-1,undefined,114,104,465,204,-1,171,501,102,214,142,199,322,283,165,265,113,57,undefined,101,undefined,undefined,undefined,undefined
27/11/20,10,1299,874,633,1216,610,647,166,252,91,52,35,140,-1,244,-1,619,266,203,235,153,-1,1159,143,543,-1,527,125,431,181,207,126,undefined,-1,46,462,185,89,undefined,88,134,192,49,32,438,1534,77,804,250,159,342,119,228,-1,undefined,211,134,469,287,-1,295,700,241,311,130,346,578,358,225,299,182,37,undefined,120,undefined,undefined,undefined,undefined
27/11/20,11,1750,1192,885,1548,735,818,175,296,162,56,61,125,-1,245,-1,898,311,192,295,203,-1,1364,141,705,-1,559,170,461,159,298,134,undefined,-1,52,588,183,107,undefined,110,163,145,68,44,597,1777,55,1079,292,175,367,118,272,-1,undefined,223,141,591,310,-1,270,810,242,447,140,413,823,394,231,367,174,38,undefined,128,undefined,undefined,undefined,undefined
27/11/20,12,2175,1514,1250,1942,937,962,179,273,182,83,57,192,-1,294,-1,951,397,252,556,314,-1,1693,176,713,-1,828,159,438,126,379,234,undefined,-1,60,763,239,152,undefined,148,241,178,64,67,708,2080,58,1515,283,201,442,164,341,-1,undefined,380,162,565,348,-1,350,1203,283,558,139,436,946,531,340,418,260,63,undefined,126,undefined,undefined,undefined,undefined
27/11/20,13,2041,1610,1395,2103,822,950,232,236,162,50,39,159,-1,300,-1,1073,339,198,581,300,-1,1707,209,787,-1,638,198,413,158,394,246,undefined,-1,47,642,227,141,undefined,132,178,190,85,58,640,2100,35,1437,249,188,424,184,422,-1,undefined,423,159,588,362,-1,313,1017,280,546,116,416,961,531,366,430,213,15,undefined,135,undefined,undefined,undefined,undefined
27/11/20,14,1876,1563,1379,2072,877,989,193,258,167,33,32,124,-1,288,-1,918,288,199,609,196,-1,1673,128,663,-1,555,126,439,148,377,237,undefined,-1,71,678,243,132,undefined,116,163,193,100,49,673,2129,54,1304,226,146,380,175,388,-1,undefined,340,145,581,366,-1,293,1128,165,537,88,416,1100,487,376,409,182,3,undefined,164,undefined,undefined,undefined,undefined
27/11/20,15,1742,1570,1479,1919,936,1062,100,314,165,32,17,104,-1,270,-1,841,260,164,594,179,-1,1714,186,1043,-1,414,96,456,140,340,204,undefined,-1,78,666,210,87,undefined,87,161,153,71,52,816,2167,58,1448,235,119,371,138,364,-1,undefined,284,144,582,540,-1,309,1199,183,626,115,447,1136,460,275,349,180,12,undefined,168,undefined,undefined,undefined,undefined
27/11/20,16,1581,1651,1492,1932,966,1197,99,337,149,65,31,136,-1,305,-1,768,213,193,597,167,-1,1916,179,1057,-1,353,103,414,135,420,197,undefined,-1,81,838,212,91,undefined,68,140,135,74,56,822,2107,41,1361,156,79,358,108,333,-1,undefined,277,159,578,525,-1,292,1148,159,673,141,438,1269,435,271,332,178,22,undefined,191,undefined,undefined,undefined,undefined
27/11/20,17,1974,1665,1700,2139,1257,1372,151,351,178,62,34,207,-1,400,-1,712,228,190,636,247,-1,1931,191,1037,-1,333,93,455,150,416,288,undefined,-1,97,967,221,96,undefined,53,180,84,57,40,844,2300,38,1303,143,102,355,106,385,-1,undefined,317,203,591,573,-1,303,1351,194,597,124,560,1429,507,263,317,166,55,undefined,181,undefined,undefined,undefined,undefined
27/11/20,18,1999,1482,1863,1973,1421,1164,158,456,114,51,102,345,-1,341,-1,507,228,99,850,416,-1,1339,178,756,-1,379,107,431,192,584,456,undefined,-1,84,1339,201,196,undefined,43,140,137,99,54,810,2158,40,1241,167,96,498,112,390,-1,undefined,396,189,478,594,-1,381,1477,187,617,90,580,1565,426,255,237,265,35,undefined,100,undefined,undefined,undefined,undefined
27/11/20,19,2057,1385,1783,1690,1328,1161,176,375,85,53,147,440,-1,352,-1,471,210,89,959,495,-1,1454,112,582,-1,388,112,393,201,723,633,undefined,-1,68,1628,138,263,undefined,30,167,102,55,32,855,1950,72,1153,156,138,494,92,467,-1,undefined,356,168,391,575,-1,340,1404,190,604,57,631,1377,441,219,210,215,28,undefined,84,undefined,undefined,undefined,undefined
27/11/20,20,1992,1006,1817,1787,1494,1142,152,325,91,35,173,521,-1,404,-1,370,218,66,1092,633,-1,1529,121,491,-1,318,98,325,263,803,945,undefined,-1,56,1707,184,399,undefined,34,166,123,53,25,896,1934,27,1185,125,111,538,94,447,-1,undefined,401,115,314,412,-1,314,1337,137,600,62,769,1429,468,83,91,226,20,undefined,116,undefined,undefined,undefined,undefined
27/11/20,21,1748,585,1786,1496,1579,1166,105,229,63,41,139,520,-1,342,-1,223,184,50,890,544,-1,1594,133,443,-1,394,95,299,231,865,1069,undefined,-1,67,1630,154,490,undefined,39,143,92,49,27,847,1845,28,992,130,105,432,99,455,-1,undefined,296,127,287,293,-1,322,1251,164,455,-1,621,1596,281,2,11,186,13,undefined,94,undefined,undefined,undefined,undefined
27/11/20,22,1014,426,1501,1054,1470,914,110,106,66,19,94,409,-1,296,-1,131,176,36,846,447,-1,1180,101,301,-1,271,79,308,235,743,1040,undefined,-1,48,1401,155,391,undefined,27,119,97,25,28,772,1514,28,741,119,59,319,104,271,-1,undefined,244,66,221,290,-1,209,1095,147,463,-1,673,1119,115,2,5,213,13,undefined,91,undefined,undefined,undefined,undefined
27/11/20,23,358,159,859,600,1006,676,58,92,31,18,69,209,-1,217,-1,122,115,45,345,294,-1,794,50,215,-1,214,46,239,164,466,910,undefined,-1,31,990,147,275,undefined,11,114,52,21,28,448,1104,10,445,71,95,168,54,168,-1,undefined,111,54,197,140,-1,158,617,125,378,-1,364,565,-1,-1,-1,20,26,-1,53,undefined,undefined,undefined,undefined
28/11/20,0,208,98,446,324,729,455,55,67,10,13,26,119,-1,187,-1,43,30,25,270,169,-1,599,27,158,-1,142,42,81,101,326,388,undefined,-1,30,635,99,113,undefined,7,56,30,8,6,239,653,12,221,53,64,81,33,123,-1,undefined,74,36,113,65,-1,76,327,50,165,-1,234,300,-1,-1,-1,27,47,-1,24,undefined,undefined,undefined,undefined
28/11/20,1,64,59,303,207,336,324,24,18,12,2,7,29,-1,86,-1,53,48,5,178,77,-1,332,35,86,-1,102,11,76,53,234,183,undefined,-1,6,321,97,48,undefined,2,29,16,6,4,145,417,5,156,21,85,23,22,79,-1,undefined,48,19,69,53,-1,53,236,83,123,-1,118,158,-1,-1,-1,7,2,-1,26,undefined,undefined,undefined,undefined
28/11/20,2,40,82,157,127,153,135,12,4,7,-1,2,15,-1,32,-1,25,27,1,71,73,-1,229,11,51,-1,87,8,51,11,142,31,undefined,-1,3,70,68,16,undefined,1,-1,11,6,1,63,240,1,121,7,71,7,36,35,-1,undefined,14,7,65,44,-1,20,151,24,59,-1,47,96,-1,-1,-1,-1,2,-1,13,undefined,undefined,undefined,undefined
28/11/20,3,34,19,130,65,94,57,2,2,3,4,1,7,-1,9,-1,10,4,3,53,36,-1,102,14,44,-1,54,11,43,7,80,8,undefined,-1,1,23,11,9,undefined,-1,5,5,-1,-1,50,126,4,70,15,39,2,23,34,-1,undefined,4,2,37,16,-1,16,125,9,19,-1,30,70,-1,-1,-1,-1,3,-1,18,undefined,undefined,undefined,undefined
28/11/20,4,6,8,71,30,41,29,8,3,11,-1,1,4,-1,10,-1,6,36,1,42,25,-1,99,9,19,-1,64,6,22,5,34,41,undefined,-1,3,33,4,4,undefined,-1,-1,6,2,-1,30,81,5,61,6,21,11,19,21,-1,undefined,7,13,16,17,-1,13,101,28,11,-1,17,29,-1,-1,-1,-1,17,-1,14,undefined,undefined,undefined,undefined
28/11/20,5,12,236,39,39,69,65,18,15,7,11,5,12,-1,31,-1,22,29,7,13,13,-1,97,12,48,-1,71,14,52,6,16,15,undefined,-1,8,40,14,11,undefined,-1,2,4,2,1,20,138,4,61,21,42,7,22,4,-1,undefined,21,7,25,13,-1,19,72,29,10,-1,19,33,1,0,0,-1,-1,-1,10,undefined,undefined,undefined,undefined
28/11/20,6,38,20,66,66,99,141,74,31,32,18,13,50,-1,54,-1,21,53,10,15,11,-1,144,32,101,-1,96,25,68,24,19,11,undefined,-1,8,171,22,7,undefined,6,30,21,14,4,31,207,4,63,53,46,11,28,14,-1,undefined,45,13,58,36,-1,18,96,52,23,20,24,26,23,15,9,1,-1,-1,27,undefined,undefined,undefined,undefined
28/11/20,7,118,64,112,119,121,216,105,77,30,16,16,65,-1,88,-1,41,67,11,22,18,-1,275,35,211,-1,152,80,78,58,39,10,undefined,-1,22,256,15,10,undefined,18,57,27,5,5,58,233,9,117,94,51,30,47,24,-1,undefined,27,33,91,69,-1,27,168,34,89,39,40,32,88,58,38,35,-1,-1,22,undefined,undefined,undefined,undefined
28/11/20,8,270,166,160,279,239,282,154,134,40,23,45,108,-1,127,-1,139,105,42,47,23,-1,575,56,164,-1,267,116,145,82,44,63,undefined,-1,24,389,41,27,undefined,14,111,42,21,10,101,439,18,266,185,113,87,93,79,-1,undefined,32,54,145,76,-1,77,236,49,136,37,107,90,155,117,115,52,5,-1,29,undefined,undefined,undefined,undefined
28/11/20,9,567,430,326,654,368,441,141,253,69,48,34,184,-1,211,-1,304,149,76,133,64,-1,766,86,301,-1,481,172,214,142,110,76,undefined,-1,40,545,77,73,undefined,36,95,67,31,17,227,938,18,541,299,175,260,91,145,-1,undefined,119,109,235,190,-1,123,469,58,199,56,153,254,245,176,224,138,39,-1,39,undefined,undefined,undefined,undefined
28/11/20,10,1166,915,527,1180,651,597,153,303,115,60,79,263,-1,245,-1,630,211,87,206,122,-1,1067,105,469,-1,705,243,353,235,252,148,undefined,-1,47,779,120,67,undefined,36,152,95,25,17,368,1438,48,1034,427,198,321,145,298,-1,undefined,213,172,364,297,-1,199,805,88,311,57,293,465,392,292,382,222,27,-1,87,undefined,undefined,undefined,undefined
28/11/20,11,1737,1606,967,1735,1045,890,144,368,123,60,85,320,-1,361,-1,925,164,116,472,230,-1,1506,116,534,-1,926,245,432,266,317,171,undefined,-1,70,1036,113,107,undefined,21,154,86,39,22,641,1967,29,1265,483,270,476,188,378,-1,undefined,291,122,498,415,-1,225,949,103,457,53,457,745,563,365,519,229,6,-1,70,undefined,undefined,undefined,undefined
28/11/20,12,2019,1892,1381,2249,1304,1101,139,363,90,54,81,275,-1,405,-1,1107,216,139,732,342,-1,1546,146,528,-1,1001,222,553,282,558,269,undefined,-1,41,1128,140,147,undefined,71,150,150,59,18,899,2500,43,1520,477,303,629,184,470,-1,undefined,332,160,444,465,-1,343,1213,195,647,75,560,1052,674,480,630,196,19,-1,91,undefined,undefined,undefined,undefined
28/11/20,13,1943,2220,1833,2490,1390,1048,118,370,87,49,99,277,-1,353,-1,1175,236,114,912,474,-1,1537,147,564,-1,966,259,530,371,606,250,undefined,-1,47,1203,127,192,undefined,45,139,145,66,17,1132,2426,33,1703,465,266,550,192,543,-1,undefined,393,155,430,583,-1,371,1323,196,810,77,734,1248,636,476,648,221,16,-1,96,undefined,undefined,undefined,undefined
28/11/20,14,2614,2302,1840,2640,1522,1152,144,417,96,32,58,253,-1,377,-1,1343,233,146,925,404,-1,1653,160,648,-1,921,248,557,329,603,358,undefined,-1,72,1113,114,194,undefined,38,133,149,57,26,1193,2730,44,1767,520,222,613,197,520,-1,undefined,372,158,501,561,-1,307,1509,162,820,65,766,1459,676,475,644,244,4,-1,125,undefined,undefined,undefined,undefined
28/11/20,15,2501,2495,1966,2549,1547,1328,156,398,76,42,100,301,-1,439,-1,1257,246,129,881,401,-1,2007,148,658,-1,732,234,506,374,586,318,undefined,-1,68,1323,129,154,undefined,35,149,131,48,17,1243,2590,46,1826,402,273,598,173,557,-1,undefined,335,149,515,613,-1,385,1538,162,867,79,875,1658,640,457,615,232,19,-1,104,undefined,undefined,undefined,undefined
28/11/20,16,2184,2058,1899,2348,1346,1315,160,372,92,37,143,376,-1,476,-1,1048,203,123,727,332,-1,1670,125,494,-1,516,135,430,350,637,369,undefined,-1,85,1527,167,184,undefined,40,125,113,43,24,1142,2352,41,1539,267,126,537,168,494,-1,undefined,344,159,432,561,-1,347,1341,166,720,48,821,1715,570,394,406,203,22,-1,103,undefined,undefined,undefined,undefined
28/11/20,17,1978,1612,1647,1917,1500,1139,135,301,72,66,160,390,-1,440,-1,595,301,79,799,404,-1,1522,158,455,-1,358,131,422,324,691,442,undefined,-1,74,1341,182,200,undefined,61,138,120,46,16,980,2094,44,1520,197,103,397,113,421,-1,undefined,327,229,467,574,-1,370,1467,175,629,49,793,1505,415,282,266,152,81,-1,92,undefined,undefined,undefined,undefined
28/11/20,18,1867,1110,1732,1718,1523,1124,111,272,96,75,128,429,-1,405,-1,415,126,89,961,538,-1,1607,126,485,-1,316,103,358,360,788,444,undefined,-1,64,1504,156,326,undefined,66,149,126,49,9,829,2001,30,1212,184,88,420,129,448,-1,undefined,364,155,350,540,-1,278,1333,165,569,28,671,1364,516,322,188,212,35,-1,115,undefined,undefined,undefined,undefined
28/11/20,19,1779,832,1709,1655,1579,1014,125,210,70,59,157,466,-1,335,-1,291,195,76,1029,624,-1,1424,100,357,-1,359,125,319,370,794,712,undefined,-1,49,1930,171,497,undefined,43,198,120,28,25,849,1953,37,1003,218,93,525,120,393,-1,undefined,295,102,284,515,-1,292,1350,151,555,33,787,1240,497,238,139,142,18,-1,82,undefined,undefined,undefined,undefined
28/11/20,20,1184,732,1717,1606,1712,920,111,116,59,64,140,432,-1,370,-1,205,161,70,877,729,-1,1275,132,300,-1,290,76,300,341,781,976,undefined,-1,39,1871,197,527,undefined,28,181,83,53,31,909,2110,44,820,182,99,573,138,435,-1,undefined,338,84,312,291,-1,234,1222,184,551,56,783,1182,318,23,21,196,14,-1,88,undefined,undefined,undefined,undefined
28/11/20,21,855,570,1433,1646,1543,762,66,86,36,42,105,323,-1,253,-1,174,91,34,899,484,-1,1336,93,270,-1,321,78,234,325,817,1157,undefined,-1,57,1511,135,677,undefined,20,124,91,30,15,842,1947,21,708,129,73,416,85,381,-1,undefined,280,103,185,208,-1,257,1043,143,426,32,743,1163,32,0,0,189,30,-1,69,undefined,undefined,undefined,undefined
28/11/20,22,771,333,1200,1092,1432,786,82,85,26,41,54,238,-1,254,-1,168,111,29,624,468,-1,1126,113,264,-1,190,58,159,207,668,1115,undefined,-1,51,1367,206,587,undefined,11,135,77,27,14,615,1648,16,493,85,88,317,50,310,-1,undefined,191,61,199,188,-1,170,775,144,377,11,546,1004,10,0,0,68,7,-1,49,undefined,undefined,undefined,undefined
28/11/20,23,330,203,881,629,998,649,47,45,11,22,22,152,-1,166,-1,128,74,36,441,332,-1,807,97,231,-1,171,43,128,156,592,797,undefined,-1,28,938,208,354,undefined,17,88,33,80,9,398,899,19,445,70,79,127,36,287,-1,undefined,106,40,151,114,-1,90,538,114,344,10,365,524,-1,-1,-1,-1,4,-1,46,undefined,undefined,undefined,undefined
29/11/20,0,165,103,470,354,700,480,28,26,22,15,20,75,-1,181,-1,74,22,23,210,179,-1,519,73,114,-1,103,34,110,67,345,528,undefined,-1,12,603,188,141,undefined,11,50,14,9,5,274,685,5,233,35,58,65,46,94,-1,undefined,60,17,120,70,-1,65,280,68,89,8,204,299,-1,-1,-1,-1,3,-1,45,undefined,undefined,undefined,undefined
29/11/20,1,47,54,381,258,254,240,9,18,9,10,2,14,-1,91,-1,43,15,7,150,90,-1,323,31,180,-1,92,11,53,36,244,384,undefined,-1,16,184,138,94,undefined,10,12,3,5,-1,123,391,4,163,13,26,26,15,132,-1,undefined,66,16,137,40,-1,51,164,40,160,4,106,257,-1,-1,-1,-1,12,-1,40,undefined,undefined,undefined,undefined
29/11/20,2,62,24,126,138,117,108,4,5,8,-1,2,22,-1,71,-1,38,10,3,61,65,-1,180,57,72,-1,54,8,40,19,135,55,undefined,-1,4,65,162,42,undefined,4,28,8,6,1,68,250,8,116,11,24,6,13,48,-1,undefined,24,6,114,37,-1,20,167,28,-1,5,67,67,-1,-1,-1,-1,-1,-1,13,undefined,undefined,undefined,undefined
29/11/20,3,38,37,86,66,91,57,13,-1,4,3,-1,3,-1,21,-1,17,9,3,63,50,-1,145,35,39,-1,51,9,35,9,147,64,undefined,-1,4,33,56,7,undefined,2,18,6,3,1,58,169,2,57,10,24,6,11,28,-1,undefined,10,4,34,26,-1,14,77,27,4,1,59,51,-1,-1,-1,-1,1,-1,1,undefined,undefined,undefined,undefined
29/11/20,4,15,17,79,38,46,45,13,4,5,-1,1,4,-1,19,-1,11,21,2,30,35,-1,106,12,29,-1,44,3,21,6,92,14,undefined,-1,-1,15,24,9,undefined,2,5,2,1,-1,26,92,2,69,9,28,6,7,25,-1,undefined,12,4,14,18,-1,14,64,37,-1,3,23,34,-1,-1,-1,-1,2,-1,9,undefined,undefined,undefined,undefined
29/11/20,5,17,16,38,70,51,41,2,7,10,3,1,10,-1,16,-1,23,15,1,37,27,-1,96,20,27,-1,39,6,45,8,34,2,undefined,-1,6,15,17,8,undefined,3,13,1,-1,-1,26,149,1,50,9,17,5,8,15,-1,undefined,9,5,21,15,-1,14,43,17,9,2,28,21,1,0,0,-1,3,-1,3,undefined,undefined,undefined,undefined
29/11/20,6,14,9,46,72,57,80,17,11,13,6,1,4,-1,33,-1,25,23,6,7,8,-1,103,15,53,-1,42,10,61,6,34,5,undefined,-1,6,39,9,9,undefined,-1,10,6,-1,-1,49,136,2,59,16,31,3,10,22,-1,undefined,15,9,45,7,-1,22,54,9,30,3,13,15,2,0,0,-1,5,-1,13,undefined,undefined,undefined,undefined
29/11/20,7,46,31,64,95,80,95,27,32,17,5,4,9,-1,38,-1,29,23,13,13,5,-1,186,26,140,-1,95,25,52,15,22,22,undefined,-1,8,78,6,5,undefined,12,12,5,1,1,25,169,4,86,32,42,13,9,23,-1,undefined,22,14,56,16,-1,21,77,12,24,18,25,20,27,10,5,-1,3,-1,11,undefined,undefined,undefined,undefined
29/11/20,8,189,98,113,176,135,212,67,84,31,21,9,43,-1,95,-1,57,45,21,29,18,-1,385,30,183,-1,186,72,86,44,41,39,undefined,-1,15,221,40,28,undefined,12,35,23,13,14,64,324,14,165,97,78,41,49,40,-1,undefined,42,37,89,50,-1,50,173,19,56,25,51,46,97,67,76,7,31,-1,17,undefined,undefined,undefined,undefined
29/11/20,9,475,297,248,398,322,361,120,172,38,29,41,112,-1,136,-1,131,88,31,73,39,-1,614,78,240,-1,421,167,153,84,114,73,undefined,-1,18,365,40,39,undefined,16,53,33,21,14,141,538,10,383,197,99,141,103,94,-1,undefined,98,58,175,127,-1,108,388,38,165,27,145,145,171,156,179,79,40,-1,32,undefined,undefined,undefined,undefined
29/11/20,10,961,676,381,773,438,520,90,162,64,40,20,87,-1,183,-1,426,105,45,169,108,-1,871,91,384,-1,547,201,228,116,205,119,undefined,-1,29,466,41,65,undefined,27,87,44,31,15,205,944,24,695,275,179,355,117,171,-1,undefined,154,90,221,174,-1,156,530,71,197,36,162,279,281,172,283,115,9,-1,32,undefined,undefined,undefined,undefined
29/11/20,11,1382,1369,753,1321,751,674,79,233,58,47,38,148,-1,285,-1,638,143,65,392,286,-1,1007,88,420,-1,749,236,342,164,354,147,undefined,-1,40,650,81,102,undefined,33,110,54,33,17,430,1444,12,851,327,217,463,157,338,-1,undefined,230,128,329,301,-1,210,716,110,389,43,300,559,422,255,434,109,13,-1,45,undefined,undefined,undefined,undefined
29/11/20,12,1813,1655,1340,1754,938,934,116,271,63,43,27,196,-1,321,-1,882,155,76,751,396,-1,1420,320,411,-1,892,265,453,214,438,316,undefined,-1,39,859,77,139,undefined,16,165,78,49,39,682,1887,41,1126,480,341,550,206,343,-1,undefined,291,121,406,375,-1,269,1019,129,542,58,512,868,396,345,419,136,25,-1,69,undefined,undefined,undefined,undefined
29/11/20,13,2168,1944,1597,2011,1071,1004,95,289,87,42,60,283,-1,361,-1,830,165,44,839,409,-1,1513,165,421,-1,987,238,503,257,548,318,undefined,-1,56,1159,81,139,undefined,39,161,94,39,25,763,2114,28,1477,438,301,491,158,366,-1,undefined,346,108,428,507,-1,329,1206,176,606,50,563,1258,519,388,429,167,8,-1,95,undefined,undefined,undefined,undefined
29/11/20,14,2458,2232,1619,2143,1239,1121,132,387,49,30,85,263,-1,411,-1,1067,162,72,867,341,-1,1546,266,410,-1,935,229,611,273,537,345,undefined,-1,47,1294,88,181,undefined,29,147,85,38,24,967,2083,36,1826,479,274,605,220,429,-1,undefined,341,105,425,545,-1,362,1400,163,607,57,650,1392,475,360,443,179,11,-1,93,undefined,undefined,undefined,undefined
29/11/20,15,2310,2083,1706,2089,1297,1220,165,370,103,38,142,362,-1,420,-1,914,160,55,812,344,-1,1852,213,494,-1,781,241,547,356,587,446,undefined,-1,40,1325,118,151,undefined,22,154,106,72,28,1037,2041,26,1591,415,248,597,205,432,-1,undefined,346,129,404,540,-1,356,1447,144,570,77,708,1537,437,383,352,159,5,-1,113,undefined,undefined,undefined,undefined
29/11/20,16,1834,1727,1505,1836,1125,1097,232,328,48,42,122,301,-1,429,-1,702,121,56,658,224,-1,1763,152,451,-1,552,124,402,303,474,398,undefined,-1,36,1095,117,136,undefined,31,107,92,57,47,867,1990,35,1416,300,150,465,141,432,-1,undefined,273,141,380,527,-1,288,1191,158,498,60,640,1438,419,241,256,147,1,-1,62,undefined,undefined,undefined,undefined
29/11/20,17,1815,1225,1432,1572,1068,932,160,312,68,49,126,342,-1,333,-1,390,159,54,670,288,-1,1575,98,474,-1,362,138,349,305,474,403,undefined,-1,32,1044,129,200,undefined,30,145,108,45,34,679,1687,32,1086,159,122,430,115,332,-1,undefined,289,173,324,497,-1,278,1236,148,431,61,456,1312,355,206,127,190,58,-1,56,undefined,undefined,undefined,undefined
29/11/20,18,1504,742,1414,1274,1053,767,123,306,69,37,130,355,-1,287,-1,186,88,27,787,337,-1,1306,70,368,-1,320,97,329,237,462,457,undefined,-1,33,1103,62,219,undefined,22,129,96,41,32,496,1307,35,942,145,97,314,172,357,-1,undefined,291,133,275,469,-1,282,1166,131,318,43,367,948,283,140,48,190,37,-1,59,undefined,undefined,undefined,undefined
29/11/20,19,1003,423,1259,968,879,727,83,205,46,26,108,363,-1,257,-1,165,98,23,812,352,-1,1090,99,240,-1,344,90,215,209,470,531,undefined,-1,24,891,101,254,undefined,14,123,80,44,12,425,1116,21,749,129,103,266,135,260,-1,undefined,245,63,247,398,-1,307,934,117,300,35,373,934,214,123,53,198,25,-1,64,undefined,undefined,undefined,undefined
29/11/20,20,653,288,1161,748,820,543,61,120,37,40,99,340,-1,217,-1,104,63,14,580,289,-1,979,91,233,-1,270,79,212,148,422,637,undefined,-1,20,811,62,313,undefined,8,75,70,23,16,446,1031,28,605,104,89,232,96,247,-1,undefined,229,79,170,227,-1,201,918,119,238,32,338,730,107,41,20,159,13,-1,72,undefined,undefined,undefined,undefined
29/11/20,21,473,173,787,717,828,442,37,77,39,53,91,258,-1,146,-1,106,84,23,507,233,-1,856,65,189,-1,204,70,153,125,298,464,undefined,-1,15,537,80,222,undefined,11,61,92,21,15,413,956,18,441,83,113,250,67,149,-1,undefined,139,59,137,158,-1,186,797,95,166,15,334,661,1,0,0,133,4,-1,42,undefined,undefined,undefined,undefined
29/11/20,22,195,110,531,375,498,302,16,45,23,20,45,135,-1,120,-1,49,27,11,281,129,-1,486,43,150,-1,136,40,123,94,170,460,undefined,-1,7,390,85,147,undefined,21,67,36,15,6,227,587,18,265,51,82,125,50,87,-1,undefined,65,51,123,104,-1,111,554,78,151,22,152,385,-1,-1,-1,8,50,-1,28,undefined,undefined,undefined,undefined
29/11/20,23,56,46,240,150,250,260,15,30,11,8,6,51,-1,110,-1,37,29,8,148,80,-1,236,26,107,-1,126,32,50,49,144,222,undefined,-1,5,182,130,97,undefined,4,25,10,3,3,92,253,5,145,33,83,55,27,34,-1,undefined,48,16,98,63,-1,48,309,82,90,4,84,164,-1,-1,-1,-1,100,-1,13,undefined,undefined,undefined,undefined
30/11/20,0,40,23,143,101,181,113,8,15,4,9,10,27,-1,52,-1,13,7,7,70,34,-1,144,33,44,-1,56,5,67,11,83,70,undefined,-1,-1,119,15,31,undefined,7,10,25,8,5,34,175,4,99,9,66,12,32,15,-1,undefined,20,22,57,51,-1,30,166,23,68,1,28,65,-1,-1,-1,3,5,-1,11,undefined,undefined,undefined,undefined
30/11/20,1,22,16,112,46,94,83,1,2,8,-1,5,15,-1,9,-1,21,5,3,65,13,-1,105,9,17,-1,43,3,15,12,56,29,undefined,-1,-1,33,49,6,undefined,-1,5,2,4,1,18,71,2,116,13,44,15,6,24,-1,undefined,15,4,33,27,-1,24,131,16,46,2,11,36,-1,-1,-1,1,4,-1,6,undefined,undefined,undefined,undefined
30/11/20,2,4,11,71,26,38,36,4,3,5,2,3,6,-1,14,-1,15,8,5,29,10,-1,55,14,18,-1,28,3,12,11,23,4,undefined,-1,6,26,28,1,undefined,-1,3,4,3,3,4,25,1,51,14,38,2,5,5,-1,undefined,3,3,33,8,-1,5,68,7,15,1,1,15,-1,-1,-1,-1,14,-1,2,undefined,undefined,undefined,undefined
30/11/20,3,9,4,24,18,40,19,1,1,3,4,2,4,-1,6,-1,13,2,2,17,13,-1,63,14,24,-1,21,2,43,1,16,5,undefined,-1,3,15,23,-1,undefined,3,1,6,2,2,10,31,1,36,5,32,-1,7,7,-1,undefined,6,5,18,10,-1,1,48,7,10,1,5,12,-1,-1,-1,-1,7,-1,2,undefined,undefined,undefined,undefined
30/11/20,4,11,12,39,20,42,32,8,-1,8,8,2,6,-1,12,-1,5,2,3,5,19,-1,38,2,11,-1,21,2,41,2,9,9,undefined,-1,1,13,3,4,undefined,-1,-1,8,2,1,9,46,1,268,4,33,6,4,14,-1,undefined,2,6,10,9,-1,8,26,7,16,2,5,12,-1,-1,-1,-1,30,-1,4,undefined,undefined,undefined,undefined
30/11/20,5,8,11,44,55,97,107,24,25,27,4,2,17,-1,56,-1,25,39,11,18,20,-1,134,23,102,-1,26,10,84,9,15,33,undefined,-1,14,60,15,8,undefined,4,20,11,3,5,18,168,1,251,12,12,10,21,12,-1,undefined,20,20,65,14,-1,27,106,18,13,9,15,19,7,0,2,-1,48,-1,13,undefined,undefined,undefined,undefined
30/11/20,6,73,42,75,131,204,285,89,72,96,19,18,95,-1,126,-1,41,96,32,30,18,-1,334,66,259,-1,102,19,192,62,43,52,undefined,-1,24,259,39,10,undefined,9,31,67,31,20,59,321,17,170,28,55,14,83,24,-1,undefined,122,85,162,70,-1,51,308,35,43,48,41,45,56,49,14,9,17,-1,34,undefined,undefined,undefined,undefined
30/11/20,7,135,73,130,214,306,393,161,170,170,49,52,169,-1,188,-1,141,189,122,26,26,-1,576,132,528,-1,111,38,304,76,41,64,undefined,-1,39,347,92,25,undefined,57,73,71,33,28,87,460,22,224,63,33,46,77,67,-1,undefined,63,134,294,103,-1,101,239,51,73,138,83,86,124,90,114,58,39,-1,69,undefined,undefined,undefined,undefined
30/11/20,8,252,162,206,380,473,507,178,195,180,57,69,209,-1,225,-1,294,338,219,65,27,-1,917,198,805,-1,195,65,491,80,86,88,undefined,-1,34,470,163,71,undefined,80,185,119,61,41,188,839,42,374,109,47,93,91,165,-1,undefined,74,164,418,163,-1,155,343,60,140,197,174,147,270,158,233,141,76,-1,164,undefined,undefined,undefined,undefined
30/11/20,9,538,316,345,567,449,449,122,172,101,53,57,159,-1,199,-1,417,289,224,145,75,-1,993,157,653,-1,247,53,348,57,128,125,undefined,-1,58,397,214,90,undefined,102,132,107,57,29,237,993,30,511,104,77,183,134,152,-1,undefined,134,98,429,203,-1,165,460,101,204,146,203,254,266,159,238,221,72,-1,133,undefined,undefined,undefined,undefined
30/11/20,10,967,643,477,1066,518,450,138,194,108,63,47,164,-1,197,-1,554,260,176,197,116,-1,1024,135,533,-1,280,72,332,133,194,116,undefined,-1,50,438,172,93,undefined,104,183,164,75,33,302,1300,28,692,131,93,247,110,216,-1,undefined,183,151,353,303,-1,200,572,195,278,132,243,410,333,212,225,178,28,-1,98,undefined,undefined,undefined,undefined
30/11/20,11,1295,997,799,1424,590,552,140,170,122,65,53,153,-1,246,-1,769,305,210,367,132,-1,1257,189,543,-1,353,83,331,146,267,159,undefined,-1,39,533,183,135,undefined,130,176,162,59,63,467,1623,51,810,130,92,301,132,268,-1,undefined,236,162,436,286,-1,200,701,203,368,139,346,576,392,245,343,202,40,-1,105,undefined,undefined,undefined,undefined
30/11/20,12,1833,1226,1069,1747,849,711,148,247,147,73,111,250,-1,272,-1,1002,441,195,514,246,-1,1618,214,691,-1,536,113,421,173,318,211,undefined,-1,50,743,285,189,undefined,256,238,230,113,45,669,1935,67,1073,196,158,372,172,322,-1,undefined,310,188,507,419,-1,306,836,300,523,176,433,775,513,354,406,306,64,-1,167,undefined,undefined,undefined,undefined
30/11/20,13,1967,1346,1150,1899,812,793,148,228,117,48,70,180,-1,225,-1,1027,402,226,520,241,-1,1666,228,751,-1,495,113,469,212,389,220,undefined,-1,65,749,212,165,undefined,205,191,196,109,55,706,2125,79,1161,192,150,397,135,399,-1,undefined,320,181,557,380,-1,292,1023,304,527,139,436,864,461,272,357,244,30,-1,175,undefined,undefined,undefined,undefined
30/11/20,14,2045,1247,1227,1827,872,783,110,227,145,38,48,172,-1,259,-1,897,241,193,577,154,-1,1509,168,643,-1,352,121,529,200,336,187,undefined,-1,67,640,192,113,undefined,124,167,190,109,52,665,1959,50,1155,164,100,361,156,383,-1,undefined,317,174,525,414,-1,300,1041,150,393,193,411,972,433,302,320,163,27,59,175,undefined,undefined,undefined,undefined
30/11/20,15,1980,1164,1276,1823,951,761,119,244,178,56,62,185,-1,266,-1,831,268,189,492,165,-1,1701,182,833,-1,409,122,510,201,331,198,undefined,-1,52,604,172,112,undefined,87,133,170,74,47,678,1956,77,1306,180,112,348,149,312,-1,undefined,232,149,479,471,-1,303,1365,150,417,145,455,1039,446,313,311,206,14,147,115,undefined,undefined,undefined,undefined
30/11/20,16,1916,1215,1202,1633,1027,950,184,262,209,52,55,198,-1,289,-1,719,254,228,524,114,-1,1998,205,918,-1,323,75,614,214,268,158,undefined,-1,60,680,179,118,undefined,81,116,155,81,67,638,1705,45,1220,130,66,324,135,318,-1,undefined,243,155,519,517,-1,289,1141,156,459,182,403,985,401,266,276,231,27,150,139,undefined,undefined,undefined,undefined
30/11/20,17,1729,867,1237,1422,1011,1013,224,308,177,79,83,298,-1,372,-1,527,255,270,534,171,-1,2077,189,1026,-1,358,93,484,225,262,267,undefined,-1,68,910,228,108,undefined,57,126,183,115,64,668,1729,49,1108,140,82,307,108,293,-1,undefined,302,175,492,532,-1,337,1324,175,389,193,445,1125,420,222,238,238,60,213,169,undefined,undefined,undefined,undefined
30/11/20,18,1372,601,1255,1222,1013,897,263,307,85,46,108,386,-1,335,-1,326,141,129,632,189,-1,1596,189,658,-1,304,85,476,229,403,261,undefined,-1,75,847,158,151,undefined,65,119,147,96,65,516,1493,44,893,135,124,304,125,297,-1,undefined,249,145,383,461,-1,329,1181,170,360,127,367,983,318,163,90,213,59,174,86,undefined,undefined,undefined,undefined
30/11/20,19,1024,371,1129,846,854,653,198,279,61,48,156,465,-1,266,-1,160,105,53,610,248,-1,1249,128,405,-1,251,79,319,202,375,440,undefined,-1,46,848,112,141,undefined,18,104,124,65,39,466,1138,31,697,115,72,246,87,255,-1,undefined,232,124,246,436,-1,233,1073,151,304,78,338,821,278,160,40,196,20,167,68,undefined,undefined,undefined,undefined
30/11/20,20,726,234,1004,717,820,527,161,273,59,37,169,546,-1,212,-1,105,101,34,503,200,-1,1088,88,281,-1,238,60,256,201,343,479,undefined,-1,30,791,76,212,undefined,16,73,127,48,38,384,1075,23,555,78,120,304,66,140,-1,undefined,207,86,201,279,-1,198,875,121,270,59,330,729,204,57,38,185,13,153,52,undefined,undefined,undefined,undefined
30/11/20,21,500,139,866,639,701,511,114,122,25,32,139,420,-1,159,-1,83,89,22,350,150,-1,937,82,254,-1,167,53,188,160,314,487,undefined,-1,27,635,65,206,undefined,11,65,62,29,18,360,893,23,452,84,91,206,63,95,-1,undefined,134,61,225,185,-1,164,802,117,175,51,317,586,94,0,4,138,2,156,55,undefined,undefined,undefined,undefined
30/11/20,22,206,103,534,342,550,362,79,62,39,14,65,204,-1,127,-1,69,72,26,250,114,-1,493,34,192,-1,151,51,120,90,196,410,undefined,-1,16,375,47,141,undefined,4,29,52,23,12,209,586,26,261,70,80,164,47,51,-1,undefined,98,44,108,153,-1,92,470,115,104,21,184,317,40,2,5,58,1,98,17,undefined,undefined,undefined,undefined
30/11/20,23,122,56,296,203,349,214,31,38,16,3,37,109,-1,110,-1,38,23,9,146,53,-1,257,44,96,-1,95,19,72,50,92,149,undefined,-1,3,194,16,71,undefined,4,17,30,15,10,95,365,9,202,32,49,52,32,43,-1,undefined,64,32,87,74,-1,56,278,49,58,8,92,137,-1,-1,-1,-1,2,75,21,undefined,undefined,undefined,undefined

==> Figures/Australia/big/November_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path,Flinders St (South)
01/11/2021,0,49,31,274,111,137,163,19,13,14,na,9,18,na,49,na,29,14,7,69,45,123,177,16,79,47,98,16,74,20,87,72,undefined,na,5,180,38,26,undefined,23,15,8,8,6,84,213,3,105,24,52,10,26,41,11,undefined,38,22,55,23,na,51,233,47,190,4,61,95,10,1,0,9,8,34,8,7,1,26,4,137
01/11/2021,1,43,18,122,50,106,83,1,5,4,na,2,9,na,33,na,25,3,4,49,30,78,115,9,26,63,63,10,35,na,86,20,undefined,na,3,120,16,17,undefined,1,9,7,3,1,36,111,na,74,19,50,1,13,17,20,undefined,29,8,48,13,na,20,201,35,107,6,18,73,17,1,2,2,na,16,14,4,2,9,na,119
01/11/2021,2,17,10,77,37,64,47,1,2,1,1,4,6,na,13,na,6,2,na,24,13,79,129,5,12,16,44,7,22,4,39,13,undefined,na,1,68,9,5,undefined,2,3,1,1,1,4,94,na,75,2,28,5,8,12,10,undefined,24,3,35,8,na,14,110,13,97,2,2,32,18,4,1,2,na,9,12,na,na,8,2,26
01/11/2021,3,10,3,63,22,19,19,na,na,2,na,na,3,na,7,na,14,4,3,12,4,47,93,11,22,15,26,13,41,1,32,5,undefined,na,na,32,6,3,undefined,1,3,4,1,1,15,44,1,53,11,36,1,10,6,12,undefined,12,8,27,5,na,31,104,16,70,na,5,40,11,0,2,3,na,2,6,1,na,7,1,28
01/11/2021,4,18,14,52,30,39,52,5,1,4,na,2,5,na,23,na,6,3,3,14,8,17,67,6,20,19,38,4,60,1,27,6,undefined,na,na,25,27,1,undefined,na,2,8,2,1,12,73,1,38,5,21,7,5,7,5,undefined,1,9,16,4,na,10,40,5,82,na,10,12,14,1,14,2,na,2,7,1,na,4,na,31
01/11/2021,5,17,11,36,38,49,63,6,11,10,na,2,16,na,37,na,10,35,13,9,8,21,94,16,62,123,19,5,57,6,4,16,undefined,na,6,60,10,14,undefined,4,8,2,na,1,15,89,12,43,6,10,6,5,10,1,undefined,20,27,41,2,na,20,73,6,71,8,12,36,4,3,12,3,na,16,5,na,6,13,na,41
01/11/2021,6,55,25,90,72,103,203,50,76,39,na,8,44,na,83,na,66,53,18,23,14,39,223,66,200,207,54,9,108,41,30,19,undefined,na,17,255,25,7,undefined,18,20,34,12,3,21,205,8,132,13,47,13,44,28,6,undefined,20,68,96,33,na,36,122,19,23,38,23,44,64,20,8,15,5,32,26,16,16,53,21,89
01/11/2021,7,100,68,110,195,151,302,119,125,91,6,36,125,na,164,na,108,157,82,41,13,47,438,84,283,396,101,38,200,61,44,31,undefined,na,36,472,50,16,undefined,21,51,41,30,16,79,376,16,160,54,42,44,42,56,30,undefined,59,129,169,75,na,85,241,50,77,91,88,88,127,80,43,42,18,67,45,18,34,97,41,134
01/11/2021,8,230,113,225,358,288,392,182,205,149,6,68,196,na,214,na,201,224,191,66,31,115,781,173,502,537,125,46,363,83,64,57,undefined,na,31,625,121,31,undefined,41,160,67,57,37,169,704,39,331,68,55,136,52,114,46,undefined,89,207,311,129,na,133,328,58,179,140,140,185,246,128,63,102,51,98,77,28,88,161,78,237
01/11/2021,9,604,297,382,511,313,426,144,200,114,9,37,143,na,213,na,359,203,135,114,52,139,818,144,470,583,176,65,338,89,121,86,undefined,na,58,755,117,55,undefined,61,106,51,55,45,248,978,31,486,109,58,212,65,102,56,undefined,129,128,305,169,na,176,421,104,209,156,167,297,251,167,104,133,81,120,76,37,123,149,64,222
01/11/2021,10,1182,588,515,1054,437,530,132,268,103,17,77,209,na,270,na,599,257,160,259,108,227,1027,143,417,751,277,103,331,115,153,145,undefined,na,61,956,99,89,undefined,64,140,55,58,31,390,1220,22,712,146,91,338,67,179,76,undefined,224,165,334,246,na,172,564,171,307,127,231,471,319,131,112,206,42,116,78,33,109,171,105,327
01/11/2021,11,1703,1066,844,1621,698,668,188,252,88,6,74,232,na,309,na,903,283,160,415,159,368,1360,138,410,1022,400,108,405,190,292,214,undefined,na,57,1212,131,124,undefined,50,152,60,92,43,570,1861,38,1071,165,157,397,113,256,159,undefined,235,136,352,298,na,241,868,164,453,143,369,804,369,180,119,228,56,247,97,38,122,240,121,408
01/11/2021,12,2450,1433,1242,2087,923,850,213,296,160,13,67,248,na,346,na,1024,306,181,665,251,524,1515,237,518,1311,503,155,532,214,319,263,undefined,na,75,1577,153,178,undefined,92,240,68,114,67,840,2105,40,1432,232,150,555,87,447,132,undefined,321,245,374,355,na,307,959,206,628,153,491,1142,569,287,196,296,51,254,131,32,123,250,162,498
01/11/2021,13,2623,1506,1516,2269,915,973,208,326,124,18,95,306,na,343,na,1064,342,158,692,286,506,1860,200,604,1512,485,141,509,234,465,255,undefined,na,77,1608,188,203,undefined,67,193,98,107,70,881,2375,63,1414,207,118,489,151,468,133,undefined,472,228,462,324,na,278,989,238,628,163,511,1326,585,360,169,310,23,253,145,42,133,297,126,555
01/11/2021,14,2688,1502,1498,2147,964,1034,204,297,113,2,83,270,na,346,na,1036,206,155,672,242,552,1786,160,533,1546,348,114,505,238,391,296,undefined,na,81,1724,192,209,undefined,78,193,69,87,62,882,2188,42,1498,203,126,485,117,400,165,undefined,391,219,431,372,na,267,980,175,619,157,558,1333,495,364,132,300,21,249,119,32,126,238,114,515
01/11/2021,15,2585,1546,1523,2030,880,1024,221,333,95,7,89,277,na,304,na,939,229,142,608,214,559,1743,148,592,1651,370,98,484,216,341,264,undefined,na,62,1579,158,188,undefined,75,166,81,91,72,882,2130,26,1405,151,130,396,128,333,156,undefined,344,208,444,429,na,280,990,136,708,133,564,1260,507,280,137,305,13,257,96,30,121,224,122,481
01/11/2021,16,2311,1305,1481,1806,934,1065,205,293,147,10,89,273,na,367,na,624,197,147,516,216,529,1910,174,621,1442,328,95,537,250,318,211,undefined,na,90,1642,180,149,undefined,52,134,77,91,62,748,2029,56,1360,143,138,380,114,388,183,undefined,239,256,443,394,na,234,1109,140,424,156,444,1451,460,223,82,319,12,227,101,54,121,220,119,532
01/11/2021,17,2109,995,1338,1619,1058,1085,203,334,160,10,99,329,na,373,na,496,176,184,565,256,537,1547,216,732,1381,334,110,597,219,335,206,undefined,na,88,1912,150,148,undefined,64,149,105,66,64,681,2014,28,1209,156,81,381,112,336,251,undefined,302,243,525,422,na,269,1087,187,448,177,480,1330,351,167,40,334,74,299,115,62,128,319,106,521
01/11/2021,18,1996,677,1520,1276,963,1052,249,308,115,2,129,421,na,327,na,253,128,90,718,281,627,1428,162,580,1334,361,99,389,270,396,351,undefined,na,67,2125,88,146,undefined,47,129,87,38,62,585,1549,24,1042,145,122,435,122,292,247,undefined,319,247,367,450,na,314,1298,132,349,115,359,1282,312,129,34,320,53,210,96,40,101,405,85,480
01/11/2021,19,1214,362,1550,1050,894,868,212,228,75,15,141,410,na,293,na,187,80,46,857,410,641,1332,148,376,805,372,91,335,226,454,468,undefined,na,58,1999,73,294,undefined,22,134,59,26,49,533,1290,31,905,131,123,501,83,308,249,undefined,329,224,328,455,na,286,1157,207,345,78,293,1311,271,129,44,214,31,167,91,46,86,429,70,441
01/11/2021,20,718,192,1447,944,881,854,163,227,68,8,152,472,na,300,na,159,98,34,815,350,684,1124,101,370,688,362,72,313,123,457,694,undefined,na,30,1868,62,399,undefined,16,107,65,25,32,471,1153,33,631,115,90,484,87,258,189,undefined,260,140,199,138,na,224,1056,157,408,41,357,1073,259,20,45,221,3,200,60,27,51,391,11,419
01/11/2021,21,405,179,1184,629,717,795,85,83,43,4,76,242,na,204,na,106,66,34,705,372,548,951,59,265,440,212,58,286,114,359,751,undefined,na,14,1594,69,393,undefined,22,80,34,15,27,400,902,16,473,83,110,373,70,213,126,undefined,165,124,201,82,na,150,842,121,410,24,241,814,195,14,24,138,4,176,38,7,20,200,5,312
01/11/2021,22,313,116,895,358,502,560,74,50,46,3,58,189,na,151,na,96,49,14,520,177,416,628,55,256,350,174,53,187,73,349,690,undefined,na,32,1062,40,348,undefined,17,71,28,17,11,289,609,10,327,56,81,285,41,175,124,undefined,153,63,136,80,na,121,660,139,306,20,187,549,104,1,11,72,9,156,27,21,8,132,14,259
01/11/2021,23,128,48,539,215,347,437,23,15,19,na,30,79,na,151,na,39,14,18,309,125,288,382,33,123,240,131,29,116,35,276,321,undefined,na,22,658,26,207,undefined,14,20,19,1,5,160,341,13,237,29,99,93,28,167,46,undefined,88,16,96,42,na,58,403,78,244,16,152,238,52,1,10,11,4,94,37,7,3,66,2,171
02/11/2021,0,72,41,269,144,252,305,3,13,9,na,6,30,na,57,na,36,12,6,137,99,174,252,17,72,110,80,18,80,21,105,101,undefined,na,7,348,15,66,undefined,9,12,10,8,6,93,258,7,176,25,53,28,32,52,57,undefined,28,16,84,32,na,34,263,61,218,8,58,121,15,1,0,na,na,42,10,10,3,42,5,141
02/11/2021,1,53,28,185,84,80,145,21,9,6,na,3,14,na,56,na,21,18,7,104,80,134,121,6,31,61,52,14,46,13,100,54,undefined,na,4,138,17,31,undefined,4,8,11,2,3,49,134,1,95,18,38,19,9,18,28,undefined,45,16,58,24,na,46,200,37,118,na,38,83,11,0,2,3,6,2,7,1,4,16,na,90
02/11/2021,2,32,20,94,44,75,53,8,2,3,na,na,4,na,27,na,12,5,1,67,40,66,114,5,44,43,55,4,11,10,55,9,undefined,na,na,55,4,2,undefined,na,4,2,1,1,43,98,1,71,4,49,7,13,18,12,undefined,17,4,42,12,na,20,101,30,138,3,36,33,14,0,0,4,5,7,5,na,1,8,na,100
02/11/2021,3,19,25,110,43,53,47,1,2,6,na,3,3,na,14,na,14,4,1,19,24,81,85,19,14,12,21,na,47,3,29,5,undefined,na,na,35,8,2,undefined,na,na,4,na,na,16,64,2,15,2,23,na,11,26,18,undefined,11,13,19,10,na,12,70,14,107,2,8,30,5,0,1,2,na,12,10,na,na,1,na,38
02/11/2021,4,8,2,36,22,33,31,6,1,2,na,9,6,na,17,na,10,3,1,21,4,47,85,4,38,45,47,3,41,7,9,16,undefined,na,na,17,6,3,undefined,2,1,5,na,1,20,60,3,38,8,52,5,4,13,12,undefined,13,2,21,5,na,13,63,15,63,na,10,21,3,3,6,na,na,7,3,1,na,10,3,25
02/11/2021,5,8,4,20,18,39,23,9,14,9,na,na,7,na,21,na,10,12,2,7,13,27,70,11,46,97,19,6,33,8,10,5,undefined,na,2,68,8,10,undefined,2,6,2,1,1,12,62,3,39,11,27,8,1,7,4,undefined,9,5,31,6,na,12,52,12,67,4,12,14,11,0,2,3,na,13,5,1,1,11,na,30
02/11/2021,6,37,10,53,57,56,113,59,52,18,1,14,32,na,46,na,45,41,14,19,19,23,132,14,87,177,48,5,67,22,26,15,undefined,na,10,194,5,11,undefined,13,10,27,8,3,24,122,7,48,22,41,8,5,8,8,undefined,12,24,53,22,na,17,76,18,18,21,21,32,29,5,2,5,7,29,8,5,12,42,25,48
02/11/2021,7,65,16,80,90,93,170,131,130,41,5,38,132,na,125,na,40,34,11,31,19,61,255,26,156,373,75,40,113,70,28,18,undefined,na,17,388,36,27,undefined,16,21,30,22,15,50,191,14,104,52,44,43,28,19,23,undefined,33,50,78,45,na,42,150,16,68,39,38,59,61,37,20,40,7,43,14,13,18,113,52,70
02/11/2021,8,166,81,154,205,167,214,277,185,40,na,71,193,na,136,na,82,73,18,29,17,55,403,43,181,540,131,69,229,85,52,58,undefined,na,18,588,34,42,undefined,7,27,39,33,24,81,357,22,139,88,50,127,45,38,39,undefined,62,106,111,92,na,62,219,34,144,98,59,105,121,80,21,55,10,71,26,22,68,161,129,140
02/11/2021,9,436,236,309,374,298,398,217,238,59,1,77,203,na,182,na,149,98,37,86,50,125,752,90,292,720,229,92,254,134,93,118,undefined,na,48,879,41,76,undefined,28,59,42,64,39,174,740,28,418,147,101,252,58,99,43,undefined,116,125,186,148,na,101,396,44,223,123,128,260,212,112,68,207,16,91,40,22,107,196,123,201
02/11/2021,10,1006,448,484,869,541,606,253,327,58,12,66,222,na,301,na,295,110,47,185,97,161,982,129,392,1004,373,98,371,174,153,165,undefined,na,52,1179,81,120,undefined,34,104,65,66,37,294,1136,29,657,174,113,389,90,161,72,undefined,202,146,230,196,na,172,603,102,321,135,206,442,294,135,92,239,12,120,44,44,111,218,237,358
02/11/2021,11,1461,877,874,1375,745,792,207,408,73,2,66,285,na,297,na,557,154,56,406,192,281,1370,117,465,1194,495,128,399,214,289,168,undefined,na,62,1429,58,132,undefined,30,95,51,84,41,505,1661,18,838,230,203,432,96,218,88,undefined,296,168,342,292,na,235,828,111,461,111,317,774,311,126,115,253,6,201,53,17,139,223,195,498
02/11/2021,12,1952,1023,1192,1689,967,953,206,317,83,10,60,258,na,347,na,654,106,63,722,276,364,1442,184,534,1522,513,126,480,196,369,331,undefined,na,68,1624,82,166,undefined,55,88,73,77,56,609,1808,34,1006,175,193,440,135,317,162,undefined,327,205,373,284,na,299,978,92,467,142,374,1015,401,172,126,284,17,259,71,25,83,242,143,593
02/11/2021,13,2455,1103,1390,1790,1107,860,178,281,61,13,83,222,na,321,na,629,127,61,859,261,425,1615,94,472,1559,386,120,491,222,394,329,undefined,na,97,1849,89,173,undefined,24,120,82,97,57,710,1952,25,1222,165,161,497,116,400,197,undefined,363,188,378,276,na,226,997,96,499,130,420,1265,374,213,130,279,27,224,69,26,74,170,115,516
02/11/2021,14,2433,1246,1563,1848,1136,981,128,204,75,23,60,192,na,308,na,692,147,48,873,175,537,1549,106,430,1562,325,111,521,253,301,367,undefined,na,49,1907,86,200,undefined,51,89,86,100,36,719,1975,23,1107,188,146,523,142,325,164,undefined,284,159,356,375,na,236,959,125,531,102,388,1284,415,250,136,222,16,299,59,36,44,176,88,535
02/11/2021,15,2559,1151,1585,1809,1022,937,134,240,54,1,74,201,na,292,na,586,98,56,759,172,533,1358,100,477,1454,314,77,446,205,342,390,undefined,na,49,1707,102,168,undefined,28,101,84,63,58,708,1832,25,1012,132,91,408,145,323,149,undefined,306,121,356,438,na,221,900,106,488,73,383,1441,336,205,71,120,9,268,56,18,94,160,95,470
02/11/2021,16,2375,921,1404,1495,1023,978,128,240,71,2,73,287,na,296,na,482,90,55,679,112,487,1491,87,528,1364,287,79,454,198,319,483,undefined,na,73,1727,68,136,undefined,36,70,72,49,61,619,1753,38,1067,111,81,360,129,261,163,undefined,308,165,362,345,na,206,954,122,368,83,325,1342,354,153,53,210,18,218,49,40,84,163,86,465
02/11/2021,17,1974,713,1491,1258,996,877,129,241,82,8,89,372,na,286,na,328,89,41,731,159,515,1180,91,478,1245,292,58,341,164,353,431,undefined,na,73,1573,77,133,undefined,27,120,79,38,61,516,1432,36,1035,102,112,299,80,277,227,undefined,298,168,352,453,na,226,993,94,255,77,325,1358,303,143,61,244,83,183,31,15,61,255,74,483
02/11/2021,18,1664,435,1535,1108,952,856,156,229,78,11,120,362,na,301,na,173,92,61,824,239,538,1001,115,519,1190,328,77,278,195,383,555,undefined,na,49,1545,51,159,undefined,19,162,74,15,49,498,1213,34,954,139,81,281,125,315,246,undefined,332,149,345,449,na,222,1102,124,267,81,289,1256,182,121,40,284,80,215,49,26,87,290,67,430
02/11/2021,19,742,181,1406,840,879,790,139,181,55,9,175,460,na,246,na,142,122,52,678,230,530,969,76,363,660,332,78,328,208,449,710,undefined,na,48,1536,55,245,undefined,13,139,80,17,57,403,1128,31,699,130,105,307,113,226,258,undefined,272,168,285,387,na,281,982,142,227,72,289,1114,180,111,28,269,27,143,56,35,60,367,74,441
02/11/2021,20,408,134,1238,740,727,659,108,227,40,15,151,462,na,204,na,85,136,29,663,267,500,1108,76,374,499,317,84,232,125,375,750,undefined,na,44,1247,68,377,undefined,27,110,69,10,33,403,939,32,553,120,103,254,94,234,223,undefined,200,109,240,125,na,184,928,138,301,57,271,841,152,12,21,233,na,116,27,26,28,368,13,362
02/11/2021,21,283,85,851,428,562,569,28,90,41,11,80,240,na,156,na,64,37,35,544,205,329,779,37,274,318,210,51,150,93,293,634,undefined,na,20,955,28,248,undefined,5,66,29,11,22,313,673,17,378,74,126,296,67,138,63,undefined,147,81,167,92,na,117,771,120,265,33,203,535,131,5,11,130,na,82,38,20,19,160,12,300
02/11/2021,22,165,66,622,271,348,353,19,49,33,na,62,132,na,127,na,70,24,14,330,148,207,524,24,217,202,160,35,109,47,210,314,undefined,na,8,573,17,142,undefined,14,25,44,17,16,171,409,14,237,50,82,140,54,114,114,undefined,97,53,129,46,na,98,596,81,194,11,124,282,63,2,7,35,3,36,38,4,3,83,5,223
02/11/2021,23,102,44,371,137,266,271,6,31,15,na,26,91,na,74,na,32,10,8,165,46,161,368,24,132,149,108,20,89,25,133,138,undefined,na,9,332,19,54,undefined,14,14,13,4,5,99,236,11,171,22,75,28,46,61,65,undefined,38,33,87,40,na,39,289,63,148,15,51,142,35,0,1,6,na,32,11,7,2,52,4,135
03/11/2021,0,61,28,130,54,185,114,16,14,13,na,14,39,na,38,na,21,3,5,78,8,95,166,12,81,43,61,8,35,8,36,35,undefined,na,5,111,5,11,undefined,13,2,7,10,8,41,97,3,145,17,63,10,14,20,24,undefined,30,12,50,10,na,38,165,34,142,6,15,63,20,0,0,na,na,13,20,7,na,38,3,60
03/11/2021,1,25,14,108,27,35,63,11,7,2,na,6,14,na,22,na,10,2,2,41,15,59,112,17,32,21,65,4,30,5,35,11,undefined,na,3,65,4,4,undefined,93,4,2,2,na,13,44,2,100,12,39,3,11,9,20,undefined,16,4,25,5,na,7,123,47,104,4,12,20,7,1,4,4,na,6,8,1,na,4,1,43
03/11/2021,2,22,7,45,18,24,29,1,2,1,na,1,9,na,10,na,7,3,3,22,1,25,98,4,22,6,38,3,25,4,22,7,undefined,na,4,27,5,6,undefined,42,4,4,5,4,12,43,na,47,3,28,na,6,12,19,undefined,12,11,22,6,na,8,69,19,58,na,8,17,5,1,0,8,na,9,7,2,1,10,na,17
03/11/2021,3,15,8,23,26,25,24,6,2,3,na,3,7,na,2,na,14,1,4,14,6,15,54,23,33,13,17,1,27,5,11,2,undefined,na,1,22,1,1,undefined,4,4,2,1,1,6,44,na,35,na,26,1,1,3,6,undefined,2,5,13,4,na,4,55,21,101,1,112,18,10,0,2,8,na,5,2,1,na,1,na,11
03/11/2021,4,10,10,25,21,44,33,4,4,5,na,6,8,na,15,na,2,1,1,43,5,35,50,8,13,41,23,5,57,6,16,11,undefined,na,4,19,na,4,undefined,na,2,5,2,2,15,60,3,34,7,22,4,6,8,7,undefined,1,2,8,5,na,26,30,2,67,2,10,18,10,0,5,2,na,5,8,4,na,8,1,29
03/11/2021,5,25,9,59,44,54,80,10,17,24,na,2,21,na,42,na,18,27,9,5,20,44,101,13,68,121,27,8,60,10,14,7,undefined,na,3,83,15,7,undefined,2,11,6,3,3,16,121,6,54,13,10,7,10,13,7,undefined,9,26,49,3,na,18,75,14,76,12,14,22,13,1,4,4,13,23,13,2,6,25,1,46
03/11/2021,6,100,26,99,118,125,201,78,62,49,2,25,59,na,115,na,90,102,37,29,19,31,281,60,187,260,61,13,125,36,32,25,undefined,na,35,341,34,13,undefined,24,29,27,18,11,50,260,15,158,24,35,11,32,34,21,undefined,23,89,114,47,na,39,175,34,27,46,28,51,64,37,50,19,7,59,22,18,15,67,18,112
03/11/2021,7,144,54,125,252,385,449,148,165,174,8,46,142,na,199,na,170,227,147,24,21,50,581,147,428,392,67,52,314,64,52,47,undefined,na,42,551,94,18,undefined,53,80,53,43,34,106,490,15,202,69,55,66,24,58,28,undefined,65,189,263,111,na,114,301,39,117,107,107,113,167,101,72,84,28,92,78,19,60,139,23,222
03/11/2021,8,270,164,215,445,515,677,173,210,277,7,34,169,na,243,na,336,403,291,65,54,119,931,241,706,401,47,71,446,92,73,91,undefined,na,66,787,173,55,undefined,90,195,76,37,43,196,941,53,393,106,73,97,57,166,48,undefined,121,275,409,172,na,195,385,74,217,245,192,217,317,201,133,194,12,189,156,26,131,197,39,344
03/11/2021,9,443,245,339,711,371,484,112,139,187,18,29,117,na,173,na,398,286,249,98,59,118,855,118,429,436,93,83,386,65,90,89,undefined,na,59,562,178,78,undefined,114,121,61,41,24,209,1009,24,529,109,109,172,64,136,42,undefined,149,137,324,184,na,197,444,123,271,227,163,286,282,195,91,189,100,172,118,21,129,124,19,267
03/11/2021,10,691,424,397,886,354,373,87,111,135,13,38,110,na,159,na,488,299,233,132,111,180,791,74,401,399,73,68,279,65,147,96,undefined,na,53,484,169,70,undefined,52,164,63,13,12,303,1012,38,531,107,118,253,84,158,34,undefined,188,137,288,261,na,245,514,134,324,190,189,389,321,167,79,245,51,141,87,40,120,96,26,313
03/11/2021,11,924,617,521,1030,399,409,63,112,95,1,9,64,na,119,na,641,244,177,181,123,242,865,110,375,416,141,88,251,79,195,98,undefined,na,31,549,152,86,undefined,102,140,65,26,17,331,1107,32,654,123,152,249,89,211,64,undefined,246,170,324,233,na,206,597,139,400,154,199,484,312,195,79,223,103,163,83,18,76,78,23,262
03/11/2021,12,1015,695,664,1280,336,391,37,80,118,na,4,40,na,117,na,770,292,185,279,127,323,1009,152,565,462,226,67,279,54,258,101,undefined,na,9,446,204,108,undefined,170,270,82,63,26,385,1261,39,676,121,194,277,125,225,87,undefined,292,181,332,218,na,225,626,139,476,135,157,466,306,174,84,248,66,65,91,20,82,34,8,282
03/11/2021,13,1150,786,759,1398,312,404,22,86,89,5,2,41,na,112,na,816,327,185,313,150,317,1132,133,615,520,199,78,283,52,226,104,undefined,na,2,432,197,103,undefined,151,193,67,70,25,490,1249,59,819,123,179,273,113,287,65,undefined,293,146,327,212,na,220,639,154,453,129,168,568,295,197,81,251,27,95,101,26,86,24,17,336
03/11/2021,14,1097,655,741,1139,270,378,14,62,68,4,4,27,na,120,na,698,204,172,343,139,299,917,118,517,501,180,73,208,21,247,80,undefined,na,1,401,151,84,undefined,86,183,64,63,26,291,1121,33,646,136,100,249,93,264,63,undefined,212,141,300,157,na,171,641,109,338,98,141,469,240,139,54,177,16,111,78,23,42,26,19,287
03/11/2021,15,1071,614,645,1082,368,411,22,91,91,12,4,41,na,141,na,571,199,163,326,111,242,1021,105,741,476,171,89,256,30,283,101,undefined,na,5,373,155,117,undefined,76,149,73,66,16,324,1189,25,672,115,90,215,70,222,83,undefined,178,140,308,174,na,205,670,112,312,161,145,495,232,121,29,209,7,82,75,21,72,32,33,260
03/11/2021,16,826,527,549,888,246,479,24,59,167,1,6,25,na,113,na,418,138,176,272,75,215,1186,133,962,391,80,94,205,17,195,62,undefined,na,na,427,124,42,undefined,53,172,39,43,29,234,1003,28,559,145,44,159,37,152,61,undefined,176,150,334,101,na,153,545,98,235,51,125,272,115,45,15,171,10,90,76,20,38,11,18,254
03/11/2021,17,824,459,574,926,469,655,49,76,202,2,8,27,na,179,na,308,215,236,361,93,280,1317,190,1177,440,68,67,307,24,263,100,undefined,na,2,579,186,66,undefined,47,178,66,53,23,269,1194,31,539,132,70,170,67,156,155,undefined,184,195,369,123,na,200,683,94,222,117,222,383,170,47,17,236,67,126,111,33,37,13,45,340
03/11/2021,18,643,355,666,678,323,495,70,72,77,8,11,24,na,147,na,223,119,123,354,119,257,1096,131,677,386,62,55,164,44,270,97,undefined,na,na,530,87,76,undefined,63,125,50,40,14,228,900,21,468,124,64,165,76,151,83,undefined,162,135,262,137,na,165,667,96,189,73,133,367,111,43,12,259,49,73,84,32,12,45,38,239
03/11/2021,19,360,162,642,492,187,274,22,38,28,3,2,22,na,84,na,99,63,35,334,148,270,814,84,423,145,143,58,119,21,251,97,undefined,na,na,321,38,74,undefined,23,86,34,55,20,160,580,23,365,80,74,176,52,110,89,undefined,203,83,177,93,na,131,610,107,129,51,88,350,93,13,2,161,25,54,44,19,19,23,6,162
03/11/2021,20,201,88,532,270,153,241,7,34,19,1,5,35,na,56,na,45,49,20,288,146,214,618,56,316,111,130,35,75,10,213,179,undefined,na,1,266,32,100,undefined,17,63,37,24,21,182,413,18,239,69,54,204,26,103,82,undefined,114,63,124,24,na,103,475,86,257,33,76,277,43,2,8,142,2,71,19,na,19,22,2,151
03/11/2021,21,104,56,381,191,146,183,3,16,17,1,7,18,na,56,na,34,44,10,167,83,136,393,40,254,141,84,46,57,3,178,81,undefined,na,na,192,36,47,undefined,50,61,26,17,9,92,273,19,151,45,42,122,67,57,32,undefined,133,45,125,16,na,60,305,68,241,17,42,95,22,0,1,64,1,89,12,na,6,10,na,113
03/11/2021,22,97,32,298,129,154,153,1,9,27,1,2,11,na,66,na,54,17,20,110,56,106,283,30,249,118,80,13,57,4,117,121,undefined,na,na,153,23,63,undefined,215,38,26,12,6,55,287,7,143,63,29,72,28,56,43,undefined,59,21,95,13,na,46,294,77,248,12,34,83,38,1,4,68,2,35,11,na,5,8,1,86
03/11/2021,23,33,26,146,54,65,82,1,2,5,na,7,10,na,35,na,24,14,10,57,18,52,134,8,116,48,42,12,20,2,69,34,undefined,na,na,99,13,27,undefined,147,20,3,6,4,34,138,5,85,16,58,19,20,23,64,undefined,46,11,56,5,na,13,165,39,227,na,16,22,3,0,1,7,na,13,15,na,2,1,na,56
04/11/2021,0,12,19,70,31,21,23,na,1,3,na,na,4,na,6,na,9,5,na,26,6,44,72,12,38,14,13,7,15,25,47,22,undefined,na,na,37,9,12,undefined,5,11,12,12,4,22,86,5,55,12,34,9,8,17,16,undefined,11,3,39,1,na,15,86,30,141,3,11,22,8,0,2,3,na,5,5,na,1,1,na,22
04/11/2021,1,6,5,51,10,23,11,na,2,3,na,na,3,na,na,na,1,1,1,28,6,23,31,1,54,25,30,10,19,1,17,8,undefined,na,na,6,1,4,undefined,2,16,na,na,na,6,34,2,30,20,12,20,14,4,2,undefined,4,4,12,3,na,14,97,28,133,na,4,3,3,0,0,4,na,na,8,na,na,1,1,14
04/11/2021,2,9,33,41,10,12,1,na,na,3,na,1,5,na,5,na,3,8,1,5,2,20,31,6,20,4,26,6,18,2,22,12,undefined,na,na,5,2,1,undefined,4,8,1,na,na,11,33,1,30,11,9,1,1,3,10,undefined,5,2,18,6,na,9,55,6,112,2,6,6,1,0,0,1,2,2,4,na,na,6,1,15
04/11/2021,3,6,1,35,14,28,22,2,na,4,na,4,4,na,8,na,34,1,5,9,2,8,37,1,12,10,37,1,26,na,15,1,undefined,na,1,6,2,na,undefined,na,6,1,na,na,10,51,na,24,5,12,na,13,9,4,undefined,7,3,8,2,na,5,32,9,62,5,7,9,2,0,0,na,2,na,15,na,na,2,na,17
04/11/2021,4,7,6,21,20,42,30,11,1,5,na,1,8,na,11,na,1,13,2,4,3,17,60,1,25,32,28,3,43,2,23,7,undefined,na,na,18,3,7,undefined,2,3,2,2,1,6,46,na,42,5,10,6,8,3,3,undefined,4,5,10,3,na,6,45,11,5,4,3,13,6,3,3,2,5,3,6,na,na,6,2,17
04/11/2021,5,9,18,43,48,88,93,21,16,20,1,5,18,na,42,na,23,39,5,3,3,15,133,17,90,116,61,5,65,14,13,9,undefined,na,5,78,13,6,undefined,5,4,6,3,2,25,203,6,74,8,20,5,19,5,3,undefined,11,38,61,11,na,15,112,7,17,8,126,21,17,6,5,9,na,19,7,8,6,28,na,59
04/11/2021,6,99,33,110,149,186,285,90,80,65,2,16,54,na,109,na,81,136,46,24,13,38,336,89,233,280,121,29,132,51,38,15,undefined,na,31,380,30,10,undefined,22,45,38,35,16,41,369,18,158,44,79,13,71,27,18,undefined,18,97,137,132,na,51,303,41,32,34,177,38,112,57,20,18,5,57,29,86,26,73,21,111
04/11/2021,7,140,82,129,259,291,476,151,178,165,6,50,123,na,222,na,124,225,127,26,16,48,681,138,469,368,179,91,332,91,65,65,undefined,na,50,581,77,28,undefined,54,72,65,98,38,128,625,22,130,111,78,54,43,55,37,undefined,62,206,236,205,na,142,253,56,120,121,170,136,202,127,52,80,48,155,85,43,67,150,48,159
04/11/2021,8,288,156,252,484,426,714,167,211,269,21,39,177,na,264,na,271,450,310,43,46,134,977,214,649,443,283,121,467,90,95,119,undefined,na,55,860,193,64,undefined,61,150,109,132,73,204,1021,50,250,142,84,122,80,156,67,undefined,125,320,450,189,na,255,452,66,279,276,191,234,345,207,79,157,43,216,164,74,158,208,47,344
04/11/2021,9,459,288,301,687,359,516,72,123,151,8,32,123,na,185,na,446,345,242,92,66,167,867,135,473,403,384,88,359,82,116,80,undefined,na,24,713,139,73,undefined,90,150,96,93,29,232,1123,58,440,167,119,187,61,174,44,undefined,172,200,351,166,na,230,459,103,340,235,186,300,327,216,121,175,126,105,102,30,165,126,38,263
04/11/2021,10,687,411,442,900,370,427,67,168,93,9,43,110,na,165,na,529,283,191,158,102,216,823,82,454,371,452,145,305,63,137,84,undefined,na,26,901,171,82,undefined,82,180,86,83,26,249,1076,32,611,224,193,242,91,145,59,undefined,182,169,346,205,na,261,517,87,356,191,221,396,320,225,95,192,63,96,103,34,122,126,60,270
04/11/2021,11,1016,604,572,1169,461,451,76,153,119,6,141,154,na,170,na,631,316,209,200,148,306,1079,130,411,527,529,171,390,91,216,98,undefined,na,37,720,182,101,undefined,70,119,137,168,43,360,1309,38,742,240,240,282,126,208,108,undefined,210,143,318,251,na,235,629,100,391,188,205,493,329,202,70,198,60,110,104,42,111,100,49,313
04/11/2021,12,1399,834,845,1388,545,672,100,213,199,9,55,152,na,192,na,842,429,199,375,230,398,1414,306,533,685,753,221,494,120,335,153,undefined,na,51,811,308,124,undefined,154,248,138,209,87,544,1510,47,920,292,382,341,139,315,133,undefined,273,237,422,383,na,347,772,136,627,207,359,767,497,271,140,302,70,118,201,60,170,177,59,348
04/11/2021,13,1602,984,925,1500,670,716,89,202,133,3,48,177,na,214,na,854,500,199,392,215,575,1556,180,534,830,633,198,578,138,287,191,undefined,na,45,895,280,131,undefined,149,196,118,244,64,596,1805,54,1084,297,321,360,127,367,146,undefined,312,224,452,323,na,319,926,152,682,246,393,893,435,273,131,324,33,166,143,38,100,194,54,431
04/11/2021,14,1600,931,960,1518,636,680,71,150,106,4,38,151,na,199,na,830,323,184,401,180,468,1311,172,614,803,439,153,435,116,265,150,undefined,na,59,984,178,121,undefined,104,145,101,196,67,534,1641,55,1056,255,182,288,134,294,144,undefined,304,191,413,291,na,313,869,144,587,192,366,853,415,238,123,221,61,148,119,48,114,147,63,400
04/11/2021,15,1640,835,1008,1401,679,746,71,216,126,13,36,130,na,236,na,663,303,212,402,177,419,1600,130,642,899,444,117,523,108,256,151,undefined,na,53,1250,163,143,undefined,64,155,118,217,91,528,1578,45,1144,202,168,290,138,274,173,undefined,284,201,437,366,na,281,967,100,570,241,332,1038,374,202,88,249,7,129,139,50,186,203,66,450
04/11/2021,16,1571,755,1047,1326,669,860,154,229,212,1,56,198,na,267,na,562,250,232,412,175,405,1668,210,738,981,285,120,505,178,292,185,undefined,na,56,1209,160,84,undefined,84,140,96,149,104,536,1552,45,1115,179,142,266,135,269,213,undefined,292,249,450,397,na,322,1089,144,344,192,359,1021,352,182,47,307,20,172,124,50,142,152,69,483
04/11/2021,17,1637,808,1233,1438,783,1183,186,368,300,12,71,245,na,330,na,508,308,280,450,206,547,1794,258,1014,1006,337,171,651,210,329,149,undefined,na,68,1355,169,142,undefined,84,167,134,103,73,526,1806,50,1121,214,130,331,140,289,224,undefined,358,334,560,424,na,351,1171,130,342,225,476,1138,414,173,52,279,67,233,209,140,114,315,92,540
04/11/2021,18,1472,645,1663,1323,824,993,182,318,138,10,98,301,na,279,na,380,204,151,455,233,533,1482,206,682,924,377,160,555,249,367,213,undefined,na,59,1233,139,110,undefined,49,162,96,58,61,491,1673,58,961,225,159,371,114,296,270,undefined,320,249,412,471,na,328,1202,141,339,131,389,1144,284,143,32,298,58,190,105,64,86,325,85,487
04/11/2021,19,1271,400,1193,890,615,737,146,177,72,8,71,278,na,229,na,229,178,93,520,304,481,1072,110,443,555,305,100,395,126,345,241,undefined,na,35,823,76,151,undefined,31,189,63,32,39,326,1131,40,798,165,198,336,115,273,173,undefined,279,157,279,401,na,263,1143,126,274,104,243,1061,220,108,28,253,21,114,81,47,90,327,53,396
04/11/2021,20,900,283,1044,739,467,638,73,132,80,2,53,192,na,196,na,150,121,57,436,260,478,908,127,350,350,297,91,281,88,323,381,undefined,na,27,605,90,185,undefined,35,167,74,25,36,334,926,22,676,136,168,312,75,244,118,undefined,244,119,212,88,na,229,1011,129,317,71,197,827,178,17,32,238,10,80,44,37,56,230,15,252
04/11/2021,21,387,136,883,467,423,536,20,65,44,3,48,150,na,169,na,92,81,38,393,228,365,770,71,297,329,229,75,234,39,237,292,undefined,na,25,430,52,179,undefined,35,74,58,20,28,262,732,16,509,100,121,261,73,149,62,undefined,172,96,193,75,na,144,761,94,215,46,184,582,128,5,14,110,14,91,43,18,18,107,5,285
04/11/2021,22,156,76,565,316,285,376,21,31,46,6,13,90,na,112,na,93,67,40,231,188,355,489,39,222,317,211,50,160,33,226,196,undefined,na,16,358,54,126,undefined,100,63,61,21,21,165,496,18,282,79,95,125,60,97,124,undefined,94,63,144,38,na,103,586,120,128,4,126,306,87,2,3,67,16,61,36,19,5,78,5,171
04/11/2021,23,90,43,373,148,167,197,7,14,17,1,14,53,na,60,na,52,20,24,112,109,155,296,21,151,119,109,25,72,15,184,97,undefined,na,8,174,33,63,undefined,74,25,20,14,10,100,290,3,170,27,107,30,30,93,134,undefined,58,18,76,20,na,37,323,50,73,3,52,124,31,1,2,18,4,32,18,10,5,45,6,84
05/11/2021,0,77,30,199,104,85,91,9,10,8,na,9,24,na,33,na,24,39,13,84,132,118,123,17,58,52,90,15,44,17,78,27,undefined,na,5,64,16,11,undefined,11,18,9,8,8,31,156,4,105,21,83,11,18,37,35,undefined,29,43,50,21,na,27,162,25,54,11,26,81,16,1,1,1,na,18,18,6,na,19,3,78
05/11/2021,1,26,20,117,71,59,38,2,2,9,na,5,14,na,17,na,4,11,3,88,84,67,74,4,28,28,72,10,32,8,83,20,undefined,na,4,20,10,4,undefined,6,19,9,4,8,26,109,1,95,14,62,na,15,12,22,undefined,24,2,41,10,na,17,167,21,14,na,11,29,17,1,4,1,na,25,14,na,na,24,na,22
05/11/2021,2,31,18,82,29,38,27,na,1,2,na,na,3,na,7,na,4,4,2,20,38,53,51,5,18,13,57,6,26,7,34,15,undefined,na,2,36,5,1,undefined,2,2,5,5,2,11,72,na,59,13,35,1,3,7,8,undefined,5,2,28,4,na,4,99,23,45,na,7,17,6,0,1,na,na,12,9,1,na,2,1,18
05/11/2021,3,15,4,55,10,32,18,2,1,3,na,na,6,na,4,na,11,4,1,8,120,54,46,7,35,8,32,4,36,1,14,1,undefined,na,na,90,3,6,undefined,na,5,2,1,1,15,39,na,26,4,12,na,22,6,2,undefined,10,2,19,4,na,1,52,19,17,8,9,13,4,2,4,1,na,14,1,na,na,5,1,31
05/11/2021,4,13,2,39,18,45,21,5,4,4,na,na,5,na,8,na,8,3,2,18,2,9,34,4,39,34,37,1,48,na,13,6,undefined,na,1,225,5,7,undefined,na,1,4,1,1,3,44,3,43,7,25,5,13,2,3,undefined,2,3,9,2,na,7,53,3,12,2,na,25,1,0,2,na,na,9,6,na,na,5,na,12
05/11/2021,5,21,7,37,35,73,97,20,19,14,na,12,27,na,49,na,4,41,11,10,5,29,100,21,118,114,51,12,66,8,10,20,undefined,na,8,358,9,7,undefined,8,11,5,2,6,28,167,4,66,23,25,5,14,7,6,undefined,7,31,56,4,na,20,91,9,15,8,30,21,16,6,15,5,na,32,11,9,4,11,5,42
05/11/2021,6,92,36,97,128,159,331,124,90,74,3,26,57,na,115,na,77,133,46,21,18,34,355,91,287,310,127,44,142,58,36,29,undefined,na,38,515,40,14,undefined,20,42,45,26,16,40,347,14,184,47,80,14,76,35,23,undefined,31,102,154,65,na,49,309,50,34,60,71,41,110,39,21,26,na,40,29,90,23,75,34,140
05/11/2021,7,112,92,121,237,168,483,167,202,190,5,38,145,na,240,na,138,208,110,28,40,65,616,128,455,455,200,90,341,104,59,45,undefined,na,49,597,91,28,undefined,46,89,72,98,38,96,584,19,212,120,70,48,46,66,43,undefined,75,198,254,94,na,126,327,65,151,150,129,117,139,111,56,88,101,81,68,42,66,154,47,183
05/11/2021,8,257,152,227,450,401,749,171,242,288,10,39,145,na,263,na,281,437,256,68,39,97,902,230,703,474,261,157,453,131,80,78,undefined,na,88,941,208,50,undefined,79,171,97,132,59,200,876,48,410,148,87,103,63,120,51,undefined,125,292,460,167,na,189,423,59,201,277,208,252,310,191,94,151,25,146,158,58,173,196,69,312
05/11/2021,9,523,268,313,674,365,520,104,164,173,16,29,104,na,178,na,434,320,220,91,62,152,856,122,556,424,364,136,323,124,133,110,undefined,na,45,982,196,66,undefined,80,122,80,89,35,333,1087,34,590,163,123,198,73,150,46,undefined,118,186,383,210,na,200,474,136,254,250,232,322,346,241,106,167,88,100,129,45,104,126,41,300
05/11/2021,10,753,434,408,924,416,460,111,176,131,8,34,141,na,161,na,570,345,195,168,77,201,802,41,555,423,451,154,297,110,158,104,undefined,na,40,1017,197,93,undefined,54,157,143,62,32,313,1190,32,693,239,154,241,97,171,57,undefined,193,171,345,262,na,231,581,268,330,172,267,469,378,239,106,199,88,79,100,43,113,120,58,322
05/11/2021,11,1070,753,590,1267,454,548,125,209,129,4,35,130,na,206,na,793,352,221,269,157,303,996,96,462,582,498,216,435,162,250,123,undefined,na,46,989,228,96,undefined,60,140,149,119,45,401,1494,31,819,255,172,285,128,216,94,undefined,212,150,376,253,na,262,687,235,481,73,284,599,371,281,153,223,34,87,126,36,94,115,70,368
05/11/2021,12,1390,829,830,1497,611,740,113,240,207,9,43,222,na,219,na,935,487,248,373,220,465,1318,230,595,684,746,254,532,168,308,181,undefined,na,65,1082,349,139,undefined,212,237,120,253,74,662,1698,53,1068,316,247,347,142,369,103,undefined,267,271,486,333,na,359,789,250,586,84,353,831,535,338,134,274,78,126,187,60,115,154,59,385
05/11/2021,13,1653,961,1024,1638,657,881,126,215,143,2,42,161,na,251,na,882,455,226,420,201,496,1429,226,622,923,671,222,562,181,308,232,undefined,na,86,1139,353,172,undefined,162,199,127,231,108,628,1796,52,1200,281,164,366,138,373,149,undefined,410,290,498,301,na,331,881,226,620,11,358,918,528,323,156,326,65,136,152,48,142,152,61,439
05/11/2021,14,1729,927,1031,1599,734,781,118,197,151,6,22,139,na,212,na,838,330,220,449,202,483,1403,196,528,975,438,194,522,197,355,155,undefined,na,94,1288,197,105,undefined,91,179,114,233,101,591,1800,41,1095,255,156,300,166,356,184,undefined,330,192,446,359,na,313,861,132,591,33,400,883,501,279,111,230,18,124,150,93,107,146,66,413
05/11/2021,15,1734,895,1167,1665,749,856,134,200,170,9,23,155,na,277,na,569,263,222,411,204,496,1545,191,738,1022,422,142,547,92,349,157,undefined,na,96,1633,194,110,undefined,113,154,104,181,90,626,1749,50,1032,205,135,334,129,295,257,undefined,264,206,533,393,na,344,1020,151,605,27,372,979,353,302,77,255,13,143,167,84,213,175,85,497
05/11/2021,16,1828,851,1170,1646,830,1043,173,227,239,na,39,166,na,288,na,524,255,224,418,176,435,1858,234,827,1084,307,123,574,173,343,178,undefined,na,75,1786,150,97,undefined,94,176,75,98,90,667,1921,39,1110,176,106,310,118,335,180,undefined,274,250,548,432,na,327,1052,176,392,160,450,1115,476,220,60,253,15,137,169,71,144,185,76,509
05/11/2021,17,2055,1021,1327,1768,998,1384,227,282,250,13,64,298,na,409,na,666,331,262,594,235,538,1857,300,917,1326,329,172,707,193,399,216,undefined,na,115,2249,190,98,undefined,96,190,109,84,91,735,2303,45,1324,245,114,346,98,363,277,undefined,361,338,669,503,na,390,1276,160,438,202,524,1217,536,244,72,326,57,264,208,68,166,247,104,757
05/11/2021,18,1921,826,1531,1786,1034,1398,213,286,213,7,98,362,na,407,na,557,275,156,805,453,706,1440,220,711,1380,346,137,575,243,572,322,undefined,na,91,1950,200,169,undefined,80,196,94,56,82,739,2044,49,1182,215,126,445,120,469,305,undefined,397,282,495,514,na,366,1385,161,468,128,552,1385,429,213,35,237,32,274,146,68,140,371,96,781
05/11/2021,19,1969,707,1674,1550,1001,1161,139,270,123,10,116,339,na,373,na,381,236,89,936,613,798,1333,190,536,1123,385,121,501,265,718,469,undefined,na,67,1854,168,294,undefined,75,217,107,27,54,740,1837,45,1162,200,112,548,120,511,315,undefined,401,232,388,469,na,274,1523,199,424,80,536,1336,389,181,58,312,29,287,142,46,85,349,53,553
05/11/2021,20,1654,589,1727,1451,1019,1228,80,238,75,na,136,405,na,334,na,304,203,84,983,643,791,1360,116,415,1093,348,121,376,244,736,808,undefined,na,82,1847,171,412,undefined,43,166,63,19,27,824,1703,25,1072,156,98,590,118,530,298,undefined,356,233,329,154,na,339,1354,197,504,69,583,1532,360,30,53,257,39,198,119,30,61,389,22,534
05/11/2021,21,960,265,1611,1029,1101,1012,65,129,88,2,96,293,na,328,na,248,106,67,1039,623,766,1316,123,370,883,338,110,392,186,806,843,undefined,na,57,1249,214,494,undefined,48,156,57,23,18,658,1403,25,892,167,140,438,91,449,152,undefined,317,174,298,123,na,317,1194,156,471,27,512,1331,346,16,42,254,26,191,95,14,20,249,9,485
05/11/2021,22,564,168,1340,840,907,928,35,97,75,1,60,228,na,257,na,183,116,58,784,455,716,1011,66,347,715,215,89,284,128,677,863,undefined,na,48,1083,132,419,undefined,53,134,44,29,32,526,1250,13,512,124,89,379,75,328,105,undefined,240,111,212,99,na,241,1027,152,366,25,425,1054,225,5,17,200,10,174,94,na,14,183,15,419
05/11/2021,23,340,140,1116,592,737,840,22,61,47,1,56,126,na,248,na,125,77,48,550,372,559,919,58,246,425,207,49,170,85,629,557,undefined,na,45,744,141,254,undefined,100,112,16,18,14,388,901,21,429,79,120,209,55,310,86,undefined,197,64,164,79,na,136,812,129,348,18,354,657,105,5,13,48,13,172,63,na,7,112,10,425
06/11/2021,0,191,85,722,326,433,529,17,28,24,na,18,70,na,199,na,64,34,25,325,230,442,422,31,197,272,149,38,121,86,398,236,undefined,na,32,520,77,126,undefined,15,33,12,16,13,251,571,13,288,43,90,85,13,225,63,undefined,117,39,108,74,na,60,414,108,306,18,200,426,52,2,6,14,1,112,49,na,8,63,12,305
06/11/2021,1,136,55,573,221,234,247,4,25,7,na,4,49,na,91,na,31,21,20,218,133,306,416,25,117,139,116,30,73,19,367,59,undefined,na,25,246,77,73,undefined,9,31,16,9,14,148,509,2,240,52,74,14,20,98,34,undefined,78,41,73,40,na,64,331,76,185,2,115,136,67,3,11,13,14,20,27,na,1,41,1,195
06/11/2021,2,71,34,463,149,114,139,6,11,7,na,7,29,na,65,na,27,6,13,114,133,220,276,20,67,80,83,15,53,17,212,9,undefined,na,13,115,46,13,undefined,5,17,3,9,17,103,266,5,115,21,26,5,10,52,22,undefined,30,14,74,37,na,37,195,37,75,8,72,52,30,1,5,na,na,15,17,na,1,13,4,88
06/11/2021,3,48,27,296,80,67,62,2,2,9,na,3,12,na,47,na,16,9,3,65,113,118,129,15,44,60,66,13,50,4,145,16,undefined,na,1,102,27,9,undefined,5,6,5,5,1,46,152,na,99,17,57,10,11,29,19,undefined,26,14,30,26,na,20,136,25,51,1,40,10,23,0,12,2,3,7,10,na,na,4,2,90
06/11/2021,4,37,8,117,75,48,52,2,2,3,1,1,10,na,27,na,9,10,2,47,59,87,106,9,36,52,39,9,29,9,86,17,undefined,na,5,196,23,7,undefined,1,4,3,3,2,23,117,1,81,22,23,7,11,11,7,undefined,32,20,31,11,na,20,74,14,18,2,19,33,19,0,3,5,1,10,13,na,na,1,na,52
06/11/2021,5,27,11,100,54,67,57,3,14,8,na,2,12,na,31,na,27,18,7,17,13,51,137,5,61,141,64,20,47,10,52,2,undefined,na,9,300,17,9,undefined,4,3,12,11,9,30,156,2,52,27,41,8,20,6,17,undefined,44,8,28,20,na,25,94,44,19,4,18,30,11,2,3,6,na,11,3,6,3,13,2,53
06/11/2021,6,32,17,68,80,90,142,32,37,11,1,12,44,na,59,na,50,56,9,23,14,43,161,22,105,203,104,33,75,23,50,18,undefined,na,26,571,14,6,undefined,51,29,17,16,9,55,220,4,95,37,56,9,32,29,9,undefined,20,37,55,41,na,23,147,57,33,17,36,34,59,11,16,10,3,25,15,19,15,31,18,85
06/11/2021,7,78,45,97,105,147,212,102,140,30,4,24,67,na,104,na,55,58,14,16,20,36,304,32,184,350,178,91,109,54,37,27,undefined,na,33,758,32,24,undefined,148,30,22,25,16,57,290,6,130,69,120,36,70,26,14,undefined,24,37,97,49,na,55,184,30,92,37,44,43,84,37,28,48,17,28,16,56,21,86,53,141
06/11/2021,8,232,117,154,330,258,306,232,156,55,4,49,130,na,165,na,157,95,54,34,25,95,533,42,272,455,279,146,165,113,63,49,undefined,na,39,1043,57,46,undefined,28,65,38,46,26,157,566,17,265,150,79,79,53,69,42,undefined,64,63,121,106,na,87,324,50,254,42,131,175,150,110,48,89,17,61,27,39,67,151,104,194
06/11/2021,9,499,332,322,600,486,501,208,220,44,5,68,215,na,249,na,362,131,63,88,69,118,925,122,367,723,474,267,332,129,128,79,undefined,na,71,1203,94,72,undefined,23,97,46,72,29,264,962,30,571,254,189,222,95,152,58,undefined,126,102,236,148,na,198,552,77,319,69,137,298,326,162,76,206,6,106,66,29,129,169,123,311
06/11/2021,10,1121,679,566,1124,699,722,218,218,91,17,66,231,na,315,na,641,211,76,259,144,256,1227,108,534,986,712,315,453,230,242,104,undefined,na,76,1341,109,86,undefined,38,116,68,105,41,438,1586,36,913,415,277,355,140,229,50,undefined,266,219,412,238,na,279,809,133,374,99,272,588,368,217,124,274,13,104,68,50,155,282,153,412
06/11/2021,11,1863,1165,1397,2200,1132,1005,209,314,103,15,56,254,na,421,na,949,299,115,459,306,416,1573,137,598,1235,943,416,943,483,476,172,undefined,na,188,1674,116,140,undefined,78,182,55,82,28,1055,2591,35,1249,593,369,420,192,363,125,undefined,337,198,430,432,na,433,1119,290,560,113,679,1804,511,380,139,319,11,539,96,97,144,298,146,622
06/11/2021,12,2096,1354,2050,2683,1692,1182,188,281,105,19,62,270,na,417,na,1073,296,157,856,428,662,1844,117,645,1364,960,361,1542,559,611,150,undefined,na,136,1692,124,136,undefined,85,425,62,137,28,1327,2935,49,1669,515,357,524,211,496,189,undefined,545,181,489,587,na,564,1316,434,1136,86,835,2556,618,373,181,364,14,295,139,130,141,253,90,768
06/11/2021,13,2612,1642,2090,2914,1818,1116,147,265,78,8,42,248,na,399,na,1186,305,216,808,536,689,1815,145,715,1533,842,333,1564,506,655,251,undefined,na,159,1793,125,161,undefined,60,800,65,131,20,1534,3157,54,1629,486,315,539,214,527,124,undefined,464,179,497,526,na,430,1465,235,1054,101,971,1845,538,368,183,246,26,289,133,202,111,194,72,720
06/11/2021,14,2515,1855,2107,2981,1730,1275,191,287,100,11,64,279,na,438,na,1314,391,237,907,600,865,1763,142,726,1746,787,271,1465,476,822,304,undefined,na,178,1767,150,175,undefined,118,772,96,142,10,1803,3205,42,1826,434,342,511,240,580,172,undefined,457,173,494,691,na,506,1459,213,1356,99,1077,2132,553,290,153,228,19,352,189,273,93,213,69,707
06/11/2021,15,2526,1714,2144,2548,1672,1416,170,320,62,6,60,259,na,513,na,1088,224,120,815,429,747,1945,151,627,1781,647,248,1226,1199,657,314,undefined,na,141,1960,129,155,undefined,109,240,95,90,2,1879,3046,26,1782,402,269,546,151,575,193,undefined,424,180,471,644,na,462,1401,221,1196,80,1603,2021,727,315,114,256,22,303,160,113,62,220,75,715
06/11/2021,16,2346,1524,2082,2637,1658,1299,183,213,82,5,100,298,na,384,na,807,297,120,757,410,746,1897,95,587,1621,448,167,1116,1897,687,277,undefined,na,220,2136,117,142,undefined,34,207,39,67,19,1706,3065,32,1585,325,156,417,138,527,130,undefined,399,156,395,574,na,387,1346,166,797,55,1452,2062,597,251,88,196,32,410,117,75,99,177,68,792
06/11/2021,17,1890,1043,1631,1802,933,1058,67,186,74,7,58,240,na,268,na,587,148,85,760,365,603,1451,98,582,1320,342,135,375,186,569,277,undefined,na,49,1971,140,165,undefined,52,201,42,58,14,693,1995,32,1002,184,123,437,128,380,188,undefined,328,180,416,326,na,245,1253,186,483,27,465,1403,364,165,49,233,146,200,69,34,71,198,37,608
06/11/2021,18,1572,651,1676,1450,838,1004,46,182,91,27,115,304,na,374,na,337,168,68,862,526,676,1313,122,419,1339,365,107,312,98,625,461,undefined,na,52,2009,176,304,undefined,44,178,47,14,16,605,1709,22,979,175,86,498,156,378,132,undefined,351,198,352,455,na,217,1330,180,353,45,430,1321,328,183,55,231,77,218,106,53,68,246,45,595
06/11/2021,19,1267,393,1904,1209,1075,915,66,157,70,17,128,485,na,307,na,252,196,57,992,801,809,1216,88,373,1005,383,162,288,126,737,682,undefined,na,47,1884,124,442,undefined,52,166,66,19,31,666,1635,14,1018,181,92,572,96,406,147,undefined,393,206,306,457,na,284,1452,168,454,41,474,1417,347,134,33,285,54,275,70,46,59,371,46,525
06/11/2021,20,795,292,1840,1164,1116,1003,51,154,53,15,107,391,na,358,na,248,193,63,920,785,888,1281,117,322,945,330,90,284,114,853,991,undefined,na,53,1707,168,620,undefined,30,134,63,20,46,799,1481,19,818,156,118,596,74,511,152,undefined,336,153,250,133,na,252,1189,253,486,48,562,1435,370,29,40,213,4,219,66,20,38,328,14,478
06/11/2021,21,398,188,1587,890,1035,886,52,87,56,3,91,284,na,351,na,164,126,40,932,667,673,1105,111,327,835,296,88,203,124,811,962,undefined,na,43,1317,207,640,undefined,27,111,52,24,28,606,1213,18,752,118,74,430,80,477,57,undefined,322,130,292,89,na,176,1044,189,417,27,364,1035,247,23,42,164,9,175,75,na,17,194,8,438
06/11/2021,22,224,148,1346,725,728,742,10,37,23,3,36,169,na,205,na,186,90,30,753,702,582,803,55,341,689,204,73,154,79,797,838,undefined,na,8,916,317,476,undefined,148,89,44,23,24,424,1063,16,444,126,84,391,60,405,72,undefined,211,91,161,75,na,134,864,202,388,10,327,848,155,13,25,145,12,143,24,na,7,103,6,380
06/11/2021,23,165,135,1121,399,526,491,4,15,21,na,4,37,na,198,na,116,73,35,391,800,535,90,49,278,339,156,22,114,33,641,415,undefined,na,4,524,142,199,undefined,75,101,17,12,5,250,704,12,323,51,94,136,46,285,37,undefined,171,57,162,39,na,87,664,107,409,4,183,518,75,1,7,50,3,61,22,na,na,36,4,304
07/11/2021,0,129,52,789,326,335,446,11,25,14,na,7,30,na,192,na,89,26,9,286,516,449,na,25,167,259,148,30,61,35,503,226,undefined,na,5,402,219,76,undefined,20,61,8,7,10,261,622,3,300,33,99,24,42,208,25,undefined,64,28,113,47,na,83,411,67,207,15,229,361,51,1,4,17,3,82,39,na,5,24,na,261
07/11/2021,1,123,73,625,334,232,278,15,23,15,na,2,12,na,170,na,68,14,16,225,461,439,na,36,91,180,118,24,50,24,477,80,undefined,na,10,230,169,35,undefined,7,55,3,12,11,208,593,1,210,36,75,23,24,110,26,undefined,143,21,73,45,na,53,338,63,199,5,189,198,65,3,3,20,na,73,19,2,na,11,5,217
07/11/2021,2,106,59,364,179,157,151,11,5,14,na,na,6,na,66,na,34,9,2,85,103,177,na,20,91,84,69,9,67,13,224,14,undefined,na,5,142,112,20,undefined,24,19,3,2,na,103,317,1,103,21,65,7,17,50,25,undefined,140,16,66,29,na,37,166,36,141,2,78,97,25,5,7,5,6,19,15,na,3,11,1,146
07/11/2021,3,40,21,351,95,61,65,1,3,13,na,na,1,na,40,na,13,6,na,83,80,184,na,23,29,44,50,10,30,3,165,32,undefined,na,1,69,87,7,undefined,1,11,7,4,6,51,199,4,86,17,15,14,10,42,19,undefined,79,15,34,30,na,19,153,36,134,5,27,39,5,0,0,3,2,4,13,na,na,6,3,67
07/11/2021,4,26,12,183,78,55,74,8,2,1,na,na,1,na,29,na,6,2,1,50,73,98,na,24,31,30,46,14,30,9,96,9,undefined,na,2,125,38,2,undefined,1,3,6,6,4,42,133,na,69,19,33,na,9,14,6,undefined,60,8,28,12,na,19,150,31,79,2,14,66,6,0,0,3,1,3,3,na,na,na,2,49
07/11/2021,5,5,14,121,55,49,67,1,7,6,na,1,4,na,46,na,15,17,4,15,10,75,na,8,39,99,41,14,32,6,54,15,undefined,na,na,198,15,15,undefined,6,7,7,3,6,20,161,1,41,10,25,16,13,17,12,undefined,38,2,32,2,na,24,82,18,66,3,10,23,4,2,15,3,6,3,7,1,na,6,na,67
07/11/2021,6,27,12,89,106,63,77,18,29,12,2,9,12,na,33,na,61,31,9,12,19,34,na,18,92,133,55,19,45,23,47,11,undefined,na,1,361,16,8,undefined,5,6,12,1,4,45,199,1,66,17,27,7,21,16,9,undefined,15,25,50,26,na,15,76,18,13,10,27,33,20,1,1,9,3,16,12,6,1,18,8,50
07/11/2021,7,38,31,71,80,95,105,98,49,21,2,5,22,na,48,na,38,25,7,11,13,53,na,27,148,178,91,45,44,31,39,16,undefined,na,8,569,35,10,undefined,45,13,9,4,5,60,193,7,82,53,47,30,22,15,14,undefined,21,22,56,36,na,45,121,25,85,17,24,43,41,12,9,14,8,31,5,12,10,44,30,66
07/11/2021,8,76,60,129,173,154,212,109,123,34,1,23,79,na,124,na,66,44,7,22,8,50,na,43,243,307,172,94,116,72,64,39,undefined,na,12,784,38,28,undefined,11,28,18,17,12,61,245,9,160,118,62,53,36,42,19,undefined,35,58,109,58,na,60,173,30,122,31,54,93,81,68,27,56,1,25,24,12,35,86,77,112
07/11/2021,9,413,237,241,425,338,409,116,147,57,4,31,119,na,192,na,174,85,30,69,63,91,na,80,338,549,406,223,214,137,102,69,undefined,na,18,1125,79,37,undefined,20,64,25,25,23,150,600,16,341,216,169,150,87,85,31,undefined,77,118,183,111,na,140,414,47,275,63,145,218,170,152,67,132,5,70,33,14,68,146,90,198
07/11/2021,10,860,534,542,887,555,559,150,276,56,2,47,184,na,240,na,368,162,85,248,160,249,na,81,388,897,644,304,365,200,218,118,undefined,na,26,1243,85,72,undefined,38,115,43,36,44,330,1098,23,699,368,247,338,149,189,85,undefined,173,150,287,267,na,173,685,106,474,76,262,479,370,267,124,145,10,109,91,24,125,245,109,288
07/11/2021,11,1325,844,864,1391,800,831,168,336,97,6,74,224,na,314,na,726,167,86,416,311,445,na,79,433,1143,835,423,514,206,335,135,undefined,na,48,1566,97,106,undefined,16,108,39,34,33,476,1642,140,963,457,343,352,165,321,138,undefined,254,175,357,276,na,255,872,136,519,82,376,772,420,313,147,263,13,159,75,37,86,241,123,396
07/11/2021,12,1872,1169,1251,1813,914,847,143,292,62,na,80,249,na,320,na,835,226,86,686,490,590,na,101,414,1380,984,402,571,278,459,227,undefined,na,34,1609,92,151,undefined,26,164,72,29,42,695,1977,111,1260,506,338,626,186,399,200,undefined,386,135,369,386,na,319,1040,167,467,88,462,1094,518,374,176,244,9,228,67,43,75,254,86,507
07/11/2021,13,2175,1361,1602,2034,1070,962,159,283,78,4,86,263,na,377,na,1072,173,75,862,578,665,na,97,401,1588,1031,397,709,260,523,307,undefined,na,26,1505,76,162,undefined,22,164,58,32,33,837,2099,37,1297,485,382,587,196,436,150,undefined,328,128,379,408,na,324,1260,164,658,72,547,1371,495,377,180,220,5,262,75,36,83,202,123,471
07/11/2021,14,1924,1420,1655,2160,1049,1022,223,306,76,3,65,250,na,342,na,990,216,85,759,424,664,na,103,479,1617,917,306,748,325,495,272,undefined,na,24,1725,70,170,undefined,46,131,76,69,39,835,2162,61,1427,411,403,603,245,442,147,undefined,297,194,407,471,na,295,1289,140,620,66,602,1482,532,362,162,220,8,219,71,34,79,239,88,468
07/11/2021,15,1931,1410,1648,2104,1015,1051,268,312,78,5,63,272,na,385,na,928,177,65,736,397,595,na,131,462,1814,797,266,662,296,444,324,undefined,na,16,1530,93,165,undefined,110,105,79,61,29,884,2080,30,1433,410,288,633,164,384,144,undefined,303,136,358,520,na,300,1212,155,615,67,562,1537,544,326,95,201,15,262,72,32,95,254,93,478
07/11/2021,16,1654,1194,1667,1799,916,929,225,332,77,9,112,310,na,319,na,746,116,68,606,296,572,na,121,495,1440,480,179,617,293,484,345,undefined,na,15,1449,76,154,undefined,29,152,77,42,12,775,1967,29,1283,336,258,434,144,342,160,undefined,310,154,418,488,na,317,1281,137,424,73,515,1477,428,291,63,207,14,212,89,35,60,294,91,509
07/11/2021,17,1353,875,1488,1396,868,903,193,281,54,3,82,242,na,338,na,379,148,45,622,302,571,na,87,468,1372,307,102,424,239,418,294,undefined,na,13,1308,98,199,undefined,26,143,71,56,23,633,1601,41,1055,157,121,422,113,355,160,undefined,333,167,335,421,na,302,1129,152,362,80,447,1500,316,177,37,217,69,169,51,24,73,272,87,428
07/11/2021,18,1004,500,1359,979,697,818,148,223,60,6,81,317,na,296,na,186,105,50,632,308,516,na,89,415,1154,315,76,285,171,409,286,undefined,na,10,1007,66,249,undefined,25,124,55,31,16,435,1146,21,859,108,145,444,180,263,202,undefined,352,119,282,386,na,278,1127,168,236,69,268,1119,264,171,45,239,91,150,43,12,62,258,83,385
07/11/2021,19,568,227,1243,738,518,579,104,89,28,2,86,286,na,186,na,118,90,25,626,299,462,na,56,302,592,259,103,188,101,363,442,undefined,na,10,613,51,285,undefined,25,68,43,17,19,361,868,15,639,132,209,323,100,233,183,undefined,296,111,206,336,na,223,1026,134,229,46,251,956,191,99,30,220,42,67,42,29,78,257,46,266
07/11/2021,20,299,143,1104,691,469,551,45,101,49,5,73,243,na,201,na,89,69,23,483,275,417,na,62,289,386,175,95,209,57,390,448,undefined,na,7,606,53,252,undefined,37,94,23,7,7,324,737,20,501,95,151,298,86,244,129,undefined,232,94,179,99,na,179,860,142,136,39,181,795,187,18,14,127,2,80,49,12,16,218,20,211
07/11/2021,21,219,92,810,423,368,429,24,63,31,9,41,146,na,146,na,38,58,12,395,212,317,na,63,240,315,152,53,149,34,268,358,undefined,na,5,403,29,235,undefined,77,50,39,8,8,198,524,7,357,91,100,230,73,172,98,undefined,156,74,169,54,na,120,661,90,144,16,168,568,119,1,6,56,4,51,53,na,6,120,3,201
07/11/2021,22,118,64,522,254,212,320,11,43,24,na,29,92,na,89,na,88,20,17,211,149,185,na,40,233,203,136,30,70,22,174,240,undefined,na,4,284,33,161,undefined,44,27,30,14,17,142,360,5,269,66,87,108,53,67,35,undefined,107,55,97,41,na,77,500,80,111,19,129,278,50,3,7,22,5,45,41,3,3,76,7,148
07/11/2021,23,64,50,336,163,119,223,4,11,11,na,7,42,na,79,na,37,13,10,141,57,187,na,24,132,112,104,21,70,7,168,104,undefined,na,5,156,13,54,undefined,63,11,15,4,6,85,269,4,133,27,73,40,41,68,44,undefined,43,18,78,28,na,61,310,49,85,12,64,131,25,0,0,10,8,27,29,na,2,28,3,91
08/11/2021,0,38,20,175,71,62,118,5,6,10,1,8,26,na,26,na,12,6,4,53,21,66,na,14,60,31,61,7,23,7,81,27,undefined,na,na,74,4,18,undefined,2,14,5,na,na,55,106,5,89,15,57,6,12,19,18,undefined,25,15,38,22,na,23,180,37,48,8,53,62,9,1,3,1,1,13,16,1,na,21,3,41
08/11/2021,1,23,16,142,39,34,31,10,6,3,na,1,5,na,25,na,14,4,1,29,9,40,na,12,20,30,48,9,15,3,41,18,undefined,na,1,21,2,8,undefined,2,2,6,1,na,16,98,1,43,6,60,6,18,16,23,undefined,14,1,26,9,na,18,108,23,80,4,14,28,21,0,2,5,1,13,6,na,na,4,1,17
08/11/2021,2,11,9,65,14,33,19,2,1,1,na,4,8,na,9,na,2,4,1,13,7,41,na,6,20,22,38,6,18,8,33,7,undefined,na,na,15,na,na,undefined,1,5,3,2,na,13,31,1,23,13,35,na,9,4,7,undefined,6,5,24,4,na,9,68,23,30,1,9,21,17,0,1,6,na,31,10,na,na,10,na,15
08/11/2021,3,10,75,37,22,37,17,1,5,na,na,5,9,na,6,na,22,4,na,16,1,28,na,7,20,17,13,5,31,na,29,1,undefined,na,1,98,na,1,undefined,6,1,3,na,na,9,35,na,19,6,20,na,5,7,8,undefined,3,1,8,5,na,11,29,4,26,5,na,19,3,0,4,1,2,6,1,na,na,5,na,13
08/11/2021,4,2,65,56,25,41,26,10,2,3,1,1,3,na,15,na,2,3,1,15,4,19,na,1,9,40,15,3,37,3,21,7,undefined,na,1,201,na,3,undefined,1,na,1,2,1,24,48,1,31,2,13,8,2,4,2,undefined,6,10,8,1,na,4,40,7,32,3,9,20,7,0,0,na,na,1,3,na,1,3,1,25
08/11/2021,5,8,10,52,39,72,98,27,25,17,na,4,17,na,47,na,10,42,8,8,19,10,na,25,114,127,33,11,78,12,8,11,undefined,na,3,394,18,14,undefined,6,24,3,na,6,13,142,na,62,9,26,4,32,10,3,undefined,15,34,68,11,na,29,87,10,36,12,17,17,11,3,8,7,na,20,10,18,6,23,1,37
08/11/2021,6,54,32,94,106,166,291,105,95,52,1,27,57,na,120,na,71,113,43,23,21,36,na,95,212,267,104,19,153,47,35,14,undefined,na,17,453,47,7,undefined,22,38,50,26,16,66,327,8,129,28,68,17,70,20,21,undefined,21,95,189,65,na,48,291,64,31,52,54,53,93,50,30,11,1,32,42,75,17,82,28,103
08/11/2021,7,123,102,178,257,356,486,213,149,217,8,26,163,na,212,na,126,224,152,27,32,59,na,144,525,496,116,48,287,61,71,47,undefined,na,36,597,91,24,undefined,77,82,56,29,23,116,566,34,218,72,59,66,57,61,27,undefined,64,245,246,142,na,104,336,45,111,147,115,134,188,145,56,53,30,68,75,45,57,155,48,217
08/11/2021,8,280,151,244,458,105,788,234,201,351,7,47,181,na,254,na,315,470,346,50,41,119,na,260,857,648,163,76,465,130,89,92,undefined,na,54,843,180,57,undefined,94,245,91,62,36,192,933,83,369,83,59,107,57,201,66,undefined,117,360,570,164,na,242,426,80,225,259,238,218,325,167,99,143,43,109,198,47,143,215,86,356
08/11/2021,9,415,264,326,639,59,451,105,121,169,9,36,93,na,158,na,393,331,248,74,57,133,na,154,563,391,239,75,325,101,121,83,undefined,na,35,767,172,63,undefined,102,207,94,51,28,218,946,37,413,113,72,183,91,163,51,undefined,141,222,379,173,na,193,420,167,279,218,182,275,333,214,109,166,94,77,140,27,133,115,36,239
08/11/2021,10,599,404,445,915,139,393,108,140,113,14,24,91,na,152,na,525,315,218,148,100,228,na,109,465,502,260,78,280,84,144,80,undefined,na,36,849,165,78,undefined,96,236,102,40,33,313,1138,32,611,108,89,241,91,144,51,undefined,135,143,265,246,na,210,582,207,291,240,198,423,330,231,73,182,57,155,100,35,124,87,27,280
08/11/2021,11,885,562,612,1230,30,508,92,151,112,15,26,106,na,166,na,693,313,212,211,138,278,na,124,440,624,329,89,412,121,248,113,undefined,na,22,873,166,121,undefined,97,153,91,57,28,387,1338,65,655,128,82,303,124,237,73,undefined,195,184,330,254,na,272,677,207,432,216,248,569,385,258,78,191,80,142,116,37,96,99,47,349
08/11/2021,12,1174,885,871,1491,182,699,107,226,234,3,43,190,na,230,na,861,430,215,386,211,431,na,279,617,819,437,85,485,130,289,148,undefined,na,32,656,320,133,undefined,186,308,128,132,34,509,1519,88,965,167,147,345,131,370,114,undefined,319,291,438,359,na,325,878,226,572,175,269,749,502,368,159,274,136,131,165,62,177,173,63,393
08/11/2021,13,1445,984,944,1641,169,747,121,217,159,8,37,147,na,228,na,938,496,226,409,229,482,na,248,624,1074,484,122,608,156,311,161,undefined,na,41,494,302,139,undefined,216,257,115,109,50,629,1716,101,1117,164,133,311,119,432,116,undefined,365,302,436,342,na,306,841,213,599,245,375,840,597,354,161,253,42,105,176,40,130,179,45,501
08/11/2021,14,1454,847,1017,1491,132,664,124,197,132,3,31,129,na,186,na,758,352,217,402,194,451,na,194,538,952,244,99,474,139,293,125,undefined,na,49,425,197,125,undefined,106,189,73,74,44,561,1521,73,1021,111,114,304,120,395,139,undefined,261,199,366,313,na,328,814,156,579,168,338,858,406,303,104,228,66,128,136,63,92,143,66,406
08/11/2021,15,1454,775,1000,1493,395,709,123,193,186,7,33,143,na,241,na,721,332,181,392,164,416,na,161,692,944,303,107,581,133,241,150,undefined,na,40,859,179,138,undefined,72,172,126,79,71,525,1597,60,1118,152,130,276,138,305,181,undefined,299,239,408,366,na,286,955,139,513,282,309,981,357,242,70,270,84,103,145,51,174,216,60,506
08/11/2021,16,1484,706,1104,1447,775,858,181,287,322,4,47,210,na,295,na,608,280,244,363,155,414,na,198,775,1139,286,87,469,146,275,106,undefined,na,45,965,167,126,undefined,61,151,112,62,61,533,1581,51,1070,133,133,302,72,287,228,undefined,272,276,554,357,na,312,969,167,354,224,300,1067,344,239,56,355,16,129,148,48,113,210,84,535
08/11/2021,17,1537,699,1161,1398,984,1330,316,307,320,8,75,300,na,450,na,525,327,345,441,161,480,na,319,1124,1236,311,110,645,196,301,160,undefined,na,84,1650,227,147,undefined,64,165,109,82,67,601,1783,51,1106,184,130,306,141,302,253,undefined,295,333,589,441,na,332,1162,189,348,231,477,1148,416,218,68,382,44,165,205,76,149,330,104,577
08/11/2021,18,1251,498,1160,1148,839,1019,337,289,163,12,121,346,na,345,na,317,183,168,531,226,474,na,204,711,1102,301,99,506,270,313,220,undefined,na,61,1510,140,156,undefined,49,124,75,42,50,422,1473,50,951,135,95,332,129,216,256,undefined,332,299,409,425,na,334,1144,157,306,163,327,1084,266,185,41,301,60,152,122,57,74,399,103,447
08/11/2021,19,664,205,1111,852,672,716,210,232,74,9,159,381,na,228,na,187,107,64,504,216,509,na,120,407,587,249,85,354,174,309,263,undefined,na,50,1262,51,153,undefined,49,109,76,53,34,396,1142,29,730,111,191,310,122,209,245,undefined,210,204,251,386,na,294,1039,142,165,86,285,921,182,140,43,194,21,70,54,26,62,428,46,412
08/11/2021,20,390,178,945,586,449,570,80,148,63,3,110,306,na,197,na,139,88,46,448,189,467,na,92,314,439,167,85,248,107,336,243,undefined,na,29,1001,62,245,undefined,21,65,88,30,40,285,769,28,482,93,164,380,67,142,237,undefined,207,160,200,117,na,192,890,99,206,65,169,744,122,14,41,198,8,78,60,17,21,325,23,271
08/11/2021,21,269,118,797,413,369,400,44,50,40,7,38,130,na,99,na,96,72,34,308,155,288,na,67,281,333,176,48,219,38,239,241,undefined,na,13,677,48,170,undefined,14,72,51,22,25,239,696,22,320,63,146,261,68,161,66,undefined,170,94,156,60,na,177,709,94,179,41,46,496,116,4,12,93,9,75,50,6,5,136,7,209
08/11/2021,22,148,88,470,241,241,318,17,36,31,2,15,68,na,113,na,62,45,24,230,111,204,na,22,210,203,75,44,112,23,204,163,undefined,na,15,383,34,115,undefined,10,29,28,23,13,135,399,5,219,30,91,150,44,89,62,undefined,103,55,131,37,na,81,570,96,151,13,126,287,66,2,9,27,1,47,22,na,3,76,2,157
08/11/2021,23,78,47,333,121,111,192,13,13,12,na,14,54,na,86,na,34,24,16,123,28,117,na,23,141,95,50,11,74,13,94,59,undefined,na,6,220,26,49,undefined,96,15,14,7,9,56,228,7,146,17,56,53,40,30,43,undefined,39,31,78,29,na,85,318,73,99,3,138,113,30,0,1,7,4,12,25,na,4,25,na,117
09/11/2021,0,44,17,156,81,86,79,9,5,6,na,10,19,na,31,na,23,4,6,69,38,186,na,13,47,43,33,9,41,6,49,28,undefined,na,3,118,7,11,undefined,9,10,5,22,9,59,161,4,65,16,58,13,14,26,20,undefined,29,16,64,14,na,41,179,25,68,9,27,64,16,0,1,7,12,11,5,na,na,18,na,45
09/11/2021,1,27,23,72,35,25,24,1,3,2,na,1,8,na,10,na,5,3,1,27,11,59,na,7,11,30,52,4,35,7,27,5,undefined,na,1,106,1,11,undefined,3,6,8,2,3,13,82,1,58,10,46,8,9,17,10,undefined,12,3,40,7,na,26,108,12,31,2,100,29,14,2,2,na,na,5,14,na,na,8,1,22
09/11/2021,2,17,12,67,19,16,8,2,3,5,na,na,1,na,4,na,5,na,2,23,4,20,na,3,10,6,33,3,23,1,11,3,undefined,na,na,310,3,na,undefined,na,3,2,na,na,16,92,2,47,5,32,na,1,3,3,undefined,2,1,34,8,na,8,76,10,39,2,188,12,7,1,0,4,2,na,8,na,na,1,na,18
09/11/2021,3,10,16,46,24,27,19,1,2,1,na,na,3,na,10,na,13,8,1,18,10,26,na,2,10,5,28,1,30,3,27,2,undefined,na,na,15,3,6,undefined,na,3,na,na,1,7,69,na,28,6,16,6,1,3,4,undefined,14,1,29,4,na,2,41,7,32,1,193,3,3,0,0,2,na,na,5,na,na,6,na,9
09/11/2021,4,4,7,39,16,30,19,17,1,2,na,4,9,na,17,na,2,5,3,4,8,36,na,16,17,21,22,2,53,4,12,8,undefined,na,2,16,2,6,undefined,3,na,5,4,1,12,76,2,24,3,13,9,11,6,6,undefined,4,2,20,2,na,5,49,4,24,na,16,20,7,0,0,na,na,10,7,na,1,7,2,14
09/11/2021,5,19,9,37,55,89,89,28,20,20,na,7,29,na,50,na,16,43,16,4,3,24,na,30,84,162,30,11,92,9,26,13,undefined,na,6,76,15,12,undefined,4,13,10,11,13,14,163,5,80,21,31,7,12,10,4,undefined,8,31,56,10,na,20,118,23,26,7,22,20,15,2,2,10,na,16,14,9,4,26,5,45
09/11/2021,6,91,28,73,145,191,347,139,91,64,7,22,79,na,139,na,78,122,54,33,27,50,na,78,273,352,123,41,212,54,51,22,undefined,na,21,503,39,12,undefined,19,48,62,19,18,51,430,19,165,42,94,13,62,32,13,undefined,31,124,179,51,na,66,311,49,39,45,55,39,146,59,22,21,9,45,40,100,22,95,38,123
09/11/2021,7,158,91,183,290,369,533,305,205,246,5,46,179,na,230,na,149,258,174,41,28,91,na,184,581,521,166,66,409,125,64,66,undefined,na,56,733,77,18,undefined,92,80,59,49,31,97,631,36,246,86,79,61,46,72,39,undefined,75,244,339,111,na,128,331,43,142,151,110,131,170,138,68,87,100,109,108,35,49,190,54,231
09/11/2021,8,370,190,254,476,624,978,271,251,367,9,64,207,na,364,na,353,497,401,61,62,141,na,354,852,619,235,133,618,118,83,104,undefined,na,47,1098,208,62,undefined,84,262,79,98,45,264,1085,64,488,149,87,133,73,197,81,undefined,161,413,573,209,na,252,478,64,336,318,231,237,367,216,104,182,31,152,223,49,161,234,69,404
09/11/2021,9,489,258,317,539,528,528,110,145,172,10,33,136,na,217,na,502,288,288,86,64,137,na,202,566,481,346,116,475,107,96,100,undefined,na,37,718,181,72,undefined,95,156,106,136,78,234,1124,42,566,184,116,219,104,157,68,undefined,170,250,424,206,na,225,512,121,314,278,272,311,358,184,97,212,130,149,122,35,109,137,56,313
09/11/2021,10,690,465,484,991,435,505,118,161,138,9,41,171,na,171,na,641,303,222,171,98,187,na,157,427,492,419,194,359,134,144,98,undefined,na,38,664,135,80,undefined,86,228,90,106,66,270,1246,58,608,195,204,227,101,181,81,undefined,188,195,327,211,na,237,541,105,395,206,256,486,317,196,82,184,78,109,125,40,116,118,57,297
09/11/2021,11,1037,615,672,1275,521,608,134,178,110,12,28,112,na,208,na,831,348,211,273,178,259,na,167,452,649,548,214,431,146,222,145,undefined,na,22,799,169,99,undefined,108,137,127,138,60,425,1383,56,809,263,194,253,100,224,140,undefined,241,214,315,231,na,252,708,99,487,182,190,577,379,208,116,237,57,112,135,24,87,131,55,398
09/11/2021,12,1597,919,1051,1799,610,804,148,227,212,19,57,218,na,283,na,901,609,247,339,228,417,na,333,585,781,756,272,513,147,316,151,undefined,na,58,1278,282,134,undefined,247,264,123,146,72,548,1836,76,1067,306,307,363,136,373,146,undefined,369,314,421,265,na,312,903,150,662,254,277,879,606,335,147,336,69,155,189,70,131,196,59,553
09/11/2021,13,1631,1115,1125,1788,700,835,154,227,190,2,57,180,na,275,na,986,603,242,426,245,468,na,268,568,903,662,238,596,189,293,207,undefined,na,84,1296,347,134,undefined,166,218,123,165,77,682,1997,79,1111,345,228,322,166,419,115,undefined,340,331,428,317,na,331,914,159,725,289,395,963,584,353,195,363,41,162,213,41,135,180,78,491
09/11/2021,14,1573,880,1162,1645,731,791,108,163,166,11,43,149,na,247,na,885,358,245,432,175,468,na,203,601,996,431,172,583,127,267,123,undefined,na,70,1081,187,114,undefined,88,196,121,150,80,665,1856,56,1134,255,166,281,140,389,145,undefined,306,267,407,373,na,325,879,133,567,168,373,945,538,307,124,212,79,204,144,62,89,142,68,457
09/11/2021,15,1489,797,1076,1461,735,861,113,199,190,4,57,184,na,298,na,775,348,212,345,148,461,na,161,636,1000,414,125,605,125,227,142,undefined,na,59,1012,169,125,undefined,113,160,115,144,93,566,1656,62,1029,228,174,281,139,321,188,undefined,273,248,430,358,na,342,892,149,523,278,442,1041,416,247,116,208,8,149,142,55,167,192,86,499
09/11/2021,16,1357,823,1057,1554,883,949,172,201,333,4,59,185,na,308,na,569,266,277,343,124,395,na,240,852,1025,277,87,459,193,245,114,undefined,na,73,1134,166,104,undefined,78,197,107,118,65,455,1648,37,1178,180,104,246,103,288,149,undefined,262,355,584,417,na,300,1037,154,407,203,378,999,457,192,103,275,51,173,172,73,103,175,106,555
09/11/2021,17,1394,668,1222,1432,1013,1453,272,301,405,5,69,281,na,503,na,482,383,394,448,193,519,na,359,1237,1212,318,138,663,200,305,164,undefined,na,70,1640,216,94,undefined,95,213,121,121,53,495,2144,64,1126,188,124,284,137,303,185,undefined,364,397,670,472,na,406,1157,146,352,274,358,1162,537,205,72,320,52,294,235,94,107,327,144,602
09/11/2021,18,1180,517,1291,1360,959,1086,278,303,185,7,117,407,na,382,na,351,246,215,550,275,580,na,204,806,1096,275,137,524,226,350,154,undefined,na,89,1706,148,157,undefined,66,261,94,101,58,490,1763,46,996,153,164,303,116,292,230,undefined,310,241,399,434,na,369,1196,208,349,144,264,1195,368,204,68,374,55,211,129,96,113,383,157,542
09/11/2021,19,757,323,1249,1007,705,750,164,198,89,11,117,398,na,268,na,358,254,150,513,329,554,na,136,479,595,261,95,307,192,345,256,undefined,na,56,1253,79,164,undefined,39,177,82,65,45,449,1267,27,858,142,200,309,108,269,200,undefined,262,205,242,391,na,337,1170,139,347,81,175,1014,259,154,64,316,26,129,94,72,80,439,94,418
09/11/2021,20,506,189,1226,723,582,598,113,165,69,3,90,326,na,228,na,176,89,65,489,271,499,na,80,329,496,252,74,271,117,339,362,undefined,na,38,1046,103,212,undefined,31,128,68,33,52,383,1042,15,578,121,103,289,73,193,166,undefined,226,144,217,133,na,229,976,137,211,50,373,743,226,15,26,141,4,79,61,25,53,313,22,328
09/11/2021,21,347,89,957,456,484,465,35,114,50,4,51,189,na,169,na,137,113,48,398,216,341,na,75,279,383,197,60,250,74,259,285,undefined,na,28,760,60,165,undefined,22,66,51,14,37,312,922,27,348,84,82,247,58,134,76,undefined,203,116,208,54,na,175,766,99,210,47,24,587,169,7,24,156,2,100,48,13,16,192,11,240
09/11/2021,22,205,98,637,340,305,403,16,46,43,4,32,126,na,122,na,87,51,43,267,177,253,na,42,234,199,165,43,123,31,245,191,undefined,na,23,480,33,86,undefined,15,41,22,11,18,186,639,11,215,71,93,154,54,76,48,undefined,90,74,136,47,na,117,587,96,150,13,10,419,88,1,10,106,2,63,41,na,8,94,9,210
09/11/2021,23,104,105,437,207,232,267,7,25,21,na,17,70,na,89,na,34,23,11,147,63,108,na,31,177,120,113,32,76,15,175,77,undefined,na,19,293,22,50,undefined,49,35,16,24,37,111,386,6,175,45,58,55,87,53,44,undefined,52,27,98,18,na,75,349,68,92,18,8,163,24,1,0,14,na,25,20,na,2,41,5,127
10/11/2021,0,54,12,220,72,77,83,1,7,8,na,7,27,na,40,na,26,8,7,51,24,75,na,20,88,53,50,9,35,14,45,21,undefined,na,na,74,11,7,undefined,2,19,4,4,3,60,148,3,90,10,72,7,16,17,31,undefined,25,13,49,15,na,19,240,32,55,2,12,48,16,0,5,9,3,20,15,na,6,28,2,64
10/11/2021,1,27,14,126,49,47,31,4,6,9,na,3,11,na,9,na,13,5,3,28,16,39,na,5,29,27,39,7,23,5,41,13,undefined,na,4,27,3,8,undefined,6,4,9,2,6,31,115,na,64,4,55,2,35,15,10,undefined,9,2,26,10,na,10,133,13,60,2,16,17,16,0,2,7,2,1,7,na,na,11,na,23
10/11/2021,2,14,9,62,25,27,17,1,1,2,na,1,2,na,5,na,10,1,1,14,na,23,na,10,12,21,31,7,18,6,14,5,undefined,na,na,15,na,na,undefined,1,2,2,na,1,7,74,na,42,10,21,5,8,6,4,undefined,10,7,29,5,na,7,63,18,18,3,141,13,5,0,0,na,1,1,7,na,1,2,na,27
10/11/2021,3,13,12,39,26,33,15,na,1,3,na,na,5,na,5,na,9,3,3,9,3,40,na,7,15,11,21,3,19,2,16,2,undefined,na,na,10,2,1,undefined,na,na,1,na,na,22,40,1,46,1,13,1,6,8,6,undefined,7,4,13,na,na,14,39,13,96,1,24,17,3,0,1,na,5,2,na,na,na,2,na,17
10/11/2021,4,10,1,46,16,52,21,4,1,1,na,na,na,na,15,na,3,6,2,12,na,11,na,4,23,23,27,2,46,4,11,7,undefined,na,1,17,1,7,undefined,na,10,5,1,na,6,45,4,32,6,16,5,5,2,5,undefined,4,7,12,4,na,9,49,5,59,2,25,16,1,0,4,5,6,na,na,na,na,na,na,12
10/11/2021,5,14,9,40,45,68,77,14,7,14,1,4,10,na,37,na,9,42,11,5,1,26,na,24,159,116,27,11,66,6,14,8,undefined,na,na,74,8,7,undefined,1,18,11,8,2,19,173,6,57,12,12,8,16,11,3,undefined,14,25,61,2,na,16,100,11,90,5,71,12,8,1,5,7,1,7,8,3,3,6,1,49
10/11/2021,6,75,37,79,136,141,290,51,66,61,2,4,7,na,88,na,75,103,50,34,13,35,na,102,426,269,65,25,104,10,43,26,undefined,na,1,318,35,12,undefined,18,55,32,16,7,55,379,18,128,48,64,15,64,23,12,undefined,42,103,191,42,na,58,291,67,44,39,65,34,45,20,11,7,4,38,31,79,8,14,7,87
10/11/2021,7,138,89,110,229,283,454,100,87,208,2,7,31,na,172,na,146,187,134,25,10,67,na,162,893,267,73,52,200,31,65,35,undefined,na,8,392,78,18,undefined,61,117,41,21,9,92,595,18,214,78,33,38,46,60,25,undefined,74,204,319,39,na,130,271,67,118,95,52,63,62,58,44,79,60,100,62,29,27,28,16,177
10/11/2021,8,353,175,171,495,390,821,79,96,331,1,5,35,na,220,na,462,408,355,33,38,87,na,367,1326,309,131,78,371,25,113,103,undefined,na,12,742,195,35,undefined,44,331,69,96,32,188,1050,62,326,112,46,86,79,171,54,undefined,194,306,548,87,na,186,373,98,222,204,152,107,153,95,62,112,33,163,165,41,36,16,19,340
10/11/2021,9,419,294,231,614,267,396,37,64,168,3,5,54,na,120,na,485,279,209,90,40,132,na,210,841,343,137,75,258,26,121,93,undefined,na,8,422,144,44,undefined,69,223,90,72,31,237,995,52,402,132,68,153,58,166,36,undefined,161,167,336,88,na,170,394,142,286,183,79,112,158,93,52,157,82,122,98,31,33,21,18,214
10/11/2021,10,510,379,305,773,224,297,31,50,102,4,3,20,na,83,na,559,269,185,165,51,171,na,131,688,236,191,86,204,20,163,78,undefined,na,28,317,141,66,undefined,56,211,61,75,31,234,1020,25,422,121,55,212,84,184,49,undefined,62,109,354,119,na,180,384,166,328,137,113,198,186,125,44,128,32,97,78,21,45,7,3,249
10/11/2021,11,685,519,393,977,290,291,19,62,111,7,7,28,na,90,na,723,244,192,201,116,212,na,158,533,346,207,82,311,26,176,135,undefined,na,21,368,160,100,undefined,78,229,66,60,18,370,1150,30,511,95,87,234,86,210,59,undefined,28,153,348,139,na,168,473,170,335,131,155,336,226,130,60,201,91,90,95,23,54,22,6,248
10/11/2021,12,1067,726,695,1268,414,437,35,103,204,5,10,53,na,147,na,695,489,190,332,202,363,na,214,622,497,417,103,345,49,270,167,undefined,na,31,590,264,100,undefined,151,286,92,80,45,462,1361,78,779,162,122,313,152,306,71,undefined,286,266,422,218,na,243,711,190,542,195,230,560,486,332,104,257,73,147,177,31,86,73,14,320
10/11/2021,13,1230,831,862,1414,496,508,43,102,158,8,38,83,na,159,na,805,443,173,356,212,449,na,227,593,563,422,106,412,56,314,138,undefined,na,38,647,277,131,undefined,189,232,96,83,35,511,1582,70,889,150,123,317,113,422,100,undefined,359,243,413,290,na,291,791,213,506,192,217,583,445,353,108,251,31,146,166,41,110,79,26,346
10/11/2021,14,1171,735,921,1426,516,598,56,113,163,7,11,107,na,196,na,828,340,222,381,179,349,na,153,656,690,359,119,353,59,242,125,undefined,na,29,691,193,99,undefined,116,208,101,56,43,535,1617,31,801,148,87,273,96,276,88,undefined,252,194,382,317,na,261,906,129,460,134,290,693,402,285,108,231,14,153,152,54,112,90,33,428
10/11/2021,15,1411,753,1014,1426,630,690,64,190,209,6,24,117,na,255,na,685,303,188,357,207,429,na,153,724,722,290,107,442,74,237,124,undefined,na,58,763,179,145,undefined,120,132,92,65,67,532,1609,34,1003,141,99,276,99,321,139,undefined,215,197,430,339,na,298,880,132,489,230,410,920,397,260,91,231,8,154,181,72,128,134,41,428
10/11/2021,16,1251,773,1040,1376,736,833,99,182,336,18,41,170,na,271,na,559,342,235,344,181,363,na,234,313,867,275,115,557,83,275,134,undefined,na,40,928,171,96,undefined,90,158,95,45,62,557,1588,41,996,145,98,226,86,296,163,undefined,259,256,479,336,na,350,947,128,371,192,411,1077,350,287,67,263,15,178,172,63,122,148,44,479
10/11/2021,17,1530,720,1135,1437,923,1214,177,307,389,10,66,266,na,405,na,590,383,354,443,230,477,na,307,1082,976,316,154,674,155,322,194,undefined,na,69,1431,234,94,undefined,89,175,120,52,74,544,2052,45,1149,171,86,310,128,337,240,undefined,321,363,619,380,na,397,1157,149,414,245,442,1025,574,206,70,277,80,278,211,63,107,238,67,587
10/11/2021,18,1238,543,1212,1342,820,1048,222,281,157,3,71,310,na,361,na,391,237,229,576,289,627,na,234,800,888,398,158,473,187,350,221,undefined,na,41,1475,151,144,undefined,89,175,69,55,66,443,1723,44,984,215,120,320,128,302,228,undefined,324,293,395,468,na,361,1257,179,343,133,352,1225,383,224,71,340,92,267,127,41,101,355,52,519
10/11/2021,19,701,240,1329,966,605,620,124,181,98,4,83,323,na,228,na,238,207,80,598,413,515,na,128,463,473,341,113,311,156,364,250,undefined,na,45,1142,97,212,undefined,31,123,77,69,60,382,1209,38,748,155,129,313,118,287,237,undefined,258,214,247,363,na,283,1008,131,233,92,230,947,267,140,22,234,29,183,80,37,65,308,55,400
10/11/2021,20,420,163,985,707,495,537,55,106,52,4,35,159,na,185,na,142,97,41,473,282,361,na,123,407,387,262,64,206,88,350,252,undefined,na,18,795,57,146,undefined,24,95,65,48,47,308,962,19,465,77,92,304,82,172,142,undefined,239,78,204,80,na,208,712,112,262,60,121,701,215,21,26,154,8,145,56,16,42,152,9,286
10/11/2021,21,281,97,850,458,304,451,20,40,56,2,16,100,na,130,na,120,74,45,431,217,334,na,57,297,242,184,56,131,27,282,229,undefined,na,7,497,47,198,undefined,67,90,28,56,34,260,772,16,352,69,79,193,61,146,55,undefined,184,96,189,54,na,153,646,107,228,34,88,524,168,10,30,117,3,133,55,na,10,74,5,189
10/11/2021,22,191,64,648,334,322,400,15,31,33,1,12,61,na,121,na,87,83,42,253,132,290,na,43,258,207,184,42,121,17,219,189,undefined,na,31,465,37,97,undefined,71,81,25,24,15,175,632,7,265,71,75,148,42,141,52,undefined,105,60,156,33,na,101,596,83,132,22,16,287,72,2,12,65,2,72,43,na,4,33,6,182
10/11/2021,23,99,49,416,179,131,243,2,10,20,na,17,27,na,91,na,39,36,14,169,98,209,na,18,156,93,120,23,69,22,187,51,undefined,na,8,203,34,40,undefined,64,22,18,11,6,105,347,na,172,32,89,42,18,147,27,undefined,59,29,80,27,na,73,326,45,84,16,18,150,37,1,5,21,1,67,23,na,1,22,5,100
11/11/2021,0,40,26,161,69,65,88,7,13,5,na,3,6,na,41,na,32,10,15,83,33,91,na,8,61,27,115,11,47,13,82,36,undefined,na,5,83,10,12,undefined,1,3,11,3,3,54,138,3,84,20,67,21,22,37,25,undefined,29,13,76,13,na,41,223,47,61,3,6,73,20,1,7,10,6,15,8,na,na,13,1,63
11/11/2021,1,31,8,108,42,45,33,9,2,3,na,3,6,na,18,na,20,5,2,37,29,101,na,10,38,32,79,7,26,10,64,13,undefined,na,2,41,3,3,undefined,3,6,8,1,4,29,84,na,73,6,61,2,11,17,8,undefined,17,2,42,3,na,19,181,24,21,na,7,16,6,0,2,2,2,27,4,na,1,7,na,38
11/11/2021,2,15,16,50,20,29,22,2,na,4,na,na,1,na,17,na,8,2,5,25,7,42,na,6,19,11,54,2,24,6,21,3,undefined,na,na,14,2,1,undefined,2,2,na,1,1,6,81,na,34,6,35,6,5,12,1,undefined,6,na,64,3,na,18,56,13,51,2,2,23,9,0,1,1,2,34,na,na,na,na,na,22
11/11/2021,3,18,3,44,17,45,23,na,2,1,na,1,3,na,7,na,16,3,1,24,9,25,na,25,6,18,53,na,29,1,33,3,undefined,na,na,29,7,na,undefined,na,3,3,na,na,5,52,1,26,3,34,1,13,4,2,undefined,8,1,12,3,na,6,49,15,17,na,3,5,6,0,1,na,2,47,2,na,na,na,na,21
11/11/2021,4,6,48,54,20,56,30,6,1,6,na,1,4,na,17,na,6,8,na,18,6,22,na,6,17,31,26,5,60,3,16,8,undefined,na,na,27,2,5,undefined,na,na,8,na,1,6,52,1,60,4,21,4,10,3,6,undefined,7,1,10,1,na,11,66,12,10,na,8,22,8,0,6,2,11,18,3,na,na,4,1,5
11/11/2021,5,19,7,43,42,86,99,27,22,23,na,8,16,na,42,na,28,56,17,13,17,21,na,24,104,139,53,13,87,13,33,13,undefined,na,15,84,6,9,undefined,3,10,12,1,3,29,213,7,60,17,41,7,23,19,5,undefined,5,38,55,11,na,12,103,18,15,12,110,25,11,5,6,5,10,30,16,10,5,15,3,61
11/11/2021,6,113,44,86,144,199,307,141,100,57,1,29,87,na,121,na,71,133,53,24,20,52,na,82,333,332,131,41,154,58,34,18,undefined,na,26,424,41,9,undefined,25,47,41,21,10,56,368,19,142,57,79,19,55,27,18,undefined,29,110,164,55,na,45,300,61,47,59,52,39,99,53,26,16,27,93,43,104,17,95,32,97
11/11/2021,7,164,95,158,255,234,515,244,204,225,5,51,151,na,218,na,147,260,179,41,35,96,na,170,312,498,156,90,384,106,63,47,undefined,na,60,681,107,20,undefined,113,90,64,44,27,122,665,24,242,98,47,48,72,73,34,undefined,79,225,333,102,na,143,310,55,162,198,97,102,189,123,79,74,64,166,80,49,59,154,56,250
11/11/2021,8,354,175,254,504,201,985,269,207,424,12,40,180,na,321,na,320,586,412,48,42,112,na,363,353,535,235,115,511,147,92,94,undefined,na,81,1098,232,60,undefined,79,240,146,88,58,253,1151,58,413,179,79,151,76,172,174,undefined,143,380,611,196,na,268,500,84,285,301,211,279,338,240,104,153,94,243,214,58,135,217,58,434
11/11/2021,9,557,303,332,744,164,589,147,170,191,13,45,150,na,188,na,488,365,306,105,68,175,na,200,268,455,338,126,404,107,91,105,undefined,na,89,738,155,83,undefined,92,171,94,76,52,261,1174,54,468,191,133,170,97,156,113,undefined,150,226,370,200,na,211,488,88,321,256,182,288,350,232,85,162,169,174,128,67,112,136,57,293
11/11/2021,10,670,464,463,909,52,474,99,172,150,7,44,130,na,198,na,589,321,239,186,134,240,na,180,296,535,373,171,392,120,131,140,undefined,na,38,594,159,131,undefined,103,178,108,53,54,332,1225,33,602,167,155,281,85,154,182,undefined,206,248,398,249,na,282,531,120,353,192,226,433,359,241,73,184,98,146,123,35,123,102,61,382
11/11/2021,11,1206,701,640,1341,na,557,95,173,153,7,34,134,na,207,na,777,347,256,246,156,343,na,153,319,610,433,207,474,202,240,126,undefined,na,35,804,213,94,undefined,101,192,84,87,47,483,1619,46,769,246,178,346,153,220,205,undefined,247,234,445,250,na,278,678,131,488,201,294,587,443,281,93,180,147,138,123,51,112,129,59,426
11/11/2021,12,1501,908,1012,1610,17,854,118,219,192,2,32,156,na,254,na,922,554,253,434,268,468,na,346,476,882,706,228,525,185,307,168,undefined,na,54,1192,356,165,undefined,251,277,169,155,62,677,1834,53,982,298,207,364,178,280,160,undefined,311,316,467,323,na,337,870,155,617,233,395,849,619,384,173,328,132,240,211,79,132,136,60,470
11/11/2021,13,1673,1118,1112,1757,83,866,123,252,191,2,37,165,na,285,na,987,583,231,385,261,515,na,290,637,985,742,257,617,174,308,170,undefined,na,71,1117,345,150,undefined,152,208,142,163,81,819,1999,58,1133,316,258,344,187,421,108,undefined,414,290,530,347,na,301,974,164,636,275,475,914,611,422,204,307,92,236,181,73,143,153,80,524
11/11/2021,14,1684,923,1045,1549,799,728,108,210,185,5,37,143,na,217,na,893,383,223,421,201,508,na,176,644,906,455,177,622,132,301,185,undefined,na,57,961,220,121,undefined,141,193,81,113,69,667,1846,58,1120,269,144,307,152,360,134,undefined,333,254,432,324,na,275,1000,143,592,183,470,1005,534,299,178,283,19,222,128,95,100,124,74,562
11/11/2021,15,1594,837,1064,1590,812,882,104,195,194,11,29,131,na,293,na,802,350,221,399,214,463,na,184,749,1042,399,159,608,139,296,166,undefined,na,65,1046,178,112,undefined,170,139,115,104,53,646,1879,41,1120,231,151,280,138,334,142,undefined,282,309,462,371,na,289,962,166,583,293,383,1024,393,280,91,267,18,197,136,76,163,154,93,482
11/11/2021,16,1583,840,1200,1624,1036,979,144,211,334,2,47,172,na,317,na,653,305,244,392,176,436,na,215,893,1074,333,140,540,132,309,163,undefined,na,61,1129,161,95,undefined,93,165,109,116,51,565,1894,41,1061,209,155,286,152,311,163,undefined,259,362,601,447,na,297,1081,157,356,253,356,1101,415,345,59,247,38,206,154,67,134,176,114,582
11/11/2021,17,1648,846,1245,1751,1186,1421,248,288,397,7,86,286,na,464,na,641,399,370,470,267,550,na,348,1267,1216,348,168,752,182,315,163,undefined,na,66,1749,216,129,undefined,101,199,144,164,60,700,2248,42,1133,232,121,295,143,329,234,undefined,410,426,695,503,na,355,1244,155,448,211,542,1246,414,311,111,286,71,363,264,73,110,322,153,724
11/11/2021,18,1444,713,1285,1451,1101,1175,223,257,240,11,82,294,na,399,na,487,297,237,649,410,598,na,238,836,1049,334,149,484,219,462,252,undefined,na,65,1691,169,159,undefined,71,252,113,91,33,615,1721,41,1090,187,92,377,133,323,233,undefined,393,262,483,417,na,286,1352,178,441,151,419,1122,291,258,102,272,87,344,132,72,92,359,117,603
11/11/2021,19,1260,470,1264,1129,686,784,126,151,87,8,68,304,na,273,na,257,173,83,668,427,546,na,148,473,541,373,136,311,109,463,238,undefined,na,31,1247,122,171,undefined,50,147,105,69,38,382,1253,19,811,170,125,378,124,323,197,undefined,299,184,317,422,na,281,1128,167,245,95,242,1038,213,191,75,246,67,205,81,34,78,306,87,375
11/11/2021,20,739,373,1184,930,682,702,67,143,89,3,72,265,na,181,na,144,176,66,639,337,454,na,112,359,442,282,113,268,108,388,341,undefined,na,27,1137,78,189,undefined,25,126,93,35,37,400,1178,17,690,147,113,409,125,255,172,undefined,272,139,244,297,na,186,993,148,291,69,79,832,206,23,49,220,84,154,73,16,39,242,15,367
11/11/2021,21,435,177,943,663,512,646,49,81,62,4,55,157,na,205,na,130,129,51,543,303,419,na,75,268,396,237,93,226,81,403,339,undefined,na,21,1021,82,232,undefined,12,128,45,19,19,329,1095,20,506,119,99,295,88,178,89,undefined,225,108,202,267,na,157,770,128,295,48,7,625,190,5,16,133,36,143,66,22,21,119,13,293
11/11/2021,22,228,97,677,388,438,500,20,44,47,3,24,90,na,144,na,87,159,62,365,275,294,na,60,256,292,225,52,152,31,282,234,undefined,na,34,660,57,157,undefined,16,72,56,14,24,243,754,10,289,82,114,206,66,117,71,undefined,118,76,152,172,na,102,574,97,225,18,5,456,104,5,16,70,198,104,33,5,10,59,3,216
11/11/2021,23,93,59,524,220,251,339,14,23,19,na,4,27,na,114,na,51,54,30,196,106,222,na,29,182,194,143,25,82,19,223,138,undefined,na,8,383,34,67,undefined,79,38,14,26,12,165,473,15,184,40,82,70,42,78,57,undefined,62,33,109,87,na,56,391,72,135,13,na,189,47,3,9,21,59,78,34,15,5,32,1,148
12/11/2021,0,60,40,211,123,126,127,6,12,6,na,3,18,na,31,na,26,20,9,87,53,120,na,19,101,72,108,9,41,6,148,39,undefined,na,4,196,24,40,undefined,7,38,9,22,11,73,225,7,114,19,76,19,32,52,29,undefined,36,22,46,84,na,34,293,63,118,14,4,74,39,0,3,5,101,29,10,6,1,13,6,108
12/11/2021,1,49,21,128,62,50,50,10,13,8,na,5,7,na,20,na,12,10,8,42,19,100,na,8,53,21,67,9,43,7,111,19,undefined,na,na,88,8,13,undefined,1,8,10,12,8,38,113,1,52,13,70,18,16,26,22,undefined,23,2,33,47,na,33,105,32,71,14,19,28,16,0,1,4,179,37,8,1,na,8,3,41
12/11/2021,2,44,12,101,24,30,35,3,na,1,na,na,1,na,10,na,49,1,3,20,29,49,na,3,58,58,38,3,24,4,46,49,undefined,na,1,18,1,9,undefined,na,13,1,2,na,18,51,na,28,26,42,3,16,25,15,undefined,14,2,23,29,na,10,76,28,66,4,89,15,4,0,0,1,125,7,7,na,3,2,na,29
12/11/2021,3,11,16,57,22,41,13,2,na,na,na,na,4,na,9,na,13,na,6,23,7,75,na,8,18,11,36,2,45,1,16,6,undefined,na,na,17,4,5,undefined,5,10,14,12,6,11,64,na,25,5,17,2,7,8,12,undefined,3,6,17,20,na,9,54,22,71,na,12,12,7,1,0,2,5,na,5,na,na,1,na,27
12/11/2021,4,7,18,43,24,45,27,3,3,2,na,na,na,na,19,na,1,5,3,5,11,11,na,6,11,46,31,5,35,4,13,15,undefined,na,na,16,na,3,undefined,na,1,2,na,1,13,65,1,38,2,20,3,5,5,6,undefined,2,2,16,13,na,9,36,8,55,na,18,17,4,0,4,1,3,2,7,na,na,1,na,19
12/11/2021,5,16,11,45,62,73,84,14,15,20,na,3,9,na,33,na,18,44,14,11,12,28,na,24,110,109,63,10,71,14,19,20,undefined,na,13,60,13,13,undefined,9,15,5,4,3,34,162,5,45,21,38,13,21,10,5,undefined,5,25,76,11,na,13,102,14,26,13,24,29,15,3,11,7,2,23,8,1,2,10,na,43
12/11/2021,6,67,35,91,123,155,325,80,63,65,na,10,28,na,110,na,72,140,47,26,11,40,na,89,317,219,140,39,111,50,22,22,undefined,na,24,366,26,4,undefined,23,33,46,18,14,31,324,14,134,49,79,19,52,22,11,undefined,31,89,149,61,na,59,303,45,56,48,57,49,98,41,22,17,10,69,30,104,13,53,7,120
12/11/2021,7,146,94,138,273,352,479,109,136,204,7,13,62,na,178,na,109,211,149,27,21,62,na,164,671,297,193,82,257,65,49,63,undefined,na,48,505,96,26,undefined,90,65,57,34,27,104,536,39,246,97,63,57,78,71,25,undefined,56,240,300,102,na,123,287,44,256,121,83,107,168,118,55,62,74,80,73,31,45,70,23,178
12/11/2021,8,270,197,244,525,487,867,128,166,353,4,11,110,na,266,na,346,505,282,49,40,105,na,267,930,377,241,128,434,56,94,95,undefined,na,72,937,204,51,undefined,75,195,74,46,31,210,1041,44,386,148,73,101,81,153,56,undefined,140,399,564,184,na,190,458,91,352,251,181,240,398,197,144,127,41,178,200,38,131,138,32,394
12/11/2021,9,530,366,368,729,340,469,48,82,169,6,7,43,na,156,na,429,328,248,97,75,148,na,146,724,330,296,121,299,56,133,66,undefined,na,24,560,150,72,undefined,94,163,72,76,25,215,1156,36,438,227,102,194,66,132,47,undefined,183,183,420,142,na,208,491,117,333,191,144,250,303,202,92,156,96,169,123,35,65,59,18,247
12/11/2021,10,634,360,301,848,262,377,44,79,111,na,2,32,na,130,na,485,219,171,158,67,190,na,93,684,320,280,128,238,25,166,83,undefined,na,15,349,145,74,undefined,80,154,57,46,27,241,1154,49,432,256,114,246,94,122,81,undefined,145,146,311,145,na,190,455,184,286,152,88,220,257,148,65,150,52,71,67,31,40,25,16,219
12/11/2021,11,866,594,523,1050,365,398,16,80,101,6,5,23,na,110,na,657,302,179,283,131,278,na,188,582,399,329,152,327,33,227,95,undefined,na,41,472,168,71,undefined,68,220,68,38,22,345,1270,53,580,356,119,312,109,190,69,undefined,210,100,334,145,na,178,575,193,306,140,150,365,275,172,97,180,52,122,102,39,60,19,16,312
12/11/2021,12,1069,795,702,1308,443,586,31,130,197,9,2,22,na,164,na,765,431,184,379,200,409,na,231,756,535,489,191,384,33,279,121,undefined,na,21,769,221,130,undefined,162,314,92,70,58,450,1551,36,608,197,140,361,156,255,93,undefined,232,265,409,230,na,256,680,210,453,192,176,454,406,246,97,274,80,133,146,51,79,32,21,372
12/11/2021,13,1424,833,858,1512,586,546,40,102,171,3,11,54,na,159,na,769,407,135,443,196,436,na,199,649,650,460,202,453,48,320,163,undefined,na,16,697,243,139,undefined,152,212,179,79,53,530,1650,63,892,206,187,316,141,313,117,undefined,320,282,399,259,na,292,769,195,500,199,235,699,449,315,99,277,39,164,194,43,97,64,22,473
12/11/2021,14,1324,811,859,1438,535,608,28,115,149,5,7,40,na,188,na,855,277,152,410,206,372,na,161,705,738,418,159,370,45,300,115,undefined,na,29,736,207,122,undefined,123,224,114,78,41,508,1641,32,877,211,151,363,136,306,109,undefined,283,220,447,309,na,250,860,162,456,144,255,779,420,281,67,224,12,176,180,68,80,66,24,405
12/11/2021,15,1534,772,937,1469,562,746,42,130,131,5,6,52,na,215,na,742,251,195,402,205,367,na,191,935,809,375,118,365,37,311,123,undefined,na,32,870,181,114,undefined,124,158,83,72,57,529,1663,58,889,211,99,282,148,253,92,undefined,223,223,440,289,na,247,891,123,524,214,261,761,425,213,74,282,10,183,149,76,114,84,42,430
12/11/2021,16,1367,796,922,1517,584,857,44,117,238,9,10,53,na,214,na,683,239,200,392,162,461,na,219,1014,780,217,125,401,35,377,131,undefined,na,20,880,164,120,undefined,101,245,83,69,44,480,1811,29,795,178,92,270,78,246,84,undefined,236,257,546,256,na,254,810,147,409,177,242,738,361,153,73,217,34,203,152,53,55,53,31,493
12/11/2021,17,1538,778,1144,1548,838,1066,58,150,251,8,7,72,na,305,na,705,366,292,489,258,493,na,285,1312,914,258,104,518,50,492,122,undefined,na,37,1232,275,93,undefined,91,260,70,86,60,595,1966,43,854,158,87,282,100,339,96,undefined,322,358,640,365,na,278,1101,187,484,132,366,895,471,158,94,232,66,313,245,49,74,57,49,574
12/11/2021,18,1488,645,1286,1423,813,1033,70,169,180,23,20,118,na,300,na,478,237,153,697,490,655,na,199,909,909,297,127,380,85,503,230,undefined,na,39,1469,204,148,undefined,90,206,50,103,62,590,1830,35,920,148,75,375,76,407,159,undefined,380,224,476,451,na,308,1209,163,426,96,477,1170,389,199,86,303,40,371,147,50,92,130,56,619
12/11/2021,19,1465,525,1394,1326,758,806,49,137,108,17,18,129,na,241,na,399,194,85,877,648,731,na,161,596,856,364,95,262,69,587,317,undefined,na,51,1324,140,264,undefined,62,174,51,140,80,643,1486,23,831,190,91,386,99,402,138,undefined,355,206,335,398,na,267,1176,146,380,54,422,1129,329,119,58,302,24,248,126,30,66,140,24,444
12/11/2021,20,1168,412,1459,1155,706,756,40,69,81,8,16,79,na,207,na,307,177,91,925,678,760,na,132,481,716,287,92,232,86,646,456,undefined,na,32,1378,226,272,undefined,44,170,49,118,67,618,1373,22,737,129,80,420,74,433,112,undefined,339,130,286,354,na,201,1076,166,485,42,344,1088,293,26,69,177,18,268,79,5,47,71,13,397
12/11/2021,21,655,281,1465,1078,652,792,14,68,67,1,17,96,na,215,na,189,103,54,787,643,671,na,103,497,638,252,81,198,63,751,440,undefined,na,16,1178,159,374,undefined,21,146,27,48,25,466,1201,22,663,125,65,336,77,372,83,undefined,263,102,271,273,na,203,1046,159,461,39,290,837,285,16,42,157,6,177,57,na,11,89,14,372
12/11/2021,22,372,172,1375,809,613,672,22,65,67,3,18,91,na,240,na,119,143,69,709,532,589,na,132,425,420,236,73,164,75,681,552,undefined,na,40,1035,124,324,undefined,28,114,51,57,22,545,1185,4,500,117,48,304,60,380,121,undefined,268,96,237,240,na,150,871,162,479,23,538,813,162,8,28,244,7,188,56,na,14,65,5,372
12/11/2021,23,249,124,1166,480,439,564,12,39,50,na,8,52,na,194,na,147,71,54,490,391,501,na,69,307,334,180,34,113,35,602,289,undefined,na,18,859,164,174,undefined,65,100,28,78,49,337,787,24,443,64,67,128,35,230,54,undefined,185,83,177,196,na,116,658,101,312,18,331,479,104,2,17,45,7,137,43,na,4,36,3,287
13/11/2021,0,137,114,775,335,297,404,7,10,19,na,4,25,na,156,na,75,24,23,296,239,424,na,44,201,182,130,36,75,19,446,119,undefined,na,10,520,110,78,undefined,12,55,38,46,21,268,579,1,281,41,46,67,43,215,59,undefined,79,44,126,115,na,56,417,92,383,19,180,317,43,2,7,18,21,94,33,na,1,10,na,231
13/11/2021,1,86,65,634,314,187,245,5,6,7,na,na,9,na,83,na,36,23,11,211,199,380,na,27,144,131,87,15,38,14,400,36,undefined,na,7,339,117,44,undefined,3,41,15,41,28,170,534,9,235,18,43,11,45,248,25,undefined,91,23,80,85,na,46,331,43,230,9,126,202,35,2,2,10,9,33,27,1,na,7,2,179
13/11/2021,2,49,23,344,150,104,141,6,2,8,na,4,7,na,71,na,19,8,1,96,70,270,na,26,51,90,79,14,58,16,231,19,undefined,na,4,195,66,21,undefined,3,14,22,19,18,119,276,1,80,13,74,9,29,60,27,undefined,31,13,57,78,na,28,192,45,110,16,108,89,32,0,0,4,2,13,na,na,na,4,2,96
13/11/2021,3,56,25,204,75,73,80,na,5,2,na,2,9,na,53,na,18,4,1,61,31,170,na,8,54,42,70,9,43,12,138,7,undefined,na,2,81,42,2,undefined,na,13,4,3,2,79,185,3,104,16,37,2,19,38,16,undefined,35,6,28,48,na,37,148,31,152,4,64,71,21,0,6,6,na,12,na,na,na,7,na,88
13/11/2021,4,17,11,137,50,44,56,8,2,5,na,1,6,na,38,na,14,5,1,23,35,93,na,8,61,23,52,11,22,5,89,18,undefined,na,3,46,9,9,undefined,na,1,4,7,6,29,109,1,69,21,22,15,8,29,4,undefined,21,na,25,30,na,10,81,18,66,6,25,23,5,0,2,1,na,10,na,na,na,5,na,57
13/11/2021,5,17,9,92,58,50,50,5,3,6,na,1,3,na,31,na,14,9,7,11,13,82,na,20,65,109,54,4,49,13,50,9,undefined,na,1,40,13,3,undefined,na,9,6,3,3,30,135,2,83,19,29,1,7,4,12,undefined,37,7,41,22,na,17,73,29,86,1,28,23,8,2,7,4,na,25,na,4,na,6,1,75
13/11/2021,6,34,15,79,74,65,100,40,38,14,5,3,10,na,43,na,43,61,5,30,13,49,na,18,128,129,85,35,52,15,71,25,undefined,na,7,125,9,7,undefined,7,17,8,3,3,22,188,6,85,48,34,4,29,19,10,undefined,21,23,45,18,na,24,146,49,20,12,16,20,32,4,3,7,2,24,na,5,4,10,9,54
13/11/2021,7,46,29,79,93,79,146,47,41,15,na,na,13,na,66,na,35,50,11,12,8,33,na,33,226,148,105,71,109,18,37,25,undefined,na,4,193,17,10,undefined,64,19,11,1,2,37,182,11,71,60,70,19,47,19,7,undefined,33,51,76,32,na,39,129,23,56,20,18,32,35,33,13,16,4,24,na,26,8,21,17,89
13/11/2021,8,200,101,120,222,163,212,48,52,18,7,4,25,na,118,na,98,104,19,32,22,51,na,48,277,260,178,98,124,42,52,31,undefined,na,11,308,53,30,undefined,31,40,15,15,11,92,366,15,161,126,66,60,43,55,19,undefined,61,70,130,72,na,73,238,40,92,34,53,81,130,93,37,63,2,45,na,27,23,37,33,150
13/11/2021,9,445,321,268,574,276,346,70,87,34,6,3,28,na,156,na,257,102,68,102,55,152,na,93,459,401,328,221,182,76,148,53,undefined,na,13,421,59,66,undefined,30,114,33,25,15,158,779,13,357,219,129,216,89,108,35,undefined,106,73,198,85,na,138,426,70,206,30,82,196,236,166,69,148,14,94,na,19,52,38,32,190
13/11/2021,10,982,632,513,1011,386,483,83,92,52,8,2,36,na,157,na,492,171,71,221,136,275,na,91,508,529,418,274,322,90,279,103,undefined,na,12,577,77,93,undefined,33,180,28,44,25,332,1230,33,638,276,193,323,143,166,54,undefined,239,129,313,167,na,203,549,150,345,26,117,351,334,160,105,202,3,119,na,29,74,43,22,336
13/11/2021,11,1852,1052,1996,2150,896,832,86,188,51,7,26,142,na,320,na,819,308,125,449,298,465,na,131,638,857,816,272,661,346,644,149,undefined,na,156,1032,195,133,undefined,47,275,37,42,45,1066,2643,44,1223,468,318,407,242,333,82,undefined,388,166,536,488,na,471,970,446,583,62,640,1615,495,358,215,258,34,330,na,119,134,116,33,555
13/11/2021,12,1898,1241,3097,2467,1712,938,100,203,149,6,30,155,na,323,na,1213,398,262,820,606,831,na,175,732,1040,944,320,1392,497,760,175,undefined,na,140,1310,172,177,undefined,82,557,72,81,38,1615,2986,37,1582,466,373,517,320,531,174,undefined,541,164,593,752,na,586,1425,568,1907,72,875,2753,677,412,237,294,22,539,na,437,123,184,32,731
13/11/2021,13,2922,2588,2071,2703,1751,1024,157,221,102,12,48,158,na,396,na,1417,483,352,996,773,1060,na,190,614,1354,1057,322,1454,514,715,204,undefined,na,120,1362,146,173,undefined,78,908,66,73,44,1557,3113,61,2037,536,384,573,277,587,195,undefined,557,172,561,794,na,470,1780,294,2048,69,1011,1952,723,489,250,284,34,607,na,291,100,163,46,815
13/11/2021,14,3008,2474,2372,2940,1773,1168,139,215,126,11,21,139,na,400,na,2299,1352,1518,843,623,1073,na,232,586,1477,1294,395,1399,545,971,232,undefined,na,285,1470,203,219,undefined,95,775,54,51,23,1767,3537,50,2071,585,387,563,279,556,101,undefined,520,182,570,734,na,469,2224,234,1839,67,955,2054,747,479,168,248,39,645,na,1932,107,122,65,1000
13/11/2021,15,3015,2077,2632,2948,2000,1245,148,180,158,2,38,183,na,444,na,1336,574,596,1022,747,1140,na,234,644,1461,1167,345,1630,558,1058,288,undefined,na,193,1689,189,193,undefined,98,821,74,35,35,1871,3434,40,2378,498,313,524,209,670,146,undefined,570,195,639,885,na,598,2211,285,1737,57,1240,2349,721,418,165,220,8,720,na,468,73,201,61,873
13/11/2021,16,2621,1561,2295,2564,1805,1370,130,231,194,8,51,243,na,397,na,1205,534,225,783,549,1073,na,185,637,1472,695,260,1231,526,813,362,undefined,na,280,2087,232,214,undefined,67,555,80,46,44,1599,3037,48,1899,387,252,568,159,602,233,undefined,487,242,512,815,na,491,1840,219,951,65,1100,2167,704,334,134,232,29,803,na,215,63,317,71,829
13/11/2021,17,2107,1136,1742,2033,1175,1030,99,203,77,6,47,196,na,333,na,702,319,84,833,587,875,na,180,560,1290,434,125,595,233,793,310,undefined,na,92,1728,144,231,undefined,41,291,55,45,44,870,2342,34,1246,191,136,523,157,461,171,undefined,400,208,392,486,na,311,1492,232,685,52,526,1566,512,260,93,251,46,479,na,96,71,195,40,660
13/11/2021,18,1776,722,1790,1671,1141,1044,104,171,76,8,58,320,na,374,na,431,215,75,1044,785,961,na,125,464,1364,381,151,446,197,887,493,undefined,na,64,2066,210,368,undefined,73,224,71,47,49,871,2079,25,1303,214,108,595,150,495,194,undefined,407,207,448,529,na,342,1548,266,540,49,586,1681,418,206,45,222,44,406,na,62,56,280,40,653
13/11/2021,19,1682,421,2151,1513,1220,1005,118,142,50,16,86,299,na,369,na,373,189,72,1110,864,1041,na,143,422,892,402,164,393,241,903,570,undefined,na,51,2323,176,611,undefined,67,127,55,16,35,903,1935,37,1286,229,95,628,90,502,227,undefined,429,179,346,504,na,308,1466,266,513,36,593,1545,408,259,86,305,42,350,na,43,67,275,45,686
13/11/2021,20,1090,372,2176,1450,1316,955,66,116,60,5,89,334,na,406,na,283,167,58,1181,994,963,na,118,339,902,346,124,290,209,885,724,undefined,na,55,2440,148,547,undefined,54,163,59,36,30,978,1701,28,1012,197,111,620,85,570,212,undefined,382,166,317,379,na,252,1376,184,654,57,787,1636,431,52,75,249,30,455,na,25,33,259,21,568
13/11/2021,21,766,237,2033,1214,1569,960,56,91,67,14,74,261,na,323,na,267,148,49,1075,1091,964,na,126,374,734,285,90,346,177,1178,813,undefined,na,51,2272,364,554,undefined,34,164,40,18,25,835,1630,20,802,118,104,519,69,589,74,undefined,318,79,236,345,na,252,1263,254,474,19,741,1259,382,10,46,206,12,444,na,na,33,153,3,546
13/11/2021,22,638,203,1773,887,1204,888,48,98,28,4,94,272,na,278,na,224,172,37,886,1343,1008,na,113,329,821,224,59,349,190,1108,921,undefined,na,49,2099,232,542,undefined,27,141,36,26,22,694,1371,21,696,123,136,360,55,446,71,undefined,319,99,225,300,na,208,1140,241,658,21,766,1305,250,3,48,173,23,365,na,na,11,139,15,518
13/11/2021,23,294,127,1388,698,935,958,32,36,31,1,53,70,na,360,na,150,64,50,647,957,831,na,108,251,477,205,60,194,172,796,595,undefined,na,52,1618,235,283,undefined,65,104,28,27,17,455,1171,13,545,93,121,177,80,428,29,undefined,189,73,192,198,na,149,816,168,551,11,445,693,163,5,21,63,4,249,na,na,4,56,6,482
14/11/2021,0,220,112,1048,502,569,594,19,14,23,na,23,70,na,264,na,120,43,23,385,667,669,na,106,170,407,143,30,152,75,667,265,undefined,na,30,1132,386,111,undefined,10,50,9,19,6,319,790,6,351,54,119,57,63,304,42,undefined,162,62,188,223,na,134,535,101,391,9,342,396,88,4,14,25,na,212,na,na,7,65,3,342
14/11/2021,1,121,104,889,456,386,445,28,5,20,na,20,35,na,192,na,78,17,25,329,633,663,na,81,132,239,125,29,134,41,632,87,undefined,na,18,567,236,58,undefined,9,54,15,16,6,283,791,3,245,40,91,22,41,318,30,undefined,132,21,129,117,na,48,420,69,384,11,267,235,68,2,10,29,5,76,na,na,5,34,4,283
14/11/2021,2,74,44,444,213,207,234,na,10,9,na,3,26,na,142,na,47,7,5,164,206,384,na,54,70,165,85,14,72,34,375,44,undefined,na,4,344,108,25,undefined,na,21,7,6,4,189,438,7,133,28,58,7,10,70,12,undefined,101,22,81,88,na,53,192,59,198,4,126,124,34,1,4,2,10,32,na,na,na,12,8,210
14/11/2021,3,55,34,382,154,136,131,4,1,9,1,2,7,na,92,na,23,9,3,96,67,327,na,22,40,50,77,2,43,9,260,16,undefined,na,na,142,134,13,undefined,na,8,7,4,2,132,266,7,104,14,60,6,22,46,22,undefined,69,8,48,96,na,62,201,44,162,2,79,104,27,0,2,3,4,7,na,na,na,10,2,133
14/11/2021,4,34,24,116,45,53,105,4,4,5,na,7,14,na,68,na,14,2,1,34,34,132,na,24,38,41,62,12,29,3,119,7,undefined,na,2,53,41,6,undefined,na,7,9,4,3,38,143,na,76,17,40,3,14,32,4,undefined,81,24,33,33,na,11,92,30,55,1,46,28,6,0,1,5,na,5,na,na,na,29,46,84
14/11/2021,5,19,18,89,67,64,55,10,12,8,na,3,7,na,30,na,10,11,1,15,24,36,na,22,49,95,50,6,41,14,61,21,undefined,na,2,37,16,22,undefined,3,2,2,2,2,36,117,2,64,6,32,12,10,20,na,undefined,18,11,36,23,na,13,56,29,38,7,40,27,7,2,3,na,na,15,na,2,1,10,6,58
14/11/2021,6,23,9,108,103,87,80,23,31,17,1,3,11,na,49,na,49,13,8,26,14,66,na,30,91,130,53,18,90,18,42,5,undefined,na,7,126,39,2,undefined,19,6,6,8,5,62,213,2,97,53,50,5,10,17,4,undefined,22,14,40,43,na,19,69,15,27,7,21,36,22,11,13,4,2,15,na,12,5,23,11,86
14/11/2021,7,57,36,101,132,104,128,76,84,20,1,27,75,na,65,na,36,45,12,20,48,40,na,31,163,229,77,25,107,59,57,18,undefined,na,14,273,29,9,undefined,34,19,12,16,6,65,252,6,113,43,54,33,19,34,21,undefined,26,30,75,47,na,36,108,36,92,22,26,49,60,26,6,6,1,38,na,18,14,66,52,91
14/11/2021,8,185,94,160,253,186,228,197,163,24,1,51,143,na,132,na,51,52,21,28,19,84,na,57,210,445,204,87,260,114,57,40,undefined,na,10,518,38,18,undefined,23,33,19,34,25,111,368,14,164,122,100,67,41,44,25,undefined,59,55,111,92,na,86,215,55,127,42,77,125,159,84,26,57,5,93,na,22,35,115,62,128
14/11/2021,9,514,284,350,537,432,438,212,205,44,na,59,194,na,195,na,201,109,52,139,97,168,na,130,344,685,456,213,472,152,143,64,undefined,na,29,1011,105,36,undefined,21,63,39,37,32,243,752,13,427,266,139,141,84,107,30,undefined,158,90,181,132,na,141,424,79,271,58,153,234,318,198,75,123,6,178,na,27,91,197,89,248
14/11/2021,10,978,654,501,992,641,607,184,283,52,7,66,266,na,271,na,498,167,64,241,194,279,na,149,379,922,775,224,603,205,252,124,undefined,na,47,1265,64,72,undefined,35,114,41,37,25,339,1224,36,690,391,278,348,139,203,63,undefined,199,152,329,259,na,229,768,111,394,83,241,515,409,341,169,173,14,231,na,52,110,262,84,344
14/11/2021,11,1631,1143,789,1541,772,900,145,292,49,2,39,206,na,386,na,763,172,65,435,324,411,na,162,465,1006,778,336,769,206,435,149,undefined,na,33,1179,94,104,undefined,34,121,52,56,39,512,1606,27,834,369,268,370,160,313,83,undefined,264,138,358,261,na,243,818,134,504,65,306,764,423,333,187,247,12,285,na,34,76,168,49,459
14/11/2021,12,2069,1301,1403,1765,964,886,114,240,58,5,65,319,na,350,na,895,170,82,737,495,576,na,147,502,1188,955,327,974,241,554,222,undefined,na,62,1409,71,141,undefined,58,139,41,32,24,706,1875,28,1152,429,347,595,204,380,89,undefined,437,143,396,373,na,275,902,205,519,81,535,1048,522,386,157,238,9,402,93,46,75,211,49,497
14/11/2021,13,2301,1534,1489,2086,1004,828,101,192,34,8,36,180,na,271,na,952,165,68,850,625,673,na,145,530,1368,919,366,918,163,478,235,undefined,na,37,1274,91,177,undefined,42,152,54,47,25,792,2171,33,1163,563,281,574,252,407,83,undefined,381,131,377,395,na,327,1037,146,564,47,514,1269,479,349,147,270,14,383,81,30,46,111,48,497
14/11/2021,14,2445,1435,1659,2039,975,948,89,209,55,6,31,141,na,280,na,1029,219,54,773,486,643,na,173,478,1391,787,287,857,194,554,292,undefined,na,44,1210,70,161,undefined,44,116,51,52,45,852,2177,31,1397,401,291,571,164,421,105,undefined,368,146,377,440,na,306,1149,169,597,69,547,1490,534,325,98,197,4,340,69,53,58,111,32,514
14/11/2021,15,2473,1449,1640,2012,1099,848,78,210,50,7,23,120,na,323,na,882,193,56,661,445,611,na,133,459,1271,709,223,812,179,549,316,undefined,na,41,1152,99,152,undefined,52,156,46,45,33,813,2008,22,1244,390,200,563,147,440,65,undefined,341,113,396,425,na,307,998,162,509,50,542,1423,479,253,77,161,4,300,76,33,56,148,41,575
14/11/2021,16,2070,1311,1393,1653,862,756,82,209,52,11,31,130,na,293,na,608,128,65,646,337,649,na,137,464,1114,382,170,731,141,435,246,undefined,na,26,904,80,153,undefined,37,95,36,43,30,670,1826,16,1162,298,144,427,93,375,112,undefined,297,95,361,342,na,238,1031,116,413,44,402,1472,333,186,54,220,17,336,72,26,47,117,35,489
14/11/2021,17,1821,826,1492,1363,854,746,103,193,48,4,74,272,na,304,na,396,154,60,641,365,543,na,118,464,1203,299,115,520,167,418,342,undefined,na,51,1153,62,138,undefined,31,147,54,69,36,661,1432,36,1027,184,104,409,121,293,190,undefined,382,160,312,414,na,263,1141,194,317,69,546,1426,310,168,44,216,37,282,57,53,60,224,39,502
14/11/2021,18,1416,432,1437,1036,719,692,79,217,48,4,51,204,na,244,na,213,142,38,755,412,532,na,81,512,921,338,93,265,108,446,333,undefined,na,46,1230,70,214,undefined,37,199,49,48,39,446,1219,24,774,134,100,392,85,277,171,undefined,356,109,291,409,na,227,1106,108,301,41,290,1185,267,166,33,232,38,241,49,22,40,196,36,370
14/11/2021,19,845,293,1290,922,585,571,58,110,21,11,39,210,na,215,na,156,97,21,771,421,550,na,52,288,454,329,90,245,115,413,391,undefined,na,21,953,71,208,undefined,34,84,34,22,18,484,1052,18,649,129,94,355,100,230,122,undefined,294,92,213,310,na,189,932,108,250,44,216,1066,214,154,47,211,5,136,79,31,40,175,20,359
14/11/2021,20,525,167,1199,768,526,460,34,59,21,3,38,173,na,176,na,145,83,21,587,337,448,na,66,301,289,229,69,207,105,461,415,undefined,na,10,687,69,271,undefined,23,170,51,27,16,318,853,22,547,84,76,315,123,185,124,undefined,224,78,183,239,na,172,827,123,168,32,90,829,157,19,22,153,4,146,76,9,21,159,16,275
14/11/2021,21,312,116,905,512,363,372,19,45,19,1,42,153,na,95,na,97,49,22,463,261,378,na,67,227,262,161,59,131,53,352,333,undefined,na,16,567,30,209,undefined,20,76,28,25,4,276,742,14,373,88,77,192,64,133,66,undefined,142,71,134,213,na,157,653,111,189,18,120,616,117,4,29,108,na,133,55,na,16,103,7,203
14/11/2021,22,160,41,622,319,315,322,11,23,16,5,20,90,na,123,na,79,20,9,280,133,228,na,43,203,184,123,45,117,32,230,214,undefined,na,9,350,24,118,undefined,13,50,8,7,5,152,527,14,226,56,80,75,34,86,60,undefined,94,55,121,146,na,90,492,70,145,13,115,309,42,2,4,33,2,49,16,na,2,61,10,174
14/11/2021,23,102,28,411,200,168,184,3,4,12,na,9,32,na,71,na,31,9,5,132,51,179,na,37,146,92,100,19,35,15,180,101,undefined,na,6,202,17,98,undefined,62,24,7,25,5,83,313,11,139,36,42,18,26,60,26,undefined,47,21,79,70,na,48,298,63,172,4,61,126,24,1,12,6,6,29,12,na,2,21,1,97
15/11/2021,0,44,43,224,90,72,83,1,4,11,na,1,9,na,42,na,35,6,2,89,53,88,na,2,70,51,37,16,34,3,90,60,undefined,na,4,123,2,16,undefined,3,10,4,14,11,21,132,2,66,26,34,16,8,26,8,undefined,14,12,21,68,na,53,157,27,138,na,18,61,15,0,0,3,1,13,7,na,na,5,3,68
15/11/2021,1,34,23,117,44,46,59,na,na,2,na,na,4,na,33,na,11,2,na,30,19,37,na,7,35,37,52,4,9,9,71,47,undefined,na,2,36,8,6,undefined,na,8,2,3,2,10,36,2,42,7,34,7,17,27,7,undefined,20,5,16,28,na,19,94,28,71,3,8,29,5,0,0,4,4,3,4,na,na,2,2,37
15/11/2021,2,13,11,87,12,36,39,1,1,5,na,4,4,na,10,na,8,na,na,24,7,41,na,7,35,10,27,4,20,na,52,5,undefined,na,na,20,2,1,undefined,na,2,4,5,1,8,38,na,45,5,16,na,17,8,12,undefined,7,6,28,20,na,5,62,13,48,1,6,8,4,0,0,3,na,na,na,na,3,5,na,20
15/11/2021,3,10,7,42,25,36,31,na,na,3,na,1,3,na,11,na,6,na,2,5,6,25,na,3,28,11,12,5,25,na,55,15,undefined,na,na,26,3,2,undefined,na,6,2,na,na,5,36,na,12,5,8,na,6,10,7,undefined,5,4,10,16,na,11,27,7,57,3,5,7,4,0,6,na,2,na,2,na,na,na,na,14
15/11/2021,4,18,6,42,42,44,35,8,na,4,na,na,3,na,17,na,4,3,1,10,8,11,na,4,23,24,31,4,49,3,43,7,undefined,na,na,18,3,8,undefined,14,1,5,2,2,8,50,2,33,5,9,6,4,13,3,undefined,3,3,7,12,na,15,56,8,25,3,16,17,3,0,0,1,3,na,1,na,2,2,na,16
15/11/2021,5,13,18,47,40,82,128,13,27,17,na,2,11,na,53,na,13,53,10,6,19,14,na,23,113,94,36,3,68,17,23,7,undefined,na,11,117,14,9,undefined,5,9,6,3,4,9,119,8,50,1,16,6,10,10,8,undefined,12,37,46,35,na,23,101,15,11,15,29,14,14,1,9,9,4,17,13,13,7,14,na,64
15/11/2021,6,72,32,132,124,183,321,85,73,69,4,16,61,na,116,na,70,129,59,23,24,56,na,83,297,253,91,19,137,42,43,14,undefined,na,15,383,41,11,undefined,20,55,42,21,15,52,343,12,179,27,61,9,100,30,19,undefined,27,84,170,63,na,44,283,71,40,56,39,42,105,59,32,15,10,52,42,87,18,56,18,115
15/11/2021,7,120,77,145,243,343,465,142,132,247,7,30,119,na,215,na,139,234,162,30,26,75,na,164,598,368,125,49,373,56,69,37,undefined,na,40,539,99,17,undefined,58,76,57,40,29,113,533,29,236,82,70,57,52,62,32,undefined,73,221,290,113,na,147,327,55,179,128,67,116,176,97,44,40,31,121,82,38,56,103,23,207
15/11/2021,8,329,195,289,450,180,932,207,198,362,4,34,170,na,324,na,308,487,374,44,51,143,na,321,966,547,154,78,607,98,96,67,undefined,na,67,932,198,62,undefined,85,221,87,91,55,215,1053,59,426,97,35,111,85,207,64,undefined,135,359,568,199,na,179,455,79,257,272,195,215,329,190,90,128,24,196,222,66,135,166,55,384
15/11/2021,9,473,324,368,667,121,548,121,149,213,11,28,123,na,192,na,415,286,258,91,66,160,na,209,645,407,222,70,378,166,135,100,undefined,na,40,660,153,86,undefined,93,174,107,83,41,251,1050,56,511,114,77,200,97,198,66,undefined,133,195,396,192,na,173,472,107,310,231,181,336,358,236,112,159,91,167,124,57,124,121,35,301
15/11/2021,10,722,522,508,838,96,377,90,219,138,6,30,117,na,164,na,608,327,243,142,120,258,na,141,466,532,289,90,356,156,186,98,undefined,na,22,529,150,106,undefined,88,221,94,92,54,336,1113,44,683,124,114,222,83,175,68,undefined,160,179,299,219,na,232,565,168,425,184,234,434,366,174,100,169,122,134,107,29,117,93,32,348
15/11/2021,11,1042,686,648,1309,107,495,87,136,115,8,30,115,na,196,na,717,331,206,245,172,393,na,155,482,621,305,86,452,152,251,118,undefined,na,28,619,194,101,undefined,102,187,70,113,19,414,1490,36,737,112,96,266,95,207,72,undefined,196,163,300,263,na,229,674,196,458,177,273,591,332,264,109,192,120,154,120,44,105,116,31,412
15/11/2021,12,1322,860,1020,1595,341,732,94,185,201,7,39,147,na,250,na,978,459,227,509,258,505,na,267,552,745,495,113,499,130,308,136,undefined,na,32,978,273,125,undefined,220,258,123,114,34,635,1746,79,1130,177,142,361,170,304,125,undefined,311,276,436,356,na,297,880,250,567,190,347,918,581,415,198,313,216,179,165,56,112,152,41,469
15/11/2021,13,1416,953,1049,1730,287,733,94,165,167,11,26,108,na,196,na,975,409,200,399,208,453,na,227,594,913,397,110,489,115,438,170,undefined,na,29,879,291,134,undefined,193,257,131,107,40,574,1722,66,972,153,112,419,148,412,123,undefined,384,231,379,356,na,273,915,221,589,96,303,823,558,309,155,346,95,160,166,36,127,114,28,471
15/11/2021,14,1290,828,1036,1495,229,680,66,146,160,13,14,115,na,210,na,797,320,203,406,209,465,na,153,619,855,335,105,447,159,303,139,undefined,na,47,799,194,119,undefined,91,169,87,57,49,624,1612,56,951,181,132,333,113,375,122,undefined,282,212,416,317,na,262,831,132,508,159,386,928,392,278,99,177,87,231,132,72,85,101,43,415
15/11/2021,15,1222,782,1010,1387,500,690,88,181,160,4,29,115,na,229,na,721,283,192,403,185,422,na,170,698,941,289,97,440,108,265,111,undefined,na,35,740,176,103,undefined,137,187,75,85,60,549,1601,45,1001,190,77,281,109,271,123,undefined,246,195,419,375,na,278,945,130,544,242,338,1006,434,224,83,214,83,215,113,40,133,141,54,449
15/11/2021,16,1233,660,1006,1276,733,838,92,164,340,4,28,132,na,283,na,548,219,259,383,189,471,na,215,940,927,272,94,479,91,286,135,undefined,na,32,940,145,108,undefined,114,190,88,62,39,573,1557,49,1108,160,131,278,138,255,136,undefined,302,257,543,390,na,274,1045,170,372,224,354,996,368,199,62,226,44,165,171,47,80,110,63,480
15/11/2021,17,1364,707,1226,1332,955,1216,230,297,377,4,56,225,na,424,na,556,387,355,506,231,548,na,310,1202,1005,329,138,655,139,309,165,undefined,na,38,1339,253,138,undefined,68,202,160,90,72,559,1804,53,1063,200,105,364,158,313,214,undefined,368,349,682,479,na,373,1270,147,383,219,421,1187,489,222,72,271,80,247,197,81,89,222,105,568
15/11/2021,18,1194,487,1232,1189,828,900,216,234,188,10,81,311,na,345,na,324,223,165,632,320,659,na,155,733,854,348,113,505,182,395,232,undefined,na,48,1220,149,174,undefined,67,164,105,59,51,456,1500,23,842,195,91,332,135,294,180,undefined,364,238,392,550,na,360,1211,178,315,118,332,1199,288,182,44,283,59,181,125,55,97,306,112,495
15/11/2021,19,816,295,1154,848,649,689,127,187,100,9,89,288,na,208,na,200,116,94,767,458,553,na,150,411,496,300,72,285,156,433,282,undefined,na,18,987,80,254,undefined,26,154,64,35,44,392,1129,31,774,144,99,339,118,246,166,undefined,264,172,245,448,na,336,1164,143,295,110,268,1146,265,108,47,230,30,156,60,42,75,272,71,377
15/11/2021,20,660,167,1150,667,553,471,57,114,54,14,53,245,na,137,na,125,140,70,613,325,476,na,82,351,338,225,61,205,85,394,260,undefined,na,25,813,83,244,undefined,17,206,47,26,17,434,973,21,522,93,91,346,73,205,142,undefined,234,132,216,265,na,238,885,124,271,54,193,854,193,46,38,189,15,103,50,20,39,228,20,250
15/11/2021,21,347,124,1019,516,458,428,21,27,38,4,46,124,na,138,na,103,85,51,478,219,358,na,70,252,272,186,49,270,49,285,206,undefined,na,14,582,66,135,undefined,9,163,33,33,11,310,837,12,290,88,83,164,74,193,64,undefined,178,101,191,223,na,125,704,107,233,27,36,680,72,8,27,115,9,119,43,27,8,108,11,247
15/11/2021,22,205,86,639,326,336,351,14,17,39,na,14,60,na,141,na,91,80,80,326,157,321,na,40,218,164,107,49,176,44,243,170,undefined,na,11,345,19,145,undefined,14,160,39,31,31,151,609,12,295,79,80,88,41,79,86,undefined,95,56,109,136,na,90,528,85,153,16,49,343,29,4,10,25,10,61,33,na,na,58,6,173
15/11/2021,23,76,23,359,121,181,187,4,5,14,na,12,30,na,80,na,33,43,30,177,81,98,na,18,113,104,73,20,76,13,115,66,undefined,na,6,193,20,57,undefined,37,139,9,13,9,94,325,5,164,36,94,46,35,55,29,undefined,54,37,91,70,na,47,311,63,91,19,26,169,20,3,5,6,3,49,14,na,2,19,na,132
16/11/2021,0,56,44,189,87,78,108,6,9,12,na,10,24,na,38,na,29,28,24,64,33,104,na,16,83,50,55,5,31,7,80,24,undefined,na,3,101,11,18,undefined,3,81,9,2,7,46,152,7,82,11,54,5,21,19,27,undefined,24,10,56,46,na,24,156,54,89,10,14,59,10,2,2,1,7,24,14,na,2,11,na,55
16/11/2021,1,50,12,119,69,38,36,na,10,na,na,na,5,na,10,na,31,14,14,70,11,63,na,4,27,19,34,5,23,15,38,14,undefined,na,1,41,5,12,undefined,1,56,5,1,3,38,147,na,46,9,30,15,15,8,10,undefined,15,7,17,28,na,21,115,25,48,6,8,49,12,1,4,8,1,3,7,na,na,4,2,62
16/11/2021,2,28,10,82,24,22,23,3,1,5,na,na,8,na,4,na,10,9,5,39,14,49,na,8,15,5,38,2,19,6,33,2,undefined,na,2,23,9,3,undefined,na,14,na,na,na,11,53,na,34,4,41,3,4,3,10,undefined,7,5,9,18,na,16,62,13,38,1,20,19,8,0,0,na,2,4,2,na,na,5,na,15
16/11/2021,3,21,8,49,27,32,35,na,2,2,na,5,3,na,8,na,12,11,6,19,2,34,na,3,21,20,30,3,37,1,16,4,undefined,na,1,14,2,na,undefined,1,17,1,na,na,21,57,na,34,7,14,6,8,5,7,undefined,6,na,14,12,na,7,44,13,28,5,5,10,9,0,5,1,2,na,4,na,na,2,na,31
16/11/2021,4,7,4,26,19,38,19,6,na,1,na,7,3,na,13,na,2,2,2,4,6,25,na,6,23,17,26,5,45,2,12,6,undefined,na,na,10,4,7,undefined,1,8,4,2,1,4,64,1,23,3,15,5,11,5,8,undefined,2,11,12,5,na,4,28,5,12,3,77,21,4,0,0,na,2,na,1,na,na,2,na,17
16/11/2021,5,17,17,49,58,96,119,14,30,28,na,8,17,na,48,na,22,44,22,11,17,43,na,23,110,108,43,10,83,13,10,11,undefined,na,7,98,8,11,undefined,3,13,6,3,5,37,164,6,70,9,16,16,17,13,5,undefined,9,28,50,12,na,18,99,19,28,18,37,19,12,2,9,9,3,15,13,7,3,24,1,53
16/11/2021,6,105,49,90,113,220,338,91,89,72,na,18,60,na,125,na,64,128,69,16,24,48,na,107,273,270,102,25,170,34,34,28,undefined,na,19,399,41,11,undefined,20,79,23,18,10,49,395,14,156,35,62,16,76,29,13,undefined,29,120,140,58,na,73,279,60,44,49,62,52,77,65,26,18,9,64,39,101,13,70,23,130
16/11/2021,7,136,83,157,267,292,580,213,180,273,7,48,146,na,259,na,149,247,210,33,30,81,na,193,563,450,175,76,343,84,62,52,undefined,na,36,656,87,27,undefined,72,121,67,47,22,104,607,40,211,96,59,49,72,68,32,undefined,70,303,321,121,na,123,342,52,172,146,108,152,177,119,45,88,62,143,87,54,49,144,37,228
16/11/2021,8,348,209,301,554,93,1046,275,207,497,5,41,202,na,344,na,397,579,433,59,67,156,na,391,1024,522,253,130,537,142,104,99,undefined,na,45,1142,190,69,undefined,103,317,108,68,35,251,1287,51,467,133,89,146,64,180,64,undefined,165,413,628,204,na,255,497,105,329,298,260,268,346,214,120,145,31,346,248,50,128,176,55,479
16/11/2021,9,582,321,332,718,40,530,158,134,220,12,23,100,na,189,na,505,329,305,115,85,192,na,185,643,429,328,115,412,158,106,107,undefined,na,13,679,157,58,undefined,79,212,83,56,27,267,1156,56,551,137,124,173,82,203,37,undefined,159,229,435,191,na,221,498,99,368,272,193,363,403,290,137,146,111,186,206,42,100,105,31,308
16/11/2021,10,787,514,446,1009,na,458,75,111,153,9,26,89,na,156,na,581,337,233,147,99,234,na,155,566,489,406,166,327,114,168,133,undefined,na,54,544,107,82,undefined,73,284,102,50,26,364,1178,45,571,202,171,217,82,186,69,undefined,170,181,406,259,na,254,543,90,429,181,210,413,419,287,119,141,58,308,134,64,115,96,29,407
16/11/2021,11,1040,741,687,1399,22,557,98,155,126,6,35,119,na,217,na,845,349,237,285,152,269,na,216,475,575,515,198,438,139,261,162,undefined,na,41,669,153,112,undefined,124,266,102,96,44,497,1584,49,808,280,153,294,136,244,80,undefined,182,163,453,296,na,250,693,91,552,257,310,614,447,329,116,198,45,240,145,47,108,97,61,525
16/11/2021,12,1344,996,1043,1636,6,712,125,215,234,5,36,185,na,236,na,1026,519,276,379,263,520,na,305,714,767,694,202,589,210,336,192,undefined,na,27,1182,235,156,undefined,216,393,181,127,25,699,1776,63,1044,344,210,329,135,337,114,undefined,360,334,498,365,na,353,865,164,721,265,369,811,661,532,171,295,69,298,232,92,123,181,42,554
16/11/2021,13,1484,1085,1056,1898,148,790,128,170,211,8,32,144,na,288,na,1056,526,264,449,318,566,na,270,664,937,697,229,551,235,348,177,undefined,na,48,1115,232,126,undefined,197,368,343,165,45,799,2088,62,1209,345,176,333,163,485,95,undefined,411,309,507,419,na,337,956,158,923,254,528,894,606,406,157,284,25,363,201,79,134,151,49,541
16/11/2021,14,1250,1006,1214,1827,273,820,92,137,190,7,46,143,na,246,na,983,410,271,404,239,504,na,194,643,884,478,216,499,171,342,130,undefined,na,36,956,215,124,undefined,104,317,129,106,25,719,1881,49,1066,269,187,328,127,371,154,undefined,284,229,431,383,na,310,982,156,766,200,451,952,572,392,137,188,27,412,148,81,99,142,57,527
16/11/2021,15,1231,950,1174,1660,855,770,93,166,189,10,27,134,na,290,na,857,301,284,492,239,469,na,208,809,936,388,163,491,153,303,188,undefined,na,30,847,201,110,undefined,124,242,121,149,41,629,1946,59,1070,253,154,297,132,301,165,undefined,290,204,499,406,na,317,1037,151,688,261,430,1007,359,299,84,222,9,243,176,81,155,195,69,522
16/11/2021,16,1185,768,1136,1529,989,953,126,205,404,7,33,156,na,328,na,678,303,263,492,202,444,na,234,1034,1031,281,106,518,156,356,143,undefined,na,23,978,206,119,undefined,101,223,127,144,33,640,1901,32,1196,167,106,272,113,307,151,undefined,324,270,580,446,na,295,1077,155,446,219,395,1118,415,270,66,313,11,383,175,72,100,159,96,550
16/11/2021,17,1437,773,1334,1579,1199,1442,271,297,502,8,57,217,na,515,na,686,469,414,494,284,590,na,332,1328,1113,297,126,720,209,335,149,undefined,na,43,1680,283,137,undefined,98,275,150,150,35,728,2176,77,1354,184,99,286,141,357,169,undefined,404,400,708,509,na,409,1311,231,430,260,561,1268,527,307,79,282,43,554,300,90,104,246,142,613
16/11/2021,18,1488,603,1427,1388,979,1028,226,227,204,13,73,319,na,403,na,481,269,227,820,419,702,na,216,824,898,320,149,512,238,432,192,undefined,na,47,1427,196,148,undefined,94,289,104,109,33,715,1789,34,1221,194,113,329,132,322,183,undefined,390,268,451,537,na,440,1439,184,466,159,533,1281,325,269,46,339,88,368,144,84,101,334,128,563
16/11/2021,19,1353,333,1328,1040,631,651,290,200,102,9,82,283,na,295,na,235,145,136,749,478,661,na,136,474,550,306,125,309,144,444,234,undefined,na,22,1134,100,203,undefined,43,186,65,51,41,479,1221,23,837,186,104,297,124,285,156,undefined,366,170,262,421,na,305,1174,161,315,94,286,1196,245,154,45,262,25,221,69,46,56,256,67,394
16/11/2021,20,1101,237,1265,844,560,598,166,137,52,11,86,285,na,220,na,175,134,81,673,399,576,na,103,330,366,253,84,269,130,433,255,undefined,na,12,937,97,178,undefined,64,230,56,31,21,445,1196,20,786,106,97,340,96,217,80,undefined,295,122,234,258,na,243,951,128,316,59,165,861,222,26,49,163,13,234,78,43,28,251,31,348
16/11/2021,21,544,146,1040,699,534,450,31,63,29,na,49,178,na,165,na,151,131,67,465,284,461,na,90,303,359,215,64,243,76,309,229,undefined,na,25,798,77,160,undefined,32,207,60,14,17,403,1103,16,515,91,82,225,80,163,90,undefined,200,91,212,286,na,209,885,113,274,44,76,705,166,5,47,135,6,204,55,27,19,171,8,251
16/11/2021,22,274,88,716,384,337,335,28,54,48,2,19,100,na,142,na,106,93,73,405,315,368,na,62,242,277,165,50,186,57,301,165,undefined,na,9,545,41,95,undefined,26,284,37,33,25,200,722,9,266,74,92,150,56,98,68,undefined,111,50,127,169,na,127,596,95,258,26,13,437,97,9,12,93,9,129,21,24,7,89,3,197
16/11/2021,23,97,39,318,174,171,210,12,7,18,na,8,48,na,77,na,42,33,42,123,87,160,na,25,170,97,88,32,79,35,179,67,undefined,na,7,248,33,55,undefined,40,140,13,13,8,122,416,12,156,33,107,66,30,70,59,undefined,58,47,86,66,na,82,378,80,125,29,10,236,37,0,7,18,2,55,20,17,na,37,2,110
17/11/2021,0,44,36,172,100,81,99,2,9,9,na,5,21,na,33,na,23,18,27,67,43,96,na,23,75,70,62,14,47,15,99,34,undefined,na,2,91,11,11,undefined,3,76,15,8,5,37,161,6,112,20,54,25,31,24,9,undefined,24,8,36,34,na,35,246,51,122,11,1,78,26,0,4,12,2,30,12,5,na,19,1,87
17/11/2021,1,38,16,100,51,42,70,4,2,8,na,3,14,na,28,na,9,9,11,66,39,60,na,6,27,28,60,11,39,6,31,12,undefined,na,1,55,8,8,undefined,na,35,6,7,1,17,105,2,63,30,50,6,28,21,11,undefined,30,11,49,40,na,20,191,23,51,22,7,39,8,0,3,1,1,na,3,na,na,8,na,43
17/11/2021,2,19,12,66,33,37,21,4,2,1,na,1,5,na,7,na,9,5,3,32,16,43,na,7,17,18,58,4,20,4,13,4,undefined,na,na,27,3,1,undefined,na,18,6,2,5,19,72,2,27,18,27,2,2,8,2,undefined,6,10,41,12,na,6,97,19,51,19,8,18,6,0,4,1,1,3,10,na,na,2,na,33
17/11/2021,3,12,34,24,20,27,21,2,3,na,na,5,10,na,7,na,14,3,7,19,4,19,na,na,17,21,26,2,36,1,7,6,undefined,na,1,13,4,5,undefined,5,6,na,na,na,7,59,na,80,11,52,3,12,10,1,undefined,15,na,21,8,na,13,47,9,39,13,87,14,5,0,1,na,2,na,4,na,na,8,na,22
17/11/2021,4,13,6,29,23,44,20,7,2,5,na,na,1,na,19,na,1,5,4,15,7,7,na,3,23,20,33,3,30,1,22,11,undefined,na,2,16,1,10,undefined,2,9,7,1,2,14,59,7,16,6,30,6,8,2,7,undefined,1,7,22,16,na,15,39,9,21,1,15,19,1,0,1,3,10,1,4,na,na,2,1,9
17/11/2021,5,19,13,33,48,73,106,20,16,25,na,5,18,na,52,na,20,44,12,5,11,20,na,18,105,129,33,11,62,22,12,9,undefined,na,16,75,15,7,undefined,15,13,4,6,5,20,183,6,57,10,17,6,11,13,4,undefined,7,33,71,14,na,10,108,10,25,14,21,24,17,6,21,7,11,30,17,13,5,23,1,38
17/11/2021,6,91,44,104,109,204,368,133,87,70,3,22,54,na,135,na,80,142,57,23,23,52,na,79,359,324,93,18,139,43,35,17,undefined,na,23,458,42,9,undefined,37,48,38,26,15,45,368,12,149,21,80,14,75,37,15,undefined,27,130,150,50,na,63,303,58,39,64,50,58,57,51,44,12,4,54,49,121,33,58,32,128
17/11/2021,7,157,96,153,277,538,528,232,176,238,5,43,136,na,240,na,128,287,188,39,24,54,na,196,606,530,140,65,310,93,63,60,undefined,na,53,623,117,22,undefined,104,100,50,34,22,125,699,33,249,70,48,45,42,76,41,undefined,58,274,387,116,na,135,327,58,138,148,75,112,173,133,67,60,28,129,121,45,48,139,55,254
17/11/2021,8,339,217,272,525,775,1097,288,207,476,26,44,172,na,350,na,381,601,448,66,40,117,na,410,1091,616,186,97,553,124,94,92,undefined,na,88,1165,243,58,undefined,106,300,95,78,38,244,1299,54,448,115,52,95,54,193,62,undefined,174,500,669,222,na,223,500,63,336,307,245,263,398,260,119,136,23,322,267,44,135,178,80,523
17/11/2021,9,547,325,321,720,553,517,188,142,217,11,30,94,na,200,na,463,423,322,92,64,168,na,221,598,511,258,78,432,111,131,89,undefined,na,56,671,178,61,undefined,91,198,100,73,50,279,1234,69,531,128,82,165,58,170,64,undefined,167,249,410,221,na,180,490,95,403,271,195,341,354,307,120,171,139,209,188,62,89,117,41,335
17/11/2021,10,896,494,462,1014,690,480,177,144,170,15,26,129,na,186,na,707,399,271,173,115,252,na,153,618,573,333,140,452,120,161,96,undefined,na,46,661,150,104,undefined,86,217,125,100,54,327,1480,28,620,158,128,243,115,177,87,undefined,205,244,357,269,na,244,515,168,410,169,239,456,310,272,100,152,39,226,119,55,143,136,52,375
17/11/2021,11,1296,1009,852,1513,775,585,97,191,124,11,40,187,na,227,na,909,370,270,314,209,351,na,179,575,678,339,143,503,184,238,161,undefined,na,27,912,228,135,undefined,104,238,134,128,61,677,2059,67,904,180,135,349,115,256,91,undefined,235,201,449,350,na,255,658,194,608,237,438,713,517,281,147,217,76,245,188,76,114,161,68,525
17/11/2021,12,1791,1184,1235,2026,929,853,159,231,301,12,54,256,na,324,na,1190,661,299,452,362,505,na,417,689,968,620,139,678,167,333,222,undefined,na,75,1403,371,161,undefined,222,382,128,171,91,864,2300,73,1086,241,161,486,171,402,125,undefined,388,412,488,373,na,365,889,247,775,247,627,939,714,433,214,358,99,328,226,99,176,243,68,583
17/11/2021,13,1954,1269,1220,1993,1045,908,174,241,209,1,61,234,na,296,na,1105,685,269,502,319,548,na,347,750,1199,531,185,731,195,352,256,undefined,na,101,1658,364,169,undefined,190,355,131,181,105,984,2309,88,1235,212,149,434,165,514,149,undefined,394,309,556,422,na,354,941,192,838,256,626,1141,637,326,179,302,32,267,255,106,104,228,62,532
17/11/2021,14,1907,1221,1274,1899,1047,840,135,185,185,14,39,190,na,255,na,1005,441,309,521,287,548,na,224,709,1167,341,147,815,198,334,178,undefined,na,90,1125,219,178,undefined,149,230,118,200,110,842,2234,70,1320,179,116,323,136,384,134,undefined,313,301,488,428,na,311,1008,145,666,212,540,1170,516,394,163,284,16,281,200,100,112,165,78,545
17/11/2021,15,2042,1089,1397,1924,1175,945,186,220,200,9,23,182,na,314,na,887,404,293,461,271,522,na,243,793,1212,345,101,781,206,381,166,undefined,na,89,1247,232,126,undefined,147,224,114,145,79,940,2281,43,1251,179,99,279,127,383,139,undefined,272,238,481,448,na,332,1014,169,689,292,679,1232,410,333,133,275,67,272,173,85,166,236,91,588
17/11/2021,16,1746,932,1352,1822,1157,1090,175,242,399,12,64,229,na,369,na,756,316,322,424,198,542,na,297,1059,1338,304,128,624,190,388,175,undefined,na,91,1407,192,111,undefined,109,227,102,152,73,794,2157,58,1270,188,143,298,117,342,190,undefined,281,288,626,463,na,350,1179,225,539,236,520,1290,489,312,104,222,2,278,195,92,113,208,104,602
17/11/2021,17,1822,885,1436,1833,1483,1660,304,294,451,15,81,291,na,565,na,717,444,450,614,321,644,na,370,1439,1437,324,124,838,268,431,197,undefined,na,124,2010,295,131,undefined,122,285,133,180,80,878,2431,73,1314,193,153,318,148,366,195,undefined,394,433,747,605,na,455,1425,204,550,290,716,1464,586,299,114,280,95,440,277,100,133,293,163,788
17/11/2021,18,1664,764,1489,1637,1231,1291,302,297,197,10,131,435,na,436,na,508,325,202,738,518,716,na,243,790,1205,382,157,582,260,502,256,undefined,na,97,1942,209,175,undefined,121,303,115,121,78,802,2140,43,1276,214,101,423,119,383,231,undefined,397,285,534,576,na,399,1550,239,534,209,679,1545,409,308,60,308,88,369,186,75,110,403,128,650
17/11/2021,19,1377,348,1453,1205,948,885,204,221,101,3,164,439,na,283,na,327,181,115,868,556,711,na,182,461,777,387,89,475,214,503,408,undefined,na,70,1682,158,241,undefined,54,259,66,75,53,676,1530,35,996,184,118,392,151,322,219,undefined,396,231,304,493,na,355,1306,181,374,99,462,1444,307,248,51,355,56,296,83,47,102,482,79,486
17/11/2021,20,1020,262,1466,1087,927,745,116,226,84,9,147,405,na,255,na,202,154,77,811,505,666,na,150,420,637,352,113,414,246,511,458,undefined,na,55,1494,86,343,undefined,52,224,48,24,25,652,1594,28,780,161,143,410,90,249,182,undefined,318,160,272,356,na,245,1149,174,366,70,346,1150,310,56,41,213,35,300,100,57,39,406,14,404
17/11/2021,21,760,205,1329,910,822,696,75,120,52,2,117,306,na,223,na,170,144,105,692,502,579,na,99,353,464,306,100,312,168,392,555,undefined,na,41,1014,71,315,undefined,33,212,45,18,34,569,1458,19,554,164,118,304,54,205,74,undefined,297,137,241,312,na,189,982,167,474,53,317,835,221,12,56,189,10,260,97,21,23,255,24,323
17/11/2021,22,366,102,986,500,600,531,43,42,41,3,40,151,na,149,na,118,130,81,438,319,402,na,75,328,289,188,55,278,135,382,298,undefined,na,43,721,54,171,undefined,27,279,61,21,20,331,1071,15,381,105,87,147,81,143,64,undefined,148,59,181,218,na,191,851,113,293,17,138,550,128,6,20,148,11,151,56,na,1,104,8,296
17/11/2021,23,179,43,547,250,263,340,23,39,19,na,12,72,na,118,na,76,40,55,270,162,243,na,37,199,133,120,45,123,37,247,120,undefined,na,33,458,46,73,undefined,39,141,29,12,11,215,532,6,199,45,74,81,33,61,42,undefined,55,48,95,124,na,83,484,78,235,17,47,236,56,4,11,9,13,108,38,na,1,46,3,184
18/11/2021,0,84,27,232,116,133,141,11,29,6,na,8,24,na,46,na,30,17,15,88,58,168,na,17,77,69,77,13,71,7,105,26,undefined,na,3,167,18,32,undefined,8,118,8,5,6,68,198,4,145,23,64,26,29,25,14,undefined,39,11,66,47,na,39,255,60,148,9,78,102,12,3,1,3,6,45,8,na,1,21,na,85
18/11/2021,1,51,35,185,69,67,68,5,2,8,na,1,7,na,30,na,20,10,20,53,23,85,na,11,28,63,55,15,25,4,77,15,undefined,na,5,89,9,14,undefined,3,40,16,7,9,36,147,6,106,18,70,10,15,26,15,undefined,20,6,35,58,na,24,154,15,103,21,25,45,22,3,5,6,1,4,5,1,2,5,5,63
18/11/2021,2,38,9,94,29,35,22,1,1,2,na,na,4,na,9,na,8,1,9,30,14,25,na,2,28,22,40,4,21,9,33,8,undefined,na,1,16,4,3,undefined,na,24,3,1,1,9,55,3,71,4,39,3,8,8,6,undefined,15,6,33,26,na,16,105,22,55,7,59,17,6,0,1,na,1,3,5,1,na,4,na,29
18/11/2021,3,9,19,42,16,29,23,1,na,1,na,4,10,na,4,na,10,6,7,16,2,23,na,27,23,16,57,4,30,1,11,4,undefined,na,na,28,10,2,undefined,1,13,3,1,na,9,35,na,38,5,23,4,10,6,5,undefined,4,6,17,18,na,8,55,13,40,11,10,15,5,0,1,1,7,2,7,na,na,5,na,19
18/11/2021,4,23,6,53,26,59,22,4,4,4,na,na,3,na,11,na,8,8,2,14,7,12,na,24,21,49,37,9,66,6,14,7,undefined,na,na,17,3,3,undefined,4,1,4,1,1,13,71,4,33,1,20,7,8,5,7,undefined,1,5,19,10,na,11,46,11,26,4,25,18,4,0,0,na,na,1,8,na,na,6,na,18
18/11/2021,5,18,12,50,52,78,93,17,25,26,na,7,16,na,50,na,15,32,9,5,9,16,na,37,119,148,60,11,75,15,17,16,undefined,na,14,87,7,12,undefined,2,27,13,1,6,16,208,6,100,13,24,6,20,8,11,undefined,9,42,71,9,na,21,132,8,46,15,20,22,19,7,11,7,7,20,20,9,5,21,2,50
18/11/2021,6,127,39,89,115,190,347,115,92,87,5,27,55,na,124,na,89,140,70,30,21,50,na,92,289,284,145,30,162,40,35,20,undefined,na,41,438,38,8,undefined,28,61,30,14,13,51,352,16,165,43,80,13,82,27,22,undefined,29,130,158,65,na,53,322,58,31,50,55,60,77,91,29,15,1,69,40,141,22,65,23,127
18/11/2021,7,180,89,188,277,450,560,220,193,275,10,57,152,na,241,na,145,282,193,44,46,88,na,220,584,486,213,86,358,94,59,55,undefined,na,79,649,107,34,undefined,81,136,66,41,41,143,656,24,249,97,86,51,60,82,32,undefined,79,285,304,145,na,153,350,58,213,158,119,137,187,146,74,58,30,159,106,41,46,162,43,233
18/11/2021,8,407,234,299,567,697,1130,281,216,526,8,44,172,na,383,na,380,597,508,42,53,178,na,416,1077,560,254,148,651,112,123,99,undefined,na,110,1303,267,61,undefined,116,242,118,108,57,267,1221,59,494,152,114,136,100,201,62,undefined,137,526,658,240,na,281,498,80,424,318,255,265,391,253,145,165,88,319,282,58,141,204,52,513
18/11/2021,9,622,317,415,747,534,665,165,134,326,8,27,136,na,238,na,548,417,338,98,53,174,na,248,639,561,320,112,511,93,137,95,undefined,na,61,791,214,82,undefined,95,194,100,68,45,288,1251,39,538,171,107,176,77,179,59,undefined,185,341,471,214,na,223,492,110,474,237,245,316,431,285,133,182,64,179,178,43,126,163,42,354
18/11/2021,10,917,556,514,1052,628,484,97,148,166,10,24,122,na,206,na,562,427,272,203,110,228,na,187,563,538,408,152,444,187,185,79,undefined,na,72,664,192,95,undefined,99,208,70,38,35,409,1439,63,732,208,152,289,85,181,55,undefined,257,271,408,265,na,252,623,131,549,244,307,491,474,256,127,180,60,249,139,79,108,197,41,441
18/11/2021,11,1417,819,804,1327,596,485,57,118,165,16,9,53,na,139,na,758,336,245,282,158,315,na,181,623,516,469,154,373,157,286,123,undefined,na,46,627,190,109,undefined,89,210,133,73,39,432,1685,48,700,219,172,347,173,237,76,undefined,261,181,457,280,na,234,645,132,512,192,266,555,367,216,109,183,64,273,137,62,103,38,21,494
18/11/2021,12,1706,988,1160,1715,664,664,69,138,274,6,8,85,na,246,na,925,500,220,425,253,477,na,341,707,829,630,227,475,119,368,144,undefined,na,60,1072,345,154,undefined,230,393,172,130,44,660,1882,54,925,308,211,404,119,327,96,undefined,310,337,515,415,na,344,819,198,672,208,340,870,641,459,135,277,70,272,234,82,94,94,34,597
18/11/2021,13,1782,1077,1191,1864,571,739,65,151,185,9,16,88,na,218,na,1109,520,240,459,211,511,na,275,691,816,644,188,483,165,361,187,undefined,na,68,1024,330,138,undefined,226,299,109,126,49,775,1920,64,1193,328,179,318,148,391,111,undefined,342,336,549,448,na,326,1009,163,734,216,432,912,603,385,131,306,44,308,195,51,94,82,36,530
18/11/2021,14,1792,1024,1231,1702,424,720,62,138,211,6,17,99,na,214,na,1001,382,233,478,251,472,na,239,539,920,489,158,483,193,343,159,undefined,na,110,987,276,134,undefined,160,230,104,128,80,679,1928,42,1100,211,182,301,131,347,126,undefined,309,318,482,413,na,274,893,175,742,195,378,1002,527,314,112,187,10,297,157,84,92,106,48,542
18/11/2021,15,1886,837,1208,1759,911,849,88,189,208,1,32,140,na,279,na,869,365,269,481,221,522,na,211,772,983,394,88,599,140,332,208,undefined,na,88,1099,222,136,undefined,111,181,89,111,68,641,1954,45,1055,162,174,323,126,284,131,undefined,282,291,499,468,na,280,913,124,700,265,429,966,501,253,87,216,7,194,158,73,159,188,54,550
18/11/2021,16,1843,894,1254,1679,1041,1082,147,224,372,15,26,114,na,354,na,729,334,303,491,215,464,na,272,954,990,310,118,555,117,367,153,undefined,na,97,1194,233,107,undefined,81,245,114,146,77,618,1979,47,1033,190,128,292,100,343,221,undefined,291,311,641,461,na,329,1083,166,429,217,426,1095,476,257,90,212,18,272,181,70,91,165,72,580
18/11/2021,17,2046,1012,1401,1761,1426,1688,208,330,558,9,61,309,na,548,na,704,442,445,614,328,592,na,384,1438,1209,309,150,840,203,411,209,undefined,na,145,1889,321,111,undefined,116,312,130,202,95,825,2316,67,1342,185,77,350,106,435,237,undefined,430,469,800,597,na,398,1331,185,554,244,615,1365,549,293,96,274,82,421,255,98,113,380,172,708
18/11/2021,18,1979,827,1552,1688,1342,1371,256,273,280,20,103,323,na,427,na,500,332,248,815,556,683,na,239,911,1142,350,126,619,286,613,311,undefined,na,115,1858,205,154,undefined,112,360,112,147,71,758,2085,39,1121,180,132,447,117,441,243,undefined,463,334,575,603,na,373,1374,204,498,170,580,1334,479,259,58,267,55,421,157,87,110,321,90,670
18/11/2021,19,1811,701,1539,1363,1129,997,122,207,114,25,113,417,na,326,na,355,192,170,882,624,709,na,138,520,713,237,111,433,168,584,380,undefined,na,91,1598,128,254,undefined,68,280,70,90,64,651,1616,44,1013,160,93,388,106,427,244,undefined,429,202,349,540,na,413,1326,159,484,73,565,1385,411,192,61,327,62,277,135,92,95,365,77,499
18/11/2021,20,1372,403,1488,1213,1027,786,84,184,80,1,110,394,na,266,na,209,147,120,872,578,678,na,106,408,657,294,130,350,159,657,482,undefined,na,68,1397,122,259,undefined,37,222,60,80,46,594,1351,13,896,194,152,442,106,383,195,undefined,349,156,279,177,na,271,1294,163,480,91,573,1199,368,41,58,220,10,261,90,45,59,366,19,414
18/11/2021,21,907,254,1350,1104,1016,820,72,96,99,13,95,286,na,266,na,189,166,93,794,576,660,na,97,401,592,160,81,326,122,556,526,undefined,na,68,1301,106,268,undefined,31,235,38,48,29,656,1384,26,666,130,108,345,97,278,100,undefined,351,173,275,29,na,267,1099,172,408,105,756,1045,314,14,45,180,2,274,92,26,30,208,9,474
18/11/2021,22,453,164,1094,785,806,663,63,77,53,3,40,178,na,181,na,130,138,101,584,886,473,na,67,321,395,194,80,294,101,446,332,undefined,na,61,890,75,237,undefined,25,408,64,57,29,457,1175,12,472,147,160,281,56,234,89,undefined,191,108,226,16,na,166,987,160,322,41,468,850,151,9,15,135,7,228,66,4,6,115,9,373
18/11/2021,23,201,74,665,375,400,484,24,21,29,2,23,65,na,146,na,69,70,72,273,656,318,na,37,248,147,70,38,122,60,305,162,undefined,na,23,568,62,126,undefined,27,136,38,35,20,231,652,6,249,54,139,82,47,127,64,undefined,124,35,114,11,na,101,552,99,185,21,226,319,68,4,15,27,1,119,37,na,2,49,4,294
19/11/2021,0,80,66,377,199,288,221,7,8,8,na,10,27,na,81,na,33,32,12,163,384,211,na,22,103,87,47,26,76,35,229,44,undefined,na,5,216,29,29,undefined,10,54,17,54,31,91,284,7,155,38,76,15,24,75,24,undefined,32,19,68,16,na,57,291,52,157,10,60,172,34,2,12,6,2,92,11,5,na,25,na,139
19/11/2021,1,61,33,294,103,146,56,11,4,9,2,3,17,na,16,na,34,9,21,102,91,141,na,11,60,41,53,23,65,16,135,16,undefined,na,3,85,13,9,undefined,na,40,16,17,8,46,182,1,103,18,83,11,14,41,31,undefined,17,7,37,7,na,37,288,34,85,8,28,65,13,0,3,2,na,10,20,na,2,13,7,74
19/11/2021,2,80,121,145,49,59,63,na,1,2,na,4,6,na,23,na,15,5,9,55,84,64,na,8,41,25,38,7,23,8,68,9,undefined,na,1,59,7,3,undefined,na,16,16,9,12,47,139,1,52,14,87,2,11,14,24,undefined,11,8,52,3,na,46,148,29,91,9,56,26,16,0,0,1,3,9,13,na,na,5,na,86
19/11/2021,3,23,26,95,40,42,47,1,3,4,na,na,5,na,17,na,11,4,8,23,91,55,na,6,46,12,16,1,29,8,40,21,undefined,na,4,32,3,1,undefined,na,7,8,1,na,29,84,3,36,10,28,1,18,9,14,undefined,6,7,37,3,na,19,83,10,38,3,9,19,6,0,2,2,na,26,5,na,1,8,na,52
19/11/2021,4,11,9,101,31,57,28,8,3,2,na,na,4,na,22,na,5,5,3,16,19,44,na,5,14,32,30,4,41,5,29,28,undefined,na,na,28,3,5,undefined,na,na,5,3,1,33,86,5,35,5,15,5,17,6,10,undefined,12,8,25,2,na,9,46,10,17,15,24,23,5,1,14,1,1,3,7,na,2,3,2,21
19/11/2021,5,15,13,50,61,100,98,25,22,25,na,5,10,na,49,na,23,51,12,17,18,30,na,37,142,133,58,13,71,20,10,22,undefined,na,8,72,18,11,undefined,7,16,5,2,1,21,204,5,65,25,21,9,8,12,13,undefined,8,34,55,10,na,21,112,13,56,20,23,24,14,2,5,9,3,20,16,7,5,19,1,49
19/11/2021,6,103,33,133,141,204,347,106,69,79,na,15,73,na,131,na,72,145,49,19,17,36,na,77,341,274,121,43,180,53,45,20,undefined,na,31,394,32,12,undefined,15,46,57,25,15,57,355,15,162,39,76,11,84,49,24,undefined,30,105,166,81,na,43,328,68,40,64,46,44,96,57,43,23,3,53,36,106,24,53,26,113
19/11/2021,7,160,79,167,244,404,548,186,170,267,15,27,114,na,245,na,146,247,172,29,29,96,na,196,544,438,187,87,347,71,68,45,undefined,na,33,565,96,17,undefined,59,88,52,49,34,138,632,34,267,110,58,52,53,73,32,undefined,84,250,311,127,na,126,331,52,176,137,103,141,194,119,71,75,22,114,95,37,54,113,36,222
19/11/2021,8,270,191,271,526,699,1043,243,202,464,3,41,163,na,342,na,386,494,433,46,50,129,na,371,1023,491,259,138,569,97,92,103,undefined,na,49,1122,180,39,undefined,114,214,111,89,63,247,1160,50,455,169,85,148,83,163,59,undefined,151,492,595,195,na,227,454,79,362,259,234,251,376,269,140,149,22,248,235,54,108,183,49,457
19/11/2021,9,509,340,334,735,635,574,138,147,232,19,35,136,na,219,na,557,355,259,101,74,173,na,207,693,500,310,143,437,101,135,131,undefined,na,26,773,193,85,undefined,132,171,95,45,35,307,1284,42,541,163,99,225,97,160,51,undefined,179,281,434,283,na,201,531,124,410,226,249,379,378,333,124,175,163,177,180,53,142,133,46,404
19/11/2021,10,839,590,557,1107,588,576,113,144,161,8,24,141,na,244,na,664,445,266,189,145,256,na,142,603,527,482,162,379,147,223,117,undefined,na,24,837,177,57,undefined,113,133,151,42,34,393,1531,55,725,186,147,258,105,183,62,undefined,180,266,414,326,na,243,671,230,464,189,293,597,483,341,145,194,102,313,131,49,102,135,54,394
19/11/2021,11,1472,929,856,1642,740,776,119,181,174,10,39,140,na,256,na,856,406,251,278,243,333,na,201,620,723,589,209,643,218,279,130,undefined,na,22,1004,217,79,undefined,101,210,124,133,64,562,2029,62,924,250,209,314,122,225,100,undefined,240,249,508,380,na,229,740,207,579,183,415,778,498,360,124,273,55,288,171,50,115,145,43,552
19/11/2021,12,1662,1220,1239,1979,1037,986,131,224,397,13,46,202,na,326,na,1152,614,262,521,376,465,na,396,766,1038,854,259,649,302,367,177,undefined,na,40,1437,343,159,undefined,208,349,148,140,41,822,2236,59,1211,347,371,444,158,346,87,undefined,345,420,605,527,na,280,1094,266,627,242,636,950,769,505,212,328,139,379,231,76,150,182,70,635
19/11/2021,13,1624,1319,1262,2084,1024,955,135,201,270,13,47,230,na,309,na,1146,544,228,546,271,523,na,316,756,1121,729,259,615,353,356,158,undefined,na,37,1452,341,170,undefined,167,245,120,133,40,899,2317,73,1254,391,285,380,157,357,115,undefined,452,365,571,499,na,395,965,261,796,254,525,1209,693,455,210,230,38,553,248,64,121,189,58,608
19/11/2021,14,1766,1231,1316,1966,1010,1002,103,182,197,3,42,168,na,321,na,1130,375,239,544,324,601,na,240,785,1179,507,169,596,268,347,140,undefined,na,46,1425,233,130,undefined,128,265,116,123,52,765,2315,55,1306,255,193,346,133,387,106,undefined,356,281,508,448,na,310,1040,181,729,169,491,1085,621,373,133,214,12,362,197,96,92,175,74,585
19/11/2021,15,1490,1200,1358,1955,1106,1192,125,254,229,4,42,175,na,392,na,902,372,259,454,253,557,na,277,962,1296,395,167,610,191,381,140,undefined,na,55,1333,194,151,undefined,104,186,104,174,23,797,2425,46,1227,214,167,316,151,369,120,undefined,264,278,643,447,na,374,1193,176,719,243,524,1222,625,292,126,283,8,300,248,116,177,194,71,653
19/11/2021,16,1541,1134,1484,1998,1197,1402,162,257,324,3,45,175,na,422,na,814,276,328,524,316,535,na,319,998,1275,357,145,610,207,356,176,undefined,na,47,1547,259,100,undefined,91,181,103,140,28,833,2480,46,1362,219,158,311,102,325,129,undefined,349,310,700,538,na,357,1207,184,591,205,565,1273,581,272,97,237,24,393,235,65,129,157,89,712
19/11/2021,17,1690,1167,1725,2159,1506,1730,208,292,375,13,83,283,na,562,na,846,471,347,604,401,758,na,369,1311,1532,377,138,725,214,545,201,undefined,na,60,2125,353,146,undefined,147,271,135,167,32,832,2731,57,1410,183,130,440,131,518,190,undefined,413,456,853,650,na,410,1559,197,583,197,643,1482,581,298,84,285,85,592,293,77,158,279,125,826
19/11/2021,18,1882,1069,1824,2001,1546,1595,204,282,245,10,99,369,na,481,na,669,331,189,838,606,822,na,256,1003,1434,429,130,596,280,625,319,undefined,na,62,2442,244,168,undefined,89,273,125,90,32,909,2615,47,1313,189,136,473,161,498,192,undefined,456,325,641,618,na,402,1589,242,570,136,712,1575,504,253,92,321,106,584,183,102,111,303,101,921
19/11/2021,19,2000,825,1937,1947,1558,1256,174,219,125,11,84,394,na,442,na,563,304,164,1064,913,952,na,169,620,1201,416,140,555,276,772,454,undefined,na,46,2261,197,333,undefined,78,300,91,58,34,1058,2309,29,1151,209,130,512,150,572,174,undefined,450,268,437,536,na,317,1551,249,563,79,770,1563,479,246,102,341,93,463,172,64,97,373,86,750
19/11/2021,20,1795,841,2023,1866,1462,1278,119,211,106,14,81,337,na,421,na,437,272,125,1172,972,951,na,177,511,1014,361,95,364,235,810,606,undefined,na,25,2433,177,377,undefined,92,259,65,30,23,1033,2148,15,1075,144,87,499,100,453,125,undefined,447,180,346,127,na,305,1254,205,722,63,809,1630,512,30,71,230,13,545,131,41,49,258,23,665
19/11/2021,21,1415,395,1933,1711,1485,1055,141,114,75,3,58,320,na,362,na,226,180,83,1043,805,874,na,129,482,897,345,116,421,271,955,655,undefined,na,33,1935,230,499,undefined,45,223,70,12,25,961,2162,23,1023,146,140,587,117,528,113,undefined,328,175,396,25,na,261,1278,185,539,52,827,1474,588,17,72,208,13,486,141,41,25,214,12,529
19/11/2021,22,698,266,1779,1263,1358,1090,121,99,74,4,67,226,na,373,na,277,173,95,921,717,873,na,141,462,820,349,120,422,225,970,648,undefined,na,33,2026,223,429,undefined,31,366,38,13,8,782,1813,22,698,160,110,380,97,501,72,undefined,259,116,319,8,na,202,1268,267,562,45,785,1180,291,15,49,218,20,394,138,50,19,147,9,634
19/11/2021,23,429,209,1640,890,874,773,38,60,62,na,38,155,na,273,na,208,119,55,651,537,752,na,98,318,481,224,78,189,106,706,450,undefined,na,28,1359,214,229,undefined,14,157,37,16,13,510,1231,22,517,114,118,174,45,349,76,undefined,265,99,242,7,na,158,836,147,512,11,406,722,152,4,26,35,8,225,117,34,4,99,6,494
20/11/2021,0,258,156,903,489,561,652,25,16,33,na,4,38,na,188,na,90,60,38,426,317,542,na,41,205,267,137,35,148,46,605,242,undefined,na,7,731,186,108,undefined,21,76,42,31,20,361,819,12,320,54,78,95,34,287,40,undefined,183,44,160,11,na,111,529,107,451,16,247,491,102,5,14,23,12,119,51,12,8,35,1,318
20/11/2021,1,187,91,597,358,254,342,12,28,19,na,11,41,na,153,na,59,26,20,281,244,422,na,47,122,165,169,25,92,25,401,58,undefined,na,13,463,132,43,undefined,1,51,16,15,10,276,608,10,231,23,100,24,27,205,42,undefined,101,29,134,12,na,88,422,90,342,10,168,310,65,0,10,24,16,35,22,2,5,22,2,206
20/11/2021,2,89,75,452,239,195,192,7,1,21,na,3,22,na,87,na,34,14,14,116,109,271,na,37,91,79,92,36,89,15,273,37,undefined,na,10,202,80,14,undefined,3,20,16,12,8,144,465,3,145,40,63,18,11,201,18,undefined,87,23,84,11,na,78,265,56,255,17,105,132,31,1,4,9,5,21,43,2,na,13,1,196
20/11/2021,3,46,70,378,122,85,145,3,4,6,na,6,16,na,60,na,29,19,9,105,45,207,na,15,76,73,89,16,64,9,266,25,undefined,na,3,107,38,9,undefined,1,20,9,1,4,99,198,1,110,26,52,8,11,119,24,undefined,92,15,67,7,na,49,169,48,207,10,55,103,18,1,0,1,1,11,28,na,2,12,2,88
20/11/2021,4,15,16,145,76,61,63,11,4,3,na,1,9,na,35,na,39,14,11,30,20,97,na,10,60,38,63,6,35,6,103,18,undefined,na,4,70,21,4,undefined,2,8,8,4,4,46,147,na,82,9,20,12,10,26,17,undefined,35,4,56,1,na,27,99,34,67,2,27,27,11,0,8,2,3,1,23,na,1,5,na,70
20/11/2021,5,8,10,105,48,84,73,8,6,17,na,3,14,na,37,na,6,11,8,22,27,70,na,15,68,123,66,15,44,29,62,20,undefined,na,6,62,8,3,undefined,3,8,10,3,7,41,176,na,52,27,31,19,19,26,15,undefined,51,3,41,10,na,33,133,27,45,5,19,23,14,2,13,4,na,31,18,3,2,10,1,43
20/11/2021,6,24,28,77,90,122,107,69,53,24,na,7,23,na,65,na,62,69,12,22,21,74,na,27,121,218,109,39,93,61,48,11,undefined,na,17,208,22,5,undefined,5,29,15,19,5,35,230,9,96,28,68,9,37,17,11,undefined,20,32,61,32,na,31,166,66,24,27,39,34,34,10,7,5,1,26,15,22,6,25,30,86
20/11/2021,7,90,43,119,158,193,222,135,91,30,4,16,44,na,82,na,58,52,27,22,23,71,na,42,197,314,152,108,157,66,71,33,undefined,na,21,406,22,13,undefined,19,55,19,13,3,83,384,10,121,78,71,29,53,23,14,undefined,41,51,107,59,na,54,161,25,128,42,47,66,114,55,35,47,4,37,28,47,23,53,48,153
20/11/2021,8,354,125,173,328,308,323,235,147,48,4,36,80,na,167,na,133,127,33,47,47,124,na,82,272,467,244,165,289,166,58,57,undefined,na,48,719,54,47,undefined,29,59,24,34,22,149,591,11,227,161,97,82,53,41,20,undefined,54,74,166,87,na,98,295,34,191,53,113,143,186,136,51,85,7,87,35,22,47,101,99,217
20/11/2021,9,706,399,342,780,511,532,235,230,78,5,55,195,na,277,na,373,184,69,95,77,184,na,97,469,819,500,257,427,240,185,66,undefined,na,43,1001,69,52,undefined,26,93,32,28,15,262,1096,29,575,308,152,231,79,130,41,undefined,138,132,268,197,na,165,564,94,329,88,188,287,411,272,107,136,8,171,71,41,122,171,103,282
20/11/2021,10,1179,874,663,1418,838,815,256,309,78,6,68,239,na,395,na,758,267,135,286,205,382,na,139,606,1029,728,366,668,274,359,136,undefined,na,50,1335,113,114,undefined,51,260,65,59,18,532,1920,37,971,392,277,400,163,242,45,undefined,293,193,404,309,na,307,825,157,575,91,347,602,609,372,214,227,17,288,77,120,133,248,138,538
20/11/2021,11,2454,1644,1388,2460,1618,1101,266,360,81,8,73,325,na,522,na,1113,732,353,515,460,773,na,205,882,1560,1000,433,1356,617,632,201,undefined,na,157,1722,165,167,undefined,59,924,64,102,37,1193,3273,58,1465,498,435,446,380,427,123,undefined,539,237,703,471,na,391,1231,365,1431,94,789,1232,606,305,207,346,18,711,262,633,153,359,152,810
20/11/2021,12,3459,2346,2226,3229,2634,1366,261,298,96,10,81,321,na,611,na,1287,700,412,893,908,945,na,288,887,1730,1180,502,1987,907,793,317,undefined,na,258,2160,177,206,undefined,95,1095,142,117,55,1914,3962,39,2258,683,471,530,290,765,260,undefined,860,250,703,674,na,641,1989,346,3057,115,1375,1877,688,424,268,260,56,982,273,845,150,321,133,1038
20/11/2021,13,3760,3094,2356,3325,2622,1620,219,348,197,10,96,366,na,606,na,1495,504,278,1127,785,1172,na,339,885,2410,1183,577,2151,838,914,467,undefined,na,210,2471,227,257,undefined,61,800,160,151,66,2140,3910,62,2740,656,472,610,289,1155,365,undefined,836,273,679,865,na,762,2310,380,3355,107,1552,1985,761,462,282,284,23,792,317,317,130,400,152,1125
20/11/2021,14,2833,2404,2440,3520,2986,1660,257,418,143,10,87,394,na,599,na,1513,438,185,895,627,1093,na,352,905,2439,1113,585,2217,846,1038,386,undefined,na,122,2759,265,279,undefined,88,503,154,143,50,2081,3978,70,2641,813,501,560,406,1184,354,undefined,1380,311,729,966,na,749,2548,1126,1525,113,1519,2158,744,539,214,236,11,719,293,177,120,462,117,1169
20/11/2021,15,2802,2448,2619,3592,3020,1921,260,395,109,6,134,422,na,611,na,1456,445,231,1004,771,1134,na,343,929,2520,1250,547,2358,908,1197,416,undefined,na,187,2837,314,303,undefined,69,693,96,85,36,2327,4022,59,2653,846,494,575,357,1248,431,undefined,2008,269,753,994,na,853,2614,1315,1541,121,1643,2386,866,498,251,253,23,796,345,201,82,355,151,1244
20/11/2021,16,2763,2227,2411,3358,2732,1740,238,312,117,7,79,352,na,627,na,1250,443,282,837,725,1154,na,286,994,2174,860,336,2092,778,975,427,undefined,na,190,2999,204,293,undefined,103,785,103,93,48,1831,3736,42,2309,549,285,630,189,704,373,undefined,1144,315,586,829,na,634,2209,551,1593,76,1518,2129,715,381,134,266,22,851,269,450,101,333,112,1170
20/11/2021,17,2605,2033,2155,2696,2170,1583,235,438,112,25,103,397,na,639,na,815,437,262,1051,826,1170,na,264,871,2074,446,227,1080,502,911,394,undefined,na,132,3114,181,243,undefined,51,698,65,49,27,1419,3144,38,1663,335,213,551,181,620,224,undefined,562,299,595,615,na,396,1581,333,1370,64,1104,1952,671,334,114,226,52,938,272,299,98,347,96,1065
20/11/2021,18,2467,1389,2132,2259,1974,1616,200,340,105,11,92,413,na,615,na,510,324,129,1085,849,1088,na,191,805,1985,404,114,737,490,840,540,undefined,na,63,3452,221,354,undefined,74,384,46,63,8,1177,2766,42,1460,249,164,586,179,569,227,undefined,528,265,511,576,na,403,1583,222,919,59,972,1889,534,216,84,396,64,628,179,99,146,398,59,948
20/11/2021,19,2355,840,2324,2064,1986,1498,139,191,88,13,139,445,na,620,na,364,323,98,1184,935,1280,na,209,550,1264,415,193,621,359,936,727,undefined,na,66,3812,171,542,undefined,58,302,41,27,15,1215,2542,41,1306,233,151,662,128,519,237,undefined,405,220,427,502,na,406,1610,302,722,50,991,1831,401,211,97,361,55,607,107,86,59,364,85,1000
20/11/2021,20,1732,709,2406,1983,1913,1262,91,172,62,16,127,454,na,434,na,312,270,77,1147,1061,1040,na,188,544,1300,341,115,474,360,1019,872,undefined,na,50,3507,196,646,undefined,53,210,59,27,11,1191,2363,44,1129,196,114,630,95,603,134,undefined,436,184,337,197,na,323,1464,213,758,57,969,1824,520,90,103,241,22,826,143,52,64,326,46,920
20/11/2021,21,1290,504,2289,1885,1793,1161,86,108,58,7,89,292,na,504,na,326,126,78,1158,1331,1198,na,131,461,934,347,110,356,329,1036,878,undefined,na,49,2930,220,708,undefined,53,216,35,4,7,1018,2375,35,904,195,110,467,88,583,115,undefined,418,124,288,2,na,345,1344,243,704,34,1003,1503,358,13,73,240,13,690,106,na,29,148,23,744
20/11/2021,22,847,303,2103,1443,1597,968,106,61,67,10,72,294,na,373,na,359,228,126,915,1179,1063,na,186,420,980,224,75,493,241,1002,911,undefined,na,70,2556,359,509,undefined,55,358,18,33,16,837,1897,14,708,113,87,381,81,520,94,undefined,364,113,305,1,na,211,1346,220,703,22,991,1180,276,16,32,206,8,595,147,na,23,203,14,697
20/11/2021,23,497,192,1485,886,1064,846,49,69,41,17,57,195,na,442,na,219,116,67,687,931,955,na,144,463,547,221,71,275,155,922,631,undefined,na,50,2097,420,314,undefined,41,169,26,5,7,568,1239,19,480,127,112,167,86,525,57,undefined,305,92,275,2,na,170,912,167,615,11,534,782,197,5,17,70,13,345,119,na,15,164,7,514
21/11/2021,0,264,182,1097,629,694,663,25,50,57,8,11,79,na,358,na,135,72,55,466,704,637,na,74,226,366,156,34,133,89,674,324,undefined,na,41,1227,358,166,undefined,14,106,12,2,2,412,1031,6,370,43,81,77,38,427,46,undefined,226,50,180,6,na,105,609,147,536,8,313,462,98,3,11,20,20,191,97,na,4,73,7,475
21/11/2021,1,228,157,1012,423,422,496,30,19,25,na,6,31,na,187,na,99,21,27,346,550,666,na,78,176,243,132,41,91,45,521,86,undefined,na,25,716,273,72,undefined,7,61,11,6,10,405,796,4,272,59,65,15,22,359,28,undefined,194,32,142,18,na,79,400,98,557,6,323,457,72,5,3,12,8,162,81,15,na,24,8,344
21/11/2021,2,136,78,582,323,246,246,12,6,42,na,4,8,na,165,na,74,30,28,196,171,384,na,68,140,155,115,29,88,24,461,46,undefined,na,10,273,173,33,undefined,11,43,3,3,3,283,559,18,258,36,94,22,28,270,19,undefined,180,28,119,11,na,106,336,78,291,4,209,285,33,1,3,3,5,138,90,3,1,20,3,221
21/11/2021,3,101,72,497,220,137,170,5,8,10,5,2,19,na,148,na,55,26,8,166,139,393,na,33,101,131,118,17,67,28,359,53,undefined,na,18,133,171,24,undefined,4,20,16,5,3,191,335,4,198,21,34,8,21,196,30,undefined,109,33,81,10,na,74,231,75,323,4,138,127,25,1,3,4,11,72,77,na,na,15,3,162
21/11/2021,4,47,34,269,75,116,74,7,5,2,na,7,14,na,46,na,29,19,5,88,73,157,na,33,61,30,49,17,31,10,172,12,undefined,na,3,66,53,15,undefined,2,4,1,na,na,59,126,5,92,29,46,12,12,138,13,undefined,80,20,35,na,na,26,149,36,95,5,35,79,13,0,5,3,1,31,56,na,1,8,4,119
21/11/2021,5,51,20,111,73,53,79,3,8,5,1,3,18,na,41,na,11,25,8,34,30,74,na,26,71,97,89,10,53,18,103,27,undefined,na,2,61,21,9,undefined,2,3,3,na,2,61,140,na,71,20,58,6,13,33,6,undefined,53,13,39,9,na,16,144,41,65,5,46,44,8,2,10,2,4,19,27,2,3,4,5,69
21/11/2021,6,20,22,88,103,79,73,40,32,21,na,7,23,na,53,na,44,27,14,17,34,41,na,28,79,162,72,17,83,25,42,9,undefined,na,7,133,17,5,undefined,4,12,5,1,1,56,204,4,123,33,32,5,11,15,14,undefined,15,31,52,30,na,30,106,31,41,11,54,28,17,8,6,5,2,22,10,16,3,24,13,68
21/11/2021,7,80,48,123,129,111,140,97,66,16,2,17,63,na,95,na,43,34,21,27,25,68,na,32,143,246,104,52,114,39,40,17,undefined,na,16,268,21,10,undefined,15,19,11,6,5,51,229,7,87,67,54,18,25,37,9,undefined,37,30,92,46,na,36,127,27,82,12,51,56,64,29,12,16,6,54,27,18,8,50,48,104
21/11/2021,8,235,97,162,329,200,270,146,116,36,5,37,110,na,156,na,99,87,20,39,29,77,na,69,247,421,232,83,199,111,107,60,undefined,na,25,514,53,28,undefined,14,56,19,7,9,107,375,19,214,103,93,60,53,52,31,undefined,68,83,115,93,na,111,257,54,95,40,93,115,163,106,39,66,5,74,29,20,46,109,91,184
21/11/2021,9,677,376,351,668,417,480,203,209,51,5,54,191,na,258,na,272,111,61,101,64,167,na,129,447,626,452,223,353,178,180,83,undefined,na,43,901,58,42,undefined,20,75,29,14,12,277,856,18,478,259,150,173,115,101,33,undefined,130,91,238,153,na,167,483,66,297,58,195,217,367,239,147,141,19,189,58,36,84,174,117,338
21/11/2021,10,1091,767,660,1231,814,761,253,316,69,3,55,254,na,296,na,545,168,74,277,202,300,na,160,476,1132,696,328,703,223,304,112,undefined,na,22,1562,87,102,undefined,42,113,49,46,30,465,1462,37,684,358,268,333,135,213,68,undefined,251,164,324,213,na,240,805,108,354,59,322,579,455,410,278,167,23,287,143,30,124,212,132,377
21/11/2021,11,1741,1492,1016,2031,1027,1013,282,327,73,8,71,298,na,446,na,931,240,101,517,501,471,na,168,543,1420,891,389,992,312,400,159,undefined,na,19,1848,82,134,undefined,27,140,39,89,29,179,2236,47,1162,526,417,462,198,333,136,undefined,368,188,352,378,na,271,972,102,618,61,708,813,613,371,224,235,9,454,126,38,120,264,121,659
21/11/2021,12,2127,1900,1382,2263,1415,1189,243,303,89,7,99,330,na,436,na,1048,305,78,831,697,663,na,205,603,1770,1075,438,1162,391,523,267,undefined,na,27,2012,125,161,undefined,44,203,71,102,34,na,2680,36,1479,570,495,578,214,408,141,undefined,382,160,466,452,na,295,1187,138,739,77,785,1148,606,354,158,244,12,547,154,49,88,307,121,684
21/11/2021,13,2791,1821,1619,2476,1583,1186,268,366,83,4,110,424,na,487,na,1084,256,89,1018,720,763,na,188,546,2020,928,426,1463,483,592,231,undefined,na,57,2474,87,174,undefined,41,287,57,65,40,na,2786,58,1610,612,439,539,233,475,119,undefined,385,183,379,382,na,348,1392,182,708,75,922,1444,646,296,197,219,11,593,127,85,118,315,159,766
21/11/2021,14,2870,2226,1967,2806,1661,1295,306,358,67,6,109,401,na,503,na,1205,231,88,968,577,757,na,200,608,2210,676,406,1433,566,591,368,undefined,na,67,2510,76,241,undefined,45,144,75,88,39,na,3093,56,1761,517,339,610,261,447,154,undefined,432,178,463,468,na,405,1469,204,779,74,1206,1776,689,362,207,272,6,627,115,48,92,364,157,838
21/11/2021,15,2899,1966,1991,2637,1621,1264,306,361,52,8,138,451,na,524,na,1062,244,79,809,549,814,na,159,542,2138,581,310,1435,430,579,413,undefined,na,46,2561,93,226,undefined,39,159,66,64,44,na,2888,44,1709,504,289,588,183,532,188,undefined,374,193,462,536,na,408,1394,162,817,84,953,2035,572,401,156,258,14,491,137,50,101,370,139,799
21/11/2021,16,2756,1726,1786,2295,1602,1345,259,349,75,9,109,438,na,498,na,824,231,79,714,401,701,na,202,499,1933,450,161,1189,484,535,494,undefined,na,77,2431,93,209,undefined,32,207,62,72,41,na,2528,39,1461,342,196,539,152,519,202,undefined,363,193,455,456,na,330,1270,123,609,72,748,1743,556,298,109,264,11,441,105,61,92,359,113,729
21/11/2021,17,2115,1238,1685,1872,1302,1194,231,324,75,5,134,398,na,424,na,517,198,98,784,505,714,na,143,589,1836,292,126,659,406,563,401,undefined,na,56,2333,86,256,undefined,37,199,65,45,30,na,2230,62,1198,160,138,461,133,417,267,undefined,315,197,363,443,na,350,1245,159,459,65,817,1555,443,238,82,291,86,439,91,38,91,305,107,609
21/11/2021,18,1677,728,1541,1331,1036,966,169,242,90,5,81,315,na,422,na,258,161,68,816,516,658,na,144,481,1375,313,138,395,258,522,490,undefined,na,30,1953,100,268,undefined,26,188,42,29,17,na,1614,37,1007,174,130,445,129,292,215,undefined,344,149,362,411,na,257,1256,170,452,50,476,1270,287,211,52,287,76,338,94,52,78,229,68,556
21/11/2021,19,1240,378,1382,1181,990,744,127,139,64,12,109,332,na,302,na,212,145,47,705,507,650,na,104,358,855,222,104,325,300,473,643,undefined,na,30,1820,80,432,undefined,29,159,33,19,12,na,1496,30,837,157,114,375,85,308,197,undefined,347,139,268,419,na,290,1167,150,223,34,397,1167,230,176,52,267,23,234,73,29,45,317,60,492
21/11/2021,20,913,219,1316,1060,892,743,78,135,45,3,67,285,na,280,na,147,134,30,756,486,586,na,86,341,580,185,51,275,246,409,544,undefined,na,26,1459,76,336,undefined,11,129,21,11,6,na,1324,14,562,83,91,305,84,281,177,undefined,304,118,232,137,na,226,1013,142,126,30,381,1020,190,41,46,152,8,235,66,17,36,240,30,494
21/11/2021,21,435,185,980,895,710,522,39,67,43,na,44,170,na,242,na,124,114,14,576,351,439,na,73,262,465,154,58,323,172,383,587,undefined,na,25,1041,51,273,undefined,13,92,36,6,8,na,1167,28,428,75,116,242,93,195,77,undefined,206,83,182,12,na,205,842,147,86,31,437,779,117,14,27,93,7,314,78,na,14,175,4,354
21/11/2021,22,258,89,809,451,489,416,16,31,22,na,18,119,na,163,na,101,68,32,287,269,334,na,64,223,295,115,67,179,77,316,324,undefined,na,24,735,33,192,undefined,15,230,23,8,4,na,657,19,275,60,100,112,37,114,42,undefined,153,37,159,17,na,125,706,110,85,15,231,441,75,1,8,25,19,146,25,na,1,90,8,240
21/11/2021,23,125,73,553,200,252,280,6,19,9,1,9,44,na,119,na,46,34,11,162,157,218,na,20,156,152,67,25,55,32,256,139,undefined,na,3,324,21,100,undefined,18,23,15,4,2,na,307,18,230,31,79,62,44,68,32,undefined,64,30,129,4,na,85,414,86,180,4,114,169,51,0,2,8,1,43,16,na,6,34,1,120
22/11/2021,0,54,52,263,124,134,140,7,14,7,na,6,24,na,79,na,18,17,16,90,57,149,na,27,81,60,39,12,45,13,189,46,undefined,na,3,160,18,36,undefined,3,9,7,1,na,na,153,2,109,13,66,6,33,32,10,undefined,34,12,56,2,na,26,215,38,75,4,26,82,10,0,0,4,na,42,17,na,na,21,4,72
22/11/2021,1,3,32,195,72,55,46,11,4,13,2,2,13,na,20,na,23,4,4,49,39,98,na,3,34,64,50,19,33,4,101,15,undefined,na,6,82,7,18,undefined,na,7,8,3,2,na,52,1,51,28,53,1,11,16,29,undefined,18,8,41,8,na,32,170,32,37,3,31,56,11,0,0,7,2,20,14,na,na,6,3,39
22/11/2021,2,na,30,86,53,52,38,1,na,6,na,2,4,na,19,na,18,4,2,16,11,66,na,14,22,30,38,11,23,20,51,10,undefined,na,5,41,3,5,undefined,3,4,2,na,1,na,40,1,49,9,42,4,11,12,3,undefined,19,2,36,3,na,16,106,21,48,1,16,29,1,0,0,4,4,4,2,na,na,5,1,29
22/11/2021,3,2,14,76,24,52,20,na,5,5,na,1,7,na,15,na,4,4,4,28,7,52,na,31,28,13,33,1,43,1,56,na,undefined,na,na,23,6,2,undefined,na,2,1,na,na,na,56,na,33,na,24,1,12,18,1,undefined,12,1,20,2,na,17,38,12,27,1,7,22,4,0,4,na,na,na,3,na,na,4,1,32
22/11/2021,4,2,16,82,32,61,18,4,1,1,na,5,2,na,15,na,8,9,2,12,14,66,na,na,18,32,24,3,46,5,32,2,undefined,na,na,6,2,3,undefined,na,1,5,na,na,na,61,2,34,4,18,1,3,9,7,undefined,12,1,16,na,na,3,25,11,25,1,4,15,4,0,3,2,1,4,8,na,1,3,4,10
22/11/2021,5,18,11,67,54,93,92,26,22,12,1,6,23,na,52,na,15,33,15,14,14,21,na,32,117,110,28,14,87,22,40,13,undefined,na,12,89,12,10,undefined,4,12,5,5,5,na,116,4,42,9,16,18,6,12,9,undefined,7,30,51,13,na,21,88,10,22,10,16,25,11,6,10,5,1,19,9,3,6,22,na,59
22/11/2021,6,110,45,97,111,211,242,92,75,79,6,23,95,na,106,na,80,106,47,27,26,48,na,68,244,241,60,17,263,43,81,24,undefined,na,19,327,30,8,undefined,27,47,44,26,13,na,305,9,137,18,42,28,37,22,11,undefined,33,111,166,44,na,43,180,25,37,57,50,58,130,42,42,16,5,64,35,20,18,74,29,107
22/11/2021,7,173,77,165,222,415,587,221,163,289,5,46,163,na,243,na,169,275,186,23,33,76,na,171,554,600,124,70,446,97,61,55,undefined,na,44,677,72,36,undefined,53,82,54,54,39,na,102,33,252,87,43,43,57,64,34,undefined,58,264,333,120,na,144,331,39,128,149,255,125,207,95,73,62,41,144,109,31,63,145,58,256
22/11/2021,8,367,204,258,407,573,1036,303,224,492,12,63,195,na,354,na,354,608,435,52,62,150,na,419,1034,616,183,86,729,152,105,102,undefined,na,42,1174,261,59,undefined,101,251,110,98,56,na,184,67,452,110,52,128,73,183,57,undefined,163,425,661,233,na,211,530,116,325,311,572,248,412,215,133,153,16,252,244,42,142,206,88,419
22/11/2021,9,623,290,362,611,402,597,136,148,232,11,37,102,na,224,na,465,360,225,112,77,138,na,249,640,535,192,70,484,87,162,75,undefined,na,24,716,202,49,undefined,117,158,89,119,61,na,179,51,568,101,54,174,95,222,71,undefined,141,245,425,217,na,219,604,123,387,278,507,361,407,145,28,171,112,152,176,40,118,162,53,387
22/11/2021,10,964,539,583,961,459,547,125,197,121,12,27,139,na,212,na,599,322,229,180,170,267,na,218,665,663,278,94,421,149,208,119,undefined,na,53,730,186,81,undefined,66,193,83,89,55,na,400,56,710,123,92,279,96,168,77,undefined,220,222,392,255,na,249,677,155,500,204,646,563,421,184,101,202,89,190,124,34,121,142,43,415
22/11/2021,11,1477,836,780,1256,515,604,128,164,152,7,45,151,na,254,na,808,357,237,354,286,381,na,212,504,739,334,85,439,173,255,188,undefined,na,51,921,214,121,undefined,89,158,93,100,59,na,617,56,994,161,103,273,114,221,85,undefined,230,205,396,331,na,215,781,215,545,195,705,713,441,204,118,215,94,244,189,45,110,169,49,515
22/11/2021,12,1930,1162,1317,1684,773,902,215,299,292,6,56,257,na,327,na,1014,601,266,487,363,543,na,373,658,1011,482,140,595,198,380,194,undefined,na,35,1524,335,132,undefined,209,296,112,115,55,na,765,89,1228,224,115,407,167,417,112,undefined,357,406,441,394,na,364,998,227,858,229,907,1042,675,328,359,332,82,316,242,76,146,227,61,623
22/11/2021,13,1877,1255,1282,1890,751,913,145,246,202,13,60,222,na,343,na,1088,592,248,606,283,521,na,382,683,1276,459,142,572,249,388,337,undefined,na,99,1447,337,187,undefined,232,293,158,174,104,na,848,109,1263,205,111,407,141,468,150,undefined,416,375,559,376,na,314,1018,213,767,211,928,1122,683,286,267,348,35,279,224,53,147,176,57,563
22/11/2021,14,1945,1096,1233,1673,759,863,120,181,158,10,38,156,na,252,na,901,414,230,470,226,519,na,211,585,1257,290,108,545,205,319,173,undefined,na,72,1213,211,142,undefined,102,224,103,149,75,na,929,80,1154,162,125,353,101,377,123,undefined,341,247,469,388,na,327,961,201,701,179,857,1093,577,287,64,236,5,268,182,53,121,126,67,528
22/11/2021,15,1738,961,1289,1667,826,840,110,222,205,6,42,173,na,334,na,789,354,247,465,181,496,na,168,802,1327,310,111,731,214,365,160,undefined,na,74,1160,222,161,undefined,81,147,109,133,76,na,1882,64,1269,169,117,329,81,392,128,undefined,288,254,492,412,na,446,1023,145,601,284,460,1167,475,284,10,267,4,244,158,48,187,202,88,572
22/11/2021,16,1746,940,1209,1657,853,1085,151,226,426,9,62,216,na,336,na,667,274,278,586,148,481,na,259,973,1307,308,107,708,217,331,116,undefined,na,79,1241,229,133,undefined,91,153,111,133,68,na,1930,45,1257,137,123,306,94,304,166,undefined,301,307,539,439,na,310,1144,160,410,245,436,1143,433,212,3,292,9,292,171,53,118,160,122,576
22/11/2021,17,1815,833,1485,1660,1140,1523,328,373,427,6,67,331,na,518,na,606,450,399,681,225,537,na,389,1428,1478,341,120,961,202,347,143,undefined,na,95,1990,285,120,undefined,80,185,123,147,82,na,2133,54,1382,211,169,361,142,334,249,undefined,402,447,756,491,na,372,1451,147,493,220,576,1275,531,241,13,284,99,379,259,80,123,368,151,657
22/11/2021,18,1573,537,1475,1402,1037,1177,308,327,243,13,70,410,na,403,na,374,233,191,734,327,764,na,249,927,1274,403,118,720,282,404,218,undefined,na,73,1876,180,189,undefined,72,179,101,84,58,na,1733,43,1026,184,145,419,122,379,212,undefined,410,327,484,519,na,393,1487,210,382,140,485,1318,399,234,72,334,55,276,136,53,112,428,142,580
22/11/2021,19,1184,306,1426,950,677,791,183,193,113,10,113,440,na,273,na,188,154,59,807,466,766,na,152,421,772,331,107,436,189,422,250,undefined,na,51,1355,89,214,undefined,42,106,63,72,40,na,1329,29,783,136,99,320,99,309,162,undefined,343,159,290,523,na,367,1360,170,382,94,369,1219,234,217,70,209,49,176,92,39,68,377,102,465
22/11/2021,20,904,257,1225,850,598,695,116,147,90,7,116,336,na,246,na,212,146,89,651,372,632,na,103,363,646,271,67,446,186,421,313,undefined,na,26,1313,89,293,undefined,35,130,53,25,29,na,1138,27,685,87,75,344,84,220,156,undefined,306,161,238,184,na,268,1036,145,373,49,408,1055,226,47,39,175,29,186,48,34,45,291,30,363
22/11/2021,21,534,169,1043,803,631,575,61,90,31,11,82,298,na,247,na,128,107,39,574,319,396,na,94,306,432,255,56,322,110,352,359,undefined,na,30,870,58,305,undefined,16,101,63,10,18,na,1096,23,423,81,86,232,45,171,59,undefined,188,103,189,22,na,221,870,124,219,46,350,776,99,9,39,113,16,274,69,23,19,118,8,298
22/11/2021,22,291,89,714,393,382,457,25,44,50,5,36,126,na,151,na,89,56,40,358,185,282,na,28,207,228,202,49,201,95,287,192,undefined,na,28,570,62,135,undefined,15,67,22,6,23,na,732,15,301,71,69,158,66,87,57,undefined,137,38,141,12,na,130,725,113,64,10,301,408,56,9,15,52,24,119,19,na,4,56,3,214
22/11/2021,23,107,48,436,205,202,221,18,9,28,na,19,77,na,94,na,60,49,27,192,75,217,na,18,198,98,101,10,70,30,149,78,undefined,na,8,275,24,61,undefined,13,49,25,6,12,na,327,3,169,20,92,58,25,86,23,undefined,66,35,124,2,na,56,384,77,139,10,141,156,27,0,3,11,8,82,20,na,4,15,4,118
23/11/2021,0,22,43,175,95,110,94,4,6,12,na,6,12,na,44,na,21,13,7,84,11,107,na,14,89,53,84,7,69,14,68,33,undefined,na,4,108,13,42,undefined,1,25,16,3,6,na,188,3,71,10,64,10,19,31,26,undefined,23,19,29,3,na,26,163,53,75,7,42,82,21,0,2,6,2,21,14,na,1,11,1,72
23/11/2021,1,na,35,84,42,33,49,7,na,6,na,8,16,na,15,na,12,9,10,24,17,58,na,7,30,31,68,8,40,5,37,7,undefined,na,1,60,4,14,undefined,na,9,2,na,2,na,74,na,54,9,52,15,11,11,2,undefined,15,12,28,4,na,20,115,30,84,7,24,41,11,0,3,1,na,na,8,na,na,6,1,26
23/11/2021,2,4,36,92,29,13,37,5,2,6,na,3,5,na,11,na,18,2,na,20,11,47,na,4,23,10,37,1,21,2,35,1,undefined,na,1,31,3,na,undefined,na,6,na,1,2,na,60,3,44,3,31,2,3,9,6,undefined,15,7,43,1,na,22,70,20,43,na,10,40,20,0,2,na,1,na,8,na,na,6,1,23
23/11/2021,3,na,22,69,15,49,8,1,1,3,na,na,10,na,2,na,13,7,2,9,10,25,na,21,10,10,35,11,43,2,16,3,undefined,na,1,12,3,1,undefined,1,4,1,na,2,na,37,na,34,7,30,3,4,11,11,undefined,9,na,14,2,na,4,68,21,7,10,1,11,5,0,3,na,na,na,6,na,na,6,1,24
23/11/2021,4,3,24,43,18,46,35,10,3,2,na,na,5,na,14,na,7,6,1,34,5,14,na,3,19,26,33,4,53,5,15,9,undefined,na,2,32,2,10,undefined,na,1,4,1,2,na,48,4,59,8,20,9,2,7,4,undefined,3,4,18,na,na,12,57,9,32,2,9,18,13,0,2,1,4,3,6,na,1,2,na,10
23/11/2021,5,16,10,51,46,101,114,28,36,18,4,7,31,na,64,na,18,48,8,12,9,23,na,38,105,142,47,9,78,43,7,10,undefined,na,14,164,5,7,undefined,9,12,6,1,3,na,166,8,58,26,18,8,7,9,8,undefined,5,39,55,8,na,17,98,7,27,20,4,20,13,4,17,8,2,28,19,16,3,26,3,41
23/11/2021,6,128,37,107,147,195,386,123,98,81,7,33,87,na,138,na,77,156,60,24,17,55,na,79,307,289,124,26,224,58,33,22,undefined,na,36,484,34,13,undefined,23,60,45,22,24,na,455,16,148,43,66,14,65,31,14,undefined,26,133,192,66,na,76,277,60,38,79,43,61,135,61,21,18,10,66,55,101,29,89,35,132
23/11/2021,7,184,107,173,303,418,655,276,191,331,10,51,162,na,279,na,176,313,226,36,31,93,na,222,593,568,184,97,459,89,71,55,undefined,na,76,757,107,21,undefined,65,106,71,46,49,na,714,32,287,122,76,43,41,76,35,undefined,76,325,378,164,na,154,357,62,213,155,137,132,207,134,103,69,56,150,102,47,68,182,44,275
23/11/2021,8,361,260,320,628,659,1276,326,242,682,15,89,225,na,398,na,442,686,532,63,55,183,na,450,1057,706,274,122,741,126,116,76,undefined,na,89,1353,287,65,undefined,105,250,116,84,68,na,1337,51,525,197,81,112,94,190,66,undefined,184,539,761,280,na,267,580,86,408,323,297,274,388,302,193,160,26,319,319,69,150,228,70,561
23/11/2021,9,634,351,422,853,440,716,185,167,262,7,52,161,na,254,na,556,412,323,101,83,207,na,215,667,523,298,115,519,192,139,93,undefined,na,160,764,212,62,undefined,96,152,118,72,63,na,1442,38,502,186,80,209,93,225,61,undefined,166,330,428,318,na,230,534,112,472,291,319,371,441,283,123,149,157,391,164,65,125,161,43,456
23/11/2021,10,971,620,669,1136,526,518,136,124,144,10,32,109,na,218,na,678,380,301,172,172,278,na,124,617,551,413,145,482,184,211,112,undefined,na,65,722,194,90,undefined,82,187,107,96,46,na,1608,48,698,246,152,258,79,218,54,undefined,199,249,466,287,na,314,631,86,500,189,321,541,455,290,144,139,27,359,149,45,97,86,54,374
23/11/2021,11,1348,954,936,1607,633,668,118,191,145,5,33,151,na,236,na,902,398,251,344,243,383,na,217,588,749,483,164,484,217,288,111,undefined,na,41,941,235,110,undefined,106,143,89,126,32,na,1998,53,969,242,167,299,103,254,93,undefined,236,229,431,295,na,331,799,122,709,208,471,796,495,326,150,168,121,200,168,55,108,144,59,603
23/11/2021,12,1688,1190,1308,1801,810,871,227,214,290,15,52,212,na,284,na,1170,656,248,560,314,597,na,383,746,858,789,256,565,287,428,177,undefined,na,78,1345,359,146,undefined,254,355,135,186,51,na,2318,69,1214,317,233,379,198,470,118,undefined,385,501,525,417,na,425,1026,164,875,220,698,1131,689,496,193,292,120,352,216,68,133,175,72,671
23/11/2021,13,1836,1274,1305,2101,718,890,202,222,261,12,39,192,na,323,na,1099,696,288,519,356,658,na,372,860,1059,713,247,504,185,442,179,undefined,na,60,1238,428,143,undefined,293,308,187,196,43,na,2350,98,1316,324,179,368,150,495,124,undefined,434,519,571,479,na,340,1091,180,858,211,595,1121,653,470,246,339,10,346,262,55,131,189,66,648
23/11/2021,14,1591,1127,1182,1807,707,803,185,195,227,18,53,188,na,285,na,957,417,315,475,326,429,na,221,694,1078,521,152,525,273,315,123,undefined,na,103,1048,277,121,undefined,140,231,105,154,54,na,2223,67,1226,259,147,310,160,393,64,undefined,331,337,520,425,na,303,1016,202,773,180,491,987,550,286,211,224,12,442,170,92,96,165,67,514
23/11/2021,15,1637,1109,1280,1725,720,870,122,202,230,9,32,156,na,292,na,863,386,270,421,257,458,na,187,839,1025,468,115,544,183,361,136,undefined,na,50,1015,212,122,undefined,144,174,120,127,24,na,2044,54,1289,220,177,254,103,338,115,undefined,293,333,524,443,na,408,1099,178,711,247,407,1120,446,237,119,246,9,183,175,71,170,185,64,608
23/11/2021,16,1542,912,1240,1590,842,1167,174,247,464,13,41,182,na,330,na,718,350,308,403,195,523,na,257,1146,1136,316,104,650,181,313,121,undefined,na,72,1206,235,99,undefined,100,160,124,137,38,na,1960,59,1216,145,134,255,102,316,137,undefined,316,335,603,528,na,336,1184,210,431,214,513,1199,501,222,105,255,20,251,253,65,121,178,102,608
23/11/2021,17,1648,934,1475,1766,1158,1696,344,349,627,20,86,342,na,584,na,704,621,496,491,302,511,na,448,1543,1415,365,102,884,246,401,156,undefined,na,92,1986,317,113,undefined,135,220,153,108,47,na,2374,60,1324,147,117,293,147,396,145,undefined,499,510,900,580,na,425,1507,220,493,261,757,1377,677,235,26,269,67,508,308,88,130,355,249,767
23/11/2021,18,1423,648,1423,1495,1062,1268,295,285,308,10,98,342,na,459,na,503,354,280,761,406,608,na,225,913,1264,383,158,540,276,497,222,undefined,na,63,1716,222,169,undefined,76,238,103,46,39,na,2089,55,1088,190,107,397,130,355,169,undefined,381,298,536,611,na,440,1394,204,435,142,607,1331,455,228,1,343,71,342,153,68,83,346,178,694
23/11/2021,19,1025,319,1519,1121,644,881,144,176,110,9,65,282,na,292,na,269,237,136,835,451,679,na,129,594,683,363,119,297,144,550,305,undefined,na,46,1248,118,214,undefined,51,163,63,21,25,na,1427,38,874,149,88,361,98,281,179,undefined,351,201,271,438,na,304,1228,175,372,70,458,1135,253,190,25,368,39,232,106,48,63,232,90,508
23/11/2021,20,977,252,1444,958,640,639,101,146,63,1,94,308,na,207,na,248,227,67,748,419,547,na,82,342,602,320,89,328,193,399,363,undefined,na,10,1180,108,246,undefined,20,125,45,11,20,na,1481,10,680,119,87,353,70,266,132,undefined,312,132,193,109,na,255,1102,144,347,45,108,1030,228,43,56,282,8,238,80,31,54,247,13,390
23/11/2021,21,608,177,1179,857,638,613,73,98,50,4,76,246,na,176,na,159,143,77,669,392,454,na,73,394,388,293,71,280,120,429,320,undefined,na,na,902,59,226,undefined,13,129,33,8,14,na,1450,19,527,136,88,249,92,201,80,undefined,252,117,216,13,na,251,968,180,313,44,4,846,155,12,35,208,4,203,59,12,26,141,11,409
23/11/2021,22,330,97,925,433,316,447,41,43,40,4,33,131,na,91,na,127,130,46,406,239,345,na,50,278,285,204,52,150,132,287,191,undefined,na,na,704,53,73,undefined,24,104,40,10,13,na,872,20,403,57,71,152,72,120,80,undefined,149,73,185,44,na,119,744,137,264,14,58,534,59,4,15,134,2,161,59,na,7,78,10,313
23/11/2021,23,95,51,499,246,267,312,15,33,25,na,20,66,na,104,na,41,51,25,220,76,199,na,25,176,136,130,25,74,31,170,114,undefined,na,na,336,27,42,undefined,17,46,29,3,7,na,448,18,226,45,93,80,46,41,78,undefined,72,30,88,16,na,106,424,85,156,7,81,259,27,5,4,13,3,72,25,na,1,36,1,203
24/11/2021,0,60,46,266,105,104,98,16,15,9,na,6,21,na,37,na,20,26,14,79,72,89,na,24,85,58,57,21,63,23,76,29,undefined,na,na,117,13,18,undefined,na,36,7,3,3,na,198,6,119,26,33,9,17,24,9,undefined,39,13,57,18,na,44,242,41,109,9,67,85,6,1,6,10,na,9,14,na,na,23,2,89
24/11/2021,1,1,32,111,52,72,45,2,5,4,na,3,7,na,26,na,26,12,8,56,20,73,na,8,44,37,47,21,23,6,46,13,undefined,na,na,44,6,20,undefined,5,24,8,2,1,na,139,1,78,21,35,3,7,11,17,undefined,21,13,42,6,na,30,146,25,181,5,38,34,5,2,1,10,1,31,16,na,1,2,3,57
24/11/2021,2,1,30,94,36,28,25,4,na,2,na,3,5,na,6,na,14,20,9,19,20,44,na,10,20,9,31,6,16,2,30,3,undefined,na,na,26,4,na,undefined,na,18,6,2,4,na,70,5,41,8,33,2,14,6,12,undefined,6,6,43,4,na,11,83,31,73,6,25,28,17,1,6,na,1,11,13,na,na,na,1,15
24/11/2021,3,na,22,83,25,38,11,1,na,na,na,na,3,na,4,na,12,7,1,13,19,18,na,26,24,14,24,1,29,3,23,30,undefined,na,na,23,3,na,undefined,2,15,1,na,na,na,52,8,35,1,22,3,7,10,10,undefined,6,17,10,6,na,9,51,13,79,2,44,12,8,0,3,1,1,8,4,na,1,4,na,12
24/11/2021,4,2,21,47,28,56,25,4,1,1,na,1,6,na,10,na,7,7,2,14,3,10,na,1,15,32,21,na,47,4,15,11,undefined,na,na,21,2,13,undefined,2,8,6,3,3,na,75,4,30,1,5,7,3,2,9,undefined,2,9,24,6,na,5,40,14,67,1,47,19,3,0,0,1,7,12,4,na,2,3,na,13
24/11/2021,5,19,12,46,52,94,130,28,19,30,na,8,19,na,65,na,18,58,8,9,4,22,na,28,108,148,39,12,80,34,10,8,undefined,na,na,91,9,8,undefined,3,18,8,2,3,na,256,7,63,12,32,5,15,6,8,undefined,11,32,70,16,na,21,107,16,15,6,101,29,20,10,8,5,28,19,15,10,5,30,4,39
24/11/2021,6,93,39,126,124,218,386,139,87,97,1,24,77,na,128,na,71,143,69,27,16,36,na,88,305,344,114,22,169,57,42,23,undefined,na,na,526,39,8,undefined,25,48,44,24,14,na,368,18,176,26,67,15,82,39,9,undefined,36,154,199,75,na,66,319,58,38,95,60,69,138,54,29,11,9,72,57,97,23,99,29,143
24/11/2021,7,169,122,168,302,481,601,264,184,308,2,34,145,na,272,na,192,285,214,41,19,100,na,223,605,549,150,67,460,113,67,54,undefined,na,na,784,128,32,undefined,60,111,67,52,37,na,750,37,247,94,58,52,54,102,52,undefined,86,351,404,149,na,164,342,51,173,147,128,149,224,129,80,74,22,188,119,42,51,142,41,301
24/11/2021,8,362,276,293,640,675,1263,283,233,605,4,53,272,na,401,na,436,803,537,30,51,171,na,493,1242,673,221,99,735,128,113,102,undefined,na,na,1320,291,70,undefined,140,296,136,232,147,na,1368,65,541,128,48,91,98,226,72,undefined,201,574,720,252,na,282,585,82,452,334,356,308,428,267,135,184,28,358,308,79,133,235,85,622
24/11/2021,9,610,441,397,823,464,664,127,161,275,2,37,156,na,227,na,587,429,334,139,82,221,na,281,726,499,253,104,437,100,196,94,undefined,na,na,816,207,59,undefined,97,204,129,95,158,na,1286,47,659,121,92,159,83,182,46,undefined,181,315,499,218,na,343,518,158,539,245,258,403,446,223,117,143,150,509,160,54,109,141,40,418
24/11/2021,10,876,635,573,1056,433,482,116,127,157,7,48,159,na,168,na,726,480,299,148,171,292,na,332,684,546,359,99,508,128,270,102,undefined,na,na,705,201,112,undefined,103,237,109,141,139,na,1486,51,802,154,138,233,70,184,66,undefined,192,270,463,300,na,264,620,222,618,226,274,502,419,223,109,185,112,215,139,47,106,124,54,425
24/11/2021,11,1383,1037,855,1455,742,612,211,178,159,4,51,147,na,247,na,922,469,265,341,253,392,na,239,558,669,350,108,641,211,267,147,undefined,na,na,1012,222,103,undefined,102,229,116,115,48,na,1900,45,868,175,104,313,176,241,101,undefined,297,310,470,320,na,282,772,210,722,204,521,873,492,296,153,199,90,308,168,71,83,129,48,570
24/11/2021,12,1950,1169,1300,1982,853,1039,117,254,332,7,55,224,na,301,na,1211,758,299,504,498,592,na,454,776,906,564,128,702,282,393,175,undefined,na,na,1544,421,190,undefined,273,430,142,170,57,na,2510,84,1226,186,157,399,172,437,118,undefined,434,471,560,443,na,394,957,188,870,219,667,1206,797,318,160,292,151,681,221,93,146,201,65,606
24/11/2021,13,1958,1309,1348,2026,742,880,165,252,303,9,55,207,na,265,na,1229,771,328,549,366,620,na,379,901,1035,550,112,540,246,421,196,undefined,na,na,1400,373,148,undefined,228,378,149,183,81,na,2328,84,1393,208,118,395,168,488,132,undefined,465,438,611,516,na,336,1073,211,906,211,486,1141,656,361,156,325,44,563,227,73,119,169,53,542
24/11/2021,14,1843,1088,1213,1827,780,909,127,171,197,13,40,139,na,216,na,1006,461,283,475,272,421,na,243,705,916,308,95,477,135,330,199,undefined,na,na,1160,249,125,undefined,147,257,109,132,42,na,2052,50,1112,135,92,325,128,423,146,undefined,330,262,504,440,na,321,941,170,770,179,457,1051,478,316,124,212,20,384,180,116,94,162,62,521
24/11/2021,15,1542,1033,1333,1776,936,919,96,204,226,8,49,138,na,298,na,903,482,283,477,280,423,na,210,891,1075,288,110,709,116,377,166,undefined,na,na,1075,235,100,undefined,131,196,137,171,27,na,2052,53,1074,165,118,322,109,341,119,undefined,284,297,507,418,na,299,1024,155,773,256,645,1153,467,270,81,247,13,248,188,92,133,212,85,538
24/11/2021,16,1335,928,1251,1754,899,1171,150,226,428,20,48,184,na,332,na,689,396,353,451,256,457,na,392,1121,1125,217,92,661,178,319,127,undefined,na,na,1266,240,117,undefined,122,227,112,156,28,na,2069,53,1028,129,114,297,101,319,184,undefined,331,343,608,514,na,345,1181,185,461,222,750,1312,535,285,85,283,32,334,225,79,109,181,88,662
24/11/2021,17,1378,896,1381,1857,1133,1794,256,269,638,12,64,234,na,600,na,832,610,516,518,369,585,na,453,1450,1250,303,160,808,179,408,144,undefined,na,na,1999,349,120,undefined,136,238,156,226,57,na,2266,87,1218,199,105,318,164,434,236,undefined,448,547,802,557,na,464,1483,210,513,234,719,1268,606,297,80,325,104,480,324,93,96,274,190,778
24/11/2021,18,1341,643,1524,1611,1006,1345,179,238,329,10,82,282,na,446,na,570,374,270,741,617,700,na,301,915,1042,342,153,554,190,510,232,undefined,na,na,1848,231,168,undefined,91,252,93,124,28,na,1996,47,1115,222,112,342,144,337,233,undefined,497,340,545,563,na,401,1585,231,469,155,592,1424,424,230,94,311,80,465,159,98,123,300,116,652
24/11/2021,19,799,333,1419,1139,550,778,95,147,139,10,91,248,na,240,na,292,198,180,708,572,666,na,189,467,636,326,114,247,120,530,295,undefined,na,na,1256,128,208,undefined,64,178,41,50,9,na,1300,35,835,136,111,313,113,345,160,undefined,369,172,296,453,na,334,1249,179,383,81,366,1163,269,157,44,251,26,253,106,42,55,264,46,387
24/11/2021,20,618,241,1389,920,655,700,77,140,70,9,100,280,na,245,na,228,225,83,700,437,505,na,125,363,444,285,96,271,134,443,331,undefined,na,na,1095,111,281,undefined,51,102,39,22,3,na,1371,30,714,125,123,323,125,307,105,undefined,363,146,237,183,na,240,1143,156,371,42,223,944,307,39,72,209,19,239,92,29,52,281,24,386
24/11/2021,21,510,174,1138,830,572,612,40,83,58,9,56,199,na,206,na,211,175,81,610,452,543,na,93,321,470,190,87,236,117,438,294,undefined,na,na,947,88,236,undefined,16,138,50,27,14,na,1401,31,520,96,114,240,89,248,53,undefined,251,96,263,19,na,211,1054,156,377,22,372,813,253,7,25,131,13,231,73,na,13,115,12,364
24/11/2021,22,247,123,933,517,553,516,24,32,44,na,33,78,na,160,na,227,159,103,378,306,352,na,39,271,305,141,54,268,83,345,239,undefined,na,na,802,51,187,undefined,44,174,47,14,5,na,988,16,347,52,90,168,75,121,79,undefined,168,76,159,21,na,167,751,119,261,35,274,557,115,5,13,48,15,221,42,na,15,67,7,316
24/11/2021,23,105,51,486,237,301,287,15,12,24,1,33,62,na,140,na,51,58,44,232,117,193,na,42,172,140,7,23,77,29,229,108,undefined,na,na,449,44,75,undefined,13,26,13,7,8,na,516,13,192,27,82,69,36,60,50,undefined,78,50,157,10,na,91,456,79,186,7,203,225,39,3,7,45,4,96,24,na,4,40,3,151
25/11/2021,0,11,35,240,101,124,125,7,5,17,na,4,23,na,46,na,37,23,4,74,32,104,na,16,109,50,78,18,58,20,111,29,undefined,na,na,165,8,27,undefined,8,13,3,na,1,na,238,5,137,25,76,17,22,21,34,undefined,27,16,84,5,na,32,227,38,107,3,118,80,22,1,1,5,5,43,17,na,na,9,5,89
25/11/2021,1,7,39,160,65,70,40,3,5,9,na,3,6,na,18,na,18,10,9,44,33,44,na,20,33,29,71,22,25,6,105,20,undefined,na,na,75,12,6,undefined,na,11,3,1,na,na,112,5,44,38,47,4,20,15,20,undefined,28,10,42,2,na,27,206,43,55,4,74,43,13,1,3,5,4,3,7,na,na,3,1,46
25/11/2021,2,5,20,83,25,23,32,4,3,7,1,1,2,na,5,na,9,7,3,43,13,27,na,5,33,14,54,10,24,7,26,9,undefined,na,na,61,7,3,undefined,na,8,4,1,2,na,77,na,49,12,41,4,3,7,1,undefined,12,9,24,1,na,30,115,32,45,2,13,31,12,0,0,3,4,na,9,na,1,na,1,22
25/11/2021,3,na,16,42,29,31,16,na,1,2,na,4,3,na,12,na,17,8,na,22,4,11,na,25,32,15,43,4,25,1,32,2,undefined,na,na,17,8,1,undefined,na,6,na,na,na,na,46,na,35,7,24,3,6,8,na,undefined,7,9,23,na,na,16,63,21,43,na,37,25,8,0,0,7,4,1,13,na,na,3,1,15
25/11/2021,4,1,12,37,19,69,27,3,1,4,na,1,2,na,22,na,7,8,na,14,4,13,na,9,13,41,43,11,51,1,16,7,undefined,na,na,14,3,7,undefined,3,na,4,2,na,na,54,4,33,8,13,8,11,3,3,undefined,4,3,11,2,na,8,63,10,30,1,37,22,9,0,0,2,3,5,7,na,1,1,na,18
25/11/2021,5,12,8,59,43,100,109,24,23,23,na,5,16,na,60,na,10,45,9,13,15,18,na,35,108,119,61,9,72,22,13,15,undefined,na,na,94,12,8,undefined,2,12,8,6,2,na,195,7,74,22,29,6,14,9,4,undefined,9,27,57,9,na,14,127,9,34,9,110,24,27,9,15,12,1,28,13,10,7,15,3,53
25/11/2021,6,93,43,126,136,245,370,104,95,117,1,24,51,na,133,na,99,154,65,26,17,51,na,89,282,308,119,57,175,57,31,22,undefined,na,na,481,47,5,undefined,24,59,38,16,14,na,366,16,144,56,76,17,72,29,19,undefined,31,142,175,50,na,71,307,64,80,75,80,72,106,40,20,10,23,64,45,86,27,87,28,148
25/11/2021,7,163,102,171,307,436,565,220,176,315,7,41,132,na,229,na,170,340,168,27,31,71,na,207,604,446,182,74,353,89,65,66,undefined,na,na,640,91,24,undefined,69,108,58,19,22,na,715,34,263,103,60,53,55,71,36,undefined,78,429,360,143,na,148,312,45,216,129,149,155,187,134,92,78,63,163,112,51,73,154,64,266
25/11/2021,8,351,238,343,595,689,1425,264,234,768,11,53,164,na,429,na,386,751,441,59,93,193,na,461,1209,592,257,144,597,120,109,79,undefined,na,na,1437,259,74,undefined,141,302,106,105,93,na,1380,45,487,152,75,120,81,199,65,undefined,173,698,808,257,na,246,523,85,419,337,356,370,448,248,148,150,43,395,376,59,142,229,71,608
25/11/2021,9,556,309,390,774,454,705,169,173,350,2,32,119,na,284,na,481,454,314,66,79,186,na,230,685,488,377,132,449,155,151,106,undefined,na,na,779,173,73,undefined,126,192,112,40,33,na,1254,52,624,229,109,169,110,200,77,undefined,198,496,510,238,na,232,524,118,417,240,265,378,431,265,126,148,101,210,189,69,123,152,59,413
25/11/2021,10,839,554,508,1019,435,569,153,148,180,9,47,151,na,231,na,652,498,243,132,140,320,na,161,520,543,433,187,385,111,220,120,undefined,na,na,648,211,88,undefined,94,205,106,48,33,na,1382,42,619,236,126,240,134,178,56,undefined,197,327,436,291,na,249,642,142,544,218,250,447,420,316,118,157,83,137,167,44,88,175,43,414
25/11/2021,11,1237,853,848,1421,545,539,94,158,152,18,39,134,na,275,na,738,419,225,284,211,366,na,173,560,628,492,199,397,159,265,110,undefined,na,na,840,259,96,undefined,112,197,74,40,28,na,1758,54,840,366,133,285,112,251,65,undefined,268,298,487,310,na,243,763,111,685,134,411,612,402,358,122,196,80,216,151,59,111,163,40,450
25/11/2021,12,1656,1168,1153,1771,685,961,109,179,344,10,35,128,na,303,na,1124,738,224,405,341,532,na,356,849,805,650,258,500,131,422,187,undefined,na,na,1316,352,183,undefined,299,371,184,80,46,na,2045,97,1025,311,200,428,189,345,104,undefined,371,558,606,446,na,304,881,179,798,104,455,735,588,495,156,280,93,344,252,111,100,118,47,471
25/11/2021,13,1818,1242,1188,1792,566,747,143,151,249,13,13,76,na,303,na,1039,634,216,493,309,541,na,288,895,923,631,218,486,85,370,173,undefined,na,na,1016,374,219,undefined,277,302,143,100,59,na,1973,88,1059,282,198,328,155,444,88,undefined,466,370,550,388,na,279,942,141,749,10,348,926,559,436,150,261,34,251,233,78,119,72,36,495
25/11/2021,14,1675,1082,1118,1680,601,910,55,177,218,8,16,110,na,363,na,974,422,201,393,253,531,na,259,758,1007,482,168,445,137,345,156,undefined,na,na,975,290,103,undefined,126,227,126,80,41,na,1824,59,1119,222,148,375,153,369,125,undefined,325,328,480,369,na,323,1054,175,731,147,421,967,528,327,113,214,32,241,208,74,71,104,51,511
25/11/2021,15,1675,1024,1203,1821,748,907,72,158,238,6,19,87,na,259,na,872,414,252,423,267,482,na,165,830,987,446,129,538,97,382,125,undefined,na,na,935,268,146,undefined,185,156,147,71,35,na,1992,54,1114,184,138,274,127,318,125,undefined,319,311,481,452,na,314,1138,144,696,203,448,1106,480,287,87,228,15,237,177,86,123,132,52,579
25/11/2021,16,1682,1008,1227,1667,764,1130,117,218,522,10,37,132,na,383,na,791,344,288,426,272,526,na,264,1089,1149,360,114,596,135,428,140,undefined,na,na,1165,269,96,undefined,124,170,90,59,31,na,1909,35,1128,201,93,279,125,311,132,undefined,294,399,661,477,na,299,1149,148,560,245,443,1153,467,247,92,243,44,346,245,65,120,141,82,627
25/11/2021,17,1957,1084,1433,1896,1081,1779,201,353,778,12,67,218,na,538,na,847,577,493,566,375,639,na,519,1764,1116,370,160,786,189,512,169,undefined,na,na,1964,337,149,undefined,142,276,126,92,38,na,2435,67,1348,176,108,312,135,452,165,undefined,465,614,900,565,na,438,1458,194,536,240,668,1323,587,245,93,300,78,545,384,86,102,239,145,762
25/11/2021,18,2010,794,1520,1633,1062,1326,157,222,353,19,52,254,na,473,na,568,495,265,749,651,710,na,289,1084,1054,311,136,628,207,639,242,undefined,na,na,1838,264,140,undefined,120,263,91,68,48,na,2045,52,1182,184,113,340,108,471,191,undefined,457,361,581,593,na,354,1392,209,543,129,718,1202,417,246,51,323,117,486,177,88,104,290,111,652
25/11/2021,19,1622,638,1529,1223,703,987,105,153,180,5,90,281,na,297,na,337,280,135,866,550,779,na,166,563,576,na,112,378,138,674,287,undefined,na,na,1420,176,216,undefined,62,190,67,32,42,na,1449,33,972,157,106,401,143,378,150,undefined,443,172,354,534,na,334,1318,181,513,86,464,1192,307,181,70,252,48,316,137,55,61,316,79,473
25/11/2021,20,1367,561,1352,1238,636,835,67,114,87,8,69,252,na,230,na,244,246,104,779,600,653,na,116,503,433,1,76,274,128,593,384,undefined,na,na,1238,140,308,undefined,62,146,73,38,20,na,1578,33,975,124,122,338,93,406,112,undefined,363,171,268,221,na,281,1187,186,474,49,317,1070,348,57,54,176,36,357,100,40,41,173,15,380
25/11/2021,21,1004,279,1338,1169,801,886,59,59,63,5,51,179,na,237,na,232,175,58,702,551,606,na,214,456,481,na,94,307,130,529,337,undefined,na,na,1368,122,234,undefined,44,162,39,12,11,na,1742,12,742,131,102,282,101,241,121,undefined,311,143,281,10,na,265,1061,211,402,26,202,990,206,10,25,166,32,358,136,14,9,91,6,393
25/11/2021,22,396,191,1118,735,624,632,27,44,78,3,44,133,na,186,na,158,249,68,504,753,513,na,78,393,354,na,55,366,92,458,227,undefined,na,na,918,110,194,undefined,20,220,27,19,11,na,1131,16,391,97,86,170,79,179,75,undefined,197,104,246,11,na,167,870,145,411,12,209,521,125,2,13,96,14,322,77,32,14,67,4,297
25/11/2021,23,177,79,639,495,322,432,13,46,38,na,3,36,na,127,na,99,139,48,274,154,322,na,63,290,223,5,34,130,31,320,111,undefined,na,na,477,86,63,undefined,12,89,17,5,2,na,644,9,180,44,65,62,66,96,45,undefined,77,49,132,5,na,89,452,66,322,4,114,247,59,0,6,41,32,151,42,10,2,15,5,191
26/11/2021,0,124,64,342,295,172,190,7,9,9,2,na,6,na,55,na,58,29,26,137,83,189,na,30,104,73,1,18,58,31,189,42,undefined,na,na,190,26,28,undefined,4,25,3,2,1,na,322,11,170,27,31,15,46,67,28,undefined,51,25,75,5,na,57,205,70,250,7,29,125,18,0,2,16,6,66,29,2,4,3,5,109
26/11/2021,1,22,48,189,125,121,102,na,4,14,na,1,12,na,38,na,35,30,8,51,62,114,na,10,78,72,5,8,60,5,131,19,undefined,na,na,90,30,10,undefined,3,15,6,3,3,na,195,7,93,8,34,10,30,29,23,undefined,38,13,53,8,na,32,171,36,214,3,23,40,36,1,11,4,32,12,17,3,1,3,2,62
26/11/2021,2,na,43,190,84,61,45,4,4,6,na,1,2,na,14,na,25,22,5,46,131,88,na,14,26,48,59,13,41,15,135,14,undefined,na,na,62,7,7,undefined,1,4,7,3,2,na,104,3,69,16,23,5,16,16,12,undefined,14,2,74,5,na,28,101,15,134,2,38,35,15,1,1,3,2,9,11,na,na,na,1,43
26/11/2021,3,2,31,131,46,49,50,3,na,4,na,na,3,na,42,na,15,11,4,20,53,43,na,29,19,26,56,6,31,6,39,9,undefined,na,na,32,24,9,undefined,na,11,4,1,1,na,60,4,45,8,23,2,46,15,13,undefined,18,3,24,2,na,16,97,22,89,5,10,29,8,0,4,na,7,25,19,na,na,2,1,35
26/11/2021,4,7,20,127,37,61,48,2,2,5,na,na,1,na,29,na,16,10,5,23,9,35,na,13,33,51,27,4,44,13,26,12,undefined,na,na,26,17,11,undefined,3,3,6,1,2,na,84,1,52,10,19,6,16,11,7,undefined,10,2,17,2,na,7,56,9,80,3,6,19,11,0,8,na,na,92,7,na,na,5,1,33
26/11/2021,5,21,14,66,50,77,113,15,25,27,na,2,7,na,55,na,11,39,9,9,18,28,na,23,115,123,83,20,58,18,39,22,undefined,na,na,107,19,9,undefined,17,21,13,5,4,na,218,6,99,22,18,5,26,25,9,undefined,7,29,66,8,na,22,126,11,30,11,13,29,18,5,23,7,5,53,8,16,10,14,1,54
26/11/2021,6,83,45,109,138,191,371,108,72,89,2,12,52,na,134,na,75,131,42,21,10,53,na,90,278,258,159,47,148,57,27,24,undefined,na,na,424,29,9,undefined,22,38,24,15,9,na,367,19,148,55,84,12,58,26,16,undefined,32,153,172,67,na,57,310,70,95,52,68,47,86,54,27,17,2,71,na,95,21,59,18,137
26/11/2021,7,161,109,161,321,388,561,179,163,284,4,23,76,na,237,na,154,329,184,30,28,78,na,184,624,448,184,100,325,74,85,47,undefined,na,na,666,101,30,undefined,82,120,54,45,23,na,694,28,261,105,91,68,38,75,46,undefined,80,321,345,136,na,154,343,51,220,120,118,147,207,104,118,84,48,111,na,53,43,86,47,263
26/11/2021,8,438,236,323,623,521,1183,188,212,690,16,18,82,na,345,na,366,661,380,50,34,120,na,453,1284,560,259,121,528,107,86,114,undefined,na,na,1210,231,65,undefined,101,213,89,87,35,na,1301,55,529,158,67,129,70,166,40,undefined,157,546,656,217,na,238,484,93,326,252,283,292,397,262,168,128,33,300,na,67,116,116,56,521
26/11/2021,9,746,439,473,887,454,763,123,150,350,7,13,102,na,247,na,548,427,243,113,70,172,na,248,733,640,349,138,454,92,146,97,undefined,na,na,929,229,79,undefined,127,188,103,59,40,na,1369,50,642,206,130,198,94,197,35,undefined,195,295,564,268,na,247,596,144,454,247,230,396,459,328,194,166,102,282,na,46,120,104,63,428
26/11/2021,10,1395,777,688,1317,486,689,81,194,224,3,19,107,na,255,na,723,385,245,227,140,309,na,222,627,954,429,180,348,147,203,107,undefined,na,na,840,194,83,undefined,113,152,125,44,30,na,1633,50,812,199,125,286,106,212,54,undefined,268,275,544,324,na,306,706,182,517,158,362,581,559,362,140,196,38,242,na,50,107,121,30,472
26/11/2021,11,1863,1212,1000,1859,551,833,56,230,234,8,18,137,na,302,na,1137,404,263,376,285,414,na,247,641,1196,572,198,535,155,308,123,undefined,na,na,981,210,120,undefined,129,193,122,55,26,na,2029,44,1068,270,201,362,140,296,62,undefined,331,241,639,366,na,280,874,229,706,20,528,976,556,357,186,202,102,338,na,41,91,131,46,563
26/11/2021,12,2440,1568,1380,2190,793,1093,75,327,394,13,57,184,na,308,na,1316,713,261,546,411,611,na,392,933,1508,741,208,586,238,477,155,undefined,na,na,1769,416,136,undefined,273,309,170,129,37,na,2275,62,1373,328,205,391,183,443,85,undefined,436,492,767,518,na,347,1090,277,845,4,575,1181,828,575,189,231,77,515,na,88,122,169,61,643
26/11/2021,13,2511,1745,1545,2450,757,1214,141,289,357,11,45,204,na,391,na,1223,618,247,673,374,695,na,375,887,1596,657,230,565,281,490,181,undefined,na,na,1579,391,143,undefined,259,250,204,123,48,na,2463,63,1583,291,223,446,179,493,108,undefined,518,433,763,461,na,361,1209,228,814,2,598,1369,829,519,239,307,56,387,na,59,145,171,71,695
26/11/2021,14,2253,1778,1484,2304,752,1172,140,287,250,7,43,163,na,431,na,1131,416,236,530,313,549,na,291,807,1912,480,227,507,200,422,147,undefined,na,na,1451,291,160,undefined,208,253,126,84,38,na,2518,56,1507,305,184,410,144,509,117,undefined,408,283,653,462,na,321,1230,234,784,9,546,1366,618,383,164,231,32,248,na,82,84,157,58,683
26/11/2021,15,2244,1635,1650,2373,835,1137,111,316,301,8,49,178,na,374,na,1094,394,281,549,309,613,na,366,966,1885,444,133,601,198,438,117,undefined,na,na,1444,280,151,undefined,129,176,113,88,35,na,2582,48,1429,227,170,300,139,428,136,undefined,340,323,712,572,na,327,1160,209,947,185,618,1441,551,347,143,250,23,390,na,119,153,188,44,715
26/11/2021,16,2359,1767,1650,2438,1044,1560,107,412,401,8,63,172,na,472,na,1116,374,347,632,428,653,na,348,1083,1928,367,166,790,182,528,166,undefined,na,na,1756,279,110,undefined,135,218,90,35,31,na,2611,52,1607,224,96,375,125,433,122,undefined,401,384,833,524,na,356,1398,269,734,208,675,1577,612,327,111,269,19,450,na,71,117,174,69,798
26/11/2021,17,2525,1755,1873,2573,1389,1963,206,449,480,9,65,248,na,614,na,1014,523,395,700,494,796,na,498,1539,2484,362,154,1007,255,575,216,undefined,na,na,2484,297,180,undefined,126,265,121,52,30,na,3037,53,1697,208,126,419,145,488,155,undefined,506,570,947,641,na,442,1688,207,836,209,838,1757,723,363,119,292,55,646,na,74,158,273,83,885
26/11/2021,18,2336,1543,2152,2493,1358,1852,197,362,283,22,70,270,na,609,na,781,415,245,956,800,950,na,324,1010,2153,371,175,946,231,760,309,undefined,na,na,2734,237,187,undefined,146,305,110,41,17,na,2929,42,1521,222,120,491,121,601,165,undefined,573,385,698,560,na,445,1665,263,713,121,845,1928,643,297,89,296,77,630,na,82,123,263,112,897
26/11/2021,19,2727,1393,2167,2033,1191,1466,163,320,179,36,104,355,na,407,na,664,333,161,1104,909,1053,na,231,807,1836,367,136,981,203,876,442,undefined,na,na,2670,248,290,undefined,78,286,65,14,10,na,2396,33,1356,199,107,542,126,560,149,undefined,555,246,506,627,na,365,1586,263,719,60,650,1857,503,242,97,278,56,461,na,60,79,242,50,701
26/11/2021,20,2657,1267,2124,2074,1076,1197,101,253,97,10,118,326,na,394,na,452,293,98,1101,988,1101,na,205,661,1624,344,132,460,260,956,457,undefined,na,na,2248,221,327,undefined,88,191,53,24,13,na,2270,48,1277,164,131,563,93,554,185,undefined,465,211,427,292,na,307,1465,220,773,52,228,1766,446,116,84,241,23,466,na,58,61,270,31,570
26/11/2021,21,2065,750,2036,1969,1455,1145,90,129,97,14,84,297,na,398,na,369,212,91,1065,947,1002,na,160,627,1346,388,136,1033,246,950,556,undefined,na,na,2079,225,389,undefined,68,235,49,23,11,na,2495,20,1035,227,148,400,124,540,113,undefined,414,157,428,7,na,269,1340,227,628,46,90,1478,273,12,86,234,28,714,na,12,36,121,14,698
26/11/2021,22,1429,519,1766,1545,1105,1056,100,105,135,na,54,203,na,355,na,241,238,115,1010,621,965,na,212,548,1035,316,99,591,213,980,620,undefined,na,na,1976,267,331,undefined,60,261,38,24,13,na,2277,21,1053,150,174,269,115,522,72,undefined,326,122,367,5,na,195,1326,237,696,30,105,1089,307,13,34,175,18,619,na,7,16,76,9,700
26/11/2021,23,709,209,1329,1225,650,858,47,52,83,na,41,124,na,372,na,140,135,77,657,490,738,na,105,413,608,227,69,324,107,717,422,undefined,na,na,1374,246,202,undefined,116,83,20,10,1,na,1331,9,675,105,127,185,86,401,53,undefined,255,59,243,17,na,157,854,177,547,14,451,615,180,11,33,62,18,381,na,2,9,50,7,566
27/11/2021,0,296,133,867,632,433,541,8,27,29,2,10,33,na,198,na,110,86,28,368,316,641,na,63,231,350,148,39,146,42,522,224,undefined,na,na,791,167,111,undefined,51,61,24,13,5,na,827,11,358,82,135,72,39,254,46,undefined,149,41,166,2,na,103,464,114,399,24,292,399,74,2,8,14,19,177,na,na,8,5,3,309
27/11/2021,1,198,93,665,826,204,372,14,6,42,2,3,23,na,149,na,75,40,15,182,284,482,na,61,149,239,137,32,90,22,455,78,undefined,na,na,446,199,46,undefined,9,43,12,8,3,na,647,8,246,41,90,15,27,218,26,undefined,103,38,150,3,na,63,310,68,259,na,180,199,79,4,0,7,8,121,na,na,4,11,3,288
27/11/2021,2,116,76,431,724,125,162,10,3,5,1,3,15,na,78,na,74,8,8,123,113,438,na,47,136,122,109,23,80,24,353,23,undefined,na,na,179,154,21,undefined,13,28,1,1,na,na,474,2,212,26,73,13,35,94,17,undefined,68,22,106,3,na,57,281,38,248,4,127,110,54,6,5,7,2,33,na,na,2,5,5,165
27/11/2021,3,95,77,450,192,83,150,5,4,19,na,1,4,na,103,na,35,10,4,89,73,241,na,26,111,60,73,19,57,10,264,48,undefined,na,na,124,95,8,undefined,1,7,8,2,na,na,340,1,167,19,51,7,19,86,21,undefined,65,12,72,2,na,29,193,52,218,1,68,75,25,1,1,1,na,21,na,na,1,1,1,148
27/11/2021,4,39,19,211,71,67,94,4,6,6,na,3,20,na,46,na,28,12,4,26,35,115,na,24,72,75,63,9,38,7,107,19,undefined,na,na,94,33,13,undefined,2,3,3,1,1,na,188,na,64,18,34,7,27,35,5,undefined,62,17,62,2,na,20,116,41,44,1,30,35,15,0,2,na,1,15,na,na,1,4,na,55
27/11/2021,5,34,22,84,72,44,81,17,10,9,na,3,6,na,44,na,24,32,14,17,13,103,na,35,113,108,77,22,52,15,61,18,undefined,na,na,67,25,7,undefined,na,6,11,8,6,na,236,2,49,38,33,9,18,23,10,undefined,23,16,49,20,na,49,85,26,45,2,64,46,19,8,9,3,1,15,na,1,7,5,6,67
27/11/2021,6,52,23,76,92,75,162,46,40,43,2,21,41,na,69,na,58,56,14,18,24,73,na,18,149,193,121,46,112,46,67,19,undefined,na,na,236,30,8,undefined,11,12,17,8,7,na,215,5,101,59,65,6,50,23,14,undefined,38,27,78,45,na,35,166,71,47,32,34,34,44,15,5,9,7,47,na,22,4,36,15,107
27/11/2021,7,149,51,103,169,125,278,118,71,48,4,26,84,na,127,na,78,77,17,17,30,49,na,41,202,297,217,95,168,81,55,36,undefined,na,na,405,25,12,undefined,35,32,12,6,4,na,340,19,153,114,131,21,78,34,12,undefined,41,58,119,52,na,66,218,43,203,39,83,79,111,72,40,58,6,67,na,57,22,67,39,122
27/11/2021,8,434,175,161,392,256,416,181,151,33,6,49,140,na,214,na,167,148,70,60,34,111,na,81,310,551,270,128,317,140,74,38,undefined,na,na,705,57,33,undefined,41,46,30,38,32,na,587,21,305,158,119,71,55,59,31,undefined,77,74,223,95,na,117,327,62,360,71,126,154,253,140,91,119,15,125,na,22,55,133,55,252
27/11/2021,9,882,432,325,910,439,692,233,213,52,12,82,223,na,291,na,434,178,70,158,91,233,na,140,467,1008,504,293,508,186,172,78,undefined,na,na,1084,110,81,undefined,41,78,28,30,18,na,1344,26,607,288,172,186,114,154,55,undefined,180,128,345,171,na,193,630,87,446,67,233,353,428,274,192,192,5,225,na,51,136,187,78,390
27/11/2021,10,1505,1111,674,1649,682,970,227,346,68,11,71,219,na,442,na,808,270,143,342,176,373,na,161,708,1322,815,397,606,333,281,119,undefined,na,na,1498,127,109,undefined,47,141,60,59,28,na,2095,40,960,425,268,302,149,228,111,undefined,319,228,437,277,na,278,871,197,740,84,414,697,643,372,268,284,7,397,134,106,129,232,122,560
27/11/2021,11,2496,1676,1324,2723,1271,1292,207,337,96,15,94,353,na,602,na,1215,778,378,569,398,696,na,223,907,1554,1025,435,1165,692,531,209,undefined,na,na,1938,147,136,undefined,56,534,67,82,42,na,3421,46,1546,481,357,484,234,387,198,undefined,488,251,685,420,na,333,1282,294,1579,85,993,1174,718,343,307,280,19,879,238,631,140,317,134,968
27/11/2021,12,3020,2026,1807,3378,1960,1528,209,412,101,19,98,329,na,613,na,1371,786,413,749,763,845,na,266,1037,2198,1085,436,1850,869,754,266,undefined,na,na,2260,149,196,undefined,79,682,48,64,39,na,4146,48,1942,510,376,516,263,466,163,undefined,563,244,804,627,na,426,1385,378,1874,117,1392,1773,754,407,268,336,35,953,255,837,133,307,113,1033
27/11/2021,13,4334,4033,2326,3694,2111,1680,214,382,254,8,89,337,na,624,na,1574,641,333,1257,845,1165,na,324,816,2282,1008,354,2077,1060,702,251,undefined,na,na,2534,441,186,undefined,74,554,78,85,36,na,4264,39,2817,472,373,498,213,638,183,undefined,678,269,664,578,na,486,1496,313,3874,73,1781,2298,798,416,273,270,15,783,270,353,105,336,91,1275
27/11/2021,14,3275,2324,2479,3342,2019,1908,287,351,282,12,105,462,na,684,na,1691,1317,432,1012,563,1136,na,403,996,2473,812,414,2066,1098,750,325,undefined,na,na,2973,463,220,undefined,76,706,77,78,46,na,3831,43,2513,530,329,551,314,702,129,undefined,569,245,667,817,na,509,1607,269,1451,87,1654,2318,1065,490,229,264,11,1331,282,1695,88,385,142,1457
27/11/2021,15,3353,2655,2157,3174,1854,1916,278,422,165,5,114,402,na,646,na,1471,1297,328,1085,655,1110,na,314,948,2935,707,354,1559,940,946,293,undefined,na,na,3493,201,237,undefined,81,1217,77,64,45,na,3550,31,2238,457,346,622,244,689,145,undefined,541,271,591,570,na,457,1576,313,1354,63,1304,2106,909,434,178,214,31,1743,225,899,113,428,127,1347
27/11/2021,16,3383,2415,2258,2973,1974,1920,503,361,156,10,149,387,na,649,na,1328,812,264,970,536,1191,na,343,825,2617,612,235,1624,862,905,310,undefined,na,na,3414,230,230,undefined,73,927,51,34,58,na,3545,51,2020,352,334,580,220,570,174,undefined,477,237,547,611,na,447,1618,275,1232,66,1440,1995,860,358,168,360,28,1335,214,410,77,323,100,1135
27/11/2021,17,3170,1994,2140,2687,1682,1857,326,397,83,1,141,490,na,610,na,898,413,182,1024,756,1083,na,290,785,2331,400,177,934,726,807,357,undefined,na,na,3379,203,252,undefined,62,357,57,18,38,na,3160,40,1887,221,109,554,173,530,201,undefined,477,316,585,554,na,339,1626,246,995,76,1095,1903,623,346,109,285,82,849,152,158,91,415,93,1016
27/11/2021,18,2800,1541,2127,2379,1750,1643,616,366,120,19,188,522,na,1011,na,558,308,145,1169,735,1013,na,231,714,2575,389,169,827,524,892,429,undefined,na,na,3509,197,313,undefined,69,310,83,14,34,na,2810,54,1514,241,144,518,128,552,227,undefined,461,241,565,566,na,400,1566,266,849,46,1070,1877,480,246,85,390,60,810,145,126,89,467,72,1025
27/11/2021,19,2416,995,2084,2144,1686,1522,153,502,94,26,196,477,na,600,na,474,379,125,1253,979,1075,na,170,516,2523,411,151,604,544,924,663,undefined,na,na,3884,307,451,undefined,79,276,37,9,22,na,2803,29,1292,208,174,720,114,585,148,undefined,539,229,428,542,na,336,1519,279,720,36,1037,1660,482,232,87,359,18,697,131,52,59,363,62,990
27/11/2021,20,1981,990,2083,2250,1728,1414,89,174,82,8,323,832,na,551,na,393,233,80,1054,886,1143,na,203,571,1155,345,154,565,599,1055,753,undefined,na,na,3745,329,623,undefined,33,211,79,11,12,na,2684,33,1211,199,139,695,106,627,145,undefined,491,144,403,258,na,293,1533,280,812,36,994,1842,491,124,91,247,24,755,126,41,58,591,55,870
27/11/2021,21,1601,830,2119,2488,1667,1199,68,124,97,16,198,547,na,471,na,356,166,72,1055,856,1066,na,179,537,1268,350,138,490,718,1191,757,undefined,na,na,3098,455,559,undefined,59,187,29,8,10,na,2832,17,1012,188,132,576,74,586,87,undefined,417,154,317,23,na,322,1289,319,705,29,1449,1483,422,30,72,209,12,938,254,na,27,211,25,837
27/11/2021,22,1024,504,1873,1831,1727,1148,44,98,80,7,129,404,na,442,na,374,256,124,903,867,1103,na,173,513,890,218,84,557,1797,996,667,undefined,na,na,2847,353,439,undefined,47,365,24,7,5,na,2429,20,783,146,116,358,85,548,88,undefined,418,162,286,17,na,179,1156,283,788,21,1137,1014,348,12,51,133,14,882,333,na,14,113,20,1008
27/11/2021,23,622,257,1420,990,876,896,43,46,55,8,63,209,na,370,na,236,104,53,614,549,773,na,134,450,582,252,76,294,296,963,573,undefined,na,na,1670,365,278,undefined,61,147,21,12,5,na,1331,26,485,130,109,139,84,542,59,undefined,273,93,316,16,na,140,886,207,588,25,507,603,218,11,43,165,9,369,144,na,10,46,20,661
28/11/2021,0,258,117,943,590,596,586,27,40,41,na,23,62,na,324,na,148,68,35,326,327,688,na,123,267,344,132,60,189,62,618,241,undefined,na,na,1091,269,183,undefined,19,72,6,4,5,na,916,13,391,73,96,75,23,465,36,undefined,209,60,185,25,na,123,483,123,396,11,308,389,114,6,25,11,12,118,107,na,6,32,10,401
28/11/2021,1,214,119,835,434,312,334,14,33,48,na,13,58,na,175,na,103,14,29,269,343,514,na,87,251,298,174,45,121,68,595,67,undefined,na,na,523,266,46,undefined,7,51,15,2,4,na,693,2,336,51,57,17,39,402,18,undefined,207,60,165,12,na,77,447,94,377,1,230,280,97,2,7,17,22,156,201,na,1,19,10,363
28/11/2021,2,166,115,559,340,190,244,8,14,63,na,5,40,na,163,na,97,12,16,156,142,457,na,90,223,184,100,32,83,37,461,38,undefined,na,na,299,252,28,undefined,17,27,1,3,6,na,613,5,185,46,53,8,19,232,25,undefined,211,32,114,10,na,53,274,82,330,9,157,132,58,0,0,4,10,69,201,na,3,7,2,273
28/11/2021,3,145,56,460,222,157,191,7,3,36,na,5,24,na,128,na,49,16,9,99,90,330,na,67,175,83,112,15,76,26,359,23,undefined,na,na,200,194,7,undefined,23,18,9,na,na,na,331,na,211,28,54,6,26,227,15,undefined,109,10,80,8,na,108,218,75,227,5,118,178,34,3,8,3,3,89,156,na,1,6,2,226
28/11/2021,4,58,38,189,108,71,136,3,na,15,na,na,9,na,99,na,36,3,7,52,42,133,na,46,87,103,100,10,40,4,183,22,undefined,na,na,97,94,2,undefined,2,4,2,2,na,na,176,4,65,16,34,10,25,110,5,undefined,77,13,72,3,na,24,158,50,75,na,36,64,7,2,7,5,na,27,100,na,1,na,na,135
28/11/2021,5,23,29,143,77,90,80,10,9,12,na,1,6,na,68,na,22,12,7,28,12,98,na,46,85,116,68,12,58,14,127,14,undefined,na,na,61,40,16,undefined,1,5,3,1,1,na,144,8,76,16,64,12,15,33,10,undefined,82,21,19,13,na,21,146,57,56,3,18,35,12,1,2,3,4,17,27,2,1,8,1,91
28/11/2021,6,37,29,130,143,58,99,41,38,30,1,13,28,na,51,na,67,30,16,26,26,44,na,40,112,179,85,19,75,20,91,19,undefined,na,na,160,21,4,undefined,8,7,13,6,2,na,245,13,116,37,36,11,16,13,13,undefined,24,22,80,37,na,42,102,46,45,11,30,62,27,10,5,4,1,23,14,15,5,25,16,105
28/11/2021,7,131,58,117,146,129,189,111,67,36,2,27,97,na,119,na,87,46,17,13,20,60,na,50,145,285,115,53,179,64,64,38,undefined,na,na,336,52,8,undefined,22,32,11,13,11,na,316,6,146,74,71,34,28,43,11,undefined,29,32,99,34,na,62,141,46,152,14,56,87,76,44,17,16,24,67,29,18,19,62,50,149
28/11/2021,8,409,138,201,334,221,373,168,168,39,4,41,163,na,169,na,136,75,27,36,55,103,na,84,233,520,216,113,340,124,114,51,undefined,na,na,721,37,32,undefined,15,56,32,31,16,na,515,27,270,155,68,72,61,76,35,undefined,72,72,162,81,na,98,264,82,275,36,135,108,173,112,51,59,4,142,42,22,43,122,82,184
28/11/2021,9,769,394,384,674,416,554,267,246,56,11,92,282,na,271,na,253,134,48,96,83,188,na,138,339,875,465,247,531,188,197,81,undefined,na,na,1250,60,54,undefined,89,65,24,23,16,na,925,26,565,289,170,174,117,98,59,undefined,127,124,300,153,na,189,515,82,445,46,255,293,357,183,150,141,5,176,63,50,78,212,171,344
28/11/2021,10,1263,1053,650,1528,778,868,252,370,69,17,127,447,na,403,na,594,198,68,298,259,334,na,203,524,1435,778,363,774,283,360,113,undefined,na,na,1869,109,91,undefined,161,113,45,65,38,na,1753,37,795,439,320,350,204,244,47,undefined,266,222,398,245,na,248,891,185,558,63,459,593,478,391,191,172,9,405,119,58,135,358,185,578
28/11/2021,11,1823,1710,1117,2028,1075,1214,273,473,78,9,167,495,na,495,na,888,244,78,477,371,494,na,202,552,1717,922,426,1103,459,420,227,undefined,na,na,2302,93,122,undefined,116,142,41,52,47,na,2356,54,1246,476,366,473,225,335,123,undefined,315,201,479,312,na,281,1059,199,756,91,706,1013,631,273,243,221,6,522,161,39,114,362,197,725
28/11/2021,12,2541,2080,1444,2497,1399,1429,293,422,98,7,170,549,na,581,na,1151,300,74,811,667,564,na,211,615,1974,1067,501,1240,469,501,294,undefined,na,na,2639,89,155,undefined,47,208,40,80,52,na,2818,52,1546,586,470,430,189,404,86,undefined,429,240,534,386,na,396,1269,224,816,70,860,1222,607,312,243,242,17,601,132,55,96,379,171,836
28/11/2021,13,3017,2289,1776,2832,1665,1430,309,449,84,19,181,560,na,506,na,1244,275,117,1100,771,720,na,214,607,2230,934,442,1431,500,660,314,undefined,na,na,2882,104,169,undefined,115,304,64,73,45,na,3212,49,1763,564,394,529,240,483,108,undefined,481,199,426,376,na,414,1333,273,875,69,1008,1538,546,260,236,234,23,689,147,47,80,396,153,886
28/11/2021,14,3246,2286,2057,2929,1697,1628,356,433,79,7,175,587,na,618,na,1249,356,97,944,426,805,na,178,619,2400,743,324,1475,539,644,383,undefined,na,na,3233,91,192,undefined,128,181,63,100,44,na,3261,47,1934,517,379,457,202,490,129,undefined,426,242,476,488,na,360,1499,267,1010,62,1242,1855,651,401,184,247,20,715,106,67,85,353,148,879
28/11/2021,15,3311,2341,1868,2642,1582,1621,439,402,74,6,180,534,na,628,na,1154,232,88,1061,561,954,na,190,638,2497,674,326,1466,454,668,403,undefined,na,na,3047,96,198,undefined,75,242,68,74,55,na,3018,33,1767,485,326,471,194,511,124,undefined,493,205,471,502,na,369,1360,207,900,77,934,1800,579,332,154,298,16,616,115,63,94,365,154,877
28/11/2021,16,2907,1976,1842,2557,1490,1332,255,375,71,20,207,533,na,462,na,862,242,103,800,411,753,na,172,533,2160,458,174,1274,435,570,439,undefined,na,na,2830,85,140,undefined,86,203,69,91,66,na,2859,35,1573,349,194,438,133,431,172,undefined,406,229,455,475,na,355,1269,192,682,64,901,1781,516,244,89,231,22,532,116,42,106,318,144,765
28/11/2021,17,2585,1437,1709,2122,1433,1319,268,377,71,10,145,427,na,470,na,504,203,67,842,480,756,na,199,635,1905,354,130,1018,404,580,412,undefined,na,na,2705,75,162,undefined,163,121,49,52,43,na,2478,37,1443,169,132,437,127,390,143,undefined,426,249,425,482,na,368,1216,230,476,58,896,1619,454,215,50,326,183,476,83,63,81,391,96,687
28/11/2021,18,2015,1018,1646,1725,1185,1063,612,261,76,12,129,437,na,426,na,270,188,73,858,433,806,na,131,621,1619,331,99,510,382,509,482,undefined,na,na,2543,107,215,undefined,84,250,53,54,27,na,2157,38,1195,157,119,440,112,331,219,undefined,359,159,364,406,na,299,1205,206,439,58,562,1334,353,203,46,304,118,456,84,74,61,329,95,856
28/11/2021,19,1623,567,1624,1313,1028,937,169,213,60,16,140,469,na,376,na,205,193,57,753,463,690,na,107,434,1119,342,93,394,287,594,547,undefined,na,na,2144,70,341,undefined,35,203,48,37,34,na,1791,35,878,130,101,410,101,339,184,undefined,322,129,249,436,na,285,1117,176,475,28,509,1229,269,123,30,283,16,407,90,32,62,309,60,598
28/11/2021,20,1196,494,1371,1289,1041,716,115,127,65,6,153,526,na,298,na,184,131,63,764,451,578,na,129,387,692,287,110,428,397,515,558,undefined,na,na,1890,58,330,undefined,108,112,38,13,24,na,1657,22,754,174,81,425,68,314,144,undefined,269,119,209,199,na,217,908,150,374,20,523,954,282,84,61,227,40,358,65,25,32,283,25,558
28/11/2021,21,715,257,1296,1216,823,608,55,83,52,na,97,325,na,322,na,192,100,31,656,320,534,na,79,334,514,257,88,295,228,478,496,undefined,na,na,1475,49,267,undefined,53,94,42,10,21,na,1649,22,518,99,92,286,86,219,83,undefined,229,94,286,64,na,243,949,167,292,42,570,810,212,10,37,177,10,394,64,na,20,166,19,446
28/11/2021,22,425,116,766,637,622,544,35,58,27,na,36,187,na,204,na,103,107,35,423,314,435,na,73,258,266,178,55,219,139,349,322,undefined,na,na,940,40,182,undefined,38,237,24,5,12,na,908,9,299,85,98,119,73,101,54,undefined,131,84,178,6,na,142,649,160,228,15,329,555,101,5,11,26,7,263,34,na,5,62,17,300
28/11/2021,23,128,57,478,282,238,330,13,23,19,12,19,68,na,127,na,31,27,14,174,97,255,na,39,171,154,144,37,91,39,266,164,undefined,na,na,382,12,126,undefined,87,39,16,4,5,na,446,8,219,39,92,42,43,74,29,undefined,71,36,95,10,na,71,494,95,158,13,112,209,39,2,6,5,10,111,26,na,3,22,6,167
29/11/2021,0,72,28,244,140,98,99,11,8,4,5,5,20,na,57,na,29,19,14,111,25,108,na,18,106,53,70,17,53,14,156,57,undefined,na,na,122,10,45,undefined,88,9,8,1,3,na,184,8,101,25,48,2,33,45,21,undefined,45,21,41,2,na,65,274,46,101,4,46,69,22,4,4,2,1,47,9,na,2,9,4,82
29/11/2021,1,21,11,163,53,23,38,6,15,9,1,1,6,na,14,na,8,1,3,40,37,66,na,14,40,58,63,16,21,5,149,12,undefined,na,na,86,9,9,undefined,120,3,3,3,3,na,74,1,52,15,39,2,10,32,21,undefined,23,6,26,5,na,61,149,62,64,2,45,81,10,0,1,3,1,7,13,na,na,1,na,27
29/11/2021,2,38,17,199,43,45,27,10,2,6,1,1,1,na,11,na,3,1,1,31,7,26,na,10,29,15,38,7,17,5,125,14,undefined,na,na,45,12,2,undefined,9,6,8,na,na,na,63,na,54,10,26,4,18,18,21,undefined,9,3,28,5,na,17,66,25,43,na,42,24,6,0,2,11,na,6,5,na,3,na,3,28
29/11/2021,3,33,6,103,28,35,46,4,1,4,na,1,2,na,12,na,17,11,2,27,16,69,na,28,15,9,32,3,45,3,83,3,undefined,na,na,51,4,1,undefined,3,5,1,na,na,na,60,na,49,4,18,na,7,6,3,undefined,8,4,17,1,na,24,58,12,54,1,9,35,9,0,5,na,na,3,5,na,na,2,na,47
29/11/2021,4,13,4,64,21,41,23,6,5,1,1,1,2,na,16,na,4,11,4,14,2,35,na,9,34,37,11,2,51,3,103,41,undefined,na,na,21,6,7,undefined,na,2,7,2,1,na,61,6,23,2,8,7,2,13,4,undefined,3,4,16,2,na,23,41,13,20,na,23,33,6,1,10,na,4,6,7,na,na,na,1,33
29/11/2021,5,27,10,34,46,74,109,17,32,29,na,4,19,na,50,na,18,53,11,13,10,26,na,24,93,117,37,8,103,19,18,12,undefined,na,na,114,14,11,undefined,7,18,10,5,5,na,169,4,46,10,28,5,17,7,2,undefined,4,32,71,7,na,20,110,4,22,7,33,23,28,7,8,6,na,34,12,7,3,17,6,58
29/11/2021,6,96,40,122,134,205,381,101,79,112,6,31,87,na,149,na,71,130,50,21,17,69,na,108,296,290,103,35,222,44,66,7,undefined,na,na,455,44,12,undefined,21,41,51,15,9,na,393,9,143,45,90,15,64,21,16,undefined,24,107,178,71,na,68,306,52,56,82,85,61,92,55,38,26,7,71,37,87,22,90,35,138
29/11/2021,7,167,105,145,293,436,562,246,212,407,15,44,174,na,275,na,142,317,193,23,31,70,na,212,634,567,137,59,461,80,64,27,undefined,na,na,731,104,20,undefined,64,97,47,47,39,na,645,41,260,97,67,40,75,77,30,undefined,81,329,395,127,na,144,365,51,216,148,127,169,169,136,71,64,23,129,99,49,45,151,49,259
29/11/2021,8,335,220,303,528,612,1132,307,259,739,8,62,233,na,379,na,390,705,484,84,68,143,na,505,1109,691,235,92,771,142,106,85,undefined,na,na,1280,235,40,undefined,109,309,109,109,56,na,1250,67,514,122,60,126,71,235,74,undefined,183,596,708,214,na,243,558,136,327,312,317,337,421,216,123,157,43,319,295,66,148,250,79,610
29/11/2021,9,718,404,371,766,607,629,139,149,314,5,36,175,na,340,na,501,388,320,109,94,187,na,221,721,633,292,91,590,119,155,87,undefined,na,na,916,176,82,undefined,130,182,138,116,58,na,1400,51,633,144,78,201,129,204,61,undefined,191,319,444,225,na,251,502,184,354,230,234,369,424,193,94,153,83,239,179,48,123,167,47,395
29/11/2021,10,1167,642,559,1191,511,500,128,185,160,12,45,148,na,234,na,643,390,238,145,147,258,na,190,577,661,348,124,492,173,200,89,undefined,na,na,841,197,97,undefined,174,194,99,121,85,na,1636,45,787,179,139,251,83,165,76,undefined,196,223,441,274,na,278,650,179,431,167,326,511,357,220,107,195,36,129,152,65,126,130,38,380
29/11/2021,11,1686,948,778,1568,670,754,121,195,204,10,42,140,na,303,na,863,429,257,328,154,339,na,224,620,911,348,90,519,186,280,131,undefined,na,na,1085,183,111,undefined,147,198,106,119,63,na,2000,47,943,168,95,305,117,235,60,undefined,250,217,457,284,na,276,763,201,564,148,436,748,368,228,128,239,38,266,137,59,104,104,63,535
29/11/2021,12,1949,1321,1195,2017,851,984,117,283,386,2,53,216,na,320,na,1135,761,317,516,297,450,na,387,772,1141,592,132,595,229,442,166,undefined,na,na,1643,331,154,undefined,296,392,158,145,70,na,2174,75,1167,193,186,329,133,373,93,undefined,404,443,577,361,na,377,920,269,728,232,482,976,593,341,210,305,114,208,212,64,143,191,74,539
29/11/2021,13,2048,1361,1366,2117,766,978,128,243,310,13,45,174,na,282,na,1199,688,287,625,337,549,na,340,741,1370,533,138,626,175,481,183,undefined,na,na,1382,488,146,undefined,259,228,160,171,90,na,2240,85,1392,199,179,369,148,468,141,undefined,481,358,565,436,na,338,997,190,740,233,446,1053,711,417,193,279,31,276,228,70,122,144,64,612
29/11/2021,14,2176,1189,1346,1868,739,931,84,201,258,39,35,159,na,292,na,949,425,233,657,240,484,na,209,742,1135,304,105,540,222,405,132,undefined,na,na,1147,241,110,undefined,146,200,105,148,82,na,1999,72,1243,145,96,250,95,457,150,undefined,338,337,546,388,na,315,933,203,576,182,517,1059,586,365,139,240,7,249,159,95,87,140,99,515
29/11/2021,15,2032,975,1271,1787,845,982,107,217,253,8,27,139,na,313,na,834,335,220,492,145,498,na,199,920,1095,322,117,645,153,357,162,undefined,na,na,1132,224,113,undefined,131,175,135,146,60,na,1924,58,1123,158,96,302,109,309,146,undefined,311,245,535,469,na,312,1006,161,622,183,344,1102,452,304,97,267,14,208,139,58,146,161,77,517
29/11/2021,16,1794,1000,1233,1718,862,1127,130,221,562,8,34,172,na,321,na,801,339,264,481,117,535,na,321,1103,1288,298,110,717,161,302,144,undefined,na,na,1344,167,106,undefined,76,170,115,156,90,na,1956,69,1140,136,95,268,141,319,152,undefined,324,354,602,538,na,274,1125,153,452,208,436,1123,492,217,78,299,33,227,190,52,92,183,101,590
29/11/2021,17,2061,998,1534,1760,1095,1807,289,343,791,20,67,253,na,538,na,675,480,471,580,245,621,na,407,1610,1471,370,166,865,198,405,208,undefined,na,na,2118,313,119,undefined,103,276,154,226,103,na,2353,80,1377,209,142,364,164,362,246,undefined,462,442,882,586,na,449,1448,200,507,306,637,1441,543,229,45,461,107,386,283,94,108,312,171,722
29/11/2021,18,1806,670,1512,1517,1011,1328,317,306,308,10,90,400,na,423,na,376,300,219,757,414,714,na,285,1003,1294,362,141,710,263,437,232,undefined,na,na,1952,190,154,undefined,70,205,122,114,66,na,1822,50,1298,216,89,419,136,358,208,undefined,418,289,512,538,na,408,1504,206,406,154,490,1446,390,169,43,450,108,350,152,76,111,381,119,619
29/11/2021,19,1426,482,1559,1055,769,938,190,239,149,14,116,468,na,305,na,213,138,85,778,490,646,na,187,479,799,367,108,375,196,489,433,undefined,na,na,1687,114,214,undefined,57,161,71,73,38,na,1416,47,891,185,114,463,146,354,148,undefined,394,203,334,528,na,390,1190,227,343,92,131,1294,300,122,32,279,42,244,253,51,80,434,64,434
29/11/2021,20,1030,339,1394,1061,814,701,154,197,111,5,143,509,na,277,na,165,179,66,755,488,730,na,144,412,655,376,78,397,231,447,612,undefined,na,na,1515,124,382,undefined,66,128,66,27,30,na,1581,32,687,118,81,381,78,310,185,undefined,335,156,273,242,na,319,958,174,373,74,18,1075,266,78,43,393,15,291,132,36,46,438,55,381
29/11/2021,21,742,242,1456,992,724,695,79,108,76,1,98,315,na,252,na,155,103,42,675,315,481,na,84,351,467,387,83,392,158,394,543,undefined,na,na,1170,58,286,undefined,43,119,40,23,70,na,1436,30,480,137,62,241,82,186,67,undefined,199,130,246,57,na,250,830,159,334,42,49,923,221,5,38,206,6,224,64,15,18,132,12,383
29/11/2021,22,398,159,774,541,510,494,36,51,55,7,68,191,na,150,na,90,61,37,442,175,326,na,43,243,255,226,34,244,93,289,286,undefined,na,na,759,50,153,undefined,69,86,39,7,13,na,1028,14,340,66,91,126,66,95,61,undefined,178,68,143,30,na,152,654,125,235,20,24,555,92,4,12,50,2,248,74,na,8,72,15,320
29/11/2021,23,175,68,416,218,266,323,19,14,18,1,22,89,na,112,na,52,57,18,180,87,250,na,43,174,128,168,22,122,42,148,104,undefined,na,na,369,24,87,undefined,13,34,19,1,6,na,425,14,211,53,41,48,25,75,35,undefined,75,41,97,24,na,94,354,62,155,17,68,253,35,1,13,10,10,72,73,na,2,40,10,142
30/11/2021,0,73,32,249,90,108,111,5,17,11,na,2,21,na,52,na,26,27,9,85,21,116,na,26,100,33,64,15,57,9,73,35,undefined,na,na,120,6,27,undefined,14,14,9,1,5,na,173,7,66,29,42,13,10,39,30,undefined,42,32,62,na,na,41,178,58,94,13,3,72,10,1,6,8,3,34,70,na,na,15,1,80
30/11/2021,1,42,13,146,64,35,61,9,7,3,na,7,10,na,15,na,17,6,9,40,31,68,na,7,52,56,70,7,33,8,30,8,undefined,na,na,48,1,3,undefined,36,14,10,2,3,na,154,8,81,19,48,7,23,21,14,undefined,30,4,29,3,na,20,141,37,54,4,2,45,21,1,1,2,1,na,36,na,1,5,1,38
30/11/2021,2,43,13,85,28,30,54,5,1,2,na,1,1,na,10,na,8,4,2,33,17,31,na,31,22,18,46,1,38,5,35,11,undefined,na,na,24,2,4,undefined,7,13,3,2,3,na,87,1,32,4,38,6,13,6,4,undefined,12,3,36,na,na,24,74,9,38,1,7,25,6,0,4,2,1,na,7,na,2,1,1,31
30/11/2021,3,12,14,39,25,24,21,3,1,3,na,na,2,na,7,na,13,10,3,13,4,24,na,10,14,10,31,7,28,3,18,2,undefined,na,na,19,4,na,undefined,3,na,1,na,na,na,27,na,32,6,27,2,5,6,8,undefined,11,1,16,4,na,13,44,10,30,1,18,14,8,0,2,3,na,10,7,na,na,2,na,32
30/11/2021,4,14,9,38,21,42,50,6,na,3,1,na,2,na,18,na,9,11,na,24,8,17,na,7,27,37,21,3,61,6,12,8,undefined,na,na,23,1,8,undefined,na,5,3,na,1,na,69,3,24,6,2,6,2,5,2,undefined,9,5,14,na,na,16,55,14,49,1,45,28,7,0,6,na,na,na,5,na,1,1,4,45
30/11/2021,5,34,5,50,51,72,122,22,33,21,1,10,23,na,50,na,10,50,21,7,7,23,na,24,92,187,41,10,95,19,10,13,undefined,na,na,120,11,9,undefined,7,14,8,2,4,na,196,11,96,13,26,10,11,14,11,undefined,8,27,71,13,na,20,104,25,19,12,15,30,17,8,7,10,2,28,12,16,5,26,6,59
30/11/2021,6,143,47,118,163,214,398,128,107,124,7,27,80,na,135,na,81,146,72,26,33,56,na,120,291,341,121,39,238,55,38,21,undefined,na,na,537,42,5,undefined,22,78,35,23,14,na,391,17,154,50,82,14,73,34,17,undefined,39,161,171,74,na,64,341,47,91,74,50,73,91,57,17,20,13,85,47,98,26,102,35,144
30/11/2021,7,179,156,187,329,404,685,251,211,451,17,54,177,na,315,na,200,356,239,32,63,110,na,234,646,627,171,82,505,101,54,59,undefined,na,na,842,113,18,undefined,66,126,72,55,53,na,705,29,279,95,77,58,39,93,28,undefined,81,345,442,143,na,153,371,56,335,165,155,158,218,119,57,56,46,157,122,58,58,161,65,277
30/11/2021,8,352,284,336,638,669,1348,353,297,906,12,55,255,na,435,na,432,859,678,71,92,147,na,569,1231,813,272,157,816,207,137,86,undefined,na,na,1550,278,55,undefined,135,318,109,108,56,na,1374,51,644,183,92,137,91,229,69,undefined,194,641,796,276,na,271,550,92,480,308,372,352,450,287,141,169,42,442,334,77,152,234,76,574
30/11/2021,9,633,422,398,743,482,730,137,178,421,34,36,147,na,260,na,466,628,447,110,82,200,na,358,772,561,308,167,592,220,160,103,undefined,na,na,884,269,81,undefined,180,199,121,134,65,na,1320,62,572,253,100,179,105,227,52,undefined,152,360,527,227,na,298,487,178,549,352,307,382,569,203,101,165,168,262,180,64,110,148,65,352
30/11/2021,10,926,642,547,1103,424,537,85,151,195,6,27,141,na,229,na,640,500,252,188,136,267,na,243,664,587,463,196,404,103,225,93,undefined,na,na,745,196,89,undefined,139,243,110,127,56,na,1521,37,692,188,163,248,107,205,45,undefined,177,275,421,221,na,256,615,106,553,258,343,473,398,182,107,184,73,196,146,37,104,111,68,345
30/11/2021,11,1469,822,865,1519,553,698,177,160,228,11,29,128,na,238,na,885,415,250,297,167,360,na,245,699,650,534,205,394,112,316,126,undefined,na,na,874,218,89,undefined,178,222,85,126,51,na,1826,58,890,249,206,307,140,242,63,undefined,224,224,516,279,na,304,761,106,647,148,392,607,362,158,101,224,54,224,140,56,95,131,51,491
30/11/2021,12,1717,1179,1104,1837,784,1034,107,215,436,6,36,140,na,263,na,1169,770,343,506,278,508,na,428,884,841,748,298,587,218,449,222,undefined,na,na,1641,428,129,undefined,306,429,170,266,174,na,2034,122,1148,274,202,363,171,436,81,undefined,389,567,564,364,na,335,992,216,759,246,430,922,653,416,176,414,181,225,216,73,111,151,54,559
30/11/2021,13,2055,1265,1195,1943,730,1049,100,212,373,7,32,154,na,284,na,1079,660,356,548,233,498,na,468,945,949,573,235,525,114,403,225,undefined,na,na,1456,319,145,undefined,296,368,166,171,60,na,2208,105,1230,233,212,336,206,464,126,undefined,435,475,549,347,na,305,1046,208,868,220,488,981,619,305,149,312,128,259,197,78,113,126,64,494
30/11/2021,14,1549,904,1076,1644,721,921,65,167,232,12,27,148,na,225,na,958,432,268,483,148,498,na,235,705,827,381,175,502,153,381,129,undefined,na,na,1122,298,92,undefined,175,244,93,237,119,na,1841,51,962,267,184,272,167,349,95,undefined,330,283,472,390,na,290,899,146,712,180,395,957,465,300,127,174,10,206,136,118,58,126,44,544
30/11/2021,15,1428,849,1081,1547,781,944,84,205,311,7,31,152,na,309,na,842,434,260,413,216,399,na,200,860,942,359,99,554,124,333,135,undefined,na,na,1146,199,91,undefined,173,192,99,149,74,na,1770,71,992,186,116,206,128,308,94,undefined,298,293,561,425,na,317,989,160,677,208,410,1008,441,216,88,172,21,195,165,101,126,124,82,571
30/11/2021,16,1438,803,1159,1599,925,1168,144,230,719,13,40,164,na,342,na,700,384,346,398,148,431,na,296,1142,1130,233,86,615,109,321,142,undefined,na,na,1224,219,89,undefined,90,178,95,159,65,na,1950,73,1040,134,75,284,120,293,120,undefined,270,393,677,459,na,318,1081,178,426,195,449,1005,502,225,86,237,31,297,207,56,79,152,84,510
30/11/2021,17,1655,928,1373,1772,1282,1932,287,330,945,19,48,232,na,599,na,750,633,567,575,260,532,na,543,1668,1215,326,137,924,202,393,127,undefined,na,na,2161,331,127,undefined,146,273,146,179,68,na,2514,87,1274,189,115,348,125,415,158,undefined,420,602,886,610,na,443,1430,206,518,274,715,1176,625,293,80,351,97,504,395,106,123,239,191,759
30/11/2021,18,1670,659,1500,1489,1130,1386,275,247,358,12,82,303,na,468,na,450,392,294,796,380,772,na,308,1067,1041,375,143,668,264,505,277,undefined,na,na,2074,170,172,undefined,83,225,123,245,96,na,1998,69,1008,194,133,409,109,350,167,undefined,468,297,585,551,na,432,1477,215,504,164,625,1230,436,235,69,520,71,404,183,99,118,309,148,642
30/11/2021,19,1271,357,1670,1228,1012,921,196,188,161,11,82,323,na,675,na,186,237,118,917,576,754,na,183,515,681,470,124,429,207,600,421,undefined,na,na,1580,130,224,undefined,65,172,75,98,46,na,1668,33,889,226,119,334,94,402,154,undefined,406,208,329,516,na,358,1286,217,471,87,176,1264,333,196,34,473,65,259,152,56,77,353,62,474
30/11/2021,20,1237,320,1370,1223,1025,620,170,192,100,3,148,391,na,764,na,94,247,85,901,441,679,na,151,479,488,420,119,442,261,587,526,undefined,na,na,1197,110,278,undefined,33,160,51,62,29,na,1659,19,751,177,97,343,94,307,187,undefined,318,153,264,307,na,266,1040,220,393,80,188,1208,402,120,65,304,21,337,111,48,62,376,46,462
30/11/2021,21,919,271,1354,1331,1115,549,86,130,73,6,115,392,na,629,na,165,182,73,791,449,633,na,96,375,466,297,103,479,303,440,709,undefined,na,na,1006,91,282,undefined,41,180,46,20,20,na,1996,38,628,163,80,330,57,186,101,undefined,306,116,275,130,na,225,1104,162,367,40,339,866,306,12,39,247,10,331,76,25,40,26,26,366
30/11/2021,22,486,154,945,661,664,434,54,77,66,4,60,204,na,461,na,109,134,41,446,252,425,na,56,330,311,239,84,204,136,400,370,undefined,na,na,640,64,189,undefined,37,133,42,9,12,na,1218,17,376,117,71,197,72,139,60,undefined,210,82,217,104,na,182,775,129,303,25,386,558,145,4,22,389,34,240,96,na,8,15,14,389
30/11/2021,23,193,61,609,355,391,291,14,41,34,na,42,130,na,324,na,61,68,18,233,138,257,na,23,225,159,133,44,138,61,213,173,undefined,na,na,334,37,75,undefined,15,74,14,3,5,na,607,4,218,76,61,74,36,82,52,undefined,94,47,108,59,na,94,527,88,215,16,154,219,53,6,5,24,14,83,95,na,1,6,2,188


==> Figures/Australia/big/October_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North)
01/10/2019,0,38,21,204,83,112,125,8,12,16,8,2,10,-1,37,79,20,-1,8,73,51,179,190,43,125,-1,104,21,60,18,139,57,undefined,-1,12,69,4,15,undefined,13,17,17,12,6,74,8,83,35,-1,10,18,33,19,undefined,37,10,74,2,-1,79,248,77
01/10/2019,1,30,13,93,42,44,42,1,8,4,-1,11,5,-1,15,56,3,-1,3,49,14,111,73,28,29,-1,65,20,27,6,90,23,undefined,-1,4,26,7,12,undefined,2,7,9,3,1,32,5,28,19,-1,10,19,24,5,undefined,13,4,37,-1,-1,24,157,59
01/10/2019,2,31,13,44,13,32,32,2,3,3,7,-1,3,-1,9,21,5,-1,6,25,31,84,81,56,15,-1,69,3,26,2,37,13,undefined,-1,1,13,4,3,undefined,1,6,9,4,2,23,1,25,8,-1,2,8,14,5,undefined,12,4,37,-1,-1,23,112,32
01/10/2019,3,8,21,40,24,41,31,-1,1,4,5,1,2,-1,12,14,16,-1,8,16,38,48,57,8,22,-1,51,2,44,2,56,4,undefined,-1,2,7,8,2,undefined,-1,4,9,1,-1,24,-1,34,6,-1,-1,7,10,7,undefined,7,1,19,-1,-1,12,75,18
01/10/2019,4,9,10,23,42,61,62,6,3,9,7,2,5,-1,36,4,8,-1,4,10,12,36,69,14,28,-1,32,4,59,5,32,14,undefined,-1,-1,34,2,10,undefined,15,4,5,1,2,16,1,31,4,-1,5,1,14,4,undefined,11,9,17,-1,-1,16,51,14
01/10/2019,5,21,24,74,81,126,192,27,40,96,52,3,19,-1,92,36,44,-1,27,20,13,65,166,40,252,-1,75,18,102,34,40,6,undefined,-1,37,125,16,12,undefined,16,21,18,9,2,43,3,74,13,-1,9,9,22,2,undefined,14,85,136,3,-1,22,118,27
01/10/2019,6,125,98,190,194,368,989,151,119,531,96,31,103,-1,264,95,163,-1,179,35,53,94,769,223,905,-1,183,37,427,115,75,42,undefined,-1,78,685,85,11,undefined,78,99,26,25,13,215,23,232,64,-1,28,46,54,37,undefined,74,483,382,21,-1,111,364,55
01/10/2019,7,386,251,305,538,990,1946,459,363,2229,393,70,297,-1,675,301,478,-1,788,90,160,212,1669,747,1993,-1,334,123,1022,260,138,98,undefined,-1,142,1022,238,34,undefined,358,294,108,99,50,568,52,567,181,-1,119,78,207,91,undefined,204,1827,1254,96,-1,315,653,74
01/10/2019,8,955,534,719,1066,1795,3908,663,570,3727,630,118,279,-1,1353,635,999,-1,1733,219,264,401,2966,1497,3721,-1,641,226,1890,432,430,176,undefined,-1,268,1954,751,73,undefined,728,876,290,247,104,983,156,1112,352,-1,190,159,636,199,undefined,444,3750,2414,320,-1,863,1271,130
01/10/2019,9,1130,703,828,934,1349,2109,258,296,2231,491,55,149,-1,645,630,992,-1,867,168,218,405,2068,853,2591,-1,741,221,1207,377,320,144,undefined,-1,213,1162,539,139,undefined,699,574,296,290,119,703,190,1010,373,-1,210,163,556,158,undefined,467,2094,1712,263,-1,924,1186,189
01/10/2019,10,1502,1132,1157,1524,1600,1398,195,222,792,351,65,140,-1,479,820,1207,-1,496,311,331,587,2040,561,1608,-1,1034,267,1529,541,411,197,undefined,-1,203,1276,561,130,undefined,470,601,246,180,99,896,136,1106,444,-1,263,202,511,139,undefined,457,2906,1252,325,-1,1001,1059,258
01/10/2019,11,2313,1780,1739,2256,2123,1697,229,327,730,290,70,157,-1,535,1090,1475,-1,493,628,565,836,2530,620,1507,-1,1200,292,1784,708,604,238,undefined,-1,167,1746,877,161,undefined,464,611,375,302,136,1311,133,1545,616,-1,357,273,658,210,undefined,538,780,1173,343,-1,1096,1251,276
01/10/2019,12,3902,3190,2648,3352,2610,2520,507,891,1482,523,175,371,-1,756,1797,2288,-1,733,1073,1025,1566,3526,1232,2430,-1,1977,382,2094,1040,1200,405,undefined,-1,413,3438,1017,351,undefined,1299,1050,451,325,130,2460,280,2317,792,-1,499,336,1019,238,undefined,835,1828,1752,284,-1,1484,1765,426
01/10/2019,13,4118,3275,2826,3799,3005,2748,473,805,1273,503,185,293,-1,858,2077,2406,-1,827,1224,1047,1588,4230,1164,2355,-1,1746,368,2475,1372,1119,463,undefined,-1,466,3439,958,353,undefined,1244,1055,488,249,167,2377,258,2647,763,-1,622,341,1086,296,undefined,882,1597,1804,428,-1,1378,1756,468
01/10/2019,14,3561,402,2632,3347,2746,2399,370,331,825,324,97,213,-1,699,2024,1835,-1,520,954,744,1211,3483,721,1851,-1,1174,258,2281,1156,857,400,undefined,-1,296,2267,646,198,undefined,564,656,384,151,145,2166,154,2242,634,-1,494,292,814,229,undefined,749,856,1145,656,-1,1503,1658,356
01/10/2019,15,3613,-1,2697,3424,2751,2559,332,326,1264,302,104,293,-1,850,1892,1759,-1,689,1034,702,1329,3568,619,2337,-1,871,222,2065,1081,875,427,undefined,-1,216,2163,545,217,undefined,473,493,398,182,152,1954,124,2008,449,-1,531,240,763,257,undefined,724,913,1411,417,-1,1303,1704,327
01/10/2019,16,3311,-1,2553,3047,2797,3329,410,435,2916,489,101,374,-1,1093,2026,1414,-1,1098,875,594,1160,3707,762,3123,-1,718,211,2209,1064,854,381,undefined,-1,260,2324,571,226,undefined,569,567,415,253,142,1943,142,2244,338,-1,453,211,711,275,undefined,631,1968,1866,499,-1,1495,1966,302
01/10/2019,17,3709,-1,2840,3359,3585,5325,815,735,3940,875,148,555,-1,1952,2327,1490,-1,1725,1048,900,1469,4829,1261,4487,-1,1094,298,2713,1219,1058,457,undefined,-1,378,3201,770,287,undefined,827,671,492,336,261,2204,251,2672,408,-1,562,216,1030,478,undefined,827,2907,2594,499,-1,1553,2512,404
01/10/2019,18,2964,-1,2727,2535,2418,3236,576,475,1843,424,141,495,-1,1199,2069,1004,-1,745,1215,1150,1340,3979,714,2684,-1,802,271,1766,767,1180,506,undefined,-1,222,2526,471,244,undefined,344,433,309,224,150,1723,133,2038,343,-1,619,175,685,288,undefined,709,1246,1450,198,-1,1367,2167,366
01/10/2019,19,1834,-1,2823,1785,1430,1894,217,198,540,213,90,361,-1,624,1743,500,-1,263,1209,1136,1320,2923,410,1526,-1,650,179,701,315,1058,510,undefined,-1,110,1716,253,260,undefined,147,246,203,121,86,1311,91,1556,241,-1,550,147,615,190,undefined,511,390,767,28,-1,955,1953,351
01/10/2019,20,982,-1,2265,1326,1154,1259,119,105,257,104,93,358,-1,417,1358,382,-1,132,954,945,1098,2213,212,883,-1,592,147,511,133,1014,472,undefined,-1,73,1148,242,276,undefined,70,192,150,116,66,1104,48,973,194,-1,500,112,509,190,undefined,398,181,493,25,-1,774,1655,318
01/10/2019,21,657,-1,1669,990,1115,1029,89,72,114,83,29,177,-1,320,1006,335,-1,117,661,743,822,1784,185,818,-1,456,129,599,186,816,389,undefined,-1,69,827,168,195,undefined,81,156,131,98,61,852,49,736,162,-1,324,129,431,124,undefined,280,98,444,28,-1,580,1309,306
01/10/2019,22,335,-1,1161,622,660,709,37,54,88,77,37,138,-1,230,563,142,-1,54,380,367,504,1359,136,562,-1,316,61,293,116,539,254,undefined,-1,86,448,84,93,undefined,66,72,100,77,40,485,41,409,75,-1,169,78,252,93,undefined,190,71,297,19,-1,369,1041,259
01/10/2019,23,200,-1,668,269,345,475,24,29,61,11,16,56,-1,211,264,55,-1,33,230,128,352,726,73,314,-1,193,30,149,47,352,129,undefined,-1,21,261,62,27,undefined,43,41,50,34,17,282,20,250,55,-1,50,43,110,57,undefined,83,42,185,14,-1,230,727,135
02/10/2019,0,85,-1,269,107,148,146,18,2,18,7,10,35,-1,67,106,34,-1,10,94,87,199,231,53,108,-1,116,20,64,22,241,48,undefined,-1,8,90,22,18,undefined,16,12,20,10,12,92,18,164,20,-1,7,23,59,22,undefined,43,26,83,2,-1,91,292,79
02/10/2019,1,59,-1,134,57,68,66,6,5,6,4,1,6,-1,10,76,17,-1,3,62,34,92,114,20,58,-1,70,8,37,19,130,19,undefined,-1,4,46,8,8,undefined,4,3,13,11,11,51,3,59,18,-1,8,16,35,11,undefined,20,6,21,1,-1,52,185,44
02/10/2019,2,32,-1,61,22,29,31,7,2,5,3,-1,3,-1,13,24,4,-1,2,27,18,117,70,63,32,-1,46,7,21,4,40,4,undefined,-1,8,18,2,5,undefined,7,3,7,1,2,22,7,35,9,-1,1,6,15,2,undefined,8,1,41,3,-1,28,124,28
02/10/2019,3,11,-1,54,24,42,23,4,4,3,2,-1,4,-1,6,36,30,-1,1,26,13,73,62,10,30,-1,63,1,45,3,56,22,undefined,-1,2,13,10,2,undefined,1,6,21,2,2,21,1,31,7,-1,-1,16,16,8,undefined,2,1,8,-1,-1,37,87,26
02/10/2019,4,10,-1,38,42,55,58,9,4,6,3,2,3,-1,33,6,6,-1,1,18,15,28,65,19,36,-1,42,8,52,4,29,17,undefined,-1,3,16,2,9,undefined,9,4,8,-1,1,19,1,29,5,-1,10,3,8,3,undefined,11,7,21,-1,-1,35,51,28
02/10/2019,5,20,-1,57,70,112,233,32,46,91,43,9,21,-1,92,37,70,-1,33,13,5,37,224,52,246,-1,59,10,127,36,49,33,undefined,-1,31,148,26,8,undefined,22,17,21,5,-1,39,2,72,20,-1,4,9,33,6,undefined,21,59,123,3,-1,34,118,22
02/10/2019,6,151,-1,179,227,421,1033,167,126,506,103,46,127,-1,281,107,173,-1,170,35,36,74,747,269,947,-1,128,28,411,163,62,46,undefined,-1,74,743,77,14,undefined,96,71,47,24,14,198,22,228,62,-1,30,47,68,48,undefined,79,334,389,35,-1,145,338,48
02/10/2019,7,416,-1,339,580,998,1947,534,346,2124,376,73,272,-1,678,310,577,-1,734,69,168,186,1686,733,1975,-1,239,95,1070,283,173,89,undefined,-1,150,1153,247,42,undefined,350,336,120,84,37,537,49,536,121,-1,96,91,205,93,undefined,208,1326,1271,101,-1,382,631,62
02/10/2019,8,903,-1,711,1033,1830,3944,696,542,3974,635,98,326,-1,1388,704,1136,-1,1723,201,255,440,2938,1396,3893,-1,498,195,1934,467,389,179,undefined,-1,334,2085,711,129,undefined,781,839,302,237,104,1000,140,1100,340,-1,179,163,556,176,undefined,416,3347,2413,358,-1,896,1165,105
02/10/2019,9,1303,-1,688,1177,1483,2123,287,297,2282,472,71,152,-1,705,695,1223,-1,887,189,216,429,2268,844,2550,-1,570,179,1327,365,325,156,undefined,-1,222,1374,523,154,undefined,698,673,283,267,161,886,164,1060,302,-1,268,205,507,172,undefined,429,2091,1798,324,-1,829,1120,185
02/10/2019,10,1783,-1,1153,1472,1803,1522,212,200,914,369,38,120,-1,526,911,1303,-1,547,482,339,574,2149,570,1732,642,635,166,1686,640,447,300,undefined,-1,264,1376,484,146,undefined,539,608,266,214,127,1005,126,1156,257,-1,259,202,470,146,undefined,491,901,1236,499,-1,1133,991,209
02/10/2019,11,2640,-1,1610,2428,2399,1657,210,279,811,350,74,180,-1,544,1178,1627,-1,470,703,567,844,2617,609,1727,1689,781,150,1952,805,634,221,undefined,-1,217,1707,541,190,undefined,586,729,290,363,165,1343,146,1485,314,-1,338,175,560,199,undefined,553,824,1335,374,-1,1101,1206,286
02/10/2019,12,3918,-1,2703,3502,2725,2868,423,844,1589,584,174,387,-1,778,1932,2422,-1,786,1165,1116,1543,3537,1327,2459,2166,1238,258,2129,1147,1288,408,undefined,-1,461,3204,998,341,undefined,1248,1234,448,393,142,2402,244,2471,467,-1,482,338,1084,279,undefined,880,2127,1804,543,-1,1677,1733,368
02/10/2019,13,4262,-1,2865,3837,3003,2819,415,768,1333,553,155,424,-1,793,2127,2448,-1,825,1105,905,1365,3760,1082,2573,2378,1042,248,2235,1139,1225,521,undefined,-1,467,3304,1014,349,undefined,1215,1176,510,415,84,2647,268,2563,360,-1,497,314,1156,330,undefined,990,1709,1704,550,-1,1625,1723,369
02/10/2019,14,3503,-1,2671,3299,2787,2120,334,328,848,356,69,274,-1,701,2028,1841,-1,588,957,687,1016,3329,570,1985,2184,774,238,2027,1052,912,413,undefined,-1,310,2327,676,262,undefined,598,643,311,245,32,1968,148,2132,337,-1,423,189,916,213,undefined,649,822,1299,636,-1,1598,1543,360
02/10/2019,15,3652,-1,2591,3086,2771,2592,273,277,1309,362,62,286,-1,859,2006,1670,-1,563,904,698,1056,3465,597,2170,2585,684,172,2084,964,910,373,undefined,-1,286,2083,570,215,undefined,497,615,370,108,68,1945,131,2032,338,-1,418,190,866,180,undefined,608,976,1407,383,-1,1432,1515,356
02/10/2019,16,3391,-1,2669,3201,2916,3452,378,418,2834,604,117,375,-1,1078,2145,1658,-1,1122,882,703,1207,3865,742,3186,2728,797,236,2205,838,845,267,undefined,-1,322,2354,644,231,undefined,531,615,402,50,106,2119,154,2342,461,-1,475,249,766,251,undefined,669,1964,1979,481,-1,1570,1982,355
02/10/2019,17,3907,-1,2859,3374,3626,5352,699,682,3896,815,154,614,-1,1950,2328,1647,-1,1636,1082,970,708,4705,1325,4427,3061,1160,305,2643,1244,1077,380,undefined,-1,448,3299,828,292,undefined,697,752,561,154,234,2505,216,2598,899,-1,529,323,919,412,undefined,783,2929,2509,445,-1,1553,2505,451
02/10/2019,18,3309,-1,3011,2885,2918,3528,533,517,1824,393,179,641,-1,1170,2204,1067,-1,777,1298,1180,1306,3902,694,2627,2364,1664,370,1704,1035,1317,491,undefined,-1,285,2848,446,261,undefined,386,538,447,187,169,1781,149,2181,1131,-1,649,389,817,346,undefined,724,1192,1517,256,-1,1480,2312,473
02/10/2019,19,1941,-1,2857,2032,1910,2016,240,200,578,253,103,469,-1,589,1816,598,-1,287,1288,1108,1268,2948,337,1423,1005,1711,369,959,534,1191,560,undefined,-1,170,1941,235,269,undefined,174,358,282,158,123,1448,104,1709,1137,-1,528,405,624,238,undefined,543,456,814,27,-1,1100,2127,455
02/10/2019,20,1147,-1,2410,1614,1584,1472,152,195,294,127,75,396,-1,482,1595,450,-1,148,948,904,1143,2388,249,938,746,1487,287,570,302,1056,715,undefined,-1,123,1525,245,313,undefined,115,354,223,163,81,1335,74,1218,834,-1,534,350,597,199,undefined,444,222,544,21,-1,888,1762,477
02/10/2019,21,713,-1,1855,1045,1535,1201,103,114,124,118,142,445,-1,446,1122,372,-1,107,748,706,872,1890,243,804,596,931,208,817,268,875,539,undefined,-1,64,1209,233,254,undefined,117,134,156,82,60,1123,65,851,421,-1,439,264,463,166,undefined,275,148,512,22,-1,649,1404,333
02/10/2019,22,431,-1,1152,658,833,894,50,94,118,102,39,157,-1,261,666,181,-1,87,410,493,706,1497,175,622,434,490,101,392,187,614,374,undefined,-1,93,674,143,124,undefined,62,311,125,118,74,589,67,564,203,-1,229,121,232,119,undefined,239,97,348,18,-1,363,1181,239
02/10/2019,23,231,-1,733,266,439,539,28,52,48,39,21,80,-1,245,293,76,-1,43,199,171,392,838,80,330,320,242,61,165,69,422,130,undefined,-1,38,253,55,30,undefined,36,46,80,50,30,262,24,289,85,-1,75,50,141,72,undefined,106,42,158,10,-1,204,730,188
03/10/2019,0,104,-1,309,117,191,207,4,36,13,26,2,51,-1,89,97,40,-1,9,97,73,142,367,56,134,166,157,28,59,29,198,46,undefined,-1,17,120,16,8,undefined,21,21,30,14,11,115,22,139,32,-1,19,52,43,44,undefined,18,34,124,4,-1,74,357,116
03/10/2019,1,68,-1,147,55,87,49,4,4,8,6,2,13,-1,25,78,20,-1,6,84,57,160,138,21,34,92,94,16,27,34,186,27,undefined,-1,7,43,20,8,undefined,14,11,14,7,7,38,5,83,12,-1,10,24,36,53,undefined,-1,7,48,3,-1,40,247,84
03/10/2019,2,38,-1,89,33,36,38,13,4,5,3,4,5,-1,19,48,19,-1,5,20,28,92,91,18,22,32,68,7,26,3,73,17,undefined,-1,6,20,1,5,undefined,3,2,8,3,3,15,1,45,4,-1,8,13,12,13,undefined,-1,8,55,2,-1,27,172,36
03/10/2019,3,8,-1,53,21,42,23,1,8,5,2,2,9,-1,7,16,14,-1,1,24,33,60,76,8,11,57,51,2,42,6,41,6,undefined,-1,2,28,6,9,undefined,3,8,6,-1,-1,21,2,34,7,-1,4,11,17,2,undefined,-1,3,21,1,-1,13,89,22
03/10/2019,4,8,-1,35,35,61,44,9,1,6,2,4,9,-1,41,20,9,-1,4,20,19,42,57,3,19,44,34,9,53,6,29,16,undefined,-1,4,13,8,18,undefined,6,6,6,2,1,31,2,28,5,-1,11,8,10,4,undefined,-1,3,22,-1,-1,15,49,17
03/10/2019,5,17,-1,60,88,139,244,28,39,90,55,3,38,-1,99,27,40,-1,50,7,16,48,206,52,264,141,94,13,122,37,36,9,undefined,-1,45,139,18,4,undefined,18,20,13,9,3,52,6,71,18,-1,4,14,16,13,undefined,-1,63,119,11,-1,26,79,25
03/10/2019,6,120,-1,168,201,383,1002,154,161,487,103,33,120,-1,316,98,151,-1,195,37,34,97,790,239,930,469,178,52,428,148,75,62,undefined,-1,66,722,93,9,undefined,133,90,42,31,16,183,26,235,81,-1,26,52,67,52,undefined,-1,351,358,32,-1,101,359,40
03/10/2019,7,402,-1,326,567,1052,1956,401,352,2133,438,65,285,-1,646,361,594,-1,784,96,102,170,1679,715,2039,1112,355,115,1026,347,188,92,undefined,-1,153,1130,247,46,undefined,335,304,115,87,35,598,55,549,188,-1,106,67,240,79,undefined,-1,1505,1279,115,-1,361,631,53
03/10/2019,8,1015,-1,770,1120,2053,3838,650,552,4012,590,127,436,-1,1312,694,992,-1,1789,156,239,381,2880,1478,3700,1782,650,192,2086,500,522,137,undefined,-1,298,2047,699,119,undefined,783,816,282,268,105,1018,131,1165,350,-1,185,210,635,187,undefined,-1,3649,2253,396,-1,983,1235,88
03/10/2019,9,1290,-1,720,1008,1394,2210,206,327,2609,491,58,208,-1,721,709,1188,-1,1018,213,256,387,2221,859,2654,934,769,200,1245,295,371,160,undefined,-1,285,1336,525,131,undefined,724,599,285,239,119,836,137,1068,405,-1,207,190,498,142,undefined,-1,2252,1602,297,-1,955,1156,201
03/10/2019,10,1792,-1,1046,1378,1794,1578,145,216,933,298,44,185,-1,433,833,1358,-1,597,365,249,538,2199,606,1762,1035,965,269,1680,415,503,198,undefined,-1,211,1389,539,162,undefined,475,569,253,211,139,1090,119,1266,431,-1,262,208,488,148,undefined,-1,848,1274,368,-1,1074,1094,261
03/10/2019,11,2580,-1,1493,2384,2223,1599,188,250,769,304,38,155,-1,507,1274,1585,-1,463,644,505,784,2795,543,1681,1253,1224,278,1744,592,642,239,undefined,-1,246,1657,565,204,undefined,510,641,278,247,117,1565,142,1575,536,-1,387,258,643,171,undefined,-1,918,1345,381,-1,1065,1230,320
03/10/2019,12,3876,-1,2529,3448,2735,2802,347,839,1685,617,142,445,-1,763,1902,2538,-1,711,1105,926,1394,3559,1276,2471,1806,1662,371,2251,896,1213,415,undefined,-1,396,3123,1065,365,undefined,1222,1053,478,360,120,2254,237,2336,710,-1,453,371,1108,306,undefined,-1,2132,2012,301,-1,1654,1901,335
03/10/2019,13,3985,-1,2625,3894,2905,3002,426,682,1091,481,149,229,-1,808,1994,2500,-1,785,1102,1331,1531,3732,1371,2543,2225,1613,292,2380,1155,1124,543,undefined,-1,421,3174,1000,323,undefined,1207,1028,516,313,126,2393,255,2622,610,-1,524,320,1060,345,undefined,-1,1838,1800,401,-1,1383,1786,395
03/10/2019,14,3424,-1,2696,3465,2790,2446,283,315,860,274,123,198,-1,775,2031,2220,-1,559,857,1080,1184,3575,1605,2232,2038,993,278,2254,1109,959,441,undefined,-1,319,2535,782,219,undefined,568,758,333,235,96,2238,178,2309,527,-1,489,266,886,236,undefined,-1,1074,1430,674,-1,1521,1759,372
03/10/2019,15,3426,-1,2543,3458,2830,2771,313,273,1076,305,90,272,-1,908,1988,1711,-1,632,919,726,1071,3993,1418,2395,2076,769,214,2288,1045,919,424,undefined,-1,330,2206,532,256,undefined,479,588,339,175,106,2272,160,2352,443,-1,417,222,804,237,undefined,-1,1218,1421,371,-1,1328,1567,379
03/10/2019,16,3367,-1,2614,3233,2905,3749,468,484,2715,400,62,301,-1,1247,1972,1577,-1,1033,739,660,1207,3827,1375,3157,2513,696,225,2136,1031,942,345,undefined,-1,293,2501,667,167,undefined,502,576,379,123,104,2169,156,2090,304,-1,495,199,823,241,undefined,-1,2018,1980,499,-1,1460,1825,340
03/10/2019,17,4342,-1,2856,3757,3972,5594,736,796,3776,655,111,534,-1,1872,2220,1693,-1,1617,983,980,1581,4555,1311,4443,2783,799,255,2861,1205,1286,454,undefined,-1,411,3341,897,304,undefined,645,820,527,132,132,2366,174,2509,384,-1,585,219,1012,342,undefined,-1,2795,2767,504,-1,1475,2229,390
03/10/2019,18,3565,-1,3031,3108,3267,3486,800,473,1901,393,141,511,-1,1434,2092,1127,-1,730,1354,1283,1392,3802,759,2715,2523,780,228,2408,962,1415,543,undefined,-1,326,2819,579,298,undefined,403,598,313,114,110,1866,157,1964,299,-1,672,174,964,309,undefined,-1,1096,1582,243,-1,1337,2123,412
03/10/2019,19,2300,-1,2477,2162,2601,2244,300,184,599,205,88,363,-1,682,1614,636,-1,302,1178,1258,1310,2856,411,1380,1593,625,189,2295,489,1106,560,undefined,-1,146,2278,310,305,undefined,215,457,209,124,73,1528,97,1506,206,-1,632,193,706,215,undefined,-1,391,951,35,-1,984,1886,388
03/10/2019,20,1540,-1,2400,1625,1699,1697,150,136,358,99,58,312,-1,580,1490,429,-1,138,1055,989,1120,2303,306,1014,1195,518,158,810,308,1143,634,undefined,-1,105,1513,249,295,undefined,122,302,225,95,62,1189,57,1165,208,-1,546,150,643,160,undefined,-1,239,530,41,-1,990,1734,343
03/10/2019,21,941,-1,2015,1216,1851,1458,312,87,143,84,41,204,-1,501,1182,366,-1,110,766,732,898,2036,232,813,611,474,128,1374,218,955,675,undefined,-1,118,1250,208,277,undefined,111,134,145,73,53,1028,52,963,178,-1,376,109,455,151,undefined,-1,127,482,22,-1,648,1519,333
03/10/2019,22,395,-1,1288,823,1628,983,171,70,134,52,20,120,-1,311,665,255,-1,83,471,725,709,1443,208,613,967,335,112,897,219,764,396,undefined,-1,147,880,192,105,undefined,115,344,116,45,36,707,36,591,127,-1,260,80,327,95,undefined,-1,102,436,21,-1,377,1070,228
03/10/2019,23,194,-1,816,394,667,790,19,54,58,48,15,77,-1,386,357,107,-1,44,299,296,478,876,85,365,462,261,52,391,87,445,190,undefined,-1,35,440,126,46,undefined,32,65,40,15,13,331,22,322,67,-1,74,61,178,64,undefined,-1,46,288,15,-1,222,764,163
04/10/2019,0,88,-1,453,172,259,235,17,17,21,15,5,28,-1,84,140,61,-1,10,156,122,313,353,55,180,160,145,28,140,42,276,60,undefined,-1,13,162,83,14,undefined,27,29,33,5,9,125,18,161,47,-1,16,25,213,35,undefined,-1,36,149,6,-1,110,376,103
04/10/2019,1,76,-1,250,91,163,117,8,5,28,-1,1,8,-1,43,104,32,-1,13,60,64,162,226,25,59,64,134,24,58,25,130,58,undefined,-1,11,65,23,14,undefined,4,15,14,5,2,57,9,116,19,-1,15,11,54,26,undefined,-1,12,68,4,-1,65,198,75
04/10/2019,2,48,-1,146,61,52,67,3,2,13,1,4,8,-1,21,57,19,-1,12,57,66,165,87,25,26,58,60,6,27,11,102,44,undefined,-1,13,18,23,10,undefined,9,9,7,3,2,37,1,70,10,-1,19,4,41,6,undefined,-1,5,55,4,-1,32,130,68
04/10/2019,3,35,-1,108,37,59,47,7,6,9,7,3,-1,-1,10,51,13,-1,4,25,70,90,150,18,27,30,57,3,37,2,72,9,undefined,-1,6,13,27,15,undefined,4,8,5,1,-1,48,-1,53,5,-1,5,5,19,12,undefined,-1,5,23,4,-1,24,99,53
04/10/2019,4,31,-1,47,39,80,88,7,5,7,1,-1,4,-1,36,15,13,-1,2,22,24,68,107,4,16,35,47,10,63,6,52,19,undefined,-1,3,38,5,16,undefined,4,19,2,2,2,28,-1,50,9,-1,7,7,16,13,undefined,-1,5,30,1,-1,22,92,27
04/10/2019,5,34,-1,57,89,144,228,28,46,70,35,4,17,-1,87,41,45,-1,36,13,26,49,218,57,236,125,82,23,106,42,55,31,undefined,-1,25,121,27,10,undefined,12,19,18,5,3,37,10,89,23,-1,8,15,17,11,undefined,-1,69,109,6,-1,37,101,11
04/10/2019,6,114,-1,185,241,403,1007,114,113,488,148,25,105,-1,263,92,229,-1,184,42,38,62,748,268,900,402,170,53,326,112,93,46,undefined,-1,65,658,72,12,undefined,66,96,42,20,12,166,15,200,74,-1,38,47,74,56,undefined,-1,451,366,45,-1,129,327,49
04/10/2019,7,394,-1,345,507,953,1901,297,299,1969,334,66,234,-1,626,283,521,-1,767,68,132,151,1435,737,2046,960,332,113,875,236,170,104,undefined,-1,113,972,228,50,undefined,321,297,109,49,34,441,46,547,160,-1,85,69,217,70,undefined,-1,1483,1280,79,-1,305,576,107
04/10/2019,8,807,-1,674,1049,1745,3831,501,463,3993,567,83,343,-1,1272,616,948,-1,1601,123,246,406,2854,1408,3589,1418,637,200,1535,407,471,136,undefined,-1,284,1865,606,111,undefined,687,775,229,141,54,982,151,1018,299,-1,193,160,568,151,undefined,-1,3296,2255,354,-1,821,1138,177
04/10/2019,9,1065,-1,762,1224,1396,2145,235,263,2262,468,63,257,-1,631,630,1109,-1,795,183,270,383,1990,871,2551,1043,730,230,1000,296,335,158,undefined,-1,197,1301,496,137,undefined,703,578,258,145,52,789,144,1068,354,-1,216,210,515,166,undefined,-1,2246,1679,308,-1,823,1055,224
04/10/2019,10,1664,-1,1095,1804,1611,1398,161,204,696,271,48,198,-1,500,819,1407,-1,513,363,344,627,2116,566,1652,1123,893,183,1301,432,487,171,undefined,-1,205,1197,483,137,undefined,494,522,222,109,104,906,107,1214,394,-1,302,205,535,158,undefined,-1,882,1263,413,-1,1029,1000,339
04/10/2019,11,2361,-1,1481,2578,2136,1575,205,230,666,274,85,283,-1,517,1042,1586,-1,458,543,651,863,2420,617,1688,1347,1269,290,1752,609,609,204,undefined,-1,164,1601,513,222,undefined,613,570,321,216,100,1284,134,1577,479,-1,420,272,722,170,undefined,-1,752,1361,399,-1,963,1193,342
04/10/2019,12,3630,-1,2409,3400,2707,2580,349,680,1404,414,89,357,-1,762,1707,2365,-1,669,1080,1309,1758,3307,1211,2607,1904,1879,414,2297,826,1326,322,undefined,-1,278,2809,1045,328,undefined,1475,969,468,369,93,2038,227,2299,768,-1,578,409,1099,279,undefined,-1,1960,1989,556,-1,1533,1948,423
04/10/2019,13,3504,-1,2185,3446,2456,2340,152,469,1191,389,24,139,-1,499,1421,2295,-1,516,940,876,1491,3147,914,2512,1845,1512,326,1933,468,1159,412,undefined,-1,230,1921,1015,301,undefined,1263,861,375,237,120,1823,247,2013,643,-1,511,281,1007,287,undefined,-1,1407,1611,282,-1,1334,1877,392
04/10/2019,14,3400,-1,2635,3538,3078,2080,139,277,880,306,35,200,-1,601,2010,1828,-1,536,928,714,1141,3031,733,2054,1796,1178,326,2822,722,979,356,undefined,-1,178,1691,536,250,undefined,606,608,316,131,83,2063,138,1901,562,-1,545,261,835,257,undefined,-1,763,1260,480,-1,1407,1655,353
04/10/2019,15,3283,-1,2284,3063,2415,2543,154,320,1297,362,39,196,-1,807,1658,1677,-1,519,785,725,1132,3133,695,2358,2098,1090,244,2046,433,865,226,undefined,-1,159,1786,562,213,undefined,414,541,310,157,144,1528,164,1925,449,-1,476,223,820,260,undefined,-1,986,1432,334,-1,1193,1631,379
04/10/2019,16,3242,-1,1921,2948,2509,3433,202,455,2740,597,23,159,-1,1139,1601,1539,-1,996,758,530,1145,3400,890,3305,2334,893,277,2034,352,914,268,undefined,-1,199,1828,598,232,undefined,514,616,282,217,106,1497,164,1954,444,-1,395,180,786,198,undefined,-1,1870,1991,177,-1,1186,1960,358
04/10/2019,17,3712,-1,2562,3316,3582,4753,368,612,3126,754,47,257,-1,1565,2026,1725,-1,1449,1099,905,1345,4216,1118,4279,2808,783,238,2632,498,1386,387,undefined,-1,300,2566,836,298,undefined,627,742,381,296,164,1787,195,2207,388,-1,570,194,1053,392,undefined,-1,2112,2335,195,-1,1207,2180,378
04/10/2019,18,3017,-1,2526,2748,2592,3000,172,339,1322,322,27,166,-1,876,1741,1174,-1,555,1463,1269,1361,3140,627,2557,2326,625,231,2229,277,1453,412,undefined,-1,223,2023,527,289,undefined,344,664,235,243,102,1425,162,1720,340,-1,668,176,937,257,undefined,-1,781,1429,49,-1,1004,2083,405
04/10/2019,19,2229,-1,2384,2136,2749,1826,57,216,453,162,22,246,-1,637,1520,734,-1,251,1245,1553,1387,2473,378,1595,1528,667,220,2474,306,1626,515,undefined,-1,95,1817,394,318,undefined,216,419,186,147,94,1243,75,1307,325,-1,663,156,834,222,undefined,-1,321,933,24,-1,800,1914,417
04/10/2019,20,1798,-1,2219,1697,1623,1515,26,139,293,144,61,211,-1,572,1388,479,-1,154,1115,1253,1386,2231,268,1146,1173,518,118,1045,159,1341,624,undefined,-1,89,1430,370,387,undefined,131,224,145,131,82,1188,67,1419,176,-1,559,88,678,138,undefined,-1,197,566,32,-1,560,1660,387
04/10/2019,21,1043,-1,2297,1463,1964,1326,50,111,207,84,38,159,-1,472,1313,363,-1,110,936,987,1302,1908,324,948,1016,485,110,1527,237,1354,634,undefined,-1,117,1300,415,336,undefined,163,244,150,83,54,1109,45,1112,129,-1,419,93,665,148,undefined,-1,115,508,20,-1,508,1658,331
04/10/2019,22,629,-1,1609,1114,2332,1290,35,72,173,88,19,129,-1,421,832,340,-1,159,801,963,1110,1683,252,910,920,426,104,1529,225,1152,350,undefined,-1,120,1109,440,214,undefined,150,462,80,75,43,951,41,719,134,-1,334,101,511,113,undefined,-1,133,504,25,-1,358,1133,314
04/10/2019,23,358,-1,1187,789,867,944,29,34,111,58,8,86,-1,409,587,196,-1,70,456,556,810,1185,166,553,760,258,77,398,67,801,265,undefined,-1,69,594,541,114,undefined,90,102,63,53,22,557,27,466,95,-1,103,72,404,66,undefined,-1,82,423,15,-1,221,879,245
05/10/2019,0,180,-1,859,508,548,655,14,37,56,22,19,79,-1,304,336,151,-1,41,333,404,675,736,102,340,440,215,41,215,69,601,143,undefined,-1,52,335,410,39,undefined,60,50,37,24,24,331,17,332,70,-1,47,73,344,45,undefined,-1,44,202,18,-1,145,595,202
05/10/2019,1,135,-1,484,288,214,367,4,20,33,7,1,13,-1,138,141,83,-1,12,200,227,514,520,77,156,347,136,32,77,22,615,103,undefined,-1,17,192,377,33,undefined,33,17,13,12,9,223,14,199,34,-1,37,28,222,29,undefined,-1,24,108,7,-1,82,384,126
05/10/2019,2,101,-1,262,179,147,201,7,5,25,4,1,7,-1,78,82,75,-1,12,77,121,328,450,106,114,222,98,16,88,38,375,33,undefined,-1,18,95,285,19,undefined,5,10,12,5,6,154,4,146,17,-1,12,30,150,28,undefined,-1,19,88,4,-1,66,237,76
05/10/2019,3,73,-1,235,144,109,148,10,2,24,-1,-1,15,-1,66,62,58,-1,7,58,108,304,408,71,102,163,73,7,53,11,289,23,undefined,-1,12,40,240,8,undefined,5,7,4,2,4,164,2,147,15,-1,8,23,135,15,undefined,-1,4,47,7,-1,23,206,88
05/10/2019,4,34,-1,106,78,85,89,1,31,24,5,3,8,-1,58,25,21,-1,3,36,47,216,165,36,65,81,74,10,43,11,202,13,undefined,-1,5,35,45,5,undefined,-1,10,8,2,2,50,-1,78,13,-1,2,14,68,15,undefined,-1,5,34,3,-1,31,133,62
05/10/2019,5,17,-1,61,72,89,115,13,12,26,15,4,13,-1,67,41,37,-1,5,9,18,166,187,25,89,77,98,13,61,32,126,20,undefined,-1,9,65,14,14,undefined,10,15,5,6,2,34,1,69,17,-1,4,9,13,15,undefined,-1,21,44,6,-1,18,96,40
05/10/2019,6,61,-1,109,109,129,275,53,57,67,33,22,47,-1,99,57,120,-1,35,26,39,102,275,63,371,180,151,29,87,54,127,32,undefined,-1,48,205,25,13,undefined,17,45,22,6,4,71,5,132,65,-1,19,30,50,8,undefined,-1,103,97,23,-1,25,157,49
05/10/2019,7,140,-1,236,276,234,478,103,94,100,70,30,115,-1,143,103,125,-1,57,46,78,125,480,87,640,504,329,95,145,133,117,69,undefined,-1,80,463,46,30,undefined,66,88,33,30,14,169,6,274,178,-1,55,65,61,48,undefined,-1,165,222,27,-1,93,287,34
05/10/2019,8,347,-1,353,465,417,578,138,167,168,137,48,192,-1,239,222,429,-1,88,65,93,184,1021,220,967,1391,495,223,285,230,214,123,undefined,-1,75,624,109,77,undefined,123,168,43,34,26,274,21,462,277,-1,138,125,269,42,undefined,-1,354,423,83,-1,198,431,44
05/10/2019,9,927,-1,633,835,954,1047,195,194,277,184,68,263,-1,399,436,680,-1,127,194,219,230,1516,252,1237,1866,847,304,700,475,345,143,undefined,-1,171,1074,192,99,undefined,240,223,128,108,86,578,57,834,487,-1,266,216,312,103,undefined,-1,434,671,232,-1,357,828,141
05/10/2019,10,1671,-1,988,1505,1650,1469,286,266,203,180,107,311,-1,567,746,946,-1,215,365,440,537,1983,320,1439,2747,1357,442,1471,635,489,223,undefined,-1,157,1414,284,127,undefined,196,226,150,128,79,880,91,1136,675,-1,376,285,505,133,undefined,-1,657,1080,188,-1,543,1076,241
05/10/2019,11,2910,-1,1567,2314,2501,1916,387,390,282,188,134,471,-1,659,1138,1340,-1,258,693,813,822,2641,372,1827,3618,1682,486,1937,981,665,300,undefined,-1,239,2115,341,133,undefined,241,333,170,163,106,1363,95,1689,855,-1,499,316,715,205,undefined,-1,574,1267,209,-1,600,1221,339
05/10/2019,12,3406,-1,2234,2962,3145,2070,667,338,236,119,158,443,-1,828,1560,1525,-1,370,1190,1108,1187,3032,325,1737,4102,1910,459,2557,1177,929,383,undefined,-1,301,2521,287,274,undefined,239,535,203,187,92,1972,117,2005,999,-1,532,330,807,202,undefined,-1,346,1163,299,-1,735,1685,388
05/10/2019,13,3262,-1,2714,3482,3423,2372,675,341,193,139,91,425,-1,896,1912,1762,-1,530,1238,1311,1302,3198,336,1542,4671,1822,518,2568,1226,1097,333,undefined,-1,288,2528,284,288,undefined,302,635,280,204,83,2151,106,2415,903,-1,648,348,1058,231,undefined,-1,268,1047,446,-1,817,1770,449
05/10/2019,14,3280,-1,2652,3469,3643,2710,459,327,222,116,105,504,-1,997,1751,1854,-1,402,1146,978,1368,2954,343,1523,4209,1760,542,2881,1292,1187,475,undefined,-1,292,2559,275,282,undefined,255,454,221,140,64,2218,79,2395,950,-1,682,300,875,209,undefined,-1,174,1002,294,-1,870,1814,441
05/10/2019,15,4017,-1,2666,3360,3727,2612,462,310,175,81,155,578,-1,996,1969,1813,-1,272,1032,877,1271,3344,360,1519,4253,1309,388,3121,1360,1119,534,undefined,-1,267,2424,232,298,undefined,229,353,217,137,50,2181,94,2344,707,-1,720,261,936,185,undefined,-1,223,1012,275,-1,837,1813,398
05/10/2019,16,3900,-1,2518,3194,3559,2375,820,331,181,98,154,526,-1,913,1916,1570,-1,216,1015,896,1442,3448,401,1526,3733,776,219,2588,1326,1178,444,undefined,-1,332,2479,259,301,undefined,240,423,199,79,50,2091,103,2232,439,-1,701,193,831,175,undefined,-1,206,828,256,-1,788,1741,319
05/10/2019,17,3520,-1,2879,3015,3258,2336,730,308,190,108,179,631,-1,938,2033,1208,-1,231,1265,1077,1424,3242,396,1462,3239,693,204,1836,1094,1355,542,undefined,-1,358,2743,243,329,undefined,222,422,242,54,57,2100,109,2080,333,-1,729,199,922,207,undefined,595,263,932,318,-1,821,2036,350
05/10/2019,18,2842,-1,2702,2442,2809,2280,347,251,187,109,55,366,-1,765,1731,719,-1,177,1490,1431,1462,2816,345,1407,2768,613,199,1701,540,1482,776,undefined,-1,266,2678,296,508,undefined,240,543,149,87,34,1504,83,1730,246,-1,812,187,829,181,undefined,593,231,827,60,-1,753,2077,450
05/10/2019,19,2215,-1,2906,2085,2584,1690,221,145,105,143,125,455,-1,569,1733,557,-1,120,1498,1695,1539,2498,320,1011,1279,636,154,1839,482,1557,744,undefined,-1,175,2697,291,543,undefined,162,373,146,85,39,1543,75,1621,228,-1,816,151,902,191,undefined,570,168,675,18,-1,668,1830,467
05/10/2019,20,1268,-1,2887,1646,2360,1594,108,120,92,66,118,421,-1,601,1623,514,-1,106,1254,1349,1448,2225,266,840,1186,601,132,888,341,1413,939,undefined,-1,132,2374,341,630,undefined,162,272,105,79,48,1499,50,1375,220,-1,892,148,680,128,undefined,493,133,494,16,-1,665,1635,420
05/10/2019,21,917,-1,2376,1503,2663,1570,425,106,108,81,83,337,-1,470,1258,470,-1,101,1091,1181,1215,2154,257,720,1074,537,139,1482,439,1360,1109,undefined,-1,182,2028,458,553,undefined,149,190,100,46,34,1245,61,996,184,-1,622,146,694,143,undefined,318,113,388,23,-1,435,1646,401
05/10/2019,22,590,-1,1822,1162,1680,1475,184,68,63,60,94,258,-1,508,820,329,-1,119,853,1087,1200,1783,320,839,1091,372,118,619,255,1446,758,undefined,-1,156,1660,514,365,undefined,179,425,69,53,27,1001,25,706,198,-1,455,80,696,89,undefined,279,92,446,14,-1,340,1199,283
05/10/2019,23,539,-1,1455,788,1257,1029,66,76,57,42,51,173,-1,513,601,240,-1,77,563,1085,847,1285,233,676,1400,305,75,361,172,1129,579,undefined,-1,83,926,619,225,undefined,90,136,48,58,35,670,30,672,85,-1,208,84,598,73,undefined,225,95,441,15,-1,215,958,207
06/10/2019,0,315,-1,942,638,805,709,59,36,28,49,19,83,-1,329,285,198,-1,29,414,685,710,824,142,414,870,227,45,146,152,889,263,undefined,-1,37,608,542,47,undefined,46,106,35,15,13,402,6,352,47,-1,89,41,437,42,undefined,93,113,279,9,-1,139,607,145
06/10/2019,1,154,-1,663,397,401,443,71,17,37,27,10,48,-1,220,257,126,-1,43,254,275,699,649,96,241,536,183,17,131,85,775,193,undefined,-1,31,288,394,47,undefined,14,32,20,11,7,317,4,331,35,-1,26,29,391,29,undefined,119,37,209,4,-1,68,370,97
06/10/2019,2,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,-1,-1
06/10/2019,3,185,-1,546,30,398,336,346,1,5,3,3,3,-1,205,11,142,-1,7,178,161,540,698,87,173,254,159,29,106,130,629,62,undefined,-1,55,231,428,35,undefined,12,33,18,9,7,343,6,306,36,-1,18,16,350,31,undefined,101,17,130,7,-1,75,407,102
06/10/2019,4,112,-1,343,201,178,263,177,13,27,3,3,6,-1,148,95,61,-1,13,113,146,462,475,78,106,282,120,18,69,61,355,45,undefined,-1,26,119,191,15,undefined,6,20,9,6,3,180,3,159,22,-1,15,17,191,18,undefined,49,10,66,1,-1,49,304,61
06/10/2019,5,64,-1,187,135,101,206,28,10,13,15,7,18,-1,138,49,62,-1,15,63,60,299,344,45,116,149,98,18,39,51,393,7,undefined,-1,17,77,48,6,undefined,4,10,12,5,5,110,5,134,26,-1,4,9,102,14,undefined,21,18,78,-1,-1,31,155,45
06/10/2019,6,44,-1,100,147,159,256,38,36,38,16,9,33,-1,127,67,65,-1,15,22,40,160,293,109,176,176,120,17,75,47,195,36,undefined,-1,22,122,31,7,undefined,3,24,10,6,2,107,4,131,33,-1,4,12,42,10,undefined,22,41,85,-1,-1,46,116,44
06/10/2019,7,103,-1,165,184,231,305,60,55,45,63,4,46,-1,149,67,76,-1,18,36,66,156,403,52,407,281,156,37,143,164,185,38,undefined,-1,30,235,43,6,undefined,27,36,21,10,18,125,4,195,66,-1,20,39,58,30,undefined,36,156,183,18,-1,46,194,35
06/10/2019,8,234,-1,295,285,429,398,80,98,218,175,50,244,-1,164,133,162,-1,58,54,59,135,623,155,830,774,311,62,302,548,186,44,undefined,-1,67,471,91,25,undefined,54,47,27,31,22,234,10,324,112,-1,47,88,164,34,undefined,134,716,447,58,-1,119,289,56
06/10/2019,9,493,-1,470,557,772,595,211,174,318,246,57,451,-1,232,283,387,-1,72,102,152,216,1009,231,1408,1316,644,166,588,1557,257,107,undefined,-1,101,939,127,80,undefined,187,100,73,56,26,411,33,591,270,-1,111,222,247,71,undefined,215,1976,861,140,-1,244,616,109
06/10/2019,10,1090,-1,712,929,1448,981,213,212,344,251,61,507,-1,382,507,687,-1,120,270,352,347,1583,338,1512,2595,883,233,1337,1062,387,193,undefined,-1,135,1292,165,96,undefined,166,193,93,92,40,730,56,924,448,-1,271,224,316,90,undefined,345,2143,1174,164,-1,424,857,154
06/10/2019,11,1972,-1,1113,1394,2460,1345,219,354,354,210,77,586,-1,474,697,853,-1,140,511,472,538,1980,345,1528,2961,1321,291,2188,1432,552,239,undefined,-1,196,1901,184,148,undefined,230,249,114,108,75,989,64,1147,575,-1,435,246,512,114,undefined,437,2030,1094,186,-1,430,1003,171
06/10/2019,12,2738,-1,1712,2150,3022,1628,290,348,290,163,123,498,-1,624,1111,1133,-1,146,966,821,820,2217,278,1253,3512,1725,483,2436,2042,698,341,undefined,-1,214,2379,212,274,undefined,167,268,157,174,77,1450,85,1603,818,-1,648,326,544,150,undefined,564,1133,998,228,-1,632,1394,252
06/10/2019,13,3164,-1,2044,2438,3368,1912,308,382,178,123,115,505,-1,685,1378,1164,-1,167,1177,957,982,2543,224,1186,3989,1682,425,3134,1430,887,432,undefined,-1,229,2648,206,244,undefined,141,430,229,192,64,1442,89,1763,775,-1,752,378,855,196,undefined,598,485,823,185,-1,734,1539,334
06/10/2019,14,3273,-1,2112,2714,3222,2000,359,329,148,119,127,488,-1,766,1493,1260,-1,112,1083,767,865,2608,276,1225,4057,1528,511,2616,1311,794,606,undefined,-1,169,2797,205,281,undefined,141,246,236,185,76,1660,117,1732,834,-1,663,299,622,190,undefined,472,270,794,225,-1,670,1582,323
06/10/2019,15,3212,-1,2123,2832,3374,2155,330,470,464,647,178,828,-1,848,1633,1179,-1,119,919,772,995,2685,287,1654,3884,1368,405,2785,1419,940,709,undefined,-1,213,2623,215,273,undefined,147,217,174,148,35,1690,79,1805,856,-1,793,271,711,146,undefined,490,7331,1563,300,-1,763,1620,367
06/10/2019,16,3706,-1,2366,2771,3147,2446,378,587,702,457,175,932,-1,884,1722,1333,-1,142,956,690,1175,2856,585,2567,4007,1072,281,2219,1352,932,594,undefined,-1,245,2727,425,238,undefined,143,316,179,160,35,1765,98,1835,741,-1,622,294,906,157,undefined,709,2833,2219,291,-1,743,1816,354
06/10/2019,17,3021,-1,2362,2766,2565,1935,319,283,202,135,178,676,-1,810,1571,936,-1,115,1054,882,1122,2627,299,1419,2705,638,207,1353,931,1068,610,undefined,-1,219,2354,231,248,undefined,192,279,193,145,42,1618,98,1648,333,-1,583,201,806,212,undefined,479,347,1034,273,-1,774,1723,323
06/10/2019,18,2461,-1,2242,2126,2022,1663,536,203,189,85,87,460,-1,728,1670,687,-1,132,1242,1020,1113,2192,289,1246,1912,519,160,932,574,1053,625,undefined,-1,164,2078,219,274,undefined,147,255,151,101,30,1462,94,1491,228,-1,576,222,624,163,undefined,493,249,763,218,-1,609,1843,309
06/10/2019,19,1500,-1,2117,1624,1680,1329,205,127,137,69,59,374,-1,502,1479,433,-1,84,1096,1054,1173,1937,262,903,954,586,160,973,393,1061,603,undefined,-1,109,1799,229,298,undefined,100,253,147,58,36,1166,57,1305,221,-1,446,225,562,174,undefined,542,154,618,109,-1,600,1666,327
06/10/2019,20,860,-1,1871,1264,1477,1159,56,73,90,50,72,278,-1,424,1066,377,-1,59,927,845,1032,1676,232,705,856,540,157,655,201,931,624,undefined,-1,66,1479,153,294,undefined,73,166,114,39,25,1025,42,852,164,-1,419,170,455,121,undefined,415,111,514,12,-1,470,1489,304
06/10/2019,21,565,-1,1517,1116,951,957,44,60,87,45,27,152,-1,398,842,247,-1,43,742,596,841,1423,212,640,565,428,115,398,98,811,469,undefined,-1,56,931,121,216,undefined,111,133,109,33,25,764,45,728,126,-1,347,111,389,121,undefined,288,79,461,13,-1,347,1232,252
06/10/2019,22,303,-1,1002,507,759,769,567,30,58,30,24,119,-1,298,539,179,-1,73,520,558,737,1419,160,521,426,318,81,226,121,658,330,undefined,-1,112,752,121,124,undefined,63,304,84,23,23,542,23,487,108,-1,133,65,213,80,undefined,178,71,327,11,-1,310,945,233
06/10/2019,23,147,-1,596,306,411,555,212,14,45,17,17,129,-1,244,205,92,-1,16,243,208,505,938,149,362,243,247,74,114,132,531,135,undefined,-1,56,712,75,24,undefined,33,36,77,21,18,304,27,302,78,-1,40,34,123,46,undefined,125,49,255,9,-1,149,700,177
07/10/2019,0,79,-1,271,156,187,275,13,9,23,16,11,35,-1,101,101,37,-1,8,93,110,304,389,56,172,127,151,29,42,21,350,61,undefined,-1,16,187,43,18,undefined,17,17,28,2,8,116,4,154,33,-1,14,44,69,32,undefined,42,29,154,4,-1,87,294,94
07/10/2019,1,33,-1,163,77,77,139,18,7,18,2,1,20,-1,31,57,21,-1,6,39,73,159,258,37,77,72,98,20,20,44,230,23,undefined,-1,7,89,7,5,undefined,4,11,17,4,5,57,3,74,15,-1,9,13,32,26,undefined,44,9,75,1,-1,44,160,67
07/10/2019,2,23,-1,90,56,47,75,4,-1,12,-1,2,9,-1,28,34,9,-1,9,38,23,100,85,12,50,46,68,3,23,8,178,9,undefined,-1,1,26,15,7,undefined,8,7,11,4,2,33,-1,43,12,-1,8,12,38,7,undefined,15,10,48,1,-1,18,105,39
07/10/2019,3,13,-1,43,23,55,50,6,3,4,6,3,10,-1,22,24,2,-1,-1,16,23,48,101,19,42,33,51,7,37,1,101,1,undefined,-1,2,25,22,3,undefined,2,10,8,1,1,13,4,35,9,-1,-1,16,18,1,undefined,14,5,22,2,-1,14,123,38
07/10/2019,4,7,-1,37,34,54,50,12,4,14,1,1,3,-1,35,34,10,-1,7,6,7,79,60,13,39,82,27,3,59,9,106,25,undefined,-1,4,14,2,3,undefined,9,9,2,1,-1,37,4,43,7,-1,4,7,12,5,undefined,8,10,25,1,-1,25,56,19
07/10/2019,5,19,-1,67,76,129,259,33,32,80,35,4,21,-1,92,31,47,-1,39,11,16,35,178,57,323,116,62,12,93,27,89,19,undefined,-1,27,119,16,15,undefined,15,18,20,5,5,29,6,91,16,-1,22,13,23,9,undefined,21,85,139,2,-1,25,102,28
07/10/2019,6,109,-1,146,182,394,990,101,97,560,97,26,86,-1,250,115,160,-1,197,33,35,87,637,235,1009,379,122,32,317,98,113,29,undefined,-1,46,606,76,3,undefined,68,78,40,14,14,154,13,225,39,-1,21,55,56,51,undefined,100,449,393,24,-1,95,303,47
07/10/2019,7,330,-1,338,465,942,1782,302,287,1974,366,58,223,-1,642,302,443,-1,690,81,123,157,1508,700,2306,924,216,108,1065,237,172,81,undefined,-1,116,898,229,40,undefined,265,277,127,92,42,437,44,505,144,-1,92,61,216,94,undefined,156,1579,1176,109,-1,308,629,62
07/10/2019,8,952,-1,722,961,1952,4097,590,502,4197,613,112,395,-1,1409,650,954,-1,1683,148,187,358,2782,1453,4444,1800,546,162,1838,433,331,131,undefined,-1,294,1696,732,126,undefined,731,837,467,300,83,941,168,1111,257,-1,181,128,598,298,undefined,420,3373,2479,347,-1,791,1223,150
07/10/2019,9,995,-1,713,1130,1365,2287,247,319,2677,475,68,231,-1,818,639,1006,-1,1059,151,248,334,2063,887,2916,1103,481,135,1360,270,359,138,undefined,-1,223,1051,592,127,undefined,785,572,472,353,125,798,241,980,228,-1,226,132,485,330,undefined,456,2241,1718,323,-1,826,1160,171
07/10/2019,10,1349,-1,959,1647,1427,1368,131,187,803,282,27,175,-1,442,797,1127,-1,539,317,328,529,1995,578,1911,1088,539,98,1243,333,472,165,undefined,-1,204,1024,536,194,undefined,473,535,559,259,162,977,131,1173,215,-1,236,161,510,275,undefined,446,891,1193,362,-1,946,989,216
07/10/2019,11,1845,-1,1338,2071,1672,1444,213,256,674,238,51,226,-1,514,958,1446,-1,431,469,579,705,2247,562,1918,1294,639,97,1413,591,562,189,undefined,-1,150,1166,482,186,undefined,534,550,813,412,173,1185,204,1339,261,-1,300,216,645,385,undefined,537,618,1197,439,-1,949,1068,219
07/10/2019,12,2945,-1,1939,3030,2124,2196,274,847,1575,369,161,520,-1,607,1564,2199,-1,679,952,971,1487,3053,1084,2464,1827,1093,168,1882,738,1085,321,undefined,-1,274,2383,992,352,undefined,1360,952,828,576,194,2081,256,2156,390,-1,467,243,975,395,undefined,837,1659,1684,508,-1,1434,1594,308
07/10/2019,13,3040,-1,2115,3273,2434,2409,300,722,1322,355,130,412,-1,749,1621,2351,-1,666,1008,1033,1471,3236,976,2456,1864,1097,192,2032,855,981,325,undefined,-1,301,2288,976,399,undefined,1227,850,860,628,189,2234,341,2182,359,-1,509,235,1068,439,undefined,881,1313,1758,493,-1,1419,1674,349
07/10/2019,14,2608,-1,1949,2902,2050,1959,183,281,921,219,98,264,-1,676,1648,1859,-1,546,822,711,1198,2529,631,1940,1645,685,154,1647,713,880,303,undefined,-1,206,1462,707,219,undefined,550,577,641,482,135,1810,197,1734,238,-1,463,223,838,324,undefined,643,635,1231,560,-1,1452,1413,271
07/10/2019,15,2524,-1,1915,2719,2220,2298,197,282,1419,333,64,217,-1,744,1601,1589,-1,634,762,609,1085,2871,644,2484,1979,698,160,1831,704,780,245,undefined,-1,184,1397,595,240,undefined,435,518,795,488,124,1760,188,1820,272,-1,399,179,699,397,undefined,586,839,1363,412,-1,1413,1595,320
07/10/2019,16,2423,-1,1991,2784,2547,3199,308,397,3155,428,88,362,-1,1007,1768,1368,-1,1133,687,548,1078,3203,877,3941,2535,660,197,2144,628,808,304,undefined,-1,227,1616,617,232,undefined,516,500,668,534,114,1758,185,1931,265,-1,491,210,748,435,undefined,736,1644,1899,532,-1,1535,1843,301
07/10/2019,17,3285,-1,2976,3847,4497,5235,685,617,3951,530,112,495,-1,1944,2791,1753,-1,2013,914,908,1595,4393,1276,5225,3165,860,256,4039,1651,1052,353,undefined,-1,413,2556,808,276,undefined,630,627,869,356,173,2820,292,2437,325,-1,586,284,925,617,undefined,855,2352,2760,691,-1,1566,2430,379
07/10/2019,18,2691,-1,3274,3692,4710,2901,1027,428,1908,334,114,410,-1,1080,2617,1239,-1,870,1016,872,1343,4131,687,2639,2221,718,228,3981,1808,864,450,undefined,-1,358,2036,544,305,undefined,324,282,597,189,144,2592,207,2187,308,-1,583,181,734,480,undefined,859,930,1364,842,-1,1524,2143,435
07/10/2019,19,1845,-1,2607,2106,2265,1797,670,200,601,177,96,383,-1,546,1733,781,-1,335,870,885,1197,2985,434,1577,1158,696,154,2123,699,827,434,undefined,-1,166,1392,306,284,undefined,196,234,348,152,92,1652,130,1937,219,-1,524,170,651,277,undefined,553,323,742,250,-1,1031,1788,329
07/10/2019,20,955,-1,1831,1201,1152,1373,98,128,266,138,56,285,-1,385,1306,450,-1,116,708,693,929,2186,342,988,654,631,120,578,210,852,368,undefined,-1,88,964,214,292,undefined,75,149,330,177,66,1040,96,943,181,-1,427,133,478,259,undefined,435,150,436,19,-1,856,1536,298
07/10/2019,21,634,-1,1470,861,1515,1033,94,60,143,92,53,243,-1,324,979,302,-1,89,555,511,758,1656,252,651,502,461,94,1268,181,696,254,undefined,-1,77,959,198,224,undefined,72,100,224,165,63,847,91,650,128,-1,315,75,355,186,undefined,271,118,338,8,-1,534,1280,257
07/10/2019,22,281,-1,955,582,720,776,524,39,106,51,28,101,-1,266,512,155,-1,72,305,309,496,1175,194,473,381,301,75,347,97,513,209,undefined,-1,85,479,102,120,undefined,62,73,141,49,36,404,68,376,103,-1,178,64,211,101,undefined,172,74,262,3,-1,283,819,166
07/10/2019,23,101,-1,498,351,382,499,663,9,52,21,2,32,-1,172,226,89,-1,63,145,166,329,626,92,269,173,165,34,170,117,370,75,undefined,-1,125,419,57,49,undefined,20,37,52,31,24,237,46,218,61,-1,51,50,97,61,undefined,65,36,145,5,-1,240,510,111
08/10/2019,0,28,-1,189,92,89,167,6,13,7,3,7,7,-1,64,80,29,-1,5,100,45,165,170,34,112,92,102,14,33,12,245,27,undefined,-1,13,76,17,23,undefined,16,31,20,12,8,71,16,82,16,-1,7,13,18,38,undefined,42,17,97,-1,-1,86,258,73
08/10/2019,1,20,-1,106,44,46,82,4,3,7,3,-1,1,-1,15,48,8,-1,5,43,31,83,149,24,39,40,37,17,14,4,162,15,undefined,-1,3,59,15,13,undefined,14,7,16,6,4,35,2,37,7,-1,3,3,29,16,undefined,22,8,33,-1,-1,43,103,45
08/10/2019,2,10,-1,39,14,32,44,2,3,7,3,-1,4,-1,10,27,11,-1,3,28,9,40,82,22,24,36,49,5,14,4,95,7,undefined,-1,3,25,5,2,undefined,2,8,8,4,4,23,-1,36,15,-1,1,8,5,6,undefined,6,5,33,-1,-1,17,62,37
08/10/2019,3,19,-1,35,26,43,44,1,4,6,4,5,2,-1,31,19,13,-1,1,27,9,56,60,11,18,20,39,4,52,5,34,1,undefined,-1,7,8,2,13,undefined,7,5,5,3,-1,23,-1,22,10,-1,-1,11,14,3,undefined,3,4,24,-1,-1,15,49,21
08/10/2019,4,11,-1,26,24,73,69,11,4,6,2,2,9,-1,39,11,31,-1,2,11,11,41,66,5,26,50,49,6,59,5,34,11,undefined,-1,3,22,7,5,undefined,14,4,3,-1,1,13,2,17,5,-1,8,14,8,4,undefined,4,8,32,-1,-1,13,48,15
08/10/2019,5,28,-1,69,73,125,242,26,34,90,30,3,31,-1,81,28,83,-1,35,21,12,39,170,46,346,111,55,21,103,44,69,11,undefined,-1,46,121,15,8,undefined,10,21,5,5,1,40,2,61,13,-1,2,14,20,5,undefined,23,71,133,2,-1,24,90,13
08/10/2019,6,106,-1,152,190,398,1065,111,116,553,111,15,69,-1,278,121,158,-1,197,44,28,117,626,294,1063,419,156,49,426,105,75,37,undefined,-1,70,739,59,9,undefined,101,107,40,30,18,154,21,216,66,-1,22,50,69,36,undefined,95,412,439,17,-1,97,323,36
08/10/2019,7,327,-1,325,548,988,1943,341,288,2272,380,44,222,-1,686,331,573,-1,762,73,108,182,1539,712,2498,1166,321,97,971,300,159,92,undefined,-1,129,967,261,48,undefined,292,290,147,136,69,500,78,496,162,-1,113,104,191,125,undefined,186,1571,1315,104,-1,342,648,68
08/10/2019,8,949,-1,726,1086,2069,4177,538,505,4351,565,79,320,-1,1485,682,1089,-1,1690,142,238,411,2830,1551,4419,2337,688,211,2088,378,375,165,undefined,-1,273,1909,760,115,undefined,792,831,479,412,150,991,205,1060,298,-1,160,148,604,285,undefined,399,3490,2360,438,-1,860,1344,148
08/10/2019,9,915,-1,696,1111,1364,2258,313,262,2907,524,28,191,-1,646,679,995,-1,967,122,211,379,2011,863,3235,1624,903,259,1240,247,279,154,undefined,-1,216,1133,647,130,undefined,779,610,512,506,142,823,292,1153,454,-1,203,158,455,285,undefined,418,2202,1716,362,-1,817,1591,190
08/10/2019,10,1148,-1,775,1422,1060,1087,59,163,868,293,5,51,-1,309,602,1263,-1,756,256,199,443,1668,448,1897,817,683,202,967,182,383,189,undefined,-1,156,632,464,126,undefined,372,735,437,411,148,715,213,752,284,-1,243,184,349,213,undefined,418,507,1004,207,-1,848,997,215
08/10/2019,11,1701,-1,1234,1804,1431,1109,119,179,945,255,8,70,-1,558,870,1590,-1,751,425,442,691,1905,784,1879,980,936,202,1424,245,600,200,undefined,-1,193,1054,441,142,undefined,494,622,643,597,198,950,233,1099,439,-1,263,221,488,309,undefined,486,636,1128,411,-1,971,1027,217
08/10/2019,12,3149,-1,2395,3152,1962,1886,245,603,1599,505,77,278,-1,594,1950,2388,-1,922,1005,847,1323,3087,1223,2484,1483,1663,270,1828,561,921,318,undefined,-1,271,1976,963,310,undefined,1265,1023,938,746,256,2252,318,1954,656,-1,389,276,914,587,undefined,779,1593,1663,658,-1,1697,1676,306
08/10/2019,13,3368,-1,1969,2950,1841,2119,230,472,1419,427,68,265,-1,768,1648,2360,-1,794,900,892,1234,3040,1090,2443,1944,1655,308,1751,596,955,345,undefined,-1,325,2020,1060,307,undefined,1281,1034,876,747,237,2121,355,2087,562,-1,447,314,984,520,undefined,815,1191,1676,411,-1,1371,1695,342
08/10/2019,14,2573,-1,2007,2616,1776,1778,148,280,901,323,38,212,-1,514,1589,1801,-1,570,681,597,1078,2712,725,2118,1580,1087,266,1635,414,720,317,undefined,-1,203,1329,680,233,undefined,608,614,716,511,227,1612,232,1845,566,-1,397,237,699,397,undefined,551,691,1144,491,-1,1566,1575,319
08/10/2019,15,2539,-1,1773,2551,2061,2194,139,250,1239,367,33,152,-1,663,1518,1562,-1,548,726,519,973,2781,666,2560,1837,795,182,1761,505,693,225,undefined,-1,178,1206,514,166,undefined,451,532,747,486,208,1480,217,1665,381,-1,368,221,638,437,undefined,572,848,1280,422,-1,1331,1520,251
08/10/2019,16,2471,-1,1897,2719,2260,3071,240,331,2872,500,29,146,-1,982,1632,1344,-1,1122,658,479,936,3339,866,3955,1908,686,212,1731,495,780,211,undefined,-1,221,1354,554,155,undefined,570,460,620,465,184,1459,226,1663,329,-1,329,216,679,464,undefined,648,2138,2058,387,-1,1478,1876,298
08/10/2019,17,2940,-1,2468,3034,3103,4973,451,615,4135,805,61,312,-1,1838,2039,1425,-1,1823,894,650,1391,4314,1392,5313,2797,792,299,2745,766,948,305,undefined,-1,353,2211,821,240,undefined,622,620,823,375,304,1876,282,2191,366,-1,388,222,954,605,undefined,852,2305,2672,621,-1,1569,2496,323
08/10/2019,18,2916,-1,2253,2383,2421,3047,374,381,1983,402,77,282,-1,1030,1870,990,-1,821,1008,1204,1383,3535,758,3055,2409,983,263,1890,758,1029,359,undefined,-1,232,1670,490,233,undefined,393,428,672,282,243,1488,218,1816,321,-1,423,226,687,412,undefined,602,755,1457,367,-1,1418,2055,364
08/10/2019,19,1593,-1,2123,1656,1977,1756,211,189,616,182,78,227,-1,537,1515,562,-1,280,947,951,1158,2589,380,1526,1226,655,234,1506,450,893,347,undefined,-1,115,1136,299,211,undefined,190,210,330,132,125,1098,125,1471,260,-1,469,205,585,273,undefined,484,292,720,137,-1,1030,1686,307
08/10/2019,20,752,-1,1819,1264,852,1059,55,83,215,115,10,87,-1,329,1068,390,-1,157,646,585,867,1826,246,992,543,475,165,622,121,771,275,undefined,-1,91,908,171,180,undefined,119,211,281,200,95,745,134,783,176,-1,321,122,384,211,undefined,370,159,556,24,-1,754,1390,289
08/10/2019,21,460,-1,1242,730,703,830,46,61,122,53,3,97,-1,191,666,261,-1,90,455,526,654,1468,210,770,513,387,109,481,76,657,243,undefined,-1,54,661,166,117,undefined,85,109,168,136,87,594,84,524,138,-1,218,107,305,129,undefined,238,121,404,15,-1,515,1080,246
08/10/2019,22,248,-1,820,506,1602,679,16,44,93,35,7,50,-1,186,438,146,-1,65,280,283,563,1090,122,565,412,233,71,938,139,482,193,undefined,-1,94,549,86,47,undefined,69,57,136,94,72,520,83,310,103,-1,135,109,172,103,undefined,138,68,263,9,-1,380,771,160
08/10/2019,23,109,-1,435,199,257,374,9,17,39,6,3,24,-1,133,173,69,-1,31,130,200,336,622,64,266,408,199,62,154,24,375,98,undefined,-1,13,215,47,31,undefined,45,39,83,59,21,205,38,209,56,-1,50,35,62,52,undefined,99,29,148,5,-1,216,619,148
09/10/2019,0,56,-1,188,85,97,119,4,7,12,7,-1,8,-1,32,46,23,-1,27,76,51,139,168,38,109,57,103,15,64,16,178,41,undefined,-1,2,74,12,12,undefined,15,10,19,8,4,69,10,67,21,-1,20,49,16,27,undefined,33,18,69,-1,-1,67,222,54
09/10/2019,1,27,-1,96,43,36,49,5,7,10,3,2,7,-1,18,26,18,-1,8,30,22,93,71,38,41,74,82,8,23,9,106,24,undefined,-1,6,44,14,7,undefined,6,13,22,6,5,23,-1,40,7,-1,5,8,22,14,undefined,32,7,40,1,-1,40,127,50
09/10/2019,2,22,-1,61,26,32,45,-1,2,9,2,9,3,-1,13,17,12,-1,6,13,26,69,101,14,45,50,50,4,16,9,67,11,undefined,-1,4,21,3,4,undefined,-1,4,4,1,2,17,-1,37,1,-1,2,12,16,4,undefined,10,4,41,1,-1,30,112,46
09/10/2019,3,26,-1,43,15,41,32,-1,7,2,-1,3,2,-1,10,18,3,-1,3,25,11,39,72,7,29,43,44,1,41,1,49,4,undefined,-1,2,17,8,4,undefined,2,3,6,1,1,10,-1,40,5,-1,1,6,14,3,undefined,4,2,15,2,-1,23,73,27
09/10/2019,4,11,-1,34,30,53,54,4,4,5,2,-1,2,-1,29,10,7,-1,3,21,4,38,66,5,24,55,27,7,43,4,24,7,undefined,-1,6,16,5,6,undefined,4,5,4,1,1,24,2,19,9,-1,5,4,2,4,undefined,13,3,20,-1,-1,20,60,27
09/10/2019,5,16,-1,73,82,128,235,23,37,106,31,1,14,-1,102,21,46,-1,33,9,12,52,166,58,326,161,30,9,79,47,39,20,undefined,-1,34,139,23,9,undefined,15,25,8,6,2,39,4,73,22,-1,6,4,20,6,undefined,24,64,139,1,-1,23,121,24
09/10/2019,6,107,-1,152,202,407,1012,132,109,555,97,18,55,-1,257,94,204,-1,196,28,30,95,704,291,1118,478,125,32,365,124,70,32,undefined,-1,62,672,83,8,undefined,123,96,50,33,30,194,28,208,43,-1,15,50,63,45,undefined,96,326,459,13,-1,88,331,37
09/10/2019,7,337,-1,325,552,896,1775,290,320,2123,363,16,124,-1,602,271,467,-1,692,82,92,149,1469,721,2456,984,213,93,832,206,168,81,undefined,-1,130,946,244,37,undefined,323,282,111,108,59,424,67,416,146,-1,85,71,211,92,undefined,177,1120,1234,49,-1,268,626,43
09/10/2019,8,873,-1,679,1031,1810,3886,529,496,4172,640,40,318,-1,1283,733,919,-1,1594,210,199,377,2937,1421,4527,2289,567,231,1732,306,340,171,undefined,-1,242,1905,764,103,undefined,888,795,418,401,121,923,186,1004,294,-1,152,143,665,253,undefined,386,2658,2322,291,-1,827,1178,107
09/10/2019,9,957,-1,684,1248,1344,2378,236,289,2788,503,21,221,-1,713,759,939,-1,896,154,163,375,2230,928,2996,1696,552,131,1265,234,367,168,undefined,-1,277,1193,587,116,undefined,902,723,574,675,248,842,278,885,236,-1,228,209,517,276,undefined,408,1836,1799,315,-1,834,996,188
09/10/2019,10,1299,-1,928,1419,1504,1264,117,183,960,343,8,115,-1,446,776,1179,-1,553,301,329,480,1733,559,1835,1132,630,160,1303,271,428,215,undefined,-1,173,835,467,175,undefined,486,645,521,521,155,812,206,949,320,-1,237,169,448,283,undefined,417,655,1173,490,-1,987,900,185
09/10/2019,11,1998,-1,1244,1991,1711,1219,148,192,703,290,21,139,-1,475,957,1391,-1,458,528,569,722,1986,620,1938,1108,792,172,1633,442,552,232,undefined,-1,155,978,492,158,undefined,561,621,721,541,174,1113,216,1178,306,-1,280,189,609,353,undefined,502,638,1135,517,-1,1042,1074,244
09/10/2019,12,3181,-1,2220,2980,2245,1926,360,668,1599,488,100,369,-1,598,1725,2075,-1,553,1111,1043,1401,2924,1131,2596,1713,1181,272,2167,694,1143,333,undefined,-1,288,2077,1136,327,undefined,1266,1197,929,847,233,2010,323,1872,449,-1,456,272,1036,481,undefined,704,1284,1708,670,-1,1655,1675,354
09/10/2019,13,3359,-1,2294,3355,2260,2268,253,806,1274,462,128,358,-1,726,1869,2189,-1,549,926,961,1347,3321,991,2551,2343,1009,230,1902,680,979,313,undefined,-1,366,2320,998,341,undefined,1141,1185,960,831,216,2325,332,2373,360,-1,423,260,1186,475,undefined,887,998,1665,548,-1,1494,1638,364
09/10/2019,14,2828,-1,2218,2829,2112,1786,224,292,888,284,59,211,-1,602,1649,1737,-1,462,756,646,1090,2742,714,2118,1845,758,182,1834,468,822,258,undefined,-1,248,1227,739,184,undefined,613,603,795,700,216,1744,227,1754,307,-1,421,230,731,418,undefined,613,619,1236,653,-1,1627,1328,304
09/10/2019,15,2686,-1,2169,2746,2079,2195,203,329,1344,316,47,220,-1,793,1899,1578,-1,587,760,650,1013,3203,702,2727,2354,717,168,1989,611,837,237,undefined,-1,246,1384,568,195,undefined,509,552,806,371,252,1776,221,1820,306,-1,360,229,640,432,undefined,645,639,1419,512,-1,1399,1532,294
09/10/2019,16,3039,-1,2565,3280,2452,3164,281,453,2855,567,83,355,-1,1112,2619,1385,-1,990,758,613,1357,3860,944,3969,2630,754,260,2235,705,1042,325,undefined,-1,225,1751,661,211,undefined,526,787,883,285,261,1978,245,2030,417,-1,378,210,798,654,undefined,657,1353,2072,644,-1,1937,1940,324
09/10/2019,17,3472,-1,2688,3454,3448,5143,560,659,4277,632,118,440,-1,1934,2547,1599,-1,1622,946,947,1584,4352,1283,5255,3217,1161,352,3064,998,1107,393,undefined,-1,452,2431,913,260,undefined,665,754,925,415,302,2232,295,2466,691,-1,436,290,1015,671,undefined,836,1728,2574,645,-1,1747,2436,433
09/10/2019,18,3149,-1,3399,3217,2589,3145,407,432,1935,363,85,387,-1,1184,2295,1129,-1,771,1072,1171,1518,3756,738,3007,2080,1409,315,2043,875,1120,484,undefined,-1,232,1721,629,280,undefined,454,586,644,227,198,2265,198,2459,773,-1,509,289,784,493,undefined,681,782,1544,498,-1,1457,2269,466
09/10/2019,19,1896,-1,2378,1934,1578,1838,142,207,761,162,57,281,-1,672,1515,626,-1,267,970,955,1086,2669,473,1553,932,1223,327,1095,385,1014,388,undefined,-1,119,1260,362,264,undefined,183,402,362,149,174,1384,114,1524,739,-1,459,324,613,234,undefined,478,425,781,203,-1,1016,1898,366
09/10/2019,20,848,-1,2021,1257,1189,1291,79,97,270,98,95,330,-1,397,1359,402,-1,152,747,713,855,2139,256,1130,671,1155,261,785,236,788,441,undefined,-1,86,875,310,217,undefined,155,250,352,144,118,998,125,946,486,-1,398,231,436,224,undefined,334,194,504,45,-1,926,1665,365
09/10/2019,21,598,-1,1475,960,1093,995,44,131,146,89,26,120,-1,312,993,321,-1,74,593,607,713,1679,298,838,431,748,177,643,116,652,380,undefined,-1,63,621,213,158,undefined,101,150,226,95,87,802,78,740,359,-1,320,159,391,174,undefined,305,86,455,22,-1,707,1225,257
09/10/2019,22,383,-1,1033,674,680,769,41,28,121,49,11,64,-1,270,472,350,-1,78,367,435,601,1266,188,667,375,448,104,346,86,561,202,undefined,-1,56,409,165,98,undefined,104,367,135,76,63,692,58,424,158,-1,158,76,226,101,undefined,167,98,286,13,-1,408,941,233
09/10/2019,23,130,-1,475,198,301,467,14,30,45,27,14,79,-1,203,218,83,-1,43,137,153,349,622,79,358,246,228,54,118,31,387,117,undefined,-1,32,193,79,28,undefined,28,39,99,58,34,256,28,259,69,59,84,47,113,51,undefined,82,57,204,16,-1,240,616,115
10/10/2019,0,64,-1,236,148,154,157,6,22,22,9,6,15,-1,79,85,34,-1,15,82,80,237,230,43,125,141,129,24,50,36,234,41,undefined,-1,30,96,28,8,undefined,21,24,81,35,28,101,10,118,21,79,31,22,44,40,undefined,43,20,121,6,-1,91,301,107
10/10/2019,1,37,-1,157,63,41,73,2,5,3,14,4,14,-1,18,41,22,-1,13,45,40,123,124,20,60,90,98,17,23,13,151,29,undefined,-1,6,30,11,13,undefined,2,6,28,19,14,34,1,81,15,59,11,22,43,25,undefined,33,24,59,6,-1,45,186,47
10/10/2019,2,29,-1,81,44,35,43,3,5,4,3,-1,7,-1,5,21,27,-1,8,19,35,96,87,5,38,57,65,12,19,2,80,9,undefined,-1,5,15,10,7,undefined,1,3,7,3,1,17,-1,44,17,60,3,8,15,7,undefined,17,10,58,2,-1,22,94,33
10/10/2019,3,7,-1,41,35,38,36,1,3,3,5,2,4,-1,7,20,18,-1,-1,28,10,51,71,5,21,33,48,4,27,8,37,6,undefined,-1,7,12,2,7,undefined,6,1,6,2,-1,25,4,58,12,40,5,6,11,4,undefined,6,1,13,3,-1,16,71,20
10/10/2019,4,10,-1,32,34,54,70,7,2,4,-1,-1,2,-1,49,16,10,-1,6,5,14,36,63,3,24,36,41,5,51,6,38,14,undefined,-1,4,18,2,2,undefined,9,7,10,3,2,29,-1,29,5,41,3,3,5,5,undefined,13,9,16,-1,-1,14,46,27
10/10/2019,5,20,-1,74,83,113,225,34,36,88,25,2,12,-1,88,27,31,-1,38,13,11,62,158,44,291,120,58,18,96,30,43,17,undefined,-1,27,108,34,10,undefined,32,19,17,8,4,36,2,69,21,14,8,10,23,4,undefined,23,57,115,1,-1,29,104,14
10/10/2019,6,113,-1,189,185,383,1031,123,93,546,91,9,50,-1,245,91,164,-1,198,39,36,75,687,265,1100,395,130,33,307,124,60,38,undefined,-1,45,667,90,11,undefined,104,110,42,27,20,191,16,196,53,42,29,33,76,44,undefined,81,266,398,14,-1,102,318,52
10/10/2019,7,394,-1,314,538,1048,1876,347,298,2219,406,26,147,-1,587,347,444,-1,694,68,103,173,1386,721,2546,1068,284,131,882,293,167,82,undefined,-1,122,1021,290,63,undefined,367,295,128,121,43,436,50,445,159,69,96,64,200,108,undefined,164,1062,1211,90,-1,320,648,76
10/10/2019,8,913,-1,702,1067,1912,3904,646,505,4600,620,34,266,-1,1272,651,1121,-1,1653,151,229,344,2678,1939,4829,1886,666,211,1771,508,361,146,undefined,-1,265,1981,817,105,undefined,827,796,439,495,127,1006,197,1085,311,148,175,140,675,333,undefined,414,2677,2486,360,-1,922,1287,137
10/10/2019,9,974,-1,691,1153,1454,2357,266,345,3533,510,30,196,-1,686,631,1450,-1,1038,132,224,368,2329,1876,3563,1307,757,216,1313,270,337,149,undefined,-1,238,1280,664,131,undefined,841,651,526,611,172,811,220,1075,359,190,221,157,529,314,undefined,438,1981,2130,322,-1,924,1153,201
10/10/2019,10,1483,-1,922,1516,1352,1366,174,199,1102,381,34,144,-1,567,796,1097,-1,562,308,346,572,1856,655,2034,1257,885,209,1219,373,405,231,undefined,-1,196,1035,537,107,undefined,570,621,548,572,152,902,186,1073,338,257,259,175,473,267,undefined,404,812,1300,396,-1,955,997,205
10/10/2019,11,1887,-1,1312,2032,1812,1421,214,265,832,304,47,198,-1,462,998,1431,-1,517,478,486,766,2259,605,1811,1349,1093,282,1493,477,546,212,undefined,-1,172,1144,537,170,undefined,547,680,712,463,160,1195,237,1372,484,371,324,236,721,323,undefined,564,650,1261,449,-1,1088,1206,289
10/10/2019,12,3037,-1,2034,3039,2154,2189,333,708,1575,529,108,410,-1,673,1619,2238,-1,618,894,942,1389,2910,996,2480,2039,1680,340,1847,578,1067,305,undefined,-1,268,2203,1007,334,undefined,1328,963,946,502,151,1997,331,2054,673,535,459,328,996,488,undefined,765,1301,1929,515,-1,1558,1627,290
10/10/2019,13,3168,-1,2155,3118,2294,2343,411,605,1313,390,108,393,-1,750,1807,2150,-1,609,1011,945,1510,3127,981,2423,2327,1653,318,1869,685,1106,348,undefined,-1,281,2191,933,370,undefined,1291,924,1003,375,140,2085,394,2188,690,450,498,319,1074,508,undefined,851,1345,1785,541,-1,1574,1851,375
10/10/2019,14,2563,-1,1909,2748,2100,1989,215,289,945,194,61,235,-1,552,1642,1706,-1,488,730,685,1033,2848,625,2097,1922,1136,264,1696,529,780,269,undefined,-1,214,1516,659,225,undefined,658,640,735,294,133,1582,262,1722,544,290,412,230,652,401,undefined,592,711,1376,634,-1,1590,1568,323
10/10/2019,15,2490,363,1950,2834,2126,2267,257,262,1362,308,28,194,-1,715,1750,1471,-1,504,681,656,1048,3003,677,2654,2451,864,249,1708,548,746,274,undefined,-1,211,1247,633,212,undefined,495,595,847,364,153,1591,182,1811,403,214,340,205,703,485,undefined,612,773,1399,409,-1,1355,1646,356
10/10/2019,16,2889,415,2269,3150,2508,3308,333,456,3070,449,49,277,-1,1110,2030,1493,-1,953,826,476,1102,3432,793,3902,2899,739,210,2285,723,852,274,undefined,-1,237,1746,722,166,undefined,645,542,841,261,188,1696,221,2066,323,183,331,209,892,535,undefined,583,1839,2046,563,-1,1649,1969,357
10/10/2019,17,3381,2311,2568,3445,3582,5224,646,647,4172,482,94,442,-1,1831,2393,1642,-1,1552,906,803,1411,4228,1205,5204,3189,932,279,2671,954,1111,432,undefined,-1,334,2500,922,275,undefined,903,730,951,223,175,2358,280,2572,348,169,509,222,992,595,undefined,839,2443,2705,492,-1,1547,2626,341
10/10/2019,18,2980,1824,2359,2967,2619,3132,413,464,1979,300,76,433,-1,1120,2112,1159,-1,699,1122,1145,1377,3643,829,3046,2715,818,222,2058,704,1264,516,undefined,-1,234,1981,633,250,undefined,398,659,696,197,134,1728,191,2041,282,185,714,185,745,461,undefined,656,960,1575,318,-1,1465,2346,450
10/10/2019,19,2327,1278,2224,2098,2051,1850,194,221,663,203,87,352,-1,564,1639,661,-1,285,1017,1130,1238,2785,448,1771,1367,698,174,2046,402,1202,555,undefined,-1,132,1390,418,296,undefined,205,385,378,176,126,1276,160,1491,251,169,578,170,711,274,undefined,448,379,974,115,-1,1004,1875,326
10/10/2019,20,1556,765,1886,1578,1433,1342,100,108,422,156,47,233,-1,457,1440,452,-1,149,834,976,1190,2426,338,1206,1030,605,145,894,231,1017,568,undefined,-1,83,983,375,283,undefined,110,255,348,209,79,997,131,1223,194,150,441,145,589,279,undefined,416,201,572,10,-1,855,1756,331
10/10/2019,21,949,389,1892,1268,1179,1262,44,101,210,80,19,189,-1,360,1034,399,-1,120,739,693,953,1914,302,981,927,461,149,895,152,958,373,undefined,-1,75,841,393,213,undefined,114,153,305,177,70,989,81,966,196,118,384,148,535,191,undefined,333,137,575,15,-1,635,1401,287
10/10/2019,22,431,212,1243,799,1314,1107,54,37,141,40,21,115,-1,357,633,201,-1,89,423,555,741,1481,177,719,651,391,102,1037,159,693,276,undefined,-1,96,615,328,135,undefined,111,316,116,70,50,529,62,525,125,131,281,74,311,122,undefined,236,92,366,7,-1,350,1127,182
10/10/2019,23,162,123,712,429,414,615,22,37,78,32,8,59,-1,253,307,200,-1,51,208,242,518,826,88,378,421,240,51,196,44,430,116,undefined,-1,36,273,273,52,undefined,32,63,66,57,31,280,57,320,71,130,64,32,126,52,undefined,103,54,209,12,-1,241,639,153
11/10/2019,0,70,51,293,179,171,224,6,14,21,10,7,24,-1,76,147,67,-1,26,91,134,287,323,61,195,228,149,25,83,24,307,52,undefined,-1,13,103,185,27,undefined,28,23,37,19,13,150,11,145,36,88,10,27,62,34,undefined,53,16,173,3,-1,112,266,107
11/10/2019,1,76,36,207,88,67,82,5,13,21,8,6,10,-1,29,69,30,-1,9,80,66,163,275,40,90,114,100,20,34,17,175,19,undefined,-1,19,53,99,6,undefined,10,19,37,19,13,54,8,87,17,61,11,11,55,31,undefined,19,14,52,1,-1,62,205,64
11/10/2019,2,40,28,130,68,46,46,-1,2,5,1,-1,3,-1,12,35,29,-1,6,52,156,165,179,37,66,83,66,11,33,11,91,16,undefined,-1,9,35,25,3,undefined,6,5,19,9,4,41,2,61,14,54,6,10,41,16,undefined,20,3,40,-1,-1,33,165,35
11/10/2019,3,43,24,61,52,60,53,4,2,6,3,2,2,-1,14,33,11,-1,4,30,114,144,101,31,12,47,67,4,68,12,117,4,undefined,-1,4,31,13,8,undefined,2,8,9,3,2,19,-1,81,9,28,7,3,9,10,undefined,10,4,6,-1,-1,25,99,23
11/10/2019,4,36,21,81,49,79,91,10,5,6,-1,3,5,-1,32,21,49,-1,1,8,26,77,81,20,30,53,46,5,59,23,28,13,undefined,-1,5,29,12,8,undefined,10,8,3,-1,1,35,1,40,10,42,4,13,-1,5,undefined,6,8,30,-1,-1,26,71,19
11/10/2019,5,26,23,83,87,116,273,28,36,96,31,3,20,-1,87,42,133,-1,35,17,11,67,238,51,345,141,67,14,96,32,55,13,undefined,-1,24,127,29,11,undefined,14,21,21,10,3,54,4,92,17,22,8,7,16,2,undefined,23,67,144,3,-1,38,122,13
11/10/2019,6,115,63,170,218,368,1001,97,111,542,79,19,69,-1,242,96,317,-1,213,42,33,122,635,265,1066,510,142,37,368,92,67,44,undefined,-1,56,663,61,12,undefined,106,85,41,30,22,174,20,236,52,54,15,41,54,34,undefined,87,370,372,13,-1,94,380,36
11/10/2019,7,352,223,325,593,1017,1686,352,307,2017,358,56,218,-1,603,309,624,-1,661,71,112,214,1566,731,2446,1368,353,118,1025,251,181,68,undefined,-1,146,909,217,50,undefined,355,279,158,138,65,555,75,564,161,103,86,82,203,134,undefined,166,1055,1244,83,-1,260,624,54
11/10/2019,8,996,633,715,1200,1929,4086,619,458,4027,621,79,288,-1,1362,714,1217,-1,1545,165,234,346,2961,1487,4397,2877,680,184,1787,437,384,188,undefined,-1,295,1926,646,129,undefined,907,872,428,544,146,1065,203,1062,292,196,191,153,602,299,undefined,268,2694,2331,376,-1,852,1183,169
11/10/2019,9,1107,758,761,1413,1569,2404,330,350,2696,507,60,273,-1,697,794,1244,-1,926,210,194,448,2244,1080,3258,4557,686,221,1405,366,307,152,undefined,-1,320,1427,602,153,undefined,885,624,473,539,180,961,202,1117,380,194,238,148,486,313,undefined,430,2064,1881,345,-1,849,1137,250
11/10/2019,10,1546,1145,971,1500,1595,1452,304,224,972,289,43,232,-1,508,953,1257,-1,514,314,351,550,2019,720,1878,4371,928,277,1471,431,500,225,undefined,-1,229,1208,479,153,undefined,616,682,508,452,192,1009,127,1205,440,311,310,217,448,258,undefined,384,687,1282,523,-1,919,1034,249
11/10/2019,11,2133,1675,1335,2155,2109,1660,461,227,925,275,59,225,-1,509,1145,1634,-1,495,561,586,850,2535,704,2073,3281,1168,288,1959,560,593,239,undefined,-1,245,1502,518,220,undefined,623,640,711,622,232,1285,204,1525,443,477,365,253,727,329,undefined,549,570,1315,493,-1,946,1262,296
11/10/2019,12,3628,3014,2283,3460,2711,2762,525,729,1795,539,107,494,-1,753,2139,2551,-1,706,1121,1195,1593,3275,1307,2998,3875,1749,328,2081,754,1288,451,undefined,-1,345,2584,1139,370,undefined,1495,1164,832,727,250,2560,268,2371,621,598,475,321,1010,477,undefined,807,1229,1941,643,-1,1494,1803,389
11/10/2019,13,4045,3591,2566,3737,2780,3006,632,115,1460,558,138,524,-1,1212,2308,2631,-1,634,1161,979,1469,3549,1284,2948,4135,1919,360,2220,1119,1158,500,undefined,-1,579,2779,1183,378,undefined,1355,1087,1052,856,250,2652,356,2420,642,633,564,319,1178,692,undefined,898,908,2122,666,-1,1464,1999,388
11/10/2019,14,3207,2510,2138,3122,2570,2496,429,-1,1093,325,60,309,-1,751,1815,1824,-1,564,846,661,1054,3098,776,2301,4325,1296,298,2026,776,851,360,undefined,-1,393,1758,750,243,undefined,739,754,666,576,144,1879,214,2034,644,398,503,269,789,400,undefined,596,500,1401,434,-1,1306,1584,395
11/10/2019,15,3522,2634,2461,3236,2750,2871,466,-1,1546,279,55,303,-1,899,1954,1726,-1,556,802,643,1152,3357,815,2737,4167,1233,313,2097,830,938,300,undefined,-1,293,1986,554,243,undefined,497,678,712,578,114,1926,174,2262,538,320,429,253,787,506,undefined,599,565,1481,490,-1,1359,1896,403
11/10/2019,16,3647,2491,2422,3242,3068,3618,471,-1,3045,514,67,429,-1,1262,2232,1518,-1,1037,828,733,1390,3825,1071,3838,4640,1051,310,2260,862,847,294,undefined,-1,339,2084,631,199,undefined,562,629,673,186,166,1833,232,2270,528,242,517,220,826,411,undefined,683,1065,2091,474,-1,1452,2107,445
11/10/2019,17,4136,2757,2999,3611,3935,5075,755,-1,3456,455,96,489,-1,1839,2663,1925,-1,1399,1213,957,1434,4219,1307,4491,5159,902,387,2733,857,1231,439,undefined,-1,341,2926,894,281,undefined,687,804,731,157,125,2356,210,2794,456,196,667,228,1070,565,undefined,795,1140,2664,562,-1,1500,2348,375
11/10/2019,18,3777,2124,3261,3373,3553,3520,468,1,1602,201,89,463,-1,1263,2700,1333,-1,594,1470,1530,1789,3957,758,2980,5700,893,292,2782,1027,1344,531,undefined,-1,251,2373,689,393,undefined,458,566,467,89,109,2182,155,2224,363,189,891,203,967,421,undefined,802,465,1670,450,-1,1382,2342,491
11/10/2019,19,3147,1674,2938,3006,2872,2534,200,-1,591,189,72,416,-1,785,2156,920,-1,262,1585,1646,1840,3017,502,1833,3805,714,229,2484,816,1371,624,undefined,-1,161,1948,504,418,undefined,344,458,334,107,77,1815,115,1752,290,147,899,222,880,286,undefined,641,250,1063,156,-1,963,1911,387
11/10/2019,20,2353,1216,2910,2543,2406,2167,105,-1,353,103,58,296,-1,675,1846,717,-1,175,1369,1603,1663,2828,343,1392,3149,654,194,1497,1269,1436,765,undefined,-1,118,1819,517,468,undefined,177,215,209,94,65,1725,60,1675,243,165,728,158,780,196,undefined,575,173,830,19,-1,800,1982,371
11/10/2019,21,1463,663,2596,2194,2196,1803,84,-1,207,67,42,270,-1,767,1653,542,-1,91,1128,1305,1442,2579,340,1073,2553,644,170,1450,275,1380,761,undefined,-1,98,1291,456,445,undefined,176,218,168,84,52,1571,66,1373,216,124,556,125,741,152,undefined,460,167,653,5,-1,624,1799,384
11/10/2019,22,725,412,1868,1480,1865,1605,67,-1,155,72,43,173,-1,568,1199,337,-1,103,876,1129,1234,1920,238,983,1906,465,175,1088,195,1307,522,undefined,-1,100,904,627,292,undefined,105,456,133,73,39,1220,42,790,209,123,464,121,657,133,undefined,386,86,527,7,-1,508,1422,330
11/10/2019,23,409,297,1527,1203,1105,1108,46,1,96,114,24,93,-1,474,682,298,-1,75,480,628,1089,1507,218,705,1518,335,123,490,133,978,431,undefined,-1,107,611,570,153,undefined,67,143,97,86,32,815,40,672,137,127,160,71,557,83,undefined,274,57,488,11,-1,343,1013,209
12/10/2019,0,180,127,802,834,684,717,34,-1,55,22,12,93,-1,278,334,122,-1,34,317,345,738,817,77,354,455,229,50,214,86,643,216,undefined,-1,33,349,415,34,undefined,37,67,68,63,44,449,19,278,63,124,84,40,319,56,undefined,82,27,291,2,-1,154,541,150
12/10/2019,1,169,98,430,640,284,418,12,-1,26,9,2,28,-1,167,205,103,-1,16,236,168,545,622,54,172,473,174,30,81,40,462,75,undefined,-1,25,120,319,35,undefined,32,26,24,20,13,265,9,222,36,84,23,45,215,40,undefined,80,9,129,7,-1,90,382,132
12/10/2019,2,131,100,327,224,157,197,11,-1,8,7,9,13,-1,103,164,64,-1,17,112,154,350,474,23,79,181,134,19,97,26,358,34,undefined,-1,21,120,237,10,undefined,12,18,17,14,10,175,7,171,24,97,8,16,173,32,undefined,57,14,81,2,-1,43,288,88
12/10/2019,3,91,79,261,141,142,153,13,-1,15,4,4,17,-1,69,80,50,-1,7,100,91,391,264,17,76,126,143,11,53,8,299,23,undefined,-1,15,73,187,10,undefined,1,11,3,5,2,109,-1,183,15,42,3,17,193,18,undefined,44,12,58,5,-1,41,263,75
12/10/2019,4,56,31,133,84,80,110,14,-1,11,3,-1,1,-1,79,25,20,-1,2,29,42,158,225,9,44,126,67,10,30,15,197,13,undefined,-1,5,32,85,21,undefined,10,8,4,1,3,60,2,102,9,49,6,8,50,13,undefined,18,10,48,1,-1,26,121,50
12/10/2019,5,29,25,72,83,61,86,15,-1,23,12,-1,2,-1,43,41,56,-1,8,15,29,191,196,61,114,67,83,12,51,31,134,9,undefined,-1,17,34,22,5,undefined,7,15,7,2,2,47,2,53,13,29,2,16,19,5,undefined,14,9,57,-1,-1,25,101,32
12/10/2019,6,39,26,76,110,92,253,66,-1,63,21,12,36,-1,100,44,76,-1,20,16,49,71,319,81,315,192,127,37,71,54,100,25,undefined,-1,33,166,31,11,undefined,16,33,10,9,6,78,3,82,40,44,14,14,34,14,undefined,26,28,119,3,-1,36,129,34
12/10/2019,7,140,108,205,230,224,434,140,-1,83,49,19,60,-1,141,115,212,-1,41,30,58,98,477,88,502,564,243,55,147,163,111,57,undefined,-1,39,456,58,17,undefined,68,54,139,26,21,176,14,197,122,85,56,60,48,72,undefined,85,54,262,32,-1,129,219,39
12/10/2019,8,340,222,311,499,546,679,242,1,134,60,27,118,-1,280,212,327,-1,100,48,81,173,1090,206,946,1562,440,114,491,242,222,133,undefined,-1,75,739,150,93,undefined,132,185,209,81,38,301,35,418,221,130,120,105,240,87,undefined,148,130,362,70,-1,176,412,55
12/10/2019,9,863,576,534,999,1088,1190,390,-1,163,73,51,257,-1,384,418,650,-1,151,125,155,256,1623,367,1313,4830,763,240,900,473,304,132,undefined,-1,83,1215,228,107,undefined,199,252,117,102,71,568,44,886,385,286,242,176,278,90,undefined,264,92,705,130,-1,326,786,136
12/10/2019,10,1505,1145,847,1485,1680,1384,528,-1,196,95,72,342,-1,551,646,920,-1,192,292,353,502,2037,452,1462,6559,1248,386,1451,642,550,263,undefined,-1,107,1557,246,144,undefined,258,308,150,122,85,714,70,1240,649,479,379,185,472,125,undefined,422,135,835,170,-1,569,1017,208
12/10/2019,11,2479,2094,1355,2165,2388,1634,777,-1,203,87,130,424,-1,633,1017,1229,-1,265,553,552,761,2571,388,1660,5482,1599,441,1939,1181,609,232,undefined,-1,271,1998,247,227,undefined,207,427,147,158,97,1263,114,1849,802,662,516,266,605,173,undefined,591,97,1158,288,-1,624,1338,265
12/10/2019,12,3340,2533,2277,3030,2907,1888,981,-1,199,89,108,402,-1,623,1639,1547,-1,280,1126,989,1077,2927,388,1716,5831,1827,505,2380,1263,1001,301,undefined,-1,350,2245,271,342,undefined,218,508,212,260,120,1847,113,2037,877,764,617,300,777,230,undefined,594,104,927,249,-1,788,1587,439
12/10/2019,13,3891,2777,2540,3193,3286,2233,916,-1,220,72,140,473,-1,824,2063,1717,-1,422,1250,1259,1302,3325,440,1548,6130,1990,468,2979,1542,1230,404,undefined,-1,358,2603,356,278,undefined,210,616,336,263,122,2105,166,2380,849,769,643,368,1075,244,undefined,702,101,838,271,-1,870,1842,470
12/10/2019,14,3995,3025,2572,3546,3438,2606,686,-1,233,82,123,445,-1,803,2098,1825,-1,293,1062,855,1401,3421,391,1838,6087,1742,496,2844,1599,1250,411,undefined,-1,279,2701,248,293,undefined,228,495,223,217,102,2226,130,2337,883,590,810,256,795,204,undefined,763,139,970,347,-1,857,1898,460
12/10/2019,15,3369,3058,2831,3519,3430,2722,583,-1,175,104,117,465,-1,888,2206,1654,-1,281,1018,738,1364,3324,434,1743,6080,1359,400,3000,1669,1275,423,undefined,-1,329,2743,258,248,undefined,254,426,182,118,79,2283,109,2452,755,431,631,288,900,189,undefined,624,161,1081,357,-1,859,1843,369
12/10/2019,16,3992,3148,2645,3439,3447,2758,501,-1,201,91,186,544,-1,921,2019,1539,-1,188,1080,737,1279,3275,429,1838,6341,852,299,2692,1340,1310,491,undefined,-1,236,2979,324,310,undefined,231,389,210,64,94,2184,137,2245,526,261,706,177,809,174,undefined,537,249,969,343,-1,817,1809,350
12/10/2019,17,3637,2329,2682,3370,3458,2701,477,5,220,156,136,711,-1,1035,2159,1170,-1,148,1251,965,1385,3423,377,1776,6174,663,270,2077,1254,1307,592,undefined,-1,230,2945,273,295,undefined,264,393,438,83,62,2242,130,2162,327,428,806,151,993,316,undefined,594,696,1332,324,-1,841,1979,390
12/10/2019,18,3279,1727,2896,2874,3193,2758,778,-1,311,218,159,1343,-1,1114,1913,831,-1,167,1409,1424,1555,3268,429,2022,6518,631,182,1899,805,1442,682,undefined,-1,269,3180,318,397,undefined,251,407,207,31,36,2088,94,2078,230,372,885,192,889,203,undefined,572,2554,1543,311,-1,848,2054,392
12/10/2019,19,2698,1042,3158,2544,3195,2287,477,2,207,143,189,939,-1,946,2095,667,-1,117,1336,1468,1694,3154,383,1374,3822,653,195,2259,601,1624,891,undefined,-1,233,2922,408,498,undefined,195,369,177,57,40,1800,121,1982,220,399,954,222,955,202,undefined,632,1698,1161,139,-1,939,1956,398
12/10/2019,20,1476,617,3164,2227,2374,1827,132,6,124,80,88,455,-1,665,1907,557,-1,86,1254,1270,1482,2696,320,1027,2573,615,210,1326,446,1554,915,undefined,-1,182,2272,401,601,undefined,135,248,169,66,56,1737,88,1457,197,358,902,142,792,199,undefined,405,211,600,9,-1,618,1959,440
12/10/2019,21,924,383,2655,1669,2546,1897,70,-1,177,251,97,943,-1,784,1515,434,-1,60,977,1103,1235,2225,375,1411,2740,507,135,1717,356,1396,927,undefined,-1,102,1952,433,569,undefined,157,148,115,47,31,1388,72,1195,178,287,686,94,721,159,undefined,369,3621,1279,11,-1,631,1651,329
12/10/2019,22,761,397,2034,1305,1903,1544,101,-1,110,115,74,315,-1,626,1097,348,-1,81,806,1032,1346,1864,331,1083,2201,368,103,1020,277,1486,808,undefined,-1,91,1486,693,337,undefined,111,451,106,63,33,989,34,810,116,243,487,100,704,154,undefined,325,305,721,11,-1,397,1318,376
12/10/2019,23,502,307,1673,907,1299,1269,1316,2,71,48,49,181,-1,655,638,237,-1,52,583,871,1001,1626,161,817,2212,288,62,512,279,1187,521,undefined,-1,251,1305,564,193,undefined,92,133,81,73,27,756,28,627,72,203,221,79,568,102,undefined,227,85,484,6,-1,223,1014,229
13/10/2019,0,356,173,1022,617,712,837,60,-1,46,28,12,93,-1,408,366,153,-1,38,376,403,749,1005,132,504,866,220,36,234,70,843,312,undefined,-1,49,613,504,109,undefined,60,54,49,29,24,425,21,392,45,144,42,44,440,69,undefined,148,26,286,4,-1,113,574,157
13/10/2019,1,178,166,625,450,341,467,36,-1,18,10,9,34,-1,246,234,121,-1,17,161,274,618,705,90,209,577,185,26,107,26,565,169,undefined,-1,21,246,415,45,undefined,18,37,16,10,8,362,2,314,37,93,35,46,289,24,undefined,101,15,145,5,-1,82,417,100
13/10/2019,2,146,137,399,259,208,309,12,-1,33,7,4,9,-1,180,125,46,-1,41,106,154,520,450,49,132,247,146,23,84,37,392,49,undefined,-1,9,113,323,15,undefined,21,17,12,10,4,211,6,222,16,86,11,13,212,29,undefined,47,10,120,5,-1,49,309,72
13/10/2019,3,117,80,340,189,177,204,7,-1,11,18,6,18,-1,138,139,56,-1,15,139,167,370,422,35,87,231,115,23,75,16,446,40,undefined,-1,6,78,241,25,undefined,13,26,7,3,2,168,1,137,26,52,9,11,236,16,undefined,35,17,97,1,-1,43,219,59
13/10/2019,4,62,50,135,115,92,126,31,-1,11,3,1,5,-1,97,41,19,-1,4,62,79,263,279,40,74,222,84,9,44,19,342,22,undefined,-1,12,41,87,12,undefined,7,14,2,3,1,98,-1,89,11,30,1,8,73,12,undefined,40,15,40,-1,-1,26,167,45
13/10/2019,5,48,52,98,117,139,150,288,-1,13,8,-1,8,-1,103,49,80,-1,13,20,67,208,294,45,101,89,73,14,132,121,284,10,undefined,-1,24,99,36,14,undefined,29,19,5,5,3,101,-1,101,15,59,13,16,49,12,undefined,18,17,61,-1,-1,40,101,44
13/10/2019,6,43,74,118,256,341,281,1899,-1,35,15,6,24,-1,253,158,92,-1,16,17,48,134,657,53,163,210,113,18,442,168,150,17,undefined,-1,151,497,50,4,undefined,40,33,13,12,10,300,4,164,37,36,8,10,28,15,undefined,32,32,122,11,-1,104,146,23
13/10/2019,7,125,96,216,375,1274,420,1771,1,49,21,21,93,-1,233,114,126,-1,28,36,102,131,781,73,444,460,206,53,1276,247,155,28,undefined,-1,162,646,50,16,undefined,46,84,201,44,33,270,8,246,87,102,23,45,59,64,undefined,89,30,192,47,-1,78,212,28
13/10/2019,8,168,242,317,623,1621,570,6417,32,108,58,44,147,-1,240,226,207,-1,34,57,87,148,807,206,803,1101,342,83,2029,5078,202,86,undefined,-1,159,604,81,36,undefined,92,92,92,48,26,506,24,397,197,161,59,50,157,41,undefined,156,35,346,68,-1,171,390,56
13/10/2019,9,482,437,472,908,1946,1019,4866,8,172,57,46,303,-1,458,387,417,-1,109,103,128,220,1551,314,1087,3555,775,199,1808,5209,251,124,undefined,-1,402,1349,128,88,undefined,149,138,79,102,34,609,40,746,320,309,214,155,184,80,undefined,251,36,511,115,-1,309,711,83
13/10/2019,10,1312,953,793,1403,2751,1494,4331,22,164,192,93,399,-1,650,644,786,-1,121,252,235,462,1902,404,1414,5108,1101,337,2125,4087,435,200,undefined,-1,883,1904,145,129,undefined,134,223,117,93,59,814,69,1033,501,378,400,219,361,94,undefined,456,85,786,150,-1,512,919,235
13/10/2019,11,1828,1547,1283,2196,3255,1675,3103,26,159,142,113,452,-1,578,859,971,-1,120,616,406,606,2173,348,1244,4285,1440,446,2457,2056,596,254,undefined,-1,1512,2150,174,207,undefined,162,243,155,110,86,996,86,1227,706,549,416,269,476,136,undefined,450,84,721,253,-1,504,1231,264
13/10/2019,12,2498,1906,1733,2782,3606,1821,1504,18,167,47,104,593,-1,655,1190,1285,-1,161,974,691,1023,2492,286,1208,4334,1524,431,2722,842,956,354,undefined,-1,1205,2328,173,272,undefined,156,333,200,180,74,1721,115,1707,806,532,584,295,640,120,undefined,598,97,835,260,-1,680,1451,303
13/10/2019,13,3018,2141,2276,2898,3483,1926,1462,15,210,76,135,578,-1,741,1560,1397,-1,177,1015,747,1199,2852,259,1242,4807,1727,433,3138,1081,1079,484,undefined,-1,291,2741,173,328,undefined,169,463,296,226,59,2055,106,1885,914,645,754,380,853,176,undefined,588,88,704,325,-1,763,1773,359
13/10/2019,14,3239,2292,2047,2804,3044,2114,568,42,140,43,123,555,-1,792,1581,1155,-1,128,1104,543,1200,2796,323,1306,4386,1540,421,2594,976,940,474,undefined,-1,229,2567,186,343,undefined,147,245,209,108,72,1822,103,1962,872,550,748,289,634,161,undefined,653,85,806,313,-1,822,1750,415
13/10/2019,15,3374,2360,2263,2903,3106,2233,302,49,147,45,133,541,-1,868,1630,1119,-1,135,1022,495,1137,2780,396,1434,4776,1462,403,2484,942,898,709,undefined,-1,215,2537,145,323,undefined,122,246,226,103,106,1750,84,1840,834,477,664,264,714,193,undefined,458,112,666,238,-1,746,1629,380
13/10/2019,16,3167,2072,2111,2700,2869,2188,312,33,138,56,149,517,-1,803,1667,1068,-1,120,955,404,1099,3199,316,1345,4524,1089,318,2461,963,913,753,undefined,-1,229,2406,198,225,undefined,108,315,183,156,115,1465,87,1683,762,351,715,267,600,178,undefined,484,106,723,237,-1,785,1629,315
13/10/2019,17,2972,1671,2162,2454,2544,2166,406,23,149,53,135,491,-1,875,1741,797,-1,105,995,863,981,2682,355,1414,4804,668,235,1665,1048,897,647,undefined,-1,155,2403,139,209,undefined,151,227,354,230,146,1591,111,1783,356,187,635,211,792,310,undefined,491,115,694,302,-1,687,1758,287
13/10/2019,18,2365,1214,2250,2091,2320,2182,279,45,185,65,108,512,-1,964,1533,617,-1,87,1197,957,1120,2428,307,1244,5001,592,157,1429,649,960,705,undefined,-1,132,2349,171,263,undefined,133,346,256,195,112,1497,116,1596,217,172,671,123,597,222,undefined,425,95,763,260,-1,711,1785,370
13/10/2019,19,1724,712,2147,1719,1863,1535,183,-1,128,77,160,549,-1,675,1452,415,-1,83,1066,943,1089,2234,269,968,1807,590,200,1056,471,929,931,undefined,-1,105,1813,267,310,undefined,129,272,188,164,105,1341,94,1442,242,172,565,160,557,199,undefined,412,89,548,122,-1,726,1745,362
13/10/2019,20,867,443,1910,1566,1850,1388,100,-1,111,55,84,384,-1,617,1171,437,-1,77,913,839,914,2157,263,823,1347,529,155,1002,319,812,717,undefined,-1,101,1558,199,269,undefined,93,161,155,135,70,1262,71,1060,155,148,461,101,448,180,undefined,316,80,495,10,-1,515,1459,301
13/10/2019,21,579,279,1580,1094,1165,1068,48,-1,101,37,69,278,-1,363,875,214,-1,67,553,537,801,1673,220,671,821,477,104,564,158,686,593,undefined,-1,89,1000,256,255,undefined,61,124,131,95,56,873,53,686,125,169,317,85,318,152,undefined,227,54,444,12,-1,395,1277,270
13/10/2019,22,414,182,1040,710,667,712,35,-1,61,35,52,188,-1,237,586,153,-1,50,348,369,565,1183,125,473,514,322,84,295,92,462,315,undefined,-1,60,611,192,94,undefined,59,364,85,59,36,552,35,440,100,105,151,57,205,107,undefined,151,23,272,9,-1,315,994,251
13/10/2019,23,146,99,579,504,354,484,30,-1,44,18,21,94,-1,231,218,88,-1,41,189,156,312,780,66,307,399,189,50,109,73,299,160,undefined,-1,26,274,148,65,undefined,32,46,82,88,30,306,24,298,65,86,67,38,111,71,undefined,96,17,177,9,-1,127,597,133
14/10/2019,0,111,37,336,146,222,214,6,1,15,2,9,17,-1,90,114,38,-1,5,93,89,210,300,76,114,207,164,18,80,32,227,41,undefined,-1,7,133,188,7,undefined,15,19,32,16,13,145,17,156,18,86,20,19,63,35,undefined,53,7,101,2,-1,76,298,117
14/10/2019,1,75,34,134,68,67,90,13,-1,8,-1,2,13,-1,43,80,21,-1,2,81,46,137,113,32,55,119,97,15,33,12,165,21,undefined,-1,8,74,131,15,undefined,1,6,23,13,12,44,8,79,21,38,3,18,25,45,undefined,17,6,50,2,-1,51,162,49
14/10/2019,2,21,15,64,41,51,56,3,-1,8,3,4,21,-1,15,28,20,-1,9,31,27,104,84,18,50,76,58,7,21,22,107,8,undefined,-1,-1,11,26,13,undefined,3,6,2,2,2,32,5,35,8,46,5,13,26,10,undefined,18,-1,28,-1,-1,19,124,35
14/10/2019,3,20,11,27,35,35,30,1,-1,5,4,1,1,-1,12,27,14,-1,5,27,12,54,78,11,25,29,40,4,38,21,73,7,undefined,-1,4,21,13,5,undefined,2,6,11,2,1,15,1,32,5,40,5,8,11,4,undefined,5,-1,23,-1,-1,22,75,22
14/10/2019,4,16,14,44,40,68,49,8,-1,6,2,2,6,-1,34,19,2,-1,3,12,2,45,62,13,43,41,30,7,70,4,58,10,undefined,-1,6,22,3,4,undefined,6,9,9,2,3,20,2,32,8,23,4,9,10,4,undefined,15,2,29,-1,-1,22,48,9
14/10/2019,5,25,20,67,55,128,211,23,-1,90,44,8,23,-1,104,26,35,-1,33,10,12,44,137,38,258,155,39,12,80,29,46,16,undefined,-1,16,86,32,10,undefined,12,28,16,10,7,40,1,71,16,24,1,8,20,8,undefined,9,52,95,2,-1,24,116,28
14/10/2019,6,122,66,167,187,401,643,98,-1,585,128,19,78,-1,246,83,197,-1,160,31,37,84,650,223,740,499,81,24,385,93,65,29,undefined,-1,51,418,62,9,undefined,107,73,37,30,24,146,17,187,39,33,18,19,47,20,undefined,38,219,368,21,-1,71,201,20
14/10/2019,7,328,246,331,559,1113,1893,420,22,2286,367,73,239,-1,704,330,427,-1,714,71,98,212,1527,709,2350,1039,271,81,1087,316,152,95,undefined,-1,126,1071,239,35,undefined,375,272,133,154,57,483,58,565,136,51,83,63,238,101,undefined,172,871,1251,132,-1,364,580,66
14/10/2019,8,985,572,819,1106,2374,4242,724,19,4296,626,114,429,-1,1527,739,935,-1,1693,186,209,441,3028,1498,4273,2044,568,161,2467,541,300,156,undefined,-1,298,2210,832,128,undefined,928,757,496,438,154,1023,180,1200,262,99,193,150,721,393,undefined,411,2005,2422,470,-1,890,1335,155
14/10/2019,9,1032,803,779,1270,1479,2249,261,6,2855,533,52,235,-1,736,737,1036,-1,990,148,185,455,2063,959,2875,1242,558,170,1491,358,305,133,undefined,-1,230,1275,642,153,undefined,775,572,458,607,123,902,227,1105,251,90,257,148,543,283,undefined,491,1524,1683,405,-1,868,1159,178
14/10/2019,10,1538,1235,1092,1649,1253,1402,142,2,864,290,56,240,-1,439,926,1155,-1,468,336,349,528,2043,655,1673,1098,643,140,1192,448,339,149,undefined,-1,176,957,604,148,undefined,432,499,519,431,111,963,178,1212,269,113,295,128,536,335,undefined,403,638,1089,584,-1,864,919,206
14/10/2019,11,2020,1441,1403,2310,1660,1343,217,-1,737,280,78,243,-1,761,1069,1312,-1,369,517,453,702,2299,651,1692,1339,706,174,1265,496,622,195,undefined,-1,200,1148,438,177,undefined,468,475,802,214,136,1205,195,1430,255,113,335,189,673,419,undefined,550,484,1098,568,-1,1054,1128,296
14/10/2019,12,3447,2884,2302,3067,1961,2336,343,4,1491,542,147,451,-1,874,1706,2256,-1,608,1139,851,1333,3438,1205,2399,1884,1164,194,1559,718,1035,297,undefined,-1,356,2691,1047,355,undefined,1177,947,800,660,218,2203,328,2207,353,316,460,247,1077,392,undefined,817,1370,1598,584,-1,1484,1606,329
14/10/2019,13,3717,2999,2214,3358,2031,2502,364,10,1328,519,126,454,-1,779,2013,2246,-1,681,957,865,1472,3640,1183,2600,1986,1038,277,1606,981,1019,371,undefined,-1,458,2833,956,366,undefined,1144,945,879,708,235,2376,319,2132,388,285,470,257,1173,446,undefined,925,1132,1760,289,-1,1497,1707,367
14/10/2019,14,3074,2088,2058,2779,1843,1897,169,16,1024,329,49,261,-1,531,1583,1567,-1,497,881,535,1040,3021,596,1989,1712,750,142,1516,617,744,338,undefined,-1,219,1590,684,231,undefined,562,553,681,434,191,1672,189,1713,228,135,378,199,843,352,undefined,602,632,1202,469,-1,1524,1300,302
14/10/2019,15,2642,2012,2046,2754,2112,2243,206,5,1263,324,50,233,-1,782,1726,1501,-1,545,813,585,961,3094,641,2425,1850,649,179,1681,780,704,265,undefined,-1,226,1493,579,200,undefined,429,505,649,439,206,1638,190,1739,236,141,426,187,756,385,undefined,590,662,1311,587,-1,1491,1438,327
14/10/2019,16,2745,1957,1984,2750,2394,3181,345,-1,3087,425,62,296,-1,1111,1885,1371,-1,1119,724,491,932,3299,760,3803,2316,665,173,1741,780,664,251,undefined,-1,225,1644,640,193,undefined,476,364,621,547,145,1723,196,1968,256,120,474,198,786,386,undefined,623,1300,1908,688,-1,1496,1730,355
14/10/2019,17,2892,1938,2399,3033,3585,5130,665,-1,4145,528,129,458,-1,1990,2294,1328,-1,1717,877,631,1187,4157,1289,5152,3083,875,257,2917,1129,872,367,undefined,-1,333,2832,792,281,undefined,651,502,795,654,159,2088,319,2377,355,160,563,247,864,644,undefined,791,2566,2525,726,-1,1686,2176,370
14/10/2019,18,2323,1364,2202,2192,2496,2771,437,-1,1693,313,93,449,-1,1067,1783,810,-1,719,905,775,1063,3188,645,2632,2074,696,189,2030,758,767,364,undefined,-1,201,1886,434,258,undefined,353,237,613,335,116,1522,216,1579,269,142,554,181,659,410,undefined,593,923,1428,497,-1,1370,1834,348
14/10/2019,19,1329,740,1999,1507,1318,1641,211,1,572,183,85,334,-1,616,1405,510,-1,232,844,761,926,2560,300,1364,1045,589,186,762,322,771,357,undefined,-1,94,1319,221,202,undefined,162,162,344,129,98,1108,142,1196,216,118,489,160,466,238,undefined,454,288,668,193,-1,994,1535,362
14/10/2019,20,786,370,1932,1169,1126,1184,89,-1,204,120,55,271,-1,387,1162,355,-1,120,656,550,781,1941,228,895,752,500,153,670,184,647,364,undefined,-1,80,1022,159,217,undefined,97,115,328,95,72,947,115,849,186,120,387,87,373,239,undefined,348,158,505,25,-1,839,1372,305
14/10/2019,21,475,242,1292,962,952,991,57,-1,106,56,34,182,-1,296,857,285,-1,67,533,416,600,1516,199,743,510,449,114,577,126,560,268,undefined,-1,63,691,142,169,undefined,88,93,173,54,63,732,75,617,136,101,295,108,327,135,undefined,250,101,428,29,-1,514,1131,257
14/10/2019,22,239,129,796,496,538,710,24,-1,101,58,30,142,-1,220,497,130,-1,57,283,288,450,1102,146,557,808,272,62,260,97,367,158,undefined,-1,62,441,59,86,undefined,45,55,124,24,35,462,36,334,89,104,175,57,156,123,undefined,154,63,321,13,-1,342,815,227
14/10/2019,23,132,68,427,245,242,417,7,-1,37,39,6,51,-1,164,268,67,-1,41,153,122,269,613,76,329,253,202,51,80,19,255,91,undefined,-1,27,155,34,53,undefined,38,25,65,20,17,223,23,189,62,115,41,52,68,50,undefined,62,21,207,7,-1,229,572,131
15/10/2019,0,62,40,217,122,138,164,9,-1,18,16,4,17,-1,58,92,33,-1,7,52,67,176,229,42,96,109,139,23,42,11,114,35,undefined,-1,12,68,13,11,undefined,26,9,31,14,9,58,17,83,29,83,24,19,38,23,undefined,44,20,70,7,-1,87,214,70
15/10/2019,1,34,20,96,36,37,73,5,-1,17,8,9,16,-1,22,52,15,-1,9,63,34,86,123,25,61,53,104,7,21,7,102,7,undefined,-1,2,24,5,12,undefined,-1,6,17,6,6,20,12,46,4,44,8,17,18,16,undefined,21,11,52,6,-1,36,158,69
15/10/2019,2,24,18,75,23,39,29,1,-1,8,28,4,2,-1,5,23,8,-1,2,51,24,80,84,4,23,56,43,6,13,4,55,9,undefined,-1,3,19,5,7,undefined,1,-1,4,-1,-1,19,-1,35,11,53,5,36,19,6,undefined,15,7,37,1,-1,14,127,44
15/10/2019,3,6,23,35,21,41,29,-1,-1,3,-1,1,4,-1,9,20,2,-1,1,21,26,65,53,12,8,16,41,5,34,2,37,15,undefined,-1,4,13,4,2,undefined,3,5,7,1,2,30,1,39,5,45,-1,13,10,4,undefined,4,4,4,1,-1,11,68,15
15/10/2019,4,9,13,22,26,49,42,11,-1,8,-1,1,6,-1,31,14,4,-1,5,29,5,48,44,13,26,33,74,1,52,1,53,11,undefined,-1,10,27,10,7,undefined,10,8,6,1,-1,15,1,27,6,33,4,4,10,7,undefined,3,3,18,1,-1,15,31,10
15/10/2019,5,21,21,69,83,131,275,34,-1,98,56,10,24,-1,112,35,108,-1,47,16,11,55,178,63,319,142,69,11,99,37,42,16,undefined,-1,29,201,20,8,undefined,17,23,11,8,3,49,4,62,14,28,9,5,21,8,undefined,19,86,140,2,-1,39,94,25
15/10/2019,6,116,85,204,240,472,1050,135,-1,613,111,37,99,-1,291,104,217,-1,205,42,20,90,690,275,1167,516,156,41,407,145,84,57,undefined,-1,89,783,70,25,undefined,152,80,49,29,25,144,22,194,43,57,30,40,84,55,undefined,108,435,458,28,-1,87,329,53
15/10/2019,7,340,258,381,521,1244,2131,459,-1,2394,415,73,253,-1,750,328,469,-1,804,75,118,181,1535,780,2414,1364,329,139,1036,291,172,123,undefined,-1,142,1172,243,40,undefined,408,304,142,119,43,518,70,526,162,95,104,70,259,101,undefined,169,1747,1293,110,-1,341,610,52
15/10/2019,8,961,635,748,1116,2278,4541,690,-1,4453,652,97,368,-1,1584,750,1066,-1,1790,145,239,352,3004,1599,4569,3051,711,217,2018,483,456,168,undefined,-1,290,2296,782,126,undefined,883,835,487,422,135,1087,207,1193,320,162,178,152,753,323,undefined,465,3844,2464,476,-1,870,1409,26
15/10/2019,9,945,702,710,1246,1345,2314,272,-1,2836,533,56,231,-1,746,625,952,-1,945,147,254,379,2015,866,2935,2075,743,229,1166,343,339,139,undefined,-1,244,1686,607,125,undefined,766,628,509,427,131,807,290,970,367,196,213,139,586,325,undefined,361,2293,1735,402,-1,918,1165,22
15/10/2019,10,1246,990,964,1580,1096,1375,170,-1,925,322,36,135,-1,574,777,1014,-1,548,287,241,481,1800,509,1665,954,856,194,872,413,405,323,undefined,-1,164,888,559,109,undefined,494,583,550,274,147,910,181,979,477,291,291,192,455,278,undefined,385,813,1019,585,-1,972,954,30
15/10/2019,11,1773,1344,1304,2066,1244,1412,145,7,740,247,42,142,-1,427,999,1275,-1,448,482,490,733,2125,549,1554,1031,1169,233,1080,477,609,623,undefined,-1,165,1053,520,142,undefined,430,530,734,443,154,1070,235,1237,531,303,709,238,544,345,undefined,493,994,1091,567,-1,1082,1129,26
15/10/2019,12,3144,2773,2348,2981,1837,2250,429,9,1453,533,128,486,-1,719,1634,2094,-1,684,928,902,1340,3239,1200,2436,1932,1732,386,1486,776,1096,391,undefined,-1,337,2774,1099,314,undefined,1252,1063,793,809,229,2190,373,1992,665,616,437,300,1059,464,undefined,831,2049,1726,638,-1,1550,1726,25
15/10/2019,13,3411,2995,2372,3027,2014,2541,373,2,1257,426,139,454,-1,757,1905,2177,-1,629,931,1007,1458,3628,1290,2432,2324,1778,525,1762,700,1087,365,undefined,-1,337,2773,1079,322,undefined,1216,924,922,848,246,2254,315,2107,733,535,490,331,1116,498,undefined,847,1410,1693,280,-1,1422,1768,23
15/10/2019,14,2694,2061,1859,2643,1806,2023,196,4,938,294,67,259,-1,642,1753,1601,-1,507,692,621,1045,3019,673,1973,1943,1073,289,1561,631,806,244,undefined,-1,224,1622,799,219,undefined,603,535,666,652,288,1696,219,1797,445,321,426,276,810,343,undefined,600,704,1224,489,-1,1590,1549,40
15/10/2019,15,2718,2045,1809,2487,1964,2420,203,-1,1280,296,72,280,-1,789,1760,1392,-1,560,729,620,1034,3283,643,2553,2092,743,195,1825,626,758,264,undefined,-1,186,1575,590,167,undefined,429,487,764,545,251,1545,234,1691,401,226,391,164,739,430,undefined,579,918,1244,490,-1,1512,1570,191
15/10/2019,16,2833,1922,2022,2585,2515,3461,357,-1,2903,675,100,317,-1,1211,1913,1237,-1,1091,711,542,943,4178,947,3885,2444,658,224,2204,804,764,264,undefined,-1,239,1863,599,136,undefined,516,531,756,552,330,1472,254,1831,319,214,318,218,713,387,undefined,620,1796,2007,592,-1,1463,2008,282
15/10/2019,17,3216,1951,2571,3107,3579,5499,725,-1,4421,607,127,447,-1,2085,2360,1455,-1,1661,872,713,1277,4751,1416,5288,3271,788,301,3085,1077,862,377,undefined,-1,402,3119,760,234,undefined,723,603,870,331,355,1953,302,2292,357,168,486,211,906,614,undefined,834,2393,2715,567,-1,1636,2447,305
15/10/2019,18,2748,1551,2362,2640,2784,3105,574,-1,2004,278,109,458,-1,1119,2001,922,-1,790,973,873,1232,3549,729,2874,2159,747,247,2232,882,1020,411,undefined,-1,216,2406,466,221,undefined,353,369,704,245,273,1626,250,1742,290,174,494,208,740,489,undefined,641,944,1433,409,-1,1421,2042,308
15/10/2019,19,1677,733,2312,1715,1557,1901,234,1,637,157,106,336,-1,584,1673,490,-1,314,1002,783,982,2408,341,1439,836,645,181,1092,400,909,419,undefined,-1,134,1630,290,229,undefined,223,175,399,113,130,1143,135,1339,247,142,445,150,541,304,undefined,436,391,776,165,-1,1019,1662,272
15/10/2019,20,848,383,1896,1253,1301,1449,112,-1,278,130,52,316,-1,387,1406,349,-1,110,689,624,771,2107,301,970,733,509,210,704,242,757,376,undefined,-1,90,1144,211,230,undefined,115,177,289,121,91,1028,91,914,196,104,387,119,469,224,undefined,347,209,512,8,-1,853,1501,275
15/10/2019,21,586,321,1483,958,1346,1093,64,-1,166,63,43,219,-1,357,890,327,-1,65,539,543,695,1679,341,903,549,453,103,818,149,672,309,undefined,-1,89,897,185,175,undefined,105,149,260,93,97,789,75,738,119,131,357,121,383,146,undefined,201,123,456,10,-1,673,1293,225
15/10/2019,22,288,184,994,630,754,690,48,-1,94,58,41,119,-1,244,504,178,-1,59,321,365,531,1254,249,625,378,325,96,397,148,487,236,undefined,-1,91,510,89,103,undefined,62,82,126,46,49,551,56,469,109,97,195,45,253,119,undefined,106,84,346,10,-1,337,870,168
15/10/2019,23,174,70,493,326,364,500,15,-1,58,18,13,65,-1,216,216,87,-1,27,157,172,301,648,145,356,215,212,45,138,61,301,111,undefined,-1,57,278,40,32,undefined,47,28,72,32,19,259,30,219,59,97,43,45,103,54,undefined,56,52,167,3,-1,251,563,134
16/10/2019,0,72,33,219,104,140,197,10,-1,10,10,3,14,-1,73,82,26,-1,18,108,60,217,312,44,111,90,132,28,61,17,189,43,undefined,-1,7,113,24,13,undefined,16,18,30,11,10,121,13,124,32,57,14,27,56,31,undefined,16,20,74,2,-1,74,261,75
16/10/2019,1,33,26,104,55,57,78,6,-1,3,5,6,17,-1,13,45,15,-1,3,55,33,154,132,23,42,60,77,10,32,11,124,18,undefined,-1,8,53,3,11,undefined,6,9,15,9,7,30,11,50,11,52,8,11,35,34,undefined,34,5,48,-1,-1,33,154,62
16/10/2019,2,15,8,82,37,30,61,2,-1,3,1,5,3,-1,10,26,4,-1,6,36,26,70,71,14,38,44,58,4,30,10,81,19,undefined,-1,8,18,7,3,undefined,2,7,4,4,4,17,-1,68,6,35,3,14,12,8,undefined,12,4,35,-1,-1,17,105,27
16/10/2019,3,25,13,50,35,38,26,4,-1,-1,1,1,3,-1,10,27,20,-1,2,9,22,53,43,7,14,41,37,2,46,7,47,7,undefined,-1,4,19,10,5,undefined,8,6,6,1,2,20,2,36,4,40,1,11,14,8,undefined,4,4,7,-1,-1,20,83,23
16/10/2019,4,5,10,40,25,57,49,3,-1,5,-1,1,3,-1,26,15,5,-1,4,9,18,50,53,7,18,30,59,3,81,3,33,19,undefined,-1,7,13,3,2,undefined,13,6,8,4,1,24,3,20,3,31,5,4,10,2,undefined,5,2,16,-1,-1,23,50,10
16/10/2019,5,25,29,63,99,138,248,32,-1,102,55,8,34,-1,105,30,48,-1,43,18,9,49,186,64,336,128,53,7,94,45,71,14,undefined,-1,19,141,19,14,undefined,7,26,14,5,1,51,8,72,16,34,-1,14,16,3,undefined,16,97,132,2,-1,41,90,14
16/10/2019,6,103,78,171,218,440,1128,130,-1,591,106,28,94,-1,286,100,204,-1,205,32,43,103,767,272,1113,524,123,31,374,143,75,60,undefined,-1,57,801,82,11,undefined,105,93,49,28,25,154,15,217,38,74,23,51,59,53,undefined,101,402,473,28,-1,97,347,72
16/10/2019,7,402,236,349,593,1084,1984,438,-1,2320,379,39,180,-1,691,339,540,-1,796,99,96,183,1481,790,2445,1170,234,87,943,305,150,91,undefined,-1,144,1064,255,53,undefined,396,344,163,121,52,491,49,499,129,71,87,100,249,103,undefined,159,1480,1191,91,-1,334,706,60
16/10/2019,8,863,571,761,1120,2138,4032,518,-1,4228,689,77,319,-1,1322,752,1028,-1,1777,155,207,349,2816,1522,4506,2152,595,183,2046,394,389,154,undefined,-1,309,1968,776,100,undefined,940,754,450,432,159,988,200,1147,258,92,184,151,819,430,undefined,396,3573,2346,573,-1,953,1282,53
16/10/2019,9,950,690,672,1257,1360,2463,201,1,2883,493,44,190,-1,681,691,1019,-1,976,150,190,367,2209,936,2981,1296,560,164,1301,286,309,179,undefined,-1,172,1074,596,149,undefined,800,575,603,558,153,771,234,1009,253,104,281,162,642,411,undefined,423,2137,1640,285,-1,952,1070,23
16/10/2019,10,1345,981,984,1568,951,1179,99,-1,885,312,12,110,-1,352,754,1098,-1,443,266,299,480,1654,625,1711,745,625,163,841,191,366,234,undefined,-1,181,795,561,131,undefined,440,603,543,457,170,806,181,987,255,111,256,169,432,288,undefined,358,926,1037,602,-1,1008,969,36
16/10/2019,11,1814,1338,1156,2063,1368,1302,126,1,792,367,22,127,-1,399,982,1397,-1,476,495,480,716,1995,550,1660,917,719,133,1110,333,574,248,undefined,-1,188,902,474,136,undefined,507,636,689,578,207,982,236,1293,278,143,337,158,750,373,undefined,500,755,1197,569,-1,1036,1007,46
16/10/2019,12,3093,2373,1942,2889,1522,1863,229,-1,1506,545,67,297,-1,607,1753,2066,-1,552,1052,925,1345,2933,997,2380,1474,1070,216,1458,525,1011,325,undefined,-1,298,2018,1063,348,undefined,1337,1038,861,657,245,1919,311,1907,394,196,429,298,1137,423,undefined,892,1699,1716,797,-1,1538,1570,49
16/10/2019,13,3263,2741,2308,3122,1726,2148,224,-1,1340,509,95,343,-1,679,1804,2273,-1,566,860,876,1409,3261,1078,2337,1629,1117,249,1412,589,1137,398,undefined,-1,353,2128,962,342,undefined,1225,1130,874,328,242,2058,352,2201,398,233,433,305,1166,509,undefined,864,1425,1706,659,-1,1445,1670,26
16/10/2019,14,2726,1985,1880,2654,1584,1955,207,-1,965,346,52,210,-1,577,1580,1714,-1,489,665,585,980,2742,612,1986,1537,746,179,1186,568,791,290,undefined,-1,232,1392,730,181,undefined,640,691,861,208,152,1631,219,1892,264,195,337,190,896,365,undefined,619,895,1221,689,-1,1447,1480,29
16/10/2019,15,2611,1808,1796,2699,1959,2348,219,-1,1428,298,37,178,-1,832,1634,1398,-1,640,699,664,884,2934,589,2675,1801,743,184,1520,555,808,242,undefined,-1,216,1447,679,143,undefined,548,630,752,201,207,1591,187,1649,317,190,348,160,739,398,undefined,555,1129,1391,503,-1,1381,1502,175
16/10/2019,16,2390,1899,1602,2723,2092,3222,162,-1,2906,513,27,122,-1,974,1478,1325,-1,1154,629,496,808,3032,801,3941,1726,639,213,1584,413,777,237,undefined,-1,234,1551,601,172,undefined,491,971,602,430,143,1453,266,1436,338,167,297,183,711,434,undefined,661,2145,1804,289,-1,1389,1726,247
16/10/2019,17,3136,2025,2248,3096,2848,4897,420,-1,4509,856,72,357,-1,1751,2231,1458,-1,1583,928,800,1200,4244,1273,5275,2682,959,299,2373,604,878,349,undefined,-1,325,2395,810,231,undefined,728,595,839,628,274,1979,364,2063,632,217,502,239,892,652,undefined,837,3079,2553,560,-1,1544,2183,258
16/10/2019,18,2594,1664,2273,2437,2328,2796,327,-1,1818,452,58,263,-1,984,1869,1030,-1,755,940,925,1117,3224,681,2926,2036,990,277,1682,574,995,375,undefined,-1,202,1789,535,240,undefined,412,703,702,548,247,1771,230,1607,707,351,536,229,759,443,undefined,734,995,1425,387,-1,1316,2000,281
16/10/2019,19,1507,672,2246,1770,1362,1547,130,-1,639,148,77,242,-1,514,1471,554,-1,280,931,854,988,2479,354,1439,1218,1016,208,1049,270,835,319,undefined,-1,141,1300,292,202,undefined,231,536,332,351,168,1208,138,1300,583,356,400,262,505,303,undefined,552,315,714,168,-1,1104,1636,286
16/10/2019,20,791,380,1692,1224,951,1106,58,-1,292,115,47,192,-1,332,1039,354,-1,145,721,574,873,1780,278,1072,614,876,224,575,137,695,311,undefined,-1,63,830,240,221,undefined,127,199,273,234,96,896,120,786,535,278,398,185,373,240,undefined,454,215,500,23,-1,781,1347,264
16/10/2019,21,524,241,1481,1094,1045,1019,54,-1,142,73,58,191,-1,286,907,327,-1,99,528,528,663,1675,313,817,601,678,157,612,113,522,354,undefined,-1,76,727,199,151,undefined,91,147,219,165,108,820,72,626,253,219,365,152,322,143,undefined,234,94,435,26,-1,565,1136,176
16/10/2019,22,404,230,872,720,749,803,29,-1,119,71,44,122,-1,328,507,272,-1,70,315,444,549,1302,191,609,747,401,96,414,79,495,219,undefined,-1,83,519,116,97,undefined,116,344,126,108,73,802,64,480,149,175,243,102,176,105,undefined,160,86,299,8,-1,398,965,175
16/10/2019,23,137,116,486,361,407,506,15,-1,51,14,6,25,-1,151,208,81,-1,42,188,144,308,763,133,369,434,191,50,148,36,315,85,undefined,-1,70,246,43,26,undefined,47,50,66,62,28,324,38,235,86,89,54,54,109,49,undefined,103,39,161,6,-1,224,522,122
17/10/2019,0,45,33,233,129,162,203,10,-1,21,11,3,22,-1,55,102,30,-1,11,109,57,206,219,93,134,104,130,13,53,8,176,39,undefined,-1,8,116,23,19,undefined,33,21,39,23,10,110,15,101,18,39,26,25,36,36,undefined,31,12,101,3,-1,80,282,107
17/10/2019,1,42,20,109,52,74,65,2,-1,12,3,2,4,-1,24,52,29,-1,5,67,41,103,151,39,54,105,78,12,44,16,125,20,undefined,-1,8,26,6,3,undefined,12,11,38,15,15,42,7,56,18,31,16,16,25,29,undefined,12,8,113,1,-1,32,153,48
17/10/2019,2,36,9,62,37,32,48,4,-1,5,7,5,9,-1,12,33,10,-1,1,41,23,114,98,5,35,49,63,11,23,2,56,16,undefined,-1,3,21,2,3,undefined,6,3,15,8,4,15,-1,49,17,25,1,8,18,14,undefined,6,6,42,-1,-1,32,94,21
17/10/2019,3,13,11,40,27,32,20,1,-1,1,3,2,-1,-1,7,6,10,-1,2,23,7,52,84,12,16,29,39,3,38,1,51,6,undefined,-1,6,6,4,7,undefined,9,7,5,-1,1,21,2,34,4,12,4,12,10,6,undefined,4,2,16,1,-1,10,82,20
17/10/2019,4,20,11,39,31,56,55,9,-1,5,-1,2,1,-1,30,17,2,-1,1,5,4,45,51,1,27,25,34,3,62,4,27,8,undefined,-1,9,16,5,5,undefined,17,6,4,-1,2,12,-1,27,11,20,7,10,12,2,undefined,10,2,20,1,-1,15,67,17
17/10/2019,5,20,19,77,78,120,243,16,-1,95,43,2,13,-1,83,25,75,-1,35,6,12,34,177,50,350,100,58,12,97,35,60,15,undefined,-1,44,115,27,4,undefined,22,23,19,11,4,30,2,65,17,15,3,6,10,9,undefined,17,58,130,-1,-1,31,91,9
17/10/2019,6,126,89,192,197,405,1092,93,-1,580,100,7,58,-1,241,100,194,-1,162,53,28,73,746,242,1016,377,141,34,419,95,73,32,undefined,-1,65,708,77,9,undefined,145,96,37,34,24,154,13,224,54,46,15,42,71,55,undefined,102,405,401,19,-1,101,341,64
17/10/2019,7,367,303,323,612,1077,2040,316,-1,2247,367,29,159,-1,636,326,528,-1,757,103,112,159,1544,713,2474,874,275,90,949,268,176,114,undefined,-1,140,1007,235,43,undefined,396,404,124,89,46,482,52,559,160,92,102,74,219,92,undefined,194,1473,1206,90,-1,316,714,45
17/10/2019,8,902,655,757,1160,2119,4313,481,-1,4516,684,47,341,-1,1400,657,953,-1,1662,158,246,349,3035,1500,4561,1915,682,237,2024,338,348,152,undefined,-1,253,2001,728,105,undefined,938,966,445,524,155,992,201,1128,364,118,183,140,803,315,undefined,395,3472,2569,413,-1,927,1332,21
17/10/2019,9,926,645,609,1054,1250,2141,257,-1,2699,469,13,163,-1,689,668,951,-1,975,148,206,360,1889,943,2785,1110,687,211,1137,328,314,137,undefined,-1,224,997,540,113,undefined,887,664,487,593,169,698,205,971,298,162,226,164,562,340,undefined,411,2029,1689,383,-1,838,1188,65
17/10/2019,10,1246,1063,987,1493,1000,1214,145,-1,893,299,22,174,-1,397,923,1040,-1,531,360,313,487,1759,525,1767,807,815,174,944,240,419,196,undefined,-1,166,886,510,136,undefined,561,588,576,412,203,783,156,898,411,293,251,158,458,346,undefined,308,714,1042,502,-1,1010,934,81
17/10/2019,11,1719,1438,1196,1867,1323,1329,92,-1,820,267,40,204,-1,439,920,1361,-1,466,528,539,662,2082,559,1758,930,1080,271,1190,320,588,219,undefined,-1,189,813,466,150,undefined,544,713,657,263,175,994,164,1098,453,298,329,230,718,276,undefined,462,545,1147,468,-1,1103,1128,93
17/10/2019,12,2888,2383,1895,2834,1615,1945,254,-1,1488,415,53,277,-1,481,1486,2135,-1,584,895,767,1253,2759,839,2445,1242,1477,342,1358,401,1144,351,undefined,-1,280,1626,995,276,undefined,1300,1286,861,306,242,1665,324,1603,547,344,402,285,969,392,undefined,743,1198,1686,497,-1,1508,1575,314
17/10/2019,13,2846,2512,1749,2772,1599,1667,90,-1,1264,407,15,103,-1,527,1413,1994,-1,517,810,751,1209,2778,808,2229,1181,1221,248,1375,312,993,322,undefined,-1,261,1318,804,287,undefined,1128,972,837,575,284,1592,369,1497,432,261,361,233,950,456,undefined,747,803,1503,356,-1,1380,1451,261
17/10/2019,14,2621,2035,1702,2565,1589,1685,153,-1,951,305,40,206,-1,545,1557,1766,-1,483,725,553,943,2633,577,2050,1373,1044,222,1339,342,767,222,undefined,-1,194,1254,739,199,undefined,650,628,772,587,243,1400,192,1609,445,255,357,181,930,338,undefined,564,568,1314,624,-1,1346,1365,303
17/10/2019,15,2658,1867,1849,2582,1756,2210,153,-1,1480,290,25,144,-1,691,1593,1413,-1,605,740,653,955,2959,701,2660,1640,781,218,1277,396,730,260,undefined,-1,213,1180,537,180,undefined,494,708,747,311,192,1366,176,1709,378,200,307,206,711,383,undefined,539,610,1408,476,-1,1310,1576,258
17/10/2019,16,2648,1884,1922,2690,2263,3233,234,-1,3053,377,28,204,-1,1050,1643,1369,-1,1088,653,545,951,3038,841,3737,2062,731,195,1697,458,735,270,undefined,-1,242,1519,620,193,undefined,579,688,763,368,240,1540,246,1723,288,163,389,206,769,364,undefined,653,1245,1968,502,-1,1349,2017,227
17/10/2019,17,3228,2160,2308,3113,3081,4894,432,-1,4266,750,58,240,-1,1734,2152,1538,-1,1597,990,768,1212,4211,1247,5190,2581,783,276,2466,641,969,346,undefined,-1,322,2284,828,275,undefined,714,663,901,486,249,1908,280,2073,344,147,469,224,863,576,undefined,901,1865,2606,487,-1,1523,2376,281
17/10/2019,18,2785,1681,2476,2731,2536,2793,312,-1,1798,345,86,268,-1,1004,2130,1123,-1,769,1064,1044,1186,3475,733,2878,2050,771,229,2023,684,1070,444,undefined,-1,231,1589,496,265,undefined,469,597,605,411,173,1757,233,1767,277,164,586,216,630,420,undefined,661,917,1528,446,-1,1331,2070,283
17/10/2019,19,2073,978,1923,1805,1603,1527,142,-1,679,198,44,218,-1,476,1502,567,-1,288,959,1156,1130,2472,341,1475,704,631,202,1452,385,935,379,undefined,-1,105,1141,280,228,undefined,253,494,328,308,130,1170,186,1180,280,157,480,186,533,279,undefined,501,277,848,149,-1,983,1694,249
17/10/2019,20,1442,655,1890,1490,1212,1309,70,-1,314,116,54,181,-1,437,1355,329,-1,155,885,871,952,2072,389,1073,798,587,150,641,217,897,400,undefined,-1,86,765,216,189,undefined,126,287,323,286,106,1006,116,978,186,108,423,133,484,224,undefined,457,131,566,10,-1,860,1533,247
17/10/2019,21,865,373,1705,1224,1286,1082,49,-1,160,68,25,163,-1,290,1032,414,-1,98,622,683,816,1858,400,1004,573,440,113,940,158,828,382,undefined,-1,70,687,201,165,undefined,103,152,270,260,49,985,94,825,123,122,334,127,447,243,undefined,335,116,494,5,-1,554,1401,172
17/10/2019,22,373,197,1186,719,1058,876,21,-1,115,45,24,134,-1,273,536,228,-1,92,447,619,712,1365,290,712,412,281,82,954,85,615,250,undefined,-1,64,568,162,89,undefined,89,352,126,106,54,555,64,466,94,109,232,56,224,119,undefined,156,116,340,10,-1,370,879,142
17/10/2019,23,201,120,611,405,503,562,26,-1,56,19,14,74,-1,240,292,93,-1,29,245,571,437,821,190,414,225,188,50,241,54,405,144,undefined,-1,25,278,151,34,undefined,52,47,67,76,21,242,50,268,63,105,49,41,119,63,undefined,107,56,175,2,-1,217,549,124
18/10/2019,0,70,61,277,146,185,220,14,-1,21,17,6,18,-1,84,103,81,-1,14,165,270,322,337,122,180,123,137,22,89,19,251,43,undefined,-1,10,102,84,19,undefined,34,20,41,18,10,78,24,189,29,77,20,20,83,41,undefined,56,17,81,1,-1,82,301,73
18/10/2019,1,68,35,172,83,89,90,7,-1,7,2,-1,8,-1,27,77,50,-1,10,170,124,261,190,81,70,95,94,14,39,10,240,21,undefined,-1,12,76,96,7,undefined,23,12,24,13,4,110,3,95,10,75,10,29,66,24,undefined,27,8,77,3,-1,51,196,58
18/10/2019,2,48,33,113,46,64,62,2,-1,9,4,2,5,-1,23,43,27,-1,8,66,59,180,160,23,46,46,88,11,32,4,127,13,undefined,-1,4,22,16,3,undefined,6,9,10,7,5,34,7,76,21,56,5,12,34,14,undefined,14,5,37,1,-1,37,105,60
18/10/2019,3,49,19,115,60,66,47,1,-1,6,3,-1,1,-1,22,35,26,-1,6,27,43,124,87,20,33,43,60,8,51,4,72,4,undefined,-1,4,19,30,3,undefined,4,11,8,1,1,22,3,75,10,34,1,12,20,12,undefined,6,4,26,-1,-1,18,119,30
18/10/2019,4,27,15,79,56,84,74,2,-1,10,2,2,5,-1,41,34,101,-1,6,44,21,142,95,9,47,69,41,15,83,9,50,4,undefined,-1,2,28,6,6,undefined,2,5,-1,1,1,33,3,42,12,29,1,3,10,1,undefined,6,5,24,-1,-1,11,50,13
18/10/2019,5,39,14,71,80,127,257,25,-1,91,31,3,11,-1,101,18,91,-1,40,9,17,68,210,56,300,145,60,26,110,35,62,40,undefined,-1,47,150,27,16,undefined,11,18,15,12,5,49,4,87,19,14,16,11,18,6,undefined,15,59,120,-1,-1,24,116,13
18/10/2019,6,99,70,205,201,396,1125,110,-1,511,101,22,78,-1,284,84,242,-1,198,36,40,75,734,280,993,436,164,42,441,113,59,38,undefined,-1,68,670,79,17,undefined,140,79,42,13,8,160,12,213,63,57,24,49,50,45,undefined,94,355,413,27,-1,96,369,31
18/10/2019,7,318,249,315,533,1110,1823,307,-1,2108,308,50,218,-1,688,296,539,-1,715,73,115,247,1524,779,2267,1470,316,96,1089,276,183,69,undefined,-1,101,986,251,41,undefined,406,302,128,129,53,449,55,581,134,103,87,88,243,91,undefined,166,1315,1193,96,-1,310,730,39
18/10/2019,8,1039,615,789,1137,2298,3974,585,-1,3872,596,105,378,-1,1395,687,943,-1,1513,141,241,441,2926,1503,4275,2340,717,185,2505,592,364,159,undefined,-1,281,1913,695,137,undefined,870,852,405,442,183,943,168,1060,291,175,198,153,701,334,undefined,410,2696,2348,399,-1,904,1237,103
18/10/2019,9,1238,730,816,1274,1433,2334,326,-1,2313,515,54,251,-1,771,660,980,-1,985,195,226,341,2174,1048,2848,1642,727,245,1384,312,357,186,undefined,-1,230,1242,579,117,undefined,862,666,489,608,190,844,202,1029,311,246,222,167,544,358,undefined,416,1746,1733,321,-1,873,1151,142
18/10/2019,10,1704,1195,1022,1677,1296,1408,219,-1,823,244,35,175,-1,567,820,1174,-1,485,325,344,535,2084,736,1667,1959,808,277,1015,363,435,218,undefined,-1,248,1050,508,145,undefined,636,643,535,452,171,966,153,1089,473,297,289,180,476,313,undefined,359,678,1079,514,-1,916,1009,177
18/10/2019,11,2352,1798,1431,2157,1693,1627,162,-1,882,274,66,192,-1,590,1214,1659,-1,373,590,633,927,2541,722,1819,1667,1153,230,1386,491,646,271,undefined,-1,199,1360,597,156,undefined,615,669,684,600,197,1224,160,1549,439,387,359,294,665,359,undefined,535,618,1330,434,-1,943,1304,212
18/10/2019,12,3927,3178,2465,3258,2147,2634,335,-1,1697,543,102,390,-1,725,1664,2173,-1,588,1126,1180,1620,3445,1243,2664,2296,1775,361,1555,727,1329,366,undefined,-1,320,2879,1009,381,undefined,1457,1280,846,702,217,2112,274,2230,592,570,421,341,1119,460,undefined,859,1409,1770,660,-1,1559,1784,266
18/10/2019,13,4032,3180,2351,3345,2261,2792,344,-1,1439,518,83,472,-1,743,1871,2247,-1,540,992,1034,1526,3449,1167,2720,2456,1766,318,1626,664,1300,397,undefined,-1,293,2599,1114,367,undefined,1421,1026,965,780,251,2254,366,2401,630,590,486,306,1233,570,undefined,918,1155,1814,550,-1,1410,2004,299
18/10/2019,14,3524,2530,2056,3132,2117,2490,205,1,1073,347,51,242,-1,732,1679,1744,-1,512,878,650,1076,3183,689,2262,2278,1265,280,1490,582,878,333,undefined,-1,238,1980,670,249,undefined,754,697,753,408,188,1806,241,2054,490,352,433,255,833,425,undefined,652,664,1339,458,-1,1286,1696,303
18/10/2019,15,3626,2259,2188,3107,2366,2922,249,6,1369,347,76,208,-1,893,1783,1569,-1,573,821,691,958,3389,732,2744,2504,1155,245,1671,689,971,311,undefined,-1,217,2074,641,223,undefined,422,719,709,172,231,1795,164,2089,502,304,443,210,793,480,undefined,686,832,1489,400,-1,1321,1857,283
18/10/2019,16,3944,2410,2477,3251,3007,3847,324,-1,3119,531,67,338,-1,1312,2002,1658,-1,1006,862,657,1226,4072,877,3854,3165,925,247,2003,656,1078,318,undefined,-1,277,2315,699,225,undefined,554,967,634,381,205,1823,206,2106,434,229,425,191,945,403,undefined,633,1660,2136,412,-1,1304,2175,322
18/10/2019,17,4602,2709,3115,3760,3719,5180,507,1,3683,438,111,535,-1,1707,2640,1769,-1,1410,1330,997,1651,4369,1149,4683,3324,970,298,2297,840,1313,399,undefined,-1,358,3185,966,280,undefined,734,763,704,474,232,2488,212,2794,405,166,591,224,999,634,undefined,898,2358,2614,435,-1,1411,2583,430
18/10/2019,18,4122,2160,3258,3402,3290,3393,403,1,1538,352,125,722,-1,1061,2328,1157,-1,575,1577,1369,1634,3748,605,2930,2591,816,223,2016,815,1465,494,undefined,-1,189,2612,618,298,undefined,421,643,530,414,195,2041,157,2251,299,210,761,192,989,490,undefined,806,2621,1816,269,-1,1219,2599,438
18/10/2019,19,2961,1640,2991,2519,2914,2635,232,-1,628,200,92,672,-1,737,2019,805,-1,283,1579,1885,1533,2913,398,1814,2222,731,190,1881,559,1498,519,undefined,-1,161,2287,433,371,undefined,300,694,286,258,125,1633,119,1828,263,150,743,145,885,271,undefined,658,2189,1157,151,-1,947,2274,366
18/10/2019,20,2412,1204,2639,2169,1980,1969,103,-1,349,90,19,240,-1,709,1894,544,-1,181,1359,1499,1389,2214,289,1238,1498,647,214,794,356,1388,664,undefined,-1,93,1648,391,370,undefined,200,309,254,84,68,1533,87,1397,283,117,708,146,792,178,undefined,616,352,772,10,-1,705,1998,381
18/10/2019,21,1275,622,2557,1587,1847,1764,59,-1,182,131,16,249,-1,479,1348,332,-1,95,1072,967,1076,1822,236,1251,1135,483,150,865,125,1314,479,undefined,-1,64,1111,388,322,undefined,129,182,228,80,45,1225,72,989,193,102,509,100,590,153,undefined,387,3104,907,12,-1,520,1508,254
18/10/2019,22,639,313,1946,1376,1425,1259,45,-1,158,96,12,136,-1,440,956,321,-1,112,750,952,897,1645,207,1027,655,387,103,753,135,1120,483,undefined,-1,75,806,511,193,undefined,133,404,119,84,40,1090,50,694,138,75,415,79,453,139,undefined,318,314,544,16,-1,409,1243,226
18/10/2019,23,372,237,1342,896,747,934,37,-1,85,90,22,104,-1,318,514,220,-1,103,417,558,733,1278,110,563,494,308,64,328,105,890,256,undefined,-1,59,536,425,96,undefined,72,96,93,82,27,671,31,487,74,120,163,93,441,123,undefined,190,84,409,12,-1,304,869,147
19/10/2019,0,244,137,744,572,450,602,24,-1,52,43,6,65,-1,252,275,112,-1,29,294,360,770,774,99,378,376,214,37,176,66,657,165,undefined,-1,40,364,255,54,undefined,45,78,39,29,20,423,13,326,50,95,64,37,296,59,undefined,130,59,235,13,-1,143,583,148
19/10/2019,1,106,125,500,631,286,313,12,-1,21,4,4,15,-1,139,227,88,-1,18,178,184,562,544,58,187,246,154,25,77,49,467,49,undefined,-1,18,164,272,17,undefined,30,28,18,20,14,282,12,244,32,95,22,44,236,40,undefined,98,15,166,8,-1,78,387,75
19/10/2019,2,100,75,350,488,167,246,10,-1,11,5,5,12,-1,121,168,66,-1,14,128,90,435,409,42,117,126,125,11,75,53,284,32,undefined,-1,8,94,238,10,undefined,9,22,16,7,8,217,3,180,21,58,8,21,204,12,undefined,62,13,89,2,-1,47,197,50
19/10/2019,3,62,75,243,279,82,146,3,-1,9,8,2,7,-1,71,78,29,-1,11,66,86,355,289,31,92,111,114,14,65,25,271,24,undefined,-1,12,36,136,9,undefined,4,8,18,11,13,109,5,98,23,52,5,24,177,13,undefined,26,13,80,1,-1,39,245,72
19/10/2019,4,46,40,91,86,89,148,2,-1,7,4,-1,-1,-1,87,64,31,-1,4,29,28,171,270,23,67,45,72,5,33,4,190,16,undefined,-1,9,35,95,4,undefined,9,7,4,3,3,47,3,72,9,33,1,5,51,9,undefined,25,10,34,2,-1,33,172,55
19/10/2019,5,23,28,74,64,81,114,16,-1,21,10,-1,3,-1,62,22,44,-1,9,17,32,110,237,19,86,72,81,21,36,39,127,14,undefined,-1,12,74,27,13,undefined,3,8,9,-1,2,42,1,80,17,36,15,13,22,7,undefined,12,10,48,-1,-1,7,104,18
19/10/2019,6,65,44,98,116,121,320,21,-1,51,9,7,26,-1,98,28,114,-1,25,27,54,99,240,57,301,153,148,30,93,51,108,14,undefined,-1,36,175,34,4,undefined,38,35,17,8,5,90,1,96,85,53,18,21,42,8,undefined,25,29,82,7,-1,34,134,25
19/10/2019,7,137,82,196,225,277,558,75,-1,93,25,6,53,-1,142,86,126,-1,49,51,60,126,429,61,450,293,241,56,149,115,123,50,undefined,-1,42,445,57,24,undefined,68,91,24,28,19,163,14,134,104,111,42,53,80,52,undefined,73,58,184,35,-1,82,251,42
19/10/2019,8,364,206,326,427,454,678,113,-1,129,74,24,104,-1,247,164,310,-1,115,75,93,131,869,152,723,573,510,145,323,210,155,75,undefined,-1,58,483,97,69,undefined,134,316,52,46,25,346,31,287,252,171,105,79,296,49,undefined,132,119,295,58,-1,145,253,50
19/10/2019,9,894,535,536,795,814,832,155,-1,144,90,41,180,-1,350,319,613,-1,133,106,167,245,1357,195,851,977,793,225,570,336,300,143,undefined,-1,66,812,180,76,undefined,144,203,79,114,61,509,45,576,398,278,242,148,343,94,undefined,241,118,490,114,-1,302,494,125
19/10/2019,10,1519,942,824,1435,1194,1220,195,-1,171,69,47,247,-1,472,636,830,-1,166,303,392,384,1756,288,1199,1490,1161,347,863,435,440,243,undefined,-1,92,1033,225,126,undefined,219,234,105,61,53,653,61,877,606,400,370,227,417,109,undefined,424,139,667,169,-1,458,640,191
19/10/2019,11,2220,1606,1331,2245,1607,1497,198,-1,206,125,35,226,-1,526,911,1219,-1,256,648,632,633,2155,252,1091,1805,1602,440,1167,605,611,259,undefined,-1,111,1292,190,213,undefined,172,544,155,63,60,1123,83,1165,673,542,488,301,529,187,undefined,501,144,754,195,-1,502,1183,252
19/10/2019,12,3018,2170,2120,2528,2155,1654,189,-1,181,101,58,309,-1,662,1231,1317,-1,280,967,1115,821,2442,305,1266,2160,1941,492,1744,781,854,329,undefined,-1,121,1536,216,249,undefined,171,729,238,241,85,1380,110,2168,809,724,526,342,694,190,undefined,606,117,838,235,-1,655,1554,356
19/10/2019,13,3358,2327,2370,2876,2326,1717,170,-1,161,105,67,309,-1,624,1484,1471,-1,340,1075,1179,1019,2766,282,1295,2442,1986,443,1815,898,1011,336,undefined,-1,157,1667,218,223,undefined,283,630,274,279,81,1515,133,1748,865,646,608,273,940,180,undefined,692,115,777,269,-1,743,1633,374
19/10/2019,14,3589,2532,2366,2944,2365,2116,170,-1,194,84,32,194,-1,663,1560,1326,-1,262,1003,771,1101,2702,295,1422,2511,1380,493,1819,861,1087,326,undefined,-1,168,1721,237,204,undefined,214,388,183,195,61,1654,102,1724,791,474,570,275,803,198,undefined,624,141,714,234,-1,726,1628,351
19/10/2019,15,3703,2575,2414,2935,2314,1954,193,-1,131,57,58,227,-1,694,1809,1385,-1,248,989,794,1111,2699,322,1327,3052,1220,371,1832,764,1024,334,undefined,-1,173,1702,246,217,undefined,141,506,223,95,83,1734,106,1769,691,362,625,276,718,155,undefined,541,144,798,335,-1,795,1715,337
19/10/2019,16,3620,2534,2513,2971,2492,2062,234,-1,139,66,82,282,-1,830,1931,1295,-1,253,1014,788,1232,2838,361,1429,2814,724,195,1848,770,957,358,undefined,-1,153,1725,243,227,undefined,212,714,207,99,74,1894,98,1676,389,157,600,191,667,166,undefined,547,141,870,275,-1,672,1782,274
19/10/2019,17,3046,2035,2205,2587,2278,1782,130,-1,106,70,41,133,-1,535,1548,1053,-1,171,1041,846,1132,2573,287,1349,2220,629,187,1151,625,1048,372,undefined,-1,128,1490,251,235,undefined,215,402,200,152,73,1430,106,1524,272,146,551,140,803,201,undefined,506,171,832,157,-1,628,1818,277
19/10/2019,18,2930,1440,2541,2385,2492,1835,210,-1,186,107,103,395,-1,640,1742,714,-1,123,1327,1377,1392,2694,265,1278,2054,608,179,1291,619,1121,494,undefined,-1,204,1896,219,380,undefined,214,512,198,162,91,1409,98,1425,265,132,587,153,657,169,undefined,456,175,703,281,-1,719,1919,280
19/10/2019,19,2238,876,2787,2225,2963,1544,309,-1,127,118,92,426,-1,600,1563,480,-1,109,1383,1373,1446,2575,217,916,1010,646,146,1701,871,1080,574,undefined,-1,201,2275,208,419,undefined,125,521,177,167,79,1531,81,1682,188,166,653,183,651,172,undefined,507,117,596,139,-1,667,1960,357
19/10/2019,20,1069,535,2508,1627,2001,1481,132,-1,100,65,89,338,-1,597,1504,438,-1,91,1284,1310,1279,2189,251,822,940,623,150,988,657,1196,704,undefined,-1,142,1931,269,406,undefined,145,210,131,127,50,1408,86,1199,217,149,624,181,648,157,undefined,403,99,601,9,-1,597,1654,269
19/10/2019,21,695,383,2099,1470,2229,1485,138,-1,64,53,65,280,-1,519,1208,393,-1,84,929,1050,1243,2151,238,805,704,487,113,1062,1065,1099,804,undefined,-1,142,1708,325,440,undefined,101,220,136,157,33,1376,51,866,153,144,542,120,610,151,undefined,361,77,464,7,-1,455,1532,222
19/10/2019,22,621,337,1931,1749,2571,1406,412,-1,80,46,33,197,-1,428,932,318,-1,98,722,1102,1230,2026,232,909,757,440,99,963,429,1115,592,undefined,-1,189,1684,384,272,undefined,120,450,118,112,38,992,60,817,125,117,345,117,572,117,undefined,336,83,423,9,-1,424,1341,209
19/10/2019,23,474,319,1476,1607,1082,1129,25,-1,74,48,22,108,-1,431,524,262,-1,49,452,999,1016,1240,171,611,668,329,61,349,140,919,445,undefined,-1,62,834,488,152,undefined,87,119,85,93,25,617,43,542,99,113,114,51,556,108,undefined,233,103,325,5,-1,232,948,225
20/10/2019,0,189,179,904,1014,605,787,59,-1,31,28,23,63,-1,378,340,130,-1,35,326,576,750,770,134,345,417,196,46,155,45,757,247,undefined,-1,49,492,348,45,undefined,45,79,40,24,18,414,37,424,61,104,55,57,402,64,undefined,158,40,334,3,-1,137,484,117
20/10/2019,1,198,95,534,780,266,481,8,-1,24,24,2,21,-1,212,223,96,-1,15,192,326,723,638,94,186,357,141,31,116,48,715,158,undefined,-1,18,306,267,20,undefined,57,31,15,15,15,286,16,324,38,103,14,32,326,29,undefined,130,26,181,2,-1,84,387,96
20/10/2019,2,122,79,365,747,184,247,3,-1,16,12,2,7,-1,151,156,60,-1,14,121,154,456,460,35,97,314,109,24,55,11,462,45,undefined,-1,18,184,282,34,undefined,28,18,9,8,3,192,4,144,22,85,9,17,230,26,undefined,52,14,120,-1,-1,75,256,65
20/10/2019,3,64,76,387,620,156,177,1,-1,12,-1,4,12,-1,102,164,64,-1,6,133,165,453,397,35,107,190,102,13,63,35,422,18,undefined,-1,15,74,166,4,undefined,10,13,3,3,2,150,10,155,10,56,3,20,209,15,undefined,33,13,78,2,-1,49,184,47
20/10/2019,4,71,36,183,504,78,143,7,-1,3,1,1,-1,-1,98,56,38,-1,2,60,144,258,248,44,81,108,73,3,50,14,290,18,undefined,-1,7,34,74,8,undefined,5,15,5,3,1,106,-1,91,15,22,15,9,95,9,undefined,46,16,38,-1,-1,24,177,53
20/10/2019,5,42,33,117,492,93,134,5,-1,8,4,1,1,-1,98,38,26,-1,9,22,39,180,255,58,94,73,58,15,44,20,303,7,undefined,-1,14,47,42,8,undefined,3,11,2,2,-1,66,1,99,18,36,3,2,35,5,undefined,18,3,51,-1,-1,14,78,34
20/10/2019,6,28,33,88,227,104,228,15,-1,35,3,14,19,-1,137,29,32,-1,8,19,26,104,350,62,130,175,95,11,69,27,134,18,undefined,-1,21,110,12,5,undefined,14,15,11,4,3,91,2,130,30,47,8,10,21,13,undefined,19,19,60,5,-1,26,86,19
20/10/2019,7,73,47,156,139,186,261,56,-1,46,25,34,70,-1,113,63,62,-1,16,23,57,82,416,52,342,237,145,32,183,65,141,37,undefined,-1,51,223,48,13,undefined,25,55,20,19,15,98,9,224,69,67,30,29,56,32,undefined,42,29,123,22,-1,52,107,18
20/10/2019,8,211,128,263,279,359,490,114,-1,95,52,40,180,-1,215,137,156,-1,44,42,57,100,695,128,556,529,384,62,331,285,156,70,undefined,-1,42,483,101,37,undefined,88,292,40,30,22,213,28,477,134,123,62,61,118,33,undefined,102,62,220,53,-1,159,208,53
20/10/2019,9,618,344,480,525,704,738,138,5,124,50,58,258,-1,280,248,389,-1,83,98,121,187,1108,194,742,1000,850,157,545,888,256,116,undefined,-1,62,828,105,91,undefined,102,184,68,70,52,349,40,570,292,278,134,169,198,77,undefined,185,81,438,96,-1,266,400,68
20/10/2019,10,1371,900,735,1072,1217,1049,355,4,91,86,95,340,-1,458,570,699,-1,130,287,330,380,1474,231,972,1561,1130,282,1139,954,390,185,undefined,-1,133,1150,163,108,undefined,162,262,136,81,62,624,80,945,513,355,287,216,363,115,undefined,360,104,658,171,-1,510,626,121
20/10/2019,11,2079,1301,1266,1817,1851,1426,1133,15,112,62,110,405,-1,497,793,948,-1,106,545,656,591,1814,253,1095,2204,1498,386,1666,1887,626,263,undefined,-1,98,1542,129,156,undefined,128,387,160,90,47,796,70,1210,674,560,401,272,407,125,undefined,385,139,694,207,-1,518,861,182
20/10/2019,12,2818,1798,1964,2446,2304,1630,273,9,134,62,104,418,-1,555,1246,1204,-1,138,1037,1043,963,2104,208,991,2445,1767,459,1922,1081,854,318,undefined,-1,148,1694,151,308,undefined,93,624,211,95,55,1177,83,1477,784,520,596,324,546,122,undefined,486,137,728,237,-1,647,1113,189
20/10/2019,13,3092,2014,2192,2746,2571,1753,301,11,104,39,117,393,-1,666,1523,1339,-1,137,1049,1109,1100,2464,257,932,2663,1828,468,2046,1347,945,417,undefined,-1,168,1696,212,381,undefined,146,582,247,95,60,1442,137,1972,934,607,639,365,842,174,undefined,591,155,695,282,-1,716,1276,237
20/10/2019,14,3228,2385,2342,2794,2557,1816,455,4,160,64,113,419,-1,645,1680,1212,-1,128,975,829,996,2614,217,1051,2992,1776,430,1997,1218,867,456,undefined,-1,122,1936,149,252,undefined,162,368,252,99,60,1609,121,1911,855,560,633,343,676,181,undefined,536,169,699,285,-1,806,1703,299
20/10/2019,15,3252,2310,2255,2726,2648,1957,2257,9,108,42,115,431,-1,770,1756,1277,-1,102,903,856,1059,2747,240,1100,2959,1370,338,2036,800,907,472,undefined,-1,156,1932,147,260,undefined,91,381,248,68,65,1607,81,1833,735,364,654,276,613,132,undefined,495,158,761,258,-1,886,1740,281
20/10/2019,16,2987,2051,2149,2347,2294,1810,1947,3,114,41,89,388,-1,667,1706,905,-1,109,883,733,1006,2506,205,1229,2642,978,267,1866,1593,827,456,undefined,-1,122,1539,125,242,undefined,96,600,205,70,46,1589,92,1826,657,288,668,186,679,165,undefined,454,175,731,241,-1,782,1692,262
20/10/2019,17,2685,1594,2137,2194,1640,1482,164,7,115,33,89,305,-1,588,1653,696,-1,106,1026,927,976,2531,277,1174,2421,658,214,1022,621,938,408,undefined,-1,96,1409,125,307,undefined,98,243,206,72,58,1256,108,1741,331,202,564,133,693,175,undefined,558,187,666,235,-1,791,1846,266
20/10/2019,18,1961,987,2037,1778,1378,1393,255,12,152,64,82,344,-1,547,1543,527,-1,91,1111,977,965,2136,179,1009,1551,585,220,774,372,883,497,undefined,-1,103,1275,141,293,undefined,85,419,242,67,65,1325,99,1445,253,122,563,168,576,188,undefined,420,160,575,205,-1,737,1673,256
20/10/2019,19,1345,518,2186,1345,1522,1215,327,5,95,40,95,313,-1,422,1310,276,-1,71,946,1043,964,2007,189,739,752,512,136,1087,287,775,484,undefined,-1,61,1140,117,283,undefined,79,406,190,84,56,1029,71,1215,190,176,381,208,432,167,undefined,439,106,448,134,-1,629,1590,215
20/10/2019,20,717,377,1948,1141,1143,1017,70,-1,99,39,47,266,-1,367,1027,280,-1,97,763,826,836,1723,188,647,575,504,102,539,207,710,474,undefined,-1,56,1016,141,241,undefined,61,158,121,50,54,1036,70,923,146,120,432,166,344,149,undefined,264,93,384,6,-1,446,1467,233
20/10/2019,21,405,237,1254,742,776,858,38,-1,63,31,21,160,-1,331,822,171,-1,17,562,479,649,1248,134,471,400,378,78,387,103,601,378,undefined,-1,30,736,109,213,undefined,93,101,115,55,48,664,50,641,126,130,261,85,229,120,undefined,206,81,351,4,-1,312,1173,170
20/10/2019,22,240,115,886,458,959,635,36,-1,65,15,23,102,-1,224,523,139,-1,34,277,360,456,1072,109,462,247,347,80,615,82,445,268,undefined,-1,44,432,61,102,undefined,39,250,119,62,37,372,37,369,115,96,133,100,193,108,undefined,169,63,244,1,-1,327,884,125
20/10/2019,23,150,76,488,244,252,451,8,-1,24,17,8,84,-1,188,214,72,-1,13,212,208,342,634,67,254,160,206,48,135,28,317,119,undefined,-1,13,206,56,41,undefined,40,30,81,61,29,195,24,204,62,102,49,52,81,66,undefined,66,36,188,2,-1,123,514,102
21/10/2019,0,75,33,266,128,156,136,3,-1,13,1,12,30,-1,44,73,27,-1,15,103,115,179,262,30,114,73,146,19,95,13,182,65,undefined,-1,18,91,9,19,undefined,18,16,49,12,6,54,22,123,20,91,14,25,52,30,undefined,44,15,104,1,-1,67,242,53
21/10/2019,1,46,38,133,60,64,49,7,-1,4,7,1,12,-1,27,42,16,-1,12,58,49,131,163,9,37,71,69,13,32,13,183,32,undefined,-1,2,45,10,7,undefined,7,5,23,9,8,34,12,63,17,46,3,27,34,38,undefined,24,6,44,1,-1,36,154,29
21/10/2019,2,17,13,66,33,34,57,5,-1,11,1,-1,3,-1,15,32,1,-1,10,40,21,56,72,49,33,33,67,15,22,7,67,26,undefined,-1,3,25,6,5,undefined,6,8,18,5,6,14,2,25,18,39,2,9,12,10,undefined,10,3,29,-1,-1,16,114,15
21/10/2019,3,14,11,56,36,60,35,4,-1,3,-1,6,12,-1,10,39,8,-1,3,18,25,54,73,17,19,18,49,3,37,1,82,38,undefined,-1,4,4,9,5,undefined,4,13,3,3,1,15,-1,29,9,32,2,4,15,4,undefined,11,6,13,1,-1,23,81,30
21/10/2019,4,17,14,23,33,51,39,9,-1,11,2,5,4,-1,21,18,5,-1,2,8,4,46,64,9,32,39,48,11,55,7,58,17,undefined,-1,10,14,2,11,undefined,13,11,5,1,1,33,1,18,12,31,9,4,7,2,undefined,8,6,17,-1,-1,27,55,14
21/10/2019,5,16,19,60,62,151,258,34,-1,93,29,3,23,-1,93,30,64,-1,40,19,17,59,176,48,293,117,40,6,92,20,68,12,undefined,-1,34,121,10,11,undefined,32,32,13,5,2,44,6,79,11,29,2,4,25,5,undefined,21,75,114,1,-1,26,110,8
21/10/2019,6,112,64,203,188,422,1141,111,4,601,107,23,80,-1,277,101,215,-1,193,34,30,74,688,247,1017,436,114,28,354,90,94,39,undefined,-1,55,665,86,7,undefined,102,79,27,26,17,155,12,219,38,41,19,67,63,47,undefined,104,489,437,33,-1,92,318,37
21/10/2019,7,339,228,329,508,1053,1872,379,61,2233,390,72,223,-1,663,302,443,-1,745,84,87,163,1471,717,2437,1140,243,75,929,266,163,58,undefined,-1,124,958,219,41,undefined,344,324,120,98,50,438,64,539,130,34,80,70,235,117,undefined,211,1749,1181,118,-1,322,599,56
21/10/2019,8,843,540,683,1047,2124,4223,666,46,4493,631,88,379,-1,1391,653,847,-1,1738,135,218,342,2777,1435,4621,2038,472,159,1855,440,376,183,undefined,-1,249,1922,756,124,undefined,954,958,412,405,107,956,165,1115,254,92,184,137,645,312,undefined,408,4082,2355,388,-1,837,1322,120
21/10/2019,9,884,562,641,1146,1541,2169,258,17,2662,483,51,222,-1,742,600,946,-1,886,133,170,309,1961,828,2885,1009,549,123,1172,227,308,132,undefined,-1,239,1122,628,106,undefined,803,622,442,453,161,688,232,911,210,91,220,147,517,360,undefined,434,2471,1591,310,-1,752,1077,131
21/10/2019,10,1247,991,864,1569,2228,1211,152,17,804,297,37,168,-1,424,1217,1071,-1,520,268,279,415,1804,506,1632,847,536,155,1370,383,355,248,undefined,-1,169,873,491,148,undefined,464,577,485,300,127,778,172,1091,257,101,280,127,384,254,undefined,487,913,1045,364,-1,825,937,161
21/10/2019,11,1664,1301,1152,1976,1617,1344,184,47,705,211,52,150,-1,426,893,1277,-1,386,439,525,614,2047,539,1908,1042,640,138,1203,483,590,225,undefined,-1,218,1099,490,171,undefined,503,736,666,464,139,1008,207,1313,230,111,341,184,523,362,undefined,547,730,1057,337,-1,879,1059,191
21/10/2019,12,2730,2558,1884,2798,2745,2059,356,41,1442,383,128,493,-1,617,1505,1969,-1,605,848,1026,1366,2948,1007,2452,1578,1151,204,1831,886,967,339,undefined,-1,284,2382,989,342,undefined,1302,1038,743,656,189,1908,279,1918,351,208,473,227,1038,405,undefined,735,1846,1487,560,-1,1278,1617,228
21/10/2019,13,3338,2887,2034,3103,2276,2351,370,-1,1282,420,137,466,-1,694,1733,2214,-1,613,872,940,1466,3316,1038,2355,1789,1138,204,1920,737,1018,386,undefined,-1,318,2447,933,300,undefined,1285,866,935,769,235,2223,299,2301,385,249,520,263,1018,474,undefined,831,1542,1719,396,-1,1233,1725,295
21/10/2019,14,2763,2196,1813,2627,2673,1866,193,-1,863,291,58,279,-1,522,1558,1650,-1,421,762,614,1021,3032,710,1946,1687,703,169,2004,789,696,222,undefined,-1,202,1555,622,241,undefined,596,577,625,531,203,1710,209,1890,313,190,462,192,886,370,undefined,670,819,1151,271,-1,1189,1609,267
21/10/2019,15,2857,2052,1987,2501,2264,2406,195,-1,1324,336,64,255,-1,662,1612,1423,-1,613,720,647,917,3525,601,2518,1964,657,172,1888,711,727,258,undefined,-1,235,1703,485,220,undefined,402,530,650,512,223,1620,204,1781,245,182,397,170,755,388,undefined,589,954,1313,421,-1,1173,1631,294
21/10/2019,16,2927,1963,1982,2680,2285,3328,317,-1,3209,607,75,321,-1,1057,1834,1381,-1,1072,764,440,958,4035,820,3774,2151,672,216,1987,858,687,249,undefined,-1,255,1860,617,167,undefined,642,638,665,399,239,1499,200,1840,316,167,423,187,710,388,undefined,580,1948,1825,429,-1,1232,1943,283
21/10/2019,17,3212,1987,2495,3086,3387,5393,657,-1,4156,657,133,479,-1,2031,2271,1372,-1,1765,981,678,1266,4723,1259,5153,2946,842,375,2640,1125,876,370,undefined,-1,380,2903,780,276,undefined,721,535,804,357,325,2061,259,2327,422,194,491,249,821,723,undefined,777,2722,2447,422,-1,1497,2430,279
21/10/2019,18,2638,1359,2253,2384,2366,3034,492,-1,1852,294,122,465,-1,1122,1850,963,-1,765,940,807,1162,3617,583,2732,2137,833,219,1578,852,882,454,undefined,-1,226,2482,472,340,undefined,322,404,516,231,216,1712,210,1826,279,153,523,218,712,432,undefined,585,1055,1385,322,-1,1198,2133,356
21/10/2019,19,1691,719,2084,1674,1402,1722,211,1,578,153,80,363,-1,599,1462,486,-1,254,923,824,1055,2688,339,1410,1230,659,145,736,369,811,446,undefined,-1,108,1438,243,272,undefined,143,316,391,186,155,1166,162,1479,206,159,488,170,559,307,undefined,466,486,745,178,-1,861,1687,278
21/10/2019,20,878,435,1948,1244,1151,1358,139,-1,273,85,70,322,-1,449,1140,392,-1,130,761,702,960,2183,310,1043,597,584,143,504,227,739,379,undefined,-1,83,1120,239,250,undefined,100,200,275,177,112,948,95,849,181,108,381,95,410,267,undefined,387,225,541,9,-1,753,1483,260
21/10/2019,21,525,218,1342,872,844,975,70,-1,123,65,45,197,-1,302,865,317,-1,78,502,513,745,1573,201,779,550,443,157,447,119,599,258,undefined,-1,61,856,151,167,undefined,76,98,218,126,65,712,79,694,192,157,328,101,330,197,undefined,230,99,397,10,-1,546,1329,208
21/10/2019,22,290,176,862,538,576,787,32,-1,114,29,27,97,-1,245,490,166,-1,78,390,335,432,1065,118,599,466,305,73,235,77,389,187,undefined,-1,53,552,62,76,undefined,63,57,161,101,71,582,58,385,102,123,182,80,174,98,undefined,126,86,301,7,-1,378,857,163
21/10/2019,23,101,65,466,227,234,460,25,-1,40,9,18,60,-1,167,244,76,-1,42,203,164,268,628,72,275,221,198,51,121,42,247,91,undefined,-1,25,199,49,45,undefined,37,25,101,46,34,228,30,249,48,97,62,58,78,64,undefined,76,33,181,5,-1,226,545,135
22/10/2019,0,61,47,220,113,125,146,3,-1,17,7,10,20,-1,57,65,19,-1,24,123,33,173,196,37,117,93,163,17,37,19,177,46,undefined,-1,8,107,18,11,undefined,16,17,57,25,12,58,10,128,21,78,26,32,35,51,undefined,32,14,99,7,-1,115,233,76
22/10/2019,1,53,14,101,51,53,53,5,-1,9,2,4,3,-1,16,66,23,-1,6,84,33,83,105,18,36,96,95,10,24,12,100,25,undefined,-1,6,43,6,13,undefined,5,8,11,4,3,51,5,50,12,61,12,28,15,16,undefined,12,3,51,5,-1,38,158,53
22/10/2019,2,11,11,65,30,32,35,6,-1,8,1,-1,8,-1,17,28,8,-1,7,47,6,77,67,4,23,36,73,4,21,6,52,9,undefined,-1,1,18,3,7,undefined,1,2,5,1,1,10,-1,33,7,37,2,15,17,8,undefined,13,5,28,1,-1,25,79,27
22/10/2019,3,18,14,30,26,38,27,6,-1,3,5,3,3,-1,14,26,10,-1,3,14,14,63,53,15,20,28,21,2,29,-1,32,4,undefined,-1,4,18,3,3,undefined,-1,3,3,1,1,19,-1,41,11,33,-1,5,4,5,undefined,11,7,18,-1,-1,21,75,28
22/10/2019,4,6,14,34,29,68,66,5,-1,8,-1,-1,2,-1,29,11,8,-1,4,22,9,35,61,5,10,36,50,7,65,8,42,13,undefined,-1,5,25,4,10,undefined,2,5,9,2,4,17,1,31,6,26,6,21,5,4,undefined,2,4,13,-1,-1,28,33,21
22/10/2019,5,21,24,60,77,136,269,34,-1,97,45,7,29,-1,108,40,44,-1,41,15,15,45,191,54,322,125,83,17,104,39,45,14,undefined,-1,45,170,15,9,undefined,23,25,10,7,3,39,1,97,16,32,8,10,27,4,undefined,17,82,115,3,-1,29,132,6
22/10/2019,6,115,91,205,234,467,1104,141,9,585,87,35,94,-1,299,109,236,-1,192,41,26,69,749,262,1047,524,172,64,346,117,85,30,undefined,-1,80,835,72,16,undefined,130,83,56,41,29,150,16,254,95,45,17,52,55,68,undefined,113,462,424,38,-1,91,320,36
22/10/2019,7,310,246,321,542,1174,2029,528,80,2399,378,70,212,-1,785,308,434,63,844,79,125,170,1558,829,2598,1283,371,153,964,330,155,68,undefined,-1,140,1171,229,42,undefined,449,332,146,156,50,442,64,569,207,84,95,65,297,105,undefined,184,1552,1287,111,-1,313,632,57
22/10/2019,8,839,600,752,1167,2229,4194,685,27,4748,716,123,425,-1,1391,712,971,2095,1771,165,197,360,2814,1473,4652,2101,784,276,1972,459,380,196,undefined,-1,286,2262,768,131,undefined,993,988,427,369,156,1037,193,1248,406,158,171,141,648,330,undefined,405,3594,2464,467,-1,871,1444,107
22/10/2019,9,817,611,755,1208,1536,2398,255,11,3008,515,55,244,-1,770,683,926,1658,1062,146,214,344,2043,853,2893,1215,865,327,1339,593,303,137,undefined,-1,245,1159,603,105,undefined,856,663,619,510,160,738,234,1101,382,211,204,156,514,366,undefined,422,2380,1618,430,-1,802,1163,149
22/10/2019,10,1382,1031,965,1652,1397,1334,217,8,885,293,43,187,-1,506,755,1183,936,637,234,301,519,1935,653,1801,1051,902,282,1321,357,395,215,undefined,-1,194,1034,526,119,undefined,518,645,515,572,179,889,210,979,445,259,254,141,484,310,undefined,364,894,1116,348,-1,900,952,187
22/10/2019,11,1886,1552,1371,1928,1485,1363,195,63,767,238,69,209,-1,560,909,1428,941,442,493,496,713,2218,675,1702,1152,1141,272,1273,809,633,181,undefined,-1,176,1114,513,156,undefined,544,689,722,655,170,1155,221,1318,550,396,270,237,495,369,undefined,479,662,1153,374,-1,915,1134,200
22/10/2019,12,3226,2838,2126,2862,1974,2347,464,136,1432,504,180,581,-1,760,1687,2178,1921,698,1010,910,1446,3286,1190,2636,1949,1775,385,1368,728,1008,312,undefined,-1,363,2924,1140,297,undefined,1348,1182,782,789,231,2096,364,2054,778,638,404,289,989,446,undefined,784,1646,1662,332,-1,1381,1692,268
22/10/2019,13,3513,3205,2156,3172,2214,2583,414,46,1338,451,140,504,-1,779,1711,2223,1971,676,977,966,1376,3449,1262,2445,2119,1842,334,1754,872,1090,372,undefined,-1,392,2947,1145,325,undefined,1209,981,840,803,215,2292,315,2188,654,587,437,308,1033,498,undefined,868,1398,1715,258,-1,1296,1673,274
22/10/2019,14,3022,2295,1984,2774,2096,1956,290,3,1052,326,72,302,-1,654,1725,1749,1102,536,840,548,993,3049,721,2002,1737,1069,324,1745,824,820,265,undefined,-1,265,1850,735,243,undefined,634,618,666,650,208,1738,252,1827,520,280,409,257,924,338,undefined,573,637,1231,272,-1,1230,1556,307
22/10/2019,15,2903,2201,2038,2740,2113,2532,216,-1,1426,307,61,331,-1,678,1685,1549,931,516,695,569,1058,3275,658,2599,2009,740,284,1759,612,720,226,undefined,-1,208,1637,549,168,undefined,465,671,845,573,242,1727,184,1760,489,209,321,161,789,393,undefined,590,757,1400,458,-1,1327,1635,224
22/10/2019,16,2960,2103,2087,2856,2507,3458,444,-1,3234,691,90,403,-1,1096,1805,1389,944,1143,854,544,1089,4205,885,3818,2432,835,277,1901,860,721,266,undefined,-1,287,1985,627,175,undefined,628,628,741,455,269,1558,213,1884,373,180,404,195,735,454,undefined,634,1986,1976,490,-1,1284,1991,221
22/10/2019,17,3519,2145,2473,3245,3817,5586,751,-1,4195,637,133,535,-1,1992,2319,1415,1648,1660,993,754,1366,4832,1442,5231,3235,948,279,3012,1129,1023,473,undefined,-1,426,3234,834,247,undefined,843,561,808,267,318,2108,307,2455,397,219,479,214,933,631,undefined,833,2185,2568,481,-1,1437,2507,313
22/10/2019,18,2769,1584,2442,2890,3118,3200,558,-1,1970,317,171,537,-1,1130,2052,995,863,823,1075,809,1340,3797,771,2979,2337,848,333,2583,982,987,388,undefined,-1,258,2588,508,196,undefined,384,443,667,215,294,1828,182,1886,399,159,471,179,680,480,undefined,667,881,1499,364,-1,1177,2137,286
22/10/2019,19,1796,806,2478,1864,2059,1837,272,-1,618,166,121,468,-1,597,1668,556,390,287,1008,891,1182,2806,380,1476,1308,703,233,1374,483,884,479,undefined,-1,161,1686,277,246,undefined,197,434,428,154,173,1366,169,1459,258,149,528,161,546,395,undefined,537,388,776,297,-1,828,1780,298
22/10/2019,20,921,452,2077,1442,1489,1389,123,-1,238,99,86,347,-1,511,1392,416,282,178,867,769,973,2357,313,970,880,639,153,817,251,782,393,undefined,-1,102,1350,212,293,undefined,111,210,294,133,112,1044,144,1126,211,179,410,147,438,258,undefined,392,224,577,14,-1,707,1535,280
22/10/2019,21,487,300,1594,1060,1349,1082,65,-1,139,68,67,245,-1,385,1009,266,183,69,686,621,789,1874,265,779,696,486,98,815,181,658,307,undefined,-1,59,1127,140,177,undefined,128,135,211,149,111,923,77,760,156,111,246,103,415,183,undefined,241,129,483,17,-1,597,1365,215
22/10/2019,22,340,149,975,666,1446,834,49,-1,96,42,48,136,-1,303,657,197,146,52,406,359,559,1284,220,495,536,355,91,1298,173,467,236,undefined,-1,105,862,100,91,undefined,69,84,170,137,72,542,67,458,125,139,176,106,207,118,undefined,184,82,341,8,-1,429,973,196
22/10/2019,23,158,94,610,295,354,532,22,-1,40,38,25,57,-1,213,250,95,65,32,291,210,363,760,98,318,390,214,40,159,35,319,117,undefined,-1,27,296,43,45,undefined,31,31,82,53,22,241,29,301,46,100,21,72,115,88,undefined,99,48,189,5,-1,238,590,111
23/10/2019,0,83,36,232,116,189,215,7,-1,20,6,6,19,-1,72,97,40,25,10,132,70,196,265,68,152,140,136,24,129,18,165,44,undefined,-1,11,209,18,10,undefined,19,17,43,29,8,88,13,120,34,99,13,31,32,59,undefined,33,26,101,-1,-1,97,282,89
23/10/2019,1,48,22,148,84,63,84,4,-1,11,4,2,8,-1,18,51,13,15,6,71,48,165,127,45,39,86,98,19,40,12,165,28,undefined,-1,4,50,18,22,undefined,8,1,17,10,7,36,11,76,18,68,8,16,29,39,undefined,28,9,53,2,-1,40,163,25
23/10/2019,2,18,11,61,32,27,52,3,-1,5,2,-1,7,-1,14,27,10,8,4,28,40,93,95,43,20,68,68,2,20,6,73,10,undefined,-1,4,13,5,5,undefined,7,7,17,7,3,42,1,29,11,42,4,17,21,8,undefined,9,5,50,-1,-1,24,79,33
23/10/2019,3,22,18,37,11,59,39,4,-1,4,2,4,2,-1,7,27,6,11,2,31,17,40,70,15,25,39,38,1,57,11,40,5,undefined,-1,1,20,5,2,undefined,-1,8,7,5,1,19,1,34,6,23,1,13,13,5,undefined,1,2,17,-1,-1,28,84,16
23/10/2019,4,15,13,27,22,50,61,5,-1,6,2,-1,5,-1,34,19,16,1,4,11,16,55,54,14,27,54,28,6,57,8,42,23,undefined,-1,8,24,7,9,undefined,8,4,6,2,1,14,-1,41,8,29,4,1,5,15,undefined,6,4,29,-1,-1,22,69,7
23/10/2019,5,27,27,64,86,136,276,33,-1,104,34,4,20,-1,86,29,41,96,47,16,13,40,206,48,303,146,50,10,133,38,47,9,undefined,-1,32,171,17,11,undefined,25,30,10,4,1,35,7,94,16,19,8,13,24,2,undefined,19,73,108,-1,-1,25,81,11
23/10/2019,6,164,89,222,231,496,1100,202,2,534,113,32,97,-1,327,99,196,310,198,34,51,122,868,250,1058,578,142,36,478,187,75,37,undefined,-1,63,826,93,13,undefined,137,74,41,33,22,150,10,257,42,61,16,32,49,54,undefined,72,469,429,27,-1,123,335,52
23/10/2019,7,368,287,390,580,1291,2138,491,11,2305,384,80,247,-1,770,314,469,975,789,91,152,208,1659,837,2613,1701,258,88,1342,394,190,77,undefined,-1,186,1224,241,48,undefined,457,337,178,171,60,536,71,602,153,65,89,58,251,115,undefined,160,1676,1299,98,-1,324,652,57
23/10/2019,8,905,597,715,1175,2317,4271,726,20,4284,721,122,476,-1,1483,722,928,2452,1768,196,236,400,3117,1522,4448,3862,584,227,2406,520,355,193,undefined,-1,283,2078,804,131,undefined,1040,940,464,471,192,1069,187,1220,321,115,211,142,683,338,undefined,408,3629,2416,339,-1,824,1335,108
23/10/2019,9,1112,732,764,1127,1548,2362,284,13,2559,514,70,307,-1,738,681,972,1524,977,167,210,429,2207,936,2834,2719,555,171,1580,401,271,199,undefined,-1,240,1263,577,137,undefined,934,598,650,690,165,849,209,1067,315,112,240,185,475,377,undefined,420,2090,1654,238,-1,885,1081,196
23/10/2019,10,1583,1164,959,1683,1386,1315,176,9,869,345,46,232,-1,449,818,1144,975,556,339,347,495,2053,706,2069,2207,632,164,1045,354,430,261,undefined,-1,256,1070,574,146,undefined,608,658,593,551,153,942,178,1128,304,120,249,180,448,286,undefined,491,951,1354,439,-1,954,938,179
23/10/2019,11,2329,1800,1276,2269,1534,1395,192,9,830,319,89,284,-1,506,1080,1381,865,506,547,448,691,2327,723,1845,2169,764,218,1317,597,623,243,undefined,-1,190,1140,612,194,undefined,585,693,664,640,192,1212,219,1384,307,289,308,189,518,337,undefined,520,843,1346,325,-1,924,1180,206
23/10/2019,12,3587,2864,2141,2984,2174,2617,344,5,1613,538,150,500,-1,723,1764,2334,2178,758,1160,1049,1281,3294,1350,2679,3243,1273,231,1639,1238,1184,374,undefined,-1,461,2777,1166,399,undefined,1242,1263,794,857,246,2218,331,2342,405,286,437,318,1068,469,undefined,787,1745,1858,349,-1,1312,1623,283
23/10/2019,13,3861,3181,2094,3398,2241,2721,375,3,1463,569,134,458,-1,762,1795,2347,2273,747,1010,910,1294,3509,1321,2670,3634,1202,255,1581,834,987,358,undefined,-1,488,2753,1184,289,undefined,1292,1322,783,812,226,2362,372,2324,364,279,453,330,1060,451,undefined,885,1399,1796,184,-1,1233,1702,241
23/10/2019,14,3273,2378,2059,2953,2024,2199,184,7,974,336,76,272,-1,676,1552,1755,1173,562,893,602,960,3054,700,2274,3204,789,163,1775,555,690,322,undefined,-1,254,1808,718,211,undefined,628,701,760,729,189,1631,195,1855,289,157,426,239,812,411,undefined,638,819,1400,312,-1,1101,1401,258
23/10/2019,15,3082,2070,2062,2977,2277,2753,198,24,1460,325,56,199,-1,1049,1560,1469,1014,612,827,564,905,3313,959,2640,2086,690,162,1959,761,664,336,undefined,-1,260,1709,637,148,undefined,503,732,797,542,276,1626,192,1657,268,176,379,169,689,339,undefined,608,810,1399,440,-1,1025,1354,304
23/10/2019,16,3248,2335,2522,3148,2692,3849,323,10,3206,642,72,280,-1,1113,2108,1535,980,1117,881,515,1091,4108,912,3718,3169,848,230,2171,780,739,299,undefined,-1,256,1952,722,143,undefined,688,832,747,290,230,1748,207,1785,353,207,373,204,688,535,undefined,628,1649,2020,487,-1,1268,1926,273
23/10/2019,17,4575,6025,3448,159,4389,5975,796,10,4189,622,105,513,-1,2010,3461,3078,1582,1672,1077,725,1917,5051,1316,5053,4246,1184,401,3306,1136,1077,409,undefined,-1,428,3254,860,247,undefined,816,662,893,230,279,980,315,2762,790,313,579,250,981,696,undefined,768,2298,2595,565,-1,1440,2443,308
23/10/2019,18,3558,3709,3052,932,3506,3798,889,-1,1885,372,152,566,-1,1219,2654,2001,870,814,1221,1034,1733,4543,720,2981,3077,1344,395,2768,1167,1080,609,undefined,-1,316,2801,508,260,undefined,402,614,730,160,291,856,255,2145,915,503,618,301,809,645,undefined,592,924,1582,466,-1,1389,2220,339
23/10/2019,19,1908,876,2440,1962,2229,2226,409,-1,652,189,138,558,-1,692,1817,553,708,271,1174,1087,1150,3027,426,1457,1586,1386,416,2224,790,904,835,undefined,-1,184,1980,307,327,undefined,260,477,491,147,248,1566,176,1601,923,593,544,319,643,368,undefined,510,372,746,329,-1,1025,1803,281
23/10/2019,20,1113,581,2112,1470,1743,1689,154,-1,345,134,167,569,-1,519,1430,434,286,155,870,770,961,2496,282,1201,1273,1269,399,833,408,883,959,undefined,-1,81,1570,294,333,undefined,142,351,371,133,108,1194,127,1162,771,580,475,291,516,347,undefined,442,185,599,35,-1,793,1769,312
23/10/2019,21,768,334,1801,1156,1373,1283,120,-1,160,78,177,453,-1,353,1077,326,205,118,656,695,747,2058,260,887,945,870,187,595,293,760,816,undefined,-1,82,1181,217,321,undefined,115,180,210,113,122,1085,96,749,359,380,414,204,458,254,undefined,296,117,540,28,-1,573,1424,243
23/10/2019,22,445,199,1072,747,1918,1031,545,-1,154,74,49,188,-1,424,669,188,328,103,418,585,677,1473,181,657,760,443,115,1566,228,589,394,undefined,-1,157,1024,124,169,undefined,106,389,174,127,72,599,57,600,194,235,245,122,245,163,undefined,168,82,387,20,-1,423,1045,166
23/10/2019,23,182,78,590,367,588,599,205,-1,53,20,36,103,-1,236,319,108,96,47,241,198,423,835,116,414,427,251,54,240,122,337,196,undefined,-1,74,444,79,82,undefined,56,61,122,73,45,275,40,271,74,133,60,92,121,83,undefined,123,34,253,13,-1,264,670,109
24/10/2019,0,105,64,282,191,177,259,26,-1,35,19,9,25,-1,75,118,69,40,12,100,72,225,350,61,156,161,131,37,64,31,179,77,undefined,-1,15,154,16,32,undefined,21,21,93,55,32,118,19,118,25,96,19,22,40,53,undefined,42,9,101,3,-1,108,327,72
24/10/2019,1,78,37,154,84,82,121,7,-1,7,11,3,8,-1,31,59,18,11,6,97,55,169,209,29,79,101,81,13,47,22,160,23,undefined,-1,9,69,5,11,undefined,5,6,48,29,29,54,14,89,24,46,20,27,34,23,undefined,11,11,85,2,-1,47,179,46
24/10/2019,2,27,7,50,33,41,59,6,-1,6,7,2,11,-1,17,39,10,12,7,32,14,68,126,52,44,52,69,3,24,20,96,4,undefined,-1,6,34,8,3,undefined,17,6,7,3,4,18,1,32,7,79,1,15,19,6,undefined,14,9,61,-1,-1,15,130,19
24/10/2019,3,18,14,38,33,37,42,1,-1,2,3,-1,3,-1,9,22,14,12,5,23,18,60,100,18,29,49,32,-1,40,17,30,5,undefined,-1,1,35,2,9,undefined,15,10,10,2,-1,32,-1,41,5,71,2,15,5,7,undefined,8,2,17,1,-1,11,80,15
24/10/2019,4,19,16,50,33,67,66,8,-1,12,4,-1,-1,-1,45,15,10,14,4,10,13,45,69,6,23,39,59,5,70,5,31,18,undefined,-1,7,28,11,9,undefined,9,10,9,4,5,18,-1,28,4,36,12,5,8,9,undefined,6,5,26,-1,-1,23,47,12
24/10/2019,5,32,18,77,96,141,268,38,8,98,42,6,22,-1,104,23,42,101,35,25,32,50,231,56,310,134,73,20,120,40,55,8,undefined,-1,50,138,26,3,undefined,41,25,13,2,1,44,5,77,16,19,-1,11,20,5,undefined,22,52,103,3,-1,34,100,11
24/10/2019,6,125,87,205,241,427,1142,147,3,517,86,45,91,-1,310,98,135,300,191,37,40,102,772,277,1016,534,165,36,436,144,108,61,undefined,-1,61,675,91,17,undefined,114,89,37,33,16,185,18,241,67,71,19,32,77,61,undefined,110,297,382,37,-1,95,348,34
24/10/2019,7,395,251,408,612,1237,2024,474,16,2367,387,79,241,-1,739,323,453,1034,830,80,147,187,1671,790,2616,1313,376,106,1085,292,184,103,undefined,-1,156,1129,237,62,undefined,449,360,170,154,73,539,48,568,177,103,82,58,243,121,undefined,187,1181,1281,134,-1,325,739,43
24/10/2019,8,944,662,838,1174,2268,4204,634,18,4372,678,117,407,-1,1483,714,1053,2440,1652,194,266,401,3035,1603,4756,3074,687,208,2329,470,433,162,undefined,-1,311,1972,768,143,undefined,1033,955,491,539,177,1125,190,1181,358,175,172,147,676,392,undefined,403,2700,2320,406,-1,904,1289,121
24/10/2019,9,1268,800,749,1186,1370,2329,278,13,2797,515,63,310,-1,741,700,1042,1578,971,151,221,379,2220,937,3060,2323,787,173,1340,348,359,148,undefined,-1,261,1150,535,139,undefined,883,655,541,628,149,849,221,1070,393,242,237,215,526,358,undefined,457,1824,1667,303,-1,955,1251,148
24/10/2019,10,1593,1139,937,1647,1282,1302,141,11,1058,316,58,164,-1,530,775,1162,918,539,363,268,523,2025,661,1803,1936,842,199,994,423,440,214,undefined,-1,213,1050,615,156,undefined,593,692,582,499,151,925,167,1149,329,282,277,194,445,297,undefined,411,814,1141,284,-1,831,954,143
24/10/2019,11,2161,1482,1297,2049,1386,1533,168,20,945,246,52,163,-1,483,985,1456,902,481,520,407,648,2432,627,1733,1848,1226,222,1001,568,546,191,undefined,-1,192,1237,514,161,undefined,594,590,669,691,166,1243,173,1414,429,315,287,220,510,306,undefined,482,601,1205,327,-1,1015,1136,204
24/10/2019,12,3424,2648,2074,2936,1843,2639,210,36,1778,601,89,345,-1,745,1604,2164,1888,717,1062,701,1265,3199,1295,2765,2562,1582,295,1335,591,994,326,undefined,-1,376,2490,1050,287,undefined,1355,1117,767,776,233,2164,382,2126,538,551,430,299,982,419,undefined,907,1645,1751,250,-1,1387,1719,319
24/10/2019,13,3573,2820,1993,3129,1906,2732,237,13,1479,591,76,320,-1,616,1617,2128,1991,670,1034,766,1151,3574,1180,2710,2936,1598,290,1514,579,911,383,undefined,-1,405,2607,1030,298,undefined,1382,1052,1099,892,283,2164,289,2148,508,503,444,285,980,538,undefined,892,1395,1855,163,-1,1294,1718,306
24/10/2019,14,3061,1856,1798,2569,1740,2082,146,-1,1027,367,35,222,-1,543,1392,1712,988,479,797,367,868,2820,666,2213,2374,931,207,1485,523,702,281,undefined,-1,230,1435,702,158,undefined,652,685,699,558,211,1517,197,1461,380,325,358,215,750,415,undefined,720,729,1269,245,-1,1057,1425,276
24/10/2019,15,2955,1743,1973,2597,1873,2491,119,-1,1379,331,25,133,-1,694,1373,1381,797,552,898,428,893,3026,733,2632,2618,759,160,1475,440,652,296,undefined,-1,224,1465,673,170,undefined,532,596,706,408,213,1465,159,1623,303,160,323,229,679,357,undefined,521,884,1399,315,-1,1059,1301,228
24/10/2019,16,3083,1881,2115,2856,2452,3762,279,1,3241,649,53,235,-1,1126,1679,1491,930,1049,845,343,1005,3866,871,3862,3273,718,175,1864,532,717,332,undefined,-1,270,1853,641,133,undefined,545,572,755,238,241,1526,252,1772,245,161,413,200,713,501,undefined,624,1691,2018,422,-1,1129,1761,232
24/10/2019,17,3711,2246,2573,3409,3473,5782,561,-1,4257,568,90,432,-1,1855,2245,1637,1540,1525,1073,681,1223,4311,1319,4957,3542,880,228,2612,808,854,412,undefined,-1,368,3174,909,215,undefined,785,661,891,221,308,2196,282,2166,301,155,523,209,875,728,undefined,806,2595,2661,483,-1,1375,2285,265
24/10/2019,18,3201,1811,2429,2815,3460,3584,431,5,1776,253,106,509,-1,1043,2005,1122,865,709,1114,897,1172,3410,685,2968,2525,790,189,2494,836,955,569,undefined,-1,233,2707,532,269,undefined,456,538,678,161,245,1958,227,1976,249,158,613,178,764,548,undefined,677,905,1535,297,-1,1152,1956,279
24/10/2019,19,2311,1227,2177,1970,2518,2229,236,1,811,144,110,515,-1,635,1706,639,825,331,1029,942,980,2816,395,1529,1465,659,175,2475,678,797,539,undefined,-1,134,2018,305,293,undefined,200,359,390,99,150,1343,158,1462,246,132,528,156,643,357,undefined,472,347,868,197,-1,1129,1637,279
24/10/2019,20,1692,871,2179,1760,1798,1839,155,-1,325,122,142,575,-1,592,1622,532,377,152,1026,847,994,2464,361,1227,1137,708,189,832,463,850,835,undefined,-1,107,1596,259,347,undefined,135,249,321,97,113,1288,135,1392,281,149,525,154,554,327,undefined,408,206,648,41,-1,929,1783,259
24/10/2019,21,1204,528,2069,1428,1607,1677,94,-1,261,82,150,391,-1,624,1193,413,272,116,885,761,888,2220,336,1092,889,558,133,728,347,753,838,undefined,-1,99,1357,215,253,undefined,80,168,264,125,123,1391,98,1197,187,113,449,131,465,238,undefined,338,116,683,22,-1,641,1494,256
24/10/2019,22,491,242,1362,836,2379,1345,71,-1,167,64,58,206,-1,402,834,273,224,126,521,504,702,1649,240,838,701,401,98,1980,410,654,702,undefined,-1,89,1177,154,155,undefined,113,339,210,193,75,779,96,597,140,152,312,98,278,187,undefined,194,90,480,19,-1,513,1152,163
24/10/2019,23,255,144,713,446,759,728,49,-1,78,46,43,137,-1,261,325,159,247,65,285,347,527,1092,142,459,498,224,61,217,80,442,303,undefined,-1,36,413,98,91,undefined,56,56,120,88,53,366,52,373,71,121,94,64,181,129,undefined,126,40,311,29,-1,278,673,102
25/10/2019,0,123,87,344,216,368,367,25,-1,33,4,16,46,-1,160,164,108,102,24,173,151,288,434,147,211,189,173,24,132,60,281,113,undefined,-1,12,221,69,29,undefined,28,39,48,23,7,158,25,245,26,87,26,50,98,54,undefined,62,17,127,12,-1,138,374,90
25/10/2019,1,116,34,198,120,154,131,9,-1,9,9,1,22,-1,17,96,39,14,9,113,69,178,281,27,84,187,177,15,54,32,197,41,undefined,-1,5,69,33,7,undefined,11,14,27,22,13,109,3,131,21,113,10,20,60,46,undefined,33,11,78,3,-1,61,210,56
25/10/2019,2,70,35,149,65,78,76,9,-1,15,1,1,7,-1,27,57,32,15,8,43,81,191,157,30,60,66,72,8,40,20,114,24,undefined,-1,10,56,32,11,undefined,5,17,10,9,7,53,1,91,19,63,9,9,47,20,undefined,22,8,60,1,-1,35,160,42
25/10/2019,3,58,30,107,42,61,60,-1,-1,12,1,2,6,-1,13,28,15,14,1,36,87,110,160,26,43,71,65,4,38,21,63,19,undefined,-1,1,32,24,4,undefined,1,10,5,5,1,40,4,80,4,67,2,21,35,7,undefined,9,8,47,2,-1,21,130,19
25/10/2019,4,9,19,68,62,56,81,6,-1,11,1,-1,3,-1,33,29,26,9,5,25,21,123,125,15,56,54,56,8,43,18,57,20,undefined,-1,3,33,11,4,undefined,3,8,8,6,3,32,3,70,8,29,8,6,13,7,undefined,19,-1,26,1,-1,21,97,14
25/10/2019,5,29,20,66,93,139,247,31,-1,91,24,4,19,-1,109,37,52,100,48,23,33,60,209,70,325,131,85,17,84,38,48,29,undefined,-1,38,144,26,13,undefined,19,23,19,12,5,46,5,75,20,21,11,7,20,8,undefined,19,44,130,2,-1,33,152,17
25/10/2019,6,102,82,187,209,412,1028,136,-1,526,85,32,81,-1,250,90,173,288,172,64,30,75,693,269,1170,421,235,43,394,138,70,79,undefined,-1,64,697,93,19,undefined,118,86,34,27,23,178,16,219,82,57,21,36,69,59,undefined,67,303,407,36,-1,117,322,35
25/10/2019,7,360,233,351,517,1102,1857,283,-1,1955,306,53,181,-1,675,296,452,910,690,56,88,134,1269,718,2271,853,328,109,890,257,169,79,undefined,-1,119,903,263,44,undefined,388,299,165,71,48,455,62,539,169,72,75,70,202,121,undefined,136,1163,1130,92,-1,325,561,42
25/10/2019,8,867,615,695,1156,1933,3809,408,-1,3347,520,72,270,-1,1218,638,856,2049,1584,159,177,340,2523,1324,3939,1333,570,224,1616,340,343,148,undefined,-1,228,1574,600,137,undefined,852,756,399,306,81,863,164,938,303,129,184,123,576,271,undefined,396,2619,2102,282,-1,728,1074,101
25/10/2019,9,940,756,679,1112,1237,2344,231,-1,2169,471,35,177,-1,679,590,920,1481,909,152,179,299,1886,903,2750,831,650,221,968,203,355,133,undefined,-1,200,898,545,115,undefined,778,585,484,441,105,616,209,907,372,113,217,141,512,312,undefined,433,1926,1592,242,-1,776,1025,124
25/10/2019,10,1523,1070,875,1514,1176,1320,168,-1,899,234,22,125,-1,352,641,1155,848,468,228,335,453,1623,553,1671,833,808,179,1053,225,454,218,undefined,-1,169,746,458,135,undefined,526,493,523,463,189,789,158,872,328,141,278,161,403,214,undefined,424,718,1153,257,-1,748,873,184
25/10/2019,11,2082,1492,1226,2049,1328,1409,126,-1,775,271,38,155,-1,436,919,1378,778,429,564,578,660,1836,621,1575,1087,1120,241,1080,356,654,298,undefined,-1,194,1030,479,256,undefined,532,468,721,579,174,1073,193,1383,456,257,329,215,505,324,undefined,548,494,1209,304,-1,891,1027,218
25/10/2019,12,3339,2602,2114,2989,1729,2149,252,-1,1672,536,92,352,-1,635,1513,2187,1505,670,1060,1068,1442,2500,1151,2808,1583,1784,302,1231,523,1241,345,undefined,-1,315,2153,1028,270,undefined,1375,1005,832,608,201,1807,268,1966,592,483,406,387,1073,369,undefined,818,1347,1898,433,-1,1440,1649,238
25/10/2019,13,3582,3071,2222,3417,1896,2501,420,-1,1350,426,81,358,-1,713,1785,2360,1620,642,973,1128,1571,2955,960,2646,1744,1742,288,1491,802,1158,425,undefined,-1,317,2146,1146,336,undefined,1255,929,985,555,203,2351,310,2322,637,545,518,339,1037,436,undefined,938,1053,1747,529,-1,1328,1771,315
25/10/2019,14,3081,2385,1847,2943,1872,2207,148,-1,949,318,64,282,-1,611,1544,1652,1015,525,837,739,1090,2866,646,2244,1695,1241,244,1515,570,769,279,undefined,-1,222,1587,711,221,undefined,642,504,650,296,125,1639,198,1942,481,410,485,282,846,338,undefined,643,696,1402,444,-1,1040,1565,312
25/10/2019,15,2961,2271,2069,2901,2171,2605,217,-1,1378,320,96,240,-1,768,1608,1465,687,567,854,639,941,3140,629,2564,2006,1087,256,1544,548,787,272,undefined,-1,227,1636,622,209,undefined,468,437,757,231,154,1698,182,1956,518,279,396,228,732,445,undefined,641,708,1483,434,-1,1130,1584,237
25/10/2019,16,3431,2509,2343,3276,2626,3743,309,-1,2997,524,96,366,-1,1251,1858,1636,921,1159,852,684,1132,3843,866,3849,2524,974,270,1797,638,893,310,undefined,-1,260,1831,681,230,undefined,544,574,580,186,149,1866,193,2202,426,282,430,218,857,394,undefined,633,1491,2140,400,-1,1182,1968,316
25/10/2019,17,4263,2719,2840,3768,4098,5110,476,1,3509,477,107,436,-1,1817,2380,1711,1184,1489,1170,1020,1387,3955,1090,4667,2873,946,297,2756,763,1203,321,undefined,-1,317,2621,891,279,undefined,645,629,695,249,205,2380,222,2573,431,196,512,265,1032,608,undefined,799,1536,2507,646,-1,1421,2304,312
25/10/2019,18,3619,2049,2986,3300,3573,3282,393,-1,1435,262,107,451,-1,1086,2227,1320,802,638,1343,1348,1527,3300,601,2657,2345,864,250,2561,731,1290,531,undefined,-1,215,2184,583,331,undefined,413,468,480,162,148,1990,194,2065,425,202,708,181,888,417,undefined,692,635,1639,375,-1,1187,2207,342
25/10/2019,19,2889,1516,2669,2461,2798,2361,300,-1,569,136,97,522,-1,678,1827,783,425,272,1367,1558,1417,2784,389,1603,1807,834,215,2866,533,1249,625,undefined,-1,144,1897,386,321,undefined,226,431,292,151,101,1581,109,1702,332,218,694,175,807,301,undefined,669,246,894,249,-1,878,1844,283
25/10/2019,20,2235,1130,2828,2105,1774,2050,177,-1,317,99,57,328,-1,671,1676,612,362,161,1307,1322,1299,2256,247,1199,1359,752,252,714,382,1186,715,undefined,-1,105,1601,361,358,undefined,147,233,217,84,71,1448,123,1507,319,158,682,168,788,247,undefined,558,158,670,9,-1,749,1834,299
25/10/2019,21,1248,635,2668,1722,1942,1804,95,-1,193,118,53,269,-1,561,1491,457,211,127,955,1132,1189,2076,284,1049,1372,586,180,826,275,1246,772,undefined,-1,109,1255,368,376,undefined,150,198,201,81,55,1476,80,1127,262,141,505,167,665,221,undefined,409,117,698,8,-1,623,1518,255
25/10/2019,22,725,352,2011,1256,2735,1564,522,1,215,69,41,215,-1,468,991,360,202,135,717,1000,1122,1846,262,913,726,419,102,2500,457,1243,654,undefined,-1,146,1470,431,243,undefined,127,402,167,165,65,1150,59,720,120,155,390,98,464,152,undefined,340,84,513,9,-1,460,1195,216
25/10/2019,23,441,280,1427,864,1127,1182,127,-1,87,59,28,161,-1,483,695,281,119,96,477,618,812,1681,181,690,596,364,94,435,204,971,434,undefined,-1,81,784,336,120,undefined,93,109,111,61,22,718,48,571,121,111,190,75,474,114,undefined,215,72,490,8,-1,356,965,187
26/10/2019,0,272,194,869,669,603,732,45,-1,37,17,23,62,-1,308,313,118,70,52,261,345,595,752,113,368,473,246,40,136,75,677,295,undefined,-1,55,417,317,54,undefined,33,58,72,24,22,458,19,415,44,94,90,64,285,51,undefined,127,26,322,4,-1,176,543,147
26/10/2019,1,145,107,527,465,277,431,21,-1,33,4,6,21,-1,213,173,99,38,21,157,265,516,648,63,121,286,180,39,71,42,550,140,undefined,-1,18,225,245,17,undefined,22,31,32,11,12,266,10,252,42,74,39,24,245,32,undefined,80,14,176,1,-1,89,347,86
26/10/2019,2,81,90,282,243,161,284,11,-1,22,2,-1,9,-1,172,117,73,28,11,114,153,365,435,46,94,234,123,18,66,48,324,45,undefined,-1,7,107,178,13,undefined,15,10,19,6,10,209,-1,185,29,73,15,34,156,24,undefined,45,12,110,-1,-1,50,193,94
26/10/2019,3,79,88,256,163,99,138,11,-1,12,8,5,6,-1,72,71,22,8,13,96,159,327,244,19,84,81,108,5,69,10,280,11,undefined,-1,10,39,143,8,undefined,12,11,4,3,1,115,4,149,21,81,6,28,151,13,undefined,37,13,86,-1,-1,46,229,92
26/10/2019,4,48,40,149,90,86,96,11,-1,11,4,-1,2,-1,103,47,43,16,7,56,47,238,188,571,52,69,83,14,26,6,235,15,undefined,-1,3,37,96,7,undefined,12,13,5,3,5,49,2,84,14,42,9,22,41,6,undefined,11,4,54,1,-1,26,127,65
26/10/2019,5,37,18,74,77,95,104,13,-1,26,16,-1,4,-1,64,53,35,36,14,17,54,166,226,68,142,56,70,11,47,16,144,7,undefined,-1,24,30,27,4,undefined,9,18,9,1,1,54,5,65,19,17,6,17,42,12,undefined,8,19,47,2,-1,27,100,35
26/10/2019,6,63,37,77,206,108,257,35,-1,44,26,10,39,-1,81,41,97,56,22,19,44,79,316,69,337,162,154,25,100,46,92,20,undefined,-1,29,159,17,8,undefined,28,44,19,9,6,89,4,97,55,63,16,15,19,16,undefined,18,37,125,6,-1,38,135,17
26/10/2019,7,157,130,167,314,258,451,76,-1,91,27,19,78,-1,143,104,151,91,33,53,94,110,514,85,613,259,270,75,154,94,171,71,undefined,-1,41,429,83,29,undefined,57,51,33,23,14,191,17,242,134,88,42,63,54,41,undefined,91,66,301,27,-1,96,255,28
26/10/2019,8,337,271,285,562,457,594,114,-1,107,48,17,85,-1,198,210,335,114,141,88,89,157,948,390,868,512,418,181,372,154,202,72,undefined,-1,54,469,96,60,undefined,123,91,71,78,34,332,34,339,227,147,96,111,249,80,undefined,153,106,401,41,-1,176,373,48
26/10/2019,9,792,571,460,861,776,1006,98,-1,153,85,24,165,-1,337,341,557,154,75,135,187,225,1537,283,1014,1053,741,235,815,226,294,121,undefined,-1,83,764,184,112,undefined,203,117,110,134,100,471,43,665,400,261,227,143,254,75,undefined,263,146,619,123,-1,300,701,109
26/10/2019,10,1469,1117,728,1453,1262,1204,114,2,148,96,53,176,-1,419,455,915,209,27,241,309,358,1692,250,1197,1552,1081,312,1144,437,418,217,undefined,-1,117,944,218,154,undefined,205,134,134,106,71,607,57,984,454,456,381,262,374,111,undefined,441,167,817,150,-1,484,837,178
26/10/2019,11,2033,1639,1099,2141,1579,1530,101,-1,169,110,32,306,-1,528,854,1011,228,168,538,522,629,2190,221,1305,1832,1390,388,1242,496,609,217,undefined,-1,160,1127,210,168,undefined,140,195,166,96,60,858,77,1484,633,520,490,300,538,178,undefined,486,141,866,178,-1,548,1176,227
26/10/2019,12,2369,2157,1620,2738,2032,1520,114,10,132,61,29,212,-1,412,1105,1292,224,162,860,896,839,2162,204,1377,1755,1550,401,1785,473,775,311,undefined,-1,97,1090,210,204,undefined,144,238,208,214,91,1128,99,1614,724,541,538,296,619,190,undefined,625,146,901,210,-1,640,1389,305
26/10/2019,13,2733,2140,1922,2690,1895,1511,128,-1,126,72,33,150,-1,482,1386,1405,246,205,876,991,942,2453,234,1288,2051,1430,403,1716,497,850,276,undefined,-1,107,1271,232,213,undefined,151,395,186,113,78,1249,91,1801,651,432,538,268,785,105,undefined,610,185,758,167,-1,632,1514,310
26/10/2019,14,3173,2397,1992,2848,2013,1924,107,16,158,81,24,186,-1,562,1555,1303,239,188,886,701,1028,2402,281,1299,2451,1294,374,1756,534,890,330,undefined,-1,109,1310,183,173,undefined,140,210,150,132,68,1389,98,1792,713,408,614,271,691,164,undefined,612,175,790,205,-1,665,1513,273
26/10/2019,15,3307,2452,1998,2859,2058,1999,130,7,154,69,53,189,-1,700,1544,1226,272,147,893,705,1037,2858,280,1324,2830,1148,361,1825,709,846,279,undefined,-1,115,1282,212,186,undefined,156,237,106,107,69,1365,60,1878,670,316,530,192,651,123,undefined,588,157,832,307,-1,725,1505,266
26/10/2019,16,3386,2413,1997,2826,2490,1997,234,3,169,61,45,238,-1,685,1655,1266,289,165,897,717,1107,3242,276,1222,2544,780,212,2051,569,857,277,undefined,-1,165,1473,287,231,undefined,114,286,181,254,109,1559,104,1676,414,203,579,199,626,147,undefined,580,142,791,251,-1,708,1517,306
26/10/2019,17,3093,1873,1991,2623,2273,1879,156,-1,165,95,37,254,-1,641,1543,862,254,121,1015,971,1218,2751,338,1371,2545,637,214,1927,474,964,348,undefined,-1,149,1758,225,231,undefined,148,245,223,220,114,1318,106,1643,324,106,607,155,798,199,undefined,439,144,876,221,-1,731,1648,262
26/10/2019,18,2728,1317,2241,2246,2037,1656,76,2,204,117,74,306,-1,605,1525,679,278,97,1206,1149,1169,2362,267,1205,2113,627,148,2003,347,1214,498,undefined,-1,139,1670,231,273,undefined,243,364,201,149,75,1204,89,1500,296,163,596,146,692,234,undefined,503,115,836,262,-1,791,1731,322
26/10/2019,19,2241,831,2467,1985,2139,1587,266,-1,122,112,91,260,-1,540,1667,523,255,74,1299,1424,1320,2177,230,988,1249,711,176,2255,401,1247,568,undefined,-1,130,1808,243,411,undefined,247,285,212,194,74,1337,70,1370,238,164,654,160,713,266,undefined,521,99,661,181,-1,679,1802,298
26/10/2019,20,1078,532,2517,1626,1681,1490,77,-1,103,83,40,250,-1,522,1462,394,235,83,1112,1259,1147,1999,217,760,1238,704,136,1085,307,1053,715,undefined,-1,107,1505,290,336,undefined,139,176,152,125,58,1272,70,1176,177,137,628,155,597,164,undefined,415,60,533,13,-1,515,1638,317
26/10/2019,21,700,406,2078,1449,1570,1352,78,7,94,68,38,196,-1,455,1202,313,193,53,909,1087,1210,1907,252,794,1232,479,132,1074,242,1171,700,undefined,-1,110,1418,420,343,undefined,94,189,110,85,31,1012,84,900,149,160,499,112,538,119,undefined,328,88,477,15,-1,621,1496,291
26/10/2019,22,565,319,1560,1225,2458,1267,43,1,78,59,61,174,-1,374,833,303,141,87,782,1042,1151,1668,179,782,976,329,104,2206,228,1139,553,undefined,-1,92,1250,470,235,undefined,205,335,127,167,44,742,35,759,119,144,381,107,563,157,undefined,290,60,503,13,-1,384,1071,176
26/10/2019,23,326,187,1352,833,912,929,20,7,71,72,33,107,-1,344,488,230,98,60,502,925,770,1108,168,661,618,309,65,648,177,922,423,undefined,-1,60,760,421,107,undefined,95,98,88,123,52,560,31,529,96,89,147,95,570,70,undefined,183,69,377,4,-1,230,775,148
27/10/2019,0,249,173,822,573,558,679,20,3,16,32,3,56,-1,232,318,165,41,35,298,382,682,741,93,343,434,208,40,254,87,727,239,undefined,-1,24,474,375,46,undefined,51,78,55,66,30,390,11,376,44,101,59,53,369,48,undefined,118,44,248,4,-1,126,493,120
27/10/2019,1,156,95,598,399,289,443,9,3,14,10,16,21,-1,182,207,102,30,32,270,255,543,511,86,220,453,199,27,110,20,616,84,undefined,-1,39,214,284,29,undefined,47,45,23,24,11,292,13,310,39,75,17,32,319,45,undefined,71,16,172,2,-1,76,325,82
27/10/2019,2,112,108,338,278,200,286,5,2,23,4,-1,11,-1,139,127,48,14,20,151,164,458,495,53,100,218,126,45,66,30,376,35,undefined,-1,14,108,243,18,undefined,11,21,22,14,8,147,4,202,38,52,10,25,216,18,undefined,45,19,141,2,-1,73,227,58
27/10/2019,3,118,84,315,192,107,176,6,-1,12,2,2,10,-1,91,103,31,17,16,92,127,333,332,38,115,143,97,4,76,19,360,15,undefined,-1,7,45,338,16,undefined,11,19,12,8,9,123,-1,211,16,46,3,25,239,21,undefined,53,9,84,1,-1,56,210,43
27/10/2019,4,82,34,186,106,100,184,11,1,10,2,3,8,-1,100,79,58,26,6,28,55,250,302,33,70,94,72,12,45,8,314,12,undefined,-1,15,19,88,2,undefined,20,10,10,7,5,45,1,104,13,23,4,7,84,16,undefined,32,9,44,3,-1,30,155,45
27/10/2019,5,39,25,81,89,70,148,2,-1,12,13,-1,2,-1,70,43,22,6,9,38,53,196,249,31,105,72,61,15,75,8,261,22,undefined,-1,17,39,26,11,undefined,9,12,8,5,2,52,1,93,18,21,16,15,66,10,undefined,23,10,52,3,-1,22,89,19
27/10/2019,6,22,49,79,171,110,233,28,1,33,8,9,27,-1,129,41,47,46,16,10,32,94,330,55,211,144,123,12,128,35,135,13,undefined,-1,18,88,22,9,undefined,22,19,26,10,4,139,1,120,33,46,10,14,49,7,undefined,24,44,115,9,-1,32,113,22
27/10/2019,7,71,64,163,182,208,280,61,-1,49,28,21,63,-1,114,69,82,52,23,34,72,99,466,55,450,214,215,290,240,77,129,32,undefined,-1,43,226,39,22,undefined,23,42,25,24,16,129,11,169,590,75,23,39,40,34,undefined,55,47,171,15,-1,45,179,22
27/10/2019,8,182,144,196,361,356,468,108,-1,68,33,37,151,-1,204,171,165,97,35,58,70,151,770,106,747,448,378,262,306,136,143,56,undefined,-1,70,495,88,51,undefined,86,61,54,62,38,284,35,335,305,178,73,71,117,91,undefined,119,99,301,54,-1,148,326,48
27/10/2019,9,631,469,422,693,651,810,166,1,145,65,58,292,-1,244,296,401,137,74,102,177,250,1324,204,984,969,778,193,728,317,329,175,undefined,-1,71,823,136,82,undefined,150,138,85,99,49,398,47,639,418,299,161,133,169,100,undefined,162,123,490,127,-1,283,685,69
27/10/2019,10,1378,991,778,1422,1356,1247,190,-1,116,92,66,325,-1,415,549,728,185,93,244,324,389,1652,225,1196,1716,1073,321,1185,589,416,178,undefined,-1,120,1263,167,127,undefined,142,149,101,75,40,725,61,1054,567,420,340,221,290,140,undefined,370,154,701,167,-1,556,909,139
27/10/2019,11,1902,1465,1024,2058,2008,1679,244,3,91,63,63,434,-1,644,699,954,283,125,493,564,602,2001,235,1127,2167,1414,388,1699,589,560,276,undefined,-1,131,1677,188,178,undefined,176,198,129,42,42,870,85,1195,771,553,449,251,494,123,undefined,422,102,857,182,-1,507,1078,146
27/10/2019,12,2608,1856,1594,2472,2634,2101,201,15,126,53,114,435,-1,965,1203,1177,314,101,904,1036,997,2399,237,1139,2562,1778,544,1918,643,747,349,undefined,-1,195,2022,176,307,undefined,137,264,175,57,48,1328,105,1705,938,675,626,308,537,115,undefined,543,138,770,233,-1,731,1485,228
27/10/2019,13,3031,2174,2008,2762,2628,2167,267,20,120,57,80,458,-1,975,1368,1319,318,147,1047,1183,1058,2760,211,1118,2707,1829,454,2265,826,876,366,undefined,-1,130,1889,168,320,undefined,109,400,214,77,64,1620,133,1745,1046,716,664,413,738,145,undefined,527,115,677,271,-1,787,1531,248
27/10/2019,14,3063,2309,2007,2925,2560,2094,252,-1,127,52,74,388,-1,939,1644,1229,276,128,991,862,1131,2663,205,1113,2930,1784,490,2018,781,871,424,undefined,-1,180,1889,234,262,undefined,112,188,195,78,58,1597,95,1972,834,589,648,380,672,150,undefined,497,116,660,254,-1,779,1664,265
27/10/2019,15,3263,2281,2091,2761,2342,2237,191,2,114,34,146,409,-1,964,1613,1177,265,105,950,704,1140,2854,217,1280,2810,1353,385,1802,802,874,463,undefined,-1,138,1664,163,301,undefined,155,213,169,106,67,1605,91,1809,715,497,613,300,585,146,undefined,557,104,748,297,-1,744,1468,338
27/10/2019,16,2700,1937,1501,2489,1992,1952,80,5,85,41,17,122,-1,556,1165,1048,226,96,730,482,894,2463,185,1102,1950,856,378,1798,283,780,319,undefined,-1,98,1232,137,194,undefined,92,275,152,112,40,1274,108,1191,643,188,596,164,494,112,undefined,446,121,606,77,-1,578,1390,268
27/10/2019,17,2497,1667,1777,2212,2350,1569,175,-1,123,67,46,208,-1,521,1348,656,201,90,917,717,1031,2573,199,1206,2055,583,248,2182,319,851,364,undefined,-1,106,1480,117,196,undefined,91,189,191,139,73,1285,100,1333,353,176,586,144,590,179,undefined,508,184,705,130,-1,686,1540,223
27/10/2019,18,1922,1070,1856,1717,1031,1191,73,2,132,83,35,232,-1,450,1290,573,191,103,961,864,987,2034,185,1090,1408,490,143,446,216,865,568,undefined,-1,90,1048,124,215,undefined,86,267,167,117,72,1221,85,1301,207,108,511,154,475,155,undefined,458,200,761,174,-1,604,1583,235
27/10/2019,19,1283,587,1836,1408,1116,977,73,-1,87,61,50,258,-1,289,1279,377,149,68,944,865,1005,1878,246,766,644,588,161,575,189,888,594,undefined,-1,93,1119,145,266,undefined,67,204,204,151,81,1030,82,1182,254,143,462,144,432,207,undefined,440,103,452,183,-1,591,1473,238
27/10/2019,20,753,329,1676,1126,1367,864,31,-1,89,42,46,200,-1,280,999,352,85,39,702,716,871,1616,293,631,425,522,100,1221,189,779,553,undefined,-1,63,914,100,275,undefined,48,143,154,121,84,954,54,866,121,104,464,96,393,147,undefined,332,88,428,28,-1,479,1431,230
27/10/2019,21,414,238,1335,807,761,897,20,-1,72,50,30,138,-1,296,718,196,101,38,606,515,772,1471,169,608,386,427,88,378,110,540,336,undefined,-1,73,697,107,187,undefined,66,142,101,80,43,740,44,641,125,160,270,75,251,112,undefined,231,68,390,12,-1,454,1185,167
27/10/2019,22,298,108,883,497,476,630,12,-1,61,23,30,128,-1,212,469,170,79,43,354,327,478,1103,145,477,273,356,72,180,37,485,251,undefined,-1,50,454,72,118,undefined,72,282,71,71,46,381,43,411,82,86,114,88,162,73,undefined,152,62,291,9,-1,263,874,130
27/10/2019,23,139,77,351,222,258,472,14,1,32,13,29,71,-1,174,221,60,24,17,142,113,314,701,153,277,164,204,49,81,22,294,116,undefined,-1,11,203,38,48,undefined,31,27,59,54,22,182,26,272,51,123,29,47,98,55,undefined,95,30,140,4,-1,136,513,72
28/10/2019,0,64,43,247,119,106,205,1,-1,19,5,4,28,-1,89,102,47,24,8,96,45,194,280,147,135,97,148,12,51,4,174,48,undefined,-1,6,98,18,18,undefined,14,13,50,43,9,57,13,130,16,94,18,37,67,51,undefined,50,28,75,3,-1,85,277,43
28/10/2019,1,40,30,119,80,60,67,3,-1,9,7,1,7,-1,23,60,22,11,9,39,25,123,163,54,63,70,98,15,29,15,178,33,undefined,-1,9,58,20,3,undefined,8,8,17,7,2,21,10,62,6,53,14,15,25,38,undefined,36,11,41,-1,-1,53,205,22
28/10/2019,2,33,9,64,42,34,64,2,2,6,-1,2,14,-1,22,33,17,3,5,33,6,76,86,23,13,34,59,6,20,2,133,4,undefined,-1,7,24,9,1,undefined,1,2,9,5,5,27,6,46,6,45,5,8,11,16,undefined,23,5,67,-1,-1,19,135,42
28/10/2019,3,13,24,42,13,46,29,6,-1,6,3,5,-1,-1,6,20,16,10,-1,14,8,72,61,16,22,22,47,7,49,3,80,6,undefined,-1,2,17,7,3,undefined,3,17,6,-1,-1,17,4,44,7,42,1,2,16,7,undefined,6,3,15,-1,-1,10,85,30
28/10/2019,4,16,19,51,33,64,70,3,-1,3,3,-1,6,-1,31,23,6,11,1,6,4,28,79,4,27,94,48,7,63,11,46,7,undefined,-1,3,14,2,6,undefined,4,5,5,2,1,13,4,51,4,42,3,6,12,8,undefined,4,14,22,-1,-1,30,52,16
28/10/2019,5,26,24,47,88,104,234,34,-1,82,60,8,29,-1,90,25,36,78,40,6,13,63,155,60,285,149,49,11,115,31,60,23,undefined,-1,43,140,23,11,undefined,21,25,17,6,3,54,6,55,20,41,10,10,14,10,undefined,10,71,104,-1,-1,32,101,16
28/10/2019,6,145,74,183,193,459,1072,108,-1,522,99,23,115,-1,276,75,174,222,166,28,27,61,782,241,911,648,111,41,482,82,63,38,undefined,-1,50,676,79,11,undefined,114,78,40,19,14,148,16,232,46,45,23,46,69,52,undefined,65,438,384,26,-1,88,272,43
28/10/2019,7,355,214,317,461,966,1822,434,-1,1905,338,66,270,-1,636,225,467,777,549,67,96,181,1512,662,2199,1196,231,81,1065,282,192,81,undefined,-1,124,1005,228,36,undefined,396,264,111,111,41,444,35,441,137,52,69,56,214,101,undefined,170,1357,1069,94,-1,260,598,77
28/10/2019,8,904,577,730,1064,2096,4381,703,-1,3983,674,128,428,-1,1418,333,992,2345,1559,221,215,387,2876,1455,4494,2138,501,155,2301,438,290,150,undefined,-1,286,1882,740,136,undefined,913,774,338,382,180,931,150,1088,293,90,179,147,649,235,undefined,395,3889,2321,204,-1,765,1251,118
28/10/2019,9,940,730,711,1173,1404,2533,298,-1,2904,520,64,324,-1,781,409,1026,1785,1143,160,193,343,2183,969,3172,1567,577,155,1251,292,297,180,undefined,-1,251,1130,631,109,undefined,870,605,277,309,110,718,191,1041,259,137,224,126,529,220,undefined,445,2242,1716,265,-1,784,1156,166
28/10/2019,10,1431,1145,1046,1527,1147,1225,253,-1,838,267,38,192,-1,396,406,1156,1000,484,291,360,526,1964,570,1725,1292,497,134,1064,447,404,204,undefined,-1,216,950,496,142,undefined,564,500,265,295,113,880,177,1034,281,102,297,131,499,162,undefined,409,693,1116,222,-1,835,873,153
28/10/2019,11,1888,1687,1356,2041,1446,1436,246,-1,781,241,57,267,-1,507,545,1436,873,424,464,471,655,2347,730,1827,1480,648,154,1047,650,577,203,undefined,-1,171,1040,505,175,undefined,449,505,375,332,113,1111,155,1366,304,126,320,157,536,211,undefined,513,437,1096,191,-1,709,1039,197
28/10/2019,12,3351,3023,2186,2863,1764,2496,433,-1,1544,543,176,513,-1,778,920,2189,1994,607,1023,944,1338,3560,1377,2544,2173,1171,192,1424,904,1121,313,undefined,-1,408,2535,1044,353,undefined,1299,950,532,415,195,2013,289,2141,313,315,424,225,1066,370,undefined,812,1291,1782,187,-1,1176,1632,263
28/10/2019,13,3651,3385,2301,3359,2184,2427,423,-1,1342,537,157,506,-1,769,1020,2289,2154,600,971,916,1308,3590,1163,2309,2309,1142,224,1631,934,1039,428,undefined,-1,471,2536,1052,391,undefined,1312,860,571,444,186,2331,306,2383,418,267,460,251,1045,352,undefined,1003,1014,1695,143,-1,1161,1707,296
28/10/2019,14,2953,2390,1972,2855,1889,2002,223,-1,902,317,116,331,-1,665,993,1678,1161,443,792,650,1020,3203,744,1982,1904,692,192,1591,782,790,259,undefined,-1,266,1614,668,207,undefined,645,560,400,349,150,1629,154,1911,298,187,450,179,868,217,undefined,606,534,1253,234,-1,975,1385,242
28/10/2019,15,2926,2062,2134,2860,2325,2546,283,-1,1283,315,67,265,-1,775,872,1720,1029,566,797,614,1071,3314,668,2448,2218,700,180,1898,778,756,287,undefined,-1,261,1510,565,181,undefined,430,503,492,341,177,1757,154,1939,277,221,461,135,677,297,undefined,668,638,1297,382,-1,1018,1460,210
28/10/2019,16,3030,2117,2006,2826,2407,3465,355,-1,3082,628,84,301,-1,1179,1038,1345,883,1051,755,511,1032,4081,820,3868,2359,786,220,2135,858,726,268,undefined,-1,269,1777,640,187,undefined,593,396,371,229,143,1559,156,1850,299,186,427,184,716,291,undefined,644,1395,1967,443,-1,1111,1844,258
28/10/2019,17,3364,2300,2590,3225,3437,5454,714,-1,4316,639,181,516,-1,1883,1406,1499,1566,1826,965,694,1298,4592,1321,5267,3017,817,291,2570,1206,855,349,undefined,-1,346,2759,844,240,undefined,731,554,521,197,268,1936,243,2398,362,161,475,202,844,465,undefined,878,2010,2519,472,-1,1251,2349,295
28/10/2019,18,2840,1575,2332,2386,2458,2985,572,-1,1859,304,129,474,-1,1025,1364,959,760,821,996,801,1129,3574,675,2766,2127,701,223,1611,911,767,368,undefined,-1,208,2287,447,277,undefined,403,300,336,151,161,1528,186,1806,331,149,492,192,623,322,undefined,594,770,1315,355,-1,1046,1964,250
28/10/2019,19,1830,724,2285,1693,1524,1656,231,2,536,152,123,457,-1,529,1270,527,374,275,999,886,1039,2883,375,1357,944,632,149,979,478,790,518,undefined,-1,135,1374,269,226,undefined,153,172,289,162,148,1122,156,1384,184,128,493,146,533,273,undefined,442,257,681,204,-1,835,1589,245
28/10/2019,20,919,430,1854,1290,1420,1506,132,1,226,95,95,398,-1,424,1102,372,252,167,838,711,858,2237,302,904,688,551,168,490,217,783,384,undefined,-1,107,1179,211,255,undefined,110,149,225,122,81,1036,100,931,234,129,465,126,426,219,undefined,410,169,493,16,-1,676,1491,203
28/10/2019,21,504,298,1437,931,1211,1105,80,-1,149,71,33,223,-1,344,771,291,186,83,600,552,760,1890,287,676,457,516,101,734,172,572,341,undefined,-1,54,795,128,199,undefined,126,119,155,95,61,796,79,686,135,107,314,126,318,126,undefined,214,101,348,18,-1,485,1244,197
28/10/2019,22,290,150,905,512,652,691,32,1,93,52,44,139,-1,276,486,173,93,71,373,315,508,1223,151,543,347,296,76,237,57,409,204,undefined,-1,51,402,78,112,undefined,40,76,125,88,57,468,62,423,94,97,203,84,179,111,undefined,140,55,259,17,-1,380,968,147
28/10/2019,23,147,67,441,231,306,492,12,-1,46,26,28,47,-1,204,190,84,71,37,147,130,290,673,93,270,158,221,50,110,40,268,88,undefined,-1,18,183,39,61,undefined,30,38,86,46,23,209,43,227,51,90,70,67,94,49,undefined,77,33,166,6,-1,229,568,105
29/10/2019,0,68,47,209,94,94,145,5,-1,29,15,4,29,-1,61,87,44,20,11,96,72,150,185,71,113,62,138,23,39,24,107,21,undefined,-1,16,76,5,8,undefined,10,18,46,23,11,76,21,108,25,79,17,56,34,51,undefined,37,25,99,2,-1,111,264,44
29/10/2019,1,46,29,111,41,55,70,7,-1,2,2,1,6,-1,34,37,17,13,11,40,63,138,110,54,29,40,110,9,17,4,94,12,undefined,-1,6,38,4,10,undefined,7,3,22,17,4,39,6,55,12,61,4,27,36,24,undefined,22,9,41,3,-1,56,143,38
29/10/2019,2,23,13,58,20,21,44,5,-1,5,2,6,6,-1,18,24,5,14,6,42,25,71,63,4,21,31,75,5,22,9,45,14,undefined,-1,16,24,2,5,undefined,5,4,3,-1,-1,18,1,37,11,51,2,15,18,13,undefined,10,2,20,1,-1,24,110,31
29/10/2019,3,13,15,49,23,40,30,-1,-1,5,1,1,1,-1,15,12,13,1,6,13,28,65,80,13,18,23,43,5,57,9,52,9,undefined,-1,1,8,4,3,undefined,5,6,5,1,-1,19,-1,38,6,38,4,7,9,5,undefined,16,1,11,-1,-1,9,104,29
29/10/2019,4,13,7,41,31,71,56,10,-1,5,2,-1,2,-1,35,2,6,8,2,11,12,37,79,7,30,50,54,11,65,8,27,21,undefined,-1,3,29,13,12,undefined,8,8,8,1,1,14,2,44,7,25,11,12,5,5,undefined,5,8,31,-1,-1,12,42,42
29/10/2019,5,36,15,82,81,143,260,33,-1,100,36,3,18,-1,100,19,59,92,41,18,23,77,238,72,307,246,95,20,127,48,48,8,undefined,-1,40,121,17,11,undefined,34,25,8,3,1,46,2,78,18,16,1,16,24,9,undefined,20,55,118,2,-1,35,126,11
29/10/2019,6,162,81,180,242,466,1163,181,-1,619,96,36,108,-1,314,55,294,251,208,37,48,91,861,318,1132,1296,157,44,455,147,84,41,undefined,-1,82,754,82,14,undefined,166,89,58,47,34,179,25,259,64,58,37,70,74,45,undefined,90,351,420,30,-1,99,355,31
29/10/2019,7,400,266,381,573,1215,2062,536,-1,2456,417,76,262,-1,779,190,568,939,770,72,129,159,1685,827,2567,2460,312,87,1184,323,139,62,undefined,-1,174,1240,274,44,undefined,424,329,169,147,82,509,44,517,178,83,120,66,263,123,undefined,180,1293,1281,84,-1,328,643,48
29/10/2019,8,913,667,783,1154,2139,4466,778,-1,4341,792,125,438,-1,1571,426,1125,2484,1740,157,216,388,3117,1712,4732,3497,671,202,2342,517,421,147,undefined,-1,332,2174,765,142,undefined,1038,869,364,427,155,986,186,1167,333,198,166,165,623,249,undefined,460,3433,2455,250,-1,757,1286,145
29/10/2019,9,1098,750,788,1100,1306,2361,275,1,2739,510,70,309,-1,739,380,1076,1536,938,176,217,397,2235,1019,3055,2627,741,220,1367,354,312,166,undefined,-1,260,1263,608,141,undefined,872,619,331,364,175,818,225,958,380,98,232,136,511,275,undefined,418,2029,1705,230,-1,769,1123,136
29/10/2019,10,1492,1092,956,1658,1769,1412,171,-1,960,279,28,157,-1,473,319,1388,938,507,304,236,457,2197,663,1673,3007,949,239,1092,276,367,241,undefined,-1,226,1091,526,132,undefined,562,577,299,294,118,864,121,1062,449,333,285,158,415,178,undefined,418,908,988,272,-1,747,883,155
29/10/2019,11,2192,1519,1331,2035,1562,1513,171,-1,890,217,40,187,-1,462,394,1418,948,423,496,499,691,2437,634,1774,2298,1119,250,1123,466,522,243,undefined,-1,268,1423,552,190,undefined,557,513,330,387,139,1167,192,1481,530,338,295,185,509,245,undefined,520,810,1151,351,-1,764,1035,205
29/10/2019,12,3566,2862,2311,3081,2232,2680,351,4,1593,572,100,449,-1,759,776,2469,2068,662,1048,825,1295,3427,1310,2548,2962,1774,333,1412,787,994,325,undefined,-1,422,2803,1042,341,undefined,1366,1082,487,415,172,2204,330,2269,743,472,452,254,983,325,undefined,938,1943,1643,339,-1,1184,1661,246
29/10/2019,13,3584,3082,2238,3299,2678,2777,278,-1,1520,563,96,350,-1,744,855,2397,2166,781,985,760,1159,3834,1215,2650,2686,1763,350,1741,724,990,376,undefined,-1,468,2783,1022,330,undefined,1396,1023,647,508,187,2258,285,2352,642,452,496,292,1060,404,undefined,954,1540,1780,209,-1,1185,1689,295
29/10/2019,14,2991,1992,2169,2885,1977,2204,184,20,988,295,31,200,-1,550,790,1808,1036,547,881,428,1008,2970,656,2151,2131,1088,249,1651,617,671,256,undefined,-1,250,1558,664,216,undefined,690,595,384,337,130,1832,169,1627,503,294,406,253,794,283,undefined,719,1227,1211,260,-1,968,1370,241
29/10/2019,15,2984,1808,2150,2846,1981,2470,195,8,1455,369,33,165,-1,710,941,1446,885,591,808,466,910,3065,614,2629,1922,884,173,1609,562,726,262,undefined,-1,227,1373,563,177,undefined,545,528,441,320,177,1617,161,1545,350,167,477,204,676,235,undefined,631,961,1413,413,-1,1104,1317,227
29/10/2019,16,2892,1851,2079,2696,2324,3513,322,-1,3213,703,52,292,-1,1075,984,1372,931,1067,754,461,940,3854,827,4041,2177,818,197,1747,635,681,360,undefined,-1,307,1613,630,139,undefined,613,490,429,204,196,1573,156,1600,305,126,408,197,692,279,undefined,705,2559,2046,446,-1,1037,1695,239
29/10/2019,17,3615,2104,2578,3167,3496,5705,817,-1,4250,690,123,428,-1,1972,1197,1488,1456,1745,981,592,1177,4445,1412,5184,3425,922,270,2430,969,881,432,undefined,-1,399,2808,914,197,undefined,852,577,565,146,278,1830,307,2276,393,129,473,198,932,563,undefined,847,3119,2550,494,-1,1268,2414,316
29/10/2019,18,2979,1617,2464,2687,2560,3296,1017,-1,1862,232,154,496,-1,1075,1095,921,788,839,1022,715,1168,3530,664,2912,2518,770,278,1564,977,949,484,undefined,-1,309,2615,524,190,undefined,420,349,402,123,184,1656,246,1765,329,160,500,177,736,364,undefined,647,1130,1538,345,-1,997,1924,279
29/10/2019,19,1432,757,2328,1682,1727,2030,754,-1,674,151,124,495,-1,592,1101,562,365,317,1012,757,1139,2719,387,1497,1211,675,162,756,504,778,537,undefined,-1,209,1785,298,206,undefined,158,238,303,65,159,1134,188,1345,220,163,440,147,544,288,undefined,485,447,749,188,-1,835,1499,286
29/10/2019,20,750,543,2075,1539,1630,1513,227,-1,405,108,162,502,-1,437,916,559,302,221,751,648,865,2256,335,914,1053,610,152,580,424,816,491,undefined,-1,148,1501,213,224,undefined,119,205,323,120,158,1175,96,925,187,146,461,124,425,294,undefined,391,208,519,16,-1,737,1495,227
29/10/2019,21,428,378,1811,1132,1252,1257,181,-1,181,75,91,326,-1,466,634,391,213,149,630,540,757,1987,282,655,797,430,91,582,243,630,580,undefined,-1,86,1217,170,217,undefined,91,120,163,53,60,964,90,702,127,98,392,111,391,195,undefined,240,170,451,15,-1,575,1300,182
29/10/2019,22,256,232,1150,702,881,982,1226,-1,102,46,49,160,-1,343,424,244,145,100,432,380,633,1392,195,468,456,297,91,345,217,445,291,undefined,-1,222,877,111,109,undefined,42,92,160,56,45,536,61,479,140,124,238,70,223,153,undefined,151,71,322,12,-1,354,915,140
29/10/2019,23,187,114,587,299,392,585,67,2,49,22,27,93,-1,194,171,120,78,61,256,168,428,844,152,269,329,201,46,124,59,304,185,undefined,-1,27,346,64,51,undefined,35,46,91,40,29,209,39,267,58,108,81,66,80,110,undefined,127,35,204,9,-1,252,606,122
30/10/2019,0,100,47,350,107,156,243,25,-1,14,6,18,39,-1,70,53,48,47,17,88,58,164,289,65,87,105,179,25,68,31,171,52,undefined,-1,5,91,43,12,undefined,27,21,54,21,19,106,26,177,36,73,31,23,46,56,undefined,28,22,108,2,-1,95,304,95
30/10/2019,1,36,31,122,55,72,82,10,-1,12,5,11,16,-1,36,31,20,12,16,85,23,161,129,29,28,112,81,13,25,30,151,34,undefined,-1,6,68,8,19,undefined,21,7,33,11,10,62,3,70,14,88,5,19,27,20,undefined,23,2,56,2,-1,27,177,39
30/10/2019,2,30,13,69,31,39,58,1,-1,9,3,5,10,-1,4,13,5,9,5,27,32,70,120,9,33,44,72,9,30,10,76,20,undefined,-1,3,17,6,12,undefined,6,2,15,7,7,32,4,32,17,70,3,15,25,20,undefined,11,5,36,-1,-1,12,117,19
30/10/2019,3,11,9,79,29,60,21,2,-1,4,5,2,3,-1,7,12,10,3,4,29,27,68,58,14,28,21,49,7,42,8,55,7,undefined,-1,1,13,7,6,undefined,-1,7,2,2,2,39,-1,43,11,32,3,9,5,6,undefined,7,2,7,-1,-1,19,75,17
30/10/2019,4,7,15,44,39,63,47,11,-1,8,4,-1,5,-1,26,4,22,16,3,20,10,32,46,10,39,28,39,5,51,14,24,17,undefined,-1,14,32,8,12,undefined,12,7,6,-1,-1,17,-1,34,6,27,5,6,8,7,undefined,6,1,22,2,-1,17,71,27
30/10/2019,5,23,9,93,78,134,284,41,-1,101,37,6,22,-1,91,17,66,106,41,30,16,40,204,53,281,207,41,10,129,49,42,26,undefined,-1,32,179,30,13,undefined,14,23,19,10,3,56,7,73,19,29,9,12,25,5,undefined,19,68,120,-1,-1,42,96,7
30/10/2019,6,128,83,213,256,477,1124,161,-1,539,97,30,104,-1,302,69,188,270,209,40,34,98,885,304,1106,1088,126,34,478,162,77,39,undefined,-1,98,962,78,13,undefined,121,89,47,29,29,180,16,230,51,45,28,48,61,58,undefined,57,445,418,28,-1,101,337,41
30/10/2019,7,413,275,390,577,1183,2106,518,10,2216,396,85,263,-1,788,224,495,975,774,100,109,147,1542,859,2538,2038,320,109,1277,387,163,68,undefined,-1,166,1465,276,54,undefined,391,350,125,101,46,550,79,552,157,86,97,92,249,86,undefined,153,1687,1280,92,-1,316,660,64
30/10/2019,8,970,641,795,1238,2087,4324,732,7,4093,724,109,449,-1,1487,395,964,2495,1643,162,280,447,3131,1652,4480,3594,817,201,2335,471,398,140,undefined,-1,315,2266,769,113,undefined,920,826,278,286,122,1074,193,1087,277,89,200,147,656,206,undefined,405,4424,2291,303,-1,760,1248,127
30/10/2019,9,1167,831,816,1085,1275,2340,291,9,2476,430,43,264,-1,745,412,1008,1543,909,192,215,423,2263,984,2738,2552,871,125,1256,343,347,165,undefined,-1,277,1119,608,148,undefined,871,639,349,359,136,957,214,971,274,118,206,189,565,249,undefined,421,2479,1724,231,-1,945,966,132
30/10/2019,10,1633,1181,1148,1692,1229,1501,165,12,932,260,61,207,-1,459,392,1134,944,591,320,311,517,2092,653,1761,2279,805,163,937,378,417,242,undefined,-1,224,1040,553,151,undefined,650,661,272,341,107,1019,152,1107,391,162,275,246,408,160,undefined,428,1052,1242,280,-1,752,742,185
30/10/2019,11,2396,1636,1488,2313,1674,1516,194,13,838,253,66,271,-1,471,631,1523,1038,441,596,520,785,2420,708,1811,2249,842,143,1165,574,528,187,undefined,-1,262,1203,526,201,undefined,655,608,349,362,125,1297,150,1316,298,190,334,269,501,244,undefined,485,834,1238,305,-1,879,952,184
30/10/2019,12,3377,2909,2589,3192,1994,2514,469,11,1634,478,189,528,-1,789,896,2201,2059,620,1022,1053,1495,3250,1342,2525,2907,1568,259,1523,704,1188,328,undefined,-1,389,2612,1070,357,undefined,1334,1031,429,444,141,2436,328,2109,414,287,471,309,985,352,undefined,1030,2050,1771,296,-1,1235,1506,261
30/10/2019,13,3691,3464,2435,3304,1926,2763,399,55,1380,497,155,464,-1,750,1078,2390,2160,711,1071,899,1497,3669,1301,2543,2598,1480,216,1341,833,1109,415,undefined,-1,397,2723,1059,375,undefined,1394,1167,454,514,196,2321,342,2256,436,318,419,332,1030,364,undefined,924,1581,1821,213,-1,1308,1545,290
30/10/2019,14,2980,2306,2093,2948,1988,2175,257,7,1016,313,58,304,-1,638,1038,1712,1216,532,866,517,974,3076,728,2164,2083,896,249,1276,592,712,238,undefined,-1,285,1546,759,166,undefined,616,594,359,397,164,1827,200,1839,325,182,357,344,788,286,undefined,592,936,1267,300,-1,1043,1231,271
30/10/2019,15,3007,2095,2049,2810,2157,2457,196,9,1386,315,57,266,-1,720,1014,1461,853,531,768,532,866,3267,660,2703,2297,726,194,1690,727,824,267,undefined,-1,209,1542,585,151,undefined,483,585,444,358,189,1665,138,1834,318,145,368,224,747,259,undefined,618,990,1449,366,-1,981,1442,228
30/10/2019,16,3101,2097,2185,2887,2516,3534,385,13,2913,727,65,263,-1,1170,1065,1510,979,1002,828,491,983,4078,803,3782,2429,807,226,2149,662,733,294,undefined,-1,267,1786,729,181,undefined,659,630,375,301,194,1742,188,1836,327,146,342,251,750,279,undefined,613,2063,1964,394,-1,1141,1902,237
30/10/2019,17,3748,2529,2736,3426,3747,5445,704,23,4348,771,113,471,-1,1954,1318,1618,1499,1576,1028,713,1284,4640,1375,5145,3110,975,346,3136,1035,985,415,undefined,-1,419,2828,851,272,undefined,904,693,525,356,239,2088,275,2498,526,238,506,318,885,385,undefined,745,3305,2569,438,-1,1365,2491,296
30/10/2019,18,3159,1788,2585,2872,2710,3384,1028,-1,1685,362,103,488,-1,1074,1249,932,841,770,1097,937,1410,3555,711,2810,2491,1007,327,1884,973,1026,391,undefined,-1,349,2529,519,292,undefined,437,496,450,205,216,1737,225,2009,499,283,594,247,717,308,undefined,665,1324,1542,308,-1,1148,2133,290
30/10/2019,19,1904,912,2334,1835,1890,1977,727,-1,738,136,100,379,-1,657,1032,568,502,287,1062,965,1137,2710,386,1454,1270,895,261,911,545,934,547,undefined,-1,224,2073,327,282,undefined,265,361,343,127,106,1322,144,1554,479,247,585,189,598,231,undefined,585,483,739,182,-1,839,1603,272
30/10/2019,20,1030,571,2032,1581,1485,1568,227,-1,370,131,213,566,-1,499,948,567,303,188,771,736,1046,2413,311,835,818,868,251,695,345,791,635,undefined,-1,117,1442,238,297,undefined,137,251,302,83,94,1135,132,935,482,248,460,161,499,176,undefined,410,278,554,19,-1,771,1558,243
30/10/2019,21,623,351,1724,1090,1280,1281,170,1,141,65,47,238,-1,417,929,386,220,114,605,568,947,1952,315,717,612,610,117,580,194,722,586,undefined,-1,130,1208,161,216,undefined,136,147,199,60,75,955,86,823,192,195,364,106,416,153,undefined,260,155,430,4,-1,632,1267,190
30/10/2019,22,369,251,1082,708,999,996,1202,-1,157,41,35,178,-1,312,604,311,271,162,441,503,666,1424,230,420,504,337,99,452,262,630,380,undefined,-1,275,983,144,123,undefined,124,340,150,49,60,731,63,514,121,93,217,71,218,132,undefined,192,106,352,4,-1,500,939,161
30/10/2019,23,242,97,605,402,496,634,64,-1,66,36,19,89,-1,241,238,126,97,81,208,214,459,967,154,335,391,256,42,217,56,369,125,undefined,-1,46,415,57,41,undefined,48,58,89,24,23,300,57,286,53,122,59,51,110,68,undefined,131,73,210,4,-1,162,602,129
31/10/2019,0,92,41,317,152,223,261,30,-1,25,9,7,34,-1,57,82,47,36,23,200,98,225,348,97,122,87,118,26,80,23,176,74,undefined,-1,30,156,28,23,undefined,36,10,50,17,6,85,23,148,27,91,15,33,38,66,undefined,39,17,100,3,-1,99,325,58
31/10/2019,1,55,26,177,72,83,88,5,-1,6,3,2,13,-1,8,36,22,21,8,66,54,175,152,33,38,91,79,12,38,16,187,42,undefined,-1,5,78,4,15,undefined,8,4,18,9,3,30,10,65,15,68,13,26,35,33,undefined,24,15,52,1,-1,44,170,41
31/10/2019,2,26,30,68,44,47,57,6,-1,2,3,2,9,-1,4,19,15,7,8,40,35,88,142,27,26,29,79,7,29,14,61,15,undefined,-1,3,23,4,5,undefined,8,7,16,10,4,14,-1,35,14,57,1,10,30,15,undefined,11,29,25,1,-1,20,111,21
31/10/2019,3,13,15,52,27,42,91,1,-1,5,7,3,2,-1,6,9,24,10,6,22,6,62,115,3,26,43,55,2,53,7,51,3,undefined,-1,5,16,15,5,undefined,5,5,4,1,1,11,5,31,5,41,1,12,6,2,undefined,10,1,15,-1,-1,18,104,35
31/10/2019,4,24,9,44,34,68,57,21,-1,-1,8,1,6,-1,16,8,122,11,3,20,14,50,74,13,20,44,38,5,83,9,44,33,undefined,-1,6,37,2,14,undefined,7,7,5,3,2,21,7,34,8,21,17,10,17,9,undefined,8,9,16,-1,-1,24,62,14
31/10/2019,5,33,17,83,68,121,281,38,-1,95,46,8,29,-1,40,26,158,79,45,8,23,43,224,75,354,207,79,14,115,51,45,25,undefined,-1,57,149,31,12,undefined,27,24,15,5,3,47,3,76,20,22,6,8,19,9,undefined,12,67,132,1,-1,33,105,16
31/10/2019,6,135,86,194,204,459,1074,207,-1,613,117,36,117,-1,114,70,238,270,222,33,40,71,804,294,1069,786,210,36,420,153,59,38,undefined,-1,95,749,82,14,undefined,131,97,50,35,29,155,24,224,74,71,16,45,57,59,undefined,61,416,465,44,-1,87,326,48
31/10/2019,7,327,275,384,563,1162,2138,503,-1,2297,399,56,232,-1,263,168,576,966,782,74,112,182,1690,789,2405,1764,338,113,1108,299,173,76,undefined,-1,149,1118,277,43,undefined,423,297,119,108,44,564,43,586,175,72,91,81,242,94,undefined,181,1514,1199,116,-1,325,642,76
31/10/2019,8,891,632,721,1112,2008,4077,617,2,4088,652,99,345,-1,507,365,993,2300,1634,161,229,385,2987,1603,4506,2644,854,217,2117,489,385,139,undefined,-1,285,1952,792,109,undefined,1072,807,265,284,133,1046,158,1067,354,170,182,134,654,197,undefined,388,3756,2332,330,-1,781,1346,124
31/10/2019,9,1002,743,789,1148,1190,2131,275,-1,2765,504,35,211,-1,301,384,1024,1558,977,187,188,353,2178,972,2801,1778,1104,266,1155,273,305,199,undefined,-1,255,1044,526,130,undefined,857,637,430,398,113,880,181,989,521,256,218,163,521,283,undefined,419,2256,1587,264,-1,839,1040,175
31/10/2019,10,1467,1182,1044,1557,1059,1408,134,-1,918,240,32,148,-1,156,414,1145,875,554,336,237,477,1997,610,1768,2028,996,203,938,310,439,150,undefined,-1,197,865,536,140,undefined,553,550,279,242,113,877,159,1019,449,245,249,206,404,150,undefined,457,962,986,290,-1,862,768,136
31/10/2019,11,2218,1506,1375,2005,1243,1396,125,-1,974,273,37,160,-1,169,591,1676,916,461,528,445,709,2239,735,1918,1401,1183,323,1014,348,546,256,undefined,-1,215,881,483,236,undefined,613,530,387,287,107,1072,121,1261,558,303,264,228,502,170,undefined,492,973,1224,341,-1,800,1055,185
31/10/2019,12,3311,2827,2159,2976,1660,2320,-1,-1,1661,492,70,312,-1,217,823,2072,1792,592,988,780,1182,3171,1270,2512,1761,1903,273,1261,511,1000,352,undefined,-1,391,2080,1027,255,undefined,1290,1020,471,362,124,2013,264,2014,683,496,384,334,1003,245,undefined,971,2011,1734,327,-1,1212,1520,367
31/10/2019,13,3590,3042,2154,3289,1791,2592,-1,-1,1472,499,78,292,-1,246,903,2208,1763,638,953,751,1139,3426,1174,2514,1732,1830,313,1450,533,972,414,undefined,-1,387,2043,856,296,undefined,1413,1056,695,464,157,2043,254,2015,568,445,434,307,1002,319,undefined,872,1698,1775,298,-1,1074,1475,308
31/10/2019,14,3047,1998,1860,2749,1539,2106,54,-1,1087,321,28,138,-1,113,863,1688,967,486,832,350,978,2765,614,2215,1463,1128,176,1281,495,659,250,undefined,-1,259,1244,663,142,undefined,688,585,447,213,132,1404,161,1565,353,202,363,229,838,247,undefined,680,813,1341,307,-1,862,1201,296
31/10/2019,15,3002,1866,1885,2672,1823,2672,172,-1,1387,392,34,171,-1,29,1361,1498,956,624,727,373,868,3119,667,2794,1760,887,188,1502,347,754,377,undefined,-1,201,1330,581,147,undefined,593,492,426,157,165,1440,175,1444,385,171,349,216,722,230,undefined,605,978,1357,304,-1,927,1336,286
31/10/2019,16,3252,1843,1917,2781,2217,3480,296,-1,3284,727,62,208,-1,36,1404,1304,862,1120,786,362,834,3780,822,3853,2203,748,179,1520,495,682,288,undefined,-1,311,1543,622,116,undefined,630,480,486,130,198,1436,207,1606,276,119,331,170,673,269,undefined,710,2230,1956,352,-1,941,1807,312
31/10/2019,17,3581,2236,2284,3253,3461,5255,602,-1,4014,813,90,373,-1,49,1836,1566,1375,1553,943,542,1112,4495,1262,5047,2874,844,263,2167,761,891,382,undefined,-1,347,2474,805,202,undefined,691,616,546,136,262,1949,372,2129,301,146,510,193,897,456,undefined,842,2800,2557,355,-1,1192,2252,362
31/10/2019,18,3155,1883,2390,2798,2541,3157,842,-1,1763,206,82,372,-1,30,1693,1039,784,710,1040,806,1061,3101,653,2648,2154,719,219,1677,747,889,524,undefined,-1,232,2152,548,185,undefined,391,445,397,96,171,1692,242,1727,307,127,544,153,679,354,undefined,710,1047,1468,304,-1,925,1826,329
31/10/2019,19,2241,1197,2167,2379,1840,2100,677,-1,567,105,102,403,-1,30,1430,614,350,311,1006,870,904,2494,307,1520,1129,683,149,821,544,892,545,undefined,-1,173,1702,320,230,undefined,184,369,318,82,137,1256,234,1418,227,143,613,164,569,236,undefined,501,461,837,169,-1,832,1648,269
31/10/2019,20,1788,934,2190,2190,1485,1922,197,-1,331,89,159,490,-1,17,1290,508,244,185,971,827,845,2353,206,963,975,596,129,647,443,887,766,undefined,-1,97,1437,330,297,undefined,121,225,244,73,94,1268,111,1374,184,150,561,112,591,241,undefined,435,226,570,27,-1,698,1583,250
31/10/2019,21,1239,478,2262,1914,1441,1631,179,-1,208,71,118,320,-1,17,1078,385,172,137,777,695,829,2056,214,979,841,537,97,601,295,749,713,undefined,-1,85,1343,341,214,undefined,123,163,181,91,75,1211,67,1152,146,130,485,121,479,186,undefined,375,139,519,8,-1,582,1492,231
31/10/2019,22,601,296,1399,1361,1338,1122,1268,-1,123,84,62,219,-1,14,768,306,179,107,487,545,709,1781,187,765,561,315,100,514,312,704,391,undefined,-1,208,1138,225,142,undefined,66,348,139,66,50,890,70,642,108,147,319,73,319,153,undefined,209,96,388,7,-1,399,1040,156
31/10/2019,23,311,168,972,1022,705,809,108,-1,86,46,57,94,-1,8,398,191,109,52,355,647,545,1159,132,548,467,302,92,354,118,428,261,undefined,-1,69,516,220,53,undefined,35,63,87,52,27,474,49,467,100,120,118,63,216,104,undefined,162,73,312,3,-1,320,741,113


==> Figures/Australia/big/October_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place
01/10/2020,0,9,5,54,9,43,15,6,2,4,3,4,9,-1,2,-1,3,1,3,21,6,-1,33,11,30,15,36,9,34,5,6,23,undefined,-1,-1,9,3,3,undefined,-1,1,1,1,4,4,47,8,47,3,55,4,12,1,-1,undefined,10,-1,17,-1,-1,11,62,28,12,3,1,7,-1,-1,-1,undefined,undefined
01/10/2020,1,1,6,38,6,15,26,8,2,3,1,2,2,-1,2,-1,1,1,-1,7,2,-1,34,5,10,5,23,2,15,1,4,10,undefined,-1,-1,7,3,1,undefined,-1,1,8,5,3,1,74,1,50,4,32,-1,8,1,-1,undefined,2,-1,15,-1,-1,4,38,17,6,4,2,7,-1,-1,-1,undefined,undefined
01/10/2020,2,4,5,24,3,22,-1,7,1,-1,3,-1,5,-1,-1,-1,2,-1,-1,16,3,-1,36,1,2,10,28,2,21,-1,3,4,undefined,-1,-1,4,-1,-1,undefined,-1,4,-1,-1,-1,1,10,-1,15,4,39,3,12,3,-1,undefined,10,-1,11,-1,-1,6,34,13,5,4,1,9,-1,-1,-1,undefined,undefined
01/10/2020,3,5,4,24,6,26,3,13,2,3,-1,-1,3,-1,-1,-1,6,-1,-1,4,1,-1,11,1,8,3,19,-1,27,-1,2,7,undefined,-1,-1,3,1,6,undefined,-1,-1,-1,-1,-1,2,13,-1,31,9,27,5,3,4,-1,undefined,1,-1,7,-1,-1,4,6,6,3,2,1,6,-1,-1,-1,undefined,undefined
01/10/2020,4,3,5,14,12,32,13,3,-1,1,1,4,3,-1,1,-1,13,4,1,2,-1,-1,22,2,15,10,24,3,39,-1,6,-1,undefined,-1,1,5,1,6,undefined,-1,-1,8,-1,-1,6,20,3,28,9,19,1,5,3,-1,undefined,1,-1,26,-1,-1,9,18,17,6,2,2,11,-1,-1,-1,undefined,undefined
01/10/2020,5,5,9,20,25,46,65,17,14,15,10,7,12,-1,-1,-1,10,32,3,7,10,-1,93,10,103,46,54,5,44,6,13,1,undefined,-1,9,46,17,10,undefined,3,17,19,5,4,14,101,8,64,11,25,6,22,9,-1,undefined,2,-1,55,-1,-1,14,75,16,12,9,6,11,1,2,4,undefined,undefined
01/10/2020,6,43,24,57,75,118,154,134,76,83,17,19,69,-1,7,-1,31,73,13,9,41,-1,191,50,203,161,89,19,122,51,22,38,undefined,-1,30,208,43,6,undefined,17,29,40,16,11,33,227,14,87,23,59,10,83,13,-1,undefined,15,-1,121,7,-1,25,202,29,34,51,26,26,46,18,28,undefined,undefined
01/10/2020,7,80,48,77,121,202,268,228,163,59,29,49,151,-1,2,-1,64,160,44,29,16,-1,297,79,248,312,152,61,171,90,28,36,undefined,-1,56,372,65,18,undefined,36,66,60,30,16,74,276,38,155,65,68,49,68,30,-1,undefined,32,-1,158,12,-1,39,154,47,63,143,41,49,81,37,25,undefined,undefined
01/10/2020,8,116,69,96,196,239,218,233,142,69,36,60,181,-1,9,-1,94,184,88,35,31,-1,539,66,298,320,209,75,180,72,43,51,undefined,-1,40,353,98,32,undefined,34,65,65,47,29,96,375,30,184,82,90,87,79,38,-1,undefined,20,-1,207,30,-1,57,200,63,81,139,68,75,108,68,47,undefined,undefined
01/10/2020,9,118,96,147,220,211,203,177,134,65,46,72,180,-1,6,-1,115,179,47,65,28,-1,488,63,236,291,298,105,160,78,47,71,undefined,-1,48,301,108,63,undefined,39,70,84,28,19,101,330,21,257,143,115,107,119,38,-1,undefined,24,-1,181,38,-1,80,229,60,112,110,83,122,129,65,52,undefined,undefined
01/10/2020,10,187,136,163,315,251,272,186,130,81,45,67,159,-1,2,-1,150,181,52,77,65,-1,484,75,226,256,390,95,189,82,74,97,undefined,-1,40,365,114,58,undefined,42,69,130,59,36,164,400,20,308,114,106,135,71,88,-1,undefined,30,-1,160,43,-1,108,341,132,97,95,104,186,160,73,76,undefined,undefined
01/10/2020,11,231,179,268,322,261,290,242,162,63,55,78,186,-1,4,-1,125,177,63,142,64,-1,609,65,237,282,505,135,165,104,119,93,undefined,-1,55,371,115,69,undefined,22,98,163,55,46,182,384,35,347,176,171,150,101,82,-1,undefined,59,-1,158,53,-1,139,428,101,141,96,132,236,130,78,72,undefined,undefined
01/10/2020,12,264,249,321,476,339,317,243,213,93,64,62,202,-1,3,-1,115,248,50,189,83,-1,868,110,297,408,584,134,245,103,109,151,undefined,-1,65,520,141,115,undefined,53,109,227,75,42,230,529,36,379,204,264,200,160,145,-1,undefined,63,-1,213,56,-1,170,531,131,155,132,142,275,181,115,67,undefined,undefined
01/10/2020,13,306,221,359,478,383,333,259,191,73,45,73,252,-1,5,-1,163,249,70,228,94,-1,922,135,298,333,621,144,269,126,122,168,undefined,-1,46,428,186,104,undefined,51,104,153,64,39,239,595,72,437,225,226,214,164,126,-1,undefined,61,-1,227,48,-1,170,640,202,134,129,164,351,186,117,88,undefined,undefined
01/10/2020,14,340,220,435,473,376,352,206,222,89,48,85,277,-1,5,-1,149,208,62,199,94,-1,891,97,313,431,490,124,264,145,100,166,undefined,-1,74,482,170,89,undefined,48,80,142,56,45,233,611,51,467,192,159,204,156,150,-1,undefined,61,-1,246,79,-1,188,823,188,141,139,162,391,176,93,48,undefined,undefined
01/10/2020,15,324,255,467,486,399,372,202,216,75,18,86,279,-1,5,-1,211,174,51,248,72,-1,1094,89,427,428,376,74,226,168,164,138,undefined,-1,62,550,113,99,undefined,36,90,144,74,40,260,628,58,534,145,129,181,130,140,-1,undefined,83,-1,215,69,-1,180,877,156,130,122,153,423,152,86,41,undefined,undefined
01/10/2020,16,359,179,439,510,454,432,294,283,97,25,95,336,-1,5,-1,157,170,62,239,75,-1,1095,152,438,544,256,77,307,166,137,122,undefined,-1,65,625,71,95,undefined,30,80,76,52,31,253,736,53,488,99,97,127,151,98,-1,undefined,108,-1,239,46,-1,201,800,155,144,152,160,488,156,81,30,undefined,undefined
01/10/2020,17,306,149,446,404,497,463,427,435,123,37,153,517,-1,7,-1,137,142,56,254,69,-1,1149,99,445,686,273,74,304,256,137,127,undefined,-1,86,796,71,72,undefined,33,82,82,96,40,215,578,82,437,107,72,120,161,107,-1,undefined,118,-1,288,89,-1,174,865,237,157,176,175,456,164,53,16,undefined,undefined
01/10/2020,18,184,129,459,322,437,346,348,380,65,62,208,598,-1,3,-1,102,71,23,221,76,-1,947,98,310,637,266,83,265,228,142,141,undefined,-1,58,690,46,76,undefined,15,57,74,61,37,169,460,48,393,103,99,105,98,85,-1,undefined,122,-1,201,43,-1,161,863,195,89,103,124,416,108,28,11,undefined,undefined
01/10/2020,19,122,66,322,225,229,249,139,193,43,50,120,418,-1,4,-1,61,38,13,183,69,-1,727,66,191,370,162,61,185,98,111,114,undefined,-1,26,401,35,65,undefined,12,45,62,49,23,96,302,20,257,59,103,90,72,70,-1,undefined,108,-1,133,-1,-1,125,589,164,71,63,68,280,56,0,0,undefined,undefined
01/10/2020,20,76,62,242,138,153,153,59,107,46,38,75,251,-1,3,-1,61,32,9,92,43,-1,441,66,142,169,144,34,128,53,84,97,undefined,-1,14,246,32,26,undefined,9,16,17,12,6,71,182,26,214,40,123,80,42,37,-1,undefined,56,-1,93,-1,-1,77,369,117,47,33,55,155,20,0,1,undefined,undefined
01/10/2020,21,56,25,155,78,109,125,21,54,25,21,41,130,-1,2,-1,24,22,3,67,20,-1,282,36,128,93,110,20,75,17,39,82,undefined,-1,5,117,13,27,undefined,-1,12,12,17,7,40,139,17,183,34,110,16,30,20,-1,undefined,26,-1,96,-1,-1,37,290,88,32,28,32,95,10,0,2,undefined,undefined
01/10/2020,22,37,12,101,38,71,54,12,38,21,9,26,73,-1,2,-1,22,19,2,20,12,-1,218,34,86,54,79,9,26,14,28,48,undefined,-1,3,60,12,5,undefined,1,13,11,9,6,23,119,15,185,14,62,18,43,25,-1,undefined,20,-1,58,-1,-1,31,184,76,28,15,20,32,-1,-1,-1,undefined,undefined
01/10/2020,23,36,12,102,35,61,35,4,15,17,6,7,30,-1,-1,-1,13,2,1,13,9,-1,147,18,44,36,74,8,33,5,7,20,undefined,-1,2,43,5,2,undefined,-1,2,13,5,5,23,64,4,114,17,58,13,12,7,-1,undefined,20,-1,26,-1,-1,15,129,66,9,2,19,35,-1,-1,-1,undefined,undefined
02/10/2020,0,7,7,59,27,29,23,8,12,9,6,3,13,-1,-1,-1,3,1,1,11,2,-1,61,11,39,13,53,3,23,4,11,16,undefined,-1,4,22,-1,3,undefined,-1,3,4,3,3,11,43,4,62,4,59,4,8,5,-1,undefined,10,-1,19,-1,-1,3,54,51,12,3,3,17,-1,-1,-1,undefined,undefined
02/10/2020,1,9,4,37,14,25,29,-1,8,10,2,-1,6,-1,-1,-1,1,2,1,8,5,-1,32,6,23,28,25,3,8,2,9,25,undefined,-1,2,11,2,-1,undefined,-1,1,3,4,3,10,22,1,30,6,41,3,4,-1,-1,undefined,6,-1,11,-1,-1,18,56,37,6,1,3,16,-1,-1,-1,undefined,undefined
02/10/2020,2,4,61,32,6,24,6,6,1,5,1,-1,2,-1,1,-1,6,-1,-1,5,-1,-1,31,7,11,15,29,8,10,1,5,4,undefined,-1,-1,4,1,1,undefined,-1,1,-1,-1,-1,1,16,-1,44,11,44,2,2,9,-1,undefined,3,-1,10,-1,-1,4,39,17,7,1,-1,5,-1,-1,-1,undefined,undefined
02/10/2020,3,1,6,30,13,38,4,5,1,5,2,2,1,-1,-1,-1,14,-1,-1,4,2,-1,27,13,14,8,20,2,33,1,6,6,undefined,-1,-1,2,7,7,undefined,-1,-1,-1,2,1,8,16,-1,40,7,20,9,9,2,-1,undefined,6,-1,12,-1,-1,3,25,10,6,1,2,1,-1,-1,-1,undefined,undefined
02/10/2020,4,6,4,20,14,46,13,1,-1,2,2,3,1,-1,-1,-1,8,3,2,1,-1,-1,24,2,4,16,22,2,40,-1,4,5,undefined,-1,3,4,5,-1,undefined,-1,1,7,-1,-1,14,23,4,53,7,26,3,3,1,-1,undefined,2,-1,21,-1,-1,11,25,11,5,2,3,7,-1,-1,-1,undefined,undefined
02/10/2020,5,13,13,30,25,65,71,25,23,23,4,5,14,-1,2,-1,10,13,3,3,8,-1,88,19,101,46,56,1,47,5,9,21,undefined,-1,9,35,10,10,undefined,3,3,10,6,2,8,81,2,66,10,41,6,33,11,-1,undefined,4,-1,43,1,-1,26,85,15,11,7,10,12,0,5,4,undefined,undefined
02/10/2020,6,48,27,65,75,130,146,76,66,76,24,14,55,-1,4,-1,23,86,18,6,7,-1,169,57,209,206,76,20,108,40,22,47,undefined,-1,37,173,29,8,undefined,11,22,44,23,18,36,190,19,96,26,58,21,75,16,-1,undefined,16,-1,116,7,-1,26,202,42,32,34,31,23,46,22,15,undefined,undefined
02/10/2020,7,90,40,93,130,154,180,202,115,55,29,57,148,-1,5,-1,39,149,53,27,15,-1,359,72,247,278,137,59,133,62,31,36,undefined,-1,42,312,53,29,undefined,22,37,85,51,21,49,278,35,127,67,86,53,86,26,-1,undefined,32,-1,153,15,-1,33,156,52,47,137,27,44,84,46,38,undefined,undefined
02/10/2020,8,129,75,108,217,244,179,205,142,70,46,67,202,-1,4,-1,82,195,42,39,23,-1,490,86,298,282,218,75,179,75,32,69,undefined,-1,42,296,79,37,undefined,33,62,54,64,26,62,347,31,167,93,85,92,59,37,-1,undefined,32,-1,189,25,-1,84,219,76,74,105,73,64,117,72,54,undefined,undefined
02/10/2020,9,143,90,156,217,227,177,125,147,78,46,46,141,-1,5,-1,135,150,20,55,30,-1,438,74,214,240,274,86,146,73,55,90,undefined,-1,37,280,71,53,undefined,41,61,77,37,29,90,360,31,268,118,113,75,137,67,-1,undefined,28,-1,186,28,-1,96,263,52,81,109,82,128,128,60,48,undefined,undefined
02/10/2020,10,211,134,204,334,244,238,164,160,69,37,41,172,-1,2,-1,147,144,50,107,42,-1,570,70,220,279,393,109,158,92,76,94,undefined,-1,62,358,74,69,undefined,38,73,173,49,44,169,452,27,295,164,139,154,132,90,-1,undefined,43,-1,173,48,-1,108,367,80,104,88,102,146,148,63,65,undefined,undefined
02/10/2020,11,248,150,239,375,289,319,137,179,53,72,41,202,-1,4,-1,154,130,66,166,70,-1,694,91,257,357,430,121,197,90,103,123,undefined,-1,50,403,101,76,undefined,35,58,161,59,37,184,428,35,374,165,209,167,127,106,-1,undefined,67,-1,176,39,-1,164,426,94,107,119,99,223,143,87,41,undefined,undefined
02/10/2020,12,321,240,382,523,357,358,194,246,123,53,85,256,-1,4,-1,150,146,66,205,70,-1,911,124,349,394,502,128,231,127,147,152,undefined,-1,68,543,97,129,undefined,62,86,164,80,41,191,623,39,420,178,215,260,129,99,-1,undefined,93,-1,171,36,-1,158,586,126,178,133,132,292,208,128,69,undefined,undefined
02/10/2020,13,352,221,376,532,441,318,198,215,107,42,85,289,-1,2,-1,173,166,84,187,55,-1,963,127,373,423,549,158,281,146,125,147,undefined,-1,66,523,113,111,undefined,57,95,123,56,32,238,604,35,451,191,197,214,135,112,-1,undefined,80,-1,213,61,-1,165,631,186,140,138,170,352,222,98,54,undefined,undefined
02/10/2020,14,365,186,410,508,377,382,162,211,95,40,61,218,-1,1,-1,159,148,60,187,77,-1,823,96,375,395,408,105,259,150,128,151,undefined,-1,63,490,110,106,undefined,39,72,114,44,43,199,594,35,490,211,148,244,118,124,-1,undefined,117,-1,204,84,-1,163,686,194,144,135,147,334,194,81,52,undefined,undefined
02/10/2020,15,376,213,450,454,451,394,169,218,114,14,83,257,-1,5,-1,255,150,46,163,50,-1,1100,115,390,454,331,86,255,160,119,146,undefined,-1,57,633,88,106,undefined,42,103,71,57,41,219,637,60,537,191,127,213,167,102,-1,undefined,92,-1,220,71,-1,215,849,158,152,108,145,397,207,96,44,undefined,undefined
02/10/2020,16,311,202,403,466,483,339,235,260,109,38,66,280,-1,7,-1,182,138,52,201,83,-1,971,101,414,550,230,86,275,188,99,152,undefined,-1,82,594,72,94,undefined,28,83,82,79,53,205,605,47,516,107,85,174,114,88,-1,undefined,98,-1,254,49,-1,199,753,143,117,131,147,430,164,78,32,undefined,undefined
02/10/2020,17,298,151,459,475,553,419,336,357,120,51,118,450,-1,6,-1,146,124,38,219,89,-1,1153,105,478,686,250,96,319,257,132,160,undefined,-1,90,755,85,69,undefined,20,110,87,86,60,231,724,59,463,116,79,177,127,110,-1,undefined,111,-1,249,72,-1,211,774,207,143,132,183,460,162,42,23,undefined,undefined
02/10/2020,18,250,119,503,347,607,378,358,410,74,60,180,648,-1,6,-1,100,78,25,205,97,-1,1123,114,338,671,239,93,294,210,196,136,undefined,-1,73,777,47,105,undefined,4,115,90,89,71,182,543,50,396,135,92,134,137,77,-1,undefined,125,-1,182,29,-1,195,787,208,103,121,130,470,135,33,14,undefined,undefined
02/10/2020,19,158,79,431,291,359,314,159,239,52,77,145,534,-1,4,-1,55,31,6,210,50,-1,845,83,265,396,218,55,194,135,110,170,undefined,-1,42,500,38,64,undefined,6,44,73,61,32,148,403,38,240,79,75,94,64,83,-1,undefined,96,-1,151,-1,-1,138,664,203,85,44,109,335,69,1,1,undefined,undefined
02/10/2020,20,107,41,262,153,275,297,68,109,41,43,128,296,-1,-1,-1,39,36,5,137,36,-1,531,52,139,250,122,35,124,46,96,108,undefined,-1,16,295,14,46,undefined,18,23,38,44,30,66,213,11,192,44,64,95,39,37,-1,undefined,66,-1,97,-1,-1,85,412,113,57,33,64,178,55,0,2,undefined,undefined
02/10/2020,21,47,26,193,89,192,147,49,74,23,16,73,156,-1,6,-1,34,21,6,83,31,-1,375,44,150,149,116,18,109,38,52,112,undefined,-1,11,182,7,30,undefined,2,39,19,15,6,39,163,20,205,33,123,54,37,33,-1,undefined,54,-1,67,-1,-1,40,292,85,40,28,40,94,17,0,0,undefined,undefined
02/10/2020,22,36,26,119,67,90,80,28,44,25,24,19,73,-1,2,-1,17,11,4,35,7,-1,190,27,90,81,96,13,39,21,26,56,undefined,-1,14,106,16,12,undefined,3,5,34,21,19,45,156,7,152,20,89,36,30,24,-1,undefined,17,-1,78,-1,-1,33,193,73,32,10,30,69,-1,-1,-1,undefined,undefined
02/10/2020,23,25,18,81,35,34,44,16,23,11,5,27,55,-1,-1,-1,7,3,3,30,4,-1,97,27,49,75,68,9,35,9,19,25,undefined,-1,8,59,6,5,undefined,1,4,14,17,14,20,41,14,92,7,60,14,4,9,-1,undefined,11,-1,31,-1,-1,20,127,60,12,14,16,41,-1,-1,-1,undefined,undefined
03/10/2020,0,14,10,77,22,45,24,8,25,7,7,7,25,-1,-1,-1,3,2,1,28,-1,-1,105,13,32,25,59,14,29,8,13,18,undefined,-1,1,35,1,1,undefined,-1,3,-1,-1,3,8,54,3,103,22,79,4,15,9,-1,undefined,2,-1,32,-1,-1,6,76,36,13,17,7,11,-1,-1,-1,undefined,undefined
03/10/2020,1,19,13,57,20,27,15,3,7,8,3,3,15,-1,-1,-1,4,1,-1,19,2,-1,88,20,15,22,45,1,24,1,7,16,undefined,-1,1,5,1,2,undefined,-1,1,1,3,1,4,32,3,66,5,58,-1,12,2,-1,undefined,6,-1,20,-1,-1,2,46,36,9,-1,1,12,-1,-1,-1,undefined,undefined
03/10/2020,2,12,8,38,12,20,10,11,1,-1,4,3,10,-1,-1,-1,6,3,2,6,1,-1,55,4,27,10,33,3,29,4,10,4,undefined,-1,1,-1,-1,2,undefined,1,-1,5,8,5,3,36,2,44,5,79,2,9,1,-1,undefined,6,-1,19,-1,-1,1,42,23,13,1,1,9,-1,-1,-1,undefined,undefined
03/10/2020,3,1,4,32,5,36,8,5,4,5,1,-1,10,-1,-1,-1,10,-1,-1,5,4,-1,23,2,7,17,24,1,34,-1,3,6,undefined,-1,-1,-1,1,3,undefined,1,-1,1,2,-1,7,6,-1,23,5,84,1,5,1,-1,undefined,6,-1,9,-1,-1,3,27,13,6,-1,6,7,-1,-1,-1,undefined,undefined
03/10/2020,4,18,4,14,9,18,13,6,2,1,2,17,6,-1,-1,-1,13,5,1,3,6,-1,27,5,14,12,38,1,19,-1,5,14,undefined,-1,-1,-1,2,7,undefined,-1,-1,-1,4,1,9,56,3,44,4,24,11,13,7,-1,undefined,1,-1,13,-1,-1,4,30,17,14,2,2,-1,-1,-1,-1,undefined,undefined
03/10/2020,5,6,3,54,25,44,23,7,10,11,9,1,8,-1,2,-1,10,13,-1,5,7,-1,62,7,25,31,40,3,41,8,17,10,undefined,-1,5,-1,5,8,undefined,1,6,3,1,-1,10,70,3,41,7,32,-1,15,10,-1,undefined,3,-1,13,-1,-1,6,38,23,8,-1,8,11,6,0,0,undefined,undefined
03/10/2020,6,21,13,60,32,49,59,31,29,38,10,15,34,-1,3,-1,10,27,2,11,6,-1,67,21,82,101,69,15,28,31,19,29,undefined,-1,11,-1,17,7,undefined,6,14,6,4,2,17,97,3,43,37,37,8,38,13,-1,undefined,20,-1,43,4,-1,15,108,54,13,23,13,21,17,8,6,undefined,undefined
03/10/2020,7,49,25,52,59,81,99,76,94,17,26,22,69,-1,4,-1,26,33,7,22,13,-1,166,25,91,195,133,34,50,38,18,24,undefined,-1,14,-1,25,17,undefined,3,20,21,12,7,25,127,6,74,40,66,27,61,13,-1,undefined,13,-1,56,11,-1,15,119,18,11,39,20,27,29,25,21,undefined,undefined
03/10/2020,8,79,64,84,127,140,130,154,132,31,32,60,151,-1,5,-1,61,45,13,23,16,-1,261,28,92,295,185,90,89,75,25,43,undefined,-1,26,-1,29,32,undefined,4,38,24,13,8,59,194,11,95,74,85,44,71,29,-1,undefined,16,-1,69,15,-1,40,183,37,30,49,35,48,51,31,31,undefined,undefined
03/10/2020,9,118,84,130,135,198,175,244,220,24,20,69,200,-1,4,-1,81,79,12,46,20,-1,366,42,130,381,288,163,126,96,36,51,undefined,-1,44,-1,40,65,undefined,16,54,21,24,29,55,286,7,148,150,117,124,73,46,-1,undefined,18,-1,76,26,-1,56,221,70,48,55,52,81,79,51,52,undefined,undefined
03/10/2020,10,130,102,208,235,300,232,225,289,42,42,80,245,-1,5,-1,117,86,20,81,41,-1,490,45,127,465,477,194,204,174,80,106,undefined,-1,57,-1,65,62,undefined,8,60,37,43,37,108,357,37,260,220,214,190,99,57,-1,undefined,41,-1,133,32,-1,95,359,82,81,75,81,168,182,68,41,undefined,undefined
03/10/2020,11,255,143,305,388,348,308,271,319,56,55,90,299,-1,5,-1,117,88,13,129,78,-1,715,69,194,491,640,243,208,172,93,132,undefined,-1,65,-1,85,102,undefined,14,45,39,62,45,161,476,30,312,290,253,246,174,83,-1,undefined,86,-1,173,49,-1,165,554,111,97,88,97,247,142,68,58,undefined,undefined
03/10/2020,12,287,218,395,416,367,378,257,244,48,39,81,257,-1,5,-1,202,106,30,198,83,-1,792,83,216,438,668,239,201,205,135,127,undefined,-1,68,-1,76,96,undefined,8,96,37,66,20,200,520,26,365,315,266,237,167,76,-1,undefined,53,-1,158,46,-1,165,677,130,121,66,101,325,173,93,39,undefined,undefined
03/10/2020,13,301,201,455,439,522,399,242,255,53,40,92,311,-1,4,-1,130,104,23,179,66,-1,921,92,244,489,624,198,270,196,145,140,undefined,-1,86,-1,85,103,undefined,24,73,48,51,8,157,591,34,385,296,217,228,122,93,-1,undefined,104,-1,164,77,-1,177,721,132,99,73,143,314,176,100,56,undefined,undefined
03/10/2020,14,367,168,491,396,462,397,280,273,61,37,92,307,-1,3,-1,111,106,18,241,75,-1,945,69,281,640,576,139,260,269,108,161,undefined,-1,102,-1,59,92,undefined,18,69,44,43,7,280,586,22,394,230,168,321,157,88,-1,undefined,108,-1,197,63,-1,202,799,162,77,78,189,431,186,94,47,undefined,undefined
03/10/2020,15,356,174,509,399,523,359,210,270,45,22,76,327,-1,3,-1,147,96,19,208,91,-1,860,70,268,476,451,138,300,228,147,195,undefined,-1,66,-1,60,95,undefined,25,91,96,64,21,224,537,29,404,205,115,244,111,107,-1,undefined,106,-1,166,84,-1,172,708,144,115,73,169,453,179,67,29,undefined,undefined
03/10/2020,16,330,195,481,440,528,372,226,272,39,26,95,333,-1,2,-1,115,77,19,187,57,-1,939,76,222,475,276,98,228,213,135,191,undefined,-1,62,-1,76,97,undefined,10,82,50,59,38,217,552,41,358,117,131,203,117,81,-1,undefined,120,-1,148,61,-1,183,768,158,98,58,147,442,133,62,21,undefined,undefined
03/10/2020,17,334,122,508,382,501,351,252,260,58,36,134,427,-1,6,-1,102,53,7,223,98,-1,841,71,197,459,198,69,203,242,108,153,undefined,-1,45,-1,45,68,undefined,8,70,59,55,34,231,510,45,368,87,65,110,78,102,-1,undefined,85,-1,135,57,-1,190,705,170,97,78,143,446,119,58,26,undefined,undefined
03/10/2020,18,224,113,479,330,465,325,239,307,49,73,223,607,-1,2,-1,62,55,9,164,66,-1,846,58,199,414,224,61,206,169,135,143,undefined,-1,56,-1,29,88,undefined,8,40,54,52,23,138,399,48,343,68,88,169,114,86,-1,undefined,93,-1,134,35,-1,184,702,180,87,68,98,376,105,16,11,undefined,undefined
03/10/2020,19,148,67,388,225,370,222,101,209,40,45,161,447,-1,2,-1,61,38,7,179,45,-1,724,36,207,309,182,59,158,112,122,144,undefined,-1,40,-1,36,84,undefined,3,29,54,52,27,119,318,39,255,89,119,143,57,47,-1,undefined,55,-1,102,-1,-1,118,569,125,64,47,86,265,39,0,0,undefined,undefined
03/10/2020,20,101,51,278,150,216,188,57,125,17,24,71,264,-1,4,-1,56,15,3,107,49,-1,508,-1,140,217,133,30,121,54,104,117,undefined,-1,18,-1,33,45,undefined,1,20,22,18,7,62,155,28,169,35,90,103,32,44,-1,undefined,63,-1,116,-1,-1,61,380,130,41,35,47,149,34,0,0,undefined,undefined
03/10/2020,21,67,28,156,78,164,113,25,76,18,16,47,156,-1,2,-1,28,22,3,59,23,-1,291,-1,89,111,85,26,73,44,54,102,undefined,-1,1,-1,8,20,undefined,2,14,15,17,11,42,129,5,238,35,93,65,42,34,-1,undefined,37,-1,63,-1,-1,50,308,68,31,21,34,108,10,0,0,undefined,undefined
03/10/2020,22,19,14,166,58,80,53,20,34,15,9,24,74,-1,-1,-1,12,14,-1,52,21,-1,179,-1,73,68,54,25,50,12,28,62,undefined,-1,1,-1,12,15,undefined,3,8,19,18,10,21,131,12,433,32,68,36,42,17,-1,undefined,17,-1,60,-1,-1,34,211,67,21,7,32,48,-1,-1,-1,undefined,undefined
03/10/2020,23,27,11,73,30,56,35,12,14,10,6,11,29,-1,-1,-1,12,5,1,26,8,-1,81,-1,55,29,54,11,27,15,32,24,undefined,-1,6,-1,7,7,undefined,2,10,8,6,-1,15,51,7,110,11,77,9,23,5,-1,undefined,7,-1,33,-1,-1,22,136,41,9,12,10,23,-1,-1,-1,undefined,undefined
04/10/2020,0,15,8,93,30,36,30,18,10,5,5,2,17,-1,1,-1,4,4,1,15,1,-1,60,-1,40,8,52,7,22,5,11,46,undefined,-1,3,-1,2,4,undefined,3,2,-1,-1,1,12,54,7,225,6,67,5,12,6,-1,undefined,6,-1,21,-1,-1,8,57,23,5,2,7,17,-1,-1,-1,undefined,undefined
04/10/2020,1,4,5,50,11,31,14,4,3,3,1,2,6,-1,-1,-1,2,2,-1,11,3,-1,91,-1,16,14,25,4,27,1,20,11,undefined,-1,2,-1,3,3,undefined,-1,-1,-1,2,2,2,22,2,186,8,55,2,11,4,-1,undefined,2,-1,17,-1,-1,5,41,24,4,2,3,11,-1,-1,-1,undefined,undefined
04/10/2020,2,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,undefined,undefined
04/10/2020,3,3,2,24,4,27,6,2,2,1,1,2,2,-1,-1,-1,3,-1,-1,5,-1,-1,67,-1,11,16,39,6,32,-1,5,7,undefined,-1,2,-1,3,3,undefined,-1,1,-1,-1,-1,3,16,2,11,7,37,2,8,2,-1,undefined,1,-1,6,-1,-1,-1,34,17,17,-1,-1,4,-1,-1,-1,undefined,undefined
04/10/2020,4,3,1,19,10,19,10,1,6,3,5,2,8,-1,-1,-1,22,3,-1,4,7,-1,10,-1,11,17,29,2,14,1,5,11,undefined,-1,-1,-1,3,10,undefined,-1,1,8,2,1,4,23,4,144,3,31,9,1,1,-1,undefined,-1,-1,14,-1,-1,5,28,8,11,6,1,8,-1,-1,-1,undefined,undefined
04/10/2020,5,15,6,23,19,21,17,9,7,4,1,1,4,-1,-1,-1,7,2,-1,6,-1,-1,50,-1,13,13,34,3,25,5,16,9,undefined,-1,4,-1,8,7,undefined,-1,4,1,1,-1,13,58,-1,37,3,17,7,17,10,-1,undefined,12,-1,14,-1,-1,9,28,3,3,-1,12,8,-1,-1,-1,undefined,undefined
04/10/2020,6,11,4,28,39,37,39,16,7,13,1,13,21,-1,-1,-1,11,7,1,4,1,-1,102,-1,29,48,53,3,39,5,11,2,undefined,-1,15,-1,15,4,undefined,2,-1,6,1,1,18,83,2,48,11,39,2,6,5,-1,undefined,3,-1,18,-1,-1,11,48,12,16,4,16,15,3,0,0,undefined,undefined
04/10/2020,7,29,16,39,33,50,47,49,47,16,3,9,40,-1,4,-1,14,21,-1,8,4,-1,158,-1,47,141,68,9,31,18,5,7,undefined,-1,9,-1,8,4,undefined,4,5,4,6,4,39,74,2,51,10,45,5,15,12,-1,undefined,3,-1,28,4,-1,13,53,20,7,21,17,23,17,7,3,undefined,undefined
04/10/2020,8,37,20,48,54,82,66,88,98,7,12,30,112,-1,3,-1,19,35,4,20,11,-1,150,-1,61,215,126,26,65,50,19,14,undefined,-1,10,-1,11,14,undefined,2,24,11,11,5,43,117,6,59,45,54,24,18,17,-1,undefined,14,-1,43,5,-1,28,105,17,21,27,33,33,22,22,8,undefined,undefined
04/10/2020,9,67,45,96,109,124,89,192,107,15,20,62,158,-1,2,-1,57,59,4,27,17,-1,242,-1,92,285,242,70,92,87,34,25,undefined,-1,38,-1,21,26,undefined,13,40,20,27,18,59,146,10,123,82,101,55,41,17,-1,undefined,26,-1,75,21,-1,50,136,32,28,41,38,84,43,24,17,undefined,undefined
04/10/2020,10,103,86,146,153,165,155,230,199,42,16,77,245,-1,7,-1,57,58,9,43,23,-1,312,-1,140,414,357,133,124,123,45,71,undefined,-1,49,-1,30,56,undefined,1,46,37,39,27,93,167,24,152,180,169,120,59,29,-1,undefined,33,-1,133,31,-1,66,234,38,48,44,44,94,85,50,35,undefined,undefined
04/10/2020,11,153,105,224,237,301,241,334,234,32,21,91,314,-1,7,-1,59,62,10,67,29,-1,459,-1,138,579,470,160,213,172,82,98,undefined,-1,77,-1,34,65,undefined,3,62,35,45,30,128,330,30,215,249,190,192,79,52,-1,undefined,47,-1,129,39,-1,117,393,65,56,66,71,183,93,40,23,undefined,undefined
04/10/2020,12,239,134,329,315,433,222,340,308,50,37,108,331,-1,2,-1,89,94,25,112,61,-1,574,-1,186,617,615,165,271,187,145,144,undefined,-1,64,-1,33,85,undefined,10,83,54,60,24,144,408,36,256,269,253,213,106,80,-1,undefined,51,-1,160,39,-1,173,543,112,73,95,105,278,85,48,39,undefined,undefined
04/10/2020,13,265,176,413,390,383,309,230,308,46,32,99,289,-1,6,-1,104,88,18,178,85,-1,676,-1,205,571,644,134,228,210,244,124,undefined,-1,55,-1,73,59,undefined,10,84,51,60,32,208,471,35,355,273,319,195,132,82,-1,undefined,78,-1,174,69,-1,151,587,125,91,72,117,357,138,89,39,undefined,undefined
04/10/2020,14,287,178,472,354,395,326,254,249,36,47,93,311,-1,6,-1,120,105,15,179,81,-1,667,-1,190,604,707,143,243,174,133,119,undefined,-1,70,-1,41,82,undefined,6,82,54,47,31,180,439,27,434,284,247,230,153,82,-1,undefined,88,-1,158,72,-1,190,697,70,93,92,122,351,141,61,30,undefined,undefined
04/10/2020,15,300,205,431,377,403,288,213,282,36,34,123,367,-1,2,-1,123,84,13,218,57,-1,729,-1,220,555,568,134,220,168,115,171,undefined,-1,60,-1,38,101,undefined,17,81,53,77,37,166,438,32,459,259,181,190,102,87,-1,undefined,102,-1,179,74,-1,168,762,64,143,91,99,467,141,62,34,undefined,undefined
04/10/2020,16,249,170,515,353,400,285,267,258,42,53,137,424,-1,1,-1,84,60,6,205,44,-1,750,-1,208,508,343,89,181,190,137,160,undefined,-1,65,-1,52,66,undefined,8,66,58,69,47,171,466,38,355,174,135,170,112,82,-1,undefined,97,-1,143,69,-1,186,800,87,115,71,132,448,120,69,41,undefined,undefined
04/10/2020,17,232,141,425,340,422,320,250,304,28,47,146,426,-1,3,-1,76,69,13,165,72,-1,760,-1,173,497,231,67,254,177,77,142,undefined,-1,55,-1,31,53,undefined,4,53,54,73,35,194,434,46,344,104,89,135,79,65,-1,undefined,93,-1,119,60,-1,189,623,46,86,63,120,424,96,53,29,undefined,undefined
04/10/2020,18,185,103,404,299,349,277,173,263,37,39,88,344,-1,5,-1,83,53,11,127,55,-1,648,-1,173,354,224,62,138,174,66,153,undefined,-1,40,-1,30,76,undefined,4,59,56,47,26,115,355,33,320,71,94,106,63,56,-1,undefined,81,-1,128,43,-1,139,514,50,73,54,81,255,110,27,23,undefined,undefined
04/10/2020,19,84,57,202,116,127,131,32,61,15,21,9,85,-1,3,-1,37,23,2,111,20,-1,406,-1,155,91,143,44,57,24,90,69,undefined,-1,7,-1,18,31,undefined,1,13,28,14,5,46,119,20,192,58,89,38,115,34,-1,undefined,55,-1,80,3,-1,44,338,60,32,18,29,130,37,5,7,undefined,undefined
04/10/2020,20,57,43,222,90,77,98,12,26,14,16,24,66,-1,1,-1,29,29,5,89,30,-1,276,-1,132,57,159,22,37,9,89,48,undefined,-1,4,-1,17,22,undefined,5,19,14,18,5,26,100,12,130,21,71,38,38,38,-1,undefined,41,-1,69,2,-1,45,307,37,28,19,26,106,26,0,0,undefined,undefined
04/10/2020,21,39,32,153,44,50,62,13,11,7,12,20,34,-1,-1,-1,21,11,2,72,27,-1,164,-1,83,40,153,23,40,12,56,43,undefined,-1,9,-1,10,14,undefined,1,11,20,14,7,49,96,4,171,31,94,26,22,17,-1,undefined,24,-1,49,-1,-1,37,211,38,32,9,37,90,13,0,0,undefined,undefined
04/10/2020,22,49,20,133,37,56,47,8,9,6,15,-1,14,-1,1,-1,15,5,-1,47,10,-1,137,-1,61,27,136,27,24,6,29,48,undefined,-1,1,-1,20,13,undefined,-1,4,6,4,2,18,71,14,168,31,76,22,21,17,-1,undefined,14,-1,50,-1,-1,26,176,32,25,5,21,40,7,0,0,undefined,undefined
04/10/2020,23,17,8,68,21,44,14,4,8,8,2,3,14,-1,-1,-1,10,8,1,24,4,-1,52,-1,26,20,77,10,19,-1,26,26,undefined,-1,1,-1,6,4,undefined,1,2,5,5,1,8,33,4,87,12,69,9,7,8,-1,undefined,13,-1,15,-1,-1,15,124,35,8,8,5,25,-1,-1,-1,undefined,undefined
05/10/2020,0,3,9,53,21,19,12,7,1,2,-1,2,6,-1,-1,-1,3,1,1,20,3,-1,31,-1,13,19,42,2,22,2,4,21,undefined,-1,-1,-1,2,3,undefined,-1,2,2,1,1,8,16,6,84,8,60,2,8,-1,-1,undefined,8,-1,13,-1,-1,6,56,8,8,3,5,22,-1,-1,-1,undefined,undefined
05/10/2020,1,2,8,30,8,14,19,1,-1,1,-1,-1,3,-1,-1,-1,1,-1,-1,15,3,-1,6,-1,9,18,24,-1,13,-1,6,5,undefined,-1,-1,-1,1,5,undefined,-1,-1,2,2,1,4,23,-1,69,2,37,2,4,4,-1,undefined,5,-1,11,-1,-1,6,47,11,2,6,4,11,-1,-1,-1,undefined,undefined
05/10/2020,2,3,1,30,7,14,2,1,1,2,-1,-1,2,-1,-1,-1,2,1,-1,8,-1,-1,22,-1,10,11,25,4,13,-1,1,2,undefined,-1,1,-1,-1,1,undefined,-1,-1,3,1,-1,-1,26,-1,26,9,36,3,7,4,-1,undefined,6,-1,8,-1,-1,4,26,10,4,2,2,3,-1,-1,-1,undefined,undefined
05/10/2020,3,7,2,26,5,29,7,3,1,1,-1,-1,-1,-1,-1,-1,3,3,1,8,5,-1,20,-1,8,27,22,6,38,2,9,6,undefined,-1,-1,-1,4,4,undefined,-1,-1,1,2,1,5,12,-1,24,9,17,3,-1,1,-1,undefined,2,-1,10,-1,-1,6,10,3,5,1,-1,1,-1,-1,-1,undefined,undefined
05/10/2020,4,3,3,2,7,40,12,1,-1,2,-1,-1,1,-1,-1,-1,2,-1,2,1,3,-1,15,-1,3,274,31,4,50,-1,5,4,undefined,-1,-1,-1,3,4,undefined,1,1,9,3,-1,6,21,2,19,12,40,2,3,-1,-1,undefined,1,-1,16,-1,-1,1,14,3,7,-1,4,4,-1,-1,-1,undefined,undefined
05/10/2020,5,9,5,19,18,53,67,17,8,11,1,-1,5,-1,-1,-1,15,13,1,4,11,-1,77,-1,98,536,21,2,44,3,11,16,undefined,-1,5,-1,3,4,undefined,3,15,8,4,2,5,91,3,26,13,21,4,40,5,-1,undefined,2,-1,51,-1,-1,13,67,10,6,7,8,7,-1,-1,-1,undefined,undefined
05/10/2020,6,34,24,48,61,77,123,27,32,58,8,1,7,-1,2,-1,32,56,14,3,4,-1,173,-1,242,77,47,5,62,7,28,46,undefined,-1,10,-1,23,9,undefined,17,21,24,9,7,27,162,5,57,16,29,5,65,11,-1,undefined,25,-1,97,-1,-1,14,167,42,17,32,22,19,-1,-1,-1,undefined,undefined
05/10/2020,7,42,45,70,88,81,150,31,35,51,13,1,12,-1,1,-1,60,87,32,24,9,-1,316,-1,303,109,38,18,61,14,28,25,undefined,-1,10,-1,35,13,undefined,16,45,38,22,7,40,188,23,71,38,34,30,36,12,-1,undefined,30,-1,92,-1,-1,25,108,36,32,68,25,28,24,10,19,undefined,undefined
05/10/2020,8,67,55,67,138,96,155,26,28,57,23,5,18,-1,3,-1,96,117,47,32,14,-1,360,-1,322,58,69,32,52,9,25,28,undefined,-1,11,-1,52,17,undefined,24,59,30,18,8,46,297,31,104,60,43,61,32,26,-1,undefined,54,-1,134,5,-1,43,118,24,54,97,35,37,50,30,37,undefined,undefined
05/10/2020,9,61,67,101,180,85,155,19,24,72,29,1,18,-1,1,-1,131,163,42,42,26,-1,314,-1,261,68,93,23,66,8,41,23,undefined,-1,12,-1,54,37,undefined,31,50,24,23,9,85,268,19,142,42,32,82,71,28,-1,undefined,46,-1,118,7,-1,53,155,33,79,64,50,65,105,62,59,undefined,undefined
05/10/2020,10,81,99,-1,250,143,117,27,57,58,40,3,32,-1,1,-1,167,126,57,56,36,-1,303,-1,196,74,126,14,77,25,39,56,undefined,-1,12,-1,60,42,undefined,49,63,33,22,12,76,278,35,196,46,70,128,63,45,-1,undefined,81,-1,137,22,-1,98,250,20,88,89,57,93,108,69,49,undefined,undefined
05/10/2020,11,140,141,182,294,148,144,49,65,56,58,12,62,-1,2,-1,146,131,68,87,57,-1,359,-1,219,90,189,36,113,39,60,87,undefined,-1,19,-1,71,64,undefined,25,49,40,31,21,120,289,26,325,57,99,171,69,47,-1,undefined,51,-1,154,36,-1,140,297,49,93,71,68,159,138,63,103,undefined,undefined
05/10/2020,12,180,145,280,355,226,258,85,108,100,50,40,122,-1,4,-1,208,155,61,125,48,-1,583,-1,251,153,273,44,149,29,74,124,undefined,-1,31,-1,70,67,undefined,60,63,63,41,25,141,396,37,314,108,113,180,136,74,-1,undefined,87,-1,163,44,-1,181,406,53,115,77,88,199,162,85,143,undefined,undefined
05/10/2020,13,184,182,286,460,240,244,100,137,91,35,28,130,-1,4,-1,294,193,63,158,66,-1,579,-1,313,212,194,60,140,74,108,161,undefined,-1,36,-1,99,93,undefined,51,73,66,40,31,190,459,46,390,89,97,202,97,78,-1,undefined,95,-1,157,62,-1,169,489,62,119,97,101,310,197,122,86,undefined,undefined
05/10/2020,14,206,188,322,427,244,274,95,147,99,25,31,163,-1,3,-1,224,132,62,170,74,-1,578,-1,252,229,232,58,149,63,119,115,undefined,-1,35,-1,87,88,undefined,40,66,69,35,33,151,444,31,405,78,83,151,124,80,-1,undefined,95,-1,162,59,-1,201,546,40,124,112,106,279,156,83,55,undefined,undefined
05/10/2020,15,213,185,336,434,276,310,105,184,87,25,27,143,-1,1,-1,228,152,49,185,60,-1,770,-1,290,296,250,49,163,84,109,172,undefined,-1,23,-1,75,96,undefined,31,54,88,53,23,179,468,31,460,72,85,187,121,89,-1,undefined,110,-1,179,72,-1,174,688,63,122,107,111,331,153,91,50,undefined,undefined
05/10/2020,16,207,162,366,389,317,345,140,180,87,28,59,211,-1,7,-1,187,126,61,157,57,-1,829,-1,309,317,220,67,195,81,99,102,undefined,-1,23,-1,63,61,undefined,21,78,66,47,19,185,518,23,469,80,55,104,92,90,-1,undefined,103,-1,193,61,-1,165,673,41,136,145,111,342,143,66,28,undefined,undefined
05/10/2020,17,180,131,324,334,327,391,211,226,104,30,88,289,-1,6,-1,119,111,48,171,75,-1,867,-1,370,423,235,74,236,105,121,104,undefined,-1,31,-1,71,75,undefined,15,88,72,72,31,177,499,14,350,78,88,125,124,83,-1,undefined,85,-1,228,60,-1,156,706,56,131,137,143,326,131,58,23,undefined,undefined
05/10/2020,18,146,94,281,254,335,341,244,276,64,39,127,386,-1,2,-1,66,88,27,130,47,-1,827,-1,209,461,193,81,198,123,75,102,undefined,-1,25,-1,62,66,undefined,7,51,72,46,24,137,376,-1,283,82,86,82,110,66,23,undefined,102,-1,155,57,-1,110,514,49,99,84,114,280,93,50,15,undefined,undefined
05/10/2020,19,118,82,283,215,270,227,171,260,44,53,128,441,-1,6,-1,41,44,6,127,40,-1,698,-1,154,322,175,53,202,102,102,84,undefined,-1,15,-1,36,37,undefined,12,36,56,35,16,98,279,-1,277,70,79,97,72,55,21,undefined,60,-1,126,20,-1,96,520,45,48,49,82,213,56,23,6,undefined,undefined
05/10/2020,20,79,46,237,165,180,178,50,119,40,20,96,265,-1,-1,-1,35,34,7,103,16,-1,464,-1,159,220,130,33,141,52,62,106,undefined,-1,10,-1,34,41,undefined,7,17,30,23,9,68,260,-1,148,34,67,43,47,22,23,undefined,45,-1,106,-1,-1,63,379,37,54,25,41,127,36,0,0,undefined,undefined
05/10/2020,21,62,15,195,81,113,131,29,50,20,11,32,110,-1,-1,-1,16,35,4,69,22,-1,215,-1,129,114,100,20,76,16,33,66,undefined,-1,1,-1,7,18,undefined,3,18,19,12,9,46,164,-1,211,44,46,39,28,25,13,undefined,28,-1,77,-1,-1,54,277,47,24,19,31,86,14,0,1,undefined,undefined
05/10/2020,22,41,25,108,59,97,51,10,45,29,8,23,69,-1,-1,-1,17,22,4,39,21,-1,135,-1,76,67,78,18,47,10,26,44,undefined,-1,8,-1,14,23,undefined,2,16,17,9,4,34,110,-1,219,21,77,19,47,11,10,undefined,12,-1,57,-1,-1,25,144,21,35,9,19,51,3,0,0,undefined,undefined
05/10/2020,23,29,8,67,19,24,49,9,19,12,7,7,16,-1,-1,-1,15,10,1,35,19,-1,82,-1,54,29,43,3,20,6,13,31,undefined,-1,-1,-1,7,2,undefined,3,4,7,3,-1,4,60,-1,141,7,52,7,31,9,3,undefined,11,-1,18,-1,-1,14,107,23,8,8,16,21,-1,-1,-1,undefined,undefined
06/10/2020,0,7,7,56,20,23,16,3,3,1,2,5,11,-1,-1,-1,1,1,1,18,1,-1,25,-1,14,11,51,7,20,2,17,13,undefined,-1,-1,-1,-1,7,undefined,-1,-1,4,2,1,12,37,-1,154,6,50,7,26,1,4,undefined,7,-1,12,-1,-1,6,55,13,3,6,6,13,-1,-1,-1,undefined,undefined
06/10/2020,1,2,6,36,8,21,24,1,7,2,-1,1,6,-1,-1,-1,1,1,-1,8,3,-1,27,-1,4,14,29,1,9,2,4,2,undefined,-1,-1,-1,-1,1,undefined,-1,1,2,1,1,8,51,-1,63,7,39,1,32,1,3,undefined,6,-1,18,-1,-1,12,42,15,5,1,5,15,-1,-1,-1,undefined,undefined
06/10/2020,2,7,3,65,9,17,6,4,-1,3,4,-1,2,-1,-1,-1,3,2,-1,13,7,-1,22,-1,12,9,23,-1,12,1,7,6,undefined,-1,-1,-1,-1,1,undefined,-1,-1,4,1,1,6,18,-1,35,4,25,1,17,4,1,undefined,5,-1,11,-1,-1,6,33,6,8,1,-1,8,-1,-1,-1,undefined,undefined
06/10/2020,3,3,4,38,3,29,2,5,-1,2,-1,2,-1,-1,-1,-1,9,2,-1,17,1,-1,16,-1,3,16,28,4,23,-1,3,12,undefined,-1,-1,-1,6,6,undefined,-1,-1,-1,-1,1,5,3,-1,39,7,35,5,4,3,1,undefined,3,-1,6,-1,-1,9,20,10,3,1,1,1,-1,-1,-1,undefined,undefined
06/10/2020,4,5,10,23,11,37,19,4,3,2,-1,7,3,-1,1,-1,2,1,1,5,1,-1,32,-1,10,12,40,2,37,2,2,2,undefined,-1,-1,-1,3,-1,undefined,1,-1,5,1,-1,3,30,-1,96,4,30,-1,21,2,1,undefined,1,-1,25,-1,-1,3,15,13,6,1,2,9,-1,-1,-1,undefined,undefined
06/10/2020,5,13,9,32,35,63,81,28,14,18,3,1,13,-1,-1,-1,11,23,5,10,7,-1,68,-1,99,37,53,4,55,7,15,18,undefined,-1,5,-1,8,8,undefined,3,1,7,3,4,12,163,-1,40,7,36,7,29,7,2,undefined,10,-1,41,-1,-1,13,77,14,12,7,10,13,-1,-1,-1,undefined,undefined
06/10/2020,6,31,22,62,75,121,141,59,50,83,15,14,42,-1,2,-1,36,53,20,11,12,-1,173,-1,164,198,81,21,93,37,17,32,undefined,-1,35,-1,20,10,undefined,11,22,33,22,12,25,320,-1,79,21,33,7,81,10,16,undefined,18,-1,112,-1,-1,22,177,30,30,32,41,22,11,2,3,undefined,undefined
06/10/2020,7,42,30,77,95,151,201,166,116,58,36,22,84,-1,-1,-1,38,162,39,20,9,-1,289,-1,249,240,131,28,109,82,34,28,undefined,-1,22,-1,39,16,undefined,18,57,35,22,13,47,312,-1,102,47,39,39,138,15,18,undefined,46,-1,124,8,-1,45,164,24,54,89,44,29,53,31,34,undefined,undefined
06/10/2020,8,75,60,111,204,203,225,128,115,81,41,33,112,-1,6,-1,75,202,63,41,17,-1,455,-1,249,230,169,54,133,73,40,45,undefined,-1,46,-1,74,36,undefined,48,66,46,47,20,83,452,-1,155,78,60,97,68,37,16,undefined,26,-1,206,20,-1,67,188,13,63,154,57,54,123,75,63,undefined,undefined
06/10/2020,9,95,85,106,218,163,217,76,103,47,65,31,94,-1,2,-1,111,153,61,41,32,-1,334,-1,216,190,246,71,102,40,59,51,undefined,-1,41,-1,81,45,undefined,52,63,43,45,20,73,483,-1,218,99,101,78,117,31,17,undefined,37,-1,182,35,-1,67,225,38,95,98,98,80,123,90,77,undefined,undefined
06/10/2020,10,138,116,157,260,214,219,89,136,82,25,17,94,-1,3,-1,151,149,55,82,52,-1,379,-1,194,206,312,73,128,69,79,107,undefined,-1,38,-1,67,55,undefined,26,66,89,26,11,125,384,-1,255,115,107,148,106,46,11,undefined,76,-1,126,29,-1,110,269,42,102,108,90,113,146,80,53,undefined,undefined
06/10/2020,11,161,132,239,321,245,217,113,123,55,32,43,124,-1,1,-1,137,165,64,101,56,-1,479,-1,240,206,419,87,173,62,98,108,undefined,-1,36,-1,56,69,undefined,39,73,75,50,30,111,389,-1,323,173,149,157,133,68,22,undefined,71,-1,165,48,-1,112,428,34,89,133,94,166,146,83,40,undefined,undefined
06/10/2020,12,212,188,323,416,292,277,113,158,91,32,36,142,-1,7,-1,173,198,63,140,48,-1,665,-1,247,229,617,104,211,54,95,110,undefined,-1,34,-1,74,87,undefined,76,94,88,50,28,154,464,-1,352,167,187,181,146,93,21,undefined,67,-1,184,51,-1,165,574,53,150,128,76,202,207,116,79,undefined,undefined
06/10/2020,13,249,196,297,448,305,369,135,160,75,26,27,152,-1,3,-1,146,206,71,171,81,-1,660,-1,282,291,529,137,197,71,135,105,undefined,-1,47,-1,74,98,undefined,68,79,71,57,21,186,494,-1,392,209,183,150,149,110,19,undefined,89,-1,194,56,-1,151,601,84,146,134,110,282,183,122,65,undefined,undefined
06/10/2020,14,207,177,358,442,287,340,82,149,63,35,33,130,-1,1,-1,177,146,42,181,108,-1,768,-1,312,249,452,109,194,63,142,112,undefined,-1,31,-1,81,82,undefined,52,79,72,44,16,154,495,-1,433,180,129,157,137,116,23,undefined,101,19,197,60,-1,156,685,83,67,131,95,280,215,81,65,undefined,undefined
06/10/2020,15,246,168,350,440,305,381,151,131,79,24,49,165,-1,2,-1,205,150,40,169,65,-1,798,-1,322,318,338,63,202,85,148,125,undefined,-1,30,-1,77,67,undefined,16,87,97,66,25,171,502,-1,489,103,165,142,124,101,47,undefined,91,63,192,46,-1,160,611,56,141,130,131,367,188,70,78,undefined,undefined
06/10/2020,16,197,176,321,411,326,336,123,156,78,39,43,142,-1,2,-1,171,151,38,141,54,-1,840,-1,382,342,214,67,231,69,120,134,undefined,-1,27,-1,82,82,undefined,22,70,97,75,18,159,508,-1,440,103,59,117,121,96,41,undefined,79,54,194,48,-1,182,677,54,99,130,98,280,169,81,22,undefined,undefined
06/10/2020,17,165,149,329,270,201,351,122,100,63,37,16,46,-1,2,-1,120,126,32,111,73,-1,786,-1,464,273,140,60,130,52,125,82,undefined,-1,29,-1,53,51,undefined,21,47,65,54,19,100,462,-1,257,83,62,106,97,66,25,undefined,88,50,179,10,-1,114,581,52,102,110,72,204,110,42,25,undefined,undefined
06/10/2020,18,84,81,217,161,125,230,81,59,25,16,9,47,-1,-1,-1,68,70,8,107,27,-1,612,-1,290,160,128,47,86,26,83,50,undefined,-1,7,-1,47,34,undefined,6,32,45,38,13,66,253,-1,245,64,79,53,64,49,21,undefined,84,26,98,16,-1,92,341,60,91,48,68,148,72,33,14,undefined,undefined
06/10/2020,19,75,50,166,147,104,187,17,29,20,19,9,34,-1,2,-1,33,16,3,135,37,-1,505,-1,201,78,69,37,49,17,60,32,undefined,-1,2,-1,34,22,undefined,4,29,25,17,8,38,165,-1,151,32,87,42,40,22,17,undefined,44,17,80,3,-1,48,277,47,44,22,26,105,31,5,36,undefined,undefined
06/10/2020,20,38,31,112,69,87,120,16,11,12,12,6,26,-1,2,-1,20,30,4,83,27,-1,297,-1,133,51,62,21,48,8,31,42,undefined,-1,1,-1,15,19,undefined,8,20,20,12,2,50,146,-1,112,26,55,52,40,25,6,undefined,22,10,39,-1,-1,33,205,42,30,21,15,53,2,0,0,undefined,undefined
06/10/2020,21,28,25,93,58,85,98,13,14,12,12,10,34,-1,1,-1,13,26,1,57,15,-1,205,-1,88,38,77,8,33,6,38,45,undefined,-1,6,-1,13,13,undefined,-1,12,20,13,6,41,98,-1,112,10,52,15,30,21,18,undefined,27,15,68,-1,-1,43,188,27,29,25,21,50,5,0,2,undefined,undefined
06/10/2020,22,15,18,101,36,65,39,7,19,22,4,8,35,-1,-1,-1,19,21,2,34,13,-1,145,-1,94,48,57,9,27,10,22,32,undefined,-1,2,-1,6,6,undefined,2,5,8,8,2,38,115,-1,115,22,43,11,37,19,18,undefined,9,12,51,-1,-1,25,129,27,23,7,15,29,7,0,0,undefined,undefined
06/10/2020,23,21,11,53,27,34,20,5,7,11,2,5,21,-1,-1,-1,17,4,1,23,7,-1,63,-1,41,33,41,10,19,5,11,17,undefined,-1,1,-1,4,8,undefined,-1,4,7,5,4,22,63,-1,41,7,68,1,20,3,3,undefined,7,4,30,-1,-1,6,75,25,6,8,10,21,-1,-1,-1,undefined,undefined
07/10/2020,0,12,10,55,16,28,22,2,5,8,-1,-1,7,-1,-1,-1,5,1,1,21,3,-1,38,-1,19,9,23,8,13,-1,14,35,undefined,-1,1,-1,3,2,undefined,-1,2,9,7,4,5,22,-1,32,9,56,1,22,14,9,undefined,6,1,7,-1,-1,14,55,13,6,4,2,10,-1,-1,-1,undefined,undefined
07/10/2020,1,9,6,98,15,19,39,-1,3,-1,-1,1,8,-1,-1,-1,3,1,-1,9,2,-1,19,-1,13,23,31,4,9,-1,12,7,undefined,-1,-1,-1,-1,3,undefined,-1,1,6,8,5,5,17,-1,73,13,35,1,7,5,1,undefined,2,-1,11,-1,-1,11,30,4,9,-1,1,6,-1,-1,-1,undefined,undefined
07/10/2020,2,4,-1,40,8,21,4,5,-1,2,2,3,7,-1,-1,-1,2,1,-1,6,1,-1,25,-1,23,12,25,-1,13,1,4,1,undefined,-1,-1,-1,5,-1,undefined,-1,1,6,6,5,2,7,-1,51,2,13,-1,-1,9,2,undefined,8,3,8,-1,-1,4,22,-1,4,2,-1,7,-1,-1,-1,undefined,undefined
07/10/2020,3,8,9,21,4,29,7,4,1,2,-1,-1,-1,-1,-1,-1,11,3,-1,1,1,-1,18,-1,12,20,8,2,25,-1,11,4,undefined,-1,-1,-1,4,5,undefined,-1,1,-1,3,3,7,15,-1,29,5,27,5,1,1,-1,undefined,-1,-1,1,-1,-1,9,11,3,3,2,-1,8,-1,-1,-1,undefined,undefined
07/10/2020,4,5,7,67,6,46,18,-1,1,1,1,4,1,-1,-1,-1,3,2,-1,11,1,-1,18,-1,15,12,22,2,43,2,2,11,undefined,-1,-1,-1,-1,2,undefined,-1,-1,8,1,1,4,22,-1,33,5,25,3,3,1,-1,undefined,3,2,19,-1,-1,3,29,5,6,-1,5,5,-1,-1,-1,undefined,undefined
07/10/2020,5,9,14,64,34,41,69,24,16,32,2,-1,8,-1,-1,-1,16,17,3,12,11,-1,80,-1,100,39,34,5,32,1,10,6,undefined,-1,7,-1,9,9,undefined,4,17,8,1,1,11,111,-1,72,7,28,5,41,11,1,undefined,9,12,45,-1,-1,11,64,12,9,7,10,15,-1,-1,-1,undefined,undefined
07/10/2020,6,33,24,72,76,109,168,62,52,70,13,5,30,-1,-1,-1,34,49,20,6,4,-1,141,-1,197,144,70,12,91,31,15,29,undefined,-1,23,-1,31,9,undefined,25,28,52,29,21,16,212,-1,97,16,39,14,63,8,14,undefined,19,42,105,3,-1,25,202,39,18,43,23,23,9,2,4,undefined,undefined
07/10/2020,7,68,36,81,105,169,197,126,111,80,26,31,80,-1,1,-1,69,135,38,18,16,-1,301,-1,238,223,114,22,111,64,34,34,undefined,-1,41,-1,34,23,undefined,36,49,34,23,15,62,315,-1,139,43,34,35,53,28,19,undefined,51,55,126,9,-1,45,184,23,76,100,45,53,90,35,32,undefined,undefined
07/10/2020,8,96,65,131,226,263,205,105,91,82,34,29,90,-1,4,-1,133,178,57,46,28,-1,468,-1,253,261,116,29,199,68,46,54,undefined,-1,57,-1,94,36,undefined,32,72,44,61,52,105,426,-1,188,46,34,86,92,40,24,undefined,32,56,175,24,-1,66,189,30,92,163,78,86,202,79,51,undefined,undefined
07/10/2020,9,61,97,124,233,172,207,77,102,64,57,22,87,-1,7,-1,201,149,36,41,26,-1,370,-1,240,176,148,44,116,60,60,57,undefined,-1,40,-1,86,35,undefined,61,56,51,44,25,99,332,-1,236,43,68,94,99,59,30,undefined,35,61,157,28,-1,90,214,34,109,86,62,75,225,111,49,undefined,undefined
07/10/2020,10,105,127,163,295,185,190,102,100,57,28,26,121,-1,-1,-1,185,143,34,86,37,-1,429,-1,195,170,176,45,99,71,52,86,undefined,-1,28,-1,82,69,undefined,21,79,69,43,25,111,360,-1,226,53,64,101,94,56,20,undefined,45,43,124,23,-1,105,292,26,77,102,84,137,165,78,59,undefined,undefined
07/10/2020,11,152,133,228,325,210,187,126,133,71,39,44,117,-1,3,-1,224,145,45,92,55,-1,495,-1,203,216,248,50,162,69,71,93,undefined,-1,31,-1,90,70,undefined,30,64,63,44,28,142,404,-1,284,92,77,137,74,78,27,undefined,42,69,146,30,-1,108,362,27,98,113,79,174,151,104,71,undefined,undefined
07/10/2020,12,188,202,319,406,257,335,126,202,73,39,49,137,-1,1,-1,242,206,47,130,58,-1,687,-1,266,266,325,64,161,66,98,170,undefined,-1,32,-1,141,79,undefined,79,82,63,40,44,149,434,-1,341,93,106,159,102,91,31,undefined,68,52,187,52,-1,141,495,50,153,126,74,235,186,129,62,undefined,undefined
07/10/2020,13,210,213,383,466,300,279,85,141,68,21,38,144,-1,2,-1,216,200,53,175,86,-1,666,-1,319,286,284,47,155,72,116,123,undefined,-1,25,-1,110,95,undefined,55,88,63,51,36,251,564,-1,372,82,99,178,161,108,31,undefined,56,84,172,64,-1,133,508,58,175,125,119,306,240,149,63,undefined,undefined
07/10/2020,14,186,178,398,463,211,292,62,111,90,21,27,107,-1,3,-1,273,149,34,138,69,-1,785,-1,318,189,218,43,129,34,94,85,undefined,-1,33,-1,104,79,undefined,40,89,77,41,20,162,465,-1,387,79,66,141,123,116,37,undefined,82,58,173,33,-1,109,595,61,142,104,97,279,200,91,56,undefined,undefined
07/10/2020,15,225,214,320,380,237,291,89,118,67,32,10,108,-1,-1,-1,234,144,28,118,59,-1,679,-1,317,201,215,52,138,57,128,135,undefined,-1,32,253,75,81,undefined,29,63,60,39,25,193,436,-1,400,71,65,122,91,91,21,undefined,80,50,159,46,-1,175,763,80,120,99,113,297,138,33,64,undefined,undefined
07/10/2020,16,206,167,338,367,268,327,114,123,83,13,28,128,-1,2,-1,203,118,42,144,52,-1,867,-1,381,250,198,64,179,68,90,117,undefined,-1,30,301,74,70,undefined,24,81,64,55,27,137,466,-1,417,94,70,117,72,87,34,undefined,96,61,189,54,-1,173,708,45,106,105,119,304,168,61,55,undefined,undefined
07/10/2020,17,245,115,349,329,258,339,153,185,76,32,73,182,-1,5,-1,155,125,36,134,51,-1,900,-1,379,372,210,66,174,97,102,115,undefined,-1,28,423,80,74,undefined,13,65,35,31,16,158,532,-1,388,80,54,97,111,80,28,undefined,102,69,202,61,-1,171,641,62,98,124,114,307,179,57,28,undefined,undefined
07/10/2020,18,153,109,315,246,238,285,121,121,50,50,45,159,-1,3,-1,73,57,22,116,43,-1,703,-1,299,286,165,51,148,78,97,91,undefined,-1,20,368,51,75,undefined,8,56,39,26,18,95,385,-1,311,64,80,91,83,65,25,undefined,94,65,153,22,-1,116,523,45,82,45,64,241,103,43,68,undefined,undefined
07/10/2020,19,104,66,236,141,166,208,63,75,38,13,21,98,-1,-1,-1,46,24,7,111,33,-1,582,-1,232,123,127,28,92,30,77,125,undefined,-1,10,240,15,40,undefined,3,40,31,17,6,50,196,-1,171,52,55,57,40,42,17,undefined,60,35,94,8,-1,86,362,70,61,43,42,155,50,30,61,undefined,undefined
07/10/2020,20,37,39,174,92,119,123,35,31,21,23,24,108,-1,-1,-1,26,24,5,80,23,-1,386,-1,155,91,108,22,58,22,54,59,undefined,-1,7,161,26,29,undefined,6,21,27,11,6,46,162,-1,117,38,41,53,47,27,18,undefined,44,29,69,2,-1,58,291,57,27,32,24,118,38,10,46,undefined,undefined
07/10/2020,21,59,34,149,92,101,120,23,31,20,13,21,52,-1,-1,-1,24,34,4,52,11,-1,242,-1,102,71,82,16,64,17,46,45,undefined,-1,5,108,19,31,undefined,1,11,10,4,2,35,145,-1,110,23,59,18,22,26,16,undefined,42,6,54,-1,-1,43,265,32,34,23,13,61,33,2,13,undefined,undefined
07/10/2020,22,28,11,95,54,44,39,5,15,20,2,8,22,-1,-1,-1,15,25,1,29,10,-1,158,-1,103,48,74,26,31,7,29,27,undefined,-1,6,50,8,20,undefined,2,4,12,13,6,18,129,-1,149,33,45,6,29,13,8,undefined,20,6,44,-1,-1,21,152,26,33,8,11,55,8,0,0,undefined,undefined
07/10/2020,23,10,5,91,24,41,27,1,14,7,4,-1,22,-1,-1,-1,11,4,-1,19,6,-1,91,-1,38,28,61,-1,19,4,13,22,undefined,-1,2,38,6,7,undefined,1,3,4,3,1,11,68,-1,62,7,40,10,14,9,6,undefined,10,3,14,-1,-1,14,89,34,10,10,9,16,-1,-1,-1,undefined,undefined
08/10/2020,0,11,5,74,16,33,20,-1,9,7,1,1,7,-1,-1,-1,-1,4,1,13,2,-1,40,-1,37,17,42,9,16,1,7,9,undefined,-1,2,18,1,2,undefined,2,2,4,3,2,8,59,-1,38,8,40,6,30,2,9,undefined,7,1,21,-1,-1,7,49,9,3,3,3,8,-1,-1,-1,undefined,undefined
08/10/2020,1,-1,-1,60,8,10,29,12,5,-1,1,-1,3,-1,-1,-1,3,3,-1,6,3,-1,19,-1,9,13,24,9,11,-1,-1,7,undefined,-1,2,-1,-1,-1,undefined,-1,2,2,2,-1,3,33,-1,25,7,34,-1,40,3,2,undefined,-1,-1,11,-1,-1,3,36,9,4,4,2,4,-1,-1,-1,undefined,undefined
08/10/2020,2,3,3,36,6,14,3,-1,1,1,-1,-1,4,-1,-1,-1,5,2,-1,10,-1,-1,17,-1,7,14,31,3,13,-1,2,2,undefined,-1,-1,9,6,5,undefined,-1,1,-1,-1,-1,-1,17,-1,8,2,22,6,12,3,7,undefined,12,1,10,-1,-1,3,38,7,8,2,1,4,-1,-1,-1,undefined,undefined
08/10/2020,3,4,2,22,6,22,9,5,2,-1,-1,3,7,-1,-1,-1,14,3,1,2,-1,-1,23,-1,8,11,28,2,21,-1,8,6,undefined,-1,1,3,5,8,undefined,-1,-1,-1,1,-1,7,20,-1,32,8,37,4,13,-1,-1,undefined,1,1,11,-1,-1,1,25,16,4,5,1,9,-1,-1,-1,undefined,undefined
08/10/2020,4,10,6,18,10,53,13,3,2,2,2,1,5,-1,-1,-1,2,6,1,1,1,-1,25,-1,11,3,31,2,40,-1,1,7,undefined,-1,-1,2,1,5,undefined,-1,-1,6,1,-1,2,18,-1,10,11,24,6,27,-1,1,undefined,-1,1,11,-1,-1,10,20,3,4,-1,4,4,-1,-1,-1,undefined,undefined
08/10/2020,5,8,11,16,28,50,63,12,5,15,5,-1,5,-1,-1,-1,13,30,4,4,5,-1,82,-1,117,19,43,6,42,5,16,6,undefined,-1,8,29,11,1,undefined,2,10,8,1,1,18,87,-1,35,19,33,-1,45,8,2,undefined,13,14,38,-1,-1,13,79,16,11,6,7,13,-1,-1,-1,undefined,undefined
08/10/2020,6,57,19,39,72,117,131,34,36,66,19,-1,21,-1,-1,-1,28,61,17,4,11,-1,166,-1,174,90,70,19,63,18,24,45,undefined,-1,30,112,31,10,undefined,14,28,40,13,12,23,193,-1,70,31,45,10,68,7,13,undefined,21,26,106,1,-1,22,170,43,25,39,25,19,10,5,13,undefined,undefined
08/10/2020,7,59,46,56,108,175,162,136,93,69,20,27,91,-1,2,-1,49,110,48,14,12,-1,301,-1,248,231,129,36,120,98,22,31,undefined,-1,49,255,34,14,undefined,29,46,38,19,20,52,277,-1,135,61,58,51,85,21,34,undefined,36,47,115,10,-1,40,136,19,42,100,46,49,67,46,39,undefined,undefined
08/10/2020,8,88,69,116,217,241,208,141,140,90,37,25,99,-1,3,-1,131,146,48,32,23,-1,448,-1,313,320,188,52,156,73,29,47,undefined,-1,45,279,55,38,undefined,45,72,41,33,23,88,401,-1,177,84,68,90,58,33,18,undefined,27,57,203,14,-1,65,203,15,66,118,68,61,139,78,57,undefined,undefined
08/10/2020,9,128,96,126,229,192,222,103,151,101,39,31,137,-1,1,-1,178,164,48,47,28,-1,475,-1,250,265,244,56,174,45,40,71,undefined,-1,51,268,82,50,undefined,80,76,30,27,17,100,277,-1,229,99,94,109,105,44,18,undefined,32,49,182,34,-1,72,245,24,70,106,86,98,128,68,45,undefined,undefined
08/10/2020,10,136,131,178,305,207,188,121,148,75,43,54,147,-1,1,-1,166,167,40,61,40,-1,448,-1,240,231,332,97,147,66,80,114,undefined,-1,52,226,73,64,undefined,58,77,62,34,10,127,379,-1,250,142,113,171,80,77,32,undefined,82,42,175,35,-1,115,340,37,97,85,93,134,139,85,58,undefined,undefined
08/10/2020,11,176,149,222,341,274,240,106,144,51,52,37,152,-1,2,-1,190,133,51,109,61,-1,542,-1,219,209,351,97,169,65,86,71,undefined,-1,42,263,85,77,undefined,58,74,71,34,23,114,410,-1,317,133,120,160,90,75,42,undefined,59,64,149,51,-1,103,442,86,112,119,94,187,175,57,88,undefined,undefined
08/10/2020,12,191,201,293,420,288,336,126,167,108,36,52,138,-1,5,-1,229,211,49,147,66,-1,745,-1,307,269,530,98,190,62,101,123,undefined,-1,36,394,124,78,undefined,67,73,102,43,25,209,505,-1,369,147,159,165,118,87,40,undefined,61,61,177,45,-1,155,516,91,143,121,98,249,190,134,73,undefined,undefined
08/10/2020,13,221,204,324,425,246,316,111,126,81,20,27,98,-1,-1,-1,251,154,47,178,67,-1,717,-1,353,222,495,116,128,66,108,123,undefined,-1,37,272,81,100,undefined,41,74,60,42,9,182,501,-1,333,124,147,159,112,84,23,undefined,46,65,158,58,-1,154,477,102,169,99,90,266,194,94,45,undefined,undefined
08/10/2020,14,199,179,287,413,262,339,79,87,82,15,29,112,-1,2,-1,231,155,32,114,61,-1,734,-1,292,192,434,83,171,61,110,95,undefined,-1,36,241,86,79,undefined,49,50,53,36,10,158,446,-1,420,154,128,123,119,98,28,undefined,72,57,189,71,-1,132,599,46,138,103,104,245,167,85,48,undefined,undefined
08/10/2020,15,203,165,275,400,281,353,84,118,79,20,30,115,-1,1,-1,229,117,47,135,61,-1,761,-1,294,215,264,75,202,60,106,105,undefined,-1,37,266,86,94,undefined,22,66,87,25,4,177,511,-1,439,117,74,161,105,119,40,undefined,80,68,182,79,-1,130,641,66,101,95,115,298,170,69,84,undefined,undefined
08/10/2020,16,205,152,277,336,230,362,101,90,79,35,23,105,-1,2,-1,175,118,44,124,54,-1,838,-1,387,208,192,75,152,61,116,94,undefined,-1,28,268,66,76,undefined,28,72,51,45,19,153,477,-1,432,87,49,115,132,90,37,undefined,100,74,211,37,-1,144,614,79,112,112,91,322,178,79,46,undefined,undefined
08/10/2020,17,214,163,332,326,285,481,101,152,111,50,51,150,-1,2,-1,152,134,26,133,46,-1,882,-1,409,292,214,64,192,74,107,104,undefined,-1,22,343,67,57,undefined,35,57,63,72,20,154,500,-1,375,80,73,93,112,72,19,undefined,94,55,232,59,-1,159,575,61,126,105,101,312,154,65,66,undefined,undefined
08/10/2020,18,131,107,286,227,251,367,141,165,50,63,68,203,-1,2,-1,102,81,16,157,44,-1,760,-1,319,316,171,45,196,91,88,115,undefined,-1,25,347,56,53,undefined,10,44,45,40,9,111,358,-1,251,65,93,93,94,71,28,undefined,94,37,163,54,-1,119,549,65,91,60,98,295,118,69,46,undefined,undefined
08/10/2020,19,103,77,234,187,169,263,96,139,43,52,65,217,-1,3,-1,60,44,5,103,42,-1,681,-1,202,233,165,43,111,54,123,75,undefined,-1,14,260,32,41,undefined,12,36,31,16,8,80,309,-1,221,50,86,71,52,48,24,undefined,62,50,128,13,-1,99,399,56,63,50,75,200,37,14,43,undefined,undefined
08/10/2020,20,67,49,210,91,131,310,54,89,24,23,78,226,-1,-1,-1,47,37,5,81,35,-1,450,-1,161,162,103,31,80,32,64,70,undefined,-1,9,197,19,39,undefined,11,19,34,22,11,52,184,-1,169,54,64,70,27,31,19,undefined,57,41,82,-1,-1,80,347,68,33,34,42,157,6,0,8,undefined,undefined
08/10/2020,21,47,25,177,61,90,206,16,39,19,6,44,108,-1,1,-1,28,25,3,51,13,-1,232,-1,92,59,100,22,61,19,37,50,undefined,-1,2,92,11,20,undefined,-1,10,18,14,9,44,114,-1,294,36,66,39,31,14,15,undefined,33,14,60,-1,-1,51,217,56,28,16,25,99,3,0,1,undefined,undefined
08/10/2020,22,21,8,118,62,82,59,19,14,32,3,19,53,-1,-1,-1,19,25,3,34,15,-1,144,-1,93,64,96,20,42,14,26,61,undefined,-1,4,48,18,13,undefined,1,9,8,4,1,27,123,-1,363,26,66,34,33,15,10,undefined,20,7,38,-1,-1,24,157,31,23,7,23,48,11,0,8,undefined,undefined
08/10/2020,23,21,15,137,33,48,30,8,8,12,5,9,23,-1,-1,-1,20,7,2,24,7,-1,89,-1,44,49,53,8,19,3,13,35,undefined,-1,2,16,7,7,undefined,1,5,9,4,1,17,75,-1,122,7,49,19,56,3,7,undefined,8,5,14,-1,-1,14,84,22,9,14,3,21,-1,-1,-1,undefined,undefined
09/10/2020,0,7,4,80,13,26,11,8,8,-1,1,2,9,-1,-1,-1,5,-1,1,20,1,-1,42,-1,18,17,40,7,17,2,5,18,undefined,-1,2,8,2,4,undefined,-1,2,2,-1,3,6,19,-1,41,4,47,17,45,4,2,undefined,5,2,14,-1,-1,13,31,15,5,10,9,19,-1,-1,-1,undefined,undefined
09/10/2020,1,6,6,51,13,13,30,-1,1,1,3,2,4,-1,-1,-1,3,-1,1,16,4,-1,41,-1,13,14,31,2,6,2,5,15,undefined,-1,-1,7,3,2,undefined,-1,-1,4,2,1,7,27,-1,132,6,54,-1,19,-1,4,undefined,6,1,14,-1,-1,8,38,14,4,1,3,8,-1,-1,-1,undefined,undefined
09/10/2020,2,4,6,32,4,12,5,-1,1,-1,5,1,1,-1,-1,-1,1,-1,1,21,1,-1,60,-1,11,2,16,1,9,-1,3,5,undefined,-1,-1,2,2,-1,undefined,-1,2,3,1,2,5,6,-1,250,4,33,1,4,6,3,undefined,5,1,5,-1,-1,16,35,9,3,2,3,9,-1,-1,-1,undefined,undefined
09/10/2020,3,7,11,30,10,31,5,7,-1,2,1,-1,5,-1,-1,-1,6,2,-1,15,-1,-1,32,-1,7,6,19,1,29,1,11,11,undefined,-1,-1,-1,7,9,undefined,-1,-1,2,3,2,10,8,-1,23,2,35,6,14,-1,-1,undefined,2,1,7,-1,-1,10,15,4,6,-1,7,10,-1,-1,-1,undefined,undefined
09/10/2020,4,5,5,16,13,45,15,-1,-1,1,3,1,6,-1,-1,-1,1,-1,1,3,-1,-1,24,-1,4,22,19,2,43,-1,1,14,undefined,-1,-1,6,-1,1,undefined,-1,3,6,1,-1,4,14,-1,30,9,33,5,7,1,1,undefined,1,3,7,-1,-1,5,23,8,7,-1,4,5,-1,-1,-1,undefined,undefined
09/10/2020,5,5,9,32,35,51,75,25,17,24,11,2,8,-1,-1,-1,10,31,4,7,9,-1,77,-1,120,30,45,6,56,4,12,11,undefined,-1,5,37,11,7,undefined,-1,14,12,9,6,7,167,-1,41,14,25,6,36,7,2,undefined,1,5,44,-1,-1,15,77,9,9,9,6,10,-1,-1,-1,undefined,undefined
09/10/2020,6,49,19,51,65,106,149,70,43,77,10,7,24,-1,1,-1,19,68,10,7,14,-1,165,-1,177,122,85,20,90,26,18,38,undefined,-1,23,128,36,7,undefined,16,19,58,17,17,23,244,-1,86,38,50,20,70,11,17,undefined,24,21,107,-1,-1,21,179,39,21,39,43,24,18,5,11,undefined,undefined
09/10/2020,7,61,41,66,92,167,160,117,102,59,19,21,82,-1,-1,-1,75,110,33,24,19,-1,275,-1,219,169,139,49,127,61,26,36,undefined,-1,36,231,38,19,undefined,28,52,63,26,20,53,255,-1,92,79,57,72,58,58,19,undefined,46,44,114,10,-1,35,158,25,50,90,41,36,70,35,27,undefined,undefined
09/10/2020,8,127,52,94,165,194,176,117,102,90,42,26,116,-1,-1,-1,123,169,61,52,19,-1,452,-1,302,216,163,71,136,55,23,53,undefined,-1,44,191,75,38,undefined,40,54,38,51,41,84,341,-1,196,78,63,123,43,40,29,undefined,105,21,172,25,-1,66,183,31,64,136,65,92,121,98,57,undefined,undefined
09/10/2020,9,86,99,148,240,194,182,113,106,55,47,32,96,-1,2,-1,153,156,39,36,26,-1,398,-1,201,215,247,101,116,62,41,63,undefined,-1,50,247,112,46,undefined,51,68,42,33,15,93,385,-1,236,103,99,127,101,36,15,undefined,46,25,167,26,-1,78,277,51,127,110,53,91,129,79,47,undefined,undefined
09/10/2020,10,154,125,166,278,190,170,83,115,43,44,30,124,-1,4,-1,215,135,55,72,40,-1,459,-1,234,193,382,87,146,57,63,117,undefined,-1,43,229,111,74,undefined,44,72,51,40,19,120,340,-1,258,118,148,205,88,67,30,undefined,61,58,126,41,-1,70,321,41,87,90,75,140,124,106,34,undefined,undefined
09/10/2020,11,150,153,201,296,211,233,100,113,71,46,43,129,-1,2,-1,157,145,61,88,79,-1,525,-1,227,214,402,78,144,68,80,112,undefined,-1,46,271,107,69,undefined,27,75,61,32,16,108,364,-1,335,121,172,200,133,67,44,undefined,79,58,118,28,-1,96,345,49,111,91,61,196,130,78,43,undefined,undefined
09/10/2020,12,216,194,304,416,294,332,119,154,118,46,27,157,-1,8,-1,272,192,55,146,78,-1,722,-1,250,288,502,97,184,78,124,125,undefined,-1,45,333,89,79,undefined,66,88,115,60,32,164,497,-1,369,172,177,223,137,105,33,undefined,71,76,155,56,-1,167,548,101,155,128,86,224,162,119,53,undefined,undefined
09/10/2020,13,215,214,332,449,308,316,126,194,100,39,31,111,-1,4,-1,240,193,69,135,74,-1,765,-1,303,274,517,112,161,64,105,183,undefined,-1,57,360,92,106,undefined,64,93,57,42,28,183,532,-1,400,203,211,248,145,99,43,undefined,107,65,174,46,-1,178,622,152,155,130,90,295,253,131,61,undefined,undefined
09/10/2020,14,250,202,309,448,303,295,141,164,76,38,50,160,-1,-1,-1,223,139,56,146,69,-1,763,-1,311,245,487,117,163,77,131,137,undefined,-1,52,327,87,121,undefined,30,55,60,48,21,180,529,-1,454,181,174,201,124,126,38,undefined,95,57,156,69,-1,197,611,122,134,112,121,332,184,117,58,undefined,undefined
09/10/2020,15,299,234,380,423,364,296,171,182,116,33,54,192,-1,5,-1,231,148,42,142,81,-1,811,-1,318,347,381,98,205,74,138,103,undefined,-1,42,409,81,103,undefined,19,70,52,31,25,183,467,-1,524,143,114,192,145,90,53,undefined,96,81,197,71,-1,202,745,87,127,110,128,382,189,87,30,undefined,undefined
09/10/2020,16,274,208,402,434,369,400,198,213,93,30,40,227,-1,5,-1,210,148,47,149,57,-1,985,-1,364,365,255,86,242,123,112,89,undefined,-1,53,418,101,65,undefined,29,76,67,47,32,154,532,-1,528,102,69,170,92,99,22,undefined,126,69,209,66,-1,114,727,80,136,123,112,353,183,102,38,-1,undefined
09/10/2020,17,323,182,459,415,450,390,263,289,102,31,65,276,-1,1,-1,169,128,38,183,67,-1,1067,-1,336,484,218,89,265,177,117,171,undefined,-1,73,611,89,79,undefined,23,55,57,60,43,190,571,-1,452,114,89,182,111,109,36,undefined,115,91,247,66,-1,220,712,89,110,140,140,417,152,82,36,-1,undefined
09/10/2020,18,195,122,458,390,395,411,279,275,56,42,98,354,-1,3,-1,93,78,19,147,89,-1,952,-1,276,519,251,77,230,156,134,121,undefined,-1,46,595,61,95,undefined,10,56,88,54,38,214,504,-1,386,91,106,158,104,80,45,undefined,140,72,185,79,-1,174,759,93,107,81,157,410,113,62,19,-1,undefined
09/10/2020,19,202,105,387,256,379,325,148,251,61,68,105,448,-1,1,-1,74,66,9,133,65,-1,799,-1,240,362,222,64,186,105,145,104,undefined,-1,24,495,48,62,undefined,4,56,70,52,24,120,331,-1,336,101,138,121,95,68,47,undefined,103,54,127,31,-1,117,596,81,84,59,81,302,72,24,3,-1,undefined
09/10/2020,20,90,39,273,173,190,256,74,151,31,46,61,234,-1,-1,-1,38,37,11,155,54,-1,623,-1,213,164,120,42,87,42,87,80,undefined,-1,20,303,24,51,undefined,12,43,26,20,9,79,238,-1,175,42,98,76,81,57,24,undefined,64,38,111,-1,-1,80,448,79,62,42,62,206,45,0,2,-1,undefined
09/10/2020,21,66,35,209,97,120,135,34,45,28,29,49,150,-1,-1,-1,34,29,2,82,40,-1,304,-1,128,140,90,31,95,14,87,77,undefined,-1,3,152,29,46,undefined,3,19,15,12,9,49,140,-1,137,43,69,51,32,37,13,undefined,42,16,82,-1,-1,53,289,61,45,19,33,107,18,0,0,-1,undefined
09/10/2020,22,56,20,145,64,117,106,11,23,35,4,43,89,-1,1,-1,26,17,1,49,23,-1,253,-1,101,65,85,23,54,14,29,43,undefined,-1,4,72,16,22,undefined,4,8,11,9,4,35,125,-1,136,29,95,31,30,21,13,undefined,20,10,64,-1,-1,19,174,34,39,13,28,57,10,0,0,-1,undefined
09/10/2020,23,22,8,122,47,102,48,17,17,21,8,17,46,-1,-1,-1,18,3,-1,24,6,-1,123,-1,58,59,67,6,55,7,20,31,undefined,-1,6,43,11,-1,undefined,1,12,9,8,3,24,94,-1,58,11,63,5,22,8,10,undefined,9,8,40,-1,-1,16,111,44,12,6,21,26,-1,-1,-1,-1,undefined
10/10/2020,0,11,6,57,29,46,30,11,16,6,3,6,17,-1,-1,-1,11,2,3,23,4,-1,90,-1,29,18,47,9,22,7,17,31,undefined,-1,-1,30,2,2,undefined,2,5,1,1,2,9,72,-1,92,13,54,9,12,4,10,undefined,7,5,15,-1,-1,6,54,17,4,5,4,17,-1,-1,-1,-1,undefined
10/10/2020,1,13,2,45,13,29,12,5,1,1,4,-1,4,-1,-1,-1,3,1,-1,14,2,-1,36,-1,9,16,23,3,10,-1,17,24,undefined,-1,2,7,2,2,undefined,-1,1,6,7,2,14,17,-1,48,7,36,-1,4,4,5,undefined,1,4,22,-1,-1,-1,45,12,-1,2,8,10,-1,-1,-1,-1,undefined
10/10/2020,2,6,5,51,11,10,2,5,2,7,5,4,3,-1,-1,-1,1,1,-1,33,3,-1,39,-1,17,18,31,3,14,-1,10,5,undefined,-1,1,4,2,1,undefined,-1,1,-1,-1,-1,5,11,-1,35,5,25,2,9,1,-1,undefined,2,-1,12,-1,-1,42,41,19,3,-1,4,5,-1,-1,-1,-1,undefined
10/10/2020,3,5,7,38,5,34,9,3,1,8,1,2,7,-1,-1,-1,7,6,1,11,-1,-1,47,-1,8,15,26,3,31,-1,1,2,undefined,-1,-1,-1,2,-1,undefined,4,1,3,2,2,4,24,-1,31,9,23,4,6,3,2,undefined,2,-1,5,-1,-1,3,30,13,7,5,2,9,-1,-1,-1,-1,undefined
10/10/2020,4,3,2,53,2,14,15,-1,-1,1,5,2,4,-1,-1,-1,2,-1,-1,2,3,-1,21,-1,6,15,28,5,14,2,1,7,undefined,-1,-1,11,1,-1,undefined,-1,1,3,2,1,2,11,-1,31,12,24,5,6,3,7,undefined,2,-1,11,-1,-1,5,40,28,2,3,1,3,-1,-1,-1,-1,undefined
10/10/2020,5,7,8,39,15,38,17,20,10,10,1,2,5,-1,-1,-1,20,4,-1,5,1,-1,55,-1,21,25,38,3,29,3,3,9,undefined,-1,3,19,8,10,undefined,-1,1,3,1,1,10,78,-1,43,17,24,5,11,1,2,undefined,12,6,13,-1,-1,4,32,16,6,2,5,7,-1,-1,-1,-1,undefined
10/10/2020,6,13,14,36,28,51,72,16,18,28,6,7,14,-1,-1,-1,12,19,2,6,1,-1,95,-1,69,85,69,8,24,8,18,16,undefined,-1,14,70,15,5,undefined,5,15,9,1,2,11,102,-1,44,27,51,4,33,11,4,undefined,12,10,35,-1,-1,13,73,37,15,9,8,15,2,0,1,-1,undefined
10/10/2020,7,31,33,83,75,86,77,84,56,10,6,16,41,-1,-1,-1,24,39,7,17,9,-1,192,-1,107,143,120,32,42,35,14,19,undefined,-1,17,161,23,9,undefined,3,15,27,2,4,31,159,-1,45,46,72,17,41,10,5,undefined,14,15,46,5,-1,22,107,16,24,33,18,26,25,19,7,-1,undefined
10/10/2020,8,59,35,68,96,127,98,161,137,20,28,47,115,-1,2,-1,44,41,9,20,11,-1,243,-1,121,265,182,55,64,73,19,28,undefined,-1,21,304,29,10,undefined,8,31,37,24,11,48,178,-1,83,68,82,68,85,16,10,undefined,13,23,77,17,-1,35,129,6,20,44,27,35,45,38,14,-1,undefined
10/10/2020,9,107,68,108,154,199,170,260,208,38,19,72,185,-1,-1,-1,70,73,13,33,27,-1,326,-1,114,380,305,136,147,121,29,52,undefined,-1,46,390,42,63,undefined,2,46,67,36,19,79,280,-1,137,116,144,138,72,34,9,undefined,33,50,132,30,-1,70,255,47,53,65,54,103,95,49,41,-1,undefined
10/10/2020,10,156,110,183,258,299,279,299,323,46,37,70,272,-1,3,-1,121,105,17,70,36,-1,559,-1,125,448,521,198,229,138,78,129,undefined,-1,54,549,35,66,undefined,12,65,88,36,39,144,412,-1,229,239,182,283,124,65,23,undefined,66,50,126,40,-1,102,342,71,58,93,90,159,164,74,46,-1,undefined
10/10/2020,11,259,198,271,312,385,279,382,337,51,68,113,312,-1,7,-1,105,118,25,133,91,-1,640,-1,199,608,650,314,266,207,100,149,undefined,-1,67,625,80,92,undefined,9,80,91,52,32,163,453,-1,306,368,232,277,161,80,24,undefined,78,92,147,44,-1,145,466,76,115,87,110,296,132,67,36,-1,undefined
10/10/2020,12,270,185,364,472,515,375,347,332,59,59,126,384,-1,2,-1,132,93,13,164,78,-1,806,-1,188,627,810,305,290,209,145,162,undefined,-1,80,699,64,113,undefined,15,116,106,67,38,226,652,-1,356,347,299,366,135,90,41,undefined,108,100,164,57,-1,164,661,60,117,88,130,293,151,91,39,-1,undefined
10/10/2020,13,326,226,465,485,502,376,286,323,58,61,84,339,-1,4,-1,135,124,29,150,83,-1,871,-1,206,643,754,253,293,234,126,169,undefined,-1,68,749,64,121,undefined,15,87,97,70,30,266,601,-1,411,365,312,285,156,119,40,undefined,101,54,192,59,-1,190,666,85,148,103,212,379,190,85,27,-1,undefined
10/10/2020,14,437,238,457,482,531,456,330,348,71,45,119,376,-1,3,-1,123,124,19,245,65,-1,1037,-1,225,682,707,219,341,220,143,159,undefined,-1,76,828,60,132,undefined,8,90,59,62,26,314,690,-1,444,339,314,317,157,122,36,undefined,134,92,184,73,-1,216,749,79,185,76,232,449,175,91,49,-1,undefined
10/10/2020,15,382,252,473,485,538,413,370,344,50,47,131,340,-1,-1,-1,121,95,13,214,95,-1,971,-1,213,680,583,187,295,258,122,175,undefined,-1,57,799,62,108,undefined,12,75,79,68,9,276,612,-1,525,273,173,283,127,106,43,undefined,81,83,196,70,-1,217,837,111,113,79,188,492,182,71,34,-1,undefined
10/10/2020,16,258,235,463,477,586,420,322,396,48,31,114,432,-1,5,-1,101,121,16,194,63,-1,936,-1,241,654,306,122,267,232,164,171,undefined,-1,81,816,44,93,undefined,14,84,66,67,16,235,645,-1,418,189,106,245,96,127,33,undefined,121,75,166,77,-1,243,836,81,128,87,169,575,163,67,25,-1,undefined
10/10/2020,17,218,159,453,389,454,339,303,313,56,21,150,470,-1,2,-1,94,62,15,192,62,-1,800,-1,201,595,211,81,228,230,124,158,undefined,-1,52,730,39,79,undefined,12,73,66,49,16,172,573,-1,407,94,95,139,119,101,38,undefined,106,56,139,81,-1,198,686,66,96,69,131,428,133,56,14,-1,undefined
10/10/2020,18,132,113,400,301,365,309,202,271,59,38,109,410,-1,5,-1,61,59,9,157,97,-1,718,-1,212,430,196,70,190,199,121,146,undefined,-1,15,621,66,76,undefined,4,53,62,46,7,149,386,-1,309,87,86,113,96,84,36,undefined,104,64,170,67,-1,167,670,88,83,65,98,338,91,42,15,-1,undefined
10/10/2020,19,103,84,331,250,332,263,120,228,28,47,120,410,-1,2,-1,51,41,4,146,78,-1,709,-1,163,276,164,61,180,111,98,136,undefined,-1,22,418,43,60,undefined,11,56,39,30,5,125,331,-1,277,78,98,108,78,36,34,undefined,104,76,154,18,-1,139,488,73,66,57,65,254,63,23,5,-1,undefined
10/10/2020,20,73,38,248,148,163,147,50,110,28,31,77,244,-1,1,-1,33,25,11,101,51,-1,519,-1,122,192,141,57,75,72,71,59,undefined,-1,10,262,25,34,undefined,-1,19,38,21,6,60,212,-1,196,74,89,71,44,27,13,undefined,103,30,99,-1,-1,70,386,78,56,30,58,170,24,0,0,-1,undefined
10/10/2020,21,70,33,219,90,139,122,15,45,32,24,57,134,-1,-1,-1,22,14,2,59,31,-1,281,-1,113,70,129,34,66,24,39,73,undefined,-1,9,106,14,26,undefined,4,12,19,11,4,37,165,-1,162,57,96,35,51,26,17,undefined,49,19,78,-1,-1,49,300,48,31,16,22,100,20,0,0,-1,undefined
10/10/2020,22,34,17,150,66,127,70,17,36,8,15,17,65,-1,-1,-1,15,14,-1,53,9,-1,186,-1,75,58,77,22,51,12,35,46,undefined,-1,1,78,14,18,undefined,2,8,22,10,4,38,85,-1,141,25,85,40,17,17,11,undefined,16,8,48,-1,-1,24,165,48,24,16,28,45,5,0,0,-1,undefined
10/10/2020,23,17,17,99,23,56,38,16,11,9,4,8,22,-1,-1,-1,15,2,-1,26,16,-1,103,-1,60,24,62,6,34,12,22,36,undefined,-1,1,37,5,6,undefined,2,7,11,2,4,21,61,-1,116,19,66,12,24,15,6,undefined,7,4,33,-1,-1,25,82,35,23,4,11,25,-1,-1,-1,-1,undefined
11/10/2020,0,18,8,55,14,32,31,9,18,5,-1,11,27,-1,-1,-1,3,2,1,13,4,-1,40,-1,37,21,36,8,26,2,10,50,undefined,-1,2,44,3,1,undefined,3,3,2,3,2,10,35,-1,95,16,54,6,14,3,3,undefined,4,4,18,-1,-1,10,55,20,12,3,10,8,-1,-1,-1,-1,undefined
11/10/2020,1,8,7,53,4,18,6,9,2,3,5,2,7,-1,-1,-1,2,4,-1,12,-1,-1,20,-1,27,14,16,7,20,5,5,9,undefined,-1,2,2,1,4,undefined,-1,1,-1,-1,-1,2,18,-1,51,11,46,1,14,1,1,undefined,2,-1,9,-1,-1,1,42,16,5,2,5,7,-1,-1,-1,-1,undefined
11/10/2020,2,5,8,31,7,18,3,4,2,1,1,7,2,-1,-1,-1,-1,-1,-1,14,4,-1,43,-1,13,9,33,3,15,-1,5,7,undefined,-1,-1,8,1,2,undefined,-1,1,1,-1,-1,2,16,-1,58,10,60,19,14,-1,-1,undefined,2,4,22,-1,-1,4,20,4,5,-1,2,3,-1,-1,-1,-1,undefined
11/10/2020,3,5,1,41,9,33,13,6,3,1,1,-1,2,-1,-1,-1,7,2,-1,21,3,-1,31,-1,17,11,27,-1,24,1,2,3,undefined,-1,-1,5,-1,2,undefined,-1,3,-1,-1,-1,2,17,-1,28,2,46,2,10,2,1,undefined,1,-1,10,-1,-1,1,19,8,2,-1,4,4,-1,-1,-1,-1,undefined
11/10/2020,4,3,6,24,6,32,44,15,1,3,-1,-1,2,-1,-1,-1,1,2,1,2,1,-1,22,-1,13,6,33,3,17,-1,3,6,undefined,-1,3,2,1,7,undefined,1,-1,1,1,1,2,13,-1,37,5,53,7,4,8,1,undefined,-1,-1,15,-1,-1,2,16,1,1,-1,1,2,-1,-1,-1,-1,undefined
11/10/2020,5,9,3,23,15,42,21,2,7,3,3,-1,2,-1,-1,-1,4,6,-1,2,-1,-1,30,-1,16,12,41,-1,32,1,7,7,undefined,-1,2,14,3,4,undefined,-1,1,1,-1,-1,6,43,-1,29,4,53,5,7,5,2,undefined,-1,5,6,-1,-1,7,16,3,7,1,5,9,-1,-1,-1,-1,undefined
11/10/2020,6,7,10,47,48,58,36,18,16,17,4,3,14,-1,2,-1,19,5,2,10,4,-1,79,-1,22,46,52,10,46,8,14,5,undefined,-1,9,51,8,3,undefined,4,3,6,6,3,22,106,-1,65,15,52,2,8,14,2,undefined,15,6,22,-1,-1,10,37,12,11,3,19,12,4,1,2,-1,undefined
11/10/2020,7,44,20,77,50,40,52,41,56,25,-1,15,52,-1,1,-1,15,33,5,8,2,-1,138,-1,52,111,85,25,32,35,10,19,undefined,-1,15,108,10,7,undefined,3,7,8,11,6,25,86,-1,69,30,49,16,28,11,7,undefined,8,7,31,5,-1,20,87,14,16,25,6,27,15,3,2,-1,undefined
11/10/2020,8,49,24,51,71,123,99,120,74,13,7,26,98,-1,-1,-1,24,37,4,11,10,-1,192,-1,72,243,124,34,78,49,10,30,undefined,-1,26,253,22,24,undefined,10,21,21,15,11,46,157,-1,84,45,56,45,43,21,15,undefined,15,12,45,8,-1,37,112,22,24,23,39,48,24,22,10,-1,undefined
11/10/2020,9,67,56,82,113,163,126,206,189,38,11,57,181,-1,3,-1,61,65,9,21,13,-1,261,-1,88,387,248,65,130,88,30,61,undefined,-1,34,378,23,45,undefined,12,36,27,23,9,64,175,-1,125,101,91,70,49,31,8,undefined,32,28,70,15,-1,58,167,25,31,39,49,78,45,34,24,-1,undefined
11/10/2020,10,108,66,152,166,248,179,337,283,24,13,98,291,-1,4,-1,72,69,6,39,48,-1,359,-1,114,523,396,128,161,154,53,93,undefined,-1,44,535,34,60,undefined,9,55,45,33,15,84,261,-1,202,227,131,138,90,34,4,undefined,54,43,105,27,-1,83,255,31,57,60,52,122,71,55,46,-1,undefined
11/10/2020,11,159,147,248,282,312,219,384,370,40,26,102,428,-1,6,-1,72,110,12,95,51,-1,497,-1,152,598,575,238,186,184,83,106,undefined,-1,61,655,33,73,undefined,14,59,60,50,22,115,323,-1,246,262,256,181,107,51,14,undefined,56,66,99,48,-1,118,390,67,80,79,87,235,122,61,44,-1,undefined
11/10/2020,12,192,179,369,364,395,328,281,302,43,22,108,351,-1,1,-1,107,88,17,105,68,-1,691,-1,187,626,721,237,237,191,88,121,undefined,-1,42,631,32,73,undefined,10,87,46,53,23,143,464,-1,272,321,297,199,127,80,16,undefined,60,65,137,63,-1,137,490,70,90,73,90,300,133,75,62,-1,undefined
11/10/2020,13,269,224,499,397,447,347,369,335,40,36,79,407,-1,1,-1,103,93,16,169,99,-1,908,-1,184,654,688,245,306,209,154,156,undefined,-1,76,742,59,99,undefined,10,73,78,76,28,202,497,-1,399,331,286,210,142,115,34,undefined,92,66,154,47,-1,174,574,82,131,67,161,379,166,76,34,-1,undefined
11/10/2020,14,326,244,515,425,503,373,413,433,67,29,140,516,-1,8,-1,90,90,17,177,70,-1,889,-1,187,755,675,189,399,227,122,207,undefined,-1,77,917,38,113,undefined,13,82,52,66,29,213,561,-1,438,302,335,220,128,121,21,undefined,99,75,164,55,-1,181,742,79,165,94,158,399,142,87,67,-1,undefined
11/10/2020,15,308,221,435,439,532,423,458,441,38,34,142,499,-1,2,-1,107,91,13,197,88,-1,950,-1,188,701,590,161,331,284,107,186,undefined,-1,67,976,45,116,undefined,12,70,54,46,45,240,623,-1,433,326,284,230,149,94,26,undefined,101,100,183,63,-1,169,798,71,139,81,172,455,147,26,60,-1,undefined
11/10/2020,16,314,181,500,422,498,389,358,420,45,48,127,439,-1,-1,-1,149,80,16,212,67,-1,938,-1,220,703,355,126,297,274,129,200,undefined,-1,80,869,51,91,undefined,7,100,48,53,41,227,581,-1,383,227,145,149,131,91,60,undefined,81,89,163,81,-1,199,668,65,100,56,171,446,162,36,54,-1,undefined
11/10/2020,17,267,153,470,345,484,352,346,340,54,30,128,398,-1,3,-1,104,84,19,188,77,-1,903,-1,154,600,192,80,235,234,117,148,undefined,-1,45,842,37,96,undefined,4,69,57,44,24,161,505,-1,380,100,111,117,103,74,34,undefined,91,79,132,63,-1,176,625,84,139,51,108,339,125,30,43,-1,undefined
11/10/2020,18,160,104,393,302,399,287,231,262,50,22,123,444,-1,-1,-1,64,60,9,177,44,-1,909,-1,192,492,178,82,172,167,123,155,undefined,-1,52,560,36,57,undefined,5,51,56,56,34,136,342,-1,294,90,110,98,93,50,36,undefined,72,69,144,48,-1,146,612,99,100,70,90,304,121,32,30,-1,undefined
11/10/2020,19,148,83,308,175,295,218,108,254,43,36,135,394,-1,-1,-1,40,25,7,122,56,-1,704,-1,156,315,184,50,153,88,92,115,undefined,-1,24,391,28,50,undefined,1,26,37,35,21,82,257,-1,225,81,143,93,89,45,26,undefined,41,56,107,22,-1,101,459,70,61,39,50,183,54,19,34,-1,undefined
11/10/2020,20,104,39,271,140,184,169,49,126,30,17,77,213,-1,-1,-1,34,24,4,122,30,-1,447,-1,109,166,131,43,86,32,61,68,undefined,-1,13,164,20,42,undefined,2,12,27,14,13,67,160,-1,168,35,110,55,61,22,14,undefined,55,31,83,-1,-1,71,401,70,65,45,38,158,3,0,2,-1,undefined
11/10/2020,21,74,23,181,57,97,82,24,54,15,4,47,115,-1,1,-1,20,8,3,73,29,-1,265,-1,88,101,78,22,75,26,45,71,undefined,-1,4,106,13,28,undefined,3,10,20,8,8,48,109,-1,154,25,78,30,68,16,26,undefined,19,13,50,-1,-1,43,209,57,50,19,34,101,10,6,22,-1,undefined
11/10/2020,22,28,15,143,56,81,58,12,15,14,7,21,58,-1,-1,-1,10,4,2,22,10,-1,218,-1,64,50,77,16,62,15,21,33,undefined,-1,3,66,9,14,undefined,4,4,18,12,2,26,100,-1,110,36,54,21,34,21,12,undefined,9,8,44,-1,-1,25,137,31,45,5,23,35,3,3,7,-1,undefined
11/10/2020,23,15,10,99,35,36,36,13,11,8,1,19,35,-1,-1,-1,16,4,-1,24,11,-1,112,-1,25,31,48,8,25,14,29,21,undefined,-1,2,32,-1,12,undefined,2,1,7,8,4,20,46,-1,114,9,70,5,18,8,5,undefined,7,8,11,-1,-1,18,90,23,48,14,11,34,-1,-1,-1,-1,undefined
12/10/2020,0,7,5,55,12,21,10,2,5,5,-1,7,21,-1,-1,-1,4,-1,1,22,2,-1,30,-1,20,43,48,7,27,1,13,29,undefined,-1,4,19,-1,5,undefined,1,7,13,3,1,17,26,-1,68,13,55,6,12,3,7,undefined,2,1,32,-1,-1,11,58,14,60,4,4,14,-1,-1,-1,-1,undefined
12/10/2020,1,10,2,32,5,17,24,15,2,4,-1,1,7,-1,-1,-1,4,-1,1,8,5,-1,26,-1,10,40,21,1,20,-1,7,7,undefined,-1,1,8,4,5,undefined,2,-1,2,2,1,4,13,-1,36,-1,59,2,18,1,-1,undefined,5,-1,23,-1,-1,4,55,21,22,3,4,8,-1,-1,-1,-1,undefined
12/10/2020,2,9,8,49,7,14,5,-1,4,2,-1,-1,1,-1,-1,-1,4,3,-1,11,2,-1,48,-1,5,7,31,1,13,1,5,1,undefined,-1,-1,2,-1,-1,undefined,-1,1,2,-1,1,2,13,-1,38,6,37,2,11,5,-1,undefined,6,2,17,-1,-1,4,37,2,27,1,5,4,-1,-1,-1,-1,undefined
12/10/2020,3,7,1,26,5,24,5,4,-1,-1,-1,7,5,-1,-1,-1,7,1,1,12,1,-1,24,-1,16,250,18,4,31,-1,8,10,undefined,-1,-1,1,8,6,undefined,-1,-1,2,2,2,5,2,-1,44,3,39,6,6,2,3,undefined,3,-1,4,-1,-1,2,23,1,7,3,2,2,-1,-1,-1,-1,undefined
12/10/2020,4,13,3,13,5,39,8,2,1,4,-1,-1,7,-1,3,-1,-1,-1,1,7,2,-1,15,-1,12,-1,24,5,45,2,-1,-1,undefined,-1,-1,1,6,-1,undefined,-1,1,13,-1,-1,7,17,-1,24,6,29,-1,11,2,3,undefined,2,5,12,-1,-1,4,22,19,16,1,4,1,-1,-1,-1,-1,undefined
12/10/2020,5,11,6,14,21,61,57,20,15,8,7,-1,7,-1,1,-1,14,26,4,11,2,-1,72,-1,49,32,30,4,54,2,7,16,undefined,-1,13,21,9,5,undefined,-1,4,10,-1,-1,12,81,-1,52,9,21,8,28,8,2,undefined,1,8,32,-1,-1,9,39,6,10,5,8,12,-1,-1,-1,-1,undefined
12/10/2020,6,29,16,38,60,98,97,61,51,48,11,16,41,-1,3,-1,25,62,9,11,8,-1,153,-1,151,156,38,10,96,26,22,11,undefined,-1,19,132,25,8,undefined,9,22,12,5,5,21,146,-1,58,14,52,9,21,5,18,undefined,10,23,80,2,-1,15,95,21,15,23,32,23,15,11,6,-1,undefined
12/10/2020,7,50,50,116,131,200,254,172,129,68,23,32,109,-1,1,-1,58,132,40,19,14,-1,333,-1,238,298,53,30,170,71,33,29,undefined,-1,29,304,40,14,undefined,19,37,34,22,27,52,261,-1,113,41,51,35,30,11,15,undefined,12,50,134,7,-1,38,146,24,49,109,45,48,80,36,38,-1,undefined
12/10/2020,8,108,69,137,243,260,263,149,187,89,47,43,157,-1,1,-1,100,173,64,28,22,-1,458,-1,306,367,109,39,207,63,47,67,undefined,-1,37,338,63,33,undefined,51,107,58,33,14,87,397,-1,235,58,57,96,64,42,26,undefined,25,60,178,31,-1,72,191,25,98,137,68,57,111,56,46,-1,undefined
12/10/2020,9,131,69,125,256,213,205,104,179,72,39,54,145,-1,-1,-1,129,160,66,57,41,-1,496,-1,217,265,-1,30,173,48,48,71,undefined,-1,39,267,68,55,undefined,39,101,31,35,21,87,328,-1,272,62,60,143,49,41,29,undefined,52,38,173,25,-1,84,225,37,98,120,69,113,138,64,35,-1,undefined
12/10/2020,10,150,131,176,341,223,202,136,156,65,36,55,132,-1,4,-1,130,177,57,83,50,-1,473,-1,249,226,-1,30,162,93,78,91,undefined,-1,26,258,68,48,undefined,50,103,58,39,19,303,438,-1,272,88,71,115,59,62,24,undefined,64,46,113,35,-1,100,267,54,145,103,91,178,151,72,54,-1,undefined
12/10/2020,11,172,168,272,352,230,236,157,122,59,48,56,157,-1,-1,-1,134,192,52,117,81,-1,512,-1,234,245,-1,37,177,95,109,76,undefined,-1,41,290,64,70,undefined,31,61,60,46,16,144,470,-1,295,59,112,210,89,86,30,undefined,92,47,152,39,-1,122,280,51,132,111,105,203,146,83,64,-1,undefined
12/10/2020,12,280,203,377,499,360,342,156,222,91,66,56,187,-1,1,-1,154,210,68,162,74,-1,776,-1,221,314,-1,31,256,105,97,121,undefined,-1,55,418,87,72,undefined,89,97,91,31,15,202,655,-1,441,98,162,220,107,94,24,undefined,94,68,163,62,-1,130,457,72,172,118,106,262,185,123,73,-1,undefined
12/10/2020,13,355,277,422,570,343,347,154,211,92,38,59,178,-1,1,-1,204,262,81,197,106,-1,809,-1,273,328,-1,57,245,106,132,116,undefined,-1,72,486,91,89,undefined,70,82,70,57,38,262,581,-1,445,85,147,217,80,144,32,undefined,102,78,155,48,-1,158,540,54,178,102,152,281,217,130,64,72,undefined
12/10/2020,14,448,183,412,436,359,320,158,238,67,43,46,189,-1,1,-1,197,163,67,163,64,-1,960,-1,327,370,-1,35,242,127,160,152,undefined,-1,69,428,109,91,undefined,28,79,72,56,36,199,499,-1,455,80,85,177,81,101,23,undefined,80,57,189,67,-1,151,579,102,166,136,147,356,190,148,60,202,undefined
12/10/2020,15,488,220,446,458,329,324,176,208,102,23,73,223,-1,1,-1,239,162,61,205,68,-1,1024,-1,371,411,-1,56,236,131,105,150,undefined,-1,59,448,69,103,undefined,30,86,89,61,55,241,572,-1,457,104,93,193,107,68,48,undefined,92,100,219,59,-1,158,651,65,166,103,141,340,188,92,65,235,undefined
12/10/2020,16,417,176,420,478,415,339,202,252,99,58,80,259,-1,2,-1,223,167,78,200,69,-1,1012,-1,392,459,-1,94,292,149,108,138,undefined,-1,53,508,66,70,undefined,35,86,75,63,39,196,676,-1,505,88,73,163,91,100,38,undefined,95,84,221,79,-1,181,607,121,132,126,138,407,171,86,51,214,undefined
12/10/2020,17,299,147,429,426,520,443,359,370,108,21,137,403,-1,3,-1,161,169,62,156,61,-1,1008,-1,430,677,-1,87,299,210,101,148,undefined,-1,78,763,72,79,undefined,34,101,86,78,43,189,602,-1,451,121,83,159,123,83,52,undefined,120,103,242,64,-1,194,712,100,138,136,178,389,170,63,29,210,undefined
12/10/2020,18,200,112,451,351,420,387,379,389,66,22,183,510,-1,-1,-1,97,87,29,153,68,-1,1009,-1,301,649,-1,52,258,183,90,135,undefined,-1,64,767,56,86,undefined,10,90,86,83,51,167,540,-1,393,70,81,112,125,90,39,undefined,109,77,174,70,-1,172,631,94,126,98,114,387,154,55,40,228,undefined
12/10/2020,19,138,86,363,285,407,301,176,319,59,35,167,559,-1,2,-1,80,50,12,157,50,-1,783,-1,233,494,-1,61,205,142,123,99,undefined,-1,37,577,29,53,undefined,7,61,54,51,26,97,412,-1,255,68,73,135,99,78,28,undefined,92,86,148,22,-1,96,518,77,82,54,100,259,84,14,35,191,undefined
12/10/2020,20,117,48,300,149,273,195,82,149,50,21,98,358,-1,1,-1,55,24,6,91,38,-1,606,-1,154,242,-1,43,117,66,75,90,undefined,-1,21,279,41,40,undefined,12,25,41,30,16,71,254,-1,181,52,72,76,43,47,20,undefined,54,40,140,-1,-1,84,399,68,97,37,56,165,4,1,3,152,undefined
12/10/2020,21,81,21,185,86,136,108,41,86,19,26,64,178,-1,-1,-1,35,27,5,67,22,-1,291,-1,129,141,-1,23,71,29,45,47,undefined,-1,11,167,12,14,undefined,5,20,17,23,13,60,172,-1,137,38,59,33,34,27,13,undefined,52,29,90,-1,-1,52,221,53,53,29,33,128,2,1,4,64,undefined
12/10/2020,22,41,13,116,52,81,52,19,51,26,9,47,115,-1,-1,-1,17,17,3,38,13,-1,208,-1,87,93,-1,13,46,16,37,36,undefined,-1,2,63,15,13,undefined,-1,4,24,22,12,37,162,-1,120,17,56,27,17,26,10,undefined,20,12,52,-1,-1,27,152,30,47,6,24,50,8,3,16,2,undefined
12/10/2020,23,15,7,71,24,39,49,32,17,6,4,23,45,-1,-1,-1,11,6,2,33,10,-1,118,-1,29,73,-1,8,26,6,22,18,undefined,-1,1,48,10,3,undefined,3,4,11,7,6,17,60,-1,68,13,45,5,21,9,7,undefined,9,9,29,-1,-1,15,84,36,49,5,11,29,-1,-1,-1,-1,undefined
13/10/2020,0,10,12,38,23,27,28,17,8,2,4,17,24,-1,-1,-1,4,2,-1,25,7,-1,66,-1,14,11,-1,4,33,1,7,15,undefined,-1,6,38,2,3,undefined,-1,3,4,2,4,21,40,-1,46,5,50,3,32,4,2,undefined,2,2,18,-1,-1,5,71,16,52,8,14,15,-1,-1,-1,5,undefined
13/10/2020,1,4,-1,26,8,15,13,5,3,5,3,3,12,-1,-1,-1,3,1,1,20,2,-1,19,-1,13,10,-1,3,20,1,9,16,undefined,-1,-1,9,2,1,undefined,-1,3,3,1,-1,5,34,-1,16,2,54,6,12,-1,-1,undefined,10,6,10,-1,-1,3,39,11,23,3,3,10,-1,-1,-1,-1,undefined
13/10/2020,2,5,2,27,12,18,2,-1,2,3,1,3,9,-1,-1,-1,6,4,-1,14,5,-1,27,-1,4,12,-1,2,16,1,2,4,undefined,-1,-1,4,5,1,undefined,-1,-1,-1,-1,1,9,14,-1,17,4,45,1,12,3,-1,undefined,-1,2,11,-1,-1,7,39,12,18,2,-1,13,-1,-1,-1,3,undefined
13/10/2020,3,3,5,14,17,24,6,5,-1,3,1,-1,4,-1,-1,-1,12,5,-1,12,3,-1,27,-1,11,11,-1,1,21,1,14,6,undefined,-1,1,6,1,7,undefined,-1,1,1,1,-1,9,29,-1,32,6,33,10,7,3,2,undefined,1,4,10,-1,-1,-1,23,13,2,2,-1,6,-1,-1,-1,2,undefined
13/10/2020,4,6,3,13,10,41,12,1,-1,3,1,-1,7,-1,-1,-1,-1,3,2,2,-1,-1,25,-1,7,6,-1,2,43,3,5,-1,undefined,-1,1,5,1,-1,undefined,1,-1,5,-1,-1,12,34,-1,65,4,18,1,3,2,1,undefined,2,3,12,-1,-1,6,25,7,6,-1,6,7,-1,-1,-1,-1,undefined
13/10/2020,5,8,7,18,23,69,83,24,26,18,-1,-1,6,-1,-1,-1,19,32,5,3,3,-1,76,-1,84,40,-1,8,50,15,5,17,undefined,-1,6,51,5,10,undefined,4,19,8,4,2,6,93,-1,37,21,40,6,16,3,3,undefined,5,4,58,-1,-1,38,98,19,6,9,12,12,-1,-1,-1,-1,undefined
13/10/2020,6,42,17,66,79,128,181,57,77,84,17,20,49,-1,1,-1,28,64,20,12,7,-1,147,-1,188,199,-1,20,86,28,28,44,undefined,-1,26,202,30,8,undefined,22,27,37,17,15,29,211,-1,83,31,53,12,67,10,24,undefined,36,32,128,1,-1,21,222,39,16,43,33,25,8,7,23,3,undefined
13/10/2020,7,63,48,82,141,187,218,162,118,78,17,23,73,-1,-1,-1,45,112,60,23,9,-1,293,-1,253,281,-1,52,179,63,28,63,undefined,-1,44,323,50,15,undefined,31,68,30,27,11,41,317,-1,125,80,55,64,103,26,25,undefined,60,57,137,6,-1,38,139,38,62,104,40,36,72,27,25,47,undefined
13/10/2020,8,98,76,101,215,195,205,116,117,83,34,8,62,-1,-1,-1,78,205,68,32,31,-1,437,-1,332,275,-1,84,166,56,43,76,undefined,-1,25,254,62,77,undefined,19,100,49,48,19,56,442,-1,194,82,76,97,46,46,20,undefined,39,59,204,18,-1,61,197,56,87,130,67,52,122,67,34,65,undefined
13/10/2020,9,123,119,134,244,177,182,73,94,79,41,21,68,-1,-1,-1,103,160,59,59,31,-1,409,-1,284,179,-1,71,139,44,61,84,undefined,-1,36,200,59,43,undefined,56,73,43,34,14,92,370,-1,251,81,119,135,113,42,18,undefined,91,32,176,28,-1,79,199,51,93,130,80,75,121,74,42,86,undefined
13/10/2020,10,138,130,178,265,192,158,83,93,63,40,16,92,-1,3,-1,152,129,74,77,38,-1,414,-1,206,144,-1,79,105,41,50,87,undefined,-1,26,226,87,58,undefined,26,67,33,36,23,116,370,-1,300,119,118,145,86,64,31,undefined,86,35,121,31,-1,95,246,22,118,103,91,128,152,71,47,143,undefined
13/10/2020,11,178,127,216,291,264,221,102,125,63,34,31,100,-1,1,-1,183,202,48,88,58,-1,472,-1,226,183,-1,124,168,59,69,54,undefined,-1,25,242,84,61,undefined,31,90,42,54,39,125,340,-1,324,134,128,187,85,62,43,undefined,95,57,127,37,-1,108,397,74,115,111,72,167,128,59,61,162,undefined
13/10/2020,12,230,231,364,486,268,309,106,161,98,42,49,142,-1,4,-1,139,210,60,163,97,-1,570,-1,290,263,-1,122,169,67,115,129,undefined,-1,35,360,116,84,undefined,78,103,85,59,25,185,470,-1,434,167,200,195,99,82,26,undefined,87,67,164,49,-1,128,455,95,190,124,118,209,202,99,79,250,undefined
13/10/2020,13,243,226,333,496,336,322,130,202,75,38,68,196,-1,-1,-1,161,238,62,151,63,-1,702,-1,252,263,-1,111,210,68,101,127,undefined,-1,46,299,76,83,undefined,73,75,74,52,19,183,540,-1,420,164,170,198,132,114,31,undefined,116,59,174,54,-1,141,563,127,178,112,114,261,184,150,87,190,undefined
13/10/2020,14,231,225,299,452,305,296,126,234,109,32,50,155,-1,1,-1,165,185,64,157,70,-1,649,-1,348,338,-1,98,186,85,93,108,undefined,-1,36,345,91,76,undefined,51,81,80,61,18,188,483,-1,470,157,135,149,155,130,27,undefined,86,56,179,56,-1,119,591,94,149,146,126,258,184,119,47,199,undefined
13/10/2020,15,232,173,371,450,372,331,150,162,98,24,43,144,-1,1,-1,229,157,60,155,63,-1,865,-1,345,318,-1,70,225,87,88,137,undefined,-1,21,369,59,93,undefined,34,90,52,41,13,161,590,-1,490,116,101,164,123,87,39,undefined,115,62,203,79,-1,149,642,74,143,125,117,315,156,79,65,220,undefined
13/10/2020,16,206,200,377,400,402,333,191,187,92,41,67,179,-1,2,-1,175,135,57,139,45,-1,796,-1,432,389,-1,76,218,121,104,110,undefined,-1,20,423,68,78,undefined,22,81,65,43,17,152,558,-1,410,113,71,99,120,88,36,undefined,89,70,227,63,-1,189,624,111,139,143,147,335,169,51,46,209,undefined
13/10/2020,17,214,171,402,385,371,435,245,277,99,36,104,331,-1,3,-1,131,167,53,117,75,-1,1027,-1,420,587,-1,78,268,141,124,109,undefined,-1,40,608,65,84,undefined,18,78,97,89,28,204,574,-1,437,109,76,113,100,76,38,undefined,121,69,227,89,-1,172,656,144,168,173,133,355,174,71,52,200,undefined
13/10/2020,18,150,126,375,291,377,368,266,261,74,33,150,394,-1,-1,-1,84,76,22,182,73,-1,840,-1,319,465,-1,59,249,125,101,93,undefined,-1,27,643,63,83,undefined,6,67,103,67,20,159,430,-1,330,64,87,92,114,59,20,undefined,109,72,198,70,-1,109,613,93,97,94,109,346,132,66,58,175,undefined
13/10/2020,19,110,86,326,204,272,264,138,215,53,28,127,417,-1,-1,-1,73,60,8,142,65,-1,667,-1,200,326,-1,40,167,94,109,96,undefined,-1,13,440,23,42,undefined,3,20,47,31,17,91,311,-1,259,55,100,108,99,52,21,undefined,81,69,120,12,-1,102,509,116,104,64,76,253,101,25,74,220,undefined
13/10/2020,20,83,43,253,124,156,175,91,128,52,28,71,250,-1,1,-1,45,42,9,121,34,-1,442,-1,157,198,-1,37,101,45,74,63,undefined,-1,10,277,22,19,undefined,3,20,40,18,6,70,205,-1,164,58,81,66,55,40,24,undefined,73,35,83,-1,-1,68,405,74,50,31,42,163,4,2,3,124,undefined
13/10/2020,21,48,34,151,65,123,108,61,47,19,12,46,156,-1,-1,-1,23,25,1,69,17,-1,246,-1,118,118,-1,28,52,15,50,42,undefined,-1,8,156,25,11,undefined,-1,16,19,14,7,40,146,-1,114,36,43,48,36,20,14,undefined,36,9,97,-1,-1,45,228,50,39,20,23,81,12,2,17,70,undefined
13/10/2020,22,25,18,110,58,59,71,21,36,19,4,27,67,-1,-1,-1,15,12,5,57,19,-1,168,-1,74,80,-1,10,29,20,26,37,undefined,-1,2,69,16,8,undefined,1,5,15,13,9,24,92,-1,76,19,56,24,22,22,6,undefined,20,12,51,-1,-1,26,146,34,27,6,17,48,13,2,29,-1,undefined
13/10/2020,23,21,7,69,25,49,44,9,14,8,1,7,34,-1,2,-1,9,3,1,12,1,-1,87,-1,30,41,-1,12,21,6,14,32,undefined,-1,3,32,8,6,undefined,-1,1,10,6,6,16,51,-1,61,15,67,13,16,5,6,undefined,15,1,23,-1,-1,19,82,34,13,8,9,36,-1,-1,-1,-1,undefined
14/10/2020,0,10,4,38,12,31,24,2,15,8,1,2,10,-1,-1,-1,4,3,1,15,2,-1,42,-1,15,33,-1,9,22,3,1,20,undefined,-1,1,23,2,6,undefined,-1,2,5,3,2,19,26,-1,32,13,27,7,11,2,5,undefined,6,1,18,-1,-1,10,72,27,34,3,4,19,-1,-1,-1,3,undefined
14/10/2020,1,4,7,37,3,9,23,-1,2,2,-1,-1,5,-1,-1,-1,1,-1,-1,4,2,-1,14,-1,22,18,-1,2,6,-1,15,9,undefined,-1,-1,3,1,-1,undefined,-1,4,4,3,1,9,30,-1,30,1,42,1,10,1,1,undefined,5,1,13,-1,-1,8,49,13,14,2,9,14,-1,-1,-1,-1,undefined
14/10/2020,2,4,2,56,7,11,7,-1,-1,3,3,2,5,-1,-1,-1,6,2,-1,19,2,-1,18,-1,23,8,-1,9,18,1,8,7,undefined,-1,-1,2,4,1,undefined,-1,4,3,2,2,9,13,-1,22,6,34,-1,2,4,1,undefined,1,2,12,-1,-1,2,35,17,15,1,4,14,-1,-1,-1,1,undefined
14/10/2020,3,9,7,21,2,33,7,10,1,3,5,-1,3,-1,-1,-1,4,-1,1,8,-1,-1,27,-1,7,17,-1,4,35,-1,13,13,undefined,-1,2,4,2,8,undefined,-1,-1,2,-1,1,6,14,-1,12,4,24,7,2,3,-1,undefined,3,4,8,-1,-1,1,27,8,6,2,5,5,-1,-1,-1,-1,undefined
14/10/2020,4,8,8,13,11,38,11,2,-1,2,3,2,4,-1,-1,-1,9,3,-1,8,4,-1,24,-1,10,21,-1,-1,39,-1,-1,5,undefined,-1,1,2,1,-1,undefined,-1,-1,7,-1,1,2,11,-1,13,8,25,-1,6,-1,1,undefined,3,6,11,-1,-1,5,23,26,7,2,4,3,-1,-1,-1,6,undefined
14/10/2020,5,6,11,29,32,82,89,19,24,26,6,1,12,-1,-1,-1,8,23,4,9,2,-1,86,-1,85,56,-1,7,54,9,9,12,undefined,-1,3,43,8,5,undefined,3,21,12,4,4,17,151,-1,43,4,26,5,25,6,1,undefined,6,9,57,-1,-1,13,113,7,10,10,20,13,-1,-1,-1,-1,undefined
14/10/2020,6,30,11,47,81,128,188,75,66,93,13,16,51,-1,1,-1,30,80,19,9,8,-1,173,-1,174,206,-1,11,87,55,23,53,undefined,-1,26,194,20,11,undefined,15,19,32,24,24,21,298,-1,67,21,29,8,74,12,15,undefined,22,27,119,3,-1,29,234,53,14,66,41,16,13,5,10,17,undefined
14/10/2020,7,59,52,103,141,216,227,198,137,89,38,28,107,-1,2,-1,49,140,59,46,13,-1,317,-1,260,334,-1,29,152,61,30,29,undefined,-1,33,347,53,23,undefined,24,49,31,25,18,52,291,-1,114,52,40,47,63,32,23,undefined,53,55,136,15,-1,39,122,52,62,222,44,30,77,39,42,43,undefined
14/10/2020,8,83,83,125,251,244,206,150,183,129,37,41,156,-1,1,-1,63,169,64,52,44,-1,473,-1,352,354,-1,31,182,65,71,71,undefined,-1,42,295,84,55,undefined,37,115,44,44,25,86,455,-1,171,53,46,104,69,40,28,undefined,30,65,224,30,-1,87,206,30,98,182,88,82,160,69,33,104,undefined
14/10/2020,9,111,87,125,252,199,185,147,143,106,46,52,123,-1,3,-1,128,158,64,39,49,-1,403,-1,296,266,-1,41,143,80,51,72,undefined,-1,38,248,91,50,undefined,48,98,33,22,16,96,406,-1,244,71,64,122,90,59,43,undefined,49,40,170,25,-1,80,260,26,119,200,75,77,137,109,43,128,undefined
14/10/2020,10,169,137,203,354,207,181,146,120,95,60,49,153,-1,-1,-1,149,189,73,78,46,-1,500,-1,245,202,-1,50,148,93,60,88,undefined,-1,30,249,76,69,undefined,34,67,45,42,13,170,415,-1,258,82,66,147,75,60,26,undefined,63,59,125,37,-1,110,294,70,108,101,105,161,140,84,72,144,undefined
14/10/2020,11,213,166,271,398,263,192,167,164,81,42,61,151,-1,1,-1,191,178,62,108,59,-1,684,-1,216,278,-1,65,152,78,70,102,undefined,-1,51,300,83,89,undefined,22,80,68,47,24,152,438,-1,305,93,104,171,90,81,36,undefined,38,66,183,43,-1,126,411,52,132,105,89,190,147,80,42,203,undefined
14/10/2020,12,260,230,369,463,414,311,183,222,158,55,63,230,-1,5,-1,225,250,63,139,62,-1,860,-1,283,420,-1,67,226,114,120,125,undefined,-1,63,525,133,84,undefined,50,137,63,58,56,205,660,-1,326,94,174,207,128,81,41,undefined,74,83,157,47,-1,139,503,76,186,167,129,247,204,119,80,267,undefined
14/10/2020,13,332,237,405,530,377,340,186,257,131,61,75,238,-1,1,-1,198,262,93,193,97,-1,929,-1,277,471,-1,86,260,118,116,147,undefined,-1,61,494,112,104,undefined,55,97,87,76,40,229,709,-1,440,101,135,229,136,117,46,undefined,63,76,224,43,-1,126,528,146,172,171,115,325,191,129,53,262,undefined
14/10/2020,14,356,195,381,519,390,372,185,249,105,56,61,214,-1,-1,-1,222,219,73,165,66,-1,961,-1,356,480,-1,63,242,109,103,154,undefined,-1,38,451,101,117,undefined,35,97,68,70,51,257,637,-1,446,104,118,177,144,127,52,undefined,52,62,203,40,-1,146,769,82,159,175,154,323,225,126,102,233,undefined
14/10/2020,15,248,223,455,517,427,428,176,236,88,36,55,179,-1,1,-1,200,161,57,194,64,-1,981,-1,375,444,-1,71,305,138,117,137,undefined,-1,39,503,112,73,undefined,29,96,73,56,43,224,611,-1,476,90,91,189,123,108,38,undefined,107,78,211,57,-1,156,618,104,158,147,133,310,196,55,47,279,undefined
14/10/2020,16,342,198,463,442,441,429,203,283,113,36,74,273,-1,4,-1,163,176,56,165,64,-1,1066,-1,428,550,-1,90,282,137,122,161,undefined,-1,50,542,92,59,undefined,18,114,72,54,34,221,625,-1,517,115,74,117,85,113,46,undefined,85,101,274,55,-1,187,753,125,145,164,170,397,202,32,46,204,undefined
14/10/2020,17,320,174,433,402,480,589,393,358,127,41,168,445,-1,1,-1,148,193,59,150,70,-1,1051,-1,426,644,-1,83,333,196,149,161,undefined,-1,76,749,81,74,undefined,17,85,87,72,34,179,650,-1,496,95,67,130,122,100,34,undefined,156,101,254,58,-1,177,824,100,134,177,157,417,203,36,62,194,undefined
14/10/2020,18,205,106,439,337,413,407,319,436,67,48,161,541,-1,3,-1,84,72,30,154,81,-1,937,-1,311,695,-1,71,317,178,108,163,undefined,-1,46,727,74,70,undefined,23,75,99,67,32,153,488,-1,409,86,76,118,93,92,39,undefined,123,79,171,52,-1,162,610,105,111,94,113,256,158,34,49,195,undefined
14/10/2020,19,148,97,360,250,368,275,217,293,53,52,176,531,-1,-1,-1,65,59,18,114,54,-1,727,-1,207,526,-1,43,205,138,115,108,undefined,-1,47,534,43,73,undefined,16,51,59,37,26,124,364,-1,261,64,127,111,96,49,17,undefined,94,75,136,24,-1,121,484,97,89,57,92,266,83,25,50,216,undefined
14/10/2020,20,90,47,246,160,261,247,86,174,53,30,120,359,-1,-1,-1,48,49,7,133,44,-1,580,-1,182,264,-1,53,168,73,91,90,undefined,-1,25,368,26,36,undefined,11,40,53,38,25,97,268,-1,247,64,90,95,58,40,16,undefined,77,62,113,-1,-1,65,383,101,75,38,72,157,11,0,6,110,undefined
14/10/2020,21,46,38,199,87,133,189,27,57,26,22,51,147,-1,-1,-1,32,29,2,65,32,-1,265,-1,82,133,-1,24,66,24,38,74,undefined,-1,15,167,12,42,undefined,5,17,20,17,16,45,150,-1,133,36,97,69,43,27,22,undefined,43,23,75,-1,-1,46,282,84,50,20,27,106,6,1,7,44,undefined
14/10/2020,22,16,24,122,61,77,71,11,14,19,13,37,82,-1,2,-1,14,25,5,31,17,-1,210,-1,94,79,-1,15,46,14,49,53,undefined,-1,9,82,14,18,undefined,8,3,31,15,12,20,82,-1,97,25,66,21,42,22,6,undefined,22,14,36,-1,-1,21,134,42,50,10,18,58,4,1,8,4,undefined
14/10/2020,23,12,7,81,20,50,27,8,19,14,5,19,54,-1,-1,-1,12,3,-1,40,4,-1,99,-1,49,50,-1,6,39,8,17,30,undefined,-1,2,23,1,3,undefined,6,9,8,5,2,19,33,-1,69,10,49,16,29,7,6,undefined,4,10,31,-1,-1,21,104,43,32,9,10,30,-1,-1,-1,-1,undefined
15/10/2020,0,15,5,70,26,32,22,5,6,-1,6,6,23,-1,-1,-1,4,4,1,35,7,-1,53,-1,18,18,-1,3,31,5,16,21,undefined,-1,4,35,3,1,undefined,6,6,4,3,1,21,24,-1,73,6,65,10,8,2,2,undefined,5,4,8,-1,-1,10,82,22,25,11,6,23,-1,-1,-1,3,undefined
15/10/2020,1,2,3,25,10,10,33,9,6,1,1,2,7,-1,-1,-1,2,-1,1,11,4,-1,18,-1,21,33,-1,4,17,1,11,11,undefined,-1,4,14,-1,-1,undefined,-1,-1,1,1,2,6,26,-1,73,8,52,2,23,2,1,undefined,7,1,18,-1,-1,6,51,16,17,1,3,9,-1,-1,-1,-1,undefined
15/10/2020,2,7,7,11,4,12,6,-1,1,-1,-1,1,1,-1,-1,-1,5,4,-1,18,-1,-1,15,-1,4,3,-1,2,11,1,8,1,undefined,-1,1,3,4,-1,undefined,2,-1,-1,-1,-1,4,12,-1,37,7,25,5,11,1,3,undefined,-1,1,14,-1,-1,1,32,12,2,2,1,10,-1,-1,-1,5,undefined
15/10/2020,3,4,-1,9,5,32,8,5,2,6,5,1,4,-1,-1,-1,12,2,1,9,2,-1,14,-1,7,18,-1,2,34,-1,7,4,undefined,-1,1,3,1,5,undefined,3,3,-1,-1,1,7,28,-1,19,3,45,4,7,1,4,undefined,1,2,6,-1,-1,-1,22,7,11,2,2,5,-1,-1,-1,1,undefined
15/10/2020,4,8,6,11,7,43,11,-1,1,2,10,5,4,-1,-1,-1,1,4,2,4,-1,-1,14,-1,8,16,-1,1,39,-1,5,9,undefined,-1,5,9,3,1,undefined,-1,-1,7,-1,-1,1,23,-1,28,3,34,8,12,2,2,undefined,1,2,8,-1,-1,4,31,10,9,-1,4,2,-1,-1,-1,-1,undefined
15/10/2020,5,16,10,19,31,63,84,23,28,25,7,1,4,-1,1,-1,20,34,4,5,4,-1,89,-1,105,47,-1,9,49,7,19,8,undefined,-1,6,55,17,8,undefined,4,3,14,2,1,10,113,-1,57,11,34,1,25,8,-1,undefined,3,9,40,-1,-1,27,98,14,12,11,11,14,-1,-1,-1,-1,undefined
15/10/2020,6,48,25,54,69,115,176,97,65,96,17,11,49,-1,1,-1,29,64,21,9,13,-1,165,-1,189,187,-1,13,109,49,14,34,undefined,-1,30,192,31,14,undefined,14,18,29,21,18,27,219,-1,83,39,44,16,69,12,20,undefined,17,30,126,3,-1,44,266,55,26,43,24,31,20,14,21,6,undefined
15/10/2020,7,58,47,95,116,189,194,178,127,77,30,48,119,-1,-1,-1,58,158,42,39,22,-1,323,-1,240,264,-1,41,171,61,31,51,undefined,-1,44,329,47,19,undefined,30,47,78,36,29,73,280,-1,114,63,69,77,78,36,22,undefined,31,59,141,16,-1,39,176,43,62,117,54,57,78,27,26,49,undefined
15/10/2020,8,130,85,119,219,240,237,139,175,102,44,43,155,-1,2,-1,94,195,60,44,17,-1,493,-1,318,352,-1,43,185,83,36,72,undefined,-1,41,290,75,59,undefined,33,97,118,56,26,88,389,-1,227,103,77,135,58,42,32,undefined,12,59,208,18,-1,82,215,32,83,150,85,85,130,79,50,124,undefined
15/10/2020,9,129,101,172,304,228,234,108,146,63,32,27,104,-1,-1,-1,136,181,69,67,21,-1,485,-1,222,261,-1,92,153,69,54,102,undefined,-1,32,228,98,56,undefined,41,93,67,36,25,112,404,-1,265,110,82,119,92,44,26,undefined,30,45,180,25,-1,83,277,32,94,151,71,105,142,88,51,118,undefined
15/10/2020,10,145,134,188,308,207,226,84,112,81,41,40,104,-1,-1,-1,139,180,51,79,40,-1,521,-1,241,189,-1,61,136,63,65,88,undefined,-1,46,245,88,38,undefined,39,81,109,60,28,137,367,-1,248,110,127,125,77,92,56,undefined,39,54,140,41,-1,100,283,79,106,111,77,120,133,97,70,124,undefined
15/10/2020,11,192,143,220,346,241,226,89,124,97,44,38,128,-1,-1,-1,160,180,59,119,82,-1,637,-1,232,167,-1,95,170,47,98,83,undefined,-1,50,291,85,74,undefined,41,74,196,43,22,136,382,-1,287,161,156,194,84,61,39,undefined,52,33,159,34,-1,114,372,66,106,100,89,177,137,97,48,144,undefined
15/10/2020,12,259,202,351,430,329,332,110,152,126,45,50,159,-1,1,-1,184,229,64,155,91,-1,676,-1,289,261,-1,81,201,58,112,137,undefined,-1,39,321,116,73,undefined,82,126,150,54,35,177,457,-1,377,163,215,197,98,114,29,undefined,63,57,164,60,-1,123,450,103,157,130,87,212,196,120,108,201,undefined
15/10/2020,13,284,204,366,499,313,311,80,170,104,42,41,123,-1,-1,-1,171,215,79,183,61,-1,731,-1,274,268,-1,74,184,55,92,114,undefined,-1,37,340,105,74,undefined,55,105,168,66,42,207,623,-1,407,161,169,213,105,89,24,undefined,94,84,191,56,-1,123,504,88,161,115,116,252,231,137,64,271,undefined
15/10/2020,14,328,155,354,420,263,302,99,168,90,47,52,151,-1,-1,-1,175,149,65,166,72,-1,678,-1,263,285,-1,78,158,59,100,106,undefined,-1,49,259,102,72,undefined,40,72,107,39,36,197,527,-1,395,168,154,168,98,99,37,undefined,69,62,226,59,-1,136,539,71,117,119,123,296,187,92,71,183,undefined
15/10/2020,15,279,176,396,423,315,314,93,146,82,45,52,174,-1,1,-1,173,161,51,160,75,-1,775,-1,367,295,-1,62,183,88,93,103,undefined,-1,39,320,81,81,undefined,17,93,98,53,41,168,500,-1,401,108,98,178,109,107,51,undefined,71,85,234,59,-1,179,568,93,142,119,113,274,170,47,46,200,undefined
15/10/2020,16,200,175,323,363,335,366,134,158,82,43,44,173,-1,3,-1,163,161,72,140,68,-1,742,-1,379,319,-1,59,232,88,93,115,undefined,-1,21,372,80,94,undefined,28,80,79,45,21,172,492,-1,411,70,100,123,92,113,43,undefined,74,72,206,37,-1,146,578,62,122,148,131,260,230,6,43,194,undefined
15/10/2020,17,193,111,349,306,324,371,152,146,95,51,52,195,-1,-1,-1,106,117,45,175,57,-1,766,-1,433,345,-1,59,192,66,114,118,undefined,-1,24,402,74,61,undefined,9,59,78,50,23,159,408,-1,331,68,104,97,85,76,26,undefined,84,69,240,50,-1,161,625,90,94,151,140,277,202,0,59,193,undefined
15/10/2020,18,112,91,297,231,171,298,87,93,49,33,26,114,-1,2,-1,76,50,18,108,48,-1,716,-1,324,216,-1,72,111,52,69,106,undefined,-1,16,219,71,53,undefined,8,48,64,37,21,75,357,-1,335,79,137,99,88,53,26,undefined,83,43,131,27,-1,102,441,103,77,61,61,180,150,19,39,194,undefined
15/10/2020,19,79,62,203,171,202,171,41,77,25,16,15,104,-1,-1,-1,45,18,6,126,50,-1,455,-1,185,167,-1,36,75,27,65,52,undefined,-1,7,208,24,20,undefined,2,18,26,20,3,65,234,-1,181,46,114,69,56,35,14,undefined,52,44,81,9,-1,59,344,104,60,33,47,124,86,0,51,100,undefined
15/10/2020,20,46,52,177,129,115,124,22,47,14,27,14,72,-1,-1,-1,37,37,6,74,35,-1,351,-1,135,89,-1,25,55,28,67,80,undefined,-1,10,109,25,16,undefined,5,14,18,19,5,52,188,-1,115,46,100,75,42,27,12,undefined,52,43,85,-1,-1,49,242,58,79,16,26,88,22,4,28,69,undefined
15/10/2020,21,35,34,126,53,92,123,20,30,8,8,13,37,-1,1,-1,19,20,1,46,26,-1,197,-1,101,76,-1,24,52,9,44,40,undefined,-1,4,88,11,33,undefined,-1,17,16,16,5,41,124,-1,105,36,86,36,45,10,9,undefined,38,12,72,-1,-1,29,209,60,72,21,29,83,29,5,62,44,undefined
15/10/2020,22,19,14,89,34,60,62,12,15,21,8,7,33,-1,-1,-1,10,19,1,32,12,-1,149,-1,82,50,-1,33,33,6,24,38,undefined,-1,1,59,11,23,undefined,2,6,8,9,6,20,71,-1,55,30,94,14,22,17,1,undefined,5,2,31,-1,-1,26,113,49,46,9,12,30,0,0,9,20,undefined
15/10/2020,23,12,9,66,26,45,42,4,14,10,6,4,10,-1,1,-1,8,5,-1,11,5,-1,79,-1,31,36,-1,8,25,5,20,41,undefined,-1,-1,31,5,9,undefined,1,1,4,5,3,12,47,-1,41,13,64,6,9,9,3,undefined,1,9,29,-1,-1,14,77,23,24,5,6,14,-1,-1,-1,-1,-1
16/10/2020,0,5,15,44,23,28,17,3,2,7,3,3,12,-1,-1,-1,3,-1,1,25,2,-1,62,-1,18,15,-1,4,17,3,6,28,undefined,-1,3,19,-1,3,undefined,-1,1,2,3,3,16,37,-1,22,11,44,6,4,7,1,undefined,3,-1,26,-1,-1,12,67,20,85,4,9,17,13,0,1,-1,-1
16/10/2020,1,3,1,38,11,27,31,4,3,1,2,1,12,-1,-1,-1,-1,2,-1,5,-1,-1,37,-1,4,18,-1,1,8,-1,6,5,undefined,-1,-1,8,1,-1,undefined,-1,-1,2,1,1,5,25,-1,27,11,64,1,10,6,7,undefined,5,8,9,-1,-1,4,33,22,6,2,4,4,-1,-1,-1,-1,-1
16/10/2020,2,3,40,36,2,14,3,8,2,2,7,1,4,-1,-1,-1,1,-1,1,9,3,-1,16,-1,11,19,-1,1,12,1,1,6,undefined,-1,-1,6,7,1,undefined,-1,-1,1,-1,-1,3,3,-1,27,3,35,1,4,-1,4,undefined,2,-1,7,-1,-1,5,19,13,9,2,5,10,-1,-1,-1,-1,-1
16/10/2020,3,4,17,31,4,44,9,4,2,5,1,-1,1,-1,-1,-1,4,2,-1,4,2,-1,24,-1,10,12,-1,2,45,-1,3,8,undefined,-1,-1,2,1,-1,undefined,-1,-1,-1,-1,1,3,7,-1,11,2,42,8,3,1,2,undefined,1,1,5,-1,-1,8,11,7,7,-1,2,1,-1,-1,-1,-1,-1
16/10/2020,4,6,2,10,6,40,12,6,1,1,5,6,8,-1,1,-1,2,3,1,1,1,-1,20,-1,11,6,-1,3,43,2,4,10,undefined,-1,-1,6,1,6,undefined,-1,-1,4,-1,-1,5,19,-1,19,6,15,5,6,2,2,undefined,-1,3,9,-1,-1,11,15,9,7,3,4,33,-1,-1,-1,-1,-1
16/10/2020,5,15,12,42,25,68,68,17,20,21,2,1,1,-1,-1,-1,23,36,2,5,3,-1,82,-1,95,68,-1,5,65,11,13,34,undefined,-1,9,47,8,14,undefined,3,20,7,2,1,18,108,-1,49,12,51,11,31,10,5,undefined,3,11,50,-1,-1,24,89,12,13,13,10,9,-1,-1,-1,-1,-1
16/10/2020,6,48,16,66,83,141,178,78,68,84,20,11,45,-1,-1,-1,41,68,12,13,4,-1,202,-1,213,220,-1,16,137,46,21,48,undefined,-1,23,207,49,20,undefined,11,23,42,16,10,26,193,-1,92,32,66,25,75,8,12,undefined,10,37,96,2,-1,26,247,49,24,41,40,19,35,10,14,16,-1
16/10/2020,7,50,56,112,144,210,213,167,118,74,24,40,113,-1,2,-1,71,135,41,40,18,-1,390,-1,256,371,-1,62,165,66,47,20,undefined,-1,41,288,45,21,undefined,28,72,86,39,22,67,314,-1,110,81,91,63,46,29,9,undefined,35,70,140,15,-1,43,140,26,67,88,49,60,95,32,45,52,-1
16/10/2020,8,107,73,92,229,252,218,142,163,71,45,65,190,-1,2,-1,99,160,58,32,27,-1,471,-1,345,360,-1,67,246,66,38,70,undefined,-1,29,359,78,49,undefined,48,109,72,53,21,61,357,-1,192,94,65,116,66,34,30,undefined,18,61,202,22,-1,86,219,49,86,140,62,88,153,68,35,112,-1
16/10/2020,9,131,108,182,300,240,228,136,180,69,49,49,160,-1,1,-1,104,149,71,86,23,-1,496,-1,268,275,-1,101,175,61,67,108,undefined,-1,49,256,75,61,undefined,51,117,110,42,31,82,425,-1,234,156,143,136,81,49,26,undefined,26,43,170,28,-1,76,265,62,64,135,70,126,139,74,48,136,-1
16/10/2020,10,129,120,234,334,278,211,172,173,57,36,53,178,-1,-1,-1,135,151,71,80,44,-1,614,-1,237,279,-1,83,221,85,72,86,undefined,-1,46,327,71,60,undefined,30,89,154,55,42,138,459,-1,272,207,158,191,99,74,32,undefined,38,75,126,38,-1,103,354,65,105,108,99,172,142,72,47,163,-1
16/10/2020,11,237,193,256,411,337,267,166,202,63,34,62,167,-1,-1,-1,155,197,57,155,78,-1,772,-1,228,339,-1,97,244,97,104,117,undefined,-1,37,368,96,80,undefined,23,109,140,52,34,154,433,-1,330,170,193,169,106,95,58,undefined,57,55,130,38,-1,98,438,72,130,96,85,195,190,66,54,170,-1
16/10/2020,12,242,251,383,449,326,354,205,219,129,51,85,243,-1,1,-1,140,217,46,154,87,-1,744,-1,299,468,-1,126,284,89,106,125,undefined,-1,39,509,109,102,undefined,78,103,229,61,36,188,588,-1,374,220,294,236,135,126,46,undefined,84,78,193,46,-1,180,597,98,171,148,118,287,209,118,81,282,-1
16/10/2020,13,333,256,395,542,397,367,206,233,74,71,65,270,-1,4,-1,174,226,74,174,110,-1,863,-1,377,449,-1,159,232,112,176,188,undefined,-1,64,561,139,102,undefined,78,101,177,68,49,206,598,-1,444,198,274,262,155,119,43,undefined,79,67,187,54,-1,154,592,132,200,159,132,311,214,107,69,308,-1
16/10/2020,14,294,214,432,471,372,389,184,255,100,40,55,172,-1,1,-1,226,182,70,155,125,-1,862,-1,315,436,-1,112,242,124,146,131,undefined,-1,40,455,93,86,undefined,51,89,152,69,32,201,594,-1,451,178,206,186,130,116,46,undefined,77,88,206,71,-1,145,738,96,189,149,168,285,216,76,41,219,-1
16/10/2020,15,275,185,452,497,363,362,188,211,105,70,69,202,-1,1,-1,205,129,56,140,78,-1,817,-1,374,394,-1,70,200,112,125,141,undefined,-1,41,479,98,89,undefined,26,72,117,82,35,225,671,-1,508,179,133,211,124,113,66,undefined,102,53,199,72,-1,166,765,105,158,108,121,409,186,83,31,262,-1
16/10/2020,16,256,179,420,418,387,394,176,173,98,47,50,199,-1,2,-1,156,126,57,145,66,-1,888,-1,416,392,-1,89,238,112,108,128,undefined,-1,48,414,81,62,undefined,33,87,69,80,23,179,619,-1,480,105,96,154,109,98,33,undefined,99,63,237,47,-1,164,763,135,154,153,120,366,172,66,34,213,-1
16/10/2020,17,248,152,432,341,319,398,147,148,81,69,40,117,-1,-1,-1,128,131,56,128,57,-1,957,-1,428,277,-1,92,167,70,129,90,undefined,-1,28,360,71,82,undefined,15,88,76,83,36,125,473,-1,364,139,106,144,85,79,34,undefined,118,74,224,34,-1,148,649,96,120,96,100,333,133,36,25,236,-1
16/10/2020,18,132,65,587,208,183,291,73,78,41,27,13,97,-1,2,-1,75,56,15,172,51,-1,824,-1,341,232,-1,73,123,53,135,123,undefined,-1,19,209,43,52,undefined,3,59,50,54,23,99,312,-1,274,140,144,126,75,80,42,undefined,102,46,133,16,-1,97,449,72,73,55,50,215,75,26,18,143,-1
16/10/2020,19,128,75,258,166,171,170,47,89,30,46,23,127,-1,1,-1,44,50,7,119,32,-1,540,-1,209,129,-1,42,92,45,99,94,undefined,-1,14,180,40,50,undefined,4,53,43,36,14,70,219,-1,193,76,137,103,66,46,29,undefined,65,25,99,10,-1,103,383,88,48,44,58,156,49,9,4,120,-1
16/10/2020,20,68,51,203,120,133,124,27,71,26,40,14,93,-1,2,-1,39,37,7,78,29,-1,446,-1,160,91,-1,33,65,22,74,38,undefined,-1,10,116,23,48,undefined,2,23,27,9,5,50,172,-1,197,66,112,58,23,40,14,undefined,63,34,104,-1,-1,55,302,89,63,22,39,153,30,0,0,88,-1
16/10/2020,21,47,26,200,73,97,135,24,38,21,17,34,90,-1,-1,-1,23,12,5,70,34,-1,258,-1,111,86,-1,24,56,9,42,71,undefined,-1,9,105,19,22,undefined,-1,16,22,13,5,39,158,-1,161,44,111,55,38,28,11,undefined,38,17,79,-1,-1,51,255,57,36,23,26,80,16,0,0,53,-1
16/10/2020,22,56,19,170,72,64,63,8,17,17,10,20,54,-1,-1,-1,20,21,3,45,23,-1,134,-1,95,48,-1,25,31,9,38,40,undefined,-1,2,42,13,19,undefined,1,12,20,17,1,22,167,-1,128,21,74,20,18,23,17,undefined,23,11,61,-1,-1,18,162,55,28,10,26,29,4,0,0,27,-1
16/10/2020,23,14,6,84,15,42,28,3,12,17,7,7,14,-1,-1,-1,6,3,2,9,1,-1,121,-1,55,50,-1,6,31,3,9,45,undefined,-1,1,31,5,7,undefined,2,3,12,11,8,9,48,-1,77,14,62,6,28,8,6,undefined,11,4,38,-1,-1,8,75,29,10,4,13,28,-1,-1,-1,27,-1
17/10/2020,0,8,7,53,20,33,22,4,6,-1,2,8,21,-1,-1,-1,6,3,3,16,6,-1,70,-1,32,18,-1,14,20,-1,21,17,undefined,-1,-1,26,7,5,undefined,-1,-1,4,11,4,7,30,-1,30,16,52,13,23,3,1,undefined,7,5,26,-1,-1,12,41,17,5,4,7,18,-1,-1,-1,1,-1
17/10/2020,1,15,13,46,15,20,9,2,4,7,2,-1,5,-1,-1,-1,6,2,-1,12,3,-1,44,-1,22,7,-1,3,14,-1,5,19,undefined,-1,-1,4,1,4,undefined,1,2,2,3,-1,3,26,-1,40,8,48,3,16,10,3,undefined,-1,4,13,-1,-1,4,37,12,6,-1,5,10,-1,-1,-1,1,-1
17/10/2020,2,3,14,45,26,25,3,4,3,5,3,-1,6,-1,-1,-1,2,2,-1,10,1,-1,82,-1,13,14,-1,-1,26,-1,7,4,undefined,-1,1,4,2,2,undefined,-1,-1,-1,-1,-1,12,30,-1,29,10,27,3,1,2,1,undefined,7,1,15,-1,-1,9,43,16,10,3,1,6,-1,-1,-1,2,-1
17/10/2020,3,3,2,24,-1,30,5,4,1,9,4,-1,-1,-1,-1,-1,2,-1,1,5,3,-1,51,-1,14,9,-1,4,35,1,3,7,undefined,-1,-1,4,-1,2,undefined,-1,2,1,-1,-1,1,8,-1,17,7,24,3,1,1,3,undefined,2,1,5,-1,-1,1,12,10,2,1,1,2,-1,-1,-1,2,-1
17/10/2020,4,6,4,14,6,28,7,-1,2,-1,2,2,6,-1,-1,-1,11,2,-1,-1,-1,-1,26,-1,23,3,-1,5,25,-1,5,4,undefined,-1,-1,4,1,3,undefined,-1,2,2,-1,-1,-1,9,-1,18,3,20,8,2,-1,2,undefined,2,-1,15,-1,-1,2,18,6,1,2,2,2,-1,-1,-1,3,-1
17/10/2020,5,4,4,32,16,35,23,13,2,8,1,-1,2,-1,2,-1,-1,21,1,4,-1,-1,34,-1,27,11,-1,8,39,1,9,13,undefined,-1,3,11,5,7,undefined,1,4,4,1,-1,24,50,-1,13,13,18,5,6,6,-1,undefined,3,7,14,-1,-1,4,33,10,9,-1,2,8,-1,-1,-1,8,-1
17/10/2020,6,15,9,25,36,53,74,17,18,27,3,1,13,-1,-1,-1,33,49,6,4,1,-1,52,-1,77,38,-1,18,36,10,13,29,undefined,-1,7,56,7,5,undefined,5,36,9,2,2,9,83,-1,50,25,37,1,25,6,8,undefined,7,8,39,-1,-1,8,73,9,16,6,16,14,7,8,7,9,-1
17/10/2020,7,47,27,37,55,72,79,41,51,14,19,7,25,-1,-1,-1,25,52,7,14,4,-1,174,-1,93,100,-1,31,37,23,16,31,undefined,-1,8,122,14,10,undefined,6,7,16,7,5,24,105,-1,69,65,55,23,43,19,11,undefined,19,26,43,2,-1,8,106,10,20,30,10,24,23,20,16,16,-1
17/10/2020,8,55,44,62,97,105,108,89,59,15,42,9,61,-1,1,-1,41,39,8,18,10,-1,234,-1,96,134,-1,41,58,22,22,22,undefined,-1,14,143,28,19,undefined,6,31,13,13,8,24,155,-1,80,94,69,73,28,21,10,undefined,13,19,45,6,-1,37,112,9,31,26,43,26,34,28,24,76,-1
17/10/2020,9,74,76,117,135,144,110,153,136,38,52,30,109,-1,-1,-1,102,63,15,30,19,-1,273,-1,132,193,-1,82,106,77,31,48,undefined,-1,43,263,21,48,undefined,7,43,27,15,8,58,214,-1,131,116,107,112,107,27,18,undefined,23,34,82,19,-1,49,210,30,46,46,46,82,64,31,22,126,-1
17/10/2020,10,131,92,175,200,211,212,190,204,42,47,37,159,-1,-1,-1,97,92,11,74,37,-1,412,-1,137,344,-1,157,136,91,62,84,undefined,-1,31,457,42,72,undefined,12,26,28,38,13,92,233,-1,168,228,160,275,95,47,12,undefined,53,54,150,38,-1,101,322,52,55,64,69,119,110,60,55,184,-1
17/10/2020,11,232,118,251,275,262,249,260,291,47,30,48,244,-1,1,-1,104,120,13,130,62,-1,497,-1,163,372,-1,204,198,143,98,132,undefined,-1,54,453,48,91,undefined,15,54,59,49,28,133,309,-1,287,309,261,283,118,91,34,undefined,74,60,136,50,-1,107,483,59,78,71,75,240,154,65,46,223,-1
17/10/2020,12,255,172,326,353,370,335,234,224,39,40,62,249,-1,3,-1,117,111,14,161,83,-1,691,-1,166,437,-1,245,239,114,122,134,undefined,-1,44,496,48,82,undefined,12,78,46,69,15,153,449,-1,349,303,328,299,130,67,19,undefined,75,74,125,65,-1,152,602,88,109,55,101,268,192,90,55,245,-1
17/10/2020,13,288,260,454,421,451,336,239,227,69,23,64,240,-1,1,-1,150,92,20,186,101,-1,784,-1,224,443,-1,234,241,117,123,166,undefined,-1,61,556,82,113,undefined,3,90,45,51,20,180,512,-1,335,330,273,230,149,112,30,undefined,103,87,140,57,-1,152,612,67,137,74,108,331,178,92,56,275,-1
17/10/2020,14,287,197,505,422,448,415,319,257,53,30,93,357,-1,2,-1,155,116,23,181,86,-1,737,-1,251,566,-1,211,259,191,131,144,undefined,-1,54,674,60,90,undefined,16,64,70,63,25,219,522,-1,392,323,297,346,148,104,41,undefined,115,75,168,64,-1,174,763,106,115,74,166,446,185,97,49,214,-1
17/10/2020,15,360,226,503,444,463,371,285,304,43,35,86,331,-1,1,-1,100,108,22,226,97,-1,849,-1,225,581,-1,162,320,202,166,152,undefined,-1,61,687,56,98,undefined,18,93,46,52,26,247,560,-1,444,273,186,284,125,95,39,undefined,77,83,205,81,-1,190,744,101,140,75,154,450,176,70,28,233,-1
17/10/2020,16,307,228,499,458,493,388,299,281,38,44,85,320,-1,4,-1,130,86,18,205,70,-1,882,-1,224,535,-1,72,301,196,119,162,undefined,-1,61,754,56,91,undefined,11,76,53,34,31,254,606,-1,368,169,144,169,97,126,47,undefined,113,67,153,56,-1,187,695,85,88,46,139,432,139,76,17,221,-1
17/10/2020,17,275,165,478,390,494,383,278,297,46,27,116,374,-1,4,-1,116,75,21,184,74,-1,745,-1,226,546,-1,76,267,166,114,180,undefined,-1,52,695,41,82,undefined,7,50,45,35,19,183,598,-1,398,90,73,142,97,85,38,undefined,87,81,145,64,-1,149,589,91,67,82,105,374,123,73,26,232,-1
17/10/2020,18,194,133,393,308,392,359,170,250,44,40,95,380,-1,2,-1,62,56,13,176,77,-1,805,-1,179,379,-1,53,209,142,131,124,undefined,-1,36,554,61,57,undefined,4,53,60,34,15,165,414,-1,308,79,95,117,83,97,41,undefined,89,61,116,58,-1,134,609,95,117,49,103,305,134,49,20,236,-1
17/10/2020,19,118,86,326,204,275,252,130,202,34,32,99,419,-1,-1,-1,54,34,5,184,51,-1,641,-1,144,271,-1,45,148,77,86,118,undefined,-1,24,350,39,53,undefined,5,46,49,24,6,104,291,-1,260,64,123,61,70,54,31,undefined,72,57,118,37,-1,137,513,84,77,38,72,257,52,35,4,198,-1
17/10/2020,20,50,64,258,152,165,159,46,90,17,32,35,184,-1,1,-1,29,23,3,91,60,-1,435,-1,100,164,-1,36,89,47,82,82,undefined,-1,12,189,18,38,undefined,7,30,37,10,7,78,185,-1,167,34,109,64,39,34,13,undefined,39,33,112,-1,-1,72,412,95,48,27,52,147,40,0,0,124,-1
17/10/2020,21,38,26,196,87,116,119,26,50,22,12,30,130,-1,1,-1,22,4,5,54,20,-1,235,-1,72,98,-1,25,53,42,49,82,undefined,-1,1,121,23,23,undefined,6,22,35,20,7,47,94,-1,158,45,88,42,64,24,23,undefined,45,19,74,-1,-1,41,315,57,37,12,43,73,17,1,0,49,-1
17/10/2020,22,31,25,138,49,84,80,12,15,9,17,20,53,-1,-1,-1,20,10,1,31,19,-1,161,-1,83,53,-1,13,24,3,20,55,undefined,-1,1,71,10,21,undefined,-1,8,29,29,17,22,88,-1,109,13,79,28,25,13,11,undefined,24,15,60,-1,-1,17,172,36,17,6,30,73,11,0,0,14,-1
17/10/2020,23,24,7,83,32,57,49,13,14,6,8,4,23,-1,1,-1,6,5,-1,30,9,-1,91,-1,48,27,-1,7,14,3,30,48,undefined,-1,-1,30,11,4,undefined,-1,1,13,10,7,16,43,-1,69,12,68,14,18,2,7,undefined,2,7,35,-1,-1,14,103,37,15,8,15,29,-1,-1,-1,11,-1
18/10/2020,0,8,11,63,15,35,9,2,10,3,2,7,21,-1,-1,-1,3,4,-1,28,6,-1,85,-1,20,26,-1,4,14,6,9,30,undefined,-1,1,21,3,2,undefined,-1,4,8,6,2,16,41,-1,51,7,60,6,9,3,-1,undefined,4,1,23,-1,-1,10,70,22,6,7,14,10,-1,-1,-1,10,-1
18/10/2020,1,13,1,32,6,18,8,6,6,2,3,2,8,-1,-1,-1,2,-1,-1,22,2,-1,23,-1,8,19,-1,8,20,5,8,9,undefined,-1,3,13,3,9,undefined,1,-1,4,3,2,3,17,-1,18,7,57,1,5,-1,2,undefined,3,2,10,-1,-1,3,48,12,-1,2,4,10,-1,-1,-1,-1,-1
18/10/2020,2,5,3,23,4,34,9,6,2,-1,-1,1,1,-1,-1,-1,2,-1,1,6,1,-1,37,-1,9,3,-1,5,16,-1,5,2,undefined,-1,2,6,5,-1,undefined,-1,-1,4,5,2,1,18,-1,27,11,63,2,5,6,3,undefined,5,1,11,-1,-1,3,30,8,-1,1,2,9,-1,-1,-1,-1,-1
18/10/2020,3,3,6,9,4,38,15,2,1,1,2,-1,1,-1,-1,-1,3,2,2,5,4,-1,27,-1,8,10,-1,3,25,2,3,2,undefined,-1,-1,5,3,-1,undefined,-1,-1,1,-1,-1,1,6,-1,20,8,36,6,9,3,3,undefined,-1,2,22,-1,-1,3,26,6,-1,1,1,1,-1,-1,-1,-1,-1
18/10/2020,4,5,4,7,6,11,4,9,3,1,3,-1,1,-1,-1,-1,6,1,-1,7,7,-1,25,-1,18,12,-1,1,13,-1,-1,12,undefined,-1,2,6,5,9,undefined,-1,1,-1,-1,-1,3,5,-1,10,4,36,5,3,5,3,undefined,2,1,7,-1,-1,5,22,9,-1,1,5,4,-1,-1,-1,-1,-1
18/10/2020,5,3,6,10,20,51,21,13,6,1,7,1,3,-1,-1,-1,17,8,-1,3,-1,-1,53,-1,24,13,-1,1,35,6,8,2,undefined,-1,-1,9,3,7,undefined,4,2,2,2,-1,16,35,-1,36,12,21,5,7,14,3,undefined,9,-1,15,-1,-1,10,23,6,-1,1,9,15,-1,-1,-1,-1,-1
18/10/2020,6,11,11,31,49,41,46,13,13,6,1,5,17,-1,-1,-1,12,13,2,9,4,-1,70,-1,21,48,-1,6,42,11,12,7,undefined,-1,12,39,6,4,undefined,2,5,2,1,-1,25,93,-1,49,10,25,-1,12,8,-1,undefined,9,6,15,-1,-1,13,32,10,10,7,19,24,0,0,2,-1,-1
18/10/2020,7,28,21,49,54,73,52,33,40,8,3,8,32,-1,1,-1,12,24,1,12,3,-1,121,-1,63,104,-1,14,41,21,13,6,undefined,-1,14,114,7,5,undefined,-1,14,10,12,7,21,108,-1,47,13,38,14,18,9,2,undefined,7,11,29,6,-1,17,54,5,6,14,13,17,21,7,5,-1,-1
18/10/2020,8,43,32,52,65,87,85,130,79,13,9,19,69,-1,-1,-1,26,24,5,11,10,-1,130,-1,79,220,-1,45,73,41,22,22,undefined,-1,22,245,4,31,undefined,4,16,19,12,5,30,104,-1,62,59,51,39,25,13,8,undefined,16,23,47,10,-1,33,87,16,14,27,-1,35,21,8,13,19,-1
18/10/2020,9,62,69,97,132,179,140,229,177,23,23,45,174,-1,2,-1,68,86,10,31,25,-1,258,-1,59,366,-1,94,131,102,21,39,undefined,-1,29,365,34,39,undefined,3,34,24,25,14,52,177,-1,159,115,102,108,76,11,11,undefined,27,18,77,13,-1,44,163,14,39,34,-1,76,69,36,44,116,-1
18/10/2020,10,118,107,155,184,229,231,250,209,39,26,61,216,-1,3,-1,75,90,14,67,32,-1,367,-1,117,476,-1,185,175,129,63,99,undefined,-1,41,501,35,52,undefined,11,48,43,32,18,87,227,-1,188,198,165,195,46,35,15,undefined,42,34,85,26,-1,95,244,35,77,43,-1,112,63,41,22,155,-1
18/10/2020,11,109,145,235,256,328,222,242,231,32,34,73,244,-1,2,-1,92,79,12,93,63,-1,462,-1,115,474,-1,173,226,147,78,115,undefined,-1,40,509,33,50,undefined,16,78,42,43,9,135,413,-1,248,215,281,171,103,39,17,undefined,69,37,116,43,-1,134,394,50,51,62,-1,175,104,50,28,186,-1
18/10/2020,12,157,157,398,323,351,344,314,242,38,25,71,229,-1,2,-1,78,94,19,157,66,-1,585,-1,141,530,-1,209,264,169,99,166,undefined,-1,36,672,38,89,undefined,7,70,68,42,10,180,461,-1,252,295,302,195,97,68,32,undefined,67,56,125,47,-1,127,503,104,115,76,-1,227,145,66,47,195,-1
18/10/2020,13,199,206,507,413,428,350,284,298,43,35,94,326,-1,3,-1,137,115,30,187,87,-1,754,-1,187,556,-1,242,277,179,147,145,undefined,-1,52,728,60,92,undefined,13,106,60,56,17,263,551,-1,393,324,323,195,144,105,41,undefined,88,54,143,72,-1,183,649,101,135,60,-1,325,169,67,65,203,-1
18/10/2020,14,219,205,451,425,452,380,356,313,38,24,95,336,-1,1,-1,138,116,22,184,53,-1,757,-1,176,650,-1,166,301,233,129,185,undefined,-1,61,802,46,90,undefined,9,98,57,69,22,241,577,-1,413,327,288,178,155,98,36,undefined,99,73,151,60,-1,175,643,77,120,82,-1,396,172,61,64,190,-1
18/10/2020,15,229,187,476,413,525,377,291,320,46,27,93,343,-1,-1,-1,114,123,11,175,86,-1,864,-1,180,646,-1,153,320,194,118,155,undefined,-1,54,755,37,72,undefined,5,88,63,71,24,246,530,-1,422,280,243,157,130,68,42,undefined,108,59,169,93,-1,148,700,88,127,76,99,443,226,11,57,199,-1
18/10/2020,16,214,227,519,428,534,326,325,342,33,30,101,345,-1,3,-1,71,81,13,161,64,-1,1043,-1,176,640,-1,119,295,219,139,134,undefined,-1,47,766,26,115,undefined,7,103,74,76,27,213,530,-1,345,214,162,159,86,87,31,undefined,73,51,149,71,-1,155,684,88,121,70,133,450,199,15,50,187,-1
18/10/2020,17,160,122,437,374,426,324,273,300,69,28,146,424,-1,-1,-1,93,68,11,210,64,-1,789,-1,194,520,-1,71,218,204,120,160,undefined,-1,43,683,33,102,undefined,6,63,67,82,32,169,449,-1,332,103,89,118,96,99,46,undefined,83,79,144,52,-1,131,667,72,95,68,121,388,159,28,125,222,-1
18/10/2020,18,161,98,397,262,367,283,240,265,49,34,142,430,-1,-1,-1,51,61,9,203,59,-1,701,-1,194,447,-1,59,205,149,111,108,undefined,-1,16,555,30,68,undefined,9,50,85,55,17,156,425,-1,247,95,105,119,97,84,47,undefined,67,77,116,43,-1,120,560,88,92,57,80,290,174,17,47,236,-1
18/10/2020,19,112,87,326,211,255,242,147,208,34,49,107,403,-1,-1,-1,59,39,8,183,59,-1,614,-1,148,352,-1,38,136,109,75,110,undefined,-1,18,394,28,40,undefined,8,28,57,37,17,95,279,-1,236,40,117,90,70,52,42,undefined,83,55,135,20,-1,92,448,67,63,55,78,234,128,4,44,121,-1
18/10/2020,20,83,45,278,123,147,169,58,110,28,25,72,222,-1,-1,-1,31,24,4,118,36,-1,445,-1,90,213,-1,40,92,35,87,81,undefined,-1,14,226,12,41,undefined,2,22,39,17,9,64,186,-1,209,49,134,75,43,40,37,undefined,47,35,96,-1,-1,83,398,68,54,28,38,175,93,2,38,110,-1
18/10/2020,21,64,34,187,82,100,107,16,42,27,5,50,118,-1,1,-1,25,18,3,65,28,-1,249,-1,95,100,-1,22,50,12,37,99,undefined,-1,10,135,13,29,undefined,-1,13,35,19,10,51,114,-1,130,27,101,13,22,24,18,undefined,34,21,52,-1,-1,43,247,64,69,16,40,100,52,6,67,53,-1
18/10/2020,22,32,19,124,54,77,55,12,38,7,12,30,72,-1,-1,-1,24,26,4,34,10,-1,139,-1,88,73,-1,13,43,7,25,75,undefined,-1,8,65,4,5,undefined,2,10,7,8,3,26,92,-1,110,22,70,32,38,11,16,undefined,11,5,52,-1,-1,28,161,49,81,9,22,38,39,30,35,-1,-1
18/10/2020,23,15,15,87,16,47,17,6,18,2,6,7,33,-1,-1,-1,11,2,1,35,5,-1,97,-1,36,39,-1,1,23,3,19,40,undefined,-1,4,27,5,7,undefined,1,5,4,6,4,9,36,-1,77,6,93,8,25,10,4,undefined,15,2,26,-1,-1,12,67,24,24,1,6,15,23,1,19,-1,3
19/10/2020,0,13,2,58,21,31,14,3,6,3,3,5,21,-1,-1,-1,8,3,1,12,6,-1,91,-1,17,28,-1,10,26,2,16,34,undefined,-1,2,25,-1,5,undefined,3,10,6,1,2,9,16,-1,69,3,70,9,10,4,8,undefined,1,5,16,-1,-1,19,81,24,30,1,17,18,-1,-1,-1,-1,7
19/10/2020,1,6,2,60,18,23,16,1,4,1,3,4,14,-1,-1,-1,-1,-1,-1,13,5,-1,39,-1,16,23,-1,-1,26,2,9,27,undefined,-1,-1,14,5,7,undefined,2,2,5,2,2,1,28,-1,32,1,63,1,6,6,8,undefined,6,1,7,-1,-1,5,52,20,18,4,2,7,-1,-1,-1,1,2
19/10/2020,2,10,6,42,10,26,17,7,-1,-1,-1,-1,1,-1,-1,-1,3,5,-1,2,7,-1,47,-1,6,1,-1,1,16,3,7,9,undefined,-1,1,6,-1,-1,undefined,-1,1,2,4,-1,3,15,-1,30,3,54,3,3,5,1,undefined,6,1,10,-1,-1,11,24,5,24,1,5,8,-1,-1,-1,7,16
19/10/2020,3,12,6,50,7,32,17,4,3,1,5,1,7,-1,-1,-1,5,1,1,3,-1,-1,29,-1,12,24,-1,6,38,3,19,5,undefined,-1,3,6,5,3,undefined,2,-1,2,1,-1,7,13,-1,29,6,69,3,4,4,2,undefined,-1,4,4,-1,-1,5,20,6,7,4,1,4,-1,-1,-1,-1,7
19/10/2020,4,7,6,12,9,41,16,9,2,2,1,-1,2,-1,-1,-1,3,4,1,3,1,-1,39,-1,10,32,-1,3,70,1,5,2,undefined,-1,1,5,2,-1,undefined,-1,2,6,-1,-1,3,33,-1,23,5,33,-1,4,4,1,undefined,3,1,8,-1,-1,2,18,11,-1,3,7,2,-1,-1,-1,3,27
19/10/2020,5,10,10,23,28,51,83,18,16,21,4,1,9,-1,-1,-1,19,20,1,2,4,-1,92,-1,94,38,-1,15,52,9,7,25,undefined,-1,13,71,16,9,undefined,3,10,10,4,1,18,108,-1,58,20,32,4,23,4,3,undefined,6,7,44,-1,-1,22,87,10,1,14,16,16,-1,-1,-1,-1,7
19/10/2020,6,31,18,75,65,113,179,90,59,82,13,10,34,-1,2,-1,16,65,9,10,11,-1,181,-1,198,194,-1,9,105,38,37,62,undefined,-1,17,205,23,5,undefined,10,24,48,23,13,26,177,-1,90,17,48,15,97,13,19,undefined,27,32,105,5,-1,23,237,35,12,54,35,29,29,17,12,6,12
19/10/2020,7,64,51,94,140,201,261,189,136,82,24,56,155,-1,-1,-1,56,142,39,27,12,-1,326,-1,286,341,-1,29,142,73,34,42,undefined,-1,32,317,40,16,undefined,18,79,52,29,18,68,318,-1,120,41,32,32,86,42,24,undefined,24,56,153,13,-1,52,136,32,57,121,56,46,106,42,35,52,42
19/10/2020,8,83,88,141,213,274,195,162,156,117,50,38,157,-1,1,-1,124,195,66,47,22,-1,505,-1,328,329,-1,34,226,86,58,54,undefined,-1,62,317,66,50,undefined,33,86,46,40,17,90,510,-1,167,50,45,86,84,54,43,undefined,30,50,191,32,-1,89,219,35,95,148,97,85,146,64,67,99,45
19/10/2020,9,139,100,171,282,235,242,109,144,88,40,44,133,-1,-1,-1,151,211,86,59,50,-1,467,-1,284,249,-1,45,135,48,59,51,undefined,-1,31,249,82,61,undefined,44,85,46,43,18,114,425,-1,284,69,79,91,108,64,29,undefined,65,27,171,48,-1,79,261,52,111,106,94,116,170,90,83,106,74
19/10/2020,10,226,182,237,393,268,212,134,145,67,53,55,160,-1,1,-1,216,193,75,121,106,-1,579,-1,236,254,-1,56,171,97,68,112,undefined,-1,47,348,85,54,undefined,52,93,60,39,30,171,511,-1,339,83,143,145,97,89,23,undefined,59,52,130,39,-1,108,308,45,156,104,106,160,157,110,85,145,30
19/10/2020,11,281,251,332,471,364,359,146,178,68,43,54,163,-1,-1,-1,246,199,81,166,67,-1,732,-1,245,306,-1,47,204,88,122,113,undefined,-1,47,385,97,104,undefined,49,110,105,56,22,163,541,-1,419,84,152,185,115,106,41,undefined,67,58,173,40,-1,113,432,60,173,99,124,238,205,139,79,161,31
19/10/2020,12,356,301,530,640,400,415,201,230,122,47,60,218,-1,-1,-1,288,266,75,206,117,-1,809,-1,323,436,-1,78,230,104,180,167,undefined,-1,64,489,109,96,undefined,153,134,123,72,32,250,751,-1,476,115,203,242,141,138,38,undefined,60,85,194,61,-1,140,543,89,273,113,125,353,266,163,122,223,35
19/10/2020,13,343,335,593,739,441,396,141,208,106,43,53,178,-1,-1,-1,282,243,83,213,120,-1,755,-1,350,406,-1,83,205,149,221,151,undefined,-1,62,452,108,120,undefined,59,101,108,54,15,255,783,-1,509,97,215,261,135,179,49,undefined,81,69,255,68,-1,187,663,134,241,112,154,390,319,160,127,245,8
19/10/2020,14,367,269,534,595,420,325,200,211,86,34,53,156,-1,1,-1,294,172,76,225,114,-1,749,-1,340,455,-1,75,203,127,160,143,undefined,-1,46,424,105,94,undefined,65,98,72,56,25,239,748,-1,589,92,135,151,147,128,50,undefined,65,70,212,57,-1,170,652,92,189,155,203,414,241,124,95,194,1
19/10/2020,15,363,265,528,609,434,412,145,173,87,42,69,188,-1,2,-1,245,153,72,221,100,-1,919,-1,399,344,-1,77,278,150,155,137,undefined,-1,34,397,91,82,undefined,34,128,96,63,23,244,715,-1,611,113,106,195,100,154,55,undefined,132,76,226,66,-1,190,653,84,196,111,146,442,358,6,95,231,6
19/10/2020,16,278,264,568,523,464,452,211,191,113,42,67,238,-1,1,-1,254,157,71,217,85,-1,1034,-1,394,459,-1,77,246,125,188,123,undefined,-1,34,505,79,80,undefined,29,86,86,63,14,240,736,-1,564,122,75,147,130,153,41,undefined,132,62,260,87,-1,168,749,116,176,121,162,441,275,7,68,169,8
19/10/2020,17,336,250,606,528,569,466,363,259,117,40,93,306,-1,-1,-1,156,150,68,254,84,-1,1101,-1,446,612,-1,95,340,210,186,148,undefined,-1,56,763,98,93,undefined,20,98,99,90,26,324,783,-1,482,97,104,114,108,155,46,undefined,128,81,274,61,-1,179,745,106,207,148,218,479,260,6,27,239,24
19/10/2020,18,240,146,517,411,458,421,379,370,77,38,155,444,-1,1,-1,108,80,42,192,65,-1,1075,-1,324,698,-1,79,283,226,162,136,undefined,-1,49,837,63,74,undefined,17,76,67,59,20,201,619,-1,384,99,78,121,117,109,51,undefined,123,78,223,58,-1,148,667,73,115,91,168,378,225,2,31,196,22
19/10/2020,19,196,121,455,317,455,306,225,318,62,37,144,471,-1,3,-1,69,69,21,197,70,-1,840,-1,287,510,-1,65,231,147,132,145,undefined,-1,27,531,56,85,undefined,8,55,60,46,19,183,451,-1,282,76,126,106,86,66,36,undefined,97,76,166,23,-1,102,494,68,116,74,100,316,152,7,32,186,11
19/10/2020,20,135,65,385,233,295,223,112,169,32,34,100,325,-1,-1,-1,68,42,9,128,47,-1,637,-1,181,269,-1,47,158,75,124,132,undefined,-1,19,375,36,79,undefined,13,19,30,19,4,134,346,-1,261,77,84,132,58,55,32,undefined,78,34,126,-1,-1,87,407,67,69,39,88,252,64,0,126,99,1
19/10/2020,21,74,26,194,116,148,134,41,61,18,8,49,207,-1,-1,-1,30,30,3,112,34,-1,374,-1,132,148,-1,30,61,39,84,67,undefined,-1,20,180,26,36,undefined,-1,5,21,23,6,62,208,-1,181,31,86,55,48,39,17,undefined,50,12,78,-1,-1,55,291,56,27,27,60,125,39,3,92,44,5
19/10/2020,22,54,21,139,65,77,71,20,38,26,10,36,71,-1,-1,-1,34,16,1,45,11,-1,234,-1,59,69,-1,15,51,19,50,25,undefined,-1,5,47,20,19,undefined,-1,10,10,3,1,43,111,-1,133,25,69,56,24,21,7,undefined,12,8,49,-1,-1,30,175,35,23,9,33,57,7,1,45,4,3
19/10/2020,23,16,12,48,24,46,44,6,7,8,3,17,42,-1,-1,-1,9,6,1,18,4,-1,112,-1,48,60,-1,5,45,4,20,46,undefined,-1,4,23,2,4,undefined,2,3,17,7,6,17,81,-1,69,6,67,6,21,2,13,undefined,11,4,23,-1,-1,27,72,26,7,9,18,20,13,2,10,-1,-1
20/10/2020,0,17,10,48,22,32,23,5,7,2,1,6,16,-1,-1,-1,-1,2,1,20,6,-1,43,-1,23,23,-1,3,41,6,7,7,undefined,-1,-1,19,1,-1,undefined,1,2,6,3,-1,15,60,-1,46,5,28,3,21,4,8,undefined,5,-1,11,-1,-1,4,69,22,17,6,12,5,8,0,0,2,-1
20/10/2020,1,11,2,37,11,23,24,8,4,1,1,3,7,-1,-1,-1,-1,-1,-1,17,2,-1,55,-1,9,18,-1,3,17,-1,5,9,undefined,-1,2,7,1,5,undefined,-1,-1,2,1,-1,7,17,-1,22,2,37,3,11,1,3,undefined,1,1,9,-1,-1,6,52,10,21,-1,3,5,-1,-1,-1,-1,-1
20/10/2020,2,8,3,24,6,19,7,-1,5,1,1,-1,4,-1,-1,-1,4,3,-1,3,1,-1,29,-1,7,6,-1,1,17,1,3,2,undefined,-1,-1,3,1,1,undefined,-1,1,-1,2,-1,-1,13,-1,33,3,34,1,12,4,-1,undefined,9,1,6,-1,-1,3,15,15,12,2,1,5,-1,-1,-1,2,-1
20/10/2020,3,3,8,25,5,41,7,4,2,2,-1,4,7,-1,-1,-1,9,2,2,11,1,-1,28,-1,5,9,-1,6,50,1,10,5,undefined,-1,-1,4,6,5,undefined,-1,2,-1,1,1,4,12,-1,26,8,25,7,5,7,5,undefined,1,-1,3,-1,-1,1,29,6,6,1,2,1,-1,-1,-1,3,9
20/10/2020,4,8,4,19,6,44,13,1,-1,4,1,-1,3,-1,-1,-1,2,-1,-1,5,-1,-1,27,-1,16,8,-1,4,68,2,7,2,undefined,-1,1,6,6,1,undefined,-1,1,7,1,1,4,40,-1,36,11,17,-1,3,2,1,undefined,2,2,22,-1,-1,7,29,6,-1,2,5,16,-1,-1,-1,3,19
20/10/2020,5,13,6,36,24,87,74,33,23,23,4,5,12,-1,-1,-1,21,20,2,6,2,-1,77,-1,93,42,-1,5,79,15,7,19,undefined,-1,6,58,15,9,undefined,3,18,7,6,4,16,122,-1,39,17,29,6,19,-1,2,undefined,2,9,49,-1,-1,13,99,18,1,20,13,10,-1,-1,-1,-1,1
20/10/2020,6,38,21,80,90,142,170,70,77,86,5,19,64,-1,1,-1,41,63,10,12,19,-1,190,-1,194,243,-1,14,126,52,14,48,undefined,-1,26,226,27,10,undefined,10,23,43,29,17,29,254,-1,91,27,60,15,88,9,29,undefined,19,27,110,4,-1,22,256,71,17,60,42,25,24,20,20,6,6
20/10/2020,7,90,49,94,161,219,236,198,143,102,21,51,151,-1,-1,-1,76,175,55,16,23,-1,370,-1,296,367,-1,39,224,70,40,41,undefined,-1,31,375,47,24,undefined,38,70,65,36,29,76,340,-1,124,86,46,32,80,31,34,undefined,101,51,136,13,-1,57,171,72,58,125,46,48,92,47,38,48,11
20/10/2020,8,129,98,147,235,281,227,209,203,93,54,52,164,-1,-1,-1,151,225,79,59,26,-1,518,-1,315,434,-1,64,252,81,44,62,undefined,-1,40,389,79,45,undefined,37,111,105,62,32,79,465,-1,205,102,87,113,51,58,52,undefined,26,77,225,22,-1,77,248,39,86,153,94,75,141,70,52,111,27
20/10/2020,9,150,142,179,307,269,222,172,170,81,48,48,133,-1,2,-1,179,202,77,87,37,-1,496,-1,294,312,-1,77,172,86,68,106,undefined,-1,36,338,102,46,undefined,53,108,95,51,33,113,510,-1,284,114,84,128,87,76,32,undefined,50,43,200,46,-1,84,298,54,137,153,88,164,167,102,77,148,72
20/10/2020,10,208,189,243,452,265,261,148,160,69,40,37,142,-1,1,-1,274,217,77,128,68,-1,628,-1,240,288,-1,92,175,96,96,83,undefined,-1,37,376,106,89,undefined,51,123,118,47,29,175,524,-1,280,160,151,141,131,67,60,undefined,37,52,151,38,-1,127,353,71,148,125,106,182,171,95,87,137,37
20/10/2020,11,247,224,368,512,395,305,143,173,78,40,54,188,-1,1,-1,257,199,69,152,103,-1,788,-1,219,322,-1,140,211,84,121,85,undefined,-1,44,420,102,75,undefined,76,93,183,55,29,184,580,-1,397,190,174,188,112,106,46,undefined,114,56,156,51,-1,121,454,85,169,132,144,199,202,104,78,189,21
20/10/2020,12,265,330,467,620,432,436,191,205,96,56,60,203,-1,3,-1,317,258,95,167,81,-1,906,-1,320,355,-1,141,297,117,157,162,undefined,-1,88,508,136,104,undefined,104,122,221,73,30,307,797,-1,477,221,258,238,108,119,57,undefined,89,99,184,57,-1,158,561,80,267,123,179,343,265,177,158,260,38
20/10/2020,13,402,292,599,673,597,392,158,224,80,46,61,210,-1,2,-1,313,289,81,218,98,-1,1075,-1,346,373,-1,149,454,179,159,151,undefined,-1,68,505,120,106,undefined,88,130,219,75,34,649,873,-1,548,223,216,216,166,195,60,undefined,111,74,224,83,-1,207,643,120,250,145,1181,509,296,206,119,259,21
20/10/2020,14,395,309,574,654,660,414,206,243,89,48,46,201,-1,1,-1,274,201,74,202,113,-1,1055,-1,361,485,538,109,476,213,156,138,undefined,-1,67,502,154,115,undefined,69,83,131,52,27,473,849,-1,533,209,187,176,121,172,62,undefined,75,61,206,77,-1,204,740,118,209,163,509,480,243,137,72,209,3
20/10/2020,15,429,328,653,686,605,433,201,229,129,38,71,232,-1,1,-1,227,168,76,208,119,-1,1108,-1,416,401,382,87,353,168,151,167,undefined,-1,41,537,107,82,undefined,34,140,72,48,38,303,849,-1,569,157,177,209,138,142,56,undefined,132,81,230,82,-1,154,801,103,251,131,185,468,268,81,110,210,12
20/10/2020,16,423,270,629,639,569,424,306,240,116,47,100,241,-1,3,-1,246,181,82,238,74,-1,1182,-1,449,573,298,79,332,225,168,105,undefined,-1,64,608,107,75,undefined,44,108,76,57,38,265,869,-1,559,112,116,117,122,156,48,undefined,136,77,239,74,-1,206,745,116,214,150,231,512,244,42,81,240,14
20/10/2020,17,385,243,618,584,610,535,401,297,127,53,103,383,-1,1,-1,196,157,72,230,75,-1,1319,-1,449,726,286,101,395,246,166,152,undefined,-1,69,846,96,91,undefined,20,115,107,92,48,248,896,-1,528,128,124,144,110,105,55,undefined,160,88,262,63,-1,261,783,97,164,187,212,523,230,36,66,280,41
20/10/2020,18,263,179,532,430,506,449,404,380,57,46,152,472,-1,2,-1,84,88,39,204,108,-1,1074,-1,345,715,255,104,287,251,189,165,undefined,-1,40,837,92,82,undefined,9,74,90,83,48,233,653,-1,370,106,113,105,130,95,60,undefined,141,82,190,75,-1,189,680,96,163,101,151,391,199,46,95,278,39
20/10/2020,19,174,115,491,320,467,334,256,310,62,41,149,441,-1,1,-1,73,54,23,175,88,-1,925,-1,250,511,192,61,279,185,131,119,undefined,-1,38,555,41,63,undefined,9,54,76,39,16,153,500,-1,308,70,103,158,78,108,43,undefined,86,77,147,16,-1,131,535,89,82,65,108,273,160,39,113,233,9
20/10/2020,20,108,56,401,215,296,231,122,174,37,42,109,277,-1,-1,-1,52,39,8,155,65,-1,705,-1,168,300,158,44,191,85,109,169,undefined,-1,31,384,55,76,undefined,11,25,53,39,16,109,379,-1,216,67,104,84,46,66,38,undefined,65,38,116,-1,-1,62,418,91,113,43,69,184,33,4,30,138,2
20/10/2020,21,55,46,259,107,183,162,56,89,30,27,57,153,-1,3,-1,29,27,2,83,20,-1,370,-1,125,137,119,21,104,47,80,115,undefined,-1,8,150,16,51,undefined,4,16,15,12,4,53,160,-1,167,25,77,63,28,28,23,undefined,48,22,83,-1,-1,56,296,76,116,19,49,116,46,25,68,62,3
20/10/2020,22,47,22,143,61,114,122,13,38,21,7,38,102,-1,-1,-1,18,27,1,36,22,-1,183,-1,87,61,91,16,51,11,40,46,undefined,-1,4,93,20,10,undefined,-1,10,14,13,3,43,128,-1,91,30,97,27,27,13,9,undefined,26,11,52,-1,-1,18,139,37,89,11,23,47,18,0,20,3,10
20/10/2020,23,26,10,68,37,43,51,5,9,5,5,17,36,-1,1,-1,8,4,3,22,6,-1,87,-1,34,48,45,12,29,4,24,29,undefined,-1,1,45,19,4,undefined,-1,3,8,5,3,21,73,-1,57,10,54,8,9,4,7,undefined,8,6,28,-1,-1,19,68,26,39,10,15,28,-1,-1,-1,-1,12
21/10/2020,0,20,11,59,36,51,16,9,8,3,1,6,32,-1,-1,-1,3,-1,1,13,2,-1,72,-1,34,22,27,7,21,4,7,16,undefined,-1,1,23,3,4,undefined,-1,4,9,5,5,11,37,-1,51,6,52,6,4,3,2,undefined,4,2,17,-1,-1,8,41,11,31,5,12,23,11,0,0,-1,3
21/10/2020,1,13,1,43,16,23,22,3,2,-1,-1,1,9,-1,-1,-1,3,-1,-1,7,5,-1,43,-1,22,13,36,10,25,6,10,12,undefined,-1,2,14,-1,6,undefined,-1,4,7,-1,-1,5,35,-1,17,13,71,3,18,1,4,undefined,5,-1,10,-1,-1,3,50,22,56,4,3,10,-1,-1,-1,3,1
21/10/2020,2,7,-1,36,10,23,3,2,-1,2,3,7,3,-1,-1,-1,1,4,-1,18,-1,-1,31,-1,15,10,27,7,13,2,10,8,undefined,-1,-1,11,3,3,undefined,1,-1,4,1,1,9,11,-1,34,3,84,5,16,4,1,undefined,8,-1,15,-1,-1,7,40,15,68,-1,4,13,-1,-1,-1,3,4
21/10/2020,3,-1,3,26,12,44,4,3,1,-1,3,4,4,-1,-1,-1,5,2,2,3,2,-1,41,5,10,10,21,3,39,4,9,6,undefined,-1,-1,5,7,11,undefined,-1,1,-1,1,-1,8,21,-1,30,3,52,4,11,1,-1,undefined,6,1,3,-1,-1,4,33,7,-1,3,1,2,-1,-1,-1,6,3
21/10/2020,4,-1,3,30,7,52,18,3,-1,2,2,-1,3,-1,-1,-1,-1,3,3,1,3,-1,34,2,8,18,23,4,47,-1,6,2,undefined,-1,-1,5,2,2,undefined,2,-1,2,-1,-1,5,23,-1,23,4,24,-1,5,2,1,undefined,-1,3,10,-1,-1,6,24,4,-1,1,3,6,-1,-1,-1,-1,-1
21/10/2020,5,13,8,31,29,89,69,31,31,31,1,5,10,-1,-1,-1,23,26,2,13,2,-1,74,10,87,43,36,6,68,9,10,13,undefined,-1,3,54,12,8,undefined,6,35,4,3,-1,6,110,-1,56,13,32,8,29,3,1,undefined,1,6,45,-1,-1,15,84,9,-1,19,14,20,-1,-1,-1,-1,1
21/10/2020,6,30,14,46,81,144,206,87,64,83,12,15,47,-1,-1,-1,45,64,14,15,9,-1,170,91,191,277,66,10,116,53,17,48,undefined,-1,24,219,46,8,undefined,10,32,31,15,10,33,194,-1,84,21,39,9,82,10,27,undefined,35,21,106,-1,-1,19,252,57,11,45,40,20,24,16,8,7,15
21/10/2020,7,76,55,87,146,205,224,219,128,101,48,48,121,-1,1,-1,84,141,54,30,11,-1,348,94,254,351,81,27,160,88,34,38,undefined,-1,44,352,50,33,undefined,17,61,61,27,15,53,317,-1,123,42,56,59,77,38,20,undefined,51,47,120,14,-1,60,168,58,62,115,50,64,71,42,41,58,23
21/10/2020,8,109,77,152,248,272,218,200,182,135,64,46,162,-1,2,-1,145,194,74,36,27,-1,519,90,351,410,125,40,219,97,39,84,undefined,-1,52,367,105,50,undefined,37,96,110,49,32,98,498,-1,213,62,66,98,79,48,30,undefined,24,76,202,33,-1,82,215,41,83,153,75,78,155,109,51,114,54
21/10/2020,9,144,126,176,317,269,247,120,150,68,47,36,139,-1,-1,-1,184,169,75,61,43,-1,469,77,294,279,208,65,192,85,81,88,undefined,-1,28,318,141,60,undefined,51,112,91,36,10,125,499,-1,320,102,86,130,99,55,50,undefined,44,47,188,28,-1,84,252,36,107,140,99,145,154,71,62,135,84
21/10/2020,10,184,152,241,393,287,229,162,145,105,59,48,156,-1,-1,-1,215,210,74,120,66,-1,628,85,262,278,284,53,211,87,90,96,undefined,-1,64,398,106,84,undefined,36,96,127,50,29,160,530,-1,345,102,114,151,84,96,29,undefined,88,63,144,44,-1,124,333,63,139,99,116,184,151,86,78,153,65
21/10/2020,11,292,187,363,509,390,282,169,172,75,60,39,174,-1,-1,-1,269,197,59,175,83,-1,813,81,292,302,294,78,201,104,115,110,undefined,-1,36,429,120,103,undefined,43,125,216,49,19,190,566,-1,362,102,123,168,101,88,50,undefined,54,62,180,50,-1,130,449,137,178,126,121,208,207,96,92,149,20
21/10/2020,12,350,318,500,654,425,369,202,206,148,69,64,195,-1,-1,-1,262,276,105,175,96,-1,908,140,328,399,481,72,247,127,164,240,undefined,-1,64,527,148,109,undefined,91,150,187,50,24,254,755,-1,410,125,236,247,143,130,60,undefined,87,90,216,64,-1,153,580,154,271,135,195,381,256,136,110,275,43
21/10/2020,13,377,278,537,678,491,372,178,226,114,46,66,206,-1,-1,-1,331,241,92,247,134,-1,1135,142,355,420,343,64,301,138,126,163,undefined,-1,57,550,139,105,undefined,70,128,174,63,34,258,859,-1,552,125,121,207,148,158,58,undefined,72,85,208,44,-1,149,642,191,228,133,176,375,257,126,116,301,16
21/10/2020,14,427,252,545,618,458,380,170,244,108,41,58,202,-1,-1,-1,236,222,80,185,127,-1,985,111,404,448,331,76,249,156,155,168,undefined,-1,54,452,142,97,undefined,69,102,137,58,43,307,759,-1,541,117,111,209,130,156,38,undefined,96,75,235,66,-1,174,726,105,189,139,180,479,266,129,95,206,33
21/10/2020,15,385,265,550,559,486,432,163,185,109,30,70,227,-1,-1,-1,246,174,83,228,89,-1,1043,94,411,391,258,60,272,187,163,146,undefined,-1,55,457,126,116,undefined,42,129,101,70,21,282,703,-1,582,84,114,229,138,152,59,undefined,99,88,241,68,-1,188,708,92,220,125,219,406,272,13,60,189,113
21/10/2020,16,328,255,608,604,541,415,220,212,115,29,52,211,-1,-1,-1,228,150,83,204,78,-1,1059,118,459,549,251,87,278,152,139,153,undefined,-1,52,562,102,67,undefined,46,111,79,72,28,287,753,-1,631,109,100,158,106,120,30,undefined,118,67,278,64,-1,185,809,93,134,149,184,437,290,22,43,205,10
21/10/2020,17,334,222,574,530,582,484,317,259,157,40,101,342,-1,3,-1,179,166,74,201,71,-1,1172,114,471,608,257,87,351,231,174,151,undefined,-1,75,711,94,77,undefined,25,79,85,80,36,260,829,-1,526,106,107,138,129,142,50,undefined,143,88,260,76,-1,187,832,120,177,164,213,456,283,10,51,217,38
21/10/2020,18,260,144,491,461,517,475,325,338,77,38,135,405,-1,2,-1,109,82,44,190,88,-1,1009,107,365,654,234,79,266,239,162,119,undefined,-1,49,767,77,62,undefined,20,79,94,59,22,187,636,-1,426,92,93,137,122,124,47,undefined,149,96,207,53,-1,176,672,119,112,111,131,395,244,1,27,242,54
21/10/2020,19,162,91,483,308,370,313,234,280,54,41,143,405,-1,-1,-1,67,56,17,146,64,-1,698,73,232,440,168,48,174,137,160,149,undefined,-1,22,552,91,91,undefined,11,40,57,46,12,136,439,-1,283,75,78,124,100,67,53,undefined,112,64,161,26,-1,161,490,99,112,56,106,287,154,2,46,203,14
21/10/2020,20,82,70,278,175,222,187,116,165,44,38,92,326,-1,-1,-1,54,71,15,138,57,-1,519,64,196,240,138,45,115,55,110,146,undefined,-1,22,332,50,72,undefined,11,26,25,32,6,109,285,-1,204,51,136,102,49,61,26,undefined,55,41,124,-1,-1,70,410,65,131,44,87,170,67,9,38,123,6
21/10/2020,21,74,26,249,112,171,118,36,43,17,19,74,191,-1,2,-1,28,46,4,72,34,-1,300,39,132,106,99,23,103,41,63,122,undefined,-1,19,181,11,57,undefined,2,14,22,14,9,74,186,-1,140,39,62,105,25,30,17,undefined,21,28,72,-1,-1,47,321,39,47,27,65,116,60,26,102,55,8
21/10/2020,22,43,22,140,48,103,62,19,40,22,13,41,105,-1,-1,-1,15,14,3,70,21,-1,181,26,66,70,93,21,65,21,24,77,undefined,-1,5,71,11,11,undefined,3,5,21,16,16,55,33,-1,77,27,95,37,21,23,6,undefined,19,12,40,-1,-1,22,193,44,45,15,54,39,27,25,53,4,7
21/10/2020,23,32,9,101,20,54,53,4,21,11,11,19,41,-1,-1,-1,8,4,3,19,6,-1,72,18,48,55,47,5,27,8,20,51,undefined,-1,-1,47,10,3,undefined,-1,7,5,7,6,24,16,-1,50,6,104,8,10,4,9,undefined,8,8,41,-1,-1,15,95,57,14,6,22,28,18,1,9,-1,10
22/10/2020,0,19,7,52,16,24,17,10,5,6,5,4,7,-1,-1,-1,4,5,1,12,2,-1,60,20,29,23,41,6,29,10,14,6,undefined,-1,-1,30,2,5,undefined,-1,1,2,2,-1,21,35,-1,40,5,66,3,3,2,3,undefined,4,7,23,-1,-1,3,51,22,65,11,13,20,2,0,5,-1,2
22/10/2020,1,5,4,46,17,17,42,2,2,2,-1,1,12,-1,-1,-1,6,1,-1,12,2,-1,33,1,23,9,52,1,14,2,7,12,undefined,-1,-1,6,-1,3,undefined,-1,4,2,1,-1,8,39,-1,35,7,101,2,14,3,2,undefined,12,3,17,-1,-1,6,53,10,28,13,8,4,-1,-1,-1,-1,2
22/10/2020,2,12,12,23,6,22,6,-1,1,3,5,-1,7,-1,-1,-1,6,-1,-1,9,3,-1,48,10,13,10,56,5,13,2,4,1,undefined,-1,-1,6,6,2,undefined,-1,8,-1,-1,-1,11,18,-1,10,4,60,-1,4,3,2,undefined,5,1,8,-1,-1,3,41,3,5,9,9,10,-1,-1,-1,3,4
22/10/2020,3,-1,4,28,11,28,12,4,4,4,1,-1,2,-1,-1,-1,14,2,-1,7,-1,-1,30,9,10,14,23,1,30,-1,11,9,undefined,-1,3,-1,5,7,undefined,-1,-1,-1,-1,1,6,21,-1,15,3,30,8,3,-1,2,undefined,1,3,4,-1,-1,3,18,11,34,3,7,5,-1,-1,-1,2,12
22/10/2020,4,2,5,24,5,28,11,5,2,1,1,-1,1,-1,-1,-1,3,3,2,3,-1,-1,18,1,7,17,47,4,41,-1,3,7,undefined,-1,1,5,-1,-1,undefined,1,1,8,2,3,3,33,-1,10,5,32,6,3,5,3,undefined,1,1,7,-1,-1,5,21,16,-1,4,3,5,-1,-1,-1,-1,-1
22/10/2020,5,7,9,20,34,85,87,31,18,27,9,2,14,-1,-1,-1,18,20,2,5,1,-1,102,13,104,44,57,7,73,13,13,13,undefined,-1,10,55,18,6,undefined,3,16,7,5,3,11,89,-1,28,13,30,2,20,10,2,undefined,5,6,52,-1,-1,13,81,24,-1,14,12,16,-1,-1,-1,-1,11
22/10/2020,6,51,32,66,88,124,167,97,64,60,11,8,47,-1,1,-1,24,62,10,6,21,-1,238,47,178,166,93,20,131,52,31,43,undefined,-1,28,177,60,9,undefined,6,33,36,22,9,37,297,-1,91,45,52,11,66,19,19,undefined,27,27,93,1,-1,22,199,50,30,45,38,18,34,17,20,9,6
22/10/2020,7,65,50,111,143,159,305,249,144,105,38,33,119,-1,3,-1,69,152,35,26,33,-1,427,89,265,348,202,71,168,73,37,48,undefined,-1,42,349,32,30,undefined,24,53,68,35,26,68,336,-1,166,84,79,56,62,32,41,undefined,75,48,160,14,-1,49,184,38,54,106,58,62,77,41,45,44,28
22/10/2020,8,151,77,122,255,286,278,168,175,98,50,34,151,-1,1,-1,124,202,72,61,28,-1,603,77,357,405,221,79,262,67,42,62,undefined,-1,45,402,50,62,undefined,51,125,83,46,23,90,524,-1,188,116,102,128,42,51,45,undefined,24,67,226,35,-1,118,224,45,94,148,87,117,154,69,61,120,57
22/10/2020,9,145,125,166,338,254,251,141,155,83,42,51,146,-1,2,-1,202,203,69,72,31,-1,446,73,292,304,332,96,195,75,67,109,undefined,-1,56,292,49,81,undefined,55,106,90,46,31,137,493,-1,267,158,119,133,120,57,22,undefined,32,49,182,33,-1,111,284,61,124,128,119,134,173,98,75,164,34
22/10/2020,10,197,148,240,444,327,274,150,161,66,40,49,129,-1,-1,-1,271,218,83,97,68,-1,692,76,246,272,432,135,224,91,109,136,undefined,-1,36,350,70,83,undefined,59,100,128,47,35,172,614,-1,351,166,152,203,88,89,47,undefined,49,58,138,52,-1,106,379,79,162,101,123,213,189,100,78,142,20
22/10/2020,11,296,217,342,511,387,300,153,162,86,56,60,172,-1,-1,-1,234,231,83,179,79,-1,810,92,259,265,539,146,214,91,136,113,undefined,-1,52,374,51,87,undefined,47,113,138,65,33,204,656,-1,394,218,206,195,112,108,62,undefined,63,59,159,58,-1,142,475,78,201,105,158,276,227,100,93,186,47
22/10/2020,12,375,257,532,658,453,401,166,212,120,62,63,239,-1,-1,-1,256,304,76,216,106,-1,925,124,359,406,657,150,262,136,149,181,undefined,-1,58,525,44,127,undefined,76,143,194,77,45,290,871,-1,462,233,292,250,133,136,67,undefined,85,76,189,54,-1,137,599,114,240,147,171,383,272,146,102,230,60
22/10/2020,13,451,297,577,775,510,479,223,231,91,38,73,227,-1,-1,-1,286,325,68,230,121,-1,1076,167,368,429,615,164,253,175,189,172,undefined,-1,73,538,86,141,undefined,57,129,190,86,50,338,983,-1,548,253,233,280,149,135,62,undefined,67,70,208,33,-1,150,669,111,231,164,212,460,281,151,119,260,41
22/10/2020,14,419,320,623,704,522,498,155,269,96,61,57,236,-1,-1,-1,339,265,89,222,84,-1,1060,119,387,456,567,140,301,164,153,192,undefined,-1,59,544,79,106,undefined,36,127,187,65,42,281,782,-1,597,206,155,212,158,160,57,undefined,134,76,241,55,-1,209,753,115,208,138,238,427,269,147,103,201,17
22/10/2020,15,437,309,557,687,572,456,194,248,117,32,85,258,-1,113,-1,315,164,85,261,102,-1,1118,136,413,531,368,113,295,188,186,179,undefined,-1,56,567,137,102,undefined,44,131,98,68,29,255,862,-1,603,179,112,216,105,139,58,undefined,123,61,229,65,-1,223,789,150,206,110,208,468,269,85,85,258,11
22/10/2020,16,392,266,626,651,518,449,259,230,115,29,48,247,-1,177,-1,216,193,79,185,53,-1,1128,105,484,501,258,92,297,189,176,159,undefined,-1,42,543,144,58,undefined,26,126,72,55,17,310,921,-1,577,125,100,163,128,133,55,undefined,105,93,288,61,-1,229,778,112,200,155,216,510,250,105,68,212,22
22/10/2020,17,378,231,628,556,552,495,318,299,119,39,121,471,-1,204,-1,178,163,76,246,86,-1,1245,112,446,651,275,97,353,206,137,164,undefined,-1,44,720,96,82,undefined,24,100,109,86,43,286,797,-1,547,120,119,127,125,152,61,undefined,154,89,278,72,-1,202,784,105,151,160,233,515,231,75,65,232,27
22/10/2020,18,280,139,561,417,470,420,372,318,62,50,133,446,-1,180,-1,107,86,29,250,94,-1,1198,116,413,643,246,61,297,238,205,179,undefined,-1,49,769,91,119,undefined,24,109,65,54,23,215,642,-1,441,89,112,161,103,118,54,undefined,158,63,209,63,-1,182,655,115,133,124,173,452,172,85,87,244,16
22/10/2020,19,233,141,492,367,544,374,258,283,63,61,175,508,-1,100,-1,94,72,15,241,120,-1,1010,77,260,408,242,78,238,195,147,244,undefined,-1,45,563,47,103,undefined,5,49,49,23,10,242,614,-1,355,99,102,147,121,118,44,undefined,129,64,129,31,-1,127,562,112,147,67,160,341,110,54,79,181,34
22/10/2020,20,156,89,453,289,361,302,142,207,51,63,111,342,-1,93,-1,66,53,12,167,73,-1,792,67,207,322,193,50,213,126,133,233,undefined,-1,23,442,61,120,undefined,3,32,39,26,11,171,387,-1,221,88,125,168,53,59,39,undefined,103,47,118,-1,-1,130,518,121,127,54,100,262,-1,-1,-1,123,6
22/10/2020,21,114,41,268,165,277,217,66,97,21,19,52,183,-1,54,-1,31,51,1,112,31,-1,554,44,151,183,123,41,105,58,75,201,undefined,-1,19,268,21,72,undefined,2,10,29,26,7,95,280,-1,169,57,108,81,44,36,19,undefined,59,49,98,-1,-1,63,373,61,54,25,71,190,-1,-1,-1,85,1
22/10/2020,22,36,28,176,111,158,152,60,52,21,16,44,119,-1,49,-1,24,18,2,71,28,-1,297,22,103,99,101,13,84,33,49,122,undefined,-1,10,161,11,45,undefined,2,7,46,13,13,55,212,-1,129,30,101,61,24,25,17,undefined,30,16,41,-1,-1,33,197,35,44,14,45,83,-1,-1,-1,30,3
22/10/2020,23,31,10,119,43,79,78,18,32,12,9,13,38,-1,22,-1,16,12,2,29,5,-1,125,13,56,57,83,18,46,12,21,80,undefined,-1,7,90,18,17,undefined,-1,4,11,4,4,29,119,-1,69,27,87,16,23,7,2,undefined,14,8,31,-1,-1,12,103,41,50,23,19,52,-1,-1,-1,1,1
23/10/2020,0,16,15,73,24,46,33,9,6,5,5,12,31,-1,9,-1,5,3,3,20,14,-1,107,12,37,35,53,2,25,10,18,30,undefined,-1,6,40,4,1,undefined,-1,3,10,3,2,8,56,-1,59,10,63,11,42,5,13,undefined,7,5,11,-1,-1,4,68,20,39,5,7,11,-1,-1,-1,4,2
23/10/2020,1,8,3,24,16,21,44,5,3,6,1,2,12,-1,-1,-1,10,2,1,9,2,-1,66,11,10,8,34,1,15,15,29,11,undefined,-1,2,21,2,6,undefined,-1,3,-1,2,1,10,38,-1,24,2,51,5,30,4,-1,undefined,1,2,14,-1,-1,12,47,23,47,-1,5,8,-1,-1,-1,-1,-1
23/10/2020,2,4,1,57,9,16,2,9,-1,-1,4,1,3,-1,-1,-1,2,2,1,11,4,-1,27,6,12,9,29,2,14,3,3,3,undefined,-1,4,3,-1,-1,undefined,-1,-1,1,1,1,2,14,-1,28,8,45,5,5,1,3,undefined,3,4,17,-1,-1,-1,23,27,46,-1,1,7,-1,-1,-1,-1,-1
23/10/2020,3,3,1,33,19,24,11,2,2,4,2,-1,3,-1,2,-1,5,3,-1,10,-1,-1,40,3,6,8,31,2,24,3,12,-1,undefined,-1,-1,6,1,-1,undefined,-1,4,1,1,-1,1,33,-1,22,6,52,1,6,5,1,undefined,2,2,10,-1,-1,5,20,11,42,1,1,5,-1,-1,-1,-1,17
23/10/2020,4,4,2,29,5,16,13,12,3,2,1,-1,1,-1,1,-1,12,2,2,13,3,-1,12,13,17,11,27,3,13,1,9,14,undefined,-1,1,2,1,6,undefined,-1,3,4,-1,-1,8,7,-1,14,4,31,7,10,4,-1,undefined,2,1,7,-1,-1,3,33,2,1,-1,1,3,-1,-1,-1,-1,-1
23/10/2020,5,8,5,17,16,25,27,21,10,10,-1,1,1,-1,20,-1,6,9,2,3,1,-1,51,7,33,27,39,8,31,4,8,4,undefined,-1,1,30,7,8,undefined,1,3,2,2,-1,6,40,-1,36,20,33,6,5,5,-1,undefined,5,6,16,-1,-1,1,25,3,-1,3,4,9,-1,-1,-1,-1,-1
23/10/2020,6,12,7,25,22,56,54,47,32,10,3,10,23,-1,31,-1,11,42,2,3,3,-1,67,5,76,102,48,17,43,18,14,9,undefined,-1,13,88,12,3,undefined,1,19,6,4,3,16,80,-1,65,31,53,4,13,-1,4,undefined,6,3,28,-1,-1,6,58,14,7,25,19,14,8,6,2,-1,9
23/10/2020,7,46,34,54,98,89,94,102,69,25,7,23,76,-1,54,-1,38,78,10,9,8,-1,215,21,72,187,79,37,74,40,18,23,undefined,-1,22,205,16,8,undefined,14,25,31,5,5,35,138,-1,57,40,38,20,13,11,7,undefined,12,10,40,2,-1,20,73,19,16,47,16,27,34,20,27,-1,2
23/10/2020,8,69,56,62,102,173,119,241,125,23,22,46,119,-1,66,-1,40,87,24,14,16,-1,236,39,127,384,136,50,142,103,24,41,undefined,-1,20,353,22,21,undefined,14,48,26,27,13,56,183,-1,98,104,94,90,26,15,6,undefined,12,27,55,8,-1,22,112,22,47,45,58,71,84,35,42,25,65
23/10/2020,9,137,94,156,223,288,196,355,199,42,21,95,220,-1,113,-1,83,119,33,35,33,-1,361,38,162,666,297,126,173,155,43,92,undefined,-1,48,607,36,54,undefined,23,35,24,22,17,113,333,-1,194,161,121,178,49,37,12,undefined,29,44,121,34,-1,54,243,53,83,67,100,116,126,77,74,141,38
23/10/2020,10,244,195,307,430,468,335,440,310,49,39,106,281,-1,195,-1,132,142,29,98,75,-1,667,59,149,798,578,215,264,236,95,120,undefined,-1,48,857,53,91,undefined,13,116,53,48,36,172,590,-1,344,254,243,188,123,101,33,undefined,63,62,155,49,-1,65,370,82,129,92,130,192,221,134,139,151,21
23/10/2020,11,355,283,538,626,654,427,515,363,50,21,116,374,-1,226,-1,224,182,38,158,111,-1,850,95,-1,964,752,232,361,294,136,209,undefined,-1,76,1023,53,125,undefined,45,130,63,42,20,223,890,-1,438,358,326,298,102,107,37,undefined,78,62,158,64,-1,98,573,107,158,82,197,385,300,155,187,242,23
23/10/2020,12,469,410,820,734,735,595,497,334,44,35,119,349,-1,243,-1,244,191,45,276,154,-1,1331,97,-1,779,795,239,423,371,231,235,undefined,-1,66,1052,52,133,undefined,29,159,60,39,28,395,994,-1,552,333,392,329,158,130,17,undefined,146,79,154,66,-1,112,638,160,258,81,234,520,380,175,186,240,27
23/10/2020,13,547,376,946,780,846,492,458,363,64,33,115,395,-1,250,-1,240,229,39,326,158,-1,1191,92,-1,753,869,223,430,462,246,276,undefined,-1,100,998,67,160,undefined,34,152,65,89,16,393,947,-1,587,354,458,333,176,188,53,undefined,156,73,166,84,-1,132,842,137,283,96,347,553,418,182,153,246,11
23/10/2020,14,567,404,913,795,932,539,395,316,61,37,113,308,-1,220,-1,221,146,37,390,155,-1,1203,80,-1,651,707,193,492,322,235,251,undefined,-1,61,836,69,118,undefined,-1,93,59,68,36,395,1087,-1,577,264,323,268,138,186,43,undefined,166,61,173,98,-1,137,791,90,246,91,277,656,350,140,128,250,7
23/10/2020,15,452,312,914,911,1247,729,379,251,59,40,58,226,-1,192,-1,234,130,24,260,136,-1,1180,62,-1,551,484,138,763,397,249,231,undefined,-1,41,837,65,108,undefined,-1,119,58,40,24,453,1123,-1,592,198,189,219,146,206,53,undefined,167,77,196,107,-1,234,843,102,253,89,225,649,255,151,85,222,6
23/10/2020,16,421,268,779,683,834,450,228,233,34,48,75,297,-1,183,-1,181,103,29,254,117,-1,993,82,-1,599,283,95,441,395,218,247,undefined,-1,65,571,51,129,undefined,-1,78,35,37,23,354,825,-1,464,143,110,254,92,139,29,undefined,132,57,185,77,-1,171,707,85,188,72,217,603,195,93,50,215,6
23/10/2020,17,281,248,601,447,504,343,108,110,44,48,30,134,-1,153,-1,125,72,27,271,80,-1,968,62,-1,406,207,59,188,165,210,137,undefined,-1,12,426,43,78,undefined,-1,91,50,48,14,186,540,-1,352,67,98,210,72,111,41,undefined,126,65,135,27,-1,117,608,78,141,43,98,392,160,50,31,194,36
23/10/2020,18,189,102,489,274,246,223,83,84,35,35,30,101,-1,75,-1,58,50,13,148,80,-1,698,59,-1,234,175,51,129,79,166,95,undefined,-1,9,219,34,79,undefined,-1,45,42,35,15,134,343,-1,285,63,88,134,57,71,34,undefined,95,40,120,19,-1,84,476,67,95,45,86,251,100,19,26,224,52
23/10/2020,19,106,73,370,189,201,217,53,63,12,31,30,107,-1,57,-1,43,35,9,167,53,-1,627,38,-1,170,158,57,77,49,169,106,undefined,-1,3,178,23,56,undefined,-1,28,28,18,11,81,275,-1,210,64,89,130,60,60,28,undefined,69,43,89,9,-1,89,417,81,61,22,49,222,44,7,5,153,7
23/10/2020,20,81,46,292,165,127,111,37,60,19,54,42,96,-1,48,-1,43,25,5,140,37,-1,487,62,-1,93,98,31,56,45,89,134,undefined,-1,16,148,23,65,undefined,-1,16,34,23,7,60,214,-1,151,67,88,104,39,46,30,undefined,53,20,98,-1,-1,69,410,101,39,25,45,144,17,0,1,113,3
23/10/2020,21,72,37,215,120,149,122,19,33,27,24,27,112,-1,49,-1,40,8,-1,93,37,-1,260,39,-1,106,120,34,53,40,67,139,undefined,-1,7,117,23,52,undefined,-1,12,17,14,13,69,154,-1,173,45,80,96,37,26,11,undefined,44,20,81,-1,-1,53,326,35,33,25,59,128,24,0,4,55,5
23/10/2020,22,46,17,165,76,116,76,23,22,18,7,27,67,-1,27,-1,16,14,3,51,18,-1,142,15,-1,75,95,13,41,22,70,104,undefined,-1,-1,131,9,39,undefined,-1,13,7,8,4,44,135,-1,111,18,62,49,32,13,14,undefined,18,14,61,-1,-1,39,175,44,12,12,40,88,11,0,0,7,11
23/10/2020,23,32,21,85,43,79,56,8,18,10,6,16,45,-1,10,-1,9,1,-1,21,4,-1,131,10,-1,47,62,12,28,17,32,38,undefined,-1,-1,68,8,19,undefined,-1,4,5,8,4,31,112,-1,76,20,57,12,17,3,8,undefined,4,7,31,-1,-1,22,91,35,-1,4,25,48,-1,-1,-1,-1,-1
24/10/2020,0,15,11,80,14,33,26,5,18,5,1,9,18,-1,14,-1,6,8,2,15,9,-1,82,7,-1,33,32,10,19,16,24,39,undefined,-1,6,22,3,3,undefined,-1,9,7,1,1,12,33,-1,59,14,43,11,17,1,1,undefined,8,1,17,-1,-1,8,74,27,-1,1,11,10,-1,-1,-1,-1,2
24/10/2020,1,5,8,43,13,37,20,4,3,1,-1,2,11,-1,57,-1,1,3,1,24,3,-1,63,5,-1,9,14,-1,10,1,20,9,undefined,-1,-1,31,2,1,undefined,-1,3,6,5,3,10,24,-1,41,7,44,4,9,21,4,undefined,-1,1,8,-1,-1,19,24,6,10,20,6,5,-1,-1,-1,2,24
24/10/2020,2,7,14,14,23,26,5,12,4,4,-1,3,10,-1,12,-1,2,3,-1,8,3,-1,46,3,-1,14,25,2,23,-1,10,12,undefined,-1,-1,3,-1,3,undefined,-1,8,-1,-1,-1,9,32,-1,28,2,23,2,3,3,3,undefined,3,1,7,-1,-1,5,36,13,5,2,3,13,-1,-1,-1,-1,2
24/10/2020,3,10,7,16,9,28,3,3,-1,1,1,4,1,-1,87,-1,2,1,-1,5,3,-1,25,-1,-1,4,5,2,29,1,7,1,undefined,-1,1,1,-1,2,undefined,-1,2,-1,-1,-1,2,15,-1,12,3,20,-1,6,6,-1,undefined,-1,-1,8,-1,-1,1,25,6,4,1,5,7,-1,-1,-1,-1,6
24/10/2020,4,1,2,10,9,14,12,4,-1,-1,-1,-1,-1,-1,32,-1,11,3,-1,11,2,-1,22,1,-1,9,13,5,17,-1,1,3,undefined,-1,-1,2,-1,3,undefined,-1,-1,-1,-1,-1,8,21,-1,16,6,18,5,2,-1,3,undefined,-1,1,4,-1,-1,5,17,13,3,4,1,3,-1,-1,-1,-1,8
24/10/2020,5,2,1,13,11,32,16,8,4,4,12,-1,-1,-1,46,-1,1,7,1,1,1,-1,44,7,-1,15,13,8,29,2,10,17,undefined,-1,-1,20,6,5,undefined,-1,1,2,1,-1,4,41,-1,12,10,16,4,6,1,1,undefined,6,-1,6,-1,-1,-1,17,10,5,1,5,4,-1,-1,-1,-1,7
24/10/2020,6,10,4,20,30,30,71,13,9,7,3,-1,-1,-1,22,-1,9,20,-1,4,1,-1,69,5,-1,16,38,22,33,7,11,9,undefined,-1,2,30,5,1,undefined,-1,21,1,1,1,8,68,-1,30,35,14,4,10,16,10,undefined,20,7,22,-1,-1,3,62,4,6,5,5,7,1,0,1,-1,-1
24/10/2020,7,44,15,68,54,35,77,30,17,6,6,-1,7,-1,17,-1,21,36,3,15,4,-1,171,26,-1,46,53,66,30,21,8,13,undefined,-1,2,44,14,8,undefined,-1,17,23,10,11,19,105,-1,32,59,50,4,16,11,9,undefined,15,9,18,1,-1,11,85,10,13,13,11,17,13,2,18,32,30
24/10/2020,8,62,38,77,81,59,96,21,31,9,15,3,17,-1,7,-1,71,51,10,21,2,-1,183,23,-1,61,119,92,47,21,17,19,undefined,-1,3,53,18,7,undefined,-1,32,11,7,44,36,156,-1,69,70,70,41,32,18,11,undefined,27,11,43,2,-1,19,75,14,26,10,18,27,15,10,13,48,34
24/10/2020,9,72,74,112,117,95,107,43,40,8,32,4,16,-1,18,-1,87,44,12,43,10,-1,280,17,-1,58,122,150,55,32,47,28,undefined,-1,2,81,14,24,undefined,-1,47,14,18,11,40,140,-1,134,154,89,86,16,41,8,undefined,25,31,56,3,-1,35,143,19,44,13,22,57,32,23,12,93,12
24/10/2020,10,141,92,119,190,87,187,45,52,20,35,6,23,-1,60,-1,94,43,14,70,48,-1,400,26,-1,63,237,186,64,42,105,56,undefined,-1,2,103,33,45,undefined,-1,53,20,17,26,66,187,-1,268,302,196,137,42,63,21,undefined,68,29,61,7,-1,55,240,37,79,21,29,99,54,21,59,139,12
24/10/2020,11,196,162,221,277,147,228,71,75,18,27,4,34,-1,59,-1,134,50,42,143,51,-1,483,47,-1,91,449,193,87,57,117,81,undefined,-1,8,147,45,65,undefined,-1,76,17,17,7,92,264,-1,208,1880,259,269,102,93,28,undefined,102,49,105,12,-1,86,360,56,69,27,42,157,105,46,37,124,5
24/10/2020,12,279,214,461,419,282,280,93,121,30,39,17,132,-1,96,-1,152,82,31,198,73,-1,541,36,-1,195,767,222,158,117,157,113,undefined,-1,32,295,68,108,undefined,-1,83,59,34,21,167,489,-1,326,1825,383,267,166,127,19,undefined,90,74,120,41,-1,108,595,63,161,56,90,303,162,89,52,210,7
24/10/2020,13,389,297,706,537,393,388,200,203,41,28,35,183,-1,160,-1,165,76,25,239,115,-1,891,54,-1,325,932,230,217,217,240,130,undefined,-1,36,460,59,145,undefined,-1,80,55,40,28,253,734,-1,479,982,401,317,157,142,21,undefined,154,86,135,60,-1,143,734,88,175,57,169,403,229,107,125,222,2
24/10/2020,14,409,312,734,660,513,467,231,195,48,39,41,200,-1,193,-1,222,130,41,278,124,-1,989,82,-1,360,814,196,301,240,200,161,undefined,-1,31,557,56,125,undefined,-1,93,59,50,44,269,888,-1,529,1109,304,293,163,183,40,undefined,132,99,158,69,-1,185,784,98,208,74,188,506,291,141,77,244,1
24/10/2020,15,393,336,695,624,593,408,309,256,44,22,57,295,-1,193,-1,185,134,31,289,119,-1,999,105,-1,490,648,160,335,247,178,188,undefined,-1,32,712,79,132,undefined,-1,63,77,84,51,280,754,-1,531,266,251,282,152,145,52,undefined,154,100,158,94,-1,207,798,108,169,52,199,555,220,129,58,228,4
24/10/2020,16,298,242,663,606,519,419,291,220,52,38,55,242,-1,163,-1,140,93,24,279,102,-1,932,71,-1,493,349,85,268,317,174,179,undefined,-1,20,640,47,137,undefined,-1,79,52,54,26,318,729,-1,395,152,145,186,114,133,33,undefined,135,116,161,67,-1,203,686,88,181,59,223,540,221,93,48,195,23
24/10/2020,17,234,172,610,433,405,336,171,193,33,36,60,261,-1,115,-1,155,67,21,243,102,-1,783,82,-1,406,251,77,200,162,181,201,undefined,-1,27,606,54,72,undefined,-1,69,57,41,18,258,590,-1,389,98,78,149,73,106,16,undefined,120,95,144,81,-1,157,634,98,145,38,154,457,141,69,42,211,29
24/10/2020,18,210,171,557,288,364,329,122,154,38,39,67,297,-1,121,-1,74,34,4,220,77,-1,878,78,-1,274,224,53,222,151,166,139,undefined,-1,21,518,43,75,undefined,-1,56,54,34,18,177,394,-1,342,69,92,96,91,95,31,undefined,105,60,142,53,-1,137,631,105,113,37,114,371,90,38,13,157,52
24/10/2020,19,115,95,389,252,290,239,86,125,43,17,88,290,-1,105,-1,63,36,6,181,74,-1,729,64,-1,275,173,34,118,92,114,161,undefined,-1,5,356,36,68,undefined,-1,36,64,35,20,132,317,-1,286,46,126,61,75,93,36,undefined,84,86,110,39,-1,112,533,83,70,39,87,329,82,32,16,148,14
24/10/2020,20,98,53,329,145,223,193,37,104,16,18,51,179,-1,69,-1,37,34,10,134,45,-1,536,41,-1,162,145,40,99,72,94,124,undefined,-1,8,248,7,57,undefined,-1,23,29,21,10,92,246,-1,221,50,105,77,53,48,22,undefined,92,35,99,-1,-1,81,451,68,45,17,55,199,38,0,0,83,4
24/10/2020,21,76,36,260,93,125,123,14,67,9,16,35,88,-1,55,-1,18,9,3,105,28,-1,362,40,-1,79,100,22,58,30,75,91,undefined,-1,9,115,7,31,undefined,-1,11,16,6,5,60,182,-1,172,36,104,29,33,32,7,undefined,37,42,65,-1,-1,39,293,53,44,16,38,109,5,0,0,53,-1
24/10/2020,22,43,63,124,58,76,82,11,8,3,10,8,28,-1,34,-1,39,12,1,54,8,-1,175,30,-1,24,118,23,43,5,51,37,undefined,-1,1,45,10,13,undefined,-1,8,7,12,3,22,78,-1,105,38,74,16,13,21,8,undefined,27,18,45,-1,-1,29,183,56,19,10,36,70,8,0,0,1,5
24/10/2020,23,26,10,87,36,29,64,25,7,2,3,-1,5,-1,33,-1,7,7,1,33,14,-1,110,9,-1,32,81,7,21,10,30,10,undefined,-1,-1,24,12,18,undefined,-1,7,15,14,13,24,79,-1,74,16,72,6,15,23,2,undefined,17,8,49,-1,-1,12,96,33,8,5,11,33,-1,-1,-1,-1,7
25/10/2020,0,25,16,73,18,25,25,11,7,6,1,-1,9,-1,8,-1,6,9,1,16,4,-1,90,18,-1,27,56,10,22,6,11,13,undefined,-1,2,30,4,2,undefined,-1,3,3,3,1,6,64,-1,44,16,50,10,8,14,9,undefined,6,8,21,-1,-1,11,66,25,22,2,2,11,-1,-1,-1,-1,11
25/10/2020,1,5,11,73,12,14,10,1,3,-1,3,-1,9,-1,8,-1,2,4,-1,13,7,-1,36,4,-1,9,45,6,22,1,4,25,undefined,-1,1,17,-1,4,undefined,-1,1,11,5,2,5,20,-1,25,15,41,1,4,2,6,undefined,6,10,9,-1,-1,8,46,19,2,-1,5,11,-1,-1,-1,1,-1
25/10/2020,2,5,5,25,6,17,-1,5,4,2,5,5,9,-1,-1,-1,3,2,1,6,4,-1,29,1,-1,8,30,4,21,1,7,7,undefined,-1,-1,3,2,2,undefined,-1,2,1,1,-1,4,13,-1,58,12,53,5,2,6,-1,undefined,6,4,12,-1,-1,9,30,11,-1,2,2,6,-1,-1,-1,-1,-1
25/10/2020,3,10,2,9,3,16,15,2,5,4,2,-1,8,-1,3,-1,3,3,-1,9,1,-1,36,2,-1,11,42,5,19,1,1,7,undefined,-1,1,3,3,6,undefined,-1,2,-1,-1,-1,-1,6,-1,23,9,55,5,3,4,2,undefined,-1,3,5,-1,-1,5,23,12,-1,2,-1,2,-1,-1,-1,-1,-1
25/10/2020,4,3,4,23,7,16,5,14,1,1,1,-1,3,-1,2,-1,10,1,1,6,1,-1,25,4,-1,22,35,3,12,-1,-1,6,undefined,-1,1,1,3,-1,undefined,-1,3,1,1,-1,2,13,-1,21,3,38,2,8,1,2,undefined,-1,2,9,-1,-1,3,16,6,-1,4,3,3,-1,-1,-1,-1,29
25/10/2020,5,9,5,16,14,27,22,11,7,3,2,2,3,-1,9,-1,2,6,-1,3,-1,-1,36,9,-1,11,39,4,26,1,6,9,undefined,-1,-1,14,9,10,undefined,-1,5,-1,-1,-1,26,34,-1,22,11,37,10,6,10,-1,undefined,4,-1,18,-1,-1,10,23,5,2,1,6,13,-1,-1,-1,-1,6
25/10/2020,6,13,5,35,51,48,51,16,11,10,2,1,10,-1,27,-1,7,5,4,10,5,-1,101,17,-1,43,60,7,62,11,12,11,undefined,-1,10,37,7,14,undefined,-1,8,7,4,4,34,102,-1,48,22,33,4,11,7,2,undefined,5,10,23,1,-1,10,34,5,14,8,30,17,1,1,3,-1,4
25/10/2020,7,25,16,40,41,60,52,42,66,12,1,6,75,-1,32,-1,8,17,4,22,6,-1,177,14,-1,113,111,26,48,27,18,14,undefined,-1,6,123,10,7,undefined,-1,7,9,6,6,21,82,-1,55,39,50,14,24,18,5,undefined,9,13,39,5,-1,16,72,14,15,21,16,15,14,10,9,-1,1
25/10/2020,8,100,30,85,80,117,99,137,111,17,13,34,90,-1,54,-1,27,38,6,18,6,-1,236,33,-1,270,144,37,101,68,22,41,undefined,-1,20,260,15,14,undefined,-1,20,20,22,15,33,173,-1,109,58,75,31,23,13,7,undefined,16,23,50,10,-1,20,99,21,21,25,53,27,39,18,25,14,22
25/10/2020,9,94,83,113,163,245,174,291,208,25,14,62,216,-1,131,-1,62,73,6,53,20,-1,333,38,-1,445,320,141,180,150,41,61,undefined,-1,27,505,16,33,undefined,-1,38,21,35,34,103,273,-1,172,133,145,98,69,23,27,undefined,37,76,71,7,-1,64,221,36,50,51,65,108,68,41,27,87,10
25/10/2020,10,175,150,249,330,402,267,385,267,34,31,107,329,-1,141,-1,105,88,19,97,37,-1,541,67,-1,693,554,220,260,266,57,125,undefined,-1,53,688,33,65,undefined,-1,74,50,52,47,163,435,-1,259,222,224,174,92,51,28,undefined,57,67,104,36,-1,81,357,59,116,41,98,209,152,60,79,118,6
25/10/2020,11,366,251,459,460,638,383,501,385,33,19,135,444,-1,199,-1,163,119,21,180,73,-1,758,42,-1,815,810,243,408,339,139,167,undefined,-1,65,977,33,98,undefined,-1,91,52,80,58,202,731,-1,386,413,473,284,145,69,35,undefined,119,80,135,63,-1,108,504,44,160,81,174,307,250,97,142,206,6
25/10/2020,12,389,296,677,743,685,535,564,345,49,45,116,450,-1,263,-1,185,172,30,265,124,-1,995,84,-1,883,1020,312,398,482,213,246,undefined,-1,55,1134,59,172,undefined,-1,92,75,82,50,317,1044,-1,481,475,659,335,183,120,45,undefined,226,118,166,56,-1,191,717,127,184,64,257,459,343,128,188,199,15
25/10/2020,13,439,391,889,819,788,557,421,344,56,38,97,326,-1,264,-1,221,148,19,304,113,-1,1130,78,-1,730,990,265,396,399,196,291,undefined,-1,54,1020,42,188,undefined,-1,110,39,68,27,364,974,-1,494,1252,631,358,202,111,69,undefined,141,115,188,66,-1,197,758,99,242,75,309,485,320,166,163,199,5
25/10/2020,14,401,351,772,709,713,506,315,280,46,42,98,305,-1,221,-1,252,131,22,239,141,-1,1025,81,-1,648,870,238,376,296,206,240,undefined,-1,33,873,57,176,undefined,-1,85,44,72,27,331,899,-1,445,614,440,258,159,146,94,undefined,147,99,180,75,-1,191,810,98,199,80,241,543,265,108,79,205,-1
25/10/2020,15,389,347,765,623,497,433,252,181,43,17,47,185,-1,153,-1,157,106,13,257,110,-1,980,75,-1,566,606,164,238,232,185,226,undefined,-1,14,672,34,108,undefined,-1,98,66,64,22,222,785,-1,440,320,225,195,126,125,56,undefined,115,71,140,57,-1,185,784,62,195,50,166,434,134,5,27,147,11
25/10/2020,16,254,245,562,468,387,359,172,240,46,26,61,208,-1,160,-1,130,74,11,260,109,-1,737,85,-1,434,328,85,216,198,159,255,undefined,-1,11,537,42,87,undefined,-1,70,46,30,16,210,540,-1,332,176,122,220,81,110,65,undefined,150,80,144,55,-1,128,596,79,153,50,204,454,210,4,33,185,14
25/10/2020,17,229,145,472,346,445,329,207,187,37,23,88,265,-1,121,-1,104,38,15,224,72,-1,734,61,-1,347,202,62,206,146,180,152,undefined,-1,17,477,36,100,undefined,-1,49,66,52,25,169,497,-1,311,87,96,134,108,81,33,undefined,145,82,151,58,-1,131,585,84,123,34,118,388,153,4,72,125,53
25/10/2020,18,139,144,444,256,277,246,123,156,44,27,74,214,-1,105,-1,100,56,7,188,57,-1,602,72,-1,258,200,35,128,115,167,142,undefined,-1,11,319,7,51,undefined,-1,36,49,34,11,136,366,-1,263,65,94,83,92,85,20,undefined,89,78,117,40,-1,118,567,74,93,33,113,307,111,18,95,129,18
25/10/2020,19,133,104,350,223,232,220,91,164,19,20,88,279,-1,85,-1,58,28,4,192,61,-1,554,69,-1,220,141,36,115,106,139,90,undefined,-1,10,335,12,42,undefined,-1,45,49,26,9,94,276,-1,239,32,87,78,56,52,24,undefined,76,79,111,17,-1,69,454,66,71,36,78,237,48,25,64,104,8
25/10/2020,20,76,39,273,141,152,240,44,79,30,33,48,212,-1,58,-1,30,31,7,114,44,-1,505,38,-1,145,123,35,103,38,112,118,undefined,-1,3,160,14,44,undefined,-1,18,27,12,2,57,214,-1,149,32,81,79,30,43,20,undefined,50,41,108,-1,-1,75,425,70,47,22,52,162,-1,-1,-1,60,1
25/10/2020,21,51,36,169,85,98,129,24,28,24,8,40,126,-1,35,-1,24,16,2,66,27,-1,260,34,-1,85,92,19,66,26,49,91,undefined,-1,7,87,4,29,undefined,-1,9,28,19,6,42,126,-1,132,18,94,31,24,22,20,undefined,31,32,66,-1,-1,56,262,63,37,16,29,98,-1,-1,-1,69,9
25/10/2020,22,35,15,97,59,68,59,11,12,20,6,15,56,-1,29,-1,19,6,1,30,15,-1,152,25,-1,49,83,15,38,15,35,23,undefined,-1,1,58,15,17,undefined,-1,4,17,7,3,11,81,-1,121,25,70,14,20,13,5,undefined,22,15,30,-1,-1,17,192,53,15,6,20,38,-1,-1,-1,-1,-1
25/10/2020,23,13,12,68,22,32,29,5,5,2,5,11,30,-1,18,-1,9,1,-1,18,2,-1,116,22,-1,32,46,8,19,8,20,48,undefined,-1,2,19,6,3,undefined,-1,3,8,9,3,9,40,-1,57,8,71,8,22,8,12,undefined,13,8,38,-1,-1,16,92,26,5,2,6,21,-1,-1,-1,-1,24
26/10/2020,0,11,6,39,32,26,20,7,5,5,6,6,15,-1,10,-1,5,2,4,12,12,-1,42,17,-1,18,41,5,24,1,8,23,undefined,-1,-1,33,4,5,undefined,-1,4,4,6,6,11,28,-1,43,2,38,8,19,5,7,undefined,3,5,16,-1,-1,6,49,20,2,5,6,15,-1,-1,-1,-1,20
26/10/2020,1,2,3,13,6,10,19,2,2,2,2,4,10,-1,-1,-1,2,2,1,10,2,-1,19,3,-1,9,34,-1,9,3,6,3,undefined,-1,-1,4,-1,4,undefined,-1,3,4,3,-1,10,16,-1,21,3,56,3,6,6,5,undefined,6,3,10,-1,-1,7,36,18,3,1,2,5,-1,-1,-1,-1,-1
26/10/2020,2,-1,2,21,5,14,3,-1,1,2,-1,-1,3,-1,2,-1,6,3,-1,6,3,-1,35,2,-1,9,24,3,10,-1,8,4,undefined,-1,2,7,1,-1,undefined,-1,1,2,-1,-1,4,29,-1,17,4,27,-1,3,13,8,undefined,6,3,11,-1,-1,11,42,17,-1,2,1,7,-1,-1,-1,1,4
26/10/2020,3,2,1,12,9,25,4,3,2,6,-1,5,10,-1,2,-1,9,1,-1,6,4,-1,17,5,-1,12,14,3,28,1,13,6,undefined,-1,2,3,9,-1,undefined,-1,-1,1,1,-1,6,10,-1,13,-1,28,10,2,1,5,undefined,-1,3,8,-1,-1,2,25,15,1,-1,-1,3,-1,-1,-1,-1,8
26/10/2020,4,3,3,13,7,51,7,12,-1,3,-1,1,6,-1,4,-1,5,2,2,-1,2,-1,18,2,-1,19,16,3,49,-1,2,2,undefined,-1,-1,2,5,5,undefined,-1,5,6,-1,-1,3,49,-1,14,3,23,1,-1,-1,-1,undefined,1,1,18,-1,-1,9,10,1,-1,-1,2,2,-1,-1,-1,-1,2
26/10/2020,5,12,5,28,23,68,82,15,23,21,10,-1,8,-1,41,-1,21,24,3,-1,6,-1,88,7,-1,48,33,3,50,10,10,7,undefined,-1,14,44,3,8,undefined,-1,18,5,1,1,17,125,-1,43,5,28,7,15,12,1,undefined,4,19,48,-1,-1,38,76,14,1,6,11,14,-1,-1,-1,-1,7
26/10/2020,6,40,24,65,59,139,158,84,58,73,14,15,47,-1,74,-1,24,71,14,8,7,-1,227,59,-1,180,66,7,129,54,20,72,undefined,-1,18,199,38,11,undefined,-1,25,30,18,10,25,213,-1,93,12,45,8,85,27,25,undefined,21,60,105,1,-1,23,233,77,14,37,37,22,20,21,18,8,4
26/10/2020,7,66,36,95,143,204,264,177,128,126,35,56,131,-1,134,-1,63,165,36,37,15,-1,423,65,-1,310,88,23,174,70,38,33,undefined,-1,59,292,47,24,undefined,-1,47,92,32,37,65,302,-1,141,42,38,38,76,18,14,undefined,9,108,149,9,-1,41,142,22,46,122,48,56,74,34,43,38,18
26/10/2020,8,130,79,135,213,285,230,160,182,134,47,41,154,-1,149,-1,128,202,79,49,24,-1,535,86,-1,373,114,39,296,98,37,64,undefined,-1,40,326,107,45,undefined,-1,116,113,51,48,91,515,-1,192,47,58,81,86,46,19,undefined,13,105,228,29,-1,108,213,31,68,163,87,85,135,77,44,102,17
26/10/2020,9,143,118,162,262,203,275,116,179,78,42,44,119,-1,115,-1,180,164,73,53,39,-1,516,80,-1,251,184,35,208,67,59,115,undefined,-1,35,296,73,36,undefined,-1,82,87,42,32,121,423,-1,255,64,78,129,97,55,24,undefined,27,69,213,38,-1,75,234,71,121,126,116,109,122,100,80,132,101
26/10/2020,10,207,208,200,412,262,214,124,133,86,56,41,137,-1,90,-1,257,213,70,121,62,-1,615,77,-1,236,252,45,215,95,84,135,undefined,-1,53,354,83,76,undefined,-1,78,179,39,43,146,573,-1,350,79,108,179,93,98,42,undefined,42,68,143,38,-1,124,353,198,130,101,127,217,160,115,43,151,55
26/10/2020,11,318,245,345,500,304,303,146,166,83,48,41,165,-1,112,-1,248,190,75,158,85,-1,770,108,-1,288,282,61,217,107,162,135,undefined,-1,55,391,90,74,undefined,-1,80,171,50,48,177,567,-1,395,88,135,173,106,110,33,undefined,68,97,160,51,-1,108,431,210,141,119,127,262,196,81,72,210,37
26/10/2020,12,313,355,480,627,423,422,174,191,112,57,78,204,-1,148,-1,350,240,84,192,153,-1,807,144,-1,362,496,82,241,121,182,149,undefined,-1,71,522,119,119,undefined,-1,131,171,53,59,271,765,-1,456,130,180,178,159,121,32,undefined,75,103,195,53,-1,149,630,224,251,107,180,342,273,146,107,291,68
26/10/2020,13,463,311,611,658,459,413,196,195,93,46,65,187,-1,168,-1,328,316,75,240,118,-1,1006,96,-1,413,477,91,288,165,169,176,undefined,-1,54,512,121,123,undefined,-1,116,191,71,47,289,840,-1,496,126,279,224,98,188,21,undefined,86,98,241,29,-1,186,636,274,224,124,203,439,254,152,104,243,23
26/10/2020,14,338,292,522,638,457,434,128,212,95,37,56,177,-1,140,-1,310,210,62,203,112,-1,1084,91,-1,373,273,69,344,165,182,149,undefined,-1,59,486,92,119,undefined,-1,93,172,55,44,295,804,-1,518,110,84,232,124,165,37,undefined,123,128,199,64,-1,154,734,91,198,164,208,412,231,124,87,204,12
26/10/2020,15,416,310,544,630,475,430,183,188,103,24,58,206,-1,175,-1,259,191,79,160,90,-1,1072,90,-1,384,255,106,298,170,145,110,undefined,-1,53,487,82,96,undefined,-1,97,127,52,58,297,825,-1,578,128,137,178,116,151,40,undefined,127,119,176,69,-1,165,743,121,173,128,210,479,214,105,38,230,4
26/10/2020,16,376,314,523,579,464,415,203,241,150,44,74,233,-1,175,-1,219,232,83,209,64,-1,1281,128,-1,436,244,74,268,217,156,100,undefined,-1,69,497,84,85,undefined,-1,101,85,44,34,245,774,-1,539,120,82,148,111,121,44,undefined,145,123,253,73,-1,158,683,89,180,136,206,469,205,58,26,202,24
26/10/2020,17,363,225,568,589,562,463,333,265,134,30,102,348,-1,183,-1,166,179,77,195,75,-1,1347,117,-1,607,248,94,338,187,150,125,undefined,-1,82,750,97,86,undefined,-1,96,102,69,54,252,800,-1,438,144,91,140,126,135,61,undefined,124,138,259,44,-1,206,730,98,171,141,171,476,215,72,20,215,46
26/10/2020,18,237,137,503,423,485,366,316,307,72,23,131,481,-1,169,-1,100,95,45,167,96,-1,1067,100,-1,561,265,80,277,190,163,139,undefined,-1,64,659,74,72,undefined,-1,65,79,67,30,181,661,-1,364,133,128,97,124,118,55,undefined,108,142,197,50,-1,168,680,125,107,97,145,406,163,66,32,216,32
26/10/2020,19,191,128,391,292,379,313,174,233,62,42,154,430,-1,123,-1,68,61,19,147,58,-1,738,62,-1,384,173,41,163,110,109,109,undefined,-1,38,485,45,41,undefined,-1,33,56,35,10,142,427,-1,282,63,96,85,80,76,25,undefined,75,99,134,32,-1,108,534,71,94,48,83,290,91,23,8,176,14
26/10/2020,20,88,58,303,172,176,245,64,139,37,25,74,257,-1,75,-1,45,53,14,140,44,-1,638,66,-1,246,122,33,131,62,78,94,undefined,-1,18,284,25,43,undefined,-1,29,53,30,14,80,260,-1,212,38,101,78,112,47,18,undefined,63,71,96,-1,-1,68,411,55,54,34,53,181,1,0,0,87,2
26/10/2020,21,74,35,178,90,143,121,38,37,27,10,43,117,-1,52,-1,39,27,1,77,24,-1,266,39,-1,111,97,24,59,37,51,80,undefined,-1,14,136,6,35,undefined,-1,17,27,15,5,59,162,-1,126,38,69,42,39,32,12,undefined,44,27,63,-1,-1,52,285,56,45,22,44,121,-1,-1,-1,76,6
26/10/2020,22,26,34,132,79,73,75,13,31,20,5,13,60,-1,15,-1,13,22,9,37,17,-1,203,16,-1,77,52,12,52,10,32,41,undefined,-1,12,66,14,28,undefined,-1,6,10,5,2,46,34,-1,136,20,50,14,24,5,9,undefined,12,17,58,-1,-1,29,154,40,32,21,43,81,-1,-1,-1,4,3
26/10/2020,23,7,13,80,29,48,48,1,26,7,6,8,38,-1,19,-1,15,5,1,31,4,-1,121,10,-1,45,50,4,30,7,24,37,undefined,-1,-1,29,10,7,undefined,-1,6,12,8,4,24,10,-1,54,9,59,15,18,7,10,undefined,8,15,23,-1,-1,14,86,32,10,-1,23,28,-1,-1,-1,-1,1
27/10/2020,0,13,8,55,19,35,32,8,12,6,2,4,9,-1,4,-1,22,6,-1,18,6,-1,70,11,-1,23,59,8,32,10,26,34,undefined,-1,2,25,4,6,undefined,-1,1,6,3,3,11,13,-1,40,15,54,9,8,1,1,undefined,5,6,8,-1,-1,14,77,22,11,8,13,29,-1,-1,-1,2,1
27/10/2020,1,9,5,27,15,24,20,-1,2,2,-1,1,11,-1,-1,-1,7,5,-1,12,2,-1,26,9,-1,6,51,1,23,1,9,4,undefined,-1,-1,8,2,1,undefined,-1,4,6,9,6,3,18,-1,24,1,40,4,7,5,6,undefined,-1,1,14,-1,-1,6,40,12,1,2,1,5,-1,-1,-1,1,1
27/10/2020,2,9,7,31,12,11,12,-1,-1,4,3,7,13,-1,10,-1,2,1,-1,16,3,-1,28,7,-1,10,17,-1,14,1,6,8,undefined,-1,1,3,3,-1,undefined,-1,1,3,-1,2,1,3,-1,16,6,35,2,-1,3,9,undefined,8,2,7,-1,-1,9,15,13,-1,2,2,18,-1,-1,-1,3,-1
27/10/2020,3,6,1,24,5,23,3,5,2,3,3,2,4,-1,-1,-1,7,3,1,3,2,-1,31,13,-1,9,49,2,26,1,10,2,undefined,-1,1,5,5,3,undefined,-1,-1,1,1,-1,4,5,-1,23,6,26,2,-1,3,4,undefined,2,1,5,-1,-1,4,23,5,-1,3,6,19,-1,-1,-1,-1,12
27/10/2020,4,8,13,30,10,50,13,3,2,7,2,-1,3,-1,4,-1,7,2,1,3,2,-1,32,12,-1,10,35,1,55,2,9,20,undefined,-1,2,6,3,1,undefined,-1,1,5,-1,-1,11,18,-1,10,4,29,7,3,1,-1,undefined,3,2,17,-1,-1,9,21,10,-1,1,3,11,-1,-1,-1,4,29
27/10/2020,5,14,8,25,38,79,91,21,19,27,8,2,11,-1,33,-1,26,33,4,8,1,-1,99,18,-1,58,52,8,65,13,8,8,undefined,-1,12,71,6,14,undefined,-1,15,5,3,2,13,122,-1,38,15,36,13,18,9,1,undefined,5,15,49,-1,-1,30,85,24,1,7,7,23,-1,-1,-1,-1,2
27/10/2020,6,62,23,69,78,140,181,99,78,87,12,17,49,-1,83,-1,34,66,15,8,9,-1,217,42,-1,215,91,21,114,53,22,42,undefined,-1,17,229,46,12,undefined,-1,25,39,25,17,37,298,-1,120,27,33,12,73,14,28,undefined,20,63,115,7,-1,72,271,44,26,54,34,29,46,23,18,8,4
27/10/2020,7,124,62,115,176,258,243,226,137,109,33,31,139,-1,145,-1,73,167,57,40,19,-1,397,70,-1,398,141,51,220,86,44,37,undefined,-1,40,370,61,21,undefined,-1,55,91,51,51,67,375,-1,172,56,45,43,100,40,13,undefined,56,92,168,16,-1,54,148,44,66,138,79,54,105,45,48,47,7
27/10/2020,8,213,116,144,291,310,273,182,169,143,58,43,164,-1,160,-1,162,231,71,49,23,-1,647,87,-1,444,202,77,286,75,44,86,undefined,-1,64,216,96,60,undefined,-1,131,99,55,41,132,547,-1,260,91,71,112,51,63,6,undefined,50,129,234,32,-1,88,264,34,98,193,96,120,154,103,59,101,59
27/10/2020,9,213,129,159,342,279,258,127,155,89,36,44,139,-1,125,-1,187,200,67,68,55,-1,573,102,-1,337,274,92,238,66,76,129,undefined,-1,41,290,104,56,undefined,-1,105,100,51,44,144,539,-1,351,135,118,132,91,89,24,undefined,50,81,204,31,-1,107,283,53,129,157,129,157,148,108,81,147,83
27/10/2020,10,309,203,225,453,296,258,136,168,76,44,41,136,-1,116,-1,255,184,77,113,62,-1,649,89,-1,310,430,122,177,98,83,112,undefined,-1,66,366,96,73,undefined,-1,95,120,37,33,156,585,-1,314,165,186,207,98,104,14,undefined,62,98,111,42,-1,117,385,75,155,99,114,172,188,90,78,147,35
27/10/2020,11,366,224,348,506,339,317,153,138,66,46,60,185,-1,169,-1,301,204,86,122,87,-1,763,97,-1,336,506,149,223,88,112,133,undefined,-1,72,422,112,73,undefined,-1,100,170,44,46,217,620,-1,440,198,160,178,84,95,9,undefined,67,89,174,59,-1,157,494,91,192,114,146,250,212,111,91,186,35
27/10/2020,12,385,314,478,612,448,390,167,183,140,54,58,196,-1,144,-1,354,256,91,191,106,-1,915,141,-1,429,670,153,229,118,131,158,undefined,-1,59,552,111,92,undefined,-1,109,240,84,52,259,768,-1,473,203,201,252,114,122,7,undefined,74,121,186,62,-1,173,630,134,291,128,172,326,318,194,120,267,28
27/10/2020,13,473,310,453,656,465,419,149,170,118,38,61,202,-1,171,-1,308,244,110,168,129,-1,1054,102,-1,393,611,118,248,118,166,145,undefined,-1,49,502,104,103,undefined,-1,126,216,89,28,285,747,-1,506,204,186,179,110,141,7,undefined,78,128,207,57,-1,194,605,98,230,180,174,392,278,172,114,227,18
27/10/2020,14,451,337,410,630,386,343,149,183,107,25,46,173,-1,128,-1,301,198,80,181,124,-1,892,67,-1,376,549,106,228,124,173,146,undefined,-1,59,418,118,108,undefined,-1,87,145,67,22,251,825,-1,528,189,171,225,148,131,35,undefined,94,95,230,64,-1,172,664,106,213,169,156,438,291,128,53,212,11
27/10/2020,15,405,299,499,623,468,385,141,205,130,24,66,214,-1,157,-1,289,189,61,175,95,-1,1014,114,-1,419,368,87,281,127,164,133,undefined,-1,45,434,117,90,undefined,-1,99,174,52,14,325,802,-1,618,204,119,154,134,135,61,undefined,115,115,282,64,-1,194,738,84,212,135,202,470,258,61,45,231,6
27/10/2020,16,364,227,535,616,536,448,135,213,146,19,54,214,-1,158,-1,210,185,85,192,111,-1,1126,124,-1,485,272,58,311,139,158,131,undefined,-1,43,519,102,83,undefined,-1,70,65,31,11,230,812,-1,628,96,69,131,89,141,50,undefined,104,100,222,77,-1,192,748,88,180,156,192,429,221,51,35,181,29
27/10/2020,17,398,220,583,587,536,491,290,282,137,35,72,270,-1,198,-1,176,172,76,210,110,-1,1060,120,-1,574,278,81,290,150,174,144,undefined,-1,74,652,110,79,undefined,-1,120,109,72,28,279,793,-1,485,110,98,121,105,144,65,undefined,139,125,269,72,-1,250,816,102,149,164,203,484,232,53,23,181,71
27/10/2020,18,256,164,440,403,444,415,242,305,93,27,119,394,-1,178,-1,125,89,38,197,91,-1,992,94,-1,600,250,77,257,147,168,123,undefined,-1,49,631,70,70,undefined,-1,87,84,53,18,212,627,-1,427,88,94,108,111,100,44,undefined,119,115,178,63,-1,162,680,128,130,93,189,341,198,47,20,188,20
27/10/2020,19,184,106,396,335,327,294,134,189,62,44,87,338,-1,125,-1,94,51,14,164,63,-1,747,53,-1,335,227,57,153,116,130,123,undefined,-1,19,509,67,74,undefined,-1,44,73,56,18,140,440,-1,318,71,85,76,74,96,40,undefined,76,94,148,45,-1,121,515,124,93,44,100,310,107,24,10,167,24
27/10/2020,20,106,56,295,158,202,247,53,74,24,25,42,176,-1,92,-1,54,60,9,118,55,-1,568,46,-1,164,148,33,98,54,87,108,undefined,-1,14,230,49,44,undefined,-1,31,29,11,8,75,287,-1,211,40,60,89,45,49,17,undefined,70,47,93,-1,-1,91,366,130,48,31,52,178,9,0,0,114,3
27/10/2020,21,89,46,230,106,164,145,28,35,20,12,47,126,-1,43,-1,45,22,5,107,19,-1,405,49,-1,89,102,22,79,29,79,104,undefined,-1,15,160,23,26,undefined,-1,12,14,6,3,49,198,-1,151,33,59,40,25,37,14,undefined,53,36,92,-1,-1,41,301,70,3,18,56,120,-1,-1,-1,60,11
27/10/2020,22,55,25,130,71,86,62,12,31,21,5,35,87,-1,24,-1,14,33,6,59,24,-1,263,21,-1,89,78,18,55,19,45,63,undefined,-1,12,45,12,11,undefined,-1,9,13,6,4,34,125,-1,100,27,86,20,19,11,17,undefined,25,11,65,-1,-1,38,146,50,13,16,19,55,-1,-1,-1,3,3
27/10/2020,23,38,10,109,31,84,59,8,8,5,3,8,24,-1,18,-1,22,4,2,50,24,-1,109,14,-1,52,60,16,46,20,53,44,undefined,-1,1,47,6,6,undefined,-1,13,10,11,8,30,54,-1,73,20,49,8,16,14,11,undefined,23,8,49,-1,-1,23,146,29,1,3,14,73,-1,-1,-1,-1,1
28/10/2020,0,28,8,106,49,68,33,9,9,2,2,1,11,-1,14,-1,2,1,3,53,5,-1,96,17,-1,31,52,6,36,3,33,25,undefined,-1,-1,36,5,7,undefined,-1,7,7,2,1,49,75,-1,67,15,69,6,20,10,11,undefined,8,11,15,-1,-1,15,92,26,2,7,19,41,-1,-1,-1,3,2
28/10/2020,1,19,11,53,16,42,44,3,-1,5,1,5,13,-1,3,-1,8,7,2,31,7,-1,44,12,-1,10,53,-1,30,8,15,18,undefined,-1,2,24,6,13,undefined,-1,2,1,1,-1,14,32,-1,56,4,40,3,2,5,-1,undefined,7,1,21,-1,-1,11,73,19,-1,7,9,25,-1,-1,-1,2,-1
28/10/2020,2,9,6,33,12,22,5,2,1,6,1,1,9,-1,-1,-1,2,2,-1,13,4,-1,45,4,-1,4,36,6,23,5,8,-1,undefined,-1,1,11,5,4,undefined,-1,7,4,4,-1,8,12,-1,31,8,44,2,13,3,6,undefined,4,1,12,-1,-1,12,39,18,-1,2,5,21,-1,-1,-1,4,3
28/10/2020,3,9,4,34,15,46,5,3,1,2,-1,1,2,-1,4,-1,14,1,-1,10,5,-1,30,7,-1,20,31,5,45,1,9,6,undefined,-1,2,8,3,-1,undefined,-1,-1,2,4,1,3,29,-1,26,2,47,9,4,8,1,undefined,4,4,9,-1,-1,14,43,10,-1,2,4,18,-1,-1,-1,-1,-1
28/10/2020,4,3,10,34,13,46,17,4,2,12,-1,1,5,-1,10,-1,7,6,-1,6,3,-1,37,10,-1,13,29,3,48,1,13,12,undefined,-1,-1,17,2,2,undefined,-1,2,6,-1,-1,1,22,-1,35,3,26,6,3,3,4,undefined,7,4,16,-1,-1,14,39,3,-1,4,3,21,-1,-1,-1,-1,14
28/10/2020,5,32,11,27,31,96,88,30,26,22,4,5,14,-1,44,-1,18,25,3,10,3,-1,109,16,-1,57,28,5,78,10,9,24,undefined,-1,12,59,8,13,undefined,-1,20,10,6,4,24,142,-1,58,10,38,-1,27,9,6,undefined,13,19,54,-1,-1,11,72,16,7,14,17,33,-1,-1,-1,-1,-1
28/10/2020,6,78,38,109,92,149,200,126,76,86,20,15,49,-1,88,-1,58,63,22,31,10,-1,262,63,-1,217,82,12,154,61,38,45,undefined,-1,29,209,27,10,undefined,-1,30,43,33,20,38,255,-1,121,19,55,13,72,16,34,undefined,19,69,120,19,-1,47,272,46,23,51,44,42,51,27,20,7,3
28/10/2020,7,152,81,130,230,246,344,215,129,135,37,40,127,-1,184,-1,85,191,71,37,30,-1,451,86,-1,368,90,35,252,72,47,54,undefined,-1,56,385,45,45,undefined,-1,66,84,29,16,82,448,-1,171,53,51,74,55,43,24,undefined,28,106,160,28,-1,57,175,23,74,126,52,111,108,87,76,58,15
28/10/2020,8,330,187,250,406,398,353,206,207,162,59,48,171,-1,161,-1,247,244,93,58,29,-1,700,116,-1,490,154,41,312,92,73,98,undefined,-1,56,398,98,55,undefined,-1,179,113,43,26,143,731,-1,397,89,26,127,73,73,7,undefined,31,108,297,42,-1,90,242,46,120,150,105,160,228,92,147,127,53
28/10/2020,9,550,338,331,551,327,353,144,183,75,49,46,150,-1,134,-1,344,241,80,78,55,-1,710,103,-1,361,242,60,219,96,96,109,undefined,-1,35,334,149,82,undefined,-1,109,91,48,36,195,804,-1,489,97,93,198,99,112,17,undefined,62,81,253,36,-1,110,366,59,134,137,96,314,255,70,159,151,148
28/10/2020,10,857,527,421,697,491,353,165,173,92,51,58,163,-1,149,-1,409,226,76,186,91,-1,818,96,-1,365,285,94,272,99,144,200,undefined,-1,34,374,102,115,undefined,-1,119,117,35,30,248,936,-1,596,141,91,271,111,151,33,undefined,74,98,209,69,-1,133,467,235,224,119,156,411,281,82,177,154,32
28/10/2020,11,1297,821,583,1090,485,403,120,194,98,56,54,170,-1,166,-1,612,285,78,283,148,-1,891,102,-1,428,395,94,288,90,201,178,undefined,-1,48,555,101,128,undefined,-1,104,176,56,34,329,1103,-1,681,154,176,359,129,190,34,undefined,115,106,314,54,-1,159,608,176,264,137,178,566,343,126,226,213,27
28/10/2020,12,1679,1021,891,1381,609,621,182,228,158,54,44,194,-1,199,-1,663,299,78,454,199,-1,1231,174,-1,648,628,92,352,134,283,250,undefined,-1,66,653,163,188,undefined,-1,219,190,63,37,516,1359,-1,914,167,260,461,201,281,35,undefined,173,124,308,72,-1,185,785,233,431,185,279,718,406,175,361,278,69
28/10/2020,13,1916,1187,1050,1473,744,694,164,199,110,33,77,282,-1,219,-1,755,345,93,505,236,-1,1435,167,-1,782,499,119,401,159,355,243,undefined,-1,80,739,196,173,undefined,-1,164,171,79,59,586,1519,-1,945,182,145,451,162,331,30,undefined,236,128,358,24,-1,216,843,290,491,160,270,808,475,199,385,298,102
28/10/2020,14,2016,1103,1196,1368,755,707,170,272,131,37,49,192,-1,195,-1,656,287,101,496,183,-1,1424,110,-1,738,402,110,423,139,355,228,undefined,-1,116,683,145,135,undefined,-1,130,168,82,47,586,1482,-1,1017,169,113,419,144,279,26,undefined,192,133,350,77,-1,225,1135,181,351,170,273,920,433,156,286,216,25
28/10/2020,15,2055,1082,1138,1433,741,707,166,240,134,43,60,187,-1,173,-1,641,230,80,469,206,-1,1599,121,-1,792,413,123,377,158,282,188,undefined,-1,63,689,142,143,undefined,-1,147,161,65,43,608,1470,-1,1087,178,119,422,169,265,61,undefined,209,112,364,86,-1,255,1000,78,425,144,355,986,389,133,228,260,13
28/10/2020,16,2039,1043,1304,1399,881,829,200,293,157,31,55,233,-1,226,-1,551,236,96,451,121,-1,1694,126,-1,838,347,110,439,181,278,225,undefined,-1,76,753,121,101,undefined,-1,135,82,46,50,575,1468,-1,1076,159,112,326,127,239,59,undefined,195,120,352,118,-1,285,1039,145,379,161,355,1136,381,108,184,178,12
28/10/2020,17,2213,858,1640,1379,981,957,311,371,157,33,111,349,-1,271,-1,411,213,86,521,155,-1,1733,124,-1,919,325,111,502,224,327,249,undefined,-1,85,1055,111,117,undefined,-1,116,88,79,51,585,1636,-1,1363,127,117,292,140,226,78,undefined,232,155,446,89,-1,255,1168,124,344,154,394,1198,366,111,232,254,31
28/10/2020,18,1814,541,1506,1111,986,898,327,335,109,43,153,493,-1,295,-1,299,141,66,631,226,-1,1434,111,-1,1003,334,123,447,264,386,345,undefined,-1,93,1156,112,186,undefined,-1,136,96,60,44,497,1331,-1,1037,145,89,316,162,234,69,undefined,267,167,290,72,-1,286,1177,172,354,87,299,1154,326,60,100,309,25
28/10/2020,19,1159,373,1096,788,902,783,170,265,55,48,166,521,-1,178,-1,220,93,30,608,256,-1,1374,89,-1,592,332,59,314,153,462,503,undefined,-1,51,960,68,246,undefined,-1,111,60,35,27,411,897,-1,798,107,90,288,123,214,78,undefined,267,115,210,61,-1,235,898,121,274,68,246,847,254,89,85,253,23
28/10/2020,20,392,177,854,548,803,535,104,178,30,28,110,370,-1,149,-1,122,98,14,501,190,-1,990,70,-1,459,191,52,258,104,348,630,undefined,-1,39,704,47,326,undefined,-1,65,40,23,14,361,664,-1,489,75,108,263,67,143,63,undefined,209,82,139,1,-1,181,808,132,218,54,250,674,15,2,1,243,10
28/10/2020,21,210,134,640,343,507,341,51,114,31,21,74,240,-1,91,-1,88,50,12,369,183,-1,640,41,-1,255,186,59,191,63,304,660,undefined,-1,35,425,30,212,undefined,-1,46,25,14,15,203,432,-1,295,70,68,194,68,112,19,undefined,114,42,126,-1,-1,132,618,97,135,25,119,407,5,0,0,147,4
28/10/2020,22,130,45,375,138,313,194,30,52,28,20,41,119,-1,59,-1,62,43,11,203,74,-1,403,59,-1,131,113,28,106,46,163,471,undefined,-1,10,284,22,179,undefined,-1,20,23,9,7,165,142,-1,178,45,65,94,33,56,37,undefined,26,27,77,-1,-1,83,386,67,50,21,145,256,-1,-1,-1,9,6
28/10/2020,23,46,41,220,84,179,152,23,32,13,7,21,96,-1,22,-1,21,13,10,124,39,-1,245,28,-1,76,95,19,56,31,116,204,undefined,-1,8,132,27,33,undefined,-1,11,19,13,10,80,72,-1,137,28,61,28,44,32,10,undefined,-1,13,66,-1,-1,54,209,43,61,10,80,121,-1,-1,-1,-1,40
29/10/2020,0,35,20,93,55,91,51,14,51,4,1,11,13,-1,15,-1,17,11,5,58,37,-1,119,18,-1,49,74,24,28,20,68,50,undefined,-1,3,44,11,19,undefined,-1,3,9,3,3,38,35,-1,54,21,69,12,26,12,8,undefined,-1,16,30,-1,-1,21,112,27,18,9,55,52,-1,-1,-1,-1,1
29/10/2020,1,16,14,61,23,41,49,9,18,5,-1,7,16,-1,14,-1,7,1,1,38,5,-1,50,23,-1,28,48,7,34,4,22,48,undefined,-1,2,20,1,9,undefined,-1,3,16,9,5,18,36,-1,28,10,34,4,15,13,6,undefined,-1,10,21,-1,-1,15,55,7,1,7,7,49,-1,-1,-1,3,-1
29/10/2020,2,10,7,52,19,29,5,9,4,2,1,8,23,-1,9,-1,11,2,-1,23,11,-1,40,17,-1,27,54,4,24,2,8,28,undefined,-1,-1,7,6,2,undefined,-1,3,-1,1,1,9,19,-1,27,9,45,6,18,5,6,undefined,-1,8,9,-1,-1,6,41,14,-1,3,6,26,-1,-1,-1,4,-1
29/10/2020,3,1,7,32,15,35,9,4,2,7,-1,6,4,-1,1,-1,10,9,-1,13,5,-1,36,7,-1,16,29,5,27,2,15,6,undefined,-1,-1,4,4,-1,undefined,-1,-1,3,3,2,14,23,-1,32,7,32,3,11,5,-1,undefined,-1,6,7,-1,-1,18,23,11,-1,2,10,6,-1,-1,-1,-1,-1
29/10/2020,4,-1,6,12,8,66,12,5,-1,7,1,1,2,-1,3,-1,4,2,1,14,11,-1,31,1,-1,14,32,3,52,2,7,5,undefined,-1,1,6,-1,11,undefined,-1,11,8,-1,-1,6,24,-1,25,7,30,12,6,8,-1,undefined,-1,2,13,-1,-1,2,16,6,-1,2,6,26,-1,-1,-1,3,14
29/10/2020,5,26,9,24,41,86,83,39,19,26,3,3,14,-1,40,-1,22,13,2,6,1,-1,99,12,-1,57,57,5,60,16,11,9,undefined,-1,15,65,3,-1,undefined,-1,10,1,1,1,15,139,-1,60,17,37,4,30,7,-1,undefined,-1,21,56,-1,-1,33,98,16,3,12,10,21,-1,-1,-1,-1,1
29/10/2020,6,61,36,74,95,157,170,123,78,77,16,16,59,-1,82,-1,62,75,19,17,19,-1,204,26,-1,222,98,16,149,60,28,58,undefined,-1,30,209,35,10,undefined,-1,42,45,25,19,30,265,-1,125,51,77,16,63,12,32,undefined,-1,54,109,6,-1,43,255,42,30,41,31,27,34,27,15,2,8
29/10/2020,7,96,61,107,176,244,328,259,123,131,36,39,127,-1,154,-1,70,139,52,32,29,-1,390,81,-1,378,136,48,259,81,38,60,undefined,-1,32,414,52,17,undefined,-1,59,76,38,29,96,424,-1,162,87,42,83,47,61,28,undefined,-1,90,195,20,-1,63,205,34,77,121,61,92,116,54,78,52,12
29/10/2020,8,228,107,178,330,365,371,222,194,136,35,69,164,-1,156,-1,220,228,87,54,27,-1,628,101,-1,484,230,88,299,87,68,82,undefined,-1,46,395,107,43,undefined,-1,124,109,52,36,105,575,-1,279,119,72,134,79,68,23,undefined,-1,113,289,49,-1,88,272,46,119,154,120,121,165,83,159,117,36
29/10/2020,9,549,302,241,533,326,356,138,200,102,73,44,144,-1,162,-1,333,256,84,101,65,-1,779,123,-1,418,318,86,270,73,69,98,undefined,-1,52,361,110,69,undefined,-1,103,80,45,29,184,678,-1,569,134,127,158,98,131,24,undefined,-1,94,279,45,-1,101,375,60,172,155,115,237,205,104,140,153,55
29/10/2020,10,873,478,382,759,423,408,148,180,106,64,45,138,-1,125,-1,485,219,95,134,94,-1,830,113,-1,424,458,90,251,101,114,154,undefined,-1,47,359,118,88,undefined,-1,119,118,45,20,302,904,-1,536,168,125,238,108,156,44,undefined,-1,102,240,59,-1,141,438,87,187,127,147,314,241,122,166,176,42
29/10/2020,11,1170,680,533,1033,492,419,131,172,101,51,52,148,-1,148,-1,539,253,70,217,145,-1,942,127,-1,475,554,111,301,105,146,159,undefined,-1,38,462,106,115,undefined,-1,105,194,81,43,325,962,-1,672,242,143,273,121,166,42,undefined,-1,107,267,46,-1,156,603,88,292,134,180,444,232,141,198,215,29
29/10/2020,12,1444,876,737,1156,624,533,160,207,128,68,48,168,-1,166,-1,606,328,78,379,174,-1,1131,138,-1,607,681,145,327,100,180,229,undefined,-1,52,598,176,167,undefined,-1,207,225,67,40,466,1208,-1,834,251,178,384,156,279,35,undefined,-1,173,302,71,-1,190,694,117,357,142,226,553,368,232,310,250,57
29/10/2020,13,1473,977,928,1320,657,600,137,179,108,42,56,183,-1,206,-1,655,310,97,372,189,-1,1192,147,-1,569,622,128,294,134,193,224,undefined,-1,53,591,164,136,undefined,-1,155,175,77,46,456,1393,-1,940,223,180,327,163,281,30,undefined,-1,121,342,67,-1,196,797,109,420,114,250,669,394,267,327,303,14
29/10/2020,14,1344,810,883,1118,584,608,124,206,122,65,34,137,-1,194,-1,542,197,87,349,214,-1,1235,123,-1,607,483,129,241,98,161,192,undefined,-1,47,495,150,142,undefined,-1,91,166,75,31,417,1137,-1,920,206,158,271,161,284,56,undefined,-1,105,361,91,-1,233,879,133,315,198,212,742,319,228,228,199,3
29/10/2020,15,1494,877,926,1155,656,558,136,242,126,18,37,120,-1,199,-1,565,178,75,355,158,-1,1156,109,-1,684,418,109,327,106,216,173,undefined,-1,52,452,118,113,undefined,-1,114,198,95,48,459,1202,-1,938,228,126,241,134,256,78,undefined,-1,115,346,88,-1,175,986,109,317,131,262,724,233,174,149,262,10
29/10/2020,16,1420,913,1050,1125,594,571,177,219,148,18,44,152,-1,181,-1,398,166,81,373,157,-1,1222,88,-1,618,323,85,288,129,226,157,undefined,-1,44,455,95,105,undefined,-1,104,118,67,27,415,1159,-1,828,133,84,230,103,285,55,undefined,-1,138,339,93,-1,198,864,123,327,165,262,900,267,130,191,224,5
29/10/2020,17,1483,768,999,1074,742,684,221,273,137,30,108,311,-1,255,-1,381,183,72,367,146,-1,1439,97,-1,743,329,94,357,176,305,165,undefined,-1,48,676,119,82,undefined,-1,99,97,92,33,418,1284,-1,1287,138,73,273,102,267,45,undefined,-1,162,389,118,-1,215,1046,119,319,208,266,925,295,161,130,180,22
29/10/2020,18,1197,504,1013,807,702,631,204,273,79,55,126,372,-1,211,-1,228,114,56,483,189,-1,1193,78,-1,644,283,80,312,173,321,244,undefined,-1,57,790,101,120,undefined,-1,80,67,56,13,386,960,-1,909,119,75,289,97,223,35,undefined,-1,144,217,72,-1,226,964,118,247,105,264,808,243,142,89,260,22
29/10/2020,19,1029,295,966,682,650,492,124,246,56,25,122,389,-1,131,-1,132,57,30,527,276,-1,1050,73,-1,455,256,70,203,157,331,306,undefined,-1,26,625,54,153,undefined,-1,80,54,37,16,261,770,-1,725,97,84,259,77,168,46,undefined,-1,94,182,39,-1,161,831,110,171,64,188,675,198,69,27,247,10
29/10/2020,20,458,197,713,420,518,439,109,129,54,42,106,309,-1,119,-1,91,81,16,350,150,-1,831,62,-1,263,211,74,168,89,325,424,undefined,-1,36,542,70,196,undefined,-1,53,54,34,21,210,539,-1,416,97,104,260,67,120,38,undefined,18,68,127,-1,-1,125,658,75,134,43,156,488,6,0,1,190,25
29/10/2020,21,159,85,550,299,482,290,70,92,42,28,56,185,-1,79,-1,50,58,3,302,163,-1,534,61,-1,198,137,64,173,64,235,365,undefined,-1,15,357,46,162,undefined,-1,35,50,26,11,230,417,-1,292,92,78,176,34,88,46,undefined,97,46,118,-1,-1,144,516,142,121,47,132,363,3,0,0,131,5
29/10/2020,22,87,45,357,182,232,240,36,41,43,4,26,94,-1,74,-1,43,35,4,143,72,-1,358,39,-1,104,110,25,74,24,181,259,undefined,-1,13,206,17,97,undefined,-1,27,27,11,5,107,312,-1,137,50,58,87,35,50,45,undefined,54,27,86,-1,-1,75,295,63,53,14,80,197,-1,-1,-1,76,2
29/10/2020,23,55,31,155,111,179,170,12,12,9,3,21,57,-1,55,-1,34,18,8,88,56,-1,204,18,-1,64,103,22,71,19,107,135,undefined,-1,5,84,21,24,undefined,-1,16,31,30,10,81,217,-1,95,34,86,26,12,50,8,undefined,26,9,42,-1,-1,41,176,57,7,11,45,83,-1,-1,-1,14,14
30/10/2020,0,28,9,112,54,88,79,4,23,2,2,11,18,-1,22,-1,11,25,5,53,25,-1,169,33,-1,41,44,21,38,11,53,41,undefined,-1,2,64,4,14,undefined,-1,4,2,5,19,35,86,-1,80,23,69,11,17,17,10,undefined,20,8,35,-1,-1,28,107,17,2,10,41,76,-1,-1,-1,3,2
30/10/2020,1,14,7,55,19,27,44,3,7,5,-1,6,34,-1,6,-1,4,8,2,22,15,-1,47,6,-1,29,33,1,23,2,23,4,undefined,-1,3,16,3,8,undefined,-1,4,4,2,13,16,31,-1,40,1,54,4,5,4,7,undefined,8,8,10,-1,-1,10,52,22,-1,-1,6,44,-1,-1,-1,-1,1
30/10/2020,2,11,102,66,9,32,11,10,7,4,1,1,5,-1,4,-1,4,-1,-1,14,5,-1,73,1,-1,24,32,2,12,2,8,-1,undefined,-1,2,6,6,3,undefined,-1,-1,-1,5,40,2,26,-1,37,8,50,2,15,7,-1,undefined,6,3,10,-1,-1,8,23,3,-1,-1,3,15,-1,-1,-1,1,1
30/10/2020,3,-1,4,19,8,40,9,3,1,4,-1,1,6,-1,2,-1,8,1,3,2,1,-1,72,9,-1,10,35,3,43,-1,13,7,undefined,-1,1,6,5,2,undefined,-1,3,1,-1,-1,3,20,-1,18,4,42,8,-1,2,-1,undefined,2,5,5,-1,-1,6,33,4,-1,-1,2,16,-1,-1,-1,3,-1
30/10/2020,4,6,6,37,13,54,11,10,3,3,-1,-1,2,-1,4,-1,7,4,1,12,5,-1,41,13,-1,16,35,6,52,3,9,2,undefined,-1,-1,9,-1,2,undefined,-1,1,10,3,5,13,30,-1,27,8,29,-1,4,3,2,undefined,2,3,22,-1,-1,5,37,8,-1,-1,5,20,-1,-1,-1,1,1
30/10/2020,5,14,7,27,33,75,83,25,15,23,1,8,15,-1,36,-1,16,29,3,9,2,-1,105,31,-1,48,61,5,81,14,5,35,undefined,-1,12,52,12,13,undefined,-1,15,9,3,2,14,113,-1,62,15,17,8,22,9,3,undefined,7,28,59,-1,-1,22,107,17,-1,-1,11,18,-1,-1,-1,-1,-1
30/10/2020,6,65,29,119,106,155,180,101,79,91,23,22,57,-1,97,-1,44,78,15,8,15,-1,239,38,-1,211,99,16,109,44,27,62,undefined,-1,42,208,36,12,undefined,-1,30,42,26,27,32,266,-1,101,27,47,17,60,20,10,undefined,20,60,117,10,-1,31,258,55,26,-1,37,35,58,27,31,8,5
30/10/2020,7,116,62,129,170,238,225,198,139,107,26,29,137,-1,134,-1,103,153,47,35,21,-1,449,76,-1,310,140,40,199,96,50,46,undefined,-1,34,340,41,19,undefined,-1,61,94,23,18,84,413,-1,157,59,55,78,54,57,18,undefined,43,84,166,11,-1,60,189,36,80,-1,60,65,132,57,80,51,36
30/10/2020,8,182,108,201,353,348,328,193,168,136,49,33,149,-1,158,-1,197,216,85,51,42,-1,672,98,-1,449,226,79,229,74,75,99,undefined,-1,44,369,92,50,undefined,-1,107,112,29,24,121,564,-1,335,135,81,150,76,77,30,undefined,46,98,280,35,-1,91,261,41,104,-1,92,108,206,101,147,115,41
30/10/2020,9,513,200,259,514,366,313,149,155,102,42,40,144,-1,156,-1,328,252,66,77,68,-1,648,82,-1,350,341,100,191,80,73,150,undefined,-1,34,294,117,73,undefined,-1,83,83,33,24,164,732,-1,511,158,89,207,92,119,27,undefined,104,78,280,33,-1,125,368,73,142,-1,114,208,210,115,166,124,29
30/10/2020,10,674,445,320,669,315,318,137,171,82,53,26,124,-1,125,-1,447,233,65,148,107,-1,806,110,-1,429,542,116,242,77,127,137,undefined,-1,33,316,121,73,undefined,-1,131,160,49,27,223,785,-1,516,194,190,327,135,187,50,undefined,134,93,245,54,-1,155,451,224,235,-1,174,309,282,149,222,197,38
30/10/2020,11,936,674,589,932,431,415,129,182,94,32,31,131,-1,174,-1,533,241,105,270,142,-1,819,104,-1,490,568,131,258,92,180,151,undefined,-1,42,395,98,110,undefined,-1,110,186,47,21,298,1012,-1,663,250,232,340,157,182,61,undefined,140,75,250,78,-1,156,635,264,264,-1,223,385,261,201,239,171,29
30/10/2020,12,1291,909,688,1127,581,481,136,187,113,75,31,147,-1,192,-1,654,261,83,454,187,-1,1053,125,-1,579,686,149,296,117,261,209,undefined,-1,58,529,174,127,undefined,1,204,159,89,33,456,1132,-1,816,265,227,379,154,208,52,undefined,232,105,311,68,-1,212,772,291,429,-1,244,601,342,254,283,235,52
30/10/2020,13,1544,1015,766,1265,611,531,124,190,115,54,26,159,-1,177,-1,606,313,94,416,157,-1,1323,147,-1,651,643,168,339,94,252,182,undefined,-1,64,547,182,152,undefined,112,144,185,87,60,473,1361,-1,839,283,188,348,148,318,56,undefined,226,134,364,45,-1,213,882,312,413,-1,306,677,405,265,298,267,26
30/10/2020,14,1720,988,886,1273,649,636,160,255,99,49,46,175,-1,180,-1,636,275,100,403,161,-1,1175,130,-1,696,600,149,353,116,265,255,undefined,-1,50,593,135,113,undefined,84,123,113,93,61,495,1246,-1,1028,279,192,359,147,274,52,undefined,189,151,349,61,-1,260,1057,168,400,-1,314,738,368,190,255,173,15
30/10/2020,15,1614,968,1033,1367,702,694,149,244,121,43,28,164,-1,199,-1,579,191,71,397,197,-1,1316,132,-1,750,437,122,302,131,282,225,undefined,-1,51,599,121,112,undefined,64,136,101,80,48,496,1406,-1,1027,227,142,330,120,241,41,undefined,193,120,318,88,-1,264,980,174,387,-1,307,868,364,198,197,292,15
30/10/2020,16,1508,971,1138,1266,796,744,135,260,136,24,48,196,-1,254,-1,547,192,73,420,137,-1,1277,126,-1,828,344,117,324,117,216,229,undefined,-1,44,661,120,110,undefined,82,91,80,75,38,477,1432,-1,1149,155,127,361,118,271,70,undefined,202,127,377,83,-1,295,1150,111,393,-1,337,1031,329,171,236,268,11
30/10/2020,17,1847,779,1307,1332,869,786,200,264,144,41,73,241,-1,248,-1,457,187,70,479,234,-1,1520,135,-1,874,333,132,407,167,350,207,undefined,-1,57,750,137,121,undefined,57,106,85,75,40,591,1430,-1,1423,174,122,302,104,314,73,undefined,239,150,402,104,-1,255,1140,135,397,-1,366,1126,295,148,209,245,41
30/10/2020,18,1712,616,1339,1114,969,790,186,296,104,52,66,295,-1,262,-1,319,117,44,632,305,-1,1389,121,-1,1033,357,123,409,164,506,427,undefined,-1,48,1012,109,165,undefined,51,111,67,59,29,518,1306,-1,1178,160,96,373,92,291,63,undefined,300,152,299,97,-1,294,1054,136,368,-1,282,1266,361,144,115,242,25
30/10/2020,19,1368,484,1345,908,1176,768,136,281,73,68,148,335,-1,207,-1,180,74,26,759,418,-1,1303,90,-1,919,365,103,347,178,527,629,undefined,-1,32,1168,80,317,undefined,33,101,93,65,45,481,1188,-1,988,143,116,446,112,311,78,undefined,287,131,242,65,-1,243,1066,161,367,-1,299,997,267,100,77,235,21
30/10/2020,20,863,283,1104,820,1090,736,96,194,54,44,122,371,-1,188,-1,142,78,16,656,418,-1,1345,102,-1,611,299,83,280,182,546,919,undefined,-1,26,1102,82,447,undefined,15,113,75,43,26,456,1053,-1,692,117,127,496,96,301,71,undefined,214,70,144,-1,-1,205,1001,149,166,-1,297,901,39,0,2,294,16
30/10/2020,21,486,175,943,576,969,638,89,89,55,42,53,172,-1,124,-1,118,44,10,556,273,-1,1087,70,-1,358,271,54,235,122,408,1078,undefined,-1,46,771,93,458,undefined,14,58,68,36,18,444,737,-1,566,121,98,361,129,185,47,undefined,170,56,156,-1,-1,217,822,111,58,-1,335,746,9,0,0,174,5
30/10/2020,22,285,102,690,390,591,351,70,54,29,24,67,133,-1,113,-1,71,57,11,414,226,-1,657,49,-1,305,186,58,181,76,353,931,undefined,-1,16,620,71,381,undefined,8,36,38,38,34,266,576,-1,370,61,89,236,81,168,31,undefined,122,48,107,-1,-1,122,652,108,1,-1,184,557,2,0,0,183,5
30/10/2020,23,156,60,494,193,378,304,33,78,18,18,17,80,-1,87,-1,69,9,4,258,114,-1,463,35,-1,170,138,29,104,67,280,634,undefined,-1,13,336,44,227,undefined,9,31,34,27,21,193,366,-1,186,42,90,104,47,98,28,undefined,38,28,81,-1,-1,80,326,68,22,-1,121,368,-1,-1,-1,8,28
31/10/2020,0,63,47,185,141,243,205,16,19,12,6,18,38,-1,32,-1,44,11,1,100,41,-1,309,31,-1,120,116,18,78,41,143,285,undefined,-1,12,190,25,66,undefined,9,22,6,6,5,77,227,-1,133,22,55,27,33,57,17,undefined,37,17,29,-1,-1,61,252,53,8,-1,60,146,-1,-1,-1,-1,-1
31/10/2020,1,28,35,167,76,126,96,8,25,6,5,6,28,-1,28,-1,15,5,4,75,29,-1,168,34,-1,86,85,7,39,13,93,112,undefined,-1,4,71,8,21,undefined,4,7,5,19,7,69,129,-1,136,19,63,23,21,45,6,undefined,7,5,22,-1,-1,28,236,51,22,-1,50,97,-1,-1,-1,7,20
31/10/2020,2,31,27,118,50,82,53,19,6,1,2,-1,7,-1,12,-1,7,4,-1,45,27,-1,84,38,-1,35,97,4,49,15,32,40,undefined,-1,4,30,2,15,undefined,-1,1,4,3,3,43,102,-1,51,8,70,9,22,21,5,undefined,7,10,20,-1,-1,14,90,21,-1,-1,20,92,-1,-1,-1,4,36
31/10/2020,3,11,19,47,30,59,30,9,8,6,1,1,10,-1,8,-1,18,-1,-1,22,15,-1,64,10,-1,27,47,5,33,2,33,8,undefined,-1,2,25,1,7,undefined,-1,5,1,-1,-1,10,42,-1,41,12,25,2,7,6,9,undefined,5,9,16,-1,-1,11,37,10,-1,-1,6,21,-1,-1,-1,1,2
31/10/2020,4,18,12,34,20,38,19,4,3,1,3,3,8,-1,3,-1,8,2,2,2,7,-1,45,1,-1,8,32,5,24,-1,12,9,undefined,-1,2,7,2,4,undefined,-1,3,2,6,1,9,45,-1,47,6,35,4,28,4,3,undefined,5,4,16,-1,-1,11,58,22,-1,-1,2,22,-1,-1,-1,-1,32
31/10/2020,5,5,86,47,23,48,32,15,9,12,4,2,5,-1,21,-1,11,15,2,10,9,-1,50,11,-1,22,42,9,35,2,13,9,undefined,-1,2,25,9,15,undefined,2,2,-1,-1,-1,8,74,-1,32,27,30,9,21,6,-1,undefined,7,4,19,-1,-1,6,31,7,-1,-1,9,24,-1,-1,-1,-1,1
31/10/2020,6,25,18,43,43,58,90,33,39,10,10,5,18,-1,33,-1,11,40,4,14,16,-1,67,6,-1,83,75,18,41,16,26,15,undefined,-1,14,61,11,4,undefined,-1,18,6,6,7,21,89,-1,51,42,37,15,17,22,4,undefined,19,2,36,7,-1,11,51,14,15,-1,16,14,13,8,5,-1,1
31/10/2020,7,58,25,72,81,114,101,144,83,18,16,29,62,-1,67,-1,46,43,6,28,22,-1,201,16,-1,301,147,60,66,68,32,23,undefined,-1,11,221,12,15,undefined,28,27,8,8,6,30,154,-1,73,76,71,31,30,21,8,undefined,11,29,58,14,-1,22,104,15,17,-1,20,47,45,19,38,29,1
31/10/2020,8,194,82,149,199,172,169,192,153,20,33,27,112,-1,103,-1,87,95,21,32,20,-1,330,35,-1,502,233,99,105,104,37,47,undefined,-1,25,346,26,40,undefined,20,31,31,27,17,53,348,-1,166,182,97,81,37,33,17,undefined,26,51,106,10,-1,42,162,22,55,-1,46,76,81,54,66,50,44
31/10/2020,9,498,275,211,402,325,366,242,202,47,46,57,177,-1,141,-1,259,119,38,81,56,-1,542,41,-1,739,429,170,177,111,83,86,undefined,-1,41,471,45,81,undefined,31,84,27,32,20,155,656,-1,508,244,143,217,76,92,14,undefined,69,39,158,33,-1,96,352,35,104,-1,120,193,177,110,216,138,3
31/10/2020,10,1086,692,450,782,578,452,290,300,54,62,56,224,-1,213,-1,456,161,33,202,116,-1,765,90,-1,725,613,224,272,135,190,120,undefined,-1,64,651,53,90,undefined,40,136,32,35,26,294,920,-1,602,359,195,420,113,206,19,undefined,164,121,230,54,-1,145,534,74,229,-1,167,433,287,172,288,184,8
31/10/2020,11,1571,1059,749,1238,700,693,331,364,44,61,86,234,-1,321,-1,616,235,60,280,226,-1,1062,90,-1,921,859,235,359,213,276,190,undefined,-1,60,724,79,132,undefined,30,144,45,49,37,439,1369,-1,893,391,289,514,140,294,31,undefined,220,75,252,90,-1,190,815,85,317,-1,298,677,347,245,333,248,10
31/10/2020,12,1824,1293,1086,1569,1001,777,279,349,51,30,75,235,-1,298,-1,716,178,47,568,353,-1,1275,90,-1,1106,1019,317,448,290,405,253,undefined,-1,57,877,72,147,undefined,23,141,85,73,38,607,1740,-1,1198,454,397,516,124,366,32,undefined,330,101,253,64,-1,244,1017,95,425,-1,397,892,492,298,492,260,9
31/10/2020,13,2267,1612,1433,1759,1107,803,270,347,69,34,74,233,-1,294,-1,829,173,49,692,384,-1,1374,88,-1,1221,932,309,456,323,451,325,undefined,-1,41,944,88,173,undefined,40,133,69,43,14,716,1855,-1,1321,486,321,585,209,437,48,undefined,348,125,301,87,-1,279,1207,156,539,-1,461,1175,591,368,588,276,7
31/10/2020,14,2428,1826,1661,1907,1137,836,214,331,75,26,81,193,-1,264,-1,833,165,46,693,405,-1,1608,113,-1,1364,953,224,490,305,504,306,undefined,-1,35,965,92,197,undefined,35,148,64,49,26,785,1966,-1,1513,379,289,526,188,408,47,undefined,314,144,306,117,-1,331,1323,152,545,-1,538,1441,579,263,466,261,2
31/10/2020,15,2509,1686,1682,1773,1010,927,244,324,74,21,49,221,-1,314,-1,866,154,45,662,309,-1,1622,116,-1,1122,778,193,350,315,466,332,undefined,-1,40,866,102,173,undefined,43,109,72,56,26,864,1842,-1,1401,359,249,501,153,483,66,undefined,268,145,331,123,-1,327,1319,141,592,-1,523,1527,542,275,514,245,14
31/10/2020,16,2396,1476,1596,1594,1032,872,174,303,60,21,43,222,-1,280,-1,525,115,41,633,243,-1,1483,98,-1,1104,461,143,337,304,465,374,undefined,-1,36,973,73,170,undefined,45,85,87,68,48,717,1571,-1,1250,309,121,443,131,368,59,undefined,264,126,289,119,-1,306,1156,131,482,-1,466,1502,462,187,264,204,23
31/10/2020,17,2200,1003,1643,1298,1047,845,197,282,60,40,54,253,-1,254,-1,343,110,36,689,323,-1,1534,70,-1,1126,386,149,424,231,498,395,undefined,-1,36,999,70,154,undefined,24,109,69,39,30,649,1493,-1,1370,181,106,403,110,336,60,undefined,280,120,253,96,-1,290,1313,114,395,-1,456,1351,365,147,168,248,37
31/10/2020,18,1481,537,1385,876,1002,791,198,204,79,52,91,267,-1,287,-1,261,70,17,685,472,-1,1347,89,-1,1046,344,106,365,291,471,569,undefined,-1,50,1260,72,314,undefined,16,117,39,27,18,583,1232,-1,1053,167,109,366,137,311,69,undefined,256,119,193,85,-1,269,1151,156,354,-1,340,1061,327,138,100,266,43
31/10/2020,19,940,356,1422,849,1028,797,145,216,54,44,94,297,-1,276,-1,170,74,16,817,443,-1,1465,76,-1,553,302,87,281,213,543,822,undefined,-1,24,1209,81,466,undefined,34,102,89,63,30,515,1035,-1,800,131,99,504,131,234,86,undefined,299,77,178,63,-1,298,1058,166,288,-1,352,997,358,158,90,236,30
31/10/2020,20,479,171,1323,655,985,692,122,126,30,32,79,268,-1,231,-1,152,61,17,708,485,-1,1008,44,-1,496,262,84,252,188,570,990,undefined,-1,18,1185,47,589,undefined,17,75,65,50,20,484,778,-1,594,135,86,510,74,333,57,undefined,231,54,137,1,-1,197,905,137,297,-1,325,938,39,5,4,241,12
31/10/2020,21,326,143,1114,567,906,645,97,65,34,36,58,219,-1,184,-1,117,50,5,565,259,-1,951,87,-1,294,264,89,182,113,471,1172,undefined,-1,22,941,94,630,undefined,27,65,27,24,15,396,691,-1,418,109,107,373,67,231,27,undefined,206,88,134,-1,-1,170,924,141,198,-1,309,792,10,0,0,120,3
31/10/2020,22,160,103,904,442,728,548,86,80,19,28,56,135,-1,192,-1,49,23,3,526,278,-1,699,41,-1,349,138,75,159,97,427,1313,undefined,-1,14,709,68,620,undefined,7,37,30,61,23,382,600,-1,394,62,76,309,62,145,47,undefined,107,41,83,-1,-1,116,708,107,154,-1,246,648,3,0,0,17,4
31/10/2020,23,134,98,540,275,541,467,42,64,24,25,22,86,-1,114,-1,69,13,5,290,168,-1,489,41,-1,199,133,27,117,122,385,1022,undefined,-1,18,524,53,426,undefined,12,51,9,10,6,232,600,-1,273,27,70,157,58,99,20,undefined,58,33,63,-1,-1,95,417,85,191,-1,175,413,-1,-1,-1,-1,16


==> Figures/Australia/big/October_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path,Flinders St (South)
01/10/2021,0,1,2,4,5,12,4,1,na,3,na,na,na,na,2,na,6,4,3,7,1,1,21,3,15,8,30,3,16,na,8,14,undefined,na,na,11,1,na,undefined,13,4,na,na,2,6,11,3,10,9,31,3,19,4,na,undefined,4,1,2,2,na,2,19,11,38,3,1,3,1,0,0,1,na,4,na,na,na,1,na,5
01/10/2021,1,3,na,6,8,11,1,na,na,na,na,na,2,na,12,na,na,2,na,4,na,2,70,1,22,3,13,2,15,na,na,na,undefined,na,na,3,1,na,undefined,1,3,na,na,na,na,4,na,22,na,14,na,na,1,na,undefined,3,2,5,1,na,na,28,1,34,na,1,na,0,0,1,na,1,4,na,na,na,na,na,3
01/10/2021,2,1,2,4,4,2,3,1,na,1,na,na,1,na,6,na,na,1,2,1,na,2,26,na,11,7,14,na,7,na,4,9,undefined,na,na,4,na,1,undefined,na,1,1,9,1,2,22,na,30,na,6,na,2,1,na,undefined,4,na,4,na,na,3,9,2,36,1,na,2,2,0,0,na,3,2,na,na,na,na,na,12
01/10/2021,3,1,2,5,7,33,1,na,na,na,na,na,1,na,16,na,8,na,na,3,na,4,38,1,13,3,12,na,37,1,10,8,undefined,na,na,2,1,na,undefined,na,1,1,na,1,4,26,2,18,5,10,na,3,na,2,undefined,na,na,5,3,na,5,13,4,42,1,na,8,3,0,3,1,na,na,na,na,na,na,na,8
01/10/2021,4,5,3,1,10,38,12,9,na,1,na,5,na,na,6,na,4,5,2,na,na,na,39,1,30,4,26,4,47,2,1,20,undefined,na,na,9,na,4,undefined,na,na,na,na,1,2,27,2,25,3,11,4,1,1,na,undefined,2,3,9,1,na,3,18,9,55,1,na,1,2,0,0,6,2,2,na,na,1,2,na,10
01/10/2021,5,13,4,5,29,56,42,13,11,12,2,3,15,na,20,na,12,18,8,5,9,22,61,10,68,60,40,5,52,6,10,11,undefined,na,na,47,9,1,undefined,1,11,4,2,2,9,95,3,43,14,18,6,7,6,2,undefined,4,15,36,3,na,7,53,5,28,7,4,10,9,8,6,11,1,13,na,na,4,16,2,17
01/10/2021,6,28,28,26,69,108,139,74,95,40,6,16,54,na,75,na,72,80,24,21,5,20,183,54,154,209,70,28,81,41,24,9,undefined,na,14,272,22,3,undefined,7,41,27,17,11,31,160,11,95,35,38,4,16,23,23,undefined,23,45,62,43,na,26,114,34,66,36,36,34,81,23,18,13,3,37,na,14,15,72,20,54
01/10/2021,7,73,71,36,191,159,228,174,214,95,29,30,128,na,152,na,81,101,59,18,17,54,373,52,263,368,144,85,160,83,34,66,undefined,na,46,463,62,27,undefined,32,42,36,30,19,88,426,18,159,100,61,51,26,38,44,undefined,61,132,123,77,na,77,231,30,238,76,87,96,126,56,21,56,45,na,na,24,79,186,35,123
01/10/2021,8,158,113,74,321,250,279,151,215,114,37,44,160,na,135,na,175,191,147,34,20,96,506,82,293,423,222,122,195,107,43,65,undefined,na,57,545,74,41,undefined,26,83,50,53,29,96,560,37,317,161,94,93,57,53,47,undefined,93,160,168,132,na,125,345,58,209,132,107,152,194,108,35,102,27,80,na,30,75,146,46,150
01/10/2021,9,192,133,114,348,253,292,152,165,55,31,45,178,na,139,na,217,182,121,43,31,125,491,75,186,559,254,168,236,57,49,70,undefined,na,41,533,96,59,undefined,42,99,58,61,29,168,540,28,338,221,138,153,66,80,63,undefined,75,117,135,144,na,132,345,121,289,129,117,180,244,119,42,133,94,124,na,30,120,174,58,128
01/10/2021,10,259,223,166,420,316,326,202,184,64,30,70,209,na,135,na,263,175,103,82,36,175,623,91,200,619,375,179,253,121,96,97,undefined,na,39,672,94,84,undefined,45,93,56,50,32,175,598,38,441,222,177,242,74,97,92,undefined,115,122,134,189,na,191,472,274,372,125,128,283,264,167,56,178,39,114,na,23,163,231,79,170
01/10/2021,11,389,240,203,566,365,368,225,198,78,30,53,217,na,134,na,299,160,117,182,87,195,829,95,222,749,469,205,265,170,116,153,undefined,na,70,823,110,118,undefined,37,94,61,55,25,252,743,49,508,215,180,259,105,119,105,undefined,143,139,153,259,na,179,600,244,380,115,162,400,234,115,57,260,41,148,na,31,185,263,78,191
01/10/2021,12,408,243,288,692,437,447,199,264,100,57,90,267,na,169,na,336,223,148,163,87,247,924,138,282,647,638,226,293,151,152,142,undefined,na,71,946,129,133,undefined,57,108,118,99,21,324,828,42,541,274,260,311,113,153,120,undefined,179,195,183,316,na,203,726,241,324,136,187,511,277,161,50,318,68,124,na,47,182,313,66,217
01/10/2021,13,452,284,323,719,411,376,232,216,105,38,71,268,na,147,na,261,251,113,182,100,288,941,142,313,705,575,223,296,143,176,152,undefined,na,66,884,143,126,undefined,56,133,186,44,33,323,879,61,576,216,229,295,136,105,97,undefined,278,204,169,336,na,213,671,208,419,153,174,601,254,183,56,267,67,113,na,36,189,275,89,254
01/10/2021,14,426,278,289,711,412,429,179,209,81,22,81,252,na,140,na,311,189,130,223,46,335,888,122,282,700,444,248,262,133,157,192,undefined,na,65,765,93,64,undefined,50,102,105,47,42,323,765,51,614,249,198,277,153,46,159,undefined,250,155,176,311,na,215,771,146,438,115,185,634,242,103,30,247,14,182,na,36,143,289,88,270
01/10/2021,15,447,244,360,657,371,389,179,253,83,19,69,225,na,148,na,270,144,86,179,75,300,913,121,313,765,309,114,276,175,160,125,undefined,na,53,826,75,70,undefined,147,116,90,48,47,255,761,50,542,195,131,235,108,151,228,undefined,198,142,145,295,na,237,708,103,406,107,163,639,201,79,27,287,13,98,na,31,111,271,91,240
01/10/2021,16,284,241,219,574,312,389,135,187,75,23,42,148,na,99,na,168,80,85,144,53,252,863,83,447,534,213,108,195,120,148,138,undefined,na,15,580,91,133,undefined,147,109,93,31,29,170,681,37,431,139,93,164,93,140,236,undefined,162,105,123,262,na,170,654,131,147,139,122,437,111,35,11,306,24,67,na,22,105,168,72,223
01/10/2021,17,304,145,274,464,304,419,157,186,86,34,34,144,na,140,na,71,103,87,160,66,264,902,102,434,506,192,71,219,82,120,118,undefined,na,21,614,66,84,undefined,314,76,89,43,44,171,648,28,409,113,87,122,60,105,245,undefined,159,86,191,253,na,188,757,105,137,129,154,557,150,53,17,263,67,75,na,27,124,198,56,201
01/10/2021,18,266,102,231,392,304,339,135,225,68,29,34,166,na,118,na,114,81,25,205,86,220,751,106,317,385,205,94,180,70,160,190,undefined,na,27,672,49,112,undefined,120,75,73,48,46,141,484,23,337,85,76,178,76,104,159,undefined,169,89,133,167,na,184,765,112,129,81,118,507,98,15,7,313,35,47,na,13,104,219,22,185
01/10/2021,19,121,55,218,283,200,221,61,44,41,26,35,125,na,95,na,57,66,17,135,63,189,581,81,220,217,200,59,129,47,135,121,undefined,na,9,420,42,59,undefined,81,31,58,36,29,80,304,18,272,84,79,98,90,79,62,undefined,133,67,81,94,na,112,626,91,128,38,57,357,89,7,15,209,20,37,na,na,63,161,6,137
01/10/2021,20,84,44,137,173,180,152,45,21,28,23,49,147,na,49,na,56,20,12,78,31,78,482,57,186,136,162,52,87,36,93,86,undefined,na,5,316,28,59,undefined,131,21,34,19,14,63,270,9,191,59,103,45,55,51,87,undefined,94,46,66,86,na,74,407,94,83,31,29,201,37,0,3,133,8,39,na,3,40,163,5,140
01/10/2021,21,34,13,89,53,61,105,7,9,14,7,10,32,na,31,na,14,24,4,36,20,25,139,32,140,89,73,9,46,4,24,31,undefined,na,5,90,20,19,undefined,52,25,10,3,1,22,99,6,110,15,83,7,24,10,29,undefined,36,27,51,31,na,14,182,35,16,4,7,60,11,0,0,6,6,28,na,4,3,24,3,69
01/10/2021,22,16,11,44,34,30,48,10,4,20,8,2,15,na,4,na,30,22,13,28,7,14,83,14,112,72,56,8,17,4,19,19,undefined,na,1,72,10,1,undefined,73,18,3,1,1,15,68,5,71,17,53,6,24,18,37,undefined,17,11,29,8,na,18,142,14,17,8,15,18,8,0,3,6,na,19,na,2,1,10,2,44
01/10/2021,23,9,5,15,19,25,30,1,1,5,2,na,8,na,8,na,8,5,2,25,8,11,43,6,40,50,41,4,7,na,9,11,undefined,na,na,22,7,4,undefined,94,7,4,na,na,4,45,1,35,8,80,2,16,6,11,undefined,6,9,11,4,na,6,65,19,14,1,4,15,5,1,1,1,na,18,na,3,na,5,1,20
02/10/2021,0,3,5,4,12,26,13,5,3,1,1,na,3,na,3,na,2,na,1,8,2,3,57,1,32,6,31,7,21,na,5,10,undefined,na,na,10,5,2,undefined,2,3,na,2,1,3,24,3,28,6,38,1,4,3,2,undefined,1,7,7,2,na,1,46,17,11,2,6,3,2,1,0,2,na,15,na,na,1,na,na,18
02/10/2021,1,2,1,5,4,18,1,2,na,na,1,na,5,na,2,na,4,1,na,9,2,13,24,3,26,3,15,2,19,na,7,5,undefined,na,na,3,3,na,undefined,1,1,1,na,na,4,8,na,25,2,50,2,4,2,2,undefined,3,1,2,na,na,1,21,6,34,na,na,3,0,0,1,na,1,12,na,na,na,3,1,2
02/10/2021,2,4,2,1,7,4,3,na,1,1,na,na,na,na,3,na,2,na,na,3,1,6,10,4,12,8,7,2,9,na,5,2,undefined,na,na,7,1,2,undefined,1,3,na,na,na,na,7,3,15,1,15,1,5,2,2,undefined,8,na,3,1,na,1,18,2,15,na,na,na,2,0,0,na,2,na,na,na,na,1,na,na
02/10/2021,3,6,4,2,4,21,5,4,na,4,na,na,1,na,2,na,2,na,na,1,na,na,37,na,15,9,35,1,25,2,4,na,undefined,na,na,5,na,1,undefined,na,4,na,na,na,2,9,na,26,5,29,na,8,na,2,undefined,5,2,5,3,na,3,32,4,20,na,na,2,na,na,na,1,na,3,na,na,na,na,na,8
02/10/2021,4,10,3,na,4,15,4,2,na,na,na,na,na,na,na,na,1,3,1,4,na,4,24,4,16,13,16,3,19,1,2,5,undefined,na,na,7,1,8,undefined,na,na,na,na,na,6,15,na,37,na,9,4,10,1,2,undefined,2,3,4,na,na,8,37,4,14,1,1,2,1,0,0,1,1,3,na,na,na,na,na,12
02/10/2021,5,7,5,3,18,47,16,7,5,8,na,1,1,na,6,na,12,8,3,na,3,15,28,5,47,62,23,8,31,9,4,12,undefined,na,na,47,11,5,undefined,na,6,5,3,2,20,63,5,40,22,15,10,16,2,5,undefined,4,4,4,2,na,7,31,9,22,4,3,3,2,0,0,5,na,12,na,2,1,2,na,13
02/10/2021,6,21,8,7,37,84,36,25,28,8,1,1,5,na,23,na,51,29,8,8,9,19,89,10,89,103,44,35,43,11,24,6,undefined,na,na,65,8,3,undefined,6,21,5,4,3,14,76,2,55,36,22,6,17,14,14,undefined,11,11,14,9,na,15,46,14,12,12,17,16,10,9,4,5,8,19,na,7,5,12,1,37
02/10/2021,7,40,31,9,87,67,71,96,81,12,10,9,38,na,45,na,29,45,8,10,8,18,176,12,104,214,110,57,45,32,16,26,undefined,na,1,220,7,10,undefined,8,22,11,11,8,31,157,5,62,79,36,25,20,19,15,undefined,22,14,35,17,na,38,84,12,71,22,33,38,30,16,11,63,1,14,na,15,7,65,36,46
02/10/2021,8,66,59,24,118,123,132,140,134,9,8,12,49,na,72,na,41,50,17,16,14,53,231,21,135,307,185,140,80,72,29,48,undefined,na,2,314,20,42,undefined,214,29,21,27,15,40,220,16,127,121,84,81,37,25,21,undefined,39,22,32,44,na,45,145,13,207,39,41,82,26,22,11,110,2,61,na,10,39,93,50,86
02/10/2021,9,78,87,46,206,161,183,167,156,20,19,20,58,na,93,na,141,81,27,24,29,50,358,39,132,525,284,138,136,92,46,69,undefined,na,9,403,14,47,undefined,269,42,20,19,15,97,288,18,203,186,117,134,83,33,26,undefined,38,30,58,76,na,69,244,35,216,51,44,142,126,61,25,210,4,88,na,18,81,96,62,117
02/10/2021,10,207,141,139,359,293,285,227,230,33,27,43,125,na,152,na,201,118,43,77,37,139,517,47,179,698,507,262,252,167,86,83,undefined,na,32,653,46,51,undefined,89,68,31,33,29,158,427,32,407,304,215,288,130,68,46,undefined,102,69,82,167,na,102,445,64,231,82,122,294,177,92,45,265,12,114,31,37,160,175,80,139
02/10/2021,11,285,217,251,545,430,446,309,301,50,23,69,231,na,172,na,233,110,43,127,69,247,737,69,186,767,655,333,308,227,110,161,undefined,na,43,950,56,138,undefined,6,94,53,92,52,234,670,36,520,436,355,335,127,137,102,undefined,140,108,97,269,na,182,638,91,333,83,176,470,268,123,59,335,7,160,39,33,153,311,106,174
02/10/2021,12,384,271,323,587,509,454,342,386,29,17,100,331,na,192,na,205,106,47,253,78,306,881,95,238,898,775,359,446,229,166,203,undefined,na,72,1094,63,115,undefined,14,126,66,63,42,272,796,69,570,420,387,310,158,170,168,undefined,172,111,96,266,na,201,783,104,355,101,193,593,245,132,43,336,17,127,68,40,149,335,161,237
02/10/2021,13,446,317,379,758,551,587,371,334,71,25,137,391,na,226,na,236,121,49,239,91,302,1095,169,261,1126,732,360,504,315,189,228,undefined,na,73,1300,41,145,undefined,19,155,78,72,58,341,948,46,609,465,446,411,149,209,217,undefined,188,137,128,312,na,219,897,151,304,97,205,671,238,135,64,344,7,128,71,52,126,398,214,298
02/10/2021,14,513,256,432,768,647,551,500,418,66,39,141,431,na,213,na,280,178,50,239,105,343,1001,125,260,1105,643,324,494,415,179,238,undefined,na,79,1517,58,154,undefined,20,110,78,55,54,350,1038,66,634,405,302,377,176,200,237,undefined,136,177,140,345,na,227,837,126,350,110,279,761,249,137,36,387,3,128,58,35,125,479,236,308
02/10/2021,15,498,306,461,815,562,558,458,477,75,40,166,412,na,249,na,220,150,51,232,59,312,1105,121,257,1303,555,188,376,436,176,324,undefined,na,77,1451,54,166,undefined,19,157,83,60,74,378,1091,56,599,283,243,380,159,221,264,undefined,137,155,153,316,na,201,876,173,377,119,269,764,219,115,34,294,7,122,60,35,173,592,221,312
02/10/2021,16,379,254,375,689,536,493,410,474,66,28,104,349,na,231,na,166,110,40,193,74,342,955,111,286,1268,318,152,331,359,146,302,undefined,na,54,1525,54,164,undefined,16,128,85,29,54,327,869,73,550,242,154,271,149,204,286,undefined,148,158,133,333,na,242,834,132,247,116,235,791,167,89,38,344,13,102,50,31,170,482,206,306
02/10/2021,17,298,176,407,586,478,469,336,407,73,30,116,282,na,229,na,113,89,31,227,78,297,866,55,285,970,233,88,362,258,152,167,undefined,na,28,1177,67,118,undefined,24,67,95,29,50,270,829,42,451,114,111,163,139,140,272,undefined,125,122,119,307,na,179,809,121,233,94,187,731,147,68,22,265,43,103,57,39,134,447,175,216
02/10/2021,18,232,102,305,447,394,315,167,361,48,25,124,308,na,186,na,81,60,16,195,69,246,736,55,251,537,215,73,199,205,191,197,undefined,na,13,774,52,81,undefined,12,49,89,31,52,194,631,36,310,112,86,137,146,103,223,undefined,153,97,119,212,na,173,737,99,221,63,112,559,105,20,8,282,47,39,36,15,87,420,52,215
02/10/2021,19,156,74,237,297,268,251,59,61,28,37,97,232,na,96,na,82,34,16,138,56,143,570,35,189,278,186,46,124,70,100,95,undefined,na,3,494,34,53,undefined,5,36,38,10,17,102,353,20,277,84,74,115,80,112,78,undefined,102,51,79,88,na,126,602,104,206,35,70,363,85,4,11,182,7,41,34,12,40,234,8,124
02/10/2021,20,61,28,166,138,126,138,31,37,14,26,40,107,na,40,na,26,24,4,104,45,93,438,33,162,155,168,44,62,46,100,51,undefined,na,3,242,20,33,undefined,1,23,24,10,16,49,233,21,234,44,138,80,46,50,111,undefined,89,54,55,59,na,70,431,95,64,23,28,176,37,2,7,126,10,61,28,15,17,151,4,86
02/10/2021,21,26,5,45,39,37,58,14,10,3,6,10,41,na,14,na,4,16,3,44,5,25,247,19,110,85,37,20,28,4,22,20,undefined,na,na,70,9,10,undefined,5,4,4,4,6,16,108,6,77,23,99,15,28,27,33,undefined,35,15,28,20,na,15,180,31,76,8,9,48,17,0,3,9,1,35,7,4,3,27,1,53
02/10/2021,22,11,8,39,24,21,34,4,5,4,7,2,20,na,10,na,33,5,5,25,8,19,215,12,67,69,29,7,19,1,14,24,undefined,na,na,32,8,3,undefined,75,13,na,na,na,9,76,na,47,12,84,2,37,7,8,undefined,9,7,30,8,na,16,100,26,77,1,12,15,9,0,0,6,na,33,12,na,2,9,2,43
02/10/2021,23,13,2,67,17,18,26,2,2,6,na,4,11,na,11,na,10,2,1,22,5,9,127,4,39,51,31,7,13,3,11,14,undefined,na,1,18,3,9,undefined,96,1,10,na,na,10,52,2,43,6,81,5,9,9,13,undefined,9,17,15,4,na,9,82,26,63,3,8,8,4,0,1,na,na,21,9,na,na,2,1,26
03/10/2021,0,11,8,9,11,16,15,na,na,na,na,2,6,na,6,na,5,7,3,8,4,2,20,1,21,6,17,na,10,1,4,15,undefined,na,na,14,5,2,undefined,2,1,4,2,na,6,18,1,31,6,37,5,5,4,3,undefined,2,5,12,na,na,9,28,14,49,1,6,5,1,0,0,na,na,26,6,na,na,4,na,10
03/10/2021,1,9,2,14,9,18,3,4,1,na,2,4,6,na,3,na,5,9,na,6,na,9,22,2,15,1,14,7,18,3,3,1,undefined,na,1,2,3,2,undefined,na,na,2,na,na,4,18,1,35,8,35,na,6,1,na,undefined,3,2,1,na,na,5,23,9,65,na,1,6,3,0,1,na,1,7,6,na,2,4,na,7
03/10/2021,2,na,na,na,na,na,-2,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,undefined,na,na,-2,na,na,undefined,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,undefined,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na,na
03/10/2021,3,9,2,12,2,26,2,1,na,1,na,na,2,na,na,na,na,1,1,2,2,1,25,16,9,10,20,4,26,2,1,2,undefined,na,na,4,3,1,undefined,1,1,na,na,na,1,21,na,35,2,37,1,13,1,2,undefined,na,2,8,1,na,1,38,5,34,1,1,2,5,0,0,na,1,6,5,1,3,na,na,8
03/10/2021,4,12,8,4,9,16,2,1,1,2,1,1,5,na,1,na,na,2,1,5,2,2,40,1,6,2,26,1,20,na,2,12,undefined,na,na,0,na,7,undefined,na,na,1,na,1,na,32,na,16,12,15,6,2,1,2,undefined,4,3,3,3,na,1,22,4,47,4,3,3,1,0,0,1,na,14,3,na,2,1,na,13
03/10/2021,5,15,2,5,20,26,5,7,6,1,na,4,5,na,1,na,13,7,4,5,4,11,55,10,26,59,28,2,33,3,5,3,undefined,na,na,12,10,7,undefined,17,9,3,na,na,17,47,4,37,10,15,5,10,10,6,undefined,5,1,11,1,na,7,30,5,60,1,6,14,4,2,2,na,na,16,9,na,na,3,1,20
03/10/2021,6,7,10,24,53,53,36,17,15,15,1,1,12,na,16,na,50,22,11,8,1,14,92,13,52,92,34,11,32,10,8,4,undefined,na,5,53,13,na,undefined,9,5,4,1,1,19,101,na,67,19,17,5,9,6,6,undefined,12,10,12,8,na,19,66,10,35,7,27,24,0,0,1,4,1,23,11,1,1,12,10,22
03/10/2021,7,20,8,20,35,47,51,75,73,12,2,22,40,na,33,na,14,15,4,6,8,12,152,15,80,262,83,18,42,23,10,13,undefined,na,5,152,8,6,undefined,9,16,16,12,11,31,101,4,72,29,36,28,23,14,18,undefined,18,15,17,19,na,24,77,17,40,11,18,29,11,13,7,10,na,20,12,10,10,41,37,63
03/10/2021,8,59,34,35,102,89,87,132,121,14,4,46,92,na,54,na,28,30,6,12,16,22,188,26,63,386,121,46,65,53,16,44,undefined,na,5,326,19,23,undefined,7,15,16,15,8,43,148,12,93,68,55,35,30,16,28,undefined,21,39,23,42,na,43,102,28,151,28,29,52,16,16,4,25,6,69,16,9,21,91,122,49
03/10/2021,9,85,55,55,143,167,154,262,172,21,11,45,165,na,107,na,38,50,32,20,31,49,321,25,101,691,270,127,156,126,48,60,undefined,na,33,617,20,54,undefined,9,59,42,44,14,50,244,28,157,183,81,130,41,18,33,undefined,41,48,46,73,na,55,186,30,151,55,46,114,52,55,17,105,4,80,15,26,68,140,148,77
03/10/2021,10,155,106,108,207,289,226,409,364,41,7,86,279,na,193,na,94,70,41,55,40,104,453,41,119,926,400,243,258,187,60,107,undefined,na,59,964,21,88,undefined,12,61,54,75,56,111,384,36,212,258,167,228,80,58,69,undefined,79,81,89,140,na,123,326,46,171,73,86,229,123,64,21,149,12,112,32,37,128,277,253,154
03/10/2021,11,322,154,214,367,434,394,527,448,52,18,148,418,na,204,na,144,129,59,113,54,198,708,64,147,1275,656,321,353,308,108,211,undefined,na,135,1414,32,137,undefined,7,128,65,102,54,203,615,48,323,360,340,293,95,91,181,undefined,85,116,103,217,na,172,448,76,231,108,148,415,163,73,23,245,9,168,43,38,156,415,374,217
03/10/2021,12,416,212,241,591,586,542,541,467,70,24,156,470,na,235,na,181,155,46,181,61,203,937,65,179,1210,831,364,412,372,149,297,undefined,na,132,1494,35,166,undefined,15,117,69,103,43,260,891,59,567,454,463,348,167,145,174,undefined,163,157,111,261,na,185,682,123,264,124,214,553,185,118,24,380,7,179,56,30,147,489,348,278
03/10/2021,13,481,220,408,668,609,493,502,509,63,41,169,484,na,280,na,191,145,58,207,78,239,936,71,247,1435,838,373,386,396,197,288,undefined,na,127,1723,50,175,undefined,31,140,82,102,45,277,944,49,520,505,391,371,143,172,179,undefined,192,150,150,312,na,231,783,161,279,113,187,696,226,99,44,303,23,171,67,45,177,520,329,274
03/10/2021,14,434,272,408,680,583,581,504,409,68,35,154,438,na,215,na,268,144,45,245,118,257,1047,45,270,1279,715,258,433,358,166,320,undefined,na,79,1559,83,200,undefined,24,106,101,116,21,342,902,37,472,369,334,338,154,176,186,undefined,165,169,157,333,na,267,837,140,278,97,193,660,218,116,33,278,4,na,43,53,146,436,306,264
03/10/2021,15,430,228,368,646,544,487,349,345,66,24,135,412,na,192,na,191,123,49,185,84,222,1078,77,237,1104,596,221,389,303,157,232,undefined,na,64,1273,61,161,undefined,17,98,68,82,13,270,865,44,547,329,322,248,138,188,308,undefined,134,147,139,330,na,203,779,154,238,97,214,700,152,92,30,296,6,93,87,38,120,381,205,297
03/10/2021,16,326,191,308,512,427,408,269,240,59,22,97,354,na,163,na,128,94,33,196,76,225,753,72,174,908,284,107,209,255,153,205,undefined,na,45,965,74,111,undefined,14,92,67,79,17,199,688,47,414,225,165,165,110,120,199,undefined,129,115,107,332,na,241,768,119,163,88,116,654,137,87,13,283,23,121,36,39,101,364,145,192
03/10/2021,17,206,122,257,406,304,258,111,105,40,33,39,162,na,87,na,87,54,20,167,51,186,729,55,215,498,160,61,184,96,132,130,undefined,na,24,513,45,79,undefined,9,68,43,43,15,138,483,29,321,97,75,139,66,100,267,undefined,141,104,92,231,na,135,617,110,220,72,101,521,126,57,17,177,104,39,24,30,52,177,58,199
03/10/2021,18,141,103,179,245,180,168,46,98,36,41,20,117,na,49,na,70,27,12,141,40,114,621,46,202,160,113,47,85,21,119,92,undefined,na,5,268,35,47,undefined,9,29,36,19,12,67,341,25,246,59,67,81,60,66,136,undefined,67,56,73,203,na,107,449,75,111,37,56,310,76,23,4,170,61,22,28,3,28,106,36,136
03/10/2021,19,113,61,114,165,106,118,26,51,19,21,13,81,na,30,na,26,16,8,112,30,97,506,35,197,109,108,50,53,33,102,94,undefined,na,3,183,29,45,undefined,2,24,36,12,7,78,234,15,157,54,61,67,56,50,134,undefined,82,50,62,69,na,79,417,82,73,37,28,195,48,2,4,131,13,27,19,4,23,59,11,70
03/10/2021,20,71,27,114,111,73,133,34,23,17,10,24,92,na,50,na,19,20,8,98,17,66,347,33,176,88,130,23,47,23,72,81,undefined,na,7,197,32,37,undefined,9,17,23,6,3,64,178,16,164,33,64,55,39,35,72,undefined,78,42,57,41,na,62,426,86,105,27,38,166,37,2,4,115,2,45,38,na,15,116,na,74
03/10/2021,21,34,16,47,30,41,65,7,7,6,6,6,43,na,11,na,11,10,1,40,5,29,132,20,107,102,83,24,41,10,30,11,undefined,na,3,70,10,10,undefined,5,12,6,na,1,21,88,7,131,25,59,14,16,23,33,undefined,37,18,40,13,na,16,158,47,28,9,14,34,25,0,2,8,8,18,15,1,1,37,3,53
03/10/2021,22,23,9,100,37,18,26,4,3,6,na,7,22,na,9,na,39,7,3,41,5,8,74,12,85,58,52,12,10,na,32,12,undefined,na,na,21,5,5,undefined,na,7,1,na,1,8,65,5,67,11,73,2,6,5,27,undefined,10,7,20,7,na,12,90,35,8,2,8,31,9,0,3,2,na,na,13,na,4,5,na,24
03/10/2021,23,11,5,29,43,32,20,1,na,6,na,1,7,na,4,na,10,4,3,13,3,11,52,2,48,63,24,3,4,na,4,4,undefined,na,na,18,1,na,undefined,3,3,1,2,na,3,31,na,25,4,32,1,19,4,8,undefined,6,6,21,2,na,7,56,34,17,1,3,7,4,0,2,na,na,7,13,na,1,1,na,19
04/10/2021,0,7,na,10,4,12,11,na,na,4,1,1,1,na,1,na,1,4,1,8,na,3,22,6,27,19,15,5,19,na,4,1,undefined,na,4,7,1,na,undefined,1,na,na,1,na,19,9,2,19,8,25,2,6,2,9,undefined,10,4,10,6,na,6,29,11,10,na,3,3,0,0,12,na,na,4,5,1,na,1,na,20
04/10/2021,1,6,2,9,1,13,3,na,na,1,na,5,9,na,na,na,2,2,na,4,1,13,49,5,6,3,6,2,17,na,4,4,undefined,na,na,0,1,4,undefined,2,1,2,1,na,na,na,na,17,3,13,1,5,1,2,undefined,4,1,10,na,na,2,30,2,19,2,na,2,4,0,0,na,4,na,3,na,1,4,na,4
04/10/2021,2,1,2,12,3,4,4,na,1,2,na,na,1,na,1,na,na,na,2,1,na,na,15,1,15,4,5,na,3,na,1,na,undefined,na,na,-2,na,2,undefined,na,2,3,2,1,1,13,na,18,na,12,na,7,5,3,undefined,7,1,12,1,na,7,24,16,39,1,na,2,5,0,9,na,2,9,3,na,na,na,na,3
04/10/2021,3,10,13,5,4,21,4,na,na,2,na,1,3,na,2,na,5,na,na,4,na,12,27,5,8,6,17,2,27,na,9,2,undefined,na,na,-2,4,3,undefined,na,1,na,na,na,10,13,na,24,4,18,1,2,2,1,undefined,na,na,1,3,na,9,20,10,29,na,3,5,1,0,2,1,1,1,na,na,na,na,na,9
04/10/2021,4,3,2,5,12,30,8,9,na,2,na,na,na,na,7,na,2,2,na,na,na,2,38,1,12,8,3,4,51,na,na,9,undefined,na,1,13,na,6,undefined,na,na,2,na,na,4,16,1,50,na,24,7,4,3,1,undefined,3,1,4,8,na,2,19,6,39,3,5,8,2,0,0,2,na,na,na,1,na,na,na,16
04/10/2021,5,7,6,9,18,58,51,19,2,12,na,3,16,na,22,na,8,26,6,7,8,16,79,15,60,76,22,2,79,9,6,9,undefined,na,2,41,20,5,undefined,na,10,4,2,1,10,76,2,49,3,19,6,4,14,3,undefined,2,15,19,10,na,24,51,9,34,7,8,9,7,5,8,3,na,28,na,4,4,18,1,23
04/10/2021,6,24,15,25,65,90,126,59,47,38,2,23,55,na,53,na,72,59,24,19,7,25,209,61,115,183,26,12,94,27,23,21,undefined,na,9,224,8,10,undefined,12,20,19,13,4,27,173,6,76,18,10,8,38,13,3,undefined,23,35,37,22,na,24,75,23,22,30,21,38,37,10,18,10,9,40,na,9,13,48,10,63
04/10/2021,7,59,45,36,133,183,202,144,156,112,16,44,114,na,132,na,91,121,83,20,9,27,314,71,216,402,78,29,229,70,19,27,undefined,na,39,410,55,13,undefined,26,52,33,23,20,63,308,17,102,45,34,35,25,25,40,undefined,43,126,83,75,na,77,152,30,226,90,50,68,58,41,27,55,27,66,na,21,47,134,17,101
04/10/2021,8,170,86,92,266,286,305,153,195,137,15,60,165,na,147,na,146,189,165,31,20,60,526,114,247,486,105,54,287,86,52,48,undefined,na,57,511,81,44,undefined,36,89,68,74,36,103,440,42,219,75,45,86,69,48,66,undefined,83,136,141,100,na,89,255,79,145,140,92,132,159,58,43,82,63,89,na,38,92,157,48,165
04/10/2021,9,129,103,88,327,210,246,141,158,69,17,48,144,na,109,na,193,150,140,36,22,88,436,78,227,532,144,65,178,84,61,77,undefined,na,33,497,99,69,undefined,42,81,73,64,19,129,444,27,287,146,35,132,60,68,63,undefined,55,94,135,125,na,124,246,107,205,131,82,147,164,93,50,121,169,132,na,17,131,158,41,117
04/10/2021,10,194,130,128,355,192,213,122,178,93,12,41,118,na,103,na,181,177,120,58,35,105,483,57,174,553,156,71,168,82,86,84,undefined,na,31,516,105,52,undefined,34,79,63,30,13,145,451,24,334,142,68,151,70,75,68,undefined,87,92,105,162,na,105,348,170,204,105,83,202,152,72,22,158,48,76,na,21,98,152,41,150
04/10/2021,11,260,174,157,454,326,251,135,197,55,7,43,174,na,90,na,250,173,143,119,47,162,655,88,200,585,221,64,235,69,101,99,undefined,na,33,530,85,94,undefined,26,77,71,30,18,189,514,38,409,119,97,183,95,101,123,undefined,94,101,125,230,na,107,423,169,270,89,116,324,164,99,39,214,55,97,na,20,135,181,65,162
04/10/2021,12,347,256,219,647,324,377,154,205,111,13,64,197,na,164,na,311,240,149,135,46,246,812,79,265,661,326,89,233,92,113,111,undefined,na,43,714,135,60,undefined,84,111,106,63,17,256,636,41,500,131,102,205,86,121,99,undefined,165,150,123,317,na,202,598,186,292,121,147,421,280,143,43,293,85,93,na,28,141,241,74,157
04/10/2021,13,416,259,230,670,315,363,157,175,74,18,53,152,na,130,na,349,228,131,182,124,240,876,113,285,712,258,114,233,118,134,192,undefined,na,55,689,119,106,undefined,48,106,91,63,24,259,718,46,470,150,117,224,82,170,99,undefined,163,153,175,263,na,164,586,172,261,148,175,422,218,137,29,296,21,84,na,32,146,187,52,210
04/10/2021,14,271,239,189,590,279,346,90,105,62,13,21,90,na,104,na,291,157,135,151,65,208,710,89,275,573,148,69,187,66,149,101,undefined,na,27,486,83,72,undefined,61,78,48,39,24,227,645,41,448,97,66,143,72,104,125,undefined,108,112,94,257,na,152,496,97,270,43,142,372,166,80,31,177,17,78,na,28,108,94,56,195
04/10/2021,15,333,178,300,488,278,305,59,132,74,11,34,111,na,108,na,266,107,101,159,56,195,900,99,256,559,183,75,241,59,124,75,undefined,na,31,453,83,72,undefined,45,79,58,41,31,227,563,29,471,88,87,139,72,155,113,undefined,104,129,117,247,na,173,556,121,286,87,145,408,173,96,13,170,10,42,na,11,98,142,39,199
04/10/2021,16,271,187,186,476,270,376,109,148,132,33,29,146,na,104,na,180,123,105,154,45,242,882,73,386,571,155,79,240,79,134,102,undefined,na,20,528,103,89,undefined,30,67,39,51,37,167,580,27,414,97,81,104,72,121,178,undefined,90,132,152,270,na,186,552,90,254,142,119,437,160,65,19,198,26,30,na,23,103,196,37,178
04/10/2021,17,290,156,276,421,415,402,187,203,116,26,51,231,na,146,na,139,151,128,174,56,211,1043,101,481,604,223,68,352,121,112,103,undefined,na,50,797,89,78,undefined,25,93,61,77,47,209,676,35,418,99,92,95,108,100,143,undefined,142,160,176,278,na,184,653,109,219,157,155,516,147,60,23,206,66,92,na,46,96,309,71,204
04/10/2021,18,224,124,280,427,393,382,296,381,83,11,144,451,na,184,na,144,90,55,127,63,209,882,104,281,763,243,71,351,164,97,120,undefined,na,42,1048,64,70,undefined,14,75,92,86,62,193,569,49,420,110,74,80,85,120,250,undefined,145,189,156,313,na,168,696,103,238,122,122,510,116,81,20,329,41,75,na,30,121,611,87,198
04/10/2021,19,209,119,266,362,264,269,163,252,68,14,130,462,na,129,na,112,59,20,122,24,207,684,75,182,425,215,81,192,96,110,163,undefined,na,29,739,50,87,undefined,3,47,60,67,46,158,475,28,310,95,84,79,77,73,171,undefined,114,140,93,173,na,150,627,110,268,67,92,457,113,25,22,183,12,71,na,13,62,491,49,146
04/10/2021,20,113,49,175,204,160,201,60,85,36,11,67,235,na,67,na,50,34,18,96,28,98,464,47,182,172,193,39,117,42,73,87,undefined,na,6,358,35,54,undefined,5,20,33,18,20,71,242,13,237,61,70,114,48,52,86,undefined,91,78,57,57,na,95,456,82,86,29,56,230,44,6,1,157,22,55,na,4,23,225,6,77
04/10/2021,21,32,13,50,60,28,58,7,10,20,2,6,30,na,16,na,13,21,10,42,8,27,120,16,132,78,49,17,46,4,24,44,undefined,na,7,50,6,9,undefined,6,13,8,5,5,38,99,6,74,33,37,11,19,16,45,undefined,32,30,26,17,na,20,173,36,54,14,12,35,30,1,8,17,na,23,na,2,5,14,1,57
04/10/2021,22,9,5,20,42,28,45,4,2,23,2,2,15,na,9,na,42,20,13,39,10,13,56,9,130,47,26,10,20,2,11,42,undefined,na,na,30,5,3,undefined,16,2,2,3,2,15,63,7,52,14,52,na,8,10,28,undefined,27,12,30,10,na,7,101,31,74,5,13,16,5,0,1,na,1,10,na,na,2,6,na,23
04/10/2021,23,11,15,12,24,25,22,1,1,4,na,1,10,na,2,na,14,7,3,17,4,14,44,10,55,69,28,4,10,na,4,22,undefined,na,1,19,7,4,undefined,43,7,1,2,3,5,56,2,67,5,28,3,3,4,18,undefined,3,7,15,4,na,9,68,16,36,3,9,10,2,0,0,1,na,3,na,na,1,3,na,20
05/10/2021,0,4,4,9,12,20,26,2,na,1,na,1,2,na,5,na,4,na,2,6,na,6,17,na,26,8,17,1,19,2,6,2,undefined,na,na,15,2,4,undefined,56,na,na,3,4,9,34,1,19,7,27,na,6,2,5,undefined,5,6,11,7,na,7,32,12,8,4,3,4,1,0,2,1,na,17,na,na,na,2,na,9
05/10/2021,1,4,1,4,1,18,5,4,na,na,na,na,2,na,1,na,2,na,2,na,2,na,29,1,19,5,12,2,16,2,1,4,undefined,na,1,5,1,3,undefined,8,na,1,1,1,2,13,3,24,4,23,1,1,4,3,undefined,3,1,5,4,na,7,40,9,19,1,na,na,4,1,0,na,na,12,na,na,na,1,na,7
05/10/2021,2,5,na,5,1,13,6,2,na,na,na,na,na,na,3,na,1,2,1,3,na,na,24,1,15,2,10,3,17,1,3,na,undefined,na,na,5,na,na,undefined,1,na,na,na,na,2,23,2,18,na,13,3,3,7,1,undefined,5,na,5,5,na,2,41,4,28,1,1,8,3,0,0,2,1,8,na,na,na,na,na,6
05/10/2021,3,7,2,4,6,29,11,na,1,1,na,na,na,na,1,na,9,na,na,1,na,21,25,2,15,17,11,1,33,1,7,2,undefined,na,1,12,8,2,undefined,na,1,na,1,1,3,6,1,15,5,10,na,2,2,2,undefined,1,2,3,3,na,5,17,8,23,1,1,3,3,0,0,na,1,8,na,na,na,na,na,6
05/10/2021,4,na,3,10,9,27,9,4,na,na,na,na,1,na,6,na,8,6,na,4,2,5,31,3,17,6,25,1,39,1,6,11,undefined,na,na,11,4,8,undefined,1,na,4,na,na,4,30,1,21,5,9,5,na,3,1,undefined,3,na,11,5,na,21,15,5,25,3,6,8,3,0,0,4,1,12,na,na,na,1,na,19
05/10/2021,5,7,8,8,36,39,52,11,9,14,na,1,12,na,21,na,7,32,10,11,8,22,66,11,75,89,54,5,31,9,9,10,undefined,na,1,108,12,10,undefined,3,24,5,2,1,20,116,3,61,19,17,6,14,7,2,undefined,6,20,17,7,na,8,58,6,37,5,14,13,8,1,3,3,2,27,na,na,5,9,na,32
05/10/2021,6,49,22,22,64,104,160,66,47,42,5,24,63,na,64,na,86,68,31,14,8,25,203,42,144,172,86,17,97,33,19,15,undefined,na,18,302,19,9,undefined,12,34,22,14,10,29,186,3,79,24,44,8,87,17,7,undefined,33,55,36,30,na,31,138,48,39,29,30,36,39,16,9,14,1,43,na,22,5,54,7,73
05/10/2021,7,107,78,45,179,197,234,125,163,122,12,42,130,na,141,na,118,120,68,15,16,43,317,72,197,316,149,65,157,63,23,44,undefined,na,29,373,41,12,undefined,28,42,49,33,32,66,354,27,132,91,40,41,56,36,27,undefined,53,98,85,106,na,78,166,56,203,91,69,73,99,72,46,74,22,93,na,34,29,112,16,122
05/10/2021,8,161,90,76,276,299,269,118,117,130,8,41,106,na,135,na,185,212,161,29,27,72,496,91,260,331,209,81,232,62,42,57,undefined,na,43,429,78,46,undefined,41,92,52,48,39,125,507,57,245,95,60,84,76,55,44,undefined,92,136,99,122,na,129,224,51,273,146,112,127,181,99,42,101,25,122,na,24,99,102,32,182
05/10/2021,9,152,116,99,324,233,210,98,86,79,9,23,90,na,92,na,161,174,113,32,43,101,374,72,230,404,277,80,175,62,52,61,undefined,na,30,354,95,48,undefined,53,105,46,38,29,119,598,43,270,163,69,89,89,57,39,undefined,53,103,85,161,na,141,207,69,312,177,93,161,200,110,37,130,98,97,na,26,109,94,30,150
05/10/2021,10,195,126,129,407,227,250,107,109,71,8,18,97,na,77,na,202,161,153,63,57,140,425,72,163,361,326,108,143,58,88,85,undefined,na,33,351,94,71,undefined,30,90,55,42,27,166,491,39,292,228,108,165,59,66,57,undefined,103,89,101,173,na,128,240,52,250,144,95,222,139,80,45,161,61,124,na,30,125,109,29,150
05/10/2021,11,227,184,165,496,242,260,79,110,45,18,33,106,na,100,na,206,169,144,113,75,219,487,68,145,425,415,174,199,61,126,83,undefined,na,28,376,83,86,undefined,41,82,71,19,27,230,536,37,363,203,116,125,125,79,61,undefined,95,86,66,233,na,133,163,144,372,98,119,292,217,100,27,245,66,70,na,28,100,120,22,171
05/10/2021,12,339,206,251,596,331,318,86,139,93,34,29,108,na,98,na,303,246,157,151,73,208,693,78,254,423,538,154,223,82,119,144,undefined,na,27,470,129,115,undefined,53,100,107,22,17,277,704,45,499,166,170,216,122,132,80,undefined,151,155,120,281,na,219,401,123,358,144,118,361,314,162,48,261,97,130,38,29,115,146,26,183
05/10/2021,13,295,244,285,621,362,392,126,130,104,21,31,113,na,132,na,275,277,143,161,76,227,768,63,257,481,563,180,226,95,125,108,undefined,na,16,553,99,69,undefined,72,109,91,32,30,252,807,47,497,211,187,189,127,119,96,undefined,179,126,128,242,na,239,580,117,368,201,134,425,293,158,38,243,9,99,72,37,142,114,38,223
05/10/2021,14,286,229,350,601,331,390,97,133,71,12,36,144,na,122,na,333,171,134,146,79,204,811,112,280,535,400,115,220,112,135,82,undefined,na,22,517,103,76,undefined,33,108,80,26,39,257,779,38,506,216,164,213,156,133,79,undefined,124,110,138,311,na,187,599,107,413,136,141,499,206,118,40,197,17,118,64,36,105,183,51,231
05/10/2021,15,335,209,302,589,440,427,128,160,101,17,45,153,na,145,na,286,150,121,144,66,198,997,82,331,544,291,63,240,103,121,88,undefined,na,45,643,78,73,undefined,44,83,94,37,50,259,789,34,577,126,125,188,220,130,96,undefined,138,132,156,302,na,186,614,108,394,109,159,575,187,105,17,206,14,110,65,26,134,169,50,225
05/10/2021,16,310,228,328,561,551,437,169,192,176,7,77,269,na,155,na,235,173,126,141,62,188,1028,103,400,648,242,75,279,199,114,107,undefined,na,46,777,91,68,undefined,27,97,86,71,68,242,752,32,584,121,117,128,98,176,283,undefined,147,144,173,306,na,187,724,114,389,151,159,639,193,76,18,250,15,85,77,58,112,308,86,241
05/10/2021,17,416,196,330,554,536,538,316,357,142,21,100,332,na,201,na,187,168,129,144,71,214,1087,110,405,876,191,129,443,223,162,118,undefined,na,44,1231,92,100,undefined,43,107,121,81,91,220,878,56,479,151,82,170,134,124,304,undefined,183,229,223,314,na,219,824,132,361,228,184,624,167,100,22,291,77,123,87,65,149,443,97,295
05/10/2021,18,291,180,327,455,512,494,428,416,88,7,157,488,na,207,na,140,73,58,139,51,209,889,83,298,871,216,106,382,256,113,138,undefined,na,52,1309,64,65,undefined,27,92,134,88,57,229,759,49,452,128,89,136,94,108,356,undefined,173,181,138,338,na,182,701,138,388,130,180,561,178,67,18,278,124,147,59,38,125,615,92,233
05/10/2021,19,225,112,319,368,421,352,226,310,70,14,139,437,na,136,na,93,61,25,145,74,171,868,72,208,557,178,65,263,158,117,142,undefined,na,24,979,46,70,undefined,5,53,81,67,35,144,556,32,400,93,102,142,79,113,249,undefined,180,122,101,237,na,204,690,102,374,72,98,470,107,29,9,242,236,130,55,22,69,532,54,175
05/10/2021,20,178,47,191,277,211,268,74,140,54,13,85,283,na,87,na,66,45,20,88,34,119,603,58,171,293,135,50,190,69,83,96,undefined,na,21,519,37,62,undefined,7,31,49,33,16,110,370,15,263,64,92,103,52,61,79,undefined,104,84,77,90,na,91,512,80,145,59,76,252,72,4,14,190,191,156,21,13,32,304,4,109
05/10/2021,21,35,9,55,45,56,98,13,32,23,6,10,44,na,28,na,16,29,10,39,8,22,94,27,127,81,76,16,57,6,25,26,undefined,na,4,96,18,7,undefined,5,12,10,6,4,22,98,11,117,24,65,13,29,21,48,undefined,28,22,39,25,na,18,204,46,138,11,15,28,25,1,2,22,96,105,20,5,1,30,2,35
05/10/2021,22,22,10,36,41,23,35,1,13,23,2,na,12,na,10,na,48,14,7,29,7,13,92,21,83,83,55,14,25,3,25,12,undefined,na,2,34,5,5,undefined,3,5,14,2,3,6,93,2,74,18,63,5,28,9,14,undefined,13,9,19,19,na,14,104,39,114,3,22,19,32,0,6,5,172,9,3,1,na,6,3,34
05/10/2021,23,10,5,21,13,18,29,2,2,9,2,4,15,na,10,na,9,4,2,3,2,5,56,4,41,50,13,7,18,1,13,7,undefined,na,na,37,7,na,undefined,13,6,2,2,2,4,37,1,22,9,64,4,19,9,15,undefined,10,4,13,5,na,11,80,25,76,1,8,12,42,0,8,5,216,3,27,na,1,5,2,22
06/10/2021,0,6,2,5,4,10,8,7,1,1,1,1,6,na,1,na,8,3,3,4,na,3,81,4,31,16,24,na,12,na,6,8,undefined,na,na,9,na,1,undefined,1,na,3,1,1,6,26,1,32,3,51,4,11,1,11,undefined,5,1,11,5,na,4,37,12,68,3,4,4,25,0,19,2,214,13,6,na,na,1,na,19
06/10/2021,1,na,3,6,4,20,1,2,na,1,na,1,2,na,1,na,na,1,na,7,na,7,35,na,20,8,21,1,16,na,1,na,undefined,na,na,5,3,1,undefined,13,na,na,na,na,4,41,na,32,8,23,1,5,3,12,undefined,15,1,4,1,na,3,35,11,56,na,3,11,30,0,1,1,185,3,2,na,na,1,na,10
06/10/2021,2,7,1,3,8,14,20,1,na,na,na,na,1,na,8,na,2,3,2,10,3,na,48,1,6,7,23,na,24,na,1,na,undefined,na,na,3,1,3,undefined,na,2,1,na,na,4,10,na,15,2,42,na,4,5,1,undefined,4,na,13,3,na,1,23,13,55,na,3,4,6,0,1,na,na,1,na,na,na,1,1,3
06/10/2021,3,na,na,4,14,24,6,2,2,na,na,na,1,na,1,na,11,1,3,6,na,14,43,23,22,7,11,2,31,1,2,na,undefined,na,na,9,3,2,undefined,na,1,1,2,na,4,12,na,21,8,40,na,1,1,2,undefined,2,4,3,1,na,1,14,7,66,1,na,1,1,0,0,na,na,3,5,na,na,1,na,12
06/10/2021,4,2,3,5,12,30,11,15,na,6,na,na,1,na,5,na,3,6,1,10,na,1,44,4,14,12,21,na,39,1,6,10,undefined,na,na,4,1,5,undefined,na,1,3,na,na,3,30,1,16,4,11,6,3,2,1,undefined,3,3,7,5,na,8,22,8,42,1,8,16,2,0,0,1,na,7,na,na,na,na,1,16
06/10/2021,5,10,7,11,31,64,55,27,5,17,1,3,9,na,21,na,14,25,11,4,5,26,50,10,63,100,18,5,66,13,11,12,undefined,na,4,76,8,9,undefined,na,18,5,na,na,11,115,5,28,10,15,6,15,9,8,undefined,11,21,21,3,na,7,71,12,52,10,5,12,14,6,13,1,16,23,na,6,4,14,na,26
06/10/2021,6,61,23,35,97,112,169,113,51,47,4,26,64,na,72,na,71,78,37,21,14,54,243,73,147,212,61,26,99,52,24,18,undefined,na,17,316,22,10,undefined,12,33,31,20,15,31,236,2,90,28,52,8,94,14,4,undefined,33,68,47,62,na,31,172,75,44,35,63,42,67,27,17,13,10,70,na,52,11,71,9,64
06/10/2021,7,93,44,48,156,201,241,191,180,122,19,67,165,na,149,na,113,107,79,17,14,53,337,73,234,355,97,56,229,105,40,42,undefined,na,29,459,48,19,undefined,28,58,42,52,27,74,375,26,117,60,64,59,65,29,21,undefined,49,118,90,98,na,86,170,48,173,91,74,84,80,78,27,62,67,89,na,28,60,155,34,122
06/10/2021,8,185,91,105,269,314,318,178,192,144,18,67,205,na,169,na,170,213,158,49,31,120,591,145,283,469,145,63,308,90,38,89,undefined,na,60,514,89,45,undefined,37,116,56,58,26,110,595,58,240,85,63,111,81,69,56,undefined,92,149,150,121,na,114,256,51,327,169,106,156,157,90,27,93,25,129,na,50,86,170,59,159
06/10/2021,9,189,105,121,342,296,264,141,146,78,28,49,148,na,112,na,119,175,134,41,25,100,519,80,185,525,220,77,250,101,65,99,undefined,na,32,448,100,51,undefined,48,85,60,70,27,126,601,51,331,145,92,142,81,68,61,undefined,85,93,127,171,na,130,295,131,329,159,101,169,154,73,31,133,115,134,na,42,103,118,49,126
06/10/2021,10,167,174,138,374,276,212,140,192,58,20,52,200,na,118,na,226,196,133,54,37,135,529,93,183,464,279,109,247,122,64,131,undefined,na,50,491,72,66,undefined,45,86,61,67,61,165,576,51,318,192,107,188,128,63,90,undefined,120,130,143,200,na,168,334,190,371,139,117,237,161,73,36,184,87,112,na,35,126,178,75,182
06/10/2021,11,296,217,216,392,346,334,166,222,69,14,69,188,na,131,na,254,246,155,117,48,253,703,129,159,608,287,95,263,110,121,127,undefined,na,58,647,102,63,undefined,35,73,77,81,46,213,665,49,366,203,130,224,95,116,124,undefined,123,89,129,222,na,158,412,198,386,118,134,322,203,100,28,192,63,117,na,39,137,180,111,189
06/10/2021,12,449,287,264,657,422,421,194,263,106,23,76,260,na,159,na,343,286,145,185,64,237,1002,133,246,719,449,163,297,183,142,221,undefined,na,82,917,152,120,undefined,71,138,113,98,56,295,875,60,484,195,151,254,217,190,152,undefined,166,160,190,348,na,238,569,257,440,183,180,463,280,158,60,310,153,119,na,49,151,287,111,263
06/10/2021,13,466,328,277,745,451,473,228,216,93,21,75,262,na,137,na,365,313,155,163,106,239,1100,133,271,740,360,135,320,193,195,198,undefined,na,77,977,151,112,undefined,58,114,92,104,38,272,977,49,570,162,147,287,187,172,157,undefined,202,168,175,270,na,219,661,256,385,214,170,522,290,177,48,274,47,128,na,33,176,278,113,289
06/10/2021,14,434,277,288,654,453,416,193,242,103,15,58,222,na,130,na,321,220,114,210,82,316,953,105,320,743,221,117,306,187,167,131,undefined,na,91,794,108,106,undefined,52,122,66,57,31,269,825,66,478,164,141,200,139,140,149,undefined,159,143,172,305,na,201,514,136,415,138,164,540,217,102,37,260,20,163,na,42,149,261,101,295
06/10/2021,15,409,254,294,612,459,448,179,194,87,5,59,189,na,145,na,248,185,138,207,55,255,1008,97,399,715,214,118,312,163,131,84,undefined,na,68,816,101,105,undefined,45,94,96,56,52,305,853,43,529,118,118,164,120,154,142,undefined,134,152,158,288,na,197,638,133,404,157,194,574,224,111,27,219,5,82,52,49,140,216,113,298
06/10/2021,16,371,217,340,613,457,497,209,262,153,22,79,267,na,190,na,223,169,111,214,66,222,1019,101,382,788,195,105,357,155,123,102,undefined,na,60,895,91,87,undefined,41,113,105,50,30,268,910,31,514,124,84,129,117,145,171,undefined,160,167,223,316,na,239,667,100,373,205,208,556,218,93,25,268,15,84,95,55,128,315,126,313
06/10/2021,17,374,218,330,550,527,564,349,329,145,20,110,366,na,243,na,202,188,117,207,61,213,1035,120,510,933,223,86,442,244,134,122,undefined,na,89,1211,112,101,undefined,30,111,89,37,20,248,854,62,494,87,83,145,194,152,191,undefined,204,189,242,337,na,226,788,131,386,202,240,650,202,70,21,225,36,143,87,66,142,405,132,316
06/10/2021,18,302,141,344,522,522,472,365,372,97,23,183,518,na,199,na,156,126,60,177,56,221,1017,112,313,848,230,88,347,210,154,140,undefined,na,78,1182,68,105,undefined,21,82,95,20,30,246,838,40,463,97,98,116,153,159,230,undefined,176,149,149,335,na,205,766,148,338,112,144,646,169,91,22,326,20,133,63,45,143,535,167,305
06/10/2021,19,227,90,308,378,340,329,191,273,68,17,137,423,na,156,na,102,74,26,157,74,202,805,89,250,520,217,78,229,184,115,128,undefined,na,48,907,51,58,undefined,8,49,59,22,15,144,539,29,347,100,68,160,144,88,246,undefined,152,138,130,206,na,149,622,117,369,75,103,490,108,13,13,210,49,86,51,27,72,418,56,149
06/10/2021,20,126,49,185,252,214,241,75,136,49,9,111,348,na,90,na,62,41,9,72,36,119,615,58,222,257,149,63,128,68,72,98,undefined,na,29,484,54,78,undefined,3,32,52,24,16,91,357,26,187,68,94,142,65,57,140,undefined,69,88,97,93,na,93,458,101,173,35,62,253,53,3,3,134,na,48,49,13,26,329,11,123
06/10/2021,21,49,19,77,56,67,84,17,21,7,2,15,41,na,28,na,34,28,13,41,8,30,118,17,128,106,68,12,43,16,42,28,undefined,na,15,86,16,7,undefined,6,9,16,2,3,33,154,11,120,13,66,8,74,16,71,undefined,50,25,35,25,na,28,182,50,113,11,23,69,25,0,2,8,na,14,21,6,3,38,na,68
06/10/2021,22,32,12,45,42,46,49,3,12,26,1,7,26,na,10,na,36,20,4,40,8,8,115,17,105,81,54,16,30,5,26,20,undefined,na,6,39,16,5,undefined,5,13,4,3,1,12,135,6,79,8,59,3,32,14,15,undefined,16,11,29,17,na,11,111,31,132,10,20,24,10,0,5,na,4,16,15,4,1,14,1,45
06/10/2021,23,13,4,28,20,33,34,2,1,7,na,na,13,na,8,na,17,9,1,24,5,5,69,13,67,69,39,5,20,7,16,13,undefined,na,2,22,1,1,undefined,8,9,1,na,1,6,55,2,42,18,30,3,22,5,23,undefined,11,11,16,9,na,19,43,19,89,na,9,10,5,0,1,1,na,15,6,2,na,3,na,50
07/10/2021,0,4,10,17,12,21,19,2,na,2,na,1,3,na,2,na,8,na,1,12,3,2,41,5,43,9,28,4,15,na,5,7,undefined,na,5,36,3,na,undefined,3,na,na,1,1,9,20,3,51,7,16,4,16,1,4,undefined,4,1,3,11,na,4,43,12,34,1,4,8,3,0,1,3,na,2,6,na,na,3,na,12
07/10/2021,1,1,42,6,9,15,2,1,2,na,na,na,na,na,1,na,3,na,1,na,18,3,23,2,15,6,17,5,10,na,1,10,undefined,na,na,17,na,na,undefined,1,na,4,2,1,1,33,na,40,4,8,na,8,4,3,undefined,1,8,4,1,na,na,29,10,57,1,2,3,4,0,2,na,2,15,3,na,na,na,na,4
07/10/2021,2,na,4,3,2,8,8,na,11,na,na,na,na,na,3,na,1,6,2,1,na,1,36,63,22,2,12,na,8,na,2,10,undefined,na,na,43,na,na,undefined,3,2,1,2,1,na,51,na,6,1,5,1,3,5,2,undefined,4,1,2,na,na,3,21,12,37,na,na,1,1,0,1,1,3,25,3,na,na,na,na,3
07/10/2021,3,1,1,3,7,25,1,na,2,2,na,na,1,na,na,na,3,na,1,2,na,6,43,11,10,7,16,na,30,1,5,9,undefined,na,na,0,5,1,undefined,na,1,na,na,na,11,30,na,12,3,4,na,na,na,na,undefined,3,4,1,na,na,2,26,9,19,1,2,1,2,0,0,3,na,6,1,na,na,na,na,10
07/10/2021,4,9,1,8,12,21,16,5,na,2,na,na,na,na,7,na,4,6,na,3,na,3,37,na,19,11,15,4,35,na,2,23,undefined,na,na,12,na,4,undefined,na,1,2,na,1,4,46,1,26,1,8,3,17,1,1,undefined,4,3,7,4,na,1,23,6,9,na,3,5,6,2,1,1,na,3,na,na,1,na,na,23
07/10/2021,5,9,9,10,23,72,44,18,6,22,na,5,14,na,17,na,14,27,10,9,6,35,65,19,66,82,44,9,74,10,12,5,undefined,na,9,60,16,6,undefined,7,14,7,3,3,9,130,5,41,25,32,11,41,15,5,undefined,13,21,18,4,na,13,76,9,11,6,11,17,6,5,5,3,na,39,na,3,4,12,na,24
07/10/2021,6,33,23,30,55,116,160,78,53,53,1,19,56,na,70,na,61,92,33,14,8,20,215,41,150,201,91,22,143,34,19,13,undefined,na,18,261,22,3,undefined,11,42,29,9,9,27,188,8,99,26,58,19,82,24,3,undefined,28,46,47,20,na,32,178,44,26,35,35,37,35,15,13,10,10,50,na,60,15,40,8,83
07/10/2021,7,77,53,35,137,193,250,191,191,120,2,40,161,na,138,na,70,167,79,15,12,56,371,77,237,336,112,58,200,92,21,43,undefined,na,53,438,61,6,undefined,30,57,39,42,23,66,342,32,133,77,62,44,24,30,23,undefined,50,115,75,66,na,87,184,37,133,91,71,85,106,70,32,46,22,39,na,37,64,160,30,125
07/10/2021,8,156,95,91,328,271,323,171,207,154,9,48,152,na,149,na,161,214,127,36,27,119,509,101,279,444,208,118,258,79,60,91,undefined,na,51,543,79,29,undefined,43,111,68,69,45,174,480,65,210,97,99,128,55,58,72,undefined,76,140,126,132,na,120,248,29,312,180,111,130,156,100,23,116,40,na,na,38,86,135,36,154
07/10/2021,9,204,95,97,294,279,264,132,160,58,18,41,156,na,117,na,184,193,110,42,30,120,457,83,186,473,267,109,290,82,85,85,undefined,na,55,483,92,26,undefined,62,88,52,64,29,127,537,40,224,164,129,124,74,75,69,undefined,69,91,114,116,na,106,329,48,231,159,100,171,152,97,42,150,81,na,na,36,115,143,35,161
07/10/2021,10,196,177,125,291,245,241,165,168,55,13,46,143,na,97,na,222,201,88,51,44,140,534,88,206,455,313,175,201,85,89,145,undefined,na,41,482,70,56,undefined,60,124,64,50,50,170,546,46,291,181,129,165,70,84,75,undefined,103,107,109,142,na,177,315,73,294,146,114,245,196,79,26,148,59,na,na,22,119,184,55,161
07/10/2021,11,290,195,194,399,334,306,138,159,60,3,49,136,na,120,na,262,196,99,115,71,177,653,133,209,554,451,162,300,113,101,122,undefined,na,37,601,79,85,undefined,30,84,90,78,59,191,633,38,362,227,177,169,82,106,108,undefined,138,94,104,185,na,182,414,94,312,117,143,330,171,68,32,227,110,na,na,24,125,145,65,162
07/10/2021,12,358,268,274,647,353,359,189,206,128,11,47,182,na,156,na,338,284,148,149,51,255,922,157,217,572,609,235,255,108,164,156,undefined,na,60,739,151,83,undefined,56,148,107,112,45,282,827,54,421,253,251,224,132,132,135,undefined,143,192,138,282,na,201,510,83,422,150,161,389,309,166,49,295,80,na,10,50,148,187,68,215
07/10/2021,13,395,254,288,651,445,368,182,193,84,6,61,181,na,159,na,337,253,122,159,77,243,878,128,344,614,541,226,273,120,153,147,undefined,na,78,705,130,97,undefined,66,116,96,94,44,278,820,63,487,252,207,230,105,128,94,undefined,176,152,157,315,na,218,606,122,281,159,153,496,278,190,31,273,26,na,87,22,158,199,74,263
07/10/2021,14,359,213,262,552,334,384,144,172,62,6,41,154,na,118,na,301,170,74,176,70,244,750,106,327,625,365,143,243,114,106,157,undefined,na,35,561,106,98,undefined,37,90,88,78,29,226,658,57,461,197,140,182,125,144,128,undefined,154,112,155,288,na,168,548,93,322,108,157,486,214,131,42,208,28,65,77,39,117,182,75,222
07/10/2021,15,342,222,245,572,363,431,111,176,81,8,57,164,na,126,na,243,130,120,195,52,217,839,119,339,560,271,77,270,96,134,114,undefined,na,40,628,77,90,undefined,42,91,75,50,10,202,690,36,447,130,123,202,96,139,161,undefined,160,141,164,266,na,217,602,113,343,154,169,495,179,94,19,218,13,63,57,43,71,172,62,253
07/10/2021,16,318,186,331,588,326,453,188,164,159,8,51,177,na,143,na,227,163,102,135,70,224,775,104,397,627,231,103,266,120,129,120,undefined,na,31,692,96,93,undefined,29,95,68,54,12,221,739,27,432,129,112,118,108,138,162,undefined,166,158,187,306,na,202,663,122,300,125,165,552,199,104,34,235,7,107,75,42,159,224,69,267
07/10/2021,17,307,175,288,540,459,512,294,250,168,4,80,313,na,181,na,177,152,123,196,72,264,1024,122,412,783,237,85,355,173,143,115,undefined,na,66,1041,92,89,undefined,31,98,92,50,14,218,764,50,464,115,106,165,103,125,172,undefined,185,180,216,315,na,189,837,122,308,210,194,587,170,81,25,341,74,122,108,61,140,449,101,246
07/10/2021,18,241,122,366,499,450,402,320,374,98,12,116,392,na,178,na,135,86,44,193,76,209,921,91,314,724,233,95,311,205,130,132,undefined,na,41,1119,60,82,undefined,21,75,72,33,31,237,749,42,389,116,111,142,110,106,192,undefined,169,136,117,326,na,178,781,127,311,131,129,610,180,79,19,320,42,141,73,42,114,489,85,213
07/10/2021,19,208,106,289,378,337,377,208,346,82,8,147,481,na,183,na,112,62,20,154,50,207,890,93,227,586,200,92,250,137,114,144,undefined,na,26,869,75,82,undefined,12,52,59,16,19,146,507,27,337,101,78,136,81,110,166,undefined,169,141,110,191,na,131,696,117,307,65,115,429,121,41,17,269,35,128,42,20,77,520,70,192
07/10/2021,20,154,39,214,232,207,226,79,113,45,9,83,300,na,77,na,75,44,21,123,47,133,565,82,216,304,168,42,198,71,86,86,undefined,na,21,478,41,45,undefined,7,27,52,16,10,106,369,24,231,62,98,82,75,72,94,undefined,103,118,80,100,na,81,560,107,249,55,72,292,61,3,7,153,19,155,33,13,39,295,11,112
07/10/2021,21,39,10,110,49,76,101,24,19,16,1,12,52,na,19,na,26,42,7,34,10,26,225,23,102,98,68,20,45,7,24,43,undefined,na,10,120,15,9,undefined,7,13,14,5,2,16,137,9,96,26,100,7,24,15,29,undefined,25,24,52,37,na,17,198,44,150,17,14,42,32,1,11,13,210,21,23,2,6,20,1,70
07/10/2021,22,23,10,68,28,40,51,4,3,24,1,1,12,na,8,na,36,12,4,43,14,21,102,15,84,73,60,12,45,7,18,9,undefined,na,1,50,7,3,undefined,6,8,8,1,na,13,79,1,62,20,65,8,19,12,33,undefined,16,7,29,7,na,15,127,30,118,5,13,17,14,1,3,5,3,80,7,3,1,11,na,29
07/10/2021,23,14,6,60,15,24,17,3,6,5,na,1,6,na,10,na,10,na,3,19,3,12,85,13,52,76,42,12,19,4,8,7,undefined,na,2,21,12,5,undefined,5,6,na,1,1,8,57,na,38,9,81,1,13,5,9,undefined,7,5,19,3,na,4,96,26,70,na,6,18,5,0,3,na,2,26,5,2,na,na,1,27
08/10/2021,0,4,na,9,14,16,14,1,na,3,na,2,7,na,2,na,6,na,2,7,na,8,51,2,21,7,21,4,20,na,4,6,undefined,na,na,11,3,2,undefined,2,4,6,2,4,6,34,1,26,na,57,3,7,1,3,undefined,2,6,5,6,na,5,40,7,61,2,5,5,4,0,0,1,7,6,10,na,na,5,na,9
08/10/2021,1,1,4,2,na,10,1,2,na,1,na,na,5,na,1,na,3,na,na,3,2,2,40,na,12,7,24,4,11,1,1,8,undefined,na,na,2,2,1,undefined,3,na,na,na,na,2,24,na,21,4,28,na,11,2,na,undefined,4,9,6,3,na,8,24,6,94,na,na,5,2,0,3,na,1,7,4,1,na,na,na,2
08/10/2021,2,10,2,8,4,19,13,na,na,2,na,na,4,na,1,na,na,1,3,4,na,2,42,4,5,2,21,na,9,na,3,4,undefined,na,na,9,na,1,undefined,1,na,na,na,na,2,29,na,18,4,18,1,8,na,1,undefined,3,1,2,2,na,5,23,8,44,na,na,1,7,0,0,2,3,3,3,na,na,1,na,6
08/10/2021,3,1,145,11,7,20,5,3,na,1,na,4,3,na,na,na,9,1,2,2,na,16,35,1,14,na,12,3,32,2,6,1,undefined,na,na,4,na,na,undefined,6,na,na,na,na,1,31,na,31,2,11,2,6,na,5,undefined,3,na,5,2,na,1,29,6,59,na,1,1,3,0,1,4,na,2,4,na,na,4,na,9
08/10/2021,4,8,3,3,9,42,9,6,1,3,na,na,6,na,2,na,3,2,1,5,1,1,37,6,28,12,14,3,68,na,3,5,undefined,na,na,4,na,5,undefined,na,1,3,na,na,1,27,5,25,2,14,6,4,2,1,undefined,na,2,5,3,na,9,30,6,75,na,3,12,3,0,3,2,na,8,2,na,na,2,na,16
08/10/2021,5,5,5,7,35,64,58,25,7,18,na,2,7,na,30,na,15,24,8,5,1,39,54,23,111,80,47,12,54,12,9,22,undefined,na,3,56,20,6,undefined,na,12,3,2,na,16,123,3,28,21,21,14,16,11,3,undefined,5,11,23,8,na,8,78,8,84,7,6,14,10,4,7,2,1,22,na,1,6,12,3,23
08/10/2021,6,57,25,31,67,114,134,83,65,36,1,21,68,na,67,na,50,78,34,24,6,49,218,52,127,225,82,38,99,45,17,17,undefined,na,12,258,21,4,undefined,16,50,33,15,9,34,205,8,82,38,55,11,74,25,14,undefined,32,47,55,27,na,37,188,55,37,44,45,43,37,14,9,10,4,52,na,70,12,64,8,54
08/10/2021,7,75,33,48,137,197,209,197,175,89,11,48,175,na,113,na,110,138,63,8,16,59,400,61,219,414,159,86,184,75,43,63,undefined,na,33,449,50,24,undefined,32,39,23,23,8,68,228,22,122,86,51,47,45,30,22,undefined,40,120,87,76,na,84,177,28,133,128,87,79,109,71,41,41,42,45,na,29,61,134,41,129
08/10/2021,8,152,83,61,209,250,284,175,186,121,7,56,169,na,153,na,143,191,126,40,24,66,577,97,288,446,199,132,263,91,51,68,undefined,na,45,496,74,40,undefined,41,100,58,66,33,126,172,58,221,123,104,115,34,41,59,undefined,104,141,165,109,na,137,320,47,301,149,187,129,170,95,34,101,19,90,na,28,67,145,61,160
08/10/2021,9,201,114,110,268,234,232,155,157,51,2,48,185,na,104,na,183,209,115,70,38,113,454,93,194,524,300,147,214,73,58,87,undefined,na,59,483,93,57,undefined,48,72,68,68,48,180,189,40,291,163,119,155,70,50,59,undefined,64,114,152,157,na,153,325,137,280,191,213,201,177,79,34,118,94,60,na,40,115,167,48,156
08/10/2021,10,253,167,103,321,275,260,136,186,57,8,51,166,na,111,na,259,224,99,83,52,135,599,85,205,583,352,158,221,99,78,135,undefined,na,66,496,95,57,undefined,47,87,130,76,51,236,228,47,341,194,166,214,88,66,106,undefined,123,90,134,212,na,199,395,223,334,120,222,264,173,86,35,158,78,78,na,19,184,159,77,152
08/10/2021,11,331,221,188,470,298,316,178,191,78,10,46,184,na,99,na,253,199,104,104,76,191,745,111,209,591,396,135,213,115,108,120,undefined,na,62,612,102,113,undefined,32,101,124,77,61,331,200,35,432,193,180,245,75,104,124,undefined,125,108,128,259,na,196,526,238,341,127,222,394,191,92,38,208,69,73,na,35,144,208,95,199
08/10/2021,12,476,254,273,593,375,441,186,204,110,8,68,246,na,170,na,318,266,123,241,87,293,945,172,305,673,617,229,291,152,159,205,undefined,na,84,820,148,159,undefined,58,121,125,80,46,351,382,48,479,267,240,255,118,172,142,undefined,205,193,176,295,na,254,715,249,365,162,285,488,335,179,66,291,80,87,na,42,137,234,102,243
08/10/2021,13,411,301,309,636,400,499,171,223,96,10,58,181,na,156,na,291,258,130,225,75,258,1093,178,305,688,534,209,281,151,160,182,undefined,na,93,831,132,135,undefined,66,98,92,70,43,354,471,54,523,218,221,312,109,180,111,undefined,230,183,184,313,na,192,716,208,331,195,327,551,386,221,64,358,25,96,na,34,160,210,111,269
08/10/2021,14,422,209,257,622,394,464,145,207,73,2,66,221,na,145,na,270,210,114,212,66,246,984,138,293,680,393,152,288,130,146,131,undefined,na,74,735,107,123,undefined,56,111,81,71,31,393,274,40,516,204,165,218,131,171,140,undefined,179,117,144,298,na,189,719,108,305,134,339,502,269,129,40,255,15,84,6,55,152,192,103,289
08/10/2021,15,451,165,325,637,410,454,204,228,109,12,59,198,na,136,na,299,133,98,206,149,305,1035,138,378,741,334,94,306,192,141,135,undefined,na,67,829,127,76,undefined,45,84,90,49,56,391,384,27,637,169,142,192,130,190,128,undefined,169,146,172,282,na,246,692,112,316,161,323,580,253,94,34,328,6,108,76,59,158,197,116,260
08/10/2021,16,399,233,318,560,434,531,252,246,128,6,70,254,na,149,na,201,174,107,181,90,259,1110,134,362,873,252,123,339,198,166,140,undefined,na,51,964,93,92,undefined,34,105,76,31,45,341,279,38,530,181,100,196,136,166,277,undefined,152,176,239,312,na,258,807,138,344,156,319,658,226,100,26,347,11,96,99,42,173,300,100,316
08/10/2021,17,434,194,350,595,585,606,296,368,151,12,93,349,na,203,na,130,178,90,201,88,289,1131,164,439,1085,234,102,413,286,171,167,undefined,na,90,1275,78,95,undefined,30,119,101,68,81,284,867,53,515,142,102,171,103,130,351,undefined,188,203,255,336,na,230,828,167,383,199,244,678,216,111,46,417,70,122,90,46,142,373,145,294
08/10/2021,18,350,169,423,544,543,530,373,384,119,18,160,459,na,206,na,170,117,53,222,116,274,1083,98,323,857,234,80,387,264,157,214,undefined,na,81,1288,64,139,undefined,22,100,107,75,44,245,769,63,519,115,114,163,109,129,346,undefined,185,211,159,412,na,147,856,161,310,123,179,692,189,87,23,323,36,95,56,26,146,568,127,325
08/10/2021,19,278,92,411,546,442,458,245,356,66,20,172,554,na,172,na,96,69,30,203,68,302,1003,113,215,621,231,91,287,207,174,188,undefined,na,45,1070,68,128,undefined,14,78,86,73,35,209,688,56,320,118,133,186,93,133,292,undefined,164,191,132,286,na,208,827,122,215,73,135,534,133,54,20,281,38,72,48,22,123,532,100,195
08/10/2021,20,161,82,267,300,324,257,141,154,68,7,84,372,na,74,na,83,50,19,153,43,164,767,79,255,397,223,72,214,129,135,179,undefined,na,28,648,43,60,undefined,7,50,44,31,16,134,419,26,312,77,116,121,79,68,173,undefined,147,106,117,105,na,142,723,121,134,49,92,304,82,4,9,242,38,66,26,19,81,363,10,152
08/10/2021,21,76,24,71,75,110,94,13,23,19,2,22,83,na,21,na,22,28,12,60,29,62,188,45,153,133,116,20,71,17,39,79,undefined,na,7,154,22,22,undefined,7,9,21,18,9,37,191,12,151,26,109,33,38,20,61,undefined,70,51,76,30,na,30,258,76,134,19,40,64,29,2,4,24,12,34,21,2,17,67,5,77
08/10/2021,22,33,4,51,38,35,61,3,13,26,1,11,32,na,12,na,26,16,7,47,10,16,104,34,110,102,40,14,28,1,18,39,undefined,na,4,76,22,7,undefined,18,9,6,2,1,7,119,4,78,22,46,5,19,16,32,undefined,22,22,36,10,na,18,127,29,138,7,11,17,17,1,2,4,8,22,11,4,6,6,3,43
08/10/2021,23,20,10,39,15,27,26,3,4,6,na,2,19,na,7,na,16,8,na,18,4,21,91,4,63,68,17,9,26,2,23,11,undefined,na,3,35,8,na,undefined,5,7,na,4,1,5,57,1,81,13,123,2,19,4,22,undefined,4,2,15,9,na,11,94,14,99,1,3,17,5,0,4,3,1,20,4,na,na,1,na,35
09/10/2021,0,18,1,16,13,25,14,5,na,3,na,na,15,na,2,na,5,4,4,10,1,10,59,6,30,21,27,4,31,na,10,2,undefined,na,na,8,na,2,undefined,na,1,1,na,na,4,46,na,65,8,73,3,10,2,10,undefined,10,2,9,4,na,3,64,24,67,1,6,9,4,0,0,4,na,24,4,1,na,5,na,14
09/10/2021,1,1,4,9,1,12,4,4,na,na,na,1,3,na,2,na,4,5,1,4,3,4,37,4,7,4,15,1,6,na,3,2,undefined,na,na,8,2,2,undefined,1,2,1,na,na,2,16,na,42,4,39,3,3,5,na,undefined,3,1,4,2,na,8,41,6,87,4,na,4,7,0,3,na,na,7,3,na,na,2,na,14
09/10/2021,2,8,4,12,7,13,5,na,1,1,na,na,2,na,na,na,1,1,na,3,3,4,72,1,13,7,18,na,8,na,na,1,undefined,na,na,3,na,1,undefined,na,na,na,na,na,2,21,1,13,1,48,1,2,3,1,undefined,3,4,7,2,na,3,28,5,90,6,3,1,10,0,1,1,na,5,5,na,na,na,na,2
09/10/2021,3,6,5,3,5,24,7,1,na,na,na,na,1,na,na,na,4,1,1,1,11,3,44,2,4,5,17,4,33,3,2,2,undefined,na,na,2,na,1,undefined,1,na,na,1,1,na,29,na,13,9,21,3,2,3,4,undefined,3,na,5,na,na,3,23,11,56,na,2,1,3,0,1,1,4,3,1,na,2,na,na,8
09/10/2021,4,4,2,2,13,23,2,13,4,3,na,7,3,na,na,na,9,2,na,na,2,14,37,3,14,7,28,1,29,na,2,13,undefined,na,na,4,1,12,undefined,na,2,na,na,na,6,27,na,37,3,11,4,7,1,1,undefined,na,4,5,4,na,6,25,4,53,1,3,2,4,0,1,na,na,8,1,1,na,1,na,15
09/10/2021,5,25,3,4,16,55,17,8,2,6,na,1,6,na,7,na,19,8,3,6,na,16,48,6,31,53,35,3,48,9,12,6,undefined,na,11,26,8,11,undefined,na,1,2,1,1,18,82,3,40,19,13,9,13,5,1,undefined,8,7,6,4,na,8,44,11,62,1,14,11,5,1,3,na,na,22,na,1,1,9,na,8
09/10/2021,6,20,11,22,45,75,65,37,24,13,1,5,22,na,26,na,44,35,8,15,12,34,125,20,94,128,78,32,71,18,16,20,undefined,na,14,93,8,7,undefined,15,9,11,3,1,19,146,2,51,31,49,7,23,12,3,undefined,16,13,26,11,na,21,85,36,58,24,23,17,29,5,6,4,2,24,na,6,6,22,6,45
09/10/2021,7,40,23,22,69,97,89,128,93,25,na,33,83,na,57,na,20,45,2,7,8,32,197,18,111,307,127,77,53,48,17,29,undefined,na,27,237,24,13,undefined,16,22,25,17,13,50,92,9,74,79,102,27,41,22,16,undefined,29,16,38,31,na,32,112,27,113,39,58,32,51,38,9,29,3,19,na,41,21,56,57,81
09/10/2021,8,84,69,37,131,138,144,235,167,23,5,43,116,na,104,na,55,67,21,13,9,47,275,24,123,522,185,125,142,101,26,67,undefined,na,25,470,30,35,undefined,6,29,19,24,13,83,47,14,170,116,81,74,47,27,35,undefined,32,35,56,49,na,67,158,12,226,50,94,85,62,39,18,66,9,60,na,27,46,125,103,104
09/10/2021,9,162,77,86,211,167,267,291,259,34,6,74,229,na,124,na,101,75,49,26,23,110,449,54,130,794,327,231,123,163,52,64,undefined,na,57,664,15,60,undefined,13,75,33,44,16,141,120,28,258,250,145,147,89,45,47,undefined,68,68,78,121,na,78,312,32,214,66,154,177,152,90,47,208,17,87,na,24,134,212,192,137
09/10/2021,10,250,148,151,322,382,368,404,358,50,6,106,321,na,194,na,131,135,50,78,84,139,690,88,185,1029,526,300,292,208,76,130,undefined,na,92,979,48,97,undefined,20,84,87,49,46,204,147,25,376,352,284,250,109,95,118,undefined,115,53,111,178,na,153,418,93,203,103,200,298,259,111,45,310,12,115,na,29,187,347,224,183
09/10/2021,11,329,185,277,438,428,451,465,414,70,4,140,427,na,245,na,235,109,45,152,78,212,911,96,250,1044,751,369,298,304,110,149,undefined,na,94,1084,56,133,undefined,16,87,86,48,44,330,182,43,500,556,306,351,150,106,233,undefined,153,112,133,254,na,184,692,88,327,122,314,473,298,143,80,348,7,138,na,43,205,389,289,330
09/10/2021,12,425,285,373,701,549,495,379,356,74,14,108,360,na,222,na,264,144,69,223,70,272,902,104,267,1050,742,302,405,283,169,202,undefined,na,115,1194,79,145,undefined,21,95,78,70,23,328,973,59,511,428,328,415,161,175,255,undefined,176,164,154,267,na,239,785,130,407,114,217,680,347,169,70,325,9,118,na,43,158,367,244,366
09/10/2021,13,475,251,396,683,587,532,401,352,53,11,118,382,na,207,na,222,129,56,242,113,264,1139,70,259,991,667,349,392,331,169,255,undefined,na,97,1235,54,135,undefined,23,110,57,70,23,320,1024,39,526,425,332,363,164,189,116,undefined,226,154,136,310,na,254,737,147,298,103,230,655,313,150,62,352,26,130,na,48,155,429,194,369
09/10/2021,14,491,231,468,806,600,558,406,356,76,10,99,348,na,229,na,257,127,60,275,77,299,1049,98,277,1176,500,259,415,293,192,290,undefined,na,91,1332,62,212,undefined,23,105,70,41,28,359,1082,57,536,380,290,343,215,198,126,undefined,176,142,140,294,na,214,752,150,330,88,258,735,306,142,59,370,6,100,na,46,121,357,230,395
09/10/2021,15,464,260,397,680,590,622,416,371,85,10,108,366,na,203,na,209,115,45,268,82,301,960,111,338,1087,472,164,406,285,173,309,undefined,na,94,1445,67,137,undefined,18,108,85,29,52,402,1024,51,474,229,224,300,160,211,207,undefined,218,139,143,308,na,209,819,138,302,94,248,734,255,128,32,331,10,100,50,43,123,351,215,331
09/10/2021,16,448,249,396,640,523,543,347,262,52,4,101,308,na,184,na,146,77,25,187,79,282,917,77,223,1004,320,139,371,354,149,296,undefined,na,98,1248,57,160,undefined,12,119,60,19,20,360,901,46,503,204,147,189,140,151,258,undefined,135,135,144,347,na,224,749,131,284,104,201,728,227,98,17,276,16,101,65,44,95,349,167,341
09/10/2021,17,303,158,373,498,423,403,211,239,45,12,134,374,na,131,na,103,69,21,176,94,262,689,71,203,743,192,81,313,244,146,182,undefined,na,63,1026,50,86,undefined,8,50,57,24,14,227,678,37,359,101,75,147,139,102,218,undefined,135,140,141,308,na,171,669,110,286,74,139,648,143,82,11,257,84,91,46,36,89,395,149,264
09/10/2021,18,242,116,342,403,331,336,149,204,43,14,142,391,na,141,na,84,40,22,199,103,195,653,60,183,499,191,52,201,196,133,177,undefined,na,16,886,29,107,undefined,13,60,67,20,8,177,532,30,325,81,107,127,117,105,198,undefined,152,118,93,287,na,129,655,97,336,59,112,548,87,59,19,235,24,47,23,21,117,354,89,185
09/10/2021,19,169,83,271,343,284,272,93,157,36,4,122,374,na,102,na,55,40,18,135,50,150,640,57,179,290,181,46,160,127,102,179,undefined,na,12,546,38,91,undefined,4,49,44,22,8,132,487,22,262,59,97,171,82,80,188,undefined,133,93,80,187,na,144,620,108,257,48,69,420,73,11,10,224,44,47,32,17,89,319,27,153
09/10/2021,20,103,14,176,193,151,148,38,90,23,1,49,167,na,50,na,40,17,4,109,43,75,412,39,142,135,156,39,98,46,96,115,undefined,na,2,264,22,41,undefined,4,31,41,15,8,57,237,23,225,50,88,125,59,54,80,undefined,88,48,53,68,na,101,515,104,87,38,59,300,57,1,6,151,12,42,24,10,17,170,4,135
09/10/2021,21,39,18,33,47,35,51,2,4,6,na,4,32,na,13,na,10,19,na,34,16,28,129,37,138,53,60,27,27,3,32,44,undefined,na,na,46,6,12,undefined,6,10,5,2,2,16,88,6,100,29,52,8,23,27,18,undefined,43,14,22,11,na,12,183,37,131,1,5,26,19,2,0,16,1,29,7,na,3,4,2,70
09/10/2021,22,26,12,36,33,25,31,1,1,8,na,2,11,na,6,na,28,15,1,22,3,15,79,14,82,55,28,13,11,2,19,29,undefined,na,na,24,4,9,undefined,6,12,1,na,2,7,68,2,76,11,53,10,43,13,14,undefined,19,14,11,6,na,9,92,30,72,5,7,21,7,0,0,1,4,27,5,na,1,9,na,37
09/10/2021,23,15,9,28,13,8,27,na,2,2,na,na,7,na,6,na,15,na,na,10,3,9,49,1,48,55,46,6,10,na,7,17,undefined,na,na,27,4,1,undefined,4,4,2,2,na,4,38,1,51,14,60,2,12,5,3,undefined,13,7,12,1,na,3,91,25,91,2,na,10,10,0,0,1,2,16,2,na,2,2,na,20
10/10/2021,0,11,2,15,12,13,12,na,1,1,na,na,2,na,4,na,7,2,3,5,1,13,39,10,28,5,27,3,15,na,9,12,undefined,na,1,16,5,1,undefined,na,na,na,na,na,4,21,2,24,5,49,6,12,8,4,undefined,8,4,16,1,na,2,57,15,37,1,2,5,2,1,2,3,2,2,4,na,2,na,na,15
10/10/2021,1,3,3,11,12,10,5,4,na,na,na,na,2,na,1,na,6,5,1,2,1,2,32,1,16,na,13,1,10,na,1,11,undefined,na,1,7,na,1,undefined,1,na,na,na,na,10,18,na,16,1,21,3,9,3,8,undefined,na,5,5,2,na,8,21,14,10,na,2,1,1,0,2,na,2,11,4,na,na,2,na,24
10/10/2021,2,5,4,9,3,17,3,na,na,2,na,na,4,na,2,na,na,1,3,6,na,2,40,7,5,6,14,na,8,3,3,2,undefined,na,na,1,na,na,undefined,na,2,na,na,na,2,19,1,15,3,14,3,5,1,3,undefined,na,2,5,1,na,2,21,9,31,na,na,1,na,na,na,na,na,8,11,na,na,na,na,7
10/10/2021,3,2,4,7,8,12,0,na,na,1,na,3,10,na,na,na,6,na,na,4,na,2,16,14,6,4,21,3,13,na,3,na,undefined,na,na,-2,na,2,undefined,na,2,na,na,na,na,7,1,52,8,27,na,8,1,1,undefined,3,na,4,1,na,na,18,3,82,na,3,na,4,0,1,2,na,2,12,na,1,2,na,5
10/10/2021,4,na,4,7,3,19,4,1,na,1,1,5,2,na,na,na,9,3,1,2,na,na,22,1,10,6,19,5,23,na,1,5,undefined,na,na,0,na,1,undefined,na,na,na,na,na,na,18,na,19,7,8,na,2,1,5,undefined,4,1,4,na,na,na,12,2,66,1,3,3,3,0,0,1,na,4,3,na,2,na,1,7
10/10/2021,5,6,7,12,17,38,5,11,1,4,na,3,8,na,4,na,24,11,4,11,3,16,55,6,30,56,20,7,58,9,19,6,undefined,na,3,10,7,12,undefined,na,9,na,na,na,7,43,3,26,8,17,11,1,8,2,undefined,9,2,9,1,na,8,22,5,51,3,7,11,2,2,1,2,na,15,8,1,1,4,1,13
10/10/2021,6,33,5,17,49,64,38,18,22,14,1,6,15,na,28,na,58,13,7,20,3,22,115,12,43,106,63,4,74,14,12,8,undefined,na,3,57,13,3,undefined,13,4,8,6,na,32,91,3,63,16,33,6,3,9,9,undefined,10,12,14,7,na,13,49,14,37,6,19,24,3,0,2,8,1,34,17,1,2,22,7,24
10/10/2021,7,35,17,11,81,82,65,92,70,12,1,21,51,na,37,na,16,27,1,13,4,19,156,21,81,200,101,33,75,26,15,13,undefined,na,10,208,9,15,undefined,12,20,14,19,12,28,159,5,75,35,38,18,24,8,11,undefined,26,17,23,16,na,17,69,12,75,28,19,31,24,14,7,7,3,24,11,6,12,62,43,66
10/10/2021,8,62,41,33,98,95,113,173,160,15,1,32,113,na,71,na,25,41,7,14,13,50,197,23,93,431,197,75,122,59,18,48,undefined,na,14,429,25,19,undefined,7,29,29,33,17,46,180,24,124,106,82,60,45,18,20,undefined,13,36,21,39,na,47,113,21,186,35,35,71,42,31,22,39,7,44,15,14,28,133,97,73
10/10/2021,9,116,82,89,190,161,202,273,286,44,2,75,235,na,106,na,51,91,19,37,25,74,340,35,114,752,318,167,182,144,53,64,undefined,na,21,784,15,44,undefined,7,58,42,45,27,67,295,28,216,216,158,171,75,39,50,undefined,65,74,49,94,na,80,219,25,178,63,49,126,72,39,29,147,2,98,25,27,93,215,118,93
10/10/2021,10,202,161,139,282,327,307,393,402,47,5,93,293,na,179,na,98,98,38,62,46,129,484,49,126,978,507,288,280,242,103,168,undefined,na,41,1032,32,71,undefined,7,88,46,57,43,134,477,39,282,336,277,322,112,93,68,undefined,107,90,80,166,na,139,334,59,243,106,98,267,144,59,35,207,11,130,16,29,153,295,200,148
10/10/2021,11,262,228,213,495,374,413,448,351,37,4,86,309,na,187,na,131,114,28,124,75,162,651,66,170,1110,700,427,330,277,125,248,undefined,na,49,1233,41,154,undefined,11,94,40,75,47,224,657,49,390,464,379,304,151,134,158,undefined,129,105,125,261,na,155,523,90,328,110,134,413,197,118,37,267,3,145,38,38,160,295,195,175
10/10/2021,12,424,224,317,659,496,381,387,297,68,3,107,316,na,195,na,203,126,27,220,134,254,784,58,187,1015,778,387,356,306,152,298,undefined,na,23,1216,45,139,undefined,8,89,88,82,62,228,890,47,499,505,447,366,170,163,150,undefined,181,102,118,285,na,195,692,105,359,94,160,547,259,134,38,273,12,157,33,46,133,314,207,241
10/10/2021,13,376,262,340,670,576,431,451,302,60,5,104,379,na,210,na,150,136,34,232,102,294,1024,77,229,1102,743,376,381,288,135,331,undefined,na,34,1329,61,168,undefined,22,121,68,103,50,314,875,47,503,497,568,366,174,188,165,undefined,160,164,121,276,na,171,779,93,309,68,251,678,228,97,37,340,5,145,55,25,129,364,197,300
10/10/2021,14,444,327,404,686,594,449,412,348,46,4,118,403,na,226,na,189,149,42,299,118,288,1037,86,236,1042,655,308,426,366,151,289,undefined,na,47,1405,53,147,undefined,27,97,81,73,44,378,924,65,614,430,346,357,184,178,175,undefined,167,112,128,300,na,221,837,113,324,104,246,726,204,110,50,320,3,129,71,26,133,413,207,313
10/10/2021,15,403,264,347,649,573,522,435,398,37,7,134,390,na,222,na,145,118,34,264,61,300,1063,120,276,1150,423,188,333,392,160,320,undefined,na,53,1425,44,135,undefined,20,97,75,54,41,322,886,45,487,320,301,287,143,182,136,undefined,164,110,109,309,na,231,852,135,275,103,250,735,183,86,21,253,7,101,67,35,136,398,227,340
10/10/2021,16,320,180,347,577,477,411,380,355,32,na,100,354,na,217,na,119,76,29,165,77,282,976,100,274,966,277,140,287,380,156,231,undefined,na,34,1397,42,155,undefined,12,75,63,57,32,271,801,43,541,226,167,220,164,127,175,undefined,153,111,114,287,na,193,789,86,343,86,164,711,166,80,24,325,10,103,39,30,128,425,127,331
10/10/2021,17,321,137,386,497,572,468,320,301,31,13,96,327,na,248,na,79,66,19,160,26,221,867,56,237,832,180,95,287,317,144,150,undefined,na,32,1248,42,107,undefined,9,76,89,40,49,243,692,45,352,124,139,145,103,118,224,undefined,151,144,86,266,na,155,658,113,235,80,154,650,124,58,11,297,65,89,31,26,110,426,120,271
10/10/2021,18,270,100,268,427,319,322,185,212,42,13,91,327,na,99,na,82,46,19,174,49,211,700,53,241,465,185,68,238,235,140,95,undefined,na,23,819,47,67,undefined,18,63,91,27,24,180,596,38,288,101,88,121,115,75,289,undefined,133,116,93,285,na,154,739,105,252,65,77,519,100,67,14,246,58,67,24,22,69,376,82,199
10/10/2021,19,181,92,252,290,240,278,127,202,36,2,70,291,na,85,na,62,24,9,153,42,156,611,58,168,342,152,38,168,117,126,125,undefined,na,7,562,49,70,undefined,9,33,46,14,17,104,378,8,226,52,91,112,81,96,234,undefined,112,96,85,200,na,137,515,91,140,52,63,404,78,21,14,194,9,39,24,10,58,305,38,157
10/10/2021,20,132,46,160,228,182,172,49,75,25,1,79,213,na,65,na,90,10,11,102,13,104,461,49,181,158,158,44,112,41,80,95,undefined,na,12,331,25,56,undefined,5,28,42,9,9,46,270,20,233,56,98,68,46,38,75,undefined,94,49,65,66,na,59,512,109,115,40,40,221,33,1,2,109,11,68,18,10,26,220,4,101
10/10/2021,21,41,11,69,39,40,52,10,17,7,2,16,34,na,19,na,18,11,1,26,6,17,120,26,73,87,71,26,32,8,20,57,undefined,na,2,65,5,12,undefined,3,3,9,4,2,21,118,2,82,38,103,7,16,15,39,undefined,23,20,22,16,na,23,180,48,48,11,19,46,27,1,2,11,5,27,8,2,4,29,na,51
10/10/2021,22,45,3,71,26,36,36,na,3,8,na,3,16,na,13,na,28,6,2,15,8,16,101,11,51,69,41,6,17,1,11,29,undefined,na,1,26,7,8,undefined,7,5,1,1,2,14,68,5,82,13,58,6,8,9,5,undefined,23,14,33,10,na,11,106,24,61,5,7,20,10,0,1,6,4,14,7,1,1,10,na,34
10/10/2021,23,11,11,48,27,12,21,2,1,na,na,2,10,na,3,na,14,2,na,10,1,6,81,7,33,44,35,4,6,na,9,2,undefined,na,1,25,2,na,undefined,3,2,na,na,1,8,56,na,36,9,66,2,11,5,15,undefined,5,2,19,5,na,5,49,13,41,1,7,5,3,0,3,4,na,5,4,3,1,4,na,24
11/10/2021,0,5,1,35,5,19,8,1,na,1,na,2,4,na,2,na,3,1,4,5,na,1,24,11,21,14,14,5,20,na,2,3,undefined,na,1,9,na,2,undefined,1,1,3,na,na,3,14,2,27,4,17,1,14,1,5,undefined,5,1,5,6,na,10,29,14,54,4,2,3,5,0,3,1,2,1,2,na,na,9,na,10
11/10/2021,1,3,3,31,10,6,1,3,na,1,na,na,2,na,na,na,3,na,1,1,3,4,18,4,14,8,10,na,6,2,1,2,undefined,na,na,1,2,1,undefined,1,1,na,na,na,na,4,na,27,na,19,2,8,na,2,undefined,na,na,5,na,na,5,17,7,52,na,1,4,2,0,0,8,na,1,1,na,na,1,na,4
11/10/2021,2,na,na,14,5,10,16,na,na,1,na,4,6,na,3,na,1,3,2,na,na,4,24,16,10,1,8,na,10,na,na,6,undefined,na,na,0,na,na,undefined,na,na,na,na,na,na,21,na,17,na,23,1,na,4,1,undefined,3,6,4,1,na,na,20,8,34,na,2,1,5,0,0,1,3,2,6,na,na,3,na,7
11/10/2021,3,9,25,10,12,19,3,na,na,3,na,na,na,na,3,na,10,na,na,1,na,14,49,5,14,10,14,1,35,na,10,1,undefined,na,na,3,4,1,undefined,na,na,1,na,na,4,30,2,16,2,32,na,3,na,4,undefined,4,2,6,1,na,na,17,8,39,na,1,1,1,0,1,na,na,3,2,na,na,2,1,15
11/10/2021,4,na,1,18,10,41,10,5,na,4,na,na,1,na,5,na,2,3,1,2,na,1,34,na,17,7,9,2,59,na,na,8,undefined,na,na,5,na,12,undefined,na,na,1,na,na,2,23,1,23,2,5,5,na,na,3,undefined,na,na,8,4,na,7,27,2,50,2,3,8,3,0,23,3,na,3,2,1,na,na,na,13
11/10/2021,5,5,4,24,29,41,55,12,9,16,1,6,12,na,27,na,12,26,11,5,4,23,62,13,63,80,31,2,47,9,11,10,undefined,na,na,44,16,7,undefined,na,14,3,1,na,13,72,5,26,6,7,7,7,13,1,undefined,3,22,19,4,na,14,49,4,40,6,4,10,7,7,7,5,1,20,2,2,2,14,na,18
11/10/2021,6,52,16,55,51,88,132,62,70,28,na,15,70,na,77,na,45,60,29,16,9,20,200,47,149,192,47,15,135,29,12,44,undefined,na,16,221,19,9,undefined,20,20,26,15,11,21,191,5,63,17,28,13,41,22,5,undefined,14,57,51,24,na,26,83,27,52,40,36,27,53,9,10,11,2,46,na,16,19,67,4,54
11/10/2021,7,73,37,103,167,190,223,159,134,113,5,30,111,na,122,na,83,149,81,26,13,56,329,78,290,392,54,38,189,73,24,53,undefined,na,13,389,44,24,undefined,53,63,35,35,20,131,324,22,118,54,40,33,55,70,15,undefined,68,115,87,60,na,72,138,28,122,87,58,65,90,64,32,57,22,66,na,28,42,139,28,121
11/10/2021,8,162,127,168,255,246,272,118,186,144,5,22,125,na,117,na,151,248,125,64,23,62,532,108,369,451,105,50,236,81,40,57,undefined,na,32,428,93,23,undefined,29,81,47,53,46,106,472,28,204,64,50,82,50,72,38,undefined,101,138,160,119,na,105,268,67,281,148,100,115,154,89,30,93,42,89,na,26,72,127,30,151
11/10/2021,9,116,131,163,292,208,216,92,89,93,6,21,76,na,93,na,193,188,110,64,20,100,452,68,250,414,117,53,152,52,75,84,undefined,na,22,351,88,57,undefined,23,92,54,49,23,140,417,22,253,75,42,104,55,11,42,undefined,113,81,108,98,na,106,269,101,262,156,75,142,152,99,27,129,194,66,na,32,125,90,29,123
11/10/2021,10,181,145,268,405,180,223,81,85,62,8,26,100,na,94,na,188,195,107,104,40,144,452,75,206,415,157,57,105,52,72,82,undefined,na,22,324,74,51,undefined,40,79,49,52,35,149,484,31,291,89,49,172,65,4,44,undefined,97,100,99,159,na,152,325,199,263,130,102,217,165,85,28,132,32,34,na,24,105,90,31,109
11/10/2021,11,259,189,341,453,246,243,86,110,62,10,29,110,na,89,na,225,186,129,132,49,151,589,78,188,421,229,66,137,63,99,109,undefined,na,23,414,73,70,undefined,26,80,44,43,39,205,525,31,355,119,90,151,79,15,89,undefined,126,75,136,181,na,125,400,192,312,114,136,285,181,123,33,267,68,65,na,20,91,106,36,176
11/10/2021,12,352,276,493,608,286,326,59,154,102,3,50,169,na,143,na,287,276,128,149,72,240,846,140,214,499,310,115,223,67,152,115,undefined,na,32,538,157,113,undefined,48,114,97,65,27,248,688,34,424,147,115,190,97,1,75,undefined,192,140,146,281,na,208,592,233,387,117,137,420,263,154,42,319,94,55,na,25,155,208,56,143
11/10/2021,13,336,289,485,636,387,368,143,174,90,8,48,125,na,115,na,312,234,107,158,90,270,775,72,246,665,314,102,228,91,144,110,undefined,na,23,606,173,76,undefined,36,99,89,81,24,267,732,58,498,122,87,163,95,84,80,undefined,248,136,158,267,na,201,645,223,254,146,154,400,264,178,59,310,16,71,na,32,130,157,51,195
11/10/2021,14,302,209,449,546,271,350,97,131,65,1,32,122,na,106,na,327,174,96,182,59,194,764,123,228,565,243,77,174,72,153,86,undefined,na,30,505,91,74,undefined,32,76,62,43,17,224,673,37,505,118,137,114,78,45,111,undefined,179,102,131,264,na,155,547,123,299,105,150,435,193,139,27,223,22,51,na,22,105,139,51,194
11/10/2021,15,297,227,465,549,341,337,144,165,84,12,51,163,na,101,na,339,174,107,205,64,279,765,99,278,581,189,88,221,86,140,109,undefined,na,23,559,134,72,undefined,26,68,75,40,18,229,679,30,567,97,98,142,102,155,124,undefined,231,117,142,317,na,201,705,109,324,135,152,513,145,105,21,216,5,41,53,25,104,189,53,219
11/10/2021,16,339,242,488,543,377,440,165,245,157,3,62,221,na,145,na,194,131,112,170,77,235,905,140,304,680,195,98,261,120,141,91,undefined,na,27,690,89,76,undefined,30,87,67,35,34,184,711,32,465,113,120,87,86,68,145,undefined,197,168,214,308,na,187,651,106,319,140,124,490,221,88,23,278,12,80,79,24,125,300,75,220
11/10/2021,17,324,200,554,494,493,488,265,347,161,5,79,307,na,198,na,167,169,90,170,78,203,1040,153,415,808,201,102,367,160,135,124,undefined,na,32,1015,91,69,undefined,33,104,101,44,52,243,791,40,440,133,121,95,108,121,297,undefined,175,156,242,321,na,194,648,115,334,200,214,544,203,77,17,281,49,102,102,49,163,373,76,311
11/10/2021,18,223,120,569,441,467,394,311,364,77,7,97,434,na,202,na,109,96,na,172,75,189,803,88,309,769,182,91,293,223,109,101,undefined,na,21,1116,50,54,undefined,23,72,111,23,35,171,673,39,372,107,106,109,122,103,275,undefined,170,200,156,304,na,186,707,119,315,122,123,565,140,80,19,248,33,84,65,42,100,624,81,222
11/10/2021,19,217,87,540,376,341,302,186,240,59,3,119,399,na,121,na,75,68,na,146,44,204,771,83,216,446,173,72,235,137,93,122,undefined,na,26,795,55,54,undefined,18,54,66,27,19,146,454,39,300,97,94,91,104,114,188,undefined,133,143,89,247,na,161,572,116,242,72,89,448,96,41,9,208,10,73,42,21,58,492,42,157
11/10/2021,20,128,46,326,248,215,208,60,109,42,4,78,249,na,67,na,46,33,na,106,23,77,502,71,168,165,153,36,178,60,66,102,undefined,na,10,432,29,64,undefined,4,15,43,18,13,73,337,19,205,55,61,100,55,57,109,undefined,105,93,67,71,na,79,492,95,163,51,53,230,58,2,9,163,17,65,29,4,23,268,3,102
11/10/2021,21,42,13,104,46,42,84,10,13,8,1,8,26,na,23,na,13,15,na,27,7,14,164,28,128,83,59,21,32,5,16,49,undefined,na,7,87,14,15,undefined,2,7,9,7,5,23,109,4,80,20,56,9,29,19,25,undefined,34,42,37,20,na,19,177,53,90,15,14,24,28,1,3,14,7,25,12,2,1,25,1,56
11/10/2021,22,15,5,61,32,33,45,3,3,20,3,3,16,na,15,na,32,11,na,18,4,12,106,12,82,87,42,13,27,na,13,23,undefined,na,1,45,11,na,undefined,11,2,4,na,na,7,95,2,35,16,58,5,15,12,16,undefined,10,16,37,8,na,13,112,36,99,12,14,12,5,0,1,na,1,11,8,3,1,7,na,38
11/10/2021,23,18,7,40,25,25,14,4,3,3,na,4,7,na,8,na,8,8,na,23,na,12,60,8,51,45,38,9,16,4,6,19,undefined,na,na,17,6,3,undefined,6,2,5,4,3,2,56,3,27,12,67,1,11,7,11,undefined,7,3,9,3,na,5,56,15,75,8,17,9,8,0,0,na,na,3,6,na,na,4,2,25
12/10/2021,0,13,2,40,15,15,8,2,na,2,na,na,2,na,2,na,6,4,9,3,2,15,32,12,25,9,12,4,21,na,5,11,undefined,na,na,21,5,1,undefined,1,na,1,2,1,5,29,3,21,1,14,5,5,3,1,undefined,na,1,4,3,na,7,22,10,44,11,1,7,4,0,0,4,na,6,4,2,na,5,na,8
12/10/2021,1,3,1,22,2,9,1,na,na,1,na,na,5,na,na,na,1,3,na,5,na,1,28,1,16,10,15,6,11,na,na,2,undefined,na,na,3,na,2,undefined,1,1,na,na,na,4,14,3,25,2,21,1,6,4,6,undefined,1,na,5,5,na,3,25,7,61,na,5,2,5,0,1,na,na,13,5,na,na,1,na,9
12/10/2021,2,3,1,18,6,21,13,na,na,na,na,7,4,na,3,na,1,4,2,1,2,4,40,3,14,2,9,2,17,1,2,8,undefined,na,na,1,na,2,undefined,na,na,na,na,na,1,40,2,12,1,14,na,2,6,1,undefined,13,na,7,2,na,3,25,5,53,1,1,2,1,1,0,28,na,14,3,1,na,3,na,5
12/10/2021,3,8,1,8,5,18,1,na,na,1,na,1,1,na,1,na,11,2,na,4,na,6,12,5,12,5,8,4,25,1,4,6,undefined,na,na,2,4,1,undefined,na,na,na,na,na,6,6,na,8,7,8,10,4,1,7,undefined,4,2,3,1,na,1,10,2,54,12,2,1,2,2,1,3,2,7,2,na,na,na,na,4
12/10/2021,4,8,2,12,11,38,26,4,na,1,na,1,na,na,5,na,na,5,1,2,3,1,30,2,24,27,29,5,52,1,4,3,undefined,na,na,6,na,7,undefined,na,na,2,1,na,1,30,1,22,3,11,na,6,na,3,undefined,7,2,6,2,na,7,21,5,54,na,1,8,na,na,na,na,1,15,5,na,1,na,na,6
12/10/2021,5,10,10,37,40,58,57,13,8,21,na,4,8,na,26,na,5,22,10,11,3,29,75,9,69,106,41,3,53,6,9,9,undefined,na,8,56,4,9,undefined,2,16,6,2,3,16,119,11,19,9,17,na,8,9,6,undefined,6,20,22,4,na,12,67,4,8,3,12,9,10,7,8,9,2,44,10,5,2,13,na,41
12/10/2021,6,50,29,52,69,143,182,88,76,46,2,19,59,na,90,na,75,100,31,22,12,33,224,46,151,275,73,15,128,44,30,31,undefined,na,16,340,34,12,undefined,19,39,37,15,12,40,226,15,77,28,44,9,89,16,13,undefined,32,66,67,33,na,32,168,45,51,31,43,38,51,24,13,13,2,62,26,70,14,56,13,76
12/10/2021,7,77,65,97,167,201,264,261,193,150,na,64,161,na,153,na,79,148,86,17,28,51,371,90,233,466,120,88,238,121,50,88,undefined,na,54,476,55,33,undefined,20,53,52,47,27,80,371,22,164,108,58,46,46,3,42,undefined,69,132,92,85,na,80,178,41,122,101,67,75,86,82,27,72,51,83,46,43,59,187,45,117
12/10/2021,8,184,102,149,292,340,337,168,173,178,9,51,171,na,172,na,152,219,163,37,18,103,551,111,268,546,158,103,326,96,83,92,undefined,na,62,552,98,52,undefined,41,114,45,64,37,133,543,45,250,100,64,127,85,6,58,undefined,112,202,184,127,na,132,274,49,256,212,116,115,167,89,42,109,67,106,79,50,99,159,51,167
12/10/2021,9,148,94,201,369,257,218,136,144,59,5,59,138,na,98,na,194,172,96,48,29,89,432,89,214,547,278,130,169,56,68,76,undefined,na,39,518,78,35,undefined,43,101,54,84,54,136,526,72,284,122,82,161,92,6,74,undefined,107,90,145,160,na,116,313,62,292,198,98,155,144,92,39,132,99,71,57,48,125,131,48,145
12/10/2021,10,205,164,289,359,295,259,154,168,56,8,66,188,na,87,na,241,224,112,73,43,91,564,92,183,517,298,179,184,96,74,152,undefined,na,58,530,84,61,undefined,51,101,69,61,40,197,546,54,329,220,131,206,60,11,77,undefined,138,112,116,150,na,152,323,70,259,116,105,244,187,74,33,152,88,87,62,29,127,151,81,182
12/10/2021,11,283,192,373,491,328,289,189,203,77,9,61,189,na,114,na,259,204,148,117,79,148,796,95,212,668,449,129,227,125,125,138,undefined,na,74,589,98,64,undefined,32,91,71,64,45,228,609,61,364,221,178,222,91,15,97,undefined,169,113,123,207,na,171,453,63,306,145,149,327,186,74,40,233,176,95,67,32,88,177,115,187
12/10/2021,12,435,324,521,647,421,405,174,248,139,6,88,262,na,157,na,316,287,166,155,88,259,1033,139,260,768,592,217,262,155,155,229,undefined,na,94,931,157,97,undefined,78,154,105,104,82,294,886,57,486,256,208,275,142,14,161,undefined,201,199,186,262,na,261,628,104,414,205,161,496,274,203,56,300,97,83,115,34,171,235,121,234
12/10/2021,13,446,294,541,777,488,510,210,210,87,4,83,297,na,174,na,325,303,149,188,102,228,1019,135,308,889,545,206,324,200,143,196,undefined,na,93,1014,163,107,undefined,59,119,85,127,61,302,966,75,619,224,238,293,137,25,155,undefined,249,172,178,253,na,192,654,105,347,202,176,565,298,189,49,287,28,105,76,55,154,279,103,277
12/10/2021,14,404,226,551,715,454,386,163,193,97,13,44,198,na,168,na,293,241,126,163,85,172,823,116,299,821,377,135,252,129,129,128,undefined,na,55,742,108,99,undefined,52,114,69,60,40,327,804,49,502,208,164,186,149,33,195,undefined,193,144,178,263,na,180,606,92,289,130,168,441,237,143,40,233,68,65,62,43,139,198,83,269
12/10/2021,15,364,205,563,616,456,455,170,226,151,4,65,206,na,137,na,270,140,113,198,64,233,921,120,390,815,284,76,267,131,144,137,undefined,na,48,750,83,97,undefined,43,68,76,78,27,278,826,35,514,140,111,163,118,131,146,undefined,193,142,185,348,na,252,671,111,325,137,182,614,231,126,39,257,110,47,60,36,107,219,101,271
12/10/2021,16,355,191,529,567,466,476,252,251,209,12,82,227,na,181,na,238,185,126,170,76,244,980,107,430,895,203,90,306,162,125,105,undefined,na,63,874,84,79,undefined,33,93,105,59,30,284,851,38,487,161,89,127,120,149,141,undefined,171,153,229,253,na,188,754,125,379,36,203,581,207,102,21,245,18,82,86,54,143,240,120,267
12/10/2021,17,389,182,570,580,594,555,361,339,180,7,110,368,na,215,na,180,217,144,201,60,206,1125,138,426,983,234,98,455,224,145,105,undefined,na,78,1121,109,85,undefined,24,140,108,66,45,283,906,48,448,132,104,150,121,148,214,undefined,209,218,270,320,na,246,841,135,385,219,231,627,200,92,23,285,62,131,98,71,134,431,134,334
12/10/2021,18,289,138,628,478,561,444,430,458,109,12,189,587,na,208,na,115,98,51,196,87,228,1030,105,321,1027,237,114,420,235,131,113,undefined,na,67,1183,64,102,undefined,26,86,116,29,30,205,824,48,453,133,101,120,136,124,273,undefined,176,189,171,283,na,150,738,103,292,142,157,573,132,90,17,283,48,97,63,35,119,644,143,275
12/10/2021,19,249,112,577,441,471,402,234,340,61,8,164,547,na,137,na,131,84,19,182,63,204,838,80,238,645,209,66,296,192,117,203,undefined,na,36,998,38,98,undefined,9,54,71,27,24,151,567,42,301,96,95,131,78,72,294,undefined,125,169,115,293,na,120,630,100,290,113,94,445,98,32,18,207,24,46,52,28,68,571,73,177
12/10/2021,20,117,66,447,250,257,258,112,102,51,2,102,361,na,91,na,54,21,17,97,33,115,632,70,205,314,166,48,183,69,96,158,undefined,na,18,608,43,69,undefined,5,47,78,13,12,95,383,33,225,60,72,117,59,33,147,undefined,94,98,81,69,na,64,504,88,137,57,67,238,70,1,5,166,5,58,25,16,21,362,7,119
12/10/2021,21,69,26,120,67,82,76,8,15,13,3,16,74,na,18,na,28,25,11,31,20,29,261,37,130,111,73,10,64,5,32,41,undefined,na,11,89,13,12,undefined,4,14,15,5,4,41,155,3,109,13,74,16,48,14,58,undefined,36,41,64,19,na,24,198,65,148,24,20,34,30,2,7,31,3,25,18,3,3,49,3,65
12/10/2021,22,27,10,93,41,61,40,3,8,26,1,9,30,na,10,na,31,8,2,15,4,12,148,20,98,80,37,14,30,5,15,24,undefined,na,2,42,11,6,undefined,9,6,5,4,2,5,152,4,65,13,54,4,8,12,13,undefined,30,18,41,14,na,12,120,42,106,6,9,15,16,0,3,na,4,28,16,2,na,6,na,47
12/10/2021,23,18,5,40,18,22,34,3,8,3,na,2,11,na,9,na,17,5,na,7,na,11,73,2,54,56,36,9,17,na,2,1,undefined,na,2,29,8,1,undefined,7,3,5,3,1,4,71,na,36,5,55,3,16,5,12,undefined,8,4,16,5,na,8,61,21,97,3,5,12,9,1,2,3,1,8,6,2,1,7,na,20
13/10/2021,0,8,1,18,4,22,7,2,na,2,na,1,5,na,4,na,7,5,3,7,4,17,36,2,21,5,32,10,25,1,3,2,undefined,na,na,9,na,3,undefined,2,3,na,1,na,15,20,1,35,1,30,2,5,3,1,undefined,7,na,6,2,na,7,51,21,97,3,7,5,12,0,0,2,9,1,2,na,na,1,na,16
13/10/2021,1,2,7,20,11,10,8,na,na,1,na,3,11,na,3,na,2,3,4,1,1,1,26,1,10,1,11,na,10,1,3,1,undefined,na,1,7,1,1,undefined,na,1,na,na,na,2,44,na,27,1,20,na,5,5,2,undefined,9,4,5,2,na,7,32,18,66,2,3,4,6,0,0,na,na,3,1,2,na,na,na,3
13/10/2021,2,11,3,17,8,10,4,7,na,1,na,5,3,na,2,na,1,na,7,7,4,6,34,13,20,4,12,5,8,na,1,na,undefined,na,na,1,na,na,undefined,na,1,1,na,na,1,36,2,21,2,19,na,4,4,1,undefined,1,8,4,na,na,6,23,16,62,2,4,4,3,0,0,5,2,3,na,na,na,2,na,3
13/10/2021,3,3,5,18,8,25,6,na,1,1,na,3,5,na,na,na,6,na,na,na,na,7,20,23,11,5,16,3,35,2,9,8,undefined,na,na,4,na,1,undefined,na,na,na,na,na,9,7,2,31,3,15,na,na,1,10,undefined,1,1,4,2,na,3,11,14,69,10,2,1,1,1,0,na,1,1,4,na,na,1,na,9
13/10/2021,4,6,na,9,7,36,15,4,1,3,na,na,na,na,4,na,2,4,na,6,na,3,51,2,11,10,7,4,41,na,2,na,undefined,na,na,6,na,6,undefined,na,na,1,na,na,1,36,1,25,na,3,5,2,3,3,undefined,6,na,9,5,na,10,26,4,76,na,5,7,3,0,1,5,10,7,na,1,na,na,na,23
13/10/2021,5,12,7,23,37,59,54,13,11,20,na,3,13,na,31,na,7,24,8,3,5,25,87,22,51,96,32,7,56,4,7,13,undefined,na,13,70,7,6,undefined,1,7,5,na,na,10,98,5,44,11,17,7,13,6,5,undefined,9,18,29,2,na,12,72,14,69,9,8,10,17,1,3,4,5,26,na,5,2,17,1,39
13/10/2021,6,72,25,82,64,156,190,90,77,59,na,29,76,na,89,na,67,87,38,13,6,29,210,45,180,247,73,20,115,45,26,18,undefined,na,24,342,24,6,undefined,25,32,23,21,11,42,287,10,88,30,40,16,86,11,16,undefined,18,78,76,31,na,37,172,53,25,42,55,34,67,26,8,6,6,64,na,61,19,79,17,91
13/10/2021,7,109,62,147,130,204,253,194,222,140,5,71,171,na,145,na,95,155,85,24,20,45,415,82,267,439,101,52,166,85,40,62,undefined,na,58,500,60,27,undefined,50,43,63,55,29,104,163,35,160,71,53,51,44,10,30,undefined,68,146,137,80,na,74,211,31,113,88,180,88,123,78,34,48,28,74,na,56,56,200,52,131
13/10/2021,8,204,129,161,243,285,357,182,189,162,11,55,181,na,153,na,131,236,156,30,30,70,548,116,335,445,9,44,246,111,46,79,undefined,na,55,610,109,41,undefined,43,112,55,41,27,141,111,55,293,60,46,110,57,20,43,undefined,93,187,196,118,na,132,342,48,223,188,171,139,175,93,54,133,39,127,na,38,81,168,67,201
13/10/2021,9,174,126,200,303,241,238,120,124,74,5,47,121,na,106,na,191,201,125,48,43,88,467,83,263,485,44,62,192,60,64,75,undefined,na,55,422,92,56,undefined,46,82,50,61,33,123,209,32,269,101,69,138,68,31,43,undefined,97,111,127,145,na,119,247,133,275,176,4,174,163,112,36,108,112,91,na,58,90,110,46,138
13/10/2021,10,211,178,298,410,235,244,122,145,86,3,30,112,na,91,na,270,201,129,76,48,101,560,70,238,481,24,79,190,73,87,82,undefined,na,49,503,94,74,undefined,92,127,44,51,33,178,213,38,325,123,97,157,102,27,71,undefined,136,100,135,198,na,161,390,189,287,111,33,249,169,103,41,178,54,73,na,27,135,107,46,161
13/10/2021,11,246,186,365,513,242,300,114,137,69,8,33,122,na,124,na,232,234,134,128,48,180,609,87,276,517,44,102,193,81,105,105,undefined,na,43,535,88,80,undefined,27,97,69,42,18,275,186,33,437,133,111,220,112,45,92,undefined,133,109,109,241,na,148,536,190,319,140,227,340,243,117,58,165,68,70,na,37,125,134,47,147
13/10/2021,12,342,253,523,580,330,393,130,202,123,1,52,223,na,121,na,339,330,123,177,85,261,847,116,296,614,22,100,219,109,141,155,undefined,na,31,657,175,123,undefined,74,139,74,29,17,291,223,40,550,162,167,226,121,53,89,undefined,253,164,160,315,na,257,703,249,396,164,256,447,306,169,65,266,98,67,na,43,148,199,73,205
13/10/2021,13,405,241,576,604,350,376,104,146,90,2,37,168,na,126,na,370,309,132,162,81,288,894,118,313,614,30,104,217,100,139,161,undefined,na,43,628,126,104,undefined,86,116,96,24,27,351,280,55,570,144,116,257,137,46,81,undefined,243,178,185,305,na,220,554,188,349,128,292,467,295,176,49,284,38,96,na,42,121,178,60,238
13/10/2021,14,328,214,473,515,281,441,124,131,63,4,53,151,na,119,na,337,214,104,159,48,265,810,105,314,539,63,54,211,71,143,102,undefined,na,41,554,118,105,undefined,54,132,52,24,18,283,225,57,518,74,74,183,119,48,135,undefined,194,116,148,268,na,173,617,112,296,12,256,435,224,136,40,197,38,56,na,27,83,149,49,240
13/10/2021,15,283,184,485,552,335,368,96,145,127,3,32,159,na,137,na,279,161,97,129,61,212,835,87,427,649,190,64,200,102,120,92,undefined,na,32,523,90,84,undefined,28,75,78,35,5,294,199,18,558,109,120,150,119,117,129,undefined,136,115,163,247,na,149,708,115,316,147,290,505,207,103,20,217,20,69,na,17,90,149,61,225
13/10/2021,16,291,174,513,480,331,430,156,170,177,5,47,174,na,134,na,230,158,133,163,46,212,944,103,381,632,195,78,242,128,134,113,undefined,na,33,646,88,81,undefined,20,76,72,22,7,293,189,36,526,98,79,133,110,138,174,undefined,156,164,210,293,na,173,663,143,324,160,276,525,227,83,27,239,17,72,na,22,115,177,67,341
13/10/2021,17,279,156,570,469,438,520,244,254,160,6,63,253,na,195,na,166,178,129,148,78,226,1073,91,449,787,222,78,320,151,137,108,undefined,na,49,899,88,78,undefined,27,85,90,28,17,241,697,47,478,91,104,95,164,105,216,undefined,202,218,231,334,na,208,716,86,274,193,238,579,211,98,29,304,70,146,na,37,113,296,88,321
13/10/2021,18,268,119,584,412,474,430,217,331,89,6,120,337,na,186,na,97,81,58,153,88,259,924,76,330,664,196,74,298,131,131,123,undefined,na,33,983,76,80,undefined,18,88,82,25,25,178,635,39,425,106,85,112,100,97,240,undefined,181,159,144,289,na,182,686,137,269,122,139,483,130,69,17,325,67,109,na,37,91,430,82,280
13/10/2021,19,210,103,493,356,363,328,153,321,62,18,141,425,na,127,na,50,93,19,160,62,191,812,84,214,452,168,55,199,134,107,104,undefined,na,27,730,28,59,undefined,8,55,66,44,35,156,524,29,325,68,105,105,89,100,245,undefined,156,150,93,216,na,138,609,98,258,72,94,431,116,50,10,227,33,81,na,18,59,475,39,212
13/10/2021,20,114,61,378,234,173,201,67,114,50,1,96,308,na,83,na,55,46,14,84,35,129,410,56,176,244,174,29,133,71,68,103,undefined,na,12,425,44,69,undefined,7,16,48,18,13,78,384,31,186,45,102,88,59,52,139,undefined,123,81,81,73,na,98,483,97,148,42,54,244,50,2,10,160,na,53,na,6,29,324,6,138
13/10/2021,21,36,15,150,49,74,77,9,42,18,1,20,61,na,29,na,22,22,8,26,24,29,188,33,91,96,91,18,49,5,36,33,undefined,na,5,118,17,12,undefined,2,14,6,2,3,32,130,7,72,32,86,8,20,16,42,undefined,44,37,54,13,na,30,176,51,121,17,16,35,21,1,4,13,5,16,na,7,3,58,2,94
13/10/2021,22,28,11,112,45,31,56,3,4,15,1,3,11,na,8,na,39,12,7,14,4,18,122,18,98,103,39,7,20,7,18,38,undefined,na,na,49,10,4,undefined,3,11,8,na,1,17,117,4,79,9,71,12,18,17,20,undefined,20,15,17,8,na,22,136,42,92,7,12,17,12,0,1,6,3,14,na,2,na,8,1,49
13/10/2021,23,14,7,41,11,17,23,na,na,4,1,1,4,na,5,na,18,2,1,9,4,7,93,112,44,36,24,3,7,1,6,17,undefined,na,na,110,5,9,undefined,1,1,na,na,na,12,51,1,34,9,38,1,17,7,22,undefined,5,4,6,4,na,10,46,19,81,2,3,10,2,0,0,na,3,12,na,na,na,2,na,25
14/10/2021,0,7,11,26,8,14,5,1,na,1,na,1,na,na,7,na,9,1,3,3,na,5,39,5,21,7,13,5,14,1,5,13,undefined,na,na,43,2,na,undefined,2,4,1,2,2,1,23,2,30,2,9,2,4,5,7,undefined,5,4,4,4,na,8,61,16,89,1,3,na,0,0,1,na,na,5,na,na,na,na,na,13
14/10/2021,1,1,5,26,7,7,3,na,1,1,na,na,1,na,2,na,2,na,na,11,2,na,36,5,15,6,8,1,6,na,2,5,undefined,na,na,70,na,7,undefined,3,5,na,na,na,2,27,na,31,2,15,1,na,3,3,undefined,4,na,4,na,na,3,24,6,44,1,na,9,1,0,0,na,2,2,na,na,1,na,na,5
14/10/2021,2,na,na,17,4,9,8,1,1,1,na,1,2,na,1,na,1,na,na,6,na,4,30,3,12,na,9,2,12,na,2,18,undefined,na,na,14,1,1,undefined,2,na,na,na,na,7,25,na,26,2,6,na,2,4,1,undefined,1,1,2,na,na,3,8,1,52,1,na,1,3,0,0,1,na,1,na,na,na,na,na,8
14/10/2021,3,6,1,10,8,30,3,na,na,1,2,6,3,na,na,na,7,5,3,1,na,7,31,3,8,13,11,3,40,na,6,15,undefined,na,na,3,na,1,undefined,na,na,na,na,na,6,49,1,30,4,14,1,5,na,1,undefined,na,na,9,3,na,2,28,3,40,2,2,1,4,0,0,1,3,4,na,na,na,na,na,10
14/10/2021,4,5,1,24,6,36,11,5,1,3,na,na,na,na,7,na,3,6,na,2,1,2,25,2,23,2,28,2,43,1,4,23,undefined,na,na,11,1,4,undefined,na,na,4,na,na,4,71,1,24,4,5,8,10,3,1,undefined,na,3,9,2,na,10,23,6,39,na,6,9,3,0,2,5,1,5,na,na,na,na,na,33
14/10/2021,5,10,12,22,37,75,45,14,5,27,na,3,5,na,28,na,9,37,7,4,4,17,87,28,89,79,49,12,70,9,11,13,undefined,na,1,54,10,8,undefined,na,11,3,na,na,17,123,6,55,17,18,9,11,10,1,undefined,10,21,20,4,na,9,90,9,40,4,11,12,15,7,19,3,3,25,na,na,2,11,1,89
14/10/2021,6,47,31,52,62,126,182,77,62,55,na,16,49,na,79,na,58,88,23,15,7,27,171,46,201,232,77,29,113,38,24,17,undefined,na,12,282,35,9,undefined,35,33,38,18,17,30,261,11,79,32,77,11,85,19,7,undefined,19,71,68,13,na,38,189,46,45,44,52,31,51,27,13,7,6,44,na,69,18,51,5,98
14/10/2021,7,94,60,89,142,192,238,208,247,138,5,36,139,na,158,na,87,156,85,42,17,63,461,79,253,400,16,76,223,87,46,53,undefined,na,32,452,82,31,undefined,73,66,36,40,21,70,213,27,150,78,60,60,42,15,37,undefined,57,140,97,79,na,77,219,44,102,104,72,68,107,91,25,50,61,92,na,43,36,173,37,174
14/10/2021,8,190,91,125,269,302,317,206,213,128,1,63,188,na,172,na,146,196,141,38,26,71,600,98,307,424,na,97,289,100,46,57,undefined,na,39,548,100,30,undefined,58,107,53,51,36,102,126,67,253,135,69,112,65,24,51,undefined,112,182,150,98,na,120,296,55,233,198,26,138,226,102,47,128,24,131,na,36,104,166,46,200
14/10/2021,9,174,107,176,325,254,275,131,138,98,2,39,147,na,136,na,195,181,109,61,26,89,532,95,207,554,na,105,237,87,57,76,undefined,na,34,481,83,61,undefined,48,68,65,64,35,140,168,37,328,137,92,133,85,39,55,undefined,90,94,119,109,na,125,282,67,250,151,13,155,149,81,43,155,58,82,na,25,171,147,35,140
14/10/2021,10,230,153,292,453,260,248,132,175,70,11,34,128,na,112,na,234,211,137,88,69,96,626,90,216,561,8,198,235,95,75,134,undefined,na,39,557,92,85,undefined,33,94,62,70,49,170,257,39,325,235,144,195,95,41,65,undefined,117,114,126,151,na,122,394,88,273,186,38,245,232,90,64,191,18,76,na,35,130,144,45,152
14/10/2021,11,269,207,377,500,364,303,186,183,62,3,53,171,na,132,na,248,219,127,113,45,192,722,108,215,579,131,213,296,101,136,141,undefined,na,58,591,80,89,undefined,30,90,67,81,48,197,205,32,502,276,200,162,104,65,144,undefined,151,97,131,209,na,149,513,90,334,122,2,323,179,89,49,226,40,92,74,22,119,200,62,205
14/10/2021,12,452,315,522,687,434,460,189,215,108,14,70,198,na,161,na,353,256,125,160,87,254,1030,149,264,671,121,237,293,126,134,204,undefined,na,84,870,170,127,undefined,50,114,95,101,64,304,315,47,570,253,238,206,151,94,167,undefined,185,176,162,282,na,231,676,146,386,153,4,497,266,259,113,281,90,97,95,50,161,237,68,243
14/10/2021,13,396,259,504,676,398,446,187,233,113,18,67,220,na,145,na,311,274,131,191,107,248,1054,124,332,723,90,200,285,146,109,157,undefined,na,61,857,150,132,undefined,562,135,97,105,54,312,356,54,580,255,220,202,144,151,134,undefined,195,204,164,259,na,212,673,142,372,231,10,513,309,175,66,347,37,70,92,34,127,235,75,298
14/10/2021,14,385,230,548,619,364,386,131,211,83,7,63,194,na,139,na,303,272,124,187,65,193,1042,109,314,679,121,160,259,111,130,97,undefined,na,93,733,97,112,undefined,83,122,71,66,38,237,257,38,502,209,169,193,113,115,114,undefined,177,158,160,267,na,201,681,97,306,152,19,524,283,127,39,259,19,84,69,32,127,209,73,302
14/10/2021,15,403,255,544,566,374,461,153,188,96,7,47,177,na,146,na,275,169,108,193,68,267,940,127,399,745,202,108,278,133,142,126,undefined,na,58,720,113,119,undefined,61,81,49,52,37,258,242,52,523,185,123,188,138,156,150,undefined,117,124,192,268,na,200,737,104,344,112,30,559,243,86,24,243,11,69,69,27,122,204,77,257
14/10/2021,16,345,182,554,538,437,438,203,236,150,12,89,192,na,134,na,205,171,115,191,104,206,1076,138,372,744,229,100,291,138,106,112,undefined,na,59,830,106,80,undefined,37,87,72,61,29,237,178,35,542,143,114,154,119,157,166,undefined,140,169,208,279,na,203,697,129,276,150,37,514,224,102,29,300,27,100,92,68,100,277,82,290
14/10/2021,17,352,174,545,471,528,531,284,312,181,13,112,315,na,197,na,183,149,115,166,73,205,1111,121,404,813,250,119,312,177,139,152,undefined,na,55,1046,123,120,undefined,29,120,127,79,35,233,197,68,506,154,108,108,107,133,226,undefined,175,196,273,315,na,195,761,108,335,232,191,549,233,101,34,328,52,127,115,73,138,391,109,328
14/10/2021,18,257,142,589,410,488,460,292,354,100,10,127,438,na,193,na,99,101,67,154,58,201,864,112,291,812,253,91,402,171,149,118,undefined,na,40,1201,71,110,undefined,23,71,102,65,24,184,615,30,421,100,151,139,104,102,241,undefined,175,194,166,352,na,140,806,136,280,125,163,613,135,89,22,293,56,93,81,33,126,542,85,233
14/10/2021,19,206,98,573,370,386,322,188,299,81,6,158,445,na,116,na,108,83,24,139,74,183,743,70,238,529,222,55,253,160,98,142,undefined,na,30,810,54,89,undefined,12,84,79,28,15,161,601,29,332,73,122,123,95,101,186,undefined,136,180,113,221,na,188,680,111,277,100,128,472,113,40,8,241,2,110,51,22,72,563,67,197
14/10/2021,20,113,59,439,246,230,193,71,91,56,5,80,320,na,77,na,60,42,12,102,38,120,528,71,159,264,193,55,165,74,88,89,undefined,na,12,454,47,62,undefined,2,20,46,13,7,74,369,33,247,61,113,82,43,54,93,undefined,107,121,86,55,na,88,489,95,232,32,47,231,72,3,9,208,11,64,42,8,38,350,16,130
14/10/2021,21,36,12,126,60,57,89,9,13,10,4,17,47,na,30,na,25,14,4,32,15,20,238,26,113,98,81,29,29,3,25,54,undefined,na,3,97,15,6,undefined,5,7,10,6,2,37,155,15,77,27,81,12,31,15,38,undefined,40,41,36,18,na,17,229,54,121,11,15,37,31,0,6,10,7,27,17,9,na,30,1,62
14/10/2021,22,14,9,108,34,17,40,2,3,11,na,1,13,na,6,na,35,7,11,22,5,7,57,23,99,70,41,26,13,4,25,18,undefined,na,na,37,5,8,undefined,6,8,4,2,1,3,110,4,84,17,59,3,18,6,28,undefined,20,18,17,1,na,9,106,42,147,7,13,12,6,0,1,2,na,17,4,na,na,1,na,35
14/10/2021,23,9,8,68,14,13,11,2,1,7,na,1,9,na,5,na,18,3,na,9,4,27,48,9,68,57,21,7,13,1,7,17,undefined,na,na,13,2,3,undefined,6,15,1,4,3,8,52,1,90,3,43,5,6,5,5,undefined,10,9,16,1,na,6,50,37,101,2,2,15,18,1,3,2,1,3,5,na,na,5,na,16
15/10/2021,0,10,1,35,7,14,12,1,na,1,na,na,3,na,4,na,5,2,3,8,6,12,47,11,26,5,21,26,21,1,12,5,undefined,na,1,16,na,2,undefined,2,4,2,2,1,4,29,3,46,8,38,1,7,1,1,undefined,4,16,12,3,na,9,49,19,44,3,3,4,9,0,3,na,1,3,2,na,na,1,na,12
15/10/2021,1,12,2,23,4,12,11,2,na,1,na,1,3,na,na,na,na,na,na,4,3,2,34,2,11,8,10,3,16,2,3,1,undefined,na,1,11,na,1,undefined,na,1,na,na,na,2,31,na,43,3,26,2,4,1,na,undefined,5,1,11,4,na,5,50,12,4,1,2,4,13,0,2,3,na,3,2,na,na,1,na,7
15/10/2021,2,5,2,20,10,17,9,na,na,na,na,na,4,na,na,na,3,1,na,5,na,8,33,1,22,5,10,5,21,na,9,10,undefined,na,na,10,1,1,undefined,na,na,na,na,na,7,26,1,22,2,14,na,2,4,1,undefined,7,1,5,1,na,4,18,15,58,1,3,2,12,0,0,2,1,17,1,na,na,na,na,8
15/10/2021,3,4,1,16,3,22,4,na,na,2,na,na,na,na,na,na,2,na,2,2,1,2,35,2,6,8,11,2,42,na,na,5,undefined,na,na,0,na,3,undefined,na,na,na,na,na,1,10,na,18,7,20,8,5,2,1,undefined,2,1,5,1,na,1,19,4,61,na,1,2,14,0,1,1,na,17,2,na,na,na,na,14
15/10/2021,4,3,3,13,13,39,6,6,na,1,1,na,na,na,4,na,8,4,na,3,2,2,29,5,7,22,18,2,53,1,4,5,undefined,na,na,10,na,na,undefined,na,na,1,na,na,8,49,1,26,2,7,na,4,1,2,undefined,1,3,8,3,na,7,22,2,55,1,3,5,2,0,0,4,5,26,1,na,na,na,na,18
15/10/2021,5,6,5,27,27,73,71,14,8,15,1,6,10,na,33,na,4,36,12,1,na,28,62,26,66,82,50,12,73,15,5,2,undefined,na,11,51,7,na,undefined,1,21,4,1,1,13,95,5,28,23,39,5,26,4,4,undefined,8,7,26,8,na,7,80,11,80,11,7,7,8,4,5,5,2,31,6,5,3,12,1,31
15/10/2021,6,56,16,58,58,119,158,98,83,42,na,18,66,na,84,na,68,70,16,19,13,34,205,40,134,224,81,28,88,39,19,21,undefined,na,18,303,23,2,undefined,18,41,20,10,9,32,183,8,85,43,67,13,67,22,15,undefined,15,71,54,29,na,30,163,54,39,42,68,38,53,21,9,13,2,49,27,73,16,57,11,65
15/10/2021,7,75,57,95,139,169,264,169,185,92,9,32,125,na,114,na,91,155,87,17,34,40,358,66,242,383,144,103,157,62,90,30,undefined,na,34,457,53,27,undefined,79,40,51,33,20,86,142,27,161,101,61,41,37,24,24,undefined,48,100,95,69,na,68,220,38,122,99,65,70,96,68,17,48,25,68,49,38,46,137,47,118
15/10/2021,8,154,77,140,245,311,306,159,198,114,10,29,147,na,142,na,187,190,135,32,59,95,598,94,280,380,190,111,299,82,46,93,undefined,na,34,470,75,37,undefined,62,91,49,52,26,109,120,49,253,126,92,110,43,32,35,undefined,64,140,151,104,na,106,295,31,258,149,67,125,149,99,38,100,22,91,79,33,79,139,36,194
15/10/2021,9,128,109,172,337,219,243,110,124,57,1,47,166,na,113,na,211,167,123,34,46,113,477,65,238,514,230,120,237,67,55,73,undefined,na,39,400,75,52,undefined,136,80,71,53,40,119,178,50,282,116,123,123,92,51,71,undefined,67,90,122,121,na,148,289,121,221,164,51,144,190,86,30,117,63,70,43,35,118,140,32,128
15/10/2021,10,184,142,262,423,256,257,135,213,72,6,52,170,na,109,na,255,184,109,83,37,123,580,78,219,640,347,192,183,86,86,127,undefined,na,33,489,61,71,undefined,63,78,85,59,61,168,352,50,415,218,164,185,56,68,94,undefined,121,112,130,164,na,176,404,252,283,138,109,267,232,103,45,169,43,90,53,28,134,160,66,183
15/10/2021,11,302,189,370,469,328,354,157,177,70,3,44,167,na,130,na,257,214,95,126,84,172,704,74,222,651,466,188,236,94,120,131,undefined,na,42,619,68,77,undefined,22,89,65,57,35,229,194,36,392,248,185,270,97,79,132,undefined,148,114,108,227,na,177,507,287,296,174,143,357,276,111,16,203,85,58,63,36,92,160,82,177
15/10/2021,12,335,275,590,629,329,411,131,165,118,2,56,187,na,170,na,374,249,141,189,95,273,906,137,283,638,647,224,193,108,147,107,undefined,na,47,699,167,91,undefined,65,148,87,78,35,320,300,47,491,271,243,234,122,118,108,undefined,194,160,174,297,na,207,683,288,427,152,131,472,355,182,67,317,119,99,74,36,153,200,59,224
15/10/2021,13,397,269,592,712,315,416,133,166,105,12,39,166,na,135,na,360,225,140,181,90,229,977,93,269,580,586,236,185,99,133,122,undefined,na,35,648,145,105,undefined,58,115,178,94,47,321,322,50,634,254,211,248,134,169,135,undefined,208,188,117,370,na,235,730,229,322,121,151,479,360,193,62,335,72,57,61,37,151,170,50,244
15/10/2021,14,274,228,462,642,232,323,28,92,42,1,8,64,na,95,na,347,136,109,140,71,216,660,82,349,497,352,103,146,43,159,82,undefined,na,17,380,84,97,undefined,38,88,79,66,29,278,217,37,503,160,172,192,104,115,125,undefined,181,100,100,209,na,175,629,115,330,97,102,361,216,123,19,208,28,60,66,49,82,58,42,226
15/10/2021,15,235,205,383,449,217,291,20,76,75,na,2,23,na,96,na,258,91,76,154,59,198,799,99,494,486,153,69,125,22,171,80,undefined,na,15,286,82,72,undefined,26,65,44,47,18,187,497,25,404,140,81,154,80,108,74,undefined,159,75,80,162,na,164,551,86,154,70,122,281,117,61,15,159,21,25,35,61,54,18,17,195
15/10/2021,16,237,163,388,471,234,265,46,85,92,7,6,17,na,74,na,110,75,88,140,97,109,776,109,431,442,136,63,146,23,139,66,undefined,na,3,272,85,55,undefined,21,83,30,34,13,171,578,42,359,107,57,116,63,92,81,undefined,122,110,107,122,na,148,496,98,206,76,96,234,110,41,11,252,34,50,63,24,58,14,25,204
15/10/2021,17,174,140,440,365,260,252,45,75,84,5,7,25,na,86,na,106,75,93,137,47,154,816,77,512,368,119,56,167,41,148,86,undefined,na,5,334,82,63,undefined,63,69,28,44,18,152,604,35,306,86,64,108,67,73,104,undefined,141,105,101,129,na,133,502,108,194,93,86,290,132,31,8,247,89,59,45,22,49,17,39,201
15/10/2021,18,130,92,387,221,157,182,33,55,39,6,8,34,na,55,na,69,49,38,163,33,137,641,65,322,188,65,47,104,25,135,80,undefined,na,na,224,37,73,undefined,24,50,34,33,13,80,348,19,201,76,101,66,46,43,64,undefined,124,63,37,79,na,77,439,89,104,40,57,199,60,22,6,214,50,34,30,18,37,18,14,177
15/10/2021,19,85,45,279,167,96,134,16,81,26,5,1,26,na,25,na,24,30,11,125,36,94,461,44,249,57,94,32,67,19,98,87,undefined,na,na,176,42,46,undefined,7,44,24,5,4,65,222,10,192,59,50,71,72,62,22,undefined,83,37,28,35,na,59,409,79,120,22,31,133,53,1,4,143,13,17,15,4,27,14,6,124
15/10/2021,20,46,30,316,108,72,88,9,10,10,2,na,23,na,14,na,31,15,4,96,34,92,336,44,199,50,87,32,32,16,82,59,undefined,na,na,167,23,27,undefined,na,30,19,11,6,30,185,17,102,47,43,56,32,31,23,undefined,48,23,23,9,na,33,367,74,258,27,26,64,34,0,1,139,11,16,8,na,23,4,1,91
15/10/2021,21,11,12,94,35,43,66,3,1,12,2,4,11,na,13,na,10,11,1,30,11,18,141,12,131,61,44,10,24,na,26,36,undefined,na,na,61,13,6,undefined,2,22,5,4,1,28,152,4,61,12,28,17,28,9,11,undefined,40,19,17,3,na,14,125,40,111,20,14,28,15,0,1,14,2,21,9,na,1,4,1,48
15/10/2021,22,14,9,59,20,46,30,5,9,10,na,na,5,na,12,na,36,6,5,27,17,10,93,17,104,76,37,10,16,na,25,7,undefined,na,na,29,6,1,undefined,4,10,3,na,na,6,88,2,40,23,24,5,12,6,6,undefined,16,10,21,1,na,12,86,23,46,3,12,11,5,0,2,3,1,11,7,na,2,na,na,28
15/10/2021,23,6,4,34,21,20,22,4,13,7,na,1,9,na,8,na,17,na,na,16,13,15,38,12,62,44,22,6,12,na,15,30,undefined,na,na,22,4,1,undefined,5,3,na,3,2,3,91,1,48,6,32,2,4,7,7,undefined,6,3,11,6,na,15,52,17,41,na,2,4,11,0,2,na,na,2,9,na,na,1,na,35
16/10/2021,0,1,4,33,8,16,4,1,280,na,na,1,1,na,10,na,1,na,na,6,2,4,46,1,39,4,19,4,13,40,6,14,undefined,na,na,13,na,2,undefined,na,10,3,2,2,2,31,3,18,2,17,1,2,2,7,undefined,3,na,4,2,na,6,38,12,42,20,1,1,0,0,2,na,na,na,10,na,na,1,na,17
16/10/2021,1,2,1,34,5,9,1,na,694,na,na,na,1,na,28,na,3,6,na,2,1,2,12,na,21,na,20,na,10,34,4,8,undefined,na,na,26,2,5,undefined,na,na,na,na,na,1,19,1,20,na,21,na,3,1,na,undefined,3,1,3,na,na,4,12,4,72,1,1,7,na,na,na,na,na,3,1,na,na,na,na,12
16/10/2021,2,2,2,13,8,10,2,na,807,1,na,na,1,na,35,na,na,21,1,1,na,1,14,1,13,3,10,2,14,na,3,4,undefined,na,na,10,3,na,undefined,na,3,na,na,na,4,42,na,45,4,6,1,1,3,na,undefined,4,na,10,na,na,21,11,8,58,na,3,4,5,0,1,na,na,1,na,na,na,na,na,14
16/10/2021,3,6,2,12,5,17,0,na,89,na,na,na,1,na,32,na,3,18,na,4,na,na,18,na,6,9,17,2,21,na,5,2,undefined,na,na,10,na,1,undefined,na,na,1,na,na,1,55,na,16,10,12,na,1,3,1,undefined,na,1,1,1,na,2,16,8,51,1,12,1,na,na,na,na,na,1,na,na,na,na,na,17
16/10/2021,4,1,5,10,8,28,9,2,180,1,na,na,na,na,6,na,7,19,2,2,1,12,54,1,29,4,15,4,30,na,2,19,undefined,na,na,7,2,2,undefined,na,na,na,na,na,7,22,1,29,3,14,6,na,5,na,undefined,na,3,6,1,na,1,21,12,46,2,5,1,1,0,1,na,na,3,na,na,na,na,na,8
16/10/2021,5,9,4,15,17,39,19,7,24,11,na,na,na,na,34,na,2,14,1,3,na,7,25,3,34,62,31,3,44,3,1,na,undefined,na,1,33,2,7,undefined,2,3,na,na,na,10,46,1,16,15,20,na,7,5,3,undefined,7,6,7,1,na,1,43,16,57,2,5,3,0,0,4,1,8,11,na,na,1,2,na,8
16/10/2021,6,16,9,33,38,50,54,19,13,19,1,1,4,na,18,na,38,35,8,14,6,24,95,14,98,111,64,16,23,9,9,9,undefined,na,7,72,9,8,undefined,8,12,3,2,1,15,168,5,41,37,18,2,22,10,4,undefined,9,15,25,10,na,21,107,49,16,16,20,21,9,3,0,3,1,26,na,3,na,6,1,45
16/10/2021,7,46,18,46,73,65,89,42,30,15,na,2,22,na,40,na,24,24,12,11,8,19,169,13,111,158,124,82,37,20,20,29,undefined,na,6,163,12,9,undefined,11,21,13,11,4,51,117,6,92,68,59,17,21,8,17,undefined,28,24,34,31,na,26,118,12,93,36,33,33,41,32,10,20,na,20,na,34,6,38,6,83
16/10/2021,8,68,47,79,90,102,130,95,89,28,3,17,74,na,66,na,45,63,30,10,26,31,273,19,122,250,186,136,87,73,18,32,undefined,na,17,308,27,21,undefined,10,39,17,21,19,75,82,17,119,119,84,72,45,26,19,undefined,41,54,48,49,na,41,160,27,181,51,79,76,73,71,17,89,7,56,na,19,50,84,33,77
16/10/2021,9,114,98,131,147,126,174,136,141,22,2,13,64,na,82,na,120,87,43,34,10,67,385,30,133,454,272,201,107,77,47,75,undefined,na,13,386,25,43,undefined,13,72,27,29,17,82,195,11,200,202,111,141,73,35,21,undefined,71,44,81,67,na,70,316,59,145,54,90,117,140,66,35,142,5,62,na,17,102,105,34,133
16/10/2021,10,188,146,270,276,210,214,171,160,39,5,27,122,na,106,na,204,94,65,77,37,125,522,47,201,556,483,337,241,106,80,116,undefined,na,35,530,51,90,undefined,14,65,35,31,24,170,184,32,315,328,192,283,112,83,49,undefined,77,79,347,147,na,118,480,83,218,74,187,215,223,111,45,275,6,198,na,29,130,137,42,158
16/10/2021,11,258,163,366,445,305,295,142,208,37,3,48,194,na,144,na,197,134,66,137,60,181,651,55,204,626,785,415,232,133,111,126,undefined,na,56,624,60,116,undefined,9,64,50,29,34,216,123,41,563,461,302,305,144,116,108,undefined,138,68,120,244,na,192,803,126,230,90,191,436,260,129,42,370,2,221,na,25,159,211,70,196
16/10/2021,12,331,251,575,503,353,454,244,199,62,5,54,232,na,194,na,194,113,46,184,65,270,757,65,231,674,803,405,254,155,139,159,undefined,na,46,832,63,123,undefined,15,79,51,41,42,283,427,39,679,488,450,389,195,174,110,undefined,197,125,203,312,na,246,878,136,326,87,281,577,278,128,32,312,1,188,na,23,175,243,65,233
16/10/2021,13,357,232,620,638,367,429,236,221,68,3,51,218,na,191,na,233,97,52,185,80,244,796,73,287,712,777,354,254,188,162,141,undefined,na,25,862,63,178,undefined,17,86,74,68,40,308,818,55,600,534,392,375,169,190,109,undefined,188,81,161,310,na,268,1052,155,293,99,193,625,254,125,27,349,8,162,na,36,102,269,100,313
16/10/2021,14,371,238,743,676,408,457,204,263,73,4,72,269,na,189,na,223,78,36,167,85,332,985,130,261,790,704,230,277,159,167,182,undefined,na,29,890,57,163,undefined,21,60,72,53,56,244,827,38,628,387,378,250,150,159,137,undefined,174,95,184,280,na,231,980,157,331,71,158,705,251,137,43,269,14,150,na,54,113,293,117,318
16/10/2021,15,302,228,682,691,500,531,273,297,50,5,101,301,na,199,na,221,105,42,269,87,303,858,92,222,968,503,157,328,199,181,217,undefined,na,28,1092,42,121,undefined,30,94,86,36,34,325,882,52,558,301,223,268,158,192,177,undefined,186,144,172,324,na,180,862,98,298,110,217,723,210,110,30,339,5,118,na,42,92,387,96,314
16/10/2021,16,297,204,649,584,397,485,228,274,41,9,83,286,na,156,na,121,119,43,195,70,264,840,84,198,773,331,124,262,202,141,157,undefined,na,14,1041,46,117,undefined,14,75,72,44,27,282,667,44,481,210,143,214,130,131,166,undefined,142,136,158,314,na,193,861,136,304,59,192,710,208,91,25,290,18,91,na,27,121,317,110,238
16/10/2021,17,234,159,615,511,327,403,180,224,46,8,86,269,na,137,na,123,73,43,197,68,207,711,74,217,667,227,107,190,154,152,134,undefined,na,8,906,54,88,undefined,18,65,59,30,14,230,626,37,379,110,96,122,124,114,223,undefined,169,112,130,291,na,186,718,138,267,79,141,637,181,107,18,311,57,70,na,19,85,318,103,240
16/10/2021,18,181,112,525,387,284,338,123,242,71,12,97,317,na,127,na,83,45,20,185,64,196,690,61,184,430,209,82,192,131,124,118,undefined,na,13,771,51,81,undefined,9,59,56,17,18,178,511,26,342,102,100,117,104,116,257,undefined,156,100,112,265,na,144,640,98,174,51,111,510,112,74,18,263,40,65,na,19,96,357,77,176
16/10/2021,19,142,64,549,323,285,259,125,192,60,6,72,239,na,114,na,42,34,14,191,66,155,657,57,191,311,198,80,170,107,122,129,undefined,na,4,574,40,86,undefined,13,47,29,17,12,126,487,27,281,89,80,159,70,89,186,undefined,173,125,120,225,na,155,591,66,174,45,80,471,82,40,8,243,12,40,na,10,59,324,42,148
16/10/2021,20,107,39,411,199,163,191,45,117,45,8,70,225,na,57,na,37,24,7,109,36,149,532,52,198,162,199,41,84,54,108,138,undefined,na,10,361,38,80,undefined,2,18,42,16,13,97,292,13,224,50,100,109,47,67,128,undefined,85,55,107,61,na,109,521,102,108,28,75,293,58,6,7,168,1,56,na,7,35,214,4,127
16/10/2021,21,22,16,149,55,54,84,7,18,12,2,15,58,na,33,na,12,9,6,32,14,27,164,24,113,98,61,26,40,2,31,53,undefined,na,1,95,7,15,undefined,1,15,2,4,5,27,93,6,72,25,73,23,22,20,50,undefined,38,22,57,17,na,15,193,37,75,11,18,46,31,0,3,15,2,22,na,6,5,41,na,70
16/10/2021,22,27,9,124,60,29,50,1,7,14,na,10,30,na,10,na,43,11,4,21,2,12,74,11,59,83,48,6,18,2,27,36,undefined,na,1,51,7,14,undefined,3,6,na,na,1,13,75,2,59,11,80,6,20,16,18,undefined,19,13,26,8,na,17,117,34,75,2,15,24,10,0,2,na,na,3,na,na,4,8,1,60
16/10/2021,23,13,2,44,20,16,29,4,5,12,2,3,15,na,11,na,6,na,na,10,3,9,63,9,55,52,44,7,14,3,4,18,undefined,na,na,22,5,1,undefined,2,5,5,2,2,9,49,1,56,13,65,3,12,3,26,undefined,14,14,22,3,na,14,48,12,83,na,1,13,3,0,0,na,na,5,na,1,1,8,2,35
17/10/2021,0,4,2,92,12,13,12,1,1,1,na,3,8,na,4,na,12,1,2,9,3,14,39,4,23,11,19,4,13,na,6,10,undefined,na,na,23,5,1,undefined,2,1,1,1,2,3,27,6,49,3,36,1,3,7,1,undefined,5,7,14,3,na,7,38,10,78,na,na,5,5,0,3,4,na,3,na,na,na,4,na,35
17/10/2021,1,8,1,89,8,13,4,na,3,1,na,3,4,na,3,na,2,na,1,3,2,2,37,na,17,1,18,4,22,na,2,4,undefined,na,na,1,3,1,undefined,na,na,1,na,na,na,16,na,44,4,43,6,5,2,4,undefined,4,2,9,2,na,1,31,6,61,1,2,1,3,0,1,na,2,2,na,na,1,na,1,6
17/10/2021,2,1,2,189,8,8,0,na,na,1,na,4,4,na,na,na,4,na,na,na,1,2,53,4,24,14,14,na,8,1,1,2,undefined,na,na,1,1,1,undefined,na,3,na,na,na,2,16,na,16,2,19,na,6,4,15,undefined,7,na,8,1,na,na,27,4,48,2,na,na,4,0,0,na,1,1,na,na,na,1,na,9
17/10/2021,3,6,na,103,6,10,4,na,na,na,na,na,3,na,na,na,3,2,na,2,7,6,18,6,12,5,17,3,15,na,na,2,undefined,na,na,7,na,na,undefined,na,1,na,na,na,2,13,na,39,4,24,na,1,2,1,undefined,4,2,11,5,na,5,27,2,47,na,na,6,5,0,0,1,na,2,na,na,na,2,na,8
17/10/2021,4,1,5,90,9,15,4,2,na,2,na,na,na,na,na,na,1,7,na,1,1,1,52,na,8,2,20,2,14,na,3,14,undefined,na,na,3,na,3,undefined,14,2,1,na,na,10,31,na,48,3,15,7,2,6,na,undefined,na,2,13,1,na,2,16,6,44,2,9,1,3,0,0,na,1,3,na,na,na,1,na,19
17/10/2021,5,7,2,30,21,38,4,6,4,4,na,2,7,na,2,na,9,6,1,2,2,5,34,15,21,66,23,7,34,6,8,7,undefined,na,2,9,10,7,undefined,na,3,1,2,2,16,33,na,31,8,10,2,7,2,4,undefined,2,5,13,3,na,3,39,7,82,na,2,9,0,1,1,3,1,10,na,na,1,2,2,10
17/10/2021,6,10,8,24,44,59,39,45,23,11,na,3,13,na,26,na,50,11,9,14,11,24,129,11,44,111,39,7,60,16,9,12,undefined,na,9,76,10,na,undefined,9,5,5,5,4,27,96,7,79,21,17,3,5,6,1,undefined,5,16,24,11,na,13,73,10,39,6,16,29,10,5,4,3,na,26,na,4,1,21,11,33
17/10/2021,7,51,12,69,84,71,71,110,109,15,na,23,73,na,49,na,14,24,19,8,2,10,218,18,79,263,87,26,47,35,11,19,undefined,na,7,224,11,11,undefined,12,9,15,8,5,31,167,4,91,32,32,29,14,16,11,undefined,25,20,34,23,na,30,83,20,81,8,19,34,23,14,6,15,4,25,na,7,14,72,59,65
17/10/2021,8,60,40,80,89,104,189,204,174,30,na,49,144,na,105,na,40,47,20,20,16,36,302,21,99,469,162,54,106,79,14,36,undefined,na,15,455,14,18,undefined,1,32,15,15,13,43,175,22,114,80,91,67,34,19,25,undefined,24,29,35,45,na,54,129,19,171,na,33,66,41,36,11,46,na,68,na,17,28,171,111,75
17/10/2021,9,97,50,160,177,199,227,292,294,33,na,68,197,na,140,na,73,57,43,27,13,50,325,57,107,896,332,175,169,137,44,52,undefined,na,41,787,40,51,undefined,19,40,36,27,18,72,301,14,179,183,145,122,61,35,45,undefined,61,62,95,108,na,94,224,29,133,na,41,132,86,54,16,117,2,73,na,24,113,197,217,126
17/10/2021,10,248,127,274,330,320,365,453,381,38,3,127,313,na,199,na,114,66,40,105,45,155,514,46,170,1201,559,278,263,235,90,103,undefined,na,36,1131,38,98,undefined,14,70,75,35,16,139,458,28,311,324,245,258,136,78,71,undefined,99,79,145,151,na,129,396,62,169,na,99,271,154,98,49,232,7,134,na,31,125,280,233,165
17/10/2021,11,328,176,452,505,435,433,510,434,51,5,108,307,na,243,na,199,106,34,137,81,230,696,48,208,1251,706,312,309,298,142,127,undefined,na,60,1246,51,112,undefined,18,83,63,54,28,248,680,34,384,384,368,315,165,119,110,undefined,130,105,175,230,na,161,573,98,257,na,167,412,216,164,91,258,9,159,na,32,116,302,290,238
17/10/2021,12,321,231,633,625,565,548,518,349,58,4,112,310,na,241,na,231,114,67,240,139,232,1003,61,227,1177,873,398,345,337,205,203,undefined,na,52,1496,57,145,undefined,31,99,85,59,30,259,925,33,516,485,488,409,176,183,192,undefined,194,111,171,330,na,194,719,118,292,na,212,553,266,158,68,290,7,148,57,37,108,318,282,306
17/10/2021,13,403,258,769,695,621,575,485,402,62,5,133,386,na,251,na,236,129,58,243,124,292,1126,120,241,1146,933,327,426,332,180,215,undefined,na,76,1444,62,144,undefined,14,115,77,90,38,333,1013,40,548,426,500,377,225,168,152,undefined,189,131,192,356,na,224,824,113,354,27,202,728,276,156,55,327,4,161,58,38,99,361,258,388
17/10/2021,14,511,306,844,719,661,519,484,396,71,2,124,388,na,226,na,238,135,55,263,96,325,1071,77,245,1315,806,258,517,389,204,248,undefined,na,76,1506,47,172,undefined,12,119,65,70,43,369,1062,39,599,410,349,328,162,228,226,undefined,180,166,175,332,na,231,863,131,356,103,259,761,234,118,42,293,12,150,38,47,153,393,221,353
17/10/2021,15,440,259,915,783,699,543,516,383,71,7,155,466,na,206,na,167,98,49,257,103,311,1187,89,251,1242,561,178,515,428,187,256,undefined,na,77,1590,53,152,undefined,11,110,86,44,34,377,1108,29,521,312,312,246,133,189,285,undefined,203,144,205,346,na,259,827,111,269,78,238,840,231,101,36,278,7,132,54,63,142,455,269,407
17/10/2021,16,389,180,729,643,618,495,425,373,76,2,155,420,na,239,na,141,94,40,213,103,225,952,90,229,1119,363,113,428,313,169,271,undefined,na,52,1380,47,135,undefined,6,95,85,30,27,340,899,34,509,191,155,170,135,140,240,undefined,153,161,146,375,na,217,783,117,258,89,251,806,176,95,29,251,15,102,46,31,151,462,194,354
17/10/2021,17,288,150,618,557,479,449,352,289,45,6,106,348,na,146,na,98,72,25,145,65,272,827,70,200,859,193,99,323,306,129,185,undefined,na,31,1165,31,127,undefined,10,90,55,27,21,262,875,46,396,145,119,152,113,123,394,undefined,165,153,148,278,na,183,693,129,180,117,170,674,145,74,20,253,134,78,44,29,91,344,102,231
17/10/2021,18,200,89,604,437,465,332,279,297,40,11,117,399,na,147,na,75,63,10,140,40,248,722,53,169,601,177,61,234,257,135,141,undefined,na,21,857,40,114,undefined,7,55,59,41,26,145,657,39,375,102,117,179,98,101,290,undefined,138,118,135,262,na,149,627,87,152,55,121,500,103,61,6,269,82,74,53,21,92,398,108,224
17/10/2021,19,177,80,542,295,286,267,160,229,61,8,130,406,na,107,na,51,53,7,182,59,151,703,48,179,351,205,52,198,209,128,178,undefined,na,18,729,33,105,undefined,8,32,60,28,15,128,546,25,351,92,101,94,87,75,214,undefined,144,125,114,224,na,138,593,88,141,64,89,476,112,17,14,211,42,48,34,17,68,433,54,159
17/10/2021,20,109,54,396,230,206,201,72,120,46,7,96,262,na,68,na,36,26,10,105,37,100,555,55,169,225,176,76,129,60,95,108,undefined,na,13,430,27,56,undefined,4,54,31,12,9,92,354,5,253,75,96,81,61,50,125,undefined,93,86,110,52,na,100,469,86,184,26,56,215,47,1,3,124,12,46,42,11,31,272,11,118
17/10/2021,21,39,23,167,70,37,63,8,30,15,2,15,65,na,27,na,13,13,4,37,14,36,139,59,98,107,66,12,37,3,34,36,undefined,na,3,89,6,17,undefined,na,18,12,na,1,35,120,4,95,21,70,17,19,20,67,undefined,22,30,50,12,na,33,192,33,70,8,15,39,24,0,4,11,9,8,15,4,2,51,2,75
17/10/2021,22,36,11,91,49,30,35,4,1,6,na,5,21,na,13,na,37,10,2,17,16,11,75,12,56,72,44,13,21,2,21,14,undefined,na,na,41,9,5,undefined,2,5,2,2,2,13,82,na,67,18,65,4,32,11,13,undefined,14,10,30,7,na,19,132,36,98,8,14,19,29,4,4,2,na,9,14,na,na,11,na,46
17/10/2021,23,12,2,72,17,8,12,3,6,4,na,5,22,na,3,na,15,4,na,14,8,16,74,7,40,64,34,4,6,na,3,5,undefined,na,na,19,1,1,undefined,na,2,2,na,na,3,45,2,61,4,63,3,6,3,20,undefined,9,8,21,4,na,4,97,26,102,3,16,8,8,2,5,3,na,3,7,2,na,4,na,29
18/10/2021,0,11,na,34,12,12,11,2,na,na,na,na,8,na,7,na,1,2,2,7,na,5,35,9,9,15,22,4,17,na,4,1,undefined,na,2,23,2,1,undefined,1,2,1,3,na,6,38,1,75,6,38,2,4,7,4,undefined,11,4,7,4,na,5,52,17,146,na,6,9,8,0,1,1,na,5,2,na,4,1,na,7
18/10/2021,1,2,1,13,5,14,0,na,4,1,na,1,6,na,4,na,1,6,na,na,2,4,36,1,13,13,14,1,13,na,1,12,undefined,na,na,2,1,3,undefined,na,1,2,na,na,9,13,na,17,2,12,1,10,3,5,undefined,2,2,6,na,na,6,31,8,45,2,4,6,1,0,0,na,na,4,5,na,1,3,na,9
18/10/2021,2,2,2,24,2,16,1,na,na,3,na,4,3,na,1,na,na,1,8,3,na,10,24,5,9,3,20,2,8,na,1,30,undefined,na,na,4,1,2,undefined,na,2,3,5,1,na,22,na,12,4,10,na,2,na,3,undefined,11,3,3,3,na,5,20,3,66,8,na,1,1,0,4,na,1,2,4,na,na,1,na,7
18/10/2021,3,14,2,33,5,21,5,na,na,2,na,na,6,na,na,na,9,3,na,na,na,7,45,2,4,na,12,2,25,1,na,na,undefined,na,na,3,na,3,undefined,na,na,na,1,1,na,20,na,25,4,18,na,3,1,10,undefined,4,na,12,2,na,1,33,1,51,19,1,na,3,0,1,na,na,9,1,na,na,2,na,6
18/10/2021,4,4,na,21,11,28,23,1,1,1,na,na,2,na,4,na,1,5,1,4,2,1,22,2,11,15,15,1,36,na,10,10,undefined,na,na,10,na,8,undefined,2,na,1,2,3,6,23,2,12,1,13,6,1,4,3,undefined,1,3,12,3,na,12,16,3,75,2,4,10,1,0,0,1,na,na,2,1,na,1,1,22
18/10/2021,5,13,5,22,25,52,70,20,15,25,na,2,8,na,34,na,7,36,8,2,1,13,78,11,62,94,47,7,45,9,9,5,undefined,na,14,64,20,na,undefined,2,14,9,4,5,7,110,5,27,8,30,na,25,6,3,undefined,9,19,40,4,na,11,70,6,73,14,4,9,8,4,3,4,na,27,13,5,2,7,na,33
18/10/2021,6,37,25,58,55,132,159,90,89,59,na,18,68,na,68,na,75,91,31,11,8,28,218,57,142,240,64,9,81,54,29,10,undefined,na,30,310,26,7,undefined,13,35,30,24,19,36,242,8,94,18,57,7,76,12,18,undefined,24,77,111,35,na,32,172,72,32,36,57,34,65,25,10,9,1,47,25,73,15,69,16,71
18/10/2021,7,75,46,115,159,198,246,174,170,117,3,36,144,na,128,na,85,167,83,13,14,30,366,95,240,464,101,49,162,84,50,31,undefined,na,54,439,57,28,undefined,30,52,46,36,29,80,163,23,101,66,40,48,30,40,22,undefined,59,119,167,113,na,100,215,39,153,82,58,94,93,82,56,63,22,99,42,29,51,153,33,146
18/10/2021,8,139,87,190,238,317,350,158,190,149,na,46,159,na,163,na,147,226,157,26,25,66,544,96,297,539,134,80,272,109,50,52,undefined,na,48,514,95,38,undefined,45,78,61,63,34,119,147,54,150,125,34,104,44,48,46,undefined,89,177,247,152,na,104,294,64,209,159,68,119,88,133,77,101,41,95,79,28,111,167,50,168
18/10/2021,9,168,131,211,308,211,269,100,117,61,7,34,145,na,138,na,184,198,114,36,25,79,528,104,208,568,138,43,194,70,61,92,undefined,na,44,456,90,65,undefined,53,89,70,59,37,131,220,41,194,74,99,133,59,74,48,undefined,79,71,171,134,na,116,212,91,222,166,71,157,45,181,42,139,72,78,76,41,111,157,33,135
18/10/2021,10,207,124,266,424,225,257,101,146,66,2,41,124,na,94,na,222,205,149,83,44,126,562,64,194,532,191,86,156,47,98,104,undefined,na,54,443,55,72,undefined,55,96,81,43,72,208,262,48,267,112,60,172,74,62,70,undefined,122,109,154,204,na,138,326,190,260,141,103,246,77,193,73,158,43,86,63,31,112,116,48,161
18/10/2021,11,266,169,365,496,261,330,127,176,75,8,33,130,na,123,na,276,215,163,142,58,225,663,99,178,612,248,91,188,92,108,65,undefined,na,42,490,85,91,undefined,54,144,82,69,37,240,200,37,382,157,100,161,99,98,99,undefined,123,90,141,176,na,176,522,227,301,120,117,351,109,174,97,141,93,69,42,29,132,135,58,188
18/10/2021,12,345,216,558,655,303,385,121,191,122,15,65,206,na,161,na,319,265,154,178,89,230,868,100,286,577,410,112,222,73,149,147,undefined,na,60,644,145,128,undefined,70,157,111,50,41,312,328,42,548,157,100,216,121,101,93,undefined,155,171,174,329,na,242,574,223,281,146,126,420,83,371,77,282,125,78,66,52,133,196,51,177
18/10/2021,13,276,255,526,683,300,381,142,177,103,16,46,168,na,121,na,316,262,137,178,82,264,804,124,233,693,315,102,236,92,126,122,undefined,na,48,605,134,133,undefined,52,104,83,36,23,298,328,62,541,148,132,188,128,109,109,undefined,180,171,184,321,na,186,642,170,336,72,149,517,109,326,90,249,12,86,67,47,113,196,51,227
18/10/2021,14,304,217,472,627,281,365,99,163,78,5,38,142,na,112,na,308,181,127,150,57,237,699,94,251,694,239,86,214,83,122,129,undefined,na,23,577,126,117,undefined,57,93,82,50,25,311,220,53,512,123,77,194,91,150,120,undefined,160,120,183,278,na,173,595,97,333,10,125,458,94,229,51,203,21,68,68,31,75,170,41,218
18/10/2021,15,274,207,557,552,331,375,114,174,73,11,45,150,na,126,na,215,177,101,174,73,206,779,112,332,679,237,73,243,108,139,73,undefined,na,19,560,72,79,undefined,46,84,86,37,30,289,245,24,493,86,80,152,110,125,136,undefined,133,165,170,282,na,176,606,111,390,9,129,521,198,137,23,204,9,79,74,53,111,213,57,243
18/10/2021,16,237,168,517,524,334,426,156,173,134,1,52,141,na,161,na,203,123,124,153,98,205,877,100,343,707,243,68,286,104,143,92,undefined,na,10,630,85,68,undefined,53,65,75,19,21,225,195,35,512,86,88,106,113,136,143,undefined,163,175,249,274,na,192,689,127,158,13,117,470,239,120,27,203,22,73,67,48,107,189,93,232
18/10/2021,17,254,143,474,482,404,460,172,246,147,6,76,249,na,198,na,165,157,122,221,77,230,995,133,400,699,157,70,352,127,151,107,undefined,na,17,818,88,73,undefined,24,77,82,39,26,218,718,60,392,84,56,113,78,130,203,undefined,163,170,298,305,na,213,720,173,173,42,130,521,189,61,22,254,92,88,84,42,103,322,94,255
18/10/2021,18,172,104,463,422,347,382,215,261,81,4,110,335,na,184,na,90,73,52,149,71,189,770,74,269,625,190,81,250,149,150,101,undefined,na,15,941,60,67,undefined,21,74,89,35,23,171,590,47,391,108,96,120,101,108,209,undefined,137,149,204,246,na,140,683,135,93,98,96,523,165,70,13,232,77,65,13,30,114,457,84,209
18/10/2021,19,128,65,501,284,252,255,131,214,59,3,96,296,na,111,na,87,61,19,128,22,130,653,68,180,375,171,62,208,97,91,126,undefined,na,9,652,52,54,undefined,6,54,60,29,23,113,424,27,277,73,60,95,79,69,173,undefined,120,126,141,181,na,124,594,88,79,50,73,360,104,30,15,177,23,51,na,9,47,379,30,173
18/10/2021,20,91,44,337,199,158,182,53,88,45,8,53,196,na,57,na,61,24,15,102,15,70,492,53,150,178,146,30,125,22,74,102,undefined,na,5,364,20,47,undefined,2,36,47,22,15,60,270,15,190,53,63,85,53,48,93,undefined,73,76,87,61,na,79,406,83,136,38,40,179,47,1,11,133,7,67,na,10,34,206,3,103
18/10/2021,21,17,12,102,40,50,81,7,10,12,1,4,20,na,19,na,17,12,6,35,20,18,159,15,155,73,60,18,87,2,29,32,undefined,na,2,84,14,4,undefined,1,9,8,3,2,18,83,19,58,17,45,24,33,12,33,undefined,27,25,47,6,na,30,145,46,120,7,8,36,19,1,9,15,3,71,na,2,3,23,1,63
18/10/2021,22,13,10,86,37,20,41,2,5,23,na,na,13,na,12,na,24,5,5,21,2,12,67,13,68,77,33,3,14,2,13,27,undefined,na,na,31,8,2,undefined,3,6,3,3,1,11,70,2,76,11,38,6,11,9,13,undefined,19,6,28,9,na,13,118,30,94,9,9,23,11,0,2,na,12,17,na,na,2,4,1,31
18/10/2021,23,10,8,78,18,11,21,1,1,2,na,2,10,na,5,na,8,3,2,9,1,18,84,11,51,37,35,3,10,na,5,4,undefined,na,2,17,8,2,undefined,4,5,1,3,3,2,46,5,30,10,37,2,9,6,7,undefined,13,4,19,6,na,15,56,15,23,1,2,10,1,0,0,na,1,7,na,1,na,7,na,17
19/10/2021,0,9,2,40,6,9,6,3,4,8,na,4,9,na,3,na,7,na,2,2,1,3,34,3,18,13,26,8,14,na,4,7,undefined,na,na,10,na,4,undefined,1,na,2,2,2,5,12,2,31,11,39,2,5,1,4,undefined,1,4,10,7,na,6,41,17,3,1,5,4,2,0,1,1,na,16,na,na,na,4,na,16
19/10/2021,1,4,6,62,4,9,5,na,na,na,na,na,3,na,na,na,3,1,4,2,1,7,46,2,16,5,7,1,10,na,2,1,undefined,na,na,10,na,na,undefined,na,na,na,1,2,1,11,na,11,2,18,1,12,2,1,undefined,4,1,4,na,na,8,43,12,29,2,1,2,2,0,1,1,na,21,na,na,na,1,na,6
19/10/2021,2,na,3,51,6,5,4,na,na,na,na,na,na,na,1,na,na,na,na,4,1,1,44,3,10,8,10,2,6,na,na,na,undefined,na,na,5,1,na,undefined,na,na,na,na,na,1,14,na,12,2,24,na,na,na,na,undefined,6,2,5,na,na,1,28,17,46,na,1,2,2,0,0,na,na,21,na,na,1,1,na,4
19/10/2021,3,3,1,19,5,25,13,1,na,2,na,1,2,na,na,na,8,na,na,4,na,na,27,5,5,4,33,3,29,1,na,na,undefined,na,na,0,na,na,undefined,na,na,1,na,1,2,13,na,22,4,16,na,2,1,2,undefined,8,2,8,3,na,2,25,6,45,2,1,na,4,0,2,na,na,2,na,na,na,2,na,17
19/10/2021,4,na,1,40,14,29,16,5,1,1,na,5,1,na,5,na,na,5,na,na,na,4,26,na,14,11,29,1,34,2,5,1,undefined,na,na,12,1,na,undefined,na,1,1,na,na,2,24,4,22,na,14,na,1,3,1,undefined,6,3,16,5,na,7,25,5,30,2,2,10,1,1,5,2,na,5,na,na,1,2,na,13
19/10/2021,5,7,6,30,36,66,59,17,13,26,na,4,13,na,30,na,8,28,10,2,6,23,75,12,67,96,49,6,49,10,13,8,undefined,na,7,68,11,11,undefined,1,16,12,1,2,6,119,7,32,14,31,7,12,5,8,undefined,2,28,38,4,na,11,78,8,64,5,8,12,13,4,10,4,2,15,na,8,4,18,1,49
19/10/2021,6,51,15,62,66,140,187,74,75,53,1,23,60,na,85,na,87,94,35,12,5,22,199,54,153,251,74,16,97,50,21,11,undefined,na,16,345,24,8,undefined,10,35,39,15,12,45,245,7,98,29,60,11,75,27,12,undefined,18,77,105,55,na,51,159,59,31,22,50,38,47,22,10,8,9,44,na,79,11,85,25,68
19/10/2021,7,92,51,114,143,219,264,189,209,99,5,20,112,na,140,na,94,159,84,27,17,68,349,93,147,401,132,78,185,94,50,51,undefined,na,26,507,44,30,undefined,30,45,55,34,31,111,146,30,104,103,42,60,68,50,28,undefined,50,144,183,145,na,89,196,41,143,2,111,83,89,69,18,66,39,93,na,33,56,165,33,146
19/10/2021,8,138,93,180,251,272,369,164,176,140,9,41,149,na,174,na,160,270,164,39,32,67,515,110,70,365,198,91,245,84,51,62,undefined,na,42,554,70,28,undefined,58,115,63,49,42,152,197,48,164,112,65,92,63,55,52,undefined,91,180,258,220,na,120,287,100,270,4,196,117,166,104,41,112,13,108,na,42,107,184,39,166
19/10/2021,9,141,121,194,303,232,333,131,151,94,13,23,112,na,111,na,226,216,167,44,30,93,499,92,178,462,272,112,197,70,68,71,undefined,na,41,457,85,56,undefined,45,93,81,53,33,165,175,44,222,155,98,143,69,65,42,undefined,78,102,165,176,na,103,223,86,310,3,196,184,195,103,31,157,109,75,na,39,114,118,30,165
19/10/2021,10,180,147,300,415,227,317,108,160,58,1,40,129,na,124,na,245,187,125,75,49,146,625,92,209,468,344,123,170,78,83,92,undefined,na,29,516,76,76,undefined,40,96,78,36,27,258,237,54,221,206,117,165,88,86,72,undefined,100,94,168,147,na,168,309,59,284,8,230,284,234,118,55,177,67,68,na,32,127,134,43,208
19/10/2021,11,241,206,383,426,278,367,115,184,70,3,42,148,na,115,na,339,227,158,117,62,219,682,104,240,561,467,129,239,79,127,108,undefined,na,34,590,92,76,undefined,40,120,81,45,20,274,164,32,345,203,171,149,94,135,123,undefined,158,83,159,195,na,176,456,108,337,12,247,350,221,120,36,203,132,77,na,46,110,152,71,187
19/10/2021,12,280,264,640,576,366,408,142,216,126,3,46,171,na,137,na,366,298,140,208,61,283,809,145,337,584,594,194,286,122,168,148,undefined,na,39,728,106,140,undefined,93,147,118,67,28,378,309,60,397,220,246,193,133,176,90,undefined,180,138,209,274,na,320,605,121,370,10,286,522,295,179,48,285,68,92,na,46,135,202,68,215
19/10/2021,13,425,273,635,678,346,468,131,186,113,6,56,203,na,124,na,419,326,137,178,99,235,884,114,349,527,581,210,253,121,144,111,undefined,na,37,731,117,93,undefined,65,102,105,94,44,362,282,44,448,268,208,244,141,165,155,undefined,216,131,235,311,na,235,617,118,336,4,332,508,352,196,46,282,27,85,na,58,148,178,64,259
19/10/2021,14,337,247,595,528,319,421,109,149,71,3,52,174,na,124,na,326,217,112,155,87,261,725,108,325,670,403,124,213,103,127,108,undefined,na,26,678,111,93,undefined,30,93,69,70,16,380,231,26,332,218,142,185,103,144,123,undefined,169,110,201,318,na,168,604,92,345,4,279,534,248,113,31,226,21,77,na,54,122,179,86,217
19/10/2021,15,308,245,534,514,322,428,111,157,91,8,41,125,na,172,na,270,189,97,151,80,271,824,98,430,637,304,74,258,88,163,119,undefined,na,22,655,74,85,undefined,129,77,69,57,14,323,191,44,488,138,105,162,131,153,125,undefined,179,145,201,265,na,212,618,106,351,2,280,475,211,101,34,199,6,53,na,46,143,183,65,260
19/10/2021,16,326,191,538,525,356,435,134,194,144,na,53,226,na,165,na,233,165,118,162,77,210,807,79,436,600,219,102,276,114,110,111,undefined,na,15,714,87,67,undefined,30,108,93,58,22,299,235,31,501,124,89,130,116,118,153,undefined,167,161,259,264,na,198,698,111,134,6,290,532,193,96,26,251,5,74,na,47,111,252,63,276
19/10/2021,17,315,170,538,517,448,542,266,301,160,9,69,296,na,203,na,206,168,135,168,83,254,1062,167,559,814,223,101,376,159,101,132,undefined,na,30,1045,92,69,undefined,38,116,73,36,26,213,905,68,476,116,113,109,121,145,262,undefined,187,203,298,310,na,183,754,128,146,49,188,556,193,106,24,336,62,108,99,44,152,377,95,318
19/10/2021,18,270,109,603,467,458,471,300,326,85,9,126,413,na,182,na,130,69,56,151,67,240,1021,94,352,723,213,98,389,182,130,147,undefined,na,46,1131,64,80,undefined,18,101,95,33,35,167,684,38,501,113,116,116,124,118,281,undefined,174,183,165,300,na,170,746,97,88,119,151,601,140,65,22,327,42,84,70,38,102,543,80,241
19/10/2021,19,218,93,524,362,333,326,182,310,64,9,136,449,na,146,na,113,53,33,141,80,170,821,81,269,605,175,84,284,186,110,146,undefined,na,16,911,42,83,undefined,8,70,72,21,23,150,578,42,387,107,105,101,86,100,249,undefined,161,178,172,246,na,177,610,105,84,75,87,431,111,42,18,209,28,47,37,13,66,552,82,191
19/10/2021,20,140,49,377,249,267,235,95,159,38,8,110,365,na,88,na,71,28,21,100,39,76,548,70,212,371,169,51,199,82,87,100,undefined,na,14,552,37,46,undefined,2,31,57,32,28,116,378,35,235,57,100,107,75,51,163,undefined,114,112,133,77,na,91,515,105,191,51,73,285,93,1,7,149,1,58,33,9,30,375,8,156
19/10/2021,21,51,19,127,73,48,69,11,20,18,1,9,48,na,24,na,18,16,5,35,17,25,184,18,109,129,71,18,66,10,28,46,undefined,na,3,123,14,18,undefined,5,12,15,6,10,33,176,4,116,33,96,20,35,16,62,undefined,35,45,66,19,na,21,200,58,121,16,197,54,28,2,5,30,na,28,15,5,3,51,3,63
19/10/2021,22,33,15,80,45,58,54,3,10,21,1,3,16,na,14,na,43,7,7,26,6,22,94,18,105,71,38,12,26,3,20,14,undefined,na,2,52,12,1,undefined,3,6,6,1,3,18,135,12,91,10,68,8,13,12,27,undefined,22,8,26,9,na,11,117,41,84,13,252,31,13,0,2,3,1,14,5,2,1,4,na,38
19/10/2021,23,15,8,55,12,22,25,2,2,7,2,na,32,na,4,na,16,2,3,16,8,7,45,7,61,57,31,4,22,1,10,5,undefined,na,na,27,2,8,undefined,2,2,4,3,3,9,55,2,37,8,60,3,21,13,11,undefined,17,11,26,3,na,11,83,19,67,2,342,9,3,0,3,1,na,9,10,na,na,9,na,21
20/10/2021,0,6,7,41,12,20,9,7,1,1,na,2,18,na,1,na,6,2,1,6,na,1,18,1,17,10,18,8,23,na,8,5,undefined,na,na,14,1,3,undefined,1,2,na,na,na,14,33,2,31,4,34,1,10,2,2,undefined,10,1,8,3,na,8,57,25,74,3,158,9,3,2,0,1,1,4,2,na,na,17,na,18
20/10/2021,1,7,3,18,5,13,0,1,na,na,na,na,5,na,na,na,4,na,na,7,6,4,27,2,10,6,13,4,12,na,4,2,undefined,na,1,4,1,na,undefined,na,2,na,na,na,5,53,na,25,4,37,na,5,na,2,undefined,11,7,1,3,na,6,32,8,56,2,11,2,4,0,1,na,na,7,5,1,na,na,na,5
20/10/2021,2,9,6,13,5,14,5,na,1,2,na,na,1,na,5,na,5,na,6,8,na,na,39,5,15,1,22,na,10,na,na,na,undefined,na,na,11,na,na,undefined,na,2,na,na,na,na,23,na,30,na,17,na,5,na,8,undefined,2,3,13,1,na,na,14,16,48,na,4,8,4,0,1,2,12,2,5,na,na,2,na,4
20/10/2021,3,na,1,15,7,26,21,na,4,1,na,4,4,na,2,na,9,3,na,na,na,10,43,20,7,13,12,2,32,3,1,na,undefined,na,na,7,na,na,undefined,na,na,na,na,na,7,22,na,22,4,24,na,3,1,5,undefined,7,2,6,2,na,1,14,10,80,na,3,na,2,0,1,1,na,13,1,na,na,1,na,15
20/10/2021,4,7,17,17,9,32,10,na,3,2,na,4,4,na,6,na,8,5,na,10,2,1,27,2,26,19,16,na,39,2,11,11,undefined,na,na,10,5,5,undefined,na,2,1,na,na,1,26,1,30,19,17,9,3,2,3,undefined,na,4,10,5,na,14,22,2,61,1,3,7,4,1,0,1,9,12,na,na,na,6,na,17
20/10/2021,5,8,11,27,29,68,50,24,14,19,na,4,14,na,29,na,4,28,10,5,1,20,93,15,81,118,17,8,58,11,6,8,undefined,na,7,69,12,10,undefined,3,7,3,2,2,10,134,2,36,11,31,7,22,6,1,undefined,6,25,62,5,na,14,78,13,62,12,6,14,11,6,3,1,1,27,na,3,2,11,1,47
20/10/2021,6,44,26,78,81,139,181,97,84,62,1,27,87,na,99,na,74,83,44,12,12,39,230,48,181,274,55,18,104,56,26,25,undefined,na,18,335,22,6,undefined,13,30,51,15,7,18,223,16,116,26,53,15,83,26,16,undefined,25,76,107,41,na,41,184,53,29,48,34,43,59,40,14,19,8,68,na,68,21,93,26,68
20/10/2021,7,99,55,109,163,193,280,188,205,110,3,56,163,na,150,na,89,154,92,28,13,48,407,84,280,523,111,35,171,99,55,44,undefined,na,35,551,64,18,undefined,24,51,52,51,30,96,146,26,170,45,59,59,36,48,36,undefined,48,133,169,94,na,90,225,49,109,18,111,92,91,112,26,55,22,72,na,49,51,186,44,135
20/10/2021,8,200,118,179,213,319,417,203,200,146,6,112,222,na,206,na,180,262,138,33,25,79,651,114,439,497,125,56,306,99,53,90,undefined,na,57,698,82,45,undefined,33,89,75,78,42,167,126,43,248,67,45,90,58,62,70,undefined,75,206,290,128,na,132,295,64,235,7,208,159,72,269,27,115,16,158,na,40,99,204,65,173
20/10/2021,9,228,139,234,295,255,264,160,176,81,4,58,161,na,110,na,193,245,126,71,35,93,537,84,217,547,172,46,249,96,62,97,undefined,na,149,500,50,67,undefined,46,78,89,76,43,178,179,52,285,73,63,175,89,87,65,undefined,82,102,180,136,na,112,309,134,235,6,189,177,16,198,17,135,100,69,na,43,100,145,63,165
20/10/2021,10,236,179,303,415,312,285,159,147,62,4,61,172,na,99,na,185,232,156,109,41,120,639,81,265,536,216,109,209,103,88,99,undefined,na,41,530,84,86,undefined,43,94,63,69,46,259,245,51,335,101,102,170,91,81,82,undefined,93,119,157,168,na,152,412,191,262,14,232,319,102,124,29,156,104,92,na,39,131,159,87,170
20/10/2021,11,295,252,409,557,330,343,154,201,69,7,58,195,na,124,na,278,253,151,133,48,174,777,101,246,636,290,76,260,126,99,140,undefined,na,52,713,75,87,undefined,53,70,69,86,47,332,233,31,432,107,165,225,121,100,115,undefined,116,91,160,204,na,153,521,182,349,14,325,398,105,119,19,184,83,80,na,42,137,176,121,225
20/10/2021,12,476,315,617,693,462,445,144,262,123,2,94,238,na,166,na,327,398,153,253,143,287,997,172,328,665,525,122,348,148,163,172,undefined,na,64,974,157,130,undefined,73,119,105,108,48,419,393,60,554,144,189,272,122,188,151,undefined,155,174,233,273,na,249,639,204,336,9,342,518,130,293,43,256,95,137,94,34,137,237,111,275
20/10/2021,13,472,301,579,701,501,499,277,209,106,4,86,239,na,163,na,336,346,156,232,45,278,1105,145,363,680,443,124,442,168,177,204,undefined,na,106,1049,130,139,undefined,93,114,82,82,49,419,280,52,551,141,140,229,105,210,139,undefined,161,228,200,264,na,255,710,203,378,5,337,578,81,289,38,353,26,126,92,61,115,273,141,304
20/10/2021,14,457,277,702,662,439,429,188,195,96,7,73,254,na,148,na,311,230,140,217,60,223,1076,132,416,641,268,79,371,147,158,153,undefined,na,103,984,120,99,undefined,58,70,81,67,42,402,40,57,577,116,106,216,101,206,163,undefined,137,145,181,283,na,181,766,130,331,2,307,559,97,250,52,239,1,109,68,48,143,258,127,296
20/10/2021,15,445,217,592,608,454,470,216,194,103,7,61,212,na,143,na,234,204,133,235,73,249,1046,138,454,749,271,88,392,193,153,166,undefined,na,76,942,96,110,undefined,49,119,104,76,55,396,na,41,535,133,91,269,128,135,165,undefined,139,163,248,261,na,194,664,86,354,5,340,604,66,204,34,236,3,79,99,46,144,278,119,323
20/10/2021,16,425,203,651,615,548,556,275,252,164,na,67,259,na,174,na,229,147,137,196,60,281,1164,107,523,829,194,92,450,234,151,211,undefined,na,65,1091,128,86,undefined,40,104,84,47,55,354,na,43,574,128,112,168,99,135,200,undefined,177,188,306,303,na,201,748,136,160,14,358,565,105,220,30,274,19,127,117,42,168,289,147,345
20/10/2021,17,426,160,612,519,695,644,396,401,164,5,130,420,na,222,na,198,163,133,191,80,303,1068,143,539,1125,252,110,518,272,132,161,undefined,na,97,1474,110,122,undefined,31,118,109,47,70,373,na,64,583,125,95,184,123,137,261,undefined,178,203,354,352,na,250,857,149,148,148,353,674,144,223,52,402,54,137,88,59,155,492,190,422
20/10/2021,18,294,140,744,596,623,558,445,426,111,15,173,564,na,217,na,188,95,67,174,74,247,994,117,391,983,237,118,451,335,132,196,undefined,na,86,1575,89,114,undefined,20,100,113,39,61,253,na,43,424,133,81,127,104,147,284,undefined,184,218,247,365,na,196,816,122,76,127,171,657,152,102,11,270,54,133,73,49,144,596,178,313
20/10/2021,19,250,78,701,518,463,429,334,322,80,10,171,558,na,197,na,62,53,27,203,69,180,1000,70,321,731,230,83,315,254,118,190,undefined,na,62,1199,62,106,undefined,6,50,79,20,32,152,na,33,394,124,86,151,95,101,316,undefined,144,167,167,276,na,186,755,127,88,99,110,492,165,38,7,244,32,74,52,25,91,590,113,215
20/10/2021,20,162,77,502,287,303,291,108,169,55,3,125,413,na,103,na,41,38,22,142,45,124,777,90,267,456,217,72,214,162,98,183,undefined,na,26,732,50,113,undefined,6,43,55,23,26,108,na,25,302,74,118,138,68,63,109,undefined,102,102,116,74,na,114,533,105,187,68,87,282,76,6,9,199,8,64,33,16,41,380,21,180
20/10/2021,21,54,16,173,78,91,168,20,35,22,1,18,81,na,35,na,11,21,4,55,16,32,230,32,137,177,83,23,72,19,47,59,undefined,na,6,145,16,18,undefined,6,17,19,10,8,46,na,7,150,29,93,24,37,23,73,undefined,59,38,69,17,na,25,258,51,124,16,35,52,30,0,0,19,8,19,20,6,6,60,3,80
20/10/2021,22,25,15,118,37,30,64,3,11,27,2,9,43,na,16,na,22,17,8,39,14,26,112,10,113,86,54,13,37,2,24,22,undefined,na,6,63,7,2,undefined,3,7,9,3,2,12,na,3,92,20,61,10,18,18,66,undefined,23,12,33,10,na,20,132,51,98,2,23,31,18,1,1,1,3,10,9,4,na,29,5,46
20/10/2021,23,10,8,89,19,19,26,1,7,6,na,2,18,na,9,na,24,2,4,14,4,13,111,9,75,76,38,8,16,1,13,6,undefined,na,na,41,2,2,undefined,3,2,1,na,1,20,na,5,47,4,56,2,16,12,5,undefined,18,9,21,8,na,8,101,24,128,5,11,17,7,0,0,2,na,9,7,1,na,8,1,20
21/10/2021,0,10,4,57,16,22,15,3,1,1,na,1,4,na,3,na,10,na,2,3,4,5,58,na,14,5,30,8,15,na,6,5,undefined,na,6,35,na,3,undefined,1,na,na,2,na,5,na,3,37,11,39,2,5,4,2,undefined,1,10,13,4,na,9,49,14,97,1,2,15,8,1,2,3,4,11,7,na,1,1,na,16
21/10/2021,1,10,4,27,5,44,1,5,2,1,na,1,2,na,1,na,na,na,1,na,1,4,40,3,19,8,15,15,21,3,1,3,undefined,na,na,1,3,3,undefined,3,2,1,na,na,6,na,1,26,14,38,3,4,na,1,undefined,3,na,9,1,na,3,37,13,86,1,2,2,5,0,0,na,2,9,4,na,na,3,1,16
21/10/2021,2,5,10,26,13,12,5,na,na,na,na,4,8,na,11,na,7,2,4,2,1,2,49,2,21,4,15,1,12,1,2,6,undefined,na,na,9,3,na,undefined,na,na,na,na,na,5,na,na,24,4,9,na,9,1,na,undefined,7,na,8,2,na,5,24,16,62,1,1,3,6,0,0,na,9,19,5,na,na,2,na,32
21/10/2021,3,19,5,18,16,33,17,1,na,2,na,na,1,na,na,na,13,na,na,na,1,9,50,2,18,15,18,2,34,na,2,3,undefined,na,na,8,na,2,undefined,na,na,1,na,na,7,na,14,35,1,22,2,2,2,1,undefined,1,1,5,1,na,3,26,11,70,na,1,4,6,0,0,na,3,42,1,1,na,1,na,12
21/10/2021,4,6,2,28,18,45,15,5,na,3,na,1,6,na,4,na,8,9,na,na,2,9,32,na,8,7,35,3,70,4,9,13,undefined,na,na,23,1,8,undefined,na,na,2,1,1,14,na,4,17,2,12,6,6,1,3,undefined,6,53,15,3,na,7,35,6,79,na,3,12,5,1,0,1,na,22,1,1,na,1,na,12
21/10/2021,5,9,7,28,39,64,64,20,20,25,na,3,14,na,32,na,9,40,11,2,1,16,62,20,93,106,49,8,46,5,5,8,undefined,na,8,64,16,9,undefined,2,9,5,1,na,9,na,4,50,13,20,9,14,7,10,undefined,11,16,49,4,na,7,91,10,81,3,10,17,7,0,1,8,na,55,10,6,1,18,1,43
21/10/2021,6,58,32,71,66,116,200,85,96,51,4,28,65,na,106,na,72,91,37,26,6,21,213,38,159,309,109,26,96,54,22,16,undefined,na,26,347,27,5,undefined,13,33,35,16,14,24,na,9,113,40,53,16,88,23,10,undefined,20,74,112,30,na,41,211,57,30,26,45,46,78,23,12,9,18,48,20,73,19,70,15,100
21/10/2021,7,107,60,115,152,229,299,212,169,139,5,66,198,na,161,na,97,197,78,39,18,51,384,78,256,451,134,62,201,82,42,47,undefined,na,61,514,71,19,undefined,30,58,61,46,31,101,na,33,171,100,40,55,39,55,28,undefined,53,147,181,87,na,91,201,38,110,9,136,85,56,137,5,49,24,90,42,28,48,187,38,159
21/10/2021,8,196,115,152,260,276,360,177,214,158,8,42,183,na,156,na,165,233,150,40,15,85,559,136,379,433,210,101,259,86,46,87,undefined,na,92,588,141,36,undefined,56,119,77,65,43,170,na,58,270,120,82,98,60,70,68,undefined,80,178,238,117,na,135,284,54,301,1,203,146,69,221,0,109,27,116,79,27,148,178,55,186
21/10/2021,9,215,120,201,321,239,293,135,130,97,6,37,172,na,129,na,192,246,109,56,23,83,559,93,264,505,268,86,250,79,72,107,undefined,na,58,481,95,82,undefined,112,105,70,51,31,160,na,37,356,146,102,149,64,76,36,undefined,66,114,197,129,na,135,328,60,238,11,175,180,80,288,8,163,82,66,57,27,147,125,47,192
21/10/2021,10,240,177,274,445,234,297,118,149,98,3,47,171,na,115,na,287,228,113,100,48,145,653,99,271,424,341,154,197,91,96,110,undefined,na,48,482,110,55,undefined,66,105,57,34,33,247,na,33,338,181,96,180,69,88,43,undefined,101,137,190,126,na,186,384,70,368,5,250,267,73,299,3,154,27,84,58,25,123,149,53,213
21/10/2021,11,317,221,359,477,293,328,126,158,69,3,42,172,na,100,na,279,196,137,142,76,144,799,83,286,411,448,159,237,89,116,148,undefined,na,68,533,102,90,undefined,52,21,77,46,31,293,na,28,439,161,159,227,103,115,92,undefined,109,116,175,234,na,178,502,83,398,13,244,347,53,246,2,184,90,90,52,36,141,140,65,202
21/10/2021,12,428,241,531,618,395,414,112,174,130,15,50,165,na,137,na,350,338,139,191,61,186,1077,154,328,487,595,171,295,85,164,171,undefined,na,77,762,117,99,undefined,79,130,102,66,42,394,na,42,525,203,200,262,133,136,95,undefined,133,153,261,238,na,223,634,151,334,2,275,515,26,319,2,323,83,80,82,37,165,171,66,254
21/10/2021,13,464,284,609,764,370,504,148,121,119,6,53,181,na,144,na,371,344,132,193,71,213,1141,120,353,534,397,173,277,135,156,143,undefined,na,79,767,147,145,undefined,75,139,82,106,45,351,na,51,555,194,192,252,128,169,237,undefined,171,201,215,258,na,250,637,114,416,10,269,547,15,319,0,306,33,96,76,37,154,214,67,247
21/10/2021,14,440,232,591,662,342,368,78,173,87,7,52,185,na,125,na,306,269,136,210,84,244,930,108,361,518,288,155,328,78,139,99,undefined,na,56,643,102,97,undefined,47,112,89,70,35,290,na,41,534,173,135,198,127,155,110,undefined,147,127,187,243,na,192,624,87,361,7,250,512,24,260,4,239,12,87,65,46,127,198,71,236
21/10/2021,15,369,230,596,570,364,448,115,160,105,6,57,205,na,129,na,241,174,108,192,71,240,960,110,400,541,268,97,306,112,139,112,undefined,na,61,641,108,83,undefined,27,88,85,55,31,270,na,43,506,177,112,207,120,145,119,undefined,120,139,216,299,na,172,641,104,307,13,303,513,35,233,16,249,7,48,77,29,155,225,59,291
21/10/2021,16,309,212,534,579,434,475,193,189,120,8,47,212,na,131,na,215,130,120,181,79,244,915,107,464,633,205,78,278,109,130,128,undefined,na,71,825,108,95,undefined,39,101,74,63,17,334,na,34,491,150,102,188,97,130,140,undefined,163,164,273,248,na,211,772,145,133,5,325,618,5,221,4,242,24,103,78,48,156,219,92,322
21/10/2021,17,397,150,671,524,544,606,331,300,151,5,121,358,na,236,na,175,173,151,202,98,217,1110,140,561,888,236,115,372,187,150,123,undefined,na,74,1113,105,115,undefined,31,112,86,75,15,307,na,59,530,133,126,145,106,130,189,undefined,170,217,311,365,na,251,817,118,136,70,235,611,12,220,10,255,80,123,101,67,123,369,147,373
21/10/2021,18,251,139,700,544,508,605,362,343,111,12,152,458,na,218,na,143,108,63,173,74,238,1047,82,388,804,247,96,359,245,160,177,undefined,na,73,1236,63,90,undefined,22,86,95,30,25,219,na,54,472,121,105,191,91,159,243,undefined,136,171,213,330,na,224,809,124,116,134,164,657,53,151,7,295,32,130,72,26,116,539,126,317
21/10/2021,19,223,93,681,436,459,418,254,290,89,8,170,474,na,175,na,87,54,17,202,55,172,865,88,309,556,221,81,259,176,145,205,undefined,na,49,1080,56,122,undefined,8,53,59,14,23,168,na,33,404,91,110,157,94,127,275,undefined,168,155,149,269,na,159,708,103,84,54,105,488,37,130,17,274,7,102,54,31,100,505,97,246
21/10/2021,20,145,82,559,318,284,320,134,175,38,2,118,360,na,101,na,60,59,16,115,61,149,670,75,225,334,173,48,171,88,125,148,undefined,na,21,677,51,97,undefined,6,47,66,22,21,133,na,14,331,58,98,129,84,77,177,undefined,104,125,128,90,na,121,619,110,153,36,76,282,55,3,29,181,24,56,37,14,45,412,13,179
21/10/2021,21,76,14,187,79,107,139,24,41,26,1,38,122,na,51,na,52,24,8,55,14,27,219,40,131,155,81,15,77,26,42,57,undefined,na,5,221,16,31,undefined,3,11,24,4,6,47,na,7,144,20,84,27,27,28,49,undefined,56,39,77,36,na,38,241,54,91,20,17,76,32,6,10,16,6,24,9,6,9,101,9,103
21/10/2021,22,50,11,123,42,56,56,13,36,23,1,12,42,na,26,na,21,15,6,36,10,27,127,20,93,115,60,11,29,5,34,29,undefined,na,6,78,9,15,undefined,3,15,8,1,na,17,na,7,77,19,54,5,24,18,37,undefined,19,16,29,18,na,13,166,42,64,4,11,29,16,1,3,7,5,15,11,3,2,30,na,71
21/10/2021,23,31,6,98,26,41,39,4,13,3,na,na,8,na,9,na,21,3,na,33,9,30,80,9,52,68,45,15,19,2,25,13,undefined,na,5,59,9,11,undefined,1,6,4,2,3,20,na,1,49,20,53,3,7,12,69,undefined,17,11,24,10,na,19,89,28,50,3,10,16,8,1,1,9,1,9,12,1,2,17,5,40
22/10/2021,0,120,49,349,154,175,182,19,12,5,1,1,43,na,42,na,28,11,6,127,21,92,288,18,70,49,111,16,48,25,99,30,undefined,na,na,292,7,18,undefined,na,22,25,23,23,71,na,8,163,39,53,22,24,29,71,undefined,38,38,57,42,na,35,270,37,119,13,51,110,30,5,2,8,2,21,21,na,3,35,1,101
22/10/2021,1,64,20,249,85,96,108,16,10,5,2,7,21,na,23,na,15,3,1,65,19,64,151,11,37,56,58,14,55,32,65,35,undefined,na,4,152,4,8,undefined,na,5,14,4,1,30,na,5,108,27,33,3,18,27,39,undefined,22,14,24,23,na,29,189,29,107,17,27,63,17,0,5,3,na,10,19,na,na,14,2,47
22/10/2021,2,25,10,106,32,35,49,3,20,2,na,7,6,na,6,na,18,na,3,21,4,28,77,7,19,35,46,3,13,10,26,26,undefined,na,2,76,2,8,undefined,na,na,1,na,na,6,na,1,57,18,13,3,13,7,17,undefined,10,2,16,17,na,14,70,13,72,2,5,30,6,0,0,6,1,5,6,na,1,2,na,21
22/10/2021,3,11,7,36,18,31,21,3,na,3,na,5,7,na,2,na,17,2,1,7,1,25,38,5,13,5,36,2,28,4,14,8,undefined,na,na,22,1,2,undefined,na,2,3,1,na,13,na,na,49,6,22,na,10,3,8,undefined,11,3,16,4,na,8,26,7,53,1,4,15,6,0,2,1,na,12,3,1,na,8,na,21
22/10/2021,4,8,na,29,24,37,20,6,3,1,na,na,5,na,11,na,7,5,na,4,4,1,43,na,24,16,36,12,32,2,13,7,undefined,na,na,11,4,10,undefined,na,2,5,1,na,12,na,na,56,10,12,9,7,4,11,undefined,2,14,15,7,na,10,63,6,75,na,9,16,10,1,9,2,na,17,3,na,na,5,na,26
22/10/2021,5,7,9,43,42,72,67,24,16,18,na,7,14,na,29,na,10,38,15,1,6,15,110,13,100,123,52,9,74,11,8,44,undefined,na,3,68,14,9,undefined,7,18,5,1,2,13,na,2,73,20,30,13,12,5,11,undefined,5,20,49,8,na,16,103,13,69,8,18,15,22,7,17,8,1,27,13,8,2,14,na,50
22/10/2021,6,74,28,67,95,132,216,101,104,59,na,25,98,na,95,na,68,91,27,11,9,35,269,41,172,287,122,30,112,83,20,12,undefined,na,25,392,27,9,undefined,8,31,41,12,9,41,na,7,118,40,67,12,70,26,12,undefined,25,72,113,36,na,51,240,55,29,50,49,61,90,39,30,16,17,65,18,80,19,95,28,102
22/10/2021,7,110,85,110,203,196,336,181,205,110,4,59,213,na,187,na,93,197,104,28,18,48,428,93,308,451,181,94,222,93,53,61,undefined,na,55,618,55,24,undefined,56,75,50,48,33,110,na,29,142,81,71,77,53,49,36,undefined,54,136,189,102,na,105,247,40,149,5,155,103,166,103,22,72,14,84,55,42,47,193,45,162
22/10/2021,8,250,107,182,308,398,471,188,267,150,16,51,246,na,192,na,201,231,185,46,30,88,767,122,447,502,254,123,389,107,77,80,undefined,na,45,673,112,62,undefined,44,139,73,49,30,205,na,36,244,193,98,145,52,110,46,undefined,120,194,303,126,na,154,335,43,252,12,248,198,273,170,41,129,32,116,101,47,158,207,69,255
22/10/2021,9,342,212,272,387,323,401,168,153,83,3,59,220,na,157,na,309,209,170,86,57,119,807,117,379,546,370,162,281,95,90,97,undefined,na,44,638,162,73,undefined,92,142,92,66,43,232,na,35,317,172,94,204,93,124,54,undefined,130,124,276,159,na,151,419,147,274,8,244,256,323,158,87,156,72,105,89,38,154,186,65,216
22/10/2021,10,528,322,485,681,410,438,144,200,80,4,66,182,na,137,na,412,217,162,189,59,197,834,109,363,610,478,177,238,107,157,143,undefined,na,53,734,125,136,undefined,76,133,142,63,39,364,na,27,431,228,129,335,87,165,92,undefined,185,118,288,224,na,229,558,248,370,10,342,527,370,197,79,208,44,90,87,23,137,178,81,278
22/10/2021,11,741,388,775,858,545,528,166,162,87,9,54,207,na,145,na,488,270,195,245,104,259,1067,87,307,696,578,201,284,111,238,176,undefined,na,67,843,166,143,undefined,67,158,135,69,52,534,na,35,553,252,205,354,106,216,102,undefined,229,128,246,258,na,196,685,253,409,21,454,641,354,223,87,294,56,97,81,37,148,181,82,338
22/10/2021,12,898,479,992,1012,592,677,120,221,126,11,71,210,na,191,na,615,315,213,381,165,353,1281,149,429,688,773,254,341,118,262,234,undefined,na,75,1088,189,131,undefined,93,210,82,79,46,617,na,30,624,319,257,345,118,307,123,undefined,283,206,278,351,na,335,874,227,399,na,517,875,547,259,155,349,137,125,109,50,168,232,94,335
22/10/2021,13,842,535,998,1042,572,634,127,225,106,6,56,214,na,177,na,566,301,166,364,148,418,1232,129,473,656,703,208,336,109,257,217,undefined,na,81,1075,189,147,undefined,57,171,76,94,49,658,na,42,586,304,217,448,162,304,151,undefined,313,199,301,430,na,300,829,181,438,na,515,939,483,277,110,327,40,143,128,31,177,180,88,418
22/10/2021,14,825,429,1064,1004,607,714,101,170,117,7,42,206,na,161,na,529,243,150,427,139,383,1236,128,478,693,490,158,305,158,232,170,undefined,na,74,991,143,135,undefined,47,191,102,88,23,661,na,29,585,231,135,345,139,286,196,undefined,237,141,309,403,na,260,777,155,426,na,581,931,497,208,84,303,15,128,106,73,147,161,83,442
22/10/2021,15,832,413,1194,985,680,758,129,206,110,17,44,206,na,184,na,434,161,128,359,127,349,1211,125,507,794,378,146,348,162,278,228,undefined,na,40,1153,150,142,undefined,42,152,83,94,8,649,na,44,781,203,101,297,128,281,225,undefined,239,145,353,376,na,290,990,133,409,na,594,938,453,229,92,282,15,171,122,78,179,183,70,494
22/10/2021,16,738,399,1207,1157,717,911,180,222,143,5,70,250,na,216,na,375,152,180,451,175,449,1246,119,562,872,336,102,350,190,333,202,undefined,na,46,1246,134,156,undefined,50,164,81,126,39,632,na,50,785,150,103,347,119,248,335,undefined,230,236,318,406,na,296,1087,162,373,na,449,1186,441,197,61,295,17,211,146,54,152,242,95,523
22/10/2021,17,585,338,1397,1140,782,972,167,209,138,7,52,228,na,243,na,299,149,110,487,203,375,1258,112,640,855,296,126,396,173,320,260,undefined,na,11,1404,158,164,undefined,53,197,112,95,33,487,na,45,705,185,149,360,138,238,309,undefined,290,220,377,453,na,276,1184,134,276,na,317,1148,382,150,43,337,84,228,115,49,115,251,84,577
22/10/2021,18,525,291,1409,1086,776,842,132,205,82,17,142,275,na,250,na,188,110,98,716,359,551,1144,108,472,633,333,109,391,203,511,399,undefined,na,12,1484,117,242,undefined,48,171,82,63,27,479,na,30,709,159,85,375,101,331,258,undefined,290,169,290,414,na,301,1237,142,325,na,347,1179,332,148,52,336,85,269,104,34,120,256,78,565
22/10/2021,19,602,239,1608,1094,932,726,123,196,55,6,102,295,na,216,na,164,82,49,755,402,593,1070,107,335,442,342,115,328,187,490,656,undefined,na,4,1659,112,482,undefined,53,114,86,45,16,532,na,22,657,132,117,426,138,309,266,undefined,296,177,244,365,na,285,1100,172,338,na,381,1279,287,101,45,309,34,232,73,40,97,334,45,396
22/10/2021,20,445,216,1672,1058,815,797,80,122,40,2,94,221,na,180,na,177,83,51,817,397,537,1129,93,323,350,235,107,305,165,524,847,undefined,na,8,1735,118,577,undefined,23,121,62,39,17,604,na,19,635,148,99,445,72,327,110,undefined,309,126,173,105,na,267,1146,168,504,na,452,997,290,12,34,272,35,230,83,19,44,200,6,401
22/10/2021,21,310,146,1280,800,682,715,72,60,25,na,54,133,na,135,na,135,38,20,509,252,367,922,48,331,378,198,93,258,88,456,807,undefined,na,2,1088,63,484,undefined,21,103,42,15,9,442,na,24,437,130,89,345,64,219,80,undefined,200,82,140,62,na,116,786,124,344,na,228,674,216,2,25,183,6,157,74,9,14,139,4,368
22/10/2021,22,133,62,887,493,257,404,28,34,32,na,4,42,na,56,na,89,16,13,233,139,223,566,59,254,177,116,65,92,26,368,621,undefined,na,na,470,51,296,undefined,16,61,42,15,16,163,na,12,253,84,56,203,43,143,39,undefined,104,70,89,25,na,76,586,106,243,na,67,333,86,4,16,133,3,113,31,na,12,32,3,274
22/10/2021,23,93,71,568,279,243,284,14,19,20,na,7,40,na,47,na,71,32,11,174,85,180,430,17,208,126,128,44,44,29,244,380,undefined,na,1,448,59,181,undefined,5,51,32,17,21,136,na,24,238,56,88,131,37,118,46,undefined,75,41,67,28,na,65,362,76,249,na,83,221,55,0,7,44,2,38,25,na,10,28,2,215
23/10/2021,0,36,24,250,92,113,179,na,5,12,na,na,8,na,20,na,15,4,1,82,40,177,201,7,76,24,50,24,36,18,186,143,undefined,na,na,199,17,45,undefined,4,20,2,10,11,85,na,1,108,38,45,34,18,57,28,undefined,35,35,21,11,na,20,173,39,182,na,34,75,21,0,0,12,2,16,10,na,3,6,na,133
23/10/2021,1,42,28,174,62,60,61,11,21,3,na,na,4,na,8,na,17,1,2,97,26,58,127,14,80,39,56,11,37,11,108,61,undefined,na,na,73,12,20,undefined,na,4,10,4,5,59,na,3,126,25,78,8,16,59,17,undefined,26,13,30,16,na,8,165,62,162,na,23,32,11,0,6,15,14,8,15,na,na,4,na,107
23/10/2021,2,22,21,113,48,53,36,6,3,2,na,5,9,na,12,na,13,10,3,34,5,50,54,7,35,16,51,4,26,5,54,13,undefined,na,na,34,8,20,undefined,na,8,4,2,1,10,na,4,56,8,62,3,9,12,15,undefined,16,9,20,12,na,11,108,47,131,na,10,22,13,0,4,13,9,8,7,na,2,8,1,39
23/10/2021,3,29,11,75,15,63,22,na,6,3,na,4,10,na,3,na,4,9,na,13,1,20,60,6,21,14,41,11,41,2,36,8,undefined,na,na,22,5,3,undefined,2,1,na,2,na,21,na,2,37,11,22,2,1,12,4,undefined,10,1,13,10,na,14,62,24,105,na,21,12,6,2,7,3,6,3,1,na,na,8,na,46
23/10/2021,4,10,2,30,15,37,20,1,na,2,na,4,1,na,2,na,2,5,1,4,6,16,43,2,14,13,31,6,22,1,9,19,undefined,na,na,20,5,9,undefined,1,na,2,1,1,6,na,2,52,4,36,7,na,4,6,undefined,10,2,29,2,na,6,51,2,70,na,8,8,4,0,2,2,1,7,2,na,na,16,na,18
23/10/2021,5,6,10,37,20,48,29,3,na,6,na,na,na,na,10,na,14,11,4,4,na,29,49,12,51,98,27,6,42,7,12,5,undefined,na,na,65,10,9,undefined,2,2,3,4,2,9,na,7,37,15,14,2,7,13,8,undefined,8,2,16,2,na,8,31,14,113,na,8,4,6,1,2,2,na,11,3,na,4,1,na,20
23/10/2021,6,14,13,42,44,66,55,20,21,19,na,2,6,na,23,na,43,38,na,11,10,19,98,19,115,106,61,41,34,5,25,10,undefined,na,na,97,8,7,undefined,6,11,5,2,2,19,na,4,56,42,35,6,16,5,3,undefined,21,26,42,14,na,27,95,66,46,na,26,16,17,2,4,9,2,12,9,7,1,4,1,45
23/10/2021,7,33,34,45,83,79,126,58,48,19,3,11,29,na,47,na,46,33,12,18,15,36,247,12,141,152,135,90,52,34,36,18,undefined,na,7,181,14,13,undefined,9,18,12,3,3,42,na,5,80,70,81,16,40,19,20,undefined,23,23,56,20,na,46,106,24,97,na,34,42,44,28,4,27,3,25,12,22,10,33,16,91
23/10/2021,8,103,77,95,163,129,145,110,102,20,5,12,53,na,91,na,80,88,31,12,7,58,312,27,171,235,203,137,99,59,44,40,undefined,na,8,269,50,26,undefined,14,46,21,8,5,76,na,11,131,131,73,70,74,31,28,undefined,37,41,87,48,na,62,191,25,97,na,87,77,112,52,15,86,5,58,17,16,52,88,34,113
23/10/2021,9,208,135,211,318,218,289,105,124,33,15,28,120,na,143,na,135,101,24,58,37,115,496,44,243,477,458,199,149,64,62,82,undefined,na,22,474,40,66,undefined,13,77,37,26,22,168,na,15,273,255,114,170,81,74,41,undefined,94,87,128,128,na,85,365,85,156,na,144,192,254,141,49,178,39,91,26,19,101,149,62,172
23/10/2021,10,388,254,454,550,364,423,149,159,37,7,33,174,na,180,na,286,137,62,135,61,221,769,61,298,608,690,295,213,94,148,102,undefined,na,30,722,57,85,undefined,30,107,55,45,36,263,na,26,514,382,232,295,100,172,70,undefined,127,100,226,227,na,165,577,119,206,na,277,370,420,233,120,290,3,114,50,23,157,174,63,260
23/10/2021,11,648,347,640,766,487,550,152,201,49,8,39,183,na,208,na,342,137,76,276,150,356,936,64,282,828,968,331,305,178,241,167,undefined,na,30,1003,89,120,undefined,30,122,55,53,46,481,na,35,745,556,513,414,147,218,116,undefined,179,111,256,296,na,189,836,115,334,na,533,710,458,267,165,338,20,163,73,50,182,218,59,343
23/10/2021,12,716,532,1035,1118,594,706,181,185,45,6,52,249,na,271,na,405,142,68,441,269,515,1139,83,341,732,1090,368,397,199,339,230,undefined,na,29,1189,115,147,undefined,34,147,62,25,31,625,na,37,829,918,559,437,165,321,89,undefined,285,142,237,378,na,236,1123,192,496,na,610,1011,548,278,167,327,11,187,54,43,185,257,59,402
23/10/2021,13,868,582,1420,1466,808,749,185,216,77,5,77,253,na,263,na,514,148,99,507,267,506,1217,73,382,851,1011,415,414,261,338,309,undefined,na,32,1336,117,182,undefined,30,170,68,49,37,649,na,36,986,705,563,438,208,364,107,undefined,306,155,273,381,na,265,1128,170,474,na,409,1170,549,302,163,294,10,256,78,48,116,220,84,537
23/10/2021,14,781,554,1471,1465,928,934,195,195,76,9,56,253,na,285,na,526,149,118,583,276,508,1336,106,392,863,874,302,384,311,399,297,undefined,na,16,1692,122,229,undefined,20,168,66,47,22,672,na,51,1005,511,344,409,231,368,198,undefined,273,118,274,386,na,276,1226,182,447,na,412,1327,507,311,114,343,6,276,81,75,132,226,71,581
23/10/2021,15,617,566,1282,1208,627,669,86,121,41,1,13,90,na,191,na,323,71,41,440,138,395,1250,94,483,676,555,207,291,144,333,209,undefined,na,6,958,78,133,undefined,16,105,60,37,23,398,na,42,602,254,208,354,144,273,139,undefined,266,134,181,299,na,215,937,174,360,na,160,804,313,151,76,238,6,123,50,25,65,95,56,534
23/10/2021,16,595,406,1345,1113,601,582,83,130,66,4,53,196,na,170,na,275,73,45,469,172,438,1066,88,420,612,449,119,261,144,316,276,undefined,na,12,1080,78,199,undefined,15,112,79,27,32,437,na,30,712,173,148,291,94,286,161,undefined,208,175,214,313,na,200,988,133,280,na,299,1052,330,166,51,264,21,164,63,39,68,168,50,412
23/10/2021,17,489,264,1128,937,603,592,75,105,39,6,17,123,na,144,na,194,71,43,441,194,436,1163,93,459,399,315,99,250,117,351,315,undefined,na,11,925,54,184,undefined,35,90,38,31,29,357,na,34,570,164,77,293,135,243,191,undefined,275,138,227,330,na,177,1004,170,209,na,222,953,203,135,25,224,97,148,51,25,61,129,35,393
23/10/2021,18,375,197,1157,837,551,460,85,77,32,25,23,169,na,206,na,191,60,35,523,294,461,925,112,336,382,303,125,207,112,380,479,undefined,na,22,1143,94,226,undefined,28,90,35,50,20,376,na,17,567,167,85,324,116,226,167,undefined,220,133,215,295,na,178,1031,112,241,na,204,855,233,116,44,288,97,214,50,35,46,162,36,303
23/10/2021,19,543,204,1348,909,654,551,71,138,27,7,64,296,na,189,na,136,53,39,649,367,433,879,63,248,315,288,93,238,149,473,654,undefined,na,14,1255,55,401,undefined,23,126,43,49,24,340,na,8,562,128,63,390,88,271,223,undefined,278,130,173,264,na,221,1050,147,263,na,149,962,195,93,52,198,13,186,91,28,49,212,29,336
23/10/2021,20,364,148,1354,845,785,589,45,102,77,8,63,241,na,198,na,172,39,25,621,410,573,919,88,224,255,253,79,215,142,460,746,undefined,na,16,1512,81,450,undefined,33,119,30,67,53,386,na,12,477,98,113,385,73,317,129,undefined,250,77,148,64,na,200,970,130,261,na,183,828,190,6,44,200,8,219,57,36,38,213,9,341
23/10/2021,21,272,114,1091,686,624,461,32,72,43,1,68,201,na,94,na,142,43,23,553,291,486,943,39,190,239,218,83,188,114,406,832,undefined,na,13,1172,64,582,undefined,5,67,34,55,30,353,na,19,362,100,75,338,53,177,94,undefined,157,84,121,58,na,123,865,102,269,na,200,755,173,6,11,166,11,126,4,14,8,131,1,360
23/10/2021,22,225,122,830,557,530,429,31,55,22,2,35,124,na,105,na,106,28,16,444,232,369,881,53,145,210,154,55,162,59,401,855,undefined,na,10,912,54,388,undefined,9,48,42,18,18,215,na,16,355,61,90,274,75,153,87,undefined,131,71,109,38,na,115,724,98,235,na,160,545,92,9,12,50,7,139,na,26,5,74,3,316
23/10/2021,23,160,72,650,332,350,346,30,34,8,na,35,101,na,76,na,37,27,11,235,138,248,425,58,142,158,128,38,119,55,296,481,undefined,na,10,612,48,244,undefined,10,52,19,18,17,183,na,10,231,65,91,91,44,108,93,undefined,67,48,82,35,na,55,492,95,203,na,137,303,55,1,6,38,12,64,na,4,1,91,3,249
24/10/2021,0,58,26,382,138,195,193,29,16,5,na,8,28,na,49,na,35,25,11,120,55,145,244,31,91,74,124,10,59,35,185,173,undefined,na,16,287,31,78,undefined,4,18,21,54,34,107,na,4,153,19,94,33,31,58,48,undefined,45,23,72,20,na,60,318,34,87,na,80,140,28,1,2,12,2,26,na,1,2,32,9,153
24/10/2021,1,42,37,226,101,165,86,11,6,10,na,na,9,na,39,na,9,7,8,64,23,79,198,11,69,20,58,16,48,26,114,84,undefined,na,3,342,26,11,undefined,na,5,3,3,2,103,na,3,95,29,50,11,32,68,8,undefined,18,12,20,15,na,25,136,36,87,na,60,76,20,1,1,1,2,13,na,3,2,14,1,116
24/10/2021,2,25,22,130,59,58,56,7,4,2,1,3,4,na,21,na,21,5,na,37,30,70,113,2,35,17,35,15,18,13,54,19,undefined,na,8,57,6,14,undefined,na,11,6,8,4,25,na,na,84,14,51,8,8,17,8,undefined,6,10,45,9,na,16,119,29,80,na,16,29,9,0,0,1,na,11,na,3,na,2,2,51
24/10/2021,3,29,10,97,31,57,33,4,na,3,5,4,8,na,9,na,8,5,na,11,12,40,72,3,35,12,63,4,54,1,12,8,undefined,na,3,30,1,2,undefined,1,3,na,na,na,16,na,na,40,11,44,2,7,3,3,undefined,8,19,17,9,na,6,79,19,92,na,7,22,6,0,1,na,1,2,na,na,1,7,1,34
24/10/2021,4,1,4,50,32,37,20,4,na,1,na,na,3,na,4,na,6,4,3,10,18,18,67,3,17,4,31,7,21,10,16,10,undefined,na,na,17,na,8,undefined,na,1,2,1,1,17,na,na,32,9,21,3,7,12,3,undefined,13,1,24,1,na,9,88,14,41,na,9,18,2,2,4,2,1,2,na,1,na,4,1,21
24/10/2021,5,6,3,29,29,44,20,8,7,3,2,2,6,na,11,na,6,11,4,3,17,33,75,16,49,87,45,2,46,9,8,6,undefined,na,2,17,na,10,undefined,na,3,na,na,na,14,na,1,29,11,30,5,14,4,na,undefined,2,9,11,4,na,8,36,9,57,na,15,10,2,0,1,1,na,9,na,3,na,6,na,24
24/10/2021,6,13,10,52,52,53,65,33,24,9,1,9,13,na,33,na,47,11,4,19,7,13,138,13,54,107,54,12,40,6,21,4,undefined,na,4,98,na,7,undefined,5,3,4,4,2,21,na,na,57,34,26,na,16,13,12,undefined,16,10,31,17,na,22,77,12,13,na,16,23,8,0,1,9,2,15,na,1,4,21,11,40
24/10/2021,7,26,20,54,96,87,54,91,46,12,1,20,34,na,60,na,24,17,12,15,16,21,187,23,123,205,104,26,58,31,25,14,undefined,na,4,235,na,9,undefined,13,13,16,15,12,41,na,6,99,33,39,32,19,18,13,undefined,23,8,62,29,na,28,108,20,68,na,34,42,34,12,7,9,3,34,na,8,7,61,36,71
24/10/2021,8,79,33,83,116,127,123,107,90,20,1,7,44,na,81,na,29,43,12,15,12,49,266,26,111,244,173,76,99,61,44,30,undefined,na,7,315,na,29,undefined,6,19,15,14,10,74,na,9,109,84,81,71,42,11,12,undefined,28,33,67,42,na,48,152,23,115,na,45,66,72,38,19,52,4,60,na,10,29,53,80,99
24/10/2021,9,154,90,189,216,237,248,202,171,34,1,29,149,na,120,na,67,72,15,50,37,108,336,43,161,494,427,148,178,120,62,55,undefined,na,19,625,na,36,undefined,11,53,18,17,15,94,na,18,252,229,165,174,90,61,31,undefined,62,43,109,100,na,91,323,33,134,na,64,181,139,99,34,141,5,81,na,20,58,116,115,149
24/10/2021,10,308,221,351,493,399,408,247,257,31,12,43,170,na,202,na,144,87,36,127,69,221,672,83,190,644,660,301,315,148,120,131,undefined,na,17,945,na,84,undefined,14,72,48,37,21,197,na,32,387,367,262,288,119,94,80,undefined,125,98,180,200,na,163,502,68,189,na,143,374,228,115,67,175,9,116,na,15,109,195,113,264
24/10/2021,11,562,379,682,857,599,617,322,307,39,4,59,242,na,239,na,263,143,29,298,144,346,940,87,241,897,881,359,406,284,171,261,undefined,na,31,1431,na,102,undefined,19,99,43,77,41,317,na,38,613,506,456,416,194,233,113,undefined,209,142,212,267,na,201,712,107,289,na,224,664,376,214,123,255,26,155,na,48,131,261,146,348
24/10/2021,12,757,448,1060,1162,758,671,337,318,42,7,87,311,na,268,na,301,153,37,449,314,395,1141,98,260,948,1165,435,513,384,324,315,undefined,na,39,1760,na,186,undefined,18,144,61,74,34,493,na,32,737,730,591,429,159,306,147,undefined,291,122,192,294,na,259,928,130,348,na,310,983,415,262,182,302,15,274,na,43,140,292,130,412
24/10/2021,13,797,489,1246,1336,991,811,405,276,69,13,84,320,na,335,na,296,119,47,505,302,483,1253,117,334,949,1224,430,562,407,313,436,undefined,na,30,2011,na,280,undefined,21,132,58,77,31,611,na,32,783,712,594,453,209,315,220,undefined,329,170,213,334,na,352,1107,155,352,na,396,1252,484,290,151,299,18,210,na,25,124,304,165,490
24/10/2021,14,965,545,1320,1420,978,914,383,295,50,5,110,380,na,294,na,439,151,53,533,242,536,1518,91,294,1089,956,336,688,488,340,484,undefined,na,20,2236,na,301,undefined,21,123,82,70,31,695,na,51,983,620,510,516,209,299,273,undefined,288,169,244,431,na,347,1147,154,370,25,489,1349,450,237,145,276,7,305,15,31,135,365,138,558
24/10/2021,15,919,604,1379,1283,988,878,428,348,52,3,130,426,na,274,na,400,222,62,504,240,467,1553,128,341,1036,813,279,584,567,342,521,undefined,na,44,2403,45,267,undefined,27,89,92,67,40,750,na,47,976,488,407,494,209,307,203,undefined,243,202,232,425,na,285,1170,165,402,77,504,1355,417,243,89,284,8,290,76,52,109,374,141,602
24/10/2021,16,658,381,1220,1172,878,851,382,336,49,6,92,380,na,298,na,226,111,33,438,179,473,1374,116,288,971,485,212,383,470,352,487,undefined,na,29,2098,58,275,undefined,16,102,64,45,24,532,na,38,789,333,226,366,185,307,245,undefined,206,128,197,403,na,292,1125,168,250,83,346,1160,357,185,68,258,14,247,59,51,100,364,116,501
24/10/2021,17,421,259,1075,907,682,727,195,239,43,10,90,312,na,227,na,193,90,37,403,210,414,1064,68,297,723,303,77,415,346,307,348,undefined,na,5,1662,53,244,undefined,18,85,74,39,23,381,na,32,570,157,148,309,119,245,222,undefined,259,139,205,319,na,224,971,174,234,58,338,1035,241,109,27,304,71,198,50,26,77,369,106,367
24/10/2021,18,343,172,1061,796,598,618,172,176,38,12,105,322,na,175,na,101,37,15,461,276,392,891,75,218,461,257,84,275,233,320,456,undefined,na,23,1569,41,221,undefined,15,93,64,24,10,344,na,25,534,122,133,291,128,220,256,undefined,254,139,173,330,na,237,965,138,186,57,223,912,227,94,27,216,43,158,35,52,38,342,78,333
24/10/2021,19,299,173,927,644,458,455,104,129,41,17,73,268,na,150,na,63,54,9,472,232,419,805,51,252,362,294,80,205,162,284,420,undefined,na,6,1000,37,274,undefined,12,81,78,23,17,266,na,20,497,108,73,281,108,185,229,undefined,247,87,133,274,na,184,869,109,119,45,145,719,150,44,24,215,8,109,36,18,43,302,39,298
24/10/2021,20,187,123,863,489,416,385,40,87,35,1,36,153,na,100,na,81,27,11,414,178,246,654,67,196,192,205,71,183,78,257,510,undefined,na,11,805,44,321,undefined,9,54,58,13,23,201,na,20,353,87,60,246,51,205,103,undefined,191,65,111,61,na,112,715,152,215,45,129,587,98,3,6,135,8,108,28,8,21,132,6,179
24/10/2021,21,134,89,676,315,249,348,54,34,22,6,31,141,na,88,na,63,43,8,284,122,269,528,30,152,206,161,44,110,56,186,472,undefined,na,10,563,32,255,undefined,16,43,29,7,17,153,na,7,297,43,102,157,76,88,73,undefined,155,40,98,46,na,108,565,127,132,27,90,358,70,7,14,67,11,93,39,8,14,133,6,196
24/10/2021,22,70,54,418,178,136,189,14,32,19,2,16,76,na,51,na,42,17,9,168,63,121,306,24,112,110,101,53,64,27,143,252,undefined,na,2,306,16,163,undefined,6,14,29,5,11,94,na,3,166,59,84,91,42,64,75,undefined,82,33,76,25,na,65,365,85,127,17,79,186,41,0,5,25,6,70,27,2,8,66,na,156
24/10/2021,23,34,54,272,86,87,121,8,14,9,na,7,24,na,33,na,10,6,4,82,31,90,204,13,69,73,104,15,35,5,90,125,undefined,na,2,155,7,55,undefined,6,6,8,4,5,53,na,9,95,26,75,18,22,30,21,undefined,59,9,39,17,na,42,273,44,121,11,50,99,13,0,5,16,na,39,10,2,1,27,na,74
25/10/2021,0,2,34,96,40,49,35,4,8,4,na,5,15,na,5,na,9,2,5,31,7,51,113,9,34,21,62,10,31,6,42,26,undefined,na,na,50,5,9,undefined,2,10,3,1,3,24,na,1,58,17,58,9,29,6,51,undefined,13,10,10,16,na,31,108,35,79,6,8,75,11,0,1,2,5,44,11,na,na,20,6,38
25/10/2021,1,na,36,47,18,24,15,3,1,5,na,1,7,na,5,na,10,11,2,12,6,26,80,3,16,7,35,3,25,5,19,10,undefined,na,na,14,3,10,undefined,na,2,7,na,na,23,na,na,32,9,75,2,6,8,6,undefined,5,3,13,4,na,11,57,9,69,2,6,20,8,0,3,1,na,12,1,na,na,5,na,14
25/10/2021,2,3,21,33,9,20,8,1,na,3,na,1,2,na,2,na,3,10,na,6,1,5,48,13,18,9,37,2,30,1,51,3,undefined,na,na,18,1,3,undefined,na,2,4,1,3,2,na,1,30,3,22,2,1,1,11,undefined,5,1,10,2,na,7,42,17,56,3,na,14,2,0,1,3,3,46,na,na,na,2,na,10
25/10/2021,3,na,8,15,9,25,16,na,na,na,na,na,1,na,8,na,10,1,3,10,5,15,44,na,7,1,13,na,35,na,4,6,undefined,na,na,10,na,na,undefined,na,2,1,1,na,5,na,6,28,5,18,na,5,3,5,undefined,6,2,11,4,na,4,20,6,57,1,1,16,1,0,3,1,2,28,2,1,na,na,na,30
25/10/2021,4,2,21,29,20,45,21,2,na,2,na,2,11,na,18,na,11,5,1,10,1,1,46,4,17,7,25,4,50,3,19,11,undefined,na,na,18,1,10,undefined,3,1,1,na,na,9,na,1,11,7,17,5,10,4,2,undefined,6,na,13,4,na,4,33,6,86,1,4,13,2,1,3,na,3,54,3,5,na,5,na,12
25/10/2021,5,9,14,44,35,59,63,13,19,18,na,4,15,na,24,na,4,47,11,8,4,15,108,20,106,93,26,5,70,81,14,15,undefined,na,3,53,16,2,undefined,7,9,14,10,4,13,na,5,38,3,7,7,7,11,3,undefined,5,20,53,6,na,18,67,7,54,6,15,13,11,6,2,8,1,352,4,3,4,15,1,44
25/10/2021,6,71,24,72,84,104,197,73,52,48,1,6,24,na,74,na,67,107,29,21,11,34,237,48,269,225,62,17,102,81,34,15,undefined,na,19,290,25,13,undefined,8,43,49,10,7,40,na,7,125,23,43,8,99,14,12,undefined,21,67,116,35,na,48,233,54,31,37,34,41,65,21,20,17,10,115,26,75,9,36,10,89
25/10/2021,7,104,45,111,159,210,304,135,124,122,3,12,86,na,142,na,115,162,89,25,11,47,432,91,314,394,75,42,207,56,43,32,undefined,na,38,413,64,26,undefined,29,64,37,10,18,80,na,30,125,65,48,49,34,55,32,undefined,47,163,182,94,na,76,217,40,88,89,164,101,125,65,44,50,35,71,61,30,30,103,27,163
25/10/2021,8,187,100,204,395,289,357,127,145,190,1,20,107,na,150,na,204,272,202,35,21,78,696,125,405,468,141,65,343,92,59,58,undefined,na,51,521,111,45,undefined,36,197,58,52,41,118,na,35,173,89,25,109,57,119,55,undefined,108,205,338,113,na,124,339,53,247,178,44,153,216,124,66,101,27,104,107,32,82,126,48,207
25/10/2021,9,215,165,248,475,211,304,90,121,97,14,24,105,na,112,na,315,216,174,57,29,111,638,110,340,347,182,57,238,56,92,65,undefined,na,22,430,109,65,undefined,41,99,68,66,43,180,na,19,227,84,69,150,70,88,39,undefined,113,134,254,163,na,106,355,140,235,142,27,183,223,133,73,145,85,68,80,32,127,123,30,196
25/10/2021,10,310,218,371,567,261,302,88,203,79,9,27,116,na,120,na,350,269,196,123,51,207,669,96,272,389,247,80,218,65,133,69,undefined,na,30,407,101,108,undefined,52,190,97,54,35,227,na,44,304,86,111,201,72,135,67,undefined,129,106,209,210,na,157,426,190,255,128,24,318,285,112,56,156,90,67,77,28,140,117,24,177
25/10/2021,11,441,283,543,746,343,349,91,128,61,7,34,143,na,101,na,350,262,172,219,87,299,807,58,277,335,285,99,213,87,164,135,undefined,na,39,613,101,106,undefined,63,154,96,80,39,277,na,32,359,115,90,213,132,165,97,undefined,129,118,203,245,na,198,552,213,328,119,30,465,264,136,107,174,44,61,61,57,130,126,45,236
25/10/2021,12,625,406,824,969,386,469,122,184,92,16,39,162,na,171,na,381,378,195,281,113,341,1060,102,417,464,637,116,292,110,232,185,undefined,na,46,878,169,175,undefined,69,235,139,88,54,428,na,42,557,190,216,303,141,199,141,undefined,219,172,243,289,na,270,719,227,435,147,30,613,414,256,158,305,159,85,113,42,145,171,52,291
25/10/2021,13,623,452,892,1018,430,509,180,182,122,2,37,191,na,160,na,488,348,214,335,103,318,1179,149,445,572,421,127,299,122,226,177,undefined,na,72,911,177,136,undefined,79,154,92,94,64,410,na,72,590,173,133,270,142,243,137,undefined,243,220,255,307,na,242,760,214,395,176,44,685,369,258,142,316,49,110,98,45,163,205,46,330
25/10/2021,14,578,396,843,949,405,533,134,209,85,5,50,212,na,165,na,421,273,168,283,81,302,1068,122,437,561,253,105,335,152,212,175,undefined,na,56,794,155,109,undefined,39,151,84,90,46,381,118,56,656,156,105,242,121,259,160,undefined,278,183,246,287,na,243,753,124,351,144,39,739,302,161,81,208,4,103,77,60,113,191,59,363
25/10/2021,15,649,388,861,956,526,547,116,188,100,5,46,174,na,176,na,396,276,161,333,131,364,1259,135,451,473,266,67,352,148,220,136,undefined,na,70,853,114,88,undefined,45,118,100,84,48,420,1070,40,763,97,114,217,134,243,157,undefined,199,164,300,337,na,290,838,119,424,167,271,812,310,131,45,218,16,96,98,57,124,241,59,373
25/10/2021,16,622,368,878,855,515,684,214,249,166,13,47,181,na,198,na,332,184,146,331,98,406,1559,146,528,573,268,114,367,181,196,134,undefined,na,46,872,133,88,undefined,43,161,98,69,36,443,1114,60,778,159,147,181,116,180,192,undefined,174,186,273,329,na,229,916,117,223,176,286,800,325,142,32,292,12,105,97,71,111,232,61,392
25/10/2021,17,559,245,812,803,556,738,292,297,181,8,67,297,na,242,na,232,212,191,346,119,411,1370,139,630,743,323,115,435,234,206,168,undefined,na,52,1324,122,140,undefined,37,135,152,89,64,334,1150,51,710,172,102,142,121,201,296,undefined,248,194,343,347,na,234,1068,163,213,215,294,819,267,122,35,337,79,133,118,55,116,379,78,392
25/10/2021,18,464,200,879,716,575,604,308,327,96,8,139,405,na,240,na,182,112,80,368,159,438,1059,109,389,707,269,114,457,241,196,187,undefined,na,46,1420,99,135,undefined,15,100,112,63,52,305,957,42,544,163,105,160,129,171,270,undefined,234,184,225,421,na,281,981,131,174,120,229,865,230,95,36,313,51,119,82,46,92,551,85,301
25/10/2021,19,323,165,1036,558,425,512,188,285,79,18,130,388,na,168,na,120,80,33,430,125,372,852,85,320,493,309,105,285,171,249,227,undefined,na,31,1209,46,140,undefined,21,101,76,36,36,218,716,27,477,145,117,171,105,149,222,undefined,229,123,181,298,na,175,887,119,153,61,169,662,148,59,15,265,25,90,48,33,60,436,56,225
25/10/2021,20,262,110,869,471,293,414,85,150,55,5,77,318,na,112,na,65,61,33,303,115,284,712,82,234,231,227,59,219,84,182,214,undefined,na,28,740,44,181,undefined,5,68,52,18,14,141,636,11,394,88,98,155,69,124,107,undefined,194,92,170,86,na,104,667,110,218,34,87,448,98,5,17,171,12,99,29,13,22,299,7,226
25/10/2021,21,156,46,517,245,276,311,34,49,29,2,39,139,na,60,na,46,27,27,238,78,175,433,40,196,195,128,35,134,44,172,243,undefined,na,14,444,30,155,undefined,2,47,46,15,19,97,395,11,243,53,89,118,65,79,80,undefined,134,74,100,47,na,69,526,87,130,34,63,263,79,2,8,72,5,68,29,17,11,114,5,174
25/10/2021,22,85,34,313,118,101,222,15,27,31,1,18,75,na,47,na,62,25,14,129,66,138,349,14,181,136,105,32,73,39,125,126,undefined,na,7,243,18,57,undefined,8,28,19,5,12,67,244,9,156,47,67,65,43,34,37,undefined,56,31,62,32,na,68,390,57,138,11,46,209,22,0,7,16,7,58,21,10,na,76,1,91
25/10/2021,23,37,65,213,77,88,85,9,17,9,na,11,25,na,13,na,21,7,6,88,15,87,173,17,54,65,79,17,36,29,57,24,undefined,na,2,98,8,27,undefined,1,18,15,9,1,27,170,2,106,16,53,8,30,42,41,undefined,27,7,39,13,na,39,201,46,99,18,24,63,13,0,3,14,2,27,14,5,2,21,1,72
26/10/2021,0,na,18,100,44,30,46,2,3,3,na,11,22,na,6,na,10,7,4,18,4,28,95,4,32,13,56,9,31,5,31,33,undefined,na,8,41,3,7,undefined,10,4,7,1,na,22,51,3,42,18,55,7,25,8,16,undefined,12,5,21,12,na,10,90,29,95,3,5,25,15,0,3,7,na,13,5,3,na,4,1,28
26/10/2021,1,1,12,83,18,16,9,3,6,3,na,4,7,na,5,na,7,5,na,12,14,11,63,1,19,12,35,12,25,2,37,34,undefined,na,15,4,1,8,undefined,1,7,2,5,4,14,40,na,36,11,43,1,16,12,4,undefined,13,na,8,8,na,7,80,8,98,3,12,17,4,0,0,5,na,3,4,na,na,3,na,13
26/10/2021,2,na,8,32,7,19,5,4,na,3,na,na,1,na,1,na,2,3,2,10,6,11,99,4,12,5,19,1,25,na,8,2,undefined,na,2,7,3,4,undefined,na,3,3,na,2,3,55,2,45,5,19,1,7,12,4,undefined,3,1,12,9,na,5,50,19,73,na,3,8,8,1,3,na,na,14,8,na,na,3,na,10
26/10/2021,3,na,14,25,12,36,16,na,3,1,na,1,6,na,3,na,9,1,na,1,4,12,74,na,5,5,21,3,31,7,10,6,undefined,na,na,8,1,1,undefined,na,3,1,1,1,6,43,2,35,13,20,3,5,na,6,undefined,3,2,9,6,na,8,37,7,83,1,3,5,3,0,3,1,na,1,6,na,na,2,na,8
26/10/2021,4,2,20,36,19,26,19,7,1,na,na,2,5,na,5,na,8,9,2,1,6,3,46,na,16,33,22,3,54,1,24,14,undefined,na,na,14,2,8,undefined,na,na,1,na,na,10,47,1,24,5,21,9,7,11,4,undefined,1,1,10,2,na,7,49,6,73,2,34,12,5,3,5,1,na,17,2,1,na,4,na,7
26/10/2021,5,20,10,30,39,63,67,21,21,18,na,4,24,na,37,na,5,34,9,6,2,20,98,23,98,132,37,8,61,14,10,16,undefined,na,12,71,10,11,undefined,6,14,3,8,11,8,130,5,44,14,30,9,15,9,5,undefined,8,24,54,5,na,14,97,8,60,8,9,16,12,3,5,4,na,26,14,10,2,26,1,37
26/10/2021,6,101,28,95,85,129,249,115,93,66,4,30,68,na,104,na,90,81,36,18,14,51,267,58,265,317,106,25,128,67,31,17,undefined,na,28,497,26,14,undefined,14,45,57,17,9,41,268,6,127,35,77,21,67,18,20,undefined,20,93,126,48,na,39,264,60,29,49,68,53,93,24,16,17,11,58,32,86,14,76,21,129
26/10/2021,7,143,68,128,241,250,328,185,202,134,10,49,155,na,216,na,142,178,126,18,12,46,532,111,394,480,134,78,286,89,47,51,undefined,na,57,675,75,38,undefined,35,67,59,34,27,87,459,21,211,114,77,60,42,58,48,undefined,56,142,209,118,na,109,259,37,143,110,116,71,135,87,47,63,37,115,49,49,56,164,48,185
26/10/2021,8,228,134,216,435,348,444,214,214,156,6,61,216,na,208,na,274,325,215,37,18,104,790,162,453,473,262,87,444,111,62,54,undefined,na,61,653,136,61,undefined,58,202,90,62,40,158,642,51,308,118,81,118,59,112,57,undefined,128,229,309,129,na,133,342,75,234,221,52,163,253,137,62,124,49,198,110,42,149,201,63,230
26/10/2021,9,277,156,234,390,238,301,142,161,113,11,56,156,na,126,na,305,243,183,76,39,136,684,105,340,390,299,102,261,79,89,65,undefined,na,48,570,122,72,undefined,66,135,86,67,46,178,714,24,356,175,98,164,94,121,56,undefined,123,151,252,163,na,170,358,77,257,190,38,222,243,121,43,140,107,110,71,55,112,183,64,220
26/10/2021,10,377,226,399,678,298,331,165,146,65,16,44,162,na,122,na,335,236,200,137,55,134,753,108,288,415,412,168,200,115,120,95,undefined,na,57,560,120,104,undefined,58,179,77,76,40,232,905,44,435,234,140,239,77,141,83,undefined,147,136,214,200,na,222,457,81,274,138,29,352,253,161,66,186,74,102,106,44,129,146,89,269
26/10/2021,11,501,303,613,811,407,361,139,191,67,3,49,190,na,120,na,406,271,202,205,80,215,891,108,286,444,556,186,276,130,163,144,undefined,na,130,722,125,124,undefined,72,189,89,76,40,302,928,32,569,284,191,243,131,152,101,undefined,151,136,206,238,na,204,555,94,312,154,16,488,259,124,48,186,58,130,99,42,128,158,98,283
26/10/2021,12,665,482,808,1031,500,521,169,235,114,9,74,270,na,192,na,447,384,245,334,108,323,1226,190,374,530,692,194,285,165,195,244,undefined,na,92,1038,225,144,undefined,100,303,134,111,47,417,1175,37,691,358,214,333,165,218,113,undefined,203,189,281,294,na,283,756,173,499,173,15,739,408,223,103,301,78,187,130,50,144,222,89,334
26/10/2021,13,635,486,900,1000,448,532,192,188,128,10,66,211,na,188,na,457,433,188,307,94,364,1143,130,387,589,691,208,343,164,250,207,undefined,na,71,1134,213,180,undefined,97,231,134,125,85,504,1181,57,775,275,215,346,137,279,102,undefined,264,195,265,306,na,253,770,127,435,146,16,745,348,212,86,308,27,108,113,48,162,221,87,389
26/10/2021,14,666,391,802,990,481,578,167,175,84,11,63,177,na,151,na,468,309,188,316,78,324,1283,144,470,525,553,128,407,168,176,151,undefined,na,65,1047,159,109,undefined,70,166,87,90,68,490,1272,53,821,250,187,279,157,254,117,undefined,206,171,264,302,na,239,782,135,416,114,108,678,324,203,45,248,5,140,105,51,133,243,75,343
26/10/2021,15,645,392,855,976,601,553,176,167,110,8,65,233,na,169,na,370,294,160,288,76,369,1221,90,556,589,372,124,392,195,181,176,undefined,na,64,938,159,87,undefined,45,113,93,82,62,398,1228,59,823,210,160,246,117,250,148,undefined,224,168,277,317,na,221,860,137,380,206,60,743,309,157,63,247,13,103,116,47,145,253,102,452
26/10/2021,16,627,353,917,900,572,668,220,204,203,16,65,242,na,204,na,286,201,169,289,123,348,1484,149,592,665,295,111,357,195,200,149,undefined,na,72,1130,154,94,undefined,39,164,75,74,52,400,1297,61,723,200,116,163,101,225,190,undefined,206,210,329,341,na,223,854,144,220,195,108,757,314,140,38,270,31,130,128,71,141,238,95,408
26/10/2021,17,609,280,836,955,722,877,366,360,209,14,105,376,na,276,na,288,222,196,313,116,364,1403,161,672,951,304,159,512,213,209,149,undefined,na,112,1591,158,96,undefined,38,146,131,61,77,361,1412,51,665,192,92,200,96,186,244,undefined,253,238,363,371,na,243,974,150,217,207,160,736,292,134,37,357,69,190,135,66,126,425,126,431
26/10/2021,18,524,179,1061,861,704,735,397,345,104,21,146,494,na,294,na,196,111,101,356,158,418,1096,118,422,873,269,125,504,256,268,252,undefined,na,75,1673,89,103,undefined,34,125,98,42,59,324,1133,48,633,159,96,204,106,188,294,undefined,224,167,206,348,na,229,927,116,182,151,233,783,258,110,32,277,83,147,97,49,87,574,148,383
26/10/2021,19,362,162,905,654,496,560,262,272,78,7,142,461,na,197,na,101,80,45,417,188,352,945,104,311,571,280,83,313,175,273,382,undefined,na,46,1225,55,150,undefined,18,77,80,34,49,288,797,29,514,129,89,194,101,187,236,undefined,221,186,161,316,na,203,905,121,135,78,188,783,198,65,17,273,14,104,72,27,67,503,90,262
26/10/2021,20,316,106,871,477,446,483,106,183,53,12,150,461,na,131,na,92,67,30,350,139,298,796,73,254,376,221,85,259,98,273,381,undefined,na,31,993,57,179,undefined,11,72,55,18,31,239,656,26,368,95,95,200,75,159,87,undefined,168,126,168,73,na,145,707,115,198,56,152,624,153,8,27,192,5,100,52,17,39,445,11,249
26/10/2021,21,178,75,551,273,253,322,55,67,41,9,58,174,na,83,na,82,27,21,288,128,228,494,36,220,232,197,52,155,69,194,311,undefined,na,23,561,26,192,undefined,7,46,23,10,6,183,446,11,278,62,73,199,67,109,37,undefined,124,70,124,49,na,92,527,88,219,24,99,395,90,1,6,92,na,120,31,10,14,170,6,173
26/10/2021,22,106,53,396,205,203,233,27,86,42,4,43,117,na,57,na,55,39,10,201,94,158,362,30,188,161,135,29,82,23,137,166,undefined,na,33,316,21,95,undefined,15,43,41,18,13,106,460,12,209,34,131,85,41,93,51,undefined,72,50,70,37,na,66,378,45,134,1,86,217,44,1,6,39,5,45,18,21,7,84,4,126
26/10/2021,23,69,33,212,92,92,126,23,10,11,2,14,48,na,26,na,33,22,7,78,36,89,239,21,122,84,99,22,63,24,116,72,undefined,na,2,227,10,21,undefined,5,21,5,8,9,58,162,3,164,26,117,20,18,30,52,undefined,44,28,55,13,na,30,274,42,121,na,40,90,16,0,6,6,na,28,10,7,na,34,2,107
27/10/2021,0,31,33,105,35,52,42,4,6,4,na,1,8,na,13,na,24,6,4,42,7,60,92,14,57,35,62,5,22,16,47,11,undefined,na,2,71,1,2,undefined,1,5,4,4,3,31,70,3,69,12,84,3,19,23,9,undefined,20,7,11,4,na,21,97,26,90,4,10,23,10,2,8,2,2,19,5,2,na,6,1,47
27/10/2021,1,15,4,59,10,21,16,2,3,1,na,2,12,na,5,na,3,6,2,20,7,13,55,3,21,13,37,13,35,4,22,8,undefined,na,3,22,4,na,undefined,na,8,2,1,na,10,53,2,48,20,35,2,11,12,6,undefined,9,na,3,6,na,16,81,30,88,13,6,14,5,0,0,6,1,5,4,1,na,5,na,10
27/10/2021,2,11,6,49,10,20,22,1,1,5,1,1,1,na,6,na,2,6,na,7,5,13,72,11,16,18,37,7,25,5,15,3,undefined,na,1,41,1,1,undefined,na,5,2,na,na,3,48,2,28,12,37,1,15,15,5,undefined,9,2,10,6,na,14,50,12,64,6,na,7,9,0,1,4,1,1,10,na,na,1,na,7
27/10/2021,3,9,6,152,4,23,15,1,2,5,na,na,2,na,2,na,6,2,3,4,4,14,38,12,13,6,13,2,31,2,2,na,undefined,na,na,21,2,na,undefined,6,2,2,na,na,4,21,1,23,2,30,na,1,10,7,undefined,6,1,6,1,na,3,51,4,91,2,2,15,3,0,1,2,na,2,1,na,na,1,na,16
27/10/2021,4,10,5,34,13,40,20,4,1,3,na,4,6,na,6,na,1,8,na,7,2,3,41,5,13,14,18,3,45,6,10,21,undefined,na,na,21,na,15,undefined,1,na,3,na,na,6,38,2,27,3,21,13,7,3,2,undefined,3,4,7,3,na,11,40,4,91,na,7,10,2,0,19,3,4,4,5,2,na,7,na,26
27/10/2021,5,16,7,50,42,65,76,21,10,17,na,5,18,na,37,na,14,37,9,7,18,21,104,17,99,117,51,7,83,12,11,23,undefined,na,11,85,6,3,undefined,na,8,7,4,6,17,167,5,38,8,15,8,9,10,5,undefined,5,34,47,1,na,8,78,5,89,15,16,16,13,1,5,4,2,13,9,10,4,19,1,40
27/10/2021,6,89,23,98,88,124,267,141,77,60,3,34,72,na,113,na,81,76,37,22,13,51,277,58,234,355,87,18,124,65,31,18,undefined,na,25,419,30,9,undefined,15,36,43,21,7,42,293,10,122,30,70,8,87,25,16,undefined,23,86,133,47,na,40,250,37,37,54,48,46,77,33,16,14,3,77,26,102,19,77,36,112
27/10/2021,7,120,79,159,270,386,367,210,208,137,5,58,176,na,203,na,113,198,104,54,20,56,546,89,334,546,110,57,518,270,50,66,undefined,na,46,653,65,26,undefined,41,83,63,45,33,100,633,29,140,85,38,53,46,46,49,undefined,62,143,194,131,na,121,248,44,122,116,70,133,138,95,42,63,21,96,49,40,64,168,68,223
27/10/2021,8,221,146,342,602,899,469,208,219,209,10,68,257,na,188,na,196,301,247,51,19,93,827,170,472,538,194,90,1400,297,66,73,undefined,na,85,747,135,43,undefined,46,202,91,90,59,310,1311,32,245,126,50,135,63,110,97,undefined,100,226,325,278,na,191,332,61,280,213,22,332,278,173,72,161,65,167,100,35,130,229,67,310
27/10/2021,9,347,196,314,503,516,365,153,154,102,13,53,161,na,139,na,295,306,188,82,47,99,699,126,388,442,313,80,595,134,104,102,undefined,na,60,615,149,53,undefined,95,121,79,75,41,248,979,31,253,114,123,163,56,102,60,undefined,129,152,273,204,na,172,356,114,263,185,11,346,293,111,83,154,80,149,74,36,124,178,52,220
27/10/2021,10,443,290,457,643,329,386,97,154,84,3,40,145,na,147,na,356,241,169,181,35,172,841,112,360,399,277,129,258,90,118,92,undefined,na,74,644,162,78,undefined,63,177,89,69,33,260,992,32,318,134,95,182,101,119,72,undefined,150,122,225,203,na,193,453,182,341,135,16,360,270,70,41,177,41,127,70,39,125,121,72,252
27/10/2021,11,545,326,608,827,367,429,127,156,100,13,35,135,na,124,na,430,265,229,174,79,245,955,119,349,401,355,131,269,116,150,150,undefined,na,84,842,135,99,undefined,37,147,98,103,60,282,1109,40,392,181,133,245,102,118,108,undefined,173,120,208,270,na,173,528,211,357,150,14,515,320,123,96,233,49,118,78,38,119,142,83,328
27/10/2021,12,667,435,907,1100,574,591,148,198,136,11,65,202,na,176,na,523,408,193,316,109,315,1318,172,454,493,524,143,358,139,257,192,undefined,na,99,1052,195,139,undefined,104,270,123,123,64,387,1423,33,525,171,177,289,127,222,83,undefined,248,232,276,303,na,307,701,231,418,214,70,732,427,231,97,330,120,104,122,62,129,237,73,386
27/10/2021,13,758,405,943,1106,525,555,155,197,136,11,69,206,na,146,na,469,404,211,370,104,281,1261,165,427,581,360,171,379,153,221,212,undefined,na,103,1104,193,151,undefined,115,257,127,102,52,416,1418,48,460,195,114,313,141,243,101,undefined,254,214,271,306,na,271,738,190,469,173,51,795,430,239,98,316,22,107,120,61,163,235,83,458
27/10/2021,14,761,328,940,1071,520,618,145,143,106,4,32,156,na,162,na,503,301,183,336,60,372,1368,136,445,507,275,115,384,166,203,180,undefined,na,89,1028,143,89,undefined,90,216,101,89,50,412,1372,30,529,174,121,269,153,301,91,undefined,251,134,298,302,na,211,734,156,408,136,65,776,352,186,81,239,16,103,91,51,120,178,92,340
27/10/2021,15,827,360,875,978,621,686,165,166,118,10,47,199,na,189,na,376,269,192,296,83,301,1260,127,588,505,329,92,417,154,207,201,undefined,na,54,1084,115,101,undefined,60,164,90,80,49,433,1390,36,679,131,124,248,132,231,131,undefined,213,123,284,271,na,249,779,136,401,175,91,730,318,140,51,244,6,119,75,60,168,228,92,445
27/10/2021,16,711,327,929,931,591,745,176,232,206,11,52,210,na,149,na,340,196,193,329,91,294,1324,121,577,595,323,118,372,160,236,191,undefined,na,71,1111,124,69,undefined,52,160,74,56,69,389,1262,34,760,136,77,259,114,223,182,undefined,193,202,356,339,na,219,934,118,276,156,45,807,314,100,36,265,11,116,104,60,122,251,99,441
27/10/2021,17,661,257,1000,894,782,919,316,273,193,22,132,462,na,263,na,289,246,199,359,152,383,1243,196,678,885,302,122,459,250,263,261,undefined,na,101,1597,141,110,undefined,62,154,90,30,70,407,1530,49,739,158,79,236,129,220,346,undefined,221,236,392,412,na,286,1031,170,262,180,122,836,267,106,38,376,61,210,150,63,138,459,166,496
27/10/2021,18,588,187,1076,833,827,836,314,330,93,18,164,596,na,271,na,172,137,116,452,172,380,1091,109,475,894,333,103,492,277,269,349,undefined,na,85,1805,105,185,undefined,32,140,92,23,63,400,1195,39,591,132,117,287,126,190,272,undefined,268,217,264,447,na,244,978,142,213,140,268,930,240,129,40,278,60,231,81,51,124,601,175,442
27/10/2021,19,452,152,1103,665,674,638,219,314,71,7,156,563,na,193,na,140,97,64,392,195,367,1115,100,343,663,310,106,358,198,312,631,undefined,na,68,1476,47,210,undefined,27,115,64,12,40,329,904,36,531,136,108,329,133,236,278,undefined,206,157,203,321,na,221,859,166,178,72,217,889,252,97,25,286,26,200,65,27,77,540,96,345
27/10/2021,20,374,143,873,585,611,669,134,254,55,7,181,524,na,174,na,141,89,32,361,181,304,939,69,292,451,295,82,299,172,328,667,undefined,na,58,1412,80,296,undefined,19,106,65,20,33,342,887,23,490,114,92,246,104,150,164,undefined,209,120,178,131,na,167,875,115,274,37,188,661,175,9,35,213,3,145,57,26,47,529,19,345
27/10/2021,21,198,77,728,360,411,464,90,120,40,8,83,211,na,114,na,80,40,33,302,159,263,522,57,253,307,161,53,230,80,207,678,undefined,na,45,799,42,255,undefined,19,56,39,28,23,260,592,10,316,80,58,227,66,123,138,undefined,154,97,119,87,na,108,660,93,243,50,217,497,106,7,22,132,4,103,51,15,12,210,13,203
27/10/2021,22,155,60,465,235,251,302,29,57,35,na,45,132,na,63,na,73,34,32,214,103,194,432,28,233,260,149,43,102,31,147,346,undefined,na,21,461,25,113,undefined,26,52,64,58,32,144,450,18,246,61,128,144,44,73,125,undefined,96,44,112,63,na,88,456,88,166,34,98,269,51,0,3,53,10,76,23,15,11,86,6,151
27/10/2021,23,83,25,259,112,148,229,27,29,13,na,16,46,na,43,na,29,13,16,125,42,121,251,26,113,118,96,21,45,20,109,125,undefined,na,7,309,13,67,undefined,13,28,28,34,21,66,191,2,99,39,135,62,44,22,46,undefined,38,26,47,26,na,23,238,68,111,16,60,125,25,1,3,21,na,32,19,9,3,44,2,105
28/10/2021,0,80,9,181,49,72,65,9,8,6,na,7,25,na,18,na,17,na,6,68,9,44,120,32,69,42,49,4,38,24,74,42,undefined,na,3,73,12,18,undefined,1,5,12,16,5,27,149,4,59,13,82,30,17,25,36,undefined,22,21,25,18,na,40,146,39,126,7,24,63,21,0,1,4,10,26,4,3,na,17,1,59
28/10/2021,1,24,13,97,29,28,28,2,1,5,na,2,16,na,10,na,6,1,2,22,7,50,64,13,29,24,36,18,27,6,14,18,undefined,na,3,36,3,na,undefined,1,4,8,6,2,17,108,na,42,18,79,17,13,13,25,undefined,16,8,13,15,na,9,90,19,82,2,17,29,8,2,2,1,6,2,2,3,1,11,1,18
28/10/2021,2,28,11,81,18,16,11,9,2,1,na,2,5,na,7,na,8,2,na,4,2,27,68,3,14,7,58,2,19,7,13,1,undefined,na,1,22,2,1,undefined,na,5,1,3,na,4,73,1,33,1,47,2,12,5,14,undefined,8,6,18,6,na,4,59,11,60,5,3,13,11,1,0,3,1,6,8,1,na,4,na,34
28/10/2021,3,12,25,25,12,27,26,3,4,2,na,6,6,na,3,na,18,na,2,8,101,26,71,7,32,7,42,5,26,2,5,na,undefined,na,1,25,na,2,undefined,na,1,3,4,2,8,36,na,40,7,34,2,1,2,2,undefined,1,2,5,na,na,1,63,9,59,na,7,9,5,2,1,3,na,3,3,1,na,5,na,28
28/10/2021,4,10,3,44,17,45,36,5,2,4,na,2,5,na,13,na,11,6,1,1,3,7,62,7,27,20,50,5,45,3,7,7,undefined,na,na,17,1,6,undefined,na,1,2,na,1,35,91,2,43,4,48,7,3,3,6,undefined,3,12,16,2,na,13,49,2,52,na,5,19,4,1,1,na,6,5,10,3,na,7,3,13
28/10/2021,5,16,9,47,30,68,104,26,16,26,na,7,14,na,49,na,6,36,9,6,3,20,79,26,88,134,44,7,67,12,11,11,undefined,na,19,90,14,11,undefined,5,10,9,5,3,19,148,6,55,15,28,6,13,8,8,undefined,3,24,57,4,na,10,93,6,86,10,14,22,28,8,3,7,2,18,6,14,7,17,1,48
28/10/2021,6,84,32,112,123,135,258,119,84,64,7,25,65,na,117,na,88,131,32,18,7,27,268,60,197,294,142,26,121,40,24,34,undefined,na,39,411,34,9,undefined,15,37,33,19,13,44,290,15,113,49,81,12,70,24,20,undefined,29,99,152,47,na,45,243,49,38,46,78,46,96,33,23,8,13,45,34,101,30,73,23,105
28/10/2021,7,120,64,129,245,219,386,159,163,129,11,54,151,na,170,na,113,151,112,37,12,38,472,103,381,405,144,78,199,78,50,64,undefined,na,63,538,80,23,undefined,37,102,54,28,21,82,512,24,182,93,42,83,80,53,37,undefined,62,142,195,86,na,87,224,38,118,84,14,97,103,84,54,69,74,83,57,32,55,167,54,185
28/10/2021,8,288,117,240,366,269,483,106,161,200,13,42,151,na,199,na,179,281,235,37,26,117,820,163,454,396,258,101,334,69,52,77,undefined,na,65,565,151,54,undefined,49,143,57,57,25,171,742,40,368,118,74,93,63,126,38,undefined,111,204,326,134,na,155,367,64,358,175,42,190,235,135,73,161,18,120,91,38,115,152,40,280
28/10/2021,9,277,150,283,482,195,349,65,110,94,10,31,119,na,139,na,296,219,198,71,44,122,655,111,333,267,282,108,257,55,59,106,undefined,na,36,395,115,69,undefined,69,161,77,54,22,144,740,28,341,137,86,154,69,128,46,undefined,104,112,251,183,na,170,380,98,288,148,61,200,249,164,76,148,56,112,68,22,101,118,28,183
28/10/2021,10,363,238,360,574,225,370,92,150,102,3,45,139,na,112,na,366,277,209,154,59,169,685,101,323,250,345,138,206,62,95,111,undefined,na,39,452,121,94,undefined,62,147,74,47,34,198,783,33,412,191,142,188,89,130,61,undefined,125,143,233,195,na,139,440,61,322,154,29,258,273,212,66,199,53,88,65,49,157,131,34,227
28/10/2021,11,505,269,508,785,343,431,114,124,93,11,33,135,na,152,na,425,243,227,203,83,255,866,111,343,285,254,152,279,56,118,127,undefined,na,44,622,146,90,undefined,50,142,87,61,35,302,938,38,568,213,185,247,101,147,92,undefined,151,104,246,223,na,140,629,121,343,170,23,405,285,169,80,213,95,91,61,33,134,127,46,220
28/10/2021,12,613,408,708,946,432,603,95,174,128,10,40,169,na,135,na,470,347,233,276,126,267,1138,184,419,421,689,219,297,84,192,178,undefined,na,79,871,177,136,undefined,117,216,119,110,69,419,1118,45,635,297,233,239,124,194,119,undefined,200,182,281,263,na,290,709,127,522,169,26,596,408,245,114,322,88,114,104,86,170,187,59,286
28/10/2021,13,761,467,770,1016,479,546,122,134,121,9,47,168,na,171,na,532,297,223,287,96,358,1193,130,448,489,629,189,359,112,202,199,undefined,na,75,798,188,164,undefined,116,200,91,113,52,376,1250,52,614,266,167,275,118,289,134,undefined,264,190,315,322,na,227,727,138,421,196,15,564,333,228,92,297,37,128,85,53,162,175,59,320
28/10/2021,14,727,339,751,918,416,517,107,138,97,12,34,149,na,127,na,460,244,162,324,96,356,998,122,427,414,400,147,351,82,157,150,undefined,na,73,705,173,88,undefined,69,130,96,84,50,379,1102,49,644,242,137,243,102,253,67,undefined,184,154,274,305,na,209,681,127,493,118,30,568,335,146,84,197,6,128,92,43,94,177,67,351
28/10/2021,15,627,326,799,926,468,598,100,158,127,2,49,153,na,151,na,360,172,164,226,97,307,1060,124,521,471,310,98,344,94,165,184,undefined,na,57,781,150,105,undefined,72,136,103,33,56,321,1206,39,669,149,102,204,115,201,136,undefined,186,108,267,279,na,244,750,130,446,168,49,603,282,148,50,241,4,109,105,41,187,177,75,383
28/10/2021,16,500,314,805,907,524,681,120,175,195,8,41,179,na,149,na,370,222,198,229,128,279,1204,128,563,483,272,87,343,114,216,141,undefined,na,46,885,164,93,undefined,52,169,91,93,46,379,1190,35,623,173,100,192,95,182,223,undefined,191,210,335,322,na,235,814,120,228,152,15,701,282,110,26,258,23,128,100,43,197,197,81,441
28/10/2021,17,481,264,681,782,393,703,100,111,159,6,27,107,na,131,na,234,161,178,234,89,286,1227,164,800,385,210,104,262,77,229,122,undefined,na,15,773,116,58,undefined,48,143,77,71,32,261,1204,56,494,148,79,172,77,189,207,undefined,229,202,362,258,na,211,830,120,192,132,177,557,282,47,15,211,60,156,100,32,82,118,66,337
28/10/2021,18,256,147,659,486,344,404,36,69,58,8,12,69,na,102,na,144,98,71,256,168,263,781,88,485,244,194,82,171,65,240,168,undefined,na,9,576,81,72,undefined,22,104,55,19,12,185,681,27,338,104,60,194,86,137,87,undefined,172,102,170,194,na,120,727,116,133,71,155,518,186,70,14,196,26,117,52,36,53,87,24,277
28/10/2021,19,269,138,658,435,314,303,42,90,40,7,51,174,na,83,na,75,55,45,311,200,239,531,67,237,214,197,74,129,38,282,217,undefined,na,10,526,61,103,undefined,16,102,41,10,18,175,502,17,346,103,103,177,65,140,120,undefined,170,100,140,208,na,153,686,98,159,54,121,534,162,51,22,231,11,83,57,25,70,236,39,197
28/10/2021,20,247,113,675,380,295,388,51,60,36,na,52,167,na,109,na,99,39,24,321,138,260,538,51,222,155,207,71,122,44,195,263,undefined,na,21,587,47,136,undefined,5,76,34,18,26,175,561,15,337,94,96,187,44,110,132,undefined,144,52,132,87,na,128,614,121,144,45,117,479,153,10,13,130,4,97,34,4,31,170,11,210
28/10/2021,21,102,58,466,263,280,331,26,34,32,4,31,84,na,42,na,67,39,16,220,129,181,476,30,232,180,113,60,125,23,197,287,undefined,na,4,399,23,154,undefined,6,35,32,9,16,135,478,13,219,71,101,131,45,97,91,undefined,91,63,117,24,na,98,469,92,180,32,84,308,68,2,10,88,3,60,37,4,14,104,3,159
28/10/2021,22,62,50,276,172,140,211,6,9,24,na,3,17,na,30,na,50,11,9,117,103,111,302,8,190,142,75,36,52,9,159,162,undefined,na,3,226,17,67,undefined,17,38,23,11,8,86,289,7,120,50,67,87,21,49,95,undefined,56,33,69,9,na,74,330,63,235,6,39,154,31,1,9,42,10,49,28,na,2,17,na,132
28/10/2021,23,67,22,184,86,85,107,1,9,13,na,5,18,na,24,na,29,7,8,51,34,82,170,9,116,56,62,15,30,3,104,49,undefined,na,6,112,14,37,undefined,10,14,11,15,7,34,148,7,60,23,36,29,27,19,22,undefined,32,21,28,21,na,39,193,43,142,8,25,68,16,1,6,14,4,32,15,na,1,8,1,72
29/10/2021,0,30,12,131,59,43,54,5,4,2,na,3,6,na,4,na,22,7,6,30,13,36,78,7,47,14,na,3,32,6,41,6,undefined,na,5,57,3,5,undefined,5,16,5,3,2,21,83,1,62,7,44,3,14,9,14,undefined,17,25,39,11,na,34,118,16,36,6,12,42,18,1,6,4,na,6,4,na,na,1,1,41
29/10/2021,1,24,8,70,30,14,27,4,3,5,na,na,8,na,5,na,15,4,2,67,10,11,116,4,15,9,na,5,16,3,30,6,undefined,na,2,24,4,14,undefined,na,5,1,5,3,15,81,na,79,8,25,4,7,9,6,undefined,13,9,8,2,na,22,99,17,33,na,13,25,5,1,7,7,1,5,2,na,na,3,na,16
29/10/2021,2,10,20,29,21,14,3,2,2,3,na,1,4,na,4,na,2,1,na,5,na,11,111,1,8,9,na,8,15,4,13,7,undefined,na,2,18,na,2,undefined,na,2,na,na,na,20,67,na,34,10,19,4,6,4,4,undefined,10,3,11,2,na,8,43,14,54,5,16,18,12,1,8,na,1,3,1,2,na,4,na,17
29/10/2021,3,13,5,34,12,26,21,2,1,2,na,2,2,na,na,na,8,na,na,2,5,14,36,10,15,6,na,2,26,na,4,2,undefined,na,na,26,5,na,undefined,na,2,2,1,na,6,30,4,29,2,28,1,5,3,4,undefined,7,3,5,na,na,2,40,14,46,na,5,2,7,0,3,1,na,3,3,na,2,4,na,24
29/10/2021,4,21,1,25,12,33,21,6,1,3,na,5,4,na,6,na,2,12,1,6,na,16,47,na,11,23,na,2,38,2,11,7,undefined,na,na,41,3,7,undefined,na,4,7,na,1,10,54,2,24,6,16,6,7,4,4,undefined,4,6,13,3,na,15,32,5,39,3,8,11,3,1,8,1,na,29,3,2,na,1,1,19
29/10/2021,5,6,5,43,44,67,66,14,8,16,na,6,11,na,37,na,13,37,4,8,6,18,92,24,99,92,na,2,74,10,12,17,undefined,na,12,118,11,7,undefined,13,9,7,na,2,27,161,4,58,16,20,9,10,7,5,undefined,4,29,45,6,na,15,82,6,54,7,18,23,12,4,14,6,2,92,7,8,4,11,na,45
29/10/2021,6,62,18,75,86,109,239,38,57,42,1,10,25,na,83,na,61,95,31,21,4,37,194,57,274,189,na,22,93,25,38,10,undefined,na,28,366,31,3,undefined,12,35,53,8,8,38,284,6,99,27,75,12,73,12,2,undefined,31,76,98,25,na,43,214,47,23,41,84,35,81,26,15,13,6,43,18,88,13,33,6,101
29/10/2021,7,47,60,86,148,90,279,29,64,49,7,6,21,na,102,na,75,105,58,22,15,60,296,61,238,169,na,47,69,115,45,56,undefined,na,18,394,47,14,undefined,47,32,31,10,5,51,270,22,132,49,46,30,48,32,16,undefined,50,64,103,58,na,66,174,38,152,69,40,56,116,69,28,47,78,36,29,31,10,19,9,171
29/10/2021,8,197,115,197,302,193,398,36,69,83,5,12,61,na,129,na,209,233,163,104,21,66,560,110,359,190,na,60,246,39,50,67,undefined,na,27,305,102,54,undefined,49,107,56,25,13,115,481,32,280,113,68,74,45,72,25,undefined,91,149,211,116,na,119,251,53,169,144,125,207,201,110,40,101,73,78,52,38,na,60,21,282
29/10/2021,9,207,165,202,405,195,355,39,72,86,14,12,71,na,121,na,302,223,149,52,57,122,514,107,444,226,na,87,196,54,86,96,undefined,na,27,314,101,56,undefined,62,108,57,21,10,135,613,29,369,135,74,150,66,103,52,undefined,122,132,241,141,na,171,320,120,184,126,84,218,239,145,33,119,133,102,61,37,na,68,14,257
29/10/2021,10,284,206,302,563,201,368,36,83,69,10,18,84,na,86,na,315,218,171,113,60,161,593,79,343,261,na,128,173,27,114,90,undefined,na,35,386,122,49,undefined,55,106,81,17,12,183,808,32,427,133,95,144,93,106,60,undefined,112,106,222,183,na,207,515,165,182,131,117,295,248,161,73,166,29,84,54,37,na,73,16,260
29/10/2021,11,515,264,416,730,182,393,37,99,73,7,16,76,na,97,na,394,256,185,201,93,223,602,98,356,227,na,160,196,85,175,114,undefined,na,59,467,108,115,undefined,71,114,62,24,22,310,730,25,439,175,147,257,108,134,219,undefined,205,135,189,223,na,178,552,214,322,161,91,415,303,171,61,184,78,104,73,38,na,106,15,270
29/10/2021,12,547,386,641,830,265,446,39,118,91,8,12,60,na,114,na,415,252,152,270,170,336,953,127,526,303,417,188,249,58,200,105,undefined,na,24,592,164,126,undefined,96,198,92,50,26,412,918,44,514,243,182,249,132,204,106,undefined,177,179,324,275,na,258,618,215,454,170,130,520,333,204,67,303,155,108,138,41,na,99,39,263
29/10/2021,13,555,387,637,900,223,326,26,97,94,8,8,81,na,85,na,462,239,131,208,142,362,881,122,454,319,471,175,264,51,197,131,undefined,na,33,496,151,133,undefined,76,139,119,55,46,306,990,32,595,196,178,290,150,264,75,undefined,268,167,264,241,na,247,665,160,414,149,185,526,357,181,62,280,72,68,115,42,49,86,19,266
29/10/2021,14,520,390,696,859,322,498,69,82,95,5,21,74,na,127,na,444,185,177,277,130,332,918,120,498,391,395,127,223,50,194,130,undefined,na,49,583,138,84,undefined,83,131,111,42,41,283,931,35,533,209,139,243,117,227,122,undefined,202,169,269,254,na,219,722,136,343,109,175,568,307,193,51,219,8,105,97,94,91,80,30,288
29/10/2021,15,577,420,806,886,331,470,68,102,83,2,13,94,na,120,na,391,178,163,260,146,335,1084,114,509,417,283,113,234,71,148,170,undefined,na,30,673,132,111,undefined,69,120,64,42,34,341,1006,30,671,180,133,202,93,191,144,undefined,176,130,293,319,na,203,730,142,367,132,198,624,338,158,39,252,13,138,108,35,92,115,37,345
29/10/2021,16,610,400,898,1023,391,577,70,131,106,5,32,93,na,168,na,377,179,146,336,137,364,1052,121,549,442,257,93,290,75,215,137,undefined,na,23,727,140,101,undefined,79,140,51,33,36,381,1110,36,676,115,108,174,98,254,192,undefined,199,151,358,291,na,221,805,160,324,114,251,782,313,154,60,255,18,146,112,40,94,97,39,493
29/10/2021,17,1237,585,1156,1262,562,891,115,241,140,11,33,142,na,332,na,381,193,155,419,259,534,1282,149,650,639,275,121,425,109,382,212,undefined,na,25,1061,155,120,undefined,52,173,65,69,57,439,1395,62,820,162,91,290,98,222,173,undefined,261,209,446,351,na,235,993,173,356,145,289,878,357,160,38,339,73,204,149,54,75,202,45,457
29/10/2021,18,2138,911,1299,1376,684,862,101,296,90,15,73,226,na,302,na,432,191,71,577,364,605,1388,147,500,807,321,136,414,185,496,222,undefined,na,27,1327,151,141,undefined,45,165,63,84,64,527,1358,43,1007,167,125,412,120,357,249,undefined,326,200,447,428,na,298,1290,143,418,81,298,1329,362,196,69,283,25,237,100,58,100,269,43,436
29/10/2021,19,2665,1020,1458,1482,650,915,118,216,62,15,49,216,na,302,na,391,100,47,753,503,772,1305,101,401,737,409,127,336,151,506,337,undefined,na,22,1383,126,263,undefined,36,151,67,45,36,581,1247,31,1112,197,123,473,113,404,137,undefined,398,216,354,390,na,290,1284,179,436,72,360,1529,362,133,44,231,40,197,113,28,86,253,54,399
29/10/2021,20,2465,898,1791,1323,554,707,53,149,55,6,33,197,na,184,na,329,91,66,799,542,813,1236,112,379,700,321,138,355,129,605,448,undefined,na,20,1230,126,335,undefined,40,147,60,38,20,603,1193,36,1028,195,158,394,75,381,137,undefined,302,169,277,141,na,259,1229,193,464,55,376,1567,343,18,51,211,na,235,49,25,37,156,5,386
29/10/2021,21,1996,541,1816,1105,493,735,36,111,46,4,37,133,na,210,na,186,86,26,859,454,753,1079,82,308,563,265,112,300,108,551,463,undefined,na,19,1116,118,292,undefined,30,96,34,30,18,543,1068,17,976,159,112,333,96,362,115,undefined,296,118,242,87,na,203,1175,151,369,30,320,1381,236,12,25,174,10,210,62,26,14,97,4,367
29/10/2021,22,1043,274,1442,749,425,607,21,65,33,1,24,131,na,148,na,160,67,36,704,385,694,778,82,284,431,206,80,184,65,527,468,undefined,na,11,952,111,263,undefined,21,105,30,24,11,474,882,12,656,101,84,227,85,300,86,undefined,214,98,238,61,na,188,958,127,446,19,273,937,199,3,12,144,2,163,63,15,9,89,7,313
29/10/2021,23,514,135,970,435,393,469,37,27,18,3,10,49,na,127,na,95,52,27,462,310,526,551,60,228,345,147,64,166,24,397,367,undefined,na,9,642,176,137,undefined,21,80,15,14,13,249,653,16,445,74,78,162,58,218,38,undefined,171,42,170,44,na,127,703,97,395,10,202,489,95,0,5,17,18,97,37,14,7,40,2,310
30/10/2021,0,158,75,549,194,211,261,13,13,9,na,8,33,na,57,na,59,13,12,229,195,321,333,11,121,140,133,14,117,26,312,190,undefined,na,7,392,62,67,undefined,9,44,10,14,8,156,354,12,270,22,108,67,41,167,33,undefined,50,31,126,27,na,62,300,60,245,9,97,215,45,0,6,15,na,68,31,12,4,23,1,202
30/10/2021,1,67,61,365,148,117,160,14,7,9,na,3,24,na,19,na,30,8,10,138,199,257,374,10,71,37,99,31,48,12,277,62,undefined,na,9,240,55,20,undefined,58,12,6,17,7,105,251,7,161,27,66,17,25,107,20,undefined,34,23,80,12,na,49,276,53,215,5,65,145,44,2,5,15,15,28,14,4,1,17,1,106
30/10/2021,2,58,17,224,65,60,77,2,4,4,na,16,46,na,13,na,30,8,8,64,218,137,136,10,40,29,80,9,53,4,159,16,undefined,na,2,83,47,4,undefined,29,6,2,1,1,54,109,na,111,15,76,5,16,42,7,undefined,19,34,58,14,na,26,130,39,48,4,36,52,14,0,0,5,3,10,6,2,2,17,2,74
30/10/2021,3,13,26,191,76,45,44,2,5,3,na,1,2,na,7,na,24,5,1,42,90,140,123,10,25,32,43,8,61,3,104,9,undefined,na,na,111,32,1,undefined,na,2,3,na,1,92,123,2,68,14,42,na,4,26,9,undefined,12,13,22,5,na,10,98,21,88,2,110,62,6,1,0,2,4,8,8,1,1,9,1,69
30/10/2021,4,24,15,94,33,37,16,12,4,5,na,na,na,na,11,na,10,1,na,18,28,71,111,4,25,14,37,3,37,2,45,8,undefined,na,na,33,8,5,undefined,na,1,5,2,na,20,91,1,54,7,17,2,11,6,5,undefined,14,4,14,5,na,19,85,27,26,5,18,32,4,0,1,2,4,5,1,na,1,8,1,45
30/10/2021,5,14,5,27,33,24,27,14,5,7,na,3,7,na,21,na,17,6,3,22,21,40,89,8,63,96,46,4,48,8,43,15,undefined,na,5,43,8,11,undefined,1,4,2,2,1,21,100,na,53,14,26,8,14,9,5,undefined,9,6,18,4,na,9,108,31,19,4,13,29,7,7,3,2,1,15,5,1,2,9,3,35
30/10/2021,6,25,14,44,54,46,108,16,29,16,1,9,21,na,50,na,72,28,6,16,7,53,142,26,93,160,70,29,50,24,40,11,undefined,na,15,150,19,8,undefined,11,9,17,8,6,32,122,17,72,29,29,11,9,7,6,undefined,14,26,44,17,na,21,67,12,16,8,33,28,25,15,3,13,4,21,12,8,5,25,19,58
30/10/2021,7,61,54,70,105,76,133,85,104,19,2,34,79,na,73,na,48,36,6,19,12,58,291,41,138,255,156,77,100,47,30,22,undefined,na,17,277,22,11,undefined,28,35,5,8,5,60,231,12,121,91,62,51,51,28,16,undefined,33,42,97,47,na,49,143,22,100,26,35,60,44,41,11,54,3,33,13,21,26,98,36,113
30/10/2021,8,322,125,150,336,165,279,184,146,30,1,39,121,na,170,na,136,75,35,43,29,119,566,60,251,398,283,153,178,93,43,75,undefined,na,11,560,38,37,undefined,27,40,30,39,31,126,456,11,263,128,109,108,81,35,29,undefined,62,91,147,86,na,79,235,46,178,47,83,141,170,111,48,88,7,65,24,36,80,131,73,147
30/10/2021,9,722,322,344,510,247,531,201,332,62,12,65,168,na,218,na,340,134,69,127,49,150,787,94,375,707,446,185,303,151,101,98,undefined,na,28,872,46,70,undefined,21,92,39,52,25,247,828,14,591,279,175,315,87,105,54,undefined,109,106,261,160,na,129,524,67,191,74,149,304,209,145,92,153,9,123,38,25,125,197,81,252
30/10/2021,10,1374,750,582,1201,471,717,223,454,46,9,70,296,na,328,na,686,140,76,255,143,265,1140,105,441,997,695,316,376,208,221,121,undefined,na,37,1085,95,87,undefined,48,92,68,53,38,470,1462,36,884,376,259,427,111,194,80,undefined,244,154,322,261,na,205,728,89,332,66,280,634,411,286,171,267,6,158,60,75,142,254,121,350
30/10/2021,11,2041,1330,1006,1956,652,949,287,358,72,5,65,267,na,412,na,1074,264,94,419,226,432,1445,111,437,1158,954,322,518,259,393,215,undefined,na,82,1379,112,123,undefined,41,120,67,83,49,671,1973,32,1275,492,394,500,150,305,136,undefined,319,191,408,342,na,247,936,143,492,93,423,1152,544,360,156,295,9,242,110,70,158,289,101,517
30/10/2021,12,2607,1788,1569,2428,722,974,195,325,94,6,66,270,na,374,na,1039,208,110,706,430,590,1615,137,524,1302,946,343,470,226,463,191,undefined,na,156,1380,122,151,undefined,46,217,66,93,41,859,2456,38,1537,514,369,505,194,408,98,undefined,394,198,431,382,na,299,1148,165,718,82,501,1724,610,416,205,383,17,321,81,128,107,244,99,578
30/10/2021,13,2977,2085,1578,2594,663,1078,164,253,59,8,39,181,na,348,na,1230,259,161,786,395,687,1706,171,679,1272,890,291,434,213,517,236,undefined,na,71,1392,130,158,undefined,61,354,52,41,32,1039,2529,41,1444,421,365,469,172,469,na,undefined,396,201,481,412,na,284,1195,225,794,58,520,1571,593,357,170,275,19,269,121,138,117,202,81,509
30/10/2021,14,3395,2023,1789,2608,743,957,119,226,61,na,48,176,na,338,na,1270,234,182,847,463,749,1638,175,656,1464,836,281,491,194,527,206,undefined,na,112,1402,131,143,undefined,64,480,64,31,36,1271,2574,24,1814,451,302,499,159,538,na,undefined,395,162,465,441,na,334,1339,233,1034,81,653,1923,673,427,189,265,14,308,99,230,99,150,70,565
30/10/2021,15,2995,1820,1809,2357,573,1054,113,234,72,3,36,170,na,365,na,1088,171,112,797,348,636,1721,121,640,1447,647,258,463,199,578,276,undefined,na,34,1362,97,200,undefined,57,119,57,26,21,993,2310,32,1484,318,243,537,168,462,115,undefined,358,152,382,462,na,258,1198,176,700,47,520,1665,545,321,122,232,13,258,102,46,84,164,61,569
30/10/2021,16,2791,1730,1826,2206,626,1000,96,263,70,3,42,193,na,333,na,860,107,79,781,274,737,1622,123,524,1233,488,159,407,270,594,226,undefined,na,33,1415,106,185,undefined,57,135,59,36,17,923,2102,23,1504,289,157,472,152,427,133,undefined,307,160,425,419,na,283,1359,169,578,39,586,1856,437,235,81,226,26,291,65,48,100,221,51,595
30/10/2021,17,2338,1269,1638,1891,634,952,93,174,74,6,50,198,na,270,na,571,109,53,688,380,607,1468,120,452,1217,349,125,379,362,563,318,undefined,na,29,1456,83,167,undefined,40,106,55,36,27,728,1896,30,1275,178,113,416,152,373,156,undefined,357,159,346,440,na,271,1286,154,497,46,405,1664,461,173,57,223,99,245,88,44,71,241,58,576
30/10/2021,18,2061,906,1688,1530,690,885,82,200,62,11,69,318,na,298,na,328,113,58,785,390,712,1400,124,492,1179,416,149,370,284,538,405,undefined,na,24,1612,148,233,undefined,58,127,63,60,43,683,1737,20,1128,219,95,527,119,369,204,undefined,309,160,412,423,na,326,1326,180,388,44,439,1561,310,159,45,251,53,353,67,53,75,263,58,529
30/10/2021,19,1777,486,1731,1359,555,694,61,126,46,14,54,245,na,224,na,216,79,57,936,573,842,1249,89,398,530,397,112,298,204,640,518,undefined,na,30,1577,114,369,undefined,64,160,60,46,25,592,1476,29,1012,142,100,508,120,348,197,undefined,360,118,294,370,na,228,1336,175,403,62,396,1461,324,134,34,294,22,177,54,24,73,272,28,467
30/10/2021,20,873,270,1762,968,663,734,45,121,62,5,110,286,na,269,na,239,90,43,921,583,751,1164,103,343,507,274,98,301,185,681,859,undefined,na,41,1614,121,523,undefined,40,155,44,37,28,561,1298,16,847,119,102,485,92,383,112,undefined,302,119,254,142,na,203,1098,170,378,39,432,1368,314,18,41,216,14,295,65,28,28,227,6,467
30/10/2021,21,578,162,1507,804,564,633,45,98,37,12,85,211,na,201,na,167,60,37,763,505,738,909,94,319,475,215,91,217,147,700,817,undefined,na,34,1382,156,620,undefined,33,78,23,20,14,596,1126,12,678,110,98,392,73,292,98,undefined,236,103,202,89,na,165,1036,121,359,36,411,954,261,11,26,157,8,263,78,21,15,148,8,365
30/10/2021,22,308,164,1293,687,674,582,30,71,41,1,71,223,na,180,na,143,43,30,565,452,738,962,102,260,538,183,69,260,174,613,689,undefined,na,34,1302,145,491,undefined,49,86,37,38,20,412,982,7,480,113,79,301,67,300,100,undefined,215,72,150,74,na,125,826,150,398,17,288,893,153,7,21,98,30,176,61,14,10,119,na,452
30/10/2021,23,226,130,981,578,764,506,26,81,20,10,33,101,na,174,na,106,35,26,415,403,597,637,45,238,338,126,66,566,700,525,629,undefined,na,23,1090,145,268,undefined,37,77,29,42,16,314,1045,15,388,78,90,117,48,241,73,undefined,156,74,117,73,na,133,722,121,454,23,218,465,122,7,16,46,4,211,52,14,9,50,3,459
31/10/2021,0,128,102,777,336,276,394,12,14,17,na,10,32,na,157,na,107,7,12,269,333,493,438,44,161,149,124,40,101,71,382,141,undefined,na,17,587,149,96,undefined,14,46,13,22,14,269,629,2,282,62,85,62,22,144,25,undefined,94,36,127,37,na,69,361,74,313,2,165,318,46,3,10,20,2,92,30,12,6,39,1,250
31/10/2021,1,110,49,487,241,225,266,14,17,8,na,10,24,na,82,na,34,13,7,160,356,335,370,28,95,157,97,18,76,32,296,34,undefined,na,11,391,69,47,undefined,1,17,18,12,5,169,467,9,181,27,70,14,11,160,20,undefined,84,19,96,28,na,63,321,49,247,2,147,164,35,0,3,8,4,33,9,10,5,20,na,190
31/10/2021,2,58,50,253,109,54,130,na,na,12,na,4,12,na,46,na,25,10,7,84,95,263,309,16,61,49,82,19,49,14,146,19,undefined,na,8,155,84,9,undefined,2,11,9,8,6,84,209,2,116,20,68,12,11,43,33,undefined,22,15,81,15,na,42,186,37,134,3,75,74,31,1,8,7,2,13,19,3,na,15,na,110
31/10/2021,3,55,13,211,76,49,47,3,2,4,na,na,4,na,7,na,22,4,2,56,78,140,159,10,40,37,58,7,61,9,151,8,undefined,na,1,67,132,17,undefined,1,13,3,2,3,45,112,1,84,14,57,4,5,23,9,undefined,22,8,41,26,na,15,162,49,109,1,27,65,8,0,0,4,2,5,3,1,1,1,2,82
31/10/2021,4,22,8,105,33,28,35,4,na,6,na,1,1,na,22,na,2,1,1,43,41,117,65,9,24,23,39,10,23,8,53,13,undefined,na,1,34,30,3,undefined,2,6,4,3,2,19,101,4,52,13,46,2,5,13,9,undefined,18,5,24,7,na,9,81,18,48,2,21,45,9,0,2,2,2,8,2,1,3,2,1,52
31/10/2021,5,18,9,54,49,36,50,4,7,3,na,3,6,na,16,na,13,10,4,11,14,47,146,22,50,93,57,7,39,17,30,6,undefined,na,2,49,8,17,undefined,2,3,4,2,3,24,116,2,56,14,39,17,6,9,9,undefined,28,8,19,3,na,21,69,28,51,8,14,24,6,0,3,3,2,13,8,1,na,6,na,39
31/10/2021,6,27,6,63,70,45,69,26,26,13,na,8,28,na,35,na,66,16,6,16,16,52,135,17,83,134,58,17,50,27,48,12,undefined,na,3,96,15,3,undefined,28,5,4,6,2,42,171,1,85,25,26,6,16,15,7,undefined,8,28,40,17,na,20,82,12,21,7,28,40,8,6,2,7,2,11,15,14,3,25,14,43
31/10/2021,7,53,35,80,96,41,94,99,74,16,1,26,61,na,61,na,47,21,7,16,19,21,280,32,140,256,105,33,49,39,23,29,undefined,na,8,261,39,7,undefined,12,9,7,8,6,34,161,1,112,66,60,36,22,29,14,undefined,34,29,69,41,na,29,109,28,40,20,26,48,46,34,19,8,1,40,14,17,10,56,43,76
31/10/2021,8,110,76,115,226,105,217,180,131,19,5,47,129,na,144,na,60,38,7,29,20,37,364,51,172,393,225,65,138,92,36,47,undefined,na,13,472,26,30,undefined,18,32,21,22,18,96,298,15,190,101,91,58,33,34,29,undefined,39,61,100,65,na,78,229,41,113,36,67,120,120,67,33,34,18,66,28,14,35,113,100,99
31/10/2021,9,527,235,313,346,215,457,282,267,44,6,65,236,na,243,na,205,82,27,120,45,127,696,100,257,799,385,195,236,163,97,83,undefined,na,42,979,44,37,undefined,17,62,23,58,28,204,673,23,451,214,163,167,130,101,47,undefined,148,113,199,130,na,145,418,96,132,56,135,244,218,121,71,108,11,114,10,16,82,210,146,194
31/10/2021,10,1157,561,534,934,359,700,276,349,47,4,95,303,na,303,na,391,124,34,198,118,257,1093,116,312,1121,617,259,391,219,211,136,undefined,na,44,1303,54,63,undefined,17,77,48,58,31,326,1199,26,647,320,267,331,133,200,74,undefined,193,147,248,215,na,231,654,99,310,75,246,520,312,202,100,165,8,148,na,39,100,239,202,333
31/10/2021,11,1995,1040,1002,1586,596,900,252,364,56,6,108,347,na,369,na,662,198,50,364,294,401,1308,97,400,1415,846,338,554,324,296,197,undefined,na,62,1617,74,127,undefined,27,89,58,86,35,606,1743,41,983,442,410,418,163,308,113,undefined,255,146,304,328,na,264,788,106,410,93,346,878,424,220,124,220,8,220,na,36,143,347,217,451
31/10/2021,12,2353,1390,1398,2009,897,1044,299,423,58,3,172,414,na,407,na,761,180,75,661,379,572,1514,129,379,1456,1147,350,576,361,498,295,undefined,na,94,1990,79,153,undefined,64,136,64,85,41,749,2174,41,1362,553,518,482,157,473,131,undefined,339,175,346,373,na,285,1071,125,562,92,484,1224,476,292,147,233,13,306,na,41,98,331,168,538
31/10/2021,13,2997,1887,1648,2366,1121,1283,318,399,58,13,143,360,na,436,na,999,160,74,860,440,587,1770,137,450,1970,1068,306,621,419,466,306,undefined,na,75,2436,98,203,undefined,119,132,52,69,42,989,2457,41,1520,579,435,494,198,429,193,undefined,385,174,395,328,na,360,1225,169,592,86,629,1454,469,293,165,247,4,328,na,45,111,327,173,573
31/10/2021,14,3176,2005,1785,2462,1078,1241,304,387,67,6,147,376,na,409,na,995,191,65,807,350,783,1834,162,427,2163,890,278,725,469,466,493,undefined,na,82,2418,86,240,undefined,56,114,67,91,64,1041,2422,36,1757,513,332,508,159,406,154,undefined,406,170,376,452,na,315,1348,194,816,67,707,1833,605,329,139,273,7,350,8,41,82,309,180,615
31/10/2021,15,3145,1887,1837,2196,1167,1248,332,484,48,2,147,429,na,457,na,846,179,65,885,295,700,1932,143,413,2089,728,233,720,506,465,457,undefined,na,98,2599,86,246,undefined,35,129,77,64,42,1228,2362,46,1666,367,279,551,199,479,159,undefined,334,202,427,432,na,290,1285,162,669,68,732,1898,447,278,126,259,7,409,103,42,95,336,154,656
31/10/2021,16,2960,1601,1712,2081,1003,1112,272,441,64,9,166,437,na,352,na,697,143,61,694,247,706,1893,133,417,1991,452,165,574,391,444,458,undefined,na,71,2436,86,200,undefined,34,119,66,59,42,955,2226,46,1550,308,211,427,128,407,226,undefined,300,133,401,477,na,329,1133,156,559,75,601,1835,463,184,80,279,17,408,62,45,113,332,130,614
31/10/2021,17,2540,1149,1751,1723,958,1063,216,348,65,15,159,454,na,421,na,475,106,44,718,346,665,1467,106,430,1628,334,151,509,324,456,400,undefined,na,71,2333,82,256,undefined,25,109,48,32,46,708,1861,33,1244,168,135,394,132,376,248,undefined,306,165,301,439,na,290,1146,156,389,73,530,1482,296,178,70,244,144,319,71,41,232,395,94,497
31/10/2021,18,1841,597,1565,1310,868,967,219,250,65,8,159,474,na,336,na,210,78,22,903,386,617,1359,116,383,1310,345,111,410,328,393,444,undefined,na,59,2085,90,252,undefined,36,108,63,19,42,473,1617,59,955,135,92,339,116,351,245,undefined,343,141,330,352,na,214,1097,132,298,74,320,1326,251,121,52,215,80,248,69,39,145,384,78,478
31/10/2021,19,1208,331,1498,926,813,791,174,199,45,11,191,518,na,317,na,175,75,31,748,382,551,1216,101,301,727,292,85,327,291,464,622,undefined,na,39,1991,79,274,undefined,15,104,43,13,29,501,1282,26,806,117,93,368,119,244,238,undefined,287,121,226,370,na,209,1116,139,235,47,306,1212,253,100,46,314,22,176,92,35,64,440,54,464
31/10/2021,20,630,207,1355,898,696,757,114,207,33,7,125,322,na,247,na,142,63,24,664,385,611,1088,79,280,629,280,88,266,208,438,642,undefined,na,50,1648,57,421,undefined,23,83,46,21,29,464,1243,23,543,118,92,316,83,248,133,undefined,305,139,221,86,na,175,983,136,350,34,276,959,220,7,36,216,10,224,54,19,58,279,15,396
31/10/2021,21,349,100,1100,686,538,639,38,85,38,3,89,181,na,171,na,107,43,20,595,277,436,875,72,271,439,221,80,232,120,317,779,undefined,na,29,1285,81,336,undefined,34,51,39,12,22,345,1004,21,474,81,79,286,62,184,61,undefined,174,66,204,60,na,123,842,123,250,23,231,744,153,0,12,113,13,116,58,21,11,159,6,343
31/10/2021,22,251,84,840,402,406,434,23,54,23,na,40,116,na,160,na,111,27,14,396,179,294,637,58,217,285,144,53,116,77,294,584,undefined,na,16,830,38,247,undefined,27,34,29,7,13,301,756,15,313,73,58,147,46,89,107,undefined,157,42,160,51,na,115,685,142,248,17,251,528,54,2,6,40,4,78,27,6,5,67,8,298
31/10/2021,23,91,62,660,244,240,319,16,16,16,3,21,74,na,99,na,48,14,5,249,122,216,379,38,147,158,108,23,86,27,214,246,undefined,na,13,410,49,90,undefined,57,15,22,11,10,110,460,4,213,39,51,84,39,59,61,undefined,72,47,88,29,na,72,509,107,168,10,84,220,48,3,4,8,13,36,14,6,3,27,5,190


==> Figures/Australia/big/September_2019.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North)
01/09/2019,0,357,168,922,1023,671,503,9,40,29,21,11,41,-1,213,353,157,39,41,321,3,504,745,87,354,-1,184,28,549,64,956,194,undefined,41,53,362,410,73,undefined,54,53,22,18,9,411,16,341,46,96,70,41,444,32,-1,139,40,218,4,839,109,undefined,undefined
01/09/2019,1,155,106,639,524,430,251,12,13,17,17,4,25,-1,151,192,116,23,21,223,-1,567,596,60,182,-1,122,27,372,47,596,101,undefined,10,26,202,354,31,undefined,21,38,7,17,12,238,11,217,21,106,33,34,266,26,-1,107,18,169,7,540,71,undefined,undefined
01/09/2019,2,113,85,346,170,207,201,6,7,22,9,2,7,-1,131,116,57,23,26,141,-1,394,397,26,119,-1,92,16,212,26,402,70,undefined,13,11,122,274,16,undefined,14,28,11,8,7,151,14,139,23,63,14,22,229,15,-1,64,14,130,3,276,27,undefined,undefined
01/09/2019,3,61,74,335,146,190,131,4,6,14,10,2,12,-1,85,102,43,14,13,121,-1,417,316,53,92,-1,113,12,225,22,495,20,undefined,7,19,46,244,10,undefined,9,19,12,5,3,113,7,138,18,32,7,11,213,18,-1,45,6,76,6,184,61,undefined,undefined
01/09/2019,4,37,59,152,102,160,85,6,4,9,6,1,9,-1,78,52,14,9,10,80,-1,216,243,48,71,-1,87,5,145,22,243,16,undefined,4,10,26,79,8,undefined,13,16,8,1,1,86,2,100,11,27,5,40,90,9,-1,45,9,67,4,140,15,undefined,undefined
01/09/2019,5,61,19,106,87,196,114,11,10,13,8,2,11,-1,85,62,41,19,15,44,-1,181,200,26,75,-1,51,17,244,16,234,19,undefined,10,17,45,24,6,undefined,8,12,7,1,-1,71,-1,66,20,32,3,85,84,8,-1,29,12,46,5,140,22,undefined,undefined
01/09/2019,6,43,30,123,98,231,117,32,24,32,8,3,15,-1,70,42,36,35,12,21,-1,147,224,40,182,-1,85,20,320,49,153,29,undefined,13,26,106,16,-1,undefined,10,11,3,2,2,90,6,93,40,34,10,16,37,4,-1,29,11,80,1,142,40,undefined,undefined
01/09/2019,7,88,69,121,149,344,177,72,57,39,18,22,80,-1,93,71,65,51,27,28,-1,100,362,51,343,-1,162,33,488,101,90,43,undefined,20,28,228,46,16,undefined,25,22,18,14,8,96,6,159,86,91,33,29,53,20,-1,45,31,155,22,266,60,undefined,undefined
01/09/2019,8,212,139,240,312,698,346,135,96,74,37,39,108,-1,189,143,144,115,39,135,-1,113,736,93,524,-1,335,99,827,146,175,69,undefined,49,57,476,80,33,undefined,76,48,37,33,26,202,34,262,135,125,76,61,135,37,-1,107,78,258,40,488,131,undefined,undefined
01/09/2019,9,602,383,448,760,1192,610,177,135,89,69,37,166,-1,276,285,378,133,65,106,-1,236,1087,179,821,-1,683,166,1353,277,270,144,undefined,58,104,764,119,82,undefined,106,102,77,90,61,414,87,633,285,210,202,148,243,74,-1,236,80,497,87,948,276,undefined,undefined
01/09/2019,10,1189,822,718,1181,1896,931,278,189,93,91,73,246,-1,345,546,730,155,119,303,-1,407,1618,264,1076,-1,994,298,2098,393,416,193,undefined,89,117,1211,143,87,undefined,126,169,113,115,72,697,83,922,529,391,442,214,343,105,-1,452,146,720,133,1542,395,undefined,undefined
01/09/2019,11,2063,1193,1028,1940,2334,1096,261,217,95,89,90,336,-1,402,845,895,232,92,662,-1,708,1894,237,1140,-1,1311,383,2581,598,598,301,undefined,69,139,1466,173,175,undefined,131,214,143,90,82,1033,96,1094,704,481,502,233,474,128,-1,463,177,716,194,2136,490,undefined,undefined
01/09/2019,12,2613,1829,1585,2466,2805,1328,219,247,109,65,123,393,-1,450,1349,1112,269,124,1069,-1,1099,2186,221,1112,-1,1574,553,2965,609,810,442,undefined,99,151,1862,160,288,undefined,180,294,195,119,113,1488,120,1516,750,619,647,314,519,172,-1,645,126,808,173,2342,650,undefined,undefined
01/09/2019,13,3134,1862,2018,2521,3038,1552,227,257,102,54,140,462,-1,469,1656,1157,261,158,1232,-1,1353,2705,221,1002,-1,1703,437,3006,779,992,630,undefined,103,172,2113,135,316,undefined,113,478,215,150,127,1581,125,1785,838,552,807,323,760,198,-1,594,173,756,218,2739,718,undefined,undefined
01/09/2019,14,3499,2261,2385,3463,3301,1560,258,260,122,62,154,495,-1,514,1882,1221,281,116,1042,-1,1203,2799,224,1214,-1,1590,447,3267,860,886,834,undefined,89,156,2215,220,422,undefined,98,200,196,164,112,2123,135,1954,882,561,888,308,649,224,-1,547,149,668,246,3013,723,undefined,undefined
01/09/2019,15,3262,2173,1826,2765,2844,1640,212,266,70,60,53,229,-1,504,1461,1060,259,139,986,-1,1084,2683,235,1149,-1,1214,384,2582,597,995,752,undefined,108,145,1729,154,352,undefined,100,251,193,132,66,1459,122,1621,712,350,771,250,547,137,-1,477,146,688,136,2873,637,undefined,undefined
01/09/2019,16,2407,1497,1457,2022,2300,1150,130,142,56,44,34,127,-1,330,1229,852,188,69,738,-1,850,2339,212,1301,-1,665,182,2635,282,769,369,undefined,41,81,995,136,211,undefined,94,252,118,76,44,1061,125,1101,532,136,546,147,442,108,-1,416,146,731,97,2422,572,undefined,undefined
01/09/2019,17,2379,1360,1772,1997,2454,1093,115,166,85,61,24,206,-1,395,1458,671,189,79,949,619,972,2443,224,1206,-1,592,167,2499,369,813,448,undefined,77,125,1145,145,229,undefined,76,207,195,175,94,1255,134,1382,247,130,544,162,644,182,-1,446,176,620,179,2160,664,undefined,undefined
01/09/2019,18,1977,1002,1960,1808,1865,1052,128,132,102,83,45,231,-1,395,1277,536,223,65,1019,1068,1035,2167,174,1022,-1,626,161,1613,207,925,467,undefined,93,130,1180,173,197,undefined,82,223,153,151,66,1293,99,1239,193,200,522,140,441,207,-1,436,108,674,43,1796,574,undefined,undefined
01/09/2019,19,937,450,1869,1284,1296,766,39,51,64,52,51,183,-1,251,1216,292,130,59,969,855,934,1753,155,756,-1,516,118,1109,140,874,547,undefined,52,66,823,217,263,undefined,55,209,137,184,99,993,83,1001,142,151,524,130,464,158,-1,425,90,454,22,1242,505,undefined,undefined
01/09/2019,20,610,354,1587,1149,1072,788,32,49,40,61,44,197,-1,290,1004,345,136,58,736,816,908,1648,155,583,-1,494,99,910,119,741,641,undefined,57,64,736,175,241,undefined,41,146,117,100,44,1170,46,634,120,142,418,132,369,121,-1,282,98,371,37,1124,424,undefined,undefined
01/09/2019,21,349,236,1066,751,879,573,18,45,46,48,39,143,-1,179,676,140,91,41,527,406,620,1257,139,470,-1,367,109,700,118,539,397,undefined,33,78,555,156,167,undefined,69,100,86,88,59,654,52,532,139,102,249,85,209,96,-1,225,56,293,16,777,357,undefined,undefined
01/09/2019,22,243,150,666,402,596,489,19,26,26,54,19,105,-1,204,288,140,62,55,283,311,429,1065,93,371,-1,246,53,498,55,355,259,undefined,60,56,373,95,74,undefined,43,298,53,82,53,404,38,379,68,81,107,63,163,85,-1,122,60,219,14,513,176,undefined,undefined
01/09/2019,23,128,65,405,234,366,322,15,16,13,31,20,65,-1,114,145,58,37,14,133,113,285,638,56,209,-1,167,43,316,35,241,105,undefined,12,18,198,231,25,undefined,21,26,47,75,28,180,14,192,60,87,54,61,87,50,-1,72,62,142,12,324,90,undefined,undefined
02/09/2019,0,49,46,231,121,130,139,4,11,13,7,7,13,-1,62,84,33,11,17,55,57,176,202,39,114,-1,116,18,110,21,160,24,undefined,6,10,81,189,9,undefined,4,13,33,17,10,80,9,96,22,50,32,42,23,30,-1,47,19,79,10,144,51,undefined,undefined
02/09/2019,1,33,22,114,52,51,79,1,3,5,7,4,13,-1,35,51,26,13,12,31,30,138,91,22,29,-1,72,16,41,16,118,21,undefined,5,8,53,224,9,undefined,3,7,12,6,1,29,4,56,17,30,3,18,27,21,-1,25,3,47,3,60,31,undefined,undefined
02/09/2019,2,19,8,46,29,21,42,2,1,9,2,9,12,-1,13,41,1,7,6,24,40,55,69,8,22,-1,42,4,15,6,110,14,undefined,2,1,42,88,-1,undefined,3,3,7,2,1,18,4,21,4,45,5,15,20,11,-1,9,1,18,1,36,21,undefined,undefined
02/09/2019,3,20,12,53,42,39,35,-1,1,2,-1,3,9,-1,9,18,18,7,-1,18,35,75,111,3,18,-1,54,4,31,8,70,8,undefined,1,3,32,27,9,undefined,10,12,5,1,1,22,3,24,3,34,8,10,16,7,-1,10,4,15,2,57,13,undefined,undefined
02/09/2019,4,12,9,35,46,53,49,9,1,8,4,-1,2,-1,24,16,6,15,5,16,11,45,57,3,25,-1,37,7,31,4,55,14,undefined,6,3,19,2,5,undefined,4,4,7,1,1,21,-1,33,4,8,4,3,9,1,-1,8,5,16,-1,36,34,undefined,undefined
02/09/2019,5,23,21,64,88,98,261,26,42,88,41,3,20,-1,107,35,37,90,39,13,22,63,168,51,325,-1,26,10,107,23,70,15,undefined,15,24,112,24,15,undefined,16,28,18,7,2,38,21,78,11,15,6,24,27,14,-1,16,84,103,3,166,37,undefined,undefined
02/09/2019,6,129,72,149,214,372,1035,134,102,592,106,18,68,-1,296,78,114,215,190,28,40,100,701,245,1067,-1,125,21,341,99,82,56,undefined,61,44,686,67,9,undefined,113,99,41,36,21,159,37,179,42,18,22,35,64,40,-1,83,494,366,28,423,95,undefined,undefined
02/09/2019,7,371,229,364,529,990,1941,390,305,2238,355,73,213,-1,770,277,457,912,778,56,94,150,1486,633,2317,-1,223,70,1006,234,109,91,undefined,234,160,911,222,46,undefined,283,249,116,141,62,442,54,502,136,49,85,73,191,63,-1,194,2002,1097,90,1102,317,undefined,undefined
02/09/2019,8,916,570,709,1030,1965,4241,680,483,4608,644,92,370,-1,1489,615,895,2171,1758,173,191,411,2994,1445,4586,-1,548,175,1968,403,-1,142,undefined,568,294,2101,670,95,undefined,765,818,501,581,162,1055,296,1068,281,79,174,107,704,349,-1,421,4509,2372,293,2096,681,undefined,undefined
02/09/2019,9,898,776,651,1082,1441,2127,282,288,2640,505,54,233,-1,695,634,840,1382,934,145,194,415,2023,811,2652,-1,570,119,1140,323,146,195,undefined,386,159,1227,610,128,undefined,678,570,581,614,166,792,280,924,270,75,183,144,623,453,-1,378,2885,1692,256,1783,752,undefined,undefined
02/09/2019,10,1266,1030,953,1511,1203,1115,150,184,920,296,37,171,-1,415,665,1065,909,465,285,272,544,1752,492,1655,-1,561,105,1153,303,393,162,undefined,186,209,768,436,114,undefined,447,635,573,466,156,817,211,1036,201,89,288,123,549,279,-1,380,946,955,223,1840,719,undefined,undefined
02/09/2019,11,1839,1429,1082,1931,1384,1233,172,219,703,284,62,189,-1,427,758,1330,745,445,504,473,767,2013,604,1627,-1,731,153,1304,393,548,200,undefined,169,217,1012,531,169,undefined,519,542,807,588,197,1225,206,1282,257,159,295,150,505,324,-1,509,892,1115,251,2211,669,undefined,undefined
02/09/2019,12,3300,2725,1932,2764,1607,2168,369,881,1425,490,163,510,-1,675,1482,2046,1791,658,925,886,1533,3240,1176,2252,-1,1130,220,1584,772,935,329,undefined,357,374,2196,1096,278,undefined,1250,969,972,699,197,2125,315,1991,378,266,456,224,1013,407,-1,748,2202,1635,255,2825,984,undefined,undefined
02/09/2019,13,3690,2966,1905,3084,1912,2272,383,760,1222,410,139,429,-1,709,1556,2149,1839,700,959,865,1568,3474,1025,2364,-1,1099,212,1490,782,1023,316,undefined,316,435,2310,879,298,undefined,1202,966,894,525,309,2379,385,2286,337,202,484,203,1034,413,-1,759,1872,1691,315,3029,969,undefined,undefined
02/09/2019,14,2759,2088,1801,2712,1810,1775,229,253,850,324,57,238,-1,585,1432,1513,906,506,773,617,1093,2964,660,1839,-1,646,152,1425,491,778,237,undefined,176,264,1317,590,196,undefined,545,633,690,294,193,1815,220,1773,308,175,408,181,908,330,-1,597,917,1053,384,2897,846,undefined,undefined
02/09/2019,15,2737,2033,1877,2532,1687,2078,210,266,1428,390,58,203,-1,692,1433,1381,717,595,736,585,1100,3123,599,2285,-1,588,160,1271,587,671,245,undefined,219,199,1382,505,188,undefined,469,588,785,236,200,1606,221,1730,239,98,406,180,717,383,-1,521,1227,1256,309,2831,866,undefined,undefined
02/09/2019,16,2815,1862,1954,2619,2229,2994,334,345,3236,635,53,256,-1,1065,1569,1225,821,1098,764,532,1096,3689,902,3710,-1,600,146,1973,597,634,243,undefined,403,275,1423,494,156,undefined,582,479,714,327,217,1763,227,1898,245,112,316,203,766,409,-1,580,2606,1924,332,2953,1008,undefined,undefined
02/09/2019,17,2982,1876,2384,3336,3500,5061,652,623,4418,896,124,440,-1,1995,2138,1456,1401,1897,917,696,1189,4736,1257,5491,-1,810,284,2912,697,916,351,undefined,573,433,2307,746,258,undefined,679,684,961,550,321,2041,340,2261,348,121,469,260,947,680,-1,842,3741,2586,326,3819,1170,undefined,undefined
02/09/2019,18,2236,1153,2110,2124,2329,2668,736,359,1669,398,113,368,-1,1012,1704,833,687,790,937,798,1249,3555,636,2662,-1,713,200,1922,566,849,331,undefined,314,291,1572,402,258,undefined,283,307,660,489,224,1350,243,1498,251,114,466,144,607,453,-1,566,1402,1292,61,2673,896,undefined,undefined
02/09/2019,19,1296,509,1998,1589,1321,1374,776,143,472,150,57,249,-1,509,1255,360,260,250,826,680,908,2365,294,1263,-1,589,112,595,197,716,311,undefined,165,121,805,246,173,undefined,135,176,364,267,141,964,175,1061,164,116,415,100,460,279,-1,421,355,656,27,1831,731,undefined,undefined
02/09/2019,20,588,326,1694,968,1352,973,90,80,175,72,43,217,-1,327,1026,311,182,126,627,567,761,1924,180,910,-1,473,106,1046,121,617,342,undefined,70,62,568,163,171,undefined,125,182,294,278,110,826,115,744,158,109,282,92,385,259,-1,296,217,417,29,1406,590,undefined,undefined
02/09/2019,21,424,198,1126,714,1083,886,43,62,100,37,42,102,-1,312,637,234,132,63,411,328,597,1589,134,618,-1,408,80,708,80,498,245,undefined,36,32,420,135,128,undefined,81,80,220,172,61,632,94,490,104,80,240,92,279,168,-1,245,165,293,16,935,416,undefined,undefined
02/09/2019,22,234,127,727,347,454,523,944,51,74,26,19,60,-1,209,418,109,83,69,219,215,342,932,80,446,-1,206,57,206,47,352,152,undefined,25,99,226,58,73,undefined,53,57,125,87,46,397,65,330,72,58,157,49,127,95,-1,134,80,263,15,210,258,undefined,undefined
02/09/2019,23,123,74,355,242,433,348,630,17,49,20,4,20,-1,157,161,65,52,41,126,104,288,684,74,292,-1,143,24,171,135,242,84,undefined,64,135,506,44,23,undefined,37,30,59,78,17,250,52,179,30,51,53,38,66,58,-1,67,30,195,1,188,178,undefined,undefined
03/09/2019,0,45,30,221,99,88,120,11,6,20,2,2,10,-1,49,90,39,16,8,71,64,147,280,29,119,-1,122,18,46,15,127,32,undefined,9,2,102,15,17,undefined,14,14,13,11,7,97,16,115,24,52,17,10,29,42,-1,23,14,86,1,50,87,undefined,undefined
03/09/2019,1,39,29,103,49,43,72,4,10,10,2,5,9,-1,28,20,25,12,7,57,45,89,122,10,42,-1,77,2,24,6,112,13,undefined,1,8,63,7,8,undefined,3,2,11,4,2,34,4,41,6,67,14,10,14,12,-1,14,4,39,3,37,20,undefined,undefined
03/09/2019,2,15,19,64,24,37,44,2,3,1,14,1,4,-1,15,24,5,2,2,28,23,74,82,10,25,-1,63,2,19,-1,51,11,undefined,5,5,8,3,2,undefined,1,3,5,1,2,26,4,40,10,28,3,5,18,5,-1,13,4,29,2,35,19,undefined,undefined
03/09/2019,3,14,8,50,19,46,34,1,-1,6,9,2,6,-1,14,13,11,11,5,6,7,47,75,5,11,-1,55,1,39,1,39,12,undefined,-1,-1,10,10,9,undefined,11,6,7,3,4,8,1,33,2,47,4,6,3,4,-1,8,12,15,-1,26,11,undefined,undefined
03/09/2019,4,13,25,29,30,51,49,7,5,5,3,1,6,-1,28,13,2,3,1,11,14,36,78,11,29,-1,24,7,51,3,34,6,undefined,13,5,23,5,6,undefined,22,1,16,1,-1,14,2,31,4,35,1,12,2,7,-1,6,5,23,-1,24,11,undefined,undefined
03/09/2019,5,27,23,75,86,132,253,44,45,99,45,4,24,-1,106,27,34,86,38,17,29,60,187,45,330,-1,78,17,125,43,44,20,undefined,15,48,129,17,11,undefined,37,31,8,11,5,55,9,75,17,23,5,5,24,4,-1,18,100,122,4,202,40,undefined,undefined
03/09/2019,6,137,81,186,214,469,1165,157,129,648,96,30,107,-1,327,92,205,263,213,39,35,88,751,305,1224,-1,141,36,454,118,60,45,undefined,69,81,797,71,17,undefined,117,98,55,40,29,202,26,215,60,60,32,56,53,47,-1,88,557,434,31,494,135,undefined,undefined
03/09/2019,7,381,239,355,544,1135,2066,506,386,2523,400,83,286,-1,798,311,485,914,856,89,103,186,1535,825,2513,-1,295,100,1060,269,167,88,undefined,252,205,1202,246,54,undefined,414,342,143,189,63,584,64,556,159,98,125,57,265,101,-1,184,2131,1283,82,1181,307,undefined,undefined
03/09/2019,8,1049,632,714,1168,2131,4300,734,601,4638,675,117,516,-1,1598,681,1106,2295,1699,219,194,432,3070,1654,4656,-1,719,222,2047,473,386,149,undefined,588,343,2002,742,102,undefined,807,978,566,623,188,1067,270,1160,337,195,168,144,776,341,-1,435,4856,2389,268,2389,696,undefined,undefined
03/09/2019,9,958,721,763,1159,1304,2177,287,323,2726,579,49,265,-1,714,640,1054,1505,914,213,242,467,2067,907,2960,-1,775,207,1322,292,253,168,undefined,475,288,1071,632,119,undefined,727,646,560,680,223,939,304,1013,343,244,208,206,598,367,-1,355,2838,1684,257,2053,682,undefined,undefined
03/09/2019,10,1346,1053,885,1551,1191,1249,245,209,897,291,48,193,-1,409,810,1235,960,535,345,406,623,1952,625,1803,-1,948,238,1289,349,319,150,undefined,238,210,1098,549,104,undefined,567,609,574,520,182,919,261,956,398,324,233,204,512,295,-1,395,979,1178,205,2005,648,undefined,undefined
03/09/2019,11,2213,1648,1270,1883,1556,1345,181,294,733,258,76,237,-1,475,954,1362,896,456,539,508,826,2308,706,1536,-1,1142,246,1404,480,551,210,undefined,399,190,1120,516,138,undefined,552,600,663,586,205,1267,270,1373,501,475,319,243,607,321,-1,514,896,1090,256,2363,656,undefined,undefined
03/09/2019,12,3232,2744,2098,3161,1975,2336,400,915,1646,480,158,539,-1,688,1688,2158,2023,727,1090,800,1502,3343,1307,2449,-1,1818,383,1663,937,1030,309,undefined,465,482,2907,1077,319,undefined,1271,1198,883,714,210,2270,445,2196,815,704,440,314,1057,451,-1,794,2362,1697,246,2951,1110,undefined,undefined
03/09/2019,13,3715,2913,2051,3455,2027,2558,514,865,1424,516,221,551,-1,763,1622,2322,2067,820,952,905,1567,3666,1205,2563,-1,1809,337,1756,860,955,372,undefined,419,442,2748,965,277,undefined,1247,1031,966,600,305,2319,476,2256,709,590,496,295,1018,458,-1,845,1988,1795,328,3285,1059,undefined,undefined
03/09/2019,14,2744,1979,1882,2601,1751,1899,265,333,922,302,52,279,-1,645,1471,1639,1039,618,747,557,1155,3081,612,2012,-1,1107,219,1305,719,652,294,undefined,254,319,1552,593,229,undefined,558,746,727,503,266,1804,308,1732,495,321,350,244,865,368,-1,617,1174,1206,313,2847,993,undefined,undefined
03/09/2019,15,2517,1913,1928,2571,1834,2096,245,308,1359,446,68,213,-1,711,1416,1393,708,586,649,519,1084,3310,635,2400,-1,786,194,1481,767,682,235,undefined,240,214,1402,516,175,undefined,447,584,750,437,211,1606,249,1628,346,186,356,190,727,452,-1,580,1168,1311,325,3034,929,undefined,undefined
03/09/2019,16,2845,1719,1867,2718,2390,3199,379,430,3159,708,85,321,-1,1131,1620,1344,901,1131,696,522,1057,3633,925,3758,-1,677,207,2078,765,686,288,undefined,449,264,1749,596,187,undefined,523,520,771,569,260,1736,255,1981,297,150,374,216,768,480,-1,573,2690,2057,288,3197,1063,undefined,undefined
03/09/2019,17,3124,2030,2458,3177,4051,5367,692,739,4278,862,104,419,-1,2019,2011,1457,1420,1793,934,700,1500,4742,1318,5154,-1,737,223,3467,959,910,338,undefined,557,470,2935,750,258,undefined,694,699,909,563,287,2266,315,2293,302,170,449,205,955,667,-1,901,3661,2604,331,4088,1249,undefined,undefined
03/09/2019,18,2591,1266,2415,2530,2448,2947,419,430,1880,447,118,439,-1,1132,1830,1072,720,825,1008,864,1345,3722,748,2961,-1,802,187,2396,597,957,449,undefined,296,226,2141,473,246,undefined,354,399,715,516,235,1749,235,1754,285,169,449,168,666,488,-1,692,1390,1502,92,3063,1024,undefined,undefined
03/09/2019,19,1417,563,2204,1681,1557,1640,156,162,614,163,61,248,-1,537,1399,507,309,258,909,760,1329,2664,365,1503,-1,648,170,1609,217,843,378,undefined,82,82,1259,246,213,undefined,162,193,345,293,110,1315,170,1248,212,136,377,126,494,270,-1,473,448,733,37,1988,809,undefined,undefined
03/09/2019,20,777,372,1774,1637,1603,1287,106,95,291,78,71,186,-1,432,1107,458,194,164,696,641,1066,2116,246,976,-1,547,133,1162,162,764,385,undefined,99,84,961,224,208,undefined,77,255,282,280,94,1049,136,819,160,150,347,101,456,220,-1,285,215,497,23,1647,693,undefined,undefined
03/09/2019,21,448,231,1273,859,1071,977,65,64,118,51,41,130,-1,344,802,316,158,87,452,501,814,1557,189,793,-1,369,115,936,120,682,312,undefined,65,89,779,159,158,undefined,96,113,193,196,77,967,114,581,117,95,259,74,279,156,-1,220,119,424,14,1146,572,undefined,undefined
03/09/2019,22,248,101,780,558,817,708,32,34,90,28,20,90,-1,266,448,172,105,56,274,295,505,1086,162,623,-1,288,109,577,73,417,223,undefined,48,79,550,81,88,undefined,76,58,139,105,50,449,66,355,100,119,158,52,183,95,-1,119,89,304,6,468,385,undefined,undefined
03/09/2019,23,142,70,416,633,227,416,11,38,51,27,12,52,-1,183,213,98,29,39,140,128,320,565,62,283,-1,162,26,155,27,215,105,undefined,18,14,184,46,38,undefined,35,20,65,85,27,219,43,202,48,90,48,28,71,58,-1,87,40,153,6,385,163,undefined,undefined
04/09/2019,0,69,43,237,110,110,139,5,8,15,3,5,18,-1,50,72,27,30,11,81,44,156,264,32,112,-1,133,13,74,11,145,32,undefined,7,7,110,17,17,undefined,12,10,28,22,12,67,7,134,18,67,16,38,28,39,-1,28,12,89,4,99,71,undefined,undefined
04/09/2019,1,41,22,126,55,41,55,6,7,8,1,6,12,-1,23,61,14,7,7,36,27,124,184,19,32,-1,63,9,28,8,125,29,undefined,1,11,40,2,13,undefined,3,3,14,9,2,18,5,60,9,42,1,5,40,24,-1,19,5,38,-1,30,46,undefined,undefined
04/09/2019,2,27,18,44,29,39,32,-1,4,2,1,4,4,-1,11,17,4,9,2,23,15,65,68,16,21,-1,61,5,20,2,85,11,undefined,1,7,17,9,3,undefined,5,5,6,7,2,13,3,35,5,39,3,3,14,14,-1,18,5,49,-1,30,14,undefined,undefined
04/09/2019,3,15,8,29,53,58,19,3,1,1,2,2,3,-1,5,18,22,11,2,37,7,51,66,7,13,-1,52,3,45,15,47,12,undefined,-1,4,10,2,14,undefined,-1,4,6,3,-1,24,-1,29,5,34,5,3,6,4,-1,6,4,10,2,29,11,undefined,undefined
04/09/2019,4,6,19,30,34,60,57,5,4,4,2,-1,-1,-1,30,11,9,4,5,18,8,41,48,3,33,-1,45,3,49,7,35,20,undefined,10,6,10,3,7,undefined,9,8,10,1,-1,23,-1,31,5,21,14,3,13,4,-1,10,14,17,-1,47,21,undefined,undefined
04/09/2019,5,28,22,96,82,138,261,23,44,84,53,8,16,-1,96,44,44,92,41,21,26,52,154,38,339,-1,43,12,100,49,44,24,undefined,15,35,162,21,2,undefined,11,17,15,6,1,52,9,70,14,30,1,11,31,4,-1,15,92,118,1,181,48,undefined,undefined
04/09/2019,6,117,81,193,249,427,1165,158,125,547,89,30,84,-1,321,92,267,297,206,25,40,128,753,304,1124,-1,98,35,456,129,74,46,undefined,82,77,844,85,12,undefined,121,107,61,32,17,188,20,218,43,35,27,34,51,50,-1,103,509,378,29,482,131,undefined,undefined
04/09/2019,7,382,228,372,596,1155,2120,419,348,2449,357,77,233,-1,782,287,481,914,770,72,129,189,1622,795,2482,-1,259,125,1184,294,200,77,undefined,213,152,1194,247,53,undefined,383,296,157,169,64,633,66,565,167,64,90,97,233,101,-1,202,1927,1231,102,1138,292,undefined,undefined
04/09/2019,8,1009,652,755,1111,2018,4239,626,531,4404,687,126,361,-1,1562,701,1095,2386,1721,209,253,466,2972,1595,4507,-1,695,220,2059,448,327,173,undefined,549,326,2145,757,109,undefined,820,857,506,569,169,1013,246,1208,317,98,178,243,791,304,-1,429,4388,2455,283,2341,746,undefined,undefined
04/09/2019,9,1111,696,751,1213,1305,2250,234,314,2497,463,55,212,-1,776,736,983,1395,1008,166,215,426,2181,865,2937,-1,565,172,1282,330,299,186,undefined,395,256,1165,612,106,undefined,764,625,551,704,144,889,285,1122,272,92,181,147,549,319,-1,394,2725,1673,233,2093,735,undefined,undefined
04/09/2019,10,1437,1018,934,1596,1375,1246,199,231,979,287,41,162,-1,422,779,1155,846,518,335,347,487,1879,577,1806,-1,564,188,1272,319,396,189,undefined,195,278,818,492,121,undefined,569,752,581,495,154,1003,203,943,237,143,237,284,445,305,-1,367,1095,1143,238,2110,662,undefined,undefined
04/09/2019,11,2092,1415,1371,1958,1621,1182,213,294,823,288,44,193,-1,424,951,1536,874,490,662,620,700,2057,680,1824,-1,790,193,1594,386,529,217,undefined,159,193,908,568,154,undefined,521,728,692,612,200,1424,241,1258,225,183,310,193,540,323,-1,454,910,1094,317,2546,752,undefined,undefined
04/09/2019,12,3243,2881,2154,2932,2300,2146,408,856,1625,537,132,436,-1,694,1577,2201,1905,742,1052,1045,1431,3319,1297,2461,-1,1195,261,1893,706,1111,388,undefined,378,435,2179,1111,331,undefined,1290,1189,924,760,237,2220,341,1981,401,249,383,298,991,448,-1,685,2348,1772,356,3134,1146,undefined,undefined
04/09/2019,13,3451,2918,2109,3152,1925,2317,362,688,1328,558,138,465,-1,671,1733,2214,1970,794,1026,906,1605,3533,1082,2487,-1,1124,282,1781,696,979,330,undefined,383,420,2123,970,320,undefined,1203,1279,984,642,261,2340,370,2392,456,215,412,313,920,402,-1,795,1984,1805,450,3115,1254,undefined,undefined
04/09/2019,14,2913,2146,1712,2501,1652,1820,259,297,943,319,62,193,-1,587,1523,1688,969,600,731,593,1136,2954,624,2067,-1,713,233,1438,689,779,307,undefined,176,236,1245,632,251,undefined,538,723,832,376,260,1816,253,1736,293,158,392,172,887,375,-1,652,1158,1296,414,2935,980,undefined,undefined
04/09/2019,15,2689,2005,1956,2568,2002,2140,204,260,1310,396,95,273,-1,678,1591,1437,735,598,723,580,997,2954,681,2658,-1,708,171,1820,512,652,210,undefined,206,196,1184,550,188,undefined,439,645,815,284,245,1604,200,1600,321,162,331,190,708,476,-1,549,1137,1516,353,2945,942,undefined,undefined
04/09/2019,16,2691,1932,1925,2826,2466,3210,323,379,3150,656,85,332,-1,1101,1663,1350,879,1182,760,651,1125,3762,797,3939,-1,746,168,2002,519,773,212,undefined,396,286,1569,671,165,undefined,547,680,830,513,272,1809,270,2089,280,167,313,163,742,490,-1,564,2442,2032,335,3436,1037,undefined,undefined
04/09/2019,17,3371,2117,2490,3153,3464,5259,625,618,4063,896,101,409,-1,1969,2298,1599,1431,1756,964,814,1370,4643,1370,5087,-1,996,241,2891,850,1023,370,undefined,580,503,2397,779,301,undefined,625,720,929,488,263,2315,317,2433,365,198,534,249,927,621,-1,820,3553,2528,369,4232,1235,undefined,undefined
04/09/2019,18,2572,1424,2462,2623,2536,3289,731,366,1923,486,77,370,-1,1130,2255,1051,777,852,1109,1196,1267,3645,695,3095,-1,1010,228,1966,543,1051,412,undefined,314,299,2062,560,237,undefined,360,591,724,306,180,1635,286,1841,358,340,486,224,694,444,-1,592,1323,1523,66,3082,997,undefined,undefined
04/09/2019,19,1306,546,2156,1550,1254,1485,815,135,531,170,20,126,-1,448,1533,584,352,290,855,874,1023,2381,339,1431,-1,696,183,1240,268,883,420,undefined,116,199,1023,288,159,undefined,167,353,345,248,143,1116,154,1083,359,164,438,146,480,211,-1,429,414,682,20,2022,750,undefined,undefined
04/09/2019,20,666,314,1743,1050,690,964,54,73,208,109,14,99,-1,340,990,324,231,137,644,544,658,1782,217,954,-1,466,141,380,73,626,297,undefined,68,63,683,206,128,undefined,91,249,319,207,91,796,132,681,207,114,329,148,356,204,-1,323,243,418,17,1327,545,undefined,undefined
04/09/2019,21,430,221,1580,855,879,841,55,59,134,65,37,132,-1,360,784,351,146,98,542,449,642,1347,141,770,-1,423,105,793,82,672,249,undefined,36,60,518,168,125,undefined,63,133,200,158,94,828,81,507,144,94,251,88,315,154,-1,257,159,376,23,1147,392,undefined,undefined
04/09/2019,22,301,148,1005,639,1034,744,844,66,96,68,21,87,-1,310,476,188,113,88,376,365,557,1127,131,592,-1,316,73,783,143,453,170,undefined,67,261,518,105,72,undefined,95,329,133,113,48,475,65,400,101,79,158,54,177,106,-1,150,97,327,24,488,301,undefined,undefined
04/09/2019,23,107,78,580,332,331,453,272,19,66,15,3,36,-1,180,196,115,75,52,144,211,318,648,72,335,-1,154,42,166,71,268,80,undefined,24,129,476,76,31,undefined,41,47,85,61,35,196,34,215,60,65,71,46,89,71,-1,87,38,215,9,223,136,undefined,undefined
05/09/2019,0,60,34,262,136,111,150,6,7,9,7,1,19,-1,80,79,48,22,21,49,72,187,242,40,139,-1,133,29,36,12,159,25,undefined,19,7,119,27,12,undefined,18,15,51,37,17,55,14,128,22,49,13,22,49,37,-1,40,21,101,4,112,85,undefined,undefined
05/09/2019,1,42,31,133,50,35,72,6,6,9,2,9,14,-1,23,49,10,13,5,45,32,124,132,16,34,-1,84,7,17,11,150,8,undefined,4,6,44,31,8,undefined,2,4,11,9,4,38,6,68,6,49,21,29,27,16,-1,23,7,55,2,34,33,undefined,undefined
05/09/2019,2,23,13,61,27,29,53,4,-1,2,5,2,6,-1,21,26,8,6,3,27,29,65,93,9,24,-1,53,5,12,4,97,8,undefined,2,1,16,5,10,undefined,4,4,11,4,1,21,3,57,4,58,3,3,15,8,-1,11,3,57,2,32,23,undefined,undefined
05/09/2019,3,25,28,34,24,47,38,9,1,1,8,-1,3,-1,11,21,14,2,2,21,23,56,73,7,13,-1,50,1,32,3,54,5,undefined,2,1,21,6,4,undefined,3,11,10,8,6,21,-1,37,5,52,2,10,18,19,-1,2,4,7,2,38,12,undefined,undefined
05/09/2019,4,16,14,25,31,55,58,5,5,11,3,-1,2,-1,31,14,7,13,4,6,13,40,68,15,29,-1,36,6,59,4,21,11,undefined,4,5,20,6,8,undefined,8,3,8,3,3,17,4,23,8,30,6,2,6,4,-1,2,6,16,-1,75,26,undefined,undefined
05/09/2019,5,26,16,77,68,126,274,45,40,84,42,5,20,-1,96,32,67,93,48,22,19,36,195,47,345,-1,62,19,105,26,41,14,undefined,16,32,143,17,7,undefined,33,16,8,10,7,45,10,72,18,19,2,15,14,11,-1,18,106,112,3,206,33,undefined,undefined
05/09/2019,6,119,100,179,225,413,1143,137,109,569,108,26,92,-1,326,99,156,281,196,52,35,94,803,266,1151,-1,155,42,465,106,72,32,undefined,88,63,797,76,4,undefined,122,110,46,32,12,203,40,199,62,66,23,43,65,37,-1,142,514,369,24,418,123,undefined,undefined
05/09/2019,7,423,233,347,542,1101,1966,399,333,2493,373,78,361,-1,754,283,449,994,769,83,110,211,1635,692,2365,-1,353,106,1153,279,169,103,undefined,233,180,1105,239,53,undefined,341,306,169,174,54,600,99,592,167,126,79,53,191,101,-1,206,2098,1256,100,1147,295,undefined,undefined
05/09/2019,8,967,663,742,1149,2052,4269,619,491,4052,623,113,393,-1,1529,615,1046,2096,1605,180,213,481,2984,1541,4366,-1,768,221,2290,454,395,157,undefined,562,335,2184,717,101,undefined,824,793,540,649,168,1154,253,1182,355,198,198,136,743,326,-1,439,4310,2320,290,2322,772,undefined,undefined
05/09/2019,9,1020,774,747,1278,1608,2363,244,313,2784,524,47,255,-1,758,660,1108,1652,1075,150,241,428,2296,937,2880,-1,909,212,1740,395,311,150,undefined,468,247,1163,578,87,undefined,796,716,505,653,190,879,293,1088,363,306,251,130,664,288,-1,446,3146,1707,336,2023,694,undefined,undefined
05/09/2019,10,1413,1150,990,1514,1294,1259,195,203,968,333,42,170,-1,494,757,1218,1055,619,320,277,507,1902,650,1681,-1,850,191,1280,401,379,202,undefined,236,242,843,525,134,undefined,511,590,675,602,176,935,247,1179,415,305,259,152,539,286,-1,408,1106,1061,213,2074,621,undefined,undefined
05/09/2019,11,2201,1516,1267,1911,1477,1340,208,294,893,277,64,238,-1,545,994,1438,813,483,488,456,810,2232,649,1726,-1,1182,334,1407,483,546,234,undefined,225,253,1117,586,223,undefined,501,616,731,654,233,1324,234,1394,530,377,328,179,575,348,-1,529,953,1187,319,2299,732,undefined,undefined
05/09/2019,12,3290,2633,2110,3097,1952,2354,390,907,1539,506,178,490,-1,732,1764,2227,1953,757,1030,1022,1398,3195,1205,2439,-1,1887,339,1949,698,953,335,undefined,360,384,2514,1159,373,undefined,1317,1055,1067,764,202,2166,341,2204,745,562,473,298,1004,464,-1,776,2502,1725,323,2998,1067,undefined,undefined
05/09/2019,13,3701,2787,2107,3185,2106,2524,369,754,1437,535,118,419,-1,709,1801,2328,1962,696,968,817,1573,3583,1141,2470,-1,1706,371,1719,916,1007,396,undefined,414,484,2434,951,328,undefined,1344,1032,1074,503,266,2443,411,2427,655,496,470,273,993,465,-1,832,2019,1800,409,3384,1068,undefined,undefined
05/09/2019,14,2835,2046,1868,3000,1852,1947,240,317,1003,369,69,317,-1,585,1532,1822,1035,580,754,568,1007,2943,653,2158,-1,1077,253,1670,608,742,271,undefined,201,234,1345,727,184,undefined,634,640,798,316,223,1793,297,1893,581,317,354,256,899,325,-1,598,1102,1252,390,3021,969,undefined,undefined
05/09/2019,15,2739,2027,1914,2762,2008,2160,163,276,1361,404,93,325,-1,778,1555,1486,769,616,767,608,1009,3102,632,2619,-1,827,210,1443,542,642,251,undefined,204,252,1285,581,162,undefined,387,549,774,294,225,1782,262,1776,429,189,356,167,763,365,-1,588,1238,1484,421,3087,938,undefined,undefined
05/09/2019,16,2853,1888,2043,2871,2171,3300,283,426,3219,684,73,372,-1,1240,1526,1390,893,1170,762,520,914,3534,843,3877,-1,689,181,1677,581,714,293,undefined,375,276,1510,615,231,undefined,459,522,777,434,171,1705,268,2031,269,149,355,173,818,395,-1,596,2682,1990,302,3341,1030,undefined,undefined
05/09/2019,17,3464,1999,2321,3191,3105,4931,475,596,4206,975,115,468,-1,1827,2101,1532,1263,1771,940,825,1386,4560,1277,5054,-1,873,241,2564,641,951,374,undefined,484,366,2172,832,265,undefined,629,742,991,442,201,2153,262,2408,331,165,479,148,916,636,-1,891,3610,2579,393,3911,1217,undefined,undefined
05/09/2019,18,3030,1547,2459,2615,2450,2925,347,374,1919,404,104,499,-1,1051,1874,1139,776,847,1109,1006,1388,3614,707,2951,-1,808,245,2260,517,1056,454,undefined,277,208,1737,526,227,undefined,417,583,675,513,179,1690,237,1795,278,138,534,174,852,461,-1,630,1402,1479,68,3125,1056,undefined,undefined
05/09/2019,19,1890,904,1978,1939,1463,1608,148,150,586,171,34,218,-1,576,1467,642,352,311,948,1022,1144,2599,336,1481,-1,531,151,1698,238,954,512,undefined,92,124,1028,323,230,undefined,169,349,383,331,130,1412,141,1252,184,133,466,124,629,323,-1,406,494,731,26,2161,731,undefined,undefined
05/09/2019,20,1406,589,1784,1618,920,1180,90,122,231,85,59,246,-1,479,1230,483,197,154,863,761,940,2126,228,1017,-1,475,117,503,168,851,401,undefined,78,110,858,243,200,undefined,122,243,316,323,115,1237,125,992,160,128,420,106,509,258,-1,357,252,475,24,1492,552,undefined,undefined
05/09/2019,21,759,352,1541,1533,1221,1198,83,71,139,68,47,177,-1,437,913,465,180,90,609,619,740,1795,180,899,-1,535,110,971,152,756,403,undefined,67,64,776,281,129,undefined,79,137,225,241,105,1206,84,886,146,119,325,113,436,178,-1,294,197,456,17,1361,461,undefined,undefined
05/09/2019,22,334,203,1018,1033,1149,764,54,62,104,45,44,129,-1,239,531,224,131,124,380,484,585,1292,161,691,-1,259,78,752,89,626,213,undefined,67,70,454,232,79,undefined,90,350,109,90,50,675,79,407,97,117,208,70,175,104,-1,131,130,333,12,1004,293,undefined,undefined
05/09/2019,23,210,124,565,542,370,506,12,27,52,16,18,63,-1,196,232,112,100,77,235,262,431,810,104,297,-1,209,30,185,42,391,91,undefined,29,99,299,119,39,undefined,67,64,66,55,26,382,44,240,59,79,57,36,92,54,-1,80,121,215,12,231,205,undefined,undefined
06/09/2019,0,160,101,364,569,176,236,10,18,16,16,6,38,-1,123,140,113,39,21,178,105,332,436,46,135,-1,151,27,116,25,216,46,undefined,16,23,165,57,14,undefined,39,19,43,32,14,180,9,166,26,77,28,23,92,34,-1,45,45,100,1,167,58,undefined,undefined
06/09/2019,1,82,40,188,126,82,85,4,3,16,3,5,14,-1,39,60,41,27,18,122,113,212,208,34,57,-1,112,14,32,15,209,26,undefined,4,21,56,25,13,undefined,2,13,17,7,6,61,7,111,17,86,12,10,45,14,-1,34,15,47,12,81,37,undefined,undefined
06/09/2019,2,57,39,133,66,41,83,3,1,11,4,6,4,-1,26,35,31,8,7,48,33,168,178,21,27,-1,62,10,25,5,115,18,undefined,7,5,29,25,5,undefined,5,8,6,3,2,39,3,57,11,44,4,10,19,8,-1,17,10,52,5,55,18,undefined,undefined
06/09/2019,3,50,36,93,53,70,44,1,1,7,1,-1,1,-1,13,24,26,5,13,22,86,178,125,25,12,-1,41,10,58,-1,94,6,undefined,1,4,21,8,2,undefined,2,9,8,2,2,18,4,59,13,28,2,4,16,6,-1,11,4,12,-1,62,9,undefined,undefined
06/09/2019,4,32,13,48,58,63,60,3,4,3,7,-1,-1,-1,35,13,12,10,1,23,34,87,121,14,50,-1,30,9,60,4,50,7,undefined,7,3,29,6,2,undefined,13,2,8,3,3,30,2,54,3,27,1,9,7,3,-1,10,10,19,1,72,10,undefined,undefined
06/09/2019,5,31,22,97,126,105,278,37,20,93,25,3,11,-1,106,34,45,77,38,10,28,64,176,34,337,-1,68,18,74,24,31,20,undefined,22,31,132,15,13,undefined,14,25,22,6,6,53,12,77,22,15,8,16,25,6,-1,17,79,104,1,208,33,undefined,undefined
06/09/2019,6,103,74,187,188,383,1017,72,88,540,97,16,54,-1,265,68,250,248,209,46,39,63,653,262,1130,-1,172,36,353,88,64,46,undefined,61,62,712,82,9,undefined,93,95,36,23,11,161,35,198,61,46,19,34,60,37,-1,89,454,376,18,467,122,undefined,undefined
06/09/2019,7,321,260,314,509,985,1779,224,256,2128,395,33,265,-1,665,264,494,872,760,80,98,205,1484,716,2261,-1,330,99,904,241,196,64,undefined,201,152,973,239,67,undefined,296,279,137,121,54,484,103,499,141,94,115,86,199,124,-1,161,1797,1108,66,1127,254,undefined,undefined
06/09/2019,8,889,600,718,1148,1910,4010,431,435,4150,608,38,284,-1,1302,569,907,2066,1683,144,208,403,2835,1459,4260,-1,719,170,1810,390,358,143,undefined,487,283,1841,674,96,undefined,792,779,481,516,182,963,206,1092,281,143,193,173,664,309,-1,409,4055,2348,295,2196,672,undefined,undefined
06/09/2019,9,1036,791,655,1244,1590,2186,210,278,2601,575,45,216,-1,792,645,955,1444,988,194,274,433,2090,937,2806,-1,804,249,1613,493,308,200,undefined,436,253,1047,545,99,undefined,814,655,511,562,162,892,221,1150,463,271,223,167,542,294,-1,403,2561,1547,301,1994,612,undefined,undefined
06/09/2019,10,1566,1148,968,1508,1553,1358,312,231,942,296,55,211,-1,550,641,1100,849,498,297,309,561,2064,625,1730,-1,945,254,1884,381,351,196,undefined,198,255,882,509,172,undefined,539,580,579,463,183,924,230,1326,519,308,274,178,573,290,-1,449,1063,1114,281,1985,637,undefined,undefined
06/09/2019,11,2101,1582,1267,1996,1468,1419,424,247,869,262,67,282,-1,665,969,1568,894,445,518,619,883,2214,665,1806,-1,1205,249,1503,595,582,292,undefined,213,486,1125,530,176,undefined,610,683,746,608,235,1166,209,1440,539,423,344,236,560,411,-1,486,1000,1224,237,2427,653,undefined,undefined
06/09/2019,12,3328,2696,2113,2828,2109,2413,327,623,1749,624,119,432,-1,801,1463,2111,1621,555,1003,1079,1723,3220,1095,2704,-1,1752,338,2282,805,1113,385,undefined,344,346,2115,1151,320,undefined,1430,1002,883,725,211,1883,323,2133,731,552,464,267,973,549,-1,843,2441,1967,345,3048,987,undefined,undefined
06/09/2019,13,3539,2954,2015,3011,1952,2393,272,486,1432,465,55,305,-1,962,1553,2289,1523,628,927,929,1639,3283,973,2647,-1,1932,360,1741,536,1092,368,undefined,314,315,1899,1074,269,undefined,1356,917,889,659,189,2001,436,2411,709,461,427,296,936,440,-1,780,1756,1746,373,3358,1097,undefined,undefined
06/09/2019,14,2658,2110,1452,2407,1606,1960,71,208,846,295,7,103,-1,499,1167,1590,890,540,611,606,999,2460,520,2257,-1,1003,218,1515,421,721,237,undefined,190,133,1009,539,216,undefined,563,618,659,341,134,1262,260,1401,475,257,305,235,722,411,-1,613,865,1260,200,3062,797,undefined,undefined
06/09/2019,15,2803,2045,1920,2646,1924,2422,207,250,1413,325,27,180,-1,822,1512,1398,777,625,684,694,977,2849,662,2831,-1,1078,217,1451,387,818,232,undefined,180,203,1294,574,185,undefined,392,480,809,540,243,1506,240,1781,422,285,334,240,838,465,-1,605,1253,1545,344,3115,835,undefined,undefined
06/09/2019,16,3072,2085,2215,2981,2463,3454,478,357,3296,632,19,200,-1,1297,1776,1539,1001,1119,757,757,1168,3789,932,3960,-1,905,273,1870,482,873,292,undefined,427,292,1528,596,201,undefined,546,581,644,588,218,1870,241,2124,400,249,420,212,850,440,-1,632,2508,2188,296,3737,900,undefined,undefined
06/09/2019,17,4022,2463,2904,3625,4254,4871,1258,582,3410,702,56,335,-1,1829,2524,1747,1293,1441,1169,1095,1733,4549,1190,4674,-1,792,252,3561,723,1268,400,undefined,476,482,2628,810,239,undefined,558,796,816,669,289,2310,274,2494,336,145,484,197,972,589,-1,824,2881,2697,406,4669,1260,undefined,undefined
06/09/2019,18,3978,2951,3679,3982,4899,3534,4267,344,1452,379,63,337,-1,1427,2532,1494,745,779,1443,1424,1893,4265,802,3065,-1,794,233,4381,1434,1372,500,undefined,401,547,2715,634,259,undefined,434,671,552,373,192,2592,186,2005,287,147,611,180,949,458,-1,790,1323,1792,165,4975,1074,undefined,undefined
06/09/2019,19,2424,1125,2535,2376,2632,2208,3781,195,591,128,39,196,-1,817,1714,847,461,294,1395,1374,1450,2784,433,1755,-1,634,175,2330,474,1173,505,undefined,246,277,2075,467,272,undefined,234,411,336,246,182,1468,115,1399,228,111,596,151,843,228,-1,547,474,943,45,2912,801,undefined,undefined
06/09/2019,20,1920,820,2341,1894,1311,1728,99,141,271,123,31,185,-1,641,1573,604,305,152,1189,1487,1428,2246,276,990,-1,513,172,854,140,1209,554,undefined,64,99,1136,343,292,undefined,125,227,218,183,97,1172,94,1224,209,134,520,89,651,203,-1,509,274,644,31,1952,593,undefined,undefined
06/09/2019,21,1106,531,2288,1676,2165,1459,167,94,160,116,32,153,-1,535,1180,402,144,95,962,983,1192,2066,209,938,-1,520,154,1867,197,1034,564,undefined,50,66,1293,295,233,undefined,126,213,178,132,62,1149,61,1122,184,128,440,74,580,186,-1,387,148,453,25,2035,540,undefined,undefined
06/09/2019,22,626,402,2006,1508,2390,1472,6239,68,143,57,30,140,-1,738,882,352,346,157,795,976,1139,1998,254,1037,-1,399,118,1730,583,1155,453,undefined,401,908,1879,474,154,undefined,78,513,153,92,65,1093,52,767,171,106,315,79,473,123,-1,297,150,514,18,2282,372,undefined,undefined
06/09/2019,23,373,275,1477,1266,1276,1144,1566,78,147,32,11,71,-1,608,555,293,161,91,527,604,885,1622,248,1015,-1,365,122,583,334,955,254,undefined,131,207,1827,453,78,undefined,95,184,72,117,59,761,42,581,149,128,132,80,452,83,-1,202,159,453,12,1748,293,undefined,undefined
07/09/2019,0,228,145,860,741,496,685,67,14,56,18,5,37,-1,314,295,137,69,51,327,470,721,759,90,351,-1,191,53,112,63,637,140,undefined,32,38,410,319,25,undefined,37,80,39,53,31,414,14,302,62,107,34,34,276,60,-1,144,51,292,2,838,132,undefined,undefined
07/09/2019,1,152,93,521,404,219,390,10,7,26,12,1,11,-1,219,231,60,39,18,214,192,390,508,59,163,-1,138,37,86,26,477,71,undefined,15,13,251,238,10,undefined,13,33,15,6,4,275,20,209,25,59,21,31,178,25,-1,99,21,167,-1,665,60,undefined,undefined
07/09/2019,2,127,56,294,222,161,226,11,5,17,7,1,4,-1,126,95,49,20,11,108,112,291,467,29,77,-1,105,16,60,12,353,34,undefined,6,11,96,192,11,undefined,6,15,10,8,6,158,6,185,20,55,9,40,196,27,-1,56,12,67,1,323,42,undefined,undefined
07/09/2019,3,73,71,243,132,106,121,2,2,13,5,-1,5,-1,77,66,22,12,10,95,107,294,380,24,83,-1,93,9,52,9,352,8,undefined,3,14,37,175,9,undefined,10,31,8,8,4,110,3,175,17,45,6,4,122,17,-1,57,3,80,6,197,46,undefined,undefined
07/09/2019,4,46,18,142,101,80,120,6,2,6,6,-1,2,-1,92,31,18,26,2,68,65,246,204,19,36,-1,89,10,47,6,211,22,undefined,6,9,17,64,11,undefined,7,2,3,1,-1,47,4,61,9,26,7,15,31,7,-1,13,5,40,5,120,26,undefined,undefined
07/09/2019,5,36,33,122,94,73,132,9,6,15,7,10,10,-1,79,53,32,12,7,25,55,140,181,24,124,-1,83,9,66,23,159,13,undefined,7,6,41,22,4,undefined,14,8,7,2,2,55,-1,62,17,26,3,7,41,5,-1,21,13,49,-1,190,21,undefined,undefined
07/09/2019,6,53,35,86,95,105,226,36,56,65,15,4,18,-1,96,26,66,67,35,24,64,73,258,43,351,-1,139,16,64,63,91,29,undefined,26,27,170,31,7,undefined,21,31,17,7,8,61,6,72,61,45,18,17,28,13,-1,13,48,134,6,166,34,undefined,undefined
07/09/2019,7,122,95,175,231,174,410,75,83,79,43,20,58,-1,132,81,83,81,49,37,40,126,416,55,548,-1,209,63,92,97,132,47,undefined,36,27,347,33,19,undefined,49,48,16,14,12,126,26,170,126,86,42,38,53,39,-1,85,61,246,19,374,36,undefined,undefined
07/09/2019,8,323,272,291,450,360,577,74,87,93,81,12,69,-1,206,170,278,107,87,66,64,134,887,135,786,-1,474,164,279,116,192,71,undefined,44,46,415,94,61,undefined,142,148,80,73,49,219,75,243,228,145,92,88,206,66,-1,164,174,285,33,728,142,undefined,undefined
07/09/2019,9,677,592,462,819,785,825,99,96,141,83,7,132,-1,300,301,589,193,115,144,173,250,1349,259,1047,-1,702,232,643,204,259,121,undefined,50,52,614,148,101,undefined,171,167,110,93,52,403,71,566,319,245,207,128,234,57,-1,266,159,633,93,1226,222,undefined,undefined
07/09/2019,10,1536,1197,852,1512,1312,1133,102,154,148,91,30,170,-1,421,562,936,194,164,238,330,453,1757,260,1298,-1,1203,348,1156,283,385,232,undefined,77,114,806,174,121,undefined,184,225,138,115,64,619,110,882,545,403,319,232,455,109,-1,430,241,905,207,1977,379,undefined,undefined
07/09/2019,11,2366,1857,1244,2019,1903,1409,158,178,190,93,24,180,-1,433,818,1242,220,203,558,634,624,1978,248,1336,-1,1499,391,1599,349,516,179,undefined,80,90,1102,255,187,undefined,158,382,143,111,84,696,160,1042,612,496,427,249,522,157,-1,456,226,804,133,2554,455,undefined,undefined
07/09/2019,12,2814,2093,1766,2517,2933,1492,176,215,168,74,38,216,-1,487,1109,1434,248,227,953,869,901,2391,247,1267,-1,1594,482,2944,471,809,242,undefined,112,105,1256,211,203,undefined,161,402,190,163,92,1075,171,1497,770,581,538,279,634,185,-1,605,337,876,121,3126,584,undefined,undefined
07/09/2019,13,3347,2400,2125,3064,2301,1400,123,180,169,67,25,182,-1,494,1521,1428,242,238,1166,1246,1160,2609,269,1220,-1,1745,459,2475,524,931,306,undefined,93,126,1118,202,251,undefined,173,569,310,197,138,1418,147,1538,834,591,584,251,833,171,-1,715,331,866,219,3143,766,undefined,undefined
07/09/2019,14,3334,2536,2257,2960,2088,1823,133,210,165,95,47,183,-1,647,1674,1472,240,222,1069,1049,1228,2644,284,1405,-1,1585,409,1799,490,938,337,undefined,108,103,1273,208,202,undefined,172,406,208,210,99,1483,173,1497,726,523,700,226,655,160,-1,600,387,918,208,3144,775,undefined,undefined
07/09/2019,15,3644,2789,2363,3027,2804,1730,139,243,134,101,39,207,-1,722,1830,1523,342,185,1053,978,1301,2991,279,1356,-1,1256,312,2653,634,933,388,undefined,76,125,1540,210,237,undefined,183,350,153,154,93,1670,112,1540,611,375,627,195,782,137,-1,590,262,782,206,3365,847,undefined,undefined
07/09/2019,16,3568,2553,2258,3039,2987,1809,194,236,119,82,29,265,-1,614,1908,1237,294,176,1115,1071,1345,3152,271,1421,-1,782,202,2428,604,934,363,undefined,105,160,1403,247,215,undefined,154,428,185,212,102,1628,155,1632,441,176,532,178,698,132,-1,465,300,911,182,3481,793,undefined,undefined
07/09/2019,17,3357,1954,2529,2817,2295,2000,204,253,169,111,47,249,-1,710,1980,1084,307,164,1336,1195,1423,2640,315,1354,-1,627,188,1679,535,1169,385,undefined,111,144,1515,241,235,undefined,181,347,258,202,132,1699,146,1675,224,147,610,155,792,205,-1,509,312,866,167,3133,847,undefined,undefined
07/09/2019,18,2614,1250,2557,2244,2344,1837,628,181,144,90,42,249,-1,670,1635,655,392,141,1500,1517,1436,2528,347,1343,-1,674,189,1677,371,1357,412,undefined,149,171,1699,275,289,undefined,211,437,216,154,100,1276,119,1576,246,121,570,145,711,184,-1,545,210,919,43,2691,693,undefined,undefined
07/09/2019,19,1961,697,2799,1919,2033,1562,721,94,107,101,49,210,-1,647,1623,491,292,108,1601,1556,1500,2406,223,968,-1,559,143,2014,304,1358,521,undefined,88,145,1634,314,312,undefined,135,349,169,137,57,1294,114,1426,180,139,588,161,696,207,-1,503,129,552,18,1713,720,undefined,undefined
07/09/2019,20,867,465,2702,1691,1193,1381,69,75,60,45,47,265,-1,534,1549,403,245,65,1211,1363,1258,1877,207,663,-1,598,95,506,175,1270,554,undefined,44,92,1468,364,346,undefined,85,139,134,96,66,1329,66,1060,142,117,501,112,567,151,-1,433,110,457,13,48,615,undefined,undefined
07/09/2019,21,666,304,2241,1258,1912,1167,60,49,79,30,61,184,-1,478,1218,267,134,63,949,1067,1140,1610,224,646,-1,395,134,1614,174,1027,652,undefined,63,46,1196,386,280,undefined,90,148,110,79,43,1041,58,854,158,148,441,123,508,109,-1,314,98,450,16,139,433,undefined,undefined
07/09/2019,22,408,312,1559,1387,1494,1119,812,42,51,30,27,139,-1,485,679,275,162,91,656,980,1172,1408,234,707,-1,358,88,1006,170,1107,517,undefined,75,116,1014,538,204,undefined,97,391,84,67,31,832,41,556,131,119,351,83,440,87,-1,275,91,420,22,126,253,undefined,undefined
07/09/2019,23,377,223,1424,1300,877,935,963,31,49,29,11,76,-1,431,527,320,146,62,454,934,801,1376,222,678,-1,293,56,421,300,964,337,undefined,78,198,1103,482,95,undefined,111,119,63,76,34,646,27,455,69,127,106,80,514,57,-1,229,76,412,11,262,178,undefined,undefined
08/09/2019,0,226,186,919,816,432,637,24,26,19,11,10,81,-1,310,285,164,45,26,299,399,799,661,90,353,-1,222,46,141,30,691,174,undefined,38,50,379,459,51,undefined,55,53,32,29,21,394,32,295,50,112,80,28,503,40,-1,154,37,249,8,174,112,undefined,undefined
08/09/2019,1,197,90,530,385,223,427,12,20,10,5,6,31,-1,182,227,94,27,33,229,264,628,426,62,245,-1,122,36,52,37,634,112,undefined,28,25,234,312,22,undefined,31,46,15,21,15,283,10,276,37,68,12,21,345,23,-1,103,18,142,4,591,59,undefined,undefined
08/09/2019,2,110,94,317,249,127,265,5,4,14,4,-1,2,-1,196,86,67,17,20,93,154,481,524,47,145,-1,131,16,72,25,410,51,undefined,9,5,110,208,11,undefined,5,18,7,10,13,169,4,167,18,53,6,9,204,25,-1,47,27,141,5,408,26,undefined,undefined
08/09/2019,3,123,60,393,197,121,172,4,2,16,2,1,4,-1,133,66,63,14,8,120,164,333,516,45,80,-1,97,8,53,18,402,24,undefined,8,9,65,288,12,undefined,2,5,14,8,5,139,3,135,20,40,4,19,221,19,-1,40,10,89,7,312,35,undefined,undefined
08/09/2019,4,65,42,187,103,89,139,5,2,8,-1,4,8,-1,91,37,35,11,7,67,52,323,255,25,139,-1,85,18,31,17,236,39,undefined,11,12,44,99,10,undefined,4,4,7,1,1,72,5,92,18,54,12,3,78,8,-1,45,5,57,1,145,19,undefined,undefined
08/09/2019,5,45,36,104,108,68,148,7,8,13,8,1,7,-1,111,33,19,21,4,22,38,220,191,38,86,-1,86,22,47,9,344,9,undefined,2,26,42,55,5,undefined,12,13,4,4,3,51,2,59,18,44,5,11,56,7,-1,29,7,57,-1,169,24,undefined,undefined
08/09/2019,6,74,30,93,148,95,237,23,16,40,10,3,14,-1,146,64,65,36,16,25,40,119,331,30,176,-1,79,15,118,38,145,15,undefined,14,21,96,22,3,undefined,9,10,4,5,6,123,3,101,29,23,13,24,29,6,-1,21,27,91,3,262,19,undefined,undefined
08/09/2019,7,84,68,151,226,189,317,78,61,58,30,27,60,-1,166,60,93,48,17,32,47,91,436,65,394,-1,172,37,206,130,144,37,undefined,17,33,214,40,13,undefined,31,24,27,21,11,138,9,198,119,63,31,19,54,14,-1,32,56,201,14,255,48,undefined,undefined
08/09/2019,8,194,140,218,311,328,506,217,103,103,61,47,150,-1,226,112,177,89,45,60,78,127,650,132,750,-1,381,83,290,291,161,55,undefined,44,51,517,100,42,undefined,96,64,50,44,26,174,33,291,186,154,62,52,152,36,-1,117,155,324,54,491,132,undefined,undefined
08/09/2019,9,619,422,525,728,823,786,276,144,94,64,57,231,-1,335,334,406,134,78,136,184,245,1287,237,912,-1,786,184,831,556,243,147,undefined,58,61,751,237,71,undefined,148,104,61,74,42,348,50,630,327,320,171,166,254,70,-1,239,191,460,122,1038,336,undefined,undefined
08/09/2019,10,1429,887,782,1218,1433,1092,213,210,118,74,62,333,-1,400,603,815,197,138,323,414,454,1567,251,1207,-1,1122,327,1381,649,403,211,undefined,44,129,1192,150,96,undefined,182,159,114,90,48,623,93,968,563,454,353,227,417,99,-1,407,291,711,136,1646,480,undefined,undefined
08/09/2019,11,2095,1414,1202,1968,1839,1368,227,228,138,99,101,363,-1,542,1014,1053,242,110,638,737,661,2072,248,1179,-1,1442,418,1898,601,605,241,undefined,69,124,1363,163,199,undefined,152,186,159,96,60,930,95,1393,730,581,433,284,496,134,-1,426,216,738,214,2165,590,undefined,undefined
08/09/2019,12,2814,1760,1719,2498,2402,1617,187,227,138,63,63,326,-1,599,1229,1243,309,169,1053,1194,996,2308,244,1075,-1,1749,517,2244,729,842,314,undefined,92,145,1600,219,307,undefined,101,331,214,52,56,1318,160,1557,865,533,618,282,598,147,-1,511,307,733,217,2788,690,undefined,undefined
08/09/2019,13,2957,2006,1716,2530,2298,1499,78,147,104,58,15,124,-1,416,1292,1334,266,97,1040,969,1035,2245,194,1115,-1,1444,435,2261,520,921,361,undefined,93,53,1162,285,283,undefined,94,530,193,136,76,1084,167,1354,789,469,675,238,738,193,-1,639,295,632,119,3120,594,undefined,undefined
08/09/2019,14,2525,1866,1565,2092,1688,1295,48,165,57,63,3,68,-1,329,1266,1087,239,121,773,623,961,2090,210,1231,-1,1047,348,1713,234,725,266,undefined,52,31,841,122,180,undefined,123,224,161,123,72,982,130,1022,670,272,659,164,523,125,-1,441,138,574,86,2582,554,undefined,undefined
08/09/2019,15,2482,1658,1386,2016,1446,1238,59,129,58,37,10,93,-1,413,1335,937,182,100,721,665,881,2084,232,1071,-1,900,301,1330,300,762,272,undefined,41,45,879,95,149,undefined,88,263,148,123,70,855,131,1218,526,244,550,170,515,106,-1,385,170,617,148,2032,615,undefined,undefined
08/09/2019,16,2692,1560,1707,2051,1882,1264,68,155,103,64,30,155,-1,460,1373,1012,242,122,723,549,893,2280,230,1177,-1,658,218,1765,321,757,351,undefined,53,88,982,168,157,undefined,89,231,178,162,98,1313,134,1328,499,197,629,164,488,143,-1,381,237,602,196,2340,709,undefined,undefined
08/09/2019,17,2252,1168,1834,1868,1273,1257,89,139,131,64,33,175,-1,465,1553,675,190,86,926,787,990,2358,165,1205,-1,544,151,898,301,840,326,undefined,50,73,1037,146,223,undefined,107,174,197,159,104,1000,111,1402,245,94,483,145,611,174,-1,385,200,591,201,1916,676,undefined,undefined
08/09/2019,18,1646,713,1865,1479,937,1052,48,118,142,52,9,153,-1,402,1157,527,185,46,998,921,969,2009,158,935,-1,480,119,468,189,818,430,undefined,82,73,966,88,215,undefined,66,297,180,151,83,1020,101,1270,169,131,473,151,456,173,-1,395,145,629,55,1464,575,undefined,undefined
08/09/2019,19,1129,404,1766,1235,810,903,37,76,70,35,28,148,-1,353,1030,311,139,79,846,731,886,1754,142,680,-1,535,124,396,199,753,438,undefined,55,45,711,100,200,undefined,70,183,151,159,83,837,120,943,180,133,387,139,368,140,-1,367,112,425,17,1152,452,undefined,undefined
08/09/2019,20,520,316,1446,1388,731,818,26,45,64,31,14,130,-1,324,906,319,162,40,645,638,847,1509,204,625,-1,508,110,317,168,730,444,undefined,26,52,565,100,204,undefined,57,97,94,90,40,750,89,717,117,182,282,100,356,96,-1,320,104,433,18,1111,435,undefined,undefined
08/09/2019,21,333,204,1050,850,460,678,20,29,40,38,19,107,-1,265,584,139,80,26,509,364,609,1235,150,424,-1,343,110,195,69,567,273,undefined,42,28,460,56,120,undefined,80,93,86,72,29,406,49,458,127,127,169,76,242,69,-1,225,81,240,14,675,219,undefined,undefined
08/09/2019,22,187,123,619,487,341,499,18,20,32,27,12,55,-1,161,330,135,85,55,255,249,439,1018,90,386,-1,231,72,130,36,394,232,undefined,41,32,308,54,83,undefined,27,283,66,76,48,249,34,312,82,101,108,63,159,75,-1,121,67,264,11,490,173,undefined,undefined
08/09/2019,23,101,96,385,298,169,306,13,15,28,11,7,20,-1,142,186,38,38,23,121,120,313,540,38,227,-1,136,21,64,21,246,82,undefined,7,20,151,40,20,undefined,34,33,56,70,24,117,33,176,28,80,20,28,67,47,-1,48,44,116,8,370,91,undefined,undefined
09/09/2019,0,38,114,221,137,71,161,11,-1,7,6,2,9,-1,39,46,25,29,18,60,49,221,136,26,110,-1,101,11,32,4,210,38,undefined,4,4,81,18,9,undefined,12,15,32,19,10,44,21,85,17,49,15,22,30,35,-1,50,14,79,2,107,60,undefined,undefined
09/09/2019,1,31,47,122,58,26,39,3,-1,3,2,-1,2,-1,18,38,25,7,8,57,27,116,88,9,41,-1,80,9,19,-1,132,25,undefined,4,4,26,6,3,undefined,6,3,8,6,-1,10,10,48,11,54,2,8,14,25,-1,24,5,45,-1,59,34,undefined,undefined
09/09/2019,2,8,34,51,42,33,30,-1,2,3,5,4,3,-1,11,18,13,5,2,42,17,86,30,10,32,-1,68,6,17,2,50,12,undefined,-1,3,11,7,6,undefined,-1,9,9,4,1,22,-1,20,6,37,5,4,7,7,-1,18,2,23,1,66,13,undefined,undefined
09/09/2019,3,13,31,45,29,39,37,-1,1,7,1,-1,2,-1,9,26,5,9,-1,21,18,56,41,4,16,-1,43,-1,40,1,56,16,undefined,-1,2,13,2,8,undefined,-1,12,6,3,-1,10,2,25,1,31,4,10,17,4,-1,15,-1,9,-1,35,5,undefined,undefined
09/09/2019,4,10,71,34,39,53,56,4,3,4,1,-1,1,-1,36,15,7,7,1,31,12,45,60,7,28,-1,34,7,55,1,35,17,undefined,3,3,9,4,-1,undefined,8,5,3,1,2,32,28,32,6,16,1,4,14,4,-1,2,7,8,-1,41,26,undefined,undefined
09/09/2019,5,28,30,63,75,136,183,15,24,81,31,1,6,-1,82,28,33,61,38,12,15,53,171,40,257,-1,25,8,84,20,34,24,undefined,18,12,64,20,8,undefined,21,27,14,2,3,36,9,65,4,13,9,15,15,4,-1,14,68,65,3,150,27,undefined,undefined
09/09/2019,6,103,104,142,188,334,629,67,96,550,98,8,50,-1,206,66,102,219,142,36,30,91,596,229,812,-1,53,28,299,60,52,43,undefined,53,19,311,72,5,undefined,102,75,32,23,15,154,23,157,36,32,22,15,39,21,-1,41,465,335,11,397,72,undefined,undefined
09/09/2019,7,325,215,320,446,870,1814,212,246,2111,323,12,107,-1,594,278,327,815,768,94,94,163,1596,657,2329,-1,160,69,751,131,126,79,undefined,201,93,789,220,41,undefined,293,273,89,91,40,403,67,425,123,40,80,74,197,72,-1,133,1738,1103,63,1008,264,undefined,undefined
09/09/2019,8,875,537,715,961,1689,3892,436,422,4398,623,28,233,-1,1288,616,879,2312,1711,129,189,362,2771,1401,4635,-1,389,171,1616,268,356,138,undefined,544,203,1651,617,130,undefined,689,852,408,347,121,918,237,936,267,51,193,112,652,303,-1,412,4011,2254,295,2181,828,undefined,undefined
09/09/2019,9,899,679,797,1040,1213,2183,200,248,2965,562,19,146,-1,657,613,932,1509,957,173,242,428,1968,903,3067,-1,409,125,1241,173,296,158,undefined,400,192,829,504,109,undefined,650,657,493,596,196,682,270,824,228,57,195,148,584,321,-1,341,3016,1717,385,1906,860,undefined,undefined
09/09/2019,10,1232,895,917,1324,1023,989,84,129,769,275,38,111,-1,332,731,1053,765,395,246,267,471,1641,533,1480,-1,370,85,932,183,293,167,undefined,191,126,568,414,62,undefined,370,526,530,474,169,738,212,932,208,70,201,119,483,274,-1,372,729,936,414,1816,867,undefined,undefined
09/09/2019,11,1736,1348,1179,1670,1103,1141,168,179,682,285,21,120,-1,402,951,1188,751,390,493,502,723,1940,670,1532,-1,645,109,1206,337,507,195,undefined,174,124,731,473,36,undefined,395,652,856,622,201,936,281,1179,230,145,259,137,538,373,-1,452,588,987,564,1889,921,undefined,undefined
09/09/2019,12,3018,2447,1967,2478,1568,1920,283,617,1387,438,64,255,-1,649,1436,1980,1607,511,938,792,1205,2845,933,2159,-1,1006,181,1399,661,927,427,undefined,333,310,1790,865,137,undefined,1012,942,906,708,212,1839,349,1889,302,220,374,234,1068,371,-1,759,1482,1501,438,2589,1439,undefined,undefined
09/09/2019,13,2964,2470,1780,2573,1378,1833,201,359,1100,368,12,102,-1,412,1244,1918,1345,517,758,696,1373,2844,681,2211,-1,875,139,1131,428,905,560,undefined,274,221,1318,726,188,undefined,915,853,733,554,175,1625,276,1662,263,134,519,239,947,340,-1,807,1252,1479,372,2869,1508,undefined,undefined
09/09/2019,14,2576,1711,1796,2344,1322,1502,111,200,770,274,19,142,-1,506,1381,1474,721,540,641,553,1001,2582,546,2013,-1,625,128,1350,337,716,262,undefined,168,196,789,524,150,undefined,377,521,722,332,203,1352,202,1464,258,133,358,188,785,328,-1,570,759,1056,608,2793,1468,undefined,undefined
09/09/2019,15,2568,1788,1788,2414,1563,1835,111,181,1256,311,15,89,-1,742,1543,1325,679,531,687,570,1045,2628,523,2366,-1,589,132,1346,394,654,262,undefined,169,183,840,403,170,undefined,362,523,703,334,245,1533,193,1450,238,128,370,138,700,318,-1,551,908,1234,478,2792,1275,undefined,undefined
09/09/2019,16,2689,1737,1859,2599,2112,2881,257,293,3185,579,40,198,-1,1036,1701,1288,841,1081,762,565,1181,3564,757,3604,-1,697,187,2177,544,664,227,undefined,394,284,1295,556,163,undefined,456,517,697,637,243,1488,211,1751,251,139,353,156,748,475,-1,581,1961,1824,467,3003,1441,undefined,undefined
09/09/2019,17,3134,1751,2241,2822,3037,5015,502,500,4379,900,72,286,-1,1905,2022,1373,1420,1778,834,670,1282,4739,1250,5116,-1,744,202,2983,657,924,324,undefined,560,407,2037,687,218,undefined,634,661,853,653,322,1942,295,2102,314,132,463,212,872,594,-1,776,3006,2525,390,3963,1535,undefined,undefined
09/09/2019,18,2386,1088,2084,2124,2129,2728,1161,335,1822,386,49,278,-1,969,1695,827,656,848,941,709,1187,3526,626,2903,-1,650,181,2086,467,796,327,undefined,288,248,1538,414,222,undefined,325,339,536,538,232,1470,223,1585,247,121,434,211,665,401,-1,637,1228,1383,107,2732,1365,undefined,undefined
09/09/2019,19,1339,509,1929,1400,1047,1245,1951,149,523,149,53,174,-1,455,1294,449,266,267,794,646,1002,2552,285,1467,-1,549,140,860,206,759,328,undefined,147,174,898,224,200,undefined,160,188,382,371,163,973,143,1158,176,127,295,148,541,276,-1,398,349,659,30,1679,872,undefined,undefined
09/09/2019,20,594,302,1604,1005,806,996,57,58,173,48,16,140,-1,347,1053,324,217,125,659,478,822,1859,209,784,-1,463,130,511,86,594,320,undefined,61,49,606,152,201,undefined,85,167,348,294,101,764,89,664,167,97,289,96,352,239,-1,309,196,410,36,1219,693,undefined,undefined
09/09/2019,21,368,205,1054,711,1301,721,32,31,80,45,11,39,-1,217,632,210,138,64,365,293,488,1432,122,659,-1,317,86,1375,81,498,263,undefined,51,49,562,96,119,undefined,102,74,216,171,57,522,100,434,110,102,195,74,241,181,-1,211,84,351,18,1117,491,undefined,undefined
09/09/2019,22,187,118,747,387,364,556,676,19,75,26,4,21,-1,181,340,105,88,48,219,208,419,933,73,463,-1,201,81,226,39,431,114,undefined,37,145,314,39,49,undefined,50,50,82,79,41,237,73,255,88,71,142,70,131,92,-1,124,63,204,9,545,317,undefined,undefined
09/09/2019,23,87,62,376,255,326,401,440,13,26,7,1,8,-1,162,145,65,63,35,103,128,275,600,57,301,-1,108,40,124,78,283,58,undefined,30,156,422,40,23,undefined,27,35,56,53,15,141,43,140,30,77,61,22,52,54,-1,54,24,129,5,494,195,undefined,undefined
10/09/2019,0,68,36,172,90,68,129,3,7,15,6,2,14,-1,70,63,18,9,11,68,44,186,197,21,104,-1,97,10,29,3,134,33,undefined,9,4,84,12,11,undefined,10,11,40,13,11,65,18,73,17,55,11,24,34,30,-1,27,12,69,3,133,76,undefined,undefined
10/09/2019,1,38,16,88,38,45,38,8,4,3,10,1,3,-1,19,41,15,9,6,47,33,114,86,11,31,-1,78,16,26,8,112,18,undefined,3,3,44,2,5,undefined,6,7,13,8,4,35,7,42,12,33,13,9,22,13,-1,12,2,32,1,38,27,undefined,undefined
10/09/2019,2,24,5,55,29,41,45,1,2,9,2,5,5,-1,29,24,12,7,5,22,20,58,84,13,27,-1,47,1,14,2,64,4,undefined,-1,1,12,-1,5,undefined,12,1,7,5,3,15,-1,12,1,24,1,12,8,5,-1,13,6,28,2,28,16,undefined,undefined
10/09/2019,3,12,12,34,16,50,27,3,1,-1,8,2,5,-1,11,13,1,-1,1,23,32,29,29,9,17,-1,46,5,31,1,32,1,undefined,1,1,12,3,8,undefined,1,8,9,1,-1,12,-1,19,4,23,2,6,6,3,-1,12,6,14,-1,58,11,undefined,undefined
10/09/2019,4,9,19,31,30,61,53,11,5,5,2,1,3,-1,39,17,5,5,1,6,16,26,62,5,24,-1,44,8,59,4,36,14,undefined,1,1,13,3,4,undefined,15,8,4,-1,2,19,2,21,11,26,10,6,10,8,-1,10,11,23,-1,36,22,undefined,undefined
10/09/2019,5,27,25,72,70,111,232,26,39,88,27,7,33,-1,88,33,26,84,51,7,14,41,199,49,296,-1,79,11,89,34,39,14,undefined,22,54,144,15,8,undefined,6,27,13,9,4,44,5,81,22,34,4,8,19,5,-1,16,75,100,-1,172,40,undefined,undefined
10/09/2019,6,99,89,184,228,426,1048,125,120,603,86,17,86,-1,306,85,235,261,184,50,35,64,780,280,1140,-1,131,47,318,117,73,46,undefined,98,70,785,65,14,undefined,108,89,34,31,19,148,28,181,60,55,24,36,64,41,-1,89,470,426,22,510,103,undefined,undefined
10/09/2019,7,403,246,359,549,1014,1859,426,319,2517,347,53,200,-1,721,326,440,901,796,113,96,169,1510,827,2676,-1,271,92,859,217,190,92,undefined,240,168,1064,240,46,undefined,349,279,162,136,59,531,66,516,157,60,157,61,214,113,-1,162,1844,1255,106,1226,314,undefined,undefined
10/09/2019,8,1014,561,821,1173,2050,4356,649,493,4534,620,83,373,-1,1480,740,1069,2206,1689,177,205,396,2932,1535,4533,-1,613,208,2051,394,321,171,undefined,562,358,2005,796,98,undefined,724,941,462,518,188,1050,194,1022,305,156,184,136,788,339,-1,406,4153,2403,468,2418,1016,undefined,undefined
10/09/2019,9,1353,880,779,1225,1410,2211,229,302,3076,518,64,237,-1,808,709,1160,1594,1066,199,235,436,2023,895,3288,-1,682,200,1436,324,305,168,undefined,483,215,1140,535,94,undefined,737,907,560,684,193,801,230,938,349,186,254,179,646,334,-1,405,2968,1798,399,2089,878,undefined,undefined
10/09/2019,10,1458,995,956,1422,1036,1098,131,173,882,351,33,139,-1,485,810,1068,921,544,319,364,526,1614,586,1825,-1,885,225,769,329,373,290,undefined,238,223,904,499,124,undefined,521,811,540,507,131,783,253,962,424,266,268,311,501,270,-1,404,937,1136,498,1951,1083,undefined,undefined
10/09/2019,11,1829,1502,1294,1964,1564,1262,151,257,827,248,52,213,-1,601,1065,1195,826,487,514,405,706,2074,599,1585,-1,1113,270,1586,463,488,243,undefined,199,285,1009,525,91,undefined,535,686,735,519,174,1223,255,1203,565,374,327,227,545,384,-1,497,773,1003,589,1150,1196,undefined,undefined
10/09/2019,12,3178,2553,2202,2923,1973,2153,384,797,1498,479,151,476,-1,687,1626,2257,1739,613,950,822,1442,3270,1179,2360,-1,1764,317,1681,657,1024,499,undefined,362,415,2150,1100,255,undefined,1219,1195,923,715,219,1847,369,2058,692,560,443,301,1025,446,-1,712,1934,1619,509,-1,1677,undefined,undefined
10/09/2019,13,3471,2897,2220,2968,2096,2277,415,634,1375,453,121,455,-1,778,1769,2203,2101,698,928,922,1606,3295,1170,2545,-1,1759,316,1893,706,933,367,undefined,410,502,2032,974,193,undefined,1156,1068,910,519,286,2061,375,2233,772,545,379,241,1098,487,-1,835,1477,1594,447,-1,1625,undefined,undefined
10/09/2019,14,2703,1936,2085,2453,1475,1825,258,272,1008,318,56,263,-1,587,1889,1733,1131,580,774,548,1033,2888,706,2146,-1,1014,284,1151,612,700,299,undefined,303,270,1123,680,145,undefined,572,726,746,473,272,1774,256,1611,544,299,404,185,822,361,-1,629,842,1124,588,-1,1585,undefined,undefined
10/09/2019,15,2682,1818,1965,2506,1832,2107,230,254,1647,377,57,174,-1,676,1758,1498,896,707,685,543,1065,2910,745,2614,-1,876,192,1457,644,671,283,undefined,355,446,1116,531,163,undefined,539,739,804,604,242,1575,201,1678,408,184,375,168,820,442,-1,570,1015,1266,364,-1,1427,undefined,undefined
10/09/2019,16,2802,1853,2204,2755,2206,3052,333,377,3409,618,85,265,-1,1075,1720,1438,1027,1135,615,520,1058,3567,923,4043,-1,699,223,1912,674,669,269,undefined,503,423,1373,629,229,undefined,631,707,752,814,291,1671,217,1876,365,223,382,217,837,532,-1,613,2120,2024,425,-1,1513,undefined,undefined
10/09/2019,17,3128,1839,2532,3121,3242,5208,601,636,4303,884,128,456,-1,1953,2290,1545,1399,1808,862,626,1336,4903,1336,5033,-1,824,261,3016,857,843,327,undefined,605,363,2078,863,233,undefined,620,609,937,832,348,2020,309,2407,376,180,487,221,982,703,-1,809,2948,2618,509,-1,1685,undefined,undefined
10/09/2019,18,2607,1151,2382,2479,2224,2909,383,368,1940,453,95,355,-1,1069,1984,914,763,892,1104,971,1220,3745,668,3013,-1,765,242,2158,581,931,319,undefined,260,183,1520,506,205,undefined,346,349,730,722,258,1545,277,1734,323,153,488,151,715,534,-1,662,1162,1527,77,-1,1482,undefined,undefined
10/09/2019,19,1517,625,2382,1792,1181,1669,151,172,559,164,53,279,-1,586,1440,443,294,275,945,817,1117,2843,328,1457,-1,683,150,1159,234,939,317,undefined,105,112,897,291,195,undefined,177,226,356,322,159,1115,174,1289,219,118,437,106,621,272,-1,450,416,756,56,-1,987,undefined,undefined
10/09/2019,20,785,387,1855,1122,991,1068,97,101,219,99,64,234,-1,381,1240,363,196,116,680,663,1016,2071,262,991,-1,491,138,803,147,735,338,undefined,71,69,610,209,155,undefined,97,225,293,298,121,908,129,875,201,109,385,92,434,258,-1,263,198,533,26,-1,767,undefined,undefined
10/09/2019,21,511,250,1335,867,1033,1026,56,64,96,56,14,105,-1,263,874,244,112,86,487,381,756,1617,216,811,-1,429,84,813,121,677,267,undefined,41,54,615,225,147,undefined,80,93,210,196,103,738,79,550,117,105,298,81,355,196,-1,189,177,377,23,-1,565,undefined,undefined
10/09/2019,22,253,186,864,586,788,721,28,40,103,27,25,97,-1,233,493,178,92,65,276,272,505,1276,133,564,-1,296,79,688,114,370,188,undefined,39,47,380,89,79,undefined,85,46,121,110,60,446,58,305,95,97,171,109,205,109,-1,156,89,256,18,-1,322,undefined,undefined
10/09/2019,23,113,66,398,207,251,411,21,22,61,10,8,49,-1,163,193,76,37,26,125,108,301,627,66,282,-1,203,54,127,36,204,92,undefined,17,25,207,43,42,undefined,55,28,93,71,29,220,42,199,68,70,42,42,78,62,-1,60,25,150,13,-1,181,undefined,undefined
11/09/2019,0,50,41,189,79,124,157,7,12,11,14,7,23,-1,77,89,21,24,13,85,185,174,209,23,138,-1,120,21,51,13,151,49,undefined,16,9,76,14,3,undefined,18,10,47,31,15,69,14,74,26,66,23,29,24,33,-1,35,5,69,7,-1,94,undefined,undefined
11/09/2019,1,37,16,72,63,33,50,5,2,11,3,4,7,-1,26,45,15,10,8,44,25,107,122,20,30,-1,62,4,30,8,88,13,undefined,1,2,46,5,7,undefined,11,3,12,8,4,35,2,50,13,52,1,10,41,12,-1,18,8,27,2,-1,39,undefined,undefined
11/09/2019,2,21,21,50,22,47,34,1,2,9,2,5,3,-1,14,9,5,8,4,28,32,55,92,49,23,-1,44,5,27,5,54,14,undefined,4,4,11,4,6,undefined,2,-1,9,6,2,26,1,36,4,42,3,9,21,12,-1,9,3,26,3,-1,12,undefined,undefined
11/09/2019,3,17,25,40,12,30,20,12,8,1,1,6,8,-1,4,20,13,5,3,16,28,55,67,3,19,-1,39,1,41,-1,32,13,undefined,3,1,7,5,4,undefined,-1,7,8,1,1,15,-1,21,6,28,1,7,12,4,-1,4,5,9,1,-1,24,undefined,undefined
11/09/2019,4,10,12,35,31,72,63,6,1,9,5,-1,2,-1,36,10,26,3,-1,12,1,39,54,18,20,-1,24,6,65,5,43,16,undefined,4,9,15,3,11,undefined,12,8,5,3,3,18,3,38,7,14,12,6,1,2,-1,11,4,13,1,-1,18,undefined,undefined
11/09/2019,5,21,17,79,62,137,259,25,38,90,23,6,27,-1,113,41,27,83,31,9,17,49,158,56,312,-1,42,14,129,44,35,27,undefined,21,34,161,18,4,undefined,51,16,22,7,4,40,4,78,17,18,1,9,24,9,-1,25,80,120,1,-1,38,undefined,undefined
11/09/2019,6,133,72,169,220,404,1175,142,111,559,107,28,85,-1,325,77,142,252,215,24,46,123,797,281,1151,-1,93,42,413,116,68,54,undefined,106,58,794,100,13,undefined,144,96,46,33,20,169,13,214,53,49,28,51,50,39,-1,88,488,402,25,-1,97,undefined,undefined
11/09/2019,7,415,250,427,590,1154,2057,415,349,2293,356,47,212,-1,734,289,534,897,813,104,111,175,1608,774,2433,-1,219,83,1043,300,153,100,undefined,250,178,1066,239,59,undefined,353,332,166,163,63,555,60,575,135,60,78,77,231,112,-1,154,1784,1175,108,-1,319,undefined,undefined
11/09/2019,8,968,590,767,1193,2532,4206,675,581,4412,616,114,418,-1,1475,720,1063,2241,1679,176,234,381,3091,1545,4555,-1,485,225,2251,456,381,194,undefined,593,299,1776,777,49,undefined,710,890,483,508,156,1081,190,1061,322,105,188,156,710,321,-1,400,4025,2398,355,-1,1023,undefined,undefined
11/09/2019,9,1154,809,790,1168,1725,2290,319,294,2608,506,60,222,-1,725,679,1005,1508,876,193,277,429,2222,942,2962,-1,525,202,1490,337,323,207,undefined,513,242,1060,639,21,undefined,725,705,581,724,229,893,236,1003,329,80,244,159,536,333,-1,396,2569,1576,327,-1,916,undefined,undefined
11/09/2019,10,1395,1041,1084,1727,1727,1233,183,248,857,306,51,182,-1,528,887,1121,924,524,308,328,561,2010,560,1881,-1,530,223,1469,331,419,257,undefined,247,136,980,523,37,undefined,544,684,569,556,195,895,232,1187,299,145,232,160,612,322,-1,421,979,1198,510,-1,1101,undefined,undefined
11/09/2019,11,2181,1585,1457,2067,1829,1415,265,278,853,267,104,278,-1,628,1029,1342,836,471,602,665,789,2297,653,1703,-1,675,173,1779,457,636,258,undefined,276,191,1126,561,66,undefined,572,713,715,646,268,1199,220,1311,307,212,385,166,604,405,-1,482,851,1219,400,-1,1094,undefined,undefined
11/09/2019,12,3447,2861,2343,3023,2154,2441,442,930,1611,472,232,592,-1,727,1751,2181,1813,712,1118,966,1498,3515,1289,2580,-1,1155,245,1970,889,1129,375,undefined,363,385,2603,1224,82,undefined,1211,1191,914,734,212,2114,347,2095,385,317,367,273,1161,449,-1,766,1960,1680,374,-1,1567,undefined,undefined
11/09/2019,13,3828,3111,2253,3316,2003,2673,484,787,1389,476,161,498,-1,873,1938,2290,2007,783,1075,1020,1738,3649,1209,2466,-1,1170,276,1656,897,1017,496,undefined,379,394,2860,995,150,undefined,1225,1191,864,540,242,2448,366,2354,413,280,416,244,1070,416,-1,889,1670,1747,380,-1,1489,undefined,undefined
11/09/2019,14,2975,2113,2189,2693,2295,2168,368,340,991,309,107,301,-1,706,1736,1784,1060,575,841,661,1145,3014,664,2112,-1,738,203,1776,818,837,356,undefined,249,269,1587,687,135,undefined,595,626,846,498,266,1860,249,1861,319,198,311,202,856,460,-1,573,1033,1117,476,-1,1637,undefined,undefined
11/09/2019,15,2953,1868,2040,2800,1988,2292,234,307,1412,316,98,264,-1,757,1766,1481,846,607,745,648,978,3072,687,2565,-1,682,172,1584,691,717,335,undefined,303,213,1428,555,209,undefined,410,689,780,668,257,1679,228,1620,287,131,338,149,739,534,-1,589,1117,1418,339,-1,1350,undefined,undefined
11/09/2019,16,2750,1969,2174,2941,2182,3098,358,486,3198,581,82,366,-1,1143,1734,1482,837,1178,726,535,1072,3840,937,3875,-1,746,218,2001,704,729,264,undefined,415,246,1721,611,218,undefined,464,638,838,799,266,1843,208,2197,320,153,300,153,842,560,-1,657,2218,2034,392,-1,1599,undefined,undefined
11/09/2019,17,3425,2139,2711,3285,3592,5230,749,717,4257,823,151,512,-1,1998,2199,1498,1348,1741,991,804,1371,4676,1374,4997,-1,921,273,3060,1012,1022,360,undefined,615,375,2521,851,243,undefined,629,758,912,883,315,2218,280,2589,430,198,531,234,964,776,-1,832,3044,2572,410,-1,1742,undefined,undefined
11/09/2019,18,3020,1566,2829,2700,2854,3135,506,436,2070,421,101,468,-1,1165,2043,1042,760,777,1140,1073,1475,3944,730,2971,-1,898,294,2432,619,1024,431,undefined,312,219,1912,543,237,undefined,330,551,718,655,259,1744,256,2001,383,269,564,203,770,598,-1,671,1208,1563,97,-1,1471,undefined,undefined
11/09/2019,19,1622,649,2529,1769,1581,1576,188,218,603,154,70,237,-1,540,1665,548,304,303,1082,965,1215,2768,391,1551,-1,770,216,1761,308,978,487,undefined,137,123,1027,307,196,undefined,185,307,366,457,249,1224,126,1405,378,197,487,132,621,303,-1,468,442,783,26,238,1045,undefined,undefined
11/09/2019,20,857,448,2067,1306,1053,1212,87,123,243,105,74,283,-1,403,1280,414,186,131,819,782,1066,2049,246,1091,-1,639,176,557,179,823,441,undefined,74,55,706,232,176,undefined,116,228,333,260,100,1157,129,851,249,170,403,127,504,274,-1,412,275,562,31,1579,853,undefined,undefined
11/09/2019,21,675,267,1455,937,1159,925,61,112,146,63,22,121,-1,321,953,290,138,108,636,633,847,1719,212,743,-1,389,98,941,209,604,368,undefined,43,67,667,181,153,undefined,118,135,213,198,125,810,56,705,157,131,286,104,351,164,-1,242,135,446,34,1259,598,undefined,undefined
11/09/2019,22,317,141,961,520,714,756,30,88,107,43,20,69,-1,234,546,244,128,92,329,412,606,1293,167,597,-1,311,88,490,133,530,195,undefined,63,74,384,84,87,undefined,97,300,116,101,55,616,50,354,97,124,208,58,186,84,-1,158,95,288,21,299,317,undefined,undefined
11/09/2019,23,167,57,443,236,723,389,25,38,42,26,15,37,-1,191,232,73,49,51,148,129,266,709,80,314,-1,166,35,1185,88,368,72,undefined,28,47,238,42,28,undefined,34,48,85,113,54,226,45,201,37,97,75,45,95,66,-1,54,44,167,20,152,236,undefined,undefined
12/09/2019,0,65,42,288,132,117,150,17,11,20,18,4,26,-1,69,96,54,20,22,95,77,210,229,32,135,-1,115,26,57,29,203,46,undefined,9,7,67,16,19,undefined,19,16,57,42,25,114,12,81,24,107,48,24,61,33,-1,26,7,92,4,80,85,undefined,undefined
12/09/2019,1,51,23,97,56,57,63,5,6,8,1,2,11,-1,45,56,39,6,9,60,42,133,134,24,46,-1,80,8,28,7,144,23,undefined,7,3,38,30,11,undefined,11,10,56,34,25,36,3,45,13,88,52,16,30,35,-1,23,10,44,-1,46,37,undefined,undefined
12/09/2019,2,43,15,73,27,28,27,8,1,11,3,5,6,-1,10,32,9,1,9,54,25,90,121,14,53,-1,48,3,19,5,82,12,undefined,4,8,9,3,10,undefined,5,6,8,7,2,16,1,42,6,68,2,8,19,13,-1,7,9,28,-1,22,27,undefined,undefined
12/09/2019,3,9,7,34,13,38,32,1,4,6,2,-1,5,-1,13,35,12,6,-1,12,7,66,68,4,10,-1,45,6,38,-1,84,6,undefined,1,2,10,5,9,undefined,1,3,10,4,2,16,2,32,11,39,7,10,19,1,-1,9,-1,15,3,21,16,undefined,undefined
12/09/2019,4,13,15,34,30,59,41,9,9,5,-1,-1,5,-1,35,14,15,10,-1,15,11,50,78,3,23,-1,36,8,47,5,33,9,undefined,4,7,11,5,13,undefined,6,13,4,2,2,18,-1,29,7,29,6,3,6,4,-1,8,2,19,-1,58,21,undefined,undefined
12/09/2019,5,32,15,63,75,128,254,21,32,84,29,8,28,-1,94,31,36,85,45,13,22,60,195,51,358,-1,71,14,92,32,28,7,undefined,12,37,115,28,5,undefined,52,16,19,8,4,47,2,68,14,16,2,12,25,5,-1,20,63,110,1,170,32,undefined,undefined
12/09/2019,6,135,80,162,221,389,1042,112,108,573,85,23,62,-1,310,82,178,225,179,38,39,102,660,274,1169,-1,160,29,310,143,59,40,undefined,79,54,582,91,12,undefined,149,88,41,35,24,164,32,191,51,44,32,37,58,40,-1,108,395,391,26,450,110,undefined,undefined
12/09/2019,7,394,293,359,581,923,1801,342,253,2297,361,42,163,-1,645,304,495,865,727,88,113,184,1489,700,2470,-1,272,82,826,241,156,91,undefined,223,108,708,229,43,undefined,323,292,138,139,58,482,69,484,146,58,88,56,194,107,-1,134,1418,1127,81,1092,306,undefined,undefined
12/09/2019,8,1042,612,725,1106,2003,4128,552,484,4527,707,82,328,-1,1487,701,1107,2187,1656,153,234,372,2778,1699,4526,-1,676,218,1974,437,416,156,undefined,577,317,1462,791,18,undefined,753,806,546,554,157,1040,167,1103,324,154,163,157,698,396,-1,376,3116,2491,501,2402,1059,undefined,undefined
12/09/2019,9,1023,703,762,1111,1639,2392,255,257,2945,487,32,220,-1,785,687,1089,1690,998,171,208,375,2094,920,3006,-1,708,190,1518,294,303,173,undefined,482,270,947,577,57,undefined,767,682,473,565,158,806,242,897,352,253,261,149,574,278,-1,396,2238,1744,374,1918,910,undefined,undefined
12/09/2019,10,1335,888,1042,1439,1169,1251,160,186,995,340,28,156,-1,442,750,1167,953,535,308,356,618,1904,562,1759,-1,888,190,1179,343,377,227,undefined,255,182,705,509,64,undefined,536,544,621,536,166,848,235,1023,362,307,250,138,543,340,-1,468,906,1025,467,1884,1117,undefined,undefined
12/09/2019,11,1955,1427,1381,1800,1307,1393,151,195,880,264,30,161,-1,567,1059,1334,794,425,514,443,801,2285,553,1783,-1,1115,242,1049,469,551,253,undefined,245,198,843,537,86,undefined,541,613,658,664,204,1056,218,1480,648,393,321,182,573,351,-1,514,827,1230,537,2231,1183,undefined,undefined
12/09/2019,12,3149,2711,2181,2839,1746,2226,301,771,1563,504,109,402,-1,707,1626,2259,1694,612,1054,878,1465,3106,1135,2419,-1,1605,313,1533,641,1024,422,undefined,361,303,2019,1057,225,undefined,1322,1006,976,752,160,1961,327,2066,658,624,382,298,1003,466,-1,750,1818,1852,619,2820,1749,undefined,undefined
12/09/2019,13,3480,2858,2138,3108,2062,2425,302,634,1461,429,102,367,-1,650,1677,2427,1809,769,915,815,1383,3299,952,2684,-1,1586,330,1575,666,989,387,undefined,355,398,1837,998,314,undefined,1261,966,982,543,166,2102,372,2305,685,566,432,261,1054,402,-1,852,1592,1647,502,3324,1425,undefined,undefined
12/09/2019,14,2686,1984,1940,2455,1559,1795,137,224,966,321,54,242,-1,514,1475,1678,858,534,737,612,1052,2584,585,2109,-1,1105,226,1162,420,755,290,undefined,215,180,1063,716,211,undefined,573,677,818,244,181,1449,228,1687,452,315,353,189,868,392,-1,625,1017,1197,559,2214,1593,undefined,undefined
12/09/2019,15,2756,1864,2094,2449,1662,2093,178,210,1323,317,43,147,-1,660,1544,1374,812,632,708,602,1021,2784,576,2587,-1,828,164,1301,484,696,215,undefined,206,171,1148,559,189,undefined,446,571,709,241,137,1523,173,2041,348,171,318,178,821,366,-1,609,1032,1348,481,2802,1372,undefined,undefined
12/09/2019,16,2641,1770,2055,2613,2261,3066,224,355,3208,542,53,195,-1,1078,1659,1401,836,1041,690,587,1079,3827,852,3740,-1,756,209,1881,454,718,261,undefined,364,240,1498,634,187,undefined,547,528,778,217,192,1516,230,2557,331,205,347,219,834,408,-1,614,2062,2040,602,3212,1602,undefined,undefined
12/09/2019,17,3371,1952,2648,3080,2966,4905,493,560,4022,782,105,359,-1,1879,2169,1528,1410,1677,986,765,1420,4491,1213,5190,-1,906,221,2444,762,981,373,undefined,445,341,2379,853,328,undefined,640,758,1027,237,210,2053,288,2466,302,224,527,256,943,667,-1,891,2668,2651,576,3958,1578,undefined,undefined
12/09/2019,18,2850,1550,2682,2539,2590,3016,351,322,1768,401,70,288,-1,1053,1896,1112,793,811,1175,1069,1348,3683,571,2752,-1,850,199,2496,528,1132,396,undefined,241,187,1937,557,239,undefined,380,613,644,211,157,1554,215,1858,280,165,577,192,729,407,-1,773,1117,1479,131,3012,1546,undefined,undefined
12/09/2019,19,1935,839,2185,1804,1445,1653,157,147,528,145,50,208,-1,552,1433,558,371,272,998,1001,1190,2554,324,1402,-1,625,151,1542,288,903,414,undefined,106,104,1253,321,254,undefined,206,344,424,210,95,1175,208,1292,179,127,495,179,636,310,-1,484,447,815,30,2016,972,undefined,undefined
12/09/2019,20,1327,658,1952,1382,983,1258,83,102,242,74,44,175,-1,443,1333,386,247,159,855,908,988,2097,213,1033,-1,591,156,501,177,844,466,undefined,52,73,868,263,251,undefined,101,226,369,245,117,1001,77,1073,167,154,456,149,525,229,-1,392,188,572,25,1593,957,undefined,undefined
12/09/2019,21,759,348,1686,1074,1091,1052,61,58,157,41,39,168,-1,304,974,432,178,108,668,549,824,1728,180,826,-1,447,133,938,159,741,367,undefined,32,70,750,292,214,undefined,74,126,259,182,89,966,60,804,175,119,331,114,420,171,-1,280,156,466,23,1359,617,undefined,undefined
12/09/2019,22,372,202,1118,742,1184,820,53,34,98,40,17,91,-1,314,612,255,139,116,397,685,722,1356,154,623,-1,318,80,1673,112,668,234,undefined,43,73,668,150,107,undefined,98,372,158,104,80,692,69,487,110,134,210,64,250,118,-1,200,97,415,17,991,373,undefined,undefined
12/09/2019,23,146,94,563,364,407,505,23,18,49,14,6,27,-1,171,276,133,123,74,253,239,442,757,96,367,-1,181,44,226,59,339,107,undefined,32,37,267,125,48,undefined,51,46,107,64,14,303,45,279,51,108,68,39,129,84,-1,106,60,226,9,575,236,undefined,undefined
13/09/2019,0,100,37,318,155,139,213,7,13,19,14,3,15,-1,80,142,61,21,25,114,124,308,299,69,146,-1,136,24,56,15,263,28,undefined,13,14,97,77,18,undefined,24,11,35,20,10,149,20,151,34,74,16,51,47,21,-1,38,36,108,9,189,98,undefined,undefined
13/09/2019,1,50,42,178,95,86,68,2,-1,14,23,1,4,-1,41,73,45,14,12,95,39,203,178,38,40,-1,94,15,38,13,182,20,undefined,5,5,49,31,14,undefined,13,13,19,16,13,56,8,82,18,55,11,8,46,40,-1,19,10,67,6,117,36,undefined,undefined
13/09/2019,2,39,21,120,73,56,54,2,2,10,2,-1,5,-1,39,41,21,16,18,44,35,133,143,25,36,-1,60,8,31,8,135,9,undefined,2,7,27,30,7,undefined,1,17,8,3,2,39,-1,70,10,55,5,5,22,11,-1,14,5,44,-1,66,35,undefined,undefined
13/09/2019,3,37,20,139,46,55,27,2,3,3,2,-1,2,-1,7,34,17,9,3,22,57,96,136,13,30,-1,41,1,51,11,96,22,undefined,-1,1,42,18,7,undefined,-1,6,14,5,6,37,-1,65,3,32,1,17,12,8,-1,10,6,16,1,63,18,undefined,undefined
13/09/2019,4,38,9,74,55,59,73,7,3,7,5,-1,-1,-1,32,21,24,12,6,11,27,97,87,23,33,-1,39,9,60,2,34,8,undefined,5,6,28,16,2,undefined,4,6,12,6,5,28,5,47,1,20,9,1,8,9,-1,15,7,32,-1,54,17,undefined,undefined
13/09/2019,5,30,37,67,80,133,245,38,35,80,23,2,16,-1,99,37,41,91,34,9,21,45,194,55,372,-1,60,23,106,32,41,28,undefined,15,41,106,19,7,undefined,19,29,27,11,5,60,8,81,16,21,6,14,12,8,-1,36,66,112,2,207,33,undefined,undefined
13/09/2019,6,135,95,194,201,383,979,98,98,529,82,20,69,-1,265,88,142,255,183,48,38,130,686,306,1069,-1,196,43,413,116,63,49,undefined,97,85,675,80,11,undefined,106,82,53,29,13,189,26,194,57,77,27,50,49,50,-1,63,484,321,28,403,106,undefined,undefined
13/09/2019,7,347,234,338,549,1046,1849,355,271,2157,333,57,220,-1,674,274,500,815,726,79,95,187,1505,772,2350,-1,322,102,1040,277,147,109,undefined,208,126,935,255,73,undefined,292,292,156,181,55,516,61,569,144,124,95,71,189,88,-1,138,1806,1144,108,1161,301,undefined,undefined
13/09/2019,8,1012,677,811,1111,1914,4015,561,464,4036,585,87,347,-1,1458,672,950,2137,1735,191,226,429,2899,1539,4179,-1,720,205,2160,375,371,142,undefined,535,284,1959,677,124,undefined,721,784,440,598,166,1016,197,1104,296,181,152,125,618,296,-1,412,4000,2192,418,2167,944,undefined,undefined
13/09/2019,9,1097,774,674,1157,1389,2134,255,287,2504,422,59,231,-1,739,605,948,1388,1028,195,219,397,1932,933,2707,-1,771,194,1269,254,253,154,undefined,378,201,1186,560,113,undefined,701,626,495,473,140,790,186,917,346,264,240,133,490,285,-1,392,2665,1631,358,1935,775,undefined,undefined
13/09/2019,10,1599,1079,1164,1551,1187,1487,234,194,937,283,40,186,-1,503,821,1086,941,506,397,386,637,1904,632,1919,-1,990,237,1155,450,414,183,undefined,188,167,1143,454,166,undefined,564,582,538,305,132,870,174,1109,464,357,283,167,522,303,-1,428,989,1081,518,2065,1178,undefined,undefined
13/09/2019,11,2051,1516,1427,2055,1371,1386,148,220,830,289,65,211,-1,519,1063,1396,733,423,603,583,884,2122,600,1784,-1,1168,224,1135,419,523,237,undefined,174,155,1149,527,168,undefined,519,616,723,309,166,1251,221,1270,489,392,326,159,605,364,-1,474,948,1190,510,2441,968,undefined,undefined
13/09/2019,12,3400,2687,2253,3192,2080,2474,359,711,1793,558,118,438,-1,711,1729,2076,1524,555,1085,1166,1727,3177,1266,2773,-1,1911,338,1476,564,1154,362,undefined,283,303,2373,1092,386,undefined,1393,1006,855,355,151,1960,307,2021,627,545,398,313,1009,432,-1,851,2221,1687,609,3301,1593,undefined,undefined
13/09/2019,13,3666,3086,2378,3423,2171,2594,239,697,1514,499,92,426,-1,788,1991,2283,1441,629,1073,1109,1849,3267,1049,2478,-1,1685,328,1535,704,1224,425,undefined,247,309,2558,1204,285,undefined,1163,900,953,400,165,2263,300,2370,683,547,450,295,1102,444,-1,886,1756,1844,527,3533,1502,undefined,undefined
13/09/2019,14,3110,2128,2111,2868,1828,2174,210,312,1036,319,94,344,-1,654,1766,1792,888,519,898,732,1227,2923,637,2086,-1,1437,250,1268,533,823,255,undefined,181,256,1635,580,240,undefined,656,621,696,171,126,1772,216,1864,584,442,464,264,871,358,-1,565,964,1277,618,3260,1483,undefined,undefined
13/09/2019,15,3038,2160,2142,2840,2104,2736,220,280,1473,308,71,245,-1,800,1733,1673,789,608,826,714,1022,3385,627,2746,-1,1031,264,1485,615,795,286,undefined,222,223,1656,493,226,undefined,407,534,759,224,216,1642,183,1997,515,264,342,231,845,522,-1,567,1097,1485,444,3248,1251,undefined,undefined
13/09/2019,16,3377,2223,2534,3395,2576,3549,439,527,3286,586,81,300,-1,1259,2008,1683,921,1022,1016,714,1248,3850,953,3966,-1,1051,265,1858,665,925,258,undefined,345,287,2027,657,181,undefined,493,644,673,250,205,1953,183,2295,392,257,423,237,891,418,-1,679,2194,1981,434,3798,1392,undefined,undefined
13/09/2019,17,4266,2451,3331,3983,3827,5033,991,673,3353,712,85,450,-1,1778,2612,1905,1339,1498,1555,1243,1639,4782,1049,4721,-1,920,250,2754,894,1398,344,undefined,521,391,3151,899,294,undefined,659,811,816,484,241,2472,267,2843,402,196,526,190,1120,683,-1,890,2493,2638,414,4501,1559,undefined,undefined
13/09/2019,18,3657,1990,3579,3733,3556,3224,2528,422,1431,324,105,402,-1,1317,2320,1417,769,750,1880,1875,1715,3894,622,2818,-1,889,208,2531,918,1523,410,undefined,391,353,2863,612,330,undefined,374,614,485,377,162,2275,168,2294,295,152,604,187,991,422,-1,910,1033,1674,81,4195,1255,undefined,undefined
13/09/2019,19,2671,1335,3035,2401,2527,2019,3016,217,533,171,66,324,-1,841,1935,817,421,339,1653,1821,1836,3140,350,1641,-1,705,180,1937,591,1520,532,undefined,323,200,2112,388,371,undefined,210,419,298,243,153,1890,94,1622,258,136,579,126,1016,260,-1,640,454,1021,33,3228,893,undefined,undefined
13/09/2019,20,2080,1054,2785,2166,1610,1642,224,162,309,102,56,250,-1,633,1659,588,330,154,1459,1527,1520,2521,276,1179,-1,574,148,819,358,1299,588,undefined,87,104,1439,324,378,undefined,182,253,234,158,76,1678,67,1480,220,134,512,117,833,185,-1,505,251,720,33,2347,663,undefined,undefined
13/09/2019,21,1354,554,2758,1756,2433,1587,155,128,185,69,52,221,-1,610,1313,474,166,138,1237,1258,1324,2277,251,1049,-1,553,152,1972,379,1385,632,undefined,84,84,1435,385,346,undefined,128,233,186,112,66,1692,72,1285,217,123,398,91,668,208,-1,425,167,606,20,2329,632,undefined,undefined
13/09/2019,22,719,397,2068,1357,1898,1568,4206,77,153,70,36,142,-1,764,1089,356,349,157,868,1001,1187,2079,245,926,-1,382,149,1032,472,1192,471,undefined,250,455,1389,534,196,undefined,135,482,149,117,77,1297,58,931,189,168,351,119,544,139,-1,314,166,536,29,2040,465,undefined,undefined
13/09/2019,23,466,250,1540,1184,1312,1119,1482,96,117,24,23,121,-1,540,617,355,114,83,609,692,964,1680,209,880,-1,368,84,564,315,970,314,undefined,87,183,1325,507,96,undefined,91,170,110,84,52,973,27,617,119,124,123,81,563,82,-1,224,133,425,17,1804,353,undefined,undefined
14/09/2019,0,272,143,994,526,550,668,66,23,39,17,13,61,-1,309,381,112,62,39,405,407,658,894,72,282,-1,231,60,136,61,659,159,undefined,50,42,478,427,48,undefined,44,54,45,36,22,439,33,362,79,88,77,54,295,55,-1,126,42,244,14,859,169,undefined,undefined
14/09/2019,1,124,116,524,320,299,418,26,9,36,10,6,26,-1,181,208,87,35,22,152,167,454,663,76,188,-1,177,40,76,31,503,97,undefined,14,24,224,367,34,undefined,9,33,37,12,8,333,23,269,53,63,21,34,237,47,-1,105,16,162,7,545,83,undefined,undefined
14/09/2019,2,95,96,371,283,141,221,8,2,20,3,6,11,-1,127,135,86,13,13,147,172,323,493,29,101,-1,128,13,78,17,304,52,undefined,20,7,103,345,7,undefined,13,9,23,12,9,186,11,167,29,78,21,12,177,21,-1,68,10,103,5,445,75,undefined,undefined
14/09/2019,3,105,53,213,154,72,138,11,4,13,6,3,6,-1,88,101,30,7,4,83,113,316,355,30,79,-1,99,24,46,24,294,50,undefined,15,13,51,185,4,undefined,1,11,7,2,3,118,2,158,23,65,6,14,170,16,-1,47,5,99,6,261,60,undefined,undefined
14/09/2019,4,44,26,128,109,77,142,9,4,10,8,2,4,-1,80,42,27,16,4,64,85,193,222,23,42,-1,98,10,38,10,132,24,undefined,11,11,34,103,3,undefined,14,13,15,2,2,68,5,82,18,28,10,25,53,7,-1,24,11,50,2,164,20,undefined,undefined
14/09/2019,5,42,24,133,68,90,156,11,15,23,6,1,14,-1,93,66,37,41,9,17,63,161,154,28,72,-1,90,13,71,41,133,9,undefined,5,6,52,31,12,undefined,24,21,4,1,-1,74,-1,43,25,16,8,4,30,7,-1,21,9,56,2,138,34,undefined,undefined
14/09/2019,6,69,76,110,85,122,295,57,35,53,12,13,29,-1,104,61,101,75,28,15,33,105,291,60,307,-1,121,34,79,61,79,25,undefined,31,40,211,22,11,undefined,28,37,17,10,6,76,3,107,62,51,16,26,20,8,-1,15,36,89,8,213,39,undefined,undefined
14/09/2019,7,102,90,205,218,231,492,106,62,97,40,22,66,-1,154,123,148,63,54,51,49,136,467,38,529,-1,220,51,132,127,95,63,undefined,38,26,440,28,12,undefined,45,49,29,26,15,162,15,188,118,94,52,57,59,31,-1,72,90,224,32,310,97,undefined,undefined
14/09/2019,8,369,200,281,411,538,595,157,126,111,76,40,123,-1,264,195,267,137,88,59,62,137,896,62,772,-1,444,146,420,214,130,94,undefined,80,51,632,123,73,undefined,106,156,84,70,50,248,53,406,262,215,135,71,246,80,-1,125,160,351,86,732,172,undefined,undefined
14/09/2019,9,793,631,524,915,933,972,183,179,154,77,58,194,-1,445,329,565,161,136,173,172,266,1587,213,965,-1,791,279,808,360,237,113,undefined,45,117,916,164,92,undefined,146,186,88,129,67,468,66,672,415,352,232,171,293,77,-1,283,167,476,131,1214,285,undefined,undefined
14/09/2019,10,1499,1273,871,1556,1587,1318,302,252,196,101,61,281,-1,644,671,842,224,158,314,325,488,1859,276,1227,-1,1227,312,1332,662,383,247,undefined,101,127,1130,159,130,undefined,156,182,162,128,80,806,72,1048,615,542,382,222,401,96,-1,421,245,766,138,2023,432,undefined,undefined
14/09/2019,11,2294,1932,1537,2472,2555,1483,466,265,195,105,91,297,-1,604,1208,1228,238,169,676,657,641,2295,308,1378,-1,1429,405,1984,1082,480,235,undefined,127,149,1825,254,180,undefined,151,349,152,141,92,1406,107,1496,740,747,452,231,561,152,-1,544,238,808,249,2888,508,undefined,undefined
14/09/2019,12,3002,2278,2478,3216,1972,2781,485,334,186,122,137,400,-1,692,1968,1338,270,218,1023,943,964,2823,303,1397,-1,1686,479,2806,492,700,319,undefined,104,154,2147,231,273,undefined,143,414,224,188,92,2029,109,1925,845,727,577,302,650,226,-1,626,254,842,307,3429,639,undefined,undefined
14/09/2019,13,3638,2574,2865,3358,125,4032,485,321,172,79,140,453,-1,775,2164,1427,353,242,1266,1070,1139,3590,303,1350,-1,1774,445,3299,94,1008,357,undefined,127,199,2964,283,342,undefined,128,574,255,159,109,2433,127,2362,957,733,539,251,899,163,-1,672,240,864,406,2553,842,undefined,undefined
14/09/2019,14,3607,2672,3076,3705,123,4470,611,320,191,116,167,480,-1,976,2207,1403,310,240,1112,788,1278,3513,288,1441,-1,1655,495,2778,54,881,550,undefined,100,184,3120,229,300,undefined,102,335,314,126,135,2654,130,2263,868,532,576,301,740,263,-1,574,301,793,531,3596,888,undefined,undefined
14/09/2019,15,3865,2792,2775,3352,2900,2914,918,345,213,64,145,496,-1,953,2000,1374,369,204,1178,753,1329,3245,368,1477,-1,1227,366,2620,1486,943,614,undefined,102,235,2929,200,311,undefined,130,281,217,135,141,2265,88,2166,772,423,532,229,766,197,-1,543,258,839,296,3358,838,undefined,undefined
14/09/2019,16,3803,2702,2666,3056,3192,2564,1300,352,179,47,179,561,-1,891,1902,1272,347,172,1076,859,1290,3381,365,1620,-1,768,225,2145,1303,984,465,undefined,184,312,2911,207,287,undefined,154,430,197,177,104,2100,120,2059,415,251,600,226,723,158,-1,562,257,902,253,3329,829,undefined,undefined
14/09/2019,17,3497,2142,2777,2924,2895,2557,723,290,162,95,170,514,-1,923,1922,1097,438,171,1267,912,1406,3440,366,1736,-1,719,223,1699,1132,1062,555,undefined,149,294,2385,248,260,undefined,158,314,255,214,150,1987,147,1988,302,182,683,158,802,259,-1,578,264,894,271,3152,875,undefined,undefined
14/09/2019,18,2897,1515,2927,2712,2763,2381,345,248,182,126,141,487,-1,817,1891,713,363,135,1542,1260,1375,2860,270,1431,-1,693,205,1770,681,1250,653,undefined,100,142,2507,209,319,undefined,203,385,179,167,80,1748,96,1697,313,146,643,171,737,216,-1,551,302,914,80,2784,858,undefined,undefined
14/09/2019,19,2223,730,3071,2286,2518,1786,301,155,96,63,129,431,-1,690,1716,562,308,89,1527,1515,1586,2713,267,1077,-1,687,184,1686,436,1297,823,undefined,77,127,2441,218,481,undefined,122,340,134,131,77,1659,75,1546,234,138,752,141,710,246,-1,526,190,610,22,2530,751,undefined,undefined
14/09/2019,20,1060,527,2690,1731,1778,1591,990,140,95,53,100,363,-1,614,1516,463,267,89,1250,1404,1306,2273,237,810,-1,648,154,730,382,1309,921,undefined,84,221,2504,363,527,undefined,100,224,117,76,42,1569,63,1230,207,117,604,151,718,146,-1,354,145,520,27,2133,589,undefined,undefined
14/09/2019,21,873,345,2314,1294,1647,1310,92,87,88,68,91,240,-1,584,1391,340,166,68,932,987,1206,1820,240,819,-1,510,131,957,239,1185,864,undefined,41,56,1492,297,444,undefined,134,161,91,70,47,1223,53,918,145,116,478,126,704,106,-1,320,120,410,26,1540,578,undefined,undefined
14/09/2019,22,632,375,1953,1450,1973,1206,418,50,81,40,48,177,-1,551,831,376,170,98,842,1082,1179,1608,242,713,-1,369,118,1387,255,1157,760,undefined,100,313,1741,458,310,undefined,65,415,63,61,24,1075,45,719,140,141,301,71,558,121,-1,275,109,488,14,1619,302,undefined,undefined
14/09/2019,23,427,234,1626,892,943,1031,51,32,49,31,24,103,-1,452,577,232,96,64,501,883,830,1232,166,584,-1,309,84,404,91,1055,525,undefined,52,56,750,510,189,undefined,84,158,57,56,31,668,25,536,105,121,148,52,465,79,-1,205,83,337,5,1271,211,undefined,undefined
15/09/2019,0,287,157,949,483,466,542,19,25,34,39,3,42,-1,345,332,182,71,26,328,396,652,737,96,324,-1,198,44,123,57,757,272,undefined,20,31,298,518,69,undefined,39,95,27,26,12,391,16,320,54,103,71,48,423,51,-1,168,63,217,4,842,123,undefined,undefined
15/09/2019,1,117,101,588,385,221,448,6,14,28,8,4,28,-1,258,219,88,39,41,253,250,593,720,79,192,-1,134,36,69,43,634,100,undefined,16,32,178,343,33,undefined,14,25,18,20,13,290,9,230,51,80,7,31,298,27,-1,81,24,112,5,534,90,undefined,undefined
15/09/2019,2,103,86,417,261,130,278,5,7,26,11,6,28,-1,198,132,51,18,18,119,153,445,434,38,100,-1,134,20,69,20,452,60,undefined,5,3,108,310,12,undefined,14,21,20,10,11,211,1,158,21,47,2,21,211,17,-1,80,11,76,15,358,71,undefined,undefined
15/09/2019,3,124,79,327,211,124,197,5,1,14,7,5,12,-1,107,58,43,24,19,86,146,367,406,39,125,-1,102,10,33,9,405,19,undefined,6,11,68,214,13,undefined,5,21,24,9,6,186,6,161,17,26,5,11,271,14,-1,29,19,88,5,339,29,undefined,undefined
15/09/2019,4,34,44,202,119,68,180,7,2,7,-1,1,-1,-1,102,51,27,5,5,71,67,256,302,37,84,-1,69,15,25,10,232,11,undefined,1,7,19,65,7,undefined,6,6,7,2,2,82,2,77,15,25,8,4,95,4,-1,40,6,56,1,186,25,undefined,undefined
15/09/2019,5,37,27,106,99,58,114,8,8,13,2,2,5,-1,79,38,11,11,7,27,71,164,175,28,74,-1,73,9,41,11,270,14,undefined,4,11,32,21,4,undefined,4,6,3,2,1,65,-1,61,15,32,3,7,45,1,-1,11,3,39,-1,182,40,undefined,undefined
15/09/2019,6,35,23,121,158,105,197,13,13,35,16,5,10,-1,122,40,34,27,10,19,26,99,308,41,127,-1,89,22,89,49,141,17,undefined,13,21,105,18,7,undefined,18,6,15,21,16,101,3,106,16,28,8,13,23,9,-1,30,16,88,7,308,35,undefined,undefined
15/09/2019,7,93,54,146,215,187,296,44,45,40,19,21,45,-1,122,100,71,52,17,23,47,77,493,48,314,-1,158,35,208,85,134,32,undefined,26,23,252,26,11,undefined,32,31,22,13,9,130,17,160,54,62,27,46,60,65,-1,59,38,167,12,269,41,undefined,undefined
15/09/2019,8,191,129,215,223,267,422,90,87,111,33,17,94,-1,175,137,158,114,40,55,58,129,640,123,591,-1,316,84,254,214,133,79,undefined,45,51,1009,94,42,undefined,82,81,50,41,25,149,45,265,139,158,78,75,151,39,-1,95,86,247,42,401,134,undefined,undefined
15/09/2019,9,552,344,416,577,788,781,199,137,145,48,29,148,-1,368,269,334,133,97,104,158,216,1101,187,797,-1,703,169,756,690,253,122,undefined,42,68,2399,96,60,undefined,126,125,68,65,47,349,52,582,267,307,169,148,178,72,-1,186,112,405,114,773,282,undefined,undefined
15/09/2019,10,1251,852,826,1150,1573,1173,166,180,158,82,57,269,-1,478,474,713,176,119,294,404,387,1589,355,1086,-1,1023,269,1407,1032,411,163,undefined,53,101,2012,126,132,undefined,108,227,143,125,81,599,70,934,534,432,292,189,364,97,-1,415,180,671,135,1477,436,undefined,undefined
15/09/2019,11,1867,1308,1130,1743,1899,1370,215,213,161,76,51,269,-1,483,814,823,195,147,612,570,587,1896,257,1139,-1,1392,454,1695,1008,478,198,undefined,69,162,2589,164,118,undefined,110,239,180,147,83,734,96,1136,854,513,375,248,481,141,-1,446,186,652,119,1906,476,undefined,undefined
15/09/2019,12,2673,1611,1718,2217,2031,1439,217,205,131,58,87,256,-1,483,1088,1101,258,120,1061,1012,976,2087,279,976,-1,1797,498,1862,785,760,265,undefined,70,120,1423,132,240,undefined,116,293,187,214,98,1117,107,1514,972,591,596,282,588,143,-1,561,245,742,209,2258,639,undefined,undefined
15/09/2019,13,2973,1835,1976,2499,2183,1648,211,195,127,67,79,324,-1,572,1367,1089,219,152,1022,976,1023,2463,272,1118,-1,1804,455,1945,617,882,375,undefined,82,126,1512,155,213,undefined,103,469,214,195,121,1246,129,1649,973,550,622,309,837,190,-1,596,178,663,262,2504,730,undefined,undefined
15/09/2019,14,3047,1834,2051,2509,2116,1615,174,207,126,52,120,304,-1,617,1527,1087,177,112,918,768,1002,2345,255,1143,-1,1564,435,2020,729,820,455,undefined,71,97,1509,168,271,undefined,88,180,233,177,133,1512,100,1837,878,501,623,318,633,164,-1,511,173,683,316,2490,692,undefined,undefined
15/09/2019,15,3051,1971,1932,2521,2128,1731,186,225,144,59,57,229,-1,684,1488,1078,247,133,871,714,1035,2515,251,1182,-1,1306,348,1986,640,867,455,undefined,91,150,1408,178,249,undefined,77,232,184,162,98,1386,102,1675,757,385,644,285,702,143,-1,481,211,706,203,2594,661,undefined,undefined
15/09/2019,16,2628,1638,2060,2311,1857,1381,113,196,128,44,50,219,-1,543,1392,907,234,132,756,576,930,2463,290,1134,-1,771,275,1871,405,772,388,undefined,72,98,1179,125,280,undefined,73,240,216,157,103,1324,130,1498,508,223,633,136,576,188,-1,446,212,692,192,2232,661,undefined,undefined
15/09/2019,17,2398,1318,1885,2242,1593,1314,89,189,122,60,42,191,-1,581,1431,613,207,100,865,772,1027,2530,223,1293,-1,557,174,1425,362,756,376,undefined,54,65,1139,104,176,undefined,87,191,215,178,85,1162,103,1433,288,132,454,178,654,205,-1,390,178,674,102,2060,658,undefined,undefined
15/09/2019,18,1591,707,1752,2157,1186,967,67,113,122,65,17,92,-1,425,1175,497,197,91,908,710,928,1813,191,1003,-1,473,145,1116,140,808,426,undefined,54,59,860,112,247,undefined,81,253,139,120,67,992,80,994,223,138,525,126,390,136,-1,373,140,633,23,1510,571,undefined,undefined
15/09/2019,19,763,372,1389,1232,444,666,16,48,59,28,4,19,-1,205,850,233,96,58,788,553,710,1391,148,717,-1,255,108,310,29,734,403,undefined,18,12,560,64,153,undefined,45,175,91,27,40,603,67,648,212,86,320,107,287,161,-1,263,41,393,3,822,317,undefined,undefined
15/09/2019,20,461,261,1401,1300,465,570,9,21,57,39,3,46,-1,225,793,375,138,35,529,564,752,1107,159,607,-1,349,69,276,42,629,356,undefined,45,36,491,56,199,undefined,39,83,101,81,52,729,50,561,124,102,256,93,236,120,-1,190,54,305,10,892,454,undefined,undefined
15/09/2019,21,303,221,924,722,881,614,30,41,39,10,6,67,-1,177,563,200,85,32,482,339,550,1124,152,412,-1,271,79,1128,91,595,312,undefined,10,25,572,73,112,undefined,60,86,75,75,44,720,36,396,80,102,237,60,184,100,-1,149,72,302,14,1078,290,undefined,undefined
15/09/2019,22,184,114,608,974,330,427,12,21,42,18,4,30,-1,186,367,80,83,30,232,303,410,870,131,379,-1,228,49,248,28,437,186,undefined,39,19,356,51,84,undefined,32,318,75,58,26,355,31,297,79,60,81,48,138,115,-1,96,28,185,10,533,192,undefined,undefined
15/09/2019,23,125,42,322,280,122,277,8,11,26,3,3,13,-1,112,136,51,34,8,125,97,241,467,47,224,-1,129,40,73,4,276,113,undefined,15,8,133,9,26,undefined,29,14,52,68,37,115,37,161,62,56,50,52,63,61,-1,59,25,119,5,234,82,undefined,undefined
16/09/2019,0,54,30,240,112,73,136,4,5,9,3,3,4,-1,60,70,31,17,6,38,36,159,158,28,92,-1,72,18,39,9,194,25,undefined,2,2,50,4,6,undefined,12,16,19,35,38,48,15,85,17,42,7,17,21,42,-1,37,18,71,8,128,51,undefined,undefined
16/09/2019,1,31,29,102,48,13,39,1,5,6,2,-1,2,-1,17,35,12,28,6,34,14,80,129,76,33,-1,59,6,7,1,121,25,undefined,1,2,19,1,7,undefined,6,9,14,4,2,15,11,53,16,27,4,9,15,20,-1,18,2,30,1,43,29,undefined,undefined
16/09/2019,2,21,10,32,22,25,47,1,1,4,3,4,4,-1,14,14,10,7,2,23,12,57,89,30,23,-1,35,7,27,3,70,15,undefined,2,3,9,12,5,undefined,5,4,9,-1,-1,17,32,20,11,8,2,3,9,10,-1,11,-1,15,-1,52,20,undefined,undefined
16/09/2019,3,10,8,46,32,43,16,-1,5,2,-1,1,4,-1,4,10,14,14,4,9,16,60,89,59,21,-1,27,-1,46,-1,62,-1,undefined,1,-1,11,1,1,undefined,4,10,12,-1,1,22,9,18,3,16,-1,18,8,-1,-1,10,4,12,-1,38,6,undefined,undefined
16/09/2019,4,14,16,28,29,71,44,6,2,12,1,1,2,-1,35,12,9,13,1,5,23,41,46,5,30,-1,13,1,59,5,57,22,undefined,4,3,16,5,10,undefined,5,2,1,-1,1,21,8,44,-1,10,5,8,4,6,-1,8,5,13,1,38,15,undefined,undefined
16/09/2019,5,21,12,74,80,104,274,19,32,89,42,6,19,-1,101,30,38,100,49,14,18,53,180,60,325,-1,37,3,101,30,48,10,undefined,16,25,107,20,5,undefined,19,27,9,5,2,48,7,73,10,18,2,4,20,13,-1,14,84,107,1,147,29,undefined,undefined
16/09/2019,6,89,74,154,181,385,943,93,96,590,100,10,57,-1,245,93,261,212,188,30,26,75,686,256,1112,-1,122,37,416,83,87,26,undefined,93,70,668,73,7,undefined,91,77,42,30,21,148,21,193,56,38,25,29,52,36,-1,92,439,400,32,405,110,undefined,undefined
16/09/2019,7,376,250,304,481,993,1971,294,304,2557,369,48,161,-1,709,296,469,926,752,61,90,186,1546,665,2385,-1,243,87,1094,229,157,111,undefined,231,135,888,228,38,undefined,308,282,117,139,50,496,59,516,145,52,89,68,224,87,-1,159,1677,1197,86,1050,312,undefined,undefined
16/09/2019,8,902,582,713,1017,2198,3893,602,477,4471,635,75,235,-1,1430,680,889,2221,1707,139,243,418,2918,1507,4560,-1,488,159,2217,359,364,155,undefined,508,295,1853,686,133,undefined,728,846,410,478,143,968,201,954,303,86,194,128,727,303,-1,433,3728,2345,378,2130,831,undefined,undefined
16/09/2019,9,1071,698,713,1114,1357,2139,223,246,2752,454,35,171,-1,711,699,946,1505,1015,138,223,420,2036,789,3015,-1,546,192,1441,255,323,136,undefined,420,225,1114,571,120,undefined,667,657,564,588,169,879,258,900,304,103,209,86,616,383,-1,404,2266,1655,378,1857,790,undefined,undefined
16/09/2019,10,1391,1108,1026,1439,1955,1145,127,129,876,257,60,114,-1,350,893,1075,879,465,348,313,517,1883,531,1588,-1,502,172,1486,295,415,166,undefined,196,172,949,492,144,undefined,361,516,566,453,178,804,191,956,239,164,262,112,570,304,-1,369,737,1138,524,1878,925,undefined,undefined
16/09/2019,11,2016,1502,1300,1813,1661,1235,198,186,696,261,48,49,-1,454,1023,1371,732,377,531,468,775,2124,607,1483,-1,648,136,1402,413,524,253,undefined,137,140,924,451,190,undefined,420,626,852,773,257,1095,199,1141,303,191,335,143,665,416,-1,309,640,970,485,2135,922,undefined,undefined
16/09/2019,12,3151,2470,2129,2749,2788,2084,405,647,1287,431,128,134,-1,665,1610,2097,1523,578,965,991,1419,2996,1231,2368,-1,1048,186,2461,694,1008,334,undefined,-1,294,1866,1060,296,undefined,1264,1002,872,724,214,1918,340,1848,387,281,525,170,1180,450,-1,659,1666,1506,456,3013,1370,undefined,undefined
16/09/2019,13,3433,2906,2014,2859,2055,2271,395,620,1111,425,134,59,-1,652,1775,2191,1662,595,950,805,1450,3403,1032,2332,-1,1064,275,1994,714,1014,373,undefined,-1,319,2181,890,279,undefined,1195,875,895,725,177,2184,314,2195,360,234,452,217,1082,474,-1,987,1335,1473,496,2902,1366,undefined,undefined
16/09/2019,14,2744,1967,1879,2476,2398,1724,192,253,810,311,46,16,-1,636,1590,1577,853,500,746,602,1064,2780,594,2047,-1,732,180,1790,544,723,273,undefined,-1,215,1318,651,230,undefined,549,579,626,468,141,1543,206,1742,280,162,390,152,841,353,-1,674,625,1100,586,2900,1439,undefined,undefined
16/09/2019,15,2632,1803,1747,2403,1925,2037,183,234,1236,281,23,29,-1,723,1503,1303,711,576,750,577,946,2880,569,2578,-1,606,157,1668,440,618,265,undefined,-1,168,1103,535,211,undefined,434,541,727,393,143,1298,211,1529,239,152,358,187,653,421,-1,580,852,1223,416,2721,1318,undefined,undefined
16/09/2019,16,2613,1770,1923,2487,2332,2973,302,398,2993,496,41,79,-1,977,1685,1320,839,1106,627,425,1096,3460,808,3762,-1,675,198,2461,548,649,234,undefined,-1,247,1402,514,187,undefined,481,528,656,240,170,1580,193,1818,289,147,363,194,761,392,-1,642,1879,1816,410,3034,1324,undefined,undefined
16/09/2019,17,3041,1729,2325,2879,3028,5303,570,608,4131,845,79,160,-1,1907,2030,1304,1339,1822,786,747,1371,4559,1252,5079,-1,765,270,3170,807,828,390,undefined,-1,330,2237,721,244,undefined,609,600,864,277,262,1904,253,2197,359,136,461,210,825,645,-1,760,2414,2583,339,3586,1487,undefined,undefined
16/09/2019,18,2253,1146,2146,2117,2076,2936,361,340,1681,382,77,181,-1,908,1767,816,681,827,973,697,1195,3518,592,2821,-1,724,188,2247,458,772,350,undefined,-1,245,1579,401,198,undefined,305,315,593,275,165,1398,180,1612,276,154,494,178,696,383,-1,562,927,1377,116,2527,1296,undefined,undefined
16/09/2019,19,1282,477,1950,1386,1498,1475,163,106,453,144,38,112,-1,433,1279,409,256,249,792,651,1060,2518,297,1290,-1,604,176,1245,259,690,431,undefined,-1,88,1001,233,165,undefined,123,209,368,234,115,931,130,1084,223,134,393,154,519,215,-1,394,313,645,25,1655,859,undefined,undefined
16/09/2019,20,666,358,1564,1000,726,1117,91,75,162,77,26,151,-1,291,1054,274,185,102,651,579,892,1849,184,844,-1,446,109,487,102,484,286,undefined,-1,67,606,160,156,undefined,107,131,350,218,89,774,88,669,153,131,304,93,330,246,-1,296,157,391,30,1150,670,undefined,undefined
16/09/2019,21,433,193,1178,761,699,710,28,59,95,37,11,86,-1,229,716,266,159,69,454,315,630,1253,178,649,-1,386,111,675,69,453,224,undefined,-1,21,401,118,100,undefined,37,59,211,181,70,525,77,549,133,95,255,92,234,153,-1,163,93,312,21,438,514,undefined,undefined
16/09/2019,22,195,107,672,423,1164,699,35,39,77,21,5,42,-1,237,322,130,114,52,253,238,403,1115,90,459,-1,226,68,919,60,334,152,undefined,-1,52,420,63,84,undefined,40,47,126,87,62,340,52,286,78,83,140,63,126,130,-1,109,47,257,9,-1,281,undefined,undefined
16/09/2019,23,134,44,390,184,220,404,156,16,32,8,-1,30,-1,192,157,63,55,37,113,129,277,716,75,236,-1,156,35,101,34,211,57,undefined,-1,49,175,19,25,undefined,28,29,60,37,19,156,37,172,49,94,36,31,53,43,-1,67,25,115,6,-1,187,undefined,undefined
17/09/2019,0,48,24,189,98,73,84,11,8,20,7,2,19,-1,48,61,28,19,9,59,41,115,182,41,104,-1,91,14,35,10,148,20,undefined,-1,8,59,21,6,undefined,10,21,17,11,7,54,10,62,22,58,7,12,29,18,-1,25,9,44,3,-1,67,undefined,undefined
17/09/2019,1,51,13,62,56,41,50,-1,1,5,4,1,3,-1,23,42,13,5,2,32,24,82,134,15,32,-1,58,10,24,16,81,9,undefined,-1,1,11,4,8,undefined,4,5,18,10,13,41,2,54,9,54,5,1,21,8,-1,11,7,34,1,-1,23,undefined,undefined
17/09/2019,2,19,10,54,19,29,31,6,1,5,-1,-1,3,-1,17,17,10,6,1,14,13,82,113,7,9,-1,36,4,18,3,31,4,undefined,-1,4,7,5,1,undefined,9,-1,9,1,-1,15,3,14,8,42,2,3,8,1,-1,5,5,25,-1,-1,18,undefined,undefined
17/09/2019,3,37,14,26,18,37,35,8,2,2,1,1,1,-1,11,12,13,3,-1,12,22,51,72,4,11,-1,42,2,46,2,30,11,undefined,-1,2,12,5,5,undefined,2,6,9,1,1,20,-1,32,7,25,3,6,3,-1,-1,8,1,13,2,-1,16,undefined,undefined
17/09/2019,4,19,10,29,29,64,46,6,8,9,4,-1,-1,-1,40,7,11,11,3,7,8,43,56,9,31,-1,35,6,63,8,17,7,undefined,-1,3,12,3,4,undefined,8,2,7,3,2,25,4,29,3,26,5,3,4,3,-1,6,2,15,2,-1,9,undefined,undefined
17/09/2019,5,21,17,54,67,129,263,38,38,93,36,5,20,-1,96,31,40,99,32,10,7,43,206,58,334,-1,62,11,131,34,23,20,undefined,-1,27,147,16,7,undefined,17,17,15,10,4,34,3,84,21,17,1,9,25,6,-1,13,66,108,3,-1,31,undefined,undefined
17/09/2019,6,142,94,193,224,461,1066,149,122,560,97,24,71,-1,300,93,210,265,217,41,35,91,751,292,1171,-1,152,54,481,148,105,35,undefined,-1,75,609,90,11,undefined,93,83,49,47,28,191,21,237,71,65,40,41,51,44,-1,86,394,412,37,-1,120,undefined,undefined
17/09/2019,7,437,295,347,531,1131,2007,440,374,2508,396,59,207,-1,770,297,494,988,822,91,120,236,1634,824,2551,-1,352,111,1058,316,176,96,undefined,-1,142,970,235,54,undefined,344,277,168,170,62,559,75,527,202,82,110,42,225,139,-1,158,1499,1310,91,-1,333,undefined,undefined
17/09/2019,8,968,662,797,1119,2182,4100,675,569,4116,685,106,195,-1,1532,726,978,2392,1781,169,284,428,2953,1580,4687,-1,709,231,2149,497,438,138,undefined,-1,327,1707,762,119,undefined,753,890,423,595,180,1121,191,1175,335,175,185,140,806,377,-1,411,3228,2346,380,-1,983,undefined,undefined
17/09/2019,9,898,763,911,1344,2020,2232,288,287,2727,466,54,26,-1,779,711,1010,1502,977,163,213,439,2351,926,3108,-1,704,288,1734,347,322,172,undefined,-1,219,913,564,114,undefined,693,609,560,503,215,941,261,975,459,185,253,118,567,529,-1,347,1834,1731,457,-1,836,undefined,undefined
17/09/2019,10,1356,1082,956,1619,1243,1284,172,217,845,325,40,2,-1,389,766,1171,969,533,318,305,502,1818,671,1647,-1,836,202,1268,374,326,214,undefined,-1,188,958,544,131,undefined,555,616,678,674,211,890,197,950,454,296,250,151,485,391,-1,372,771,1080,454,-1,1058,undefined,undefined
17/09/2019,11,1786,1564,1537,2012,1675,1379,154,243,733,217,62,9,-1,441,1004,1264,813,480,520,509,802,2130,592,1553,-1,1108,250,1350,473,489,247,undefined,-1,143,1172,522,131,undefined,563,604,680,676,259,1078,218,1171,489,415,306,254,680,357,-1,411,623,1161,457,-1,1039,undefined,undefined
17/09/2019,12,3086,2837,2254,2703,1851,2249,388,771,1419,464,127,66,-1,754,1702,2312,1834,643,995,956,1550,3005,1289,2390,-1,1697,327,1508,671,892,321,undefined,-1,358,2325,1144,306,undefined,1130,1134,864,874,272,2073,429,1871,707,668,418,290,1060,465,-1,691,1604,1680,400,-1,1552,undefined,undefined
17/09/2019,13,3517,2823,2143,2873,1951,2318,402,695,1271,454,119,71,-1,640,1675,2180,1927,661,915,853,1457,3315,1141,2468,-1,1794,359,1656,842,920,334,undefined,-1,403,2411,853,282,undefined,1210,1000,830,643,215,2334,366,2144,671,549,374,289,1075,460,-1,776,1258,1780,394,-1,1434,undefined,undefined
17/09/2019,14,2690,2152,1963,2663,1830,1997,316,291,901,288,83,58,-1,607,1624,1700,1033,600,804,559,1081,2886,700,2059,-1,940,272,1498,806,723,218,undefined,-1,215,1561,689,217,undefined,483,611,685,347,227,1809,224,1814,469,283,339,239,878,347,-1,575,655,1093,598,-1,1542,undefined,undefined
17/09/2019,15,2592,1823,1880,2509,1776,2235,243,293,1345,285,26,42,-1,758,1604,1507,816,634,728,577,1008,3142,575,2648,-1,821,161,1557,546,634,228,undefined,-1,210,1388,571,222,undefined,477,583,728,350,230,1669,200,1645,374,229,324,182,701,381,-1,531,982,1300,361,-1,1288,undefined,undefined
17/09/2019,16,2708,1876,1915,2658,2205,3226,457,443,2944,525,59,104,-1,1155,1679,1350,865,1135,672,528,1031,3748,924,4039,-1,701,202,1996,698,686,233,undefined,-1,221,1574,628,208,undefined,495,516,780,442,243,1614,262,1848,307,203,348,155,697,462,-1,623,2044,1867,401,-1,1342,undefined,undefined
17/09/2019,17,3070,1941,2309,3029,3110,5234,659,661,4116,868,123,177,-1,1896,2115,1292,1429,1782,865,686,1306,4667,1368,5291,-1,780,232,2861,826,913,386,undefined,-1,334,2286,770,260,undefined,681,652,853,557,279,2078,263,2185,340,181,465,192,971,619,-1,763,3037,2529,400,-1,1564,undefined,undefined
17/09/2019,18,2498,1396,2183,2401,2350,3104,468,371,1904,384,93,178,-1,1072,1797,921,800,763,1007,1112,1242,3714,664,3027,-1,758,201,2187,558,811,373,undefined,-1,212,1900,423,266,undefined,336,379,604,479,223,1474,214,1724,290,184,428,224,729,463,-1,700,1031,1435,106,-1,1285,undefined,undefined
17/09/2019,19,1288,651,2077,1549,1069,1549,166,142,609,146,43,96,-1,511,1348,481,294,296,860,764,1064,2639,396,1461,-1,682,159,1091,241,795,319,undefined,-1,98,972,238,197,undefined,251,198,415,365,117,1082,130,1179,214,126,358,164,631,321,-1,442,334,684,29,-1,1030,undefined,undefined
17/09/2019,20,701,334,1836,1025,978,1106,90,87,308,93,41,117,-1,366,1053,359,229,140,604,668,883,1997,246,982,-1,487,183,674,131,690,274,undefined,-1,65,767,229,199,undefined,102,193,262,278,103,855,84,799,167,119,313,112,499,229,-1,310,201,498,20,-1,688,undefined,undefined
17/09/2019,21,438,202,1241,770,1096,935,58,62,145,46,25,92,-1,325,732,290,131,78,448,461,741,1483,163,768,-1,352,78,1028,106,555,259,undefined,-1,49,577,133,121,undefined,103,108,190,185,85,657,83,524,136,96,256,86,276,128,-1,232,120,438,6,-1,563,undefined,undefined
17/09/2019,22,235,104,815,452,562,692,34,26,112,24,17,47,-1,240,402,164,114,61,284,294,476,1123,170,523,-1,233,45,345,80,366,154,undefined,-1,76,293,92,66,undefined,55,60,121,105,41,345,41,365,78,127,179,76,167,83,-1,120,82,288,19,-1,308,undefined,undefined
17/09/2019,23,85,43,374,209,235,397,29,29,42,9,10,39,-1,162,182,73,33,32,158,116,270,510,100,265,-1,155,36,109,38,231,106,undefined,-1,16,164,41,36,undefined,50,36,62,49,12,177,37,180,55,82,30,42,71,56,-1,57,31,161,5,-1,222,undefined,undefined
18/09/2019,0,66,21,226,92,104,151,16,7,15,6,-1,10,-1,76,81,46,40,8,81,49,155,220,33,100,-1,84,34,63,13,126,49,undefined,-1,8,101,21,11,undefined,7,13,40,18,5,79,13,91,31,64,3,20,27,45,-1,33,16,64,1,-1,58,undefined,undefined
18/09/2019,1,23,8,100,43,51,62,1,1,4,6,-1,3,-1,23,37,18,6,6,54,30,70,161,10,36,-1,78,5,18,8,75,10,undefined,-1,5,33,5,4,undefined,7,3,7,-1,-1,62,3,55,13,61,4,7,28,11,-1,18,4,39,3,-1,19,undefined,undefined
18/09/2019,2,9,9,47,32,44,61,3,3,3,1,-1,-1,-1,9,18,12,6,-1,31,29,65,113,11,26,-1,44,2,15,-1,42,26,undefined,-1,3,19,3,7,undefined,-1,3,4,1,-1,9,1,35,9,35,1,2,14,14,-1,7,2,31,1,-1,19,undefined,undefined
18/09/2019,3,12,16,25,14,41,26,-1,-1,-1,-1,1,1,-1,17,38,16,12,2,25,14,49,38,16,22,-1,28,22,42,2,34,7,undefined,-1,4,13,11,1,undefined,-1,5,4,-1,-1,10,1,20,5,18,1,4,5,-1,-1,6,-1,16,-1,-1,19,undefined,undefined
18/09/2019,4,10,9,21,29,57,39,3,6,9,3,-1,-1,-1,32,11,11,13,1,17,14,31,36,7,38,-1,23,5,70,3,32,3,undefined,-1,1,13,6,5,undefined,7,5,2,-1,1,13,1,26,3,14,2,6,7,1,-1,11,7,21,-1,-1,17,undefined,undefined
18/09/2019,5,24,12,61,72,123,243,30,33,72,48,6,22,-1,93,29,42,73,23,9,10,48,219,43,322,-1,33,15,133,47,23,26,undefined,-1,36,137,19,6,undefined,25,19,20,10,5,33,2,82,21,23,5,5,15,5,-1,16,78,129,2,-1,22,undefined,undefined
18/09/2019,6,105,65,189,205,377,1155,132,118,486,86,23,69,-1,331,100,201,247,234,34,48,85,712,240,1098,-1,117,40,417,139,73,40,undefined,-1,73,713,82,7,undefined,113,104,40,26,19,177,23,244,52,38,26,34,53,42,-1,75,421,400,20,-1,101,undefined,undefined
18/09/2019,7,400,262,405,571,1012,2047,445,333,2287,350,63,194,-1,762,345,542,828,689,85,100,255,1701,780,2474,-1,260,102,1067,302,165,105,undefined,-1,165,1002,285,40,undefined,323,259,171,172,65,631,65,552,137,66,95,77,209,108,-1,179,1724,1166,115,-1,287,undefined,undefined
18/09/2019,8,964,616,799,1310,2025,4324,662,571,4080,634,101,227,-1,1546,753,971,1907,1364,166,286,443,3327,1480,4341,-1,567,227,1961,461,356,191,undefined,-1,347,1763,866,97,undefined,702,837,440,508,160,1268,169,1041,318,98,201,146,703,307,-1,424,3371,2494,354,-1,918,undefined,undefined
18/09/2019,9,1125,796,809,1452,1581,2379,253,301,2570,442,81,37,-1,871,771,1031,1342,811,211,303,430,2399,887,2949,-1,556,190,1539,372,253,170,undefined,-1,234,1176,590,132,undefined,745,736,552,736,246,961,238,914,283,101,250,139,574,326,-1,397,2119,1691,280,-1,829,undefined,undefined
18/09/2019,10,1426,1120,1070,1685,1553,1208,190,197,877,300,58,14,-1,431,785,1054,953,529,266,302,592,1907,557,1815,-1,555,163,1423,406,423,225,undefined,-1,209,937,469,142,undefined,438,643,527,572,209,959,226,965,289,154,233,126,543,308,-1,404,806,1207,477,-1,1096,undefined,undefined
18/09/2019,11,2076,1631,1539,2055,1747,1296,283,265,831,269,79,30,-1,532,1026,1439,915,562,586,584,864,2211,640,1699,-1,808,201,1501,487,476,212,undefined,-1,197,1177,514,186,undefined,525,743,651,684,235,1213,255,1210,317,186,276,179,591,387,-1,452,783,1203,405,-1,925,undefined,undefined
18/09/2019,12,3325,2764,2211,2853,1977,2230,500,810,1646,455,197,116,-1,725,1786,2378,1867,796,965,987,1481,3317,1287,2545,-1,1337,258,1608,744,1061,375,undefined,-1,349,2789,1112,294,undefined,1189,1226,834,776,212,2007,326,1876,473,342,456,261,984,477,-1,755,1722,1653,289,-1,1492,undefined,undefined
18/09/2019,13,3456,3101,2399,3201,2107,2450,494,687,1450,499,171,93,-1,746,1952,2311,2021,753,997,846,1520,3553,1174,2602,-1,1189,251,1859,967,960,429,undefined,-1,442,2633,969,372,undefined,1214,1256,887,636,253,2345,403,2309,364,320,440,226,962,492,-1,798,1314,1735,360,-1,1467,undefined,undefined
18/09/2019,14,2957,2190,2087,2745,2264,2140,293,284,879,270,82,73,-1,652,1797,1662,1165,553,746,602,1189,2990,678,1911,-1,898,277,1723,735,703,351,undefined,-1,214,1515,699,232,undefined,572,628,795,470,244,1827,255,1754,434,187,393,206,777,412,-1,556,792,1244,554,-1,1499,undefined,undefined
18/09/2019,15,2814,1766,2018,2657,2024,2505,270,230,1397,297,84,77,-1,764,1643,1353,912,655,697,606,1039,3211,644,2693,-1,719,270,1630,603,702,281,undefined,-1,211,1441,562,215,undefined,472,728,813,537,274,1677,206,1717,398,193,305,184,770,447,-1,569,789,1403,374,-1,1136,undefined,undefined
18/09/2019,16,3031,2105,2201,2788,2259,3141,433,395,2979,546,72,114,-1,1039,1913,1455,828,1120,690,757,1207,3749,924,3723,-1,839,214,2072,728,708,334,undefined,-1,220,1545,596,220,undefined,557,665,729,559,256,1797,231,2031,408,253,392,164,739,489,-1,565,1781,1861,361,-1,1568,undefined,undefined
18/09/2019,17,3496,2014,2505,3150,3370,5157,710,717,4112,868,105,165,-1,1978,2209,1529,1395,1806,967,797,1401,4909,1235,5024,-1,1223,348,2928,935,943,428,undefined,-1,378,2470,847,235,undefined,552,724,1070,827,352,2057,254,2420,738,412,427,244,974,681,-1,741,2315,2447,440,-1,1585,undefined,undefined
18/09/2019,18,2869,1402,2586,2509,2497,3133,477,427,1846,388,113,204,-1,1126,2028,1093,787,863,1218,1181,1256,3994,661,2804,-1,1411,315,1878,690,1038,492,undefined,-1,229,1906,584,268,undefined,286,609,696,600,226,1595,191,2058,835,692,566,289,758,479,-1,666,1010,1449,115,-1,1445,undefined,undefined
18/09/2019,19,1774,741,2391,1703,1459,1871,224,222,577,162,72,165,-1,554,1512,561,296,315,1063,861,1102,2931,377,1694,-1,1257,300,1448,365,827,458,undefined,-1,79,1160,262,246,undefined,198,307,416,412,147,1139,109,1304,840,550,369,223,590,328,-1,566,351,800,29,-1,1091,undefined,undefined
18/09/2019,20,914,360,1824,1122,1107,1216,104,155,272,91,49,172,-1,406,1266,368,174,155,768,716,949,2136,231,1033,-1,1167,245,689,174,735,400,undefined,-1,86,743,238,211,undefined,81,226,344,275,113,1061,111,987,582,548,403,210,416,281,-1,396,203,613,32,-1,840,undefined,undefined
18/09/2019,21,599,293,1437,931,1123,1033,101,97,146,64,42,228,-1,343,878,296,136,87,569,538,752,1733,185,814,-1,747,195,943,139,582,345,undefined,-1,53,577,194,196,undefined,74,127,227,167,88,860,86,680,336,316,293,120,317,186,-1,232,112,449,38,-1,598,undefined,undefined
18/09/2019,22,321,174,865,562,730,763,61,54,87,44,42,87,-1,252,499,191,127,65,313,395,533,1232,142,555,-1,410,100,415,99,475,255,undefined,-1,63,369,104,77,undefined,69,361,144,120,44,497,52,403,152,187,199,117,208,122,-1,139,69,269,11,-1,357,undefined,undefined
18/09/2019,23,117,76,481,205,266,457,39,40,43,11,10,26,-1,193,202,58,58,50,135,191,351,637,71,323,-1,219,42,115,21,216,109,undefined,-1,31,144,46,48,undefined,32,41,79,73,21,233,26,213,74,170,42,41,97,50,-1,60,67,223,13,-1,202,undefined,undefined
19/09/2019,0,72,45,296,131,112,217,3,15,25,5,9,18,-1,67,85,73,15,18,71,73,225,209,46,166,-1,131,26,47,13,183,48,undefined,-1,10,67,26,9,undefined,3,17,67,21,9,80,17,193,26,118,21,36,42,34,-1,38,11,79,2,-1,87,undefined,undefined
19/09/2019,1,39,24,120,69,43,68,5,14,8,-1,6,15,-1,24,46,24,15,3,35,53,114,167,48,55,-1,68,11,27,13,80,28,undefined,-1,8,22,8,4,undefined,1,16,20,8,6,25,7,44,11,44,30,13,19,27,-1,17,10,74,1,-1,32,undefined,undefined
19/09/2019,2,45,16,43,16,24,73,4,7,5,2,-1,3,-1,15,11,28,8,2,30,20,86,80,47,36,-1,47,-1,22,12,76,17,undefined,-1,4,8,9,8,undefined,4,3,6,3,-1,32,1,39,7,21,10,16,17,5,-1,17,5,40,-1,-1,11,undefined,undefined
19/09/2019,3,16,20,27,17,45,18,2,4,5,-1,-1,-1,-1,8,19,8,3,-1,11,3,50,79,27,26,-1,23,2,47,2,30,10,undefined,-1,5,11,4,8,undefined,3,5,5,-1,-1,16,4,39,5,40,4,2,5,5,-1,5,2,11,-1,-1,4,undefined,undefined
19/09/2019,4,10,8,29,19,71,50,10,6,4,-1,-1,1,-1,34,6,12,6,1,18,15,44,58,1,40,-1,29,4,74,7,31,5,undefined,-1,2,14,1,3,undefined,7,1,5,1,2,17,3,35,3,29,-1,5,5,5,-1,7,7,14,-1,-1,12,undefined,undefined
19/09/2019,5,24,27,64,78,126,236,27,39,92,38,7,23,-1,112,35,33,100,38,13,6,68,190,60,314,-1,65,8,116,35,44,10,undefined,-1,33,107,18,4,undefined,16,21,15,10,4,41,3,76,17,14,3,8,24,16,-1,13,77,113,-1,-1,24,undefined,undefined
19/09/2019,6,117,90,172,226,400,1083,156,134,598,109,35,80,-1,296,82,209,269,210,35,28,85,748,269,1161,-1,139,24,404,157,58,55,undefined,-1,60,692,97,12,undefined,106,95,33,25,14,175,25,223,56,61,39,36,55,59,-1,82,403,394,30,-1,104,undefined,undefined
19/09/2019,7,522,239,445,591,1052,1925,400,332,2353,373,74,167,-1,485,406,483,978,793,126,110,215,1671,742,2415,-1,332,105,1076,306,162,96,undefined,-1,156,925,209,44,undefined,289,314,163,175,69,559,58,590,196,86,82,62,241,107,-1,177,1463,1194,115,-1,330,undefined,undefined
19/09/2019,8,1040,598,737,1087,2130,4210,644,545,4353,635,110,169,-1,-1,754,962,2365,1748,219,302,398,2940,1525,4365,-1,736,217,2136,434,354,176,undefined,-1,277,1853,797,115,undefined,754,830,511,619,155,1082,185,1193,302,155,191,122,772,300,-1,411,3444,2433,412,-1,1011,undefined,undefined
19/09/2019,9,1063,725,759,1216,1467,2088,266,282,2533,471,63,38,-1,-1,744,1041,1499,930,213,210,405,2133,972,2828,-1,858,202,1525,410,292,166,undefined,-1,200,1147,595,132,undefined,625,640,497,659,167,868,257,972,342,215,213,118,557,359,-1,419,2014,1610,280,-1,891,undefined,undefined
19/09/2019,10,1512,1068,1071,1547,1582,1287,174,209,985,283,41,6,-1,-1,845,1118,931,530,318,284,483,2020,540,1807,-1,893,305,1659,408,397,219,undefined,-1,195,1005,495,155,undefined,486,650,600,524,239,1006,170,1171,404,345,223,153,527,324,-1,398,963,1099,351,-1,1087,undefined,undefined
19/09/2019,11,2097,1658,1366,2001,1944,1475,306,308,951,290,59,24,-1,-1,1075,1440,924,528,539,535,807,2420,625,1734,-1,1069,231,1736,560,580,231,undefined,-1,210,1296,628,192,undefined,536,647,727,656,216,1321,216,1324,531,319,322,180,670,382,-1,502,848,1222,388,-1,1136,undefined,undefined
19/09/2019,12,3588,2914,2363,3090,2398,2562,564,802,1693,585,145,115,-1,-1,1830,2297,1924,738,1033,952,1256,3432,1338,2510,-1,1532,367,2221,912,1021,372,undefined,-1,353,2708,1212,384,undefined,1348,1126,962,773,178,2271,301,52,699,577,495,279,1094,556,-1,807,1981,1913,327,-1,1714,undefined,undefined
19/09/2019,13,3689,3270,2351,3252,2647,2618,410,758,1477,526,118,100,-1,-1,1935,2318,1976,735,1174,848,1603,3587,1238,2577,-1,1586,307,2663,1098,1008,449,undefined,-1,420,2614,973,325,undefined,1234,991,1163,540,282,2351,391,2480,556,562,500,270,1065,642,-1,952,1727,1858,370,-1,1676,-1,undefined
19/09/2019,14,3015,2268,2341,2884,2138,2063,265,283,960,287,75,86,-1,-1,1686,1722,1110,664,799,608,1088,3054,713,2452,-1,1040,264,1820,868,772,295,undefined,-1,275,1558,689,272,undefined,633,623,788,391,241,1741,223,1901,511,308,407,237,924,415,-1,655,968,1235,531,-1,1445,-1,undefined
19/09/2019,15,2994,2143,2215,2811,2046,2373,216,296,1481,255,72,117,-1,-1,1790,1350,837,699,817,585,1050,3134,636,2520,-1,810,237,1581,800,740,293,undefined,-1,219,1440,615,261,undefined,397,642,717,599,250,1734,201,1819,390,217,413,158,804,494,-1,602,1363,1644,328,-1,1317,-1,undefined
19/09/2019,16,3044,2088,2265,2860,2431,3388,344,457,3118,604,79,164,-1,-1,1931,1352,907,1105,713,452,1151,3778,883,3779,-1,664,181,1815,728,772,328,undefined,-1,278,1757,627,286,undefined,506,521,823,657,303,1778,237,1982,305,140,393,202,836,526,-1,627,2138,2040,443,-1,1436,45,undefined
19/09/2019,17,3599,2187,2567,3286,3659,5274,615,681,4057,808,136,232,-1,-1,2314,1559,1262,1710,997,717,1393,4896,1263,4894,-1,779,289,2674,884,1113,396,undefined,-1,386,2703,802,355,undefined,651,781,914,783,318,2137,261,2569,353,164,538,198,1015,661,-1,797,2738,2524,376,-1,1533,-1,undefined
19/09/2019,18,3101,1744,2783,2830,3066,3093,466,423,1784,346,131,236,-1,-1,2002,1094,742,789,1237,975,1293,3821,633,2784,-1,777,217,2716,759,1299,456,undefined,-1,181,1974,470,273,undefined,334,495,799,751,252,1814,234,1998,279,175,612,182,770,538,-1,657,1011,1522,156,-1,1404,-1,undefined
19/09/2019,19,2054,963,2195,1800,1900,1780,189,168,601,145,75,251,-1,-1,1581,564,315,277,1120,904,1063,2805,358,1418,-1,600,201,1950,329,1057,479,undefined,-1,130,1257,307,267,undefined,143,286,470,469,189,1205,159,1338,226,154,521,149,667,403,-1,485,388,762,49,-1,931,-1,undefined
19/09/2019,20,1508,676,2024,1565,1473,1428,102,128,263,111,70,169,-1,-1,1401,444,240,132,875,693,881,2171,264,991,-1,551,146,882,268,921,483,undefined,-1,86,928,205,268,undefined,131,221,393,362,138,1135,87,1090,178,148,431,88,494,258,-1,373,214,510,26,-1,783,-1,undefined
19/09/2019,21,845,385,1645,1182,2115,1157,86,94,137,60,57,180,-1,-1,1098,351,147,89,602,684,834,2003,196,884,-1,444,113,1865,249,764,469,undefined,-1,70,797,218,242,undefined,62,117,323,366,139,1007,79,901,136,149,411,110,389,312,-1,305,114,423,32,-1,664,-1,undefined
19/09/2019,22,368,203,1067,781,913,936,50,55,109,30,35,128,-1,-1,574,271,170,106,426,477,609,1429,152,664,-1,277,75,554,94,607,294,undefined,-1,62,418,204,88,undefined,93,288,165,118,77,626,54,-1,105,141,283,71,208,156,-1,170,121,326,21,-1,385,-1,undefined
19/09/2019,23,185,98,703,363,432,561,25,26,58,12,18,57,-1,-1,243,123,94,47,230,269,452,823,66,414,-1,220,50,199,63,372,141,undefined,-1,25,326,131,49,undefined,29,44,78,64,36,310,31,322,68,121,82,33,138,69,-1,108,40,181,16,-1,211,-1,undefined
20/09/2019,0,114,74,355,199,215,224,13,12,39,20,5,25,-1,-1,107,137,31,31,118,158,350,384,69,193,-1,150,27,108,30,213,46,undefined,-1,13,123,51,28,undefined,14,10,45,36,25,108,13,193,34,88,25,26,45,42,-1,34,26,80,5,-1,120,-1,undefined
20/09/2019,1,95,72,252,91,87,133,7,4,23,2,3,7,-1,-1,96,58,12,9,64,129,230,281,34,77,-1,125,29,52,35,223,69,undefined,-1,8,70,31,15,undefined,6,16,14,5,5,120,3,130,29,72,11,16,50,8,-1,33,14,73,3,-1,73,-1,undefined
20/09/2019,2,36,31,147,46,71,74,4,2,15,1,6,4,-1,-1,49,17,10,2,29,71,175,159,39,54,-1,63,9,48,14,143,9,undefined,-1,13,26,42,13,undefined,4,3,11,9,7,69,1,88,13,47,6,7,34,16,-1,20,16,21,6,-1,46,-1,undefined
20/09/2019,3,27,29,84,44,74,64,4,3,4,4,2,3,-1,-1,38,27,10,9,34,88,136,160,17,30,-1,59,4,42,6,118,11,undefined,-1,6,35,13,8,undefined,2,6,16,10,2,46,4,49,6,44,5,9,13,16,-1,10,6,15,4,-1,14,-1,undefined
20/09/2019,4,44,24,80,70,77,68,8,5,8,1,-1,4,-1,-1,39,23,10,7,15,36,128,123,13,50,-1,31,8,67,5,140,2,undefined,-1,4,26,18,4,undefined,9,3,6,2,2,133,2,57,10,22,3,15,9,5,-1,20,7,14,5,-1,37,-1,undefined
20/09/2019,5,25,28,84,67,120,244,36,42,70,25,3,19,-1,-1,29,68,68,39,29,27,57,188,64,339,-1,57,14,91,29,45,29,undefined,-1,30,136,15,13,undefined,12,19,20,12,4,59,6,103,18,40,2,12,16,15,-1,16,60,124,6,-1,28,-1,undefined
20/09/2019,6,142,96,203,215,389,995,110,116,527,100,37,94,-1,-1,106,220,272,217,31,43,118,747,256,1077,-1,203,44,355,135,95,43,undefined,-1,72,644,86,11,undefined,87,81,42,29,25,167,11,231,76,117,26,41,54,55,-1,65,374,364,34,-1,98,-1,undefined
20/09/2019,7,395,290,384,509,1022,1897,328,274,2235,329,64,200,-1,-1,280,481,814,817,67,106,179,1497,726,2272,-1,337,89,899,274,137,90,undefined,-1,126,871,230,34,undefined,306,284,151,126,47,484,65,547,174,120,100,61,203,108,-1,174,1340,1078,105,-1,305,-1,undefined
20/09/2019,8,996,634,797,1140,1989,3949,494,448,4277,569,63,190,-1,-1,677,935,2179,1975,155,199,333,2899,1442,4370,-1,629,181,1819,386,384,165,undefined,-1,282,1730,642,123,undefined,765,775,439,556,126,1002,165,1086,300,153,162,168,619,319,-1,399,2988,2252,442,-1,811,-1,undefined
20/09/2019,9,1220,791,840,1230,1597,2242,264,263,2381,441,30,103,-1,-1,695,1001,1487,1075,171,204,403,2003,863,2747,-1,784,153,1345,336,327,177,undefined,-1,251,1247,523,138,undefined,767,613,489,531,109,878,177,1103,304,248,235,163,517,290,-1,380,1815,1475,359,-1,809,-1,undefined
20/09/2019,10,1541,1340,1228,1743,1592,1298,197,189,818,293,45,71,-1,-1,852,1094,897,619,327,328,602,1950,539,1937,-1,957,212,1635,414,389,177,undefined,-1,210,1005,520,157,undefined,556,539,565,285,93,950,168,1313,397,266,233,140,557,256,-1,404,744,1174,552,-1,924,644,undefined
20/09/2019,11,2242,1738,1714,2567,1787,1541,233,253,872,287,30,70,-1,-1,1025,1532,976,572,577,484,730,2454,606,1891,-1,1114,221,1567,487,661,220,undefined,-1,246,1328,506,193,undefined,538,629,713,202,82,1303,210,1507,428,344,333,192,630,305,-1,510,833,1324,536,-1,944,1189,undefined
20/09/2019,12,3617,2905,2794,3655,2441,2586,353,766,1714,583,83,130,-1,-1,1997,2280,2155,835,1188,1073,1732,3394,1192,2641,-1,1544,352,1978,769,1172,392,undefined,-1,553,2451,1232,313,undefined,1360,1222,1047,594,163,2423,332,2285,605,583,534,276,1031,570,-1,729,1950,1961,532,-1,1707,1768,undefined
20/09/2019,13,4689,3553,3570,4286,3052,2886,618,765,1686,536,102,130,-1,-1,2758,2925,3339,1818,1090,1160,1826,3625,1333,3292,-1,1495,327,2422,1349,1446,385,undefined,-1,2955,2495,1118,369,undefined,1368,1906,978,562,196,2938,421,2625,696,485,453,272,1120,673,-1,869,1577,1999,604,-1,1504,2005,undefined
20/09/2019,14,3730,2630,2775,3479,2921,2451,346,325,1261,258,47,87,-1,-1,2178,2951,3431,2495,837,852,1387,3261,843,2292,-1,1175,216,2221,1198,992,339,undefined,-1,3471,1668,612,228,undefined,686,1890,822,171,146,2468,236,2132,445,335,407,186,884,527,-1,662,827,1373,744,-1,1450,1620,undefined
20/09/2019,15,3661,2728,2756,3665,2608,2890,449,285,1688,246,45,81,-1,-1,1985,2408,3938,2277,872,835,1403,3468,827,2737,-1,994,212,1874,894,982,329,undefined,-1,2546,1850,604,223,undefined,559,1350,765,185,204,2526,218,2174,527,270,372,190,853,565,-1,621,1113,1493,546,-1,1209,1781,undefined
20/09/2019,16,3953,3126,3364,4441,3760,4011,893,530,3731,552,72,160,-1,-1,2461,2546,2711,2516,976,778,1738,4526,1253,3830,-1,1004,320,2362,1256,1288,361,undefined,-1,1631,2627,747,270,undefined,729,1544,671,239,218,3414,151,2601,446,222,436,218,944,500,-1,667,2050,2200,575,-1,1351,2261,undefined
20/09/2019,17,4564,3061,3687,4419,4803,5357,1813,654,3794,655,129,243,-1,-1,2874,1991,1815,1674,1434,1227,1776,5069,1233,4782,-1,978,267,3213,1389,1533,468,undefined,-1,1165,3785,880,321,undefined,684,1364,796,440,310,2955,220,2879,414,179,626,194,1199,661,-1,896,2242,2552,479,-1,1331,2425,undefined
20/09/2019,18,3820,2197,3443,3662,4144,3559,5131,447,1514,326,157,296,-1,-1,2382,1439,946,810,1597,1715,1768,4146,622,2955,-1,906,293,2671,1288,1500,535,undefined,-1,422,3673,632,291,undefined,428,756,562,385,202,2408,175,2482,396,175,681,197,1052,460,-1,797,896,1688,170,-1,1241,2548,undefined
20/09/2019,19,2948,1495,3076,2690,3064,2350,3226,255,563,145,105,273,-1,-1,2077,855,451,329,1573,1499,1458,3098,364,1654,-1,746,167,2145,685,1411,572,undefined,-1,265,2295,526,415,undefined,213,525,346,308,166,1866,134,1820,254,141,643,169,862,342,-1,634,382,1039,52,-1,918,1993,undefined
20/09/2019,20,2242,1178,2759,2245,2159,1930,393,214,275,81,109,315,-1,-1,1773,572,281,168,1327,1300,1400,2543,294,1105,-1,587,143,1097,387,1266,696,undefined,-1,118,1584,353,363,undefined,133,363,199,203,109,1645,71,1563,215,143,595,119,800,187,-1,523,204,715,45,-1,654,1922,undefined
20/09/2019,21,1520,602,3063,1836,2584,1635,209,128,203,83,77,263,-1,-1,1453,442,192,115,1056,1089,1177,2328,239,920,-1,533,99,1521,386,1292,867,undefined,-1,101,1579,362,393,undefined,140,217,169,193,101,1486,70,1367,148,101,426,122,743,183,-1,451,134,527,35,-1,610,1675,undefined
20/09/2019,22,774,467,2318,1517,2493,1597,5195,96,170,57,70,235,-1,-1,1162,395,370,212,959,916,1084,2065,221,940,-1,464,122,1068,616,1261,643,undefined,-1,677,1710,529,297,undefined,127,472,144,121,64,1428,49,813,155,142,388,106,542,136,-1,364,115,557,35,-1,496,1361,undefined
20/09/2019,23,544,350,1667,1390,1857,1492,3514,88,145,44,54,199,-1,-1,691,351,243,141,610,562,918,1885,244,1004,-1,401,103,707,694,1044,375,undefined,-1,367,2397,462,109,undefined,88,205,109,103,82,1005,31,738,130,146,167,56,543,109,-1,220,141,477,25,-1,381,1111,undefined
21/09/2019,0,295,158,1031,647,670,849,130,34,55,24,28,99,-1,-1,397,152,76,42,348,255,591,997,108,324,-1,174,47,189,99,676,194,undefined,-1,64,445,413,48,undefined,52,80,39,33,19,440,13,401,62,133,70,37,319,49,-1,145,56,300,16,-1,187,630,undefined
21/09/2019,1,157,156,654,438,373,497,36,18,32,29,7,35,-1,-1,328,105,40,40,205,197,524,602,56,231,-1,155,29,111,60,555,119,undefined,-1,37,268,291,37,undefined,21,51,21,14,8,335,9,290,24,80,24,22,248,34,-1,99,31,190,7,-1,97,454,undefined
21/09/2019,2,147,97,418,302,262,249,31,10,19,4,11,35,-1,-1,157,80,16,13,121,108,330,481,23,119,-1,125,10,120,30,366,50,undefined,-1,10,157,320,12,undefined,15,21,21,9,6,182,5,209,33,88,16,13,148,25,-1,61,12,105,14,-1,72,309,undefined
21/09/2019,3,119,73,355,240,183,182,9,9,23,5,3,16,-1,-1,120,38,29,10,60,75,354,372,45,104,-1,125,6,117,21,309,19,undefined,-1,7,48,120,9,undefined,7,10,7,5,4,155,4,186,14,64,6,28,155,19,-1,37,13,70,5,-1,44,367,undefined
21/09/2019,4,75,40,152,117,121,169,11,5,10,6,4,21,-1,-1,74,14,21,7,60,46,198,304,21,63,-1,94,8,59,25,189,14,undefined,-1,9,36,121,9,undefined,14,8,6,3,3,85,3,100,8,53,7,11,37,13,-1,19,12,35,3,-1,30,169,undefined
21/09/2019,5,32,32,112,109,144,110,16,15,20,7,9,22,-1,-1,67,42,22,10,17,19,191,165,24,112,-1,81,15,110,27,110,19,undefined,-1,14,45,27,9,undefined,9,17,12,2,2,63,1,60,15,65,12,12,26,15,-1,11,3,62,5,-1,25,103,undefined
21/09/2019,6,72,32,105,110,175,234,41,33,63,13,14,33,-1,-1,36,65,68,27,17,53,85,272,56,321,-1,149,24,128,65,70,46,undefined,-1,19,179,36,4,undefined,11,35,7,6,4,84,2,122,62,68,14,8,20,19,-1,26,41,117,11,-1,43,176,undefined
21/09/2019,7,140,141,214,185,271,552,96,84,89,34,14,63,-1,-1,89,109,84,47,39,40,86,420,69,517,-1,263,50,190,140,88,52,undefined,-1,61,451,27,12,undefined,55,48,26,28,19,120,10,248,110,102,39,47,76,23,-1,69,83,243,32,-1,89,252,undefined
21/09/2019,8,358,295,357,404,527,647,129,132,158,83,34,116,-1,-1,161,262,175,114,79,84,144,892,162,825,-1,501,142,425,226,16,68,undefined,-1,65,618,96,62,undefined,104,152,95,56,38,277,42,409,268,182,147,96,291,87,-1,85,143,389,68,-1,160,423,undefined
21/09/2019,9,930,740,739,854,879,1036,143,159,155,66,28,143,-1,-1,361,585,178,143,201,174,301,1371,157,971,-1,698,305,759,247,26,113,undefined,-1,90,961,145,116,undefined,192,176,136,79,43,472,40,805,423,297,299,141,366,120,-1,155,146,522,268,-1,340,736,undefined
21/09/2019,10,1603,1331,976,1533,1527,1248,163,188,179,80,61,182,-1,-1,564,876,208,185,349,343,451,1639,238,1201,-1,1156,400,1216,453,251,265,undefined,-1,116,1143,178,145,undefined,191,189,154,109,68,612,101,1070,652,383,410,217,518,131,-1,315,224,767,171,-1,480,923,undefined
21/09/2019,11,2346,1858,1176,2045,1842,1523,157,210,168,109,36,160,-1,-1,701,1116,239,195,560,537,621,2279,269,1311,-1,1233,322,1571,416,580,182,undefined,-1,126,1260,217,175,undefined,198,339,238,116,65,789,102,1223,658,381,458,248,586,183,-1,481,132,768,160,-1,489,1089,undefined
21/09/2019,12,2702,2196,1763,2307,2473,1441,175,201,175,66,19,158,-1,-1,1101,1368,234,214,953,921,892,2160,297,1346,-1,1422,408,2450,412,830,257,undefined,-1,137,1414,255,267,undefined,146,423,188,151,92,989,101,1435,670,435,565,256,643,136,-1,605,189,914,168,-1,583,1440,undefined
21/09/2019,13,3219,2470,2240,2881,2576,1753,477,204,120,88,85,246,-1,-1,1597,1553,271,275,1058,1102,1018,2639,356,1318,-1,1463,366,2507,722,1004,383,undefined,-1,198,1935,268,241,undefined,175,551,245,202,124,1570,99,1826,778,552,575,253,951,216,-1,650,216,915,431,-1,763,1563,undefined
21/09/2019,14,3523,2464,2221,3063,2747,2069,1168,261,178,86,70,203,-1,-1,1468,1443,355,300,977,823,1046,2878,272,1476,-1,1451,424,2379,940,834,332,undefined,-1,268,2303,272,199,undefined,144,393,259,172,95,1840,85,1977,703,475,566,260,815,199,-1,524,224,889,262,-1,683,1706,undefined
21/09/2019,15,3444,2513,2247,3037,3274,2254,3629,279,129,76,83,195,-1,-1,1586,1364,456,255,954,750,1075,2950,259,1530,-1,1252,311,2997,1145,879,410,undefined,-1,304,2585,291,242,undefined,164,364,231,115,126,1734,102,1885,594,439,554,224,703,146,-1,577,174,916,265,-1,735,1581,undefined
21/09/2019,16,3154,2377,2073,2595,2435,1767,763,187,97,61,29,116,-1,-1,1525,1212,325,179,864,684,1070,2402,244,1308,-1,697,202,1978,477,852,307,undefined,-1,173,1516,243,205,undefined,156,406,170,117,114,1265,88,1484,344,163,455,170,638,145,-1,432,200,679,169,-1,643,1469,undefined
21/09/2019,17,2597,1757,1981,2341,1985,1703,118,170,114,78,17,81,-1,-1,1376,911,276,178,984,810,1036,2354,259,1292,-1,519,162,1646,325,998,430,undefined,-1,113,1467,212,261,undefined,177,415,183,186,95,1153,90,1393,255,103,504,210,661,192,-1,461,138,676,127,-1,616,1554,undefined
21/09/2019,18,2050,1079,2035,1675,1969,1365,551,165,128,82,44,210,-1,-1,1305,647,295,120,1087,1003,1040,2055,231,1093,-1,532,157,1765,211,1143,478,undefined,-1,102,1462,212,250,undefined,140,396,121,93,40,926,102,1173,216,129,509,97,653,166,-1,495,169,750,32,-1,562,1640,undefined
21/09/2019,19,1533,685,2278,1802,1934,1455,4046,115,131,70,17,176,-1,-1,1325,571,487,139,1263,1275,1162,2053,157,937,-1,559,148,1583,430,1154,465,undefined,-1,520,2200,281,315,undefined,171,410,96,129,53,995,56,1167,193,109,549,148,546,161,-1,509,162,528,27,-1,504,1716,undefined
21/09/2019,20,810,553,2458,1924,1608,1181,464,96,112,45,38,188,-1,-1,1156,544,329,105,1084,1215,1229,1665,291,852,-1,506,122,819,262,990,616,undefined,-1,134,1712,269,392,undefined,99,268,104,85,40,1246,55,903,163,103,558,162,475,125,-1,410,125,529,22,-1,442,1381,undefined
21/09/2019,21,649,369,2027,1417,2036,1117,123,60,48,59,40,168,-1,-1,944,386,189,99,801,984,821,1577,153,796,-1,423,99,1805,182,1120,704,undefined,-1,86,1217,455,383,undefined,131,189,86,66,33,913,35,765,122,122,403,115,477,113,-1,260,111,456,17,-1,371,1254,undefined
21/09/2019,22,444,306,1742,1091,1168,1199,673,70,41,37,14,84,-1,-1,714,322,184,96,665,1165,1094,1458,210,698,-1,333,88,636,263,1049,680,undefined,-1,150,1492,355,278,undefined,92,427,71,63,35,829,29,619,111,77,315,122,456,86,-1,295,77,482,17,-1,255,1034,undefined
21/09/2019,23,406,195,1356,1183,747,866,35,45,56,41,15,81,-1,-1,441,254,130,69,434,1250,841,1085,115,637,-1,295,47,348,65,941,285,undefined,-1,56,678,374,129,undefined,73,148,40,67,33,566,39,495,100,108,100,98,499,62,-1,194,82,353,12,-1,213,844,undefined
22/09/2019,0,228,102,914,370,423,632,40,28,32,24,14,36,-1,-1,254,136,84,66,325,820,666,775,95,336,-1,211,58,214,60,669,157,undefined,-1,28,362,381,46,undefined,48,62,25,35,21,370,12,325,77,97,44,46,343,25,-1,139,44,216,10,-1,120,451,undefined
22/09/2019,1,140,123,513,316,275,397,35,17,13,10,7,31,-1,-1,187,119,36,26,240,243,573,628,63,261,-1,130,38,82,48,536,81,undefined,-1,24,242,279,26,undefined,20,59,24,19,7,255,10,214,37,82,20,17,278,27,-1,75,22,157,3,-1,85,341,undefined
22/09/2019,2,129,128,383,224,130,265,17,9,14,2,-1,10,-1,-1,156,67,13,7,121,148,439,393,44,136,-1,99,17,64,39,422,26,undefined,-1,8,98,245,20,undefined,3,36,13,11,10,169,7,177,16,54,4,16,198,17,-1,55,11,126,5,-1,50,265,undefined
22/09/2019,3,57,67,350,162,93,198,4,2,11,2,-1,2,-1,-1,83,53,19,11,96,171,464,375,42,114,-1,73,8,50,26,415,13,undefined,-1,6,60,250,12,undefined,6,6,7,3,1,148,-1,157,15,53,7,23,259,19,-1,48,9,88,4,-1,32,249,undefined
22/09/2019,4,52,45,119,94,107,230,18,5,4,1,-1,9,-1,-1,44,28,8,5,65,88,296,283,29,84,-1,69,11,47,18,237,19,undefined,-1,14,37,76,4,undefined,8,7,5,6,1,67,2,104,14,45,5,13,49,11,-1,41,11,68,3,-1,25,158,undefined
22/09/2019,5,59,36,111,93,83,139,7,10,8,17,1,11,-1,-1,67,61,8,8,45,52,222,218,25,82,-1,80,13,65,24,234,31,undefined,-1,11,57,34,12,undefined,1,9,4,2,1,91,4,67,18,48,17,6,41,12,-1,19,11,57,1,-1,44,78,undefined
22/09/2019,6,52,51,112,155,104,200,31,24,27,10,4,19,-1,-1,51,47,19,11,22,53,119,302,36,178,-1,117,22,112,40,132,25,undefined,-1,23,126,21,4,undefined,7,7,16,3,4,118,2,112,35,56,27,30,40,6,-1,18,10,69,6,-1,32,81,undefined
22/09/2019,7,97,78,209,219,226,287,76,98,37,30,20,61,-1,-1,79,90,48,22,61,65,91,479,74,399,-1,187,43,288,139,101,34,undefined,-1,61,273,30,21,undefined,33,37,26,19,13,135,13,228,47,93,26,50,60,24,-1,47,24,169,14,-1,40,191,undefined
22/09/2019,8,229,140,313,300,458,551,151,120,104,55,41,104,-1,-1,156,173,131,57,162,101,122,800,130,559,-1,436,126,383,167,166,64,undefined,-1,60,562,75,29,undefined,90,84,40,53,26,207,30,286,162,201,112,93,144,51,-1,155,75,246,57,-1,138,343,undefined
22/09/2019,9,635,404,617,668,972,865,258,190,95,71,55,78,-1,-1,285,409,215,83,335,175,265,1342,205,776,-1,875,226,1122,462,244,140,undefined,-1,81,989,134,68,undefined,151,156,87,80,59,338,61,670,344,346,218,159,221,109,-1,214,107,474,190,-1,308,696,undefined
22/09/2019,10,1413,1063,881,1196,1650,1330,274,270,157,94,102,142,-1,-1,586,796,204,150,583,430,380,1754,214,1151,-1,1229,364,1720,603,429,162,undefined,-1,153,1226,149,91,undefined,129,229,117,94,95,723,62,1025,665,483,342,269,385,99,-1,341,120,826,176,-1,461,1074,undefined
22/09/2019,11,2272,1636,1377,1825,2180,1539,337,299,165,81,122,139,-1,-1,803,983,234,136,998,678,623,2118,220,1098,-1,1623,532,2091,832,516,295,undefined,-1,110,1583,198,156,undefined,140,199,161,96,86,923,81,1364,908,678,409,264,523,126,-1,461,138,855,252,-1,522,1215,undefined
22/09/2019,12,2856,1969,1930,2384,2560,1717,310,290,131,92,110,175,-1,-1,1209,1214,295,166,1562,1152,982,2438,207,1096,-1,1955,639,2378,833,810,315,undefined,-1,131,1852,166,234,undefined,166,311,168,109,106,1298,94,1659,1128,733,570,368,618,159,-1,557,151,843,261,-1,649,1651,undefined
22/09/2019,13,3248,2169,2415,2681,2642,1691,333,271,122,56,111,174,-1,-1,1448,1290,252,217,1894,1272,1088,2587,201,1095,-1,2059,615,2568,1076,946,385,undefined,-1,124,1775,173,304,undefined,90,422,278,84,101,1382,87,1944,1231,776,626,409,872,158,-1,623,132,807,468,-1,863,1748,undefined
22/09/2019,14,3208,2395,2413,2748,2921,1853,274,316,127,47,123,171,-1,-1,1623,1263,235,162,1585,846,1011,2584,247,992,-1,1905,578,2403,1049,926,474,undefined,-1,140,2000,149,304,undefined,117,234,200,49,65,1543,96,1991,1178,632,620,326,781,165,-1,591,110,812,293,-1,778,1846,undefined
22/09/2019,15,3411,2452,2073,2620,3000,1670,283,286,151,53,107,179,-1,-1,1575,1199,254,154,910,899,992,2602,236,1139,-1,1620,453,2260,941,817,475,undefined,-1,118,1786,169,226,undefined,137,193,204,52,82,1545,108,1845,838,510,643,259,657,168,-1,474,123,883,274,-1,732,1802,undefined
22/09/2019,16,3269,2139,2143,2575,2972,2005,209,229,134,64,114,210,-1,-1,1670,1032,183,156,862,722,1140,2821,228,1280,-1,1034,347,2628,756,879,498,undefined,-1,109,1687,192,249,undefined,135,255,146,70,60,1570,95,1684,718,299,614,218,637,135,-1,475,139,703,268,-1,843,1654,undefined
22/09/2019,17,2892,1670,2275,2178,1876,1650,181,231,133,67,96,177,-1,-1,1635,690,324,104,1015,968,1163,2889,215,1192,-1,711,199,1352,620,886,506,undefined,-1,119,1286,175,262,undefined,109,198,205,89,68,1302,105,1661,322,180,629,188,760,194,-1,471,140,733,299,-1,795,1715,undefined
22/09/2019,18,2154,1094,2129,1829,1750,1433,141,172,146,97,109,160,-1,-1,1455,561,185,134,1070,1099,1133,2365,239,1045,-1,585,143,1090,367,981,643,undefined,-1,114,1315,123,296,undefined,110,255,192,112,45,1250,96,1347,204,155,561,131,573,161,-1,504,137,682,71,-1,742,1758,undefined
22/09/2019,19,1361,531,2380,1327,1745,1127,51,92,84,82,63,149,-1,-1,1275,324,158,59,1026,1153,985,2009,190,841,-1,635,127,1302,228,911,535,undefined,-1,55,1171,156,285,undefined,78,213,139,108,38,1006,60,1162,192,150,443,172,449,126,-1,358,111,437,25,-1,575,1602,undefined
22/09/2019,20,663,317,1709,997,1015,1011,50,74,73,56,75,197,-1,-1,1062,286,133,69,755,902,980,1624,188,649,-1,492,117,388,143,711,601,undefined,-1,44,826,114,253,undefined,35,152,114,94,44,980,64,802,161,179,391,102,416,129,-1,330,60,388,22,-1,470,1382,undefined
22/09/2019,21,334,215,1242,777,802,814,35,52,62,66,34,179,-1,-1,656,230,110,18,462,528,643,1306,166,589,-1,420,63,322,143,546,438,undefined,-1,61,591,86,172,undefined,59,63,110,79,24,665,46,474,99,117,302,91,260,92,-1,265,69,431,14,-1,329,1088,undefined
22/09/2019,22,311,169,975,511,636,598,19,33,35,38,23,52,-1,-1,424,125,84,57,275,364,580,1119,108,469,-1,288,83,424,92,504,269,undefined,-1,30,340,75,77,undefined,37,282,90,77,45,404,31,379,121,102,110,59,162,83,-1,122,49,258,13,-1,271,810,undefined
22/09/2019,23,169,101,556,300,206,439,17,12,23,13,16,51,-1,-1,176,70,33,16,141,229,366,697,71,294,-1,157,17,82,21,301,108,undefined,-1,17,203,40,23,undefined,25,32,64,66,17,212,25,240,32,89,31,26,118,63,-1,70,25,164,7,-1,110,476,undefined
23/09/2019,0,75,37,283,142,101,177,5,5,15,14,3,22,-1,-1,113,19,14,5,71,90,184,280,31,114,-1,124,9,61,11,226,50,undefined,-1,6,79,18,29,undefined,9,23,26,22,13,89,15,106,12,68,22,18,70,35,-1,34,18,73,10,-1,77,252,undefined
23/09/2019,1,68,21,179,52,47,87,2,5,10,11,4,6,-1,-1,63,18,6,7,47,41,102,127,22,30,-1,105,17,21,27,148,26,undefined,-1,2,32,10,5,undefined,5,6,7,4,1,30,4,90,22,66,1,14,27,23,-1,28,5,42,4,-1,38,152,undefined
23/09/2019,2,19,8,126,34,25,43,3,1,2,5,1,2,-1,-1,44,6,12,-1,36,25,60,81,4,40,-1,71,9,23,6,99,8,undefined,-1,5,22,5,3,undefined,7,4,6,2,1,16,4,23,11,53,6,9,19,7,-1,42,6,23,1,-1,25,113,undefined
23/09/2019,3,9,13,56,21,39,67,1,-1,1,1,1,2,-1,-1,23,16,5,2,6,10,56,87,1,14,-1,26,3,30,1,70,9,undefined,-1,-1,11,-1,7,undefined,5,6,5,2,-1,15,-1,23,4,32,1,9,7,8,-1,8,7,18,1,-1,7,74,undefined
23/09/2019,4,21,15,51,35,41,49,1,4,7,3,-1,1,-1,-1,24,3,3,2,15,11,42,60,3,26,-1,23,9,47,2,55,6,undefined,-1,5,15,1,2,undefined,4,2,4,1,1,16,2,32,7,28,4,1,10,5,-1,2,15,10,-1,-1,18,61,undefined
23/09/2019,5,33,16,72,59,99,229,27,29,83,26,1,14,-1,-1,32,23,77,32,25,17,59,133,49,323,-1,33,7,87,19,64,21,undefined,-1,36,102,13,21,undefined,15,20,13,7,1,31,3,74,6,21,2,6,31,4,-1,16,73,104,4,-1,32,85,undefined
23/09/2019,6,127,79,183,195,395,1060,105,115,582,102,14,67,-1,-1,86,112,218,180,33,40,70,698,274,1030,-1,97,31,319,94,81,48,undefined,-1,44,673,62,7,undefined,93,71,34,22,12,157,20,219,45,50,23,34,57,38,-1,65,500,371,23,-1,92,299,undefined
23/09/2019,7,365,247,343,502,993,1749,325,277,2352,363,33,202,-1,-1,270,426,873,761,77,116,225,1445,750,2359,-1,232,91,1047,239,176,83,undefined,-1,106,905,236,46,undefined,329,264,139,136,40,473,54,486,134,40,77,66,223,99,-1,170,1915,1168,91,-1,314,604,undefined
23/09/2019,8,975,673,734,998,2038,3998,660,497,4664,598,78,332,-1,-1,674,931,2284,1756,154,236,371,2842,1417,4371,-1,590,202,1913,421,351,145,undefined,-1,308,1855,630,116,undefined,783,817,447,477,120,939,161,1012,336,95,170,126,758,263,-1,389,3977,2606,424,-1,756,1330,undefined
23/09/2019,9,951,705,728,1178,1416,2057,246,288,2466,474,40,135,-1,-1,600,1040,1390,878,140,198,358,1931,716,2738,-1,553,163,1195,298,265,143,undefined,-1,160,1040,532,136,undefined,858,569,514,518,103,716,218,922,286,80,228,175,535,315,-1,369,1998,1716,367,-1,702,1152,undefined
23/09/2019,10,1462,1121,921,1522,1581,1188,185,187,825,291,16,121,-1,-1,689,1160,787,449,284,282,513,1867,470,1719,-1,571,127,1286,281,372,208,undefined,-1,164,865,444,136,undefined,490,479,556,261,97,737,185,959,250,110,347,171,512,268,-1,437,772,1120,413,-1,791,923,undefined
23/09/2019,11,2028,1516,1324,2081,1777,1244,165,208,657,267,64,169,-1,-1,958,1342,825,408,468,534,654,2143,507,1727,-1,691,135,1563,503,543,205,undefined,-1,149,1046,405,190,undefined,467,494,719,292,119,1053,169,1234,295,8,430,168,646,302,-1,454,1300,1128,453,-1,900,1134,undefined
23/09/2019,12,3241,2906,2128,3089,2113,1829,267,502,1353,472,60,186,-1,-1,1326,2030,1485,523,961,790,1491,2885,883,2404,-1,943,174,1929,539,1000,318,undefined,-1,281,1747,873,350,undefined,1148,861,771,445,188,1779,310,1669,304,-1,508,185,1015,393,-1,747,1721,1475,481,-1,1326,1633,undefined
23/09/2019,13,3578,3032,2356,3337,2259,2090,344,554,1266,419,121,359,-1,-1,1776,2198,1530,544,1042,901,1464,3446,933,2427,-1,1100,200,1953,739,1016,368,undefined,-1,366,2023,869,314,undefined,1062,886,843,670,273,2192,316,2211,324,-1,613,233,1135,430,-1,874,1203,1653,545,-1,1338,1753,undefined
23/09/2019,14,2855,2248,1791,2891,1974,1705,124,210,728,325,12,69,-1,-1,1301,1672,800,424,774,537,956,2537,456,2107,-1,597,146,1708,367,809,284,undefined,-1,138,1177,604,233,undefined,491,573,516,414,142,1413,226,1489,272,-1,505,154,890,283,-1,654,658,1013,399,-1,1312,1305,undefined
23/09/2019,15,2697,1991,2050,2705,1963,2014,147,227,1305,357,31,151,-1,-1,1501,1447,755,541,702,631,988,2772,528,2510,-1,646,138,1695,496,825,270,undefined,-1,192,1309,472,197,undefined,399,493,719,644,219,1410,199,1749,242,-1,466,167,719,417,-1,501,1139,1260,497,-1,1161,1556,undefined
23/09/2019,16,2845,1893,1959,2723,2326,2975,231,329,3042,611,37,204,-1,-1,1612,1377,758,1072,679,494,930,3485,763,3689,-1,701,214,2077,316,731,216,undefined,-1,155,1396,534,180,undefined,547,465,565,640,195,1326,168,1747,266,-1,425,206,691,343,-1,598,2228,1810,375,-1,1308,1998,undefined
23/09/2019,17,3218,1892,2523,2983,3086,5082,544,635,4265,875,81,338,-1,-1,2069,1420,1382,1760,927,700,1224,4586,1296,5149,-1,774,238,2861,676,1068,322,undefined,-1,363,2209,730,248,undefined,610,643,812,869,307,1956,260,2303,306,-1,453,254,963,575,-1,793,3254,2538,436,-1,1485,2448,undefined
23/09/2019,18,2524,1250,2221,2151,1892,2788,357,397,1681,422,70,351,-1,-1,1793,902,725,816,1039,898,1213,3522,608,2680,-1,735,200,1736,456,942,410,undefined,-1,160,1652,433,266,undefined,323,394,504,599,234,1463,216,1723,258,-1,573,199,685,370,-1,627,1234,1403,156,-1,1170,2166,undefined
23/09/2019,19,1450,632,2059,1486,1078,1508,142,147,509,160,73,307,-1,-1,1353,461,261,246,898,771,1042,2527,362,1452,-1,649,146,631,194,717,309,undefined,-1,75,1173,213,175,undefined,110,167,374,383,141,986,121,1264,224,-1,503,147,543,263,-1,400,359,606,29,-1,862,1709,undefined
23/09/2019,20,746,321,1633,1088,1269,1019,118,127,190,53,67,254,-1,-1,1113,391,174,95,592,651,803,1970,184,906,-1,510,129,1161,154,692,309,undefined,-1,68,754,172,202,undefined,118,192,326,311,93,870,92,827,154,-1,320,73,377,237,-1,322,166,396,65,-1,637,1401,undefined
23/09/2019,21,488,229,1398,936,746,833,59,74,90,61,23,135,-1,-1,759,338,179,81,492,453,674,1572,138,796,-1,380,81,360,89,547,249,undefined,-1,49,602,129,144,undefined,84,107,190,259,73,721,75,593,119,-1,313,69,307,214,-1,196,114,349,33,-1,478,1117,undefined
23/09/2019,22,251,129,802,446,433,631,27,34,96,37,18,68,-1,-1,396,113,79,43,277,278,384,1125,126,578,-1,255,60,205,54,392,186,undefined,-1,47,285,66,65,undefined,52,54,121,127,51,387,46,352,80,-1,178,61,147,108,-1,135,65,276,15,-1,283,774,undefined
23/09/2019,23,121,67,404,215,296,528,26,39,38,12,8,47,-1,-1,160,42,84,37,110,106,268,711,56,359,-1,182,48,94,43,261,79,undefined,-1,27,230,39,44,undefined,42,22,79,56,23,168,26,244,54,-1,41,40,68,87,-1,72,32,147,12,-1,171,494,undefined
24/09/2019,0,83,32,203,102,106,156,10,14,19,6,1,23,-1,-1,69,30,18,13,64,32,177,227,18,106,-1,128,24,42,12,197,30,undefined,-1,6,74,14,15,undefined,14,12,31,24,14,66,18,62,22,-1,8,33,32,29,-1,50,9,78,6,-1,76,223,undefined
24/09/2019,1,31,15,80,42,77,64,9,4,4,1,12,4,-1,-1,32,9,17,7,27,26,95,134,18,33,-1,91,20,21,11,117,14,undefined,-1,11,45,6,4,undefined,10,2,10,5,3,42,5,52,26,-1,3,21,18,10,-1,17,6,44,-1,-1,30,144,undefined
24/09/2019,2,15,6,39,26,19,59,8,14,4,4,1,3,-1,-1,21,19,7,3,26,20,64,84,3,27,-1,74,2,17,8,48,6,undefined,-1,3,34,3,2,undefined,-1,5,7,3,2,20,-1,46,6,-1,2,4,17,5,-1,6,8,22,2,-1,15,92,undefined
24/09/2019,3,22,13,38,20,43,25,4,1,1,-1,2,2,-1,-1,5,14,10,2,21,32,89,54,3,32,-1,47,-1,51,1,49,4,undefined,-1,4,11,1,4,undefined,3,4,9,2,3,18,-1,26,3,-1,2,5,9,3,-1,8,1,6,1,-1,17,60,undefined
24/09/2019,4,15,6,31,31,62,65,20,4,5,2,-1,-1,-1,-1,16,11,12,4,3,8,41,53,7,41,-1,45,1,48,2,24,8,undefined,-1,4,15,1,11,undefined,10,4,4,2,1,19,4,33,1,-1,7,9,6,4,-1,-1,3,19,1,-1,13,64,undefined
24/09/2019,5,16,12,75,73,110,253,28,34,96,28,3,18,-1,-1,29,39,79,46,8,12,38,187,40,363,-1,75,13,82,34,42,25,undefined,-1,25,184,19,19,undefined,43,23,6,7,-1,32,6,75,13,-1,11,12,28,7,-1,17,71,144,2,-1,25,103,undefined
24/09/2019,6,131,65,176,223,402,1071,128,121,633,84,30,82,-1,-1,79,179,273,216,44,45,82,726,276,1107,-1,179,32,365,122,64,41,undefined,-1,72,712,75,10,undefined,116,106,41,35,28,183,21,187,65,-1,20,52,58,34,-1,65,507,418,30,-1,79,329,undefined
24/09/2019,7,386,308,361,581,1024,1925,442,316,2263,377,71,192,-1,-1,322,490,973,768,64,105,186,1540,771,2324,-1,324,103,926,247,166,79,undefined,-1,148,1030,244,49,undefined,301,299,148,164,44,481,88,527,157,-1,117,82,226,137,-1,149,1754,1234,102,-1,322,618,undefined
24/09/2019,8,903,598,721,1009,2043,4119,652,536,4354,620,109,320,-1,-1,675,996,2314,1758,177,228,351,2953,1522,4426,-1,687,247,1795,420,415,149,undefined,-1,306,1945,651,107,undefined,780,893,461,500,181,963,180,1042,353,-1,190,139,777,280,-1,399,4099,2550,492,-1,804,1292,undefined
24/09/2019,9,1070,748,726,1099,1410,2022,302,281,2410,467,57,127,-1,-1,629,973,1436,927,150,199,381,1990,820,2833,-1,761,188,1191,237,272,110,undefined,-1,197,1116,498,143,undefined,651,551,502,461,134,729,265,962,366,-1,317,163,491,320,-1,361,2068,1641,371,-1,800,1100,undefined
24/09/2019,10,1268,1115,976,1574,1698,1391,140,208,849,310,26,87,-1,-1,760,1081,853,561,277,298,446,1941,531,1875,-1,950,213,1446,275,353,167,undefined,-1,165,913,491,126,undefined,473,559,527,300,103,806,174,989,434,-1,260,198,528,263,-1,390,824,1173,442,-1,949,977,-1
24/09/2019,11,2025,1551,1491,2184,1704,1339,198,208,713,266,48,111,-1,-1,993,1424,738,493,490,469,649,2118,487,1757,-1,1169,330,1508,565,523,169,undefined,-1,140,1126,455,172,undefined,493,598,763,340,135,1086,215,1441,521,-1,392,196,669,332,-1,434,751,1186,500,-1,1006,1145,-1
24/09/2019,12,3397,2795,2561,3336,2267,2301,410,689,1614,535,121,208,-1,-1,1732,2238,1743,664,998,990,1542,3580,956,2874,-1,1802,317,1995,689,1024,305,undefined,-1,314,2329,999,316,undefined,1224,1003,734,467,181,1965,370,2090,674,-1,495,308,1124,383,-1,825,1688,1792,637,-1,1484,1673,-1
24/09/2019,13,3631,3095,2524,3340,2407,2222,361,626,1318,431,132,218,-1,-1,1710,2320,1713,670,1040,1065,1614,3471,979,2501,-1,1811,284,2011,773,1077,377,undefined,-1,337,2179,917,328,undefined,1230,919,814,307,205,2236,349,2243,626,-1,539,353,1133,443,-1,912,1466,1767,534,-1,1413,1793,-1
24/09/2019,14,3053,2391,2574,3127,2269,1946,249,341,914,265,84,99,-1,-1,1803,1825,920,552,892,709,1184,2986,659,2057,-1,1096,236,1786,698,816,283,undefined,-1,205,1659,580,251,undefined,654,608,761,288,166,1830,248,1872,491,-1,438,250,954,326,-1,724,778,1254,736,-1,1450,1514,-1
24/09/2019,15,2870,2014,2144,2847,2085,2128,229,279,1444,414,73,148,-1,-1,1716,1491,721,586,736,686,1022,3195,544,2520,-1,732,183,1692,647,736,259,undefined,-1,180,1260,548,191,undefined,414,556,840,198,197,1797,192,1820,415,-1,448,208,819,469,-1,573,908,1392,371,-1,1329,1636,-1
24/09/2019,16,2967,2144,2418,2943,2334,3057,312,366,3153,702,74,189,-1,-1,1909,1617,789,1092,768,610,1066,3802,828,3757,-1,725,200,1943,630,777,244,undefined,-1,222,1630,549,224,undefined,715,495,707,369,237,1903,304,1954,274,-1,400,195,866,435,-1,704,2046,1989,490,-1,1446,1946,-1
24/09/2019,17,3418,2196,2745,3269,3481,4971,654,619,4354,835,107,290,-1,-1,2316,1607,1359,1789,923,798,1260,4995,1332,5225,-1,795,276,2820,803,1063,332,undefined,-1,366,2547,735,280,undefined,871,707,937,459,250,2138,315,2410,372,-1,496,233,1013,609,-1,837,2738,2487,461,-1,1495,2562,-1
24/09/2019,18,2672,1373,2637,2505,2644,3044,376,431,1823,426,101,263,-1,-1,1908,978,744,802,1117,1023,1331,3846,671,2817,-1,827,204,2075,582,1121,400,undefined,-1,191,1851,456,307,undefined,401,464,678,526,240,1609,214,1744,276,-1,555,186,811,484,-1,659,1069,1504,143,-1,1289,2154,-1
24/09/2019,19,1285,745,2498,1910,1526,1511,160,170,587,161,93,231,-1,-1,1599,546,276,278,1007,945,1131,2590,346,1459,-1,609,159,1455,342,855,341,undefined,-1,71,1159,256,234,undefined,151,184,358,310,157,1189,164,1227,212,-1,446,129,684,301,-1,455,418,719,22,-1,909,1718,-1
24/09/2019,20,811,417,1865,1257,986,1138,76,110,465,81,57,243,-1,-1,1148,409,166,161,693,600,898,2001,243,990,-1,564,145,458,152,796,506,undefined,-1,96,797,216,238,undefined,81,214,381,289,109,1076,111,952,194,-1,378,135,478,264,-1,328,228,497,31,-1,712,1440,-1
24/09/2019,21,525,297,1435,1141,1261,932,60,74,129,61,38,197,-1,-1,869,326,144,63,506,612,706,1659,152,897,-1,501,94,1026,137,680,403,undefined,-1,70,708,169,186,undefined,100,152,218,173,84,911,79,649,127,-1,326,99,339,136,-1,283,115,429,22,-1,615,1086,-1
24/09/2019,22,274,145,960,566,1209,732,35,45,100,38,35,84,-1,-1,519,149,112,59,374,336,484,1421,130,577,-1,344,79,951,128,488,215,undefined,-1,73,524,84,118,undefined,57,56,159,114,62,562,41,378,104,-1,204,56,207,105,-1,126,119,316,13,-1,326,819,-1
24/09/2019,23,146,53,434,227,296,494,26,25,61,19,14,29,-1,-1,200,72,59,42,147,153,348,762,50,288,-1,202,65,154,27,317,125,undefined,-1,41,223,50,45,undefined,38,22,61,61,22,253,30,255,63,-1,63,31,85,53,-1,88,46,156,11,-1,184,554,-1
25/09/2019,0,102,48,221,99,151,153,10,12,17,6,10,35,-1,-1,70,30,30,10,59,74,152,252,29,108,-1,126,26,80,12,157,38,undefined,-1,16,94,15,19,undefined,9,32,30,33,6,91,17,108,29,-1,11,27,38,45,-1,42,20,57,1,-1,75,271,-1
25/09/2019,1,38,17,119,52,47,47,7,2,11,3,7,14,-1,-1,55,16,6,2,98,63,103,114,16,30,-1,95,9,21,22,110,31,undefined,-1,1,28,9,7,undefined,4,2,14,6,4,62,5,79,17,-1,8,9,38,16,-1,19,16,34,4,-1,33,140,-1
25/09/2019,2,20,4,48,22,36,48,12,4,6,2,3,5,-1,-1,23,3,8,5,33,38,57,80,13,18,-1,83,7,17,4,59,10,undefined,-1,3,14,5,5,undefined,-1,3,10,4,4,20,3,46,14,-1,1,12,8,7,-1,14,3,35,1,-1,22,116,-1
25/09/2019,3,7,8,31,25,42,39,6,3,7,-1,1,1,-1,-1,15,16,14,2,7,13,82,52,15,19,-1,43,-1,40,4,45,6,undefined,-1,6,18,1,7,undefined,5,-1,10,1,1,28,1,36,1,-1,1,6,13,5,-1,9,5,9,-1,-1,16,78,-1
25/09/2019,4,19,28,47,30,62,55,6,4,4,2,-1,-1,-1,-1,10,10,9,3,11,11,16,89,7,31,-1,31,6,57,6,34,15,undefined,-1,3,19,7,9,undefined,14,9,5,2,3,16,1,27,6,-1,7,6,3,1,-1,7,4,11,-1,-1,14,39,-1
25/09/2019,5,28,26,88,74,125,270,36,48,75,28,5,23,-1,-1,37,88,90,42,23,21,48,202,50,324,-1,40,17,89,48,36,9,undefined,-1,20,143,23,9,undefined,38,16,7,5,1,47,5,70,17,-1,-1,8,18,13,-1,17,71,117,2,-1,29,108,-1
25/09/2019,6,143,66,179,222,427,993,152,140,583,87,26,97,-1,-1,87,163,272,194,34,24,92,758,272,1143,-1,114,30,411,136,66,41,undefined,-1,67,739,89,13,undefined,103,95,57,27,18,181,22,213,41,-1,25,31,49,50,-1,73,471,423,30,-1,100,306,-1
25/09/2019,7,384,277,339,546,1005,1958,442,326,2177,357,59,187,-1,-1,323,560,906,752,83,93,155,1511,771,2213,-1,283,95,1037,262,144,84,undefined,-1,155,1076,215,61,undefined,353,311,148,142,33,483,75,508,148,-1,95,77,205,95,-1,142,1623,1190,138,-1,310,610,-1
25/09/2019,8,918,615,701,1071,2011,3773,620,514,4178,617,101,306,-1,-1,682,968,2223,1656,176,234,421,2943,1491,4382,-1,613,191,1977,486,384,218,undefined,-1,269,1927,675,92,undefined,763,839,444,479,101,1009,168,1040,268,-1,181,152,689,290,-1,428,4162,2566,407,-1,844,1328,-1
25/09/2019,9,981,833,733,1118,1465,2018,251,273,2325,418,50,112,-1,-1,619,1004,1470,908,180,230,317,2164,886,2797,-1,636,170,1268,223,354,146,undefined,-1,224,1088,568,139,undefined,685,680,578,522,135,771,203,1134,270,-1,274,161,563,282,-1,376,2253,1601,330,-1,839,1069,18
25/09/2019,10,1413,1153,1089,1653,1718,1324,194,206,819,260,53,71,-1,-1,826,1201,902,562,279,334,501,2000,561,1874,-1,666,181,1481,482,385,211,undefined,-1,190,1031,510,150,undefined,520,592,583,316,119,853,161,1183,280,-1,292,177,535,283,-1,420,824,1202,582,-1,1011,1059,221
25/09/2019,11,2134,1719,1444,2274,2416,1515,275,267,840,252,45,64,-1,199,1051,1495,863,503,523,704,709,2254,611,1888,-1,645,233,2143,579,620,232,undefined,-1,214,1266,571,179,undefined,574,672,729,314,147,1154,222,1285,372,-1,371,228,667,367,-1,445,905,1341,453,-1,993,1083,216
25/09/2019,12,3331,3034,2440,3271,2769,2211,394,711,1592,526,102,211,-1,737,1813,2331,1647,616,1041,1189,1549,3134,1023,2522,-1,1165,193,2725,784,1108,379,undefined,-1,300,2418,959,337,undefined,1285,1108,875,226,163,1980,310,2085,365,-1,590,268,1025,370,-1,719,1818,1984,659,-1,1479,1664,369
25/09/2019,13,3691,3332,2589,3520,2919,2450,397,588,1347,451,123,208,-1,693,1919,2371,1548,679,1035,1047,1640,3359,1088,2528,-1,1183,202,2664,820,1126,370,undefined,-1,349,2529,940,341,undefined,1172,1104,959,244,162,2413,285,2377,349,-1,512,343,1069,460,undefined,802,1306,1810,619,-1,1410,1801,350
25/09/2019,14,3122,2522,2458,3306,2353,2161,313,325,870,264,89,130,-1,645,1743,1842,922,491,881,639,1101,3117,700,2268,-1,816,207,2037,780,930,425,undefined,-1,236,1801,688,205,undefined,583,627,752,269,186,1760,273,1932,366,-1,495,213,986,367,undefined,648,705,1374,637,-1,1537,1599,340
25/09/2019,15,3274,2303,2269,3239,2993,2642,342,291,1334,264,63,146,-1,790,1727,1668,835,576,694,744,1053,3079,598,2568,-1,736,200,2738,694,789,318,undefined,-1,232,1957,564,192,undefined,545,582,767,252,211,1712,198,1915,366,-1,386,186,850,466,undefined,586,850,1447,452,-1,1260,1637,324
25/09/2019,16,3322,2339,2415,3075,2786,3312,573,443,2826,511,94,165,-1,1161,2017,1481,866,1051,756,647,1095,3801,802,3565,-1,870,305,2298,714,787,313,undefined,-1,285,1977,563,174,undefined,551,615,794,502,204,1704,208,2117,458,-1,372,256,842,517,undefined,636,1656,1995,547,-1,1610,1978,398
25/09/2019,17,3826,2307,2859,3403,3729,5208,957,704,3876,873,124,245,-1,1863,2278,1576,1327,1731,1038,1005,1435,5116,1291,5050,-1,1236,327,2900,973,1073,375,undefined,-1,407,2929,906,287,undefined,597,688,936,644,284,2197,294,2533,859,-1,573,268,1001,692,undefined,859,2488,2669,453,-1,1635,2643,369
25/09/2019,18,3122,1740,2740,2821,2637,3266,1038,445,1759,388,97,264,-1,1155,2000,1146,667,771,1086,1304,1275,4095,755,3023,-1,1885,465,2089,765,1112,463,undefined,-1,255,2145,528,256,undefined,402,662,683,545,227,1820,226,2429,1054,-1,592,300,893,502,undefined,737,1021,1568,195,-1,1424,2537,476
25/09/2019,19,1736,710,2545,1821,1675,2010,593,215,583,178,60,260,-1,603,1577,685,376,323,1056,1052,1190,2891,354,1554,-1,1807,346,1436,337,998,484,undefined,-1,122,1418,319,285,undefined,200,336,287,350,154,1284,142,1454,1054,-1,505,354,670,261,undefined,519,464,885,29,-1,1106,2191,413
25/09/2019,20,893,424,2159,1448,1165,1447,261,145,302,89,111,297,-1,471,1320,468,214,126,793,905,991,2394,293,1051,-1,1545,236,532,181,806,504,undefined,-1,86,989,254,257,undefined,135,253,313,283,129,1173,117,1128,660,-1,451,193,572,250,undefined,357,196,522,35,-1,748,1823,360
25/09/2019,21,623,311,1635,1126,1471,1198,127,138,115,55,55,216,-1,311,936,337,181,77,604,623,728,1984,213,936,-1,920,179,1186,195,678,416,undefined,-1,86,886,215,225,undefined,90,151,240,207,89,925,75,808,456,-1,359,208,447,184,undefined,315,138,413,21,-1,601,1383,287
25/09/2019,22,390,216,916,705,761,912,403,57,113,38,23,70,-1,297,609,246,133,101,406,472,597,1611,135,756,-1,497,93,304,174,511,234,undefined,-1,106,633,120,137,undefined,75,335,114,85,31,683,53,491,191,-1,240,125,215,111,undefined,186,134,369,17,-1,329,966,211
25/09/2019,23,171,96,547,302,447,510,1358,48,49,27,20,46,-1,201,235,113,53,52,199,178,362,974,83,405,-1,184,56,145,75,296,133,undefined,-1,70,287,92,44,undefined,42,32,103,103,30,338,30,277,83,-1,50,48,108,72,undefined,75,40,204,16,-1,201,572,175
26/09/2019,0,66,40,349,149,203,249,36,8,13,4,9,20,-1,86,139,46,30,19,92,62,224,357,57,166,-1,175,43,53,27,234,24,undefined,-1,17,121,51,3,undefined,20,23,106,71,26,136,11,162,47,-1,15,44,39,34,undefined,40,18,115,2,-1,55,309,116
26/09/2019,1,44,22,185,64,65,74,11,9,9,2,1,4,-1,16,51,25,9,11,65,21,127,160,16,54,-1,112,21,35,22,191,31,undefined,-1,8,72,29,15,undefined,9,12,56,35,21,47,4,92,17,-1,18,10,16,26,undefined,32,7,44,3,-1,40,175,64
26/09/2019,2,28,17,124,40,31,56,1,3,2,1,1,6,-1,13,42,16,7,2,36,25,91,96,23,32,-1,64,8,16,9,94,7,undefined,-1,6,33,7,5,undefined,1,3,35,16,13,26,2,58,17,-1,15,11,22,14,undefined,14,3,24,3,-1,25,157,59
26/09/2019,3,17,16,64,21,41,27,2,12,2,9,-1,1,-1,5,20,9,3,4,13,10,44,72,6,26,-1,44,6,33,3,58,15,undefined,-1,8,14,14,16,undefined,3,11,14,4,-1,18,1,41,4,-1,10,8,23,10,undefined,23,10,24,-1,-1,6,63,24
26/09/2019,4,10,22,26,31,67,63,19,11,8,1,1,14,-1,40,18,19,13,2,7,11,24,73,16,30,-1,30,15,44,7,36,19,undefined,-1,5,25,5,7,undefined,5,6,4,2,1,18,1,23,14,-1,-1,7,9,5,undefined,2,9,14,-1,-1,18,58,22
26/09/2019,5,19,11,74,81,119,245,31,32,83,23,2,25,-1,83,48,34,83,36,13,11,38,166,45,339,-1,70,12,74,28,36,7,undefined,-1,17,135,22,12,undefined,19,15,7,3,1,35,3,66,16,-1,3,11,20,14,undefined,12,60,123,5,-1,25,107,21
26/09/2019,6,134,93,211,239,408,1082,150,115,525,90,32,95,-1,281,110,271,260,185,35,34,66,783,252,1093,-1,168,38,291,105,60,46,undefined,-1,66,733,92,14,undefined,105,75,42,21,13,154,18,181,76,-1,17,45,57,36,undefined,74,394,388,31,-1,103,344,52
26/09/2019,7,312,255,361,608,969,1840,347,289,2273,388,53,175,-1,665,278,444,851,804,77,121,218,1456,715,2342,-1,366,78,871,264,142,107,undefined,-1,134,1017,225,47,undefined,381,299,144,151,43,471,81,537,163,-1,110,64,213,100,undefined,163,1713,1187,140,-1,310,660,67
26/09/2019,8,923,645,666,1038,1836,3751,538,531,4216,595,94,280,-1,1256,730,918,2204,1646,158,239,372,2813,1461,4406,-1,713,231,1685,386,468,154,undefined,-1,293,1964,631,117,undefined,738,797,500,560,138,942,257,1153,332,-1,168,142,702,284,undefined,379,3735,2372,394,-1,886,1294,116
26/09/2019,9,1023,876,730,1175,1545,2306,280,309,2473,470,51,144,-1,753,632,1016,1311,877,173,247,388,2217,870,2911,-1,765,180,1287,298,315,167,undefined,-1,250,1252,549,154,undefined,751,658,543,442,143,775,223,946,377,-1,232,163,527,307,undefined,402,2309,1678,333,-1,766,1130,178
26/09/2019,10,1630,1434,1516,2063,2593,1671,284,261,1256,411,75,118,-1,587,1301,1476,1097,664,355,380,566,2596,967,1874,-1,1388,304,2619,807,509,204,undefined,-1,254,1123,612,165,undefined,478,561,1008,452,201,1352,184,1632,410,-1,296,212,608,965,undefined,481,1035,1499,608,-1,1225,1628,284
26/09/2019,11,2387,2154,2038,2894,3083,1857,388,323,1267,398,78,165,-1,705,1616,1777,990,656,616,703,777,2854,985,1963,-1,1738,386,2801,959,636,288,undefined,-1,225,1487,677,250,undefined,471,686,1252,646,257,1916,167,2088,667,-1,407,269,937,1287,undefined,589,876,1387,641,-1,1353,2071,304
26/09/2019,12,3731,3394,3208,3936,3751,2749,597,891,2175,656,177,296,-1,861,2402,2619,1924,801,1180,1276,1502,3630,1478,2691,-1,2260,382,3139,1312,1284,371,undefined,-1,431,2663,1261,324,undefined,1086,1140,1477,744,270,2800,290,2857,753,-1,561,327,1249,1252,undefined,885,2043,2120,448,-1,1829,2448,538
26/09/2019,13,4064,3721,3165,4417,4040,3246,512,741,1803,563,165,344,-1,995,2519,2679,1927,780,1128,1102,1703,4256,1565,2751,-1,2075,421,3672,1436,1274,573,undefined,-1,452,3088,1059,360,undefined,976,1029,1567,633,301,3207,324,3266,665,-1,574,352,1286,1316,undefined,966,1641,2229,470,-1,1860,2495,507
26/09/2019,14,3627,3181,3035,4056,3621,2860,456,421,1378,442,118,261,-1,928,2300,2155,1018,645,1005,729,1272,3705,1005,2303,-1,1512,359,3006,1400,966,405,undefined,-1,328,2362,742,256,undefined,508,657,1197,328,262,2621,242,2504,609,-1,445,239,1162,942,undefined,726,955,1531,754,-1,1648,2081,444
26/09/2019,15,3630,2667,2596,3443,3015,2782,417,392,1492,369,72,196,-1,905,1914,1718,45,626,872,796,1117,3323,778,2604,-1,950,279,2314,953,923,355,undefined,-1,247,2067,637,284,undefined,486,652,814,246,292,2046,226,2192,501,-1,438,196,932,551,undefined,651,1017,1630,474,-1,1349,1789,393
26/09/2019,16,3765,2866,2734,3520,3402,3734,477,559,3076,604,106,264,-1,1282,2194,1814,32,1097,883,575,1256,3954,992,3876,-1,856,276,2282,836,1023,318,undefined,-1,286,2404,715,221,undefined,577,668,785,235,236,2369,249,2460,373,-1,516,289,990,518,undefined,724,1908,2310,382,-1,1493,2219,358
26/09/2019,17,4321,2868,3138,3817,4088,5022,537,710,3341,747,163,395,-1,1635,2553,1813,55,1380,1116,1023,1449,4917,1345,4531,-1,845,275,2864,1056,1242,447,undefined,-1,320,2907,890,227,undefined,626,769,878,279,307,2360,244,2794,400,-1,602,219,1163,706,undefined,871,2160,2595,418,-1,1598,2678,439
26/09/2019,18,3821,2266,3182,3340,3782,3514,384,442,1785,371,121,482,-1,1083,2308,1811,42,973,1426,1569,1563,3900,755,2780,-1,823,205,2566,648,1400,490,undefined,-1,249,2638,723,282,undefined,289,673,641,397,194,2170,186,2193,275,-1,687,217,1018,498,undefined,769,980,1731,137,-1,1408,2529,517
26/09/2019,19,2752,1460,2972,2604,2546,2413,247,221,645,217,79,349,-1,730,1986,853,26,318,1423,1608,1430,3309,427,1847,-1,725,167,2133,466,1360,578,undefined,-1,163,1947,419,384,undefined,215,464,390,289,166,1752,153,1832,227,-1,627,166,888,354,undefined,613,443,1055,27,-1,1099,2181,479
26/09/2019,20,2329,987,2711,2318,1912,1905,122,160,321,111,89,331,-1,549,1936,613,16,167,1372,1302,1485,2814,351,1216,-1,621,174,788,416,1204,661,undefined,-1,111,1478,396,449,undefined,90,312,318,278,95,1508,83,1396,224,-1,556,138,787,273,undefined,526,231,739,25,-1,942,1972,389
26/09/2019,21,1255,601,2641,1871,2243,1771,104,139,190,79,81,244,-1,494,1636,488,7,125,1195,1119,1422,2285,276,1203,-1,673,128,1628,305,1165,721,undefined,-1,90,1391,500,346,undefined,102,210,278,246,89,1407,101,1216,186,-1,446,172,675,251,undefined,400,140,604,33,-1,778,1876,329
26/09/2019,22,759,357,1970,1174,1731,1505,73,105,149,50,40,210,-1,482,1084,361,14,128,761,1286,1175,1912,211,910,-1,524,138,1169,214,1127,604,undefined,-1,140,964,530,236,undefined,108,468,132,187,74,1035,39,778,165,-1,372,94,463,152,undefined,268,119,562,18,-1,437,1355,309
26/09/2019,23,402,207,1323,1138,839,1067,43,45,72,32,28,68,-1,373,569,274,6,82,475,1218,907,1437,178,529,-1,310,57,339,170,797,427,undefined,-1,63,619,470,125,undefined,67,75,78,57,27,662,42,558,86,-1,166,53,417,89,undefined,198,102,344,12,-1,277,846,211
27/09/2019,0,241,254,795,445,474,587,33,24,31,22,19,56,-1,178,333,159,-1,35,267,930,691,894,94,284,-1,250,37,131,55,662,140,undefined,-1,32,293,166,43,undefined,37,56,51,32,31,405,8,389,63,-1,42,76,361,71,undefined,94,43,217,12,-1,163,543,115
27/09/2019,1,199,157,510,285,259,280,11,6,12,6,5,22,-1,94,153,123,-1,30,239,612,615,703,75,153,-1,217,23,104,96,561,83,undefined,-1,23,181,141,42,undefined,14,27,39,23,21,246,8,261,42,-1,20,32,180,56,undefined,66,17,185,12,-1,86,362,104
27/09/2019,2,108,94,367,152,176,204,4,8,15,11,2,4,-1,63,98,68,-1,19,128,225,537,430,53,78,-1,146,21,71,45,359,37,undefined,-1,28,59,115,19,undefined,13,18,29,18,16,150,3,226,39,-1,10,11,177,27,undefined,59,12,114,5,-1,57,311,79
27/09/2019,3,106,124,425,161,136,127,6,6,13,13,3,7,-1,44,79,40,-1,15,103,172,335,346,24,66,-1,76,10,95,39,347,19,undefined,-1,17,31,71,5,undefined,4,12,16,8,6,97,-1,112,12,-1,2,15,92,28,undefined,43,12,79,5,-1,50,206,58
27/09/2019,4,84,46,190,101,94,118,15,6,15,6,5,6,-1,74,36,30,-1,9,63,69,237,277,24,78,-1,79,22,47,19,169,9,undefined,-1,11,24,68,18,undefined,17,16,6,3,2,68,6,72,12,-1,3,14,47,15,undefined,19,8,41,3,-1,28,151,42
27/09/2019,5,54,32,132,84,87,131,19,9,26,9,3,12,-1,87,40,24,-1,15,32,64,167,170,22,128,-1,66,20,63,19,119,22,undefined,-1,8,39,27,15,undefined,7,15,14,1,1,40,4,47,19,-1,13,4,24,13,undefined,22,12,71,5,-1,23,96,33
27/09/2019,6,57,78,129,91,148,204,69,38,65,14,19,40,-1,100,28,38,-1,44,43,49,75,287,66,318,-1,126,19,79,42,106,28,undefined,-1,51,156,26,7,undefined,22,25,6,9,9,61,7,92,40,-1,17,30,46,7,undefined,16,48,145,7,-1,34,128,31
27/09/2019,7,164,96,168,224,234,345,139,75,197,126,16,77,-1,111,97,104,-1,119,42,85,91,551,86,588,-1,198,60,154,145,110,29,undefined,-1,52,359,46,25,undefined,46,71,26,18,15,161,16,187,86,-1,64,42,45,33,undefined,51,183,219,23,-1,35,254,31
27/09/2019,8,258,238,301,417,498,590,336,128,250,110,49,119,-1,243,176,196,-1,176,62,64,115,853,139,779,-1,395,109,326,212,190,45,undefined,-1,80,671,106,44,undefined,92,120,36,39,26,272,31,336,182,-1,101,46,124,71,undefined,106,263,338,60,-1,135,413,50
27/09/2019,9,782,634,525,857,942,1018,524,168,213,159,67,125,-1,357,349,543,-1,285,137,195,311,1474,211,1021,-1,623,136,721,372,253,93,undefined,-1,196,1066,154,71,undefined,122,250,63,81,60,466,50,605,266,-1,215,132,198,81,undefined,191,222,546,96,-1,274,657,111
27/09/2019,10,1460,1278,885,1439,1952,1191,936,200,228,154,54,174,-1,553,602,1038,-1,697,292,381,471,2023,384,1448,-1,955,168,1541,574,390,124,undefined,-1,751,1338,197,96,undefined,134,433,125,104,69,818,44,893,386,-1,369,159,305,64,undefined,292,250,848,173,-1,394,897,174
27/09/2019,11,2321,1830,1391,2118,2260,1580,1398,258,245,103,50,174,-1,722,860,1227,-1,1157,563,701,686,2264,289,1426,-1,1158,251,1600,794,594,215,undefined,-1,1135,1618,217,134,undefined,212,695,162,108,64,978,60,1255,531,-1,440,204,394,93,undefined,376,311,1023,183,-1,499,1177,251
27/09/2019,12,2831,2225,2021,2610,2952,1653,1153,251,315,147,67,168,-1,558,1255,1466,-1,1088,969,1076,1142,2489,378,1421,-1,1288,295,2258,891,894,243,undefined,-1,1719,1801,192,147,undefined,181,642,220,136,98,1612,68,1413,637,-1,551,214,605,133,undefined,482,261,897,232,-1,593,1480,247
27/09/2019,13,3349,2607,2406,3261,3130,2061,2229,264,235,134,72,174,-1,641,1490,1365,-1,388,1150,1244,1336,3035,369,1317,-1,1444,267,2345,1078,959,354,undefined,-1,687,2223,207,218,undefined,194,369,246,98,79,1857,81,1822,624,-1,630,233,550,170,undefined,570,264,835,255,-1,754,1656,331
27/09/2019,14,3217,2648,2178,3159,2926,2283,1014,232,142,98,47,88,-1,604,1508,1319,-1,230,978,922,1047,2782,346,1392,-1,1162,265,2179,689,963,375,undefined,-1,192,2269,219,223,undefined,146,258,163,69,64,1465,65,1449,482,-1,643,200,538,113,undefined,459,292,913,140,-1,694,1536,375
27/09/2019,15,3100,2339,1882,2679,2219,1861,281,248,212,97,30,120,-1,533,1307,1227,-1,195,705,744,1039,2576,343,1217,-1,813,228,1824,390,899,259,undefined,-1,132,1592,182,168,undefined,118,210,128,83,74,1223,58,1484,427,-1,557,177,536,98,undefined,365,276,734,110,-1,664,1420,318
27/09/2019,16,2954,2228,2108,2556,2242,1825,272,262,310,139,58,230,-1,642,1506,1094,-1,195,902,618,1128,2779,329,1446,-1,754,186,1705,492,825,269,undefined,-1,171,1669,230,187,undefined,147,265,136,125,83,1251,48,1665,326,-1,509,174,552,155,undefined,423,323,843,237,-1,760,1503,261
27/09/2019,17,2963,1869,2359,2278,2471,1983,272,251,321,181,74,284,-1,681,1557,918,-1,224,1115,960,1224,2860,277,1354,-1,579,187,1944,578,931,403,undefined,-1,141,1840,204,212,undefined,182,238,195,192,123,1399,80,1565,269,-1,554,131,585,174,undefined,434,348,913,218,-1,683,1692,294
27/09/2019,18,2530,1394,2740,2192,2191,1774,147,197,208,144,70,292,-1,596,1401,643,-1,140,1314,1170,1222,2407,223,1150,-1,619,177,1847,343,1065,495,undefined,-1,146,1801,189,307,undefined,169,352,200,202,71,1285,55,1885,244,-1,593,179,667,209,undefined,493,345,848,96,-1,643,1754,375
27/09/2019,19,1850,873,3027,1767,1497,1393,75,161,125,99,29,193,-1,446,1557,488,-1,100,1280,1335,1221,2102,232,852,-1,609,170,957,226,1244,563,undefined,-1,85,1659,136,325,undefined,173,307,151,141,96,935,40,1393,216,-1,637,164,529,160,undefined,377,198,633,25,-1,613,1747,394
27/09/2019,20,1297,676,2322,1572,1736,1256,49,113,120,62,14,127,-1,475,1273,470,-1,91,999,1043,1090,1759,209,754,-1,573,91,1214,170,942,625,undefined,-1,103,1225,183,351,undefined,100,133,135,164,47,987,13,1210,123,-1,612,135,483,153,undefined,401,147,526,44,-1,528,1556,317
27/09/2019,21,775,313,1804,1205,1210,1228,41,79,97,56,19,145,-1,381,1014,241,-1,85,794,957,908,1594,192,638,-1,434,105,655,133,924,609,undefined,-1,52,999,259,349,undefined,98,174,143,153,24,903,31,743,128,-1,373,119,476,155,undefined,321,95,517,27,-1,451,1331,326
27/09/2019,22,474,299,1650,1073,1438,1145,27,48,76,40,14,100,-1,459,734,264,-1,68,616,805,945,1629,197,727,-1,349,91,944,119,889,482,undefined,-1,57,859,368,172,undefined,98,340,165,150,56,772,34,640,122,-1,252,77,389,142,undefined,250,85,440,9,-1,326,1198,326
27/09/2019,23,315,171,1125,943,606,858,28,16,39,17,14,78,-1,314,399,180,-1,58,372,342,588,1123,108,611,-1,254,43,222,75,737,317,undefined,-1,65,565,351,106,undefined,43,90,59,53,25,387,27,415,75,-1,99,49,379,57,undefined,177,74,407,12,-1,191,770,195
28/09/2019,0,102,93,581,616,315,536,46,17,16,13,3,56,-1,224,176,69,-1,47,229,195,466,599,79,247,-1,209,33,68,36,513,135,undefined,-1,21,221,269,43,undefined,33,27,36,30,22,248,14,198,43,-1,52,42,318,31,undefined,89,17,206,6,-1,93,406,118
28/09/2019,1,136,86,460,250,145,227,16,5,28,4,12,16,-1,130,98,65,-1,21,104,123,382,454,92,134,-1,152,21,52,10,383,65,undefined,-1,10,96,288,23,undefined,14,15,11,7,6,132,6,195,28,-1,20,20,170,17,undefined,68,10,128,4,-1,50,242,88
28/09/2019,2,95,61,222,177,128,204,18,2,22,1,1,6,-1,94,106,51,-1,12,90,101,341,337,57,106,-1,100,13,51,26,301,24,undefined,-1,8,91,215,11,undefined,24,22,13,4,4,154,6,98,13,-1,8,22,132,13,undefined,42,11,77,4,-1,33,211,63
28/09/2019,3,57,61,215,132,81,138,8,3,14,4,4,9,-1,99,69,21,-1,1,85,77,291,332,27,61,-1,90,6,53,9,291,18,undefined,-1,10,28,215,10,undefined,10,9,7,-1,-1,113,6,126,28,-1,2,13,119,7,undefined,35,11,42,3,-1,35,202,95
28/09/2019,4,44,15,108,84,57,106,20,4,16,4,-1,3,-1,76,45,18,-1,7,34,56,165,160,16,59,-1,74,19,29,9,117,6,undefined,-1,5,24,105,5,undefined,8,-1,10,-1,-1,50,2,74,14,-1,5,10,30,11,undefined,14,5,41,-1,-1,23,155,56
28/09/2019,5,29,21,89,66,45,107,57,7,13,6,1,7,-1,65,40,32,-1,13,17,19,204,158,40,86,-1,73,14,42,31,115,35,undefined,-1,9,56,19,16,undefined,11,8,6,1,1,47,2,78,17,-1,13,17,26,10,undefined,11,20,39,1,-1,18,104,54
28/09/2019,6,75,35,109,88,83,203,103,37,27,16,14,33,-1,92,39,47,-1,14,25,26,83,221,59,218,-1,111,27,57,72,88,20,undefined,-1,20,153,12,8,undefined,16,34,10,5,4,99,7,73,53,-1,17,22,19,11,undefined,22,31,99,8,-1,31,154,39
28/09/2019,7,121,132,233,262,234,473,273,67,80,35,28,76,-1,155,80,143,-1,55,54,112,87,527,85,439,-1,238,66,99,155,119,35,undefined,-1,38,415,48,19,undefined,53,47,47,17,12,160,12,177,89,-1,40,43,70,17,undefined,35,43,182,37,-1,81,195,43
28/09/2019,8,373,281,365,463,512,705,750,113,80,65,41,134,-1,290,199,265,-1,105,85,91,134,985,153,785,-1,498,140,241,269,168,75,undefined,-1,98,774,73,66,undefined,146,144,41,51,39,326,23,375,193,-1,82,98,251,46,undefined,147,117,419,62,-1,156,383,51
28/09/2019,9,887,878,598,1025,1132,1167,1230,173,132,88,65,218,-1,501,350,719,-1,204,183,308,341,1579,229,1032,-1,790,228,654,558,269,145,undefined,-1,165,1567,165,122,undefined,202,227,70,68,48,581,27,835,371,-1,193,178,288,100,undefined,265,128,612,92,-1,313,684,115
28/09/2019,10,1444,1450,823,1664,1917,1586,2402,258,146,95,69,175,-1,737,586,1154,-1,254,295,445,537,2100,264,1557,-1,1250,310,1083,902,383,202,undefined,-1,307,2187,206,135,undefined,205,342,87,41,39,906,59,1175,533,-1,332,152,429,87,undefined,380,224,888,163,-1,398,972,216
28/09/2019,11,2086,1793,1252,2117,2508,1847,3675,246,135,71,67,162,-1,857,789,1196,-1,370,659,678,697,2638,267,1485,-1,1383,343,1582,1074,585,210,undefined,-1,342,2525,233,173,undefined,230,553,135,68,52,1090,55,1370,647,-1,403,242,545,121,undefined,437,196,898,167,-1,468,1157,245
28/09/2019,12,2537,2046,1653,2410,2931,1642,4809,286,119,91,71,145,-1,746,1046,1353,-1,315,1004,912,941,2537,247,1263,-1,1608,354,2371,966,710,255,undefined,-1,333,2452,192,222,undefined,168,501,144,129,60,1506,85,1532,663,-1,473,299,627,115,undefined,533,188,839,183,-1,589,1432,305
28/09/2019,13,2628,2091,2107,2489,2550,1587,2868,259,103,61,80,115,-1,671,1276,1145,-1,236,1039,887,987,2602,206,1120,-1,1569,408,2471,1044,692,330,undefined,-1,172,1842,219,198,undefined,112,572,177,115,76,1509,88,1786,788,-1,406,267,793,143,undefined,537,166,785,220,-1,681,1524,350
28/09/2019,14,3063,2134,2035,2372,2521,1667,543,248,88,122,80,128,-1,651,1535,981,-1,157,893,710,965,2567,275,967,-1,1290,374,2097,1023,673,263,undefined,-1,153,1506,171,206,undefined,92,245,200,97,104,1608,81,1775,699,-1,384,214,657,171,undefined,464,135,638,195,-1,708,1555,261
28/09/2019,15,3062,2266,2133,2710,2852,1652,534,241,113,41,95,148,-1,576,1579,1158,-1,163,923,533,963,2710,223,1138,-1,979,188,2858,1157,693,262,undefined,-1,128,1585,156,212,undefined,65,216,186,107,86,1743,40,1710,572,-1,331,194,679,145,undefined,423,112,657,183,-1,596,1462,299
28/09/2019,16,3214,1949,2241,2431,2474,1562,860,225,130,43,93,202,-1,607,1563,974,-1,158,874,610,1082,2434,217,1146,-1,698,182,1854,909,627,285,undefined,-1,148,1602,166,164,undefined,87,325,185,138,80,1479,52,1581,341,-1,375,174,532,138,undefined,360,136,600,189,-1,671,1418,345
28/09/2019,17,2863,1743,2131,2725,2682,1919,4296,285,125,72,93,346,-1,946,1535,1036,-1,189,939,815,1204,2788,284,1326,-1,654,209,1375,1008,858,404,undefined,-1,459,2445,232,245,undefined,144,364,148,102,98,1682,95,1723,271,-1,319,152,665,189,undefined,472,142,685,235,-1,773,1684,383
28/09/2019,18,2484,1389,2415,2290,2818,2025,4598,252,185,90,98,401,-1,989,1498,768,-1,175,1181,1216,1297,2783,382,1382,-1,622,208,1448,914,1054,502,undefined,-1,552,3078,282,297,undefined,145,436,162,89,59,1614,63,1528,281,-1,365,126,571,166,undefined,480,178,842,84,-1,625,1707,315
28/09/2019,19,1882,767,2747,1938,2474,1852,1034,163,102,69,55,311,-1,685,1445,543,-1,104,1250,1427,1382,2319,283,1082,-1,691,173,1435,325,1215,639,undefined,-1,198,2184,266,395,undefined,336,299,179,120,71,1313,53,1328,206,-1,441,120,612,161,undefined,481,142,645,18,-1,615,1729,438
28/09/2019,20,916,461,2327,1902,1862,1653,1145,133,108,53,63,260,-1,644,1267,430,-1,85,1070,1247,1246,2093,246,904,-1,529,164,539,321,1055,757,undefined,-1,160,2033,205,418,undefined,151,199,93,95,54,1148,46,1005,164,-1,459,160,521,177,undefined,335,103,556,17,-1,499,1465,302
28/09/2019,21,571,377,1959,1423,1753,1515,390,86,68,44,47,218,-1,491,1063,358,-1,57,849,1004,952,1740,248,854,-1,449,93,993,235,928,656,undefined,-1,121,1430,426,320,undefined,78,147,106,102,50,1030,32,792,118,-1,395,94,451,118,undefined,341,87,463,8,-1,465,1308,337
28/09/2019,22,484,285,1581,1160,1635,1220,255,66,50,55,34,159,-1,530,672,235,-1,85,583,970,1035,1519,191,736,-1,331,112,629,153,966,572,undefined,-1,82,1284,538,205,undefined,95,397,70,72,39,802,23,587,100,-1,242,93,453,92,undefined,270,73,493,12,-1,300,1093,285
28/09/2019,23,302,221,1383,981,898,999,121,39,38,16,13,117,-1,480,510,238,-1,65,369,920,532,1041,153,663,-1,235,52,233,108,806,350,undefined,-1,61,641,553,101,undefined,61,80,36,29,27,715,22,425,70,-1,116,40,460,63,undefined,169,67,293,10,-1,197,787,207
29/09/2019,0,196,182,843,676,536,732,88,26,18,10,11,58,-1,335,273,158,-1,28,310,819,561,842,88,402,-1,199,28,123,73,535,233,undefined,-1,36,381,373,52,undefined,41,41,29,23,16,364,28,282,39,-1,49,53,300,25,undefined,128,32,204,6,-1,113,449,175
29/09/2019,1,125,102,567,386,239,473,40,17,19,-1,5,18,-1,238,188,113,-1,21,209,330,578,591,72,243,-1,115,15,76,29,525,78,undefined,-1,15,174,373,26,undefined,29,38,8,19,10,282,14,267,29,-1,10,25,280,15,undefined,103,19,134,1,-1,64,319,104
29/09/2019,2,72,128,384,306,151,336,36,11,17,17,6,5,-1,216,95,86,-1,14,115,205,448,464,41,139,-1,101,14,50,28,547,38,undefined,-1,12,123,358,14,undefined,15,10,7,6,5,196,4,193,18,-1,11,28,162,17,undefined,62,17,114,7,-1,68,303,100
29/09/2019,3,70,52,277,189,132,203,15,3,16,5,1,13,-1,157,111,69,-1,18,91,97,354,367,34,80,-1,100,20,61,20,471,18,undefined,-1,2,59,207,21,undefined,11,15,11,10,9,134,1,147,33,-1,12,18,229,8,undefined,46,5,73,3,-1,49,229,89
29/09/2019,4,69,38,202,94,92,127,12,5,8,7,5,8,-1,134,44,33,-1,2,35,67,264,258,37,76,-1,61,18,30,9,163,17,undefined,-1,19,61,177,9,undefined,1,4,3,3,3,66,1,107,22,-1,10,6,89,11,undefined,29,14,62,2,-1,32,187,84
29/09/2019,5,36,32,128,111,72,149,6,10,12,3,2,11,-1,98,50,33,-1,3,19,58,160,188,28,75,-1,76,19,56,14,211,12,undefined,-1,7,39,46,10,undefined,8,7,4,2,3,68,-1,79,9,-1,2,5,43,7,undefined,11,11,52,3,-1,24,88,46
29/09/2019,6,36,41,91,152,112,193,32,19,19,10,5,19,-1,106,50,37,-1,14,25,28,100,373,59,218,-1,109,18,88,27,136,19,undefined,-1,20,85,27,6,undefined,18,12,16,3,3,109,11,93,31,-1,10,12,21,5,undefined,39,13,93,7,-1,38,99,32
29/09/2019,7,110,86,174,214,204,246,82,75,40,26,16,55,-1,119,99,103,-1,20,48,82,107,465,37,304,-1,198,52,172,78,122,42,undefined,-1,30,274,39,20,undefined,32,18,16,10,9,132,10,171,82,-1,37,48,61,21,undefined,60,36,156,15,-1,63,151,32
29/09/2019,8,191,151,290,316,351,683,123,88,90,39,37,162,-1,239,150,162,-1,46,42,89,103,655,133,684,-1,333,78,330,163,188,51,undefined,-1,58,494,64,42,undefined,88,46,37,27,21,208,16,311,153,-1,52,74,185,34,undefined,129,89,317,57,-1,139,373,47
29/09/2019,9,583,394,591,685,806,1045,198,153,143,52,57,206,-1,278,289,331,-1,85,127,186,195,1140,264,802,-1,708,165,898,325,264,114,undefined,-1,92,959,92,67,undefined,139,118,73,72,39,377,24,672,342,-1,139,162,213,79,undefined,212,133,469,192,-1,279,714,80
29/09/2019,10,1213,949,761,1209,1570,1497,418,225,134,65,78,246,-1,501,551,730,-1,124,278,358,378,1639,224,1093,-1,1113,321,1495,524,443,143,undefined,-1,92,1505,149,99,undefined,140,170,75,39,37,637,42,1054,567,-1,343,276,377,80,undefined,341,212,675,198,-1,444,960,179
29/09/2019,11,2108,1584,1179,1930,2364,1582,613,255,133,71,118,356,-1,548,811,908,-1,132,604,777,621,2207,252,1165,-1,1419,379,2129,672,533,261,undefined,-1,131,1816,160,175,undefined,158,224,130,117,59,873,53,1274,720,-1,404,305,491,113,undefined,413,206,825,206,-1,526,1147,215
29/09/2019,12,2622,2075,1906,2414,2691,1627,652,298,137,75,134,343,-1,561,1087,1220,-1,153,1048,1165,932,2325,316,1002,-1,1728,506,2503,912,734,363,undefined,-1,149,2084,185,226,undefined,126,353,159,165,87,1318,85,1597,990,-1,544,293,676,130,undefined,463,219,745,221,-1,647,1384,290
29/09/2019,13,3042,2226,2276,2486,3021,1850,713,331,101,70,156,313,-1,615,1479,1173,-1,141,1183,1140,1171,2859,243,969,-1,1686,534,2877,1064,981,500,undefined,-1,165,2269,191,266,undefined,84,485,193,130,97,1566,99,1930,934,-1,618,305,801,155,undefined,583,155,623,334,-1,728,1535,264
29/09/2019,14,3352,2402,2194,2741,3210,2073,937,352,92,64,158,334,-1,694,1619,1223,-1,106,1002,819,1242,2622,259,1096,-1,1600,497,2846,1164,823,501,undefined,-1,167,2601,146,291,undefined,78,206,177,89,90,1760,104,1921,945,-1,616,339,626,154,undefined,521,156,688,276,-1,792,1701,302
29/09/2019,15,3298,2388,2151,2771,2993,2158,592,322,112,51,171,390,-1,705,1553,1239,-1,126,898,832,1205,2857,299,1161,-1,1399,380,2461,1178,878,547,undefined,-1,228,2488,171,342,undefined,100,253,165,77,74,1621,78,1785,802,-1,628,250,772,133,undefined,513,207,783,280,-1,705,1578,302
29/09/2019,16,3173,2121,2179,2573,2511,2051,436,303,112,41,106,305,-1,666,1791,1079,-1,109,894,687,1151,2306,261,1141,-1,904,347,1947,991,854,561,undefined,-1,168,1914,123,287,undefined,81,282,124,55,69,1608,70,1629,659,-1,538,238,567,158,undefined,409,219,740,304,-1,799,1570,285
29/09/2019,17,2719,1544,2213,2234,2108,1817,216,235,120,65,95,299,-1,597,1737,714,-1,111,990,913,1172,2352,262,1126,-1,556,222,1332,720,867,511,undefined,-1,100,1761,132,327,undefined,80,234,163,63,54,1433,80,1694,327,-1,477,124,660,141,undefined,502,220,710,254,-1,644,1731,305
29/09/2019,18,2072,1041,2225,1689,1647,1441,100,230,134,50,98,323,-1,603,1369,463,-1,65,1149,1055,1209,1957,222,1033,-1,593,160,838,401,957,670,undefined,-1,81,1589,164,414,undefined,88,256,138,47,62,1161,68,1345,201,-1,440,168,504,175,undefined,437,142,620,88,-1,603,1634,292
29/09/2019,19,1169,497,2124,1461,1548,1116,48,97,89,43,34,226,-1,377,1270,338,-1,55,1121,1144,1063,1902,157,782,-1,627,160,832,255,870,690,undefined,-1,37,1334,137,313,undefined,90,189,128,50,45,1034,32,1047,217,-1,421,131,448,139,undefined,380,111,426,20,-1,555,1524,296
29/09/2019,20,526,323,1727,1040,814,982,45,59,64,32,23,191,-1,354,947,298,-1,47,862,836,876,1574,162,600,-1,520,100,275,174,771,652,undefined,-1,46,924,112,260,undefined,77,119,96,52,45,877,39,694,109,-1,355,120,353,151,undefined,314,87,383,23,-1,424,1240,297
29/09/2019,21,433,186,1260,746,1203,751,29,37,67,15,11,145,-1,325,781,181,-1,38,572,570,704,1195,177,458,-1,371,82,1051,157,627,502,undefined,-1,43,871,109,206,undefined,62,112,60,41,42,723,30,529,102,-1,296,80,244,80,undefined,216,64,275,17,-1,410,1152,250
29/09/2019,22,287,101,882,484,455,628,22,29,33,20,11,82,-1,236,465,170,-1,42,306,376,523,1014,158,388,-1,344,65,148,60,467,313,undefined,-1,48,365,69,107,undefined,45,292,44,22,17,471,29,283,86,-1,107,60,189,76,undefined,154,51,260,14,-1,191,942,176
29/09/2019,23,117,60,466,228,233,399,14,16,37,9,11,50,-1,164,160,45,-1,15,171,149,284,617,60,242,-1,155,37,69,18,293,161,undefined,-1,8,163,32,58,undefined,30,26,41,21,14,200,24,170,48,-1,25,48,92,29,undefined,81,29,130,9,-1,108,487,130
30/09/2019,0,45,37,175,132,120,177,8,39,14,13,3,11,-1,58,86,19,-1,9,65,43,184,187,46,142,-1,103,20,51,19,197,55,undefined,-1,13,89,23,24,undefined,6,12,18,7,5,91,8,73,19,-1,10,19,34,29,undefined,35,20,61,7,-1,67,242,76
30/09/2019,1,23,23,114,53,64,49,3,3,7,5,2,7,-1,31,69,18,-1,2,47,27,130,118,17,44,-1,73,18,25,13,151,26,undefined,-1,3,43,8,16,undefined,2,14,12,2,5,40,9,44,22,-1,9,9,31,20,undefined,11,12,44,3,-1,48,172,28
30/09/2019,2,31,5,83,45,38,44,-1,1,4,2,6,1,-1,12,26,10,-1,4,28,25,101,100,3,19,-1,36,6,23,5,92,2,undefined,-1,-1,22,3,3,undefined,2,3,4,3,1,26,4,27,12,-1,1,2,13,7,undefined,15,4,24,-1,-1,13,95,27
30/09/2019,3,15,11,60,22,37,21,1,1,-1,2,2,5,-1,7,18,2,-1,3,23,22,53,67,6,9,-1,37,3,39,3,59,14,undefined,-1,-1,24,7,8,undefined,1,5,8,1,1,13,1,22,3,-1,5,5,12,6,undefined,3,6,10,-1,-1,16,87,23
30/09/2019,4,17,28,45,25,55,31,12,1,9,1,2,5,-1,28,23,5,-1,1,16,14,61,48,5,32,-1,37,6,69,6,73,17,undefined,-1,4,15,6,-1,undefined,2,7,5,1,1,26,1,23,7,-1,6,9,10,4,undefined,9,9,9,-1,-1,18,40,12
30/09/2019,5,21,17,59,79,104,148,17,31,58,31,2,10,-1,84,22,30,-1,27,20,21,50,165,33,208,-1,26,5,85,22,66,14,undefined,-1,15,77,23,17,undefined,17,20,11,5,4,45,3,62,6,-1,6,2,17,4,undefined,13,56,94,3,-1,29,76,20
30/09/2019,6,99,79,136,172,331,595,97,86,513,106,24,95,-1,204,93,105,-1,158,38,47,59,584,231,735,-1,75,34,330,94,78,26,undefined,-1,30,302,67,8,undefined,106,68,25,12,6,166,13,181,42,-1,19,25,47,12,undefined,41,429,361,37,-1,64,174,35
30/09/2019,7,340,252,306,489,910,1736,369,279,2075,365,60,204,-1,621,309,409,-1,701,64,150,199,1494,642,1882,-1,233,83,816,221,158,110,undefined,-1,132,845,233,49,undefined,274,295,115,70,34,452,33,458,161,-1,99,98,211,75,undefined,143,1657,1235,95,-1,287,584,87
30/09/2019,8,837,601,688,1153,1656,3956,644,477,3811,577,94,345,-1,1239,597,912,-1,1218,117,236,358,3142,1196,3324,-1,542,151,1485,423,425,127,undefined,-1,311,1728,705,101,undefined,691,760,287,216,114,1097,119,1093,268,-1,158,138,572,164,undefined,397,3347,2282,287,-1,756,1131,117
30/09/2019,9,916,667,713,1252,1258,2034,220,270,2349,468,40,201,-1,665,612,897,-1,720,203,297,372,2209,803,2520,-1,521,140,1102,289,306,155,undefined,-1,225,1069,578,97,undefined,625,598,236,164,67,730,128,1110,227,-1,240,213,480,139,undefined,355,1805,1780,313,-1,834,1268,134
30/09/2019,10,1383,1094,924,1817,1648,1293,153,173,787,235,46,144,-1,419,741,1051,-1,465,282,286,541,1978,492,1556,-1,671,161,1442,355,381,144,undefined,-1,166,1033,427,174,undefined,313,547,227,124,67,788,87,1017,282,-1,256,150,537,117,undefined,443,761,1216,444,-1,825,997,214
30/09/2019,11,1929,1694,1386,2278,2113,1368,147,227,689,205,49,143,-1,482,1056,1317,-1,396,567,614,814,2252,484,1515,-1,669,144,1748,504,528,227,undefined,-1,126,1417,490,184,undefined,366,541,273,142,72,1206,126,1335,244,-1,374,189,592,150,undefined,512,677,1054,445,-1,910,1030,274
30/09/2019,12,3239,2941,2387,3156,2412,2241,290,667,1378,337,132,258,-1,603,1618,2152,-1,536,1065,953,1449,3148,1002,2150,-1,1033,224,2170,745,1053,383,undefined,-1,277,2520,843,335,undefined,1114,896,393,199,115,2087,222,2120,445,-1,566,224,1019,215,undefined,705,1594,1616,565,-1,1352,1596,352
30/09/2019,13,3728,3351,2394,3530,2523,2372,289,619,1110,397,122,267,-1,692,1767,2252,-1,619,1059,966,1619,3428,1097,2176,-1,1092,228,2204,861,990,324,undefined,-1,282,2601,849,348,undefined,948,780,488,232,136,2308,211,2235,391,-1,548,259,1096,237,undefined,923,1153,1567,406,-1,1476,1615,361
30/09/2019,14,3366,2628,2210,3165,2451,2143,196,314,697,271,97,207,-1,666,1753,1782,-1,444,974,742,1303,3358,685,1736,-1,768,182,2143,887,793,306,undefined,-1,224,2062,698,258,undefined,420,606,355,159,128,2354,164,2068,292,-1,507,192,886,200,undefined,663,662,1132,460,-1,1449,1389,368
30/09/2019,15,3230,2356,2280,2975,2603,2223,231,278,1131,310,84,266,-1,727,1864,1594,-1,517,896,689,1097,3560,567,2140,-1,662,162,2154,733,709,300,undefined,-1,219,1663,538,227,undefined,349,578,389,114,144,1697,117,1895,288,-1,486,177,799,254,undefined,567,840,1270,418,-1,1341,1476,317
30/09/2019,16,3008,2292,2305,2943,2615,2994,324,373,2709,424,52,248,-1,1062,1914,1407,-1,974,821,562,1056,3396,727,3139,-1,627,184,1909,631,738,281,undefined,-1,199,1869,559,225,undefined,378,470,309,101,80,1721,108,2052,251,-1,397,216,669,197,undefined,583,1710,1815,445,-1,1455,1732,368
30/09/2019,17,3207,1804,2549,3107,2856,4784,553,644,3873,505,113,406,-1,1802,2069,1360,-1,1663,958,817,1270,4079,1156,4384,-1,763,275,2125,727,821,386,undefined,-1,307,2641,742,226,undefined,541,613,423,123,160,1901,167,2285,362,-1,457,237,957,398,undefined,790,2412,2445,395,-1,1422,2140,372
30/09/2019,18,2350,1339,2438,2289,1682,2675,358,382,1644,296,101,360,-1,909,1914,793,-1,767,1029,941,1180,3324,580,2601,-1,714,186,1059,404,871,396,undefined,-1,178,1816,391,258,undefined,318,356,313,109,106,1393,129,1718,259,-1,607,196,701,224,undefined,590,876,1308,176,-1,1206,2046,384
30/09/2019,19,1376,559,2204,1493,1126,1524,135,162,482,196,38,236,-1,478,1399,462,-1,221,1056,955,1070,2502,304,1286,-1,613,152,566,155,794,449,undefined,-1,96,1209,211,247,undefined,114,180,202,107,74,1000,98,1333,197,-1,465,114,530,217,undefined,469,313,707,10,-1,818,1678,373
30/09/2019,20,718,353,1916,1073,832,1208,72,85,210,110,34,204,-1,344,1110,324,-1,104,736,704,853,1982,237,861,-1,500,132,358,94,726,351,undefined,-1,56,861,199,205,undefined,73,176,161,91,51,939,52,839,154,-1,388,119,453,129,undefined,356,166,410,5,-1,715,1404,277
30/09/2019,21,413,207,1279,741,620,842,47,53,106,55,44,175,-1,255,760,281,-1,54,541,561,692,1463,178,723,-1,384,98,202,77,618,312,undefined,-1,43,489,111,177,undefined,66,79,113,80,40,581,67,625,132,-1,309,86,318,120,undefined,206,92,386,10,-1,489,1145,243
30/09/2019,22,226,98,780,401,379,685,13,32,100,52,30,94,-1,223,500,120,-1,69,292,368,471,993,129,512,-1,275,76,137,34,354,221,undefined,-1,56,281,67,74,undefined,31,55,69,51,44,315,38,378,100,-1,206,45,179,77,undefined,117,71,315,9,-1,305,885,191
30/09/2019,23,109,50,491,173,185,341,18,23,49,26,6,34,-1,165,187,48,-1,23,121,131,258,513,53,250,-1,164,43,79,24,227,109,undefined,-1,6,142,33,29,undefined,33,10,48,36,17,147,26,167,64,-1,30,58,93,32,undefined,74,25,149,6,-1,182,543,132


==> Figures/Australia/big/September_2020.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place
01/09/2020,0,3,3,59,14,19,7,3,-1,5,1,-1,1,-1,5,-1,2,2,1,12,7,18,10,3,11,1,11,2,14,-1,4,12,undefined,-1,-1,3,1,-1,undefined,-1,2,-1,2,1,10,25,8,40,4,57,-1,5,3,-1,undefined,5,2,10,-1,-1,9,21,6,4,1,1,6,-1,-1,-1,undefined,undefined
01/09/2020,1,3,2,33,5,10,13,-1,1,2,1,2,5,-1,2,-1,5,1,-1,13,-1,5,17,5,9,9,20,-1,12,-1,2,5,undefined,-1,-1,1,-1,-1,undefined,2,-1,2,1,1,3,8,2,26,-1,46,2,1,-1,-1,undefined,1,-1,-1,-1,-1,1,25,2,8,4,2,3,-1,-1,-1,undefined,undefined
01/09/2020,2,1,2,43,3,9,1,-1,2,-1,1,1,3,-1,-1,-1,5,1,-1,6,-1,12,17,1,5,8,15,1,11,1,1,2,undefined,-1,-1,-1,-1,1,undefined,-1,-1,-1,-1,-1,1,10,-1,13,3,27,1,-1,-1,-1,undefined,3,-1,10,-1,-1,2,15,3,6,1,2,1,-1,-1,-1,undefined,undefined
01/09/2020,3,3,3,37,4,22,3,4,-1,5,3,1,1,-1,-1,-1,6,3,-1,6,1,11,12,2,4,5,9,3,35,-1,6,7,undefined,-1,-1,3,1,7,undefined,-1,1,-1,-1,-1,6,19,-1,22,2,31,6,2,4,-1,undefined,1,-1,3,-1,-1,1,12,4,1,1,1,4,-1,-1,-1,undefined,undefined
01/09/2020,4,5,6,22,6,31,8,2,3,2,4,-1,3,-1,3,-1,1,1,-1,5,-1,-1,10,3,5,14,22,1,40,4,2,4,undefined,-1,-1,2,-1,1,undefined,-1,2,9,-1,-1,-1,16,-1,17,6,23,1,2,-1,-1,undefined,1,-1,13,-1,-1,7,16,3,4,3,3,2,-1,-1,-1,undefined,undefined
01/09/2020,5,10,5,31,22,71,55,21,15,23,4,1,8,-1,30,-1,14,18,7,8,3,13,76,9,70,33,53,7,50,3,3,17,undefined,-1,4,38,10,-1,undefined,-1,5,4,1,1,10,88,6,42,9,36,8,30,6,-1,undefined,10,8,37,-1,-1,11,63,9,10,12,5,8,-1,-1,-1,undefined,undefined
01/09/2020,6,44,13,65,52,108,113,64,54,52,10,17,48,-1,72,-1,24,73,17,16,15,31,129,23,128,142,74,18,95,30,22,23,undefined,-1,22,121,23,-1,undefined,7,25,38,9,5,30,182,6,68,29,47,10,60,19,-1,undefined,21,19,78,-1,-1,25,122,35,27,41,26,17,15,8,6,undefined,undefined
01/09/2020,7,46,42,80,108,134,156,151,121,74,20,46,126,-1,105,-1,67,117,20,15,19,28,283,51,214,310,107,35,139,79,25,44,undefined,-1,75,264,44,-1,undefined,14,60,34,22,7,49,220,22,134,55,52,40,121,18,-1,undefined,33,33,109,15,-1,38,149,16,55,83,43,38,60,35,23,undefined,undefined
01/09/2020,8,85,60,72,158,195,170,141,143,71,32,36,139,-1,92,-1,99,155,9,41,37,40,393,71,199,261,163,75,144,82,42,57,undefined,-1,41,289,56,-1,undefined,14,94,41,43,14,64,303,34,170,82,88,73,71,24,-1,undefined,51,31,127,22,-1,56,177,13,48,129,50,59,80,47,44,undefined,undefined
01/09/2020,9,79,89,110,190,132,173,104,113,61,30,50,123,-1,98,-1,145,135,10,32,22,54,381,35,181,231,218,71,105,67,44,61,undefined,-1,52,194,59,48,undefined,25,65,29,27,16,57,251,19,237,92,104,79,155,52,-1,undefined,40,34,117,22,-1,78,216,14,62,113,41,81,96,58,41,undefined,undefined
01/09/2020,10,108,127,124,229,152,164,115,151,37,32,42,145,-1,81,-1,135,181,12,77,41,102,455,64,173,249,312,102,123,57,58,84,undefined,-1,23,195,64,51,undefined,26,68,40,26,18,90,297,34,229,150,70,128,76,52,-1,undefined,51,40,115,23,-1,85,269,40,94,105,56,111,100,50,36,undefined,undefined
01/09/2020,11,162,141,179,276,230,188,137,141,55,37,65,184,-1,94,-1,156,161,31,107,66,117,523,57,219,213,361,102,190,84,97,98,undefined,-1,49,288,79,57,undefined,23,56,52,44,26,148,356,26,307,184,123,149,74,76,-1,undefined,65,48,107,53,-1,102,372,30,95,86,96,172,120,57,44,undefined,undefined
01/09/2020,12,194,186,276,330,250,239,165,207,65,45,100,253,-1,130,-1,198,168,34,110,68,142,696,73,214,361,501,106,195,123,90,98,undefined,-1,38,375,101,80,undefined,39,67,55,45,22,154,394,34,403,182,212,213,159,90,-1,undefined,85,66,197,44,-1,116,459,35,141,114,91,216,138,104,71,undefined,undefined
01/09/2020,13,195,222,282,329,245,272,165,231,80,22,68,229,-1,163,-1,166,155,33,155,64,160,785,91,234,340,509,111,229,110,108,119,undefined,-1,41,425,77,77,undefined,52,55,60,33,22,183,418,51,413,171,176,184,121,97,-1,undefined,81,75,173,68,-1,114,571,63,117,135,110,267,157,63,64,undefined,undefined
01/09/2020,14,230,212,238,332,297,297,167,227,57,40,60,193,-1,142,-1,179,110,34,144,65,175,789,64,243,377,408,90,178,130,110,93,undefined,-1,59,425,87,81,undefined,28,66,55,39,28,193,423,37,435,174,145,131,103,80,-1,undefined,83,63,156,42,-1,166,537,42,123,122,133,318,140,81,43,undefined,undefined
01/09/2020,15,237,176,293,399,315,58,172,254,83,34,64,195,-1,152,-1,168,136,29,148,93,198,924,86,270,419,266,101,229,88,72,128,undefined,-1,35,424,72,65,undefined,45,69,51,36,15,201,478,35,510,140,94,127,94,90,-1,undefined,79,51,159,72,-1,166,616,42,108,97,97,280,137,57,46,undefined,undefined
01/09/2020,16,232,185,277,348,315,168,254,254,66,45,107,291,-1,154,-1,116,138,62,126,46,158,991,96,317,428,194,61,239,143,114,137,undefined,-1,68,411,82,72,undefined,17,71,58,67,37,181,495,27,477,92,89,103,146,90,-1,undefined,107,86,188,45,-1,201,672,31,105,143,91,351,150,73,29,undefined,undefined
01/09/2020,17,202,139,322,299,339,372,262,365,102,52,133,417,-1,185,-1,121,107,44,105,53,184,1014,83,295,540,233,62,277,152,122,120,undefined,-1,63,524,68,68,undefined,23,86,88,81,44,179,460,41,371,84,90,100,105,70,-1,undefined,121,79,211,43,-1,162,584,40,102,144,105,321,116,42,23,undefined,undefined
01/09/2020,18,147,77,264,211,258,320,208,269,60,67,137,465,-1,137,-1,123,70,25,134,36,130,938,61,272,491,194,47,246,141,101,85,undefined,-1,32,409,63,57,undefined,8,49,71,56,35,119,340,29,318,52,84,78,100,54,-1,undefined,88,55,167,-1,-1,119,524,51,82,96,92,242,70,0,0,undefined,undefined
01/09/2020,19,97,34,192,123,129,168,70,143,49,31,96,273,-1,71,-1,46,31,7,101,30,89,547,76,182,231,133,39,97,59,81,54,undefined,-1,16,189,29,27,undefined,6,33,24,16,10,46,192,20,178,47,99,46,49,32,-1,undefined,61,36,105,-1,-1,54,351,42,53,42,37,143,32,0,0,undefined,undefined
01/09/2020,20,35,9,92,26,54,59,11,6,6,7,5,25,-1,16,-1,9,25,6,37,11,18,127,32,79,43,61,12,45,1,28,35,undefined,-1,6,32,14,4,undefined,8,6,6,5,1,21,76,6,56,11,95,17,10,9,-1,undefined,35,10,39,-1,-1,15,84,34,26,15,21,37,13,0,0,undefined,undefined
01/09/2020,21,33,9,66,27,43,45,7,3,10,2,2,7,-1,8,-1,18,6,1,25,11,14,109,18,65,27,57,10,28,1,16,43,undefined,-1,3,16,18,3,undefined,-1,11,3,3,-1,15,94,9,51,12,79,7,12,15,-1,undefined,16,3,35,-1,-1,4,40,21,21,17,12,10,3,0,0,undefined,undefined
01/09/2020,22,19,6,50,13,28,13,1,2,18,1,3,9,-1,7,-1,11,8,4,20,3,8,99,13,59,30,25,6,19,1,25,16,undefined,-1,1,22,4,5,undefined,-1,4,2,1,-1,10,44,2,36,15,49,4,6,2,-1,undefined,4,3,19,-1,-1,16,36,10,17,6,6,18,-1,-1,-1,undefined,undefined
01/09/2020,23,7,4,45,9,22,16,15,-1,5,-1,4,1,-1,5,-1,7,4,1,22,2,2,41,3,23,16,29,3,12,2,8,66,undefined,-1,-1,17,6,1,undefined,3,2,1,-1,1,7,22,1,28,3,93,3,4,2,-1,undefined,3,2,9,-1,-1,5,55,10,4,4,10,6,-1,-1,-1,undefined,undefined
02/09/2020,0,2,3,34,12,30,11,-1,2,1,-1,-1,7,-1,4,-1,3,-1,1,6,2,2,15,4,20,11,14,2,26,1,3,14,undefined,-1,-1,3,1,-1,undefined,-1,3,-1,-1,2,12,26,-1,21,2,52,1,4,4,-1,undefined,8,2,1,-1,-1,5,20,7,4,3,9,4,-1,-1,-1,undefined,undefined
02/09/2020,1,-1,4,22,1,10,22,1,2,1,4,-1,1,-1,2,-1,2,2,1,1,2,6,10,2,12,6,9,2,12,-1,3,29,undefined,-1,-1,-1,2,-1,undefined,-1,1,-1,-1,-1,2,29,-1,11,3,41,2,-1,-1,-1,undefined,1,-1,12,-1,-1,-1,21,11,10,-1,1,2,-1,-1,-1,undefined,undefined
02/09/2020,2,2,2,18,7,15,4,-1,-1,-1,2,-1,1,-1,3,-1,2,1,-1,10,2,11,20,1,14,16,10,-1,13,-1,2,6,undefined,-1,2,-1,-1,1,undefined,1,2,1,-1,-1,-1,19,-1,16,-1,37,3,1,2,-1,undefined,5,1,4,-1,-1,-1,17,3,6,-1,-1,2,-1,-1,-1,undefined,undefined
02/09/2020,3,8,5,6,6,29,6,5,-1,-1,-1,-1,2,-1,-1,-1,6,1,-1,3,54,11,14,10,5,10,18,-1,31,2,6,8,undefined,-1,-1,2,6,5,undefined,2,-1,-1,-1,-1,11,9,-1,9,2,41,6,3,2,-1,undefined,-1,-1,3,-1,-1,5,10,4,13,2,2,4,-1,-1,-1,undefined,undefined
02/09/2020,4,1,3,18,9,38,11,5,-1,2,-1,-1,-1,-1,3,-1,5,3,1,1,-1,4,15,5,14,18,14,1,41,-1,4,14,undefined,-1,-1,2,-1,9,undefined,-1,2,7,-1,1,-1,17,2,24,1,41,4,1,5,-1,undefined,5,3,7,-1,-1,8,12,8,2,2,2,7,-1,-1,-1,undefined,undefined
02/09/2020,5,7,8,27,30,47,46,13,18,22,7,3,11,-1,26,-1,15,17,4,12,2,18,69,6,74,49,39,4,32,1,9,6,undefined,-1,3,31,7,5,undefined,1,4,6,3,-1,9,88,7,39,5,72,1,28,1,-1,undefined,5,10,34,-1,-1,10,51,8,11,13,7,8,-1,-1,-1,undefined,undefined
02/09/2020,6,57,9,45,65,101,110,66,58,67,11,9,39,-1,70,-1,26,76,15,9,17,31,147,37,125,156,55,11,69,32,14,23,undefined,-1,18,108,29,8,undefined,7,23,28,8,7,17,209,7,64,15,43,6,53,10,-1,undefined,23,15,83,3,-1,21,134,44,18,39,26,9,18,16,1,undefined,undefined
02/09/2020,7,43,35,56,105,126,151,162,113,52,43,20,103,-1,73,-1,56,130,30,22,12,40,275,43,142,259,85,25,111,68,18,22,undefined,-1,41,210,33,14,undefined,19,56,31,28,14,50,217,9,105,38,47,31,104,23,-1,undefined,21,29,102,22,-1,38,130,22,35,117,43,36,51,20,17,undefined,undefined
02/09/2020,8,73,51,69,169,161,149,117,119,72,76,41,127,-1,107,-1,78,120,44,27,19,10,430,52,171,222,128,43,109,95,31,36,undefined,-1,47,234,37,26,undefined,24,77,28,39,29,76,307,31,162,49,74,74,75,18,-1,undefined,29,41,141,27,-1,65,189,17,57,117,54,75,100,63,37,undefined,undefined
02/09/2020,9,92,77,103,182,131,178,90,84,48,37,25,94,-1,98,-1,116,131,29,38,21,53,330,47,135,242,185,73,106,50,60,42,undefined,-1,34,183,66,31,undefined,39,49,30,14,15,93,275,30,176,70,74,88,158,22,-1,undefined,33,29,128,12,-1,78,189,23,69,84,65,76,111,66,42,undefined,undefined
02/09/2020,10,119,90,133,300,159,156,94,94,42,42,26,107,-1,70,-1,121,138,53,43,43,91,404,43,131,171,179,37,111,52,71,69,undefined,-1,41,177,54,34,undefined,23,50,48,30,22,93,346,14,187,59,73,133,94,44,-1,undefined,58,24,106,21,-1,99,240,32,71,95,46,129,115,84,52,undefined,undefined
02/09/2020,11,121,133,165,356,156,176,74,82,40,37,23,92,-1,77,-1,132,149,35,110,58,112,519,63,136,186,190,38,124,61,113,70,undefined,-1,26,220,74,70,undefined,22,68,40,22,17,127,252,34,233,60,102,112,71,43,-1,undefined,87,51,130,44,-1,80,313,32,79,106,66,156,116,54,21,undefined,undefined
02/09/2020,12,198,157,224,299,226,211,111,153,71,50,62,133,-1,98,-1,153,152,56,159,56,152,684,78,190,237,250,54,200,75,117,84,undefined,-1,43,328,1,81,undefined,53,82,71,39,26,155,377,34,283,92,138,129,174,62,-1,undefined,97,50,149,42,-1,119,467,49,101,138,88,216,137,87,63,undefined,undefined
02/09/2020,13,243,170,253,345,258,239,127,147,53,54,60,146,-1,120,-1,177,129,47,138,68,150,758,100,286,274,235,54,181,96,138,123,undefined,-1,38,354,51,78,undefined,41,113,48,36,32,175,461,46,403,84,89,183,160,91,-1,undefined,99,53,146,48,-1,156,516,49,97,110,100,263,119,65,45,undefined,undefined
02/09/2020,14,212,195,270,352,261,285,144,141,72,48,42,138,-1,149,-1,154,121,40,156,77,153,777,51,263,337,195,77,178,84,125,115,undefined,-1,23,342,69,65,undefined,29,55,43,37,28,188,458,38,359,104,88,164,137,93,-1,undefined,80,51,167,60,-1,143,515,53,130,108,101,243,128,73,40,undefined,undefined
02/09/2020,15,233,180,269,344,291,325,172,153,88,30,51,189,-1,135,-1,142,111,43,167,55,156,882,93,334,362,221,67,191,95,98,89,undefined,-1,43,394,59,77,undefined,16,91,64,49,32,166,405,27,383,95,72,134,110,68,-1,undefined,100,55,179,51,-1,165,600,35,105,42,94,269,117,81,27,undefined,undefined
02/09/2020,16,190,157,273,339,302,297,205,215,80,42,82,253,-1,141,-1,153,136,49,165,54,157,942,75,308,463,198,66,196,111,106,106,undefined,-1,41,494,76,88,undefined,20,62,45,48,29,190,436,43,431,80,80,97,142,81,-1,undefined,77,56,189,60,-1,166,658,54,90,-1,121,283,128,52,25,undefined,undefined
02/09/2020,17,219,157,299,336,315,349,272,345,76,53,136,416,-1,170,-1,119,137,42,143,72,176,1026,91,359,599,241,91,224,138,99,118,undefined,-1,73,557,49,82,undefined,14,80,62,78,49,147,427,42,379,95,75,125,104,83,-1,undefined,100,76,204,39,-1,158,628,42,98,-1,116,258,112,49,19,undefined,undefined
02/09/2020,18,137,63,301,229,309,380,190,280,69,52,118,457,-1,148,-1,79,100,12,125,43,127,924,73,248,480,221,62,238,105,93,103,undefined,-1,45,437,54,58,undefined,9,59,54,55,34,99,319,36,286,71,131,91,86,61,-1,undefined,91,63,174,1,-1,126,560,60,67,-1,90,258,61,2,10,undefined,undefined
02/09/2020,19,110,43,173,123,152,163,54,145,43,38,94,303,-1,83,-1,48,31,7,100,42,76,546,66,166,254,148,48,115,53,79,87,undefined,-1,15,207,17,42,undefined,6,35,32,17,12,50,221,21,206,49,104,29,70,35,-1,undefined,63,38,89,-1,-1,52,304,48,72,-1,44,130,15,0,0,undefined,undefined
02/09/2020,20,16,15,90,20,52,107,7,2,11,4,10,21,-1,21,-1,7,18,3,60,16,17,148,50,99,23,52,11,48,9,29,35,undefined,-1,3,33,22,2,undefined,11,9,10,5,2,16,125,6,104,10,121,13,26,14,-1,undefined,23,4,44,-1,-1,11,82,24,18,-1,27,57,7,0,0,undefined,undefined
02/09/2020,21,35,10,71,23,49,119,5,3,9,4,5,15,-1,9,-1,18,12,5,28,7,24,117,17,70,35,62,6,28,1,29,16,undefined,-1,7,33,9,-1,undefined,-1,5,5,2,3,13,41,7,61,8,82,4,8,8,-1,undefined,23,2,29,-1,-1,9,79,13,16,-1,5,25,1,0,0,undefined,undefined
02/09/2020,22,16,9,67,26,19,31,5,2,20,1,-1,1,-1,10,-1,15,13,4,40,6,18,55,20,55,29,18,4,12,1,14,38,undefined,-1,1,15,3,1,undefined,1,10,3,2,-1,11,44,5,52,4,61,1,1,4,-1,undefined,5,5,34,-1,-1,20,53,14,11,-1,11,12,-1,-1,-1,undefined,undefined
02/09/2020,23,17,2,87,9,27,12,2,1,3,1,2,2,-1,3,-1,12,-1,1,28,3,10,34,5,25,24,26,2,21,1,14,22,undefined,-1,-1,19,8,-1,undefined,2,-1,1,-1,1,13,29,1,44,5,85,1,11,2,-1,undefined,-1,1,11,-1,-1,7,21,11,8,-1,5,9,-1,-1,-1,undefined,undefined
03/09/2020,0,7,9,57,6,19,2,-1,-1,6,2,3,7,-1,-1,-1,8,1,2,10,2,8,25,6,30,5,25,2,25,-1,3,30,undefined,-1,-1,6,4,2,undefined,-1,-1,-1,-1,2,7,30,-1,28,3,54,1,7,3,-1,undefined,5,-1,6,-1,-1,13,15,7,4,-1,11,6,-1,-1,-1,undefined,undefined
03/09/2020,1,2,1,13,1,6,19,-1,-1,1,1,-1,1,-1,1,-1,1,3,-1,2,2,5,25,1,5,22,10,-1,2,1,-1,25,undefined,-1,-1,-1,1,3,undefined,1,-1,-1,-1,-1,2,7,-1,15,-1,61,-1,5,-1,-1,undefined,-1,5,5,-1,-1,3,17,2,7,-1,-1,1,-1,-1,-1,undefined,undefined
03/09/2020,2,4,-1,15,5,14,-1,9,-1,2,2,-1,2,-1,1,-1,3,-1,-1,5,-1,4,14,-1,11,6,21,1,17,-1,4,11,undefined,-1,-1,-1,-1,2,undefined,-1,-1,-1,-1,-1,3,5,-1,5,3,48,3,1,1,-1,undefined,1,4,8,-1,-1,3,10,4,-1,-1,2,1,-1,-1,-1,undefined,undefined
03/09/2020,3,1,4,14,6,23,1,6,-1,-1,4,-1,-1,-1,1,-1,8,2,-1,4,1,4,29,5,5,6,8,3,24,-1,3,7,undefined,-1,-1,3,3,6,undefined,-1,-1,2,-1,-1,3,31,-1,22,4,48,7,2,3,-1,undefined,-1,-1,2,-1,-1,-1,14,3,3,-1,2,5,-1,-1,-1,undefined,undefined
03/09/2020,4,6,3,8,5,27,16,1,4,2,1,3,4,-1,10,-1,1,1,1,-1,-1,3,13,1,13,9,20,3,35,-1,1,10,undefined,-1,2,-1,-1,-1,undefined,-1,1,6,-1,-1,3,19,2,18,8,21,6,3,-1,-1,undefined,2,-1,5,-1,-1,2,16,1,5,-1,1,2,-1,-1,-1,undefined,undefined
03/09/2020,5,12,8,25,27,67,54,20,19,23,4,6,8,-1,27,-1,11,12,2,4,3,20,56,10,80,40,31,6,40,3,8,8,undefined,-1,6,29,14,7,undefined,2,4,5,11,3,5,87,7,38,6,22,3,22,3,-1,undefined,6,10,29,-1,-1,7,57,6,11,-1,8,7,-1,-1,-1,undefined,undefined
03/09/2020,6,49,15,90,53,103,122,73,54,57,14,14,57,-1,62,-1,28,69,13,11,16,29,147,34,156,135,81,11,100,25,22,23,undefined,-1,22,122,34,9,undefined,14,17,20,6,5,34,184,8,69,16,54,4,72,17,-1,undefined,18,19,86,1,-1,22,136,36,16,-1,34,14,23,12,8,undefined,undefined
03/09/2020,7,55,46,70,120,132,169,177,120,66,20,46,111,-1,96,-1,54,120,23,30,23,36,277,42,220,279,158,29,121,76,29,24,undefined,-1,43,268,55,21,undefined,27,70,37,40,17,57,224,15,105,56,78,41,106,20,-1,undefined,28,31,97,33,-1,51,131,27,52,-1,35,56,44,34,23,undefined,undefined
03/09/2020,8,72,63,83,153,194,155,182,142,63,41,39,163,-1,107,-1,84,181,42,15,25,33,356,81,214,286,196,57,162,72,52,51,undefined,-1,37,266,46,27,undefined,32,105,51,36,21,63,298,27,162,96,79,109,60,25,-1,undefined,35,40,145,16,-1,58,189,16,63,-1,52,70,93,40,24,undefined,undefined
03/09/2020,9,86,111,114,156,144,189,140,154,58,64,51,152,-1,111,-1,117,152,34,36,40,66,363,45,202,279,241,54,91,56,39,57,undefined,-1,60,217,58,51,undefined,19,81,40,31,23,85,312,23,223,87,114,103,164,32,-1,undefined,43,30,124,25,-1,70,206,25,81,-1,60,93,86,61,43,undefined,undefined
03/09/2020,10,134,126,140,231,213,213,148,179,45,39,55,174,-1,97,-1,147,165,32,71,46,105,442,63,185,288,294,94,183,77,61,103,undefined,-1,28,252,55,48,undefined,27,62,61,27,22,97,346,27,215,118,130,139,90,49,-1,undefined,55,40,102,24,-1,83,327,26,86,-1,73,130,124,55,37,undefined,undefined
03/09/2020,11,197,156,216,266,188,211,159,165,45,24,44,164,-1,98,-1,154,163,33,122,46,116,538,55,186,273,341,100,171,110,90,97,undefined,-1,21,322,62,74,undefined,23,75,49,40,27,140,321,23,295,163,155,183,73,60,-1,undefined,65,43,113,33,-1,112,346,50,85,-1,82,248,139,76,52,undefined,undefined
03/09/2020,12,219,170,209,365,276,277,186,205,89,34,76,262,-1,139,-1,195,188,48,131,99,153,764,104,231,394,506,128,212,135,100,154,undefined,-1,62,491,77,120,undefined,31,82,56,57,26,203,445,35,389,173,196,166,151,61,-1,undefined,69,39,120,51,-1,146,484,45,154,-1,119,350,161,84,70,undefined,undefined
03/09/2020,13,270,214,268,361,258,289,235,182,57,40,85,270,-1,120,-1,168,180,17,142,68,154,794,82,258,316,498,140,207,100,98,128,undefined,-1,40,430,86,103,undefined,30,93,56,33,15,203,469,41,402,188,193,158,178,76,-1,undefined,89,70,163,51,-1,151,545,51,117,-1,123,221,144,80,43,undefined,undefined
03/09/2020,14,274,180,280,329,251,297,132,160,68,19,43,205,-1,124,-1,172,157,16,128,51,166,763,63,223,249,341,101,194,113,116,118,undefined,-1,36,379,68,71,undefined,27,56,77,26,9,210,389,35,385,171,159,147,108,98,-1,undefined,71,45,158,51,-1,132,584,38,135,-1,107,263,137,84,43,undefined,undefined
03/09/2020,15,199,180,247,337,288,270,103,112,67,40,50,175,-1,110,-1,128,103,34,118,62,165,764,86,264,273,231,68,187,86,93,65,undefined,-1,41,332,72,63,undefined,21,53,36,28,11,150,375,27,423,100,79,90,91,65,-1,undefined,107,65,154,58,-1,139,574,34,132,-1,89,294,124,58,22,undefined,undefined
03/09/2020,16,229,147,276,318,276,281,161,151,67,38,49,185,-1,111,-1,112,144,37,132,51,158,860,75,310,276,209,50,211,98,107,100,undefined,-1,33,317,52,47,undefined,20,52,50,31,14,145,382,28,383,76,62,103,121,72,-1,undefined,88,53,184,45,-1,146,607,33,79,-1,101,283,112,63,25,undefined,undefined
03/09/2020,17,193,136,307,271,282,317,214,261,70,36,114,387,-1,160,-1,96,117,21,126,53,187,883,65,262,440,186,67,219,127,103,147,undefined,-1,58,469,58,69,undefined,13,77,60,47,15,147,414,36,387,75,95,87,97,71,-1,undefined,111,64,188,35,-1,135,627,61,86,-1,99,290,100,44,28,undefined,undefined
03/09/2020,18,119,59,311,218,250,259,181,227,56,36,123,450,-1,122,-1,71,67,11,137,55,184,777,77,237,390,145,64,199,105,90,110,undefined,-1,39,352,87,41,undefined,9,56,42,32,15,111,290,32,302,77,78,109,105,49,-1,undefined,80,47,173,-1,-1,141,560,55,82,-1,83,229,59,1,4,undefined,undefined
03/09/2020,19,102,50,187,113,119,160,58,144,44,31,112,352,-1,62,-1,48,35,11,85,45,96,494,45,153,218,127,45,144,46,66,94,undefined,-1,21,214,41,34,undefined,14,26,28,13,7,41,151,23,175,48,133,51,55,49,-1,undefined,58,31,94,-1,-1,66,302,40,33,-1,30,123,35,2,0,undefined,undefined
03/09/2020,20,35,14,93,23,45,77,14,12,12,1,1,22,-1,23,-1,18,18,4,57,10,55,132,49,76,48,37,25,31,3,25,55,undefined,-1,4,32,11,6,undefined,9,6,5,5,1,16,83,7,75,26,75,22,20,14,-1,undefined,27,9,26,-1,-1,9,77,31,23,-1,14,62,20,0,0,undefined,undefined
03/09/2020,21,14,7,87,30,40,65,7,4,8,3,5,16,-1,11,-1,8,1,2,34,7,19,114,8,61,24,38,15,35,2,16,63,undefined,-1,5,21,14,2,undefined,-1,7,5,3,1,13,47,2,43,18,78,1,19,10,-1,undefined,11,10,38,-1,-1,7,40,17,23,-1,10,34,3,0,0,undefined,undefined
03/09/2020,22,14,7,73,24,43,19,3,2,11,3,1,4,-1,8,-1,9,13,2,36,2,20,99,13,56,39,27,3,50,6,12,14,undefined,-1,-1,19,6,3,undefined,1,10,3,-1,-1,9,156,7,33,5,71,4,5,5,-1,undefined,7,4,19,-1,-1,11,62,12,13,-1,15,14,-1,-1,-1,undefined,undefined
03/09/2020,23,7,7,43,9,27,13,1,-1,7,7,1,1,-1,3,-1,11,6,3,18,2,25,42,3,28,13,19,6,24,2,7,35,undefined,-1,-1,8,4,-1,undefined,-1,-1,-1,-1,-1,7,110,3,63,8,52,3,2,3,-1,undefined,11,-1,20,-1,-1,4,21,16,10,-1,8,13,-1,-1,-1,undefined,undefined
04/09/2020,0,14,6,43,7,21,6,1,1,2,5,-1,-1,-1,2,-1,4,1,1,11,3,17,24,6,6,8,19,5,22,-1,4,22,undefined,-1,-1,6,1,1,undefined,-1,4,-1,-1,1,3,71,-1,19,8,78,3,5,-1,-1,undefined,9,-1,7,-1,-1,3,14,7,5,-1,2,10,-1,-1,-1,undefined,undefined
04/09/2020,1,3,4,76,1,3,2,-1,-1,1,2,-1,2,-1,-1,-1,2,1,-1,8,2,12,15,9,4,13,2,3,2,1,27,28,undefined,-1,-1,1,-1,-1,undefined,-1,-1,-1,-1,-1,3,80,-1,35,1,41,1,2,2,-1,undefined,5,-1,8,-1,-1,-1,25,8,2,-1,3,4,-1,-1,-1,undefined,undefined
04/09/2020,2,2,4,20,2,13,24,6,-1,3,1,-1,-1,-1,-1,-1,-1,-1,-1,10,1,6,10,5,10,6,13,8,8,-1,2,3,undefined,-1,-1,2,1,-1,undefined,-1,3,-1,2,-1,1,25,-1,8,3,58,1,3,5,-1,undefined,3,-1,7,-1,-1,1,13,1,2,-1,-1,2,-1,-1,-1,undefined,undefined
04/09/2020,3,-1,28,16,6,35,1,2,-1,-1,-1,-1,1,-1,-1,-1,6,-1,-1,2,-1,7,11,7,12,3,13,1,41,3,2,4,undefined,-1,1,3,2,6,undefined,-1,-1,-1,-1,1,8,9,-1,8,1,47,4,-1,2,-1,undefined,-1,-1,3,-1,-1,4,4,4,3,-1,3,-1,-1,-1,-1,undefined,undefined
04/09/2020,4,12,4,39,7,29,10,4,2,3,1,4,2,-1,4,-1,1,3,-1,3,1,13,8,5,27,29,17,1,39,3,1,6,undefined,-1,1,3,-1,7,undefined,1,-1,12,-1,-1,3,20,1,29,8,29,6,7,3,-1,undefined,4,-1,11,-1,-1,4,10,3,1,-1,6,7,-1,-1,-1,undefined,undefined
04/09/2020,5,9,10,32,20,56,48,20,16,30,3,1,6,-1,24,-1,14,34,3,7,6,18,49,19,76,25,61,3,47,6,14,11,undefined,-1,5,34,10,2,undefined,1,7,7,5,2,16,62,8,44,8,72,1,26,7,-1,undefined,7,7,43,-1,-1,14,64,11,11,-1,9,17,-1,-1,-1,undefined,undefined
04/09/2020,6,44,14,70,54,101,117,88,47,45,9,14,44,-1,65,-1,24,58,8,8,17,20,163,28,139,164,85,19,94,39,22,19,undefined,-1,20,120,29,6,undefined,7,25,29,9,5,15,175,9,84,23,73,7,57,12,-1,undefined,12,27,79,2,-1,33,130,57,13,-1,21,30,20,15,6,undefined,undefined
04/09/2020,7,50,31,86,108,118,211,164,118,52,26,42,131,-1,105,-1,117,115,35,12,20,33,295,55,210,271,124,30,144,69,31,26,undefined,-1,52,299,31,18,undefined,10,51,37,23,18,51,242,15,179,86,63,33,101,21,-1,undefined,31,36,103,14,-1,51,156,21,27,-1,25,63,55,33,26,undefined,undefined
04/09/2020,8,91,64,66,172,154,208,145,103,75,24,40,126,-1,110,-1,69,157,37,30,31,43,429,60,227,256,198,70,138,71,28,37,undefined,-1,26,250,33,36,undefined,25,69,27,42,11,46,303,18,181,97,113,106,51,34,-1,undefined,40,38,123,11,-1,49,196,16,68,-1,56,77,94,78,38,undefined,undefined
04/09/2020,9,111,84,111,193,146,195,96,114,43,31,30,100,-1,107,-1,98,162,25,51,14,62,364,47,209,233,243,80,93,42,49,81,undefined,-1,47,173,-1,66,undefined,25,69,21,28,13,72,261,25,241,82,119,95,125,33,-1,undefined,43,36,136,19,-1,60,202,14,67,-1,53,112,106,87,36,undefined,undefined
04/09/2020,10,177,109,159,232,164,201,124,134,50,34,46,143,-1,80,-1,117,174,22,66,47,93,482,73,216,220,348,111,132,67,63,116,undefined,-1,30,254,47,51,undefined,27,53,41,40,16,108,310,26,276,130,163,165,79,50,-1,undefined,64,55,102,38,-1,92,296,28,78,-1,75,144,116,69,46,undefined,undefined
04/09/2020,11,183,177,249,288,192,189,135,145,49,30,57,154,-1,89,-1,126,164,41,117,64,127,581,67,218,261,415,131,177,78,103,89,undefined,-1,35,297,82,51,undefined,16,70,41,32,23,131,389,43,365,194,135,156,104,66,-1,undefined,64,47,128,37,-1,107,385,46,103,-1,73,181,126,65,24,undefined,undefined
04/09/2020,12,199,181,312,330,292,224,147,206,90,28,74,219,-1,131,-1,149,177,31,152,59,143,690,100,249,365,558,108,206,97,109,140,undefined,-1,40,395,84,109,undefined,34,86,62,46,22,132,419,20,375,205,222,186,163,75,-1,undefined,100,62,135,69,-1,125,529,55,112,-1,77,270,150,92,57,undefined,undefined
04/09/2020,13,252,198,291,367,230,247,165,174,70,36,53,207,-1,127,-1,141,170,40,145,66,144,722,84,282,330,453,130,185,102,100,141,undefined,-1,38,373,73,82,undefined,33,103,54,42,12,175,415,36,403,193,201,159,159,103,-1,undefined,90,73,183,61,-1,159,602,50,121,-1,107,262,182,95,65,undefined,undefined
04/09/2020,14,237,209,306,392,240,288,172,176,74,32,41,164,-1,123,-1,132,149,35,166,78,238,795,67,258,309,419,77,208,86,113,152,undefined,-1,43,405,63,76,undefined,20,91,52,44,12,191,423,40,504,171,210,180,111,113,-1,undefined,88,44,145,49,-1,180,667,52,146,-1,120,292,151,71,35,undefined,undefined
04/09/2020,15,249,188,348,323,230,276,152,205,58,21,68,236,-1,134,-1,170,120,23,164,75,182,900,92,347,428,287,74,199,109,97,120,undefined,-1,38,354,63,50,undefined,37,68,59,32,17,165,426,35,494,138,103,188,146,107,-1,undefined,109,59,169,54,-1,165,654,33,114,-1,108,305,126,73,39,undefined,undefined
04/09/2020,16,208,175,313,344,324,328,224,254,74,32,92,303,-1,163,-1,151,130,34,158,82,166,919,86,343,474,222,65,211,133,91,130,undefined,-1,47,437,64,71,undefined,22,77,40,39,12,162,491,26,418,80,66,119,106,103,-1,undefined,79,56,195,68,-1,155,671,43,96,-1,112,348,125,54,23,undefined,undefined
04/09/2020,17,204,142,349,315,366,305,235,317,92,41,162,457,-1,152,-1,141,148,25,150,62,178,932,114,387,607,216,74,245,125,90,185,undefined,-1,77,513,54,89,undefined,10,101,67,64,28,134,511,52,426,93,81,92,101,87,-1,undefined,111,75,218,67,-1,169,634,49,94,-1,108,356,119,63,40,undefined,undefined
04/09/2020,18,139,74,354,239,319,311,239,330,62,66,165,543,-1,149,-1,67,74,15,140,60,208,898,76,276,480,253,69,250,152,138,146,undefined,-1,34,478,53,78,undefined,9,65,70,77,30,144,343,36,331,108,136,103,89,55,-1,undefined,99,69,168,1,-1,156,633,77,92,-1,117,314,56,5,7,undefined,undefined
04/09/2020,19,110,40,233,147,227,160,87,161,34,54,124,380,-1,66,-1,48,56,9,99,49,120,690,86,212,228,152,42,146,61,104,112,undefined,-1,22,230,28,58,undefined,3,56,51,24,14,66,217,22,189,53,110,68,61,63,-1,undefined,80,41,87,-1,-1,94,485,51,74,-1,69,145,42,0,0,undefined,undefined
04/09/2020,20,24,15,79,29,50,69,4,14,21,6,3,26,-1,16,-1,10,12,5,66,17,24,188,45,118,61,61,25,45,4,30,48,undefined,-1,8,37,21,7,undefined,13,16,5,3,1,27,72,7,86,29,134,21,22,20,-1,undefined,36,12,50,-1,-1,21,90,40,26,-1,18,38,11,0,0,undefined,undefined
04/09/2020,21,23,15,106,28,48,56,9,5,8,3,3,7,-1,12,-1,12,9,1,45,7,24,130,29,99,30,38,20,38,2,39,91,undefined,-1,4,25,15,3,undefined,1,11,2,3,1,13,66,4,67,24,83,15,13,13,-1,undefined,18,4,45,-1,-1,12,59,26,12,-1,26,37,11,0,0,undefined,undefined
04/09/2020,22,14,10,80,22,45,18,15,1,13,9,3,13,-1,4,-1,4,12,-1,32,8,8,127,17,62,24,30,5,20,3,20,42,undefined,-1,3,30,11,1,undefined,2,9,-1,1,-1,11,55,7,63,10,49,11,6,13,-1,undefined,14,4,30,-1,-1,9,48,11,17,-1,8,34,-1,-1,-1,undefined,undefined
04/09/2020,23,9,11,52,10,49,18,16,3,7,-1,-1,2,-1,6,-1,7,3,-1,9,6,8,58,6,39,12,25,7,25,-1,8,50,undefined,-1,-1,21,3,1,undefined,3,-1,1,-1,-1,13,35,-1,44,7,60,3,3,5,-1,undefined,4,-1,20,-1,-1,10,20,11,6,-1,11,10,-1,-1,-1,undefined,undefined
05/09/2020,0,8,4,26,8,14,12,-1,2,-1,4,-1,1,-1,2,-1,2,-1,-1,9,4,7,65,4,17,11,24,5,21,-1,3,31,undefined,-1,-1,1,-1,1,undefined,-1,1,-1,-1,-1,6,32,2,40,4,81,1,2,2,-1,undefined,9,-1,12,-1,-1,5,13,10,6,-1,2,6,-1,-1,-1,undefined,undefined
05/09/2020,1,2,6,35,4,3,3,-1,-1,1,2,-1,3,-1,-1,-1,3,-1,-1,9,4,3,53,7,10,11,19,2,2,1,4,16,undefined,-1,1,1,1,-1,undefined,-1,-1,-1,-1,-1,1,21,-1,22,1,44,-1,4,1,-1,undefined,3,-1,3,-1,-1,2,18,5,1,-1,-1,4,-1,-1,-1,undefined,undefined
05/09/2020,2,1,5,31,2,13,1,-1,-1,7,6,-1,3,-1,-1,-1,1,-1,-1,6,-1,4,51,3,7,15,15,-1,19,-1,1,9,undefined,-1,1,2,-1,3,undefined,-1,-1,-1,-1,-1,1,11,-1,18,-1,58,2,3,-1,-1,undefined,-1,8,6,-1,-1,2,7,7,3,-1,-1,5,-1,-1,-1,undefined,undefined
05/09/2020,3,12,4,16,1,20,1,10,-1,3,1,-1,-1,-1,-1,-1,2,2,1,5,1,7,20,1,1,10,17,6,30,1,-1,1,undefined,-1,1,-1,-1,-1,undefined,-1,-1,1,1,-1,3,21,-1,26,7,57,-1,-1,1,-1,undefined,1,1,4,-1,-1,1,10,7,2,-1,1,4,-1,-1,-1,undefined,undefined
05/09/2020,4,2,5,22,8,16,1,10,-1,2,1,-1,-1,-1,2,-1,1,2,-1,6,1,7,4,-1,6,16,21,1,18,-1,4,9,undefined,-1,1,1,6,-1,undefined,-1,-1,-1,-1,-1,2,7,-1,10,7,31,4,3,1,-1,undefined,1,-1,6,-1,-1,1,18,3,3,-1,-1,5,-1,-1,-1,undefined,undefined
05/09/2020,5,6,5,31,16,30,29,7,8,20,3,-1,6,-1,18,-1,15,8,1,7,2,25,52,7,36,28,47,6,30,2,7,18,undefined,-1,2,10,4,12,undefined,-1,2,2,1,-1,8,64,6,36,8,47,8,7,4,-1,undefined,5,1,19,-1,-1,8,31,6,9,-1,9,8,-1,-1,-1,undefined,undefined
05/09/2020,6,17,6,37,39,38,43,20,18,19,18,6,23,-1,26,-1,10,21,6,4,5,24,85,13,76,63,89,22,37,23,16,16,undefined,-1,7,42,17,11,undefined,10,14,12,7,6,33,116,1,36,33,43,5,39,7,-1,undefined,12,10,20,3,-1,18,70,27,22,-1,12,22,2,1,1,undefined,undefined
05/09/2020,7,49,21,45,48,77,113,63,44,16,24,16,51,-1,60,-1,14,41,5,5,8,59,193,17,95,125,124,36,82,31,15,21,undefined,-1,18,108,19,12,undefined,7,23,23,11,7,24,87,7,33,54,86,20,53,10,-1,undefined,12,13,44,4,-1,27,91,7,24,-1,18,32,20,18,25,undefined,undefined
05/09/2020,8,50,43,67,107,106,117,118,122,21,35,55,108,-1,79,-1,36,56,12,8,11,30,248,26,99,216,175,57,84,83,15,38,undefined,-1,39,177,27,27,undefined,3,38,37,31,10,30,173,19,92,74,82,59,99,19,-1,undefined,18,16,62,13,-1,36,126,15,20,-1,32,65,53,39,39,undefined,undefined
05/09/2020,9,69,70,93,153,172,158,193,196,17,29,74,186,-1,116,-1,46,62,323,27,23,78,293,20,89,420,343,131,146,114,25,65,undefined,-1,52,306,27,46,undefined,7,48,17,36,12,65,238,25,149,135,156,107,48,22,-1,undefined,26,10,59,18,-1,70,227,13,49,-1,48,103,75,44,37,undefined,undefined
05/09/2020,10,117,126,175,206,250,221,283,314,47,32,72,276,-1,132,-1,72,115,304,51,37,158,487,44,157,717,479,190,217,179,70,107,undefined,-1,90,414,23,78,undefined,6,46,40,44,16,99,343,30,209,215,180,172,87,45,-1,undefined,58,34,112,36,-1,98,324,31,85,-1,92,140,117,47,30,undefined,undefined
05/09/2020,11,181,138,247,329,338,300,349,330,31,45,105,345,-1,144,-1,102,86,316,117,69,154,643,64,161,712,567,218,309,219,99,93,undefined,-1,101,471,45,63,undefined,5,68,44,44,18,152,456,40,277,311,230,214,175,51,-1,undefined,73,61,143,49,-1,127,440,28,91,-1,124,241,109,47,36,undefined,undefined
05/09/2020,12,172,174,265,332,375,319,314,315,51,50,105,355,-1,176,-1,111,117,198,146,58,168,798,57,145,597,675,211,308,212,88,141,undefined,-1,57,491,48,103,undefined,15,69,37,33,8,187,376,31,316,287,273,238,135,71,-1,undefined,67,67,116,40,-1,142,544,27,89,-1,125,295,140,71,25,undefined,undefined
05/09/2020,13,260,190,349,335,383,304,302,312,49,46,101,320,-1,131,-1,119,137,158,123,65,168,818,67,177,586,666,219,290,225,134,126,undefined,-1,75,598,41,77,undefined,14,85,46,40,20,188,457,36,342,308,233,196,141,69,-1,undefined,87,54,155,65,-1,198,604,40,66,-1,109,359,128,71,43,undefined,undefined
05/09/2020,14,222,204,314,367,406,312,325,343,64,69,120,380,-1,166,-1,124,122,33,188,57,187,809,65,194,556,654,182,299,208,122,136,undefined,-1,60,588,52,107,undefined,11,85,72,67,41,209,535,24,350,257,180,220,152,88,-1,undefined,85,91,136,75,-1,193,727,45,113,-1,135,308,109,58,28,undefined,undefined
05/09/2020,15,252,193,412,366,369,362,343,392,73,50,140,404,-1,175,-1,123,80,59,184,75,249,835,82,209,706,476,146,245,228,127,150,undefined,-1,71,650,50,104,undefined,16,89,67,64,35,222,486,33,425,236,191,199,125,92,-1,undefined,104,85,148,67,-1,160,671,52,139,-1,111,374,120,47,7,undefined,undefined
05/09/2020,16,213,197,384,396,334,284,304,399,68,37,167,495,-1,149,-1,104,140,23,169,75,200,839,77,196,745,226,94,258,219,123,135,undefined,-1,61,593,30,100,undefined,15,67,66,66,53,220,475,45,344,189,115,199,105,99,-1,undefined,94,68,168,64,-1,152,665,55,105,-1,113,335,118,48,16,undefined,undefined
05/09/2020,17,197,130,290,271,358,292,226,388,52,39,153,519,-1,121,-1,74,86,52,136,49,146,810,89,164,568,201,78,240,146,99,155,undefined,-1,51,532,40,75,undefined,11,65,65,63,38,148,397,34,321,94,100,141,76,74,-1,undefined,78,74,134,55,-1,170,577,40,96,-1,93,275,94,49,19,undefined,undefined
05/09/2020,18,114,71,366,212,282,210,132,282,43,49,131,444,-1,105,-1,62,82,32,166,63,125,765,60,173,389,165,43,163,90,108,80,undefined,-1,42,319,44,60,undefined,5,42,32,41,21,115,272,25,273,61,82,77,67,62,-1,undefined,104,68,141,3,-1,90,524,67,55,-1,62,242,54,2,6,undefined,undefined
05/09/2020,19,85,29,207,105,114,142,36,119,22,39,90,286,-1,54,-1,45,22,4,102,50,85,528,44,146,178,130,56,110,28,85,64,undefined,-1,22,168,21,39,undefined,5,27,33,23,15,44,118,10,182,67,103,41,53,33,-1,undefined,92,28,105,-1,-1,44,398,44,41,-1,39,118,23,0,1,undefined,undefined
05/09/2020,20,37,13,106,28,33,41,7,7,9,10,7,12,-1,19,-1,9,13,4,55,27,24,133,18,82,29,57,17,28,1,26,68,undefined,-1,9,25,4,4,undefined,1,17,4,2,2,15,67,8,97,35,103,10,19,14,-1,undefined,11,4,36,-1,-1,22,76,23,16,-1,8,36,16,0,0,undefined,undefined
05/09/2020,21,22,7,84,17,48,34,8,4,2,1,8,11,-1,11,-1,8,8,-1,46,26,24,155,22,38,30,45,10,32,-1,39,51,undefined,-1,2,22,8,4,undefined,4,4,6,2,-1,17,60,4,58,14,77,8,11,7,-1,undefined,8,4,18,-1,-1,6,47,35,19,-1,12,18,4,1,0,undefined,undefined
05/09/2020,22,17,10,63,20,22,24,3,1,7,4,-1,11,-1,9,-1,1,-1,4,29,7,19,71,6,53,8,18,14,6,2,10,43,undefined,-1,1,13,10,2,undefined,-1,4,1,2,-1,14,58,6,43,18,67,15,4,8,-1,undefined,8,4,28,-1,-1,9,43,12,8,-1,10,20,-1,-1,-1,undefined,undefined
05/09/2020,23,15,4,54,18,33,17,10,4,2,-1,-1,3,-1,5,-1,4,3,-1,24,3,12,46,3,31,12,34,3,15,1,7,26,undefined,-1,-1,12,6,1,undefined,3,3,-1,-1,-1,7,45,1,37,7,81,2,6,6,-1,undefined,3,1,17,-1,-1,1,22,10,8,-1,1,11,-1,-1,-1,undefined,undefined
06/09/2020,0,6,8,46,11,20,11,3,2,-1,1,-1,3,-1,2,-1,2,1,1,19,8,4,56,4,17,3,36,7,22,-1,7,29,undefined,-1,-1,1,1,3,undefined,1,1,-1,1,1,2,28,-1,35,7,53,-1,3,1,-1,undefined,4,1,11,-1,-1,4,27,2,9,-1,4,7,-1,-1,-1,undefined,undefined
06/09/2020,1,6,3,27,3,14,2,7,-1,-1,2,-1,4,-1,3,-1,5,-1,-1,11,3,5,30,-1,3,9,9,1,15,-1,2,22,undefined,-1,-1,2,-1,-1,undefined,-1,-1,1,-1,-1,2,13,1,21,1,57,-1,2,1,-1,undefined,-1,1,7,-1,-1,2,23,4,2,-1,4,3,-1,-1,-1,undefined,undefined
06/09/2020,2,1,1,33,2,12,-1,4,-1,1,3,-1,2,-1,-1,-1,2,3,2,5,2,8,26,-1,7,5,12,6,15,-1,3,7,undefined,-1,-1,-1,2,-1,undefined,-1,-1,-1,-1,-1,1,21,4,29,7,46,1,2,1,-1,undefined,1,-1,4,-1,-1,2,13,6,1,-1,2,-1,-1,-1,-1,undefined,undefined
06/09/2020,3,2,2,34,4,13,19,12,-1,1,-1,-1,3,-1,-1,-1,-1,-1,-1,4,-1,1,3,2,6,4,10,5,20,-1,1,2,undefined,-1,-1,-1,-1,3,undefined,1,-1,-1,-1,-1,2,3,-1,8,5,55,-1,2,1,-1,undefined,-1,-1,5,-1,-1,2,11,3,2,-1,4,4,-1,-1,-1,undefined,undefined
06/09/2020,4,2,2,20,5,10,1,11,-1,1,1,-1,-1,-1,-1,-1,16,3,1,4,2,3,19,10,10,5,15,3,12,1,2,10,undefined,-1,-1,3,-1,13,undefined,-1,1,-1,1,-1,5,8,1,8,5,47,9,3,2,-1,undefined,1,1,-1,-1,-1,1,8,-1,2,-1,1,5,-1,-1,-1,undefined,undefined
06/09/2020,5,4,4,31,25,31,12,6,5,8,1,3,3,-1,8,-1,13,7,-1,6,2,27,42,-1,17,10,34,2,36,2,11,2,undefined,-1,1,12,8,2,undefined,-1,6,4,5,2,16,52,-1,23,6,31,1,-1,4,-1,undefined,-1,3,10,-1,-1,3,25,7,9,-1,7,19,-1,-1,-1,undefined,undefined
06/09/2020,6,5,4,37,40,50,26,9,14,10,4,3,15,-1,31,-1,8,9,3,4,-1,12,85,6,36,35,42,9,41,15,16,7,undefined,-1,9,27,8,3,undefined,4,2,2,7,4,26,86,1,61,6,54,2,4,10,-1,undefined,7,4,19,2,-1,3,50,5,6,-1,14,9,0,2,2,undefined,undefined
06/09/2020,7,11,19,30,38,60,58,69,42,13,6,17,44,-1,41,-1,8,36,6,20,3,15,168,12,50,107,82,21,47,33,17,13,undefined,-1,15,86,16,1,undefined,3,15,10,6,3,26,92,16,68,26,50,14,14,11,-1,undefined,8,10,41,6,-1,8,85,9,10,-1,17,13,18,9,5,undefined,undefined
06/09/2020,8,42,31,53,84,120,109,134,99,14,20,45,110,-1,75,-1,22,55,6,8,6,34,229,11,70,217,156,40,86,72,21,18,undefined,-1,33,205,16,16,undefined,3,41,17,28,3,57,141,2,99,54,82,31,34,7,-1,undefined,12,25,50,8,-1,29,82,10,22,-1,16,40,36,22,13,undefined,undefined
06/09/2020,9,68,62,104,133,151,152,207,185,17,17,75,208,-1,92,-1,47,68,8,31,25,50,287,35,91,384,297,107,126,118,26,45,undefined,-1,33,280,24,36,undefined,2,43,20,17,9,70,185,13,125,143,102,86,55,30,-1,undefined,18,29,68,18,-1,63,201,18,44,-1,32,81,30,20,16,undefined,undefined
06/09/2020,10,107,98,163,182,236,239,330,305,24,26,111,273,-1,126,-1,63,92,25,59,44,78,439,54,122,573,444,147,230,145,45,93,undefined,-1,56,512,25,87,undefined,8,81,38,32,26,83,254,22,188,197,166,126,66,39,-1,undefined,58,47,98,29,-1,97,269,21,61,-1,50,132,55,39,38,undefined,undefined
06/09/2020,11,150,130,221,262,349,273,501,440,50,35,137,432,-1,164,-1,58,112,8,99,72,131,629,57,144,751,556,241,299,215,103,130,undefined,-1,87,634,53,74,undefined,3,83,48,57,30,100,347,46,244,234,259,216,78,58,-1,undefined,51,51,120,50,-1,108,403,46,65,-1,61,219,96,53,45,undefined,undefined
06/09/2020,12,189,148,323,301,349,285,433,375,42,37,129,442,-1,172,-1,106,136,14,114,94,150,643,47,156,655,539,164,224,223,101,108,undefined,-1,72,666,43,56,undefined,14,61,47,61,21,122,405,27,259,249,283,163,80,67,-1,undefined,75,52,150,53,-1,101,436,43,83,-1,78,210,92,50,32,undefined,undefined
06/09/2020,13,212,178,369,314,403,304,386,409,48,36,148,492,-1,195,-1,84,84,16,175,43,170,713,72,201,828,690,174,308,226,138,138,undefined,-1,91,747,36,109,undefined,9,89,50,44,26,199,478,31,354,299,269,197,129,88,-1,undefined,93,77,173,52,-1,153,551,59,109,-1,146,349,84,57,33,undefined,undefined
06/09/2020,14,287,206,391,312,461,368,462,502,58,39,176,504,-1,231,-1,127,124,21,174,69,172,892,64,203,780,593,190,304,266,115,178,undefined,-1,100,770,45,96,undefined,10,93,42,55,32,257,511,38,377,289,238,156,120,85,-1,undefined,99,75,177,63,-1,177,715,39,134,-1,171,357,154,70,28,undefined,undefined
06/09/2020,15,251,199,372,393,465,340,460,440,73,34,161,485,-1,212,-1,108,102,29,170,61,214,927,65,210,827,505,152,263,303,109,126,undefined,-1,76,753,51,100,undefined,11,93,59,59,29,241,501,30,371,291,255,152,113,62,-1,undefined,71,66,144,61,-1,208,775,54,108,-1,153,453,118,44,16,undefined,undefined
06/09/2020,16,199,168,353,346,415,365,377,410,45,53,152,466,-1,200,-1,90,91,22,176,59,166,898,62,213,805,309,113,263,228,156,180,undefined,-1,80,652,50,85,undefined,7,100,56,100,43,208,465,32,337,193,134,171,87,83,-1,undefined,113,82,136,46,-1,143,655,66,99,-1,126,380,88,47,17,undefined,undefined
06/09/2020,17,201,112,304,297,350,312,246,373,43,44,145,501,-1,147,-1,69,83,14,151,97,174,750,46,159,609,211,93,195,222,83,150,undefined,-1,69,520,32,82,undefined,9,71,73,93,58,146,400,27,255,104,94,95,95,81,-1,undefined,97,66,132,51,-1,145,613,56,86,-1,95,321,78,30,11,undefined,undefined
06/09/2020,18,106,47,317,182,231,247,122,233,46,45,165,462,-1,112,-1,56,48,8,116,63,152,775,58,182,401,187,67,150,90,112,119,undefined,-1,34,336,18,56,undefined,8,39,55,48,30,69,271,20,215,75,99,81,77,53,-1,undefined,78,49,128,-1,-1,104,549,56,45,-1,40,218,60,0,2,undefined,undefined
06/09/2020,19,79,40,161,98,105,133,43,101,26,24,82,224,-1,46,-1,25,22,4,60,33,69,494,42,155,174,124,27,76,36,88,75,undefined,-1,15,157,17,41,undefined,6,28,26,21,12,38,125,9,158,55,109,48,61,43,-1,undefined,54,28,93,-1,-1,47,331,60,41,-1,38,104,25,0,0,undefined,undefined
06/09/2020,20,15,19,91,24,47,52,2,11,3,10,2,16,-1,13,-1,10,6,1,34,22,28,171,16,47,14,35,14,33,1,26,49,undefined,-1,-1,23,13,8,undefined,-1,14,6,8,3,16,68,4,78,25,86,15,10,16,-1,undefined,17,1,26,-1,-1,7,85,32,19,-1,11,44,8,0,0,undefined,undefined
06/09/2020,21,26,9,73,30,42,37,-1,-1,6,6,6,14,-1,6,-1,9,2,-1,32,14,35,139,16,42,16,37,20,33,-1,11,63,undefined,-1,2,7,10,4,undefined,1,2,1,-1,-1,16,57,7,49,15,68,1,17,6,-1,undefined,11,6,23,-1,-1,10,70,13,15,-1,13,26,4,0,0,undefined,undefined
06/09/2020,22,13,17,44,21,36,36,6,2,6,8,-1,11,-1,12,-1,9,3,1,16,4,21,112,6,49,17,36,4,19,3,12,37,undefined,-1,1,21,7,1,undefined,1,1,1,-1,-1,8,39,-1,34,13,92,5,3,7,-1,undefined,9,2,24,-1,-1,12,33,19,12,-1,7,15,-1,-1,-1,undefined,undefined
06/09/2020,23,7,11,53,17,21,13,22,-1,3,3,-1,5,-1,5,-1,8,-1,-1,34,1,18,39,7,12,7,22,1,13,-1,8,32,undefined,-1,-1,6,2,-1,undefined,1,3,2,-1,1,12,22,-1,40,5,59,7,7,3,-1,undefined,5,1,16,-1,-1,2,39,10,17,-1,8,17,-1,-1,-1,undefined,undefined
07/09/2020,0,2,3,39,9,20,2,1,-1,-1,-1,-1,1,-1,-1,-1,4,1,1,14,1,9,22,8,13,20,12,7,23,-1,10,30,undefined,-1,-1,3,-1,1,undefined,1,-1,3,1,3,4,12,1,25,7,59,1,8,-1,-1,undefined,1,-1,7,-1,-1,4,12,7,9,-1,5,4,-1,-1,-1,undefined,undefined
07/09/2020,1,-1,1,20,-1,7,5,13,-1,3,2,-1,1,-1,1,-1,2,2,1,12,1,4,20,1,15,14,5,-1,8,-1,-1,21,undefined,-1,-1,3,-1,1,undefined,-1,-1,-1,1,-1,2,9,3,49,-1,65,6,6,1,-1,undefined,1,1,6,-1,-1,-1,18,7,2,-1,2,2,-1,-1,-1,undefined,undefined
07/09/2020,2,-1,2,25,3,11,1,-1,1,3,1,-1,2,-1,1,-1,2,2,-1,6,-1,5,11,2,4,2,13,1,10,-1,5,-1,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,32,-1,13,4,56,4,4,-1,-1,undefined,1,-1,6,-1,-1,3,10,5,4,-1,1,-1,-1,-1,-1,undefined,undefined
07/09/2020,3,1,4,13,4,30,6,4,-1,4,1,-1,1,-1,2,-1,7,-1,-1,35,1,11,22,5,4,8,12,-1,39,3,4,5,undefined,-1,1,3,5,5,undefined,-1,1,-1,-1,-1,4,146,2,14,-1,32,7,3,-1,-1,undefined,2,-1,2,-1,-1,6,20,2,8,-1,1,-1,1,0,0,undefined,undefined
07/09/2020,4,-1,14,11,5,42,6,2,-1,2,4,-1,1,-1,2,-1,3,2,1,1,6,-1,11,1,11,14,16,3,42,-1,4,5,undefined,-1,-1,1,1,-1,undefined,-1,-1,7,1,-1,2,8,-1,9,4,26,2,-1,-1,-1,undefined,1,3,7,-1,-1,2,13,8,9,-1,6,3,-1,-1,-1,undefined,undefined
07/09/2020,5,2,5,22,25,52,60,32,17,23,4,4,15,-1,29,-1,11,17,2,7,10,11,62,17,53,46,30,2,48,2,10,14,undefined,-1,8,36,12,6,undefined,3,10,10,4,2,12,47,7,31,2,26,7,31,11,-1,undefined,8,10,45,-1,-1,9,63,14,8,-1,12,7,-1,-1,-1,undefined,undefined
07/09/2020,6,41,11,48,69,81,125,64,48,36,9,16,44,-1,73,-1,42,63,51,3,15,27,161,34,153,147,54,6,86,30,18,27,undefined,-1,28,128,32,7,undefined,5,22,41,8,2,32,168,8,66,11,42,12,54,7,-1,undefined,24,21,83,2,-1,21,153,31,18,-1,21,29,28,16,5,undefined,undefined
07/09/2020,7,46,50,80,101,131,165,167,140,56,25,50,138,-1,99,-1,107,118,366,22,18,23,286,41,204,251,75,23,127,75,31,44,undefined,-1,58,251,33,14,undefined,14,51,42,31,21,59,240,13,83,36,34,41,100,29,-1,undefined,23,36,125,6,-1,36,149,18,51,-1,33,51,59,37,28,undefined,undefined
07/09/2020,8,87,50,94,171,148,151,133,123,55,25,44,153,-1,128,-1,56,125,42,36,22,-1,382,66,251,257,128,37,138,93,26,40,undefined,-1,52,228,64,26,undefined,23,61,36,52,24,73,266,23,165,31,59,90,37,31,-1,undefined,23,35,164,16,-1,61,187,17,58,-1,43,69,114,59,52,undefined,undefined
07/09/2020,9,90,93,113,200,138,177,108,120,31,25,39,120,-1,94,-1,136,155,37,44,41,-1,374,49,155,229,181,24,87,66,47,85,undefined,-1,34,266,52,42,undefined,17,45,39,24,16,67,273,16,220,47,84,109,150,39,-1,undefined,45,47,135,21,-1,56,214,36,60,-1,39,98,119,66,29,undefined,undefined
07/09/2020,10,104,115,161,245,168,139,130,149,40,38,55,152,-1,75,-1,121,122,193,76,47,-1,466,57,173,251,186,39,126,77,66,80,undefined,-1,43,263,68,72,undefined,25,49,46,59,30,120,289,27,245,57,100,119,90,66,-1,undefined,50,51,140,33,-1,78,295,24,67,-1,64,148,118,63,51,undefined,undefined
07/09/2020,11,171,163,219,313,224,214,159,182,59,46,55,156,-1,116,-1,108,138,148,108,60,-1,536,66,219,245,189,23,159,78,90,90,undefined,-1,59,319,51,66,undefined,18,70,59,46,24,156,366,24,240,70,138,132,102,61,-1,undefined,64,58,133,36,-1,76,318,29,89,-1,68,137,117,65,49,undefined,undefined
07/09/2020,12,228,211,254,307,254,297,155,201,74,42,83,249,-1,140,-1,161,196,213,182,72,-1,773,89,244,409,256,46,229,92,85,136,undefined,-1,44,470,84,90,undefined,58,86,57,52,14,169,437,34,318,99,146,122,139,73,-1,undefined,88,65,194,53,-1,110,454,39,142,-1,83,193,154,97,48,undefined,undefined
07/09/2020,13,301,239,295,354,303,239,165,206,63,37,70,237,-1,135,-1,108,220,191,165,68,-1,771,110,281,397,234,64,238,119,91,95,undefined,-1,53,478,78,83,undefined,39,81,62,56,29,173,515,35,358,90,114,169,121,96,-1,undefined,71,79,183,63,-1,130,516,55,128,-1,119,232,154,75,73,undefined,undefined
07/09/2020,14,277,187,363,358,295,281,160,199,46,29,55,196,-1,133,-1,139,165,197,144,81,-1,814,57,272,343,243,50,183,126,105,83,undefined,-1,50,453,68,61,undefined,47,86,51,64,24,160,459,40,341,81,97,152,130,98,-1,undefined,70,77,184,55,-1,120,513,47,124,-1,112,257,132,83,36,undefined,undefined
07/09/2020,15,307,195,289,323,341,314,179,227,80,37,72,231,-1,147,-1,162,126,-1,160,66,106,906,74,277,390,219,51,218,119,92,114,undefined,-1,31,425,68,87,undefined,27,53,52,61,31,184,427,41,442,72,96,145,137,78,-1,undefined,113,76,153,38,-1,152,658,27,93,-1,96,321,129,47,35,undefined,undefined
07/09/2020,16,245,164,295,360,337,358,254,262,89,53,95,281,-1,150,-1,148,111,-1,131,69,178,980,68,353,461,233,50,254,176,95,109,undefined,-1,61,582,56,79,undefined,18,77,64,74,30,189,481,25,370,79,99,128,123,92,-1,undefined,90,97,205,52,-1,138,656,57,106,-1,114,303,157,38,24,undefined,undefined
07/09/2020,17,198,128,289,306,435,361,346,392,93,42,151,451,-1,203,-1,122,123,-1,115,57,155,1068,84,298,692,233,75,273,211,108,126,undefined,-1,81,661,44,47,undefined,14,90,81,85,55,184,463,41,296,93,90,124,133,58,-1,undefined,117,108,236,56,-1,148,612,40,94,-1,143,331,131,55,29,undefined,undefined
07/09/2020,18,121,90,343,262,338,330,287,362,66,52,210,601,-1,153,-1,66,90,-1,144,67,149,858,83,258,594,197,58,259,167,111,98,undefined,-1,51,505,44,58,undefined,11,62,66,67,38,106,357,34,282,64,84,82,76,71,-1,undefined,95,68,190,3,-1,91,612,54,58,-1,67,192,56,1,1,undefined,undefined
07/09/2020,19,89,49,229,119,133,173,68,130,37,35,115,347,-1,75,-1,45,33,-1,113,40,83,639,55,169,246,142,37,116,37,85,77,undefined,-1,16,227,28,47,undefined,4,28,49,42,28,79,154,21,183,49,84,43,52,43,-1,undefined,58,33,121,-1,-1,54,360,64,48,-1,48,119,24,0,1,undefined,undefined
07/09/2020,20,12,7,90,23,61,54,9,11,16,3,6,23,-1,14,-1,12,19,-1,67,15,13,167,27,80,26,41,10,38,1,35,50,undefined,-1,2,33,13,1,undefined,7,16,11,3,2,22,65,8,84,10,108,9,20,9,-1,undefined,22,8,52,-1,-1,17,87,35,13,-1,21,29,7,0,0,undefined,undefined
07/09/2020,21,32,15,60,26,50,70,8,3,10,1,2,5,-1,14,-1,12,12,-1,48,8,21,72,14,76,21,52,11,27,4,12,43,undefined,-1,3,32,11,1,undefined,-1,7,3,2,2,24,47,5,58,21,114,2,12,8,-1,undefined,12,6,34,-1,-1,7,62,37,23,-1,13,25,2,0,0,undefined,undefined
07/09/2020,22,5,8,45,21,48,31,2,1,19,6,-1,5,-1,11,-1,8,10,-1,20,7,16,49,6,52,23,44,5,19,2,13,27,undefined,-1,1,22,9,4,undefined,-1,-1,1,1,-1,15,39,1,41,9,73,6,2,4,-1,undefined,9,3,33,-1,-1,4,39,14,16,-1,11,25,-1,-1,-1,undefined,undefined
07/09/2020,23,9,1,57,16,42,18,-1,3,4,1,-1,5,-1,7,-1,9,-1,-1,11,1,6,44,3,18,12,22,1,26,2,6,35,undefined,-1,-1,16,3,2,undefined,-1,1,1,-1,-1,5,49,2,35,1,73,3,2,3,-1,undefined,3,-1,16,-1,-1,7,40,14,5,-1,3,6,-1,-1,-1,undefined,undefined
08/09/2020,0,3,4,40,3,21,9,-1,-1,7,1,2,2,-1,1,-1,2,2,-1,23,-1,6,28,5,17,3,10,7,18,1,6,28,undefined,-1,-1,2,3,-1,undefined,-1,1,1,1,2,12,9,-1,17,6,59,-1,7,4,-1,undefined,2,-1,7,-1,-1,9,27,11,4,-1,16,5,-1,-1,-1,undefined,undefined
08/09/2020,1,-1,4,35,2,4,1,-1,-1,1,-1,1,2,-1,1,-1,6,-1,-1,16,2,6,9,2,14,12,11,1,4,-1,2,8,undefined,-1,-1,1,2,-1,undefined,3,-1,-1,2,-1,1,15,-1,29,4,48,-1,4,4,-1,undefined,-1,-1,7,-1,-1,3,26,3,8,-1,3,2,-1,-1,-1,undefined,undefined
08/09/2020,2,9,2,34,4,11,1,7,-1,2,1,-1,-1,-1,1,-1,6,1,-1,10,-1,3,12,5,10,4,27,1,13,-1,1,3,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,-1,5,-1,4,4,-1,12,1,61,1,-1,-1,-1,undefined,3,3,10,-1,-1,1,12,6,1,-1,3,1,-1,-1,-1,undefined,undefined
08/09/2020,3,1,5,26,3,27,3,10,1,1,2,1,4,-1,-1,-1,3,2,-1,11,-1,4,7,1,11,18,17,1,25,1,9,6,undefined,-1,-1,1,2,5,undefined,-1,-1,3,-1,-1,4,17,-1,15,2,64,8,2,2,-1,undefined,2,1,6,-1,-1,4,19,2,3,-1,2,2,-1,-1,-1,undefined,undefined
08/09/2020,4,-1,4,19,5,38,7,7,2,3,1,1,3,-1,4,-1,2,-1,-1,4,1,7,14,5,16,12,14,2,36,1,2,9,undefined,-1,-1,3,-1,2,undefined,-1,-1,7,-1,-1,1,9,3,16,8,38,1,3,-1,-1,undefined,2,2,16,-1,-1,4,17,6,5,-1,3,7,-1,-1,-1,undefined,undefined
08/09/2020,5,2,14,32,25,69,53,11,16,21,6,2,5,-1,33,-1,16,28,-1,5,6,21,67,8,54,33,51,4,60,4,10,14,undefined,-1,7,36,10,-1,undefined,-1,12,5,4,1,10,84,4,27,7,42,6,25,6,-1,undefined,8,13,41,-1,-1,7,80,8,9,-1,5,18,-1,-1,-1,undefined,undefined
08/09/2020,6,46,16,37,68,113,121,61,40,51,8,16,36,-1,74,-1,24,58,-1,9,14,25,164,43,128,136,91,17,105,46,17,21,undefined,-1,21,133,30,-1,undefined,6,25,16,12,3,13,155,9,75,34,57,7,63,15,-1,undefined,35,19,71,3,-1,26,121,53,11,-1,25,19,18,9,4,undefined,undefined
08/09/2020,7,73,66,78,96,148,157,177,117,51,25,39,109,-1,107,-1,56,131,52,22,12,17,297,52,218,259,120,30,156,85,27,25,undefined,-1,34,277,31,-1,undefined,13,62,39,17,12,52,255,12,110,62,47,46,90,23,-1,undefined,25,44,149,16,-1,28,151,32,58,-1,51,30,66,34,33,undefined,undefined
08/09/2020,8,85,56,110,166,186,186,114,104,68,34,35,130,-1,129,-1,73,148,107,44,14,-1,400,60,213,192,170,45,136,75,21,42,undefined,-1,48,216,67,-1,undefined,15,81,42,50,22,95,323,26,157,79,76,63,48,40,-1,undefined,32,44,170,12,-1,60,217,12,40,-1,60,50,107,70,39,undefined,undefined
08/09/2020,9,102,72,101,169,134,152,85,113,36,53,35,125,-1,79,-1,81,129,29,36,50,-1,378,46,179,210,241,49,108,42,34,74,undefined,-1,25,207,69,-1,undefined,30,66,43,38,14,95,231,17,197,70,105,93,149,42,-1,undefined,63,42,150,21,-1,62,225,23,60,-1,64,91,120,69,34,undefined,undefined
08/09/2020,10,128,138,126,236,133,156,90,105,40,45,38,118,-1,60,-1,123,126,47,70,32,-1,435,58,166,159,306,75,102,53,71,73,undefined,-1,37,171,74,-1,undefined,37,47,37,29,20,99,274,23,214,116,118,106,108,67,-1,undefined,41,24,132,30,-1,67,277,41,86,-1,64,94,115,77,48,undefined,undefined
08/09/2020,11,152,141,177,292,169,191,77,94,38,50,27,93,-1,64,-1,137,144,39,101,51,-1,485,52,194,174,366,98,107,52,101,77,undefined,-1,32,210,45,-1,undefined,31,77,50,40,19,130,341,43,276,126,129,132,137,75,-1,undefined,43,43,119,27,-1,104,336,20,110,-1,67,152,96,63,33,undefined,undefined
08/09/2020,12,149,207,241,339,135,176,36,66,51,33,5,37,-1,74,-1,115,102,50,112,45,-1,555,54,241,118,389,71,101,21,67,98,undefined,-1,21,171,61,-1,undefined,39,47,35,24,10,121,315,38,281,136,100,129,104,59,-1,undefined,67,28,106,14,-1,114,351,32,106,-1,48,159,106,68,38,undefined,undefined
08/09/2020,13,170,185,206,296,143,213,66,79,48,42,10,89,-1,95,-1,116,102,48,125,40,-1,534,69,224,151,373,107,93,24,64,85,undefined,-1,27,161,65,-1,undefined,54,66,44,34,18,127,296,21,306,140,133,106,133,68,-1,undefined,86,57,132,30,-1,102,414,36,93,-1,73,166,79,67,34,undefined,undefined
08/09/2020,14,170,193,194,293,172,235,62,121,65,33,24,113,-1,111,-1,107,119,-1,113,64,58,596,74,247,153,379,52,115,38,120,100,undefined,-1,31,226,71,15,undefined,32,70,48,27,22,142,301,30,274,129,147,121,79,91,-1,undefined,58,34,161,49,-1,115,519,34,95,-1,87,232,112,68,31,undefined,undefined
08/09/2020,15,209,166,221,305,254,239,83,171,65,28,39,159,-1,92,-1,182,95,-1,109,62,159,646,68,277,271,249,49,167,56,145,80,undefined,-1,26,309,66,64,undefined,84,54,41,33,20,100,399,33,407,92,62,107,101,102,-1,undefined,82,49,140,64,-1,110,501,43,106,-1,76,196,110,56,33,undefined,undefined
08/09/2020,16,181,154,252,294,231,261,146,226,59,39,63,225,-1,118,-1,120,95,-1,104,38,118,738,88,312,372,214,65,182,83,93,105,undefined,-1,34,349,53,74,undefined,42,57,35,34,26,122,436,32,386,78,65,67,126,102,-1,undefined,87,52,177,69,-1,103,582,31,90,97,102,254,126,46,30,undefined,undefined
08/09/2020,17,190,136,294,286,328,341,211,324,67,36,128,457,-1,194,-1,114,114,-1,159,47,189,994,91,316,529,216,82,223,124,104,105,undefined,-1,42,496,53,64,undefined,12,72,79,67,43,156,408,30,352,104,51,93,95,77,-1,undefined,98,61,198,63,-1,144,624,48,102,140,114,283,106,59,20,undefined,undefined
08/09/2020,18,145,89,298,231,327,305,257,276,60,90,127,455,-1,148,-1,71,78,-1,129,45,150,771,78,295,474,203,75,262,152,105,99,undefined,-1,39,418,43,72,undefined,4,42,54,49,24,115,338,36,318,88,103,81,96,45,-1,undefined,71,62,170,8,-1,131,559,43,69,89,73,245,74,2,1,undefined,undefined
08/09/2020,19,106,40,220,118,159,195,76,135,42,18,91,324,-1,93,-1,44,28,-1,106,40,73,503,50,186,236,154,50,127,56,81,70,undefined,-1,19,215,33,38,undefined,4,38,34,21,11,57,177,29,168,55,105,64,56,34,-1,undefined,62,26,102,-1,-1,65,346,46,48,46,42,138,35,0,0,undefined,undefined
08/09/2020,20,34,11,67,14,35,58,6,8,10,2,9,30,-1,16,-1,18,12,-1,62,6,18,113,29,69,37,48,11,27,2,24,48,undefined,-1,2,31,13,1,undefined,7,6,5,1,-1,13,63,8,69,14,102,18,12,12,-1,undefined,17,9,29,-1,-1,26,89,26,24,6,17,27,10,0,0,undefined,undefined
08/09/2020,21,35,13,70,25,40,37,4,2,13,2,3,10,-1,9,-1,7,8,-1,29,13,15,121,13,74,29,41,17,30,1,10,40,undefined,-1,1,10,8,2,undefined,-1,3,3,-1,-1,32,70,11,58,16,71,3,9,12,-1,undefined,17,7,41,-1,-1,12,45,29,15,17,18,22,5,0,0,undefined,undefined
08/09/2020,22,6,11,48,22,29,29,4,2,15,2,-1,16,-1,9,-1,7,19,-1,34,3,17,83,6,53,30,43,6,22,3,9,34,undefined,-1,-1,17,11,1,undefined,1,2,-1,-1,-1,12,40,1,44,11,81,1,9,2,-1,undefined,17,3,28,-1,-1,11,47,15,17,5,11,19,-1,-1,-1,undefined,undefined
08/09/2020,23,7,3,43,5,25,14,2,1,4,-1,2,7,-1,3,-1,12,1,-1,8,-1,10,29,7,20,20,28,6,15,1,5,47,undefined,-1,1,14,5,4,undefined,1,5,1,-1,-1,9,19,3,39,8,57,1,2,1,-1,undefined,10,1,14,-1,-1,6,48,5,5,2,40,15,-1,-1,-1,undefined,undefined
09/09/2020,0,5,1,39,11,22,9,1,-1,1,4,3,2,-1,4,-1,1,-1,-1,15,2,5,24,6,12,2,9,3,29,-1,5,76,undefined,-1,-1,8,-1,1,undefined,-1,1,1,-1,2,2,27,2,23,4,57,-1,4,7,-1,undefined,3,3,13,-1,-1,4,23,1,4,1,37,10,-1,-1,-1,undefined,undefined
09/09/2020,1,2,2,25,9,11,19,-1,-1,2,-1,-1,1,-1,-1,-1,6,-1,-1,7,3,2,15,2,12,9,12,1,4,-1,5,24,undefined,-1,-1,2,3,-1,undefined,-1,-1,-1,-1,-1,-1,9,-1,46,1,50,3,7,5,-1,undefined,4,-1,9,-1,-1,5,17,7,1,1,33,5,-1,-1,-1,undefined,undefined
09/09/2020,2,4,-1,21,5,12,1,5,-1,1,1,-1,1,-1,4,-1,3,-1,-1,5,-1,3,22,2,9,3,23,4,8,-1,1,1,undefined,-1,-1,-1,2,-1,undefined,-1,-1,1,-1,-1,6,10,4,21,4,62,3,3,1,-1,undefined,2,2,18,-1,-1,1,19,3,-1,-1,11,17,-1,-1,-1,undefined,undefined
09/09/2020,3,-1,4,13,4,24,6,4,-1,1,1,-1,-1,-1,9,-1,6,2,-1,2,1,3,23,4,1,9,22,2,30,-1,8,8,undefined,-1,-1,6,2,7,undefined,-1,1,2,-1,1,4,12,-1,28,2,41,4,5,-1,-1,undefined,2,1,7,-1,-1,2,9,3,5,1,-1,4,-1,-1,-1,undefined,undefined
09/09/2020,4,3,5,15,5,48,14,1,1,3,-1,5,2,-1,6,-1,1,-1,-1,4,1,4,11,4,26,9,22,1,59,4,3,9,undefined,-1,2,3,-1,2,undefined,-1,2,14,-1,-1,4,15,2,13,5,49,-1,-1,3,-1,undefined,2,3,6,-1,-1,7,21,5,4,-1,4,2,-1,-1,-1,undefined,undefined
09/09/2020,5,13,5,29,22,65,50,20,13,20,3,2,7,-1,30,-1,13,11,-1,4,9,13,77,12,76,50,19,5,47,5,9,5,undefined,-1,6,42,11,-1,undefined,5,8,8,2,-1,11,67,3,38,6,49,5,25,13,-1,undefined,4,16,37,-1,-1,11,70,17,11,13,14,14,-1,-1,-1,undefined,undefined
09/09/2020,6,57,14,40,82,114,130,81,60,47,16,7,40,-1,72,-1,38,58,-1,15,19,22,177,28,144,168,70,10,97,27,11,36,undefined,-1,22,138,22,-1,undefined,7,20,22,6,4,23,214,8,80,15,62,7,72,21,-1,undefined,26,22,93,1,-1,22,145,37,16,43,25,56,27,10,12,undefined,undefined
09/09/2020,7,61,58,76,108,153,154,174,146,59,28,51,137,-1,87,-1,64,128,65,29,15,36,284,62,208,327,90,21,105,77,23,51,undefined,-1,39,270,50,-1,undefined,14,66,34,21,12,39,239,16,132,31,25,56,75,24,-1,undefined,38,36,119,10,-1,32,145,25,52,109,46,62,65,27,26,undefined,undefined
09/09/2020,8,91,72,95,157,169,171,134,157,56,35,49,170,-1,130,-1,82,133,199,31,21,34,440,50,209,266,231,48,128,62,42,47,undefined,-1,53,236,61,-1,undefined,31,86,39,49,18,60,319,25,155,62,51,92,62,30,-1,undefined,32,42,179,24,-1,61,172,18,67,142,58,53,91,59,41,undefined,undefined
09/09/2020,9,64,100,120,179,153,168,94,120,34,29,41,124,-1,96,-1,104,143,143,44,34,-1,406,45,190,263,263,37,102,68,48,61,undefined,-1,27,254,50,-1,undefined,33,57,32,19,10,71,337,17,216,57,92,102,125,45,-1,undefined,47,29,137,36,-1,61,195,35,67,101,62,73,115,68,42,undefined,undefined
09/09/2020,10,119,126,163,231,170,197,129,144,44,43,42,148,-1,89,-1,128,168,39,69,24,-1,453,46,171,207,319,64,106,67,37,64,undefined,-1,29,211,40,-1,undefined,28,56,38,29,18,109,342,20,228,103,94,130,89,48,-1,undefined,87,52,132,46,-1,85,231,41,70,80,57,124,121,75,47,undefined,undefined
09/09/2020,11,138,139,198,263,211,203,118,134,50,33,45,153,-1,89,-1,111,157,51,108,62,-1,519,78,179,276,397,52,138,69,63,94,undefined,-1,43,267,53,-1,undefined,27,81,56,34,16,103,286,27,305,81,71,131,77,49,-1,undefined,47,28,131,49,-1,97,359,20,110,126,67,159,110,64,46,undefined,undefined
09/09/2020,12,200,203,260,370,260,265,135,189,58,33,58,211,-1,151,-1,139,168,16,132,40,-1,753,113,232,365,493,55,230,99,100,95,undefined,-1,38,326,90,-1,undefined,44,84,80,47,23,145,399,23,373,104,146,142,153,85,-1,undefined,108,44,177,44,-1,143,464,55,126,150,96,235,152,112,72,undefined,undefined
09/09/2020,13,195,212,293,369,253,259,143,197,62,38,55,225,-1,116,-1,87,201,1,173,47,-1,846,92,200,391,476,92,187,89,92,93,undefined,-1,48,402,63,-1,undefined,63,74,55,44,31,178,414,56,339,107,89,151,146,67,-1,undefined,88,46,151,56,-1,146,414,26,144,136,111,260,217,101,56,undefined,undefined
09/09/2020,14,217,207,267,369,222,300,164,222,46,25,53,206,-1,129,-1,122,131,1,120,43,59,796,88,262,333,425,70,200,118,81,100,undefined,-1,57,365,53,30,undefined,37,83,38,46,22,199,459,49,369,98,81,120,101,84,-1,undefined,84,67,177,61,-1,152,512,42,120,110,105,247,150,93,58,undefined,undefined
09/09/2020,15,255,180,332,343,304,309,181,223,61,17,59,190,-1,129,-1,181,172,-1,122,45,176,776,85,302,425,400,89,196,112,85,138,undefined,-1,47,450,75,93,undefined,27,73,70,57,36,203,431,35,364,117,73,140,132,68,-1,undefined,98,44,202,56,-1,147,570,50,99,108,128,310,121,80,33,undefined,undefined
09/09/2020,16,181,175,322,328,292,313,263,230,55,31,74,294,-1,141,-1,169,106,-1,158,41,189,834,82,326,482,395,78,222,157,95,143,undefined,-1,50,470,100,90,undefined,16,68,61,57,30,176,503,22,390,119,77,104,156,84,-1,undefined,97,73,218,62,-1,154,584,40,107,136,95,289,144,59,30,undefined,undefined
09/09/2020,17,222,150,334,323,345,383,309,343,93,54,135,452,-1,182,-1,104,130,-1,127,50,166,1014,107,368,678,254,77,241,140,129,125,undefined,-1,70,524,53,65,undefined,16,82,67,58,42,158,481,54,387,86,105,114,125,72,-1,undefined,88,61,223,64,-1,152,743,46,86,148,114,319,122,47,17,undefined,undefined
09/09/2020,18,115,81,307,289,351,342,245,365,54,40,144,488,-1,162,-1,92,103,-1,137,56,156,969,84,284,521,191,84,251,167,99,107,undefined,-1,66,506,70,60,undefined,13,64,70,52,25,124,364,40,301,93,89,121,109,51,-1,undefined,83,70,171,5,-1,128,587,68,75,127,81,221,64,4,2,undefined,undefined
09/09/2020,19,104,43,198,115,162,175,67,147,35,34,99,331,-1,90,-1,44,25,-1,111,31,68,580,67,184,265,171,40,148,30,82,109,undefined,-1,18,238,40,36,undefined,8,28,27,36,14,54,187,27,190,43,108,52,59,51,-1,undefined,59,36,118,-1,-1,100,369,45,60,54,36,136,30,0,1,undefined,undefined
09/09/2020,20,23,20,96,36,50,64,6,7,11,1,2,27,-1,16,-1,23,21,-1,48,7,16,136,28,97,29,56,19,28,-1,17,65,undefined,-1,1,36,9,8,undefined,2,21,5,5,-1,16,63,6,59,11,86,13,30,10,-1,undefined,10,4,46,-1,-1,21,88,21,28,16,23,35,14,0,0,undefined,undefined
09/09/2020,21,15,9,82,24,45,45,9,4,10,1,2,6,-1,8,-1,10,14,-1,35,9,13,113,26,98,21,48,12,41,3,16,43,undefined,-1,1,19,11,-1,undefined,-1,7,2,2,-1,23,36,4,58,24,94,5,17,16,-1,undefined,24,3,43,-1,-1,7,75,20,16,11,10,33,1,0,0,undefined,undefined
09/09/2020,22,9,6,91,27,37,25,4,4,17,3,1,7,-1,6,-1,14,12,-1,20,7,13,62,11,52,25,29,8,33,1,7,33,undefined,-1,2,18,9,3,undefined,1,2,3,-1,-1,17,53,1,44,14,67,10,3,2,-1,undefined,10,4,31,-1,-1,8,50,14,17,3,16,22,-1,-1,-1,undefined,undefined
09/09/2020,23,12,3,54,8,26,17,13,2,3,1,-1,8,-1,2,-1,8,2,-1,20,-1,7,43,3,26,26,30,2,11,1,14,29,undefined,-1,1,15,7,-1,undefined,1,1,1,-1,-1,17,25,1,43,16,61,3,10,1,-1,undefined,1,1,7,-1,-1,4,17,10,10,-1,3,9,-1,-1,-1,undefined,undefined
10/09/2020,0,10,1,58,35,23,6,-1,-1,2,1,1,1,-1,1,-1,1,-1,15,21,5,13,19,4,14,30,31,4,25,1,6,17,undefined,-1,1,1,1,-1,undefined,-1,1,1,2,2,4,25,4,52,12,70,-1,3,4,-1,undefined,1,-1,5,-1,-1,7,22,1,2,1,-1,4,-1,-1,-1,undefined,undefined
10/09/2020,1,3,2,19,7,3,22,8,-1,-1,1,-1,1,-1,-1,-1,2,2,10,9,3,7,15,9,10,8,12,1,7,-1,-1,14,undefined,-1,-1,-1,-1,1,undefined,-1,2,-1,-1,-1,4,16,-1,43,-1,75,-1,3,2,-1,undefined,4,-1,12,-1,-1,-1,12,4,7,2,3,3,-1,-1,-1,undefined,undefined
10/09/2020,2,8,2,25,1,7,-1,1,2,-1,2,-1,-1,-1,1,-1,3,1,10,17,-1,20,12,2,12,8,13,-1,10,-1,4,8,undefined,-1,-1,2,-1,-1,undefined,-1,-1,-1,-1,1,7,9,-1,65,1,49,1,-1,-1,-1,undefined,2,-1,4,-1,-1,1,17,12,10,1,1,3,-1,-1,-1,undefined,undefined
10/09/2020,3,-1,2,17,4,28,4,3,-1,-1,-1,-1,-1,-1,1,-1,9,2,-1,1,-1,2,8,4,2,12,4,4,43,-1,1,5,undefined,-1,-1,-1,4,4,undefined,-1,1,2,1,1,4,22,-1,28,11,53,3,2,2,-1,undefined,-1,1,12,-1,-1,6,15,6,1,2,1,3,-1,-1,-1,undefined,undefined
10/09/2020,4,5,6,9,16,40,11,1,1,2,-1,1,4,-1,4,-1,11,-1,-1,1,1,15,32,4,5,4,24,2,44,1,8,6,undefined,-1,-1,3,2,1,undefined,-1,1,10,1,-1,11,15,-1,38,7,40,1,5,2,-1,undefined,-1,3,10,-1,-1,2,19,4,3,1,4,4,-1,-1,-1,undefined,undefined
10/09/2020,5,16,9,17,18,71,60,22,16,23,3,5,6,-1,29,-1,11,12,-1,9,2,27,74,10,81,42,45,6,64,2,17,18,undefined,-1,5,43,18,-1,undefined,1,8,9,4,2,8,52,6,32,5,26,5,25,6,-1,undefined,3,12,45,-1,-1,5,77,23,8,9,16,10,-1,-1,-1,undefined,undefined
10/09/2020,6,48,20,58,61,108,132,51,40,44,12,11,40,-1,80,-1,20,70,-1,12,19,17,137,31,144,157,106,15,83,28,32,18,undefined,-1,20,143,26,-1,undefined,9,28,30,8,6,15,180,3,66,33,58,10,70,9,-1,undefined,19,28,61,3,-1,27,165,31,16,36,21,36,24,12,11,undefined,undefined
10/09/2020,7,71,65,88,124,138,279,170,134,60,25,51,153,-1,96,-1,54,108,49,18,8,43,270,63,199,292,150,50,138,77,20,33,undefined,-1,28,275,39,-1,undefined,23,57,36,26,18,64,261,17,115,60,61,55,104,28,-1,undefined,20,42,134,9,-1,36,137,17,52,123,41,37,64,34,34,undefined,undefined
10/09/2020,8,78,72,93,185,178,269,125,141,61,45,63,193,-1,103,-1,54,141,35,53,23,30,361,68,206,293,180,57,180,80,18,54,undefined,-1,29,229,48,-1,undefined,26,77,46,45,12,61,275,27,184,92,87,73,77,30,-1,undefined,67,41,190,19,-1,43,214,15,38,137,55,52,87,57,37,undefined,undefined
10/09/2020,9,86,84,134,199,155,218,124,124,30,48,34,126,-1,87,-1,67,118,80,60,43,63,376,45,191,241,296,91,135,81,25,60,undefined,-1,25,215,76,-1,undefined,24,65,43,29,30,70,280,22,257,115,127,96,109,31,-1,undefined,60,26,143,27,-1,78,215,32,76,106,57,77,109,81,63,undefined,undefined
10/09/2020,10,155,157,156,249,196,283,141,133,43,29,51,188,-1,69,-1,88,128,40,72,46,118,418,70,167,272,310,126,153,91,37,102,undefined,-1,35,306,60,-1,undefined,45,74,45,35,25,123,317,25,270,146,140,135,82,70,-1,undefined,51,31,129,35,-1,68,311,46,124,113,79,119,130,69,52,undefined,undefined
10/09/2020,11,197,151,248,275,201,214,160,208,33,26,73,176,-1,106,-1,111,148,23,99,60,123,561,85,215,334,424,135,139,104,68,99,undefined,-1,44,351,73,-1,undefined,16,79,40,32,37,101,360,32,409,161,180,154,78,96,-1,undefined,44,71,153,52,-1,99,375,29,110,95,76,168,125,80,49,undefined,undefined
10/09/2020,12,242,251,289,379,257,305,189,246,80,49,93,274,-1,150,-1,140,236,34,149,49,142,710,139,243,408,536,153,221,116,92,115,undefined,-1,47,491,106,-1,undefined,32,104,78,43,27,158,481,32,498,196,240,187,97,82,-1,undefined,105,57,179,36,-1,113,526,52,136,135,124,214,181,96,67,undefined,undefined
10/09/2020,13,252,210,288,359,302,295,200,226,85,29,86,294,-1,128,-1,139,197,25,174,51,175,822,127,222,385,529,144,225,136,82,147,undefined,-1,40,446,71,-1,undefined,32,96,60,61,37,180,513,50,426,198,161,172,102,109,-1,undefined,108,60,197,55,-1,149,525,70,118,130,119,217,131,79,45,undefined,undefined
10/09/2020,14,253,192,305,396,305,296,221,198,62,47,67,268,-1,145,-1,137,187,47,139,63,134,844,53,284,385,459,113,195,126,86,109,undefined,-1,43,464,68,30,undefined,33,99,45,40,33,172,463,57,441,207,126,150,107,99,-1,undefined,74,59,203,60,-1,131,625,63,136,120,127,240,179,74,38,undefined,undefined
10/09/2020,15,268,201,292,383,363,306,214,201,77,27,93,283,-1,146,-1,178,147,24,150,65,168,865,102,295,515,279,77,264,161,124,146,undefined,-1,55,527,67,90,undefined,22,62,93,71,43,183,507,39,533,119,99,156,98,96,-1,undefined,95,48,174,49,-1,143,632,37,117,94,135,348,143,77,37,undefined,undefined
10/09/2020,16,248,177,367,404,333,358,247,274,76,41,134,358,-1,196,-1,142,123,32,181,62,190,969,101,375,622,219,68,230,155,127,133,undefined,-1,58,563,86,94,undefined,20,79,67,81,47,218,499,47,529,123,80,118,112,75,-1,undefined,92,74,191,63,-1,148,663,48,108,119,125,325,140,57,21,undefined,undefined
10/09/2020,17,213,138,352,396,422,428,427,431,99,59,180,562,-1,216,-1,114,117,30,195,77,153,1002,90,317,781,228,88,301,234,106,142,undefined,-1,64,722,71,84,undefined,22,88,86,114,84,187,551,59,488,89,84,147,132,78,-1,undefined,113,84,238,56,-1,137,736,52,98,150,148,321,119,50,32,undefined,undefined
10/09/2020,18,147,103,344,271,408,398,300,438,88,49,179,565,-1,201,-1,81,78,18,159,50,135,989,75,285,634,220,83,312,172,115,131,undefined,-1,61,596,43,74,undefined,7,85,88,54,37,145,380,49,375,112,110,116,108,82,-1,undefined,103,70,161,1,-1,135,657,87,93,100,94,282,77,3,1,undefined,undefined
10/09/2020,19,111,44,218,139,157,227,83,155,46,49,140,381,-1,71,-1,48,41,34,113,43,90,588,56,188,339,185,53,157,48,97,84,undefined,-1,20,299,21,36,undefined,7,40,34,21,19,66,187,16,210,70,110,79,57,37,-1,undefined,80,45,137,-1,-1,61,426,61,70,41,50,154,36,0,0,undefined,undefined
10/09/2020,20,29,14,101,39,48,56,14,8,16,4,2,19,-1,18,-1,12,10,-1,68,13,29,172,60,85,55,63,17,23,7,37,43,undefined,-1,4,32,12,7,undefined,4,23,6,5,3,20,66,6,74,27,97,23,13,20,-1,undefined,22,10,43,-1,-1,13,93,30,15,11,13,36,13,0,0,undefined,undefined
10/09/2020,21,35,16,103,29,64,47,12,3,8,2,4,11,-1,8,-1,12,20,-1,40,4,18,72,26,87,27,75,17,37,4,24,64,undefined,-1,4,19,17,7,undefined,-1,4,5,-1,1,13,68,11,55,20,99,8,11,10,-1,undefined,18,2,52,-1,-1,5,55,14,16,17,11,27,3,0,0,undefined,undefined
10/09/2020,22,18,10,58,27,47,32,3,3,18,5,-1,7,-1,10,-1,12,10,4,23,4,8,98,11,62,40,40,3,37,4,12,26,undefined,-1,3,16,4,2,undefined,-1,3,2,-1,-1,7,77,3,37,8,85,8,14,3,-1,undefined,43,3,30,-1,-1,8,63,15,14,13,14,22,-1,-1,-1,undefined,undefined
10/09/2020,23,17,8,74,9,22,21,8,3,5,2,-1,5,-1,4,-1,7,1,-1,10,2,7,50,8,20,18,33,10,19,2,8,42,undefined,-1,14,11,3,-1,undefined,1,-1,-1,-1,-1,7,37,2,46,13,60,4,6,2,-1,undefined,3,-1,23,-1,-1,3,34,6,5,1,2,6,-1,-1,-1,undefined,undefined
11/09/2020,0,4,5,45,11,23,6,1,1,3,-1,-1,2,-1,6,-1,1,1,-1,13,3,6,26,11,5,7,16,2,27,-1,2,39,undefined,-1,10,4,-1,-1,undefined,-1,1,1,1,1,12,14,4,21,2,42,1,-1,-1,-1,undefined,3,2,1,-1,-1,5,28,6,2,1,1,4,-1,-1,-1,undefined,undefined
11/09/2020,1,-1,2,28,4,7,19,1,-1,-1,-1,-1,2,-1,1,-1,3,-1,-1,9,1,2,19,5,4,15,7,3,4,1,1,19,undefined,-1,-1,-1,1,1,undefined,-1,1,-1,-1,-1,14,13,-1,24,6,62,1,7,3,-1,undefined,4,1,4,-1,-1,6,21,118,-1,2,-1,4,-1,-1,-1,undefined,undefined
11/09/2020,2,6,2,37,3,13,-1,-1,-1,-1,1,-1,1,-1,-1,-1,1,1,-1,7,2,13,7,1,4,3,12,-1,16,1,1,-1,undefined,-1,-1,2,-1,-1,undefined,-1,-1,-1,-1,1,4,-1,-1,28,2,45,4,-1,-1,-1,undefined,5,1,3,-1,-1,-1,10,7,9,-1,1,1,-1,-1,-1,undefined,undefined
11/09/2020,3,-1,40,38,8,26,3,8,-1,3,1,1,4,-1,2,-1,10,4,-1,12,-1,5,18,4,17,6,18,1,22,3,3,6,undefined,-1,-1,2,5,4,undefined,-1,1,-1,3,1,4,16,-1,37,2,46,7,2,3,-1,undefined,2,-1,4,-1,-1,1,19,19,1,2,1,2,-1,-1,-1,undefined,undefined
11/09/2020,4,-1,5,20,11,37,9,3,2,3,1,1,3,-1,3,-1,14,2,-1,4,1,1,15,2,7,20,17,5,46,-1,-1,5,undefined,-1,2,-1,1,3,undefined,1,-1,7,-1,1,4,9,2,26,8,17,-1,-1,-1,-1,undefined,2,1,2,-1,-1,7,19,5,-1,-1,3,4,-1,-1,-1,undefined,undefined
11/09/2020,5,13,9,23,24,66,54,24,18,25,1,1,1,-1,31,-1,8,19,1,10,4,25,75,11,75,24,54,9,57,6,3,15,undefined,-1,5,30,16,8,undefined,1,9,3,2,-1,17,73,3,64,14,43,6,20,6,-1,undefined,3,9,46,-1,-1,9,67,16,11,11,10,11,-1,-1,-1,undefined,undefined
11/09/2020,6,33,17,41,75,88,122,56,44,44,11,12,49,-1,84,-1,33,56,5,10,9,20,148,36,167,127,91,21,77,32,15,33,undefined,-1,13,130,21,9,undefined,10,24,28,12,8,18,176,6,72,27,49,9,55,10,-1,undefined,19,20,48,2,-1,27,159,50,14,48,21,19,32,17,10,undefined,undefined
11/09/2020,7,80,48,85,123,142,220,185,187,56,24,42,133,-1,108,-1,70,108,12,17,16,40,276,46,222,279,139,48,144,75,23,43,undefined,-1,39,215,44,30,undefined,31,61,40,31,18,54,240,16,135,65,79,62,87,21,-1,undefined,40,38,151,19,-1,49,164,19,42,110,42,37,57,29,30,undefined,undefined
11/09/2020,8,121,79,126,169,176,211,150,134,57,29,39,135,-1,119,-1,81,119,19,33,15,41,394,64,222,266,202,70,149,76,17,60,undefined,-1,44,241,51,29,undefined,56,80,30,34,14,78,265,32,179,107,71,104,43,42,-1,undefined,38,48,185,24,-1,56,217,24,51,129,48,56,124,67,59,undefined,undefined
11/09/2020,9,102,81,135,189,149,199,135,120,50,40,29,95,-1,81,-1,91,141,28,42,28,94,441,54,203,199,258,66,127,74,24,76,undefined,-1,38,223,55,53,undefined,30,75,50,37,31,81,298,25,206,99,102,95,100,38,-1,undefined,39,55,157,18,-1,71,251,47,76,110,83,75,122,80,51,undefined,undefined
11/09/2020,10,154,147,164,240,189,203,112,153,41,56,44,155,-1,83,-1,151,191,33,68,30,103,484,69,167,227,378,122,196,59,37,80,undefined,-1,46,268,71,58,undefined,23,52,62,54,40,112,323,29,285,141,108,140,79,55,-1,undefined,100,54,165,36,-1,89,338,32,73,78,64,116,108,79,47,undefined,undefined
11/09/2020,11,215,135,230,265,244,236,146,153,45,46,43,181,-1,90,-1,129,183,28,108,54,124,626,84,227,304,448,126,172,92,54,124,undefined,-1,40,314,59,51,undefined,30,62,64,41,28,106,360,33,313,186,202,169,89,62,-1,undefined,91,28,209,46,-1,101,439,37,119,101,67,167,120,79,46,undefined,undefined
11/09/2020,12,214,207,322,297,294,329,132,185,74,56,59,176,-1,143,-1,113,158,25,157,88,170,794,119,277,361,498,98,210,89,95,152,undefined,-1,62,390,89,76,undefined,48,75,60,42,27,122,406,36,352,201,246,219,132,76,-1,undefined,95,57,242,60,-1,142,544,45,149,140,78,209,147,106,77,undefined,undefined
11/09/2020,13,284,217,325,395,280,342,159,149,82,41,47,169,-1,119,-1,163,179,22,186,64,164,827,91,274,275,495,140,194,93,72,113,undefined,-1,47,378,71,104,undefined,36,58,49,45,17,172,524,28,427,192,224,176,138,68,-1,undefined,64,44,203,81,-1,137,577,61,137,122,87,237,167,99,58,undefined,undefined
11/09/2020,14,295,196,310,371,294,293,177,158,53,33,41,178,-1,142,-1,198,144,35,169,79,147,738,81,264,329,458,120,164,84,101,141,undefined,-1,41,351,59,80,undefined,31,87,38,28,7,155,433,23,412,203,150,129,89,98,-1,undefined,63,87,193,63,-1,133,612,40,134,104,82,257,128,83,35,undefined,undefined
11/09/2020,15,253,184,259,332,289,352,166,163,52,38,47,191,-1,169,-1,154,130,26,135,52,186,802,80,306,337,287,69,180,92,99,118,undefined,-1,37,361,70,60,undefined,28,50,55,31,15,161,404,40,435,138,93,201,158,87,-1,undefined,113,56,202,77,-1,142,712,34,135,89,114,270,142,83,47,undefined,undefined
11/09/2020,16,237,198,312,337,295,320,213,248,92,43,79,253,-1,142,-1,167,125,29,144,78,199,877,82,313,444,215,72,162,117,92,115,undefined,-1,51,459,51,55,undefined,23,51,54,46,11,154,431,44,423,101,51,159,107,84,-1,undefined,90,57,205,67,-1,115,678,34,149,119,93,299,150,49,19,undefined,undefined
11/09/2020,17,252,171,417,350,384,407,238,312,98,55,130,430,-1,183,-1,113,134,31,147,51,180,962,102,385,547,255,62,267,111,135,116,undefined,-1,54,524,49,64,undefined,19,72,83,56,24,165,469,50,367,88,95,137,93,68,-1,undefined,103,81,239,49,-1,152,717,57,131,128,148,348,116,55,23,undefined,undefined
11/09/2020,18,171,87,400,310,344,342,228,265,69,78,180,564,-1,127,-1,105,80,8,165,98,179,896,88,271,456,178,59,247,149,141,98,undefined,-1,51,489,51,80,undefined,8,54,87,75,41,157,430,31,317,78,86,160,122,62,-1,undefined,110,65,198,4,-1,141,685,81,112,85,100,307,73,1,2,undefined,undefined
11/09/2020,19,110,55,220,124,170,192,66,131,59,48,115,396,-1,80,-1,64,27,7,112,58,96,591,88,212,206,163,47,120,51,96,81,undefined,-1,19,288,34,57,undefined,11,34,25,13,3,61,205,16,204,80,119,79,99,64,-1,undefined,109,30,119,-1,-1,69,472,53,68,38,44,168,30,0,2,undefined,undefined
11/09/2020,20,41,11,98,27,55,60,5,17,11,11,5,22,-1,18,-1,12,17,3,62,12,29,138,27,105,47,88,16,37,8,37,48,undefined,-1,3,47,12,6,undefined,8,27,6,2,1,23,81,9,72,22,92,15,19,18,-1,undefined,26,12,40,-1,-1,21,80,49,17,10,10,29,10,0,2,undefined,undefined
11/09/2020,21,33,12,95,22,46,60,11,3,8,-1,1,11,-1,22,-1,8,11,-1,36,13,15,103,31,74,24,49,8,24,-1,18,78,undefined,-1,4,25,11,2,undefined,-1,3,2,2,1,11,69,9,83,10,77,9,22,12,-1,undefined,20,4,38,-1,-1,7,58,20,23,16,17,26,3,0,0,undefined,undefined
11/09/2020,22,25,10,116,32,48,41,6,3,20,7,2,6,-1,17,-1,11,13,2,15,8,11,118,14,55,24,39,8,23,7,14,49,undefined,-1,-1,19,4,-1,undefined,2,-1,1,-1,-1,18,66,5,84,10,42,3,6,8,-1,undefined,12,2,32,-1,-1,16,58,21,26,7,10,24,-1,-1,-1,undefined,undefined
11/09/2020,23,3,7,54,8,29,30,12,1,7,-1,-1,3,-1,4,-1,5,-1,-1,19,4,11,38,5,34,18,24,14,17,1,9,29,undefined,-1,-1,12,4,4,undefined,1,-1,1,-1,1,11,47,2,59,12,53,3,10,4,-1,undefined,10,2,17,-1,-1,10,30,16,6,3,10,8,-1,-1,-1,undefined,undefined
12/09/2020,0,6,7,50,4,25,3,-1,1,6,2,-1,1,-1,1,-1,5,-1,-1,27,2,9,39,8,13,10,24,5,21,-1,6,33,undefined,-1,-1,3,1,-1,undefined,-1,-1,1,-1,-1,-1,23,-1,65,7,61,-1,2,-1,-1,undefined,3,1,9,-1,-1,7,20,-1,8,1,3,12,-1,-1,-1,undefined,undefined
12/09/2020,1,2,3,33,1,10,3,2,1,-1,3,1,5,-1,1,-1,1,-1,-1,6,-1,3,31,9,15,17,24,3,8,4,2,35,undefined,-1,-1,4,3,-1,undefined,-1,1,-1,-1,-1,1,13,-1,64,1,80,-1,2,1,-1,undefined,2,4,11,-1,-1,3,24,7,3,2,-1,4,-1,-1,-1,undefined,undefined
12/09/2020,2,2,5,42,4,9,1,7,3,-1,-1,-1,2,-1,1,-1,-1,-1,-1,6,1,3,34,1,3,7,10,-1,10,-1,4,2,undefined,-1,-1,-1,2,-1,undefined,-1,-1,-1,-1,-1,3,16,-1,58,6,36,4,2,3,-1,undefined,5,1,6,-1,-1,1,10,5,1,1,2,-1,-1,-1,-1,undefined,undefined
12/09/2020,3,4,5,17,1,15,22,13,3,2,1,2,-1,-1,1,-1,-1,2,-1,3,1,3,9,2,7,14,10,3,17,-1,3,1,undefined,-1,-1,4,-1,1,undefined,-1,1,-1,-1,-1,2,5,-1,21,9,36,-1,2,-1,-1,undefined,1,-1,1,-1,-1,-1,10,3,3,2,1,4,-1,-1,-1,undefined,undefined
12/09/2020,4,9,4,6,9,22,2,9,-1,2,3,1,6,-1,-1,-1,7,4,2,-1,1,4,9,3,7,6,36,-1,23,-1,2,7,undefined,-1,2,3,2,7,undefined,-1,-1,-1,-1,-1,-1,7,-1,30,6,63,7,7,2,-1,undefined,7,1,6,-1,-1,2,10,3,-1,-1,2,4,-1,-1,-1,undefined,undefined
12/09/2020,5,5,9,11,13,44,22,3,6,9,3,-1,1,-1,14,-1,20,7,32,6,-1,16,43,6,27,12,38,5,34,2,16,5,undefined,-1,1,13,3,2,undefined,2,2,3,2,1,14,49,1,20,11,37,-1,14,1,-1,undefined,14,3,22,-1,-1,9,26,5,20,2,2,14,-1,-1,-1,undefined,undefined
12/09/2020,6,11,6,26,21,38,54,15,22,18,8,6,17,-1,28,-1,11,15,1,1,4,19,83,18,75,64,63,22,36,7,8,11,undefined,-1,8,58,14,6,undefined,8,12,9,3,2,4,54,4,41,29,67,5,15,5,-1,undefined,26,8,24,-1,-1,7,65,10,4,4,4,16,2,2,1,undefined,undefined
12/09/2020,7,18,19,41,50,49,86,35,28,12,10,5,22,-1,37,-1,11,33,4,10,12,16,166,13,73,100,103,36,37,27,15,16,undefined,-1,8,69,13,11,undefined,15,43,8,8,3,35,110,4,55,57,46,36,16,9,-1,undefined,11,9,34,1,-1,16,85,3,19,18,12,15,17,17,19,undefined,undefined
12/09/2020,8,53,29,68,86,53,78,52,43,9,16,5,29,-1,39,-1,36,42,57,17,8,48,172,25,97,80,156,64,44,25,30,24,undefined,-1,16,68,14,24,undefined,18,30,8,8,3,24,86,8,84,58,45,59,20,14,-1,undefined,8,19,53,3,-1,30,116,9,17,19,12,39,28,25,19,undefined,undefined
12/09/2020,9,35,52,79,74,93,109,61,51,11,28,7,40,-1,47,-1,38,46,10,25,17,24,241,19,115,91,240,98,39,22,24,33,undefined,-1,18,116,23,14,undefined,6,37,12,11,5,29,153,7,102,118,105,71,44,55,-1,undefined,19,11,40,7,-1,39,153,13,31,27,16,56,35,50,40,undefined,undefined
12/09/2020,10,88,91,139,147,132,134,81,117,29,37,24,99,-1,69,-1,69,63,13,61,31,72,335,32,121,95,410,119,113,60,49,66,undefined,-1,18,171,45,48,undefined,5,45,28,18,9,55,173,24,168,154,172,153,65,50,-1,undefined,75,34,94,12,-1,63,268,20,44,25,40,84,47,67,56,undefined,undefined
12/09/2020,11,155,140,196,212,195,157,125,149,37,36,48,181,-1,79,-1,82,95,10,104,35,108,465,44,158,153,496,148,142,89,82,91,undefined,-1,25,243,43,64,undefined,14,76,26,20,15,98,259,16,233,212,196,162,80,49,-1,undefined,83,20,103,32,-1,120,382,26,60,36,48,155,55,73,58,undefined,undefined
12/09/2020,12,174,155,244,286,222,195,139,151,44,35,48,194,-1,101,-1,83,83,17,119,56,170,469,43,149,229,555,158,152,117,90,108,undefined,-1,38,313,46,79,undefined,13,75,34,28,17,128,283,33,219,204,242,175,78,60,-1,undefined,74,47,110,59,-1,116,459,51,113,49,65,215,65,103,68,undefined,undefined
12/09/2020,13,169,150,329,265,228,223,150,155,23,38,59,166,-1,106,-1,105,92,18,166,55,165,638,53,171,289,557,121,157,95,107,97,undefined,-1,46,318,40,59,undefined,8,69,32,34,11,159,321,25,262,211,229,145,80,94,-1,undefined,65,55,155,69,-1,106,523,32,89,49,85,259,80,98,63,undefined,undefined
12/09/2020,14,252,186,283,334,246,296,128,146,38,25,43,168,-1,119,-1,102,83,14,150,78,220,707,49,203,275,559,142,146,105,115,118,undefined,-1,50,281,47,87,undefined,12,69,47,24,16,133,362,32,285,212,180,217,103,82,-1,undefined,75,38,131,32,-1,144,573,52,93,58,69,245,76,65,20,undefined,undefined
12/09/2020,15,181,163,271,237,145,195,71,90,22,22,21,73,-1,69,-1,79,42,13,143,43,153,645,51,181,188,358,105,121,66,104,81,undefined,-1,21,199,26,61,undefined,7,53,34,31,9,108,259,29,242,165,126,141,84,63,-1,undefined,74,43,91,24,-1,89,550,32,73,31,63,203,73,24,18,undefined,undefined
12/09/2020,16,137,125,227,203,152,178,59,77,31,43,24,119,-1,72,-1,56,70,7,112,32,116,580,19,158,168,158,58,103,54,101,63,undefined,-1,40,204,38,46,undefined,2,39,28,32,15,104,214,24,242,103,74,81,70,70,-1,undefined,94,32,117,29,-1,106,474,35,80,30,50,197,81,30,16,undefined,undefined
12/09/2020,17,128,91,218,197,179,191,96,135,38,40,38,208,-1,79,-1,40,67,9,98,43,157,582,52,165,212,162,50,119,63,81,111,undefined,-1,17,259,47,67,undefined,7,35,40,40,25,91,219,16,214,70,72,67,68,56,-1,undefined,62,35,114,19,-1,77,436,37,75,43,48,181,72,12,6,undefined,undefined
12/09/2020,18,91,50,238,155,140,182,63,104,31,26,38,243,-1,68,-1,51,49,3,135,30,115,559,34,172,145,148,64,88,46,98,96,undefined,-1,20,208,32,46,undefined,6,27,23,27,18,67,162,23,183,77,88,83,61,51,-1,undefined,62,27,91,2,-1,84,448,72,57,25,38,199,37,1,1,undefined,undefined
12/09/2020,19,74,40,202,92,83,104,20,36,8,25,6,82,-1,51,-1,36,15,4,109,50,58,419,27,131,102,154,41,57,23,64,62,undefined,-1,10,125,33,24,undefined,5,19,16,10,7,37,102,24,187,48,89,40,48,23,-1,undefined,39,15,67,-1,-1,40,311,41,38,23,30,94,20,0,0,undefined,undefined
12/09/2020,20,17,10,67,22,35,44,6,5,3,4,6,16,-1,15,-1,5,1,2,69,20,25,98,16,85,39,42,13,20,-1,59,42,undefined,-1,-1,21,9,3,undefined,1,8,4,2,-1,12,65,10,91,24,94,19,25,7,-1,undefined,20,5,26,-1,-1,22,88,41,23,4,9,45,14,0,0,undefined,undefined
12/09/2020,21,19,4,66,26,38,49,3,3,3,11,1,6,-1,46,-1,4,10,-1,47,7,12,89,16,42,16,30,8,24,-1,16,26,undefined,-1,1,17,7,-1,undefined,-1,23,2,-1,-1,24,61,2,53,25,81,10,20,15,-1,undefined,7,3,30,-1,-1,5,45,13,15,7,13,28,3,0,0,undefined,undefined
12/09/2020,22,17,9,55,31,26,37,3,2,4,13,1,9,-1,24,-1,8,1,-1,37,3,12,71,7,57,5,23,15,28,-1,7,21,undefined,-1,-1,14,4,5,undefined,2,8,-1,-1,-1,10,52,-1,66,20,56,2,9,2,-1,undefined,11,2,13,-1,-1,11,46,19,13,1,4,19,-1,-1,-1,undefined,undefined
12/09/2020,23,11,5,38,12,17,13,15,1,5,1,-1,-1,-1,45,-1,2,-1,-1,9,1,14,83,3,29,5,19,5,13,-1,17,23,undefined,-1,-1,5,4,-1,undefined,2,3,1,-1,-1,6,32,-1,86,4,51,4,18,2,-1,undefined,3,-1,6,-1,-1,2,38,6,8,5,1,10,-1,-1,-1,undefined,undefined
13/09/2020,0,4,1,20,4,20,3,-1,1,1,-1,-1,-1,-1,12,-1,3,-1,2,11,-1,5,35,6,19,1,15,9,22,-1,4,13,undefined,-1,-1,6,1,-1,undefined,1,-1,-1,-1,1,1,7,-1,100,8,38,3,3,1,-1,undefined,1,-1,14,-1,-1,7,28,13,3,-1,-1,2,-1,-1,-1,undefined,undefined
13/09/2020,1,1,2,27,4,12,1,13,-1,-1,1,-1,1,-1,11,-1,3,1,10,11,5,3,21,1,9,14,27,3,12,-1,1,16,undefined,-1,-1,-1,-1,2,undefined,-1,1,-1,-1,-1,1,6,-1,93,13,36,-1,2,-1,-1,undefined,1,-1,8,-1,-1,2,18,5,2,1,1,11,-1,-1,-1,undefined,undefined
13/09/2020,2,4,5,10,7,6,3,8,-1,-1,-1,-1,3,-1,3,-1,-1,2,5,4,1,-1,24,1,4,1,7,2,9,2,1,6,undefined,-1,-1,4,2,-1,undefined,-1,2,-1,-1,-1,4,10,-1,30,8,41,2,-1,1,-1,undefined,3,1,3,-1,-1,-1,12,1,6,-1,1,4,-1,-1,-1,undefined,undefined
13/09/2020,3,1,2,14,2,9,21,16,2,3,-1,-1,-1,-1,6,-1,1,-1,175,2,1,-1,5,1,2,12,5,6,9,1,1,2,undefined,-1,-1,2,-1,-1,undefined,-1,-1,-1,-1,-1,-1,3,-1,15,15,34,2,-1,2,-1,undefined,3,-1,3,-1,-1,3,9,-1,1,-1,1,1,-1,-1,-1,undefined,undefined
13/09/2020,4,1,2,9,3,13,3,4,2,3,1,3,1,-1,2,-1,13,2,599,1,1,7,27,9,8,7,16,4,14,-1,4,11,undefined,-1,1,2,-1,10,undefined,-1,1,-1,-1,-1,2,29,-1,23,7,40,10,-1,3,-1,undefined,1,-1,8,-1,-1,3,18,2,3,3,1,6,-1,-1,-1,undefined,undefined
13/09/2020,5,1,3,34,29,33,18,3,3,4,2,1,1,-1,12,-1,8,3,46,2,1,30,56,7,21,10,35,6,16,1,9,4,undefined,-1,7,11,13,-1,undefined,-1,7,2,3,5,17,62,-1,30,7,24,4,8,2,-1,undefined,2,1,5,-1,-1,6,27,5,8,1,6,10,-1,-1,-1,undefined,undefined
13/09/2020,6,13,11,34,38,36,48,13,24,11,3,4,10,-1,29,-1,9,4,3,8,3,20,86,12,37,48,47,1,34,6,14,8,undefined,-1,12,43,10,5,undefined,1,4,8,6,1,14,92,4,48,3,20,2,5,7,-1,undefined,7,4,17,-1,-1,11,55,3,11,6,14,19,8,4,1,undefined,undefined
13/09/2020,7,31,13,41,49,52,53,59,48,26,6,10,32,-1,41,-1,11,24,2,13,8,9,132,16,74,126,87,12,36,29,13,12,undefined,-1,19,72,13,5,undefined,3,14,6,5,3,31,78,3,54,22,35,15,8,8,-1,undefined,14,9,26,1,-1,13,79,5,12,18,15,16,16,6,6,undefined,undefined
13/09/2020,8,47,46,75,76,87,82,93,78,22,16,29,76,-1,57,-1,21,45,5,11,13,15,168,14,83,179,148,39,56,70,17,23,undefined,-1,26,144,24,14,undefined,3,19,19,14,12,31,125,15,79,59,65,44,26,7,-1,undefined,20,14,36,11,-1,28,98,6,24,29,28,43,32,18,8,undefined,undefined
13/09/2020,9,78,64,95,142,146,138,184,144,17,19,38,144,-1,79,-1,40,61,8,19,20,35,267,26,89,412,265,131,118,80,31,44,undefined,-1,34,272,30,35,undefined,2,45,16,28,16,51,188,5,144,129,90,75,53,9,-1,undefined,29,27,92,26,-1,55,182,26,43,37,18,49,46,28,30,undefined,undefined
13/09/2020,10,104,94,182,208,212,216,317,278,34,33,97,271,-1,133,-1,79,92,7,53,37,87,405,44,156,515,462,246,178,162,66,109,undefined,-1,47,403,38,74,undefined,6,55,39,25,22,102,275,23,184,293,185,145,88,44,-1,undefined,45,27,81,40,-1,78,275,35,65,63,49,148,82,34,36,undefined,undefined
13/09/2020,11,184,162,275,265,325,287,443,419,45,41,130,402,-1,193,-1,83,129,11,82,50,136,643,54,181,727,652,427,251,223,92,119,undefined,-1,54,539,37,84,undefined,11,71,88,76,41,149,382,44,248,503,304,167,201,77,-1,undefined,81,63,115,66,-1,157,414,32,84,85,97,236,104,69,31,undefined,undefined
13/09/2020,12,237,240,415,379,460,352,474,481,51,28,152,436,-1,198,-1,124,129,6,107,71,212,753,56,192,820,950,557,318,242,125,130,undefined,-1,79,751,64,125,undefined,19,82,76,76,37,228,521,40,330,539,372,198,183,82,-1,undefined,84,56,125,100,-1,255,786,85,149,87,135,402,123,76,54,undefined,undefined
13/09/2020,13,251,232,450,414,460,378,472,457,47,35,177,493,-1,216,-1,108,119,13,166,75,183,767,82,217,809,813,445,349,247,121,157,undefined,-1,70,733,51,112,undefined,2,104,50,73,44,217,501,49,375,426,290,199,142,72,-1,undefined,131,61,172,56,-1,162,700,98,133,66,154,351,123,75,46,undefined,undefined
13/09/2020,14,293,275,475,436,540,434,508,500,65,47,197,591,-1,204,-1,137,110,12,174,83,231,909,98,223,930,648,275,368,305,142,163,undefined,-1,95,789,56,125,undefined,12,68,71,74,49,273,642,33,396,284,270,175,140,70,-1,undefined,103,71,188,64,-1,214,764,56,123,84,162,416,99,71,47,undefined,undefined
13/09/2020,15,278,204,437,406,555,373,530,479,39,41,192,571,-1,202,-1,142,101,15,180,57,220,913,76,219,909,561,163,331,322,130,138,undefined,-1,72,825,37,78,undefined,8,66,57,78,50,266,597,39,429,249,223,155,134,98,-1,undefined,84,86,169,60,-1,208,750,58,136,101,176,419,109,58,20,undefined,undefined
13/09/2020,16,228,186,400,359,403,350,432,494,56,25,197,577,-1,177,-1,93,122,15,172,40,212,961,61,174,818,320,106,300,275,109,178,undefined,-1,71,796,30,101,undefined,7,98,81,98,54,188,460,44,315,211,110,152,113,97,-1,undefined,87,87,155,68,-1,158,720,46,113,93,114,371,114,35,15,undefined,undefined
13/09/2020,17,163,133,411,301,385,348,376,379,61,43,185,585,-1,174,-1,67,101,9,163,49,188,926,61,192,784,184,61,266,182,103,142,undefined,-1,48,572,38,93,undefined,8,50,74,75,55,151,408,38,256,91,75,117,92,65,-1,undefined,120,73,164,62,-1,174,626,42,97,81,106,321,89,39,24,undefined,undefined
13/09/2020,18,141,72,343,270,300,277,155,306,54,54,172,561,-1,133,-1,55,56,7,175,37,126,910,53,168,440,174,57,164,118,107,111,undefined,-1,25,309,26,44,undefined,3,43,85,60,39,128,336,35,312,81,90,64,89,63,-1,undefined,101,54,126,13,-1,112,694,53,54,53,62,224,58,4,6,undefined,undefined
13/09/2020,19,79,44,215,110,131,165,43,101,32,35,87,229,-1,79,-1,24,40,2,110,40,77,508,59,147,171,152,43,91,18,83,67,undefined,-1,10,194,21,27,undefined,1,22,43,33,19,48,133,16,173,54,148,38,55,36,-1,undefined,54,26,105,-1,-1,62,426,31,28,36,43,156,23,0,1,undefined,undefined
13/09/2020,20,32,6,70,24,37,46,15,6,8,5,6,18,-1,11,-1,6,7,1,51,10,22,139,31,67,21,56,13,9,2,17,57,undefined,-1,2,23,6,5,undefined,1,7,4,5,2,17,63,3,62,18,120,6,24,11,-1,undefined,20,14,54,-1,-1,14,70,30,18,8,6,52,8,1,2,undefined,undefined
13/09/2020,21,15,10,85,29,37,36,3,1,7,3,4,16,-1,7,-1,14,11,-1,37,11,13,110,16,36,31,32,9,29,3,14,41,undefined,-1,2,12,7,1,undefined,1,-1,3,1,-1,15,29,5,75,20,76,4,14,7,-1,undefined,14,-1,27,-1,-1,13,48,16,18,7,10,25,4,0,0,undefined,undefined
13/09/2020,22,7,11,73,17,26,25,1,2,8,3,1,6,-1,19,-1,5,7,-1,27,2,9,69,3,46,6,22,6,11,-1,12,34,undefined,-1,1,16,9,2,undefined,1,4,2,-1,1,16,52,3,71,9,63,1,1,5,-1,undefined,9,4,21,-1,-1,7,50,17,14,-1,14,15,-1,-1,-1,undefined,undefined
13/09/2020,23,9,1,46,9,44,12,-1,1,2,-1,-1,4,-1,7,-1,3,-1,1,17,8,11,40,4,19,19,21,2,14,3,11,17,undefined,-1,-1,1,4,-1,undefined,-1,2,-1,-1,-1,10,12,1,132,1,78,2,7,1,-1,undefined,4,3,14,-1,-1,4,24,6,5,2,1,17,-1,-1,-1,undefined,undefined
14/09/2020,0,3,3,43,12,19,10,1,-1,1,1,-1,-1,-1,-1,-1,3,-1,-1,17,3,2,23,11,21,11,24,8,14,1,2,24,undefined,-1,-1,1,-1,1,undefined,-1,1,-1,1,1,-1,15,-1,67,9,106,-1,2,-1,-1,undefined,3,-1,9,-1,-1,4,33,6,1,1,1,3,-1,-1,-1,undefined,undefined
14/09/2020,1,1,1,48,7,7,10,4,3,-1,1,-1,4,-1,1,-1,4,2,-1,15,1,1,11,-1,3,28,19,4,7,1,1,3,undefined,-1,-1,3,1,-1,undefined,-1,-1,4,5,3,30,8,-1,65,7,-1,-1,9,2,-1,undefined,-1,-1,1,-1,-1,3,14,6,1,3,-1,5,-1,-1,-1,undefined,undefined
14/09/2020,2,9,1,39,2,9,1,2,1,3,1,1,1,-1,3,-1,-1,1,-1,11,2,8,17,7,10,5,7,-1,7,-1,2,3,undefined,-1,-1,-1,-1,-1,undefined,-1,1,2,-1,-1,2,-1,-1,75,3,-1,5,1,-1,-1,undefined,-1,1,8,-1,-1,-1,8,3,1,3,-1,-1,-1,-1,-1,undefined,undefined
14/09/2020,3,3,6,13,2,23,-1,5,-1,2,1,3,6,-1,1,-1,4,3,-1,6,1,3,13,2,2,30,4,-1,24,-1,8,6,undefined,-1,-1,-1,4,-1,undefined,-1,-1,2,-1,-1,22,5,-1,8,1,-1,7,1,1,-1,undefined,1,-1,2,-1,-1,3,19,3,2,3,1,2,-1,-1,-1,undefined,undefined
14/09/2020,4,5,1,12,4,31,15,3,2,4,1,-1,1,-1,4,-1,1,2,-1,1,-1,7,10,-1,6,3,4,1,37,-1,3,-1,undefined,-1,-1,2,-1,4,undefined,-1,2,12,1,-1,-1,10,2,10,3,1,2,5,3,-1,undefined,-1,3,15,-1,-1,1,17,2,1,1,1,4,-1,-1,-1,undefined,undefined
14/09/2020,5,11,10,12,21,50,32,17,15,21,2,2,10,-1,22,-1,15,9,-1,2,6,29,80,23,65,38,15,2,38,5,8,11,undefined,-1,8,13,9,6,undefined,1,6,7,1,1,14,71,1,31,3,14,5,10,9,-1,undefined,2,11,33,-1,-1,10,47,117,4,12,10,16,-1,-1,-1,undefined,undefined
14/09/2020,6,26,12,52,46,87,102,68,47,38,3,23,58,-1,60,-1,24,55,8,8,11,19,160,37,116,134,50,1,90,30,16,29,undefined,-1,14,107,23,10,undefined,5,36,16,6,3,20,112,10,50,16,83,6,20,9,-1,undefined,12,15,74,2,-1,16,90,62,9,29,39,21,28,15,7,undefined,undefined
14/09/2020,7,59,63,72,120,134,180,153,160,66,28,40,139,-1,119,-1,42,129,9,16,14,29,318,60,176,306,128,28,139,75,16,26,undefined,-1,34,213,48,14,undefined,18,51,27,22,15,46,223,12,82,49,58,46,29,24,-1,undefined,27,45,125,12,-1,40,140,18,61,118,37,32,60,38,38,undefined,undefined
14/09/2020,8,92,44,100,187,165,158,143,136,71,33,49,158,-1,113,-1,82,156,25,43,15,52,410,64,186,253,225,47,157,70,26,63,undefined,-1,40,235,54,25,undefined,39,63,38,51,22,59,306,23,178,60,41,60,53,47,-1,undefined,34,38,128,22,-1,45,205,11,53,104,38,78,86,65,54,undefined,undefined
14/09/2020,9,100,71,123,197,155,159,124,135,38,47,25,100,-1,92,-1,108,131,13,39,33,57,398,46,171,227,236,30,93,56,26,54,undefined,-1,32,198,39,43,undefined,29,37,32,25,9,87,248,16,205,44,60,98,74,40,-1,undefined,52,38,111,30,-1,62,213,8,86,82,60,81,98,73,45,undefined,undefined
14/09/2020,10,143,136,178,237,175,188,122,141,87,38,39,131,-1,71,-1,72,174,14,74,35,88,453,55,196,197,225,41,122,73,27,81,undefined,-1,39,212,61,45,undefined,33,59,38,21,18,83,294,26,247,67,89,121,55,59,-1,undefined,65,25,78,40,-1,67,241,19,78,96,63,114,103,67,43,undefined,undefined
14/09/2020,11,143,161,230,269,204,201,141,166,38,40,43,168,-1,87,-1,139,157,37,88,58,110,592,79,210,255,176,39,123,91,55,88,undefined,-1,34,265,69,57,undefined,33,60,50,40,28,110,321,19,268,89,126,140,78,64,-1,undefined,57,50,143,44,-1,84,310,23,124,98,51,140,127,68,37,undefined,undefined
14/09/2020,12,199,168,289,393,287,230,144,193,76,42,66,226,-1,116,-1,136,167,34,138,67,155,676,94,288,391,252,63,199,92,83,106,undefined,-1,54,411,81,61,undefined,68,72,64,52,17,185,469,25,353,89,138,168,82,89,-1,undefined,74,48,165,40,-1,111,453,5,132,102,118,214,160,98,47,undefined,undefined
14/09/2020,13,193,220,272,368,297,261,189,180,76,40,58,207,-1,153,-1,152,211,41,127,82,173,773,88,267,334,249,73,157,102,80,97,undefined,-1,69,391,79,73,undefined,43,72,54,35,22,210,505,33,392,78,75,167,79,106,-1,undefined,107,57,168,40,-1,105,468,12,140,100,101,241,152,93,37,undefined,undefined
14/09/2020,14,230,216,254,366,280,289,166,160,59,44,61,196,-1,120,-1,142,200,34,178,98,168,743,62,283,354,190,65,181,128,109,109,undefined,-1,28,380,85,62,undefined,40,48,55,41,32,174,396,37,444,77,73,93,75,86,-1,undefined,92,67,154,55,-1,104,555,6,100,99,102,309,147,91,30,undefined,undefined
14/09/2020,15,243,206,319,426,364,325,209,220,85,14,64,226,-1,135,-1,193,143,39,168,70,184,883,70,296,419,204,69,221,123,115,91,undefined,-1,45,449,71,91,undefined,19,70,76,57,34,184,478,37,444,104,79,130,74,104,-1,undefined,88,40,178,54,-1,134,619,9,126,93,116,320,139,86,43,undefined,undefined
14/09/2020,16,231,193,302,341,322,365,284,287,86,33,92,330,-1,158,-1,178,153,40,135,55,173,877,88,366,573,198,68,227,156,95,114,undefined,-1,69,573,60,112,undefined,23,94,53,41,27,176,534,34,418,83,103,124,81,104,-1,undefined,112,70,191,52,-1,146,609,12,130,128,114,307,174,47,28,undefined,undefined
14/09/2020,17,207,134,367,374,410,434,377,434,93,48,157,528,-1,197,-1,158,164,36,136,65,187,1027,96,364,768,203,63,305,203,113,130,undefined,-1,91,651,45,56,undefined,14,91,80,90,55,211,455,60,349,93,92,109,114,67,-1,undefined,94,72,235,49,-1,148,644,23,116,157,128,336,104,56,28,undefined,undefined
14/09/2020,18,134,106,366,284,383,383,270,435,86,62,171,603,-1,184,-1,96,102,16,152,65,167,1051,103,301,670,169,66,274,155,109,104,undefined,-1,68,551,47,72,undefined,14,68,51,53,27,141,373,42,290,81,82,74,105,84,-1,undefined,83,73,186,10,-1,147,586,32,88,96,87,270,96,6,0,undefined,undefined
14/09/2020,19,82,51,252,157,187,204,107,190,39,33,110,366,-1,85,-1,42,37,9,137,39,116,662,62,155,340,154,45,171,50,91,70,undefined,-1,20,272,44,50,undefined,2,32,32,30,10,84,219,22,241,60,141,70,72,40,-1,undefined,65,35,126,-1,-1,75,411,50,59,47,59,170,39,0,1,undefined,undefined
14/09/2020,20,92,25,181,86,111,166,32,93,25,22,52,190,-1,44,-1,22,17,3,61,24,42,309,54,144,139,80,26,76,21,49,45,undefined,-1,7,120,27,19,undefined,15,20,14,16,6,31,141,20,125,42,114,41,26,32,-1,undefined,43,25,91,-1,-1,39,216,28,30,30,27,73,17,0,0,undefined,undefined
14/09/2020,21,19,10,74,37,41,76,3,4,3,2,2,19,-1,28,-1,13,9,4,40,6,17,116,34,74,30,40,16,29,1,12,22,undefined,-1,4,39,20,2,undefined,-1,6,5,-1,2,11,73,7,64,18,71,7,8,8,-1,undefined,17,7,46,-1,-1,11,45,11,24,21,10,25,3,0,0,undefined,undefined
14/09/2020,22,14,12,63,20,30,37,2,-1,15,2,1,5,-1,9,-1,7,15,-1,28,10,7,85,6,78,24,14,10,25,2,9,28,undefined,-1,2,17,9,-1,undefined,-1,1,2,-1,-1,14,67,-1,89,16,86,1,4,5,-1,undefined,5,4,35,-1,-1,10,52,15,12,3,16,24,-1,-1,-1,undefined,undefined
14/09/2020,23,8,8,56,17,30,16,8,-1,5,-1,1,5,-1,9,-1,12,1,-1,17,1,13,65,5,28,22,31,4,13,-1,13,22,undefined,-1,-1,9,2,2,undefined,1,2,3,2,-1,6,38,2,69,13,76,2,7,-1,-1,undefined,4,2,17,-1,-1,5,24,20,15,1,3,12,-1,-1,-1,undefined,undefined
15/09/2020,0,2,4,39,5,21,11,-1,-1,2,-1,-1,1,-1,1,-1,3,1,-1,18,4,10,32,17,8,10,19,4,21,-1,9,11,undefined,-1,-1,-1,1,4,undefined,-1,-1,1,1,-1,22,28,2,95,5,61,1,1,2,-1,undefined,2,2,8,-1,-1,5,61,17,5,3,2,9,-1,-1,-1,undefined,undefined
15/09/2020,1,-1,2,25,3,10,10,8,2,2,-1,-1,1,-1,-1,-1,-1,-1,1,13,-1,11,19,2,15,16,13,3,16,-1,-1,-1,undefined,-1,1,3,-1,-1,undefined,-1,-1,7,1,1,2,17,-1,97,2,79,-1,3,1,-1,undefined,2,1,11,-1,-1,2,19,5,1,-1,-1,1,-1,-1,-1,undefined,undefined
15/09/2020,2,-1,2,23,-1,12,-1,1,-1,6,2,-1,2,-1,4,-1,-1,1,-1,7,-1,8,21,5,13,13,11,-1,16,-1,2,3,undefined,-1,-1,-1,1,-1,undefined,2,-1,1,-1,-1,-1,10,2,85,10,40,-1,1,4,-1,undefined,1,3,8,-1,-1,3,13,3,7,-1,-1,3,-1,-1,-1,undefined,undefined
15/09/2020,3,-1,6,14,3,20,1,5,-1,4,1,-1,-1,-1,2,-1,11,4,-1,2,2,8,20,4,4,19,22,1,27,1,-1,6,undefined,-1,-1,1,5,5,undefined,-1,-1,1,-1,-1,5,8,3,23,4,46,5,2,1,-1,undefined,-1,-1,5,-1,-1,5,14,9,2,2,1,1,-1,-1,-1,undefined,undefined
15/09/2020,4,4,3,12,5,34,10,10,2,6,1,-1,3,-1,8,-1,-1,1,1,1,1,4,13,3,7,23,24,1,50,-1,-1,5,undefined,-1,-1,1,-1,1,undefined,-1,-1,12,-1,-1,3,24,-1,27,4,44,4,2,1,-1,undefined,-1,-1,14,-1,-1,2,11,4,3,1,1,2,-1,-1,-1,undefined,undefined
15/09/2020,5,11,9,19,19,53,41,12,21,17,7,1,4,-1,28,-1,14,20,-1,8,9,23,65,13,63,49,60,11,45,1,8,11,undefined,-1,6,33,8,-1,undefined,-1,11,5,2,2,14,71,3,34,14,41,5,24,6,-1,undefined,5,8,39,-1,-1,9,51,23,8,5,7,10,-1,-1,-1,undefined,undefined
15/09/2020,6,27,23,44,58,118,151,90,52,58,14,17,52,-1,80,-1,42,65,8,11,22,16,212,38,142,167,87,11,93,37,15,51,undefined,-1,24,151,21,-1,undefined,8,19,28,10,7,16,210,8,77,12,38,15,76,13,-1,undefined,22,20,79,9,-1,28,157,26,26,64,21,25,34,19,26,undefined,undefined
15/09/2020,7,57,44,81,104,136,158,184,140,75,29,46,150,-1,94,-1,32,137,7,19,18,29,292,57,210,341,122,35,114,81,18,60,undefined,-1,39,250,33,-1,undefined,22,55,42,39,21,38,239,13,91,58,54,44,91,21,-1,undefined,50,48,125,11,-1,45,153,45,55,118,38,32,66,41,29,undefined,undefined
15/09/2020,8,84,87,134,208,179,126,156,123,53,46,40,142,-1,117,-1,84,148,26,29,14,36,386,59,233,277,183,54,151,71,18,65,undefined,-1,44,219,49,-1,undefined,31,62,45,53,29,75,357,16,148,74,79,82,51,38,-1,undefined,42,40,162,40,-1,43,204,21,41,135,50,54,111,60,48,undefined,undefined
15/09/2020,9,80,87,118,188,155,147,143,113,36,-1,35,113,-1,86,-1,114,151,32,56,36,72,394,56,193,234,280,65,123,62,37,67,undefined,-1,48,168,58,-1,undefined,55,60,46,37,19,101,322,22,192,90,126,103,105,30,-1,undefined,36,35,125,32,-1,43,254,31,72,105,53,65,97,68,55,undefined,undefined
15/09/2020,10,109,109,156,251,184,204,129,124,63,-1,50,148,-1,102,-1,138,166,33,92,49,109,480,74,185,239,355,95,175,74,42,110,undefined,-1,43,254,86,-1,undefined,39,68,83,66,45,124,325,22,223,131,139,114,100,41,-1,undefined,57,39,130,29,-1,77,319,52,103,107,48,116,114,60,55,undefined,undefined
15/09/2020,11,155,188,205,288,229,195,141,164,54,43,77,184,-1,102,-1,126,156,41,94,46,128,619,70,215,276,488,129,198,99,76,100,undefined,-1,53,313,78,-1,undefined,33,76,69,58,26,123,382,35,308,179,205,113,119,91,-1,undefined,80,48,141,68,-1,98,396,49,104,94,76,175,132,81,65,undefined,undefined
15/09/2020,12,235,232,302,370,337,309,196,206,79,50,83,272,-1,160,-1,146,219,54,174,94,174,667,111,284,440,613,143,231,118,87,116,undefined,-1,41,469,129,56,undefined,48,75,85,64,33,200,468,34,361,230,244,192,129,79,-1,undefined,79,54,180,42,-1,129,579,32,148,120,91,237,179,92,64,undefined,undefined
15/09/2020,13,262,251,286,426,325,296,208,262,61,45,69,231,-1,150,-1,124,239,39,134,72,151,844,95,272,409,609,102,241,99,94,140,undefined,-1,60,473,96,107,undefined,54,78,74,69,32,208,532,40,414,201,198,151,127,130,-1,undefined,64,52,202,72,-1,138,524,47,120,127,116,256,177,92,48,undefined,undefined
15/09/2020,14,258,218,301,385,271,319,217,222,53,30,67,213,-1,127,-1,147,157,58,160,82,144,824,80,260,454,445,134,239,136,74,88,undefined,-1,63,389,67,93,undefined,46,88,80,60,26,206,460,31,385,219,132,128,156,101,-1,undefined,74,71,199,52,-1,119,670,48,122,128,140,292,164,64,37,undefined,undefined
15/09/2020,15,221,211,321,374,323,371,204,228,80,36,69,223,-1,135,-1,197,167,31,136,87,226,849,96,332,439,263,79,203,140,70,120,undefined,-1,54,495,75,99,undefined,28,76,64,70,37,210,465,21,403,122,105,124,140,79,-1,undefined,65,56,207,61,-1,149,689,36,128,124,142,283,137,70,29,undefined,undefined
15/09/2020,16,249,225,315,361,357,290,294,273,78,31,81,330,-1,146,-1,141,141,44,161,79,203,944,107,330,585,220,82,245,147,96,146,undefined,-1,64,553,60,107,undefined,25,101,64,69,43,186,539,42,395,95,94,134,109,96,-1,undefined,84,71,218,63,-1,138,701,30,124,155,121,330,141,64,19,undefined,undefined
15/09/2020,17,253,145,374,366,472,389,395,403,101,42,160,526,-1,218,-1,120,105,42,120,62,184,1037,124,401,792,239,76,322,240,92,114,undefined,-1,65,728,73,76,undefined,21,82,99,72,41,153,554,43,352,103,82,107,134,79,-1,undefined,95,77,231,54,-1,147,699,45,89,148,151,320,138,58,16,undefined,undefined
15/09/2020,18,161,102,337,355,421,364,288,353,95,65,196,601,-1,183,-1,90,75,14,146,98,168,958,75,303,615,201,98,297,191,96,156,undefined,-1,56,549,49,73,undefined,12,63,86,76,48,144,440,35,287,114,88,95,104,84,-1,undefined,89,99,166,11,-1,125,719,77,77,103,120,289,75,9,4,undefined,undefined
15/09/2020,19,137,61,283,183,246,265,89,191,62,37,150,459,-1,87,-1,42,39,12,104,40,116,793,85,204,313,137,52,181,57,85,99,undefined,-1,14,301,17,54,undefined,10,32,40,31,23,82,258,24,216,56,81,62,63,35,-1,undefined,74,39,145,-1,-1,79,431,51,69,55,59,175,50,0,0,undefined,undefined
15/09/2020,20,73,30,160,67,93,95,31,90,41,18,92,281,-1,38,-1,45,26,5,74,21,39,298,55,133,136,80,33,99,24,47,69,undefined,-1,10,127,33,18,undefined,6,22,27,26,12,40,105,10,108,29,87,42,34,37,-1,undefined,35,15,77,-1,-1,58,226,38,27,33,31,86,26,0,0,undefined,undefined
15/09/2020,21,35,9,75,22,51,77,6,5,11,-1,8,12,-1,16,-1,9,11,4,42,12,16,142,21,77,29,38,16,24,-1,12,24,undefined,-1,2,34,9,1,undefined,1,15,7,5,1,23,51,8,55,28,83,4,12,7,-1,undefined,21,4,50,-1,-1,7,62,23,19,14,16,30,1,0,0,undefined,undefined
15/09/2020,22,14,16,77,24,42,28,3,1,19,-1,1,10,-1,11,-1,13,9,1,19,4,8,116,22,62,17,33,13,25,-1,13,22,undefined,-1,-1,15,10,1,undefined,-1,1,1,1,-1,12,50,5,109,15,66,7,9,6,-1,undefined,8,3,32,-1,-1,16,69,18,8,5,9,18,-1,-1,-1,undefined,undefined
15/09/2020,23,17,5,52,12,17,13,3,4,5,1,3,2,-1,6,-1,7,-1,1,16,4,2,43,10,23,13,18,7,13,-1,8,17,undefined,-1,1,13,1,2,undefined,3,2,1,-1,-1,12,29,4,167,9,44,3,2,4,-1,undefined,-1,-1,15,-1,-1,3,28,7,5,2,3,9,-1,-1,-1,undefined,undefined
16/09/2020,0,1,4,46,7,22,7,7,4,2,2,-1,-1,-1,1,-1,-1,1,-1,29,-1,2,22,3,12,7,9,3,30,-1,5,9,undefined,-1,-1,1,-1,-1,undefined,-1,-1,9,-1,-1,8,25,1,217,3,55,-1,2,-1,-1,undefined,1,-1,8,-1,-1,10,29,9,1,1,-1,5,-1,-1,-1,undefined,undefined
16/09/2020,1,5,5,22,8,13,26,1,-1,1,2,1,1,-1,-1,-1,1,2,-1,18,2,6,35,3,12,12,11,7,18,-1,-1,10,undefined,-1,-1,3,-1,-1,undefined,1,-1,8,-1,-1,1,7,-1,174,7,45,-1,6,-1,-1,undefined,4,-1,12,-1,-1,2,29,4,-1,-1,-1,1,-1,-1,-1,undefined,undefined
16/09/2020,2,5,2,17,5,14,-1,1,-1,4,1,-1,1,-1,1,-1,9,1,-1,15,2,16,27,2,12,9,17,4,16,-1,4,-1,undefined,-1,-1,-1,-1,-1,undefined,-1,-1,1,1,1,-1,4,-1,121,7,37,4,4,4,-1,undefined,-1,-1,11,-1,-1,3,24,10,4,-1,1,2,-1,-1,-1,undefined,undefined
16/09/2020,3,1,5,19,4,22,6,-1,-1,-1,2,1,-1,-1,-1,-1,2,2,-1,11,3,3,5,5,1,9,8,1,32,1,4,5,undefined,-1,-1,4,3,6,undefined,-1,2,-1,-1,-1,5,15,-1,27,4,40,5,2,-1,-1,undefined,-1,-1,6,-1,-1,1,15,5,-1,3,1,2,-1,-1,-1,undefined,undefined
16/09/2020,4,-1,5,16,6,45,10,6,1,2,-1,2,4,-1,5,-1,4,2,2,9,-1,14,15,1,13,5,21,5,55,-1,2,8,undefined,-1,2,4,-1,1,undefined,2,1,10,-1,-1,1,10,1,10,7,43,3,2,2,-1,undefined,-1,1,15,-1,-1,4,17,3,3,1,3,1,-1,-1,-1,undefined,undefined
16/09/2020,5,9,10,31,22,53,47,20,16,21,8,1,1,-1,22,-1,17,12,2,14,14,18,69,7,61,46,41,9,56,1,11,6,undefined,-1,3,34,7,8,undefined,5,11,8,3,1,11,76,4,34,7,56,1,26,7,-1,undefined,2,4,41,-1,-1,12,59,10,9,14,11,9,-1,-1,-1,undefined,undefined
16/09/2020,6,31,29,46,63,100,133,83,65,56,16,20,63,-1,77,-1,27,88,18,9,21,24,187,30,178,175,66,7,80,41,11,26,undefined,-1,25,170,26,8,undefined,15,17,23,11,3,43,155,10,96,15,44,15,67,7,-1,undefined,12,23,94,8,-1,22,177,38,24,35,32,22,30,16,12,undefined,undefined
16/09/2020,7,62,44,84,138,137,168,203,154,69,21,64,147,-1,106,-1,44,144,32,23,9,50,361,57,224,342,100,34,146,91,26,29,undefined,-1,44,232,46,18,undefined,21,63,40,36,12,43,317,11,116,49,78,40,82,21,-1,undefined,42,40,150,18,-1,49,148,24,49,103,35,40,71,57,44,undefined,undefined
16/09/2020,8,82,72,162,199,201,145,165,142,73,38,42,152,-1,119,-1,84,159,37,41,21,57,423,73,217,270,131,40,141,74,20,45,undefined,-1,43,277,83,39,undefined,28,62,47,51,26,91,402,24,163,45,71,86,97,35,-1,undefined,28,43,178,63,-1,86,226,24,64,117,59,73,139,64,70,undefined,undefined
16/09/2020,9,123,119,201,208,179,167,117,108,40,38,34,103,-1,97,-1,85,179,31,49,25,71,415,52,184,237,178,53,138,63,36,88,undefined,-1,62,210,71,56,undefined,32,78,35,26,15,90,335,23,257,72,106,89,100,42,-1,undefined,17,34,153,54,-1,87,285,18,89,112,61,140,114,65,72,undefined,undefined
16/09/2020,10,150,162,195,261,221,181,159,132,42,48,52,159,-1,63,-1,97,136,32,104,48,118,527,59,156,191,235,50,204,74,45,82,undefined,-1,33,258,71,60,undefined,47,61,38,37,26,100,406,35,241,77,112,105,106,73,-1,undefined,48,51,139,41,-1,94,286,47,106,100,74,132,120,84,53,undefined,undefined
16/09/2020,11,228,140,189,288,210,209,157,128,41,44,53,147,-1,82,-1,102,168,58,130,75,136,613,63,194,270,235,54,170,100,82,90,undefined,-1,45,313,74,64,undefined,38,55,48,36,28,147,356,41,305,102,119,119,132,76,-1,undefined,45,53,146,58,-1,85,341,29,108,105,89,161,122,72,49,undefined,undefined
16/09/2020,12,236,230,302,415,319,275,179,207,66,49,74,246,-1,148,-1,114,218,41,145,73,151,670,124,307,320,338,70,282,102,94,135,undefined,-1,77,429,100,96,undefined,49,74,82,65,22,174,570,33,361,113,146,144,147,90,-1,undefined,39,64,209,53,-1,146,526,53,147,130,120,211,195,105,80,undefined,undefined
16/09/2020,13,259,215,340,457,303,314,169,180,73,40,62,202,-1,120,-1,106,173,50,164,64,172,810,101,271,304,297,71,198,118,107,126,undefined,-1,53,447,77,104,undefined,52,72,57,53,42,172,559,51,424,135,74,136,117,105,-1,undefined,47,66,183,47,-1,119,482,55,137,144,128,271,153,105,57,undefined,undefined
16/09/2020,14,289,172,300,371,269,312,182,196,64,46,67,231,-1,148,-1,105,142,49,138,92,185,694,71,265,375,266,82,168,117,132,109,undefined,-1,50,442,83,59,undefined,53,69,48,46,21,160,467,46,414,116,63,146,129,103,-1,undefined,54,58,195,49,-1,131,546,31,129,103,95,273,130,71,45,undefined,undefined
16/09/2020,15,244,193,356,396,327,289,180,214,104,41,77,215,-1,119,-1,205,136,41,159,68,208,762,60,378,409,247,75,207,140,103,122,undefined,-1,36,432,73,67,undefined,30,78,57,31,13,166,499,42,408,96,78,152,111,130,-1,undefined,59,56,211,68,-1,131,621,33,105,120,102,286,120,54,24,undefined,undefined
16/09/2020,16,245,175,367,362,348,330,227,232,72,44,125,325,-1,168,-1,123,138,38,158,71,199,862,94,346,483,229,83,243,132,103,115,undefined,-1,70,494,80,80,undefined,22,82,60,35,14,197,488,49,446,103,104,121,121,74,-1,undefined,84,69,242,63,-1,131,603,32,124,137,132,311,164,60,27,undefined,undefined
16/09/2020,17,231,133,400,405,465,390,331,384,103,54,166,516,-1,197,-1,119,162,41,155,55,196,1024,97,374,680,237,91,286,183,101,132,undefined,-1,72,684,77,69,undefined,16,85,68,94,38,169,572,55,422,109,88,82,120,65,-1,undefined,103,94,300,73,-1,171,764,57,98,144,134,338,119,59,15,undefined,undefined
16/09/2020,18,166,85,380,282,450,393,287,349,73,51,200,590,-1,147,-1,79,93,23,156,61,144,988,107,268,655,248,93,337,185,102,97,undefined,-1,48,631,68,82,undefined,12,65,74,76,36,135,450,51,364,107,97,107,81,77,-1,undefined,90,89,190,5,-1,117,582,60,79,114,99,275,68,6,5,undefined,undefined
16/09/2020,19,135,54,290,201,267,248,122,199,39,42,134,422,-1,101,-1,57,44,16,132,53,100,663,78,232,328,159,50,165,69,79,75,undefined,-1,19,368,23,52,undefined,8,39,36,26,15,72,223,28,234,54,115,56,71,50,-1,undefined,76,45,158,-1,-1,84,470,63,77,50,52,186,47,0,2,undefined,undefined
16/09/2020,20,77,31,188,84,107,124,48,103,21,30,73,263,-1,50,-1,34,32,7,61,43,41,323,43,134,156,107,38,92,41,51,76,undefined,-1,18,187,21,11,undefined,9,23,16,9,7,52,112,19,190,36,100,40,34,29,-1,undefined,37,27,82,-1,-1,46,245,52,34,27,33,92,27,0,0,undefined,undefined
16/09/2020,21,37,13,101,34,62,90,4,5,16,5,5,15,-1,12,-1,7,11,3,28,7,16,144,29,99,25,58,17,38,-1,10,35,undefined,-1,7,38,12,3,undefined,1,6,5,1,1,18,53,8,77,25,101,8,14,13,-1,undefined,24,3,47,-1,-1,17,62,28,19,14,20,35,2,0,1,undefined,undefined
16/09/2020,22,25,6,75,16,36,37,2,2,15,1,1,13,-1,9,-1,10,16,4,28,2,11,82,15,62,24,32,7,27,1,15,32,undefined,-1,1,35,9,2,undefined,-1,3,3,4,1,11,46,2,179,11,57,3,6,9,-1,undefined,10,5,43,-1,-1,12,67,16,6,8,13,17,-1,-1,-1,undefined,undefined
16/09/2020,23,13,8,55,11,30,19,3,1,5,9,-1,2,-1,3,-1,11,1,-1,20,10,11,39,5,28,14,26,6,16,1,8,51,undefined,-1,1,13,3,-1,undefined,-1,1,1,-1,-1,22,29,1,188,4,45,1,2,6,-1,undefined,7,3,23,-1,-1,8,32,7,9,1,5,11,-1,-1,-1,undefined,undefined
17/09/2020,0,8,4,47,19,25,13,-1,-1,2,4,3,1,-1,4,-1,12,-1,-1,16,-1,11,20,2,21,27,17,6,23,2,1,18,undefined,-1,2,4,-1,1,undefined,-1,-1,1,-1,1,1,26,-1,199,11,56,-1,12,1,-1,undefined,4,1,17,-1,-1,3,29,6,10,2,-1,7,-1,-1,-1,undefined,undefined
17/09/2020,1,5,-1,44,3,6,20,1,1,-1,1,3,3,-1,1,-1,2,1,-1,5,-1,3,8,5,11,12,16,-1,8,1,2,12,undefined,-1,3,1,-1,-1,undefined,-1,1,2,-1,-1,-1,58,1,207,-1,55,-1,5,1,-1,undefined,-1,-1,13,-1,-1,5,17,18,-1,3,1,-1,-1,-1,-1,undefined,undefined
17/09/2020,2,2,5,25,1,9,-1,13,-1,1,3,-1,-1,-1,1,-1,5,2,-1,18,-1,11,7,7,11,12,16,-1,9,-1,1,7,undefined,-1,2,-1,-1,-1,undefined,-1,2,-1,-1,-1,4,13,-1,199,1,39,1,-1,-1,-1,undefined,1,7,13,-1,-1,3,19,11,1,-1,-1,3,-1,-1,-1,undefined,undefined
17/09/2020,3,1,1,22,5,21,1,4,-1,-1,3,-1,1,-1,8,-1,5,-1,-1,11,1,8,13,1,5,8,5,3,26,-1,4,19,undefined,-1,-1,2,-1,-1,undefined,-1,1,-1,-1,-1,14,21,-1,15,2,23,4,5,-1,-1,undefined,1,3,16,-1,-1,3,13,10,5,2,1,-1,-1,-1,-1,undefined,undefined
17/09/2020,4,1,5,13,4,40,8,6,2,4,2,-1,1,-1,5,-1,1,3,1,4,-1,6,7,2,6,4,13,1,42,1,1,3,undefined,-1,-1,-1,-1,3,undefined,-1,5,12,-1,-1,5,10,2,12,9,35,3,3,2,-1,undefined,1,-1,11,-1,-1,3,20,2,1,7,3,1,-1,-1,-1,undefined,undefined
17/09/2020,5,8,6,19,24,72,70,16,20,20,9,4,6,-1,35,-1,11,21,1,5,9,28,65,15,101,26,52,4,60,7,11,12,undefined,-1,2,34,12,9,undefined,4,8,3,1,1,10,76,6,38,12,41,3,22,2,-1,undefined,5,14,45,-1,-1,13,65,13,10,8,9,5,-1,-1,-1,undefined,undefined
17/09/2020,6,42,16,45,60,100,137,68,37,61,11,11,28,-1,59,-1,25,75,9,6,8,24,137,38,180,115,93,18,72,34,22,30,undefined,-1,16,144,23,7,undefined,9,29,34,11,7,34,173,7,68,24,52,10,50,11,-1,undefined,20,23,120,5,-1,31,178,46,24,50,28,31,25,22,15,undefined,undefined
17/09/2020,7,62,40,76,95,121,138,155,110,44,25,25,98,-1,92,-1,39,129,36,17,10,75,280,69,234,253,127,40,109,65,33,43,undefined,-1,42,227,53,17,undefined,17,49,24,33,15,54,270,20,87,42,72,38,80,27,-1,undefined,110,34,138,17,-1,36,156,41,45,98,38,74,64,44,46,undefined,undefined
17/09/2020,8,90,60,95,192,164,144,92,105,75,31,32,103,-1,107,-1,69,146,47,29,21,87,334,58,237,185,171,55,124,73,18,54,undefined,-1,46,171,65,41,undefined,88,50,42,42,22,49,348,23,140,81,71,91,43,33,-1,undefined,25,48,167,19,-1,53,167,24,60,120,39,80,101,40,45,undefined,undefined
17/09/2020,9,111,89,111,186,133,152,89,91,33,42,27,91,-1,81,-1,95,145,41,60,42,76,378,44,211,187,234,81,103,51,39,57,undefined,-1,63,179,59,54,undefined,35,43,38,33,18,63,258,23,225,88,89,69,85,28,-1,undefined,35,27,155,25,-1,56,245,23,87,111,63,71,113,81,57,undefined,undefined
17/09/2020,10,144,98,157,221,188,137,98,132,63,27,42,121,-1,58,-1,130,111,42,57,32,87,409,56,195,191,309,78,121,56,59,73,undefined,-1,41,188,93,42,undefined,35,63,53,52,12,105,304,36,222,126,134,127,107,61,-1,undefined,66,22,131,35,-1,87,274,40,86,91,55,109,91,75,42,undefined,undefined
17/09/2020,11,163,133,197,302,204,145,106,121,49,44,39,138,-1,77,-1,112,132,37,117,64,115,478,61,200,196,408,85,144,68,66,101,undefined,-1,35,220,78,58,undefined,16,82,45,42,22,94,379,22,259,132,141,139,134,72,-1,undefined,48,47,120,37,-1,125,372,29,98,94,76,164,114,80,53,undefined,undefined
17/09/2020,12,166,187,246,343,239,240,116,155,73,31,44,184,-1,112,-1,150,173,50,138,69,160,632,117,250,285,537,94,190,66,103,139,undefined,-1,42,325,102,107,undefined,50,83,60,59,11,141,375,18,285,150,225,200,130,92,-1,undefined,49,41,156,50,-1,105,460,52,98,117,73,207,156,114,63,undefined,undefined
17/09/2020,13,217,158,310,384,226,252,110,169,67,25,48,159,-1,132,-1,107,163,47,122,42,177,623,99,289,292,466,125,139,58,99,115,undefined,-1,24,293,84,68,undefined,18,76,61,49,19,191,439,57,351,156,171,183,129,119,-1,undefined,50,43,198,52,-1,127,521,63,119,136,102,252,128,109,60,undefined,undefined
17/09/2020,14,192,189,247,380,259,260,102,145,46,21,37,157,-1,118,-1,149,143,41,107,74,193,660,71,274,248,428,98,155,43,84,105,undefined,-1,38,277,78,70,undefined,19,73,45,40,21,162,393,56,360,164,146,128,134,66,-1,undefined,65,39,201,58,-1,105,523,28,134,124,90,210,129,90,52,undefined,undefined
17/09/2020,15,220,150,248,336,255,281,125,158,78,36,43,171,-1,145,-1,181,134,40,130,73,181,679,86,337,283,297,71,166,72,75,137,undefined,-1,38,326,92,88,undefined,20,57,54,53,18,167,400,37,381,112,106,126,92,98,-1,undefined,80,29,202,54,-1,126,585,59,129,85,88,286,112,81,35,undefined,undefined
17/09/2020,16,203,184,285,335,277,316,179,171,60,13,84,237,-1,155,-1,135,91,46,134,74,155,822,92,326,361,207,73,184,103,99,108,undefined,-1,30,423,74,93,undefined,24,63,73,59,21,155,412,33,410,91,94,97,104,88,-1,undefined,89,56,235,46,-1,125,643,29,113,96,96,278,132,59,38,undefined,undefined
17/09/2020,17,186,131,355,338,348,378,261,270,85,51,130,382,-1,193,-1,94,107,35,140,76,174,921,104,344,517,203,67,238,132,106,131,undefined,-1,65,513,65,100,undefined,12,68,90,67,35,145,479,47,345,93,79,114,89,89,-1,undefined,122,62,265,50,-1,124,652,44,112,128,117,301,149,67,21,undefined,undefined
17/09/2020,18,135,76,355,254,302,311,227,268,73,40,119,418,-1,147,-1,71,74,15,163,55,108,809,95,235,427,187,89,216,115,104,123,undefined,-1,27,425,55,54,undefined,20,72,60,35,16,94,334,36,342,96,131,79,65,74,-1,undefined,104,62,176,13,-1,99,611,53,57,111,66,248,71,6,2,undefined,undefined
17/09/2020,19,116,57,260,154,204,210,101,147,47,46,96,350,-1,64,-1,35,33,5,138,57,83,653,64,207,230,172,65,131,56,91,120,undefined,-1,29,269,27,59,undefined,3,31,38,16,14,70,205,23,201,83,107,60,68,52,-1,undefined,92,27,116,-1,-1,114,416,56,43,44,48,207,35,0,2,undefined,undefined
17/09/2020,20,52,19,168,71,117,93,50,61,36,21,56,199,-1,47,-1,21,29,10,80,30,44,345,53,106,155,138,34,73,24,49,69,undefined,-1,5,142,19,14,undefined,7,16,20,12,5,42,131,32,146,41,92,32,29,27,-1,undefined,37,17,87,-1,-1,43,243,37,34,30,32,87,20,0,0,undefined,undefined
17/09/2020,21,28,16,90,35,51,57,5,6,11,2,9,15,-1,15,-1,7,21,3,46,13,19,143,26,62,23,60,16,30,-1,16,71,undefined,-1,3,27,3,1,undefined,1,8,7,3,2,22,60,6,80,26,61,3,22,10,-1,undefined,13,10,51,-1,-1,13,83,20,29,21,13,36,8,0,0,undefined,undefined
17/09/2020,22,10,7,69,22,37,29,1,4,12,2,1,6,-1,15,-1,15,11,3,22,3,12,57,12,59,21,38,12,31,-1,6,22,undefined,-1,1,25,2,1,undefined,1,6,3,-1,-1,14,54,1,95,11,90,5,12,8,-1,undefined,11,1,23,-1,-1,5,59,12,15,6,14,24,-1,-1,-1,undefined,undefined
17/09/2020,23,8,3,41,14,33,30,-1,6,11,3,-1,4,-1,5,-1,7,2,1,10,8,7,56,6,27,6,33,1,24,1,8,12,undefined,-1,2,15,4,-1,undefined,2,1,1,-1,-1,9,36,1,258,2,57,3,6,4,-1,undefined,7,-1,18,-1,-1,4,26,13,6,1,2,6,-1,-1,-1,undefined,undefined
18/09/2020,0,10,2,48,8,36,7,1,-1,1,-1,4,5,-1,1,-1,6,4,3,15,-1,2,30,3,11,8,45,3,20,-1,5,7,undefined,-1,2,19,-1,2,undefined,3,-1,5,-1,-1,7,22,1,239,2,86,-1,3,-1,-1,undefined,3,-1,6,-1,-1,4,34,15,6,3,2,3,-1,-1,-1,undefined,undefined
18/09/2020,1,1,3,27,1,8,22,-1,-1,-1,-1,1,5,-1,-1,-1,3,-1,1,11,1,26,25,6,8,4,16,5,8,-1,-1,3,undefined,-1,-1,2,-1,2,undefined,2,-1,5,-1,-1,-1,21,-1,131,4,50,2,2,-1,-1,undefined,-1,-1,2,-1,-1,4,23,8,3,1,-1,1,-1,-1,-1,undefined,undefined
18/09/2020,2,3,25,36,4,7,2,5,-1,3,1,-1,-1,-1,1,-1,1,-1,-1,13,-1,9,22,3,12,11,15,-1,12,-1,4,3,undefined,-1,-1,-1,1,-1,undefined,-1,-1,-1,-1,-1,6,14,1,199,-1,60,2,-1,2,-1,undefined,1,1,3,-1,-1,3,14,10,2,-1,1,-1,-1,-1,-1,undefined,undefined
18/09/2020,3,1,2,12,3,32,2,13,2,1,1,1,1,-1,-1,-1,11,-1,-1,1,2,5,11,4,4,15,13,1,45,-1,4,5,undefined,-1,1,2,5,4,undefined,-1,2,1,-1,1,5,9,1,19,2,37,7,2,1,-1,undefined,-1,-1,4,-1,-1,2,11,6,3,-1,1,3,-1,-1,-1,undefined,undefined
18/09/2020,4,-1,7,15,15,39,6,2,2,1,1,1,2,-1,5,-1,1,3,1,-1,3,6,18,1,12,19,22,2,51,-1,1,4,undefined,-1,-1,-1,2,3,undefined,-1,7,10,-1,-1,8,30,-1,23,7,59,-1,5,-1,-1,undefined,-1,-1,13,-1,-1,4,13,14,8,1,3,8,-1,-1,-1,undefined,undefined
18/09/2020,5,5,5,24,14,47,54,21,16,20,4,4,6,-1,27,-1,11,11,2,1,6,17,56,19,60,32,60,5,34,10,12,20,undefined,-1,2,24,18,9,undefined,1,10,4,2,-1,7,63,2,31,8,55,6,19,7,-1,undefined,5,5,43,-1,-1,9,72,22,6,5,17,9,-1,-1,-1,undefined,undefined
18/09/2020,6,45,31,54,56,95,156,76,53,52,12,21,53,-1,74,-1,19,46,10,6,10,20,153,42,123,152,86,28,81,38,20,23,undefined,-1,17,151,25,10,undefined,8,25,33,11,7,30,202,13,71,19,77,9,64,15,-1,undefined,26,18,99,4,-1,20,150,32,19,40,35,21,41,15,27,undefined,undefined
18/09/2020,7,44,32,68,141,150,222,162,136,66,26,41,109,-1,111,-1,48,119,32,24,16,30,308,63,178,299,112,45,125,79,26,29,undefined,-1,55,227,42,16,undefined,8,57,69,23,15,30,282,22,119,65,60,25,74,27,-1,undefined,88,40,140,15,-1,40,157,15,51,123,28,31,49,39,38,undefined,undefined
18/09/2020,8,92,67,137,211,156,202,146,120,69,43,33,130,-1,108,-1,54,144,38,28,23,53,405,73,240,264,197,69,130,62,31,53,undefined,-1,39,172,77,40,undefined,36,52,65,37,22,62,358,30,208,76,54,79,42,44,-1,undefined,24,58,178,18,-1,50,203,24,65,117,41,67,111,65,50,undefined,undefined
18/09/2020,9,111,99,128,234,159,168,112,98,53,34,34,125,-1,101,-1,73,133,41,40,36,97,452,51,219,215,267,69,111,57,58,74,undefined,-1,40,129,87,66,undefined,18,43,80,28,18,80,380,21,218,98,151,86,85,40,-1,undefined,39,38,147,30,-1,61,211,23,104,107,59,104,118,74,45,undefined,undefined
18/09/2020,10,140,115,160,270,227,163,105,160,52,41,56,147,-1,92,-1,116,143,49,72,40,88,457,56,230,239,353,123,173,57,46,82,undefined,-1,35,133,86,69,undefined,29,59,55,59,15,136,412,30,252,129,134,113,91,81,-1,undefined,29,85,141,29,-1,102,295,50,91,101,85,154,164,79,59,undefined,undefined
18/09/2020,11,192,169,232,275,278,185,119,158,53,36,47,189,-1,103,-1,126,200,19,136,69,117,499,83,252,266,466,98,166,77,85,99,undefined,-1,44,175,55,81,undefined,29,56,66,59,21,149,416,34,312,158,152,135,109,100,-1,undefined,82,40,161,50,-1,100,430,28,119,101,69,178,125,73,48,undefined,undefined
18/09/2020,12,266,192,345,440,308,299,158,186,85,38,74,225,-1,146,-1,126,202,37,156,69,147,769,90,229,394,568,105,169,112,142,136,undefined,-1,68,257,86,97,undefined,48,75,71,65,26,159,437,29,414,179,197,187,126,118,-1,undefined,82,60,202,49,-1,127,482,39,125,126,102,229,168,101,87,undefined,undefined
18/09/2020,13,220,187,344,429,273,257,168,203,68,34,69,205,-1,117,-1,151,182,51,174,79,198,750,75,309,332,508,144,202,107,107,114,undefined,-1,45,237,89,102,undefined,27,84,71,67,26,204,516,51,412,154,172,177,140,126,-1,undefined,73,60,175,64,-1,162,548,91,130,136,101,243,186,92,66,undefined,undefined
18/09/2020,14,246,204,303,353,271,298,149,193,65,25,68,202,-1,142,-1,148,137,36,153,80,187,763,82,297,338,428,100,169,81,115,91,undefined,-1,47,216,87,87,undefined,38,87,69,53,30,164,479,45,501,208,147,170,152,98,-1,undefined,77,66,205,59,-1,189,616,43,114,129,97,328,157,90,31,undefined,undefined
18/09/2020,15,232,152,301,355,349,323,209,219,80,22,67,208,-1,144,-1,196,133,33,142,68,192,797,82,350,380,336,70,209,146,118,114,undefined,-1,46,330,98,96,undefined,23,94,61,48,33,200,509,41,466,143,106,178,141,101,-1,undefined,87,45,215,57,-1,134,723,45,127,103,124,261,155,83,43,undefined,undefined
18/09/2020,16,217,179,350,359,313,343,215,258,87,45,71,273,-1,157,-1,169,128,37,189,73,199,883,77,383,445,194,74,165,153,109,172,undefined,-1,59,342,65,76,undefined,26,50,79,57,39,186,569,50,490,82,66,167,112,143,-1,undefined,88,69,235,57,-1,167,720,46,145,125,117,383,147,68,38,undefined,undefined
18/09/2020,17,250,145,390,369,363,335,303,332,71,37,137,379,-1,193,-1,115,132,35,149,71,244,912,102,379,631,237,84,212,157,137,145,undefined,-1,61,349,49,75,undefined,23,81,55,53,29,165,509,58,361,103,81,139,117,123,-1,undefined,115,85,241,57,-1,170,737,45,112,145,161,354,159,51,44,undefined,undefined
18/09/2020,18,135,104,353,284,315,282,164,233,69,44,81,330,-1,125,-1,57,78,24,186,85,212,854,80,311,436,222,106,236,123,114,143,undefined,-1,33,266,50,83,undefined,12,54,57,46,26,136,379,36,265,119,102,113,109,62,-1,undefined,104,65,223,11,-1,129,737,84,99,77,72,284,76,8,9,undefined,undefined
18/09/2020,19,127,62,291,204,244,232,81,147,56,45,99,376,-1,90,-1,50,25,6,113,39,99,713,68,233,280,200,51,145,36,102,94,undefined,-1,21,198,27,62,undefined,2,29,39,33,18,84,237,31,272,72,107,57,83,57,-1,undefined,103,42,129,-1,-1,112,504,68,70,42,77,196,30,0,0,undefined,undefined
18/09/2020,20,63,46,200,86,124,161,35,88,43,30,62,208,-1,57,-1,47,32,6,78,28,66,423,71,142,174,117,48,79,28,49,81,undefined,-1,17,102,24,32,undefined,9,27,46,14,10,69,137,19,196,67,110,45,50,44,-1,undefined,44,25,136,-1,-1,45,345,52,40,34,44,111,18,0,1,undefined,undefined
18/09/2020,21,25,22,121,28,63,81,7,11,12,4,6,22,-1,22,-1,17,9,4,43,14,20,139,41,76,49,54,9,30,12,29,63,undefined,-1,2,24,5,1,undefined,-1,3,3,1,-1,19,96,10,84,15,73,9,16,17,-1,undefined,22,3,60,-1,-1,14,86,21,25,21,18,33,10,0,0,undefined,undefined
18/09/2020,22,18,8,87,24,33,38,3,3,18,3,4,14,-1,21,-1,9,9,-1,31,7,12,125,14,54,24,38,9,30,3,21,33,undefined,-1,-1,23,5,1,undefined,2,3,2,-1,-1,18,81,1,105,10,71,1,6,13,-1,undefined,17,3,34,-1,-1,9,75,10,25,11,10,34,-1,-1,-1,undefined,undefined
18/09/2020,23,5,9,66,12,33,25,15,4,5,1,-1,3,-1,11,-1,3,-1,1,17,9,12,72,5,37,8,31,9,18,1,11,23,undefined,-1,2,16,5,-1,undefined,-1,1,1,-1,1,9,46,1,149,20,63,1,2,8,-1,undefined,6,8,11,-1,-1,7,39,17,9,2,11,16,-1,-1,-1,undefined,undefined
19/09/2020,0,8,10,45,9,37,4,1,2,1,2,-1,3,-1,-1,-1,4,4,-1,14,-1,3,71,15,24,2,16,7,26,1,4,23,undefined,-1,-1,6,3,-1,undefined,-1,-1,1,-1,-1,1,99,2,92,5,44,1,-1,2,-1,undefined,1,-1,20,-1,-1,3,22,14,3,2,3,1,-1,-1,-1,undefined,undefined
19/09/2020,1,2,7,38,4,11,-1,4,1,1,1,1,2,-1,-1,-1,6,1,-1,8,1,4,44,4,4,13,12,2,16,-1,1,11,undefined,-1,1,-1,1,1,undefined,1,-1,-1,-1,-1,4,15,-1,83,5,39,-1,4,-1,-1,undefined,-1,3,12,-1,-1,1,28,12,4,4,1,7,-1,-1,-1,undefined,undefined
19/09/2020,2,2,10,26,6,12,1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,5,3,5,32,2,2,8,13,-1,17,-1,-1,7,undefined,-1,-1,-1,5,-1,undefined,-1,-1,-1,-1,1,1,9,2,96,-1,33,1,5,-1,-1,undefined,1,3,9,-1,-1,2,9,8,7,1,1,-1,-1,-1,-1,undefined,undefined
19/09/2020,3,-1,2,18,4,26,-1,11,-1,6,2,-1,1,-1,-1,-1,4,3,-1,9,-1,1,11,7,11,15,22,1,27,5,1,-1,undefined,-1,-1,-1,1,1,undefined,-1,-1,2,-1,-1,3,4,-1,22,4,34,1,4,3,-1,undefined,2,-1,10,-1,-1,3,21,13,2,-1,7,5,-1,-1,-1,undefined,undefined
19/09/2020,4,-1,7,12,10,19,2,7,3,-1,-1,-1,2,-1,2,-1,15,2,-1,4,1,8,25,3,16,8,15,2,24,1,2,3,undefined,-1,1,1,-1,-1,undefined,-1,5,-1,-1,-1,-1,14,-1,18,3,9,2,4,3,-1,undefined,-1,-1,16,-1,-1,1,27,15,5,-1,3,3,-1,-1,-1,undefined,undefined
19/09/2020,5,10,5,31,20,47,27,6,8,10,3,2,11,-1,20,-1,7,15,1,5,2,5,63,6,28,15,34,6,44,7,11,21,undefined,-1,-1,9,6,14,undefined,1,13,6,-1,-1,8,59,3,46,12,42,12,13,3,-1,undefined,10,1,12,-1,-1,10,63,22,7,1,5,8,-1,-1,-1,undefined,undefined
19/09/2020,6,10,7,37,29,48,63,30,26,21,9,10,17,-1,36,-1,5,13,4,10,3,20,107,8,59,74,59,11,31,23,7,8,undefined,-1,16,46,6,6,undefined,3,20,18,7,5,17,97,2,51,24,58,7,25,9,-1,undefined,18,10,30,4,-1,11,80,36,15,10,17,20,12,6,4,undefined,undefined
19/09/2020,7,25,11,59,71,67,136,71,63,16,16,14,55,-1,53,-1,24,25,6,16,5,23,187,12,76,177,117,30,40,43,9,21,undefined,-1,8,78,14,10,undefined,2,15,17,8,6,31,140,4,63,66,58,28,53,13,-1,undefined,11,15,46,3,-1,7,123,9,18,34,20,21,30,30,24,undefined,undefined
19/09/2020,8,68,40,79,117,118,105,161,123,17,40,35,106,-1,66,-1,33,44,13,18,22,22,311,16,82,286,183,62,82,88,8,41,undefined,-1,31,128,32,25,undefined,4,28,23,21,11,46,223,19,97,102,102,49,70,16,-1,undefined,16,15,61,8,-1,51,150,16,27,40,39,50,66,39,54,undefined,undefined
19/09/2020,9,91,57,100,58,185,164,224,185,26,30,68,181,-1,110,-1,86,71,13,33,31,65,312,33,107,386,321,141,133,127,18,73,undefined,-1,52,206,42,48,undefined,6,51,23,28,18,63,246,18,155,152,131,124,67,26,-1,undefined,50,26,99,25,-1,61,197,12,37,54,38,86,65,47,36,undefined,undefined
19/09/2020,10,140,102,221,-1,293,225,304,283,45,41,87,291,-1,134,-1,102,79,27,84,30,135,539,53,159,520,498,205,225,150,61,91,undefined,-1,61,311,58,79,undefined,16,68,46,47,24,80,325,27,228,230,197,198,98,35,-1,undefined,59,40,120,52,-1,105,351,59,58,86,70,187,109,54,31,undefined,undefined
19/09/2020,11,287,178,317,-1,364,310,363,408,69,56,85,329,-1,173,-1,138,103,28,245,71,157,607,86,191,674,591,246,232,214,101,118,undefined,-1,95,407,73,100,undefined,16,82,41,51,29,183,452,24,257,299,269,221,131,70,-1,undefined,88,93,163,62,-1,166,525,44,88,88,128,382,156,83,50,undefined,undefined
19/09/2020,12,340,196,447,116,480,340,377,401,77,46,130,401,-1,191,-1,170,111,25,354,50,181,734,71,195,629,603,233,298,221,118,159,undefined,-1,96,431,90,121,undefined,7,108,63,77,35,260,561,29,340,309,245,219,143,99,-1,undefined,123,88,192,63,-1,172,685,42,96,98,131,407,189,92,59,undefined,undefined
19/09/2020,13,361,224,474,465,456,384,352,351,60,50,93,366,-1,184,-1,137,115,19,259,88,285,849,61,221,662,585,199,268,227,108,123,undefined,-1,86,537,101,115,undefined,17,86,80,61,41,178,572,54,375,375,194,246,178,111,-1,undefined,112,99,169,66,-1,165,730,39,116,81,111,405,194,83,60,undefined,undefined
19/09/2020,14,382,233,501,506,513,476,351,376,72,60,137,481,-1,192,-1,149,121,22,230,75,195,883,51,264,707,666,196,339,272,93,182,undefined,-1,84,545,80,116,undefined,17,105,75,58,47,226,674,52,443,283,260,237,175,101,-1,undefined,136,89,201,74,-1,179,837,72,126,106,172,431,186,82,38,undefined,undefined
19/09/2020,15,336,244,568,461,549,424,383,328,60,36,158,464,-1,200,-1,125,97,18,183,89,244,846,63,206,645,498,152,328,252,117,143,undefined,-1,96,496,85,108,undefined,7,103,59,45,29,249,676,38,472,230,191,253,142,90,-1,undefined,114,109,185,84,-1,158,867,54,122,82,193,450,136,72,30,undefined,undefined
19/09/2020,16,427,284,548,424,466,398,404,350,59,50,189,593,-1,164,-1,109,101,26,216,58,230,955,73,243,639,328,110,271,239,102,143,undefined,-1,73,467,32,85,undefined,8,88,55,45,26,206,588,48,444,169,123,175,112,92,-1,undefined,109,84,207,66,-1,193,834,66,115,112,143,438,167,59,34,undefined,undefined
19/09/2020,17,311,217,534,389,390,365,324,360,57,50,194,676,-1,170,-1,82,80,8,177,73,258,802,57,284,712,253,76,230,221,139,177,undefined,-1,81,475,34,95,undefined,11,92,57,62,42,220,457,32,381,76,71,139,130,95,-1,undefined,113,80,155,70,-1,169,707,41,125,95,164,462,126,56,22,undefined,undefined
19/09/2020,18,197,105,409,279,333,318,202,322,58,43,198,612,-1,136,-1,69,42,9,172,80,135,821,73,173,463,193,57,206,167,123,138,undefined,-1,47,297,28,71,undefined,7,50,59,55,37,154,334,25,278,86,76,107,88,76,-1,undefined,106,59,136,5,-1,145,727,55,84,60,76,327,61,5,13,undefined,undefined
19/09/2020,19,136,58,251,151,191,224,70,205,53,54,128,405,-1,89,-1,34,36,8,156,30,99,631,38,186,287,179,54,117,49,115,98,undefined,-1,21,189,20,51,undefined,4,43,41,34,25,79,205,12,236,71,89,99,56,54,-1,undefined,87,34,122,-1,-1,83,536,130,44,45,69,228,39,0,3,undefined,undefined
19/09/2020,20,91,32,215,93,138,130,24,76,18,24,80,262,-1,62,-1,41,16,4,104,40,54,311,48,111,139,134,28,86,25,54,95,undefined,-1,19,102,10,29,undefined,2,16,29,17,14,47,142,17,193,40,120,36,31,29,-1,undefined,58,17,84,-1,-1,46,336,39,30,22,40,126,25,0,1,undefined,undefined
19/09/2020,21,30,11,88,28,36,45,9,8,15,11,7,32,-1,8,-1,23,5,3,55,17,21,101,21,109,34,53,13,32,5,27,35,undefined,-1,2,19,7,3,undefined,3,6,3,8,4,25,65,6,62,11,80,8,27,9,-1,undefined,11,3,47,-1,-1,9,88,28,22,4,16,39,7,0,0,undefined,undefined
19/09/2020,22,9,7,63,24,28,24,7,2,6,5,3,16,-1,18,-1,12,7,1,57,11,9,103,18,49,23,39,8,24,1,16,29,undefined,-1,-1,18,11,-1,undefined,1,3,7,7,3,14,58,4,99,11,52,4,13,7,-1,undefined,13,3,26,-1,-1,13,69,12,19,5,10,20,-1,-1,-1,undefined,undefined
19/09/2020,23,8,8,42,7,18,8,5,3,2,2,-1,6,-1,3,-1,16,-1,-1,17,2,8,87,13,20,7,26,3,15,-1,5,20,undefined,-1,-1,7,9,4,undefined,-1,2,2,-1,1,12,29,5,119,8,58,5,4,3,-1,undefined,6,2,11,-1,-1,3,44,17,7,4,6,6,-1,-1,-1,undefined,undefined
20/09/2020,0,3,3,29,9,14,10,8,1,3,2,3,6,-1,-1,-1,6,-1,1,13,3,2,62,8,14,14,22,2,13,-1,4,28,undefined,-1,-1,7,3,-1,undefined,-1,-1,1,3,1,6,55,-1,50,1,66,-1,8,2,-1,undefined,4,-1,9,-1,-1,1,47,12,6,2,6,1,-1,-1,-1,undefined,undefined
20/09/2020,1,2,4,26,6,10,2,7,1,-1,-1,1,-1,-1,1,-1,4,-1,-1,3,-1,-1,32,1,23,6,22,-1,14,1,2,5,undefined,-1,2,1,2,1,undefined,1,-1,-1,-1,-1,5,58,-1,103,3,51,4,3,2,-1,undefined,-1,2,11,-1,-1,2,20,14,-1,-1,1,1,-1,-1,-1,undefined,undefined
20/09/2020,2,9,3,24,8,11,-1,4,3,2,1,-1,4,-1,-1,-1,1,-1,-1,8,-1,5,13,5,11,5,11,2,11,-1,1,3,undefined,-1,-1,2,5,-1,undefined,-1,1,-1,1,-1,-1,53,-1,45,5,41,1,1,4,-1,undefined,2,2,9,-1,-1,-1,14,6,1,-1,1,2,-1,-1,-1,undefined,undefined
20/09/2020,3,-1,3,14,-1,22,4,17,-1,1,-1,-1,3,-1,4,-1,3,2,-1,5,2,1,7,10,9,11,13,4,17,-1,-1,1,undefined,-1,-1,1,3,-1,undefined,1,-1,-1,-1,-1,1,24,-1,28,4,33,-1,1,1,-1,undefined,-1,-1,6,-1,-1,4,27,10,5,-1,1,1,-1,-1,-1,undefined,undefined
20/09/2020,4,10,1,5,6,11,6,12,-1,1,1,-1,7,-1,2,-1,9,1,-1,1,1,11,22,4,13,9,14,1,12,2,4,9,undefined,-1,3,2,-1,11,undefined,-1,-1,-1,-1,-1,9,15,1,17,5,35,9,6,2,-1,undefined,-1,-1,10,-1,-1,7,14,6,-1,-1,1,3,-1,-1,-1,undefined,undefined
20/09/2020,5,7,9,11,28,29,19,1,3,8,1,2,3,-1,13,-1,11,6,-1,6,1,14,66,10,28,16,31,2,25,3,9,2,undefined,-1,-1,11,7,2,undefined,-1,4,1,1,-1,10,47,-1,40,2,42,1,17,10,-1,undefined,5,3,8,-1,-1,6,23,7,11,4,7,15,-1,-1,-1,undefined,undefined
20/09/2020,6,7,10,28,43,64,47,20,21,6,6,10,25,-1,24,-1,7,6,2,3,1,10,96,8,22,57,40,4,44,7,10,5,undefined,-1,8,29,10,2,undefined,4,1,2,2,2,25,104,-1,58,4,45,2,23,16,-1,undefined,13,5,29,-1,-1,10,61,11,8,8,14,23,11,2,2,undefined,undefined
20/09/2020,7,22,20,45,44,76,55,51,53,15,7,22,53,-1,37,-1,18,39,2,6,4,25,167,13,54,137,109,22,48,30,5,12,undefined,-1,14,36,14,9,undefined,1,10,6,5,3,27,86,6,58,29,52,9,16,10,-1,undefined,16,10,46,6,-1,12,73,5,8,29,13,16,29,12,3,undefined,undefined
20/09/2020,8,56,41,64,90,118,100,104,111,18,13,36,122,-1,51,-1,29,43,11,12,12,26,188,26,76,204,152,44,93,61,17,33,undefined,-1,21,95,13,24,undefined,1,22,17,14,8,46,146,5,83,49,64,59,39,14,-1,undefined,14,17,56,9,-1,28,101,8,22,36,34,47,50,23,16,undefined,undefined
20/09/2020,9,68,60,111,100,190,117,205,202,19,16,69,212,-1,88,-1,37,59,13,22,16,32,334,20,87,446,290,160,153,109,31,44,undefined,-1,35,161,9,28,undefined,4,39,26,29,27,57,182,21,147,162,159,77,42,38,-1,undefined,24,17,85,13,-1,66,210,19,40,56,43,81,48,36,34,undefined,undefined
20/09/2020,10,121,115,201,184,226,207,381,349,41,53,102,303,-1,138,-1,50,74,12,80,44,91,495,56,116,609,434,226,169,204,57,117,undefined,-1,60,354,64,59,undefined,6,67,50,60,23,97,249,32,205,248,210,163,82,52,-1,undefined,52,53,99,28,-1,112,296,31,76,64,57,119,65,36,28,undefined,undefined
20/09/2020,11,193,159,278,268,394,273,437,325,42,39,119,418,-1,169,-1,94,117,14,140,58,151,618,63,148,687,565,241,228,231,71,153,undefined,-1,74,418,37,101,undefined,5,89,54,83,37,135,405,22,293,314,243,176,117,57,-1,undefined,57,67,127,70,-1,147,482,40,78,71,109,239,97,64,44,undefined,undefined
20/09/2020,12,254,158,379,338,383,358,395,349,58,45,118,401,-1,155,-1,95,114,20,200,82,155,644,54,204,653,674,191,235,250,131,150,undefined,-1,70,429,64,115,undefined,12,101,80,71,39,174,423,44,304,350,275,198,128,39,-1,undefined,81,62,158,76,-1,139,575,44,79,83,120,271,125,59,45,undefined,undefined
20/09/2020,13,268,183,492,381,410,344,320,315,47,32,98,360,-1,173,-1,93,97,18,170,88,191,855,57,178,672,655,177,294,205,128,133,undefined,-1,113,474,50,81,undefined,5,59,40,53,31,198,415,28,337,300,278,187,141,119,-1,undefined,95,52,188,82,-1,186,635,62,102,68,156,364,136,72,49,undefined,undefined
20/09/2020,14,285,214,437,422,431,384,325,281,63,26,135,393,-1,200,-1,121,109,13,170,73,177,730,42,210,590,554,169,242,214,120,138,undefined,-1,75,480,51,97,undefined,10,78,61,61,13,223,516,34,414,242,223,193,143,90,-1,undefined,88,65,116,68,-1,179,780,64,101,71,142,397,117,83,23,undefined,undefined
20/09/2020,15,255,216,432,358,374,369,333,307,45,33,114,395,-1,145,-1,97,83,6,172,60,165,856,67,178,606,493,153,219,233,92,151,undefined,-1,62,475,33,61,undefined,6,75,70,32,10,212,453,30,312,239,166,167,121,87,-1,undefined,83,71,187,66,-1,165,697,46,112,71,153,408,114,61,21,undefined,undefined
20/09/2020,16,272,190,399,400,518,326,306,367,46,25,113,424,-1,133,-1,78,77,9,137,66,177,764,51,179,618,234,72,269,256,139,143,undefined,-1,64,500,43,101,undefined,3,70,91,53,20,165,451,56,296,158,112,154,131,86,-1,undefined,58,90,161,54,-1,180,615,41,136,75,108,411,97,49,31,undefined,undefined
20/09/2020,17,229,114,433,314,429,314,294,352,63,39,176,572,-1,137,-1,73,54,8,156,68,211,735,48,196,611,193,95,216,193,121,135,undefined,-1,58,418,41,74,undefined,8,64,70,47,16,175,408,44,323,90,76,109,114,68,-1,undefined,78,103,153,71,-1,165,683,45,96,105,111,392,83,49,30,undefined,undefined
20/09/2020,18,129,82,331,217,262,254,187,290,53,47,181,498,-1,39,-1,71,44,3,142,47,147,761,44,205,526,201,61,190,158,108,121,undefined,-1,29,287,27,56,undefined,8,39,60,44,16,118,304,43,299,67,89,92,102,56,-1,undefined,82,64,162,11,-1,181,586,45,63,56,86,270,51,7,5,undefined,undefined
20/09/2020,19,97,48,334,166,160,176,55,134,53,28,129,375,-1,27,-1,49,35,2,121,35,79,576,46,176,276,139,46,81,32,79,129,undefined,-1,17,183,18,38,undefined,2,29,30,16,3,79,205,16,182,43,75,66,51,37,-1,undefined,76,35,110,-1,-1,79,456,52,33,20,53,181,35,0,2,undefined,undefined
20/09/2020,20,64,32,172,88,96,111,40,61,33,15,38,159,-1,16,-1,30,14,4,80,24,74,311,42,90,127,117,39,68,26,65,87,undefined,-1,6,78,27,20,undefined,-1,18,17,19,7,41,118,14,162,37,101,36,50,29,-1,undefined,53,26,79,-1,-1,58,290,40,42,15,36,94,26,0,0,undefined,undefined
20/09/2020,21,38,22,87,42,36,44,7,2,7,3,6,26,-1,3,-1,13,10,5,31,5,17,108,25,73,46,59,14,37,2,12,34,undefined,-1,5,19,10,9,undefined,4,4,6,4,2,16,57,11,73,20,91,9,13,10,-1,undefined,17,3,26,-1,-1,12,62,23,18,8,8,32,-1,-1,-1,undefined,undefined
20/09/2020,22,7,10,68,16,30,27,5,1,8,2,1,5,-1,2,-1,5,7,1,12,4,11,64,8,50,16,34,11,16,2,16,25,undefined,-1,1,13,5,3,undefined,1,4,1,2,-1,20,37,2,80,13,59,5,20,3,-1,undefined,8,5,31,-1,-1,9,49,5,12,4,14,13,-1,-1,-1,undefined,undefined
20/09/2020,23,19,4,47,14,16,10,-1,1,4,-1,-1,1,-1,5,-1,2,1,-1,17,2,4,79,5,11,18,25,2,15,2,14,20,undefined,-1,-1,7,1,-1,undefined,1,2,-1,2,1,3,28,-1,99,8,95,2,2,1,-1,undefined,5,5,18,-1,-1,6,34,18,4,2,2,18,-1,-1,-1,undefined,undefined
21/09/2020,0,2,9,29,5,14,6,7,-1,2,-1,-1,2,-1,-1,-1,-1,-1,1,17,2,4,24,6,3,13,16,6,17,1,11,30,undefined,-1,-1,7,-1,-1,undefined,-1,1,4,2,1,4,24,1,109,5,74,-1,1,1,-1,undefined,1,-1,9,-1,-1,4,23,60,8,3,-1,2,-1,-1,-1,undefined,undefined
21/09/2020,1,5,4,44,2,8,19,1,-1,3,-1,-1,2,-1,-1,-1,1,1,-1,18,2,8,19,2,9,12,14,5,12,-1,2,8,undefined,-1,-1,2,-1,2,undefined,-1,-1,4,-1,-1,7,4,-1,84,4,64,-1,-1,1,-1,undefined,1,-1,11,-1,-1,-1,13,4,9,-1,5,4,-1,-1,-1,undefined,undefined
21/09/2020,2,6,-1,27,5,19,2,-1,-1,4,1,-1,3,-1,1,-1,3,1,-1,18,-1,4,14,1,6,1,16,2,10,1,3,6,undefined,-1,-1,1,-1,-1,undefined,3,-1,2,1,-1,6,28,1,41,3,23,1,-1,2,-1,undefined,3,3,6,-1,-1,1,23,3,6,1,7,4,-1,-1,-1,undefined,undefined
21/09/2020,3,-1,7,18,6,35,3,6,-1,1,2,2,1,-1,-1,-1,9,2,-1,10,1,4,24,10,5,8,3,-1,32,1,5,3,undefined,-1,-1,1,5,-1,undefined,1,-1,1,-1,-1,6,10,-1,29,2,14,-1,-1,1,-1,undefined,1,-1,3,-1,-1,1,17,3,2,1,1,2,-1,-1,-1,undefined,undefined
21/09/2020,4,1,2,12,2,32,10,2,2,1,-1,2,3,-1,-1,-1,1,-1,1,2,3,8,15,2,10,6,15,4,41,-1,3,10,undefined,-1,2,-1,-1,5,undefined,-1,-1,5,-1,-1,1,15,3,16,6,15,8,-1,-1,-1,undefined,-1,1,8,-1,-1,7,11,3,7,4,2,2,-1,-1,-1,undefined,undefined
21/09/2020,5,14,11,49,30,68,58,24,11,15,5,1,7,-1,2,-1,17,17,5,9,5,28,78,8,77,26,35,7,35,2,14,10,undefined,-1,8,25,7,11,undefined,2,6,7,2,-1,17,79,2,44,9,42,10,22,10,-1,undefined,3,7,48,-1,-1,14,42,17,9,5,9,12,-1,-1,-1,undefined,undefined
21/09/2020,6,44,22,51,69,117,141,74,49,42,21,16,57,-1,3,-1,28,51,16,14,15,24,164,38,158,143,40,7,80,31,19,22,undefined,-1,21,124,16,9,undefined,16,28,32,9,6,32,179,7,94,14,30,11,64,6,-1,undefined,26,13,103,13,-1,24,150,37,23,47,25,25,33,22,6,undefined,undefined
21/09/2020,7,54,46,79,93,156,238,161,108,55,25,32,139,-1,3,-1,51,119,29,13,10,31,302,53,224,269,74,19,111,65,22,26,undefined,-1,41,172,46,14,undefined,16,39,53,27,10,51,237,19,116,39,46,30,73,18,-1,undefined,38,35,155,20,-1,33,149,12,46,103,25,32,70,37,25,undefined,undefined
21/09/2020,8,87,67,108,184,181,238,186,130,71,38,54,158,-1,5,-1,75,139,44,43,19,23,404,67,263,250,143,30,115,100,27,53,undefined,-1,45,191,77,26,undefined,60,73,42,52,20,75,392,18,106,49,52,73,50,38,-1,undefined,30,40,189,27,-1,56,222,26,53,127,41,46,96,71,48,undefined,undefined
21/09/2020,9,78,74,105,188,158,202,135,110,35,26,42,122,-1,4,-1,91,123,40,48,31,42,360,58,176,207,172,38,118,43,35,69,undefined,-1,51,156,106,44,undefined,28,47,41,28,12,70,380,20,202,54,99,75,60,55,-1,undefined,61,23,138,18,-1,66,193,21,72,87,45,83,108,73,44,undefined,undefined
21/09/2020,10,99,129,138,247,162,222,141,149,41,34,30,110,-1,-1,-1,118,126,39,77,45,104,440,47,177,189,184,33,119,49,60,82,undefined,-1,27,262,79,51,undefined,32,47,53,15,10,106,346,19,218,67,63,108,73,81,-1,undefined,54,50,144,36,-1,112,246,37,80,98,69,135,102,60,54,undefined,undefined
21/09/2020,11,179,162,219,331,205,248,173,168,53,29,59,153,-1,3,-1,108,130,55,81,43,111,502,76,196,218,196,37,152,69,93,71,undefined,-1,38,307,66,63,undefined,18,76,38,35,11,117,388,28,293,54,96,153,76,60,-1,undefined,77,32,127,28,-1,90,332,17,95,100,91,173,144,85,47,undefined,undefined
21/09/2020,12,215,178,288,371,257,329,188,187,92,48,79,243,-1,2,-1,147,164,53,129,58,164,699,82,311,280,275,52,198,69,124,103,undefined,-1,67,424,91,91,undefined,53,91,68,47,15,175,467,12,338,76,123,164,126,81,-1,undefined,105,58,184,29,-1,107,501,38,110,108,83,240,173,120,58,undefined,undefined
21/09/2020,13,262,215,283,357,270,342,202,165,57,32,55,205,-1,3,-1,178,133,51,173,58,207,793,112,263,303,256,61,217,98,117,107,undefined,-1,41,413,98,74,undefined,51,72,53,41,19,193,461,30,402,110,98,160,98,113,-1,undefined,82,65,171,45,-1,144,484,51,130,121,111,263,162,109,53,undefined,undefined
21/09/2020,14,279,210,339,405,291,345,202,177,68,30,82,227,-1,5,-1,207,128,61,175,93,160,760,89,288,330,255,72,181,134,106,112,undefined,-1,36,453,78,74,undefined,32,68,55,54,40,184,534,46,414,100,108,158,100,120,-1,undefined,41,62,168,60,-1,131,574,39,134,97,120,343,158,98,42,undefined,undefined
21/09/2020,15,256,169,336,402,343,315,264,199,61,21,80,287,-1,2,-1,218,105,41,166,80,193,973,103,379,461,240,89,211,119,97,135,undefined,-1,46,530,102,78,undefined,32,76,70,61,43,204,479,41,495,131,124,160,94,103,-1,undefined,101,52,203,55,-1,132,694,37,135,121,97,371,129,77,40,undefined,undefined
21/09/2020,16,251,209,331,402,340,343,373,256,87,45,90,298,-1,5,-1,142,137,39,167,78,171,1018,87,299,509,222,90,244,164,121,136,undefined,-1,58,625,64,80,undefined,28,76,67,54,40,204,498,49,451,120,86,135,129,88,-1,undefined,90,71,230,52,-1,165,613,51,122,138,148,337,136,55,25,undefined,undefined
21/09/2020,17,244,119,383,375,390,459,464,450,130,32,121,513,-1,11,-1,129,115,38,173,64,177,1030,98,326,800,248,84,294,202,109,126,undefined,-1,76,918,71,56,undefined,19,87,73,84,38,207,556,51,322,87,104,142,124,95,-1,undefined,101,102,259,66,-1,175,695,48,119,165,175,347,133,60,23,undefined,undefined
21/09/2020,18,164,99,375,324,393,381,416,472,102,41,190,634,-1,9,-1,82,70,20,145,64,178,976,94,329,661,176,83,317,215,85,100,undefined,-1,43,804,34,59,undefined,18,64,88,106,54,132,456,32,345,97,118,124,122,63,-1,undefined,95,88,207,12,-1,145,644,59,76,102,104,310,77,12,5,undefined,undefined
21/09/2020,19,147,62,280,191,248,262,122,231,64,40,140,449,-1,3,-1,58,23,5,104,56,84,738,74,218,312,168,65,163,61,70,88,undefined,-1,30,393,20,42,undefined,8,29,35,35,15,112,228,23,249,61,76,52,60,32,-1,undefined,84,40,128,-1,-1,84,507,40,60,57,81,200,31,0,1,undefined,undefined
21/09/2020,20,61,33,216,97,142,190,33,94,29,28,66,212,-1,1,-1,41,21,7,76,27,67,377,51,132,146,118,35,84,25,55,77,undefined,-1,12,192,31,23,undefined,5,15,30,18,9,38,156,17,162,44,75,43,29,24,-1,undefined,32,37,88,-1,-1,43,248,39,39,31,34,107,18,0,1,undefined,undefined
21/09/2020,21,31,8,85,34,50,86,1,6,9,2,6,16,-1,1,-1,18,19,1,33,14,21,117,16,75,18,38,21,36,1,21,38,undefined,-1,3,38,7,6,undefined,3,1,5,4,1,18,77,7,70,27,65,3,27,17,-1,undefined,16,7,59,-1,-1,15,69,20,12,13,9,35,-1,-1,-1,undefined,undefined
21/09/2020,22,10,4,72,24,52,23,3,1,16,1,-1,15,-1,-1,-1,11,12,4,16,8,13,121,16,53,32,18,3,25,3,14,30,undefined,-1,-1,16,8,-1,undefined,1,3,2,1,-1,10,51,-1,88,7,59,2,10,13,-1,undefined,12,1,49,-1,-1,12,69,11,9,7,7,20,-1,-1,-1,undefined,undefined
21/09/2020,23,4,8,61,13,17,15,-1,2,7,1,5,10,-1,-1,-1,5,1,1,14,4,10,56,9,26,21,16,1,19,1,6,21,undefined,-1,-1,6,2,-1,undefined,-1,-1,-1,2,2,4,33,2,57,5,50,2,3,3,-1,undefined,4,1,12,-1,-1,5,32,10,10,1,3,13,-1,-1,-1,undefined,undefined
22/09/2020,0,3,4,61,7,26,7,3,7,2,1,3,6,-1,-1,-1,1,1,-1,19,-1,9,16,1,20,-1,19,3,24,3,2,19,undefined,-1,-1,2,-1,-1,undefined,-1,1,4,4,-1,8,17,-1,105,3,48,-1,5,4,-1,undefined,3,-1,9,-1,-1,7,17,8,5,1,-1,2,-1,-1,-1,undefined,undefined
22/09/2020,1,1,2,55,2,8,15,-1,-1,2,2,-1,7,-1,-1,-1,1,1,1,6,1,6,40,4,7,2,18,4,8,-1,-1,11,undefined,-1,-1,1,-1,-1,undefined,-1,-1,-1,-1,-1,-1,10,-1,47,1,55,-1,6,-1,-1,undefined,2,6,7,-1,-1,2,7,6,-1,-1,-1,1,-1,-1,-1,undefined,undefined
22/09/2020,2,3,-1,21,6,14,-1,6,1,3,3,1,5,-1,-1,-1,8,-1,-1,6,1,7,22,2,11,10,19,2,9,-1,4,5,undefined,-1,-1,1,1,-1,undefined,-1,2,-1,-1,1,-1,13,2,219,6,39,1,1,4,-1,undefined,1,2,8,-1,-1,1,16,3,1,3,-1,4,-1,-1,-1,undefined,undefined
22/09/2020,3,-1,1,30,2,27,5,3,-1,3,-1,-1,1,-1,-1,-1,5,1,-1,4,-1,9,15,14,6,-1,6,4,28,-1,9,14,undefined,-1,2,1,6,5,undefined,1,-1,-1,-1,1,5,11,-1,10,7,19,5,-1,4,-1,undefined,-1,-1,10,-1,-1,2,20,2,1,1,-1,2,-1,-1,-1,undefined,undefined
22/09/2020,4,12,3,7,4,45,8,3,1,4,2,3,2,-1,-1,-1,3,2,-1,5,-1,12,12,5,13,17,23,2,50,1,-1,3,undefined,-1,3,-1,1,1,undefined,-1,3,8,-1,-1,3,13,1,10,5,21,-1,6,-1,-1,undefined,-1,2,17,-1,-1,1,16,5,1,2,1,5,-1,-1,-1,undefined,undefined
22/09/2020,5,13,13,28,24,68,57,30,18,15,6,1,5,-1,2,-1,16,29,2,8,1,34,58,8,74,44,49,7,56,4,14,21,undefined,-1,6,37,6,9,undefined,3,5,4,2,-1,20,76,3,31,10,30,8,31,4,-1,undefined,2,7,59,-1,-1,18,62,16,19,6,7,11,-1,-1,-1,undefined,undefined
22/09/2020,6,49,34,43,66,120,153,104,61,49,22,24,68,-1,8,-1,31,56,14,8,19,23,218,48,172,184,99,17,105,47,12,28,undefined,-1,27,181,15,13,undefined,8,33,23,12,6,32,187,12,81,24,58,14,62,7,-1,undefined,17,26,140,3,-1,28,177,39,36,47,20,21,24,16,9,undefined,undefined
22/09/2020,7,77,50,72,95,151,177,245,170,62,21,60,165,-1,16,-1,73,101,32,20,12,38,333,57,228,351,122,49,160,74,22,38,undefined,-1,55,339,59,24,undefined,22,56,45,34,9,66,254,18,139,83,73,40,66,21,-1,undefined,21,42,151,10,-1,48,178,24,47,117,42,45,72,42,28,undefined,undefined
22/09/2020,8,108,90,111,188,210,169,216,150,65,49,63,194,-1,8,-1,63,171,48,50,27,39,468,74,273,344,200,70,201,103,41,56,undefined,-1,54,376,53,28,undefined,27,63,49,53,22,79,378,25,187,109,72,86,57,23,-1,undefined,52,47,210,20,-1,72,224,26,39,141,51,89,115,38,59,undefined,undefined
22/09/2020,9,99,101,124,220,187,165,190,139,45,27,45,137,-1,12,-1,109,97,46,55,29,98,352,83,230,300,249,98,150,82,52,94,undefined,-1,45,306,70,36,undefined,39,74,41,32,28,84,343,28,198,119,110,122,71,49,-1,undefined,38,33,152,33,-1,60,227,44,88,108,83,112,100,77,31,undefined,undefined
22/09/2020,10,150,132,167,249,208,178,165,139,75,47,58,149,-1,3,-1,148,109,28,81,39,138,466,85,188,253,374,107,138,72,67,78,undefined,-1,42,274,72,52,undefined,21,67,44,32,40,96,345,24,236,144,132,154,68,56,-1,undefined,57,44,138,46,-1,113,300,24,79,112,69,156,117,54,49,undefined,undefined
22/09/2020,11,177,159,211,329,245,222,150,130,54,51,62,175,-1,6,-1,127,144,35,116,76,122,516,88,211,243,396,109,138,93,68,109,undefined,-1,51,364,97,58,undefined,27,76,44,51,47,156,345,24,394,155,181,154,109,64,-1,undefined,51,50,152,36,-1,113,403,44,117,103,91,173,153,71,59,undefined,undefined
22/09/2020,12,264,195,287,363,278,305,172,150,74,35,55,158,-1,7,-1,155,200,54,178,76,163,759,84,207,338,474,109,199,105,115,148,undefined,-1,44,468,94,97,undefined,47,67,46,37,17,165,487,36,375,172,270,166,110,85,-1,undefined,70,53,220,37,-1,123,535,47,152,123,111,263,183,100,74,undefined,undefined
22/09/2020,13,244,199,316,362,282,294,189,148,58,34,48,181,-1,5,-1,149,154,52,185,70,148,710,93,262,253,466,105,199,89,144,167,undefined,-1,44,367,106,84,undefined,38,82,62,47,27,160,452,29,407,141,189,124,158,78,-1,undefined,116,64,207,61,-1,162,507,59,142,137,93,262,166,68,48,undefined,undefined
22/09/2020,14,249,161,269,346,273,253,165,134,45,29,51,140,-1,6,-1,161,119,38,143,72,160,664,63,281,292,403,69,162,76,106,105,undefined,-1,46,317,82,61,undefined,30,40,49,35,12,175,414,31,386,163,149,140,139,96,-1,undefined,88,55,188,60,-1,150,599,55,123,115,108,284,136,87,34,undefined,undefined
22/09/2020,15,268,167,319,355,308,298,188,121,64,16,62,174,-1,4,-1,169,136,37,127,84,194,752,107,346,270,277,73,198,89,115,102,undefined,-1,39,365,75,52,undefined,27,76,44,37,14,157,454,25,394,99,108,146,157,74,-1,undefined,103,68,192,42,-1,150,579,47,134,108,108,272,142,83,26,undefined,undefined
22/09/2020,16,148,162,328,380,262,371,136,104,69,25,34,135,-1,2,-1,159,91,46,133,44,146,755,78,382,285,179,48,155,89,102,85,undefined,-1,49,320,68,65,undefined,21,43,35,36,23,159,446,30,344,80,67,64,100,65,-1,undefined,79,50,196,43,-1,116,486,77,113,96,87,258,113,46,32,undefined,undefined
22/09/2020,17,204,107,297,246,237,337,204,223,92,37,82,270,-1,2,-1,87,98,39,125,56,151,851,92,345,413,202,74,182,92,78,87,undefined,-1,45,471,65,28,undefined,20,58,52,43,24,133,382,39,298,86,94,74,88,55,-1,undefined,62,54,209,61,-1,139,568,44,105,141,109,248,124,61,27,undefined,undefined
22/09/2020,18,142,78,328,277,317,351,254,254,64,66,139,462,-1,4,-1,74,65,14,149,70,155,846,80,254,475,163,54,280,140,116,92,undefined,-1,39,578,52,63,undefined,3,36,59,51,22,119,365,29,277,71,81,119,90,61,-1,undefined,113,64,186,13,-1,123,538,67,76,111,92,259,81,20,8,undefined,undefined
22/09/2020,19,140,68,240,149,220,252,122,185,39,60,110,351,-1,3,-1,57,43,16,82,52,94,761,76,204,266,138,52,165,65,94,78,undefined,-1,24,320,38,39,undefined,2,27,49,40,15,90,260,23,214,44,123,37,49,40,-1,undefined,72,42,133,-1,-1,70,392,61,67,60,71,191,58,0,0,undefined,undefined
22/09/2020,20,58,33,165,86,117,141,42,78,23,43,75,219,-1,1,-1,34,41,12,81,27,56,348,58,139,142,101,43,86,24,59,68,undefined,-1,20,175,20,13,undefined,6,20,36,11,5,40,133,26,157,28,106,35,37,24,-1,undefined,61,23,60,-1,-1,52,221,30,34,19,37,107,33,0,0,undefined,undefined
22/09/2020,21,14,14,73,30,59,64,3,4,8,1,5,27,-1,1,-1,16,22,2,34,5,26,133,32,76,20,42,9,31,4,17,21,undefined,-1,5,15,6,3,undefined,2,13,8,8,1,19,98,4,59,17,88,4,15,17,-1,undefined,10,9,58,-1,-1,13,75,26,15,19,15,22,1,0,0,undefined,undefined
22/09/2020,22,10,8,77,24,29,30,4,3,18,1,1,10,-1,-1,-1,14,11,3,30,9,16,93,14,53,18,33,6,21,1,20,23,undefined,-1,4,10,7,3,undefined,1,3,2,2,-1,17,61,1,92,13,62,9,4,7,-1,undefined,14,2,32,-1,-1,10,53,14,19,7,16,24,-1,-1,-1,undefined,undefined
22/09/2020,23,12,4,70,7,19,18,8,4,4,3,-1,5,-1,1,-1,8,3,-1,18,-1,9,51,9,18,23,28,4,14,1,8,14,undefined,-1,1,12,9,3,undefined,2,5,1,1,-1,16,31,2,79,6,71,4,7,4,-1,undefined,6,2,9,-1,-1,5,30,7,8,4,9,6,-1,-1,-1,undefined,undefined
23/09/2020,0,4,3,31,10,19,10,4,2,1,2,1,4,-1,-1,-1,3,-1,-1,25,-1,5,113,3,18,5,16,5,23,5,3,16,undefined,-1,-1,4,-1,1,undefined,-1,-1,-1,-1,2,4,21,5,76,5,93,-1,12,-1,-1,undefined,7,-1,2,-1,-1,4,25,6,5,4,-1,8,-1,-1,-1,undefined,undefined
23/09/2020,1,3,4,20,5,7,20,6,-1,3,1,1,2,-1,-1,-1,-1,1,-1,9,1,13,55,2,8,1,12,3,7,-1,3,7,undefined,-1,2,3,2,-1,undefined,1,1,1,6,-1,1,15,1,51,5,46,-1,-1,1,-1,undefined,2,-1,7,-1,-1,3,16,6,5,2,-1,7,-1,-1,-1,undefined,undefined
23/09/2020,2,1,6,19,9,15,2,8,-1,-1,4,-1,5,-1,-1,-1,7,-1,1,11,4,19,18,1,14,8,16,1,18,1,1,3,undefined,-1,2,5,1,1,undefined,5,-1,2,-1,-1,3,9,-1,43,2,56,-1,-1,3,-1,undefined,3,-1,10,-1,-1,2,14,12,10,3,2,5,-1,-1,-1,undefined,undefined
23/09/2020,3,5,1,31,4,18,3,2,-1,1,1,-1,-1,-1,-1,-1,5,-1,-1,3,1,3,27,5,7,5,1,1,31,2,7,7,undefined,-1,-1,12,6,5,undefined,-1,-1,-1,-1,-1,12,4,-1,11,2,30,9,4,-1,-1,undefined,3,1,8,-1,-1,3,9,4,2,1,2,4,-1,-1,-1,undefined,undefined
23/09/2020,4,3,3,13,8,33,11,5,-1,1,2,3,-1,-1,-1,-1,2,2,1,2,3,7,12,2,11,12,14,2,40,1,2,9,undefined,-1,2,1,1,5,undefined,-1,2,9,-1,-1,1,6,4,5,5,20,7,-1,-1,-1,undefined,-1,3,23,-1,-1,5,11,3,6,3,2,2,-1,-1,-1,undefined,undefined
23/09/2020,5,10,10,24,26,71,66,15,23,16,7,1,6,-1,2,-1,11,13,3,13,6,17,76,12,73,42,29,3,59,9,11,11,undefined,-1,3,26,8,3,undefined,3,9,11,3,2,8,81,4,39,6,31,2,39,2,-1,undefined,7,5,38,-1,-1,15,55,17,11,9,7,13,1,0,2,undefined,undefined
23/09/2020,6,45,41,47,81,112,133,116,72,49,26,17,56,-1,3,-1,37,68,20,11,13,26,157,44,186,191,78,8,77,53,12,22,undefined,-1,28,173,29,15,undefined,12,25,31,9,5,31,211,10,70,19,56,6,87,4,-1,undefined,23,24,108,6,-1,19,156,36,28,30,33,20,32,28,12,undefined,undefined
23/09/2020,7,80,50,74,109,139,182,232,120,65,26,59,129,-1,6,-1,51,110,33,26,21,46,320,58,207,346,97,33,123,84,28,31,undefined,-1,45,335,50,21,undefined,19,53,42,25,10,57,234,20,127,41,59,36,65,19,-1,undefined,33,42,167,11,-1,50,143,14,45,98,57,42,87,26,49,undefined,undefined
23/09/2020,8,105,92,130,236,220,216,178,142,72,53,51,173,-1,8,-1,76,131,48,53,27,47,395,71,259,359,135,37,143,75,29,45,undefined,-1,38,311,70,37,undefined,27,74,50,40,13,83,401,27,170,54,48,67,77,33,-1,undefined,49,47,196,22,-1,62,235,15,64,161,56,82,123,71,51,undefined,undefined
23/09/2020,9,74,91,119,205,167,214,128,147,38,36,40,114,-1,5,-1,99,132,37,59,31,62,327,65,206,231,180,45,113,51,44,64,undefined,-1,41,236,64,61,undefined,45,71,28,26,15,71,286,19,208,57,94,106,110,48,-1,undefined,43,24,136,28,-1,90,239,35,71,104,59,101,117,61,45,undefined,undefined
23/09/2020,10,120,134,167,286,163,237,85,83,21,44,8,85,-1,2,-1,103,111,34,49,50,79,409,53,163,159,195,40,117,54,58,98,undefined,-1,27,218,61,70,undefined,33,63,35,25,17,149,390,24,226,47,88,149,83,50,-1,undefined,48,22,127,16,-1,73,241,29,72,92,61,106,127,78,73,undefined,undefined
23/09/2020,11,186,178,198,322,206,229,154,100,32,30,38,118,-1,5,-1,122,125,48,107,56,116,509,55,223,168,210,50,155,47,78,83,undefined,-1,37,253,66,51,undefined,25,70,34,36,21,149,394,17,249,109,105,149,73,66,-1,undefined,77,41,148,37,-1,98,365,31,101,92,85,163,150,74,32,undefined,undefined
23/09/2020,12,180,168,273,331,172,227,104,80,78,50,23,113,-1,5,-1,121,117,54,156,57,130,649,100,328,194,319,69,110,51,116,118,undefined,-1,32,257,81,91,undefined,54,79,66,52,19,156,410,22,343,77,170,193,133,88,-1,undefined,79,34,190,37,-1,122,485,54,122,108,50,205,162,101,77,undefined,undefined
23/09/2020,13,260,191,269,397,211,213,106,130,62,38,22,142,-1,2,-1,113,157,32,147,58,172,624,93,284,214,327,71,147,66,95,146,undefined,-1,33,304,74,85,undefined,41,71,66,29,18,189,509,51,334,81,150,172,128,75,-1,undefined,85,76,216,72,-1,157,519,49,138,108,83,252,159,82,48,undefined,undefined
23/09/2020,14,257,181,320,389,244,281,133,124,78,41,43,153,-1,3,-1,143,128,36,114,80,175,580,66,282,270,207,72,154,70,133,126,undefined,-1,53,328,71,72,undefined,41,54,45,37,12,178,428,53,390,74,91,152,108,87,-1,undefined,63,44,195,57,-1,113,558,35,105,92,109,284,157,98,50,undefined,undefined
23/09/2020,15,213,169,305,365,309,300,165,155,54,26,39,174,-1,8,-1,176,140,40,139,72,197,800,71,320,316,211,65,185,96,125,111,undefined,-1,44,394,65,66,undefined,21,55,58,31,17,150,477,38,439,64,71,177,117,104,-1,undefined,78,46,177,64,-1,125,631,41,115,74,113,295,127,86,33,undefined,undefined
23/09/2020,16,244,180,398,358,284,337,193,221,92,39,62,245,-1,5,-1,117,126,43,155,61,183,790,91,315,396,211,57,179,107,105,109,undefined,-1,51,476,63,60,undefined,16,61,58,45,27,184,498,29,436,79,103,107,106,102,-1,undefined,73,54,220,83,-1,154,692,44,119,115,106,387,123,68,35,undefined,undefined
23/09/2020,17,230,145,360,312,327,391,291,274,92,42,99,377,-1,15,-1,109,101,48,143,61,190,911,124,367,545,224,91,215,151,104,86,undefined,-1,65,635,87,91,undefined,28,65,65,61,25,196,490,41,392,97,87,86,128,89,-1,undefined,102,54,262,59,-1,178,716,69,128,120,139,372,143,68,29,undefined,undefined
23/09/2020,18,135,87,342,276,313,348,300,308,60,60,115,410,-1,7,-1,72,57,20,170,72,168,930,79,251,489,202,64,253,133,96,97,undefined,-1,49,533,69,62,undefined,6,55,96,59,23,142,398,39,289,68,95,65,105,49,-1,undefined,101,41,138,9,-1,153,562,79,75,106,76,252,61,14,6,undefined,undefined
23/09/2020,19,95,66,279,171,184,224,122,142,39,33,116,328,-1,2,-1,48,38,7,114,46,110,627,43,197,260,135,53,104,51,102,91,undefined,-1,25,314,39,52,undefined,8,42,56,28,10,58,237,22,194,62,111,64,72,43,-1,undefined,70,38,108,-1,-1,78,441,64,58,45,38,144,46,0,0,undefined,undefined
23/09/2020,20,52,28,168,93,106,114,47,62,25,24,57,212,-1,1,-1,30,36,3,85,21,75,380,31,124,120,113,31,84,28,44,91,undefined,-1,4,157,25,16,undefined,10,19,13,5,3,49,167,13,169,29,117,41,30,35,-1,undefined,48,15,89,-1,-1,33,280,44,48,28,34,90,34,0,1,undefined,undefined
23/09/2020,21,14,19,84,36,48,72,3,3,10,5,6,18,-1,2,-1,13,12,1,55,8,34,82,21,64,27,55,12,36,3,20,72,undefined,-1,3,21,9,5,undefined,3,6,3,2,1,15,67,6,82,16,94,7,16,6,-1,undefined,20,6,49,-1,-1,9,109,18,24,16,40,31,1,0,0,undefined,undefined
23/09/2020,22,19,5,47,19,40,26,4,1,16,4,4,13,-1,-1,-1,9,13,4,19,7,12,57,8,48,33,34,15,21,2,13,20,undefined,-1,3,13,6,-1,undefined,-1,2,3,3,1,13,51,5,72,10,82,2,13,11,-1,undefined,12,3,32,-1,-1,17,51,23,15,12,8,16,-1,-1,-1,undefined,undefined
23/09/2020,23,1,8,66,18,29,19,5,2,4,2,-1,-1,-1,-1,-1,14,-1,1,6,3,7,50,6,17,43,24,1,18,-1,8,12,undefined,-1,-1,18,4,-1,undefined,-1,1,2,-1,-1,9,44,-1,53,7,64,5,28,7,-1,undefined,4,1,12,-1,-1,7,40,11,7,2,5,7,-1,-1,-1,undefined,undefined
24/09/2020,0,1,7,48,10,23,5,3,-1,-1,-1,2,3,-1,2,-1,3,-1,-1,9,5,7,27,8,28,4,21,2,26,3,1,23,undefined,-1,1,5,2,2,undefined,1,1,3,-1,1,7,18,2,55,2,55,-1,2,1,-1,undefined,4,-1,10,-1,-1,2,21,8,8,4,1,6,-1,-1,-1,undefined,undefined
24/09/2020,1,4,14,25,9,9,-1,4,-1,5,-1,-1,3,-1,-1,-1,5,2,1,11,-1,9,21,5,17,-1,14,2,3,-1,4,8,undefined,-1,-1,2,1,-1,undefined,-1,-1,-1,4,-1,1,27,1,63,5,51,-1,2,-1,-1,undefined,3,-1,16,-1,-1,3,11,6,10,-1,1,3,-1,-1,-1,undefined,undefined
24/09/2020,2,4,3,14,7,13,1,-1,-1,-1,3,-1,-1,-1,-1,-1,3,3,2,10,-1,27,8,10,8,12,29,1,15,2,-1,2,undefined,-1,-1,1,1,-1,undefined,-1,2,-1,-1,-1,1,15,-1,42,1,61,1,2,4,-1,undefined,7,-1,5,-1,-1,1,7,8,3,2,-1,1,-1,-1,-1,undefined,undefined
24/09/2020,3,2,10,23,14,34,2,13,-1,-1,1,-1,-1,-1,-1,-1,9,1,-1,3,1,10,8,2,1,9,7,1,26,2,8,8,undefined,-1,-1,2,5,-1,undefined,-1,-1,-1,1,1,8,18,2,20,1,27,4,-1,2,-1,undefined,2,-1,9,-1,-1,-1,13,-1,5,4,2,1,-1,-1,-1,undefined,undefined
24/09/2020,4,3,3,11,11,40,16,2,-1,1,1,-1,2,-1,-1,-1,4,3,1,4,1,4,18,1,7,4,33,3,36,1,1,9,undefined,-1,-1,5,-1,16,undefined,-1,-1,7,-1,-1,4,16,-1,34,15,38,9,1,2,-1,undefined,2,-1,4,-1,-1,14,17,5,6,3,2,4,-1,-1,-1,undefined,undefined
24/09/2020,5,12,12,19,20,67,61,27,15,14,4,-1,4,-1,-1,-1,6,26,2,5,8,19,68,11,76,36,64,5,55,5,8,10,undefined,-1,4,40,11,4,undefined,3,5,4,-1,2,7,82,3,32,19,44,1,32,5,-1,undefined,7,8,38,-1,-1,9,64,10,17,7,10,8,-1,-1,-1,undefined,undefined
24/09/2020,6,39,19,58,66,128,146,92,67,44,22,18,60,-1,1,-1,23,63,13,13,17,34,175,38,176,165,107,12,93,37,29,30,undefined,-1,25,193,33,13,undefined,17,24,21,8,10,23,215,7,79,31,50,14,70,14,-1,undefined,27,23,95,4,-1,23,175,49,27,41,26,29,35,27,12,undefined,undefined
24/09/2020,7,53,51,100,121,164,159,218,132,76,33,49,161,-1,5,-1,38,120,29,27,18,46,304,72,226,303,122,60,147,85,30,45,undefined,-1,51,334,36,20,undefined,32,62,27,28,14,47,244,14,108,58,64,42,83,30,-1,undefined,27,39,167,16,-1,33,144,20,43,128,39,40,61,42,39,undefined,undefined
24/09/2020,8,97,68,104,191,197,157,190,132,74,46,41,156,-1,7,-1,64,155,50,40,29,38,362,66,266,339,183,76,149,64,31,66,undefined,-1,50,296,78,37,undefined,28,61,41,44,7,60,326,24,177,84,88,85,73,48,-1,undefined,38,48,220,23,-1,67,228,7,72,146,45,70,103,57,40,undefined,undefined
24/09/2020,9,91,100,115,208,169,190,158,142,46,43,44,161,-1,6,-1,99,130,41,44,20,66,412,61,196,284,257,96,117,68,39,84,undefined,-1,44,233,77,46,undefined,49,57,27,32,21,81,355,37,266,122,117,98,85,46,-1,undefined,28,30,152,17,-1,70,261,24,70,130,57,85,93,75,49,undefined,undefined
24/09/2020,10,156,134,167,276,206,172,165,153,37,37,51,184,-1,11,-1,116,146,44,74,53,88,542,61,192,244,336,108,138,88,59,88,undefined,-1,40,264,73,60,undefined,27,83,48,43,28,116,333,26,233,149,160,168,110,73,-1,undefined,30,49,131,32,-1,120,298,37,79,85,66,132,118,78,51,undefined,undefined
24/09/2020,11,161,130,219,345,220,226,187,194,57,38,52,202,-1,7,-1,132,131,44,108,80,161,541,59,202,300,461,129,142,89,87,65,undefined,-1,46,405,67,68,undefined,28,66,68,35,16,145,348,30,309,155,178,187,102,63,-1,undefined,53,41,167,46,-1,126,378,44,89,96,97,197,142,102,100,undefined,undefined
24/09/2020,12,197,190,279,407,277,319,205,181,75,43,70,212,-1,4,-1,166,204,57,142,86,137,780,94,294,319,518,121,225,130,89,151,undefined,-1,46,478,105,69,undefined,52,90,58,51,22,181,504,29,359,169,211,160,132,97,-1,undefined,54,57,201,46,-1,111,522,69,148,114,88,225,160,103,75,undefined,undefined
24/09/2020,13,259,193,361,379,260,283,194,200,77,33,85,218,-1,1,-1,143,167,47,146,68,179,759,90,242,312,536,152,199,108,100,139,undefined,-1,38,441,73,96,undefined,55,69,74,65,19,228,522,44,465,193,179,172,124,122,-1,undefined,69,64,218,51,-1,163,547,59,134,102,103,271,165,94,72,undefined,undefined
24/09/2020,14,272,203,318,429,307,306,186,145,44,32,56,213,-1,6,-1,143,143,40,122,76,146,768,79,255,293,470,111,200,120,89,153,undefined,-1,49,403,79,79,undefined,58,59,42,44,10,203,536,37,403,197,171,195,153,91,-1,undefined,72,42,192,73,-1,160,611,45,109,81,95,314,147,87,56,undefined,undefined
24/09/2020,15,240,153,345,365,324,306,170,196,73,28,44,171,-1,5,-1,197,111,50,146,61,178,831,79,327,343,272,75,220,112,131,118,undefined,-1,38,397,63,56,undefined,20,54,45,38,15,179,488,29,429,130,129,155,116,118,-1,undefined,70,53,199,59,-1,160,645,50,117,105,119,365,142,61,47,undefined,undefined
24/09/2020,16,249,164,339,380,321,370,234,180,100,24,51,219,-1,7,-1,157,108,54,171,59,211,927,94,330,395,201,65,210,137,109,125,undefined,-1,41,408,66,64,undefined,20,79,65,47,12,199,541,38,408,90,79,116,157,105,-1,undefined,71,59,230,59,-1,157,588,39,138,117,114,325,152,73,26,undefined,undefined
24/09/2020,17,231,163,368,370,373,399,321,276,91,46,96,322,-1,11,-1,131,129,40,137,85,224,1033,97,385,505,217,72,276,153,90,111,undefined,-1,67,622,58,60,undefined,21,57,83,65,22,196,553,49,409,78,75,105,139,80,-1,undefined,115,54,250,49,-1,159,639,60,126,161,141,354,119,53,36,undefined,undefined
24/09/2020,18,142,86,347,289,331,336,280,341,85,44,151,421,-1,3,-1,77,82,20,175,64,176,944,87,262,497,198,74,282,156,87,138,undefined,-1,54,575,43,87,undefined,11,45,74,46,21,141,372,36,321,89,103,80,124,87,-1,undefined,90,58,188,15,-1,152,655,73,90,102,72,270,50,7,5,undefined,undefined
24/09/2020,19,116,54,271,192,185,209,103,137,43,27,73,331,-1,2,-1,40,29,9,103,62,93,632,71,168,233,141,61,116,63,85,107,undefined,-1,33,284,8,44,undefined,7,25,51,43,19,69,198,13,228,59,92,72,72,42,-1,undefined,85,30,114,1,-1,79,422,63,50,63,60,193,27,0,0,undefined,undefined
24/09/2020,20,61,28,221,81,114,148,47,59,35,16,61,185,-1,2,-1,36,35,5,93,23,41,376,73,146,118,101,40,69,29,61,87,undefined,-1,13,135,25,26,undefined,10,18,28,21,12,42,128,12,128,26,104,43,39,30,-1,undefined,37,24,78,-1,-1,48,271,39,37,37,37,109,9,0,0,undefined,undefined
24/09/2020,21,19,13,79,35,26,125,8,1,7,11,4,18,-1,-1,-1,11,8,-1,25,2,15,107,15,76,21,53,14,18,2,8,31,undefined,-1,4,33,6,4,undefined,1,5,6,3,1,18,67,9,205,33,105,12,8,12,-1,undefined,22,5,41,-1,-1,8,77,27,18,17,15,38,1,0,0,undefined,undefined
24/09/2020,22,7,3,70,21,51,33,3,2,10,6,1,4,-1,1,-1,8,10,3,26,2,9,140,11,49,26,24,5,29,3,6,20,undefined,-1,4,17,6,5,undefined,-1,2,7,-1,-1,13,62,12,136,5,53,2,1,6,-1,undefined,11,1,14,-1,-1,8,51,15,13,4,11,18,-1,-1,-1,undefined,undefined
24/09/2020,23,7,4,72,7,32,22,4,-1,3,1,1,3,-1,1,-1,6,2,2,11,1,9,90,-1,31,10,21,-1,21,-1,12,18,undefined,-1,-1,16,6,2,undefined,1,1,-1,-1,-1,7,40,2,99,3,45,7,21,1,-1,undefined,3,-1,9,-1,-1,4,30,13,4,3,3,10,-1,-1,-1,undefined,undefined
25/09/2020,0,7,3,45,2,12,11,-1,-1,3,1,-1,1,-1,-1,-1,4,2,-1,19,4,-1,27,5,23,13,16,1,18,-1,2,13,undefined,-1,-1,-1,-1,1,undefined,-1,-1,2,-1,2,2,8,-1,22,2,62,-1,7,2,-1,undefined,1,3,4,-1,-1,3,23,13,-1,3,-1,7,-1,-1,-1,undefined,undefined
25/09/2020,1,1,2,30,3,10,23,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,9,1,3,24,-1,8,12,15,3,10,-1,-1,5,undefined,-1,-1,1,-1,2,undefined,-1,-1,-1,-1,-1,1,19,-1,109,4,38,-1,-1,2,-1,undefined,-1,-1,12,-1,-1,1,18,3,8,-1,-1,2,-1,-1,-1,undefined,undefined
25/09/2020,2,2,20,27,1,11,-1,1,-1,-1,3,-1,1,-1,-1,-1,-1,1,-1,6,1,8,11,4,16,18,23,-1,11,-1,-1,2,undefined,-1,-1,5,-1,-1,undefined,-1,-1,-1,-1,-1,-1,8,-1,155,1,35,1,7,3,-1,undefined,1,-1,8,-1,-1,3,7,8,1,1,-1,2,-1,-1,-1,undefined,undefined
25/09/2020,3,2,3,21,4,31,3,10,-1,-1,-1,1,-1,-1,-1,-1,7,3,-1,3,-1,8,21,4,5,5,15,3,32,2,10,5,undefined,-1,-1,1,5,-1,undefined,-1,1,-1,1,1,4,8,-1,110,4,20,4,8,4,-1,undefined,1,2,3,-1,-1,2,18,2,3,-1,1,2,-1,-1,-1,undefined,undefined
25/09/2020,4,2,6,23,6,36,8,6,-1,-1,1,-1,2,-1,-1,-1,3,1,-1,-1,-1,2,16,-1,11,26,23,2,52,2,6,5,undefined,-1,-1,2,2,4,undefined,-1,1,5,-1,-1,1,18,2,30,8,26,1,2,2,-1,undefined,1,-1,9,-1,-1,5,20,2,6,1,1,4,-1,-1,-1,undefined,undefined
25/09/2020,5,5,12,20,18,42,56,23,11,16,5,2,2,-1,-1,-1,10,13,2,8,4,14,54,7,93,24,47,3,38,-1,4,15,undefined,-1,3,19,15,7,undefined,4,3,6,-1,-1,3,76,3,39,7,24,7,28,10,-1,undefined,7,4,54,-1,-1,12,62,18,7,4,5,8,-1,-1,-1,undefined,undefined
25/09/2020,6,32,28,47,68,105,133,48,25,45,13,6,23,-1,5,-1,33,64,13,7,18,22,140,46,209,97,57,17,83,20,14,21,undefined,-1,16,110,25,8,undefined,9,17,27,7,3,30,194,11,65,24,41,11,47,8,-1,undefined,20,15,102,5,-1,15,179,50,13,26,21,21,30,14,10,undefined,undefined
25/09/2020,7,52,32,67,98,118,188,147,79,58,27,12,82,-1,8,-1,45,85,33,21,13,59,303,42,254,192,104,61,85,40,28,31,undefined,-1,34,213,31,27,undefined,11,56,28,18,12,45,230,22,84,62,51,42,59,22,-1,undefined,30,29,122,5,-1,42,137,24,38,92,26,32,73,34,50,undefined,undefined
25/09/2020,8,83,62,123,164,98,151,113,78,66,29,9,76,-1,5,-1,50,135,47,28,29,32,354,62,256,144,201,61,78,41,37,37,undefined,-1,40,134,81,35,undefined,41,41,35,38,27,67,313,19,150,75,71,66,79,46,-1,undefined,25,46,149,15,-1,59,177,12,71,106,55,51,88,67,51,undefined,undefined
25/09/2020,9,93,102,121,188,131,168,76,99,35,41,20,95,-1,4,-1,93,110,43,49,17,67,335,56,223,138,228,69,88,31,34,73,undefined,-1,29,153,64,41,undefined,47,49,18,14,11,61,280,14,191,113,99,123,92,48,-1,undefined,25,29,155,8,-1,60,205,39,71,87,38,91,74,89,47,undefined,undefined
25/09/2020,10,140,107,151,270,198,171,99,115,48,41,35,134,-1,1,-1,122,135,57,56,43,108,407,60,197,185,310,118,120,56,46,61,undefined,-1,33,204,77,47,undefined,25,66,49,31,18,99,377,14,257,124,124,110,86,69,-1,undefined,43,44,128,40,-1,101,295,25,77,100,61,108,115,73,58,undefined,undefined
25/09/2020,11,173,121,234,283,196,198,122,141,58,42,42,148,-1,1,-1,138,106,53,153,72,110,517,72,213,238,376,85,133,64,81,83,undefined,-1,16,237,86,67,undefined,16,57,60,42,18,119,351,15,258,137,118,159,92,77,-1,undefined,64,34,154,31,-1,95,325,27,86,105,77,196,151,79,65,undefined,undefined
25/09/2020,12,213,174,292,346,243,305,166,120,66,29,37,135,-1,8,-1,123,190,49,97,98,184,682,91,245,259,459,131,155,66,114,133,undefined,-1,34,295,94,76,undefined,54,82,76,50,17,166,438,30,363,143,200,142,114,100,-1,undefined,90,55,169,51,-1,115,523,47,153,110,82,194,170,122,66,undefined,undefined
25/09/2020,13,199,176,322,337,227,287,84,122,64,21,36,127,-1,6,-1,132,142,37,135,75,171,650,90,261,205,469,121,167,56,116,128,undefined,-1,25,251,82,97,undefined,63,77,44,55,18,129,434,38,332,165,181,180,135,106,-1,undefined,41,52,145,56,-1,100,526,66,131,107,55,237,139,117,62,undefined,undefined
25/09/2020,14,200,174,303,374,244,305,104,116,60,24,25,115,-1,8,-1,216,110,36,160,64,207,575,81,261,213,370,101,122,58,99,122,undefined,-1,20,257,78,80,undefined,41,76,59,52,13,132,360,17,369,141,139,164,130,112,-1,undefined,67,19,177,59,-1,146,575,50,115,93,74,230,143,108,60,undefined,undefined
25/09/2020,15,156,150,277,309,191,312,80,111,67,16,20,106,-1,8,-1,152,114,22,150,65,143,654,76,335,192,284,62,149,36,98,128,undefined,-1,28,247,45,62,undefined,15,59,40,34,20,120,334,31,336,118,128,160,134,99,-1,undefined,99,42,181,50,-1,103,556,42,104,80,96,258,110,55,24,undefined,undefined
25/09/2020,16,137,161,252,255,152,234,66,69,54,14,7,40,-1,1,-1,111,71,34,117,48,126,782,64,394,134,143,48,91,26,97,96,undefined,-1,24,159,60,45,undefined,25,75,26,25,18,129,303,32,315,66,52,100,69,63,-1,undefined,77,27,164,9,-1,102,502,44,89,87,71,221,73,15,15,undefined,undefined
25/09/2020,17,152,89,271,185,176,280,88,98,66,29,22,93,-1,1,-1,70,73,38,100,62,140,719,79,336,208,152,46,134,29,98,88,undefined,-1,15,228,47,49,undefined,22,61,40,35,18,107,314,23,283,74,82,81,93,69,-1,undefined,78,35,200,44,-1,120,525,51,97,94,79,206,105,43,21,undefined,undefined
25/09/2020,18,96,86,322,177,211,263,124,122,29,48,32,194,-1,6,-1,65,43,12,122,81,143,716,61,252,254,165,56,155,50,130,100,undefined,-1,26,289,43,60,undefined,6,48,50,33,17,94,244,28,241,81,109,78,116,69,-1,undefined,84,41,159,13,-1,119,529,54,80,61,64,227,67,7,7,undefined,undefined
25/09/2020,19,78,53,220,152,144,179,68,64,33,48,42,205,-1,3,-1,40,34,9,111,53,81,590,58,222,169,146,54,96,48,76,64,undefined,-1,6,217,13,42,undefined,6,20,18,16,8,70,207,22,177,46,89,57,95,55,-1,undefined,61,21,102,-1,-1,93,394,63,51,44,54,139,31,0,0,undefined,undefined
25/09/2020,20,59,39,169,83,91,146,26,46,25,24,32,112,-1,1,-1,33,27,7,68,19,53,332,37,145,85,92,33,79,25,34,57,undefined,-1,9,120,33,27,undefined,8,18,16,21,11,72,127,14,144,47,73,52,61,31,-1,undefined,60,24,79,-1,-1,28,259,57,61,29,34,105,33,0,0,undefined,undefined
25/09/2020,21,32,14,105,29,47,63,10,4,22,1,3,19,-1,3,-1,21,11,2,47,25,26,171,26,86,31,40,6,31,1,34,40,undefined,-1,3,32,12,1,undefined,4,6,3,2,-1,12,61,13,206,12,92,8,28,12,-1,undefined,12,6,63,-1,-1,9,88,36,21,10,11,26,6,0,0,undefined,undefined
25/09/2020,22,17,11,59,32,54,36,2,3,19,7,-1,14,-1,-1,-1,5,7,3,40,6,9,156,19,76,23,32,2,28,1,12,41,undefined,-1,2,22,9,2,undefined,1,3,2,-1,-1,17,69,4,114,4,55,3,7,9,-1,undefined,17,2,35,-1,-1,16,61,19,20,8,20,37,-1,-1,-1,undefined,undefined
25/09/2020,23,12,6,53,7,15,14,4,4,10,3,-1,5,-1,1,-1,5,-1,2,18,6,8,66,6,24,19,18,6,17,-1,6,32,undefined,-1,-1,13,5,-1,undefined,-1,-1,2,4,-1,9,21,7,147,10,79,-1,2,2,-1,undefined,4,2,6,-1,-1,5,35,14,5,1,10,11,-1,-1,-1,undefined,undefined
26/09/2020,0,12,2,52,17,33,8,3,3,3,-1,-1,2,-1,-1,-1,1,-1,-1,29,-1,5,39,6,22,5,11,3,41,3,4,12,undefined,-1,-1,5,2,-1,undefined,-1,-1,1,2,-1,1,21,-1,22,4,42,-1,7,-1,-1,undefined,2,1,6,-1,-1,4,11,15,6,4,-1,8,-1,-1,-1,undefined,undefined
26/09/2020,1,4,7,24,4,20,7,9,1,3,1,6,6,-1,-1,-1,3,-1,-1,18,-1,2,36,2,10,2,7,-1,19,-1,4,12,undefined,-1,-1,1,-1,3,undefined,-1,-1,-1,-1,-1,1,4,-1,56,-1,28,2,8,-1,-1,undefined,2,1,4,-1,-1,1,18,6,-1,1,-1,6,-1,-1,-1,undefined,undefined
26/09/2020,2,5,3,31,5,13,2,4,-1,-1,3,-1,7,-1,-1,-1,3,-1,-1,7,2,5,14,1,7,16,9,-1,14,-1,4,4,undefined,-1,1,-1,-1,-1,undefined,-1,-1,1,1,1,-1,7,1,137,2,27,1,3,-1,-1,undefined,3,-1,10,-1,-1,-1,16,11,1,-1,1,1,-1,-1,-1,undefined,undefined
26/09/2020,3,1,2,8,3,26,3,4,-1,2,3,1,3,-1,-1,-1,2,-1,-1,5,1,3,6,3,3,8,5,-1,29,-1,2,4,undefined,-1,-1,-1,1,-1,undefined,-1,1,-1,-1,-1,1,13,-1,16,5,22,4,4,2,-1,undefined,-1,-1,3,-1,-1,1,20,4,1,2,3,2,-1,-1,-1,undefined,undefined
26/09/2020,4,2,5,14,3,11,3,20,3,-1,2,2,3,-1,2,-1,1,5,-1,4,1,5,11,2,6,3,20,1,25,-1,-1,13,undefined,-1,-1,1,-1,-1,undefined,-1,1,-1,-1,-1,-1,3,-1,18,6,24,4,2,-1,-1,undefined,3,-1,4,-1,-1,1,6,6,4,-1,1,-1,-1,-1,-1,undefined,undefined
26/09/2020,5,4,58,11,10,29,24,4,3,5,5,-1,-1,-1,1,-1,27,20,1,3,-1,17,30,8,28,5,33,13,14,2,9,15,undefined,-1,-1,10,9,10,undefined,-1,5,4,4,-1,12,48,-1,29,26,13,10,6,1,-1,undefined,3,-1,5,-1,-1,5,15,13,4,2,3,9,-1,-1,-1,undefined,undefined
26/09/2020,6,16,18,31,26,36,51,7,5,18,12,-1,2,-1,1,-1,9,17,4,3,-1,13,71,12,80,26,57,31,38,2,15,8,undefined,-1,4,35,6,-1,undefined,7,14,11,1,1,13,76,3,19,19,33,5,18,3,-1,undefined,4,5,26,-1,-1,9,60,29,12,5,5,7,6,3,1,undefined,undefined
26/09/2020,7,31,9,44,53,56,104,32,61,18,9,5,42,-1,1,-1,8,25,2,8,4,19,166,5,92,79,101,32,30,16,9,19,undefined,-1,9,85,11,9,undefined,9,15,9,3,5,31,78,7,47,38,48,10,47,7,-1,undefined,9,12,50,2,-1,8,99,11,12,23,12,27,32,23,13,undefined,undefined
26/09/2020,8,38,25,81,96,108,101,126,127,9,21,23,85,-1,1,-1,40,39,9,11,13,39,225,36,83,148,165,73,92,58,14,25,undefined,-1,34,180,18,26,undefined,4,27,8,11,9,49,178,9,86,67,67,33,72,17,-1,undefined,11,29,51,18,-1,48,99,7,23,49,32,41,48,38,28,undefined,undefined
26/09/2020,9,63,81,118,152,148,122,190,145,16,7,43,131,-1,2,-1,72,67,27,32,16,36,318,39,126,241,264,156,149,84,44,46,undefined,-1,24,287,32,48,undefined,8,38,17,27,8,58,233,19,106,140,95,125,51,27,-1,undefined,22,25,81,22,-1,53,191,20,36,62,43,85,88,49,25,undefined,undefined
26/09/2020,10,126,110,190,211,245,247,314,261,49,45,50,160,-1,4,-1,92,58,11,64,37,113,576,43,161,353,552,231,178,150,68,76,undefined,-1,53,462,39,53,undefined,14,55,42,18,16,96,294,26,209,210,242,187,85,41,-1,undefined,45,30,125,42,-1,106,311,60,69,98,54,181,111,67,27,undefined,undefined
26/09/2020,11,181,179,285,274,314,264,364,217,36,48,77,239,-1,2,-1,108,106,6,121,70,167,645,65,145,421,598,257,230,178,111,127,undefined,-1,72,520,85,116,undefined,5,81,61,56,29,139,358,20,275,267,301,262,135,107,-1,undefined,35,48,153,36,-1,118,458,29,109,83,78,210,118,55,32,undefined,undefined
26/09/2020,12,220,171,325,332,339,295,287,205,29,22,55,210,-1,7,-1,113,110,12,183,78,171,715,66,198,351,733,296,237,175,142,132,undefined,-1,69,459,57,82,undefined,6,75,50,72,18,192,478,35,323,322,233,239,138,79,-1,undefined,57,33,136,46,-1,189,586,57,139,96,119,271,161,63,61,undefined,undefined
26/09/2020,13,226,221,361,336,373,278,308,227,43,48,76,219,-1,7,-1,134,106,31,188,108,183,823,75,160,346,732,247,273,142,150,166,undefined,-1,41,513,44,105,undefined,13,86,39,36,24,195,464,42,333,305,280,205,134,92,-1,undefined,84,47,128,66,-1,178,658,54,115,72,154,375,138,87,42,undefined,undefined
26/09/2020,14,289,205,464,448,379,391,373,231,55,52,81,250,-1,2,-1,167,124,14,188,81,169,818,77,250,468,697,205,246,176,172,110,undefined,-1,44,645,48,106,undefined,16,69,55,32,19,224,488,32,399,297,212,287,177,113,-1,undefined,72,64,166,55,-1,157,746,58,132,88,154,367,130,77,42,undefined,undefined
26/09/2020,15,315,209,386,338,353,321,320,271,44,37,102,292,-1,3,-1,134,74,12,183,102,193,801,67,240,450,505,165,215,178,149,148,undefined,-1,37,564,47,82,undefined,8,67,46,39,24,184,471,33,357,231,204,212,146,85,-1,undefined,90,71,159,57,-1,218,735,35,123,66,113,441,123,60,24,undefined,undefined
26/09/2020,16,281,179,371,358,358,301,300,237,38,37,92,334,-1,9,-1,75,98,7,191,85,225,744,65,198,460,228,91,218,188,118,140,undefined,-1,54,557,48,106,undefined,9,81,73,63,35,172,443,35,289,141,73,151,81,80,-1,undefined,94,48,142,48,-1,156,683,95,117,60,115,386,94,59,23,undefined,undefined
26/09/2020,17,131,146,398,310,322,300,228,201,37,32,55,257,-1,7,-1,81,38,13,135,73,147,744,55,140,342,193,71,194,117,129,127,undefined,-1,52,459,30,78,undefined,8,64,53,35,16,138,392,29,297,91,80,104,87,57,-1,undefined,86,38,124,51,-1,129,595,54,94,51,76,345,93,31,21,undefined,undefined
26/09/2020,18,129,75,268,175,222,213,94,147,44,27,63,258,-1,9,-1,70,49,4,166,51,133,579,45,212,257,151,40,169,82,105,101,undefined,-1,36,263,31,40,undefined,4,46,38,23,11,110,263,16,237,52,75,67,68,50,-1,undefined,65,39,116,9,-1,110,534,59,72,39,61,249,46,9,5,undefined,undefined
26/09/2020,19,88,46,248,150,139,210,51,82,41,50,40,188,-1,2,-1,54,23,9,160,23,110,511,54,157,137,126,46,70,30,111,67,undefined,-1,15,184,15,46,undefined,7,23,25,16,12,72,177,13,182,36,87,61,79,44,-1,undefined,45,23,115,2,-1,67,349,60,66,21,48,164,26,0,1,undefined,undefined
26/09/2020,20,52,24,165,59,71,202,24,43,17,21,37,146,-1,4,-1,20,19,4,95,33,56,325,39,108,95,109,29,45,16,45,64,undefined,-1,2,111,19,18,undefined,-1,22,16,7,5,45,86,22,142,38,115,47,23,23,-1,undefined,36,17,101,-1,-1,45,296,41,43,11,26,93,15,0,0,undefined,undefined
26/09/2020,21,16,8,75,29,33,74,7,5,3,8,4,12,-1,-1,-1,7,-1,2,31,16,16,133,19,48,21,40,8,26,-1,18,44,undefined,-1,-1,16,6,3,undefined,1,2,2,-1,-1,15,45,7,189,18,57,4,11,10,-1,undefined,18,7,36,-1,-1,7,84,26,16,12,9,36,3,0,0,undefined,undefined
26/09/2020,22,11,6,74,17,48,30,3,2,6,3,2,15,-1,-1,-1,6,5,3,30,4,13,100,4,45,7,37,14,14,2,15,27,undefined,-1,-1,12,6,-1,undefined,3,-1,3,-1,-1,10,41,3,131,9,64,13,11,5,-1,undefined,12,1,36,-1,-1,9,54,24,9,1,19,16,-1,-1,-1,undefined,undefined
26/09/2020,23,5,4,36,8,17,11,15,2,9,2,-1,2,-1,-1,-1,1,1,1,23,6,7,86,4,15,5,26,9,10,-1,6,17,undefined,-1,-1,9,7,1,undefined,-1,3,1,-1,-1,5,17,1,136,18,70,-1,1,1,-1,undefined,1,-1,9,-1,-1,3,48,14,7,1,3,13,-1,-1,-1,undefined,undefined
27/09/2020,0,8,6,34,5,28,6,1,-1,3,-1,1,1,-1,-1,-1,-1,-1,-1,16,-1,9,53,5,16,6,21,6,26,-1,6,20,undefined,-1,-1,3,1,1,undefined,1,1,2,-1,-1,2,5,1,87,4,61,2,1,3,-1,undefined,3,-1,9,-1,-1,-1,17,14,7,1,1,5,-1,-1,-1,undefined,undefined
27/09/2020,1,16,5,27,4,8,1,3,1,1,4,-1,1,-1,1,-1,2,-1,-1,7,1,5,33,-1,18,7,20,-1,13,-1,1,13,undefined,-1,-1,3,1,5,undefined,-1,-1,-1,-1,-1,4,9,-1,73,-1,55,-1,-1,-1,-1,undefined,1,1,10,-1,-1,2,24,5,10,1,2,1,-1,-1,-1,undefined,undefined
27/09/2020,2,1,2,45,5,4,1,2,1,1,2,-1,-1,-1,-1,-1,-1,-1,-1,10,-1,5,27,4,7,8,19,5,4,-1,1,2,undefined,-1,2,3,1,-1,undefined,1,2,-1,-1,1,-1,8,-1,51,7,35,3,-1,1,-1,undefined,1,-1,11,-1,-1,1,11,11,3,-1,-1,3,-1,-1,-1,undefined,undefined
27/09/2020,3,-1,3,27,7,17,2,9,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,10,2,3,15,-1,12,2,10,-1,20,-1,-1,1,undefined,-1,-1,2,-1,-1,undefined,2,4,-1,3,-1,1,11,-1,46,3,34,2,3,1,-1,undefined,2,-1,14,-1,-1,1,7,1,4,-1,3,3,-1,-1,-1,undefined,undefined
27/09/2020,4,-1,2,55,9,10,5,8,-1,4,2,4,5,-1,-1,-1,9,1,-1,7,3,4,17,6,18,8,20,1,13,-1,-1,14,undefined,-1,-1,3,-1,10,undefined,-1,-1,-1,-1,-1,10,14,4,44,3,30,9,1,1,-1,undefined,-1,-1,8,-1,-1,1,8,3,2,-1,-1,3,-1,-1,-1,undefined,undefined
27/09/2020,5,8,5,24,20,21,21,12,2,5,5,-1,2,-1,-1,-1,11,2,-1,-1,1,16,48,4,17,8,37,2,31,6,12,3,undefined,-1,-1,7,4,-1,undefined,-1,10,2,1,1,10,40,1,62,5,24,-1,6,6,-1,undefined,9,-1,14,-1,-1,9,28,7,6,1,5,14,-1,-1,-1,undefined,undefined
27/09/2020,6,5,17,30,39,47,42,21,16,6,2,3,19,-1,1,-1,9,8,4,6,5,15,79,7,18,35,42,2,40,10,10,7,undefined,-1,7,58,9,10,undefined,5,8,8,1,-1,14,84,4,58,5,23,3,3,8,-1,undefined,4,6,22,-1,-1,9,47,6,9,4,14,12,5,3,2,undefined,undefined
27/09/2020,7,40,11,44,36,71,51,53,63,16,2,11,43,-1,3,-1,13,33,5,13,7,13,160,15,55,164,73,17,67,31,21,12,undefined,-1,14,101,13,3,undefined,-1,18,18,11,9,26,76,7,62,15,43,14,14,11,-1,undefined,9,13,28,11,-1,14,69,13,22,18,22,21,15,4,4,undefined,undefined
27/09/2020,8,44,27,82,79,104,143,174,104,19,15,46,128,-1,6,-1,22,28,7,18,12,20,186,25,109,253,148,47,63,67,19,42,undefined,-1,19,297,7,16,undefined,2,20,12,12,6,35,128,11,85,49,55,47,24,25,-1,undefined,18,24,35,17,-1,39,125,8,21,30,24,43,36,24,14,undefined,undefined
27/09/2020,9,62,53,98,118,179,173,312,208,22,29,56,177,-1,3,-1,46,91,7,17,27,35,322,36,105,462,249,128,147,143,42,85,undefined,-1,45,494,27,32,undefined,9,61,50,40,21,67,232,13,136,138,105,107,42,25,-1,undefined,32,28,65,20,-1,69,189,14,45,43,48,95,55,31,21,undefined,undefined
27/09/2020,10,142,112,184,189,264,248,482,322,43,36,87,279,-1,4,-1,45,104,12,53,41,100,449,49,138,611,453,170,231,184,47,112,undefined,-1,83,632,32,68,undefined,9,47,58,58,45,103,276,31,208,224,187,144,67,52,-1,undefined,42,45,97,40,-1,90,286,20,98,85,47,171,79,31,45,undefined,undefined
27/09/2020,11,173,124,318,253,391,297,550,366,40,46,111,367,-1,3,-1,72,94,16,110,52,123,549,83,159,727,627,264,289,292,81,140,undefined,-1,81,772,39,71,undefined,7,87,55,50,39,152,429,37,238,315,306,177,71,68,-1,undefined,69,69,153,45,-1,100,458,23,91,75,77,223,104,52,20,undefined,undefined
27/09/2020,12,208,162,370,309,430,306,460,405,31,42,114,406,-1,4,-1,78,142,17,160,65,173,725,48,165,714,678,197,241,271,141,103,undefined,-1,52,734,45,71,undefined,11,70,53,66,30,174,471,30,280,307,312,132,122,122,-1,undefined,73,39,111,57,-1,124,561,55,114,97,112,285,102,78,37,undefined,undefined
27/09/2020,13,276,200,337,320,431,346,508,332,43,41,146,430,-1,4,-1,98,107,12,160,41,142,790,77,163,728,715,199,353,227,117,156,undefined,-1,42,786,36,117,undefined,13,74,55,53,24,220,464,33,386,294,260,153,125,90,-1,undefined,107,51,154,51,-1,187,699,64,148,80,142,324,126,66,44,undefined,undefined
27/09/2020,14,342,246,431,405,500,451,586,374,40,40,165,506,-1,7,-1,90,103,17,194,84,201,930,62,167,942,615,192,379,323,112,156,undefined,-1,64,1118,36,112,undefined,8,80,58,58,28,283,526,52,536,299,248,223,135,126,-1,undefined,84,66,183,73,-1,206,809,60,128,105,211,438,108,59,23,undefined,undefined
27/09/2020,15,264,206,463,443,482,387,614,479,48,17,147,431,-1,6,-1,122,120,15,203,129,288,1051,95,173,830,535,159,327,370,136,175,undefined,-1,82,1009,48,142,undefined,9,91,61,59,32,257,621,33,460,283,233,182,123,113,-1,undefined,83,74,232,100,-1,220,847,52,147,112,168,504,142,58,19,undefined,undefined
27/09/2020,16,280,188,402,399,479,343,529,429,56,28,125,461,-1,6,-1,90,75,16,184,70,210,955,75,192,697,305,140,320,346,154,223,undefined,-1,80,857,37,110,undefined,6,92,96,95,49,233,530,56,387,209,122,161,102,85,-1,undefined,115,57,156,51,-1,185,701,38,96,77,144,403,122,52,23,undefined,undefined
27/09/2020,17,254,124,338,280,437,341,388,387,54,38,155,447,-1,7,-1,84,83,13,160,55,166,932,69,215,687,227,73,285,261,104,144,undefined,-1,66,727,31,69,undefined,11,49,55,46,22,147,414,39,319,119,109,107,112,82,-1,undefined,86,73,158,42,-1,168,594,31,86,87,105,338,98,65,30,undefined,undefined
27/09/2020,18,126,83,367,215,330,302,214,251,57,41,117,431,-1,6,-1,64,62,9,170,49,127,785,53,224,420,202,62,159,116,102,92,undefined,-1,31,440,29,58,undefined,7,40,67,35,11,105,304,20,279,71,122,84,115,53,-1,undefined,69,43,138,19,-1,113,581,74,62,49,73,289,65,16,19,undefined,undefined
27/09/2020,19,91,60,264,130,172,222,64,90,33,28,68,234,-1,2,-1,44,26,7,99,41,73,689,51,160,209,146,37,107,26,72,96,undefined,-1,13,242,21,48,undefined,7,10,34,23,7,62,160,17,208,46,95,43,57,56,-1,undefined,63,30,99,-1,-1,68,438,34,36,28,49,150,14,0,0,undefined,undefined
27/09/2020,20,54,34,168,69,72,140,26,47,22,17,47,141,-1,1,-1,27,10,1,75,27,48,303,31,94,93,93,30,60,21,45,69,undefined,-1,6,110,23,17,undefined,5,18,14,10,4,34,96,13,171,27,89,27,36,35,-1,undefined,43,14,69,-1,-1,44,297,45,32,21,16,80,7,0,0,undefined,undefined
27/09/2020,21,20,10,82,28,48,59,-1,3,14,5,4,20,-1,1,-1,14,1,2,51,13,26,111,29,56,26,46,16,40,5,11,40,undefined,-1,-1,13,10,4,undefined,1,9,9,2,3,16,57,5,160,23,65,6,10,6,-1,undefined,10,2,34,-1,-1,6,91,11,15,10,8,46,3,0,0,undefined,undefined
27/09/2020,22,8,7,49,21,43,21,3,2,4,5,-1,13,-1,-1,-1,6,4,4,20,10,18,57,8,36,9,34,5,20,-1,7,27,undefined,-1,1,22,10,3,undefined,-1,4,2,3,2,13,35,3,98,10,69,2,8,5,-1,undefined,12,3,29,-1,-1,10,45,15,12,5,8,13,-1,-1,-1,undefined,undefined
27/09/2020,23,10,5,47,13,26,5,4,4,5,-1,2,8,-1,-1,-1,1,1,-1,36,1,20,66,2,13,15,39,6,11,1,3,17,undefined,-1,-1,4,2,2,undefined,-1,1,-1,1,-1,5,18,7,64,2,68,2,17,5,-1,undefined,5,4,15,-1,-1,5,38,11,6,1,7,15,-1,-1,-1,undefined,undefined
28/09/2020,0,2,5,31,6,14,9,-1,-1,2,1,-1,4,-1,-1,-1,1,-1,2,30,-1,4,23,16,20,31,25,4,15,1,3,3,undefined,-1,1,2,-1,-1,undefined,-1,-1,-1,-1,2,7,15,1,54,4,77,1,8,-1,-1,undefined,1,-1,8,-1,-1,2,21,4,6,1,1,5,-1,-1,-1,undefined,undefined
28/09/2020,1,2,10,74,6,5,14,-1,-1,1,-1,-1,1,-1,-1,-1,-1,1,-1,13,5,14,8,-1,5,20,10,-1,5,1,1,11,undefined,-1,-1,2,-1,-1,undefined,1,2,-1,-1,-1,-1,15,-1,136,-1,35,-1,2,1,-1,undefined,1,-1,7,-1,-1,7,10,5,-1,-1,2,2,-1,-1,-1,undefined,undefined
28/09/2020,2,3,5,90,3,15,3,7,1,3,-1,-1,3,-1,-1,-1,-1,12,-1,10,1,4,20,1,17,7,12,-1,19,-1,1,1,undefined,-1,-1,1,-1,-1,undefined,-1,-1,-1,-1,-1,1,27,-1,86,3,38,3,5,4,-1,undefined,2,-1,7,-1,-1,5,26,7,-1,-1,1,4,-1,-1,-1,undefined,undefined
28/09/2020,3,1,2,52,7,22,2,11,-1,1,1,1,1,-1,-1,-1,9,-1,1,5,-1,8,21,11,6,24,10,-1,24,1,9,2,undefined,-1,-1,1,4,-1,undefined,-1,1,-1,-1,-1,4,25,-1,112,3,36,2,5,-1,-1,undefined,2,-1,4,-1,-1,-1,23,4,6,1,2,6,-1,-1,-1,undefined,undefined
28/09/2020,4,4,6,113,7,33,12,1,-1,-1,-1,1,5,-1,-1,-1,1,3,1,4,2,13,22,4,7,7,8,1,44,3,3,12,undefined,-1,-1,7,2,5,undefined,1,-1,11,-1,-1,1,35,1,109,4,38,8,1,1,-1,undefined,2,-1,9,-1,-1,2,13,4,3,1,3,1,-1,-1,-1,undefined,undefined
28/09/2020,5,6,5,12,18,48,49,14,15,14,2,5,7,-1,-1,-1,17,23,5,3,-1,17,38,13,61,27,27,3,48,4,15,4,undefined,-1,11,17,14,9,undefined,2,6,6,2,1,9,78,4,23,14,28,1,10,3,-1,undefined,2,6,39,-1,-1,9,40,5,10,12,9,6,-1,-1,-1,undefined,undefined
28/09/2020,6,29,25,35,61,101,117,80,58,47,9,19,39,-1,1,-1,15,64,10,8,7,26,145,35,151,163,36,5,86,35,13,16,undefined,-1,20,141,33,8,undefined,14,27,14,6,4,23,149,8,64,10,34,11,8,13,-1,undefined,12,21,93,6,-1,23,91,11,16,34,26,22,33,15,4,undefined,undefined
28/09/2020,7,48,36,73,120,163,169,185,124,57,24,47,111,-1,3,-1,44,160,43,29,28,38,316,62,239,295,65,25,128,90,36,46,undefined,-1,52,305,60,19,undefined,29,36,39,25,12,55,227,9,135,34,38,32,27,24,-1,undefined,17,37,150,6,-1,39,130,19,47,102,48,49,82,42,34,undefined,undefined
28/09/2020,8,87,66,75,184,179,156,188,131,79,49,33,122,-1,4,-1,73,171,75,37,27,85,392,78,269,261,120,38,145,76,36,44,undefined,-1,46,358,66,27,undefined,20,88,40,42,17,68,295,17,131,44,54,83,48,34,-1,undefined,20,54,183,22,-1,55,162,15,63,115,72,46,129,65,38,undefined,undefined
28/09/2020,9,106,93,131,222,145,178,120,129,67,45,36,117,-1,3,-1,106,185,52,47,31,84,350,59,193,215,181,25,114,61,40,42,undefined,-1,40,284,77,39,undefined,39,57,37,27,11,82,292,19,220,44,81,110,65,46,-1,undefined,26,40,167,28,-1,61,214,29,85,96,55,100,117,63,50,undefined,undefined
28/09/2020,10,130,114,169,301,177,166,133,136,60,48,38,138,-1,2,-1,144,147,35,83,55,115,475,53,190,207,150,51,117,82,60,87,undefined,-1,34,250,72,50,undefined,26,79,38,26,19,105,311,24,253,57,62,99,42,58,-1,undefined,54,46,145,45,-1,102,277,28,71,91,73,125,129,78,80,undefined,undefined
28/09/2020,11,192,213,212,352,244,192,184,146,71,36,51,159,-1,1,-1,126,170,57,122,67,152,573,86,247,252,194,62,169,113,94,110,undefined,-1,56,322,60,72,undefined,43,77,69,41,21,146,389,26,321,64,105,211,71,57,-1,undefined,54,31,141,63,-1,126,315,40,125,91,99,223,129,57,42,undefined,undefined
28/09/2020,12,245,257,306,432,290,325,258,224,69,43,63,234,-1,6,-1,168,208,66,180,71,219,778,97,287,433,337,78,219,104,105,140,undefined,-1,54,524,87,89,undefined,72,89,65,41,24,231,450,33,343,94,144,235,96,84,-1,undefined,80,37,178,62,-1,123,484,73,160,111,122,238,197,109,82,undefined,undefined
28/09/2020,13,313,262,368,469,341,337,262,231,56,34,62,245,-1,3,-1,176,240,44,176,60,187,953,133,284,449,284,77,240,117,107,125,undefined,-1,52,553,105,72,undefined,44,89,60,47,23,224,574,52,436,120,125,220,100,105,-1,undefined,127,42,191,61,-1,161,542,118,157,130,157,376,150,104,66,undefined,undefined
28/09/2020,14,273,235,362,413,321,308,245,200,40,27,88,280,-1,8,-1,153,197,55,194,60,217,797,89,329,410,205,96,222,159,153,85,undefined,-1,37,534,63,88,undefined,37,87,69,54,37,235,594,51,442,131,78,144,109,138,-1,undefined,90,37,198,49,-1,205,590,116,170,121,185,384,161,103,61,undefined,undefined
28/09/2020,15,378,221,340,465,408,319,278,243,71,28,111,296,-1,3,-1,237,139,42,167,61,200,1001,110,376,477,192,75,258,206,106,138,undefined,-1,70,569,63,88,undefined,23,50,76,66,61,226,585,41,507,100,105,186,103,109,-1,undefined,79,38,186,43,-1,139,587,133,144,132,134,393,141,73,20,undefined,undefined
28/09/2020,16,320,243,373,407,396,352,373,287,90,24,80,290,-1,3,-1,197,186,43,149,86,192,1073,119,385,538,196,87,287,173,106,92,undefined,-1,34,572,77,85,undefined,26,80,61,41,46,228,602,39,452,93,108,132,97,106,-1,undefined,88,61,228,41,-1,159,657,124,131,161,153,368,161,68,30,undefined,undefined
28/09/2020,17,270,148,413,432,461,370,448,358,105,33,137,375,-1,4,-1,128,152,46,164,76,227,1151,74,360,679,204,75,345,208,94,107,undefined,-1,70,772,73,89,undefined,19,100,81,60,49,199,604,37,372,89,87,109,113,100,-1,undefined,93,76,240,55,-1,178,646,142,126,131,151,412,136,51,20,undefined,undefined
28/09/2020,18,174,119,411,337,411,330,387,391,77,57,136,468,-1,2,-1,80,82,26,154,56,188,1051,82,307,623,211,71,262,176,100,98,undefined,-1,70,665,49,64,undefined,10,63,73,56,26,146,420,31,297,71,127,75,94,75,-1,undefined,91,66,170,19,-1,144,609,165,107,101,105,290,74,12,9,undefined,undefined
28/09/2020,19,86,52,251,160,239,219,128,160,47,26,86,339,-1,4,-1,55,41,8,135,30,122,671,54,187,318,178,49,174,53,97,76,undefined,-1,21,330,34,72,undefined,3,17,72,35,20,98,248,19,268,37,86,53,45,61,-1,undefined,71,38,108,-1,-1,97,523,124,68,46,79,227,8,0,1,undefined,undefined
28/09/2020,20,96,46,162,96,120,140,46,55,21,18,54,220,-1,1,-1,31,33,6,96,65,103,445,55,152,134,129,37,101,30,44,71,undefined,-1,17,198,22,34,undefined,4,14,39,24,10,39,142,19,186,41,88,51,25,37,-1,undefined,52,23,101,-1,-1,47,331,109,34,27,38,86,4,0,0,undefined,undefined
28/09/2020,21,44,29,152,87,108,97,18,38,15,9,30,98,-1,-1,-1,31,19,3,59,16,33,232,29,113,68,107,11,62,15,36,42,undefined,-1,16,93,18,23,undefined,1,12,16,10,4,37,96,18,114,28,65,21,32,14,-1,undefined,15,7,71,-1,-1,29,194,83,38,16,25,61,-1,-1,-1,undefined,undefined
28/09/2020,22,44,10,98,54,82,55,10,17,27,4,19,67,-1,2,-1,17,8,3,27,9,19,185,23,78,53,72,17,49,10,34,50,undefined,-1,4,61,17,11,undefined,2,8,6,3,1,21,79,4,214,17,74,16,13,7,-1,undefined,4,6,46,-1,-1,19,144,44,24,13,26,40,-1,-1,-1,undefined,undefined
28/09/2020,23,9,6,75,31,48,40,5,9,12,-1,15,13,-1,-1,-1,16,3,3,45,6,9,112,18,34,26,50,7,28,7,19,42,undefined,-1,-1,19,11,3,undefined,1,3,6,11,3,19,49,4,121,5,48,10,13,6,-1,undefined,5,3,14,-1,-1,24,85,53,10,9,19,19,-1,-1,-1,undefined,undefined
29/09/2020,0,10,6,66,20,40,11,4,1,6,-1,8,18,-1,-1,-1,4,6,-1,21,2,5,42,18,32,8,42,6,30,4,7,18,undefined,-1,2,20,6,1,undefined,-1,1,9,10,9,15,62,8,54,6,57,1,11,2,-1,undefined,8,6,12,-1,-1,2,57,14,5,2,6,12,-1,-1,-1,undefined,undefined
29/09/2020,1,7,7,25,4,18,16,9,3,2,-1,3,7,-1,-1,-1,5,3,-1,10,1,8,29,2,17,42,20,4,16,2,3,10,undefined,-1,-1,6,2,3,undefined,-1,1,7,2,-1,4,12,1,181,5,22,2,2,3,-1,undefined,1,1,9,-1,-1,6,27,12,5,4,6,9,-1,-1,-1,undefined,undefined
29/09/2020,2,4,2,19,1,13,8,7,1,2,6,5,10,-1,-1,-1,2,-1,1,7,1,15,29,1,6,15,36,1,18,-1,1,5,undefined,-1,-1,2,3,1,undefined,-1,-1,-1,-1,1,1,2,-1,17,2,53,-1,1,4,-1,undefined,-1,1,1,-1,-1,8,25,9,6,4,1,6,-1,-1,-1,undefined,undefined
29/09/2020,3,7,7,11,7,29,3,4,1,-1,-1,-1,3,-1,-1,-1,6,3,-1,7,-1,13,20,2,6,8,24,-1,36,-1,7,10,undefined,-1,1,2,4,5,undefined,1,2,-1,4,-1,8,10,-1,30,3,45,4,6,4,-1,undefined,-1,1,3,-1,-1,3,15,22,7,1,2,2,-1,-1,-1,undefined,undefined
29/09/2020,4,4,7,2,3,35,23,4,1,3,2,2,5,-1,1,-1,-1,3,1,5,-1,12,36,1,11,5,29,2,45,-1,1,6,undefined,-1,1,5,2,-1,undefined,-1,-1,9,-1,-1,9,10,-1,30,3,31,-1,6,3,-1,undefined,3,-1,10,-1,-1,5,23,2,7,3,2,5,-1,-1,-1,undefined,undefined
29/09/2020,5,14,10,19,24,67,77,30,15,18,2,-1,5,-1,1,-1,16,27,3,6,2,22,116,9,80,37,43,5,48,6,20,23,undefined,-1,8,41,5,6,undefined,1,10,4,4,3,11,95,4,64,14,21,7,34,6,-1,undefined,9,4,47,-1,-1,8,69,28,7,7,6,15,0,2,1,undefined,undefined
29/09/2020,6,46,10,47,66,133,156,113,67,88,29,14,51,-1,4,-1,25,72,15,15,11,26,200,48,168,187,93,19,104,39,14,41,undefined,-1,26,199,26,10,undefined,20,21,43,23,18,26,193,16,85,24,59,14,121,13,-1,undefined,26,28,110,11,-1,27,220,49,16,40,26,22,62,27,20,undefined,undefined
29/09/2020,7,66,38,62,129,191,206,239,135,72,24,52,135,-1,3,-1,46,164,58,20,18,51,315,61,250,346,145,54,174,97,37,47,undefined,-1,53,335,41,20,undefined,17,58,42,38,24,47,285,31,205,75,56,52,102,23,-1,undefined,44,8,143,21,-1,33,178,53,54,114,48,58,124,49,32,undefined,undefined
29/09/2020,8,86,74,99,234,210,173,204,146,83,60,67,172,-1,6,-1,83,185,46,56,21,64,494,80,255,283,193,68,217,76,22,52,undefined,-1,63,321,79,39,undefined,45,57,52,67,23,74,381,27,198,92,66,107,69,38,-1,undefined,26,-1,213,17,-1,64,170,24,67,129,75,56,186,95,50,undefined,undefined
29/09/2020,9,133,99,150,207,168,181,137,111,51,45,47,142,-1,7,-1,110,202,70,53,47,70,431,64,237,224,292,93,150,57,36,86,undefined,-1,49,288,72,41,undefined,42,55,58,55,22,90,336,26,265,105,122,129,99,50,-1,undefined,26,-1,174,29,-1,75,287,73,88,113,67,120,96,72,48,undefined,undefined
29/09/2020,10,150,111,146,308,195,199,204,137,68,25,41,131,-1,2,-1,131,167,58,99,64,-1,458,96,222,247,391,96,188,80,47,61,undefined,-1,33,248,92,41,undefined,48,70,59,36,15,131,401,31,318,129,151,133,65,95,-1,undefined,45,-1,137,29,-1,94,335,70,94,110,96,141,128,91,48,undefined,undefined
29/09/2020,11,172,165,249,415,253,198,187,183,57,51,65,173,-1,3,-1,136,197,69,135,64,-1,584,65,227,244,458,112,194,85,77,91,undefined,-1,51,365,106,71,undefined,42,62,90,39,31,148,467,29,334,170,143,163,127,102,-1,undefined,50,-1,168,52,-1,124,402,90,113,110,113,209,144,102,62,undefined,undefined
29/09/2020,12,299,229,312,492,324,295,209,194,94,42,65,225,-1,3,-1,161,249,70,209,87,-1,866,103,273,331,642,139,245,124,95,122,undefined,-1,58,467,102,73,undefined,71,84,90,61,26,195,581,46,434,177,263,185,101,130,-1,undefined,57,-1,195,59,-1,163,538,137,168,125,114,286,159,115,79,undefined,undefined
29/09/2020,13,309,207,351,451,354,306,217,191,81,53,57,203,-1,4,-1,195,203,69,214,89,-1,879,111,296,377,576,135,226,116,98,140,undefined,-1,48,471,142,103,undefined,57,116,73,48,26,201,533,45,449,196,195,184,133,131,-1,undefined,56,-1,198,76,-1,193,612,139,167,123,150,345,205,129,69,undefined,undefined
29/09/2020,14,323,209,349,432,323,308,225,185,85,55,54,189,-1,6,-1,205,146,65,209,64,-1,831,80,268,409,476,119,203,141,126,116,undefined,-1,50,448,93,97,undefined,37,57,64,55,35,233,542,37,445,180,134,163,143,129,-1,undefined,67,-1,244,61,-1,212,712,151,146,125,150,341,143,106,42,undefined,undefined
29/09/2020,15,349,205,401,431,368,333,212,197,88,21,92,271,-1,3,-1,188,167,48,165,66,-1,869,66,375,448,330,99,218,138,120,136,undefined,-1,35,521,91,59,undefined,34,77,70,55,28,221,559,38,442,136,145,193,115,135,-1,undefined,104,-1,240,67,-1,193,702,166,150,119,137,356,131,87,35,undefined,undefined
29/09/2020,16,356,196,401,429,391,357,308,228,100,52,97,286,-1,3,-1,214,135,61,178,53,-1,875,105,441,532,256,95,263,173,120,146,undefined,-1,59,541,85,82,undefined,31,77,81,63,26,202,573,36,476,121,66,133,108,94,-1,undefined,116,-1,250,77,-1,191,674,155,109,160,153,398,135,74,34,undefined,undefined
29/09/2020,17,297,159,360,406,413,341,432,303,142,42,131,372,-1,7,-1,129,153,52,167,68,-1,1023,129,424,575,255,73,286,205,106,128,undefined,-1,100,678,77,55,undefined,19,85,81,122,56,214,588,57,432,114,101,108,129,95,-1,undefined,127,-1,250,70,-1,182,712,140,105,143,172,373,127,73,17,undefined,undefined
29/09/2020,18,187,119,392,343,381,321,323,317,86,66,153,514,-1,7,-1,104,69,35,202,59,-1,874,75,297,510,210,64,242,182,116,118,undefined,-1,53,574,51,73,undefined,12,61,73,55,37,145,430,31,375,68,74,106,125,67,-1,undefined,108,-1,189,16,-1,146,704,156,71,89,108,299,87,22,8,undefined,undefined
29/09/2020,19,158,53,299,213,264,246,123,180,54,41,117,389,-1,1,-1,63,32,14,130,40,-1,656,68,196,297,183,43,158,70,129,89,undefined,-1,28,358,41,51,undefined,10,37,44,32,25,99,263,15,191,46,75,78,56,51,-1,undefined,83,-1,108,-1,-1,98,477,149,57,64,64,208,41,0,1,undefined,undefined
29/09/2020,20,97,33,184,122,146,158,77,99,32,22,79,239,-1,1,-1,42,32,6,97,30,-1,507,58,143,185,101,25,98,33,49,77,undefined,-1,26,215,45,28,undefined,7,9,30,20,15,65,199,15,184,33,88,72,26,39,-1,undefined,57,-1,98,-1,-1,59,376,97,51,28,42,164,23,0,0,undefined,undefined
29/09/2020,21,41,25,143,59,112,102,38,65,12,5,57,128,-1,1,-1,23,15,6,51,19,-1,253,42,103,74,117,22,43,17,34,62,undefined,-1,6,115,13,9,undefined,3,21,23,14,9,51,117,20,156,46,73,29,17,22,-1,undefined,34,-1,77,-1,-1,26,201,76,21,15,35,84,5,0,0,undefined,undefined
29/09/2020,22,29,17,137,50,71,41,8,33,21,6,24,68,-1,2,-1,13,17,2,32,14,-1,143,26,77,59,57,14,39,15,26,22,undefined,-1,4,55,9,7,undefined,2,6,22,23,8,36,85,2,94,18,43,9,15,11,-1,undefined,9,-1,56,-1,-1,24,126,49,19,13,23,54,-1,-1,-1,undefined,undefined
29/09/2020,23,12,3,60,36,42,31,7,16,11,1,9,21,-1,-1,-1,13,3,1,22,4,-1,112,5,34,39,70,4,26,-1,7,25,undefined,-1,4,48,6,8,undefined,2,3,8,6,6,15,62,6,118,7,43,7,17,1,-1,undefined,12,-1,38,-1,-1,13,101,51,4,4,11,25,-1,-1,-1,undefined,undefined
30/09/2020,0,10,6,80,28,41,25,5,3,4,1,5,22,-1,-1,-1,4,-1,2,10,2,-1,45,14,15,18,34,3,29,3,12,24,undefined,-1,4,19,-1,2,undefined,-1,2,5,4,5,13,45,1,66,4,45,-1,1,7,-1,undefined,2,-1,21,-1,-1,13,58,25,14,3,8,18,-1,-1,-1,undefined,undefined
30/09/2020,1,11,5,44,11,12,25,15,3,4,-1,4,9,-1,-1,-1,4,-1,3,13,3,-1,26,10,7,8,37,-1,11,3,7,8,undefined,-1,2,7,3,1,undefined,-1,2,-1,-1,-1,5,23,1,57,1,38,-1,1,1,-1,undefined,7,-1,3,-1,-1,8,27,10,1,5,1,8,-1,-1,-1,undefined,undefined
30/09/2020,2,8,4,26,4,17,-1,2,-1,8,2,-1,-1,-1,-1,-1,-1,-1,-1,3,1,-1,10,7,10,11,23,2,13,-1,2,3,undefined,-1,-1,4,3,-1,undefined,-1,3,-1,-1,1,2,27,-1,48,1,29,1,10,2,-1,undefined,4,-1,5,-1,-1,5,24,17,1,-1,4,4,-1,-1,-1,undefined,undefined
30/09/2020,3,9,2,25,1,27,1,4,-1,1,3,2,9,-1,-1,-1,8,1,-1,6,1,-1,21,9,3,8,36,-1,28,2,6,8,undefined,-1,-1,4,6,5,undefined,1,1,2,1,2,3,10,-1,83,10,43,8,4,3,-1,undefined,3,-1,23,-1,-1,7,22,16,1,1,3,5,-1,-1,-1,undefined,undefined
30/09/2020,4,8,8,17,12,40,10,13,1,3,2,-1,5,-1,-1,-1,12,3,-1,1,3,-1,24,5,19,5,20,5,42,1,6,5,undefined,-1,3,5,1,2,undefined,-1,1,8,-1,-1,17,16,2,33,10,26,-1,8,2,-1,undefined,5,-1,10,-1,-1,2,20,9,10,1,2,4,-1,-1,-1,undefined,undefined
30/09/2020,5,10,10,27,21,60,65,15,19,21,4,-1,4,-1,2,-1,7,30,2,8,1,-1,76,8,100,37,38,7,35,6,10,13,undefined,-1,7,34,9,18,undefined,2,14,6,1,3,6,69,7,63,9,31,17,36,15,-1,undefined,4,-1,46,-1,-1,14,86,12,17,9,12,12,0,2,0,undefined,undefined
30/09/2020,6,54,20,54,72,131,151,100,72,80,30,10,47,-1,1,-1,38,61,14,11,13,-1,171,32,217,184,74,8,100,36,18,27,undefined,-1,31,165,29,6,undefined,16,19,40,5,7,34,250,13,108,16,30,15,63,13,-1,undefined,25,-1,106,4,-1,34,199,43,20,35,29,19,43,30,24,undefined,undefined
30/09/2020,7,67,57,87,158,125,174,165,113,72,27,17,119,-1,5,-1,70,153,50,27,15,-1,357,63,308,253,80,33,108,59,24,27,undefined,-1,47,242,43,20,undefined,16,70,36,21,13,51,296,22,146,41,61,25,48,28,-1,undefined,39,-1,140,3,-1,23,178,46,64,91,52,44,65,50,37,undefined,undefined
30/09/2020,8,94,81,118,204,175,149,109,108,87,34,24,112,-1,1,-1,81,182,60,41,26,-1,389,88,328,182,128,37,116,37,29,41,undefined,-1,34,213,90,37,undefined,37,49,56,40,21,79,324,15,195,74,44,57,79,33,-1,undefined,50,-1,180,18,-1,60,200,43,57,118,58,74,89,73,53,undefined,undefined
30/09/2020,9,94,96,109,304,212,174,119,88,68,42,35,145,-1,2,-1,97,177,67,41,33,-1,351,66,244,206,169,24,211,62,33,76,undefined,-1,46,192,100,53,undefined,47,64,35,29,13,100,381,21,215,41,69,118,149,46,-1,undefined,66,-1,214,39,-1,80,243,49,97,104,67,88,127,77,50,undefined,undefined
30/09/2020,10,172,119,169,331,194,157,143,140,69,48,38,140,-1,3,-1,113,150,66,107,73,-1,449,45,192,197,173,60,118,60,45,129,undefined,-1,51,236,71,73,undefined,44,72,47,34,11,128,379,33,271,104,80,132,104,61,-1,undefined,102,-1,163,48,-1,103,327,65,80,106,85,138,139,86,57,undefined,undefined
30/09/2020,11,170,151,199,403,251,175,170,132,62,51,47,160,-1,3,-1,161,149,49,133,56,-1,507,78,195,223,249,43,150,95,48,102,undefined,-1,52,295,71,59,undefined,22,81,68,30,6,153,386,30,328,79,96,148,101,104,-1,undefined,51,-1,159,42,-1,109,389,99,102,99,90,195,170,105,74,undefined,undefined
30/09/2020,12,218,176,347,389,285,310,143,156,99,47,46,156,-1,4,-1,123,212,39,153,82,-1,803,99,295,254,366,60,196,83,88,113,undefined,-1,38,386,100,86,undefined,57,95,74,34,13,189,464,28,388,94,152,197,155,100,-1,undefined,57,-1,215,63,-1,147,539,131,144,125,101,255,184,109,62,undefined,undefined
30/09/2020,13,262,228,319,456,278,319,166,154,67,33,59,180,-1,6,-1,198,192,44,133,83,-1,786,98,325,306,269,99,173,106,117,139,undefined,-1,56,354,78,89,undefined,64,83,57,53,8,168,515,45,435,131,118,212,146,112,-1,undefined,103,-1,225,57,-1,129,533,167,153,126,103,311,198,131,74,undefined,undefined
30/09/2020,14,269,176,310,439,271,301,148,154,68,46,45,152,-1,3,-1,181,133,58,178,101,-1,672,91,303,291,242,81,168,90,116,116,undefined,-1,39,379,96,67,undefined,45,81,50,43,11,169,479,36,420,103,119,176,124,87,-1,undefined,61,-1,191,76,-1,123,601,141,121,132,106,284,171,113,63,undefined,undefined
30/09/2020,15,341,176,385,354,322,305,182,183,82,25,46,171,-1,7,-1,194,133,43,155,90,-1,693,83,363,328,238,72,185,76,97,103,undefined,-1,33,380,96,84,undefined,23,59,59,56,11,185,473,37,462,95,75,165,110,110,-1,undefined,116,-1,230,52,-1,141,676,121,118,106,103,319,144,72,42,undefined,undefined
30/09/2020,16,274,161,376,388,317,347,196,177,98,30,85,220,-1,4,-1,169,139,55,171,75,-1,879,108,372,334,199,63,213,105,120,139,undefined,-1,25,386,99,72,undefined,14,53,81,38,14,209,527,34,468,65,61,125,102,116,-1,undefined,101,-1,245,61,-1,176,631,157,106,117,117,378,173,77,34,undefined,undefined
30/09/2020,17,230,120,331,328,369,403,275,241,128,52,106,334,-1,7,-1,126,143,66,180,76,-1,1031,94,427,475,226,71,242,128,118,94,undefined,-1,52,534,69,59,undefined,18,77,69,64,23,168,485,38,392,90,74,102,129,85,-1,undefined,118,-1,267,71,-1,160,745,173,107,141,128,342,136,70,12,undefined,undefined
30/09/2020,18,152,107,295,258,297,282,182,127,41,56,61,227,-1,4,-1,79,60,28,150,66,-1,792,69,338,295,193,51,142,93,129,122,undefined,-1,38,370,67,50,undefined,8,43,35,46,13,124,407,33,239,60,85,106,117,58,-1,undefined,67,-1,166,8,-1,129,585,147,81,81,86,267,63,7,2,undefined,undefined
30/09/2020,19,99,57,210,146,188,161,81,106,40,28,75,282,-1,1,-1,58,28,7,111,23,-1,522,65,208,175,156,40,96,41,73,60,undefined,-1,25,217,24,43,undefined,2,23,30,23,14,67,260,18,164,65,80,60,88,42,-1,undefined,73,-1,134,-1,-1,75,404,153,57,36,45,163,31,0,1,undefined,undefined
30/09/2020,20,73,51,151,85,89,131,31,33,13,12,15,80,-1,2,-1,36,29,7,79,31,-1,373,42,135,72,73,15,65,13,88,48,undefined,-1,9,82,24,19,undefined,6,14,18,17,6,38,181,6,129,25,93,47,38,19,-1,undefined,47,-1,76,-1,-1,45,224,102,35,21,13,89,21,0,0,undefined,undefined
30/09/2020,21,35,28,127,62,63,113,14,14,8,5,7,49,-1,2,-1,13,27,3,50,16,-1,194,37,87,40,93,15,41,7,29,40,undefined,-1,1,59,24,17,undefined,3,7,21,10,7,40,111,14,89,19,77,27,18,16,-1,undefined,25,-1,65,-1,-1,33,173,66,31,21,21,57,4,0,0,undefined,undefined
30/09/2020,22,20,16,96,40,46,67,15,20,16,13,2,25,-1,-1,-1,18,10,1,25,9,-1,140,11,60,58,56,17,33,13,19,31,undefined,-1,1,37,8,11,undefined,-1,5,14,8,5,24,111,1,130,23,46,11,39,9,-1,undefined,10,-1,47,-1,-1,28,125,52,18,9,18,44,-1,-1,-1,undefined,undefined
30/09/2020,23,6,4,66,22,24,21,5,12,6,6,4,18,-1,2,-1,13,9,2,20,5,-1,65,18,35,37,42,8,18,4,15,17,undefined,-1,-1,29,9,6,undefined,1,3,3,5,5,15,53,5,70,13,60,4,21,7,-1,undefined,10,-1,24,-1,-1,10,81,30,9,7,11,27,-1,-1,-1,undefined,undefined


==> Figures/Australia/big/September_2021.csv <==
Date,Hour,Bourke Street Mall (North),Bourke Street Mall (South),Melbourne Central,Town Hall (West),Princes Bridge,Flinders Street Station Underpass,Birrarung Marr,Webb Bridge,Southern Cross Station,Victoria Point,Waterfront City,New Quay,Flagstaff Station,Sandridge Bridge,State Library,Collins St (North),Collins Place (South),Collins Place (North),Chinatown-Swanston St (North),Chinatown-Lt Bourke St (South),Bourke St-Russell St (West),Flinders St-Elizabeth St (East),Spencer St-Collins St (South),Spencer St-Collins St (North),Melbourne Convention Exhibition Centre,QV Market-Elizabeth St (West),QV Market-Peel St,The Arts Centre,St Kilda Rd-Alexandra Gardens,Lonsdale St (South),Lygon St (West),City Square,Flinders St-Spring St (West),Flinders St-Spark La,Southbank,Queen St (West),Lygon St (East),Flinders St-Swanston St (West),Alfred Place,Lonsdale St-Spring St (West),Grattan St-Swanston St (West),Monash Rd-Swanston St (West),Tin Alley-Swanston St (West),Little Collins St-Swanston St (East),Flinders La-Swanston St (West),Pelham St (South),Melbourne Central-Elizabeth St (East),QVM-Queen St (East),QVM-Therry St (South),Faraday St-Lygon St (West),QVM-Franklin St (North),Elizabeth St-Lonsdale St (South),Lincoln-Swanston (W),Elizabeth St-La Trobe St (East),Lonsdale St - Elizabeth St (North),Bourke St Bridge,Bourke St - Spencer St (North),RMIT Bld 80 - 445 Swanston Street,Flinders La-Swanston St (West) Temporary,RMIT Building 14,380 Elizabeth St,La Trobe St (North),231 Bourke St,Royal Pde - Grattan St,Swanston St - City Square,State Library - New,Flinders Ln - Degraves St (South),Flinders Ln - Degraves St (North),Flinders Ln - Degraves St (Crossing),Errol Street (East),Westwood Place,Flinders St - ACMI,Bourke St - Spencer St (South),Spring St - Flinders St (West),Macaulay Rd - Bellair St,Harbour Esplanade - Pedestrian Path,Harbour Esplanade - Bike Path,Flinders St (South)
01/09/2021,0,4,7,14,16,30,7,5,na,1,1,1,3,na,2,na,3,10,4,9,na,14,11,6,22,10,33,14,22,na,7,6,undefined,na,6,8,3,2,undefined,6,2,na,1,1,5,34,3,14,3,37,2,7,2,na,undefined,7,3,5,8,na,9,33,14,10,4,2,9,3,0,2,2,3,3,na,1,1,3,na,undefined
01/09/2021,1,na,2,9,1,11,2,na,na,na,na,7,13,na,na,na,1,10,6,5,1,1,35,2,18,5,22,18,10,na,5,6,undefined,na,na,-2,na,6,undefined,2,1,2,na,na,2,22,5,34,4,13,4,2,3,na,undefined,4,3,3,5,na,na,16,2,3,6,4,3,1,0,0,na,3,6,na,na,na,na,na,undefined
01/09/2021,2,6,7,na,5,10,27,na,na,na,na,na,na,na,2,na,2,5,2,9,3,1,35,2,8,1,28,4,11,2,1,3,undefined,na,na,-2,1,1,undefined,1,na,na,1,na,4,19,na,19,1,36,1,3,7,2,undefined,6,na,1,7,na,1,24,2,2,na,2,3,6,0,1,2,1,5,na,na,na,na,na,undefined
01/09/2021,3,5,1,6,5,18,2,1,na,3,na,na,8,na,1,na,17,na,1,2,na,5,32,14,17,10,10,3,24,na,7,na,undefined,na,na,0,4,na,undefined,na,na,1,na,na,8,25,2,32,1,14,2,2,2,na,undefined,2,1,2,na,na,5,8,5,11,na,4,na,4,0,1,na,6,na,na,na,na,4,na,undefined
01/09/2021,4,13,6,4,16,33,10,15,2,2,na,1,4,na,3,na,7,9,2,7,na,1,26,2,23,3,11,5,33,na,na,8,undefined,na,2,5,2,5,undefined,na,na,6,2,na,2,33,3,39,2,13,9,na,na,5,undefined,3,3,2,8,na,9,26,1,5,na,2,3,0,0,3,1,1,2,na,na,na,6,na,undefined
01/09/2021,5,9,9,10,40,60,82,17,18,21,1,8,22,na,30,na,15,35,11,5,1,27,97,19,75,70,18,7,64,7,8,7,undefined,na,12,67,15,9,undefined,na,15,10,5,5,12,119,4,49,9,4,9,14,11,9,undefined,2,15,27,9,na,4,90,10,6,1,12,16,14,2,1,4,13,20,na,3,5,18,1,undefined
01/09/2021,6,66,17,38,88,137,236,85,91,44,20,26,58,na,94,na,66,86,21,14,5,37,217,51,195,272,60,12,99,44,26,15,undefined,na,29,325,19,9,undefined,14,40,35,14,14,32,236,13,103,28,56,11,61,16,16,undefined,12,85,51,46,na,35,214,42,98,na,35,36,50,22,9,12,12,59,na,56,17,78,15,undefined
01/09/2021,7,101,49,47,165,204,342,178,185,131,36,64,163,na,138,na,107,148,72,23,24,34,401,83,280,507,97,55,168,90,37,61,undefined,na,49,491,63,19,undefined,31,44,33,34,24,71,329,19,164,82,50,71,54,36,24,undefined,37,129,89,72,na,67,184,24,124,25,73,69,90,84,29,55,34,76,na,35,51,165,46,undefined
01/09/2021,8,161,92,85,266,299,398,194,174,147,40,59,186,na,157,na,152,201,146,35,18,73,550,110,382,478,122,67,241,98,35,62,undefined,na,74,620,125,31,undefined,28,78,62,69,30,112,470,48,266,94,50,120,45,68,40,undefined,53,185,163,116,na,97,289,33,240,21,101,107,160,82,32,135,9,93,na,33,90,188,46,undefined
01/09/2021,9,131,79,76,308,215,242,156,130,87,48,37,151,na,95,na,169,198,135,53,18,100,481,74,255,437,179,63,167,75,58,80,undefined,na,48,428,80,54,undefined,32,92,60,61,30,141,474,30,283,92,51,153,49,66,56,undefined,85,102,122,117,na,93,291,139,182,12,79,186,161,110,34,151,74,46,na,40,105,165,56,undefined
01/09/2021,10,195,118,132,364,253,279,154,214,38,31,43,192,na,103,na,187,197,107,80,27,113,538,86,235,530,199,85,179,109,82,78,undefined,na,37,534,106,71,undefined,28,86,69,42,30,169,462,28,336,121,75,209,86,82,47,undefined,87,104,124,177,na,141,380,337,219,7,103,229,173,77,26,171,42,64,na,31,111,183,51,undefined
01/09/2021,11,275,175,183,399,365,329,170,224,75,33,78,235,na,106,na,228,183,133,111,40,163,707,75,256,601,264,66,204,94,107,78,undefined,na,48,647,85,61,undefined,47,104,62,57,42,187,496,25,428,90,92,190,99,100,66,undefined,110,118,124,254,na,150,484,247,251,1,128,314,189,109,39,244,55,100,na,20,99,268,79,undefined
01/09/2021,12,388,219,241,599,419,455,211,265,108,71,115,336,na,153,na,275,244,143,154,48,218,934,116,340,728,412,119,314,147,125,98,undefined,na,85,917,149,83,undefined,59,114,92,66,30,253,792,45,502,171,137,244,122,141,81,undefined,155,222,187,328,na,203,642,286,279,2,153,479,226,159,43,343,83,91,na,38,141,318,89,undefined
01/09/2021,13,396,214,228,644,401,424,245,271,105,48,112,325,na,128,na,273,263,123,153,70,271,1026,126,322,779,309,111,308,150,121,150,undefined,na,93,957,154,125,undefined,50,128,102,54,57,279,830,48,522,161,146,262,107,120,75,undefined,177,176,176,350,na,154,714,284,387,14,181,438,254,139,47,248,16,99,na,25,153,376,98,undefined
01/09/2021,14,410,180,250,635,470,399,193,250,89,42,66,226,na,155,na,311,196,110,170,55,248,893,117,335,873,254,101,269,194,133,68,undefined,na,72,900,128,103,undefined,45,106,74,63,57,322,738,62,514,153,78,184,96,121,76,undefined,114,160,174,325,na,174,679,108,349,14,176,492,187,119,40,214,58,76,na,51,147,299,91,undefined
01/09/2021,15,413,193,253,650,564,489,211,289,108,38,103,319,na,157,na,243,169,96,185,67,208,1040,109,414,825,233,87,378,174,128,107,undefined,na,79,941,127,76,undefined,46,128,90,91,52,263,777,74,617,134,80,188,116,142,48,undefined,149,158,168,256,na,191,691,98,317,21,176,539,164,103,25,256,95,92,na,33,131,357,92,undefined
01/09/2021,16,389,183,302,528,496,502,308,361,164,49,118,400,na,183,na,201,161,103,161,85,279,1035,114,500,1052,192,86,333,233,133,108,undefined,na,79,1144,93,79,undefined,30,106,73,76,64,285,763,37,540,130,59,127,107,112,85,undefined,162,217,209,337,na,229,712,113,151,12,203,529,202,86,16,347,16,107,na,51,134,434,131,undefined
01/09/2021,17,429,143,330,552,631,665,492,573,179,68,183,612,na,288,na,163,180,132,156,66,199,1285,177,506,1355,231,115,466,289,127,131,undefined,na,96,1703,111,100,undefined,31,120,106,118,74,285,863,56,547,139,95,133,135,145,112,undefined,165,226,242,365,na,218,915,138,126,2,199,565,181,77,22,397,54,168,na,56,176,773,185,undefined
01/09/2021,18,328,98,327,509,574,456,396,528,127,91,185,675,na,246,na,114,121,61,242,73,286,1074,127,445,1045,232,83,418,237,153,118,undefined,na,60,1421,73,86,undefined,17,79,97,113,68,198,777,51,429,115,100,168,118,123,105,undefined,163,211,170,210,na,236,820,132,105,2,136,571,176,10,23,360,39,120,na,40,153,711,46,undefined
01/09/2021,19,214,52,263,328,294,326,127,225,59,51,159,495,na,137,na,62,53,25,150,46,196,835,94,231,474,200,54,176,93,148,100,undefined,na,28,723,51,52,undefined,14,33,44,53,31,97,414,22,313,77,102,83,83,83,66,undefined,99,118,100,165,na,121,624,95,75,2,112,369,105,8,16,212,30,77,na,11,51,515,6,undefined
01/09/2021,20,95,37,150,171,175,223,51,79,37,29,89,285,na,60,na,54,41,16,74,15,86,479,57,185,235,109,42,122,33,79,54,undefined,na,36,361,43,33,undefined,64,33,40,28,12,75,250,9,207,43,112,68,46,32,46,undefined,106,65,55,68,na,72,472,67,50,2,34,193,64,1,9,128,9,39,na,13,28,289,13,undefined
01/09/2021,21,51,12,44,29,51,78,7,13,14,11,20,37,na,25,na,17,20,4,24,3,20,112,35,100,101,65,19,45,3,25,15,undefined,na,9,61,9,11,undefined,4,8,6,5,3,29,126,5,65,25,93,7,48,8,6,undefined,26,16,31,24,na,14,146,49,33,na,23,38,14,0,0,12,25,3,na,3,2,13,2,undefined
01/09/2021,22,21,7,30,38,43,52,7,6,22,9,3,11,na,13,na,39,25,20,16,15,17,92,21,102,81,43,4,40,2,10,17,undefined,na,3,47,10,5,undefined,14,4,4,1,na,9,68,4,43,6,86,10,28,5,5,undefined,17,18,28,10,na,24,72,40,32,2,25,21,3,0,0,2,4,4,na,3,1,6,na,undefined
01/09/2021,23,5,3,23,16,22,41,11,3,8,4,1,11,na,4,na,6,5,1,20,na,12,85,12,36,54,30,na,16,3,2,16,undefined,na,na,17,7,2,undefined,8,1,1,na,na,15,41,1,19,4,58,5,11,2,3,undefined,5,4,11,6,na,10,31,10,18,na,16,20,0,0,1,na,na,5,na,na,na,5,na,undefined
02/09/2021,0,3,na,13,17,37,9,5,2,na,na,na,3,na,2,na,6,9,4,4,5,6,43,6,36,9,24,7,13,na,1,3,undefined,na,1,22,3,na,undefined,na,1,4,2,3,11,37,1,23,10,30,1,2,4,8,undefined,1,4,5,8,na,11,48,12,13,26,3,4,0,0,1,1,2,8,na,na,na,6,12,undefined
02/09/2021,1,13,1,12,na,15,3,na,na,na,2,na,3,na,na,na,6,1,na,7,na,5,28,2,5,3,22,2,5,na,3,2,undefined,na,na,2,1,1,undefined,na,1,na,na,na,3,24,2,13,na,39,3,na,1,2,undefined,8,na,1,4,na,1,19,4,14,na,2,1,6,1,0,na,2,na,na,na,1,na,na,undefined
02/09/2021,2,3,na,7,7,14,3,na,na,1,na,na,1,na,3,na,1,4,2,9,1,18,58,1,4,4,10,na,16,na,1,na,undefined,na,na,0,1,1,undefined,na,na,na,na,na,na,34,na,20,na,20,1,2,4,2,undefined,1,na,na,na,na,1,32,4,9,1,3,9,5,3,1,3,1,2,na,2,na,na,na,undefined
02/09/2021,3,11,2,4,8,27,2,na,na,1,1,1,4,na,2,na,7,10,2,3,1,9,20,8,9,1,15,na,30,na,6,3,undefined,na,4,3,3,na,undefined,1,na,na,na,na,8,9,na,10,6,19,na,6,3,na,undefined,1,2,5,2,na,8,21,5,10,na,5,1,4,0,0,na,na,4,na,na,na,2,na,undefined
02/09/2021,4,9,2,3,9,38,11,5,1,1,na,3,4,na,4,na,4,8,na,na,5,2,55,2,15,37,24,3,42,na,6,4,undefined,na,1,7,2,9,undefined,na,na,4,1,na,1,53,2,26,na,3,5,9,na,7,undefined,3,1,4,6,na,8,30,9,13,2,1,6,3,0,0,2,na,4,na,2,na,4,na,undefined
02/09/2021,5,9,8,14,35,82,75,14,12,21,2,2,10,na,28,na,11,28,2,8,1,24,76,24,76,65,40,10,61,6,11,12,undefined,na,18,67,13,8,undefined,3,15,6,2,2,7,133,8,33,22,21,8,16,12,5,undefined,8,25,17,12,na,6,76,9,13,17,7,20,9,4,10,4,2,17,na,3,4,14,2,undefined
02/09/2021,6,68,25,24,31,160,195,93,61,50,24,28,63,na,88,na,88,86,25,8,11,31,241,52,194,276,89,19,116,35,26,18,undefined,na,20,298,20,9,undefined,14,25,31,20,17,45,236,7,89,26,60,14,66,21,12,undefined,18,68,57,38,na,43,206,47,81,51,43,27,50,23,11,11,4,50,na,54,12,64,16,undefined
02/09/2021,7,91,66,55,172,238,227,255,195,116,33,57,164,na,156,na,77,143,61,21,32,47,334,76,273,521,161,70,175,134,27,45,undefined,na,71,502,58,35,undefined,37,59,45,51,37,83,366,42,184,105,45,53,43,40,25,undefined,51,141,101,94,na,77,196,39,114,76,65,77,96,74,25,54,24,98,na,37,65,150,42,undefined
02/09/2021,8,140,83,76,268,283,304,172,197,151,62,73,203,na,146,na,177,214,153,33,48,93,585,98,342,515,132,85,212,100,51,89,undefined,na,65,628,102,32,undefined,39,94,62,52,33,128,511,54,231,110,63,109,72,61,62,undefined,67,171,145,119,na,119,280,53,222,122,124,123,144,87,27,130,56,101,na,41,110,239,59,undefined
02/09/2021,9,185,107,111,378,262,237,166,145,93,45,34,155,na,99,na,186,180,115,59,43,96,452,82,238,501,55,117,188,78,60,70,undefined,na,81,498,109,59,undefined,125,74,49,68,20,167,507,38,280,134,87,138,66,61,24,undefined,46,101,136,157,na,92,321,78,161,130,103,162,180,98,41,141,78,96,2,23,87,168,52,undefined
02/09/2021,10,190,161,132,369,265,254,165,194,77,42,57,200,na,122,na,247,170,122,85,53,156,505,75,229,511,143,178,198,116,82,80,undefined,na,65,576,87,64,undefined,35,101,46,21,27,164,513,34,307,172,109,165,84,97,40,undefined,80,85,136,175,na,137,421,75,230,131,128,220,155,103,43,201,56,116,48,56,148,208,69,undefined
02/09/2021,11,248,143,175,395,373,337,164,224,76,38,65,233,na,136,na,282,172,116,120,80,216,722,75,223,649,89,174,244,105,119,99,undefined,na,55,668,86,77,undefined,33,99,75,54,52,228,612,39,356,167,157,193,107,93,69,undefined,111,129,102,166,na,133,515,83,253,119,142,342,209,96,48,213,69,72,55,31,139,208,80,undefined
02/09/2021,12,354,210,230,631,434,470,160,283,133,64,69,245,na,182,na,249,240,153,205,78,234,895,184,320,706,69,171,303,140,130,125,undefined,na,79,872,198,104,undefined,67,118,99,73,27,248,747,59,509,188,219,195,121,143,75,undefined,158,194,146,286,na,189,687,103,338,142,185,422,322,191,73,310,45,88,79,33,131,247,79,undefined
02/09/2021,13,413,217,209,657,508,454,153,243,130,53,72,226,na,171,na,325,281,145,195,70,241,907,127,374,714,184,200,320,155,159,91,undefined,na,83,904,152,126,undefined,153,153,123,42,55,292,802,63,538,200,143,210,134,151,114,undefined,196,145,188,268,na,216,640,113,261,156,189,478,304,158,40,291,23,79,84,49,180,280,73,undefined
02/09/2021,14,379,214,228,607,489,416,125,200,102,47,40,185,na,146,na,302,177,123,188,66,255,975,101,322,673,52,141,298,113,108,115,undefined,na,72,763,118,110,undefined,40,106,65,33,39,290,745,41,501,156,116,203,125,121,82,undefined,128,133,147,279,na,181,645,114,314,137,184,444,207,116,34,227,102,78,63,31,146,184,64,undefined
02/09/2021,15,354,211,281,551,466,495,160,211,128,33,51,215,na,170,na,292,158,129,173,68,227,996,100,409,724,198,93,287,137,140,105,undefined,na,76,815,94,88,undefined,34,104,69,73,51,251,732,53,502,127,111,182,126,122,64,undefined,152,149,143,315,na,174,729,107,265,135,141,482,183,85,22,281,12,75,71,53,122,240,67,undefined
02/09/2021,16,329,156,287,565,497,456,259,300,142,42,109,312,na,166,na,180,179,103,159,68,255,1060,126,464,888,218,79,322,189,124,112,undefined,na,85,954,89,85,undefined,35,82,55,62,40,276,803,50,458,117,83,165,114,120,57,undefined,157,197,208,303,na,200,800,134,152,159,164,493,170,82,20,265,16,115,70,34,143,376,85,undefined
02/09/2021,17,410,122,329,588,700,600,416,563,183,61,147,510,na,269,na,148,154,109,170,67,306,1285,133,504,1219,216,104,446,285,134,128,undefined,na,98,1493,97,110,undefined,28,91,81,104,67,271,868,55,536,111,80,129,117,128,84,undefined,186,249,218,344,na,222,864,139,109,177,170,570,180,62,37,365,52,149,109,59,157,652,123,undefined
02/09/2021,18,284,96,390,531,558,500,356,497,127,84,217,675,na,247,na,121,99,51,215,53,231,996,123,411,1066,274,109,398,231,130,125,undefined,na,72,1396,59,106,undefined,25,81,99,77,77,205,819,37,432,133,91,139,109,123,95,undefined,192,222,155,277,na,187,745,153,102,144,153,558,154,14,19,330,51,157,63,26,131,719,35,undefined
02/09/2021,19,238,56,255,346,310,344,142,209,57,40,144,441,na,110,na,77,74,24,127,41,137,816,85,296,464,228,69,248,94,108,84,undefined,na,33,717,59,94,undefined,7,35,47,40,29,115,440,19,334,78,121,88,94,96,71,undefined,128,167,84,172,na,136,645,111,76,52,82,347,113,8,10,176,24,80,28,14,81,458,11,undefined
02/09/2021,20,109,32,150,162,182,212,78,133,42,33,104,247,na,77,na,55,27,16,103,24,96,494,77,202,275,173,49,123,58,65,44,undefined,na,22,403,43,46,undefined,8,26,38,35,26,77,340,13,219,62,113,83,46,45,45,undefined,91,81,66,82,na,65,452,100,58,33,44,173,59,1,11,114,2,31,32,15,18,225,7,undefined
02/09/2021,21,31,7,50,35,57,86,6,14,10,9,23,42,na,30,na,9,9,10,37,6,22,159,31,133,96,83,10,35,3,24,21,undefined,na,10,65,9,8,undefined,20,13,1,1,na,25,120,4,73,14,65,6,19,12,9,undefined,18,23,45,24,na,13,151,47,31,8,22,37,24,1,4,13,na,6,21,5,5,28,1,undefined
02/09/2021,22,29,6,40,27,35,45,1,9,22,8,6,33,na,7,na,35,39,9,24,8,6,74,19,83,84,32,9,23,2,11,25,undefined,na,5,37,9,8,undefined,15,7,3,1,1,16,102,1,35,10,86,5,18,7,9,undefined,11,21,33,14,na,26,97,36,31,4,17,19,11,1,1,3,1,10,15,7,2,4,5,undefined
02/09/2021,23,20,5,24,17,26,35,3,1,7,3,7,25,na,7,na,5,16,na,12,4,18,41,7,44,48,26,5,16,4,9,5,undefined,na,na,30,8,1,undefined,9,4,4,8,4,3,40,na,33,7,43,5,12,7,na,undefined,3,8,15,6,na,6,50,14,24,4,5,15,10,3,3,1,3,4,8,1,5,5,3,undefined
03/09/2021,0,4,8,6,10,21,9,2,na,na,na,na,18,na,5,na,8,11,4,5,1,1,37,2,38,14,19,5,20,3,5,2,undefined,na,1,15,na,1,undefined,2,5,1,1,1,9,37,3,38,7,57,2,14,10,2,undefined,13,4,9,7,na,7,28,14,22,2,5,2,7,0,1,2,na,8,6,na,na,6,na,undefined
03/09/2021,1,na,na,6,5,10,10,4,na,1,na,1,4,na,1,na,6,4,na,4,1,na,38,1,9,5,11,27,17,na,4,6,undefined,na,4,8,2,1,undefined,na,na,na,na,na,na,30,na,7,5,29,2,2,7,3,undefined,2,3,6,2,na,1,25,6,7,na,8,4,8,0,1,4,na,na,19,na,na,1,na,undefined
03/09/2021,2,10,1,2,2,17,10,na,na,1,1,1,2,na,1,na,2,9,4,4,2,10,36,na,11,6,9,11,14,na,3,3,undefined,na,na,4,4,na,undefined,2,1,na,na,na,3,27,na,15,1,12,5,1,6,1,undefined,5,381,7,2,na,3,19,7,13,na,8,3,2,0,1,1,1,na,8,na,na,na,na,undefined
03/09/2021,3,2,na,4,6,22,5,na,na,2,na,na,2,na,2,na,6,2,na,4,4,7,18,5,20,4,14,na,30,1,7,2,undefined,na,na,3,4,2,undefined,na,na,na,na,na,na,24,1,11,6,8,na,na,2,1,undefined,6,na,10,1,na,1,14,5,19,1,7,2,2,1,0,na,na,2,6,na,na,na,na,undefined
03/09/2021,4,8,1,2,13,40,11,11,2,2,2,1,1,na,4,na,4,11,na,na,na,6,59,na,9,17,14,1,42,3,4,6,undefined,na,na,18,na,7,undefined,na,1,5,2,1,3,46,1,14,2,4,9,1,3,5,undefined,na,5,10,4,na,9,29,1,14,1,5,2,1,2,6,na,1,3,1,na,na,1,1,undefined
03/09/2021,5,13,6,20,41,73,75,13,13,24,7,8,14,na,33,na,14,38,10,5,6,18,70,28,85,87,35,12,60,5,10,11,undefined,na,20,75,17,8,undefined,1,19,2,2,3,15,129,6,34,25,17,9,12,9,4,undefined,5,14,15,7,na,10,71,12,18,15,9,11,11,5,11,2,na,22,7,2,6,15,1,undefined
03/09/2021,6,50,21,37,77,123,186,59,79,56,22,23,65,na,83,na,62,89,24,7,17,22,233,39,177,234,94,21,100,38,20,22,undefined,na,36,318,15,3,undefined,16,34,23,12,8,44,221,5,94,32,61,16,74,23,10,undefined,25,61,58,39,na,40,173,43,67,46,56,33,59,11,6,15,2,39,30,73,19,81,11,undefined
03/09/2021,7,83,41,46,163,170,288,140,185,93,31,46,160,na,130,na,105,124,61,14,15,45,321,79,227,435,83,78,148,92,35,46,undefined,na,61,475,54,28,undefined,38,47,43,32,31,72,333,22,63,83,43,55,34,12,14,undefined,47,145,91,91,na,79,152,27,126,62,71,85,105,68,16,65,18,64,31,34,50,158,37,undefined
03/09/2021,8,156,88,96,273,255,361,153,174,117,51,58,152,na,148,na,156,187,128,60,23,92,495,124,339,515,86,109,194,77,46,63,undefined,na,68,556,97,33,undefined,30,82,47,34,37,134,510,36,77,98,101,80,55,2,51,undefined,95,167,125,107,na,103,290,43,140,96,116,94,156,118,40,149,22,86,67,26,99,159,27,undefined
03/09/2021,9,146,134,102,304,212,290,127,122,75,38,37,139,na,108,na,177,160,108,40,27,106,454,79,243,541,77,118,199,62,44,64,undefined,na,30,444,90,61,undefined,39,81,47,34,30,187,503,24,87,124,107,113,71,na,45,undefined,99,94,109,155,na,117,337,164,241,106,148,181,170,98,32,165,108,78,53,24,118,148,28,undefined
03/09/2021,10,199,136,124,389,265,307,116,157,63,30,44,151,na,94,na,219,150,75,70,28,149,534,90,247,486,84,122,189,90,78,76,undefined,na,24,500,121,90,undefined,27,74,136,4,16,179,540,19,231,150,142,163,84,na,63,undefined,138,93,107,225,na,144,474,311,273,73,163,217,162,99,30,170,32,80,51,29,161,174,38,undefined
03/09/2021,11,218,176,114,473,281,306,79,111,68,41,11,67,na,86,na,190,134,109,99,31,208,558,89,278,536,216,146,202,56,121,70,undefined,na,35,432,100,82,undefined,91,74,113,18,13,154,516,30,370,179,116,158,74,6,72,undefined,196,117,82,198,na,144,542,336,196,80,97,298,180,89,33,199,43,56,76,22,96,93,19,undefined
03/09/2021,12,336,172,241,492,226,280,51,105,89,40,30,106,na,88,na,220,154,117,141,64,181,641,145,337,447,574,128,169,51,136,93,undefined,na,43,400,140,96,undefined,86,112,95,43,15,200,557,34,424,150,206,209,131,11,50,undefined,158,104,106,230,na,163,636,314,217,76,121,373,239,161,32,219,71,52,na,37,125,105,24,undefined
03/09/2021,13,295,205,169,565,248,290,50,74,75,31,19,81,na,85,na,185,151,104,150,52,212,647,134,364,439,443,129,177,43,140,91,undefined,na,44,342,93,103,undefined,73,82,67,14,16,260,658,39,359,164,157,214,117,6,38,undefined,185,95,74,219,na,147,589,231,358,94,102,322,202,92,36,309,15,68,na,32,100,92,26,undefined
03/09/2021,14,258,178,58,441,129,256,32,36,51,14,1,23,na,56,na,159,123,75,132,42,155,531,73,416,434,174,69,102,17,111,38,undefined,na,3,189,92,31,undefined,96,75,36,na,12,173,443,18,286,104,111,113,68,57,41,undefined,103,47,30,111,na,122,416,99,296,55,67,177,75,48,10,146,10,39,na,28,39,15,21,undefined
03/09/2021,15,232,189,35,346,146,297,25,53,64,9,3,24,na,46,na,132,72,65,103,24,140,671,122,448,403,109,51,105,10,123,46,undefined,na,2,223,78,61,undefined,38,59,35,2,6,161,470,16,274,85,46,118,76,64,28,undefined,101,65,10,67,na,101,411,96,223,75,64,108,67,37,9,187,20,18,na,39,32,15,12,undefined
03/09/2021,16,172,124,41,278,132,287,14,75,52,12,3,21,na,56,na,109,41,56,96,24,121,662,83,508,316,49,33,67,23,70,58,undefined,na,na,235,62,32,undefined,30,43,26,1,7,117,347,28,251,66,41,72,47,57,23,undefined,101,61,9,49,na,104,355,79,121,36,79,144,52,10,6,171,38,35,na,15,39,7,9,undefined
03/09/2021,17,179,103,39,189,112,273,26,97,60,16,3,14,na,52,na,75,71,63,70,31,150,724,85,591,223,9,24,100,11,77,31,undefined,na,na,202,66,33,undefined,13,49,25,na,15,61,390,34,227,77,36,56,59,63,20,undefined,108,90,1,25,na,87,375,110,69,24,60,79,51,4,5,228,45,58,na,12,31,14,9,undefined
03/09/2021,18,89,47,44,141,116,na,20,18,38,16,3,18,na,30,na,28,35,18,117,32,106,502,57,346,163,7,26,62,12,118,60,undefined,na,1,167,42,24,undefined,8,46,26,26,12,34,218,17,141,36,45,52,51,44,27,undefined,117,65,na,9,na,71,336,72,122,15,32,74,41,1,0,232,61,27,na,na,11,6,na,undefined
03/09/2021,19,79,35,24,98,64,na,6,16,16,7,na,13,na,19,na,25,37,6,112,15,73,517,127,273,47,17,38,29,3,118,52,undefined,na,na,33,25,26,undefined,9,27,18,24,10,33,134,9,124,36,61,43,30,39,24,undefined,89,40,5,5,na,62,307,65,83,8,28,69,36,0,0,153,5,15,na,na,17,3,2,undefined
03/09/2021,20,53,23,35,62,72,na,7,12,8,18,6,25,na,15,na,14,11,4,99,29,54,352,30,194,32,18,32,30,4,81,28,undefined,na,na,19,31,20,undefined,3,13,15,12,5,52,146,9,134,33,50,30,27,29,25,undefined,84,25,6,19,na,53,258,68,112,16,18,59,25,1,0,101,17,13,na,na,14,12,1,undefined
03/09/2021,21,36,16,17,36,59,na,1,1,11,11,2,13,na,19,na,2,20,1,38,11,26,114,35,139,56,15,8,21,2,34,19,undefined,na,na,-2,3,2,undefined,7,9,1,na,na,23,133,6,69,13,47,6,22,17,17,undefined,59,27,15,3,na,9,146,22,53,7,18,31,12,1,0,15,na,7,na,na,6,5,1,undefined
03/09/2021,22,18,4,16,42,21,na,1,1,21,5,3,15,na,3,na,31,18,12,13,19,14,75,12,133,80,8,8,18,na,24,32,undefined,na,na,-2,5,7,undefined,11,8,2,1,na,10,95,1,60,15,45,na,10,4,4,undefined,8,18,14,4,na,10,65,11,71,1,7,15,2,0,0,1,16,7,na,na,1,na,1,undefined
03/09/2021,23,14,2,15,26,15,na,2,na,6,8,na,4,na,7,na,na,8,na,7,10,26,82,8,86,48,18,6,10,1,12,7,undefined,na,na,-2,3,na,undefined,1,2,1,1,1,13,61,2,36,6,47,4,13,6,2,undefined,4,7,13,1,na,4,30,19,59,na,5,5,4,0,0,1,10,2,na,na,1,na,na,undefined
04/09/2021,0,4,2,10,10,15,na,1,na,2,1,na,na,na,6,na,2,6,3,7,2,11,56,na,51,7,21,6,17,1,5,3,undefined,na,na,-2,na,na,undefined,3,2,1,na,na,2,34,na,17,8,24,na,7,1,4,undefined,1,3,9,6,na,6,24,14,53,2,na,12,2,1,0,na,1,2,na,na,na,1,na,undefined
04/09/2021,1,1,na,6,17,15,na,na,1,na,1,na,3,na,na,na,6,8,na,2,na,6,33,3,15,4,17,na,15,na,3,8,undefined,na,na,-2,1,2,undefined,na,na,1,1,na,5,60,2,18,1,6,3,2,na,6,undefined,1,na,7,na,na,na,20,10,27,1,3,8,7,0,0,4,4,na,na,na,na,na,na,undefined
04/09/2021,2,4,2,7,7,15,na,na,na,na,na,na,na,na,2,na,1,na,1,2,na,1,17,2,17,2,16,2,16,na,3,na,undefined,na,1,-2,1,na,undefined,na,na,2,1,na,na,22,na,19,1,6,na,5,na,na,undefined,6,1,8,1,na,1,26,5,30,na,2,1,2,0,4,1,na,2,na,na,na,na,na,undefined
04/09/2021,3,4,1,na,6,22,na,na,na,na,na,na,1,na,1,na,1,4,na,na,na,3,31,na,11,4,16,1,26,na,1,na,undefined,na,na,-2,na,na,undefined,1,1,na,na,na,1,29,na,12,10,5,na,7,3,na,undefined,4,1,5,na,na,64,28,4,47,1,2,na,2,0,1,1,na,1,na,na,na,na,na,undefined
04/09/2021,4,3,4,3,16,42,na,4,na,na,na,na,na,na,1,na,3,6,na,3,1,5,22,3,18,15,17,1,32,na,5,1,undefined,na,na,0,1,1,undefined,na,2,1,na,na,2,32,na,11,4,2,na,1,3,2,undefined,2,na,4,1,na,41,10,3,14,3,1,2,2,0,1,3,2,2,na,na,na,na,na,undefined
04/09/2021,5,6,6,7,27,43,na,16,1,12,na,1,4,na,13,na,17,13,5,4,na,6,38,5,42,47,30,6,48,6,9,14,undefined,na,na,10,13,10,undefined,na,8,2,1,na,9,70,1,56,15,4,7,6,19,2,undefined,15,3,18,3,na,4,58,10,20,8,2,7,4,0,1,5,1,13,na,na,1,6,na,undefined
04/09/2021,6,12,9,7,40,44,na,9,22,16,3,7,8,na,20,na,57,46,5,5,10,27,60,11,91,123,74,19,27,9,15,11,undefined,na,3,41,7,8,undefined,9,19,9,3,3,16,111,na,38,17,28,14,18,14,3,undefined,12,11,19,5,na,22,83,52,20,24,18,21,13,9,4,2,5,38,na,12,2,18,2,undefined
04/09/2021,7,37,28,14,61,63,na,53,66,26,12,10,25,na,58,na,22,24,6,14,4,19,208,20,95,192,103,67,42,33,10,23,undefined,na,5,89,9,19,undefined,10,21,17,8,4,34,143,2,59,75,50,26,47,5,8,undefined,26,26,41,20,na,37,96,21,67,23,23,29,35,10,11,58,2,21,na,19,15,66,15,undefined
04/09/2021,8,55,70,21,117,113,na,110,112,24,26,10,57,na,87,na,43,45,12,35,11,46,272,18,134,307,163,100,68,77,59,26,undefined,na,18,239,17,18,undefined,24,29,19,15,10,49,199,19,102,109,73,81,43,20,12,undefined,34,22,54,69,na,59,153,22,310,34,44,100,40,39,13,80,8,53,na,13,50,81,28,undefined
04/09/2021,9,134,90,75,217,186,na,191,213,28,40,35,122,na,100,na,111,71,19,49,21,86,363,39,148,617,329,176,141,98,47,55,undefined,na,17,316,37,41,undefined,27,40,42,31,23,116,380,29,227,191,113,123,83,36,24,undefined,52,60,85,126,na,96,279,40,201,65,71,161,106,70,18,206,33,54,na,15,106,165,61,undefined
04/09/2021,10,212,134,128,351,293,na,258,308,43,28,72,206,na,161,na,201,99,54,91,25,184,616,79,206,760,558,286,255,155,65,58,undefined,na,34,482,53,90,undefined,10,87,63,40,43,129,487,37,337,314,234,236,60,79,34,undefined,95,95,107,224,na,127,452,61,248,73,107,306,177,107,35,305,21,105,na,25,146,330,80,undefined
04/09/2021,11,293,207,206,443,390,na,304,356,48,52,97,196,na,206,na,225,115,50,147,67,218,622,84,241,1061,651,347,315,196,144,72,undefined,na,29,536,57,102,undefined,17,98,61,52,30,170,558,43,480,389,263,268,186,110,53,undefined,148,120,82,292,na,165,577,96,242,101,112,457,184,106,38,389,4,80,na,23,201,421,125,undefined
04/09/2021,12,423,251,350,552,514,na,336,373,53,32,91,209,na,220,na,226,116,65,244,87,328,775,81,252,929,771,338,340,245,150,97,undefined,na,50,580,63,132,undefined,37,116,72,64,42,263,752,35,512,385,384,300,150,181,70,undefined,185,115,104,347,na,231,729,95,272,88,162,636,194,89,43,430,3,85,na,45,159,439,119,undefined
04/09/2021,13,344,214,300,587,536,na,373,387,46,29,113,363,na,211,na,214,106,59,196,61,303,873,117,278,1028,677,326,340,271,158,107,undefined,na,61,710,46,123,undefined,21,98,71,50,40,319,782,53,522,462,283,307,168,155,76,undefined,183,114,117,328,na,230,743,96,264,14,221,595,198,106,28,330,5,136,na,34,153,442,162,undefined
04/09/2021,14,420,227,355,627,520,na,394,398,74,36,115,366,na,205,na,242,118,44,246,72,314,888,127,283,1194,521,303,371,306,164,135,undefined,na,78,793,40,180,undefined,18,110,72,44,44,330,721,56,658,394,273,330,149,151,80,undefined,173,147,122,341,na,262,908,139,246,94,239,641,193,89,31,326,9,110,na,51,138,521,158,undefined
04/09/2021,15,400,205,415,636,533,na,378,378,57,35,101,401,na,235,na,179,109,40,196,72,343,862,122,334,1192,456,215,313,281,153,144,undefined,na,57,735,55,143,undefined,24,72,82,50,61,297,814,50,477,286,236,314,136,126,103,undefined,160,121,126,394,na,241,828,114,356,131,168,690,203,121,34,321,28,124,na,43,173,523,155,undefined
04/09/2021,16,336,206,307,557,470,na,303,325,41,32,84,267,na,187,na,144,95,31,225,79,348,818,89,332,933,241,119,313,203,136,101,undefined,na,29,653,55,112,undefined,15,75,82,41,32,241,730,53,514,187,159,165,129,135,95,undefined,157,134,97,365,na,191,844,128,228,87,163,733,175,83,25,348,12,78,na,36,136,369,121,undefined
04/09/2021,17,256,133,291,486,310,na,179,215,40,41,71,238,na,130,na,63,79,25,178,72,305,675,69,268,602,205,85,206,111,157,81,undefined,na,11,453,40,81,undefined,12,70,73,29,26,169,493,30,400,127,78,103,105,117,70,undefined,127,150,85,318,na,198,719,93,98,59,96,579,106,59,15,288,56,63,na,24,91,270,64,undefined
04/09/2021,18,120,84,138,246,191,na,64,71,36,35,27,100,na,67,na,44,28,6,140,42,192,573,50,271,268,138,82,130,56,93,61,undefined,na,4,202,38,51,undefined,3,49,45,19,12,77,307,20,230,99,98,84,69,69,50,undefined,99,79,44,91,na,106,609,101,134,22,59,341,89,5,4,228,68,29,na,2,45,121,9,undefined
04/09/2021,19,78,42,81,162,122,na,27,25,17,28,3,47,na,35,na,20,27,4,118,28,148,440,54,185,73,134,28,70,16,89,46,undefined,na,1,99,21,22,undefined,4,15,20,15,7,54,169,12,215,45,68,42,46,36,27,undefined,87,31,35,42,na,75,390,96,161,14,22,173,37,0,2,111,7,20,na,na,18,46,1,undefined
04/09/2021,20,37,26,70,78,51,na,10,6,17,17,9,37,na,19,na,23,16,3,60,18,75,262,18,165,64,113,23,50,6,63,28,undefined,na,2,65,16,18,undefined,na,20,20,12,8,33,144,14,122,28,86,38,48,30,29,undefined,49,21,35,58,na,54,311,73,91,10,15,118,39,4,1,92,3,6,na,na,11,21,1,undefined
04/09/2021,21,24,7,41,27,28,na,4,na,6,8,2,17,na,5,na,4,12,5,35,6,17,120,23,126,68,45,12,22,8,11,22,undefined,na,na,47,3,4,undefined,5,7,3,4,2,12,77,2,60,25,48,8,11,14,6,undefined,22,17,28,1,na,12,130,40,99,3,5,39,14,0,1,13,4,12,na,na,4,5,na,undefined
04/09/2021,22,23,6,12,29,20,na,2,2,8,8,na,12,na,8,na,28,18,2,21,7,19,72,19,62,68,34,1,9,1,13,11,undefined,na,na,18,8,2,undefined,5,4,1,1,1,6,59,2,45,10,36,8,2,8,na,undefined,11,18,28,3,na,6,76,16,55,4,4,15,3,0,0,6,1,4,na,1,1,1,2,undefined
04/09/2021,23,14,7,12,20,17,na,1,na,3,1,na,na,na,7,na,20,7,1,8,5,4,40,3,62,42,23,5,8,1,3,6,undefined,na,na,8,10,2,undefined,4,4,1,na,na,3,29,2,20,7,32,1,6,1,6,undefined,3,4,13,3,na,1,47,10,85,1,4,10,1,0,0,2,na,6,na,na,1,na,na,undefined
05/09/2021,0,6,2,2,2,15,na,1,na,na,na,na,2,na,3,na,2,4,3,4,na,3,60,2,39,na,29,3,11,na,4,10,undefined,na,1,5,2,na,undefined,na,1,na,2,na,1,9,3,26,1,28,7,14,1,2,undefined,4,na,7,3,na,3,34,11,73,2,1,1,3,0,0,na,na,6,na,na,2,2,na,undefined
05/09/2021,1,5,3,na,13,18,na,na,na,na,na,na,na,na,na,na,na,na,na,8,4,13,55,1,29,1,17,2,15,na,na,12,undefined,na,na,0,1,2,undefined,na,na,1,na,na,5,15,na,8,2,8,na,7,na,na,undefined,4,na,1,1,na,2,22,7,72,na,2,3,1,0,3,na,1,18,na,na,na,na,na,undefined
05/09/2021,2,2,2,1,3,15,na,na,na,2,9,na,1,na,3,na,na,na,na,5,3,5,30,na,15,5,8,4,20,na,na,5,undefined,na,na,1,1,na,undefined,na,2,na,na,na,2,9,na,6,4,2,na,5,na,4,undefined,1,1,6,na,na,2,14,1,66,na,2,na,1,0,0,na,1,8,na,na,na,na,na,undefined
05/09/2021,3,na,1,3,4,19,na,na,na,na,na,na,1,na,3,na,2,na,na,2,na,1,19,na,21,na,19,3,24,na,2,2,undefined,na,na,0,na,1,undefined,na,3,3,na,na,na,11,na,10,3,9,1,3,1,na,undefined,1,na,2,1,na,1,10,4,57,na,na,3,1,0,0,na,na,6,na,na,na,na,na,undefined
05/09/2021,4,9,9,2,8,11,na,3,na,1,na,na,1,na,1,na,2,2,na,na,na,6,12,na,10,7,23,1,10,na,2,9,undefined,na,1,0,na,na,undefined,17,1,2,1,na,3,8,na,10,7,4,8,2,na,2,undefined,3,2,3,na,na,na,18,3,40,2,6,6,1,0,0,3,na,2,na,na,na,2,na,undefined
05/09/2021,5,4,4,14,14,43,na,2,na,4,1,2,4,na,3,na,16,4,3,2,na,14,38,8,34,56,12,6,36,5,16,5,undefined,na,na,8,5,9,undefined,2,7,na,na,na,11,51,1,31,10,5,na,10,2,na,undefined,1,8,8,4,na,6,19,11,24,4,7,10,3,0,1,na,1,6,na,2,na,2,1,undefined
05/09/2021,6,15,8,21,62,57,na,31,26,10,1,9,17,na,28,na,74,20,5,16,2,14,134,24,46,119,26,4,85,10,8,1,undefined,na,4,45,4,3,undefined,3,7,3,2,3,26,92,2,56,15,13,4,6,14,5,undefined,16,6,18,7,na,9,61,14,18,10,15,20,13,2,0,4,4,9,na,3,2,33,4,undefined
05/09/2021,7,35,20,26,63,67,na,54,78,21,6,19,36,na,53,na,26,32,6,15,12,15,183,11,85,213,109,39,48,31,8,13,undefined,na,12,100,10,6,undefined,21,15,14,15,12,29,128,11,63,50,42,19,16,13,15,undefined,16,34,36,75,na,31,98,12,71,13,15,37,44,16,7,19,1,24,na,10,10,70,19,undefined
05/09/2021,8,100,77,35,103,117,na,115,106,20,11,23,71,na,65,na,87,47,13,19,17,45,196,26,114,366,160,80,97,65,28,31,undefined,na,11,186,8,37,undefined,9,22,24,20,12,49,167,11,106,64,59,72,38,17,21,undefined,23,35,37,71,na,61,145,20,188,43,39,67,48,36,7,57,2,62,na,9,46,106,28,undefined
05/09/2021,9,120,81,59,184,172,na,196,199,25,13,35,123,na,115,na,73,35,20,51,34,76,296,33,129,641,288,151,122,102,55,47,undefined,na,33,311,16,34,undefined,7,39,45,53,41,40,272,17,220,176,78,130,67,46,46,undefined,55,59,62,108,na,102,259,33,153,47,47,127,79,59,13,160,6,45,na,14,79,179,52,undefined
05/09/2021,10,218,118,122,288,277,na,334,269,49,21,58,229,na,150,na,74,79,24,80,44,192,475,42,163,713,427,282,244,180,80,73,undefined,na,61,425,28,46,undefined,9,88,39,22,33,105,445,44,303,239,149,205,59,37,34,undefined,57,59,69,120,na,123,332,46,195,70,56,229,64,68,17,221,10,95,na,30,159,269,75,undefined
05/09/2021,11,255,174,164,371,364,na,294,395,52,24,88,329,na,175,na,132,100,28,141,43,227,637,44,211,932,616,293,263,234,104,101,undefined,na,34,511,37,97,undefined,7,64,62,46,23,153,480,72,322,307,292,243,89,104,51,undefined,120,108,99,200,na,170,454,69,201,93,57,387,129,84,33,294,12,93,30,32,164,371,102,undefined
05/09/2021,12,311,177,263,472,378,na,363,344,47,38,85,330,na,218,na,149,110,32,178,80,200,746,67,210,900,787,312,309,277,121,88,undefined,na,51,582,46,90,undefined,9,75,61,39,27,201,690,39,336,360,349,260,142,100,58,undefined,152,125,103,242,na,190,624,94,236,99,110,541,151,101,30,241,2,112,47,47,136,338,120,undefined
05/09/2021,13,382,169,290,528,460,na,363,327,48,29,86,331,na,201,na,84,102,35,226,94,245,734,73,268,980,675,323,383,213,141,93,undefined,na,76,637,38,103,undefined,10,117,54,42,41,268,684,40,461,383,299,263,158,146,75,undefined,176,102,130,257,na,207,695,101,253,97,142,560,142,107,28,281,7,84,48,39,108,363,125,undefined
05/09/2021,14,339,226,292,576,493,na,393,370,51,47,109,377,na,194,na,180,107,29,237,62,302,814,68,253,1048,547,275,308,268,137,121,undefined,na,46,656,39,132,undefined,34,83,57,46,39,208,719,41,410,400,290,210,137,133,67,undefined,132,108,110,297,na,217,732,96,252,113,173,561,154,102,35,286,6,114,62,40,120,388,153,undefined
05/09/2021,15,301,188,298,533,392,na,266,254,46,47,66,211,na,171,na,156,82,33,217,68,224,785,84,254,873,353,129,288,174,133,75,undefined,na,28,520,45,83,undefined,20,76,62,35,24,201,641,27,418,253,163,186,84,111,49,undefined,149,101,116,317,na,216,711,91,270,74,97,581,143,65,26,259,17,63,45,34,93,241,93,undefined
05/09/2021,16,281,156,232,396,299,na,200,223,50,30,87,252,na,152,na,203,73,31,163,74,219,698,47,253,639,255,122,206,121,133,90,undefined,na,26,434,48,66,undefined,16,68,59,27,32,202,534,30,491,164,147,143,111,108,69,undefined,108,146,110,276,na,208,671,67,317,75,104,541,128,56,19,173,32,50,44,31,76,320,58,undefined
05/09/2021,17,207,110,173,323,231,na,112,202,61,32,62,227,na,79,na,71,45,25,182,52,283,633,74,272,479,143,80,141,92,95,78,undefined,na,20,344,40,45,undefined,13,37,55,20,20,115,395,16,333,105,66,105,58,56,41,undefined,118,105,87,217,na,138,614,83,92,55,58,431,107,56,13,183,193,43,35,18,66,289,47,undefined
05/09/2021,18,176,74,208,269,233,na,132,129,63,37,70,288,na,105,na,57,26,10,162,49,113,633,52,261,347,162,55,158,74,101,78,undefined,na,14,242,43,51,undefined,9,48,46,37,25,130,329,14,237,73,106,91,138,80,50,undefined,118,124,65,105,na,118,462,75,73,37,89,377,80,6,7,180,60,25,33,11,33,327,23,undefined
05/09/2021,19,132,65,134,191,151,na,55,53,31,15,44,177,na,80,na,41,34,10,100,49,99,543,52,181,158,161,50,130,41,69,62,undefined,na,10,200,19,48,undefined,40,32,24,8,9,81,255,15,219,61,89,36,68,60,24,undefined,94,47,57,61,na,90,454,97,101,20,40,231,55,4,3,100,15,44,27,6,16,205,2,undefined
05/09/2021,20,77,32,88,106,80,na,21,25,21,12,37,134,na,44,na,29,10,7,63,26,58,401,51,146,83,116,41,73,27,57,45,undefined,na,11,120,25,39,undefined,12,9,19,18,14,35,173,7,154,25,76,36,35,32,37,undefined,54,31,45,50,na,54,411,56,56,14,27,154,27,0,1,80,9,14,27,1,20,126,9,undefined
05/09/2021,21,21,8,35,25,30,na,4,3,8,3,6,22,na,13,na,11,7,na,34,12,16,104,22,79,59,48,15,27,na,15,9,undefined,na,1,38,6,5,undefined,2,5,4,na,na,14,78,2,43,18,48,7,10,7,20,undefined,18,12,24,11,na,17,138,35,62,11,12,36,11,1,2,5,11,2,8,na,na,1,1,undefined
05/09/2021,22,18,5,23,32,23,na,2,1,10,na,3,18,na,9,na,22,8,11,14,5,23,101,10,62,56,24,12,12,na,10,na,undefined,na,na,14,4,2,undefined,5,1,2,na,na,11,57,2,53,11,58,2,13,4,3,undefined,6,9,12,3,na,5,79,23,78,3,7,19,9,0,1,na,3,4,na,na,na,8,1,undefined
05/09/2021,23,16,8,12,16,31,na,na,na,4,1,na,6,na,14,na,7,8,na,6,4,6,80,7,36,43,33,4,14,na,5,1,undefined,na,1,10,7,2,undefined,9,2,4,3,1,2,47,na,25,4,48,2,4,2,3,undefined,5,6,21,4,na,5,46,13,85,2,3,8,6,0,0,2,na,2,na,2,1,1,na,undefined
06/09/2021,0,11,6,12,19,19,na,na,1,1,na,na,1,na,6,na,3,3,1,1,na,2,6,11,33,22,12,na,19,2,1,1,undefined,na,na,3,na,na,undefined,2,na,na,1,2,15,20,4,20,3,12,na,5,1,1,undefined,4,2,12,3,na,3,18,8,62,1,na,4,1,0,0,na,na,2,na,1,na,na,na,undefined
06/09/2021,1,1,6,2,39,6,na,na,4,1,na,na,4,na,na,na,3,2,1,2,1,2,33,na,21,5,24,2,6,na,na,13,undefined,na,na,1,2,na,undefined,na,na,na,na,na,1,7,na,22,1,19,3,15,2,2,undefined,3,2,3,3,na,1,23,2,53,1,2,3,2,0,0,na,na,9,na,na,na,na,na,undefined
06/09/2021,2,5,1,3,1,7,na,na,2,2,na,na,na,na,2,na,na,2,1,8,4,3,48,na,15,na,13,na,9,na,4,11,undefined,na,na,-2,3,na,undefined,na,na,1,1,na,na,11,na,11,1,8,1,3,5,na,undefined,1,na,5,na,na,na,23,3,42,1,na,3,1,0,0,1,1,5,na,na,na,1,na,undefined
06/09/2021,3,3,4,5,7,24,na,na,na,1,1,na,1,na,na,na,12,5,na,3,1,6,20,35,28,10,8,1,30,na,8,1,undefined,na,na,0,6,na,undefined,na,na,1,na,na,5,15,1,13,1,9,na,3,na,2,undefined,3,na,5,1,na,na,8,1,40,1,2,2,1,0,1,na,2,1,na,na,na,1,na,undefined
06/09/2021,4,6,7,3,9,27,na,4,1,1,1,1,1,na,5,na,2,12,2,1,na,1,31,2,21,12,14,8,40,na,na,6,undefined,na,2,3,1,6,undefined,na,na,2,1,na,8,24,1,14,5,11,7,na,2,2,undefined,na,2,7,9,na,6,14,3,8,1,8,7,2,0,1,4,na,2,na,1,na,2,na,undefined
06/09/2021,5,9,10,7,30,74,na,14,7,19,na,2,18,na,30,na,19,26,5,3,3,19,77,20,76,77,37,9,53,7,6,14,undefined,na,6,41,15,7,undefined,2,14,5,na,na,22,98,4,47,12,12,6,9,14,6,undefined,6,15,33,5,na,7,61,12,9,7,9,10,12,5,6,2,1,42,na,3,1,17,na,undefined
06/09/2021,6,59,19,29,76,118,na,85,72,46,23,11,46,na,64,na,72,89,27,16,8,33,238,67,214,225,83,19,87,38,26,18,undefined,na,10,197,20,13,undefined,16,25,29,8,10,53,196,8,88,28,34,15,69,20,6,undefined,21,81,107,33,na,32,181,56,94,61,41,32,70,28,14,12,1,66,na,66,14,67,5,undefined
06/09/2021,7,122,42,38,157,175,na,171,186,116,29,43,117,na,138,na,94,116,83,24,13,53,368,68,313,530,47,44,177,78,41,62,undefined,na,52,278,57,15,undefined,28,52,31,37,29,105,333,30,142,59,34,36,52,2,28,undefined,67,155,123,69,na,85,199,29,253,4,95,79,82,98,25,47,42,86,na,32,47,155,39,undefined
06/09/2021,8,165,104,79,291,241,na,135,157,139,49,48,157,na,144,na,149,212,121,38,15,95,525,104,382,550,39,52,222,95,51,68,undefined,na,67,265,106,22,undefined,30,74,42,51,42,162,543,49,219,53,52,91,73,2,42,undefined,103,172,173,134,na,91,253,50,276,10,103,118,180,119,30,77,28,92,na,31,93,187,41,undefined
06/09/2021,9,174,123,93,319,184,na,120,130,74,49,40,128,na,103,na,241,162,106,48,12,132,450,82,268,466,67,63,166,45,86,66,undefined,na,53,249,86,35,undefined,51,73,62,66,32,226,460,30,269,73,53,105,50,1,39,undefined,100,162,147,137,na,87,323,157,279,7,104,153,136,131,28,141,144,70,na,44,92,160,48,undefined
06/09/2021,10,295,133,135,341,183,na,124,147,78,35,38,158,na,99,na,230,167,102,96,31,159,546,60,217,540,59,68,171,68,92,63,undefined,na,54,279,96,59,undefined,38,100,57,47,25,189,526,24,319,96,76,151,76,2,45,undefined,115,143,140,155,na,121,423,308,312,10,117,249,196,129,43,163,72,64,na,26,125,176,38,undefined
06/09/2021,11,302,194,195,422,287,na,146,205,41,34,43,162,na,108,na,285,187,92,131,46,186,668,78,236,527,38,84,183,106,129,102,undefined,na,47,342,77,62,undefined,31,97,96,59,36,266,550,27,385,114,67,130,75,na,48,undefined,175,138,149,185,na,128,496,242,384,11,116,296,190,154,34,170,59,66,57,32,97,190,46,undefined
06/09/2021,12,406,214,237,555,373,na,211,225,98,35,54,198,na,178,na,282,274,151,218,53,225,824,144,347,609,39,73,274,110,138,129,undefined,na,59,469,130,72,undefined,69,141,87,74,36,274,671,47,485,87,149,187,91,na,66,undefined,230,169,140,275,na,214,651,253,368,19,187,444,243,155,41,283,128,74,80,37,134,246,66,undefined
06/09/2021,13,413,231,220,547,351,na,200,253,98,48,66,231,na,152,na,318,297,145,204,67,313,855,123,350,697,37,109,318,103,123,75,undefined,na,54,516,93,70,undefined,39,92,94,48,46,355,708,53,533,133,102,181,93,na,72,undefined,240,192,169,295,na,196,673,256,360,13,174,448,241,139,33,315,72,95,81,22,147,241,71,undefined
06/09/2021,14,395,204,227,491,315,na,168,224,94,29,56,209,na,151,na,331,194,143,170,56,296,790,103,388,757,113,79,243,140,102,83,undefined,na,44,412,100,77,undefined,41,88,78,35,42,357,580,48,539,117,54,174,85,107,61,undefined,149,145,177,292,na,176,617,97,373,na,191,578,192,119,40,259,17,82,75,52,120,226,86,undefined
06/09/2021,15,365,245,215,567,373,na,193,246,104,21,82,229,na,147,na,250,154,114,172,45,272,946,95,414,801,192,98,277,140,137,80,undefined,na,59,514,104,66,undefined,29,100,76,49,41,305,684,64,550,138,70,126,112,151,66,undefined,153,165,175,213,na,212,623,81,358,9,172,543,173,98,36,268,26,79,66,42,128,296,76,undefined
06/09/2021,16,365,150,246,547,357,na,252,290,155,27,105,313,na,182,na,198,144,108,186,64,263,959,116,412,830,207,94,284,158,150,99,undefined,na,56,540,88,74,undefined,33,85,67,54,52,268,696,62,572,121,64,119,91,140,92,undefined,165,177,204,272,na,215,708,121,162,3,182,566,203,110,27,239,19,77,80,53,129,392,98,undefined
06/09/2021,17,395,144,223,476,437,na,368,447,153,63,157,459,na,245,na,145,162,94,172,71,336,1184,127,521,955,234,115,405,205,133,86,undefined,na,81,751,99,73,undefined,36,118,89,90,73,191,780,74,482,141,75,128,113,151,118,undefined,187,285,225,275,na,195,772,114,139,94,174,534,181,76,18,327,68,100,105,71,120,587,102,undefined
06/09/2021,18,297,87,267,425,423,na,382,359,111,28,160,585,na,228,na,98,95,68,188,43,208,975,110,438,866,227,100,401,229,121,92,undefined,na,70,593,63,89,undefined,21,99,96,55,40,187,663,46,437,119,99,102,109,142,96,undefined,152,188,160,154,na,210,768,110,145,107,137,539,139,17,14,299,40,107,77,44,120,682,26,undefined
06/09/2021,19,188,39,195,289,229,na,117,157,46,30,101,323,na,93,na,56,74,11,133,36,161,719,73,261,382,125,62,192,72,100,86,undefined,na,22,349,33,56,undefined,6,46,46,37,29,105,403,18,291,60,91,53,53,82,56,undefined,135,86,105,80,na,122,553,96,89,42,68,370,65,7,8,176,81,54,34,12,41,309,11,undefined
06/09/2021,20,122,27,102,139,118,na,41,86,51,22,59,183,na,66,na,64,32,7,65,30,78,430,53,190,181,132,25,96,30,72,52,undefined,na,25,193,29,29,undefined,3,22,23,19,14,52,216,18,206,38,106,58,38,54,24,undefined,94,70,52,43,na,93,413,71,79,36,45,167,47,3,0,103,115,42,21,6,20,208,8,undefined
06/09/2021,21,23,8,41,36,34,na,4,8,16,2,9,31,na,21,na,12,16,5,27,6,21,130,12,102,76,47,11,35,4,25,13,undefined,na,14,28,29,5,undefined,4,12,4,2,1,28,102,9,69,16,69,8,19,22,6,undefined,28,17,29,20,na,33,137,38,70,8,13,28,18,3,5,7,26,37,20,5,2,10,1,undefined
06/09/2021,22,28,2,19,28,34,na,3,na,26,5,na,6,na,11,na,27,33,11,11,6,10,48,10,92,65,28,6,29,na,11,5,undefined,na,na,25,7,4,undefined,11,7,2,na,na,6,74,4,51,13,40,8,12,7,6,undefined,17,15,36,5,na,12,105,21,59,6,19,6,7,1,0,2,39,29,9,6,1,7,3,undefined
06/09/2021,23,8,4,11,29,20,na,na,na,3,na,na,8,na,6,na,10,16,4,14,3,8,52,4,67,41,36,5,15,1,8,9,undefined,na,5,16,5,na,undefined,2,na,na,1,1,8,45,na,46,7,47,9,7,4,5,undefined,2,6,22,3,na,9,48,12,62,1,5,13,5,0,1,na,68,14,na,3,na,4,na,undefined
07/09/2021,0,8,24,12,9,16,na,3,2,4,na,na,2,na,6,na,6,6,1,5,na,2,56,8,27,7,15,2,15,2,6,1,undefined,na,na,4,na,2,undefined,na,1,na,2,na,3,15,2,16,3,21,1,7,5,na,undefined,3,2,15,5,na,7,28,2,42,6,3,4,1,1,2,1,90,13,na,na,3,1,na,undefined
07/09/2021,1,6,4,11,3,11,na,na,na,2,na,na,4,na,na,na,1,5,1,1,2,na,36,2,37,4,10,3,16,3,3,4,undefined,na,na,2,na,4,undefined,na,na,2,na,na,2,32,na,11,2,24,2,1,3,5,undefined,7,1,5,1,na,4,21,2,41,1,1,3,na,na,na,na,na,14,na,na,na,4,na,undefined
07/09/2021,2,7,1,4,19,5,na,na,na,na,na,na,5,na,2,na,1,13,5,11,na,2,17,na,12,2,16,3,7,4,3,3,undefined,na,2,3,na,na,undefined,4,2,na,na,1,4,36,na,15,5,21,2,1,5,1,undefined,9,na,2,2,na,1,14,5,23,na,1,1,4,1,0,1,4,14,na,na,na,1,na,undefined
07/09/2021,3,na,1,8,3,23,na,1,na,1,na,na,2,na,2,na,8,17,3,2,1,6,35,3,3,4,23,na,33,1,7,2,undefined,na,na,3,4,na,undefined,na,na,na,1,1,8,21,na,10,5,14,4,na,2,2,undefined,2,na,3,3,na,9,16,4,30,1,2,2,na,na,na,na,na,17,na,na,na,1,na,undefined
07/09/2021,4,14,4,5,17,28,na,3,1,1,na,6,4,na,3,na,2,4,2,3,na,2,30,na,17,4,14,3,34,1,2,5,undefined,na,na,3,2,7,undefined,na,na,na,na,na,9,35,1,33,1,3,5,1,1,2,undefined,2,1,3,5,na,3,22,6,32,na,5,4,1,0,0,1,na,14,na,na,na,2,na,undefined
07/09/2021,5,7,8,14,34,72,na,22,9,18,na,5,21,na,33,na,20,21,7,5,na,18,79,11,74,93,43,6,50,8,7,6,undefined,na,6,52,12,9,undefined,1,19,13,1,na,20,109,5,48,9,11,6,9,11,3,undefined,8,17,26,7,na,6,81,19,62,13,11,15,9,3,10,4,11,38,na,5,3,15,na,undefined
07/09/2021,6,51,27,31,89,133,na,72,74,62,14,24,49,na,86,na,78,75,31,14,7,31,243,46,172,248,106,27,88,38,17,17,undefined,na,22,234,29,14,undefined,14,31,37,10,8,52,274,6,98,21,36,5,76,18,12,undefined,19,54,72,35,na,27,174,51,87,34,42,43,54,23,18,21,1,65,na,58,22,63,13,undefined
07/09/2021,7,117,66,42,168,189,na,221,235,146,33,38,119,na,151,na,113,117,79,22,16,47,390,68,276,445,56,70,190,83,37,36,undefined,na,35,281,58,20,undefined,36,49,63,56,36,102,382,21,172,144,59,46,26,43,27,undefined,48,141,116,88,na,80,204,42,269,18,60,79,93,53,20,69,55,84,na,35,46,153,39,undefined
07/09/2021,8,177,102,100,303,265,na,155,209,129,38,51,152,na,146,na,167,244,135,41,15,106,572,123,353,536,20,99,249,82,43,59,undefined,na,65,322,117,32,undefined,33,97,70,70,26,146,526,45,250,101,82,126,77,49,52,undefined,82,169,166,143,na,120,289,36,238,8,105,168,173,117,44,107,36,89,na,37,129,170,36,undefined
07/09/2021,9,202,120,79,325,222,na,108,155,76,65,45,123,na,100,na,152,186,123,50,20,113,457,65,253,480,11,113,194,71,64,66,undefined,na,34,245,89,60,undefined,37,78,37,43,12,159,460,38,297,136,96,120,85,56,39,undefined,75,98,126,137,na,104,345,56,249,4,100,173,166,120,25,146,121,67,na,30,106,149,24,undefined
07/09/2021,10,213,143,117,436,227,na,133,161,72,34,34,119,na,104,na,204,159,143,67,34,149,508,52,224,461,37,141,166,67,65,63,undefined,na,24,234,91,70,undefined,35,94,64,37,9,155,472,52,295,155,97,151,111,55,56,undefined,113,124,138,166,na,141,369,67,269,6,105,182,161,104,31,178,66,68,na,29,118,152,39,undefined
07/09/2021,11,229,153,135,478,248,na,117,158,78,44,42,161,na,123,na,254,174,126,107,44,212,617,66,221,487,59,153,193,82,128,56,undefined,na,29,285,83,80,undefined,30,90,99,10,13,198,521,43,395,142,131,166,70,79,46,undefined,130,99,113,167,na,147,507,82,298,5,126,285,167,106,38,168,120,47,na,40,127,166,38,undefined
07/09/2021,12,298,245,212,553,302,na,134,199,130,43,52,182,na,125,na,312,195,142,151,59,246,812,97,321,536,32,181,205,77,123,94,undefined,na,43,371,155,86,undefined,75,125,109,26,19,288,663,53,481,182,183,177,142,146,59,undefined,151,147,136,257,na,207,615,97,333,34,121,401,259,147,34,325,120,71,na,34,145,210,57,undefined
07/09/2021,13,324,201,211,554,317,na,144,181,91,39,58,206,na,131,na,309,228,140,162,58,248,684,111,274,549,250,176,241,83,118,80,undefined,na,45,352,123,83,undefined,59,99,78,21,20,269,721,55,535,201,253,221,137,143,49,undefined,187,147,151,264,na,176,638,112,383,1,134,417,238,164,41,292,127,60,na,39,155,218,61,undefined
07/09/2021,14,304,206,221,509,277,na,122,165,73,39,31,116,na,122,na,277,179,94,167,66,281,718,94,312,597,355,112,219,97,142,56,undefined,na,13,315,98,61,undefined,33,92,63,23,16,278,572,63,505,162,135,126,100,116,68,undefined,154,110,147,208,na,213,593,85,344,10,177,436,205,118,23,186,13,80,na,43,115,151,60,undefined
07/09/2021,15,316,170,188,501,299,na,134,148,83,28,29,148,na,149,na,262,134,100,167,59,254,732,91,359,618,177,89,195,86,130,54,undefined,na,13,362,85,64,undefined,26,78,95,22,18,243,632,28,480,121,111,140,85,123,74,undefined,132,124,150,222,na,172,588,97,320,3,137,405,125,73,18,249,46,49,na,37,118,198,56,undefined
07/09/2021,16,328,158,234,455,327,na,202,233,173,51,69,199,na,137,na,188,136,99,145,43,244,909,122,458,637,154,80,187,147,112,57,undefined,na,11,409,88,79,undefined,33,65,63,23,22,195,608,39,442,88,87,129,98,110,68,undefined,122,157,196,280,na,164,618,107,125,na,157,494,179,113,25,269,23,72,na,37,147,231,65,undefined
07/09/2021,17,297,95,247,417,397,na,294,366,155,58,95,306,na,201,na,167,173,117,155,43,227,1013,122,507,832,199,126,337,178,124,83,undefined,na,22,584,88,77,undefined,44,97,77,59,36,193,678,62,467,129,93,139,94,107,90,undefined,149,195,237,277,na,179,724,107,99,4,166,509,148,77,21,293,77,104,na,39,154,418,91,undefined
07/09/2021,18,226,88,207,394,337,na,241,248,81,44,125,418,na,178,na,114,94,58,159,59,256,933,88,374,599,214,101,323,154,110,73,undefined,na,26,547,78,67,undefined,16,72,83,41,29,148,600,37,359,108,97,86,107,116,102,undefined,160,163,155,156,na,165,685,124,106,2,104,431,109,16,10,278,34,78,na,26,97,515,19,undefined
07/09/2021,19,152,78,192,303,271,na,123,72,58,34,95,303,na,112,na,80,55,23,128,46,159,700,57,244,351,179,46,187,78,76,57,undefined,na,14,366,65,67,undefined,4,47,33,35,21,120,392,17,252,73,79,84,57,74,26,undefined,113,74,86,84,na,117,522,87,105,2,84,355,74,4,11,191,114,49,na,12,46,323,8,undefined
07/09/2021,20,88,28,103,120,119,na,44,48,32,30,49,149,na,71,na,41,37,19,95,30,60,437,48,212,189,135,44,92,27,72,35,undefined,na,6,178,28,24,undefined,9,28,34,14,12,42,246,15,167,61,63,76,48,44,34,undefined,88,54,70,49,na,61,328,81,53,na,22,147,49,1,5,100,197,17,na,8,10,170,4,undefined
07/09/2021,21,35,8,26,38,50,na,7,2,15,10,9,19,na,18,na,9,10,7,55,5,14,101,20,120,65,53,8,36,3,28,15,undefined,na,na,31,18,2,undefined,5,6,2,1,1,25,91,6,63,15,39,7,20,17,5,undefined,28,17,38,8,na,16,130,40,44,na,14,34,23,0,0,7,62,20,na,na,5,15,1,undefined
07/09/2021,22,23,8,26,39,9,na,5,3,23,5,7,11,na,8,na,26,16,12,10,4,6,80,7,104,79,38,10,8,1,19,4,undefined,na,na,26,14,na,undefined,6,10,4,na,na,20,84,3,65,21,38,na,6,8,17,undefined,18,11,31,7,na,22,91,24,18,na,12,13,11,0,2,9,72,4,8,na,1,6,2,undefined
07/09/2021,23,10,7,18,14,21,na,1,na,8,5,2,8,na,7,na,8,18,na,11,7,3,59,6,45,48,32,6,18,3,4,4,undefined,na,na,21,6,na,undefined,2,1,1,2,1,10,27,1,25,2,40,6,3,2,3,undefined,1,5,15,3,na,8,37,12,15,na,11,6,4,0,1,1,109,na,7,3,3,4,1,undefined
08/09/2021,0,3,2,6,7,30,na,na,na,na,na,2,3,na,5,na,5,10,3,9,7,3,31,1,19,21,9,5,34,1,3,4,undefined,na,2,4,1,na,undefined,5,4,na,2,1,12,27,4,16,3,15,na,3,2,4,undefined,10,5,5,3,na,7,34,5,34,na,10,8,2,0,7,1,115,na,6,na,na,3,na,undefined
08/09/2021,1,1,na,5,2,15,na,3,na,na,na,na,4,na,1,na,na,4,na,3,6,1,27,1,13,13,11,3,6,na,2,1,undefined,na,na,-2,2,2,undefined,na,na,1,na,na,1,10,na,23,3,19,na,3,1,na,undefined,na,13,5,na,na,8,26,8,29,2,1,1,3,0,1,na,112,na,3,na,na,1,1,undefined
08/09/2021,2,2,na,4,1,13,na,na,na,na,na,na,na,na,16,na,na,6,2,3,5,2,22,2,11,20,15,na,14,na,na,na,undefined,na,na,0,na,1,undefined,11,5,na,1,1,na,43,na,9,5,17,na,3,6,na,undefined,7,1,6,1,na,3,10,3,27,2,1,na,3,0,0,na,79,na,na,na,na,na,na,undefined
08/09/2021,3,na,na,9,4,26,na,na,na,4,na,na,2,na,1,na,9,1,na,8,1,4,35,5,18,4,8,1,30,na,9,6,undefined,na,na,1,4,na,undefined,na,1,na,na,na,6,33,na,21,3,8,1,2,3,na,undefined,1,6,na,1,na,na,4,4,30,2,3,na,3,0,0,na,2,na,6,na,1,2,na,undefined
08/09/2021,4,9,1,3,6,37,na,12,na,2,1,2,3,na,2,na,2,7,na,1,2,6,45,2,12,5,14,na,42,na,2,2,undefined,na,2,3,1,5,undefined,5,na,4,3,2,5,26,2,29,2,11,4,2,1,1,undefined,na,1,8,2,na,3,18,2,46,na,2,4,1,0,0,2,na,na,2,na,na,3,na,undefined
08/09/2021,5,7,8,15,33,63,na,16,8,22,na,11,20,na,33,na,13,38,4,4,3,22,82,18,84,101,20,11,47,7,4,4,undefined,na,2,42,3,7,undefined,1,13,9,2,1,18,118,4,46,8,13,7,14,7,4,undefined,7,22,30,5,na,10,84,8,31,na,8,18,6,10,5,4,8,na,11,8,5,20,na,undefined
08/09/2021,6,75,16,33,71,136,na,98,86,50,21,22,66,na,97,na,96,76,33,12,9,34,208,51,217,298,59,11,91,51,19,11,undefined,na,28,223,26,15,undefined,16,38,43,17,15,44,260,7,112,18,63,11,78,21,23,undefined,28,62,77,47,na,36,219,61,90,8,73,43,53,34,20,7,5,na,26,71,21,80,13,undefined
08/09/2021,7,103,65,49,185,227,na,258,191,143,39,63,164,na,154,na,79,121,70,13,6,47,354,69,291,456,16,45,181,99,32,53,undefined,na,38,303,55,9,undefined,35,49,45,37,20,85,420,34,142,75,32,49,55,44,33,undefined,55,127,117,73,na,78,193,37,229,7,80,76,101,55,26,70,20,na,40,27,50,178,36,undefined
08/09/2021,8,176,92,89,324,305,na,163,163,142,50,79,211,na,179,na,155,205,143,36,17,69,534,114,340,561,75,75,293,100,49,80,undefined,na,57,307,113,47,undefined,57,92,47,57,33,123,551,77,243,78,72,84,66,53,58,undefined,83,157,176,135,na,122,280,50,251,13,93,152,111,111,65,111,55,na,92,26,106,205,44,undefined
08/09/2021,9,170,104,104,297,249,261,113,161,78,53,52,171,na,118,na,183,211,133,62,29,96,469,90,259,482,100,71,212,99,46,54,undefined,na,51,301,94,39,undefined,40,87,49,63,34,136,472,41,238,93,86,155,55,56,39,undefined,102,118,144,122,na,98,342,130,237,39,83,173,145,169,59,122,123,na,63,41,110,156,49,undefined
08/09/2021,10,187,182,130,417,281,na,158,185,51,32,69,211,na,109,na,182,192,96,104,22,164,482,88,218,549,37,103,212,104,64,68,undefined,na,62,336,87,79,undefined,29,89,82,67,45,188,584,45,351,125,72,146,66,72,64,undefined,110,128,137,187,na,144,411,321,349,8,133,222,141,116,42,159,51,na,63,21,137,222,54,undefined
08/09/2021,11,275,175,223,512,314,-2,184,224,64,31,151,249,na,130,na,198,176,94,141,53,195,661,99,244,625,17,90,237,117,122,87,undefined,na,54,389,103,98,undefined,29,109,65,61,44,247,595,55,370,127,112,191,82,90,62,undefined,134,153,155,196,na,147,512,247,390,na,129,299,197,140,45,216,42,46,57,26,120,275,83,undefined
08/09/2021,12,402,236,273,654,400,-2,201,277,99,47,182,303,na,184,na,225,293,142,181,63,213,900,175,326,683,31,140,258,143,119,91,undefined,na,68,536,147,118,undefined,76,143,98,73,45,338,745,53,495,163,189,184,122,130,68,undefined,190,161,149,257,na,210,679,262,354,3,180,427,237,184,43,255,79,74,100,43,183,358,91,undefined
08/09/2021,13,462,264,317,651,432,-2,238,299,89,42,183,272,na,165,na,320,301,135,182,65,275,960,138,357,863,41,123,299,162,164,108,undefined,na,87,598,134,145,undefined,38,134,79,50,30,315,794,74,561,168,108,246,99,173,97,undefined,201,204,188,263,na,229,653,218,421,4,206,456,225,154,42,225,29,79,90,43,168,336,110,undefined
08/09/2021,14,345,179,241,638,406,-2,198,260,85,43,154,235,na,179,na,325,169,140,191,46,247,926,99,359,843,121,102,271,145,125,93,undefined,na,57,476,105,86,undefined,47,133,79,38,38,326,701,43,551,164,93,158,119,137,75,undefined,139,128,189,228,na,164,640,108,416,5,168,468,236,126,34,240,16,83,58,46,106,300,96,undefined
08/09/2021,15,389,203,292,615,472,-2,245,271,107,44,180,294,na,135,na,263,169,114,186,78,224,907,127,412,880,217,74,256,174,122,103,undefined,na,77,508,88,77,undefined,44,103,87,59,39,324,766,71,522,128,90,200,120,151,69,undefined,185,137,188,268,na,198,673,126,360,6,178,514,196,101,36,250,14,101,89,54,147,336,87,undefined
08/09/2021,16,428,192,267,514,454,-2,294,315,174,47,212,332,na,197,na,232,145,138,180,33,265,1044,97,482,1010,181,87,287,208,126,92,undefined,na,69,520,114,71,undefined,243,119,66,74,53,234,742,47,532,104,79,125,142,96,94,undefined,158,166,197,265,na,223,740,108,176,2,169,602,213,101,17,273,38,90,82,45,201,371,111,undefined
08/09/2021,17,355,135,271,542,589,-2,462,582,173,58,354,515,na,271,na,176,192,130,222,59,279,1231,160,598,1240,226,147,440,285,148,96,undefined,na,99,812,100,86,undefined,89,144,124,116,70,278,800,77,512,141,86,128,136,123,103,undefined,202,264,262,321,na,228,844,105,108,58,193,605,169,86,24,317,61,135,82,65,152,648,130,undefined
08/09/2021,18,286,112,325,510,554,-2,386,477,91,74,377,514,na,241,na,146,90,66,174,93,278,1111,118,416,999,250,114,426,228,163,121,undefined,na,65,982,65,68,undefined,38,90,98,97,57,225,784,50,444,133,105,124,129,150,118,undefined,169,252,142,214,na,194,790,116,153,142,138,640,129,14,19,356,55,141,74,34,134,627,48,undefined
08/09/2021,19,202,55,206,283,270,-2,134,148,66,61,279,355,na,120,na,74,62,18,108,45,169,808,102,288,452,207,72,212,78,110,84,undefined,na,24,657,57,70,undefined,7,41,48,35,18,127,384,23,323,93,100,103,70,75,55,undefined,111,113,122,95,na,128,623,98,146,49,97,385,106,8,10,194,103,84,51,11,48,379,12,undefined
08/09/2021,20,111,25,131,154,153,-2,49,82,63,16,148,239,na,69,na,38,15,24,101,32,116,446,62,216,308,156,37,109,34,61,52,undefined,na,20,322,29,36,undefined,5,31,30,21,13,70,287,26,161,61,93,63,52,59,46,undefined,78,75,83,77,na,88,380,87,81,34,26,167,47,3,6,96,91,38,34,12,19,229,8,undefined
08/09/2021,21,47,11,78,41,39,-2,9,13,20,16,18,17,na,20,na,17,18,5,27,7,23,121,10,138,87,54,18,34,8,29,17,undefined,na,16,47,7,6,undefined,7,4,8,6,2,28,119,4,55,33,87,4,20,19,11,undefined,33,22,34,19,na,13,169,33,64,8,14,44,22,1,1,11,43,24,15,5,2,12,1,undefined
08/09/2021,22,24,7,51,35,32,-2,3,8,36,11,5,12,na,9,na,36,28,13,9,5,12,121,22,100,77,26,3,24,3,17,7,undefined,na,4,42,8,7,undefined,169,4,4,na,na,7,83,na,39,5,38,5,12,10,7,undefined,17,10,29,11,na,18,94,25,54,5,15,19,10,0,2,1,17,33,7,6,2,5,2,undefined
08/09/2021,23,13,2,17,15,20,-2,2,7,6,4,4,14,na,3,na,13,6,1,13,2,31,83,10,62,49,16,5,20,1,8,9,undefined,na,1,21,2,1,undefined,19,4,2,na,na,12,47,1,44,4,34,4,8,5,4,undefined,18,8,20,7,na,15,63,20,50,3,14,17,1,0,0,2,32,17,17,1,na,3,na,undefined
09/09/2021,0,5,5,16,18,23,-2,na,na,na,na,-2,2,na,2,na,5,6,3,6,4,5,55,2,23,8,21,17,21,1,8,16,undefined,na,1,6,na,1,undefined,2,2,2,2,na,4,25,1,29,7,25,1,10,3,3,undefined,13,1,13,8,na,10,27,14,56,7,2,8,2,0,1,2,88,16,12,na,na,2,na,undefined
09/09/2021,1,1,1,8,10,11,-2,na,na,na,na,1,5,na,1,na,na,2,na,5,na,1,15,3,15,6,18,1,11,na,4,3,undefined,na,na,0,3,na,undefined,na,na,2,1,na,na,24,1,17,5,44,1,4,9,1,undefined,1,1,8,5,na,10,43,7,35,1,na,6,3,0,0,2,103,14,4,na,1,na,na,undefined
09/09/2021,2,1,39,4,2,15,-2,na,na,1,1,3,2,na,1,na,na,3,1,3,na,6,37,3,8,3,20,na,7,1,2,3,undefined,na,na,1,na,na,undefined,8,1,na,na,na,6,36,na,20,2,25,na,na,4,na,undefined,11,1,9,5,na,4,15,5,31,na,2,4,9,0,0,na,7,na,7,na,na,1,na,undefined
09/09/2021,3,8,na,7,16,30,-2,na,na,2,na,0,2,na,3,na,5,7,2,2,2,12,27,3,10,2,10,na,30,1,10,2,undefined,na,na,6,4,na,undefined,6,na,1,na,na,5,37,na,24,2,11,na,7,5,na,undefined,3,na,2,na,na,9,37,8,42,1,2,2,5,3,5,na,na,2,5,na,na,na,na,undefined
09/09/2021,4,5,3,8,8,35,-2,10,na,2,na,-2,1,na,2,na,2,7,na,2,2,3,19,na,21,15,14,na,32,2,2,8,undefined,na,na,4,1,8,undefined,4,na,1,1,na,6,22,1,20,1,1,5,7,5,1,undefined,na,4,8,5,na,1,22,2,45,1,1,4,3,0,2,na,na,4,na,1,na,na,na,undefined
09/09/2021,5,10,7,15,42,60,-2,17,10,31,na,6,13,na,31,na,24,36,5,2,2,21,75,16,86,73,65,6,43,9,16,10,undefined,na,6,61,9,8,undefined,na,25,9,6,8,13,117,4,48,24,25,7,19,7,6,undefined,10,17,22,5,na,12,90,8,54,11,10,14,13,5,13,1,5,28,na,1,3,12,1,undefined
09/09/2021,6,59,26,39,98,137,-2,80,80,57,14,33,65,na,79,na,86,96,51,10,5,25,236,53,236,247,93,16,128,50,18,23,undefined,na,27,368,23,10,undefined,25,41,33,11,11,45,277,10,99,24,56,16,87,14,16,undefined,24,60,71,34,na,45,194,61,110,52,52,39,61,18,21,14,11,62,na,73,19,60,12,undefined
09/09/2021,7,104,73,46,191,194,-2,188,189,129,31,91,139,na,140,na,104,118,76,19,18,40,400,78,340,434,124,65,188,90,34,36,undefined,na,48,470,60,14,undefined,26,64,40,44,25,97,399,11,153,81,57,38,25,34,16,undefined,54,141,94,83,na,78,198,38,260,18,69,88,76,79,32,81,33,64,na,31,71,160,42,undefined
09/09/2021,8,171,110,65,281,276,-2,143,165,144,33,113,162,na,162,na,163,213,161,27,10,67,560,112,353,417,18,91,269,76,70,74,undefined,na,71,515,113,31,undefined,28,111,32,46,20,129,539,60,220,114,78,115,45,59,39,undefined,67,146,163,101,na,102,269,62,241,6,86,127,165,124,38,120,44,91,na,42,77,152,43,undefined
09/09/2021,9,126,158,88,311,209,-2,89,124,85,46,94,134,na,108,na,177,149,93,50,14,74,489,68,268,401,35,117,218,79,48,73,undefined,na,45,386,102,39,undefined,38,87,66,51,13,131,458,38,251,117,108,118,58,62,51,undefined,82,107,141,126,na,133,270,56,254,9,118,159,146,122,45,132,132,61,na,51,109,148,34,undefined
09/09/2021,10,225,179,155,345,221,-2,89,154,52,33,107,109,na,70,na,254,151,115,78,16,128,524,81,261,394,33,104,199,76,95,63,undefined,na,36,459,82,67,undefined,27,80,66,50,42,165,483,31,335,166,102,116,81,62,50,undefined,105,90,133,183,na,137,370,86,310,11,120,231,164,106,38,164,37,78,na,26,132,131,25,undefined
09/09/2021,11,264,190,189,447,281,-2,95,198,90,38,56,184,na,123,na,274,140,153,129,48,158,697,66,253,500,20,141,226,70,98,70,undefined,na,44,505,119,78,undefined,32,90,69,50,32,226,516,30,368,175,141,144,84,98,56,undefined,138,126,123,183,na,152,490,64,341,24,121,294,172,117,38,177,100,66,na,41,120,171,63,undefined
09/09/2021,12,388,223,263,577,387,-2,146,239,108,46,90,287,na,142,na,320,288,150,184,60,172,841,133,352,582,35,197,255,86,142,96,undefined,na,65,750,142,89,undefined,135,101,86,62,29,289,692,50,516,237,210,146,114,114,57,undefined,153,149,161,235,na,206,674,107,353,18,141,394,252,162,49,278,68,93,na,45,196,277,71,undefined
09/09/2021,13,418,253,237,642,390,-2,159,230,106,51,65,244,na,142,na,331,229,126,194,49,261,857,126,321,659,131,175,314,108,127,89,undefined,na,49,763,185,130,undefined,50,123,79,35,51,298,828,54,496,241,179,218,121,134,56,undefined,175,169,177,271,na,179,665,107,385,2,172,423,240,123,45,323,59,76,na,53,133,265,68,undefined
09/09/2021,14,424,186,230,527,390,-2,114,199,90,43,53,166,na,125,na,331,220,149,174,82,271,794,77,322,689,295,126,292,99,150,87,undefined,na,63,709,90,92,undefined,31,108,88,51,56,256,628,57,485,181,132,173,121,107,74,undefined,139,160,143,240,na,161,586,93,416,5,150,392,190,105,19,189,1,72,na,40,126,244,66,undefined
09/09/2021,15,398,169,305,538,424,-2,155,192,133,39,59,206,na,137,na,261,172,119,174,52,282,915,99,432,808,246,87,310,119,125,95,undefined,na,52,769,132,75,undefined,37,112,85,81,59,270,724,47,490,141,112,145,113,123,71,undefined,153,166,186,241,na,205,718,119,403,6,178,527,191,97,25,231,26,63,na,47,138,240,68,undefined
09/09/2021,16,344,161,280,542,449,-2,225,251,167,42,104,300,na,184,na,213,148,136,194,104,240,939,109,432,778,186,83,333,147,125,108,undefined,na,53,995,89,74,undefined,34,89,68,79,47,249,756,53,508,114,84,164,76,118,78,undefined,162,169,194,290,na,200,715,140,161,18,177,503,184,84,14,242,34,77,na,44,134,335,105,undefined
09/09/2021,17,374,181,396,540,530,-2,353,429,155,86,193,524,na,230,na,163,173,114,204,92,252,1171,148,496,1034,238,109,374,215,124,89,undefined,na,84,1352,106,99,undefined,18,107,122,143,97,233,848,51,430,121,90,139,91,156,129,undefined,176,258,255,324,na,233,837,139,108,74,198,609,188,94,15,389,93,121,na,74,228,583,146,undefined
09/09/2021,18,279,87,318,480,521,-2,354,422,118,90,156,576,na,214,na,136,78,64,218,66,225,1043,113,439,901,279,105,365,251,165,120,undefined,na,58,1222,75,82,undefined,33,86,92,99,72,179,717,42,437,136,117,137,97,123,83,undefined,154,238,171,202,na,199,821,126,152,137,121,555,151,15,13,373,68,131,na,34,150,679,54,undefined
09/09/2021,19,190,66,216,301,272,-2,122,212,45,52,143,435,na,125,na,90,61,24,142,37,194,825,95,265,519,187,63,192,99,121,78,undefined,na,25,715,56,50,undefined,5,56,60,53,27,130,388,21,279,69,107,108,62,115,55,undefined,138,105,112,112,na,136,660,70,161,56,119,366,121,8,8,249,142,70,na,22,64,438,9,undefined
09/09/2021,20,102,40,142,148,161,-2,73,123,38,30,57,273,na,75,na,57,32,26,71,26,96,501,66,227,270,127,46,125,51,89,58,undefined,na,20,352,46,38,undefined,4,31,31,23,15,77,265,11,216,52,97,56,51,50,42,undefined,86,89,69,75,na,76,419,70,85,27,37,154,36,4,3,122,29,32,na,11,33,236,8,undefined
09/09/2021,21,26,18,31,37,50,-2,8,14,9,17,6,26,na,21,na,22,16,6,24,12,26,98,15,106,92,64,19,43,5,26,14,undefined,na,7,59,15,7,undefined,10,6,5,7,1,32,121,1,79,33,77,6,32,28,18,undefined,37,17,27,23,na,21,168,36,88,9,28,43,22,0,7,21,18,19,na,4,2,17,1,undefined
09/09/2021,22,33,8,41,45,28,-2,6,6,21,6,3,17,na,12,na,13,27,13,12,8,13,94,14,98,80,46,5,22,5,24,1,undefined,na,2,46,6,4,undefined,6,13,3,1,1,16,115,2,35,10,56,4,18,10,5,undefined,21,14,25,13,na,21,119,32,69,2,19,30,17,0,4,1,73,38,na,3,1,4,4,undefined
09/09/2021,23,19,3,15,14,17,-2,3,na,6,3,na,8,na,7,na,2,8,1,13,1,4,48,2,51,76,19,3,14,1,5,6,undefined,na,na,31,3,2,undefined,2,5,2,4,1,8,32,na,36,6,39,1,13,8,11,undefined,5,9,9,5,na,26,70,25,39,4,11,13,6,0,0,na,170,24,na,na,na,4,na,na
10/09/2021,0,6,1,11,8,18,-2,5,na,2,na,1,6,na,2,na,5,4,1,5,na,11,17,5,25,6,19,2,19,1,5,5,undefined,na,na,9,2,1,undefined,3,na,1,3,3,3,27,1,63,2,23,1,3,2,na,undefined,7,7,9,8,na,5,42,9,52,na,1,7,6,0,0,1,190,9,na,na,1,2,na,na
10/09/2021,1,5,2,13,10,14,-2,1,na,1,1,2,4,na,4,na,9,9,3,2,1,na,36,2,11,8,18,2,8,3,na,3,undefined,na,na,4,2,4,undefined,4,na,2,na,na,3,34,1,37,4,10,3,2,2,4,undefined,4,4,10,4,na,9,32,10,23,2,3,3,9,0,0,na,72,28,na,na,na,na,na,na
10/09/2021,2,9,37,5,8,11,-2,na,na,1,1,na,na,na,na,na,3,9,2,1,na,6,17,3,8,5,10,2,10,na,1,1,undefined,na,na,4,na,2,undefined,4,na,na,1,na,na,33,na,11,1,19,na,4,2,na,undefined,8,na,5,7,na,na,18,13,33,na,1,na,2,0,2,2,122,21,na,na,na,na,na,na
10/09/2021,3,5,1,1,7,34,-2,2,na,1,na,na,3,na,1,na,15,1,na,2,na,10,10,2,13,6,11,na,41,1,8,8,undefined,na,4,5,7,na,undefined,3,na,1,na,na,5,31,na,20,3,18,na,3,na,na,undefined,4,1,3,3,na,3,24,3,37,na,2,4,2,0,0,na,10,7,na,na,na,2,na,na
10/09/2021,4,9,5,3,13,41,-2,5,na,3,na,na,1,na,4,na,1,11,na,1,2,6,25,1,15,5,21,26,35,na,1,1,undefined,na,1,10,1,6,undefined,na,na,2,2,1,3,49,1,27,4,8,6,10,1,1,undefined,na,2,5,4,na,1,31,10,41,2,1,6,8,1,8,2,na,4,na,na,na,na,na,na
10/09/2021,5,7,8,13,31,57,-2,23,7,24,3,5,18,na,21,na,10,28,9,6,2,11,73,13,97,64,39,24,70,8,4,12,undefined,na,na,64,15,9,undefined,9,9,5,1,1,20,134,8,30,19,22,9,15,4,5,undefined,7,15,24,12,na,12,77,7,36,10,15,19,8,1,18,3,na,16,na,6,4,24,na,na
10/09/2021,6,57,32,30,84,126,-2,118,99,46,23,21,75,na,86,na,69,101,20,8,5,26,228,51,176,240,109,31,107,56,32,19,undefined,na,25,332,21,10,undefined,19,30,33,16,10,36,250,12,88,32,62,9,51,17,7,undefined,15,61,62,40,na,37,168,48,91,24,39,37,58,23,17,16,3,51,na,71,14,96,21,na
10/09/2021,7,100,63,43,170,204,-2,201,195,97,33,46,142,na,147,na,118,124,90,29,14,77,396,65,240,500,124,72,190,102,35,31,undefined,na,27,473,52,34,undefined,29,60,33,29,18,89,399,19,175,92,50,88,15,32,26,undefined,51,133,88,92,na,77,182,25,261,60,75,101,96,73,19,60,24,82,na,37,64,154,52,na
10/09/2021,8,164,111,73,287,242,-2,194,182,118,44,64,211,na,172,na,148,206,139,32,28,108,482,100,282,476,191,120,256,105,41,64,undefined,na,41,489,80,37,undefined,26,90,56,52,34,111,486,44,248,155,76,121,45,39,40,undefined,78,150,164,103,na,129,280,63,259,130,84,114,125,100,39,128,25,93,na,33,115,227,48,na
10/09/2021,9,153,122,82,327,200,-2,149,124,82,49,47,122,na,118,na,166,151,112,40,16,122,452,64,246,475,264,118,168,64,66,62,undefined,na,14,412,80,46,undefined,25,66,67,55,19,113,473,26,290,129,106,162,59,59,55,undefined,76,107,107,128,na,117,348,88,261,119,82,150,159,105,41,127,86,80,na,42,80,155,38,na
10/09/2021,10,208,142,140,477,245,-2,128,161,57,32,54,165,na,118,na,233,168,115,94,49,218,502,78,211,442,317,141,197,75,85,58,undefined,na,28,440,81,83,undefined,36,77,64,48,25,170,541,34,354,203,107,196,96,70,57,undefined,91,88,107,186,na,190,443,249,330,102,76,246,191,126,39,136,36,67,na,35,144,156,46,na
10/09/2021,11,272,169,175,514,305,-2,110,149,69,46,45,142,na,107,na,254,218,115,122,74,271,630,85,242,457,346,136,242,69,116,58,undefined,na,46,474,90,69,undefined,19,82,55,32,16,211,534,45,388,195,140,191,102,95,56,undefined,159,108,99,190,na,188,518,303,313,126,133,338,165,102,41,165,73,54,na,51,104,156,62,55
10/09/2021,12,361,205,243,622,352,-2,159,214,102,56,61,208,na,121,na,276,218,153,148,80,378,747,121,316,517,521,193,248,100,135,59,undefined,na,64,619,119,83,undefined,49,124,71,43,39,263,758,43,402,222,234,217,109,126,63,undefined,169,126,158,275,na,207,623,317,375,130,173,427,251,143,53,285,61,59,62,68,126,237,62,172
10/09/2021,13,376,227,307,626,366,-2,156,214,121,43,58,196,na,120,na,302,245,122,207,99,334,753,100,319,599,327,189,264,144,147,102,undefined,na,61,674,132,93,undefined,55,117,214,62,40,293,730,52,505,221,168,225,104,117,111,undefined,161,161,164,291,na,265,702,265,325,138,161,471,245,175,25,332,152,100,99,30,122,240,86,197
10/09/2021,14,350,202,267,563,347,345,156,190,82,41,74,239,na,133,na,259,161,126,202,79,294,796,98,326,720,349,159,249,99,146,75,undefined,na,37,620,97,76,undefined,48,84,177,39,34,254,595,39,457,211,159,201,132,143,74,undefined,166,107,160,250,na,209,620,125,311,117,176,461,202,146,44,253,2,74,61,35,142,215,73,179
10/09/2021,15,389,210,272,543,390,435,188,219,115,31,69,222,na,147,na,233,127,110,199,65,280,879,109,444,735,254,127,269,110,159,79,undefined,na,35,731,107,84,undefined,26,92,109,36,31,237,719,49,508,153,141,160,118,159,60,undefined,152,142,164,265,na,261,712,107,314,124,160,483,150,105,25,273,8,81,72,71,100,223,82,247
10/09/2021,16,341,171,333,554,413,417,203,260,148,45,94,244,na,184,na,217,121,95,166,56,278,903,116,411,848,203,99,315,119,159,59,undefined,na,59,819,102,89,undefined,35,98,54,53,33,240,739,46,492,131,74,137,103,118,86,undefined,190,150,195,294,na,230,782,138,166,148,183,495,162,97,14,319,14,93,63,47,151,271,88,246
10/09/2021,17,402,158,338,563,484,539,281,353,143,83,138,443,na,244,na,161,169,103,213,82,272,1119,144,483,888,208,103,331,185,139,102,undefined,na,70,1147,84,74,undefined,27,129,74,77,51,219,780,64,507,132,98,119,94,119,83,undefined,173,211,227,316,na,234,838,119,164,146,154,575,159,105,29,311,75,106,94,59,166,459,134,286
10/09/2021,18,244,99,338,461,414,521,227,297,100,130,153,477,na,243,na,115,90,44,202,82,261,1061,108,383,734,241,54,332,187,152,115,undefined,na,44,1035,70,80,undefined,14,78,94,64,47,204,679,57,436,107,91,129,117,169,137,undefined,181,171,149,193,na,207,823,114,160,106,151,602,154,6,16,329,63,73,74,27,137,470,49,221
10/09/2021,19,153,75,257,370,266,300,128,131,76,57,115,333,na,119,na,63,54,31,136,61,166,865,99,312,360,187,na,169,116,113,92,undefined,na,24,607,42,80,undefined,14,50,55,32,25,138,466,16,311,61,83,100,63,93,51,undefined,141,179,100,97,na,147,600,101,129,56,90,378,108,1,16,236,22,80,37,21,75,374,10,142
10/09/2021,20,121,37,140,158,123,183,47,66,42,27,65,206,na,73,na,39,22,8,88,27,83,612,80,205,166,153,na,111,30,83,62,undefined,na,13,301,36,28,undefined,2,31,29,15,8,81,289,20,208,34,85,76,63,66,45,undefined,117,68,68,55,na,79,493,63,112,38,54,211,66,1,7,120,29,23,22,13,44,197,4,105
10/09/2021,21,48,11,72,61,67,76,2,13,19,5,9,42,na,27,na,19,22,2,36,17,28,121,27,160,72,57,na,34,5,24,24,undefined,na,7,58,13,6,undefined,39,9,7,5,8,31,142,2,86,27,59,9,20,24,38,undefined,47,23,47,21,na,20,169,49,61,17,11,35,21,2,7,16,1,15,26,7,8,25,2,67
10/09/2021,22,33,10,42,57,41,59,10,1,22,8,1,10,na,16,na,30,16,5,19,3,21,58,23,113,67,42,na,23,1,22,17,undefined,na,1,45,12,5,undefined,54,12,5,2,3,13,89,2,52,12,60,7,12,7,6,undefined,10,13,32,13,na,11,116,35,67,5,20,27,8,0,1,1,na,11,12,3,na,9,na,44
10/09/2021,23,22,5,20,18,30,26,na,na,7,na,2,12,na,8,na,2,14,3,13,8,5,91,2,53,61,23,na,36,3,9,4,undefined,na,2,23,4,1,undefined,38,2,1,1,1,4,49,2,32,1,43,2,6,9,5,undefined,5,10,18,6,na,15,68,27,51,1,4,12,17,1,1,na,1,3,11,1,1,3,na,12
11/09/2021,0,6,2,23,9,27,11,7,3,6,na,na,na,na,2,na,4,7,3,8,2,7,36,3,14,9,26,na,29,2,3,5,undefined,na,2,11,4,na,undefined,1,na,na,2,na,9,31,na,27,6,36,1,6,5,1,undefined,4,2,11,5,na,7,38,5,50,2,4,12,5,0,0,na,na,9,2,2,1,2,na,15
11/09/2021,1,1,5,8,17,12,8,3,na,1,5,na,2,na,1,na,5,3,na,7,3,9,50,3,23,14,21,na,10,na,3,na,undefined,na,na,7,3,1,undefined,na,1,2,na,na,3,33,2,23,na,48,3,5,1,1,undefined,2,na,2,2,na,3,41,14,33,na,3,2,8,0,0,na,na,1,na,na,na,3,na,16
11/09/2021,2,7,5,8,18,5,10,1,1,2,na,na,na,na,1,na,na,3,1,6,na,11,45,5,20,3,4,na,7,1,3,1,undefined,na,na,8,1,na,undefined,3,na,na,na,na,10,27,na,17,4,21,1,1,1,1,undefined,3,na,10,na,na,6,18,11,24,1,4,2,14,0,0,2,na,5,2,na,2,na,na,11
11/09/2021,3,2,3,6,6,17,11,2,1,na,na,4,1,na,1,na,2,2,na,na,1,4,37,na,11,6,25,na,18,1,7,1,undefined,na,na,5,na,na,undefined,na,na,1,na,na,na,28,na,17,5,25,na,6,1,1,undefined,2,na,5,1,na,3,17,6,35,na,na,na,2,0,0,na,4,3,3,na,na,na,na,14
11/09/2021,4,6,3,9,8,20,6,na,na,na,1,na,4,na,1,na,12,4,1,na,2,2,40,2,7,2,24,na,22,na,2,6,undefined,na,2,6,1,6,undefined,2,na,na,1,na,3,31,2,14,4,15,4,8,1,na,undefined,1,1,8,1,na,2,23,2,43,2,3,2,4,0,0,2,na,3,5,2,na,1,na,15
11/09/2021,5,7,4,8,16,51,22,14,2,8,na,6,13,na,8,na,13,11,2,3,3,12,44,9,33,74,40,na,56,5,8,6,undefined,na,4,31,5,7,undefined,na,4,2,1,1,15,88,2,36,24,20,4,10,6,5,undefined,12,5,18,2,na,11,38,12,39,4,7,11,3,0,0,2,3,17,4,2,1,6,1,13
11/09/2021,6,22,9,11,47,67,60,20,22,12,4,7,17,na,24,na,63,33,2,11,7,20,119,16,109,134,97,na,37,19,19,10,undefined,na,9,147,9,5,undefined,13,12,9,4,2,22,117,5,59,28,47,11,15,7,1,undefined,9,21,31,25,na,23,113,38,24,9,18,18,17,8,4,13,2,28,8,7,na,29,12,46
11/09/2021,7,35,22,28,66,64,108,77,85,24,8,19,58,na,47,na,31,31,10,11,11,26,179,23,100,226,97,na,45,40,19,18,undefined,na,17,247,10,11,undefined,14,25,9,8,6,36,158,9,78,60,65,26,34,11,6,undefined,22,36,34,33,na,35,102,16,110,19,20,42,37,18,5,45,2,32,na,42,11,77,44,69
11/09/2021,8,62,61,21,180,125,137,174,125,23,31,39,133,na,79,na,52,62,16,23,10,71,293,27,119,378,169,na,105,98,25,28,undefined,na,35,380,27,31,undefined,23,20,19,36,15,71,253,11,139,108,66,70,37,17,31,undefined,44,48,54,58,na,58,154,22,220,49,55,69,68,48,10,113,11,57,na,15,66,133,49,78
11/09/2021,9,138,78,82,267,234,238,237,240,30,33,49,161,na,113,na,113,95,45,29,23,136,356,48,146,616,305,na,207,174,69,34,undefined,na,59,675,26,55,undefined,16,43,21,56,17,88,393,23,243,204,138,166,60,68,34,undefined,71,55,58,132,na,87,272,36,222,66,71,166,124,77,12,186,13,98,na,25,154,181,71,99
11/09/2021,10,226,161,142,403,378,342,319,341,55,24,78,248,na,182,na,217,104,48,110,36,214,641,65,238,930,470,na,263,220,67,65,undefined,na,76,891,44,89,undefined,11,93,61,75,43,152,607,51,330,289,225,259,91,83,55,undefined,111,74,99,194,na,119,477,75,238,116,90,284,191,97,22,263,11,146,na,40,191,262,123,155
11/09/2021,11,291,181,206,494,413,386,385,364,62,35,115,313,na,216,na,222,132,71,137,69,257,752,63,244,966,643,na,305,238,116,99,undefined,na,67,1042,36,132,undefined,6,113,69,68,39,239,653,56,496,377,300,295,124,135,77,undefined,114,89,125,273,na,190,593,102,286,92,146,406,187,89,22,344,2,128,na,40,177,326,142,182
11/09/2021,12,320,236,346,586,530,487,427,341,69,35,95,298,na,213,na,192,114,60,197,65,270,807,80,249,923,731,na,333,288,194,133,undefined,na,101,1100,88,121,undefined,13,134,110,134,88,285,771,47,482,406,325,327,133,158,141,undefined,130,119,132,240,na,191,668,93,345,122,138,515,217,115,26,338,10,131,na,41,176,340,146,212
11/09/2021,13,383,195,338,651,473,458,348,335,52,43,101,312,na,231,na,181,136,47,183,76,263,822,77,295,1037,639,na,359,254,152,183,undefined,na,89,1111,69,157,undefined,12,129,78,74,46,293,802,55,457,389,320,334,139,180,102,undefined,184,136,140,307,na,212,686,113,289,127,173,582,248,106,23,366,4,119,na,48,119,372,196,250
11/09/2021,14,406,212,325,590,450,520,386,320,80,31,119,415,na,229,na,235,146,65,232,81,275,930,88,365,1088,606,na,284,265,146,169,undefined,na,94,1124,61,114,undefined,143,90,76,62,46,252,715,78,471,328,278,270,163,123,97,undefined,184,108,158,304,na,227,783,132,315,114,208,612,184,124,20,307,6,126,na,57,152,468,172,265
11/09/2021,15,366,238,369,620,539,492,341,313,74,49,120,392,na,178,na,194,111,61,179,59,292,877,97,313,1085,438,na,333,219,130,195,undefined,na,77,1123,50,126,undefined,85,68,75,64,50,274,787,80,483,246,212,281,117,107,114,undefined,117,128,128,294,na,173,752,118,346,102,178,597,167,76,13,303,49,98,na,51,163,443,153,301
11/09/2021,16,381,175,346,501,440,463,289,319,56,20,143,406,na,167,na,109,88,28,207,81,257,860,58,280,1018,294,na,329,216,130,175,undefined,na,74,1207,42,106,undefined,11,89,53,62,35,215,633,59,446,160,128,179,135,136,135,undefined,113,115,102,300,na,193,820,135,349,90,156,630,176,73,22,347,16,96,na,36,117,424,161,295
11/09/2021,17,251,126,316,463,394,374,241,292,64,44,135,401,na,153,na,88,67,23,166,50,236,719,94,274,706,205,na,253,183,147,133,undefined,na,18,879,53,83,undefined,20,75,58,52,25,194,531,28,375,127,92,142,118,121,102,undefined,158,137,79,315,na,187,710,115,96,96,116,566,99,45,19,350,85,63,na,25,114,478,73,145
11/09/2021,18,217,90,331,350,302,311,115,173,42,40,108,343,na,131,na,59,51,7,135,65,192,681,71,243,349,232,na,182,78,128,107,undefined,na,14,611,40,62,undefined,13,42,67,45,24,145,448,24,346,85,86,87,107,62,93,undefined,115,107,94,148,na,141,671,104,82,59,94,428,107,5,10,234,39,54,na,18,72,396,10,142
11/09/2021,19,145,42,216,223,199,177,59,76,35,26,100,269,na,55,na,43,27,6,100,51,91,444,41,242,221,137,na,104,49,98,90,undefined,na,18,414,44,52,undefined,na,16,49,39,27,87,265,15,232,67,85,89,71,58,73,undefined,95,80,55,105,na,112,570,106,62,30,47,293,70,1,10,174,10,32,na,8,47,258,10,102
11/09/2021,20,79,25,183,109,112,124,26,74,25,18,71,197,na,37,na,26,16,3,97,20,85,332,35,227,145,99,na,74,46,73,66,undefined,na,8,239,25,46,undefined,2,41,30,14,10,51,202,21,201,36,76,63,48,41,32,undefined,90,61,65,74,na,77,426,64,75,19,25,158,46,0,3,88,na,13,na,5,19,204,2,72
11/09/2021,21,28,9,194,29,43,70,3,12,2,10,11,38,na,16,na,4,3,na,48,15,21,87,33,113,56,27,na,26,1,23,36,undefined,na,1,76,24,8,undefined,50,9,6,2,1,27,83,2,108,11,55,12,20,10,5,undefined,35,13,18,16,na,21,189,25,122,10,15,39,15,2,5,9,7,5,na,2,3,19,3,52
11/09/2021,22,20,9,62,30,39,44,5,2,2,12,na,12,na,12,na,7,8,2,12,13,15,82,13,69,94,49,na,20,1,16,29,undefined,na,na,37,8,2,undefined,93,1,2,2,na,10,53,3,40,12,47,6,10,5,15,undefined,16,47,20,4,na,11,103,22,100,3,8,23,3,0,6,3,4,6,na,7,na,7,na,35
11/09/2021,23,13,6,16,26,25,19,na,2,5,4,1,8,na,12,na,4,15,3,6,14,16,49,13,59,51,30,na,12,na,5,17,undefined,na,na,6,3,2,undefined,76,na,na,na,1,7,73,na,48,7,39,3,4,4,3,undefined,9,15,11,5,na,7,70,14,52,3,8,18,8,0,2,na,1,4,na,na,1,1,na,40
12/09/2021,0,6,3,9,6,17,8,8,na,1,1,na,7,na,2,na,8,6,4,7,1,7,29,1,40,9,41,na,14,na,13,11,undefined,na,na,14,2,4,undefined,na,na,1,na,na,3,6,4,15,10,34,2,4,6,3,undefined,1,8,3,3,na,4,41,8,65,1,6,7,2,0,0,1,3,1,na,1,na,9,na,21
12/09/2021,1,3,12,10,9,6,-2,2,na,1,na,na,1,na,na,na,4,9,3,9,1,2,37,3,9,1,18,na,9,na,2,2,undefined,na,na,0,1,1,undefined,na,na,1,na,na,4,10,na,28,3,19,2,2,na,na,undefined,4,3,3,na,na,3,21,6,51,na,1,5,2,0,0,1,1,15,na,na,1,11,na,7
12/09/2021,2,5,3,2,6,17,7,na,1,1,na,na,1,na,3,na,1,6,2,5,na,2,11,1,10,1,11,na,12,na,6,1,undefined,na,2,11,3,na,undefined,1,1,2,na,na,1,13,na,22,na,25,1,na,5,2,undefined,3,6,na,1,na,7,21,4,50,1,2,5,0,0,1,na,3,24,na,2,na,9,na,3
12/09/2021,3,11,1,2,2,17,7,na,na,2,1,4,1,na,1,na,14,4,na,na,1,9,15,1,6,3,13,na,23,na,na,na,undefined,na,3,3,na,na,undefined,4,na,na,na,na,na,17,1,9,10,6,na,3,na,1,undefined,3,na,2,3,na,na,15,5,40,na,3,2,4,0,1,1,1,18,na,2,na,na,na,7
12/09/2021,4,2,5,5,10,12,1,na,na,1,na,na,2,na,na,na,14,6,2,na,na,na,17,1,16,3,10,na,14,na,na,11,undefined,na,na,1,na,3,undefined,na,1,na,na,na,6,17,na,9,7,36,10,3,1,1,undefined,1,7,2,1,na,1,17,3,49,1,4,5,1,0,1,2,na,29,na,na,na,1,na,13
12/09/2021,5,11,6,10,18,34,6,10,5,6,na,4,9,na,3,na,3,8,4,3,2,10,65,15,27,58,20,na,51,4,11,3,undefined,na,na,3,5,na,undefined,3,7,1,2,na,12,44,na,30,4,7,1,5,8,8,undefined,9,3,4,1,na,6,15,9,67,2,9,10,2,0,0,3,2,34,na,4,na,5,na,17
12/09/2021,6,18,8,24,74,697,36,33,26,11,na,7,18,na,17,na,31,16,8,5,17,17,121,11,44,118,52,na,55,11,9,12,undefined,na,8,124,9,na,undefined,4,5,2,na,1,26,141,2,58,16,16,8,4,9,5,undefined,12,6,14,10,na,10,52,22,47,9,16,26,10,5,2,3,3,25,na,8,3,26,6,39
12/09/2021,7,36,29,20,74,68,73,67,130,18,3,30,78,na,51,na,24,30,10,12,12,24,208,27,110,227,65,na,73,49,12,18,undefined,na,16,216,17,na,undefined,14,20,14,14,4,51,102,11,84,25,30,21,6,15,17,undefined,19,26,18,24,na,35,65,14,139,15,36,46,17,13,4,13,11,27,na,11,10,81,31,56
12/09/2021,8,78,57,33,117,157,136,167,169,6,6,57,125,na,109,na,45,52,25,12,19,66,281,37,118,461,171,na,127,101,22,36,undefined,na,55,485,16,na,undefined,9,37,15,20,2,82,213,23,104,88,85,84,50,23,21,undefined,30,43,35,46,na,48,150,27,223,46,35,61,64,25,11,52,1,89,na,20,42,141,78,81
12/09/2021,9,113,108,79,214,282,245,314,351,34,25,103,287,na,166,na,40,83,35,17,35,55,409,39,150,807,363,na,244,200,56,79,undefined,na,64,872,21,na,undefined,12,70,46,46,39,122,339,20,234,212,136,171,52,50,57,undefined,61,84,40,109,na,93,236,35,269,72,77,143,71,66,24,155,3,93,na,31,109,309,134,125
12/09/2021,10,205,167,178,321,384,348,484,448,43,25,143,377,na,224,na,122,116,35,78,58,170,558,63,163,968,514,na,334,296,104,173,undefined,na,84,1257,41,na,undefined,3,132,58,66,56,169,455,50,327,368,250,267,91,70,79,undefined,101,80,74,152,na,119,403,58,271,131,120,301,136,65,30,214,6,106,na,42,207,437,177,152
12/09/2021,11,333,191,215,443,507,401,518,535,37,58,110,389,na,234,na,116,123,40,135,50,210,711,86,217,1153,666,na,338,411,105,192,undefined,na,101,1358,81,na,undefined,10,108,54,68,49,220,667,49,381,383,325,287,128,116,101,undefined,151,133,93,218,na,171,545,75,277,131,161,367,194,103,46,309,7,143,na,38,180,401,179,214
12/09/2021,12,359,201,267,495,513,446,448,373,43,45,110,396,na,219,na,132,120,38,197,69,256,804,72,216,965,784,na,367,314,150,177,undefined,na,82,1243,54,na,undefined,13,113,63,46,34,252,681,37,409,418,448,263,150,136,92,undefined,166,124,86,288,na,144,718,98,281,98,183,565,183,129,24,307,8,133,na,36,182,438,171,233
12/09/2021,13,305,219,295,507,556,447,306,324,45,23,98,376,na,214,na,146,114,28,207,65,282,776,90,247,858,606,na,360,239,138,163,undefined,na,53,1098,51,na,undefined,80,100,68,28,23,271,782,43,454,396,340,256,148,116,130,undefined,183,91,130,285,na,179,753,93,315,107,136,623,177,114,43,259,6,85,na,32,117,357,155,221
12/09/2021,14,353,199,286,541,498,443,219,302,37,51,107,329,na,169,na,197,99,30,216,77,290,764,86,267,889,392,na,281,204,118,133,undefined,na,26,1017,46,42,undefined,76,75,60,26,20,226,678,49,447,340,360,225,189,136,82,undefined,148,111,110,260,na,182,732,99,298,80,164,588,159,95,30,286,5,95,na,43,115,393,105,225
12/09/2021,15,270,188,246,475,329,328,145,205,55,22,60,232,na,144,na,146,63,24,173,70,273,760,58,289,637,344,na,203,127,134,129,undefined,na,27,617,28,78,undefined,67,80,52,24,16,213,559,29,390,294,195,200,122,106,131,undefined,141,96,110,351,na,143,760,88,343,75,116,502,123,99,16,229,10,64,na,27,104,256,62,156
12/09/2021,16,280,125,237,351,316,297,125,208,60,23,97,284,na,108,na,110,44,22,128,26,228,643,64,223,599,236,na,179,97,108,114,undefined,na,17,784,44,70,undefined,54,39,64,25,13,167,462,35,372,177,88,114,77,106,108,undefined,113,90,94,298,na,139,645,96,281,63,101,503,122,54,18,245,12,42,na,25,107,349,88,172
12/09/2021,17,130,72,159,296,235,258,135,143,54,21,64,201,na,72,na,79,35,17,117,57,188,599,55,278,383,126,na,196,98,126,81,undefined,na,16,597,36,79,undefined,43,56,53,22,17,90,339,33,241,111,63,102,76,83,109,undefined,93,83,61,184,na,135,616,102,84,54,58,430,95,21,3,195,101,37,na,13,83,282,54,160
12/09/2021,18,95,56,110,171,94,107,32,41,26,21,8,86,na,30,na,37,30,4,96,29,111,393,33,234,168,131,na,59,19,86,74,undefined,na,2,219,17,30,undefined,27,18,25,7,5,61,226,15,210,52,63,55,45,64,37,undefined,86,42,61,99,na,75,424,71,139,28,41,264,46,7,6,157,40,32,na,1,29,92,5,87
12/09/2021,19,58,44,115,128,96,93,12,33,12,22,16,89,na,3,na,28,20,4,86,26,78,358,34,192,97,106,na,67,19,103,67,undefined,na,1,161,26,31,undefined,23,16,20,19,14,59,123,10,147,33,62,37,58,41,43,undefined,73,43,55,51,na,64,338,50,83,15,31,238,50,4,4,94,14,24,na,3,13,102,2,87
12/09/2021,20,48,33,60,93,67,72,13,13,8,13,6,46,na,na,na,26,9,8,69,17,74,289,28,164,44,81,na,46,2,63,42,undefined,na,2,99,14,23,undefined,2,13,12,4,na,38,174,5,119,36,42,31,41,37,31,undefined,50,36,34,20,na,45,280,49,111,8,11,88,38,1,2,52,6,13,na,na,4,34,1,97
12/09/2021,21,14,9,23,23,26,23,1,1,5,4,4,11,na,na,na,7,8,na,24,9,13,102,19,85,57,42,na,17,3,22,18,undefined,na,na,26,8,5,undefined,4,11,2,1,na,20,66,2,68,6,50,3,8,14,18,undefined,23,20,18,8,na,8,97,26,103,8,14,20,8,0,0,13,4,5,na,na,1,9,na,29
12/09/2021,22,12,6,15,19,19,30,na,1,3,na,1,10,na,1,na,22,12,1,15,5,11,45,14,57,60,24,na,15,na,16,21,undefined,na,na,21,2,1,undefined,4,na,na,na,na,14,42,2,35,6,38,2,5,10,10,undefined,7,10,24,5,na,9,72,19,40,4,5,8,9,0,2,na,2,2,na,na,1,5,na,40
12/09/2021,23,9,5,18,13,13,24,1,na,5,2,na,9,na,na,na,13,9,1,20,4,10,47,5,47,52,26,na,13,1,4,1,undefined,na,na,13,na,1,undefined,1,3,na,na,na,3,57,3,36,4,42,3,7,2,3,undefined,8,7,12,4,na,na,66,13,5,1,5,10,4,0,0,1,na,1,na,na,na,3,1,10
13/09/2021,0,3,1,7,10,16,9,na,na,5,na,na,1,na,na,na,na,1,1,12,2,4,25,2,24,12,21,na,16,na,6,1,undefined,na,na,9,na,na,undefined,1,1,1,2,1,6,11,1,28,3,17,na,4,3,2,undefined,8,1,1,3,na,6,15,11,25,na,5,5,1,0,0,1,na,5,na,na,3,na,na,10
13/09/2021,1,3,1,na,7,8,0,4,na,na,na,na,2,na,na,na,1,na,na,20,26,2,57,1,26,3,11,na,5,na,1,6,undefined,na,na,15,1,na,undefined,na,na,na,na,1,1,8,na,6,na,18,2,13,1,1,undefined,4,na,5,na,na,1,12,4,35,na,na,na,2,0,0,3,1,na,na,na,1,na,na,9
13/09/2021,2,3,1,4,5,16,3,na,na,na,1,na,na,na,na,na,2,na,1,4,na,3,46,5,36,3,17,na,15,na,4,10,undefined,na,na,5,na,na,undefined,na,na,na,na,na,2,13,2,13,1,13,na,1,4,2,undefined,5,2,4,3,na,4,22,na,57,2,1,1,1,0,3,na,na,3,na,na,na,na,na,16
13/09/2021,3,3,na,4,6,25,6,na,na,1,4,na,4,na,na,na,8,4,na,2,na,4,19,3,22,6,22,na,44,na,4,27,undefined,na,na,4,6,1,undefined,na,na,na,na,na,6,24,na,10,4,21,1,1,na,4,undefined,na,1,7,na,na,1,12,1,56,na,1,2,1,0,0,na,na,2,na,na,1,na,na,4
13/09/2021,4,na,1,2,5,43,7,12,na,2,2,7,1,na,na,na,4,8,1,na,1,2,47,6,17,14,9,na,51,1,8,13,undefined,na,na,8,4,5,undefined,5,na,1,na,na,7,29,1,12,3,14,5,na,3,3,undefined,3,1,1,5,na,10,16,3,67,2,2,5,2,0,0,3,1,1,na,na,na,na,na,24
13/09/2021,5,9,12,6,31,58,45,13,3,17,na,5,9,na,6,na,16,20,11,2,1,20,81,16,82,76,19,na,67,6,6,16,undefined,na,2,45,9,na,undefined,1,22,8,2,2,21,94,4,38,6,14,7,2,2,1,undefined,11,15,23,2,na,14,41,2,51,7,4,13,6,5,4,3,na,20,na,na,4,5,3,21
13/09/2021,6,42,23,14,76,101,123,74,75,35,13,10,31,na,2,na,64,73,22,6,13,34,195,60,170,166,32,na,111,37,24,24,undefined,na,10,195,26,na,undefined,13,25,31,15,9,46,170,12,79,16,20,15,25,9,16,undefined,25,40,59,36,na,16,103,15,83,32,37,25,55,23,19,6,4,38,na,11,11,60,8,57
13/09/2021,7,85,74,41,183,185,201,152,248,97,27,34,122,na,4,na,73,120,70,20,14,53,319,76,262,408,93,na,190,62,34,39,undefined,na,32,408,57,na,undefined,32,59,31,28,26,86,360,24,121,59,50,67,25,32,32,undefined,49,149,111,77,na,64,156,38,213,89,59,86,98,76,30,50,36,69,na,18,47,145,30,94
13/09/2021,8,138,92,78,243,252,310,123,191,130,39,56,167,na,2,na,135,211,156,33,18,83,537,98,348,526,117,na,215,85,57,53,undefined,na,48,517,105,na,undefined,45,82,49,47,25,98,465,30,194,79,43,86,64,53,37,undefined,77,167,199,112,na,100,225,38,269,152,92,115,142,91,38,103,19,73,na,30,93,186,39,154
13/09/2021,9,153,122,96,293,182,229,77,146,83,39,28,108,na,na,na,163,173,116,64,24,82,428,73,248,416,142,na,178,73,72,96,undefined,na,25,399,88,na,undefined,52,59,68,65,28,148,366,19,232,78,64,143,39,62,67,undefined,71,105,163,135,na,124,251,81,278,124,89,180,118,111,31,130,81,52,na,19,107,128,29,115
13/09/2021,10,236,152,128,376,197,193,120,141,67,29,52,145,na,5,na,215,172,113,110,32,138,488,63,215,443,206,na,149,59,71,90,undefined,na,41,349,84,na,undefined,41,87,79,53,43,137,423,26,299,83,64,139,63,90,61,undefined,87,97,129,171,na,136,371,251,257,107,94,234,128,102,24,146,39,63,56,36,142,157,37,121
13/09/2021,11,220,175,191,385,256,231,133,210,67,31,43,175,na,6,na,206,225,116,131,53,172,524,69,221,527,236,na,201,88,103,210,undefined,na,27,420,87,na,undefined,25,78,63,48,43,210,463,22,389,98,111,155,75,89,96,undefined,132,103,107,245,na,113,413,280,380,109,118,296,200,122,33,201,50,83,81,17,126,209,44,156
13/09/2021,12,317,288,242,537,341,364,168,207,75,39,60,230,na,114,na,305,262,151,208,65,296,731,135,297,571,348,na,276,91,151,332,undefined,na,62,761,124,na,undefined,58,128,107,89,26,286,634,46,469,174,121,151,92,155,105,undefined,154,129,135,261,na,190,627,249,396,128,171,411,286,148,43,341,86,93,88,25,123,273,71,185
13/09/2021,13,384,211,279,551,378,416,187,263,71,43,75,239,na,153,na,321,262,101,210,81,287,856,173,308,731,269,na,315,114,142,161,undefined,na,66,903,118,na,undefined,64,116,76,75,37,316,657,65,546,148,88,148,100,115,86,undefined,148,148,183,248,na,218,668,235,355,145,199,505,190,124,34,337,55,67,84,36,132,278,87,219
13/09/2021,14,379,209,225,555,345,414,175,211,62,36,75,256,na,130,na,298,181,127,163,49,275,830,92,262,696,180,na,280,114,155,140,undefined,na,42,869,121,50,undefined,32,93,74,37,38,277,622,64,506,112,95,130,87,140,101,undefined,123,133,142,249,na,186,641,107,410,108,198,500,196,104,30,263,10,85,69,19,120,276,83,221
13/09/2021,15,335,197,229,507,370,416,210,165,72,27,37,179,na,144,na,262,139,89,205,64,303,854,104,354,781,201,na,261,184,138,110,undefined,na,71,838,62,82,undefined,37,78,58,36,31,297,680,43,489,131,108,135,111,125,131,undefined,127,122,146,252,na,198,636,88,399,113,201,469,181,100,23,263,4,78,61,37,126,270,60,221
13/09/2021,16,322,180,251,581,382,472,282,279,125,26,56,227,na,156,na,164,151,114,151,60,274,988,102,399,766,185,na,293,188,112,106,undefined,na,58,931,106,74,undefined,19,100,70,24,40,259,760,40,459,125,91,124,88,140,122,undefined,141,129,173,259,na,202,676,102,167,143,188,507,207,83,17,304,9,76,56,35,138,348,75,218
13/09/2021,17,313,158,258,511,465,484,337,391,157,60,106,375,na,238,na,140,144,106,178,55,287,975,120,436,938,224,na,409,237,122,104,undefined,na,97,1279,93,97,undefined,29,121,104,57,53,189,790,70,435,130,109,88,116,117,162,undefined,149,238,190,310,na,196,727,129,126,183,177,531,140,72,19,301,60,134,101,64,154,501,111,266
13/09/2021,18,238,119,304,419,441,415,326,264,77,47,137,415,na,220,na,105,65,62,160,26,261,955,108,359,783,213,na,404,215,124,132,undefined,na,34,1036,59,89,undefined,10,79,97,80,44,166,613,43,366,124,92,89,115,90,126,undefined,133,197,121,184,na,200,676,87,160,135,138,499,136,13,18,269,28,89,73,26,96,577,44,170
13/09/2021,19,138,61,201,286,258,227,103,106,39,42,74,277,na,95,na,65,32,22,101,35,140,774,82,232,339,172,na,204,52,126,84,undefined,na,15,618,35,58,undefined,14,33,42,32,26,105,374,16,271,68,62,81,69,80,82,undefined,109,121,76,100,na,140,517,66,113,54,67,340,85,3,11,183,7,59,43,6,30,288,17,107
13/09/2021,20,106,29,123,118,107,133,45,57,45,30,81,223,na,53,na,42,34,20,85,21,103,392,55,177,191,115,na,98,28,82,82,undefined,na,7,291,42,31,undefined,5,24,38,17,15,60,167,12,159,53,80,54,44,33,46,undefined,87,72,57,65,na,55,356,59,103,22,41,157,32,1,5,106,4,22,34,10,10,207,8,85
13/09/2021,21,39,10,38,21,34,45,4,9,14,8,11,24,na,14,na,4,19,3,25,12,20,137,18,111,80,36,na,42,1,22,14,undefined,na,9,46,18,4,undefined,3,7,16,3,3,23,95,8,48,20,73,9,15,12,26,undefined,17,14,34,15,na,23,128,26,88,12,10,32,21,0,3,8,na,4,10,3,1,17,3,39
13/09/2021,22,24,5,21,29,19,41,2,na,19,3,4,19,na,10,na,22,26,10,14,3,26,93,20,84,69,33,na,20,na,15,6,undefined,na,4,32,13,4,undefined,12,10,6,2,na,11,90,6,59,6,87,1,22,14,15,undefined,17,16,26,9,na,29,84,17,69,6,17,18,17,0,3,3,1,19,6,4,1,6,na,22
13/09/2021,23,18,7,11,15,13,19,5,2,12,3,1,9,na,5,na,3,16,4,14,1,14,69,10,46,55,25,na,13,2,11,6,undefined,na,na,17,3,2,undefined,2,2,1,1,1,4,40,na,33,3,39,2,2,5,2,undefined,7,4,6,11,na,7,60,10,42,2,13,15,4,0,0,na,1,3,7,na,na,2,na,17
14/09/2021,0,4,7,4,12,21,8,2,1,na,na,4,11,na,7,na,10,15,6,2,na,13,43,6,23,9,11,na,21,na,1,3,undefined,na,3,16,4,1,undefined,2,na,na,na,na,11,21,1,35,3,42,na,7,5,9,undefined,5,3,2,10,na,6,31,7,52,1,3,7,1,0,0,na,2,2,3,na,na,4,na,13
14/09/2021,1,2,7,4,7,18,3,2,na,1,1,na,2,na,1,na,na,7,2,5,na,4,46,na,11,10,19,na,15,na,8,2,undefined,na,na,1,na,1,undefined,na,na,4,3,na,3,14,na,20,2,17,1,1,3,5,undefined,3,4,1,2,na,4,30,9,33,4,2,3,4,0,0,1,2,10,4,na,na,na,na,4
14/09/2021,2,na,21,2,7,29,8,na,na,na,2,na,na,na,1,na,4,4,3,na,2,3,33,na,17,5,9,na,22,2,3,8,undefined,na,na,-2,2,na,undefined,na,4,1,na,na,1,20,1,15,1,12,na,1,3,na,undefined,1,5,5,3,na,6,18,7,58,1,na,4,4,0,0,na,2,5,na,na,na,2,na,8
14/09/2021,3,8,2,4,13,32,7,na,na,2,na,na,1,na,3,na,5,5,na,4,1,4,38,6,11,1,31,na,35,1,3,1,undefined,na,na,39,na,na,undefined,na,na,na,na,na,7,36,na,28,2,12,1,5,3,1,undefined,3,na,8,2,na,5,28,4,30,na,2,3,0,0,1,1,1,27,na,na,na,na,na,10
14/09/2021,4,2,1,5,10,33,14,3,1,2,1,na,4,na,5,na,3,6,na,1,1,4,47,1,17,5,13,na,41,na,5,4,undefined,na,na,6,na,5,undefined,na,na,1,na,1,3,28,1,23,8,14,8,8,2,1,undefined,na,1,3,4,na,4,25,4,57,3,3,5,1,0,1,1,na,16,3,na,1,2,na,20
14/09/2021,5,9,7,7,35,65,46,14,7,17,4,3,16,na,26,na,8,33,6,na,4,23,59,19,69,83,38,na,69,16,12,8,undefined,na,2,47,10,na,undefined,1,12,8,5,2,19,126,6,33,28,24,12,18,8,7,undefined,4,18,18,8,na,11,76,5,52,6,7,16,11,3,2,2,na,36,7,15,6,18,na,19
14/09/2021,6,54,36,34,77,117,170,96,86,52,11,22,71,na,87,na,92,88,31,15,13,22,253,56,189,282,93,na,126,50,34,30,undefined,na,15,314,36,na,undefined,12,37,18,11,10,39,232,12,120,30,70,12,72,24,12,undefined,25,70,65,35,na,39,176,55,106,42,41,39,79,23,13,8,10,80,23,65,17,89,17,82
14/09/2021,7,106,84,57,160,215,241,246,204,122,22,52,167,na,148,na,82,124,77,16,13,42,357,70,244,446,141,na,218,105,44,61,undefined,na,59,503,60,na,undefined,22,53,45,47,23,109,391,27,133,118,88,64,37,34,36,undefined,49,139,124,81,na,61,199,32,193,104,92,78,124,58,38,82,36,94,37,31,65,208,32,116
14/09/2021,8,183,94,77,268,263,312,170,180,124,35,73,187,na,136,na,202,198,150,31,40,117,539,93,296,489,221,na,275,121,54,68,undefined,na,54,532,99,na,undefined,39,113,52,55,29,128,521,51,228,129,97,103,62,52,77,undefined,81,176,198,143,na,115,285,44,244,162,142,146,166,130,32,110,20,112,82,39,115,202,46,156
14/09/2021,9,151,100,100,288,260,259,121,137,93,30,36,128,na,108,na,163,181,129,36,34,88,467,88,234,518,265,na,192,76,50,93,undefined,na,51,484,82,na,undefined,27,73,56,71,55,114,495,47,278,132,93,146,58,44,57,undefined,77,102,150,127,na,124,324,99,246,168,128,154,160,139,41,164,66,81,52,37,115,159,43,137
14/09/2021,10,166,149,142,375,274,245,164,189,54,28,49,174,na,94,na,206,174,117,87,40,123,469,77,251,520,325,na,158,127,59,62,undefined,na,34,517,104,na,undefined,38,89,64,68,35,156,518,31,300,162,133,159,48,74,76,undefined,97,90,75,155,na,111,346,68,269,156,131,184,174,142,33,192,55,45,60,24,147,172,55,158
14/09/2021,11,212,186,186,448,320,328,174,195,63,28,73,203,na,128,na,218,212,112,133,56,189,746,107,252,534,381,na,208,100,111,197,undefined,na,56,581,96,na,undefined,24,124,43,39,28,161,619,46,418,156,136,130,77,115,114,undefined,87,89,108,204,na,157,440,78,300,138,25,256,196,113,23,245,70,68,78,31,110,176,75,179
14/09/2021,12,357,249,273,537,387,380,191,244,104,44,61,237,na,178,na,328,274,146,167,94,233,839,132,268,592,520,na,241,127,145,327,undefined,na,62,806,130,na,undefined,54,128,59,65,30,244,724,70,448,252,226,196,127,145,121,undefined,142,182,141,276,na,168,590,111,388,158,4,425,311,166,21,316,69,102,78,43,141,278,64,210
14/09/2021,13,387,254,259,602,373,400,185,249,90,26,79,252,na,150,na,312,261,122,223,61,244,934,133,287,726,500,na,303,148,156,134,undefined,na,57,855,104,na,undefined,48,117,81,64,34,326,857,68,531,241,155,183,114,151,118,undefined,159,147,155,250,na,210,695,117,320,153,20,471,224,149,19,336,32,80,72,35,150,294,78,224
14/09/2021,14,343,192,234,575,354,393,144,217,63,24,64,206,na,127,na,311,192,122,150,84,232,819,85,335,651,265,na,251,137,108,92,undefined,na,51,761,79,27,undefined,34,90,62,44,22,313,754,54,528,226,113,102,122,141,118,undefined,177,117,148,242,na,186,661,99,334,149,12,511,176,129,24,227,16,95,59,40,116,242,66,182
14/09/2021,15,294,169,236,550,400,440,154,201,102,34,58,208,na,163,na,262,175,108,163,82,248,871,107,391,838,218,na,252,157,148,88,undefined,na,46,790,106,100,undefined,42,91,76,22,30,231,739,53,495,162,166,108,121,138,115,undefined,139,119,145,263,na,171,640,80,307,139,24,445,187,115,26,219,21,48,73,37,130,282,93,226
14/09/2021,16,312,136,270,475,392,503,248,233,123,37,66,262,na,172,na,211,149,122,174,64,250,1008,96,417,849,171,na,326,189,139,118,undefined,na,72,935,83,91,undefined,36,96,79,41,37,238,798,47,487,140,98,100,81,122,127,undefined,142,187,196,316,na,191,693,98,132,173,15,482,186,103,21,239,15,77,60,47,147,327,76,248
14/09/2021,17,330,160,281,570,518,501,396,436,142,56,136,400,na,234,na,192,174,119,170,68,273,1117,133,511,1042,177,na,456,227,125,133,undefined,na,83,1225,112,109,undefined,37,103,102,57,49,205,900,65,434,119,111,100,109,134,185,undefined,177,211,214,354,na,224,771,128,147,162,104,502,133,70,15,280,48,114,112,53,123,499,141,305
14/09/2021,18,212,124,299,430,414,557,296,322,89,57,144,431,na,215,na,114,86,76,172,56,263,1062,94,381,841,213,na,382,193,148,112,undefined,na,56,1213,43,99,undefined,19,84,98,45,41,177,640,44,388,104,95,103,99,105,149,undefined,152,214,160,267,na,186,798,107,140,117,123,508,108,16,18,273,24,110,65,38,101,551,27,226
14/09/2021,19,189,72,214,310,227,227,160,114,62,38,96,288,na,102,na,77,46,22,113,57,169,669,64,242,403,201,na,227,97,101,119,undefined,na,24,555,38,73,undefined,6,28,44,39,16,112,477,19,313,76,120,84,59,81,62,undefined,98,101,100,112,na,133,565,114,107,57,72,343,101,0,8,176,52,70,49,11,38,329,12,155
14/09/2021,20,107,26,144,162,144,150,50,42,42,25,58,177,na,52,na,56,33,7,61,22,110,439,36,178,225,123,na,106,36,63,53,undefined,na,15,311,26,24,undefined,6,17,35,13,11,44,294,9,169,56,92,53,31,40,43,undefined,63,65,64,60,na,103,407,89,68,40,38,165,50,1,4,103,106,65,40,8,25,185,9,94
14/09/2021,21,33,14,40,46,51,58,15,7,11,15,9,31,na,20,na,15,14,4,34,7,37,169,19,101,104,56,na,48,3,30,38,undefined,na,9,49,11,15,undefined,2,4,8,6,3,23,146,2,75,18,31,5,19,11,15,undefined,33,5,39,16,na,13,147,43,49,19,15,27,13,1,3,13,na,48,13,3,3,17,1,45
14/09/2021,22,20,7,36,31,15,55,7,8,28,3,3,14,na,15,na,27,13,19,17,5,17,151,15,99,78,35,na,20,6,9,14,undefined,na,1,40,13,1,undefined,6,3,7,1,1,11,79,1,57,10,40,5,18,9,19,undefined,25,19,30,11,na,16,86,27,49,13,19,18,7,0,0,1,na,51,7,1,1,5,na,52
14/09/2021,23,23,6,20,9,9,28,2,4,11,4,1,9,na,9,na,17,12,2,10,na,11,53,4,32,63,26,na,16,1,10,6,undefined,na,na,24,8,4,undefined,5,3,1,1,1,15,31,2,44,5,35,1,6,7,6,undefined,3,7,18,4,na,8,69,16,39,9,9,8,6,0,4,1,na,28,4,na,2,2,na,31
15/09/2021,0,4,4,13,16,15,8,1,1,2,2,4,7,na,5,na,6,12,3,9,2,1,15,1,14,9,40,na,15,na,2,3,undefined,na,na,4,1,3,undefined,na,1,3,1,na,10,32,9,21,4,50,1,8,3,1,undefined,1,2,7,4,na,5,54,16,79,2,7,6,5,0,0,3,na,22,4,na,na,2,na,12
15/09/2021,1,8,1,14,5,8,9,1,na,1,na,na,2,na,na,na,2,na,na,4,1,2,64,4,19,6,14,na,8,na,6,14,undefined,na,1,1,1,7,undefined,2,2,1,na,na,2,20,1,16,1,21,3,2,1,3,undefined,3,11,3,2,na,3,35,5,40,4,2,3,4,0,1,na,na,10,2,na,na,1,na,7
15/09/2021,2,2,3,3,3,11,1,2,na,1,na,na,4,na,na,na,4,4,na,4,2,5,18,8,12,2,9,na,19,na,2,1,undefined,na,na,0,na,na,undefined,na,na,na,na,na,na,31,na,22,na,12,2,4,1,na,undefined,2,6,6,3,na,2,23,6,21,na,5,1,10,0,0,na,na,17,na,na,na,na,1,7
15/09/2021,3,5,2,4,21,24,8,na,na,na,na,1,3,na,1,na,6,5,na,na,2,7,16,2,8,8,15,na,34,na,5,3,undefined,na,na,7,na,na,undefined,na,na,na,na,na,11,20,na,18,1,12,2,na,5,1,undefined,2,1,8,na,na,2,7,2,23,2,4,3,5,1,0,4,1,23,na,na,na,na,na,6
15/09/2021,4,7,22,7,10,36,11,13,1,3,1,1,8,na,2,na,4,7,4,6,6,4,33,na,8,8,21,na,48,na,3,12,undefined,na,na,4,2,9,undefined,na,na,4,1,1,5,19,2,18,2,8,4,3,2,1,undefined,11,3,9,4,na,12,28,2,26,1,2,8,6,0,0,na,5,34,na,na,1,8,na,19
15/09/2021,5,12,5,10,39,77,53,20,3,17,na,4,20,na,37,na,18,25,5,2,5,21,69,10,65,94,38,na,83,10,13,14,undefined,na,8,65,9,7,undefined,2,12,8,9,4,15,107,6,33,10,14,10,16,8,2,undefined,7,24,21,3,na,8,75,9,47,10,9,15,11,4,5,5,1,41,na,5,6,14,1,31
15/09/2021,6,73,21,26,84,130,178,100,76,67,15,27,70,na,92,na,77,79,24,16,13,19,234,37,176,294,73,na,101,66,29,24,undefined,na,16,343,24,7,undefined,16,49,42,18,9,38,242,7,94,24,51,12,77,12,16,undefined,23,56,60,36,na,40,173,49,70,47,67,38,60,40,10,11,8,52,na,61,17,80,23,67
15/09/2021,7,83,62,56,173,246,234,199,243,136,24,54,172,na,154,na,75,144,84,23,9,74,401,63,230,413,96,na,210,1,34,44,undefined,na,60,527,55,23,undefined,29,51,33,39,19,114,389,17,141,81,42,70,99,27,31,undefined,43,102,124,94,na,80,185,50,200,100,33,98,106,54,27,71,27,76,na,22,65,165,48,144
15/09/2021,8,172,87,89,297,370,329,194,177,130,37,68,231,na,157,na,159,211,135,45,39,76,625,97,335,509,120,na,256,1,64,76,undefined,na,39,585,135,35,undefined,52,122,46,66,41,113,591,44,291,83,53,131,81,65,64,undefined,76,98,161,109,na,102,304,64,175,166,23,134,183,97,51,104,14,112,na,40,96,208,54,167
15/09/2021,9,175,134,104,319,271,240,122,156,78,43,47,154,na,114,na,211,144,116,37,30,106,498,75,239,472,193,na,215,na,48,103,undefined,na,57,439,67,71,undefined,40,92,44,69,42,121,453,39,298,93,66,117,79,80,74,undefined,65,124,145,121,na,118,277,99,238,139,31,151,184,105,44,126,287,85,na,41,109,155,54,150
15/09/2021,10,225,144,130,418,340,212,138,153,52,44,42,133,na,107,na,247,156,124,76,41,138,518,72,195,558,184,na,186,2,62,93,undefined,na,30,478,80,63,undefined,20,86,56,42,39,150,567,44,336,115,72,179,69,63,76,undefined,87,104,128,181,na,117,368,277,252,105,44,222,167,132,40,175,46,62,na,31,110,159,70,156
15/09/2021,11,200,212,219,466,402,274,140,174,69,33,55,188,na,101,na,277,158,118,123,37,181,698,97,225,587,293,na,244,2,92,250,undefined,na,37,594,112,79,undefined,52,106,62,74,37,228,646,36,344,99,130,151,91,90,85,undefined,108,103,124,203,na,141,505,223,313,140,19,299,240,132,25,231,42,59,na,32,144,208,74,171
15/09/2021,12,398,261,333,608,440,365,180,247,93,49,88,287,na,149,na,315,265,125,193,75,244,807,131,281,577,375,na,281,na,123,287,undefined,na,64,837,144,100,undefined,58,125,79,68,32,265,873,47,573,161,161,211,111,124,96,undefined,172,149,153,318,na,191,642,282,330,151,17,409,263,191,46,267,105,69,na,33,155,334,76,220
15/09/2021,13,403,251,289,664,438,412,198,224,104,31,68,196,na,158,na,305,253,132,256,103,257,979,120,290,710,296,na,287,2,120,157,undefined,na,86,821,108,117,undefined,52,137,76,61,20,272,804,58,598,189,115,163,89,143,94,undefined,181,100,169,318,na,168,678,216,326,134,18,448,252,173,38,346,25,95,na,35,173,232,102,224
15/09/2021,14,365,234,230,544,403,353,150,235,81,41,59,202,na,123,na,269,193,111,199,60,227,877,100,352,686,222,na,273,2,128,98,undefined,na,55,708,115,116,undefined,52,115,67,26,18,252,652,47,514,168,83,151,101,138,99,undefined,134,124,156,238,na,168,611,106,347,97,12,461,205,121,35,213,53,78,na,45,103,208,74,185
15/09/2021,15,329,176,237,575,484,435,169,237,102,32,54,206,na,152,na,222,168,124,155,72,260,852,105,334,751,190,65,275,4,124,119,undefined,na,55,788,68,73,undefined,36,84,69,29,29,279,796,47,482,124,63,178,94,128,132,undefined,142,143,154,266,na,210,709,109,365,111,52,524,180,118,39,290,47,71,na,50,127,270,83,236
15/09/2021,16,382,176,286,537,533,474,224,243,140,36,52,223,na,182,na,134,148,112,153,53,223,907,89,414,742,168,59,343,2,112,104,undefined,na,77,905,102,87,undefined,36,105,77,36,49,245,805,43,540,100,76,104,113,131,179,undefined,114,147,173,274,na,220,679,121,128,155,11,486,174,80,20,308,36,81,na,41,145,312,82,245
15/09/2021,17,359,155,344,514,659,493,351,403,167,42,128,389,na,239,na,164,168,110,163,69,245,1087,112,476,1045,228,104,430,na,128,125,undefined,na,70,1201,95,82,undefined,40,113,98,39,22,185,929,65,429,117,121,126,126,147,146,undefined,164,161,217,357,na,235,875,116,127,192,4,554,180,83,22,278,63,126,na,58,142,488,127,274
15/09/2021,18,273,99,353,512,560,452,304,388,99,60,157,527,na,200,na,149,77,47,138,61,241,1040,88,411,874,221,96,413,na,137,122,undefined,na,42,1106,72,62,undefined,82,62,91,34,18,176,730,46,351,135,125,107,131,107,106,undefined,139,183,133,187,na,195,731,125,169,142,325,526,134,19,10,330,68,111,na,34,112,579,31,223
15/09/2021,19,155,69,197,300,287,269,106,114,69,53,104,303,na,131,na,68,50,27,105,48,151,750,98,266,446,141,58,194,3,118,80,undefined,na,27,588,54,57,undefined,11,51,58,25,11,132,406,17,335,74,93,63,77,84,81,undefined,122,114,96,128,na,125,565,136,127,58,86,339,81,8,5,192,159,109,na,14,42,368,14,137
15/09/2021,20,104,32,164,116,155,163,57,34,46,40,61,230,na,51,na,48,36,11,75,34,62,422,73,220,220,136,27,121,na,70,58,undefined,na,14,353,40,38,undefined,41,20,14,15,12,75,271,14,175,38,98,70,32,49,32,undefined,97,72,59,54,na,79,423,65,102,32,34,158,44,0,4,90,24,na,na,8,32,232,11,76
15/09/2021,21,29,12,43,42,60,88,6,5,7,14,20,36,na,28,na,11,25,5,27,9,28,161,8,124,87,49,13,42,na,39,30,undefined,na,8,66,21,7,undefined,21,5,8,10,6,22,98,12,94,16,82,3,27,12,15,undefined,35,12,21,19,na,13,170,38,115,10,16,37,8,0,4,10,32,24,na,4,4,19,na,52
15/09/2021,22,23,11,30,34,30,48,4,5,25,1,2,18,na,10,na,39,26,17,25,6,12,107,18,92,82,58,9,18,na,6,15,undefined,na,1,34,7,2,undefined,21,5,7,4,1,15,99,6,51,13,56,4,13,13,21,undefined,16,11,33,16,na,20,79,34,78,6,27,13,11,0,1,4,3,28,na,3,2,5,1,41
15/09/2021,23,6,3,20,15,19,21,2,na,6,11,3,14,na,7,na,14,10,1,19,1,8,62,4,39,47,20,5,16,na,15,14,undefined,na,na,22,10,na,undefined,88,2,2,na,na,15,52,2,39,3,41,1,14,4,20,undefined,5,3,13,5,na,16,45,13,102,na,23,40,1,0,0,na,na,6,na,3,na,3,na,19
16/09/2021,0,4,4,18,11,26,4,3,na,3,na,2,10,na,2,na,7,1,3,2,3,17,35,3,11,5,26,2,32,na,1,5,undefined,na,na,17,2,4,undefined,na,na,na,1,1,12,31,2,28,4,47,na,22,2,2,undefined,2,2,9,9,na,14,40,9,70,3,5,23,5,0,0,2,na,7,na,na,1,5,na,24
16/09/2021,1,1,1,9,4,14,13,2,na,1,na,na,4,na,1,na,na,8,na,2,5,2,10,na,9,5,19,8,18,na,2,2,undefined,na,na,3,na,na,undefined,1,3,3,na,na,2,15,1,13,6,17,2,1,na,2,undefined,1,3,5,1,na,5,23,6,77,2,1,5,3,0,0,na,3,3,na,na,na,na,na,14
16/09/2021,2,4,1,4,1,12,0,na,na,1,na,1,2,na,1,na,4,4,2,4,1,na,45,2,11,4,15,2,17,1,2,12,undefined,na,na,2,na,na,undefined,na,7,2,na,na,na,34,na,11,na,9,4,5,5,1,undefined,4,na,6,4,na,2,22,1,58,1,2,1,3,0,0,8,4,3,na,na,na,1,na,6
16/09/2021,3,4,2,4,6,23,2,1,na,4,na,7,7,na,4,na,7,1,na,2,na,6,31,3,14,6,17,5,33,na,4,na,undefined,na,na,0,5,1,undefined,1,na,1,na,na,3,31,na,69,3,16,na,1,na,1,undefined,4,2,na,2,na,8,21,6,69,3,1,2,0,1,1,na,1,6,na,na,na,3,na,15
16/09/2021,4,9,2,7,9,41,16,6,na,3,na,na,na,na,6,na,9,8,na,na,na,2,58,5,17,9,24,3,54,na,3,11,undefined,na,na,17,na,7,undefined,na,na,2,2,1,8,35,1,27,8,14,9,7,3,1,undefined,na,1,2,6,na,5,19,2,49,2,1,4,7,0,0,2,na,na,na,1,na,na,na,15
16/09/2021,5,8,5,13,25,64,63,19,8,20,na,3,11,na,34,na,6,31,6,8,na,15,56,20,70,86,41,8,90,na,9,12,undefined,na,8,77,12,8,undefined,1,13,6,1,na,6,130,8,35,20,19,3,10,3,4,undefined,1,13,26,2,na,11,81,6,111,6,13,21,4,1,9,1,na,na,na,8,3,13,na,34
16/09/2021,6,50,21,39,75,164,157,70,94,61,13,33,70,na,94,na,69,98,29,22,8,34,231,54,98,284,82,20,97,na,30,22,undefined,na,18,330,25,13,undefined,20,34,34,16,3,35,298,11,91,21,64,14,67,20,12,undefined,23,49,58,40,na,27,187,46,180,47,45,26,40,30,12,9,15,55,na,66,19,80,20,100
16/09/2021,7,102,62,39,172,245,265,169,234,118,41,60,146,na,156,na,88,124,84,35,8,32,408,66,111,439,147,98,248,na,33,59,undefined,na,57,524,59,27,undefined,23,56,30,32,8,80,426,35,162,95,62,59,53,42,33,undefined,49,111,103,67,na,65,180,43,229,95,53,81,87,45,24,54,36,89,na,34,57,167,28,125
16/09/2021,8,195,90,75,271,317,311,163,177,136,25,63,210,na,145,na,147,187,140,40,38,63,519,94,55,500,187,112,308,2,71,92,undefined,na,41,617,86,27,undefined,54,108,61,57,29,112,566,58,237,136,85,94,63,52,51,undefined,65,113,151,125,na,90,276,56,217,171,26,125,173,89,45,125,27,85,na,37,89,190,62,161
16/09/2021,9,141,135,105,307,306,233,113,124,71,34,39,130,na,116,na,215,161,119,46,29,69,509,78,78,457,292,90,188,na,60,109,undefined,na,42,487,81,56,undefined,35,92,63,65,32,105,566,40,285,155,99,155,53,74,59,undefined,94,85,131,120,na,127,304,56,230,152,41,136,142,105,42,130,81,98,na,35,94,164,42,132
16/09/2021,10,230,145,130,416,335,238,143,157,51,28,47,159,na,117,na,253,195,118,94,41,140,542,112,74,531,357,130,201,1,72,119,undefined,na,49,537,76,69,undefined,47,80,61,42,32,163,522,35,340,169,138,160,94,90,62,undefined,117,115,147,146,na,121,342,79,234,97,25,212,141,99,21,160,26,71,42,22,150,165,68,152
16/09/2021,11,219,195,161,499,423,265,140,189,57,38,51,187,na,121,na,241,188,102,130,55,172,595,118,103,593,419,148,240,4,120,176,undefined,na,55,600,111,69,undefined,46,109,62,45,37,188,639,62,330,196,128,187,100,108,104,undefined,97,116,135,201,na,137,421,73,256,111,29,272,185,91,34,226,67,46,78,54,128,154,84,197
16/09/2021,12,355,242,242,620,474,413,185,224,122,39,84,264,na,151,na,312,285,157,181,80,267,903,157,215,635,607,221,278,1,123,202,undefined,na,69,839,159,78,undefined,54,137,113,85,34,254,816,46,491,235,232,196,127,125,105,undefined,161,170,163,276,na,162,639,113,277,158,26,435,293,165,51,298,113,99,93,54,163,294,85,211
16/09/2021,13,426,261,272,664,485,471,199,255,87,33,74,253,na,149,na,324,268,123,184,59,251,959,135,299,701,438,175,312,1,130,126,undefined,na,73,936,135,91,undefined,60,104,98,64,26,271,787,72,486,199,187,161,115,150,90,undefined,190,123,162,246,na,224,620,90,282,138,25,479,219,153,45,284,41,76,80,42,142,249,82,200
16/09/2021,14,382,215,261,571,450,366,159,228,84,40,72,249,na,134,na,314,196,128,146,66,242,807,95,301,702,333,138,310,2,124,109,undefined,na,52,711,92,80,undefined,50,94,81,61,21,276,776,50,435,221,158,123,133,122,100,undefined,145,115,162,257,na,192,637,106,370,101,9,478,233,111,31,200,35,86,66,40,154,271,112,217
16/09/2021,15,360,158,258,489,460,393,177,208,122,24,70,204,na,141,na,236,139,135,199,63,205,794,86,316,772,228,72,284,3,155,101,undefined,na,58,698,87,66,undefined,39,80,89,49,12,260,725,33,467,156,137,128,124,132,131,undefined,144,128,193,251,na,190,658,113,302,118,8,520,172,117,37,244,46,72,59,50,91,250,65,215
16/09/2021,16,352,176,267,546,547,471,257,253,140,36,62,229,na,184,na,211,114,116,153,51,230,918,99,375,735,206,88,370,na,152,131,undefined,na,73,872,96,88,undefined,41,80,88,31,21,236,733,41,497,134,114,126,96,135,120,undefined,176,156,190,270,na,179,662,123,166,153,120,464,167,88,21,291,27,71,57,48,91,303,80,226
16/09/2021,17,318,139,271,468,589,544,380,363,163,57,142,355,na,262,na,156,175,108,148,75,244,1105,133,401,957,208,110,527,na,120,126,undefined,na,86,1230,110,75,undefined,32,123,99,49,42,230,855,74,472,153,112,107,118,118,161,undefined,175,160,223,337,na,220,754,151,129,196,186,553,156,97,30,306,45,121,88,44,98,453,115,250
16/09/2021,18,289,109,327,469,646,433,293,361,96,79,182,585,na,193,na,123,100,65,210,63,273,990,135,307,758,230,107,529,2,119,120,undefined,na,54,1113,76,77,undefined,16,73,79,52,34,177,696,40,383,140,76,118,102,103,135,undefined,164,195,145,209,na,184,731,130,140,107,141,573,105,14,22,316,40,115,59,28,131,664,49,202
16/09/2021,19,191,57,263,278,334,281,127,169,54,40,116,391,na,129,na,92,62,28,196,50,167,746,77,218,372,193,71,272,na,80,124,undefined,na,29,682,51,59,undefined,22,51,55,25,18,127,430,17,284,84,115,102,78,78,53,undefined,128,114,105,134,na,134,589,84,92,64,90,372,75,4,8,197,27,76,39,12,55,446,16,149
16/09/2021,20,107,41,145,169,162,177,54,102,38,44,77,205,na,71,na,58,26,29,69,28,93,522,61,151,207,166,38,90,na,73,86,undefined,na,8,336,40,45,undefined,3,40,32,22,10,59,253,11,236,38,112,53,49,56,68,undefined,88,42,67,91,na,60,413,83,117,25,36,179,63,2,7,117,50,36,26,7,14,216,12,94
16/09/2021,21,33,8,51,39,69,84,6,14,12,10,17,43,na,21,na,15,30,8,23,16,20,165,12,111,84,65,13,60,na,30,30,undefined,na,7,59,17,6,undefined,5,9,11,9,9,24,169,1,99,16,64,5,22,19,7,undefined,28,19,38,19,na,27,174,48,76,12,15,34,12,0,1,19,1,na,19,1,3,26,na,61
16/09/2021,22,30,3,25,30,26,48,4,5,15,7,2,11,na,13,na,33,15,4,18,9,22,123,10,65,60,33,4,33,na,14,8,undefined,na,2,42,12,4,undefined,41,10,5,5,4,10,91,2,34,13,54,5,15,12,9,undefined,20,13,36,5,na,27,94,23,53,4,14,21,11,0,0,1,2,na,6,na,na,3,na,34
16/09/2021,23,20,1,15,24,18,24,3,1,7,2,4,12,na,3,na,9,14,1,7,1,12,80,7,33,53,26,4,19,1,5,3,undefined,na,na,23,6,1,undefined,90,5,6,4,2,6,40,na,49,13,43,1,16,2,5,undefined,10,9,20,4,na,7,61,19,58,1,14,10,11,0,2,2,na,9,14,na,1,3,na,24
17/09/2021,0,10,2,15,11,10,6,4,na,1,3,1,7,na,5,na,4,10,2,6,na,1,29,5,28,12,21,2,17,na,2,3,undefined,na,8,6,1,1,undefined,61,1,3,2,1,5,28,1,14,5,32,na,13,na,3,undefined,1,3,13,8,na,3,27,21,70,2,13,10,3,0,0,2,na,6,6,na,na,na,na,5
17/09/2021,1,1,1,1,6,9,4,2,na,na,na,1,8,na,3,na,3,2,na,2,na,2,57,1,9,6,20,4,14,na,2,13,undefined,na,na,6,na,4,undefined,33,na,1,na,na,8,44,1,11,7,13,na,6,2,1,undefined,4,3,7,1,na,6,23,12,39,2,7,na,10,0,4,na,2,na,1,2,na,2,na,9
17/09/2021,2,3,1,9,3,6,10,na,na,1,1,6,5,na,1,na,1,17,2,3,na,2,40,4,6,3,17,1,7,na,6,1,undefined,na,na,13,na,na,undefined,na,1,1,na,na,na,13,na,23,5,14,2,6,4,2,undefined,6,1,2,3,na,1,26,11,43,1,5,6,14,0,1,1,1,na,2,na,na,1,na,7
17/09/2021,3,10,24,4,7,23,4,3,na,1,na,6,1,na,1,na,na,2,1,na,na,2,24,33,15,11,9,na,30,na,na,1,undefined,na,na,5,5,na,undefined,1,1,na,na,na,1,30,na,17,5,24,1,5,3,na,undefined,2,na,5,na,na,1,30,5,60,1,5,2,3,1,0,na,na,na,3,na,na,na,na,10
17/09/2021,4,1,3,4,10,45,9,10,na,4,1,na,na,na,1,na,5,1,1,1,2,4,29,na,15,15,27,4,55,na,1,7,undefined,na,na,5,na,3,undefined,na,na,4,5,1,2,44,1,53,7,17,5,13,3,4,undefined,3,na,6,1,na,9,26,11,44,1,1,8,4,0,0,1,na,na,6,na,na,na,1,16
17/09/2021,5,21,5,14,37,65,45,10,8,19,4,2,15,na,23,na,11,24,13,5,3,26,81,18,63,102,54,4,70,na,10,13,undefined,na,7,65,11,12,undefined,na,14,4,4,2,15,119,3,36,11,25,6,24,5,14,undefined,7,14,26,5,na,14,79,16,54,12,16,24,15,5,21,6,1,na,8,2,5,18,na,26
17/09/2021,6,58,15,42,84,142,171,86,80,60,14,29,73,na,74,na,53,79,21,14,4,25,227,51,149,267,102,40,108,1,23,24,undefined,na,26,316,19,4,undefined,10,31,50,22,8,31,247,9,90,33,67,17,62,19,10,undefined,25,54,72,40,na,26,178,60,61,54,49,32,54,38,13,17,18,na,25,76,14,75,27,91
17/09/2021,7,108,71,67,175,226,235,184,205,116,29,54,189,na,135,na,99,127,72,26,8,35,412,75,212,441,139,104,217,3,41,48,undefined,na,44,504,44,11,undefined,27,62,42,36,27,61,413,28,171,103,54,62,41,32,32,undefined,37,129,101,77,na,63,203,46,197,95,61,84,90,72,10,79,24,na,27,25,66,170,41,126
17/09/2021,8,148,85,81,279,338,297,155,183,120,35,63,191,na,157,na,175,182,141,20,21,78,521,114,263,451,208,106,292,na,48,103,undefined,na,49,570,83,5,undefined,30,83,45,50,25,79,547,32,271,99,74,113,56,53,37,undefined,71,149,197,120,na,114,291,46,241,152,21,151,160,84,30,99,18,na,72,35,85,219,35,157
17/09/2021,9,162,130,116,336,294,250,151,151,91,36,42,135,na,108,na,163,150,101,55,24,103,561,106,180,540,470,179,213,1,44,98,undefined,na,53,458,87,24,undefined,30,85,59,60,43,138,531,35,436,183,402,148,65,67,78,undefined,67,104,142,207,na,137,414,139,277,178,35,171,142,123,47,167,76,79,53,57,125,144,30,126
17/09/2021,10,223,157,178,420,368,321,148,212,86,51,59,172,na,128,na,233,165,123,102,43,162,600,89,189,556,357,190,262,na,56,161,undefined,na,52,551,66,33,undefined,42,97,216,68,45,177,818,38,384,198,146,159,67,78,128,undefined,125,105,139,264,na,151,450,289,255,144,10,255,167,98,35,163,36,55,64,37,147,196,46,150
17/09/2021,11,281,159,182,436,393,286,140,162,82,31,43,150,na,118,na,248,164,109,131,89,237,644,107,195,528,414,165,218,na,146,148,undefined,na,54,649,84,44,undefined,29,87,202,60,47,211,622,22,443,168,206,194,106,120,112,undefined,141,118,140,243,na,170,599,248,319,128,6,363,175,108,39,219,66,81,72,50,111,159,52,188
17/09/2021,12,398,240,264,588,413,387,96,139,193,67,44,147,na,138,na,301,202,88,156,96,307,863,170,300,486,621,187,216,na,135,172,undefined,na,61,595,127,41,undefined,56,133,132,11,8,241,781,55,487,256,396,202,82,151,87,undefined,197,133,174,260,na,189,767,242,309,140,179,431,254,191,49,269,96,65,54,61,113,146,49,152
17/09/2021,13,363,206,249,583,370,380,88,96,103,28,19,122,na,98,na,251,178,125,193,70,267,855,119,288,507,518,168,256,3,141,103,undefined,na,53,479,100,94,undefined,59,98,82,31,12,245,737,33,537,220,201,224,159,155,101,undefined,161,119,166,327,na,201,689,236,331,137,150,461,232,129,38,316,33,71,76,40,99,122,50,154
17/09/2021,14,388,201,224,570,339,339,69,134,80,39,20,95,na,103,na,314,123,128,161,57,232,785,111,303,552,419,108,189,na,134,99,undefined,na,24,428,131,68,undefined,43,73,62,39,13,268,637,37,472,146,164,167,88,124,130,undefined,153,88,155,264,na,162,658,127,369,90,132,464,213,100,18,222,6,49,63,38,97,101,41,184
17/09/2021,15,353,185,259,534,421,394,104,185,88,28,23,159,na,151,na,224,124,102,156,71,179,937,83,363,688,262,112,263,na,147,119,undefined,na,38,574,86,54,undefined,47,82,61,51,38,232,728,37,643,143,115,197,69,114,137,undefined,136,144,141,289,na,217,662,115,327,108,133,540,171,94,42,248,5,44,63,39,132,215,51,183
17/09/2021,16,345,180,294,565,467,456,163,217,106,23,71,212,na,182,na,169,124,99,207,62,233,1040,114,326,728,193,98,274,3,113,103,undefined,na,51,784,90,76,undefined,49,93,72,68,43,262,728,50,519,118,82,148,116,139,125,undefined,159,167,191,321,na,254,719,101,149,142,159,571,181,91,20,284,15,68,50,34,159,248,48,220
17/09/2021,17,340,137,321,563,582,496,224,275,168,49,79,280,na,182,na,131,144,94,199,72,257,1042,146,384,755,231,105,354,4,151,132,undefined,na,65,928,94,61,undefined,46,90,94,78,42,264,846,68,479,121,93,139,136,135,224,undefined,194,201,238,382,na,226,803,128,144,157,205,621,164,76,25,312,40,90,79,50,157,401,69,257
17/09/2021,18,304,93,359,489,580,486,192,283,95,75,125,380,na,206,na,141,78,33,298,80,208,1068,111,310,749,230,56,288,2,199,121,undefined,na,61,915,70,80,undefined,28,89,77,46,20,199,662,48,504,70,117,161,104,162,156,undefined,210,183,167,251,na,192,841,114,184,93,121,550,123,14,19,338,76,71,81,32,134,414,28,213
17/09/2021,19,205,64,304,350,308,326,68,130,65,37,76,235,na,91,na,82,51,20,194,54,181,814,105,223,289,179,53,192,3,135,120,undefined,na,30,587,60,55,undefined,63,37,27,28,15,146,425,14,315,77,96,105,66,118,80,undefined,152,109,114,123,na,106,644,123,146,41,77,385,88,0,7,211,28,34,42,17,91,214,9,117
17/09/2021,20,139,32,173,196,113,153,29,73,29,24,49,166,na,33,na,36,44,8,110,42,106,645,89,212,162,144,37,75,2,88,110,undefined,na,18,257,37,42,undefined,5,22,30,20,8,75,235,18,229,38,63,52,41,64,80,undefined,79,73,59,72,na,85,469,96,130,31,56,206,56,2,8,126,3,34,19,12,56,123,3,117
17/09/2021,21,42,16,64,42,50,68,14,5,19,13,17,58,na,23,na,5,17,3,47,13,18,229,19,102,82,78,13,35,na,46,33,undefined,na,16,61,7,7,undefined,6,8,3,3,na,21,127,8,111,24,59,6,37,20,47,undefined,36,13,35,23,na,26,172,64,82,9,11,52,22,1,4,12,26,31,na,2,7,27,2,40
17/09/2021,22,19,4,47,32,41,42,3,2,24,11,na,10,na,6,na,24,22,13,18,8,19,128,18,111,74,36,5,20,na,28,31,undefined,na,1,39,14,2,undefined,7,5,3,1,1,13,69,2,61,11,41,5,12,13,12,undefined,20,11,24,7,na,11,102,40,106,3,17,16,9,0,0,6,3,7,na,1,na,4,na,35
17/09/2021,23,14,1,34,17,24,22,2,na,7,4,3,7,na,10,na,7,12,1,9,5,15,83,3,67,45,20,8,10,na,9,17,undefined,na,1,13,6,1,undefined,5,na,1,1,1,6,54,na,72,7,31,1,10,7,16,undefined,6,4,19,4,na,15,53,21,80,4,1,13,15,0,2,3,na,11,na,na,1,4,na,32
18/09/2021,0,9,2,19,11,10,9,3,2,2,1,na,2,na,6,na,na,4,na,5,2,3,61,1,34,12,23,5,8,na,6,5,undefined,na,na,13,1,2,undefined,na,3,4,na,na,2,14,4,45,9,30,na,7,5,5,undefined,8,2,14,4,na,2,36,14,45,2,4,5,8,1,0,na,2,9,na,na,na,1,na,22
18/09/2021,1,1,1,9,8,11,7,2,na,3,1,na,5,na,na,na,2,3,na,3,na,4,58,3,20,na,21,1,12,na,na,3,undefined,na,1,4,1,1,undefined,47,1,1,na,na,na,25,na,21,5,26,na,4,na,2,undefined,1,1,9,3,na,1,27,6,31,na,na,2,11,0,0,na,na,11,na,na,na,1,na,5
18/09/2021,2,7,1,1,12,14,0,na,na,2,1,2,6,na,3,na,na,3,1,2,na,1,36,1,8,1,7,na,12,na,1,2,undefined,na,na,-2,2,4,undefined,65,na,2,2,2,2,27,1,10,3,18,1,3,na,1,undefined,na,1,3,2,na,2,23,5,4,1,1,na,4,1,1,2,1,na,na,na,1,3,na,1
18/09/2021,3,4,1,4,3,28,0,1,na,2,na,1,1,na,na,na,5,na,na,na,2,5,72,2,13,3,25,1,32,na,1,na,undefined,na,na,2,na,na,undefined,na,na,na,na,na,5,12,na,10,8,25,na,2,na,1,undefined,5,1,9,na,na,1,21,4,9,1,3,3,0,1,0,4,na,3,na,na,na,1,na,12
18/09/2021,4,2,7,1,12,22,4,1,na,2,1,1,2,na,na,na,7,11,na,1,4,9,40,na,10,8,23,1,22,na,na,16,undefined,na,na,-2,na,6,undefined,na,1,1,1,1,15,34,na,21,2,21,8,6,1,3,undefined,na,na,11,1,na,1,27,10,33,2,5,6,3,0,1,1,na,11,na,1,na,2,na,17
18/09/2021,5,6,4,3,22,57,17,10,5,6,2,1,10,na,8,na,24,10,2,2,na,9,28,7,27,92,57,6,72,na,9,2,undefined,na,6,33,7,7,undefined,na,3,2,3,na,18,58,2,19,35,21,1,12,12,4,undefined,5,7,5,11,na,3,43,11,32,4,11,8,6,2,1,4,na,20,na,1,na,12,1,21
18/09/2021,6,28,5,12,41,91,67,40,46,18,8,12,35,na,33,na,33,47,1,10,2,26,113,13,77,163,82,22,55,na,16,5,undefined,na,16,120,na,3,undefined,10,12,11,3,3,18,108,3,49,43,39,7,25,10,4,undefined,11,19,20,19,na,28,88,45,23,9,14,28,21,9,2,7,8,22,na,12,3,37,17,62
18/09/2021,7,48,27,40,115,190,110,105,130,42,25,43,96,na,66,na,54,39,13,9,18,42,252,51,127,384,133,74,125,85,29,28,undefined,na,40,289,9,24,undefined,8,28,22,13,6,60,252,10,107,77,61,24,34,19,24,undefined,31,39,37,46,na,51,141,50,48,27,49,76,32,23,9,38,na,45,na,22,17,103,34,115
18/09/2021,8,76,41,67,174,229,147,219,225,32,25,55,142,na,88,na,61,69,15,24,5,61,257,70,80,682,228,150,188,150,54,49,undefined,na,53,450,33,30,undefined,4,48,41,40,18,63,237,20,217,140,78,61,51,25,39,undefined,54,62,61,69,na,61,230,47,62,71,56,103,75,46,25,91,2,77,na,31,50,136,74,142
18/09/2021,9,122,79,81,236,227,197,267,355,42,47,82,261,na,126,na,86,82,30,45,22,104,316,51,120,813,348,243,183,193,47,116,undefined,na,72,734,35,76,undefined,5,47,47,50,35,123,359,32,247,248,162,150,65,51,77,undefined,90,70,53,129,na,84,310,61,90,77,69,167,93,51,18,203,5,81,na,20,135,262,123,78
18/09/2021,10,160,116,170,297,324,271,332,480,89,42,76,317,na,146,na,103,108,46,59,31,135,511,65,159,976,541,325,208,221,83,106,undefined,na,83,976,67,110,undefined,13,90,79,25,37,141,433,33,380,269,195,283,90,99,82,undefined,181,88,71,197,na,112,364,49,170,106,101,315,106,70,20,283,5,130,na,33,150,397,202,154
18/09/2021,11,215,103,152,353,403,271,348,462,74,42,132,406,na,167,na,150,86,21,106,43,139,534,70,143,909,689,379,219,250,120,172,undefined,na,61,994,66,107,undefined,17,72,82,50,40,195,427,38,490,382,308,362,143,75,81,undefined,166,150,89,312,na,189,537,81,105,151,110,405,111,69,11,336,3,121,na,15,206,451,201,165
18/09/2021,12,230,126,282,396,401,381,249,373,89,27,67,291,na,135,na,109,82,29,157,32,177,718,97,164,918,679,345,249,241,130,181,undefined,na,55,1048,71,133,undefined,7,104,67,30,34,136,476,74,527,331,239,388,113,94,105,undefined,161,113,81,263,na,165,723,99,105,146,83,468,135,76,28,355,3,112,na,27,140,362,179,208
18/09/2021,13,214,134,244,390,327,299,166,253,48,36,54,255,na,127,na,123,86,38,141,45,177,641,61,146,653,498,262,191,142,109,184,undefined,na,40,681,43,132,undefined,7,57,80,34,25,162,448,42,389,273,225,320,118,92,107,undefined,143,117,75,251,na,143,640,97,123,109,93,386,86,76,14,275,5,73,na,18,116,341,108,169
18/09/2021,14,224,161,216,323,340,333,136,253,63,25,80,267,na,146,na,145,110,125,137,66,151,794,86,182,722,474,228,199,120,130,187,undefined,na,68,687,54,99,undefined,5,100,71,37,30,202,414,42,425,242,230,249,86,137,123,undefined,110,121,95,235,na,169,595,58,227,96,142,459,127,64,19,287,2,101,na,39,134,310,91,211
18/09/2021,15,260,150,242,405,310,405,172,219,71,18,55,222,na,128,na,125,143,110,142,50,191,799,97,278,777,383,121,158,153,125,173,undefined,na,55,898,49,120,undefined,59,68,64,43,22,204,536,30,320,206,213,289,104,98,117,undefined,108,125,96,281,na,171,665,105,129,85,99,536,127,71,12,306,8,87,na,29,124,302,119,183
18/09/2021,16,185,117,227,351,340,323,143,223,47,25,41,180,na,104,na,92,82,41,107,42,183,677,51,242,691,180,93,221,90,117,138,undefined,na,25,609,51,112,undefined,104,58,57,21,9,137,418,42,264,189,117,190,118,98,166,undefined,132,106,63,275,na,137,628,93,74,83,80,469,116,61,18,300,15,46,na,21,82,282,91,141
18/09/2021,17,173,102,161,332,290,293,152,227,50,23,61,220,na,123,na,61,37,17,162,68,256,697,50,192,561,162,75,193,88,109,142,undefined,na,16,594,41,99,undefined,14,40,55,51,30,132,417,49,299,71,86,118,123,66,137,undefined,114,106,63,276,na,156,529,110,76,58,66,492,87,60,19,264,11,37,na,28,90,261,63,150
18/09/2021,18,140,82,203,325,272,249,101,185,47,23,69,276,na,130,na,76,48,16,156,68,177,661,65,182,441,194,55,174,82,137,122,undefined,na,20,548,43,95,undefined,9,54,80,49,32,111,447,22,313,99,89,118,89,81,136,undefined,105,101,84,206,na,146,572,70,70,62,72,400,79,17,8,256,8,31,na,18,88,314,18,112
18/09/2021,19,129,58,192,220,141,176,41,65,31,27,77,224,na,59,na,65,35,24,157,48,217,541,32,155,220,175,41,162,41,94,81,undefined,na,8,399,38,60,undefined,3,39,32,35,26,91,216,8,200,63,95,91,51,69,85,undefined,99,95,64,103,na,124,528,68,48,25,30,331,56,4,7,164,7,45,na,10,71,229,8,86
18/09/2021,20,84,27,129,94,86,124,19,30,29,25,38,148,na,44,na,22,9,1,79,36,78,328,40,128,133,138,33,82,13,76,89,undefined,na,4,199,23,37,undefined,8,15,18,14,9,46,158,7,180,47,94,75,34,37,49,undefined,90,38,58,62,na,74,362,74,62,24,24,198,31,3,4,94,na,28,na,1,22,122,3,47
18/09/2021,21,44,10,49,46,43,62,4,6,11,8,15,52,na,18,na,11,3,5,44,8,23,123,11,83,93,64,16,55,6,32,40,undefined,na,1,64,14,15,undefined,5,5,3,3,1,22,82,7,63,28,75,6,24,17,38,undefined,25,21,21,11,na,26,146,42,55,3,10,50,12,1,2,15,4,24,na,na,4,34,2,41
18/09/2021,22,43,7,49,41,22,23,na,4,11,3,6,17,na,4,na,23,17,1,8,7,11,78,12,58,96,32,3,11,na,20,24,undefined,na,2,22,6,6,undefined,7,7,na,na,na,10,65,1,73,15,69,1,13,13,20,undefined,22,15,17,9,na,9,103,20,50,1,8,21,7,0,0,1,na,4,na,na,na,5,1,34
18/09/2021,23,8,4,14,13,21,12,2,1,7,1,1,4,na,4,na,6,2,na,8,2,8,53,12,44,45,24,4,18,na,3,9,undefined,na,na,10,13,2,undefined,6,3,5,4,2,4,37,2,35,12,81,1,8,4,7,undefined,1,3,20,2,na,14,67,15,49,1,4,17,6,0,0,2,na,2,na,na,2,3,na,21
19/09/2021,0,4,5,9,17,12,8,na,2,2,na,na,2,na,4,na,4,1,3,7,3,6,29,5,22,12,20,4,14,na,3,6,undefined,na,1,11,3,na,undefined,1,7,na,na,na,5,13,na,27,4,53,1,6,na,3,undefined,5,2,5,2,na,4,49,12,42,na,5,9,2,0,2,2,na,1,na,na,na,1,na,9
19/09/2021,1,2,2,9,5,19,2,na,na,na,na,na,3,na,4,na,1,6,na,3,4,na,30,na,12,1,20,na,22,4,3,6,undefined,na,na,6,3,na,undefined,na,na,1,na,1,na,12,1,27,6,42,na,9,3,1,undefined,5,5,4,2,na,4,33,13,37,3,1,1,1,0,3,1,na,1,na,na,2,na,1,5
19/09/2021,2,5,3,13,3,3,3,2,na,1,4,na,2,na,3,na,2,na,na,3,2,1,21,9,10,5,25,4,3,1,1,2,undefined,na,1,6,1,na,undefined,na,na,na,na,1,1,11,na,14,3,34,na,3,na,na,undefined,1,1,2,2,na,2,26,4,20,na,na,1,na,na,na,na,1,1,na,na,1,na,na,2
19/09/2021,3,5,1,8,4,15,1,1,na,na,na,4,3,na,4,na,1,2,na,4,na,2,27,6,7,8,23,na,25,na,na,na,undefined,na,na,1,4,1,undefined,na,na,3,2,na,1,3,na,16,3,11,2,na,na,4,undefined,2,na,1,3,na,na,24,6,32,na,na,4,1,0,3,na,1,1,na,na,na,1,na,2
19/09/2021,4,1,12,4,5,19,8,21,na,2,na,1,1,na,1,na,1,2,na,na,na,na,18,3,8,2,11,2,20,na,1,8,undefined,na,2,13,1,2,undefined,16,2,1,na,na,3,8,na,44,4,23,5,na,3,1,undefined,na,2,3,na,na,1,9,2,36,1,6,1,2,0,0,4,na,1,na,na,na,1,na,16
19/09/2021,5,13,6,9,18,34,8,7,3,2,na,na,7,na,5,na,24,7,3,1,1,13,70,12,18,66,23,4,44,6,13,8,undefined,na,1,21,9,13,undefined,na,11,2,1,na,9,71,na,27,20,17,8,4,9,1,undefined,4,na,8,na,na,3,28,5,43,4,6,13,4,0,0,1,na,4,na,na,na,4,1,8
19/09/2021,6,20,4,13,68,72,39,34,28,12,2,8,27,na,28,na,48,14,9,5,2,26,150,22,26,126,50,8,58,9,7,5,undefined,na,11,90,4,4,undefined,3,8,7,4,2,22,104,7,66,11,22,3,5,12,6,undefined,5,5,13,16,na,20,64,11,16,2,11,29,8,2,0,6,na,12,na,10,5,36,13,30
19/09/2021,7,42,21,23,73,70,64,65,84,14,2,22,66,na,39,na,26,29,8,15,10,16,169,23,90,259,104,42,64,33,14,18,undefined,na,15,205,10,17,undefined,10,20,20,12,11,30,119,10,60,40,36,21,21,6,25,undefined,19,33,26,27,na,28,78,13,96,19,18,46,28,18,7,7,na,13,na,9,10,79,45,55
19/09/2021,8,89,43,45,105,134,125,151,126,22,14,40,114,na,76,na,36,33,12,10,13,49,244,17,79,385,163,82,107,68,25,38,undefined,na,15,364,6,19,undefined,8,33,23,25,13,43,162,12,120,94,67,68,36,24,32,undefined,25,38,29,37,na,48,146,26,261,38,36,75,36,35,16,54,na,75,na,20,37,100,77,77
19/09/2021,9,121,96,75,210,177,202,272,244,34,21,64,185,na,120,na,60,92,21,43,24,81,384,53,132,791,343,188,174,167,46,69,undefined,na,46,668,18,53,undefined,3,34,30,41,24,95,302,33,253,211,155,134,68,34,74,undefined,50,42,69,104,na,100,268,31,212,61,58,126,74,52,22,128,4,67,na,26,47,178,125,102
19/09/2021,10,188,136,141,313,336,322,401,331,28,38,89,286,na,212,na,156,72,25,115,37,135,522,51,166,925,510,276,240,214,76,104,undefined,na,70,933,33,99,undefined,2,84,43,16,13,146,427,36,304,331,211,223,104,77,70,undefined,117,96,100,199,na,141,427,57,250,86,89,289,179,105,47,217,6,94,na,30,145,282,159,123
19/09/2021,11,335,185,207,522,477,404,393,326,46,24,101,333,na,219,na,197,132,50,161,71,198,736,53,170,1031,710,297,339,289,138,164,undefined,na,74,1082,45,111,undefined,14,122,51,20,16,208,658,56,398,385,311,300,112,150,112,undefined,140,114,116,278,na,183,574,90,228,101,180,441,189,80,39,259,10,128,na,43,150,330,198,154
19/09/2021,12,351,189,298,535,490,494,343,320,52,36,78,323,na,238,na,187,126,40,227,87,307,814,70,202,876,854,292,356,258,144,202,undefined,na,62,1125,60,166,undefined,14,110,65,24,17,264,683,31,524,447,392,303,111,158,113,undefined,147,110,122,318,na,220,748,105,196,92,179,589,177,121,37,269,15,92,na,37,104,321,141,209
19/09/2021,13,300,187,324,581,505,499,303,326,78,18,73,269,na,189,na,241,87,40,217,114,267,823,95,230,924,790,312,331,303,183,206,undefined,na,67,1138,51,121,undefined,60,91,72,18,26,258,774,58,462,404,377,308,161,151,122,undefined,158,101,145,329,na,248,730,147,222,89,163,655,240,143,55,256,8,88,na,32,106,239,136,218
19/09/2021,14,347,241,367,673,547,464,284,312,73,39,83,273,na,195,na,249,111,44,247,99,331,985,86,321,955,750,201,325,321,168,236,undefined,na,51,990,35,159,undefined,37,98,63,11,21,257,783,51,534,325,326,357,187,199,124,undefined,172,142,106,356,na,243,828,155,269,113,198,694,209,101,45,218,10,83,na,35,121,310,166,234
19/09/2021,15,394,210,392,645,518,454,259,281,68,36,100,275,na,184,na,244,87,40,229,72,275,950,97,224,904,535,172,308,202,162,178,undefined,na,48,1019,49,133,undefined,13,62,86,22,22,257,794,40,515,234,204,227,150,156,156,undefined,131,160,101,333,na,234,813,139,282,102,151,662,169,77,20,281,13,69,na,24,126,280,114,223
19/09/2021,16,324,150,329,487,453,419,212,231,56,44,100,324,na,149,na,123,84,22,189,68,232,930,84,197,767,261,99,242,182,149,175,undefined,na,55,914,36,99,undefined,26,86,73,52,33,271,612,31,451,182,130,165,96,149,185,undefined,189,150,134,343,na,210,680,101,258,76,159,583,167,99,9,261,21,62,na,27,96,324,121,217
19/09/2021,17,255,105,283,418,404,358,195,271,49,27,97,290,na,181,na,74,47,27,225,42,230,780,103,188,664,197,56,242,165,129,131,undefined,na,43,828,41,85,undefined,18,51,63,56,37,187,544,34,303,85,64,143,120,110,162,undefined,112,106,133,285,na,161,656,106,101,61,109,547,82,51,16,208,288,59,na,29,91,308,76,163
19/09/2021,18,199,78,290,328,278,293,121,177,61,34,103,309,na,111,na,54,32,18,134,39,164,654,81,193,485,166,58,165,101,139,98,undefined,na,37,604,44,63,undefined,8,39,73,47,30,120,421,26,363,66,66,111,78,114,192,undefined,130,105,127,185,na,132,606,110,93,58,68,432,85,4,7,204,86,41,na,16,50,302,18,123
19/09/2021,19,123,59,211,262,186,172,56,73,31,29,70,227,na,39,na,53,37,4,119,42,95,567,52,182,232,138,35,96,62,93,82,undefined,na,19,394,29,44,undefined,15,18,55,31,14,83,282,22,225,58,86,89,63,93,134,undefined,95,74,52,93,na,105,440,78,66,30,64,319,52,6,23,135,11,30,na,6,28,198,1,94
19/09/2021,20,107,41,102,113,84,117,22,38,27,40,36,110,na,48,na,23,10,4,85,23,59,327,50,140,113,128,25,69,16,48,67,undefined,na,11,222,28,22,undefined,6,18,25,30,16,48,148,13,154,43,68,65,37,40,67,undefined,50,34,56,80,na,55,340,61,46,14,23,138,46,0,5,98,6,21,na,4,19,129,2,84
19/09/2021,21,44,12,55,28,43,66,3,2,9,13,11,26,na,12,na,17,9,4,34,4,11,119,21,83,70,54,10,28,2,22,21,undefined,na,na,56,10,6,undefined,2,8,na,1,1,18,112,7,64,18,60,4,20,14,49,undefined,30,14,29,17,na,16,130,21,36,9,16,46,15,0,0,9,9,4,na,3,na,15,na,34
19/09/2021,22,18,14,38,32,19,29,1,1,5,1,4,20,na,8,na,23,8,2,8,8,7,76,8,78,66,28,4,8,na,9,2,undefined,na,na,22,9,4,undefined,6,1,5,2,1,5,57,3,50,7,60,1,19,13,3,undefined,11,13,13,10,na,17,80,21,49,1,10,19,9,0,0,6,na,11,na,na,na,7,na,39
19/09/2021,23,16,6,25,13,16,24,2,2,1,na,5,13,na,8,na,6,7,2,16,1,11,45,4,41,44,31,5,11,1,12,2,undefined,na,na,19,1,1,undefined,2,2,3,1,na,10,26,na,27,4,41,1,10,na,8,undefined,10,5,12,5,na,6,50,17,32,na,6,10,10,1,3,2,na,1,na,1,na,5,na,9
20/09/2021,0,8,2,9,21,13,10,1,1,2,na,na,2,na,2,na,1,8,5,11,2,3,46,4,29,7,5,2,24,na,6,3,undefined,na,1,11,2,na,undefined,na,na,na,na,1,6,13,1,24,3,10,na,2,4,na,undefined,7,1,10,4,na,8,24,2,30,na,1,7,4,1,3,na,na,7,na,1,1,2,na,16
20/09/2021,1,3,6,2,18,11,7,2,na,na,na,na,1,na,2,na,na,32,2,2,2,na,16,4,14,8,15,1,16,na,3,10,undefined,na,na,15,na,1,undefined,na,1,na,na,na,na,9,3,8,2,9,1,5,1,2,undefined,2,2,2,2,na,1,27,4,32,2,na,2,1,0,1,na,na,12,na,na,na,1,na,10
20/09/2021,2,7,3,6,6,14,5,1,na,2,na,1,na,na,1,na,2,36,2,3,na,4,30,22,10,na,9,na,16,1,1,11,undefined,na,na,4,1,na,undefined,na,1,na,na,na,1,9,na,12,1,6,1,na,4,2,undefined,na,na,2,7,na,5,17,3,33,na,3,na,0,1,3,3,na,1,na,na,na,1,na,11
20/09/2021,3,1,6,na,8,24,5,na,na,1,2,2,3,na,na,na,5,10,2,na,na,4,24,3,9,12,8,1,28,na,7,7,undefined,na,na,2,na,na,undefined,na,na,na,na,na,na,38,na,13,3,11,na,1,na,1,undefined,na,2,2,3,na,3,20,2,17,1,2,11,3,0,0,na,3,na,na,na,na,1,na,13
20/09/2021,4,3,na,6,20,31,13,5,na,na,na,na,1,na,4,na,2,3,2,2,2,5,40,1,8,15,3,3,39,2,2,6,undefined,na,na,12,na,6,undefined,na,na,5,3,3,7,45,1,10,3,9,6,5,1,1,undefined,na,1,3,9,na,11,22,4,14,1,6,9,2,0,0,2,na,6,na,1,na,1,na,22
20/09/2021,5,13,5,15,33,61,58,21,11,23,2,3,11,na,40,na,12,32,15,2,1,24,84,17,67,82,22,4,51,7,5,5,undefined,na,6,74,14,7,undefined,na,16,7,na,na,12,100,6,37,3,7,9,18,10,2,undefined,7,14,13,5,na,10,57,5,41,6,124,7,19,6,7,1,na,19,na,7,4,13,na,28
20/09/2021,6,61,21,43,81,112,138,59,103,42,16,43,94,na,68,na,72,102,25,10,14,18,217,58,138,236,62,17,104,30,19,18,undefined,na,18,351,23,19,undefined,17,29,29,12,12,20,201,13,69,24,55,13,60,12,24,undefined,11,54,31,35,na,38,171,52,75,29,66,51,57,19,6,12,na,66,na,70,21,82,11,82
20/09/2021,7,110,45,46,180,189,220,170,213,119,38,65,167,na,138,na,88,132,93,10,12,36,333,84,181,392,93,38,226,84,40,43,undefined,na,48,457,61,12,undefined,23,58,39,39,35,89,365,32,182,57,45,60,56,34,40,undefined,54,132,84,90,na,96,199,49,136,91,72,94,135,67,28,87,10,75,na,33,58,161,30,121
20/09/2021,8,142,79,88,260,291,297,135,228,134,47,44,167,na,147,na,149,201,151,35,41,62,521,95,214,533,115,54,312,104,37,82,undefined,na,52,568,165,49,undefined,48,89,50,58,30,115,512,42,287,71,38,121,63,71,55,undefined,75,114,110,135,na,104,310,75,163,144,102,108,130,89,32,118,25,116,na,47,96,163,50,164
20/09/2021,9,157,147,96,333,261,286,111,196,77,30,43,118,na,128,na,182,147,111,41,52,64,471,97,181,511,157,65,202,81,60,113,undefined,na,31,477,80,66,undefined,34,100,62,52,52,118,473,27,314,88,78,133,57,56,81,undefined,68,88,109,134,na,97,379,123,248,130,95,173,149,98,38,153,106,86,na,32,123,132,52,125
20/09/2021,10,209,121,133,396,270,250,136,230,50,49,61,173,na,120,na,198,165,124,87,39,127,577,60,198,455,179,64,165,95,115,108,undefined,na,30,451,78,81,undefined,53,55,66,23,45,183,536,27,370,89,84,166,91,89,64,undefined,102,84,78,228,na,140,399,209,331,113,110,248,157,108,45,160,43,71,6,73,167,176,45,145
20/09/2021,11,253,192,169,461,294,259,95,147,63,26,32,127,na,115,na,298,182,124,132,51,194,610,94,218,536,243,95,240,71,130,184,undefined,na,32,503,93,88,undefined,41,98,58,47,32,196,559,33,397,149,101,161,94,122,99,undefined,127,104,82,247,na,157,487,206,353,103,117,328,183,109,50,268,47,54,52,32,98,146,47,163
20/09/2021,12,299,245,136,579,237,314,66,154,82,36,20,76,na,82,na,288,230,124,123,64,224,671,94,247,436,280,104,155,55,141,183,undefined,na,22,469,107,85,undefined,91,138,91,43,23,252,567,28,467,145,122,199,101,144,92,undefined,135,92,89,282,na,160,586,244,331,99,120,365,197,184,49,245,54,45,70,20,145,112,34,187
20/09/2021,13,230,270,147,542,250,262,53,91,63,33,11,80,na,67,na,267,186,124,149,61,229,622,78,292,511,279,98,169,28,134,97,undefined,na,9,371,110,93,undefined,177,75,70,41,23,219,605,43,382,162,161,207,105,112,57,undefined,138,101,78,290,na,131,622,214,326,92,98,347,165,124,32,197,25,45,53,21,90,55,22,169
20/09/2021,14,248,196,134,508,242,265,42,110,75,27,12,74,na,98,na,239,148,123,145,56,262,688,79,293,458,313,94,170,55,140,139,undefined,na,25,350,101,131,undefined,134,66,63,39,35,220,548,48,469,190,142,138,119,128,91,undefined,114,96,77,252,na,136,572,93,308,91,141,420,185,90,28,201,25,45,59,28,83,87,22,163
20/09/2021,15,216,206,195,464,214,248,37,69,71,27,12,74,na,86,na,252,124,103,159,47,243,710,88,276,442,262,71,153,26,177,81,undefined,na,9,314,95,53,undefined,72,62,47,21,13,187,533,43,441,163,173,122,88,120,105,undefined,126,80,76,243,na,159,612,84,455,96,138,438,135,74,24,185,95,34,61,13,61,60,30,208
20/09/2021,16,159,145,95,376,173,291,71,109,127,33,9,67,na,92,na,156,103,85,143,25,173,745,71,412,405,315,152,101,40,108,52,undefined,na,5,336,61,69,undefined,24,68,64,27,25,137,520,71,459,468,78,101,110,63,90,undefined,130,140,118,250,na,147,667,82,159,170,118,384,100,47,9,196,62,42,64,12,60,69,36,148
20/09/2021,17,209,102,140,333,285,356,126,232,125,42,31,188,na,135,na,125,137,111,126,40,178,861,121,426,552,481,186,251,67,102,74,undefined,na,21,622,71,52,undefined,31,64,85,69,39,135,536,68,521,369,253,80,193,104,200,undefined,154,156,161,339,na,189,708,130,103,209,123,483,125,68,13,266,111,54,84,47,94,217,39,160
20/09/2021,18,135,92,114,254,189,276,86,138,40,30,17,111,na,89,na,75,49,50,136,23,155,718,59,325,346,294,149,185,50,100,78,undefined,na,7,420,61,58,undefined,16,65,48,45,21,98,359,40,321,232,154,76,120,108,142,undefined,116,83,78,120,na,121,677,98,105,112,73,344,83,7,4,259,118,51,69,11,36,105,10,140
20/09/2021,19,76,44,159,163,124,150,46,34,21,21,33,123,na,54,na,46,26,9,106,11,120,517,46,182,231,188,55,111,13,90,91,undefined,na,2,226,41,40,undefined,4,24,27,28,17,68,211,12,269,78,55,60,58,43,75,undefined,93,37,36,75,na,83,443,92,57,36,37,248,56,2,7,129,83,28,23,1,26,97,2,84
20/09/2021,20,57,25,76,87,79,88,22,11,23,17,24,123,na,32,na,19,43,9,86,28,56,343,30,133,79,119,29,91,15,64,54,undefined,na,3,154,25,20,undefined,3,26,18,10,8,42,142,11,111,32,85,47,27,28,37,undefined,64,45,28,37,na,63,275,72,26,20,27,108,29,1,5,85,17,19,19,3,15,83,1,57
20/09/2021,21,20,11,27,35,26,83,1,2,14,9,13,26,na,20,na,12,21,4,29,6,22,111,14,102,64,44,7,29,1,21,32,undefined,na,3,46,7,6,undefined,5,7,9,1,2,30,99,2,49,10,37,5,9,11,37,undefined,16,23,13,9,na,23,129,13,24,11,12,32,12,0,1,5,55,8,16,2,3,8,1,30
20/09/2021,22,11,8,15,29,20,48,2,2,24,3,2,14,na,3,na,26,14,11,20,8,6,112,14,61,69,31,7,17,na,10,9,undefined,na,na,42,7,1,undefined,62,5,5,2,3,11,77,9,39,8,20,5,14,13,6,undefined,12,17,17,4,na,11,80,10,28,1,14,12,8,1,1,7,65,3,5,1,1,9,na,28
20/09/2021,23,7,6,7,17,19,14,3,na,na,2,4,7,na,4,na,24,4,2,10,1,16,44,11,44,57,15,7,10,2,12,23,undefined,na,1,20,3,4,undefined,54,na,na,3,3,3,28,1,8,7,26,1,3,6,5,undefined,7,9,15,5,na,2,39,7,7,4,2,1,0,0,1,3,na,1,10,na,na,2,3,23
21/09/2021,0,na,na,4,5,16,15,5,1,4,1,1,4,na,2,na,8,12,4,6,3,12,20,2,20,2,18,2,17,1,10,26,undefined,na,na,15,na,na,undefined,13,1,na,na,na,12,24,3,24,4,8,3,6,3,1,undefined,10,2,9,2,na,9,46,16,47,4,1,2,na,na,na,na,na,2,2,na,na,1,na,8
21/09/2021,1,1,6,2,5,11,2,na,na,na,na,na,na,na,na,na,na,6,na,4,1,na,37,3,15,4,21,1,17,na,4,na,undefined,na,na,15,na,na,undefined,3,na,na,na,na,na,8,na,13,7,10,na,2,2,5,undefined,10,na,1,na,na,2,29,8,24,na,na,2,2,0,3,na,na,1,3,na,na,1,na,2
21/09/2021,2,4,na,2,1,8,7,na,na,1,na,na,na,na,na,na,2,2,na,4,na,na,19,2,14,na,16,5,14,na,3,11,undefined,na,na,12,1,na,undefined,na,na,na,na,na,na,7,2,2,16,11,na,1,5,na,undefined,11,na,4,2,na,4,19,1,24,na,na,3,na,na,na,na,na,2,2,na,na,na,na,2
21/09/2021,3,3,2,na,6,22,1,na,4,2,na,3,5,na,na,na,5,na,4,1,1,5,56,1,12,3,17,1,26,na,2,6,undefined,na,2,3,na,1,undefined,na,na,2,2,2,2,12,na,7,3,11,na,1,na,3,undefined,8,na,2,1,na,3,10,3,32,na,1,1,1,0,0,na,1,na,na,na,na,na,na,8
21/09/2021,4,1,1,1,7,31,8,4,na,1,3,na,na,na,1,na,2,4,1,2,1,4,32,1,22,2,11,5,40,2,6,4,undefined,na,na,14,2,4,undefined,na,3,1,na,na,7,27,1,15,3,na,4,4,2,1,undefined,na,1,6,1,na,5,15,6,41,1,1,4,na,na,na,1,na,1,na,na,na,na,na,12
21/09/2021,5,6,8,3,37,55,41,8,6,15,4,1,6,na,26,na,7,28,11,1,7,24,72,14,76,60,35,4,62,7,9,15,undefined,na,2,36,7,7,undefined,5,21,8,1,2,12,86,7,27,24,15,8,16,7,4,undefined,12,17,23,3,na,4,51,4,47,5,11,12,8,5,9,2,7,17,2,1,2,2,1,37
21/09/2021,6,55,19,13,89,114,126,47,64,44,12,4,16,na,49,na,75,84,19,12,10,38,210,45,173,194,57,26,72,11,24,21,undefined,na,3,196,19,8,undefined,18,43,14,4,2,41,316,16,64,40,38,10,54,20,14,undefined,22,50,42,21,na,25,108,38,72,23,30,25,46,19,5,12,1,48,na,41,7,34,3,52
21/09/2021,7,78,47,23,133,137,212,86,112,132,21,12,55,na,102,na,76,120,82,30,12,31,346,62,233,223,139,59,131,36,38,40,undefined,na,28,290,34,9,undefined,25,41,36,23,11,64,379,25,127,91,42,41,45,32,13,undefined,38,93,122,72,na,60,183,59,141,92,48,61,86,59,20,56,22,71,na,38,41,63,18,107
21/09/2021,8,157,86,46,261,198,261,78,100,137,36,17,83,na,116,na,140,174,127,51,21,67,501,81,342,298,219,109,199,49,52,84,undefined,na,15,379,68,28,undefined,35,81,53,43,26,86,489,45,239,131,67,91,56,50,51,undefined,64,132,182,137,na,77,264,36,123,137,69,122,123,114,32,105,46,69,na,30,91,109,28,148
21/09/2021,9,149,135,80,308,182,218,60,116,66,44,13,69,na,92,na,180,154,117,44,29,143,458,80,215,412,366,129,149,48,57,70,undefined,na,22,328,71,37,undefined,31,81,60,58,27,145,436,37,281,331,120,97,90,59,44,undefined,56,93,117,162,na,116,333,57,307,160,78,143,132,87,29,131,104,97,na,34,96,102,16,107
21/09/2021,10,209,182,127,404,214,237,82,104,56,37,10,77,na,87,na,234,175,132,92,46,120,478,52,240,389,696,301,147,41,88,87,undefined,na,26,338,82,47,undefined,50,97,61,41,33,160,432,39,418,799,193,185,125,76,63,undefined,83,79,132,184,na,141,509,68,350,161,100,221,111,67,20,177,54,76,na,19,131,88,27,157
21/09/2021,11,283,216,192,498,250,256,95,102,85,24,12,98,na,97,na,246,166,140,158,45,177,597,58,223,431,753,348,206,67,121,115,undefined,na,38,423,79,49,undefined,51,435,79,42,24,235,555,33,525,749,260,205,157,105,103,undefined,126,64,121,531,na,465,764,170,355,138,132,358,190,90,26,242,41,85,na,36,118,106,27,148
21/09/2021,12,1241,603,357,963,447,325,118,179,101,39,45,186,na,120,na,468,315,183,203,143,344,1428,144,273,502,1152,261,352,125,235,162,undefined,na,60,595,539,92,undefined,75,353,88,35,29,495,1011,46,792,372,250,239,166,180,122,undefined,214,141,165,409,na,257,1129,142,934,152,343,594,295,181,42,300,66,310,na,76,148,183,44,220
21/09/2021,13,355,293,293,741,397,366,141,181,98,40,50,197,na,126,na,412,259,173,194,115,385,948,152,241,644,879,360,321,102,191,185,undefined,na,66,596,123,102,undefined,68,154,61,46,37,363,1691,58,718,634,315,195,168,180,128,undefined,197,141,155,346,na,240,904,124,339,166,1446,518,315,205,59,330,60,177,na,50,141,224,58,428
21/09/2021,14,332,236,268,599,368,403,126,300,156,37,56,199,na,150,na,360,179,121,172,67,266,856,199,302,823,533,152,257,96,147,124,undefined,na,45,573,101,85,undefined,33,97,97,56,36,282,713,51,634,276,198,191,114,139,138,undefined,188,129,155,283,na,185,701,111,326,126,186,505,217,123,30,245,8,110,na,37,119,250,64,247
21/09/2021,15,242,176,269,541,298,399,126,234,111,40,39,178,na,161,na,253,151,93,146,85,258,942,113,320,734,295,80,218,73,155,125,undefined,na,25,616,93,63,undefined,32,68,62,40,23,207,652,40,464,172,97,205,99,155,131,undefined,141,110,158,276,na,148,618,84,313,129,145,459,147,91,24,268,35,41,na,17,124,215,62,245
21/09/2021,16,276,161,237,484,271,390,144,258,189,28,58,221,na,152,na,251,144,117,151,70,262,889,586,464,700,203,95,211,94,127,72,undefined,na,24,607,179,69,undefined,30,79,70,20,29,195,621,33,562,105,106,105,96,160,156,undefined,154,163,173,338,na,195,758,108,153,160,125,535,143,83,19,287,12,73,na,37,128,264,96,234
21/09/2021,17,224,137,366,512,403,478,206,242,155,58,89,320,na,210,na,139,183,131,184,68,273,1204,140,381,779,790,213,297,123,158,119,undefined,na,56,902,100,76,undefined,26,92,104,56,49,202,786,79,793,417,200,124,194,149,259,undefined,198,189,223,525,na,226,1345,179,133,212,183,528,145,63,21,280,74,104,na,46,137,360,78,213
21/09/2021,18,185,79,224,370,333,342,180,204,87,48,98,348,na,146,na,103,84,58,162,50,196,909,89,311,564,283,99,281,104,124,100,undefined,na,43,807,55,81,undefined,19,43,62,34,34,122,567,34,409,147,86,115,95,121,155,undefined,160,133,147,187,na,174,845,120,107,121,116,439,102,7,8,301,58,48,na,26,88,409,16,145
21/09/2021,19,128,70,168,209,172,204,87,53,46,28,67,252,na,87,na,68,46,18,123,30,139,699,64,180,295,195,68,116,44,77,106,undefined,na,20,400,40,49,undefined,11,24,32,16,23,111,322,14,265,59,73,82,59,75,52,undefined,112,85,93,87,na,107,510,111,52,34,59,266,58,6,3,189,8,23,na,15,41,249,9,101
21/09/2021,20,58,39,74,134,89,121,45,23,32,15,34,101,na,47,na,42,21,11,77,22,65,352,54,136,147,107,59,76,23,57,55,undefined,na,12,209,33,25,undefined,3,17,34,32,15,57,212,12,196,32,76,54,40,27,77,undefined,77,66,56,67,na,57,374,71,44,32,38,127,45,0,6,112,1,33,na,2,12,90,6,89
21/09/2021,21,38,8,27,41,35,48,1,5,11,10,6,31,na,22,na,14,15,3,23,5,19,87,30,87,72,48,7,28,5,17,32,undefined,na,4,41,16,15,undefined,25,16,3,5,2,25,84,1,84,13,31,2,26,15,61,undefined,28,14,29,26,na,25,165,43,21,10,8,40,6,0,1,15,na,19,na,4,3,11,2,45
21/09/2021,22,14,7,28,29,31,53,2,1,21,3,3,15,na,8,na,20,18,11,28,5,19,78,14,93,69,28,11,12,na,19,14,undefined,na,na,37,9,na,undefined,58,3,4,1,1,6,70,na,61,11,44,8,9,8,16,undefined,19,15,32,9,na,23,92,31,30,5,9,34,12,1,0,8,na,23,na,1,1,5,1,20
21/09/2021,23,11,5,16,17,21,37,na,5,5,na,2,6,na,7,na,15,12,3,11,2,5,78,7,52,50,31,na,12,na,5,6,undefined,na,1,27,1,na,undefined,89,2,2,2,1,3,25,2,48,2,41,4,8,5,1,undefined,9,3,10,4,na,8,49,14,28,1,14,13,4,0,0,na,1,10,na,na,na,3,na,14
22/09/2021,0,4,na,12,11,12,8,1,na,2,na,2,4,na,3,na,9,5,3,11,1,5,36,3,27,17,15,1,11,1,9,5,undefined,na,na,24,2,na,undefined,11,na,1,2,3,12,22,4,28,6,18,1,8,2,12,undefined,4,3,6,5,na,5,45,8,55,1,1,5,5,1,5,na,na,12,na,na,na,2,na,12
22/09/2021,1,4,na,2,9,19,2,3,na,na,na,1,8,na,2,na,2,3,4,4,2,9,22,na,20,5,10,5,14,na,2,5,undefined,na,na,3,2,na,undefined,23,na,na,na,na,3,7,na,16,1,12,na,1,5,5,undefined,na,2,3,3,na,3,13,10,25,1,2,na,1,0,0,1,na,12,na,na,1,na,na,6
22/09/2021,2,5,3,4,5,12,21,1,na,na,na,na,na,na,6,na,na,9,2,1,3,1,29,3,7,5,22,na,9,na,2,na,undefined,na,1,11,1,1,undefined,na,na,na,na,na,1,24,7,20,1,19,na,3,7,5,undefined,4,na,8,1,na,1,14,4,13,2,4,1,na,na,na,3,4,12,na,na,na,2,na,9
22/09/2021,3,1,15,7,6,25,8,na,na,1,na,na,1,na,1,na,19,4,na,na,4,7,32,11,10,2,8,1,28,na,7,na,undefined,na,1,13,6,4,undefined,na,1,na,na,na,6,21,na,23,1,24,na,na,na,na,undefined,2,na,3,1,na,4,25,3,21,na,1,2,2,0,0,na,na,6,na,1,na,na,na,15
22/09/2021,4,6,4,2,9,36,6,11,1,2,na,1,1,na,1,na,1,5,1,7,na,1,47,na,14,5,11,1,36,1,2,7,undefined,na,na,8,1,5,undefined,na,na,1,1,2,1,16,3,25,na,1,3,4,2,3,undefined,na,1,4,5,na,3,19,6,16,2,1,6,1,0,0,2,na,4,na,na,na,na,1,21
22/09/2021,5,10,4,9,26,60,46,22,6,19,na,1,7,na,23,na,11,18,4,na,2,21,82,14,72,61,14,3,36,7,14,10,undefined,na,9,54,5,7,undefined,1,12,7,5,5,4,64,8,35,9,15,5,3,5,3,undefined,6,8,24,4,na,9,37,7,29,6,6,17,8,6,5,3,8,15,na,1,4,7,na,20
22/09/2021,6,47,15,15,74,126,105,84,87,35,13,21,58,na,73,na,56,64,19,15,6,24,215,47,115,267,50,16,94,31,14,27,undefined,na,17,265,27,1,undefined,20,25,33,15,10,36,170,10,81,23,21,13,16,18,18,undefined,22,64,68,47,na,24,104,22,63,43,39,33,54,21,17,12,14,55,na,24,15,85,16,61
22/09/2021,7,88,46,32,141,164,218,189,202,138,27,31,121,na,141,na,67,114,76,11,8,33,336,80,201,404,107,40,150,78,43,55,undefined,na,35,472,70,19,undefined,28,57,28,40,22,61,385,15,121,68,34,41,23,54,41,undefined,42,108,121,101,na,61,176,47,112,78,69,77,82,55,30,47,19,86,na,22,52,175,42,120
22/09/2021,8,129,97,85,275,218,311,187,225,128,46,56,165,na,122,na,161,208,136,34,24,97,514,118,246,484,118,94,162,78,47,97,undefined,na,30,508,88,24,undefined,27,85,40,59,34,107,464,27,240,118,51,99,50,62,62,undefined,66,118,164,141,na,85,295,47,201,150,66,129,115,88,37,100,28,112,na,38,102,186,56,142
22/09/2021,9,161,108,130,357,207,269,124,224,128,160,105,322,na,135,na,192,257,136,35,20,68,482,156,320,533,298,84,158,82,64,100,undefined,na,41,509,102,49,undefined,38,96,65,69,39,160,546,32,476,124,131,155,147,68,100,undefined,93,328,197,186,na,138,599,198,158,143,78,239,184,92,38,177,78,95,na,33,114,341,37,136
22/09/2021,10,213,173,298,457,291,287,116,254,80,203,85,324,na,114,na,255,157,108,81,49,110,706,109,243,590,591,174,208,108,90,148,undefined,na,33,628,105,46,undefined,34,94,62,61,57,159,548,42,558,192,213,236,154,125,152,undefined,145,168,162,373,na,182,843,315,222,142,70,338,173,87,33,194,49,62,na,30,178,386,68,184
22/09/2021,11,351,272,278,697,403,317,148,225,74,49,54,179,na,114,na,322,207,123,106,54,250,717,99,211,560,357,69,376,118,133,210,undefined,na,39,562,100,91,undefined,32,123,74,57,53,307,766,42,688,189,212,201,156,121,159,undefined,182,116,161,440,na,282,816,379,285,162,165,516,199,145,35,231,67,77,na,21,130,221,70,188
22/09/2021,12,384,245,301,776,499,295,156,207,164,51,40,161,na,128,na,334,229,93,165,61,238,836,163,308,625,479,147,416,146,117,193,undefined,na,59,602,197,98,undefined,33,116,159,79,50,339,838,138,773,332,253,221,151,199,240,undefined,202,156,219,493,na,276,810,226,340,175,156,479,245,134,49,291,130,108,na,33,141,191,75,269
22/09/2021,13,312,227,405,822,789,379,189,207,128,50,80,233,na,112,na,380,250,117,169,62,242,945,149,262,731,424,140,720,353,128,191,undefined,na,74,761,123,106,undefined,32,125,111,68,61,513,1153,52,645,266,142,264,97,202,170,undefined,153,201,169,397,na,261,862,202,306,208,428,604,210,137,38,346,31,129,na,48,151,305,95,341
22/09/2021,14,349,193,303,668,607,344,156,183,143,38,48,193,na,126,na,319,195,120,149,48,208,850,129,254,781,280,118,536,323,130,160,undefined,na,77,677,96,67,undefined,30,125,90,74,53,304,849,47,668,146,86,213,81,126,191,undefined,122,135,148,364,na,207,671,88,275,150,174,499,189,81,20,244,2,110,46,50,121,215,122,256
22/09/2021,15,343,190,340,662,662,410,178,221,136,22,59,226,na,167,na,220,120,103,141,55,158,904,125,276,807,194,83,651,280,111,161,undefined,na,71,808,84,93,undefined,24,89,117,89,45,334,1029,37,696,115,78,186,76,113,208,undefined,139,125,159,400,na,224,706,123,340,173,261,603,170,79,18,265,10,82,102,33,137,318,91,241
22/09/2021,16,323,146,366,770,726,442,236,291,131,36,93,285,na,170,na,185,108,89,134,56,219,903,104,362,822,186,72,692,266,106,119,undefined,na,55,832,102,90,undefined,23,91,76,85,41,334,1003,58,539,94,91,132,101,131,231,undefined,142,160,173,378,na,196,664,89,125,181,201,559,141,79,8,269,12,102,79,40,143,355,103,268
22/09/2021,17,325,139,366,510,600,478,353,376,140,48,126,405,na,229,na,111,177,94,130,52,272,1073,117,373,1169,216,121,558,282,127,158,undefined,na,74,1194,84,84,undefined,27,107,90,88,68,201,874,61,526,115,101,117,124,125,270,undefined,156,234,224,421,na,197,801,115,127,192,192,534,145,76,14,329,52,151,86,35,190,493,139,292
22/09/2021,18,220,98,278,446,477,459,303,364,100,34,150,437,na,199,na,78,82,52,151,52,215,982,89,295,939,234,96,343,165,126,129,undefined,na,49,1088,55,71,undefined,18,82,77,95,47,149,673,34,398,102,116,103,123,121,230,undefined,170,192,158,258,na,180,739,124,149,155,121,530,114,19,11,330,71,96,75,32,121,603,53,207
22/09/2021,19,153,60,212,280,255,283,133,97,53,32,103,375,na,120,na,82,61,24,142,45,145,843,109,216,470,183,60,158,67,80,110,undefined,na,19,641,45,62,undefined,9,37,48,45,35,89,379,22,308,85,99,65,74,77,143,undefined,125,104,76,125,na,119,561,95,109,62,60,341,84,8,8,188,5,64,32,7,71,433,10,140
22/09/2021,20,110,36,129,144,176,155,63,55,39,44,73,245,na,47,na,36,29,6,74,18,73,481,66,151,264,121,36,111,35,66,73,undefined,na,9,346,39,53,undefined,6,15,34,38,22,59,249,20,267,43,68,84,42,33,54,undefined,74,83,57,65,na,88,417,70,103,37,34,177,49,1,7,142,4,73,40,7,16,243,2,93
22/09/2021,21,33,15,61,34,57,81,4,4,11,17,27,40,na,36,na,10,12,6,39,10,21,138,17,109,107,49,14,36,5,23,33,undefined,na,5,84,12,14,undefined,11,8,8,5,2,19,98,3,96,22,41,8,22,21,39,undefined,40,28,42,15,na,17,172,30,57,7,12,26,14,0,4,17,5,8,14,na,3,21,2,40
22/09/2021,22,13,9,30,28,21,42,1,1,18,15,4,20,na,7,na,37,25,8,27,19,6,107,8,71,84,31,4,21,1,11,7,undefined,na,na,38,10,3,undefined,7,7,2,1,2,11,73,na,47,4,42,7,13,17,26,undefined,11,15,18,8,na,15,109,15,71,9,12,18,15,0,2,1,na,4,14,3,4,1,na,36
22/09/2021,23,14,1,11,11,19,18,2,4,2,na,na,6,na,3,na,14,11,3,11,4,5,56,6,25,34,22,1,13,na,9,7,undefined,na,na,17,1,1,undefined,2,na,3,5,2,12,36,2,32,3,23,na,1,6,10,undefined,7,6,12,7,na,7,41,18,50,na,5,9,4,0,0,2,na,4,7,1,na,2,na,25
23/09/2021,0,4,5,13,22,22,14,na,na,1,1,2,8,na,1,na,5,6,5,6,1,7,29,4,22,14,17,3,15,3,10,14,undefined,na,na,7,na,1,undefined,2,na,1,3,2,7,44,4,55,5,41,2,9,3,9,undefined,5,5,9,5,na,4,51,8,51,9,3,12,3,1,0,3,na,na,1,na,na,4,na,13
23/09/2021,1,na,4,6,6,7,4,2,na,na,na,na,1,na,8,na,na,6,3,4,na,na,21,1,15,4,19,na,5,na,1,3,undefined,na,na,3,na,2,undefined,na,na,2,1,na,2,6,na,17,na,33,na,8,1,6,undefined,10,na,3,2,na,7,13,11,51,3,27,4,2,0,0,2,na,3,6,na,na,na,na,3
23/09/2021,2,15,37,5,3,24,10,3,na,na,1,4,6,na,2,na,1,4,1,5,na,na,28,1,8,11,9,2,14,na,na,na,undefined,na,na,0,na,na,undefined,na,1,na,2,3,na,15,4,25,3,43,na,3,7,11,undefined,10,na,na,5,na,2,24,4,64,4,na,1,na,na,na,1,1,7,12,na,na,na,na,7
23/09/2021,3,5,na,2,2,20,3,4,na,na,na,2,5,na,2,na,na,3,1,3,na,3,20,7,9,7,16,na,27,5,2,na,undefined,na,na,10,6,na,undefined,na,1,1,na,na,2,9,na,34,5,13,1,2,1,3,undefined,na,3,2,1,na,3,16,3,33,1,1,5,3,2,6,na,na,11,4,na,na,1,na,14
23/09/2021,4,5,3,3,5,28,9,3,1,1,na,na,2,na,2,na,3,9,2,na,na,2,32,na,13,29,22,2,23,na,2,13,undefined,na,na,7,1,1,undefined,na,na,1,na,na,1,20,2,36,3,7,6,4,5,4,undefined,1,3,3,3,na,2,21,5,47,1,3,2,2,0,1,na,3,5,4,1,1,2,na,19
23/09/2021,5,7,5,8,34,52,36,19,10,19,1,5,6,na,22,na,16,20,5,4,5,17,64,19,47,77,35,6,42,9,8,5,undefined,na,4,49,11,12,undefined,na,10,6,2,1,13,62,7,46,10,17,6,6,10,8,undefined,3,18,23,6,na,7,62,6,36,6,7,19,9,4,4,11,1,23,na,6,3,14,2,26
23/09/2021,6,47,11,22,55,104,115,106,85,40,16,25,53,na,68,na,54,67,20,16,7,25,196,32,124,258,68,25,78,51,23,17,undefined,na,25,246,20,6,undefined,20,29,20,10,8,27,169,8,75,46,32,14,19,23,16,undefined,19,51,58,25,na,13,94,21,58,43,26,32,35,27,10,21,10,38,na,34,19,76,29,78
23/09/2021,7,69,57,39,155,169,240,257,216,105,33,78,181,na,169,na,62,121,60,13,5,40,324,82,215,413,167,62,136,89,31,39,undefined,na,41,488,57,18,undefined,28,48,30,27,15,45,338,20,151,86,70,49,51,33,62,undefined,42,128,120,83,na,54,180,36,110,70,59,70,79,47,23,66,33,77,na,20,58,203,43,114
23/09/2021,8,131,104,72,285,272,262,182,192,108,36,59,207,na,152,na,173,202,125,35,28,80,458,112,232,546,215,127,202,101,37,67,undefined,na,50,511,93,42,undefined,45,71,68,57,30,133,499,33,211,113,120,109,54,46,63,undefined,69,104,141,111,na,74,238,42,143,154,94,107,123,84,35,159,46,86,na,27,106,193,54,146
23/09/2021,9,155,114,97,302,227,247,174,138,83,34,46,146,na,99,na,249,152,128,41,25,121,562,89,198,591,278,179,204,72,65,98,undefined,na,49,465,88,65,undefined,34,71,33,48,22,101,420,30,390,252,95,127,91,69,65,undefined,54,102,123,135,na,84,355,50,204,125,89,162,145,86,29,169,146,151,na,32,113,167,63,129
23/09/2021,10,209,162,156,388,265,267,135,211,82,42,51,170,na,111,na,237,171,121,60,49,117,569,72,156,565,496,202,185,106,77,120,undefined,na,53,537,81,80,undefined,39,97,99,65,50,137,444,28,509,301,171,202,78,88,83,undefined,106,83,122,190,na,153,552,76,214,148,107,263,169,77,42,208,51,112,na,28,144,187,113,168
23/09/2021,11,273,173,171,471,350,311,206,183,65,44,77,230,na,136,na,263,182,137,123,38,206,651,94,223,851,523,231,235,119,99,162,undefined,na,56,730,93,99,undefined,43,103,117,93,46,232,576,44,448,281,190,179,98,119,167,undefined,124,124,139,200,na,163,535,62,263,126,149,354,148,90,32,260,104,112,na,40,163,244,155,162
23/09/2021,12,375,211,277,612,423,421,224,262,81,45,70,243,na,153,na,268,277,126,152,66,189,1030,152,290,799,574,287,270,175,112,190,undefined,na,69,996,145,111,undefined,54,143,102,103,51,300,695,63,650,305,245,305,99,138,151,undefined,157,174,184,259,na,135,694,96,290,198,174,434,204,124,44,339,82,110,na,27,245,248,139,216
23/09/2021,13,395,248,245,619,387,421,237,275,105,53,91,269,na,163,na,263,297,134,176,56,253,991,119,270,913,597,216,289,197,137,185,undefined,na,63,979,112,116,undefined,54,128,109,82,66,269,797,52,736,301,205,291,105,136,139,undefined,153,155,187,283,na,161,734,102,311,151,194,445,210,120,36,355,27,135,na,34,203,317,141,226
23/09/2021,14,411,205,305,590,419,461,250,267,76,43,89,264,na,155,na,262,182,120,144,73,214,928,108,290,990,371,182,331,194,121,175,undefined,na,85,915,99,130,undefined,31,92,113,51,67,297,804,56,615,269,172,256,107,179,195,undefined,175,117,152,294,na,175,707,113,325,135,202,482,188,117,28,305,34,85,na,40,148,289,175,263
23/09/2021,15,345,229,279,590,375,439,273,270,128,32,94,308,na,164,na,208,158,121,173,69,195,1029,120,322,963,261,104,278,205,124,96,undefined,na,67,904,95,99,undefined,26,80,101,47,79,220,820,26,655,160,111,215,80,135,255,undefined,192,152,160,282,na,159,678,96,311,129,174,513,176,104,19,293,8,106,na,33,143,318,142,363
23/09/2021,16,427,201,319,557,450,481,311,292,119,42,76,305,na,173,na,212,134,110,192,78,196,1116,92,350,932,215,97,296,206,125,148,undefined,na,107,1020,92,100,undefined,18,100,78,65,65,206,798,44,556,165,108,153,114,129,236,undefined,153,167,222,338,na,148,786,138,160,180,147,516,175,88,28,322,31,107,na,42,151,377,131,301
23/09/2021,17,326,157,309,515,541,561,354,417,138,71,136,438,na,224,na,142,164,113,172,74,283,1310,121,444,1110,231,112,414,289,96,150,undefined,na,109,1378,76,116,undefined,29,112,108,60,76,217,827,65,553,121,119,144,97,193,284,undefined,161,214,238,319,na,185,853,149,132,205,175,595,162,99,26,309,69,115,na,53,163,571,179,313
23/09/2021,18,344,102,437,533,525,503,345,417,91,99,183,654,na,224,na,98,79,59,198,62,270,1057,117,327,924,248,99,371,238,175,165,undefined,na,66,1251,61,101,undefined,15,89,93,65,63,207,740,39,470,132,114,123,104,140,224,undefined,194,210,162,231,na,198,836,157,173,134,153,657,136,26,14,288,34,90,na,36,178,716,88,240
23/09/2021,19,196,70,334,387,318,346,148,196,63,59,134,475,na,132,na,94,61,19,222,54,203,873,80,226,448,264,89,242,98,141,136,undefined,na,52,762,65,63,undefined,12,41,54,28,30,137,507,29,358,92,107,119,74,88,152,undefined,147,191,143,144,na,147,664,130,131,60,104,405,109,10,13,219,18,83,na,21,68,515,18,167
23/09/2021,20,125,46,196,222,193,186,72,110,25,22,65,269,na,71,na,68,42,28,102,33,104,545,49,139,276,143,28,137,66,86,96,undefined,na,18,398,30,49,undefined,1,32,47,28,12,104,359,12,214,42,94,83,75,63,75,undefined,104,80,71,84,na,78,472,102,79,33,50,190,62,0,2,135,4,40,na,11,30,269,4,127
23/09/2021,21,33,12,41,46,49,85,23,16,5,16,16,59,na,34,na,4,28,10,39,19,33,120,18,89,111,68,18,50,11,25,40,undefined,na,15,101,34,5,undefined,4,14,12,3,2,59,92,10,58,20,84,6,32,22,31,undefined,35,24,42,19,na,21,224,55,62,8,26,47,20,1,2,23,5,20,na,4,1,42,2,66
23/09/2021,22,19,9,42,43,32,63,4,1,22,6,9,30,na,18,na,19,28,9,25,8,12,132,15,70,92,33,8,34,6,21,10,undefined,na,2,54,14,3,undefined,6,3,7,4,3,12,68,9,65,8,88,4,14,14,11,undefined,30,21,30,10,na,16,119,37,65,2,18,20,10,0,0,4,2,13,na,1,2,12,na,38
23/09/2021,23,13,3,15,15,29,21,2,3,4,7,2,23,na,11,na,9,5,5,7,3,7,56,10,46,52,31,4,13,3,7,12,undefined,na,1,16,9,7,undefined,6,1,3,2,1,6,32,na,39,11,76,1,6,3,3,undefined,11,6,21,10,na,6,64,21,33,2,7,1,3,0,2,2,na,24,na,na,1,5,na,25
24/09/2021,0,5,1,14,12,31,8,1,na,2,na,6,5,na,7,na,7,4,3,3,2,7,36,3,17,8,22,3,36,na,2,7,undefined,na,na,16,1,5,undefined,na,1,na,1,1,2,9,na,22,7,35,2,17,2,4,undefined,2,8,5,5,na,5,72,16,42,4,na,8,1,0,0,na,na,16,na,na,1,4,1,13
24/09/2021,1,3,5,5,5,11,5,7,na,2,na,na,4,na,1,na,3,8,2,1,na,1,7,3,11,3,23,1,13,na,1,1,undefined,na,1,4,1,1,undefined,na,na,2,2,2,8,9,na,4,1,31,2,8,2,4,undefined,4,3,4,3,na,5,25,7,42,1,1,3,1,0,0,1,1,2,na,1,1,na,na,7
24/09/2021,2,4,1,6,9,17,6,na,na,na,na,na,1,na,na,na,6,2,na,2,na,4,31,na,7,3,16,1,17,1,1,na,undefined,na,na,0,2,2,undefined,na,3,1,na,na,na,17,na,23,1,32,na,11,na,8,undefined,na,na,4,2,na,4,18,9,30,3,1,3,4,0,0,4,1,4,na,na,na,na,na,5
24/09/2021,3,8,1,8,9,16,3,1,na,na,na,na,2,na,1,na,1,2,na,na,na,6,14,na,6,5,6,na,22,1,4,1,undefined,na,na,1,4,1,undefined,na,na,na,na,na,2,16,1,7,4,27,na,3,na,1,undefined,na,na,3,2,na,3,40,6,27,1,1,6,2,0,0,1,na,4,na,na,1,2,na,14
24/09/2021,4,6,3,16,8,22,6,10,na,2,na,na,3,na,na,na,10,7,1,na,na,2,42,2,16,3,22,4,29,na,na,5,undefined,na,na,2,na,8,undefined,na,1,na,na,na,1,16,5,22,2,25,5,8,1,1,undefined,3,5,4,5,na,1,21,9,39,3,3,na,4,0,0,1,2,6,na,na,na,3,na,14
24/09/2021,5,9,1,7,10,40,25,12,7,5,na,3,6,na,13,na,12,6,4,na,2,9,66,14,26,61,48,6,39,4,8,10,undefined,na,1,36,6,6,undefined,2,2,1,2,na,16,46,1,38,9,30,na,7,10,8,undefined,12,3,8,5,na,9,35,5,46,4,5,9,2,0,0,4,1,8,na,1,na,8,2,18
24/09/2021,6,19,11,19,46,72,58,52,55,12,5,6,27,na,40,na,49,28,6,18,5,60,143,21,68,187,59,24,49,21,19,10,undefined,na,8,153,22,5,undefined,9,6,2,4,3,20,101,4,50,33,29,na,10,10,15,undefined,8,14,16,18,na,9,69,10,50,20,19,31,17,7,1,4,na,24,na,12,4,26,8,49
24/09/2021,7,44,29,27,97,98,98,153,127,23,7,33,97,na,58,na,18,55,9,8,5,29,246,29,72,348,86,62,57,60,16,29,undefined,na,30,365,23,10,undefined,5,24,26,21,9,39,164,10,76,71,47,na,19,20,21,undefined,21,46,40,39,na,25,137,26,114,45,25,51,53,32,14,34,10,28,na,19,29,107,50,83
24/09/2021,8,66,62,46,152,162,145,226,190,37,23,55,177,na,120,na,37,73,52,18,5,24,369,33,102,554,171,119,144,133,24,55,undefined,na,36,537,48,32,undefined,8,46,33,30,19,57,274,25,146,112,78,na,34,25,45,undefined,41,72,50,78,na,60,209,35,158,63,42,83,82,38,13,88,21,70,na,23,67,198,122,105
24/09/2021,9,162,103,81,269,284,255,352,286,33,30,74,224,na,175,na,67,87,31,42,29,97,521,42,137,834,270,222,217,228,54,97,undefined,na,52,905,37,81,undefined,18,61,55,62,57,102,424,26,226,244,120,na,58,45,40,undefined,59,67,65,129,na,92,298,81,170,96,73,154,115,52,28,157,53,142,na,37,146,250,140,127
24/09/2021,10,195,187,140,354,297,335,343,297,59,36,98,266,na,193,na,146,129,54,62,56,115,668,56,172,866,449,286,247,222,56,121,undefined,na,51,967,76,124,undefined,10,93,50,73,28,166,519,40,340,354,167,na,89,81,61,undefined,115,99,88,174,na,135,449,143,215,126,127,278,158,97,46,269,37,106,na,33,191,277,134,185
24/09/2021,11,318,215,200,430,352,362,303,245,60,52,75,220,na,153,na,147,104,52,138,65,250,706,71,196,816,501,253,231,193,124,132,undefined,na,56,888,55,98,undefined,17,84,87,45,17,209,500,42,435,326,174,na,121,130,123,undefined,117,93,89,229,na,177,538,177,129,111,116,383,136,103,39,280,53,96,31,49,116,252,129,180
24/09/2021,12,404,212,286,495,369,350,170,251,65,31,66,254,na,125,na,185,111,54,163,77,267,789,67,248,690,532,254,248,169,139,168,undefined,na,54,820,54,116,undefined,20,110,61,35,17,236,602,31,471,346,246,na,142,128,135,undefined,163,139,92,303,na,213,655,196,143,107,155,466,216,126,52,285,71,102,52,34,109,266,116,157
24/09/2021,13,367,201,277,529,404,403,224,228,58,29,61,194,na,139,na,146,88,33,182,73,264,947,76,271,700,489,265,258,182,136,221,undefined,na,69,862,59,102,undefined,28,73,51,38,23,244,693,33,538,360,226,na,116,152,139,undefined,187,163,121,293,na,167,674,177,155,109,156,523,163,120,21,347,18,118,62,54,127,225,106,188
24/09/2021,14,359,209,320,528,369,404,218,264,47,33,113,290,na,156,na,214,90,46,232,55,235,825,66,250,809,442,203,306,243,134,180,undefined,na,64,910,45,153,undefined,14,88,53,56,24,253,614,32,526,313,191,na,92,148,168,undefined,133,96,105,267,na,177,802,166,118,78,149,564,188,106,36,293,12,144,55,37,127,333,103,230
24/09/2021,15,389,218,343,560,454,439,243,267,62,17,84,270,na,153,na,157,101,45,199,85,226,858,68,261,819,308,107,291,222,171,130,undefined,na,77,846,56,89,undefined,25,76,48,69,39,273,679,37,466,182,158,na,78,168,205,undefined,170,132,98,324,na,200,768,150,114,86,156,622,159,92,23,207,9,115,47,45,114,339,119,221
24/09/2021,16,331,168,384,498,413,453,247,285,70,29,77,293,na,199,na,128,79,49,202,65,231,974,62,249,811,194,89,275,193,124,148,undefined,na,66,1011,58,113,undefined,13,75,63,51,48,201,702,45,458,124,100,na,129,128,251,undefined,119,158,104,300,na,191,695,148,111,73,138,611,112,76,14,269,31,124,43,33,99,337,91,248
24/09/2021,17,295,156,374,503,423,446,211,262,84,65,88,319,na,221,na,88,75,33,179,100,278,861,53,254,739,164,96,271,231,153,149,undefined,na,42,890,64,88,undefined,23,50,86,52,19,204,667,27,371,97,76,na,91,115,246,undefined,145,136,67,267,na,164,798,140,100,90,154,651,84,61,18,302,96,87,52,17,94,381,95,205
24/09/2021,18,157,74,316,317,228,255,80,129,33,40,43,181,na,90,na,76,44,15,165,47,220,707,38,213,264,166,54,129,89,113,136,undefined,na,10,519,55,57,undefined,9,49,51,12,7,100,392,28,327,77,107,na,73,61,132,undefined,109,112,60,168,na,120,686,144,98,49,69,474,103,11,9,222,59,27,35,8,85,187,35,143
24/09/2021,19,78,58,172,224,174,181,73,52,50,15,38,179,na,63,na,43,21,7,131,52,116,525,43,160,141,143,44,122,39,103,114,undefined,na,6,327,38,55,undefined,8,25,26,15,3,88,266,13,202,62,79,na,58,64,76,undefined,80,70,36,85,na,102,515,147,159,34,47,302,71,0,4,203,20,41,24,8,38,160,15,92
24/09/2021,20,55,30,119,96,89,132,29,38,30,15,37,138,na,42,na,11,11,10,86,29,76,326,29,121,130,130,32,82,18,98,75,undefined,na,4,218,21,29,undefined,5,9,22,10,2,51,173,15,150,32,108,na,37,54,79,undefined,75,33,32,47,na,66,379,95,151,17,43,133,26,1,4,88,2,12,25,na,16,131,4,61
24/09/2021,21,27,19,55,36,55,59,6,6,13,7,14,37,na,16,na,na,10,2,31,20,26,108,9,94,78,51,13,39,2,19,70,undefined,na,4,60,5,13,undefined,5,7,7,1,1,13,98,6,82,14,49,na,16,20,48,undefined,24,21,14,15,na,19,194,51,69,4,11,34,20,0,5,2,4,5,13,2,4,13,2,43
24/09/2021,22,6,6,26,54,29,31,1,4,2,3,2,9,na,9,na,7,3,na,23,8,19,69,13,57,69,35,9,14,3,9,15,undefined,na,1,35,12,1,undefined,7,5,3,1,1,10,68,2,53,9,61,na,10,14,8,undefined,13,5,13,9,na,16,109,34,73,6,4,26,6,0,0,na,7,5,9,1,na,6,1,39
24/09/2021,23,11,4,9,19,27,31,na,na,8,7,5,14,na,9,na,4,12,1,12,5,8,67,4,41,43,16,8,13,1,5,9,undefined,na,2,27,6,4,undefined,3,4,3,2,2,6,39,1,30,9,57,na,6,3,2,undefined,9,23,9,3,na,15,61,21,43,na,5,12,5,0,0,1,3,6,5,na,na,8,na,22
25/09/2021,0,5,3,14,5,12,20,3,na,1,na,na,3,na,3,na,8,5,3,7,na,5,27,5,25,6,24,8,20,na,8,7,undefined,na,na,12,4,2,undefined,na,3,na,na,na,na,5,na,25,6,33,na,10,7,4,undefined,2,4,na,4,na,3,34,14,54,2,18,6,2,0,0,na,na,3,3,1,1,na,1,13
25/09/2021,1,9,4,10,3,10,4,1,na,1,na,1,4,na,5,na,1,na,1,7,na,3,23,2,20,6,17,4,9,1,9,na,undefined,na,na,3,4,na,undefined,na,2,4,na,na,1,5,2,19,2,32,na,5,3,2,undefined,4,1,1,na,na,4,27,8,58,1,1,8,1,0,0,2,na,6,10,na,1,2,2,4
25/09/2021,2,4,4,5,5,10,4,na,na,na,na,na,2,na,1,na,na,3,1,na,na,6,28,1,12,7,5,na,18,1,na,na,undefined,na,na,4,1,1,undefined,4,na,na,na,1,1,15,na,9,1,26,na,9,na,1,undefined,3,3,3,1,na,2,18,9,19,na,2,1,1,0,1,na,na,na,5,na,na,1,na,4
25/09/2021,3,3,2,3,5,15,6,na,na,na,na,8,1,na,1,na,3,2,1,na,3,10,48,na,11,3,20,4,21,na,2,na,undefined,na,na,2,na,na,undefined,1,na,na,na,na,1,9,na,14,10,14,na,8,1,1,undefined,1,3,9,2,na,4,22,6,22,2,na,na,1,0,0,na,na,na,1,2,1,na,na,13
25/09/2021,4,na,3,4,6,20,3,4,na,1,na,na,na,na,2,na,na,1,na,na,na,4,34,3,7,14,37,na,25,na,1,2,undefined,na,na,5,2,na,undefined,1,na,2,na,na,9,34,na,20,2,13,na,12,11,2,undefined,3,2,6,na,na,4,19,5,48,1,1,1,1,0,0,1,na,5,na,na,na,na,na,12
25/09/2021,5,6,5,2,16,41,20,3,1,4,4,1,6,na,6,na,12,11,2,2,na,10,43,9,32,63,39,8,48,5,na,17,undefined,na,6,32,7,9,undefined,1,4,3,1,2,32,49,2,32,19,22,13,7,6,na,undefined,14,4,10,3,na,3,30,8,46,3,6,11,3,0,1,4,na,8,na,1,1,5,1,10
25/09/2021,6,25,8,14,41,69,53,44,35,4,8,5,17,na,17,na,54,22,5,15,5,22,93,16,62,148,55,28,45,12,19,7,undefined,na,10,98,19,7,undefined,5,9,7,5,3,16,73,2,64,19,21,9,11,6,11,undefined,8,17,16,16,na,16,59,8,13,7,10,20,13,4,4,3,2,12,na,14,4,19,9,36
25/09/2021,7,40,21,35,89,57,73,83,84,14,7,21,66,na,44,na,7,43,8,14,9,16,163,24,76,259,100,80,39,68,17,21,undefined,na,10,218,16,10,undefined,16,30,14,15,6,40,142,6,81,66,53,25,15,11,18,undefined,20,22,22,30,na,25,134,13,98,18,27,35,32,20,16,51,2,28,na,14,15,84,28,61
25/09/2021,8,73,46,48,153,88,118,202,139,15,32,55,145,na,79,na,47,35,21,15,7,43,278,23,88,345,202,162,77,101,26,37,undefined,na,23,355,31,14,undefined,13,31,25,28,13,44,208,14,105,146,77,81,51,27,39,undefined,30,33,43,55,na,60,194,32,153,57,33,85,50,48,5,92,6,46,na,27,58,140,53,53
25/09/2021,9,108,84,105,234,199,237,260,258,39,30,70,176,na,129,na,77,69,24,41,13,61,344,35,105,683,294,264,150,136,38,39,undefined,na,38,607,37,39,undefined,7,49,34,25,19,76,347,26,277,248,155,155,85,55,56,undefined,74,69,59,120,na,64,296,76,160,69,55,113,76,80,36,178,11,120,na,24,129,202,109,132
25/09/2021,10,170,127,132,318,276,291,319,254,41,52,75,248,na,134,na,114,65,48,80,35,131,583,42,184,773,458,363,220,167,70,100,undefined,na,39,765,31,94,undefined,8,78,41,47,32,119,448,38,330,313,253,320,123,82,64,undefined,84,77,77,187,na,124,409,81,247,81,86,274,121,93,43,299,7,141,na,37,189,283,131,134
25/09/2021,11,220,172,175,395,356,460,370,354,45,37,113,315,na,210,na,158,78,15,103,57,159,755,60,173,973,603,335,303,234,101,245,undefined,na,50,957,51,113,undefined,6,85,59,58,34,160,594,54,454,326,370,336,131,126,125,undefined,116,122,100,229,na,149,585,124,312,89,103,411,176,111,38,381,8,131,na,47,186,378,202,183
25/09/2021,12,256,209,250,472,381,453,333,329,43,28,75,284,na,182,na,146,95,35,136,71,238,883,71,210,862,615,355,292,231,136,239,undefined,na,50,1051,66,117,undefined,72,79,58,57,19,162,588,54,410,395,408,336,131,130,140,undefined,140,122,102,282,na,182,703,134,275,104,127,517,183,88,31,390,10,175,na,55,171,308,137,179
25/09/2021,13,320,235,309,532,443,462,336,378,45,34,106,289,na,209,na,155,121,32,163,66,202,949,74,253,920,540,309,294,220,161,181,undefined,na,49,1094,45,124,undefined,88,105,67,78,20,197,654,59,461,339,308,319,152,117,136,undefined,166,102,120,306,na,201,727,212,266,93,126,576,250,116,42,365,4,104,na,48,123,321,159,202
25/09/2021,14,334,227,369,553,422,525,300,287,39,29,91,276,na,222,na,157,129,43,171,74,235,944,97,212,1016,462,255,261,257,131,163,undefined,na,45,1109,59,104,undefined,15,83,80,60,27,241,675,42,460,385,255,230,139,126,116,undefined,152,114,127,333,na,201,758,177,289,72,151,692,147,102,26,381,3,165,35,31,147,354,157,252
25/09/2021,15,291,180,331,580,404,437,238,253,49,36,54,178,na,159,na,160,77,41,187,67,247,829,80,235,898,349,181,208,190,155,185,undefined,na,22,893,43,126,undefined,20,83,79,61,30,199,669,34,475,274,212,234,124,139,106,undefined,135,78,99,309,na,196,794,121,263,75,128,598,144,69,20,320,33,58,50,19,129,221,116,205
25/09/2021,16,247,176,260,503,305,319,184,232,48,31,62,205,na,124,na,99,51,20,155,62,288,759,48,230,652,200,80,189,165,129,137,undefined,na,9,702,58,89,undefined,13,48,58,41,12,177,568,28,438,155,110,124,182,107,133,undefined,129,111,99,314,na,159,717,143,235,65,116,611,135,69,12,292,17,53,40,15,90,197,93,177
25/09/2021,17,209,114,264,341,277,350,139,215,42,28,86,246,na,148,na,81,55,24,186,78,235,786,55,210,570,167,89,216,142,107,131,undefined,na,14,760,53,48,undefined,11,67,48,20,15,162,479,45,353,104,83,108,130,97,154,undefined,124,75,109,256,na,165,610,135,84,76,91,569,96,61,18,259,48,49,45,25,79,262,86,178
25/09/2021,18,187,92,250,300,205,326,112,178,57,27,75,308,na,111,na,74,40,15,150,64,208,690,48,227,383,167,54,164,95,128,135,undefined,na,12,694,44,55,undefined,17,47,63,21,23,138,380,30,262,83,82,89,107,97,210,undefined,108,83,101,170,na,136,597,132,98,46,80,449,85,17,9,293,40,37,20,24,94,323,26,143
25/09/2021,19,92,37,212,201,145,177,56,90,24,37,53,181,na,80,na,44,26,10,127,49,143,576,20,155,201,103,33,118,37,79,88,undefined,na,10,377,18,36,undefined,4,31,26,11,10,78,208,15,225,44,81,54,64,73,88,undefined,95,72,55,76,na,106,510,152,85,23,55,275,50,3,2,113,14,73,28,17,22,179,4,88
25/09/2021,20,na,33,128,107,91,139,20,70,24,28,42,158,na,38,na,22,17,4,73,26,65,310,64,156,121,117,35,83,10,62,58,undefined,na,10,217,27,28,undefined,4,9,26,5,6,51,174,6,189,53,103,41,43,57,58,undefined,63,44,57,61,na,53,454,125,111,17,32,150,40,3,9,53,8,25,28,7,18,130,5,87
25/09/2021,21,na,10,96,26,43,52,6,11,4,3,6,16,na,17,na,6,1,1,24,10,20,97,9,85,81,46,13,34,2,13,23,undefined,na,2,46,9,3,undefined,7,12,3,3,3,18,60,7,63,13,49,4,28,15,13,undefined,16,11,33,16,na,11,157,67,66,9,8,31,12,0,1,7,32,32,19,na,5,11,na,51
25/09/2021,22,9,8,26,37,22,30,2,3,3,10,1,15,na,6,na,11,9,na,18,5,19,77,12,43,62,23,7,15,2,12,10,undefined,na,na,35,7,1,undefined,43,14,6,2,1,4,57,1,50,17,54,na,13,12,7,undefined,11,10,11,4,na,11,123,29,52,4,7,18,6,0,1,2,na,56,3,1,na,6,na,34
25/09/2021,23,8,7,16,24,10,21,na,2,5,3,na,5,na,6,na,8,3,1,14,1,13,75,8,40,45,27,5,6,1,5,18,undefined,na,na,21,10,2,undefined,58,1,1,na,na,4,42,1,56,1,54,4,20,3,2,undefined,12,8,17,4,na,4,79,30,19,na,11,5,5,0,2,na,6,21,5,na,4,7,na,11
26/09/2021,0,3,1,9,8,15,5,2,na,9,na,2,8,na,3,na,5,na,2,13,1,19,45,na,28,6,37,8,30,1,17,19,undefined,na,na,3,2,2,undefined,7,2,na,na,1,6,15,8,23,5,62,2,18,2,5,undefined,7,6,7,na,na,9,32,15,37,1,3,5,5,0,0,1,2,19,5,na,na,9,na,16
26/09/2021,1,5,2,16,5,19,3,na,na,1,na,3,11,na,5,na,4,4,1,1,na,1,17,3,18,2,7,6,27,na,8,na,undefined,na,na,6,1,na,undefined,na,na,2,1,na,4,11,na,32,3,26,1,3,1,na,undefined,na,3,3,1,na,4,35,18,35,2,5,2,na,na,na,na,1,22,na,na,na,3,na,6
26/09/2021,2,5,4,2,2,12,8,1,1,na,1,na,1,na,4,na,1,2,na,5,na,5,28,2,5,4,12,1,10,na,2,na,undefined,na,na,7,6,na,undefined,na,1,1,na,na,1,2,1,18,2,28,1,11,2,3,undefined,na,4,2,1,na,1,30,4,38,na,1,na,na,na,na,na,na,33,2,na,na,1,na,7
26/09/2021,3,2,3,3,10,8,2,na,1,na,na,8,4,na,1,na,na,1,na,2,na,10,2,na,4,8,15,2,14,na,1,1,undefined,na,na,1,1,na,undefined,na,na,na,na,na,9,18,na,13,7,43,na,2,1,na,undefined,4,na,2,1,na,3,15,10,44,2,1,na,1,0,1,3,na,16,na,na,na,3,na,8
26/09/2021,4,3,11,na,1,11,4,2,na,na,na,1,3,na,na,na,2,na,na,1,na,2,27,7,12,3,20,3,22,na,1,10,undefined,na,1,5,2,5,undefined,na,na,3,1,na,2,1,3,13,9,11,5,2,3,3,undefined,2,na,1,2,na,2,22,18,28,2,na,1,na,na,na,3,na,29,1,na,na,1,2,14
26/09/2021,5,7,11,7,9,27,12,8,na,3,na,2,6,na,7,na,7,10,3,4,na,15,58,11,23,55,22,3,35,9,6,7,undefined,na,na,19,7,9,undefined,na,9,1,na,11,7,44,3,22,19,11,6,2,5,2,undefined,4,5,5,2,na,8,25,11,34,2,7,18,1,0,1,1,1,36,5,2,1,5,na,17
26/09/2021,6,13,16,27,71,72,47,40,24,16,2,8,25,na,20,na,66,14,10,8,6,20,107,11,48,129,59,10,71,14,19,1,undefined,na,4,85,12,1,undefined,6,6,3,na,na,29,120,1,54,16,21,2,8,9,17,undefined,13,11,25,12,na,20,69,12,19,17,16,24,7,7,1,3,1,14,10,8,3,37,17,30
26/09/2021,7,26,20,23,67,69,82,68,63,14,1,34,79,na,46,na,19,24,6,13,6,23,209,32,84,254,82,19,56,27,16,11,undefined,na,7,200,11,9,undefined,13,12,14,7,3,29,139,6,65,42,45,27,19,16,10,undefined,24,14,18,32,na,22,71,23,71,20,22,49,20,17,3,15,5,27,14,11,13,80,38,73
26/09/2021,8,49,25,44,115,107,127,148,170,23,11,57,140,na,82,na,31,36,9,24,14,37,243,30,81,421,138,74,102,97,21,29,undefined,na,25,397,10,27,undefined,9,26,14,29,17,45,180,13,97,67,96,61,28,15,36,undefined,26,45,36,39,na,42,144,32,107,47,34,47,38,34,15,47,1,70,15,25,63,133,87,65
26/09/2021,9,96,107,73,259,185,187,283,253,31,31,52,156,na,137,na,95,59,20,21,19,64,385,42,113,764,301,156,168,132,45,89,undefined,na,29,665,18,27,undefined,7,47,28,19,19,115,354,20,204,169,124,141,47,46,48,undefined,46,60,58,98,na,62,290,48,169,69,52,113,71,59,25,138,13,132,33,14,103,186,131,123
26/09/2021,10,162,127,163,321,363,240,406,336,44,37,97,285,na,179,na,99,91,29,61,35,141,483,50,134,1005,413,254,288,236,73,212,undefined,na,51,956,27,55,undefined,16,83,51,68,46,125,485,40,250,325,201,234,106,76,77,undefined,89,55,80,150,na,89,346,65,154,65,95,251,123,61,40,214,6,174,26,43,142,320,277,148
26/09/2021,11,228,197,214,426,405,417,463,469,35,31,139,433,na,194,na,140,132,36,140,73,187,702,68,169,1265,623,283,347,303,109,256,undefined,na,83,1443,61,100,undefined,15,110,91,105,63,185,586,53,342,360,371,251,99,109,170,undefined,111,105,98,227,na,143,511,116,244,97,128,365,175,80,34,221,4,140,49,33,157,445,379,179
26/09/2021,12,303,229,279,524,478,496,492,493,57,37,141,450,na,261,na,155,127,26,182,114,271,831,70,204,1378,673,348,412,302,140,285,undefined,na,78,1543,48,147,undefined,11,100,75,94,53,284,833,57,363,413,449,369,142,156,142,undefined,118,149,94,243,na,174,687,132,276,103,195,513,173,95,54,248,8,179,66,47,196,538,322,253
26/09/2021,13,439,244,306,630,538,520,559,503,49,32,180,535,na,218,na,164,105,43,209,79,273,1105,80,242,1255,684,283,468,388,110,244,undefined,na,103,1615,41,166,undefined,2,126,73,50,36,322,849,46,521,397,382,323,169,167,133,undefined,150,125,96,310,na,244,749,163,258,94,211,658,216,98,45,317,na,164,65,47,168,581,354,307
26/09/2021,14,329,237,352,543,543,598,572,448,54,42,187,501,na,245,na,206,121,39,217,96,241,1134,114,211,1299,467,239,444,419,146,212,undefined,na,66,1638,37,169,undefined,30,118,69,52,49,359,852,46,615,406,376,307,104,166,201,undefined,155,161,149,258,na,215,831,190,217,127,251,682,200,99,23,285,3,171,45,31,141,495,309,316
26/09/2021,15,420,229,415,563,583,491,530,511,41,28,163,408,na,195,na,156,117,32,201,68,285,1128,91,234,1431,386,177,430,430,161,293,undefined,na,72,1586,44,158,undefined,15,98,68,31,50,309,898,61,589,307,313,272,112,144,196,undefined,138,114,120,308,na,188,873,166,224,109,215,671,156,93,27,354,10,107,44,48,136,482,306,310
26/09/2021,16,341,142,345,570,498,461,410,449,82,34,128,358,na,177,na,115,99,30,143,78,287,968,75,253,1226,252,116,333,396,97,253,undefined,na,88,1371,45,119,undefined,9,94,78,42,49,254,791,60,477,196,171,233,110,103,232,undefined,156,161,141,290,na,185,796,135,248,106,134,606,127,82,22,352,13,117,60,39,154,442,205,223
26/09/2021,17,264,119,301,461,452,436,374,330,66,50,135,355,na,186,na,103,69,15,197,58,272,955,51,231,866,187,96,350,308,127,175,undefined,na,73,1281,43,114,undefined,22,87,80,25,31,188,740,34,332,138,103,119,104,96,397,undefined,166,173,112,329,na,142,700,135,90,85,134,525,110,54,14,261,65,86,40,23,117,421,155,224
26/09/2021,18,204,70,269,378,295,325,182,287,55,68,115,377,na,150,na,51,47,8,132,40,245,832,67,201,527,171,72,202,161,106,137,undefined,na,34,721,41,69,undefined,16,46,49,19,19,129,535,30,338,102,100,113,88,90,308,undefined,145,166,117,149,na,130,661,187,96,62,101,411,78,16,8,174,51,55,38,24,49,461,61,185
26/09/2021,19,157,68,215,262,194,174,74,62,41,24,98,292,na,69,na,19,41,4,150,31,104,543,52,170,244,136,49,159,61,93,123,undefined,na,32,376,41,31,undefined,5,28,41,23,16,62,320,12,240,77,118,76,47,89,71,undefined,119,68,81,71,na,108,553,156,138,53,33,386,44,2,6,150,6,31,38,7,41,278,10,128
26/09/2021,20,89,44,128,127,92,126,14,69,28,20,21,133,na,54,na,30,14,10,100,23,83,484,39,106,116,131,31,70,28,62,94,undefined,na,4,230,21,25,undefined,6,9,30,10,5,52,159,16,188,41,124,48,59,39,101,undefined,74,52,63,37,na,53,417,111,76,18,34,127,40,1,4,80,7,50,28,7,16,137,6,60
26/09/2021,21,45,9,64,45,43,58,2,7,5,10,11,36,na,17,na,8,3,na,31,11,29,124,11,61,60,43,10,42,6,22,42,undefined,na,1,65,9,9,undefined,1,9,9,6,2,19,80,6,66,18,75,9,17,15,7,undefined,29,12,14,18,na,23,127,69,51,6,15,33,14,0,7,8,na,17,13,na,5,22,na,48
26/09/2021,22,15,8,26,26,22,26,2,5,5,1,5,13,na,7,na,29,4,na,17,11,12,81,8,58,67,24,6,31,5,31,4,undefined,na,5,32,10,1,undefined,9,4,7,5,4,15,51,4,71,12,77,3,15,10,11,undefined,7,10,20,3,na,14,140,29,36,2,5,12,12,0,3,2,na,17,10,1,2,6,na,18
26/09/2021,23,5,9,17,11,15,13,na,1,5,1,3,8,na,5,na,5,6,na,6,3,13,41,2,21,40,17,5,13,1,10,7,undefined,na,na,11,3,3,undefined,2,na,2,1,na,10,25,na,41,2,62,3,4,4,4,undefined,5,6,24,5,na,7,62,28,58,na,14,6,2,0,2,1,3,9,3,1,3,7,2,10
27/09/2021,0,12,2,4,16,26,10,2,1,3,na,na,4,na,7,na,11,2,2,3,na,6,54,7,20,3,22,na,17,na,6,2,undefined,na,1,6,na,1,undefined,12,na,na,na,1,1,17,1,37,1,13,1,14,8,na,undefined,9,2,7,4,na,3,50,11,39,2,1,3,2,0,0,na,na,12,6,1,na,1,1,13
27/09/2021,1,2,1,6,5,9,1,na,na,na,na,4,3,na,19,na,na,6,na,7,2,1,66,na,12,7,13,na,14,1,7,5,undefined,na,na,2,2,1,undefined,na,3,na,na,na,1,5,2,18,na,6,na,8,2,1,undefined,4,na,1,2,na,3,28,6,30,4,14,na,1,0,0,1,na,8,2,na,na,na,na,4
27/09/2021,2,4,na,2,2,11,7,na,na,na,na,na,2,na,2,na,5,4,na,4,1,6,20,na,7,9,7,2,13,2,na,4,undefined,na,na,9,na,na,undefined,na,2,4,3,2,na,12,na,11,3,19,1,7,4,4,undefined,5,na,6,3,na,2,36,6,51,1,na,1,5,0,2,na,na,3,na,1,na,2,na,6
27/09/2021,3,1,1,4,8,24,0,2,na,na,na,na,1,na,2,na,7,1,2,na,na,11,48,2,9,3,18,1,30,1,8,1,undefined,na,na,-2,6,2,undefined,na,1,na,na,na,7,14,na,12,1,6,na,2,1,na,undefined,na,na,10,1,na,1,10,6,36,1,3,na,5,0,0,na,na,4,na,na,na,na,na,10
27/09/2021,4,6,3,1,11,32,10,5,na,na,na,4,3,na,5,na,2,2,1,na,na,na,40,2,19,14,11,3,54,na,2,7,undefined,na,na,10,na,7,undefined,na,2,2,na,na,5,19,1,44,2,9,4,7,5,3,undefined,2,4,6,6,na,6,23,8,34,3,4,6,2,0,1,3,na,19,na,1,na,3,na,17
27/09/2021,5,7,2,13,21,61,50,13,8,14,1,3,12,na,30,na,16,22,5,1,4,29,51,12,49,96,19,1,46,10,8,9,undefined,na,6,70,14,7,undefined,na,14,9,9,4,14,77,6,33,1,9,11,6,3,2,undefined,7,9,20,3,na,6,46,2,42,10,7,6,6,10,9,3,na,39,na,3,3,13,2,18
27/09/2021,6,25,22,30,64,103,117,60,83,42,6,28,71,na,75,na,67,91,21,15,11,34,213,59,114,253,36,17,105,34,26,17,undefined,na,9,239,17,5,undefined,22,25,24,4,4,34,154,6,68,24,26,11,35,16,7,undefined,12,42,47,23,na,17,76,20,67,35,35,34,32,16,9,13,6,36,na,22,13,81,23,67
27/09/2021,7,71,45,55,149,168,195,164,179,106,34,56,165,na,128,na,77,126,63,15,15,35,332,70,207,461,82,48,168,63,42,36,undefined,na,40,441,66,19,undefined,27,45,30,24,11,57,303,19,147,47,42,45,32,35,35,undefined,39,124,101,61,na,69,153,42,127,98,54,69,81,37,16,64,21,69,na,29,42,169,36,121
27/09/2021,8,136,96,60,230,217,290,170,164,128,35,66,221,na,142,na,141,187,141,36,13,66,508,104,236,498,111,68,227,98,49,78,undefined,na,61,543,107,35,undefined,31,93,58,64,27,89,433,43,246,62,58,87,38,58,59,undefined,90,138,181,111,na,93,271,43,146,148,87,95,123,69,36,94,42,66,na,29,108,183,48,137
27/09/2021,9,190,171,74,288,203,233,162,169,84,37,60,157,na,108,na,211,169,106,57,29,137,503,68,190,551,154,67,202,89,66,72,undefined,na,50,487,71,46,undefined,31,79,59,70,44,191,391,45,256,149,54,117,68,52,75,undefined,68,81,156,102,na,96,302,141,243,119,62,159,155,54,33,126,58,157,na,31,153,202,59,118
27/09/2021,10,296,217,148,392,269,257,153,199,67,61,61,179,na,117,na,289,179,149,100,32,137,585,95,191,631,198,81,248,112,77,103,undefined,na,53,537,68,74,undefined,43,99,83,45,49,252,556,44,438,147,78,161,92,86,110,undefined,104,121,128,209,na,133,425,293,371,83,122,272,155,98,49,157,44,154,na,35,153,199,79,162
27/09/2021,11,293,195,212,479,347,332,222,227,72,43,80,218,na,142,na,264,152,121,151,65,183,760,95,179,676,192,98,273,129,122,194,undefined,na,62,690,116,88,undefined,29,129,68,87,45,257,583,65,421,195,116,190,103,96,96,undefined,98,113,129,233,na,124,525,296,270,116,93,345,185,94,33,201,68,117,na,31,153,200,115,226
27/09/2021,12,394,301,273,706,359,526,252,266,104,43,98,270,na,198,na,301,270,159,183,78,243,926,146,263,767,344,145,322,201,145,258,undefined,na,48,1099,136,141,undefined,80,118,97,104,39,353,709,67,585,277,129,266,126,170,97,undefined,169,163,139,306,na,187,688,307,368,134,193,475,259,168,46,328,61,114,na,35,177,307,140,254
27/09/2021,13,427,334,312,772,399,462,292,279,92,44,96,315,na,173,na,340,251,143,182,62,259,987,107,339,887,315,153,349,233,159,224,undefined,na,108,988,114,133,undefined,64,149,110,71,66,424,894,78,585,230,134,269,105,156,104,undefined,202,185,158,311,na,226,705,282,346,146,206,601,276,161,54,318,51,134,na,37,207,330,180,248
27/09/2021,14,442,275,333,680,440,428,220,265,84,39,71,267,na,158,na,347,182,115,199,78,303,952,117,280,844,212,114,321,210,179,185,undefined,na,77,919,79,105,undefined,40,117,74,27,25,428,811,60,624,176,121,253,106,191,173,undefined,170,147,170,326,na,188,635,143,448,128,229,628,216,103,21,269,70,120,na,34,156,306,130,283
27/09/2021,15,411,254,328,627,417,444,271,265,101,37,79,281,na,189,na,237,173,102,170,69,315,993,101,332,987,229,94,299,208,192,129,undefined,na,88,927,94,95,undefined,28,75,96,51,52,348,820,43,681,120,118,210,118,124,173,undefined,160,122,179,284,na,190,638,151,461,141,199,543,197,84,21,327,76,74,na,26,143,314,149,279
27/09/2021,16,414,196,276,554,457,439,307,318,141,41,84,310,na,171,na,203,164,107,199,61,288,935,92,319,902,184,81,286,253,141,128,undefined,na,72,1019,83,88,undefined,27,101,70,66,53,260,831,58,508,114,82,157,119,145,203,undefined,145,161,216,284,na,170,692,130,144,165,160,598,177,93,26,252,110,102,na,43,162,347,139,243
27/09/2021,17,368,137,323,558,508,523,393,434,160,42,141,454,na,241,na,193,183,111,176,54,292,1154,136,405,1111,205,92,420,295,142,112,undefined,na,70,1435,117,81,undefined,30,110,112,85,66,201,878,49,508,117,89,151,150,120,273,undefined,227,219,247,311,na,226,806,136,132,191,209,609,145,75,24,336,110,105,na,56,169,531,179,308
27/09/2021,18,346,112,348,517,509,479,330,511,112,55,157,522,na,270,na,141,85,70,184,63,205,1090,123,292,1018,207,99,365,266,126,131,undefined,na,64,1308,78,61,undefined,18,86,95,75,48,188,734,36,407,122,129,130,119,98,195,undefined,185,239,153,244,na,187,772,132,122,131,106,543,121,26,17,274,48,99,na,33,109,661,72,218
27/09/2021,19,210,65,232,304,301,285,128,160,65,40,138,416,na,125,na,78,47,16,149,32,146,790,80,235,459,170,63,198,91,110,127,undefined,na,30,678,38,67,undefined,7,41,60,39,17,145,440,18,333,95,107,133,85,49,191,undefined,124,117,101,110,na,116,565,129,113,59,89,411,94,7,19,174,53,46,na,11,52,480,14,182
27/09/2021,20,88,31,147,149,116,133,49,97,38,34,79,234,na,57,na,56,47,10,81,19,105,497,62,128,216,150,22,129,49,58,106,undefined,na,27,309,47,28,undefined,8,25,47,24,16,57,215,19,233,42,122,77,52,55,58,undefined,92,75,52,74,na,71,455,84,66,23,39,212,27,1,6,104,66,22,na,8,24,266,5,69
27/09/2021,21,40,12,50,32,44,48,6,17,11,11,9,42,na,18,na,15,17,7,29,7,26,224,29,116,76,53,9,46,4,10,13,undefined,na,8,49,18,8,undefined,7,13,4,2,1,18,71,9,94,12,71,6,28,24,22,undefined,43,26,41,16,na,13,154,43,76,11,11,26,16,0,1,20,45,11,na,1,3,27,5,52
27/09/2021,22,24,10,33,40,12,43,2,4,24,6,12,21,na,11,na,26,31,12,15,8,14,79,12,70,82,24,3,19,2,17,25,undefined,na,2,33,7,3,undefined,12,6,2,1,na,11,75,1,31,5,68,4,13,13,7,undefined,20,16,37,10,na,9,94,30,49,3,10,14,4,0,2,1,4,18,na,na,1,13,1,26
27/09/2021,23,7,23,18,15,10,19,4,3,5,3,6,17,na,7,na,18,8,na,21,2,18,51,6,40,49,45,2,8,na,3,7,undefined,na,na,16,5,2,undefined,8,1,1,1,1,6,18,na,23,4,51,2,16,4,8,undefined,6,8,10,2,na,5,48,24,46,3,7,10,3,0,0,na,na,11,na,na,1,1,na,14
28/09/2021,0,7,6,5,16,15,7,4,1,3,na,1,4,na,1,na,13,10,4,9,1,3,55,2,20,9,16,1,29,na,3,3,undefined,na,na,8,na,na,undefined,na,1,1,1,1,11,32,3,26,3,40,na,10,3,2,undefined,4,2,9,5,na,5,49,17,57,2,6,6,4,0,2,na,na,2,na,2,1,2,1,17
28/09/2021,1,13,na,11,2,14,4,2,na,na,na,5,10,na,1,na,2,1,na,5,2,10,28,na,8,4,24,2,19,1,3,na,undefined,na,1,2,na,na,undefined,3,na,1,1,1,na,30,na,34,2,41,na,6,1,3,undefined,12,na,7,1,na,na,33,21,33,2,2,na,0,0,4,1,na,5,na,na,na,6,na,6
28/09/2021,2,3,1,na,3,9,3,4,na,2,1,1,1,na,na,na,3,6,na,1,na,4,20,5,9,3,16,5,13,na,na,na,undefined,na,4,9,na,2,undefined,na,1,na,na,na,4,16,2,27,8,33,na,2,2,na,undefined,16,na,6,1,na,1,31,6,98,1,1,na,2,0,1,2,1,4,na,na,na,1,na,4
28/09/2021,3,3,1,2,5,15,0,na,1,1,na,na,na,na,1,na,1,2,na,2,2,na,25,3,8,3,12,10,26,na,1,na,undefined,na,na,0,3,1,undefined,na,2,na,na,na,2,4,1,17,3,11,1,2,na,3,undefined,1,1,5,1,na,12,17,6,28,na,4,2,1,0,0,na,4,1,na,na,na,na,na,8
28/09/2021,4,10,na,8,9,37,6,3,1,2,na,1,2,na,6,na,2,9,na,1,2,1,42,2,8,7,29,1,52,2,3,5,undefined,na,2,5,na,1,undefined,na,na,2,1,1,3,28,2,31,3,24,5,na,2,2,undefined,na,2,5,1,na,5,23,3,34,1,na,8,1,0,0,1,na,3,na,na,na,1,na,14
28/09/2021,5,5,6,13,23,61,48,24,20,13,4,6,14,na,29,na,15,17,6,6,1,30,61,10,62,79,34,6,68,6,12,12,undefined,na,6,61,5,10,undefined,na,16,5,4,3,10,86,4,43,25,16,6,4,9,5,undefined,10,25,17,5,na,11,59,8,21,7,7,11,7,5,3,4,5,24,na,5,6,18,2,19
28/09/2021,6,43,22,36,75,137,127,96,106,42,17,33,71,na,73,na,54,70,25,17,2,42,225,46,110,264,72,22,97,32,21,14,undefined,na,19,310,16,6,undefined,15,28,40,16,7,37,219,2,82,39,32,13,23,19,11,undefined,18,59,60,35,na,23,113,14,71,36,29,34,25,14,9,16,5,52,na,28,11,66,34,59
28/09/2021,7,92,63,59,145,196,231,209,202,131,22,65,172,na,155,na,89,126,89,20,12,49,411,90,238,445,153,69,203,90,36,38,undefined,na,74,584,45,37,undefined,40,45,40,47,17,69,359,24,129,97,56,52,35,29,31,undefined,50,138,121,89,na,48,202,39,188,101,74,99,84,50,22,76,64,85,na,33,52,181,49,120
28/09/2021,8,185,93,76,232,247,305,190,218,139,44,71,196,na,150,na,150,213,166,24,21,70,547,112,272,474,216,114,248,98,47,80,undefined,na,63,604,103,39,undefined,35,87,49,69,39,107,496,33,206,127,99,112,66,70,48,undefined,74,158,186,100,na,103,299,43,247,168,94,118,140,80,30,122,14,109,na,30,118,176,60,144
28/09/2021,9,198,111,111,323,235,243,135,134,94,52,43,146,na,120,na,201,185,141,36,42,115,482,68,192,526,234,146,181,81,76,78,undefined,na,40,528,72,55,undefined,70,102,71,73,42,168,454,30,283,246,86,145,73,77,52,undefined,71,84,150,134,na,126,260,49,246,183,98,163,129,86,21,128,73,136,na,26,109,147,53,132
28/09/2021,10,235,174,140,386,275,271,181,190,69,52,56,184,na,134,na,212,181,146,78,39,121,561,71,241,601,380,182,197,128,90,102,undefined,na,58,581,84,88,undefined,133,84,74,70,51,192,563,30,419,239,117,176,74,92,82,undefined,109,105,150,219,na,177,347,59,289,140,113,268,173,68,35,217,59,133,58,21,149,161,92,206
28/09/2021,11,284,229,189,515,338,308,197,218,92,34,72,189,na,130,na,342,203,170,142,77,169,756,85,254,663,492,213,260,112,119,110,undefined,na,49,731,79,86,undefined,38,122,91,73,45,254,628,52,514,263,213,211,84,107,141,undefined,127,95,125,222,na,163,546,83,331,108,124,330,235,95,36,230,82,128,66,26,132,196,136,231
28/09/2021,12,na,267,315,646,411,422,252,256,111,53,116,303,na,151,na,289,231,158,193,74,250,928,155,280,694,630,239,310,165,159,192,undefined,na,80,997,149,105,undefined,86,173,106,96,43,315,824,38,577,279,274,264,106,200,128,undefined,162,134,160,257,na,222,657,135,355,152,157,471,262,124,24,327,152,120,88,32,154,338,140,294
28/09/2021,13,471,276,359,691,460,513,327,225,84,58,63,288,na,194,na,292,287,142,212,70,279,1033,121,296,827,561,176,367,175,170,177,undefined,na,87,957,132,149,undefined,58,108,113,69,27,330,850,48,608,246,194,326,219,178,96,undefined,182,169,204,327,na,208,697,101,403,150,176,539,277,141,44,293,25,117,102,38,170,251,131,249
28/09/2021,14,423,261,305,687,387,467,216,232,94,47,78,255,na,178,na,349,222,156,165,68,287,1050,88,263,780,405,139,279,208,130,189,undefined,na,81,855,88,102,undefined,61,121,86,53,28,280,770,47,661,187,171,261,139,142,85,undefined,149,141,146,258,na,166,730,121,330,159,193,555,193,97,34,233,51,173,55,34,117,295,135,308
28/09/2021,15,343,262,346,633,422,402,240,235,114,29,59,213,na,184,na,281,188,120,154,50,275,866,97,335,870,254,84,332,167,164,131,undefined,na,40,808,78,69,undefined,30,81,87,22,40,267,725,40,559,139,119,203,129,113,203,undefined,142,142,195,305,na,173,659,108,364,134,161,573,159,86,21,243,203,69,87,27,149,247,138,271
28/09/2021,16,426,182,336,541,415,447,282,273,161,36,98,294,na,187,na,182,159,139,182,78,253,1007,99,360,901,202,68,382,214,134,131,undefined,na,87,898,106,122,undefined,33,85,76,28,37,244,730,52,565,106,71,182,95,142,208,undefined,152,179,211,281,na,188,688,105,162,145,188,541,173,70,23,249,241,82,74,35,155,298,149,272
28/09/2021,17,366,200,330,580,560,543,391,465,177,63,164,471,na,251,na,186,191,139,186,83,303,1192,108,449,1078,219,118,430,268,135,136,undefined,na,106,1350,107,90,undefined,26,109,120,41,55,230,889,57,483,131,73,146,111,141,280,undefined,175,243,220,336,na,255,823,142,129,204,211,606,174,69,19,317,118,141,80,50,167,554,166,308
28/09/2021,18,314,122,379,495,508,532,397,445,126,54,203,634,na,251,na,156,110,53,187,73,225,1126,124,319,905,226,102,395,312,162,149,undefined,na,89,1451,91,100,undefined,10,103,99,47,37,209,830,46,466,120,118,152,100,112,316,undefined,169,240,193,251,na,227,833,139,118,150,184,632,143,34,16,283,86,86,75,43,115,732,80,269
28/09/2021,19,183,60,280,352,290,308,106,207,73,70,140,414,na,156,na,92,40,20,130,50,188,747,77,237,502,210,86,260,105,108,148,undefined,na,29,772,53,66,undefined,7,28,71,53,25,106,419,26,313,100,119,130,72,89,147,undefined,128,122,108,133,na,155,652,133,147,63,86,443,97,7,16,201,55,51,41,14,52,475,21,171
28/09/2021,20,109,41,172,190,171,189,48,119,38,36,97,268,na,88,na,50,34,9,88,33,83,458,69,118,219,132,44,118,50,73,71,undefined,na,17,404,22,37,undefined,na,27,24,19,10,64,241,13,190,60,88,79,42,45,68,undefined,72,99,66,69,na,80,458,84,56,38,47,223,54,2,4,104,30,27,32,7,25,266,11,102
28/09/2021,21,50,7,98,40,49,90,8,5,8,14,13,40,na,25,na,35,6,5,45,13,20,88,30,120,113,63,15,47,3,22,14,undefined,na,8,73,19,3,undefined,3,5,7,5,2,24,88,4,88,20,64,7,17,27,63,undefined,29,29,37,26,na,14,217,35,33,10,21,43,14,1,1,27,18,10,25,1,3,27,3,33
28/09/2021,22,27,13,55,37,24,42,3,5,24,5,8,22,na,10,na,42,13,15,19,4,7,78,6,107,56,49,6,15,1,18,12,undefined,na,3,35,17,na,undefined,11,7,1,na,na,11,88,1,62,9,49,2,19,9,10,undefined,18,17,29,8,na,10,133,27,17,4,5,18,6,0,1,2,28,4,12,5,na,16,na,40
28/09/2021,23,20,5,28,27,16,29,3,1,4,na,3,9,na,7,na,12,4,1,10,5,10,38,5,32,58,28,5,8,3,4,2,undefined,na,na,22,8,1,undefined,2,2,3,2,2,6,44,3,44,17,69,3,18,5,14,undefined,11,3,13,5,na,8,64,21,16,1,8,9,2,0,0,2,na,1,6,na,na,2,na,15
29/09/2021,0,7,3,14,3,24,8,na,na,4,2,1,7,na,4,na,4,na,2,6,2,3,31,5,22,26,30,na,21,1,9,5,undefined,na,na,8,1,2,undefined,na,na,1,na,na,7,39,3,22,3,36,2,11,5,na,undefined,5,8,6,4,na,4,50,9,32,2,na,5,3,0,1,na,na,4,10,na,1,5,na,10
29/09/2021,1,3,2,7,4,9,4,5,na,1,1,5,7,na,na,na,na,na,na,5,1,3,36,na,5,12,16,na,17,na,na,3,undefined,na,1,4,na,1,undefined,1,na,2,na,na,1,9,na,19,na,29,4,13,2,1,undefined,5,6,11,2,na,6,25,11,12,1,na,4,1,0,1,5,na,4,4,na,na,4,na,6
29/09/2021,2,1,1,7,1,8,11,na,na,na,na,na,5,na,3,na,7,na,2,na,na,4,25,4,11,5,18,5,13,1,na,na,undefined,na,2,2,na,1,undefined,na,na,na,na,3,3,25,na,18,3,22,2,4,2,na,undefined,na,3,5,1,na,5,25,4,4,1,6,4,0,0,2,1,1,7,5,na,2,1,na,3
29/09/2021,3,2,1,1,7,20,1,2,na,na,na,na,na,na,2,na,8,na,na,na,na,9,34,23,8,6,12,3,28,1,7,2,undefined,na,1,7,na,1,undefined,na,na,1,1,na,5,14,na,36,5,12,2,4,na,na,undefined,2,na,3,3,na,5,25,4,13,2,1,8,4,0,1,na,na,14,5,na,na,na,na,10
29/09/2021,4,13,9,7,16,27,10,11,2,3,na,na,1,na,5,na,14,4,na,7,3,2,13,1,17,7,11,5,33,na,na,10,undefined,na,na,11,na,8,undefined,na,1,2,1,2,2,21,2,26,5,10,6,13,2,8,undefined,2,2,6,7,na,7,35,1,13,4,2,3,3,0,0,5,6,1,5,na,na,1,na,20
29/09/2021,5,9,3,9,18,50,51,18,10,10,3,7,16,na,35,na,5,24,5,4,5,26,63,13,38,74,33,5,51,7,12,11,undefined,na,4,53,11,6,undefined,na,10,6,2,2,21,73,5,41,12,11,5,8,14,2,undefined,4,11,16,2,na,8,53,5,17,8,11,14,6,4,3,4,22,17,14,4,5,10,1,32
29/09/2021,6,40,25,30,68,91,115,75,63,32,12,21,53,na,62,na,65,60,35,3,10,37,185,37,126,212,36,10,72,27,14,25,undefined,na,18,236,26,8,undefined,18,27,16,14,7,25,201,5,64,25,28,13,25,19,13,undefined,19,48,51,41,na,20,99,16,89,26,37,37,31,14,10,12,45,24,19,23,18,55,13,49
29/09/2021,7,94,56,42,153,145,227,105,116,126,23,25,84,na,111,na,72,120,80,15,15,37,393,54,263,283,68,51,152,58,33,52,undefined,na,28,408,51,30,undefined,24,45,38,29,20,70,341,17,162,53,20,60,21,32,27,undefined,53,118,108,65,na,52,160,20,128,85,61,67,91,46,22,71,50,57,41,18,38,108,31,103
29/09/2021,8,143,88,62,264,206,259,101,132,119,42,37,128,na,126,na,122,207,150,29,28,75,530,99,275,351,112,54,210,75,41,76,undefined,na,39,477,94,38,undefined,25,75,44,58,31,109,454,36,221,54,39,99,31,62,36,undefined,74,134,163,122,na,95,239,29,215,141,90,108,117,85,39,145,35,84,82,30,91,142,28,151
29/09/2021,9,152,136,66,316,182,257,98,130,84,29,23,105,na,88,na,123,164,130,41,30,108,490,70,212,452,160,80,142,62,50,111,undefined,na,38,405,83,76,undefined,27,89,44,40,29,121,399,24,335,153,54,133,77,58,52,undefined,59,106,123,124,na,111,286,81,252,137,87,161,164,68,26,164,150,132,45,31,103,120,19,157
29/09/2021,10,186,166,138,473,213,213,103,112,56,38,30,94,na,87,na,211,173,127,93,48,122,500,81,191,401,237,94,172,68,69,96,undefined,na,21,353,71,78,undefined,44,76,42,34,25,170,479,25,324,198,76,166,104,66,52,undefined,105,69,111,189,na,140,395,244,274,97,91,233,147,74,18,145,40,125,52,20,105,132,19,136
29/09/2021,11,300,184,173,463,259,234,74,128,56,29,53,133,na,91,na,242,158,131,94,65,185,553,88,203,487,264,96,192,66,103,107,undefined,na,36,434,69,97,undefined,29,94,55,43,35,227,486,28,470,197,87,221,97,125,70,undefined,91,97,122,206,na,130,576,275,342,97,113,296,164,85,41,221,100,119,36,25,124,143,21,148
29/09/2021,12,321,261,279,621,280,306,100,176,102,40,57,171,na,129,na,308,242,135,205,103,256,751,88,260,423,417,118,195,78,151,151,undefined,na,40,553,125,94,undefined,80,151,100,43,40,245,637,44,442,145,137,278,216,139,91,undefined,166,137,178,313,na,182,661,285,379,137,139,420,228,144,42,302,114,147,69,28,134,212,37,185
29/09/2021,13,319,289,320,644,293,339,126,189,74,45,59,186,na,129,na,300,297,137,209,105,235,757,108,262,568,285,102,175,96,171,161,undefined,na,44,613,167,113,undefined,106,140,93,44,44,285,704,74,463,159,139,241,232,159,94,undefined,159,144,171,282,na,164,598,210,345,115,181,412,252,152,47,269,59,104,68,24,127,187,61,226
29/09/2021,14,344,250,238,611,275,305,111,176,85,43,40,167,na,93,na,290,204,111,173,64,225,722,97,263,576,245,126,177,94,155,120,undefined,na,33,508,71,99,undefined,76,100,73,30,28,269,647,34,503,134,80,177,130,123,86,undefined,136,158,136,244,na,143,586,117,343,107,134,407,197,97,32,206,33,137,72,24,169,182,69,237
29/09/2021,15,278,216,295,603,315,382,115,210,95,34,51,176,na,144,na,243,164,120,155,47,253,738,73,316,624,211,78,230,87,134,108,undefined,na,36,602,101,69,undefined,41,96,55,22,24,253,709,40,549,103,75,187,82,133,147,undefined,150,165,164,294,na,164,637,111,366,102,173,514,162,79,15,253,2,59,66,18,113,200,65,203
29/09/2021,16,310,169,235,496,327,410,141,199,157,30,48,221,na,154,na,181,134,106,162,62,218,825,101,330,691,191,77,235,78,111,114,undefined,na,12,689,112,76,undefined,30,60,65,21,20,236,665,38,440,89,74,132,113,116,165,undefined,122,143,173,298,na,199,671,102,146,155,178,471,165,76,17,269,14,78,71,25,144,292,73,222
29/09/2021,17,296,163,286,481,408,463,246,259,154,35,124,325,na,217,na,173,140,101,166,54,232,1019,111,466,754,199,85,384,141,114,104,undefined,na,41,929,105,76,undefined,44,91,85,26,23,210,698,50,420,110,75,109,116,125,204,undefined,184,166,220,351,na,189,765,109,152,161,166,561,146,69,19,259,43,121,88,44,147,401,90,248
29/09/2021,18,228,93,260,412,351,404,167,214,89,50,99,327,na,160,na,125,77,56,187,53,198,903,107,338,670,162,99,294,139,103,126,undefined,na,22,858,80,66,undefined,98,77,88,29,15,147,580,33,334,117,82,128,84,91,201,undefined,144,169,141,225,na,154,711,115,90,107,114,529,91,30,9,294,28,71,47,34,103,394,44,190
29/09/2021,19,130,60,137,264,197,189,62,38,28,33,44,168,na,74,na,81,41,16,126,27,139,545,91,211,244,128,56,116,33,108,83,undefined,na,4,357,51,63,undefined,14,33,34,17,7,79,340,20,229,55,70,82,96,79,99,undefined,90,99,77,95,na,91,521,101,132,38,66,251,52,0,1,181,54,50,52,8,37,162,6,111
29/09/2021,20,58,34,75,117,102,131,24,14,28,8,9,82,na,32,na,59,18,11,56,8,72,398,54,158,144,87,34,65,10,47,52,undefined,na,6,197,15,21,undefined,4,19,16,8,4,40,218,9,177,43,74,49,39,48,46,undefined,54,48,36,37,na,49,383,72,88,24,29,115,32,0,2,86,77,33,24,na,11,79,5,75
29/09/2021,21,13,18,28,46,57,65,4,6,10,na,6,25,na,17,na,8,23,8,36,9,22,116,24,114,72,52,3,35,7,35,17,undefined,na,na,46,11,6,undefined,9,11,6,4,na,18,87,10,75,13,49,6,67,16,23,undefined,30,22,25,8,na,11,171,54,114,7,7,16,9,0,0,11,44,10,7,na,1,7,1,41
29/09/2021,22,15,7,35,35,37,42,1,3,20,2,1,7,na,7,na,32,5,8,27,2,17,89,10,107,63,62,10,25,2,16,27,undefined,na,2,36,3,2,undefined,3,3,6,2,na,15,53,1,46,7,66,2,125,7,14,undefined,16,7,24,3,na,6,127,26,57,1,7,21,0,0,2,2,47,15,na,na,na,3,1,28
29/09/2021,23,8,8,8,11,16,18,2,2,2,na,na,4,na,5,na,7,1,na,11,1,21,28,4,57,49,28,2,8,1,11,10,undefined,na,na,13,3,2,undefined,7,1,1,na,na,4,27,1,24,6,51,2,73,4,2,undefined,3,5,14,2,na,2,77,19,74,3,3,7,2,0,0,3,45,4,na,na,na,na,na,15
30/09/2021,0,4,1,6,4,16,9,6,na,2,na,1,1,na,3,na,8,2,4,4,4,5,35,na,34,13,18,2,20,1,2,10,undefined,na,na,7,1,3,undefined,1,na,3,2,1,6,12,2,49,5,20,1,35,2,4,undefined,4,na,7,1,na,8,40,5,54,na,3,1,na,na,na,1,4,3,na,na,na,1,na,7
30/09/2021,1,na,2,na,6,7,3,2,na,na,na,na,1,na,na,na,na,1,na,8,na,1,17,na,11,8,15,4,11,na,1,5,undefined,na,na,3,4,1,undefined,2,1,na,na,na,3,9,na,23,2,14,1,3,2,2,undefined,2,1,6,2,na,4,22,9,31,3,1,3,3,0,0,na,1,2,na,na,1,na,na,4
30/09/2021,2,2,na,na,3,16,6,2,na,1,na,1,2,na,1,na,1,3,na,4,6,12,17,1,10,5,18,2,20,na,4,2,undefined,na,na,5,na,na,undefined,na,1,2,na,na,3,24,na,43,5,24,na,5,3,2,undefined,1,na,7,na,na,5,28,4,33,1,na,2,3,0,0,na,2,7,na,na,na,na,na,7
30/09/2021,3,8,na,1,5,20,0,na,na,1,na,4,1,na,na,na,2,na,na,1,5,9,16,4,14,na,17,na,26,3,1,6,undefined,na,na,0,na,1,undefined,na,na,na,na,na,8,8,na,21,4,9,1,7,6,na,undefined,6,na,8,na,na,na,18,4,41,na,8,2,1,0,0,na,na,7,na,na,na,na,na,7
30/09/2021,4,4,na,5,10,38,8,4,na,3,1,3,na,na,5,na,3,9,na,2,na,2,19,na,11,11,21,3,43,2,na,13,undefined,na,na,11,1,na,undefined,na,1,3,na,2,3,33,1,28,3,6,na,2,2,1,undefined,4,2,8,6,na,3,27,8,30,1,4,3,2,0,0,2,4,5,na,na,na,na,1,11
30/09/2021,5,5,14,8,29,52,44,15,16,13,1,4,10,na,22,na,10,23,5,6,7,13,61,18,64,74,45,7,52,4,9,4,undefined,na,1,45,4,6,undefined,na,9,5,1,2,11,86,5,33,14,34,6,15,7,3,undefined,3,6,18,3,na,5,52,6,19,7,7,17,14,5,10,na,8,23,na,na,2,18,na,16
30/09/2021,6,41,18,16,58,113,113,77,104,40,12,8,35,na,55,na,95,85,20,24,8,25,160,53,169,187,70,24,90,26,23,18,undefined,na,3,227,18,6,undefined,13,32,24,9,7,33,149,9,76,32,29,14,31,22,10,undefined,19,32,56,28,na,32,104,23,64,46,30,42,35,18,10,11,3,49,na,18,14,60,9,68
30/09/2021,7,73,51,52,139,199,226,161,204,136,33,32,86,na,131,na,78,112,66,11,10,31,345,67,269,393,125,60,159,71,28,33,undefined,na,18,466,39,27,undefined,35,45,37,36,22,66,334,22,166,64,49,47,103,44,39,undefined,48,132,123,72,na,71,163,30,214,73,46,70,69,52,24,65,33,80,na,22,60,148,28,119
30/09/2021,8,129,110,61,243,204,320,139,162,127,52,38,124,na,143,na,165,222,100,43,26,52,535,89,297,403,204,86,177,101,45,76,undefined,na,43,496,101,27,undefined,42,75,43,49,28,109,406,24,252,115,78,120,103,48,53,undefined,71,138,194,101,na,97,343,55,251,137,95,120,147,94,16,120,19,97,na,30,87,143,41,154
30/09/2021,9,149,115,80,309,209,257,83,195,64,35,35,120,na,111,na,241,165,119,55,21,95,475,74,196,471,247,104,185,61,53,67,undefined,na,43,492,109,65,undefined,40,83,44,45,27,140,440,22,278,131,95,105,132,58,63,undefined,57,94,143,152,na,146,288,42,238,154,104,152,160,92,32,141,117,112,na,12,131,141,35,145
30/09/2021,10,187,170,128,417,278,271,126,160,70,53,43,161,na,96,na,247,165,110,75,37,129,541,79,206,517,310,136,190,93,75,91,undefined,na,41,506,80,76,undefined,57,93,128,14,14,153,502,25,291,238,124,224,180,74,78,undefined,126,105,111,183,na,156,430,67,271,125,78,254,143,95,30,247,57,133,na,27,135,170,61,158
30/09/2021,11,268,190,216,469,346,343,141,232,81,23,44,157,na,118,na,292,188,111,107,37,233,675,64,220,529,429,165,186,76,95,112,undefined,na,32,537,83,77,undefined,44,76,88,46,21,222,652,46,350,215,167,238,191,99,132,undefined,123,110,133,194,na,166,473,72,327,117,125,310,176,96,54,208,106,115,na,29,178,192,84,183
30/09/2021,12,337,232,230,626,289,374,149,177,107,34,37,144,na,132,na,315,251,121,146,76,186,806,107,276,477,545,174,209,128,127,144,undefined,na,37,654,144,132,undefined,78,132,101,32,39,252,662,53,546,214,186,289,216,130,150,undefined,173,112,164,262,na,175,601,115,264,123,126,409,247,120,34,300,89,126,na,33,107,200,56,211
30/09/2021,13,283,243,117,595,215,249,96,78,55,21,6,36,na,77,na,262,193,103,110,40,212,629,81,384,357,286,170,192,49,121,101,undefined,na,na,337,102,89,undefined,51,72,47,39,11,177,652,55,345,238,155,177,183,121,68,undefined,115,66,98,168,na,119,476,127,275,68,64,247,112,49,13,239,12,71,na,20,95,37,47,159
30/09/2021,14,200,178,71,430,168,153,20,39,36,8,3,17,na,48,na,224,106,85,93,15,167,650,73,317,373,189,74,102,21,90,58,undefined,na,na,203,52,44,undefined,42,103,58,39,22,134,469,22,241,126,148,154,57,80,69,undefined,106,30,39,88,na,111,382,95,241,82,43,165,70,27,12,162,56,47,na,18,43,14,13,169
30/09/2021,15,193,161,82,417,170,229,37,79,59,17,6,30,na,66,na,200,121,62,134,31,199,664,41,371,389,122,58,115,25,109,55,undefined,na,2,265,62,55,undefined,127,62,38,41,20,149,520,27,311,90,94,109,58,90,73,undefined,99,56,73,98,na,110,405,92,271,77,67,174,97,46,16,179,43,35,na,15,57,21,12,154
30/09/2021,16,216,134,81,408,193,300,46,100,103,11,11,45,na,84,na,169,103,83,113,43,179,648,84,406,387,100,67,157,27,94,53,undefined,na,na,310,61,69,undefined,38,80,47,20,17,105,506,26,336,95,63,80,47,71,84,undefined,104,90,81,91,na,102,462,77,115,98,65,192,84,29,3,167,32,23,na,14,55,31,27,140
30/09/2021,17,215,124,100,289,238,317,84,129,108,15,21,56,na,98,na,112,88,86,123,51,162,850,92,434,371,86,59,190,33,122,85,undefined,na,3,385,72,65,undefined,22,74,50,39,20,114,459,35,302,88,67,66,57,85,128,undefined,109,79,128,99,na,105,522,95,88,129,116,240,76,35,13,243,53,58,na,26,61,61,36,169
30/09/2021,18,103,74,82,216,159,211,77,109,41,14,11,39,na,67,na,57,49,45,115,34,128,654,67,328,199,102,64,101,34,74,72,undefined,na,na,267,49,46,undefined,68,50,56,33,21,74,303,16,216,74,66,77,73,59,173,undefined,88,45,69,29,na,101,464,101,141,53,71,187,51,3,2,233,47,47,na,13,41,35,4,101
30/09/2021,19,67,48,60,144,86,119,28,15,28,12,9,23,na,34,na,12,43,11,77,21,119,534,26,187,105,60,54,55,25,55,89,undefined,na,na,146,43,38,undefined,1,37,24,8,6,43,219,12,173,44,73,54,66,39,58,undefined,80,35,38,16,na,68,346,97,191,28,32,107,30,1,8,156,20,46,na,na,15,17,na,93
30/09/2021,20,37,38,44,83,77,103,11,7,23,16,2,26,na,27,na,43,14,12,47,9,87,333,29,140,72,99,27,71,6,41,59,undefined,na,na,134,22,32,undefined,3,26,20,4,12,29,171,8,121,35,79,47,44,17,37,undefined,45,25,27,7,na,33,323,78,127,15,23,67,29,2,3,119,27,19,na,na,9,21,2,64
30/09/2021,21,27,9,29,35,69,87,3,3,11,5,1,14,na,18,na,10,19,4,22,5,19,72,10,107,78,43,8,46,7,22,22,undefined,na,2,57,15,2,undefined,17,12,5,4,1,20,69,3,77,13,88,6,16,12,40,undefined,19,24,31,13,na,9,138,46,70,8,13,18,11,0,2,12,5,14,na,na,na,6,na,39
30/09/2021,22,32,4,15,30,17,47,1,3,20,2,2,12,na,8,na,31,15,14,11,9,5,80,8,83,58,39,6,15,4,10,11,undefined,na,na,37,3,2,undefined,46,8,3,na,na,13,74,1,66,7,44,2,11,14,11,undefined,19,9,21,5,na,13,99,14,50,3,10,20,9,0,0,4,1,11,na,na,na,na,na,25
30/09/2021,23,5,7,9,12,11,17,na,1,5,na,3,5,na,6,na,12,4,na,22,4,14,79,4,44,55,30,3,6,2,8,5,undefined,na,na,18,5,6,undefined,39,4,3,2,2,7,38,2,19,1,18,na,9,4,7,undefined,15,4,5,6,na,7,45,8,46,1,6,10,5,0,0,na,16,1,na,na,na,1,na,23

